On the Cost of Model-Serving Frameworks: An Experimental Evaluation

In machine learning (ML), the inference phase is the process of applying pre-trained models to new, unseen data with the objective of making predictions. During the inference phase, end-users interact with ML services to gain insights, recommendations, or actions based on the input data. For this reason, serving strategies are nowadays crucial for deploying and managing models in production environments effectively. These strategies ensure that models are available, scalable, reliable, and performant for real-world applications, such as time series forecasting, image classification, natural language processing, and so on. In this paper, we evaluate the performances of five widely-used model serving frameworks (TensorFlow Serving, TorchServe, MLServer, MLflow, and BentoML) under four different scenarios (malware detection, cryptocoin prices forecasting, image classification, and sentiment analysis). We demonstrate that TensorFlow Serving is able to outperform all the other frameworks in serving deep learning (DL) models. Moreover, we show that DL-specific frameworks (TensorFlow Serving and TorchServe) display significantly lower latencies than the three general-purpose ML frameworks (BentoML, MLFlow, and MLServer).

==> plots/data/scenario-1/bento.txt <==
# num type min 25 50 75 max
1 0 0.0939 0.1463 0.1596 0.2040 0.3433 
2 1 0.0870 0.1440 0.1563 0.2040 0.4403
3 2 0.0889 0.1480 0.1600 0.2079 0.3439


==> plots/data/scenario-1/mlflow.txt <==
# num type min 25 50 75 max
1 0 0.1144 0.1727 0.1840 0.1961 0.2361
2 1 0.1095 0.1751 0.1872 0.2002 0.2456
3 2 0.1120 0.1740 0.1855 0.1981 0.2470


==> plots/data/scenario-1/mlserver.txt <==
# num type min 25 50 75 max
1 0 0.1011 0.2840 0.2925 0.3014 0.3325
2 1 0.2374 0.2886 0.2986 0.3093 0.3496
3 2 0.1145 0.2819 0.2907 0.3003 0.3427



==> plots/data/scenario-1/tfserving.txt <==
# num type min 25 50 75 max
1 0 0.0215 0.0325 0.0350 0.0370 0.0431
2 1 0.0260 0.0350 0.0366 0.0382 0.0445
3 2 0.0242 0.0332 0.0350 0.0367 0.0432



==> plots/data/scenario-1/torchserve.txt <==
# num type min 25 50 75 max
1 0 0.0136 0.0316 0.0413 0.0570 0.1434
2 1 0.0127 0.0282 0.0357 0.0515 0.1346
3 2 0.0135 0.0272 0.0340 0.0468 0.1283



==> plots/data/scenario-2/bento.txt <==
# num type min 25 50 75 max
1 0 0.0658 0.1279 0.1360 0.1640 0.2760
2 1 0.0732 0.1240 0.1359 0.1639 0.3600
3 2 0.0729 0.1280 0.1520 0.1720 0.2720


==> plots/data/scenario-2/mlflow.txt <==
# num type min 25 50 75 max
1 0 0.0751 0.1150 0.1251 0.1370 0.1808
2 1 0.0795 0.1158 0.1259 0.1373 0.1785
3 2 0.0695 0.1143 0.1243 0.1363 0.1819


==> plots/data/scenario-2/mlserver.txt <==
# num type min 25 50 75 max
1 0 0.1003 0.1435 0.1513 0.1592 0.1879
2 1 0.1152 0.1486 0.1562 0.1646 0.1963
3 2 0.1227 0.1532 0.1609 0.1691 0.1917



==> plots/data/scenario-2/tfserving.txt <==
# num type min 25 50 75 max
1 0 0.0008 0.0026 0.0028 0.0030 0.0035
2 1 0.0015 0.0028 0.0031 0.0034 0.0042
3 2 0.0016 0.0028 0.0031 0.0034 0.0042



==> plots/data/scenario-2/torchserve.txt <==
# num type min 25 50 75 max
1 0 0.0093 0.0284 0.0355 0.0447 0.1137
2 1 0.0049 0.0329 0.0427 0.0552 0.1262
3 2 0.0054 0.0298 0.0386 0.0513 0.1538



==> plots/data/scenario-3/bento.txt <==
# num type min 25 50 75 max
1 0 0.2520 0.3493 0.6880 0.9599 2.2240 
2 1 0.2094 0.3360 0.6680 0.9400 1.9360
3 2 0.2383 0.3650 0.6720 0.9680 1.3881


==> plots/data/scenario-3/mlflow.txt <==
# num type min 25 50 75 max
1 0 0.7126 1.3662 1.4568 1.5554 1.8982
2 1 0.7861 1.3992 1.4815 1.5582 2.7172
3 2 0.7515 1.3781 1.4653 1.5555 1.9155


==> plots/data/scenario-3/mlserver.txt <==
# num type min 25 50 75 max
1 0 0.7643 2.0119 2.0817 2.1905 3.2888
2 1 0.2983 1.8896 2.0124 2.0618 3.2270
3 2 0.2969 2.0023 2.0938 2.1847 3.1973



==> plots/data/scenario-3/tfserving.txt <==
# num type min 25 50 75 max
1 0 0.0706 0.2880 0.3229 0.3509 0.4250
2 1 0.0756 0.2920 0.3240 0.3507 0.4260
3 2 0.0712 0.2896 0.3209 0.3503 0.4444



==> plots/data/scenario-3/torchserve.txt <==
# num type min 25 50 75 max
1 0 0.2065 0.2897 0.3880 0.4278 0.5357
2 1 0.2188 0.2931 0.3996 0.4372 0.5384
3 2 0.2140 0.2886 0.3922 0.4307 0.5272



==> plots/data/scenario-4/bento.txt <==
# num type min 25 50 75 max
1 0 0.0688 0.1240 0.1360 0.1640 0.4200
2 1 0.0688 0.1280 0.1401 0.1719 0.4361
3 2 0.1120 0.1430 0.1759 0.2000 0.3160


==> plots/data/scenario-4/mlflow.txt <==
# num type min 25 50 75 max
1 0 0.0770 0.1186 0.1287 0.1403 0.1844
2 1 0.0777 0.1189 0.1292 0.1409 0.1859
3 2 0.0838 0.1330 0.1440 0.1579 0.2153


==> plots/data/scenario-4/mlserver.txt <==
# num type min 25 50 75 max
1 0 0.1145 0.1495 0.1576 0.1658 0.1938
2 1 0.0848 0.1527 0.1601 0.1681 0.1944
3 2 0.1420 0.1807 0.1891 0.1977 0.2218



==> plots/data/scenario-4/tfserving.txt <==
# num type min 25 50 75 max
1 0 0.0013 0.0021 0.0023 0.0026 0.0031
2 1 0.0015 0.0027 0.0029 0.0032 0.0038
3 2 0.0023 0.0033 0.0036 0.0038 0.0046



==> plots/data/scenario-4/torchserve.txt <==
# num type min 25 50 75 max
1 0 0.0032 0.0382 0.0484 0.0681 0.2558
2 1 0.0087 0.0414 0.0534 0.0752 0.3177
3 2 0.0085 0.0316 0.0397 0.0607 0.1541



==> plots/flask_cdf/data/cdf_1_big_bentoml.txt <==
0.0 1 1 109 0.009174311926605505 0.009174311926605505
18.9801 1 2 109 0.009174311926605505 0.01834862385321101
19.0002 1 3 109 0.009174311926605505 0.027522935779816515
19.0632 1 4 109 0.009174311926605505 0.03669724770642202
19.5052 1 5 109 0.009174311926605505 0.045871559633027525
20.3877 1 6 109 0.009174311926605505 0.05504587155963303
20.5706 1 7 109 0.009174311926605505 0.06422018348623854
20.7447 1 8 109 0.009174311926605505 0.07339449541284404
21.0204 1 9 109 0.009174311926605505 0.08256880733944955
22.8666 1 10 109 0.009174311926605505 0.09174311926605505
22.8998 1 11 109 0.009174311926605505 0.10091743119266056
23.1322 1 12 109 0.009174311926605505 0.11009174311926606
23.2023 1 13 109 0.009174311926605505 0.11926605504587157
23.7523 1 14 109 0.009174311926605505 0.12844036697247707
24.2359 1 15 109 0.009174311926605505 0.13761467889908258
24.3155 1 16 109 0.009174311926605505 0.14678899082568808
24.4094 1 17 109 0.009174311926605505 0.1559633027522936
24.4814 1 18 109 0.009174311926605505 0.1651376146788991
24.5065 1 19 109 0.009174311926605505 0.1743119266055046
24.7174 1 20 109 0.009174311926605505 0.1834862385321101
24.9882 1 21 109 0.009174311926605505 0.1926605504587156
33.2653 1 22 109 0.009174311926605505 0.2018348623853211
33.5812 1 23 109 0.009174311926605505 0.21100917431192662
33.9472 1 24 109 0.009174311926605505 0.22018348623853212
34.1372 1 25 109 0.009174311926605505 0.22935779816513763
34.1601 1 26 109 0.009174311926605505 0.23853211009174313
34.4524 1 27 109 0.009174311926605505 0.24770642201834864
34.6089 1 28 109 0.009174311926605505 0.25688073394495414
34.6143 1 29 109 0.009174311926605505 0.26605504587155965
35.1238 1 30 109 0.009174311926605505 0.27522935779816515
35.3822 1 31 109 0.009174311926605505 0.28440366972477066
35.4267 1 32 109 0.009174311926605505 0.29357798165137616
35.5396 1 33 109 0.009174311926605505 0.30275229357798167
35.7613 1 34 109 0.009174311926605505 0.3119266055045872
35.7692 1 35 109 0.009174311926605505 0.3211009174311927
35.7828 1 36 109 0.009174311926605505 0.3302752293577982
35.9453 1 37 109 0.009174311926605505 0.3394495412844037
36.1424 1 38 109 0.009174311926605505 0.3486238532110092
36.2374 1 39 109 0.009174311926605505 0.3577981651376147
36.3178 1 40 109 0.009174311926605505 0.3669724770642202
36.3394 1 41 109 0.009174311926605505 0.3761467889908257
36.4129 1 42 109 0.009174311926605505 0.3853211009174312
36.4189 1 43 109 0.009174311926605505 0.3944954128440367
36.422 1 44 109 0.009174311926605505 0.4036697247706422
36.5375 1 45 109 0.009174311926605505 0.41284403669724773
36.7087 1 46 109 0.009174311926605505 0.42201834862385323
36.7094 1 47 109 0.009174311926605505 0.43119266055045874
36.7781 1 48 109 0.009174311926605505 0.44036697247706424
36.8463 1 49 109 0.009174311926605505 0.44954128440366975
36.859 1 50 109 0.009174311926605505 0.45871559633027525
36.8601 1 51 109 0.009174311926605505 0.46788990825688076
36.8707 1 52 109 0.009174311926605505 0.47706422018348627
36.8723 1 53 109 0.009174311926605505 0.48623853211009177
36.8873 1 54 109 0.009174311926605505 0.4954128440366973
36.9035 1 55 109 0.009174311926605505 0.5045871559633027
36.9337 1 56 109 0.009174311926605505 0.5137614678899083
36.9652 1 57 109 0.009174311926605505 0.5229357798165137
36.9803 1 58 109 0.009174311926605505 0.5321100917431193
37.1564 1 59 109 0.009174311926605505 0.5412844036697247
37.2102 1 60 109 0.009174311926605505 0.5504587155963303
37.2727 1 61 109 0.009174311926605505 0.5596330275229358
37.3022 1 62 109 0.009174311926605505 0.5688073394495413
37.377 1 63 109 0.009174311926605505 0.5779816513761468
37.4189 1 64 109 0.009174311926605505 0.5871559633027523
37.4444 1 65 109 0.009174311926605505 0.5963302752293578
37.4782 1 66 109 0.009174311926605505 0.6055045871559633
37.4851 1 67 109 0.009174311926605505 0.6146788990825688
37.7368 1 68 109 0.009174311926605505 0.6238532110091743
37.7862 1 69 109 0.009174311926605505 0.6330275229357798
37.818 1 70 109 0.009174311926605505 0.6422018348623854
37.8532 1 71 109 0.009174311926605505 0.6513761467889908
37.9164 1 72 109 0.009174311926605505 0.6605504587155964
37.9659 1 73 109 0.009174311926605505 0.6697247706422018
37.9769 1 74 109 0.009174311926605505 0.6788990825688074
37.994 1 75 109 0.009174311926605505 0.6880733944954128
38.0034 1 76 109 0.009174311926605505 0.6972477064220184
38.1882 1 77 109 0.009174311926605505 0.7064220183486238
38.3291 1 78 109 0.009174311926605505 0.7155963302752294
38.3471 1 79 109 0.009174311926605505 0.7247706422018348
38.4402 1 80 109 0.009174311926605505 0.7339449541284404
38.6573 1 81 109 0.009174311926605505 0.7431192660550459
38.6649 1 82 109 0.009174311926605505 0.7522935779816514
38.8923 1 83 109 0.009174311926605505 0.7614678899082569
39.0035 1 84 109 0.009174311926605505 0.7706422018348624
39.0227 1 85 109 0.009174311926605505 0.7798165137614679
39.1084 1 86 109 0.009174311926605505 0.7889908256880734
39.1197 1 87 109 0.009174311926605505 0.7981651376146789
39.4404 1 88 109 0.009174311926605505 0.8073394495412844
39.6149 1 89 109 0.009174311926605505 0.8165137614678899
39.733 1 90 109 0.009174311926605505 0.8256880733944955
39.7373 1 91 109 0.009174311926605505 0.8348623853211009
39.7959 1 92 109 0.009174311926605505 0.8440366972477065
39.9116 1 93 109 0.009174311926605505 0.8532110091743119
40.1886 1 94 109 0.009174311926605505 0.8623853211009175
40.2073 1 95 109 0.009174311926605505 0.8715596330275229
40.3156 1 96 109 0.009174311926605505 0.8807339449541285
40.3282 1 97 109 0.009174311926605505 0.8899082568807339
40.565 1 98 109 0.009174311926605505 0.8990825688073395
40.8335 1 99 109 0.009174311926605505 0.908256880733945
40.9099 1 100 109 0.009174311926605505 0.9174311926605505
41.0869 1 101 109 0.009174311926605505 0.926605504587156
41.3141 1 102 109 0.009174311926605505 0.9357798165137615
41.8321 1 103 109 0.009174311926605505 0.944954128440367
42.3885 1 104 109 0.009174311926605505 0.9541284403669725
42.8891 1 105 109 0.009174311926605505 0.963302752293578
45.3402 1 106 109 0.009174311926605505 0.9724770642201835
45.4493 1 107 109 0.009174311926605505 0.981651376146789
46.3154 1 108 109 0.009174311926605505 0.9908256880733946
46.633 1 109 109 0.009174311926605505 1.0


==> plots/flask_cdf/data/cdf_1_big_mlflow.txt <==
0.0 1 1 96 0.010416666666666666 0.010416666666666666
22.6865 1 2 96 0.010416666666666666 0.020833333333333332
22.9924 1 3 96 0.010416666666666666 0.03125
23.1521 1 4 96 0.010416666666666666 0.041666666666666664
23.3006 1 5 96 0.010416666666666666 0.052083333333333336
23.4992 1 6 96 0.010416666666666666 0.0625
23.7938 1 7 96 0.010416666666666666 0.07291666666666667
23.8403 1 8 96 0.010416666666666666 0.08333333333333333
24.215 1 9 96 0.010416666666666666 0.09375
24.231 1 10 96 0.010416666666666666 0.10416666666666667
24.612 1 11 96 0.010416666666666666 0.11458333333333333
24.8246 1 12 96 0.010416666666666666 0.125
25.8776 1 13 96 0.010416666666666666 0.13541666666666666
25.9708 1 14 96 0.010416666666666666 0.14583333333333334
26.0331 1 15 96 0.010416666666666666 0.15625
26.1912 1 16 96 0.010416666666666666 0.16666666666666666
26.3741 1 17 96 0.010416666666666666 0.17708333333333334
27.6966 1 18 96 0.010416666666666666 0.1875
27.8131 1 19 96 0.010416666666666666 0.19791666666666666
28.1434 1 20 96 0.010416666666666666 0.20833333333333334
28.4266 1 21 96 0.010416666666666666 0.21875
28.5648 1 22 96 0.010416666666666666 0.22916666666666666
28.6492 1 23 96 0.010416666666666666 0.23958333333333334
28.6588 1 24 96 0.010416666666666666 0.25
28.8518 1 25 96 0.010416666666666666 0.2604166666666667
29.0961 1 26 96 0.010416666666666666 0.2708333333333333
29.2645 1 27 96 0.010416666666666666 0.28125
29.5837 1 28 96 0.010416666666666666 0.2916666666666667
29.9263 1 29 96 0.010416666666666666 0.3020833333333333
30.0466 1 30 96 0.010416666666666666 0.3125
30.1868 1 31 96 0.010416666666666666 0.3229166666666667
30.302 1 32 96 0.010416666666666666 0.3333333333333333
30.6378 1 33 96 0.010416666666666666 0.34375
30.7073 1 34 96 0.010416666666666666 0.3541666666666667
30.9781 1 35 96 0.010416666666666666 0.3645833333333333
31.1831 1 36 96 0.010416666666666666 0.375
31.2779 1 37 96 0.010416666666666666 0.3854166666666667
31.5482 1 38 96 0.010416666666666666 0.3958333333333333
32.4847 1 39 96 0.010416666666666666 0.40625
32.5995 1 40 96 0.010416666666666666 0.4166666666666667
32.6303 1 41 96 0.010416666666666666 0.4270833333333333
32.6425 1 42 96 0.010416666666666666 0.4375
32.7512 1 43 96 0.010416666666666666 0.4479166666666667
33.1143 1 44 96 0.010416666666666666 0.4583333333333333
33.2861 1 45 96 0.010416666666666666 0.46875
33.4224 1 46 96 0.010416666666666666 0.4791666666666667
33.431 1 47 96 0.010416666666666666 0.4895833333333333
33.4319 1 48 96 0.010416666666666666 0.5
33.5566 1 49 96 0.010416666666666666 0.5104166666666666
33.9108 1 50 96 0.010416666666666666 0.5208333333333334
33.9784 1 51 96 0.010416666666666666 0.53125
33.9935 1 52 96 0.010416666666666666 0.5416666666666666
34.0628 1 53 96 0.010416666666666666 0.5520833333333334
34.0907 1 54 96 0.010416666666666666 0.5625
34.1474 1 55 96 0.010416666666666666 0.5729166666666666
34.247 1 56 96 0.010416666666666666 0.5833333333333334
34.2792 1 57 96 0.010416666666666666 0.59375
34.294 1 58 96 0.010416666666666666 0.6041666666666666
34.3175 1 59 96 0.010416666666666666 0.6145833333333334
34.3897 1 60 96 0.010416666666666666 0.625
34.3973 1 61 96 0.010416666666666666 0.6354166666666666
34.4071 1 62 96 0.010416666666666666 0.6458333333333334
34.4295 1 63 96 0.010416666666666666 0.65625
34.536 1 64 96 0.010416666666666666 0.6666666666666666
34.5411 1 65 96 0.010416666666666666 0.6770833333333334
34.7111 1 66 96 0.010416666666666666 0.6875
34.7784 1 67 96 0.010416666666666666 0.6979166666666666
35.2211 1 68 96 0.010416666666666666 0.7083333333333334
35.4373 1 69 96 0.010416666666666666 0.71875
35.503 1 70 96 0.010416666666666666 0.7291666666666666
35.6606 1 71 96 0.010416666666666666 0.7395833333333334
35.7856 1 72 96 0.010416666666666666 0.75
35.9226 1 73 96 0.010416666666666666 0.7604166666666666
36.0344 1 74 96 0.010416666666666666 0.7708333333333334
36.1703 1 75 96 0.010416666666666666 0.78125
36.2428 1 76 96 0.010416666666666666 0.7916666666666666
36.3432 1 77 96 0.010416666666666666 0.8020833333333334
36.4446 1 78 96 0.010416666666666666 0.8125
36.4711 1 79 96 0.010416666666666666 0.8229166666666666
36.574 1 80 96 0.010416666666666666 0.8333333333333334
36.594 1 81 96 0.010416666666666666 0.84375
36.6047 1 82 96 0.010416666666666666 0.8541666666666666
37.334 1 83 96 0.010416666666666666 0.8645833333333334
37.3422 1 84 96 0.010416666666666666 0.875
37.7132 1 85 96 0.010416666666666666 0.8854166666666666
38.1273 1 86 96 0.010416666666666666 0.8958333333333334
38.5978 1 87 96 0.010416666666666666 0.90625
40.7298 1 88 96 0.010416666666666666 0.9166666666666666
41.1523 1 89 96 0.010416666666666666 0.9270833333333334
41.4263 1 90 96 0.010416666666666666 0.9375
41.5443 1 91 96 0.010416666666666666 0.9479166666666666
41.5829 1 92 96 0.010416666666666666 0.9583333333333334
53.5308 1 93 96 0.010416666666666666 0.96875
53.6543 1 94 96 0.010416666666666666 0.9791666666666666
56.7744 1 95 96 0.010416666666666666 0.9895833333333334
61.5351 1 96 96 0.010416666666666666 1.0


==> plots/flask_cdf/data/cdf_1_big_mlserver.txt <==
0.0 1 1 97 0.010309278350515464 0.010309278350515464
19.4903 1 2 97 0.010309278350515464 0.020618556701030927
19.5948 1 3 97 0.010309278350515464 0.030927835051546393
20.556 1 4 97 0.010309278350515464 0.041237113402061855
20.832 1 5 97 0.010309278350515464 0.05154639175257732
25.9895 1 6 97 0.010309278350515464 0.061855670103092786
26.5119 1 7 97 0.010309278350515464 0.07216494845360824
27.0569 1 8 97 0.010309278350515464 0.08247422680412371
27.6209 1 9 97 0.010309278350515464 0.09278350515463918
28.1195 1 10 97 0.010309278350515464 0.10309278350515463
28.3527 1 11 97 0.010309278350515464 0.1134020618556701
28.5011 1 12 97 0.010309278350515464 0.12371134020618557
28.6577 1 13 97 0.010309278350515464 0.13402061855670103
28.9316 1 14 97 0.010309278350515464 0.14432989690721648
29.0312 1 15 97 0.010309278350515464 0.15463917525773196
29.1447 1 16 97 0.010309278350515464 0.16494845360824742
29.2888 1 17 97 0.010309278350515464 0.17525773195876287
29.291 1 18 97 0.010309278350515464 0.18556701030927836
29.5244 1 19 97 0.010309278350515464 0.1958762886597938
29.6388 1 20 97 0.010309278350515464 0.20618556701030927
29.736 1 21 97 0.010309278350515464 0.21649484536082475
29.789 1 22 97 0.010309278350515464 0.2268041237113402
29.7951 1 23 97 0.010309278350515464 0.23711340206185566
29.8975 1 24 97 0.010309278350515464 0.24742268041237114
29.9404 1 25 97 0.010309278350515464 0.25773195876288657
29.9502 1 26 97 0.010309278350515464 0.26804123711340205
30.1019 1 27 97 0.010309278350515464 0.27835051546391754
30.1366 1 28 97 0.010309278350515464 0.28865979381443296
30.1487 1 29 97 0.010309278350515464 0.29896907216494845
30.193 1 30 97 0.010309278350515464 0.30927835051546393
30.3804 1 31 97 0.010309278350515464 0.31958762886597936
30.3806 1 32 97 0.010309278350515464 0.32989690721649484
30.4337 1 33 97 0.010309278350515464 0.3402061855670103
30.4563 1 34 97 0.010309278350515464 0.35051546391752575
30.4745 1 35 97 0.010309278350515464 0.36082474226804123
30.5435 1 36 97 0.010309278350515464 0.3711340206185567
30.6522 1 37 97 0.010309278350515464 0.38144329896907214
30.6842 1 38 97 0.010309278350515464 0.3917525773195876
30.7306 1 39 97 0.010309278350515464 0.4020618556701031
30.7744 1 40 97 0.010309278350515464 0.41237113402061853
30.8518 1 41 97 0.010309278350515464 0.422680412371134
30.8579 1 42 97 0.010309278350515464 0.4329896907216495
30.9096 1 43 97 0.010309278350515464 0.44329896907216493
30.9393 1 44 97 0.010309278350515464 0.4536082474226804
30.9449 1 45 97 0.010309278350515464 0.4639175257731959
31.0452 1 46 97 0.010309278350515464 0.4742268041237113
31.0506 1 47 97 0.010309278350515464 0.4845360824742268
31.1215 1 48 97 0.010309278350515464 0.4948453608247423
31.1235 1 49 97 0.010309278350515464 0.5051546391752577
31.2621 1 50 97 0.010309278350515464 0.5154639175257731
31.3835 1 51 97 0.010309278350515464 0.5257731958762887
31.4243 1 52 97 0.010309278350515464 0.5360824742268041
31.6808 1 53 97 0.010309278350515464 0.5463917525773195
31.7502 1 54 97 0.010309278350515464 0.5567010309278351
31.9008 1 55 97 0.010309278350515464 0.5670103092783505
32.1374 1 56 97 0.010309278350515464 0.5773195876288659
32.3952 1 57 97 0.010309278350515464 0.5876288659793815
32.4969 1 58 97 0.010309278350515464 0.5979381443298969
32.7262 1 59 97 0.010309278350515464 0.6082474226804123
32.9136 1 60 97 0.010309278350515464 0.6185567010309279
33.2445 1 61 97 0.010309278350515464 0.6288659793814433
33.3226 1 62 97 0.010309278350515464 0.6391752577319587
33.5646 1 63 97 0.010309278350515464 0.6494845360824743
33.701 1 64 97 0.010309278350515464 0.6597938144329897
34.1262 1 65 97 0.010309278350515464 0.6701030927835051
34.1572 1 66 97 0.010309278350515464 0.6804123711340206
34.2788 1 67 97 0.010309278350515464 0.6907216494845361
34.3058 1 68 97 0.010309278350515464 0.7010309278350515
34.4699 1 69 97 0.010309278350515464 0.711340206185567
35.4428 1 70 97 0.010309278350515464 0.7216494845360825
35.6502 1 71 97 0.010309278350515464 0.7319587628865979
36.4144 1 72 97 0.010309278350515464 0.7422680412371134
36.4666 1 73 97 0.010309278350515464 0.7525773195876289
36.5315 1 74 97 0.010309278350515464 0.7628865979381443
36.5918 1 75 97 0.010309278350515464 0.7731958762886598
36.5933 1 76 97 0.010309278350515464 0.7835051546391752
36.7892 1 77 97 0.010309278350515464 0.7938144329896907
36.812 1 78 97 0.010309278350515464 0.8041237113402062
36.9762 1 79 97 0.010309278350515464 0.8144329896907216
37.23 1 80 97 0.010309278350515464 0.8247422680412371
37.5878 1 81 97 0.010309278350515464 0.8350515463917526
38.7061 1 82 97 0.010309278350515464 0.845360824742268
38.8313 1 83 97 0.010309278350515464 0.8556701030927835
38.8788 1 84 97 0.010309278350515464 0.865979381443299
38.933 1 85 97 0.010309278350515464 0.8762886597938144
39.0543 1 86 97 0.010309278350515464 0.8865979381443299
39.3853 1 87 97 0.010309278350515464 0.8969072164948454
39.441 1 88 97 0.010309278350515464 0.9072164948453608
39.7497 1 89 97 0.010309278350515464 0.9175257731958762
39.812 1 90 97 0.010309278350515464 0.9278350515463918
39.9645 1 91 97 0.010309278350515464 0.9381443298969072
40.2963 1 92 97 0.010309278350515464 0.9484536082474226
40.7872 1 93 97 0.010309278350515464 0.9587628865979382
41.1536 1 94 97 0.010309278350515464 0.9690721649484536
42.8844 1 95 97 0.010309278350515464 0.979381443298969
44.4098 1 96 97 0.010309278350515464 0.9896907216494846
54.158 1 97 97 0.010309278350515464 1.0


==> plots/flask_cdf/data/cdf_1_big_tfserving.txt <==
0.0 1 1 90 0.011111111111111112 0.011111111111111112
20.0013 1 2 90 0.011111111111111112 0.022222222222222223
20.13 1 3 90 0.011111111111111112 0.03333333333333333
20.1692 1 4 90 0.011111111111111112 0.044444444444444446
20.3376 1 5 90 0.011111111111111112 0.05555555555555555
20.5262 1 6 90 0.011111111111111112 0.06666666666666667
20.6891 1 7 90 0.011111111111111112 0.07777777777777778
21.0982 1 8 90 0.011111111111111112 0.08888888888888889
21.2401 1 9 90 0.011111111111111112 0.1
21.5999 1 10 90 0.011111111111111112 0.1111111111111111
21.7411 1 11 90 0.011111111111111112 0.12222222222222222
21.7944 1 12 90 0.011111111111111112 0.13333333333333333
22.0272 1 13 90 0.011111111111111112 0.14444444444444443
22.1873 1 14 90 0.011111111111111112 0.15555555555555556
22.3533 1 15 90 0.011111111111111112 0.16666666666666666
22.7083 1 16 90 0.011111111111111112 0.17777777777777778
23.172 1 17 90 0.011111111111111112 0.18888888888888888
23.9399 1 18 90 0.011111111111111112 0.2
25.0315 1 19 90 0.011111111111111112 0.2111111111111111
26.753 1 20 90 0.011111111111111112 0.2222222222222222
27.1679 1 21 90 0.011111111111111112 0.23333333333333334
27.5691 1 22 90 0.011111111111111112 0.24444444444444444
27.7022 1 23 90 0.011111111111111112 0.25555555555555554
27.804 1 24 90 0.011111111111111112 0.26666666666666666
28.2394 1 25 90 0.011111111111111112 0.2777777777777778
29.2346 1 26 90 0.011111111111111112 0.28888888888888886
29.4385 1 27 90 0.011111111111111112 0.3
29.7983 1 28 90 0.011111111111111112 0.3111111111111111
29.9782 1 29 90 0.011111111111111112 0.32222222222222224
30.0708 1 30 90 0.011111111111111112 0.3333333333333333
30.3264 1 31 90 0.011111111111111112 0.34444444444444444
30.3322 1 32 90 0.011111111111111112 0.35555555555555557
30.3392 1 33 90 0.011111111111111112 0.36666666666666664
30.366 1 34 90 0.011111111111111112 0.37777777777777777
30.488 1 35 90 0.011111111111111112 0.3888888888888889
30.5524 1 36 90 0.011111111111111112 0.4
30.609 1 37 90 0.011111111111111112 0.4111111111111111
30.6451 1 38 90 0.011111111111111112 0.4222222222222222
31.0036 1 39 90 0.011111111111111112 0.43333333333333335
31.1168 1 40 90 0.011111111111111112 0.4444444444444444
31.24 1 41 90 0.011111111111111112 0.45555555555555555
31.2663 1 42 90 0.011111111111111112 0.4666666666666667
31.5376 1 43 90 0.011111111111111112 0.4777777777777778
31.5804 1 44 90 0.011111111111111112 0.4888888888888889
31.5809 1 45 90 0.011111111111111112 0.5
31.6251 1 46 90 0.011111111111111112 0.5111111111111111
31.6452 1 47 90 0.011111111111111112 0.5222222222222223
31.7187 1 48 90 0.011111111111111112 0.5333333333333333
31.7561 1 49 90 0.011111111111111112 0.5444444444444444
31.8673 1 50 90 0.011111111111111112 0.5555555555555556
31.9467 1 51 90 0.011111111111111112 0.5666666666666667
31.9492 1 52 90 0.011111111111111112 0.5777777777777777
31.9528 1 53 90 0.011111111111111112 0.5888888888888889
32.0638 1 54 90 0.011111111111111112 0.6
32.2519 1 55 90 0.011111111111111112 0.6111111111111112
32.7 1 56 90 0.011111111111111112 0.6222222222222222
33.565 1 57 90 0.011111111111111112 0.6333333333333333
33.8719 1 58 90 0.011111111111111112 0.6444444444444445
34.4207 1 59 90 0.011111111111111112 0.6555555555555556
34.6759 1 60 90 0.011111111111111112 0.6666666666666666
34.8607 1 61 90 0.011111111111111112 0.6777777777777778
35.2858 1 62 90 0.011111111111111112 0.6888888888888889
35.4276 1 63 90 0.011111111111111112 0.7
35.503 1 64 90 0.011111111111111112 0.7111111111111111
35.5655 1 65 90 0.011111111111111112 0.7222222222222222
35.7262 1 66 90 0.011111111111111112 0.7333333333333333
35.8088 1 67 90 0.011111111111111112 0.7444444444444445
35.9612 1 68 90 0.011111111111111112 0.7555555555555555
36.2541 1 69 90 0.011111111111111112 0.7666666666666667
36.3587 1 70 90 0.011111111111111112 0.7777777777777778
36.5583 1 71 90 0.011111111111111112 0.7888888888888889
36.5942 1 72 90 0.011111111111111112 0.8
36.7214 1 73 90 0.011111111111111112 0.8111111111111111
36.7856 1 74 90 0.011111111111111112 0.8222222222222222
37.0346 1 75 90 0.011111111111111112 0.8333333333333334
37.3464 1 76 90 0.011111111111111112 0.8444444444444444
37.4229 1 77 90 0.011111111111111112 0.8555555555555555
37.6958 1 78 90 0.011111111111111112 0.8666666666666667
37.8301 1 79 90 0.011111111111111112 0.8777777777777778
44.222 1 80 90 0.011111111111111112 0.8888888888888888
44.3355 1 81 90 0.011111111111111112 0.9
44.6131 1 82 90 0.011111111111111112 0.9111111111111111
54.7562 1 83 90 0.011111111111111112 0.9222222222222223
55.8992 1 84 90 0.011111111111111112 0.9333333333333333
56.1148 1 85 90 0.011111111111111112 0.9444444444444444
56.1616 1 86 90 0.011111111111111112 0.9555555555555556
56.1726 1 87 90 0.011111111111111112 0.9666666666666667
56.1751 1 88 90 0.011111111111111112 0.9777777777777777
56.1762 1 89 90 0.011111111111111112 0.9888888888888889
56.2041 1 90 90 0.011111111111111112 1.0


==> plots/flask_cdf/data/cdf_1_big_torchserve.txt <==
0.0 1 1 103 0.009708737864077669 0.009708737864077669
20.9077 1 2 103 0.009708737864077669 0.019417475728155338
21.4738 1 3 103 0.009708737864077669 0.02912621359223301
22.192 1 4 103 0.009708737864077669 0.038834951456310676
22.3584 1 5 103 0.009708737864077669 0.04854368932038835
22.4328 1 6 103 0.009708737864077669 0.05825242718446602
22.5189 1 7 103 0.009708737864077669 0.06796116504854369
22.551 1 8 103 0.009708737864077669 0.07766990291262135
26.9839 1 9 103 0.009708737864077669 0.08737864077669903
27.435 1 10 103 0.009708737864077669 0.0970873786407767
27.9147 1 11 103 0.009708737864077669 0.10679611650485436
27.9451 1 12 103 0.009708737864077669 0.11650485436893204
28.1807 1 13 103 0.009708737864077669 0.1262135922330097
28.8768 1 14 103 0.009708737864077669 0.13592233009708737
29.1414 1 15 103 0.009708737864077669 0.14563106796116504
29.7865 1 16 103 0.009708737864077669 0.1553398058252427
29.9236 1 17 103 0.009708737864077669 0.1650485436893204
29.9667 1 18 103 0.009708737864077669 0.17475728155339806
30.0142 1 19 103 0.009708737864077669 0.18446601941747573
30.1466 1 20 103 0.009708737864077669 0.1941747572815534
30.2166 1 21 103 0.009708737864077669 0.20388349514563106
30.2523 1 22 103 0.009708737864077669 0.21359223300970873
30.4917 1 23 103 0.009708737864077669 0.22330097087378642
30.5151 1 24 103 0.009708737864077669 0.23300970873786409
30.5791 1 25 103 0.009708737864077669 0.24271844660194175
30.6091 1 26 103 0.009708737864077669 0.2524271844660194
30.6449 1 27 103 0.009708737864077669 0.2621359223300971
30.6795 1 28 103 0.009708737864077669 0.27184466019417475
30.7403 1 29 103 0.009708737864077669 0.2815533980582524
30.8118 1 30 103 0.009708737864077669 0.2912621359223301
30.9254 1 31 103 0.009708737864077669 0.30097087378640774
30.9525 1 32 103 0.009708737864077669 0.3106796116504854
30.9651 1 33 103 0.009708737864077669 0.32038834951456313
31.0072 1 34 103 0.009708737864077669 0.3300970873786408
31.1421 1 35 103 0.009708737864077669 0.33980582524271846
31.1513 1 36 103 0.009708737864077669 0.34951456310679613
31.1569 1 37 103 0.009708737864077669 0.3592233009708738
31.169 1 38 103 0.009708737864077669 0.36893203883495146
31.4622 1 39 103 0.009708737864077669 0.3786407766990291
31.5711 1 40 103 0.009708737864077669 0.3883495145631068
31.6627 1 41 103 0.009708737864077669 0.39805825242718446
31.758 1 42 103 0.009708737864077669 0.4077669902912621
32.0011 1 43 103 0.009708737864077669 0.4174757281553398
32.0279 1 44 103 0.009708737864077669 0.42718446601941745
32.062 1 45 103 0.009708737864077669 0.4368932038834951
32.1246 1 46 103 0.009708737864077669 0.44660194174757284
32.4457 1 47 103 0.009708737864077669 0.4563106796116505
32.6771 1 48 103 0.009708737864077669 0.46601941747572817
32.6982 1 49 103 0.009708737864077669 0.47572815533980584
32.7712 1 50 103 0.009708737864077669 0.4854368932038835
33.2613 1 51 103 0.009708737864077669 0.49514563106796117
33.3758 1 52 103 0.009708737864077669 0.5048543689320388
33.3908 1 53 103 0.009708737864077669 0.5145631067961165
33.4291 1 54 103 0.009708737864077669 0.5242718446601942
33.7403 1 55 103 0.009708737864077669 0.5339805825242718
33.9635 1 56 103 0.009708737864077669 0.5436893203883495
34.1383 1 57 103 0.009708737864077669 0.5533980582524272
34.3814 1 58 103 0.009708737864077669 0.5631067961165048
34.5248 1 59 103 0.009708737864077669 0.5728155339805825
34.6591 1 60 103 0.009708737864077669 0.5825242718446602
34.738 1 61 103 0.009708737864077669 0.5922330097087378
34.9105 1 62 103 0.009708737864077669 0.6019417475728155
34.9618 1 63 103 0.009708737864077669 0.6116504854368932
35.4111 1 64 103 0.009708737864077669 0.6213592233009708
35.5801 1 65 103 0.009708737864077669 0.6310679611650486
35.8063 1 66 103 0.009708737864077669 0.6407766990291263
36.1495 1 67 103 0.009708737864077669 0.6504854368932039
36.195 1 68 103 0.009708737864077669 0.6601941747572816
36.3889 1 69 103 0.009708737864077669 0.6699029126213593
36.5398 1 70 103 0.009708737864077669 0.6796116504854369
36.9895 1 71 103 0.009708737864077669 0.6893203883495146
37.0098 1 72 103 0.009708737864077669 0.6990291262135923
37.1449 1 73 103 0.009708737864077669 0.7087378640776699
37.148 1 74 103 0.009708737864077669 0.7184466019417476
37.3365 1 75 103 0.009708737864077669 0.7281553398058253
37.399 1 76 103 0.009708737864077669 0.7378640776699029
37.4892 1 77 103 0.009708737864077669 0.7475728155339806
37.7129 1 78 103 0.009708737864077669 0.7572815533980582
37.7619 1 79 103 0.009708737864077669 0.7669902912621359
37.8183 1 80 103 0.009708737864077669 0.7766990291262136
38.0374 1 81 103 0.009708737864077669 0.7864077669902912
38.122 1 82 103 0.009708737864077669 0.7961165048543689
38.3973 1 83 103 0.009708737864077669 0.8058252427184466
38.471 1 84 103 0.009708737864077669 0.8155339805825242
38.654 1 85 103 0.009708737864077669 0.8252427184466019
38.739 1 86 103 0.009708737864077669 0.8349514563106796
38.7521 1 87 103 0.009708737864077669 0.8446601941747572
38.8744 1 88 103 0.009708737864077669 0.8543689320388349
38.925 1 89 103 0.009708737864077669 0.8640776699029126
38.9781 1 90 103 0.009708737864077669 0.8737864077669902
39.013 1 91 103 0.009708737864077669 0.883495145631068
39.0715 1 92 103 0.009708737864077669 0.8932038834951457
39.8158 1 93 103 0.009708737864077669 0.9029126213592233
39.903 1 94 103 0.009708737864077669 0.912621359223301
40.4095 1 95 103 0.009708737864077669 0.9223300970873787
40.4921 1 96 103 0.009708737864077669 0.9320388349514563
40.6745 1 97 103 0.009708737864077669 0.941747572815534
40.9292 1 98 103 0.009708737864077669 0.9514563106796117
41.1065 1 99 103 0.009708737864077669 0.9611650485436893
41.1131 1 100 103 0.009708737864077669 0.970873786407767
41.901 1 101 103 0.009708737864077669 0.9805825242718447
42.2159 1 102 103 0.009708737864077669 0.9902912621359223
42.6149 1 103 103 0.009708737864077669 1.0


==> plots/flask_cdf/data/cdf_1_medium_bentoml.txt <==
0.0 1 1 156 0.00641025641025641 0.00641025641025641
9.91206 1 2 156 0.00641025641025641 0.01282051282051282
10.2046 1 3 156 0.00641025641025641 0.019230769230769232
11.0831 1 4 156 0.00641025641025641 0.02564102564102564
12.4411 1 5 156 0.00641025641025641 0.03205128205128205
13.1743 1 6 156 0.00641025641025641 0.038461538461538464
13.4782 1 7 156 0.00641025641025641 0.04487179487179487
13.7455 1 8 156 0.00641025641025641 0.05128205128205128
13.9178 1 9 156 0.00641025641025641 0.057692307692307696
14.2207 1 10 156 0.00641025641025641 0.0641025641025641
14.3428 1 11 156 0.00641025641025641 0.07051282051282051
14.4912 1 12 156 0.00641025641025641 0.07692307692307693
14.6763 1 13 156 0.00641025641025641 0.08333333333333333
14.7742 1 14 156 0.00641025641025641 0.08974358974358974
14.9159 1 15 156 0.00641025641025641 0.09615384615384616
15.1833 1 16 156 0.00641025641025641 0.10256410256410256
15.204 1 17 156 0.00641025641025641 0.10897435897435898
15.5552 1 18 156 0.00641025641025641 0.11538461538461539
15.6558 1 19 156 0.00641025641025641 0.12179487179487179
16.1291 1 20 156 0.00641025641025641 0.1282051282051282
16.5998 1 21 156 0.00641025641025641 0.1346153846153846
16.8451 1 22 156 0.00641025641025641 0.14102564102564102
17.0112 1 23 156 0.00641025641025641 0.14743589743589744
17.1692 1 24 156 0.00641025641025641 0.15384615384615385
17.1979 1 25 156 0.00641025641025641 0.16025641025641027
17.2443 1 26 156 0.00641025641025641 0.16666666666666666
17.2622 1 27 156 0.00641025641025641 0.17307692307692307
17.2928 1 28 156 0.00641025641025641 0.1794871794871795
17.3889 1 29 156 0.00641025641025641 0.1858974358974359
17.4446 1 30 156 0.00641025641025641 0.19230769230769232
17.4526 1 31 156 0.00641025641025641 0.1987179487179487
17.5288 1 32 156 0.00641025641025641 0.20512820512820512
17.5587 1 33 156 0.00641025641025641 0.21153846153846154
17.5677 1 34 156 0.00641025641025641 0.21794871794871795
17.5949 1 35 156 0.00641025641025641 0.22435897435897437
17.6097 1 36 156 0.00641025641025641 0.23076923076923078
17.615 1 37 156 0.00641025641025641 0.23717948717948717
17.6187 1 38 156 0.00641025641025641 0.24358974358974358
17.6217 1 39 156 0.00641025641025641 0.25
17.6343 1 40 156 0.00641025641025641 0.2564102564102564
17.643 1 41 156 0.00641025641025641 0.26282051282051283
17.6474 1 42 156 0.00641025641025641 0.2692307692307692
17.6618 1 43 156 0.00641025641025641 0.27564102564102566
17.7264 1 44 156 0.00641025641025641 0.28205128205128205
17.8364 1 45 156 0.00641025641025641 0.28846153846153844
17.8759 1 46 156 0.00641025641025641 0.2948717948717949
17.897 1 47 156 0.00641025641025641 0.30128205128205127
17.9111 1 48 156 0.00641025641025641 0.3076923076923077
17.9292 1 49 156 0.00641025641025641 0.3141025641025641
17.9379 1 50 156 0.00641025641025641 0.32051282051282054
17.9712 1 51 156 0.00641025641025641 0.3269230769230769
17.9873 1 52 156 0.00641025641025641 0.3333333333333333
18.0822 1 53 156 0.00641025641025641 0.33974358974358976
18.0899 1 54 156 0.00641025641025641 0.34615384615384615
18.1218 1 55 156 0.00641025641025641 0.3525641025641026
18.1399 1 56 156 0.00641025641025641 0.358974358974359
18.1605 1 57 156 0.00641025641025641 0.36538461538461536
18.1666 1 58 156 0.00641025641025641 0.3717948717948718
18.1779 1 59 156 0.00641025641025641 0.3782051282051282
18.1833 1 60 156 0.00641025641025641 0.38461538461538464
18.1887 1 61 156 0.00641025641025641 0.391025641025641
18.1987 1 62 156 0.00641025641025641 0.3974358974358974
18.209 1 63 156 0.00641025641025641 0.40384615384615385
18.2162 1 64 156 0.00641025641025641 0.41025641025641024
18.2265 1 65 156 0.00641025641025641 0.4166666666666667
18.2294 1 66 156 0.00641025641025641 0.4230769230769231
18.2337 1 67 156 0.00641025641025641 0.42948717948717946
18.2358 1 68 156 0.00641025641025641 0.4358974358974359
18.2436 1 69 156 0.00641025641025641 0.4423076923076923
18.2549 1 70 156 0.00641025641025641 0.44871794871794873
18.2826 1 71 156 0.00641025641025641 0.4551282051282051
18.2874 1 72 156 0.00641025641025641 0.46153846153846156
18.2918 1 73 156 0.00641025641025641 0.46794871794871795
18.2937 1 74 156 0.00641025641025641 0.47435897435897434
18.3132 1 75 156 0.00641025641025641 0.4807692307692308
18.323 1 76 156 0.00641025641025641 0.48717948717948717
18.3245 1 77 156 0.00641025641025641 0.4935897435897436
18.3355 1 78 156 0.00641025641025641 0.5
18.3362 1 79 156 0.00641025641025641 0.5064102564102564
18.3733 1 80 156 0.00641025641025641 0.5128205128205128
18.3846 1 81 156 0.00641025641025641 0.5192307692307693
18.4197 1 82 156 0.00641025641025641 0.5256410256410257
18.4546 1 83 156 0.00641025641025641 0.532051282051282
18.5152 1 84 156 0.00641025641025641 0.5384615384615384
18.5199 1 85 156 0.00641025641025641 0.5448717948717948
18.5712 1 86 156 0.00641025641025641 0.5512820512820513
18.5775 1 87 156 0.00641025641025641 0.5576923076923077
18.5822 1 88 156 0.00641025641025641 0.5641025641025641
18.6899 1 89 156 0.00641025641025641 0.5705128205128205
18.697 1 90 156 0.00641025641025641 0.5769230769230769
18.7669 1 91 156 0.00641025641025641 0.5833333333333334
18.8565 1 92 156 0.00641025641025641 0.5897435897435898
18.9113 1 93 156 0.00641025641025641 0.5961538461538461
18.9181 1 94 156 0.00641025641025641 0.6025641025641025
18.9528 1 95 156 0.00641025641025641 0.6089743589743589
18.9722 1 96 156 0.00641025641025641 0.6153846153846154
18.9916 1 97 156 0.00641025641025641 0.6217948717948718
19.0536 1 98 156 0.00641025641025641 0.6282051282051282
19.0648 1 99 156 0.00641025641025641 0.6346153846153846
19.0832 1 100 156 0.00641025641025641 0.6410256410256411
19.0934 1 101 156 0.00641025641025641 0.6474358974358975
19.1182 1 102 156 0.00641025641025641 0.6538461538461539
19.1742 1 103 156 0.00641025641025641 0.6602564102564102
19.217 1 104 156 0.00641025641025641 0.6666666666666666
19.2918 1 105 156 0.00641025641025641 0.6730769230769231
19.3252 1 106 156 0.00641025641025641 0.6794871794871795
19.4178 1 107 156 0.00641025641025641 0.6858974358974359
19.4856 1 108 156 0.00641025641025641 0.6923076923076923
19.5225 1 109 156 0.00641025641025641 0.6987179487179487
19.5417 1 110 156 0.00641025641025641 0.7051282051282052
19.5438 1 111 156 0.00641025641025641 0.7115384615384616
19.5466 1 112 156 0.00641025641025641 0.717948717948718
19.7623 1 113 156 0.00641025641025641 0.7243589743589743
19.7808 1 114 156 0.00641025641025641 0.7307692307692307
19.8154 1 115 156 0.00641025641025641 0.7371794871794872
19.8235 1 116 156 0.00641025641025641 0.7435897435897436
19.8716 1 117 156 0.00641025641025641 0.75
20.0217 1 118 156 0.00641025641025641 0.7564102564102564
20.0236 1 119 156 0.00641025641025641 0.7628205128205128
20.0644 1 120 156 0.00641025641025641 0.7692307692307693
20.226 1 121 156 0.00641025641025641 0.7756410256410257
20.2892 1 122 156 0.00641025641025641 0.782051282051282
20.3201 1 123 156 0.00641025641025641 0.7884615384615384
20.3542 1 124 156 0.00641025641025641 0.7948717948717948
20.5235 1 125 156 0.00641025641025641 0.8012820512820513
20.5994 1 126 156 0.00641025641025641 0.8076923076923077
20.9127 1 127 156 0.00641025641025641 0.8141025641025641
20.9972 1 128 156 0.00641025641025641 0.8205128205128205
21.0256 1 129 156 0.00641025641025641 0.8269230769230769
21.5358 1 130 156 0.00641025641025641 0.8333333333333334
21.567 1 131 156 0.00641025641025641 0.8397435897435898
21.5792 1 132 156 0.00641025641025641 0.8461538461538461
21.6041 1 133 156 0.00641025641025641 0.8525641025641025
21.7287 1 134 156 0.00641025641025641 0.8589743589743589
21.7744 1 135 156 0.00641025641025641 0.8653846153846154
21.9401 1 136 156 0.00641025641025641 0.8717948717948718
21.9982 1 137 156 0.00641025641025641 0.8782051282051282
22.0647 1 138 156 0.00641025641025641 0.8846153846153846
22.1645 1 139 156 0.00641025641025641 0.8910256410256411
22.2409 1 140 156 0.00641025641025641 0.8974358974358975
22.3729 1 141 156 0.00641025641025641 0.9038461538461539
22.5124 1 142 156 0.00641025641025641 0.9102564102564102
22.8684 1 143 156 0.00641025641025641 0.9166666666666666
23.5133 1 144 156 0.00641025641025641 0.9230769230769231
23.7192 1 145 156 0.00641025641025641 0.9294871794871795
24.5412 1 146 156 0.00641025641025641 0.9358974358974359
24.6017 1 147 156 0.00641025641025641 0.9423076923076923
25.0651 1 148 156 0.00641025641025641 0.9487179487179487
25.544 1 149 156 0.00641025641025641 0.9551282051282052
25.9322 1 150 156 0.00641025641025641 0.9615384615384616
25.9718 1 151 156 0.00641025641025641 0.967948717948718
26.605 1 152 156 0.00641025641025641 0.9743589743589743
26.86 1 153 156 0.00641025641025641 0.9807692307692307
26.9795 1 154 156 0.00641025641025641 0.9871794871794872
27.5868 1 155 156 0.00641025641025641 0.9935897435897436
28.9684 1 156 156 0.00641025641025641 1.0


==> plots/flask_cdf/data/cdf_1_medium_mlflow.txt <==
0.0 1 1 189 0.005291005291005291 0.005291005291005291
9.71868 1 2 189 0.005291005291005291 0.010582010582010581
11.7986 1 3 189 0.005291005291005291 0.015873015873015872
12.4838 1 4 189 0.005291005291005291 0.021164021164021163
12.7888 1 5 189 0.005291005291005291 0.026455026455026454
13.5947 1 6 189 0.005291005291005291 0.031746031746031744
14.1031 1 7 189 0.005291005291005291 0.037037037037037035
14.4957 1 8 189 0.005291005291005291 0.042328042328042326
14.6401 1 9 189 0.005291005291005291 0.047619047619047616
14.908 1 10 189 0.005291005291005291 0.05291005291005291
15.0464 1 11 189 0.005291005291005291 0.0582010582010582
15.1595 1 12 189 0.005291005291005291 0.06349206349206349
15.5264 1 13 189 0.005291005291005291 0.06878306878306878
15.5265 1 14 189 0.005291005291005291 0.07407407407407407
15.6426 1 15 189 0.005291005291005291 0.07936507936507936
15.6638 1 16 189 0.005291005291005291 0.08465608465608465
15.7896 1 17 189 0.005291005291005291 0.08994708994708994
15.9966 1 18 189 0.005291005291005291 0.09523809523809523
16.131 1 19 189 0.005291005291005291 0.10052910052910052
16.3082 1 20 189 0.005291005291005291 0.10582010582010581
16.3459 1 21 189 0.005291005291005291 0.1111111111111111
16.4313 1 22 189 0.005291005291005291 0.1164021164021164
16.4409 1 23 189 0.005291005291005291 0.12169312169312169
16.5193 1 24 189 0.005291005291005291 0.12698412698412698
16.8372 1 25 189 0.005291005291005291 0.13227513227513227
16.8936 1 26 189 0.005291005291005291 0.13756613756613756
16.919 1 27 189 0.005291005291005291 0.14285714285714285
17.0246 1 28 189 0.005291005291005291 0.14814814814814814
17.1659 1 29 189 0.005291005291005291 0.15343915343915343
17.4691 1 30 189 0.005291005291005291 0.15873015873015872
17.4698 1 31 189 0.005291005291005291 0.164021164021164
17.4901 1 32 189 0.005291005291005291 0.1693121693121693
17.5551 1 33 189 0.005291005291005291 0.1746031746031746
17.5573 1 34 189 0.005291005291005291 0.17989417989417988
17.6793 1 35 189 0.005291005291005291 0.18518518518518517
17.6912 1 36 189 0.005291005291005291 0.19047619047619047
17.7387 1 37 189 0.005291005291005291 0.19576719576719576
17.764 1 38 189 0.005291005291005291 0.20105820105820105
17.8451 1 39 189 0.005291005291005291 0.20634920634920634
17.884 1 40 189 0.005291005291005291 0.21164021164021163
17.927 1 41 189 0.005291005291005291 0.21693121693121692
17.9323 1 42 189 0.005291005291005291 0.2222222222222222
17.9566 1 43 189 0.005291005291005291 0.2275132275132275
17.9828 1 44 189 0.005291005291005291 0.2328042328042328
18.0162 1 45 189 0.005291005291005291 0.23809523809523808
18.0353 1 46 189 0.005291005291005291 0.24338624338624337
18.0797 1 47 189 0.005291005291005291 0.24867724867724866
18.0908 1 48 189 0.005291005291005291 0.25396825396825395
18.0942 1 49 189 0.005291005291005291 0.25925925925925924
18.1007 1 50 189 0.005291005291005291 0.26455026455026454
18.1351 1 51 189 0.005291005291005291 0.2698412698412698
18.1371 1 52 189 0.005291005291005291 0.2751322751322751
18.1743 1 53 189 0.005291005291005291 0.2804232804232804
18.2041 1 54 189 0.005291005291005291 0.2857142857142857
18.2054 1 55 189 0.005291005291005291 0.291005291005291
18.2074 1 56 189 0.005291005291005291 0.2962962962962963
18.2188 1 57 189 0.005291005291005291 0.30158730158730157
18.2222 1 58 189 0.005291005291005291 0.30687830687830686
18.23 1 59 189 0.005291005291005291 0.31216931216931215
18.2396 1 60 189 0.005291005291005291 0.31746031746031744
18.2399 1 61 189 0.005291005291005291 0.32275132275132273
18.2599 1 62 189 0.005291005291005291 0.328042328042328
18.2773 1 63 189 0.005291005291005291 0.3333333333333333
18.2826 1 64 189 0.005291005291005291 0.3386243386243386
18.3487 1 65 189 0.005291005291005291 0.3439153439153439
18.3739 1 66 189 0.005291005291005291 0.3492063492063492
18.3767 1 67 189 0.005291005291005291 0.3544973544973545
18.3868 1 68 189 0.005291005291005291 0.35978835978835977
18.4398 1 69 189 0.005291005291005291 0.36507936507936506
18.4428 1 70 189 0.005291005291005291 0.37037037037037035
18.4639 1 71 189 0.005291005291005291 0.37566137566137564
18.4704 1 72 189 0.005291005291005291 0.38095238095238093
18.4717 1 73 189 0.005291005291005291 0.3862433862433862
18.4777 1 74 189 0.005291005291005291 0.3915343915343915
18.4951 1 75 189 0.005291005291005291 0.3968253968253968
18.5057 1 76 189 0.005291005291005291 0.4021164021164021
18.5167 1 77 189 0.005291005291005291 0.4074074074074074
18.5211 1 78 189 0.005291005291005291 0.4126984126984127
18.5219 1 79 189 0.005291005291005291 0.41798941798941797
18.525 1 80 189 0.005291005291005291 0.42328042328042326
18.528 1 81 189 0.005291005291005291 0.42857142857142855
18.5386 1 82 189 0.005291005291005291 0.43386243386243384
18.5975 1 83 189 0.005291005291005291 0.43915343915343913
18.6129 1 84 189 0.005291005291005291 0.4444444444444444
18.6259 1 85 189 0.005291005291005291 0.4497354497354497
18.6356 1 86 189 0.005291005291005291 0.455026455026455
18.6427 1 87 189 0.005291005291005291 0.4603174603174603
18.6541 1 88 189 0.005291005291005291 0.4656084656084656
18.6557 1 89 189 0.005291005291005291 0.4708994708994709
18.6792 1 90 189 0.005291005291005291 0.47619047619047616
18.6888 1 91 189 0.005291005291005291 0.48148148148148145
18.7004 1 92 189 0.005291005291005291 0.48677248677248675
18.7079 1 93 189 0.005291005291005291 0.49206349206349204
18.7344 1 94 189 0.005291005291005291 0.4973544973544973
18.7449 1 95 189 0.005291005291005291 0.5026455026455027
18.7573 1 96 189 0.005291005291005291 0.5079365079365079
18.7579 1 97 189 0.005291005291005291 0.5132275132275133
18.7584 1 98 189 0.005291005291005291 0.5185185185185185
18.7624 1 99 189 0.005291005291005291 0.5238095238095238
18.7709 1 100 189 0.005291005291005291 0.5291005291005291
18.7745 1 101 189 0.005291005291005291 0.5343915343915344
18.8107 1 102 189 0.005291005291005291 0.5396825396825397
18.8114 1 103 189 0.005291005291005291 0.544973544973545
18.8132 1 104 189 0.005291005291005291 0.5502645502645502
18.8185 1 105 189 0.005291005291005291 0.5555555555555556
18.8592 1 106 189 0.005291005291005291 0.5608465608465608
18.869 1 107 189 0.005291005291005291 0.5661375661375662
18.8892 1 108 189 0.005291005291005291 0.5714285714285714
18.929 1 109 189 0.005291005291005291 0.5767195767195767
18.9347 1 110 189 0.005291005291005291 0.582010582010582
18.98 1 111 189 0.005291005291005291 0.5873015873015873
19.0102 1 112 189 0.005291005291005291 0.5925925925925926
19.0356 1 113 189 0.005291005291005291 0.5978835978835979
19.0365 1 114 189 0.005291005291005291 0.6031746031746031
19.0541 1 115 189 0.005291005291005291 0.6084656084656085
19.0757 1 116 189 0.005291005291005291 0.6137566137566137
19.0992 1 117 189 0.005291005291005291 0.6190476190476191
19.1233 1 118 189 0.005291005291005291 0.6243386243386243
19.1237 1 119 189 0.005291005291005291 0.6296296296296297
19.1357 1 120 189 0.005291005291005291 0.6349206349206349
19.1412 1 121 189 0.005291005291005291 0.6402116402116402
19.1461 1 122 189 0.005291005291005291 0.6455026455026455
19.1742 1 123 189 0.005291005291005291 0.6507936507936508
19.1791 1 124 189 0.005291005291005291 0.656084656084656
19.1964 1 125 189 0.005291005291005291 0.6613756613756614
19.2124 1 126 189 0.005291005291005291 0.6666666666666666
19.22 1 127 189 0.005291005291005291 0.671957671957672
19.2218 1 128 189 0.005291005291005291 0.6772486772486772
19.2684 1 129 189 0.005291005291005291 0.6825396825396826
19.2897 1 130 189 0.005291005291005291 0.6878306878306878
19.3023 1 131 189 0.005291005291005291 0.6931216931216931
19.3187 1 132 189 0.005291005291005291 0.6984126984126984
19.365 1 133 189 0.005291005291005291 0.7037037037037037
19.3668 1 134 189 0.005291005291005291 0.708994708994709
19.3887 1 135 189 0.005291005291005291 0.7142857142857143
19.4329 1 136 189 0.005291005291005291 0.7195767195767195
19.4332 1 137 189 0.005291005291005291 0.7248677248677249
19.5611 1 138 189 0.005291005291005291 0.7301587301587301
19.5825 1 139 189 0.005291005291005291 0.7354497354497355
19.6311 1 140 189 0.005291005291005291 0.7407407407407407
19.6761 1 141 189 0.005291005291005291 0.746031746031746
19.6847 1 142 189 0.005291005291005291 0.7513227513227513
19.7501 1 143 189 0.005291005291005291 0.7566137566137566
19.7617 1 144 189 0.005291005291005291 0.7619047619047619
19.7826 1 145 189 0.005291005291005291 0.7671957671957672
19.8074 1 146 189 0.005291005291005291 0.7724867724867724
19.8287 1 147 189 0.005291005291005291 0.7777777777777778
19.8655 1 148 189 0.005291005291005291 0.783068783068783
19.8799 1 149 189 0.005291005291005291 0.7883597883597884
20.0514 1 150 189 0.005291005291005291 0.7936507936507936
20.1056 1 151 189 0.005291005291005291 0.798941798941799
20.1182 1 152 189 0.005291005291005291 0.8042328042328042
20.2025 1 153 189 0.005291005291005291 0.8095238095238095
20.3179 1 154 189 0.005291005291005291 0.8148148148148148
20.3565 1 155 189 0.005291005291005291 0.8201058201058201
20.3773 1 156 189 0.005291005291005291 0.8253968253968254
20.5005 1 157 189 0.005291005291005291 0.8306878306878307
20.5595 1 158 189 0.005291005291005291 0.8359788359788359
20.6479 1 159 189 0.005291005291005291 0.8412698412698413
20.7343 1 160 189 0.005291005291005291 0.8465608465608465
20.7602 1 161 189 0.005291005291005291 0.8518518518518519
21.0144 1 162 189 0.005291005291005291 0.8571428571428571
21.0281 1 163 189 0.005291005291005291 0.8624338624338624
21.075 1 164 189 0.005291005291005291 0.8677248677248677
21.1364 1 165 189 0.005291005291005291 0.873015873015873
21.1865 1 166 189 0.005291005291005291 0.8783068783068783
21.224 1 167 189 0.005291005291005291 0.8835978835978836
21.2457 1 168 189 0.005291005291005291 0.8888888888888888
21.3218 1 169 189 0.005291005291005291 0.8941798941798942
21.3579 1 170 189 0.005291005291005291 0.8994708994708994
21.7935 1 171 189 0.005291005291005291 0.9047619047619048
21.963 1 172 189 0.005291005291005291 0.91005291005291
22.4357 1 173 189 0.005291005291005291 0.9153439153439153
22.7466 1 174 189 0.005291005291005291 0.9206349206349206
22.8616 1 175 189 0.005291005291005291 0.9259259259259259
22.9894 1 176 189 0.005291005291005291 0.9312169312169312
23.0558 1 177 189 0.005291005291005291 0.9365079365079365
24.1197 1 178 189 0.005291005291005291 0.9417989417989417
24.6669 1 179 189 0.005291005291005291 0.9470899470899471
24.8644 1 180 189 0.005291005291005291 0.9523809523809523
25.5969 1 181 189 0.005291005291005291 0.9576719576719577
25.8195 1 182 189 0.005291005291005291 0.9629629629629629
26.2992 1 183 189 0.005291005291005291 0.9682539682539683
26.6582 1 184 189 0.005291005291005291 0.9735449735449735
26.7008 1 185 189 0.005291005291005291 0.9788359788359788
26.7697 1 186 189 0.005291005291005291 0.9841269841269841
29.7654 1 187 189 0.005291005291005291 0.9894179894179894
30.2203 1 188 189 0.005291005291005291 0.9947089947089947
30.6959 1 189 189 0.005291005291005291 1.0


==> plots/flask_cdf/data/cdf_1_medium_mlserver.txt <==
0.0 1 1 167 0.005988023952095809 0.005988023952095809
9.56462 1 2 167 0.005988023952095809 0.011976047904191617
10.5332 1 3 167 0.005988023952095809 0.017964071856287425
10.8515 1 4 167 0.005988023952095809 0.023952095808383235
12.0243 1 5 167 0.005988023952095809 0.029940119760479042
12.1213 1 6 167 0.005988023952095809 0.03592814371257485
12.4938 1 7 167 0.005988023952095809 0.041916167664670656
12.5881 1 8 167 0.005988023952095809 0.04790419161676647
12.6729 1 9 167 0.005988023952095809 0.05389221556886228
12.7146 1 10 167 0.005988023952095809 0.059880239520958084
12.7202 1 11 167 0.005988023952095809 0.0658682634730539
12.854 1 12 167 0.005988023952095809 0.0718562874251497
12.8594 1 13 167 0.005988023952095809 0.07784431137724551
12.9581 1 14 167 0.005988023952095809 0.08383233532934131
12.971 1 15 167 0.005988023952095809 0.08982035928143713
12.997 1 16 167 0.005988023952095809 0.09580838323353294
13.0795 1 17 167 0.005988023952095809 0.10179640718562874
13.2464 1 18 167 0.005988023952095809 0.10778443113772455
13.3557 1 19 167 0.005988023952095809 0.11377245508982035
13.5537 1 20 167 0.005988023952095809 0.11976047904191617
13.899 1 21 167 0.005988023952095809 0.12574850299401197
13.9141 1 22 167 0.005988023952095809 0.1317365269461078
13.9791 1 23 167 0.005988023952095809 0.1377245508982036
14.0147 1 24 167 0.005988023952095809 0.1437125748502994
14.1343 1 25 167 0.005988023952095809 0.1497005988023952
14.1545 1 26 167 0.005988023952095809 0.15568862275449102
14.214 1 27 167 0.005988023952095809 0.16167664670658682
14.2753 1 28 167 0.005988023952095809 0.16766467065868262
14.4155 1 29 167 0.005988023952095809 0.17365269461077845
14.4459 1 30 167 0.005988023952095809 0.17964071856287425
14.4793 1 31 167 0.005988023952095809 0.18562874251497005
14.4954 1 32 167 0.005988023952095809 0.19161676646706588
14.6116 1 33 167 0.005988023952095809 0.19760479041916168
14.6721 1 34 167 0.005988023952095809 0.20359281437125748
14.7004 1 35 167 0.005988023952095809 0.20958083832335328
14.8733 1 36 167 0.005988023952095809 0.2155688622754491
15.0613 1 37 167 0.005988023952095809 0.2215568862275449
15.1077 1 38 167 0.005988023952095809 0.2275449101796407
15.4172 1 39 167 0.005988023952095809 0.23353293413173654
15.5601 1 40 167 0.005988023952095809 0.23952095808383234
15.8447 1 41 167 0.005988023952095809 0.24550898203592814
15.8505 1 42 167 0.005988023952095809 0.25149700598802394
16.0918 1 43 167 0.005988023952095809 0.25748502994011974
16.1894 1 44 167 0.005988023952095809 0.2634730538922156
16.2432 1 45 167 0.005988023952095809 0.2694610778443114
16.2874 1 46 167 0.005988023952095809 0.2754491017964072
16.4425 1 47 167 0.005988023952095809 0.281437125748503
17.183 1 48 167 0.005988023952095809 0.2874251497005988
17.1876 1 49 167 0.005988023952095809 0.2934131736526946
17.2224 1 50 167 0.005988023952095809 0.2994011976047904
17.3693 1 51 167 0.005988023952095809 0.30538922155688625
17.3817 1 52 167 0.005988023952095809 0.31137724550898205
17.4044 1 53 167 0.005988023952095809 0.31736526946107785
17.4787 1 54 167 0.005988023952095809 0.32335329341317365
17.5035 1 55 167 0.005988023952095809 0.32934131736526945
17.5591 1 56 167 0.005988023952095809 0.33532934131736525
17.6111 1 57 167 0.005988023952095809 0.3413173652694611
17.6579 1 58 167 0.005988023952095809 0.3473053892215569
17.7374 1 59 167 0.005988023952095809 0.3532934131736527
17.7571 1 60 167 0.005988023952095809 0.3592814371257485
17.7743 1 61 167 0.005988023952095809 0.3652694610778443
17.8639 1 62 167 0.005988023952095809 0.3712574850299401
17.9494 1 63 167 0.005988023952095809 0.3772455089820359
17.9761 1 64 167 0.005988023952095809 0.38323353293413176
18.0058 1 65 167 0.005988023952095809 0.38922155688622756
18.0849 1 66 167 0.005988023952095809 0.39520958083832336
18.1194 1 67 167 0.005988023952095809 0.40119760479041916
18.1322 1 68 167 0.005988023952095809 0.40718562874251496
18.1435 1 69 167 0.005988023952095809 0.41317365269461076
18.1544 1 70 167 0.005988023952095809 0.41916167664670656
18.19 1 71 167 0.005988023952095809 0.4251497005988024
18.2338 1 72 167 0.005988023952095809 0.4311377245508982
18.2345 1 73 167 0.005988023952095809 0.437125748502994
18.2919 1 74 167 0.005988023952095809 0.4431137724550898
18.2996 1 75 167 0.005988023952095809 0.4491017964071856
18.3239 1 76 167 0.005988023952095809 0.4550898203592814
18.3381 1 77 167 0.005988023952095809 0.46107784431137727
18.3415 1 78 167 0.005988023952095809 0.46706586826347307
18.4145 1 79 167 0.005988023952095809 0.47305389221556887
18.4267 1 80 167 0.005988023952095809 0.47904191616766467
18.4388 1 81 167 0.005988023952095809 0.48502994011976047
18.4948 1 82 167 0.005988023952095809 0.49101796407185627
18.4955 1 83 167 0.005988023952095809 0.49700598802395207
18.5121 1 84 167 0.005988023952095809 0.5029940119760479
18.5493 1 85 167 0.005988023952095809 0.5089820359281437
18.6512 1 86 167 0.005988023952095809 0.5149700598802395
18.6584 1 87 167 0.005988023952095809 0.5209580838323353
18.7169 1 88 167 0.005988023952095809 0.5269461077844312
18.7182 1 89 167 0.005988023952095809 0.5329341317365269
18.869 1 90 167 0.005988023952095809 0.5389221556886228
19.0791 1 91 167 0.005988023952095809 0.5449101796407185
19.1364 1 92 167 0.005988023952095809 0.5508982035928144
19.1698 1 93 167 0.005988023952095809 0.5568862275449101
19.1936 1 94 167 0.005988023952095809 0.562874251497006
19.2565 1 95 167 0.005988023952095809 0.5688622754491018
19.2608 1 96 167 0.005988023952095809 0.5748502994011976
19.2999 1 97 167 0.005988023952095809 0.5808383233532934
19.3149 1 98 167 0.005988023952095809 0.5868263473053892
19.3698 1 99 167 0.005988023952095809 0.592814371257485
19.4311 1 100 167 0.005988023952095809 0.5988023952095808
19.4957 1 101 167 0.005988023952095809 0.6047904191616766
19.5186 1 102 167 0.005988023952095809 0.6107784431137725
19.602 1 103 167 0.005988023952095809 0.6167664670658682
19.624 1 104 167 0.005988023952095809 0.6227544910179641
19.7777 1 105 167 0.005988023952095809 0.6287425149700598
19.829 1 106 167 0.005988023952095809 0.6347305389221557
19.8316 1 107 167 0.005988023952095809 0.6407185628742516
20.1893 1 108 167 0.005988023952095809 0.6467065868263473
20.2774 1 109 167 0.005988023952095809 0.6526946107784432
20.3905 1 110 167 0.005988023952095809 0.6586826347305389
20.6025 1 111 167 0.005988023952095809 0.6646706586826348
20.6716 1 112 167 0.005988023952095809 0.6706586826347305
20.7015 1 113 167 0.005988023952095809 0.6766467065868264
20.713 1 114 167 0.005988023952095809 0.6826347305389222
20.7547 1 115 167 0.005988023952095809 0.688622754491018
20.7767 1 116 167 0.005988023952095809 0.6946107784431138
20.8002 1 117 167 0.005988023952095809 0.7005988023952096
20.8117 1 118 167 0.005988023952095809 0.7065868263473054
21.015 1 119 167 0.005988023952095809 0.7125748502994012
21.0282 1 120 167 0.005988023952095809 0.718562874251497
21.0344 1 121 167 0.005988023952095809 0.7245508982035929
21.0655 1 122 167 0.005988023952095809 0.7305389221556886
21.1891 1 123 167 0.005988023952095809 0.7365269461077845
21.3129 1 124 167 0.005988023952095809 0.7425149700598802
21.3497 1 125 167 0.005988023952095809 0.7485029940119761
21.4965 1 126 167 0.005988023952095809 0.7544910179640718
21.6866 1 127 167 0.005988023952095809 0.7604790419161677
21.7207 1 128 167 0.005988023952095809 0.7664670658682635
21.7274 1 129 167 0.005988023952095809 0.7724550898203593
21.8617 1 130 167 0.005988023952095809 0.7784431137724551
21.9242 1 131 167 0.005988023952095809 0.7844311377245509
22.1741 1 132 167 0.005988023952095809 0.7904191616766467
22.2027 1 133 167 0.005988023952095809 0.7964071856287425
22.2258 1 134 167 0.005988023952095809 0.8023952095808383
22.3023 1 135 167 0.005988023952095809 0.8083832335329342
22.4394 1 136 167 0.005988023952095809 0.8143712574850299
22.5673 1 137 167 0.005988023952095809 0.8203592814371258
22.699 1 138 167 0.005988023952095809 0.8263473053892215
22.7475 1 139 167 0.005988023952095809 0.8323353293413174
22.8356 1 140 167 0.005988023952095809 0.8383233532934131
22.9905 1 141 167 0.005988023952095809 0.844311377245509
23.1298 1 142 167 0.005988023952095809 0.8502994011976048
23.17 1 143 167 0.005988023952095809 0.8562874251497006
23.1904 1 144 167 0.005988023952095809 0.8622754491017964
23.3863 1 145 167 0.005988023952095809 0.8682634730538922
23.5225 1 146 167 0.005988023952095809 0.874251497005988
23.7198 1 147 167 0.005988023952095809 0.8802395209580839
23.7852 1 148 167 0.005988023952095809 0.8862275449101796
23.8057 1 149 167 0.005988023952095809 0.8922155688622755
23.915 1 150 167 0.005988023952095809 0.8982035928143712
23.9605 1 151 167 0.005988023952095809 0.9041916167664671
24.0771 1 152 167 0.005988023952095809 0.9101796407185628
24.1804 1 153 167 0.005988023952095809 0.9161676646706587
24.4373 1 154 167 0.005988023952095809 0.9221556886227545
25.1121 1 155 167 0.005988023952095809 0.9281437125748503
25.1397 1 156 167 0.005988023952095809 0.9341317365269461
25.9451 1 157 167 0.005988023952095809 0.9401197604790419
26.0094 1 158 167 0.005988023952095809 0.9461077844311377
26.0943 1 159 167 0.005988023952095809 0.9520958083832335
26.2164 1 160 167 0.005988023952095809 0.9580838323353293
26.2228 1 161 167 0.005988023952095809 0.9640718562874252
26.2249 1 162 167 0.005988023952095809 0.9700598802395209
29.5687 1 163 167 0.005988023952095809 0.9760479041916168
30.7998 1 164 167 0.005988023952095809 0.9820359281437125
31.3453 1 165 167 0.005988023952095809 0.9880239520958084
33.775 1 166 167 0.005988023952095809 0.9940119760479041
34.3899 1 167 167 0.005988023952095809 1.0


==> plots/flask_cdf/data/cdf_1_medium_tfserving.txt <==
0.0 1 1 146 0.00684931506849315 0.00684931506849315
11.6125 1 2 146 0.00684931506849315 0.0136986301369863
13.0288 1 3 146 0.00684931506849315 0.02054794520547945
13.6774 1 4 146 0.00684931506849315 0.0273972602739726
13.9083 1 5 146 0.00684931506849315 0.03424657534246575
14.451 1 6 146 0.00684931506849315 0.0410958904109589
14.6814 1 7 146 0.00684931506849315 0.04794520547945205
14.7825 1 8 146 0.00684931506849315 0.0547945205479452
14.8796 1 9 146 0.00684931506849315 0.06164383561643835
15.0035 1 10 146 0.00684931506849315 0.0684931506849315
15.2729 1 11 146 0.00684931506849315 0.07534246575342465
15.4497 1 12 146 0.00684931506849315 0.0821917808219178
15.4723 1 13 146 0.00684931506849315 0.08904109589041095
15.505 1 14 146 0.00684931506849315 0.0958904109589041
15.5487 1 15 146 0.00684931506849315 0.10273972602739725
15.566 1 16 146 0.00684931506849315 0.1095890410958904
15.6773 1 17 146 0.00684931506849315 0.11643835616438356
15.8528 1 18 146 0.00684931506849315 0.1232876712328767
15.8957 1 19 146 0.00684931506849315 0.13013698630136986
15.99 1 20 146 0.00684931506849315 0.136986301369863
16.0737 1 21 146 0.00684931506849315 0.14383561643835616
16.187 1 22 146 0.00684931506849315 0.1506849315068493
16.1884 1 23 146 0.00684931506849315 0.15753424657534246
16.3181 1 24 146 0.00684931506849315 0.1643835616438356
16.3223 1 25 146 0.00684931506849315 0.17123287671232876
16.4113 1 26 146 0.00684931506849315 0.1780821917808219
16.4259 1 27 146 0.00684931506849315 0.18493150684931506
16.4481 1 28 146 0.00684931506849315 0.1917808219178082
16.4532 1 29 146 0.00684931506849315 0.19863013698630136
16.4556 1 30 146 0.00684931506849315 0.2054794520547945
16.4562 1 31 146 0.00684931506849315 0.21232876712328766
16.4779 1 32 146 0.00684931506849315 0.2191780821917808
16.4859 1 33 146 0.00684931506849315 0.22602739726027396
16.5479 1 34 146 0.00684931506849315 0.2328767123287671
16.5641 1 35 146 0.00684931506849315 0.23972602739726026
16.591 1 36 146 0.00684931506849315 0.2465753424657534
16.5991 1 37 146 0.00684931506849315 0.2534246575342466
16.6499 1 38 146 0.00684931506849315 0.2602739726027397
16.7039 1 39 146 0.00684931506849315 0.2671232876712329
16.7098 1 40 146 0.00684931506849315 0.273972602739726
16.7261 1 41 146 0.00684931506849315 0.2808219178082192
16.7378 1 42 146 0.00684931506849315 0.2876712328767123
16.749 1 43 146 0.00684931506849315 0.2945205479452055
16.7548 1 44 146 0.00684931506849315 0.3013698630136986
16.8488 1 45 146 0.00684931506849315 0.3082191780821918
16.8544 1 46 146 0.00684931506849315 0.3150684931506849
16.9084 1 47 146 0.00684931506849315 0.3219178082191781
16.9767 1 48 146 0.00684931506849315 0.3287671232876712
16.9783 1 49 146 0.00684931506849315 0.3356164383561644
17.1829 1 50 146 0.00684931506849315 0.3424657534246575
17.1951 1 51 146 0.00684931506849315 0.3493150684931507
17.2311 1 52 146 0.00684931506849315 0.3561643835616438
17.3031 1 53 146 0.00684931506849315 0.363013698630137
17.3306 1 54 146 0.00684931506849315 0.3698630136986301
17.3475 1 55 146 0.00684931506849315 0.3767123287671233
17.4315 1 56 146 0.00684931506849315 0.3835616438356164
17.5669 1 57 146 0.00684931506849315 0.3904109589041096
17.572 1 58 146 0.00684931506849315 0.3972602739726027
17.5798 1 59 146 0.00684931506849315 0.4041095890410959
17.5871 1 60 146 0.00684931506849315 0.410958904109589
17.7528 1 61 146 0.00684931506849315 0.4178082191780822
17.8499 1 62 146 0.00684931506849315 0.4246575342465753
17.8957 1 63 146 0.00684931506849315 0.4315068493150685
17.9323 1 64 146 0.00684931506849315 0.4383561643835616
18.1199 1 65 146 0.00684931506849315 0.4452054794520548
18.2379 1 66 146 0.00684931506849315 0.4520547945205479
18.3286 1 67 146 0.00684931506849315 0.4589041095890411
18.3337 1 68 146 0.00684931506849315 0.4657534246575342
18.3828 1 69 146 0.00684931506849315 0.4726027397260274
18.4755 1 70 146 0.00684931506849315 0.4794520547945205
18.5903 1 71 146 0.00684931506849315 0.4863013698630137
18.6611 1 72 146 0.00684931506849315 0.4931506849315068
18.6617 1 73 146 0.00684931506849315 0.5
18.6998 1 74 146 0.00684931506849315 0.5068493150684932
18.7186 1 75 146 0.00684931506849315 0.5136986301369864
18.797 1 76 146 0.00684931506849315 0.5205479452054794
18.8868 1 77 146 0.00684931506849315 0.5273972602739726
18.9353 1 78 146 0.00684931506849315 0.5342465753424658
18.9486 1 79 146 0.00684931506849315 0.541095890410959
19.1481 1 80 146 0.00684931506849315 0.547945205479452
19.175 1 81 146 0.00684931506849315 0.5547945205479452
19.1916 1 82 146 0.00684931506849315 0.5616438356164384
19.1928 1 83 146 0.00684931506849315 0.5684931506849316
19.2267 1 84 146 0.00684931506849315 0.5753424657534246
19.273 1 85 146 0.00684931506849315 0.5821917808219178
19.2749 1 86 146 0.00684931506849315 0.589041095890411
19.2897 1 87 146 0.00684931506849315 0.5958904109589042
19.3011 1 88 146 0.00684931506849315 0.6027397260273972
19.3466 1 89 146 0.00684931506849315 0.6095890410958904
19.3896 1 90 146 0.00684931506849315 0.6164383561643836
19.4076 1 91 146 0.00684931506849315 0.6232876712328768
19.442 1 92 146 0.00684931506849315 0.6301369863013698
19.45 1 93 146 0.00684931506849315 0.636986301369863
19.5431 1 94 146 0.00684931506849315 0.6438356164383562
19.5647 1 95 146 0.00684931506849315 0.6506849315068494
19.582 1 96 146 0.00684931506849315 0.6575342465753424
19.6003 1 97 146 0.00684931506849315 0.6643835616438356
19.6683 1 98 146 0.00684931506849315 0.6712328767123288
19.7134 1 99 146 0.00684931506849315 0.678082191780822
19.7303 1 100 146 0.00684931506849315 0.684931506849315
19.7694 1 101 146 0.00684931506849315 0.6917808219178082
19.8265 1 102 146 0.00684931506849315 0.6986301369863014
19.8373 1 103 146 0.00684931506849315 0.7054794520547946
19.8521 1 104 146 0.00684931506849315 0.7123287671232876
19.8803 1 105 146 0.00684931506849315 0.7191780821917808
19.8918 1 106 146 0.00684931506849315 0.726027397260274
19.9243 1 107 146 0.00684931506849315 0.7328767123287672
20.0188 1 108 146 0.00684931506849315 0.7397260273972602
20.0318 1 109 146 0.00684931506849315 0.7465753424657534
20.0561 1 110 146 0.00684931506849315 0.7534246575342466
20.0639 1 111 146 0.00684931506849315 0.7602739726027398
20.081 1 112 146 0.00684931506849315 0.7671232876712328
20.1398 1 113 146 0.00684931506849315 0.773972602739726
20.2167 1 114 146 0.00684931506849315 0.7808219178082192
20.259 1 115 146 0.00684931506849315 0.7876712328767124
20.3598 1 116 146 0.00684931506849315 0.7945205479452054
20.4213 1 117 146 0.00684931506849315 0.8013698630136986
20.4337 1 118 146 0.00684931506849315 0.8082191780821918
20.5728 1 119 146 0.00684931506849315 0.815068493150685
20.7623 1 120 146 0.00684931506849315 0.821917808219178
21.002 1 121 146 0.00684931506849315 0.8287671232876712
21.0878 1 122 146 0.00684931506849315 0.8356164383561644
21.3413 1 123 146 0.00684931506849315 0.8424657534246576
21.4746 1 124 146 0.00684931506849315 0.8493150684931506
21.5847 1 125 146 0.00684931506849315 0.8561643835616438
21.646 1 126 146 0.00684931506849315 0.863013698630137
21.6548 1 127 146 0.00684931506849315 0.8698630136986302
21.8011 1 128 146 0.00684931506849315 0.8767123287671232
21.8593 1 129 146 0.00684931506849315 0.8835616438356164
22.0936 1 130 146 0.00684931506849315 0.8904109589041096
22.5644 1 131 146 0.00684931506849315 0.8972602739726028
23.7033 1 132 146 0.00684931506849315 0.9041095890410958
23.9139 1 133 146 0.00684931506849315 0.910958904109589
23.9997 1 134 146 0.00684931506849315 0.9178082191780822
24.1367 1 135 146 0.00684931506849315 0.9246575342465754
24.6877 1 136 146 0.00684931506849315 0.9315068493150684
25.3017 1 137 146 0.00684931506849315 0.9383561643835616
25.5812 1 138 146 0.00684931506849315 0.9452054794520548
25.8 1 139 146 0.00684931506849315 0.952054794520548
26.1407 1 140 146 0.00684931506849315 0.958904109589041
26.1939 1 141 146 0.00684931506849315 0.9657534246575342
26.316 1 142 146 0.00684931506849315 0.9726027397260274
26.3758 1 143 146 0.00684931506849315 0.9794520547945206
27.1571 1 144 146 0.00684931506849315 0.9863013698630136
27.347 1 145 146 0.00684931506849315 0.9931506849315068
28.8095 1 146 146 0.00684931506849315 1.0


==> plots/flask_cdf/data/cdf_1_medium_torchserve.txt <==
0.0 1 1 142 0.007042253521126761 0.007042253521126761
11.9166 1 2 142 0.007042253521126761 0.014084507042253521
12.8314 1 3 142 0.007042253521126761 0.02112676056338028
13.6316 1 4 142 0.007042253521126761 0.028169014084507043
14.177 1 5 142 0.007042253521126761 0.035211267605633804
14.224 1 6 142 0.007042253521126761 0.04225352112676056
14.411 1 7 142 0.007042253521126761 0.04929577464788732
14.5979 1 8 142 0.007042253521126761 0.056338028169014086
14.7175 1 9 142 0.007042253521126761 0.06338028169014084
14.8468 1 10 142 0.007042253521126761 0.07042253521126761
14.8788 1 11 142 0.007042253521126761 0.07746478873239436
15.0767 1 12 142 0.007042253521126761 0.08450704225352113
15.2642 1 13 142 0.007042253521126761 0.09154929577464789
15.6587 1 14 142 0.007042253521126761 0.09859154929577464
15.7186 1 15 142 0.007042253521126761 0.1056338028169014
15.8048 1 16 142 0.007042253521126761 0.11267605633802817
15.8951 1 17 142 0.007042253521126761 0.11971830985915492
15.9502 1 18 142 0.007042253521126761 0.1267605633802817
16.0591 1 19 142 0.007042253521126761 0.13380281690140844
16.0954 1 20 142 0.007042253521126761 0.14084507042253522
16.1618 1 21 142 0.007042253521126761 0.14788732394366197
16.1681 1 22 142 0.007042253521126761 0.15492957746478872
16.1713 1 23 142 0.007042253521126761 0.1619718309859155
16.2208 1 24 142 0.007042253521126761 0.16901408450704225
16.226 1 25 142 0.007042253521126761 0.176056338028169
16.2821 1 26 142 0.007042253521126761 0.18309859154929578
16.3117 1 27 142 0.007042253521126761 0.19014084507042253
16.4106 1 28 142 0.007042253521126761 0.19718309859154928
16.4285 1 29 142 0.007042253521126761 0.20422535211267606
16.4301 1 30 142 0.007042253521126761 0.2112676056338028
16.5636 1 31 142 0.007042253521126761 0.21830985915492956
16.61 1 32 142 0.007042253521126761 0.22535211267605634
16.6895 1 33 142 0.007042253521126761 0.2323943661971831
16.6952 1 34 142 0.007042253521126761 0.23943661971830985
16.7446 1 35 142 0.007042253521126761 0.24647887323943662
16.7584 1 36 142 0.007042253521126761 0.2535211267605634
16.956 1 37 142 0.007042253521126761 0.2605633802816901
16.9589 1 38 142 0.007042253521126761 0.2676056338028169
16.9617 1 39 142 0.007042253521126761 0.2746478873239437
16.9899 1 40 142 0.007042253521126761 0.28169014084507044
16.9901 1 41 142 0.007042253521126761 0.2887323943661972
17.035 1 42 142 0.007042253521126761 0.29577464788732394
17.0769 1 43 142 0.007042253521126761 0.3028169014084507
17.1736 1 44 142 0.007042253521126761 0.30985915492957744
17.1795 1 45 142 0.007042253521126761 0.31690140845070425
17.1829 1 46 142 0.007042253521126761 0.323943661971831
17.2068 1 47 142 0.007042253521126761 0.33098591549295775
17.2648 1 48 142 0.007042253521126761 0.3380281690140845
17.2716 1 49 142 0.007042253521126761 0.34507042253521125
17.2802 1 50 142 0.007042253521126761 0.352112676056338
17.2839 1 51 142 0.007042253521126761 0.3591549295774648
17.2856 1 52 142 0.007042253521126761 0.36619718309859156
17.3174 1 53 142 0.007042253521126761 0.3732394366197183
17.3304 1 54 142 0.007042253521126761 0.38028169014084506
17.3756 1 55 142 0.007042253521126761 0.3873239436619718
17.4316 1 56 142 0.007042253521126761 0.39436619718309857
17.4426 1 57 142 0.007042253521126761 0.4014084507042254
17.4574 1 58 142 0.007042253521126761 0.4084507042253521
17.4708 1 59 142 0.007042253521126761 0.4154929577464789
17.475 1 60 142 0.007042253521126761 0.4225352112676056
17.4801 1 61 142 0.007042253521126761 0.4295774647887324
17.4802 1 62 142 0.007042253521126761 0.43661971830985913
17.4828 1 63 142 0.007042253521126761 0.44366197183098594
17.5409 1 64 142 0.007042253521126761 0.4507042253521127
17.551 1 65 142 0.007042253521126761 0.45774647887323944
17.5535 1 66 142 0.007042253521126761 0.4647887323943662
17.559 1 67 142 0.007042253521126761 0.47183098591549294
17.59 1 68 142 0.007042253521126761 0.4788732394366197
17.6008 1 69 142 0.007042253521126761 0.4859154929577465
17.6108 1 70 142 0.007042253521126761 0.49295774647887325
17.6317 1 71 142 0.007042253521126761 0.5
17.6853 1 72 142 0.007042253521126761 0.5070422535211268
17.7058 1 73 142 0.007042253521126761 0.5140845070422535
17.728 1 74 142 0.007042253521126761 0.5211267605633803
17.7292 1 75 142 0.007042253521126761 0.528169014084507
17.8523 1 76 142 0.007042253521126761 0.5352112676056338
17.8538 1 77 142 0.007042253521126761 0.5422535211267606
17.906 1 78 142 0.007042253521126761 0.5492957746478874
17.9139 1 79 142 0.007042253521126761 0.5563380281690141
17.935 1 80 142 0.007042253521126761 0.5633802816901409
17.9665 1 81 142 0.007042253521126761 0.5704225352112676
18.0389 1 82 142 0.007042253521126761 0.5774647887323944
18.0433 1 83 142 0.007042253521126761 0.5845070422535211
18.0659 1 84 142 0.007042253521126761 0.5915492957746479
18.0884 1 85 142 0.007042253521126761 0.5985915492957746
18.1212 1 86 142 0.007042253521126761 0.6056338028169014
18.2621 1 87 142 0.007042253521126761 0.6126760563380281
18.2787 1 88 142 0.007042253521126761 0.6197183098591549
18.2864 1 89 142 0.007042253521126761 0.6267605633802817
18.287 1 90 142 0.007042253521126761 0.6338028169014085
18.3803 1 91 142 0.007042253521126761 0.6408450704225352
18.4249 1 92 142 0.007042253521126761 0.647887323943662
18.664 1 93 142 0.007042253521126761 0.6549295774647887
18.7027 1 94 142 0.007042253521126761 0.6619718309859155
18.8238 1 95 142 0.007042253521126761 0.6690140845070423
18.873 1 96 142 0.007042253521126761 0.676056338028169
19.076 1 97 142 0.007042253521126761 0.6830985915492958
19.2742 1 98 142 0.007042253521126761 0.6901408450704225
19.394 1 99 142 0.007042253521126761 0.6971830985915493
19.4148 1 100 142 0.007042253521126761 0.704225352112676
19.5118 1 101 142 0.007042253521126761 0.7112676056338029
19.5664 1 102 142 0.007042253521126761 0.7183098591549296
19.6548 1 103 142 0.007042253521126761 0.7253521126760564
19.8993 1 104 142 0.007042253521126761 0.7323943661971831
19.9079 1 105 142 0.007042253521126761 0.7394366197183099
20.2648 1 106 142 0.007042253521126761 0.7464788732394366
20.321 1 107 142 0.007042253521126761 0.7535211267605634
20.3588 1 108 142 0.007042253521126761 0.7605633802816901
20.4682 1 109 142 0.007042253521126761 0.7676056338028169
20.5515 1 110 142 0.007042253521126761 0.7746478873239436
20.6066 1 111 142 0.007042253521126761 0.7816901408450704
20.616 1 112 142 0.007042253521126761 0.7887323943661971
20.8609 1 113 142 0.007042253521126761 0.795774647887324
20.9231 1 114 142 0.007042253521126761 0.8028169014084507
21.0198 1 115 142 0.007042253521126761 0.8098591549295775
21.3788 1 116 142 0.007042253521126761 0.8169014084507042
21.3839 1 117 142 0.007042253521126761 0.823943661971831
21.6281 1 118 142 0.007042253521126761 0.8309859154929577
21.8874 1 119 142 0.007042253521126761 0.8380281690140845
22.1641 1 120 142 0.007042253521126761 0.8450704225352113
22.2671 1 121 142 0.007042253521126761 0.852112676056338
22.3069 1 122 142 0.007042253521126761 0.8591549295774648
22.4883 1 123 142 0.007042253521126761 0.8661971830985915
22.6236 1 124 142 0.007042253521126761 0.8732394366197183
22.8358 1 125 142 0.007042253521126761 0.8802816901408451
23.1162 1 126 142 0.007042253521126761 0.8873239436619719
23.2046 1 127 142 0.007042253521126761 0.8943661971830986
23.409 1 128 142 0.007042253521126761 0.9014084507042254
23.7996 1 129 142 0.007042253521126761 0.9084507042253521
23.8152 1 130 142 0.007042253521126761 0.9154929577464789
24.276 1 131 142 0.007042253521126761 0.9225352112676056
24.32 1 132 142 0.007042253521126761 0.9295774647887324
25.1355 1 133 142 0.007042253521126761 0.9366197183098591
25.1854 1 134 142 0.007042253521126761 0.9436619718309859
25.2072 1 135 142 0.007042253521126761 0.9507042253521126
25.2095 1 136 142 0.007042253521126761 0.9577464788732394
25.6757 1 137 142 0.007042253521126761 0.9647887323943662
25.7907 1 138 142 0.007042253521126761 0.971830985915493
25.9798 1 139 142 0.007042253521126761 0.9788732394366197
26.8767 1 140 142 0.007042253521126761 0.9859154929577465
27.7097 1 141 142 0.007042253521126761 0.9929577464788732
28.5385 1 142 142 0.007042253521126761 1.0


==> plots/flask_cdf/data/cdf_1_small_bentoml.txt <==
0.0 1 1 173 0.005780346820809248 0.005780346820809248
10.9404 1 2 173 0.005780346820809248 0.011560693641618497
11.6166 1 3 173 0.005780346820809248 0.017341040462427744
13.283 1 4 173 0.005780346820809248 0.023121387283236993
13.8611 1 5 173 0.005780346820809248 0.028901734104046242
13.8801 1 6 173 0.005780346820809248 0.03468208092485549
13.8996 1 7 173 0.005780346820809248 0.04046242774566474
13.9085 1 8 173 0.005780346820809248 0.046242774566473986
13.9264 1 9 173 0.005780346820809248 0.05202312138728324
13.9976 1 10 173 0.005780346820809248 0.057803468208092484
14.0097 1 11 173 0.005780346820809248 0.06358381502890173
14.0122 1 12 173 0.005780346820809248 0.06936416184971098
14.1373 1 13 173 0.005780346820809248 0.07514450867052024
14.1899 1 14 173 0.005780346820809248 0.08092485549132948
14.193 1 15 173 0.005780346820809248 0.08670520231213873
14.2687 1 16 173 0.005780346820809248 0.09248554913294797
14.3544 1 17 173 0.005780346820809248 0.09826589595375723
14.435 1 18 173 0.005780346820809248 0.10404624277456648
14.4966 1 19 173 0.005780346820809248 0.10982658959537572
14.5448 1 20 173 0.005780346820809248 0.11560693641618497
14.5511 1 21 173 0.005780346820809248 0.12138728323699421
14.6119 1 22 173 0.005780346820809248 0.12716763005780346
14.7103 1 23 173 0.005780346820809248 0.1329479768786127
14.8017 1 24 173 0.005780346820809248 0.13872832369942195
14.871 1 25 173 0.005780346820809248 0.14450867052023122
14.9738 1 26 173 0.005780346820809248 0.15028901734104047
15.0043 1 27 173 0.005780346820809248 0.15606936416184972
15.0334 1 28 173 0.005780346820809248 0.16184971098265896
15.2036 1 29 173 0.005780346820809248 0.1676300578034682
15.2217 1 30 173 0.005780346820809248 0.17341040462427745
15.2871 1 31 173 0.005780346820809248 0.1791907514450867
15.3 1 32 173 0.005780346820809248 0.18497109826589594
15.6301 1 33 173 0.005780346820809248 0.1907514450867052
15.6434 1 34 173 0.005780346820809248 0.19653179190751446
15.6752 1 35 173 0.005780346820809248 0.2023121387283237
15.6985 1 36 173 0.005780346820809248 0.20809248554913296
15.7574 1 37 173 0.005780346820809248 0.2138728323699422
15.9237 1 38 173 0.005780346820809248 0.21965317919075145
15.9481 1 39 173 0.005780346820809248 0.2254335260115607
15.9597 1 40 173 0.005780346820809248 0.23121387283236994
16.0781 1 41 173 0.005780346820809248 0.23699421965317918
16.1111 1 42 173 0.005780346820809248 0.24277456647398843
16.2722 1 43 173 0.005780346820809248 0.24855491329479767
16.2752 1 44 173 0.005780346820809248 0.2543352601156069
16.4142 1 45 173 0.005780346820809248 0.26011560693641617
16.4963 1 46 173 0.005780346820809248 0.2658959537572254
16.5118 1 47 173 0.005780346820809248 0.27167630057803466
16.5439 1 48 173 0.005780346820809248 0.2774566473988439
16.7085 1 49 173 0.005780346820809248 0.2832369942196532
16.7281 1 50 173 0.005780346820809248 0.28901734104046245
16.7389 1 51 173 0.005780346820809248 0.2947976878612717
16.7396 1 52 173 0.005780346820809248 0.30057803468208094
16.9813 1 53 173 0.005780346820809248 0.3063583815028902
17.218 1 54 173 0.005780346820809248 0.31213872832369943
17.2557 1 55 173 0.005780346820809248 0.3179190751445087
17.5734 1 56 173 0.005780346820809248 0.3236994219653179
17.629 1 57 173 0.005780346820809248 0.32947976878612717
17.6639 1 58 173 0.005780346820809248 0.3352601156069364
17.8523 1 59 173 0.005780346820809248 0.34104046242774566
17.9129 1 60 173 0.005780346820809248 0.3468208092485549
17.993 1 61 173 0.005780346820809248 0.35260115606936415
18.0385 1 62 173 0.005780346820809248 0.3583815028901734
18.0499 1 63 173 0.005780346820809248 0.36416184971098264
18.1226 1 64 173 0.005780346820809248 0.3699421965317919
18.212 1 65 173 0.005780346820809248 0.37572254335260113
18.2518 1 66 173 0.005780346820809248 0.3815028901734104
18.2576 1 67 173 0.005780346820809248 0.3872832369942196
18.2767 1 68 173 0.005780346820809248 0.3930635838150289
18.2948 1 69 173 0.005780346820809248 0.3988439306358382
18.2985 1 70 173 0.005780346820809248 0.4046242774566474
18.312 1 71 173 0.005780346820809248 0.41040462427745666
18.3147 1 72 173 0.005780346820809248 0.4161849710982659
18.3221 1 73 173 0.005780346820809248 0.42196531791907516
18.5024 1 74 173 0.005780346820809248 0.4277456647398844
18.5588 1 75 173 0.005780346820809248 0.43352601156069365
18.5668 1 76 173 0.005780346820809248 0.4393063583815029
18.6589 1 77 173 0.005780346820809248 0.44508670520231214
18.6662 1 78 173 0.005780346820809248 0.4508670520231214
18.7586 1 79 173 0.005780346820809248 0.45664739884393063
18.7859 1 80 173 0.005780346820809248 0.4624277456647399
18.8726 1 81 173 0.005780346820809248 0.4682080924855491
18.9669 1 82 173 0.005780346820809248 0.47398843930635837
19.0274 1 83 173 0.005780346820809248 0.4797687861271676
19.0373 1 84 173 0.005780346820809248 0.48554913294797686
19.0724 1 85 173 0.005780346820809248 0.4913294797687861
19.081 1 86 173 0.005780346820809248 0.49710982658959535
19.1024 1 87 173 0.005780346820809248 0.5028901734104047
19.2118 1 88 173 0.005780346820809248 0.5086705202312138
19.2389 1 89 173 0.005780346820809248 0.5144508670520231
19.2558 1 90 173 0.005780346820809248 0.5202312138728323
19.3528 1 91 173 0.005780346820809248 0.5260115606936416
19.498 1 92 173 0.005780346820809248 0.5317919075144508
19.5344 1 93 173 0.005780346820809248 0.5375722543352601
19.6311 1 94 173 0.005780346820809248 0.5433526011560693
19.7246 1 95 173 0.005780346820809248 0.5491329479768786
19.7385 1 96 173 0.005780346820809248 0.5549132947976878
19.7413 1 97 173 0.005780346820809248 0.5606936416184971
19.7855 1 98 173 0.005780346820809248 0.5664739884393064
19.8964 1 99 173 0.005780346820809248 0.5722543352601156
19.9518 1 100 173 0.005780346820809248 0.5780346820809249
19.9941 1 101 173 0.005780346820809248 0.5838150289017341
20.0808 1 102 173 0.005780346820809248 0.5895953757225434
20.2533 1 103 173 0.005780346820809248 0.5953757225433526
20.4146 1 104 173 0.005780346820809248 0.6011560693641619
20.4273 1 105 173 0.005780346820809248 0.6069364161849711
20.5231 1 106 173 0.005780346820809248 0.6127167630057804
20.6643 1 107 173 0.005780346820809248 0.6184971098265896
20.829 1 108 173 0.005780346820809248 0.6242774566473989
20.886 1 109 173 0.005780346820809248 0.630057803468208
20.9959 1 110 173 0.005780346820809248 0.6358381502890174
21.0824 1 111 173 0.005780346820809248 0.6416184971098265
21.4486 1 112 173 0.005780346820809248 0.6473988439306358
21.4515 1 113 173 0.005780346820809248 0.653179190751445
21.4684 1 114 173 0.005780346820809248 0.6589595375722543
21.5015 1 115 173 0.005780346820809248 0.6647398843930635
21.6076 1 116 173 0.005780346820809248 0.6705202312138728
21.6086 1 117 173 0.005780346820809248 0.6763005780346821
21.6273 1 118 173 0.005780346820809248 0.6820809248554913
21.6456 1 119 173 0.005780346820809248 0.6878612716763006
21.7728 1 120 173 0.005780346820809248 0.6936416184971098
21.7987 1 121 173 0.005780346820809248 0.6994219653179191
21.8345 1 122 173 0.005780346820809248 0.7052023121387283
21.9879 1 123 173 0.005780346820809248 0.7109826589595376
22.0295 1 124 173 0.005780346820809248 0.7167630057803468
22.0447 1 125 173 0.005780346820809248 0.7225433526011561
22.0619 1 126 173 0.005780346820809248 0.7283236994219653
22.0928 1 127 173 0.005780346820809248 0.7341040462427746
22.2518 1 128 173 0.005780346820809248 0.7398843930635838
22.2554 1 129 173 0.005780346820809248 0.7456647398843931
22.2726 1 130 173 0.005780346820809248 0.7514450867052023
22.352 1 131 173 0.005780346820809248 0.7572254335260116
22.3827 1 132 173 0.005780346820809248 0.7630057803468208
22.4609 1 133 173 0.005780346820809248 0.7687861271676301
22.5773 1 134 173 0.005780346820809248 0.7745664739884393
22.5815 1 135 173 0.005780346820809248 0.7803468208092486
22.7893 1 136 173 0.005780346820809248 0.7861271676300579
22.8105 1 137 173 0.005780346820809248 0.791907514450867
22.8299 1 138 173 0.005780346820809248 0.7976878612716763
22.8498 1 139 173 0.005780346820809248 0.8034682080924855
22.8877 1 140 173 0.005780346820809248 0.8092485549132948
22.9685 1 141 173 0.005780346820809248 0.815028901734104
23.0444 1 142 173 0.005780346820809248 0.8208092485549133
23.3137 1 143 173 0.005780346820809248 0.8265895953757225
23.5731 1 144 173 0.005780346820809248 0.8323699421965318
23.5771 1 145 173 0.005780346820809248 0.838150289017341
23.5891 1 146 173 0.005780346820809248 0.8439306358381503
23.6197 1 147 173 0.005780346820809248 0.8497109826589595
23.6424 1 148 173 0.005780346820809248 0.8554913294797688
23.7998 1 149 173 0.005780346820809248 0.861271676300578
23.8014 1 150 173 0.005780346820809248 0.8670520231213873
24.1509 1 151 173 0.005780346820809248 0.8728323699421965
24.1618 1 152 173 0.005780346820809248 0.8786127167630058
24.1941 1 153 173 0.005780346820809248 0.884393063583815
24.2289 1 154 173 0.005780346820809248 0.8901734104046243
24.3855 1 155 173 0.005780346820809248 0.8959537572254336
24.5795 1 156 173 0.005780346820809248 0.9017341040462428
24.7019 1 157 173 0.005780346820809248 0.9075144508670521
24.8468 1 158 173 0.005780346820809248 0.9132947976878613
24.9668 1 159 173 0.005780346820809248 0.9190751445086706
25.2255 1 160 173 0.005780346820809248 0.9248554913294798
25.6741 1 161 173 0.005780346820809248 0.930635838150289
25.7073 1 162 173 0.005780346820809248 0.9364161849710982
26.7444 1 163 173 0.005780346820809248 0.9421965317919075
27.0138 1 164 173 0.005780346820809248 0.9479768786127167
27.5934 1 165 173 0.005780346820809248 0.953757225433526
27.7548 1 166 173 0.005780346820809248 0.9595375722543352
27.7741 1 167 173 0.005780346820809248 0.9653179190751445
28.0159 1 168 173 0.005780346820809248 0.9710982658959537
28.0903 1 169 173 0.005780346820809248 0.976878612716763
28.7084 1 170 173 0.005780346820809248 0.9826589595375722
29.1883 1 171 173 0.005780346820809248 0.9884393063583815
29.4976 1 172 173 0.005780346820809248 0.9942196531791907
29.6881 1 173 173 0.005780346820809248 1.0


==> plots/flask_cdf/data/cdf_1_small_mlflow.txt <==
0.0 1 1 162 0.006172839506172839 0.006172839506172839
9.58441 1 2 162 0.006172839506172839 0.012345679012345678
12.5304 1 3 162 0.006172839506172839 0.018518518518518517
12.7188 1 4 162 0.006172839506172839 0.024691358024691357
12.9195 1 5 162 0.006172839506172839 0.030864197530864196
13.9978 1 6 162 0.006172839506172839 0.037037037037037035
14.159 1 7 162 0.006172839506172839 0.043209876543209874
14.3149 1 8 162 0.006172839506172839 0.04938271604938271
14.61 1 9 162 0.006172839506172839 0.05555555555555555
14.8143 1 10 162 0.006172839506172839 0.06172839506172839
14.9089 1 11 162 0.006172839506172839 0.06790123456790123
15.0766 1 12 162 0.006172839506172839 0.07407407407407407
15.1619 1 13 162 0.006172839506172839 0.08024691358024691
15.1845 1 14 162 0.006172839506172839 0.08641975308641975
15.4418 1 15 162 0.006172839506172839 0.09259259259259259
15.4965 1 16 162 0.006172839506172839 0.09876543209876543
15.5843 1 17 162 0.006172839506172839 0.10493827160493827
15.6865 1 18 162 0.006172839506172839 0.1111111111111111
15.8895 1 19 162 0.006172839506172839 0.11728395061728394
15.9887 1 20 162 0.006172839506172839 0.12345679012345678
15.9921 1 21 162 0.006172839506172839 0.12962962962962962
16.128 1 22 162 0.006172839506172839 0.13580246913580246
16.2416 1 23 162 0.006172839506172839 0.1419753086419753
16.2456 1 24 162 0.006172839506172839 0.14814814814814814
16.4926 1 25 162 0.006172839506172839 0.15432098765432098
16.5582 1 26 162 0.006172839506172839 0.16049382716049382
16.7362 1 27 162 0.006172839506172839 0.16666666666666666
16.7532 1 28 162 0.006172839506172839 0.1728395061728395
16.8623 1 29 162 0.006172839506172839 0.17901234567901234
16.8664 1 30 162 0.006172839506172839 0.18518518518518517
16.9787 1 31 162 0.006172839506172839 0.19135802469135801
17.0609 1 32 162 0.006172839506172839 0.19753086419753085
17.1318 1 33 162 0.006172839506172839 0.2037037037037037
17.134 1 34 162 0.006172839506172839 0.20987654320987653
17.1565 1 35 162 0.006172839506172839 0.21604938271604937
17.1817 1 36 162 0.006172839506172839 0.2222222222222222
17.2142 1 37 162 0.006172839506172839 0.22839506172839505
17.2446 1 38 162 0.006172839506172839 0.2345679012345679
17.2742 1 39 162 0.006172839506172839 0.24074074074074073
17.2752 1 40 162 0.006172839506172839 0.24691358024691357
17.2776 1 41 162 0.006172839506172839 0.25308641975308643
17.2796 1 42 162 0.006172839506172839 0.25925925925925924
17.282 1 43 162 0.006172839506172839 0.2654320987654321
17.2968 1 44 162 0.006172839506172839 0.2716049382716049
17.3488 1 45 162 0.006172839506172839 0.2777777777777778
17.3621 1 46 162 0.006172839506172839 0.2839506172839506
17.3723 2 48 162 0.012345679012345678 0.2962962962962963
17.3771 1 49 162 0.006172839506172839 0.30246913580246915
17.4132 1 50 162 0.006172839506172839 0.30864197530864196
17.4166 1 51 162 0.006172839506172839 0.3148148148148148
17.4561 1 52 162 0.006172839506172839 0.32098765432098764
17.457 1 53 162 0.006172839506172839 0.3271604938271605
17.4699 1 54 162 0.006172839506172839 0.3333333333333333
17.4966 1 55 162 0.006172839506172839 0.3395061728395062
17.5058 1 56 162 0.006172839506172839 0.345679012345679
17.5378 1 57 162 0.006172839506172839 0.35185185185185186
17.5379 1 58 162 0.006172839506172839 0.35802469135802467
17.5409 1 59 162 0.006172839506172839 0.36419753086419754
17.5565 1 60 162 0.006172839506172839 0.37037037037037035
17.592 1 61 162 0.006172839506172839 0.3765432098765432
17.6283 1 62 162 0.006172839506172839 0.38271604938271603
17.6508 1 63 162 0.006172839506172839 0.3888888888888889
17.6986 1 64 162 0.006172839506172839 0.3950617283950617
17.7646 1 65 162 0.006172839506172839 0.4012345679012346
17.7856 1 66 162 0.006172839506172839 0.4074074074074074
17.813 1 67 162 0.006172839506172839 0.41358024691358025
17.8217 1 68 162 0.006172839506172839 0.41975308641975306
17.8308 1 69 162 0.006172839506172839 0.42592592592592593
17.8408 1 70 162 0.006172839506172839 0.43209876543209874
17.8418 1 71 162 0.006172839506172839 0.4382716049382716
17.8505 1 72 162 0.006172839506172839 0.4444444444444444
17.8653 1 73 162 0.006172839506172839 0.4506172839506173
17.8685 1 74 162 0.006172839506172839 0.4567901234567901
17.893 1 75 162 0.006172839506172839 0.46296296296296297
17.9052 1 76 162 0.006172839506172839 0.4691358024691358
17.913 1 77 162 0.006172839506172839 0.47530864197530864
17.9484 1 78 162 0.006172839506172839 0.48148148148148145
17.9594 1 79 162 0.006172839506172839 0.4876543209876543
17.9775 1 80 162 0.006172839506172839 0.49382716049382713
17.9823 1 81 162 0.006172839506172839 0.5
18.054 1 82 162 0.006172839506172839 0.5061728395061729
18.0633 1 83 162 0.006172839506172839 0.5123456790123457
18.0931 1 84 162 0.006172839506172839 0.5185185185185185
18.1404 1 85 162 0.006172839506172839 0.5246913580246914
18.1513 1 86 162 0.006172839506172839 0.5308641975308642
18.1614 1 87 162 0.006172839506172839 0.5370370370370371
18.1751 1 88 162 0.006172839506172839 0.5432098765432098
18.1977 1 89 162 0.006172839506172839 0.5493827160493827
18.199 1 90 162 0.006172839506172839 0.5555555555555556
18.2416 1 91 162 0.006172839506172839 0.5617283950617284
18.313 1 92 162 0.006172839506172839 0.5679012345679012
18.3169 1 93 162 0.006172839506172839 0.5740740740740741
18.3332 1 94 162 0.006172839506172839 0.5802469135802469
18.3346 1 95 162 0.006172839506172839 0.5864197530864198
18.353 1 96 162 0.006172839506172839 0.5925925925925926
18.3592 1 97 162 0.006172839506172839 0.5987654320987654
18.3669 1 98 162 0.006172839506172839 0.6049382716049383
18.3979 1 99 162 0.006172839506172839 0.6111111111111112
18.4619 1 100 162 0.006172839506172839 0.6172839506172839
18.5464 1 101 162 0.006172839506172839 0.6234567901234568
18.5518 1 102 162 0.006172839506172839 0.6296296296296297
18.5943 1 103 162 0.006172839506172839 0.6358024691358025
18.597 1 104 162 0.006172839506172839 0.6419753086419753
18.6465 1 105 162 0.006172839506172839 0.6481481481481481
18.6865 1 106 162 0.006172839506172839 0.654320987654321
18.7065 1 107 162 0.006172839506172839 0.6604938271604939
18.7144 1 108 162 0.006172839506172839 0.6666666666666666
18.7561 1 109 162 0.006172839506172839 0.6728395061728395
18.7989 1 110 162 0.006172839506172839 0.6790123456790124
18.8188 1 111 162 0.006172839506172839 0.6851851851851852
18.8506 1 112 162 0.006172839506172839 0.691358024691358
18.8674 1 113 162 0.006172839506172839 0.6975308641975309
18.8913 1 114 162 0.006172839506172839 0.7037037037037037
18.9359 1 115 162 0.006172839506172839 0.7098765432098766
18.9601 1 116 162 0.006172839506172839 0.7160493827160493
18.9627 1 117 162 0.006172839506172839 0.7222222222222222
19.0156 1 118 162 0.006172839506172839 0.7283950617283951
19.123 1 119 162 0.006172839506172839 0.7345679012345679
19.1789 1 120 162 0.006172839506172839 0.7407407407407407
19.1792 1 121 162 0.006172839506172839 0.7469135802469136
19.1943 1 122 162 0.006172839506172839 0.7530864197530864
19.2222 1 123 162 0.006172839506172839 0.7592592592592593
19.439 1 124 162 0.006172839506172839 0.7654320987654321
19.4706 1 125 162 0.006172839506172839 0.7716049382716049
19.5183 1 126 162 0.006172839506172839 0.7777777777777778
19.6356 1 127 162 0.006172839506172839 0.7839506172839507
19.7041 1 128 162 0.006172839506172839 0.7901234567901234
19.8113 1 129 162 0.006172839506172839 0.7962962962962963
19.8193 1 130 162 0.006172839506172839 0.8024691358024691
19.8333 1 131 162 0.006172839506172839 0.808641975308642
19.944 1 132 162 0.006172839506172839 0.8148148148148148
19.9498 1 133 162 0.006172839506172839 0.8209876543209876
20.0188 1 134 162 0.006172839506172839 0.8271604938271605
20.1108 1 135 162 0.006172839506172839 0.8333333333333334
20.2188 1 136 162 0.006172839506172839 0.8395061728395061
20.252 1 137 162 0.006172839506172839 0.845679012345679
20.2522 1 138 162 0.006172839506172839 0.8518518518518519
20.4076 1 139 162 0.006172839506172839 0.8580246913580247
20.7657 1 140 162 0.006172839506172839 0.8641975308641975
21.0009 1 141 162 0.006172839506172839 0.8703703703703703
21.2227 1 142 162 0.006172839506172839 0.8765432098765432
21.2928 1 143 162 0.006172839506172839 0.8827160493827161
21.8261 1 144 162 0.006172839506172839 0.8888888888888888
22.2631 1 145 162 0.006172839506172839 0.8950617283950617
22.6704 1 146 162 0.006172839506172839 0.9012345679012346
23.5618 1 147 162 0.006172839506172839 0.9074074074074074
23.8852 1 148 162 0.006172839506172839 0.9135802469135802
24.6243 1 149 162 0.006172839506172839 0.9197530864197531
24.7269 1 150 162 0.006172839506172839 0.9259259259259259
25.1971 1 151 162 0.006172839506172839 0.9320987654320988
25.3839 1 152 162 0.006172839506172839 0.9382716049382716
25.5654 1 153 162 0.006172839506172839 0.9444444444444444
25.8877 1 154 162 0.006172839506172839 0.9506172839506173
26.3313 1 155 162 0.006172839506172839 0.9567901234567902
26.5579 1 156 162 0.006172839506172839 0.9629629629629629
26.6139 1 157 162 0.006172839506172839 0.9691358024691358
26.8064 1 158 162 0.006172839506172839 0.9753086419753086
26.9241 1 159 162 0.006172839506172839 0.9814814814814815
27.3914 1 160 162 0.006172839506172839 0.9876543209876543
29.8552 1 161 162 0.006172839506172839 0.9938271604938271
30.3438 1 162 162 0.006172839506172839 1.0


==> plots/flask_cdf/data/cdf_1_small_mlserver.txt <==
0.0 1 1 141 0.0070921985815602835 0.0070921985815602835
9.15824 1 2 141 0.0070921985815602835 0.014184397163120567
9.63176 1 3 141 0.0070921985815602835 0.02127659574468085
10.2942 1 4 141 0.0070921985815602835 0.028368794326241134
11.8818 1 5 141 0.0070921985815602835 0.03546099290780142
12.6309 1 6 141 0.0070921985815602835 0.0425531914893617
13.0431 1 7 141 0.0070921985815602835 0.04964539007092199
13.6559 1 8 141 0.0070921985815602835 0.05673758865248227
13.9302 1 9 141 0.0070921985815602835 0.06382978723404255
14.1577 1 10 141 0.0070921985815602835 0.07092198581560284
14.4579 1 11 141 0.0070921985815602835 0.07801418439716312
14.6484 1 12 141 0.0070921985815602835 0.0851063829787234
14.823 1 13 141 0.0070921985815602835 0.09219858156028368
15.1254 1 14 141 0.0070921985815602835 0.09929078014184398
15.649 1 15 141 0.0070921985815602835 0.10638297872340426
15.7267 1 16 141 0.0070921985815602835 0.11347517730496454
16.1251 1 17 141 0.0070921985815602835 0.12056737588652482
16.2977 1 18 141 0.0070921985815602835 0.1276595744680851
16.4966 1 19 141 0.0070921985815602835 0.1347517730496454
17.0719 1 20 141 0.0070921985815602835 0.14184397163120568
18.0892 1 21 141 0.0070921985815602835 0.14893617021276595
18.1338 1 22 141 0.0070921985815602835 0.15602836879432624
18.2265 1 23 141 0.0070921985815602835 0.16312056737588654
18.2542 1 24 141 0.0070921985815602835 0.1702127659574468
18.4282 1 25 141 0.0070921985815602835 0.1773049645390071
18.4398 1 26 141 0.0070921985815602835 0.18439716312056736
18.478 1 27 141 0.0070921985815602835 0.19148936170212766
18.5185 1 28 141 0.0070921985815602835 0.19858156028368795
18.7015 1 29 141 0.0070921985815602835 0.20567375886524822
18.7706 1 30 141 0.0070921985815602835 0.2127659574468085
18.8175 1 31 141 0.0070921985815602835 0.2198581560283688
18.8304 1 32 141 0.0070921985815602835 0.22695035460992907
18.854 1 33 141 0.0070921985815602835 0.23404255319148937
18.9069 1 34 141 0.0070921985815602835 0.24113475177304963
18.9224 1 35 141 0.0070921985815602835 0.24822695035460993
19.01 1 36 141 0.0070921985815602835 0.2553191489361702
19.0236 1 37 141 0.0070921985815602835 0.2624113475177305
19.0611 1 38 141 0.0070921985815602835 0.2695035460992908
19.0819 1 39 141 0.0070921985815602835 0.2765957446808511
19.084 1 40 141 0.0070921985815602835 0.28368794326241137
19.1186 1 41 141 0.0070921985815602835 0.2907801418439716
19.119 1 42 141 0.0070921985815602835 0.2978723404255319
19.128 1 43 141 0.0070921985815602835 0.3049645390070922
19.1324 1 44 141 0.0070921985815602835 0.3120567375886525
19.1391 1 45 141 0.0070921985815602835 0.3191489361702128
19.1641 1 46 141 0.0070921985815602835 0.3262411347517731
19.185 1 47 141 0.0070921985815602835 0.3333333333333333
19.2407 1 48 141 0.0070921985815602835 0.3404255319148936
19.2714 1 49 141 0.0070921985815602835 0.3475177304964539
19.2741 1 50 141 0.0070921985815602835 0.3546099290780142
19.2802 1 51 141 0.0070921985815602835 0.3617021276595745
19.2927 1 52 141 0.0070921985815602835 0.36879432624113473
19.3333 1 53 141 0.0070921985815602835 0.375886524822695
19.3425 1 54 141 0.0070921985815602835 0.3829787234042553
19.3699 1 55 141 0.0070921985815602835 0.3900709219858156
19.4026 1 56 141 0.0070921985815602835 0.3971631205673759
19.4077 1 57 141 0.0070921985815602835 0.40425531914893614
19.4091 1 58 141 0.0070921985815602835 0.41134751773049644
19.4957 1 59 141 0.0070921985815602835 0.41843971631205673
19.533 1 60 141 0.0070921985815602835 0.425531914893617
19.5422 1 61 141 0.0070921985815602835 0.4326241134751773
19.5433 1 62 141 0.0070921985815602835 0.4397163120567376
19.5952 1 63 141 0.0070921985815602835 0.44680851063829785
19.6091 1 64 141 0.0070921985815602835 0.45390070921985815
19.6259 1 65 141 0.0070921985815602835 0.46099290780141844
19.7624 1 66 141 0.0070921985815602835 0.46808510638297873
19.7671 1 67 141 0.0070921985815602835 0.475177304964539
19.8063 1 68 141 0.0070921985815602835 0.48226950354609927
19.8359 1 69 141 0.0070921985815602835 0.48936170212765956
19.8974 1 70 141 0.0070921985815602835 0.49645390070921985
19.9622 1 71 141 0.0070921985815602835 0.5035460992907801
19.9714 1 72 141 0.0070921985815602835 0.5106382978723404
19.9777 1 73 141 0.0070921985815602835 0.5177304964539007
19.9916 1 74 141 0.0070921985815602835 0.524822695035461
20.0921 1 75 141 0.0070921985815602835 0.5319148936170213
20.1015 1 76 141 0.0070921985815602835 0.5390070921985816
20.113 1 77 141 0.0070921985815602835 0.5460992907801419
20.1434 1 78 141 0.0070921985815602835 0.5531914893617021
20.1728 1 79 141 0.0070921985815602835 0.5602836879432624
20.2572 1 80 141 0.0070921985815602835 0.5673758865248227
20.3567 1 81 141 0.0070921985815602835 0.574468085106383
20.3916 1 82 141 0.0070921985815602835 0.5815602836879432
20.4321 1 83 141 0.0070921985815602835 0.5886524822695035
20.4528 1 84 141 0.0070921985815602835 0.5957446808510638
20.5301 1 85 141 0.0070921985815602835 0.6028368794326241
20.5409 1 86 141 0.0070921985815602835 0.6099290780141844
20.5686 1 87 141 0.0070921985815602835 0.6170212765957447
20.6569 1 88 141 0.0070921985815602835 0.624113475177305
20.6607 1 89 141 0.0070921985815602835 0.6312056737588653
20.6903 1 90 141 0.0070921985815602835 0.6382978723404256
20.7087 1 91 141 0.0070921985815602835 0.6453900709219859
20.7182 1 92 141 0.0070921985815602835 0.6524822695035462
20.7264 1 93 141 0.0070921985815602835 0.6595744680851063
20.7345 1 94 141 0.0070921985815602835 0.6666666666666666
20.7393 1 95 141 0.0070921985815602835 0.6737588652482269
20.8413 1 96 141 0.0070921985815602835 0.6808510638297872
20.8967 1 97 141 0.0070921985815602835 0.6879432624113475
20.9425 1 98 141 0.0070921985815602835 0.6950354609929078
21.0063 1 99 141 0.0070921985815602835 0.7021276595744681
21.0732 1 100 141 0.0070921985815602835 0.7092198581560284
21.1585 1 101 141 0.0070921985815602835 0.7163120567375887
21.2077 1 102 141 0.0070921985815602835 0.723404255319149
21.2527 1 103 141 0.0070921985815602835 0.7304964539007093
21.2848 1 104 141 0.0070921985815602835 0.7375886524822695
21.3587 1 105 141 0.0070921985815602835 0.7446808510638298
21.362 1 106 141 0.0070921985815602835 0.75177304964539
21.3912 1 107 141 0.0070921985815602835 0.7588652482269503
21.4362 1 108 141 0.0070921985815602835 0.7659574468085106
21.554 1 109 141 0.0070921985815602835 0.7730496453900709
21.5734 1 110 141 0.0070921985815602835 0.7801418439716312
21.5819 1 111 141 0.0070921985815602835 0.7872340425531915
21.5948 1 112 141 0.0070921985815602835 0.7943262411347518
21.6101 1 113 141 0.0070921985815602835 0.8014184397163121
21.7417 1 114 141 0.0070921985815602835 0.8085106382978723
21.8582 1 115 141 0.0070921985815602835 0.8156028368794326
21.8844 1 116 141 0.0070921985815602835 0.8226950354609929
21.9333 1 117 141 0.0070921985815602835 0.8297872340425532
22.078 1 118 141 0.0070921985815602835 0.8368794326241135
22.1172 1 119 141 0.0070921985815602835 0.8439716312056738
22.3105 1 120 141 0.0070921985815602835 0.851063829787234
22.357 1 121 141 0.0070921985815602835 0.8581560283687943
22.5147 1 122 141 0.0070921985815602835 0.8652482269503546
22.7267 1 123 141 0.0070921985815602835 0.8723404255319149
22.7971 1 124 141 0.0070921985815602835 0.8794326241134752
23.3001 1 125 141 0.0070921985815602835 0.8865248226950354
23.6944 1 126 141 0.0070921985815602835 0.8936170212765957
23.7089 1 127 141 0.0070921985815602835 0.900709219858156
23.8651 1 128 141 0.0070921985815602835 0.9078014184397163
23.8845 1 129 141 0.0070921985815602835 0.9148936170212766
24.2507 1 130 141 0.0070921985815602835 0.9219858156028369
24.9135 1 131 141 0.0070921985815602835 0.9290780141843972
25.1905 1 132 141 0.0070921985815602835 0.9361702127659575
25.3066 1 133 141 0.0070921985815602835 0.9432624113475178
25.3133 1 134 141 0.0070921985815602835 0.950354609929078
25.9624 1 135 141 0.0070921985815602835 0.9574468085106383
25.9877 1 136 141 0.0070921985815602835 0.9645390070921985
26.3095 1 137 141 0.0070921985815602835 0.9716312056737588
27.7319 1 138 141 0.0070921985815602835 0.9787234042553191
28.9444 1 139 141 0.0070921985815602835 0.9858156028368794
29.4338 1 140 141 0.0070921985815602835 0.9929078014184397
31.1971 1 141 141 0.0070921985815602835 1.0


==> plots/flask_cdf/data/cdf_1_small_tfserving.txt <==
0.0 1 1 185 0.005405405405405406 0.005405405405405406
9.41011 1 2 185 0.005405405405405406 0.010810810810810811
10.5269 1 3 185 0.005405405405405406 0.016216216216216217
11.098 1 4 185 0.005405405405405406 0.021621621621621623
11.3417 1 5 185 0.005405405405405406 0.02702702702702703
11.824 1 6 185 0.005405405405405406 0.032432432432432434
12.1442 1 7 185 0.005405405405405406 0.03783783783783784
12.7951 1 8 185 0.005405405405405406 0.043243243243243246
12.962 1 9 185 0.005405405405405406 0.04864864864864865
13.4876 1 10 185 0.005405405405405406 0.05405405405405406
13.9476 1 11 185 0.005405405405405406 0.05945945945945946
13.9512 1 12 185 0.005405405405405406 0.06486486486486487
14.0977 1 13 185 0.005405405405405406 0.07027027027027027
14.1797 1 14 185 0.005405405405405406 0.07567567567567568
14.4887 1 15 185 0.005405405405405406 0.08108108108108109
14.697 1 16 185 0.005405405405405406 0.08648648648648649
14.8164 1 17 185 0.005405405405405406 0.0918918918918919
14.8547 1 18 185 0.005405405405405406 0.0972972972972973
14.997 1 19 185 0.005405405405405406 0.10270270270270271
15.1713 1 20 185 0.005405405405405406 0.10810810810810811
15.2082 1 21 185 0.005405405405405406 0.11351351351351352
15.2198 1 22 185 0.005405405405405406 0.11891891891891893
15.4483 1 23 185 0.005405405405405406 0.12432432432432433
15.9074 1 24 185 0.005405405405405406 0.12972972972972974
16.0261 1 25 185 0.005405405405405406 0.13513513513513514
16.0558 1 26 185 0.005405405405405406 0.14054054054054055
16.2009 1 27 185 0.005405405405405406 0.14594594594594595
16.2659 1 28 185 0.005405405405405406 0.15135135135135136
16.3804 1 29 185 0.005405405405405406 0.15675675675675677
16.4183 1 30 185 0.005405405405405406 0.16216216216216217
16.4312 1 31 185 0.005405405405405406 0.16756756756756758
16.4649 1 32 185 0.005405405405405406 0.17297297297297298
16.505 1 33 185 0.005405405405405406 0.1783783783783784
16.5109 1 34 185 0.005405405405405406 0.1837837837837838
16.5128 1 35 185 0.005405405405405406 0.1891891891891892
16.5176 1 36 185 0.005405405405405406 0.1945945945945946
16.5181 1 37 185 0.005405405405405406 0.2
16.5515 1 38 185 0.005405405405405406 0.20540540540540542
16.5782 1 39 185 0.005405405405405406 0.21081081081081082
16.6524 1 40 185 0.005405405405405406 0.21621621621621623
16.7566 1 41 185 0.005405405405405406 0.22162162162162163
16.7835 1 42 185 0.005405405405405406 0.22702702702702704
16.7893 1 43 185 0.005405405405405406 0.23243243243243245
16.7949 1 44 185 0.005405405405405406 0.23783783783783785
16.8288 1 45 185 0.005405405405405406 0.24324324324324326
16.8595 1 46 185 0.005405405405405406 0.24864864864864866
16.9097 1 47 185 0.005405405405405406 0.25405405405405407
16.9375 1 48 185 0.005405405405405406 0.2594594594594595
16.9445 1 49 185 0.005405405405405406 0.2648648648648649
16.9578 1 50 185 0.005405405405405406 0.2702702702702703
16.9709 1 51 185 0.005405405405405406 0.2756756756756757
16.9966 1 52 185 0.005405405405405406 0.2810810810810811
17.0225 1 53 185 0.005405405405405406 0.2864864864864865
17.0227 1 54 185 0.005405405405405406 0.2918918918918919
17.118 1 55 185 0.005405405405405406 0.2972972972972973
17.1773 1 56 185 0.005405405405405406 0.3027027027027027
17.1958 1 57 185 0.005405405405405406 0.3081081081081081
17.2539 1 58 185 0.005405405405405406 0.31351351351351353
17.3224 1 59 185 0.005405405405405406 0.31891891891891894
17.3768 1 60 185 0.005405405405405406 0.32432432432432434
17.3997 1 61 185 0.005405405405405406 0.32972972972972975
17.4309 1 62 185 0.005405405405405406 0.33513513513513515
17.4601 1 63 185 0.005405405405405406 0.34054054054054056
17.558 1 64 185 0.005405405405405406 0.34594594594594597
17.636 1 65 185 0.005405405405405406 0.35135135135135137
17.6777 1 66 185 0.005405405405405406 0.3567567567567568
17.7509 1 67 185 0.005405405405405406 0.3621621621621622
17.8805 1 68 185 0.005405405405405406 0.3675675675675676
17.9399 1 69 185 0.005405405405405406 0.372972972972973
17.9404 1 70 185 0.005405405405405406 0.3783783783783784
17.9537 1 71 185 0.005405405405405406 0.3837837837837838
17.963 1 72 185 0.005405405405405406 0.3891891891891892
17.9907 1 73 185 0.005405405405405406 0.3945945945945946
17.9925 1 74 185 0.005405405405405406 0.4
18.0396 1 75 185 0.005405405405405406 0.40540540540540543
18.1327 1 76 185 0.005405405405405406 0.41081081081081083
18.1595 1 77 185 0.005405405405405406 0.41621621621621624
18.1713 1 78 185 0.005405405405405406 0.42162162162162165
18.1845 1 79 185 0.005405405405405406 0.42702702702702705
18.2522 1 80 185 0.005405405405405406 0.43243243243243246
18.3005 1 81 185 0.005405405405405406 0.43783783783783786
18.3171 1 82 185 0.005405405405405406 0.44324324324324327
18.3528 1 83 185 0.005405405405405406 0.4486486486486487
18.38 1 84 185 0.005405405405405406 0.4540540540540541
18.3821 1 85 185 0.005405405405405406 0.4594594594594595
18.4287 1 86 185 0.005405405405405406 0.4648648648648649
18.4566 1 87 185 0.005405405405405406 0.4702702702702703
18.509 1 88 185 0.005405405405405406 0.4756756756756757
18.5388 1 89 185 0.005405405405405406 0.4810810810810811
18.5407 1 90 185 0.005405405405405406 0.4864864864864865
18.5772 1 91 185 0.005405405405405406 0.4918918918918919
18.6436 1 92 185 0.005405405405405406 0.4972972972972973
18.6457 1 93 185 0.005405405405405406 0.5027027027027027
18.7148 1 94 185 0.005405405405405406 0.5081081081081081
18.7889 1 95 185 0.005405405405405406 0.5135135135135135
18.8298 1 96 185 0.005405405405405406 0.518918918918919
18.86 1 97 185 0.005405405405405406 0.5243243243243243
18.9227 1 98 185 0.005405405405405406 0.5297297297297298
18.9916 1 99 185 0.005405405405405406 0.5351351351351351
19.0223 1 100 185 0.005405405405405406 0.5405405405405406
19.0363 1 101 185 0.005405405405405406 0.5459459459459459
19.0681 1 102 185 0.005405405405405406 0.5513513513513514
19.0752 1 103 185 0.005405405405405406 0.5567567567567567
19.16 1 104 185 0.005405405405405406 0.5621621621621622
19.1642 1 105 185 0.005405405405405406 0.5675675675675675
19.2574 1 106 185 0.005405405405405406 0.572972972972973
19.3284 1 107 185 0.005405405405405406 0.5783783783783784
19.4185 1 108 185 0.005405405405405406 0.5837837837837838
19.4482 1 109 185 0.005405405405405406 0.5891891891891892
19.477 1 110 185 0.005405405405405406 0.5945945945945946
19.5047 1 111 185 0.005405405405405406 0.6
19.5106 1 112 185 0.005405405405405406 0.6054054054054054
19.5376 1 113 185 0.005405405405405406 0.6108108108108108
19.5776 1 114 185 0.005405405405405406 0.6162162162162163
19.5803 1 115 185 0.005405405405405406 0.6216216216216216
19.585 1 116 185 0.005405405405405406 0.6270270270270271
19.6887 1 117 185 0.005405405405405406 0.6324324324324324
19.6897 1 118 185 0.005405405405405406 0.6378378378378379
19.7183 1 119 185 0.005405405405405406 0.6432432432432432
19.7351 1 120 185 0.005405405405405406 0.6486486486486487
19.7506 1 121 185 0.005405405405405406 0.654054054054054
19.7568 1 122 185 0.005405405405405406 0.6594594594594595
19.7778 1 123 185 0.005405405405405406 0.6648648648648648
19.8435 1 124 185 0.005405405405405406 0.6702702702702703
19.8768 1 125 185 0.005405405405405406 0.6756756756756757
19.913 1 126 185 0.005405405405405406 0.6810810810810811
19.9384 1 127 185 0.005405405405405406 0.6864864864864865
19.9559 1 128 185 0.005405405405405406 0.6918918918918919
19.9825 1 129 185 0.005405405405405406 0.6972972972972973
20.004 1 130 185 0.005405405405405406 0.7027027027027027
20.0166 1 131 185 0.005405405405405406 0.7081081081081081
20.0286 1 132 185 0.005405405405405406 0.7135135135135136
20.0473 1 133 185 0.005405405405405406 0.7189189189189189
20.0527 1 134 185 0.005405405405405406 0.7243243243243244
20.0726 1 135 185 0.005405405405405406 0.7297297297297297
20.0748 1 136 185 0.005405405405405406 0.7351351351351352
20.1254 1 137 185 0.005405405405405406 0.7405405405405405
20.1354 1 138 185 0.005405405405405406 0.745945945945946
20.1556 1 139 185 0.005405405405405406 0.7513513513513513
20.18 1 140 185 0.005405405405405406 0.7567567567567568
20.1849 1 141 185 0.005405405405405406 0.7621621621621621
20.1881 1 142 185 0.005405405405405406 0.7675675675675676
20.2138 1 143 185 0.005405405405405406 0.772972972972973
20.236 1 144 185 0.005405405405405406 0.7783783783783784
20.2468 1 145 185 0.005405405405405406 0.7837837837837838
20.2625 1 146 185 0.005405405405405406 0.7891891891891892
20.4498 1 147 185 0.005405405405405406 0.7945945945945946
20.5045 1 148 185 0.005405405405405406 0.8
20.5255 1 149 185 0.005405405405405406 0.8054054054054054
20.6077 1 150 185 0.005405405405405406 0.8108108108108109
20.6597 1 151 185 0.005405405405405406 0.8162162162162162
20.7754 1 152 185 0.005405405405405406 0.8216216216216217
21.0487 1 153 185 0.005405405405405406 0.827027027027027
21.0556 1 154 185 0.005405405405405406 0.8324324324324325
21.1622 1 155 185 0.005405405405405406 0.8378378378378378
21.2627 1 156 185 0.005405405405405406 0.8432432432432433
21.4312 1 157 185 0.005405405405405406 0.8486486486486486
21.5397 1 158 185 0.005405405405405406 0.8540540540540541
21.7661 1 159 185 0.005405405405405406 0.8594594594594595
21.7779 1 160 185 0.005405405405405406 0.8648648648648649
21.9015 1 161 185 0.005405405405405406 0.8702702702702703
22.026 1 162 185 0.005405405405405406 0.8756756756756757
22.0401 1 163 185 0.005405405405405406 0.8810810810810811
22.0929 1 164 185 0.005405405405405406 0.8864864864864865
22.1904 1 165 185 0.005405405405405406 0.8918918918918919
22.2164 1 166 185 0.005405405405405406 0.8972972972972973
22.227 1 167 185 0.005405405405405406 0.9027027027027027
22.5404 1 168 185 0.005405405405405406 0.9081081081081082
23.0433 1 169 185 0.005405405405405406 0.9135135135135135
23.7613 1 170 185 0.005405405405405406 0.918918918918919
24.0346 1 171 185 0.005405405405405406 0.9243243243243243
24.4455 1 172 185 0.005405405405405406 0.9297297297297298
25.0859 1 173 185 0.005405405405405406 0.9351351351351351
26.1119 1 174 185 0.005405405405405406 0.9405405405405406
26.1822 1 175 185 0.005405405405405406 0.9459459459459459
27.1874 1 176 185 0.005405405405405406 0.9513513513513514
27.3785 1 177 185 0.005405405405405406 0.9567567567567568
27.6718 1 178 185 0.005405405405405406 0.9621621621621622
27.8796 1 179 185 0.005405405405405406 0.9675675675675676
28.3877 1 180 185 0.005405405405405406 0.972972972972973
29.0189 1 181 185 0.005405405405405406 0.9783783783783784
29.2535 1 182 185 0.005405405405405406 0.9837837837837838
30.1555 1 183 185 0.005405405405405406 0.9891891891891892
31.1297 1 184 185 0.005405405405405406 0.9945945945945946
31.4058 1 185 185 0.005405405405405406 1.0


==> plots/flask_cdf/data/cdf_1_small_torchserve.txt <==
0.0 1 1 182 0.005494505494505495 0.005494505494505495
11.3726 1 2 182 0.005494505494505495 0.01098901098901099
11.4383 1 3 182 0.005494505494505495 0.016483516483516484
11.4826 1 4 182 0.005494505494505495 0.02197802197802198
11.7943 1 5 182 0.005494505494505495 0.027472527472527472
11.8575 1 6 182 0.005494505494505495 0.03296703296703297
12.0045 1 7 182 0.005494505494505495 0.038461538461538464
12.0179 1 8 182 0.005494505494505495 0.04395604395604396
12.0711 1 9 182 0.005494505494505495 0.04945054945054945
12.1851 1 10 182 0.005494505494505495 0.054945054945054944
12.2339 1 11 182 0.005494505494505495 0.06043956043956044
12.2899 1 12 182 0.005494505494505495 0.06593406593406594
12.3445 1 13 182 0.005494505494505495 0.07142857142857142
12.6155 1 14 182 0.005494505494505495 0.07692307692307693
12.761 1 15 182 0.005494505494505495 0.08241758241758242
12.7634 1 16 182 0.005494505494505495 0.08791208791208792
12.8041 1 17 182 0.005494505494505495 0.09340659340659341
12.8172 1 18 182 0.005494505494505495 0.0989010989010989
12.8388 1 19 182 0.005494505494505495 0.1043956043956044
12.9124 1 20 182 0.005494505494505495 0.10989010989010989
12.9583 1 21 182 0.005494505494505495 0.11538461538461539
13.0553 1 22 182 0.005494505494505495 0.12087912087912088
13.0816 1 23 182 0.005494505494505495 0.12637362637362637
13.0999 1 24 182 0.005494505494505495 0.13186813186813187
13.2243 1 25 182 0.005494505494505495 0.13736263736263737
13.3494 1 26 182 0.005494505494505495 0.14285714285714285
13.3742 1 27 182 0.005494505494505495 0.14835164835164835
13.4311 1 28 182 0.005494505494505495 0.15384615384615385
13.5152 1 29 182 0.005494505494505495 0.15934065934065933
13.5623 1 30 182 0.005494505494505495 0.16483516483516483
13.9915 1 31 182 0.005494505494505495 0.17032967032967034
14.335 1 32 182 0.005494505494505495 0.17582417582417584
14.3387 1 33 182 0.005494505494505495 0.1813186813186813
14.3988 1 34 182 0.005494505494505495 0.18681318681318682
14.6307 1 35 182 0.005494505494505495 0.19230769230769232
14.734 1 36 182 0.005494505494505495 0.1978021978021978
14.745 1 37 182 0.005494505494505495 0.2032967032967033
14.8963 1 38 182 0.005494505494505495 0.2087912087912088
14.9363 1 39 182 0.005494505494505495 0.21428571428571427
14.9762 1 40 182 0.005494505494505495 0.21978021978021978
14.9928 1 41 182 0.005494505494505495 0.22527472527472528
15.0744 1 42 182 0.005494505494505495 0.23076923076923078
15.085 1 43 182 0.005494505494505495 0.23626373626373626
15.2054 1 44 182 0.005494505494505495 0.24175824175824176
15.3427 1 45 182 0.005494505494505495 0.24725274725274726
15.4201 1 46 182 0.005494505494505495 0.25274725274725274
15.6395 1 47 182 0.005494505494505495 0.25824175824175827
15.8076 1 48 182 0.005494505494505495 0.26373626373626374
16.4604 1 49 182 0.005494505494505495 0.2692307692307692
16.512 1 50 182 0.005494505494505495 0.27472527472527475
16.8384 1 51 182 0.005494505494505495 0.2802197802197802
16.8399 1 52 182 0.005494505494505495 0.2857142857142857
16.9101 1 53 182 0.005494505494505495 0.29120879120879123
17.4869 1 54 182 0.005494505494505495 0.2967032967032967
18.1325 1 55 182 0.005494505494505495 0.3021978021978022
18.1904 1 56 182 0.005494505494505495 0.3076923076923077
18.2009 1 57 182 0.005494505494505495 0.3131868131868132
18.2975 1 58 182 0.005494505494505495 0.31868131868131866
18.3166 1 59 182 0.005494505494505495 0.3241758241758242
18.4291 1 60 182 0.005494505494505495 0.32967032967032966
18.4848 1 61 182 0.005494505494505495 0.33516483516483514
18.5708 1 62 182 0.005494505494505495 0.34065934065934067
18.6022 1 63 182 0.005494505494505495 0.34615384615384615
18.8293 1 64 182 0.005494505494505495 0.3516483516483517
18.8663 1 65 182 0.005494505494505495 0.35714285714285715
18.8746 1 66 182 0.005494505494505495 0.3626373626373626
18.9455 1 67 182 0.005494505494505495 0.36813186813186816
18.9982 1 68 182 0.005494505494505495 0.37362637362637363
19.0378 1 69 182 0.005494505494505495 0.3791208791208791
19.0514 1 70 182 0.005494505494505495 0.38461538461538464
19.078 1 71 182 0.005494505494505495 0.3901098901098901
19.0927 1 72 182 0.005494505494505495 0.3956043956043956
19.1273 1 73 182 0.005494505494505495 0.4010989010989011
19.1312 1 74 182 0.005494505494505495 0.4065934065934066
19.1638 1 75 182 0.005494505494505495 0.41208791208791207
19.2 1 76 182 0.005494505494505495 0.4175824175824176
19.2219 1 77 182 0.005494505494505495 0.4230769230769231
19.3426 1 78 182 0.005494505494505495 0.42857142857142855
19.3595 1 79 182 0.005494505494505495 0.4340659340659341
19.4054 1 80 182 0.005494505494505495 0.43956043956043955
19.4169 1 81 182 0.005494505494505495 0.44505494505494503
19.4477 1 82 182 0.005494505494505495 0.45054945054945056
19.4598 1 83 182 0.005494505494505495 0.45604395604395603
19.4915 1 84 182 0.005494505494505495 0.46153846153846156
19.5249 1 85 182 0.005494505494505495 0.46703296703296704
19.554 1 86 182 0.005494505494505495 0.4725274725274725
19.5628 1 87 182 0.005494505494505495 0.47802197802197804
19.5758 1 88 182 0.005494505494505495 0.4835164835164835
19.5947 1 89 182 0.005494505494505495 0.489010989010989
19.6323 1 90 182 0.005494505494505495 0.4945054945054945
19.6499 1 91 182 0.005494505494505495 0.5
19.6582 1 92 182 0.005494505494505495 0.5054945054945055
19.7317 1 93 182 0.005494505494505495 0.510989010989011
19.7454 1 94 182 0.005494505494505495 0.5164835164835165
19.7658 1 95 182 0.005494505494505495 0.521978021978022
19.7802 1 96 182 0.005494505494505495 0.5274725274725275
19.7961 1 97 182 0.005494505494505495 0.532967032967033
19.8142 1 98 182 0.005494505494505495 0.5384615384615384
19.8391 1 99 182 0.005494505494505495 0.5439560439560439
19.8417 1 100 182 0.005494505494505495 0.5494505494505495
19.8585 1 101 182 0.005494505494505495 0.554945054945055
19.9922 1 102 182 0.005494505494505495 0.5604395604395604
20.0412 1 103 182 0.005494505494505495 0.5659340659340659
20.0416 1 104 182 0.005494505494505495 0.5714285714285714
20.1516 1 105 182 0.005494505494505495 0.5769230769230769
20.1716 1 106 182 0.005494505494505495 0.5824175824175825
20.1877 1 107 182 0.005494505494505495 0.5879120879120879
20.2566 1 108 182 0.005494505494505495 0.5934065934065934
20.2613 1 109 182 0.005494505494505495 0.5989010989010989
20.2917 1 110 182 0.005494505494505495 0.6043956043956044
20.3086 1 111 182 0.005494505494505495 0.6098901098901099
20.3386 1 112 182 0.005494505494505495 0.6153846153846154
20.3669 1 113 182 0.005494505494505495 0.6208791208791209
20.3676 1 114 182 0.005494505494505495 0.6263736263736264
20.4574 1 115 182 0.005494505494505495 0.6318681318681318
20.4772 1 116 182 0.005494505494505495 0.6373626373626373
20.5462 1 117 182 0.005494505494505495 0.6428571428571429
20.6014 1 118 182 0.005494505494505495 0.6483516483516484
20.6083 1 119 182 0.005494505494505495 0.6538461538461539
20.6522 1 120 182 0.005494505494505495 0.6593406593406593
20.7509 1 121 182 0.005494505494505495 0.6648351648351648
20.7809 1 122 182 0.005494505494505495 0.6703296703296703
20.8088 1 123 182 0.005494505494505495 0.6758241758241759
20.8217 1 124 182 0.005494505494505495 0.6813186813186813
20.875 1 125 182 0.005494505494505495 0.6868131868131868
20.9248 1 126 182 0.005494505494505495 0.6923076923076923
20.9613 1 127 182 0.005494505494505495 0.6978021978021978
20.9818 1 128 182 0.005494505494505495 0.7032967032967034
20.9833 1 129 182 0.005494505494505495 0.7087912087912088
21.0953 1 130 182 0.005494505494505495 0.7142857142857143
21.1281 1 131 182 0.005494505494505495 0.7197802197802198
21.1399 1 132 182 0.005494505494505495 0.7252747252747253
21.157 1 133 182 0.005494505494505495 0.7307692307692307
21.1846 1 134 182 0.005494505494505495 0.7362637362637363
21.2246 1 135 182 0.005494505494505495 0.7417582417582418
21.2373 1 136 182 0.005494505494505495 0.7472527472527473
21.3132 1 137 182 0.005494505494505495 0.7527472527472527
21.3529 1 138 182 0.005494505494505495 0.7582417582417582
21.3791 1 139 182 0.005494505494505495 0.7637362637362637
21.4359 1 140 182 0.005494505494505495 0.7692307692307693
21.5307 1 141 182 0.005494505494505495 0.7747252747252747
21.5892 1 142 182 0.005494505494505495 0.7802197802197802
21.6013 1 143 182 0.005494505494505495 0.7857142857142857
21.6168 1 144 182 0.005494505494505495 0.7912087912087912
21.7073 1 145 182 0.005494505494505495 0.7967032967032966
21.7344 1 146 182 0.005494505494505495 0.8021978021978022
21.9381 1 147 182 0.005494505494505495 0.8076923076923077
22.1039 1 148 182 0.005494505494505495 0.8131868131868132
22.1186 1 149 182 0.005494505494505495 0.8186813186813187
22.2474 1 150 182 0.005494505494505495 0.8241758241758241
22.5782 1 151 182 0.005494505494505495 0.8296703296703297
22.5983 1 152 182 0.005494505494505495 0.8351648351648352
22.8264 1 153 182 0.005494505494505495 0.8406593406593407
22.9521 1 154 182 0.005494505494505495 0.8461538461538461
22.9718 1 155 182 0.005494505494505495 0.8516483516483516
23.0441 1 156 182 0.005494505494505495 0.8571428571428571
23.1922 1 157 182 0.005494505494505495 0.8626373626373627
23.6054 1 158 182 0.005494505494505495 0.8681318681318682
23.7095 1 159 182 0.005494505494505495 0.8736263736263736
23.9954 1 160 182 0.005494505494505495 0.8791208791208791
24.464 1 161 182 0.005494505494505495 0.8846153846153846
24.5179 1 162 182 0.005494505494505495 0.8901098901098901
24.5329 1 163 182 0.005494505494505495 0.8956043956043956
24.9079 1 164 182 0.005494505494505495 0.9010989010989011
24.93 1 165 182 0.005494505494505495 0.9065934065934066
25.2824 1 166 182 0.005494505494505495 0.9120879120879121
25.482 1 167 182 0.005494505494505495 0.9175824175824175
25.6398 1 168 182 0.005494505494505495 0.9230769230769231
25.662 1 169 182 0.005494505494505495 0.9285714285714286
25.7026 1 170 182 0.005494505494505495 0.9340659340659341
26.1429 1 171 182 0.005494505494505495 0.9395604395604396
26.178 1 172 182 0.005494505494505495 0.945054945054945
26.2197 1 173 182 0.005494505494505495 0.9505494505494505
26.2451 1 174 182 0.005494505494505495 0.9560439560439561
26.249 1 175 182 0.005494505494505495 0.9615384615384616
26.5869 1 176 182 0.005494505494505495 0.967032967032967
26.59 1 177 182 0.005494505494505495 0.9725274725274725
26.8266 1 178 182 0.005494505494505495 0.978021978021978
26.8414 1 179 182 0.005494505494505495 0.9835164835164835
27.0431 1 180 182 0.005494505494505495 0.989010989010989
27.1795 1 181 182 0.005494505494505495 0.9945054945054945
27.3596 1 182 182 0.005494505494505495 1.0


==> plots/flask_cdf/data/cdf_2_big_tfserving.txt <==
0.0 1 1 2759 0.0003624501631025734 0.0003624501631025734
0.0214686 1 2 2759 0.0003624501631025734 0.0007249003262051468
0.022681 1 3 2759 0.0003624501631025734 0.0010873504893077202
0.0241666 1 4 2759 0.0003624501631025734 0.0014498006524102935
0.0260859 1 5 2759 0.0003624501631025734 0.001812250815512867
0.0262945 1 6 2759 0.0003624501631025734 0.0021747009786154403
0.0271664 1 7 2759 0.0003624501631025734 0.0025371511417180137
0.0279293 1 8 2759 0.0003624501631025734 0.002899601304820587
0.0286465 1 9 2759 0.0003624501631025734 0.0032620514679231605
0.0295107 1 10 2759 0.0003624501631025734 0.003624501631025734
0.0325086 1 11 2759 0.0003624501631025734 0.003986951794128307
0.032542 1 12 2759 0.0003624501631025734 0.004349401957230881
0.0331256 1 13 2759 0.0003624501631025734 0.004711852120333454
0.0334969 1 14 2759 0.0003624501631025734 0.005074302283436027
0.0339592 1 15 2759 0.0003624501631025734 0.005436752446538601
0.0341589 1 16 2759 0.0003624501631025734 0.005799202609641174
0.0344603 1 17 2759 0.0003624501631025734 0.0061616527727437476
0.0354042 1 18 2759 0.0003624501631025734 0.006524102935846321
0.0354328 1 19 2759 0.0003624501631025734 0.006886553098948894
0.0355341 1 20 2759 0.0003624501631025734 0.007249003262051468
0.0355644 1 21 2759 0.0003624501631025734 0.007611453425154041
0.0358186 1 22 2759 0.0003624501631025734 0.007973903588256614
0.0360949 1 23 2759 0.0003624501631025734 0.008336353751359188
0.0364947 1 24 2759 0.0003624501631025734 0.008698803914461761
0.0367148 1 25 2759 0.0003624501631025734 0.009061254077564335
0.0367601 1 26 2759 0.0003624501631025734 0.009423704240666908
0.0368323 1 27 2759 0.0003624501631025734 0.009786154403769481
0.0368941 1 28 2759 0.0003624501631025734 0.010148604566872055
0.0372312 1 29 2759 0.0003624501631025734 0.010511054729974628
0.0375121 1 30 2759 0.0003624501631025734 0.010873504893077202
0.0375509 1 31 2759 0.0003624501631025734 0.011235955056179775
0.0377328 1 32 2759 0.0003624501631025734 0.011598405219282348
0.0378633 1 33 2759 0.0003624501631025734 0.011960855382384922
0.0379541 1 34 2759 0.0003624501631025734 0.012323305545487495
0.0379901 1 35 2759 0.0003624501631025734 0.012685755708590069
0.038661 1 36 2759 0.0003624501631025734 0.013048205871692642
0.0387142 1 37 2759 0.0003624501631025734 0.013410656034795215
0.039222 1 38 2759 0.0003624501631025734 0.013773106197897789
0.0393832 1 39 2759 0.0003624501631025734 0.014135556361000362
0.039546 1 40 2759 0.0003624501631025734 0.014498006524102935
0.0395486 1 41 2759 0.0003624501631025734 0.014860456687205509
0.0397227 1 42 2759 0.0003624501631025734 0.015222906850308082
0.0397303 1 43 2759 0.0003624501631025734 0.015585357013410656
0.0398176 1 44 2759 0.0003624501631025734 0.01594780717651323
0.0398886 1 45 2759 0.0003624501631025734 0.016310257339615802
0.0399342 1 46 2759 0.0003624501631025734 0.016672707502718376
0.0400665 1 47 2759 0.0003624501631025734 0.01703515766582095
0.0402763 1 48 2759 0.0003624501631025734 0.017397607828923523
0.0402954 1 49 2759 0.0003624501631025734 0.017760057992026096
0.0403726 1 50 2759 0.0003624501631025734 0.01812250815512867
0.0405946 1 51 2759 0.0003624501631025734 0.018484958318231243
0.0407538 1 52 2759 0.0003624501631025734 0.018847408481333816
0.0408626 1 53 2759 0.0003624501631025734 0.01920985864443639
0.0410826 1 54 2759 0.0003624501631025734 0.019572308807538963
0.0411658 1 55 2759 0.0003624501631025734 0.019934758970641536
0.0413735 1 56 2759 0.0003624501631025734 0.02029720913374411
0.0415077 1 57 2759 0.0003624501631025734 0.020659659296846683
0.0415294 1 58 2759 0.0003624501631025734 0.021022109459949256
0.0415502 1 59 2759 0.0003624501631025734 0.02138455962305183
0.0417964 1 60 2759 0.0003624501631025734 0.021747009786154403
0.0420012 1 61 2759 0.0003624501631025734 0.022109459949256977
0.0420914 1 62 2759 0.0003624501631025734 0.02247191011235955
0.0422812 1 63 2759 0.0003624501631025734 0.022834360275462123
0.042685 1 64 2759 0.0003624501631025734 0.023196810438564697
0.0438778 1 65 2759 0.0003624501631025734 0.02355926060166727
0.0439136 1 66 2759 0.0003624501631025734 0.023921710764769843
0.0439146 1 67 2759 0.0003624501631025734 0.024284160927872417
0.0440185 1 68 2759 0.0003624501631025734 0.02464661109097499
0.044075 1 69 2759 0.0003624501631025734 0.025009061254077564
0.0445747 1 70 2759 0.0003624501631025734 0.025371511417180137
0.0446129 1 71 2759 0.0003624501631025734 0.02573396158028271
0.0446165 1 72 2759 0.0003624501631025734 0.026096411743385284
0.0450892 1 73 2759 0.0003624501631025734 0.026458861906487857
0.0452459 1 74 2759 0.0003624501631025734 0.02682131206959043
0.0453551 1 75 2759 0.0003624501631025734 0.027183762232693004
0.0457754 1 76 2759 0.0003624501631025734 0.027546212395795577
0.0459878 1 77 2759 0.0003624501631025734 0.02790866255889815
0.046989 1 78 2759 0.0003624501631025734 0.028271112722000724
0.0471997 1 79 2759 0.0003624501631025734 0.028633562885103298
0.0475867 1 80 2759 0.0003624501631025734 0.02899601304820587
0.0476649 1 81 2759 0.0003624501631025734 0.029358463211308444
0.0476887 1 82 2759 0.0003624501631025734 0.029720913374411018
0.0478039 1 83 2759 0.0003624501631025734 0.03008336353751359
0.0479043 1 84 2759 0.0003624501631025734 0.030445813700616164
0.0479298 1 85 2759 0.0003624501631025734 0.030808263863718738
0.0479445 1 86 2759 0.0003624501631025734 0.03117071402682131
0.0479486 1 87 2759 0.0003624501631025734 0.031533164189923885
0.048002 1 88 2759 0.0003624501631025734 0.03189561435302646
0.0480857 1 89 2759 0.0003624501631025734 0.03225806451612903
0.0481458 1 90 2759 0.0003624501631025734 0.032620514679231605
0.0483646 1 91 2759 0.0003624501631025734 0.03298296484233418
0.0483744 1 92 2759 0.0003624501631025734 0.03334541500543675
0.0485575 1 93 2759 0.0003624501631025734 0.033707865168539325
0.0487287 1 94 2759 0.0003624501631025734 0.0340703153316419
0.0488546 1 95 2759 0.0003624501631025734 0.03443276549474447
0.0490577 1 96 2759 0.0003624501631025734 0.034795215657847045
0.0494156 1 97 2759 0.0003624501631025734 0.03515766582094962
0.0494189 1 98 2759 0.0003624501631025734 0.03552011598405219
0.0495424 1 99 2759 0.0003624501631025734 0.035882566147154765
0.049654 1 100 2759 0.0003624501631025734 0.03624501631025734
0.0498455 1 101 2759 0.0003624501631025734 0.03660746647335991
0.0498571 1 102 2759 0.0003624501631025734 0.036969916636462485
0.0499098 1 103 2759 0.0003624501631025734 0.03733236679956506
0.0500305 1 104 2759 0.0003624501631025734 0.03769481696266763
0.0502536 1 105 2759 0.0003624501631025734 0.038057267125770206
0.0503092 1 106 2759 0.0003624501631025734 0.03841971728887278
0.0503323 1 107 2759 0.0003624501631025734 0.03878216745197535
0.0503488 1 108 2759 0.0003624501631025734 0.039144617615077926
0.0503538 1 109 2759 0.0003624501631025734 0.0395070677781805
0.0504701 1 110 2759 0.0003624501631025734 0.03986951794128307
0.0504763 1 111 2759 0.0003624501631025734 0.040231968104385646
0.0506022 1 112 2759 0.0003624501631025734 0.04059441826748822
0.0506415 1 113 2759 0.0003624501631025734 0.04095686843059079
0.050667 1 114 2759 0.0003624501631025734 0.041319318593693366
0.0507631 1 115 2759 0.0003624501631025734 0.04168176875679594
0.0507851 1 116 2759 0.0003624501631025734 0.04204421891989851
0.0508435 1 117 2759 0.0003624501631025734 0.042406669083001086
0.0509894 1 118 2759 0.0003624501631025734 0.04276911924610366
0.0511272 1 119 2759 0.0003624501631025734 0.04313156940920623
0.0511603 1 120 2759 0.0003624501631025734 0.043494019572308806
0.051168 1 121 2759 0.0003624501631025734 0.04385646973541138
0.0511763 1 122 2759 0.0003624501631025734 0.04421891989851395
0.0512321 1 123 2759 0.0003624501631025734 0.044581370061616526
0.0512927 1 124 2759 0.0003624501631025734 0.0449438202247191
0.0513275 1 125 2759 0.0003624501631025734 0.04530627038782167
0.0513556 1 126 2759 0.0003624501631025734 0.04566872055092425
0.0514328 1 127 2759 0.0003624501631025734 0.04603117071402682
0.0514655 1 128 2759 0.0003624501631025734 0.04639362087712939
0.0516346 1 129 2759 0.0003624501631025734 0.04675607104023197
0.0517089 1 130 2759 0.0003624501631025734 0.04711852120333454
0.0517249 1 131 2759 0.0003624501631025734 0.047480971366437114
0.051795 1 132 2759 0.0003624501631025734 0.04784342152953969
0.0519209 1 133 2759 0.0003624501631025734 0.04820587169264226
0.05194 1 134 2759 0.0003624501631025734 0.048568321855744834
0.0520422 1 135 2759 0.0003624501631025734 0.04893077201884741
0.052125 1 136 2759 0.0003624501631025734 0.04929322218194998
0.0523274 1 137 2759 0.0003624501631025734 0.049655672345052554
0.0523934 1 138 2759 0.0003624501631025734 0.05001812250815513
0.0525091 1 139 2759 0.0003624501631025734 0.0503805726712577
0.0525594 1 140 2759 0.0003624501631025734 0.050743022834360274
0.0525637 1 141 2759 0.0003624501631025734 0.05110547299746285
0.0526593 1 142 2759 0.0003624501631025734 0.05146792316056542
0.0527437 1 143 2759 0.0003624501631025734 0.051830373323667994
0.0527606 1 144 2759 0.0003624501631025734 0.05219282348677057
0.0529523 1 145 2759 0.0003624501631025734 0.05255527364987314
0.0529833 1 146 2759 0.0003624501631025734 0.052917723812975714
0.0529921 1 147 2759 0.0003624501631025734 0.05328017397607829
0.05301 1 148 2759 0.0003624501631025734 0.05364262413918086
0.053174 1 149 2759 0.0003624501631025734 0.054005074302283435
0.0532193 1 150 2759 0.0003624501631025734 0.05436752446538601
0.0533185 1 151 2759 0.0003624501631025734 0.05472997462848858
0.0534053 1 152 2759 0.0003624501631025734 0.055092424791591155
0.0534458 1 153 2759 0.0003624501631025734 0.05545487495469373
0.0534761 1 154 2759 0.0003624501631025734 0.0558173251177963
0.0535364 1 155 2759 0.0003624501631025734 0.056179775280898875
0.0535605 1 156 2759 0.0003624501631025734 0.05654222544400145
0.0535853 1 157 2759 0.0003624501631025734 0.05690467560710402
0.0536389 1 158 2759 0.0003624501631025734 0.057267125770206595
0.053751 1 159 2759 0.0003624501631025734 0.05762957593330917
0.0538876 1 160 2759 0.0003624501631025734 0.05799202609641174
0.0539179 1 161 2759 0.0003624501631025734 0.058354476259514315
0.0539358 1 162 2759 0.0003624501631025734 0.05871692642261689
0.0540938 1 163 2759 0.0003624501631025734 0.05907937658571946
0.0540993 1 164 2759 0.0003624501631025734 0.059441826748822035
0.0541039 1 165 2759 0.0003624501631025734 0.05980427691192461
0.0541897 1 166 2759 0.0003624501631025734 0.06016672707502718
0.0542159 1 167 2759 0.0003624501631025734 0.060529177238129755
0.0544369 1 168 2759 0.0003624501631025734 0.06089162740123233
0.0544891 1 169 2759 0.0003624501631025734 0.0612540775643349
0.0544939 1 170 2759 0.0003624501631025734 0.061616527727437476
0.0545228 1 171 2759 0.0003624501631025734 0.06197897789054005
0.0545321 1 172 2759 0.0003624501631025734 0.06234142805364262
0.054539 1 173 2759 0.0003624501631025734 0.0627038782167452
0.0545402 1 174 2759 0.0003624501631025734 0.06306632837984777
0.0546565 1 175 2759 0.0003624501631025734 0.06342877854295034
0.0547628 1 176 2759 0.0003624501631025734 0.06379122870605292
0.0548115 1 177 2759 0.0003624501631025734 0.06415367886915549
0.0549152 1 178 2759 0.0003624501631025734 0.06451612903225806
0.0549464 1 179 2759 0.0003624501631025734 0.06487857919536064
0.0550036 1 180 2759 0.0003624501631025734 0.06524102935846321
0.05511 1 181 2759 0.0003624501631025734 0.06560347952156578
0.0551746 1 182 2759 0.0003624501631025734 0.06596592968466836
0.0551784 1 183 2759 0.0003624501631025734 0.06632837984777093
0.0551941 1 184 2759 0.0003624501631025734 0.0666908300108735
0.0552793 1 185 2759 0.0003624501631025734 0.06705328017397608
0.0553687 1 186 2759 0.0003624501631025734 0.06741573033707865
0.0554378 1 187 2759 0.0003624501631025734 0.06777818050018122
0.0554419 1 188 2759 0.0003624501631025734 0.0681406306632838
0.0554657 1 189 2759 0.0003624501631025734 0.06850308082638637
0.0555158 1 190 2759 0.0003624501631025734 0.06886553098948894
0.0556893 1 191 2759 0.0003624501631025734 0.06922798115259152
0.0557504 1 192 2759 0.0003624501631025734 0.06959043131569409
0.0558403 1 193 2759 0.0003624501631025734 0.06995288147879666
0.0559928 1 194 2759 0.0003624501631025734 0.07031533164189924
0.0561059 1 195 2759 0.0003624501631025734 0.07067778180500181
0.0561543 1 196 2759 0.0003624501631025734 0.07104023196810438
0.056217 1 197 2759 0.0003624501631025734 0.07140268213120696
0.0564034 1 198 2759 0.0003624501631025734 0.07176513229430953
0.0565085 1 199 2759 0.0003624501631025734 0.0721275824574121
0.0566025 1 200 2759 0.0003624501631025734 0.07249003262051468
0.0567446 1 201 2759 0.0003624501631025734 0.07285248278361725
0.0568016 1 202 2759 0.0003624501631025734 0.07321493294671982
0.0568578 1 203 2759 0.0003624501631025734 0.0735773831098224
0.0569172 1 204 2759 0.0003624501631025734 0.07393983327292497
0.0569952 1 205 2759 0.0003624501631025734 0.07430228343602754
0.0570648 1 206 2759 0.0003624501631025734 0.07466473359913012
0.0571702 1 207 2759 0.0003624501631025734 0.07502718376223269
0.0572109 1 208 2759 0.0003624501631025734 0.07538963392533526
0.057234 1 209 2759 0.0003624501631025734 0.07575208408843784
0.0573039 1 210 2759 0.0003624501631025734 0.07611453425154041
0.0573809 1 211 2759 0.0003624501631025734 0.07647698441464298
0.0573926 1 212 2759 0.0003624501631025734 0.07683943457774556
0.0573988 1 213 2759 0.0003624501631025734 0.07720188474084813
0.0575001 1 214 2759 0.0003624501631025734 0.0775643349039507
0.0578313 1 215 2759 0.0003624501631025734 0.07792678506705328
0.0578597 1 216 2759 0.0003624501631025734 0.07828923523015585
0.0579066 1 217 2759 0.0003624501631025734 0.07865168539325842
0.0579612 1 218 2759 0.0003624501631025734 0.079014135556361
0.058001 1 219 2759 0.0003624501631025734 0.07937658571946357
0.0582788 1 220 2759 0.0003624501631025734 0.07973903588256614
0.058306 1 221 2759 0.0003624501631025734 0.08010148604566872
0.0584219 1 222 2759 0.0003624501631025734 0.08046393620877129
0.0584371 1 223 2759 0.0003624501631025734 0.08082638637187387
0.0586038 1 224 2759 0.0003624501631025734 0.08118883653497644
0.0586343 1 225 2759 0.0003624501631025734 0.08155128669807901
0.0586481 1 226 2759 0.0003624501631025734 0.08191373686118159
0.0586588 1 227 2759 0.0003624501631025734 0.08227618702428416
0.0586627 1 228 2759 0.0003624501631025734 0.08263863718738673
0.0587056 1 229 2759 0.0003624501631025734 0.0830010873504893
0.0588181 1 230 2759 0.0003624501631025734 0.08336353751359188
0.0589166 1 231 2759 0.0003624501631025734 0.08372598767669445
0.0589814 2 233 2759 0.0007249003262051468 0.0844508880028996
0.0590031 1 234 2759 0.0003624501631025734 0.08481333816600217
0.0591161 1 235 2759 0.0003624501631025734 0.08517578832910475
0.0591769 1 236 2759 0.0003624501631025734 0.08553823849220732
0.0593257 1 237 2759 0.0003624501631025734 0.08590068865530989
0.0594499 1 238 2759 0.0003624501631025734 0.08626313881841247
0.0594606 1 239 2759 0.0003624501631025734 0.08662558898151504
0.0594912 1 240 2759 0.0003624501631025734 0.08698803914461761
0.0595012 1 241 2759 0.0003624501631025734 0.08735048930772019
0.0595429 1 242 2759 0.0003624501631025734 0.08771293947082276
0.0595436 1 243 2759 0.0003624501631025734 0.08807538963392533
0.05972 1 244 2759 0.0003624501631025734 0.0884378397970279
0.0597625 1 245 2759 0.0003624501631025734 0.08880028996013048
0.0598502 1 246 2759 0.0003624501631025734 0.08916274012323305
0.0598652 1 247 2759 0.0003624501631025734 0.08952519028633563
0.0600221 1 248 2759 0.0003624501631025734 0.0898876404494382
0.0600536 1 249 2759 0.0003624501631025734 0.09025009061254077
0.0601163 1 250 2759 0.0003624501631025734 0.09061254077564335
0.0601249 1 251 2759 0.0003624501631025734 0.09097499093874592
0.0601623 1 252 2759 0.0003624501631025734 0.0913374411018485
0.0601676 1 253 2759 0.0003624501631025734 0.09169989126495107
0.060169 1 254 2759 0.0003624501631025734 0.09206234142805364
0.0601978 1 255 2759 0.0003624501631025734 0.09242479159115621
0.0602303 1 256 2759 0.0003624501631025734 0.09278724175425879
0.0602539 1 257 2759 0.0003624501631025734 0.09314969191736136
0.0603523 1 258 2759 0.0003624501631025734 0.09351214208046393
0.0603564 1 259 2759 0.0003624501631025734 0.09387459224356651
0.0603809 1 260 2759 0.0003624501631025734 0.09423704240666908
0.0604513 1 261 2759 0.0003624501631025734 0.09459949256977165
0.0604699 1 262 2759 0.0003624501631025734 0.09496194273287423
0.0605121 1 263 2759 0.0003624501631025734 0.0953243928959768
0.06054 1 264 2759 0.0003624501631025734 0.09568684305907937
0.0605621 1 265 2759 0.0003624501631025734 0.09604929322218195
0.0606325 1 266 2759 0.0003624501631025734 0.09641174338528452
0.0607138 1 267 2759 0.0003624501631025734 0.0967741935483871
0.0607424 1 268 2759 0.0003624501631025734 0.09713664371148967
0.0607634 1 269 2759 0.0003624501631025734 0.09749909387459224
0.0607865 1 270 2759 0.0003624501631025734 0.09786154403769481
0.0608625 1 271 2759 0.0003624501631025734 0.09822399420079739
0.0608864 1 272 2759 0.0003624501631025734 0.09858644436389996
0.0609136 1 273 2759 0.0003624501631025734 0.09894889452700253
0.0609598 1 274 2759 0.0003624501631025734 0.09931134469010511
0.0610359 1 275 2759 0.0003624501631025734 0.09967379485320768
0.0610631 1 276 2759 0.0003624501631025734 0.10003624501631025
0.0610831 1 277 2759 0.0003624501631025734 0.10039869517941283
0.0611548 1 278 2759 0.0003624501631025734 0.1007611453425154
0.0611799 1 279 2759 0.0003624501631025734 0.10112359550561797
0.0612068 1 280 2759 0.0003624501631025734 0.10148604566872055
0.0612233 1 281 2759 0.0003624501631025734 0.10184849583182312
0.0612936 1 282 2759 0.0003624501631025734 0.1022109459949257
0.0613382 1 283 2759 0.0003624501631025734 0.10257339615802827
0.0613747 1 284 2759 0.0003624501631025734 0.10293584632113084
0.0614195 1 285 2759 0.0003624501631025734 0.10329829648423342
0.0614376 1 286 2759 0.0003624501631025734 0.10366074664733599
0.0615442 1 287 2759 0.0003624501631025734 0.10402319681043856
0.0615523 1 288 2759 0.0003624501631025734 0.10438564697354114
0.061559 1 289 2759 0.0003624501631025734 0.10474809713664371
0.0615737 1 290 2759 0.0003624501631025734 0.10511054729974628
0.0615971 1 291 2759 0.0003624501631025734 0.10547299746284886
0.0617659 1 292 2759 0.0003624501631025734 0.10583544762595143
0.061821 1 293 2759 0.0003624501631025734 0.106197897789054
0.0618486 1 294 2759 0.0003624501631025734 0.10656034795215658
0.061852 1 295 2759 0.0003624501631025734 0.10692279811525915
0.0618684 1 296 2759 0.0003624501631025734 0.10728524827836172
0.0618989 1 297 2759 0.0003624501631025734 0.1076476984414643
0.0619426 1 298 2759 0.0003624501631025734 0.10801014860456687
0.0619478 1 299 2759 0.0003624501631025734 0.10837259876766944
0.062279 1 300 2759 0.0003624501631025734 0.10873504893077202
0.0623751 1 301 2759 0.0003624501631025734 0.10909749909387459
0.0624118 1 302 2759 0.0003624501631025734 0.10945994925697716
0.0624316 1 303 2759 0.0003624501631025734 0.10982239942007974
0.0624328 1 304 2759 0.0003624501631025734 0.11018484958318231
0.0624688 1 305 2759 0.0003624501631025734 0.11054729974628488
0.0624802 1 306 2759 0.0003624501631025734 0.11090974990938746
0.0624914 1 307 2759 0.0003624501631025734 0.11127220007249003
0.0625875 1 308 2759 0.0003624501631025734 0.1116346502355926
0.0628448 1 309 2759 0.0003624501631025734 0.11199710039869518
0.0629051 1 310 2759 0.0003624501631025734 0.11235955056179775
0.0629592 1 311 2759 0.0003624501631025734 0.11272200072490032
0.0630243 1 312 2759 0.0003624501631025734 0.1130844508880029
0.0630913 1 313 2759 0.0003624501631025734 0.11344690105110547
0.0631227 1 314 2759 0.0003624501631025734 0.11380935121420804
0.0631437 1 315 2759 0.0003624501631025734 0.11417180137731062
0.0631585 1 316 2759 0.0003624501631025734 0.11453425154041319
0.0631948 1 317 2759 0.0003624501631025734 0.11489670170351576
0.0632169 1 318 2759 0.0003624501631025734 0.11525915186661834
0.0632522 1 319 2759 0.0003624501631025734 0.11562160202972091
0.0632737 1 320 2759 0.0003624501631025734 0.11598405219282348
0.0632892 1 321 2759 0.0003624501631025734 0.11634650235592606
0.0633757 1 322 2759 0.0003624501631025734 0.11670895251902863
0.0634124 1 323 2759 0.0003624501631025734 0.1170714026821312
0.0634577 1 324 2759 0.0003624501631025734 0.11743385284523378
0.0635397 1 325 2759 0.0003624501631025734 0.11779630300833635
0.0635495 1 326 2759 0.0003624501631025734 0.11815875317143892
0.063554 1 327 2759 0.0003624501631025734 0.1185212033345415
0.0636096 1 328 2759 0.0003624501631025734 0.11888365349764407
0.0636618 1 329 2759 0.0003624501631025734 0.11924610366074664
0.0638077 1 330 2759 0.0003624501631025734 0.11960855382384922
0.0638313 1 331 2759 0.0003624501631025734 0.11997100398695179
0.0638561 1 332 2759 0.0003624501631025734 0.12033345415005436
0.0638585 1 333 2759 0.0003624501631025734 0.12069590431315694
0.063885 1 334 2759 0.0003624501631025734 0.12105835447625951
0.0640185 1 335 2759 0.0003624501631025734 0.12142080463936208
0.0640895 1 336 2759 0.0003624501631025734 0.12178325480246466
0.0640914 1 337 2759 0.0003624501631025734 0.12214570496556723
0.0642498 1 338 2759 0.0003624501631025734 0.1225081551286698
0.0642951 1 339 2759 0.0003624501631025734 0.12287060529177238
0.0643778 1 340 2759 0.0003624501631025734 0.12323305545487495
0.0644696 1 341 2759 0.0003624501631025734 0.12359550561797752
0.0646214 1 342 2759 0.0003624501631025734 0.1239579557810801
0.0646906 1 343 2759 0.0003624501631025734 0.12432040594418267
0.0647898 1 344 2759 0.0003624501631025734 0.12468285610728524
0.0649292 1 345 2759 0.0003624501631025734 0.12504530627038782
0.0649676 1 346 2759 0.0003624501631025734 0.1254077564334904
0.0651608 1 347 2759 0.0003624501631025734 0.12577020659659296
0.0653975 1 348 2759 0.0003624501631025734 0.12613265675969554
0.0654206 1 349 2759 0.0003624501631025734 0.1264951069227981
0.0654316 1 350 2759 0.0003624501631025734 0.12685755708590069
0.0654702 1 351 2759 0.0003624501631025734 0.12722000724900326
0.065516 1 352 2759 0.0003624501631025734 0.12758245741210583
0.0655282 1 353 2759 0.0003624501631025734 0.1279449075752084
0.0655406 1 354 2759 0.0003624501631025734 0.12830735773831098
0.0655861 1 355 2759 0.0003624501631025734 0.12866980790141355
0.0658085 1 356 2759 0.0003624501631025734 0.12903225806451613
0.0658455 1 357 2759 0.0003624501631025734 0.1293947082276187
0.0659647 1 358 2759 0.0003624501631025734 0.12975715839072127
0.0660036 1 359 2759 0.0003624501631025734 0.13011960855382385
0.06602 1 360 2759 0.0003624501631025734 0.13048205871692642
0.0660353 1 361 2759 0.0003624501631025734 0.130844508880029
0.0660691 1 362 2759 0.0003624501631025734 0.13120695904313157
0.0661452 1 363 2759 0.0003624501631025734 0.13156940920623414
0.0661492 1 364 2759 0.0003624501631025734 0.1319318593693367
0.0661645 1 365 2759 0.0003624501631025734 0.13229430953243929
0.0661814 1 366 2759 0.0003624501631025734 0.13265675969554186
0.0662215 1 367 2759 0.0003624501631025734 0.13301920985864443
0.0662653 1 368 2759 0.0003624501631025734 0.133381660021747
0.0662911 1 369 2759 0.0003624501631025734 0.13374411018484958
0.066314 1 370 2759 0.0003624501631025734 0.13410656034795215
0.0664999 1 371 2759 0.0003624501631025734 0.13446901051105473
0.0665188 1 372 2759 0.0003624501631025734 0.1348314606741573
0.0665305 1 373 2759 0.0003624501631025734 0.13519391083725987
0.0665588 1 374 2759 0.0003624501631025734 0.13555636100036245
0.0666182 1 375 2759 0.0003624501631025734 0.13591881116346502
0.0666556 1 376 2759 0.0003624501631025734 0.1362812613265676
0.0666811 1 377 2759 0.0003624501631025734 0.13664371148967017
0.0667911 1 378 2759 0.0003624501631025734 0.13700616165277274
0.0668058 1 379 2759 0.0003624501631025734 0.1373686118158753
0.0668426 1 380 2759 0.0003624501631025734 0.1377310619789779
0.0668492 1 381 2759 0.0003624501631025734 0.13809351214208046
0.0669103 1 382 2759 0.0003624501631025734 0.13845596230518303
0.067107 1 383 2759 0.0003624501631025734 0.1388184124682856
0.0671263 1 384 2759 0.0003624501631025734 0.13918086263138818
0.0671461 1 385 2759 0.0003624501631025734 0.13954331279449075
0.0671878 1 386 2759 0.0003624501631025734 0.13990576295759333
0.0673871 1 387 2759 0.0003624501631025734 0.1402682131206959
0.0674176 1 388 2759 0.0003624501631025734 0.14063066328379847
0.0674326 1 389 2759 0.0003624501631025734 0.14099311344690105
0.0674713 1 390 2759 0.0003624501631025734 0.14135556361000362
0.0674849 1 391 2759 0.0003624501631025734 0.1417180137731062
0.067492 1 392 2759 0.0003624501631025734 0.14208046393620877
0.0675492 1 393 2759 0.0003624501631025734 0.14244291409931134
0.0675771 1 394 2759 0.0003624501631025734 0.14280536426241391
0.0676012 1 395 2759 0.0003624501631025734 0.1431678144255165
0.0676529 1 396 2759 0.0003624501631025734 0.14353026458861906
0.0676911 1 397 2759 0.0003624501631025734 0.14389271475172163
0.0677269 1 398 2759 0.0003624501631025734 0.1442551649148242
0.0677292 1 399 2759 0.0003624501631025734 0.14461761507792678
0.0678208 1 400 2759 0.0003624501631025734 0.14498006524102935
0.0679295 1 401 2759 0.0003624501631025734 0.14534251540413193
0.0679631 1 402 2759 0.0003624501631025734 0.1457049655672345
0.0679853 1 403 2759 0.0003624501631025734 0.14606741573033707
0.06813 1 404 2759 0.0003624501631025734 0.14642986589343965
0.0681925 1 405 2759 0.0003624501631025734 0.14679231605654222
0.0682659 1 406 2759 0.0003624501631025734 0.1471547662196448
0.0683048 1 407 2759 0.0003624501631025734 0.14751721638274737
0.0683732 1 408 2759 0.0003624501631025734 0.14787966654584994
0.0683832 1 409 2759 0.0003624501631025734 0.14824211670895251
0.0684383 1 410 2759 0.0003624501631025734 0.1486045668720551
0.06847 1 411 2759 0.0003624501631025734 0.14896701703515766
0.0684719 1 412 2759 0.0003624501631025734 0.14932946719826024
0.0684862 1 413 2759 0.0003624501631025734 0.1496919173613628
0.0685246 1 414 2759 0.0003624501631025734 0.15005436752446538
0.0685563 1 415 2759 0.0003624501631025734 0.15041681768756796
0.0685959 1 416 2759 0.0003624501631025734 0.15077926785067053
0.068774 1 417 2759 0.0003624501631025734 0.1511417180137731
0.0688369 1 418 2759 0.0003624501631025734 0.15150416817687568
0.0688524 1 419 2759 0.0003624501631025734 0.15186661833997825
0.0688777 1 420 2759 0.0003624501631025734 0.15222906850308082
0.0688827 1 421 2759 0.0003624501631025734 0.1525915186661834
0.0689337 1 422 2759 0.0003624501631025734 0.15295396882928597
0.0689437 1 423 2759 0.0003624501631025734 0.15331641899238854
0.068995 1 424 2759 0.0003624501631025734 0.15367886915549112
0.0690186 2 426 2759 0.0007249003262051468 0.15440376948169626
0.0690219 1 427 2759 0.0003624501631025734 0.15476621964479884
0.0690544 1 428 2759 0.0003624501631025734 0.1551286698079014
0.0692523 1 429 2759 0.0003624501631025734 0.15549111997100398
0.0692689 1 430 2759 0.0003624501631025734 0.15585357013410656
0.0692847 1 431 2759 0.0003624501631025734 0.15621602029720913
0.0692968 1 432 2759 0.0003624501631025734 0.1565784704603117
0.0693865 1 433 2759 0.0003624501631025734 0.15694092062341428
0.0694346 1 434 2759 0.0003624501631025734 0.15730337078651685
0.0694478 1 435 2759 0.0003624501631025734 0.15766582094961942
0.0694637 1 436 2759 0.0003624501631025734 0.158028271112722
0.0694864 1 437 2759 0.0003624501631025734 0.15839072127582457
0.0695059 1 438 2759 0.0003624501631025734 0.15875317143892714
0.0695326 1 439 2759 0.0003624501631025734 0.15911562160202972
0.0695543 1 440 2759 0.0003624501631025734 0.1594780717651323
0.0695789 1 441 2759 0.0003624501631025734 0.15984052192823486
0.0696433 1 442 2759 0.0003624501631025734 0.16020297209133744
0.0697649 1 443 2759 0.0003624501631025734 0.16056542225444
0.0699582 1 444 2759 0.0003624501631025734 0.16092787241754258
0.0699933 1 445 2759 0.0003624501631025734 0.16129032258064516
0.0700061 1 446 2759 0.0003624501631025734 0.16165277274374773
0.0701151 1 447 2759 0.0003624501631025734 0.1620152229068503
0.0701387 1 448 2759 0.0003624501631025734 0.16237767306995288
0.0701504 1 449 2759 0.0003624501631025734 0.16274012323305545
0.0702257 1 450 2759 0.0003624501631025734 0.16310257339615802
0.0704079 1 451 2759 0.0003624501631025734 0.1634650235592606
0.0705221 1 452 2759 0.0003624501631025734 0.16382747372236317
0.0705233 1 453 2759 0.0003624501631025734 0.16418992388546574
0.0705378 1 454 2759 0.0003624501631025734 0.16455237404856832
0.0705712 1 455 2759 0.0003624501631025734 0.1649148242116709
0.0706153 1 456 2759 0.0003624501631025734 0.16527727437477346
0.0706177 1 457 2759 0.0003624501631025734 0.16563972453787604
0.0706699 1 458 2759 0.0003624501631025734 0.1660021747009786
0.0707259 1 459 2759 0.0003624501631025734 0.16636462486408118
0.0708027 1 460 2759 0.0003624501631025734 0.16672707502718376
0.0708292 1 461 2759 0.0003624501631025734 0.16708952519028633
0.0708504 1 462 2759 0.0003624501631025734 0.1674519753533889
0.0708516 1 463 2759 0.0003624501631025734 0.16781442551649148
0.0708539 1 464 2759 0.0003624501631025734 0.16817687567959405
0.0708773 1 465 2759 0.0003624501631025734 0.16853932584269662
0.0709333 1 466 2759 0.0003624501631025734 0.1689017760057992
0.0710158 1 467 2759 0.0003624501631025734 0.16926422616890177
0.0710247 1 468 2759 0.0003624501631025734 0.16962667633200434
0.07108 1 469 2759 0.0003624501631025734 0.16998912649510692
0.071089 1 470 2759 0.0003624501631025734 0.1703515766582095
0.0711086 1 471 2759 0.0003624501631025734 0.17071402682131206
0.0711181 1 472 2759 0.0003624501631025734 0.17107647698441464
0.0711322 1 473 2759 0.0003624501631025734 0.1714389271475172
0.0711527 1 474 2759 0.0003624501631025734 0.17180137731061979
0.0711963 1 475 2759 0.0003624501631025734 0.17216382747372236
0.0712123 1 476 2759 0.0003624501631025734 0.17252627763682493
0.0712218 1 477 2759 0.0003624501631025734 0.1728887277999275
0.0712447 1 478 2759 0.0003624501631025734 0.17325117796303008
0.0712867 1 479 2759 0.0003624501631025734 0.17361362812613265
0.0713348 1 480 2759 0.0003624501631025734 0.17397607828923523
0.0713456 1 481 2759 0.0003624501631025734 0.1743385284523378
0.0714152 1 482 2759 0.0003624501631025734 0.17470097861544037
0.07142 1 483 2759 0.0003624501631025734 0.17506342877854295
0.0714653 1 484 2759 0.0003624501631025734 0.17542587894164552
0.0714738 1 485 2759 0.0003624501631025734 0.1757883291047481
0.0715308 1 486 2759 0.0003624501631025734 0.17615077926785067
0.0715747 1 487 2759 0.0003624501631025734 0.17651322943095324
0.0716002 1 488 2759 0.0003624501631025734 0.1768756795940558
0.0716288 1 489 2759 0.0003624501631025734 0.17723812975715839
0.0716598 1 490 2759 0.0003624501631025734 0.17760057992026096
0.0716758 1 491 2759 0.0003624501631025734 0.17796303008336353
0.0718246 1 492 2759 0.0003624501631025734 0.1783254802464661
0.071841 1 493 2759 0.0003624501631025734 0.17868793040956868
0.0718896 1 494 2759 0.0003624501631025734 0.17905038057267125
0.0719287 1 495 2759 0.0003624501631025734 0.17941283073577383
0.0719409 1 496 2759 0.0003624501631025734 0.1797752808988764
0.0719597 1 497 2759 0.0003624501631025734 0.18013773106197897
0.0719621 1 498 2759 0.0003624501631025734 0.18050018122508155
0.072001 1 499 2759 0.0003624501631025734 0.18086263138818412
0.0721262 1 500 2759 0.0003624501631025734 0.1812250815512867
0.0721436 1 501 2759 0.0003624501631025734 0.18158753171438927
0.0721667 1 502 2759 0.0003624501631025734 0.18194998187749184
0.0722249 1 503 2759 0.0003624501631025734 0.1823124320405944
0.0722349 1 504 2759 0.0003624501631025734 0.182674882203697
0.0723462 1 505 2759 0.0003624501631025734 0.18303733236679956
0.0723686 1 506 2759 0.0003624501631025734 0.18339978252990213
0.0724058 1 507 2759 0.0003624501631025734 0.1837622326930047
0.0724356 1 508 2759 0.0003624501631025734 0.18412468285610728
0.0724828 1 509 2759 0.0003624501631025734 0.18448713301920985
0.0724893 1 510 2759 0.0003624501631025734 0.18484958318231243
0.0724978 1 511 2759 0.0003624501631025734 0.185212033345415
0.0725574 1 512 2759 0.0003624501631025734 0.18557448350851757
0.0727992 1 513 2759 0.0003624501631025734 0.18593693367162015
0.0728214 1 514 2759 0.0003624501631025734 0.18629938383472272
0.0731983 1 515 2759 0.0003624501631025734 0.1866618339978253
0.073246 1 516 2759 0.0003624501631025734 0.18702428416092787
0.0732667 1 517 2759 0.0003624501631025734 0.18738673432403044
0.0733511 1 518 2759 0.0003624501631025734 0.18774918448713301
0.0733707 1 519 2759 0.0003624501631025734 0.1881116346502356
0.0734255 1 520 2759 0.0003624501631025734 0.18847408481333816
0.0734625 1 521 2759 0.0003624501631025734 0.18883653497644073
0.0734868 1 522 2759 0.0003624501631025734 0.1891989851395433
0.0735006 1 523 2759 0.0003624501631025734 0.18956143530264588
0.0735102 1 524 2759 0.0003624501631025734 0.18992388546574845
0.0735426 1 525 2759 0.0003624501631025734 0.19028633562885103
0.0735672 1 526 2759 0.0003624501631025734 0.1906487857919536
0.0735984 1 527 2759 0.0003624501631025734 0.19101123595505617
0.0736609 1 528 2759 0.0003624501631025734 0.19137368611815875
0.0736787 1 529 2759 0.0003624501631025734 0.19173613628126132
0.0736794 1 530 2759 0.0003624501631025734 0.1920985864443639
0.0736907 1 531 2759 0.0003624501631025734 0.19246103660746647
0.0737162 1 532 2759 0.0003624501631025734 0.19282348677056904
0.0737238 1 533 2759 0.0003624501631025734 0.19318593693367161
0.0738294 1 534 2759 0.0003624501631025734 0.1935483870967742
0.0738311 1 535 2759 0.0003624501631025734 0.19391083725987676
0.0740373 1 536 2759 0.0003624501631025734 0.19427328742297933
0.0740533 1 537 2759 0.0003624501631025734 0.1946357375860819
0.0740614 1 538 2759 0.0003624501631025734 0.19499818774918448
0.0741298 1 539 2759 0.0003624501631025734 0.19536063791228706
0.0741386 1 540 2759 0.0003624501631025734 0.19572308807538963
0.0741951 1 541 2759 0.0003624501631025734 0.1960855382384922
0.0742354 1 542 2759 0.0003624501631025734 0.19644798840159478
0.0742631 1 543 2759 0.0003624501631025734 0.19681043856469735
0.0742939 1 544 2759 0.0003624501631025734 0.19717288872779992
0.0743082 1 545 2759 0.0003624501631025734 0.1975353388909025
0.0743365 1 546 2759 0.0003624501631025734 0.19789778905400507
0.0743454 1 547 2759 0.0003624501631025734 0.19826023921710764
0.074405 1 548 2759 0.0003624501631025734 0.19862268938021022
0.0744259 1 549 2759 0.0003624501631025734 0.1989851395433128
0.0744646 1 550 2759 0.0003624501631025734 0.19934758970641536
0.0746026 1 551 2759 0.0003624501631025734 0.19971003986951794
0.0746138 1 552 2759 0.0003624501631025734 0.2000724900326205
0.0746469 1 553 2759 0.0003624501631025734 0.20043494019572308
0.0747747 1 554 2759 0.0003624501631025734 0.20079739035882566
0.0747776 1 555 2759 0.0003624501631025734 0.20115984052192823
0.0747898 1 556 2759 0.0003624501631025734 0.2015222906850308
0.0748012 1 557 2759 0.0003624501631025734 0.20188474084813338
0.0748482 1 558 2759 0.0003624501631025734 0.20224719101123595
0.0749061 1 559 2759 0.0003624501631025734 0.20260964117433852
0.0749497 1 560 2759 0.0003624501631025734 0.2029720913374411
0.0749688 1 561 2759 0.0003624501631025734 0.20333454150054367
0.0749893 1 562 2759 0.0003624501631025734 0.20369699166364624
0.0750239 1 563 2759 0.0003624501631025734 0.20405944182674882
0.0751436 1 564 2759 0.0003624501631025734 0.2044218919898514
0.0751526 1 565 2759 0.0003624501631025734 0.20478434215295396
0.075253 1 566 2759 0.0003624501631025734 0.20514679231605654
0.0754056 1 567 2759 0.0003624501631025734 0.2055092424791591
0.0754604 1 568 2759 0.0003624501631025734 0.20587169264226168
0.0754669 1 569 2759 0.0003624501631025734 0.20623414280536426
0.0755348 1 570 2759 0.0003624501631025734 0.20659659296846683
0.0756195 1 571 2759 0.0003624501631025734 0.2069590431315694
0.0757537 1 572 2759 0.0003624501631025734 0.20732149329467198
0.0758286 1 573 2759 0.0003624501631025734 0.20768394345777455
0.0758634 1 574 2759 0.0003624501631025734 0.20804639362087712
0.0759649 1 575 2759 0.0003624501631025734 0.2084088437839797
0.0759885 1 576 2759 0.0003624501631025734 0.20877129394708227
0.0760984 1 577 2759 0.0003624501631025734 0.20913374411018484
0.0760987 1 578 2759 0.0003624501631025734 0.20949619427328742
0.0761416 1 579 2759 0.0003624501631025734 0.20985864443639
0.076205 1 580 2759 0.0003624501631025734 0.21022109459949256
0.0762649 1 581 2759 0.0003624501631025734 0.21058354476259514
0.0763111 1 582 2759 0.0003624501631025734 0.2109459949256977
0.0764174 1 583 2759 0.0003624501631025734 0.21130844508880028
0.0764267 1 584 2759 0.0003624501631025734 0.21167089525190286
0.0764856 1 585 2759 0.0003624501631025734 0.21203334541500543
0.0765233 1 586 2759 0.0003624501631025734 0.212395795578108
0.0765378 1 587 2759 0.0003624501631025734 0.21275824574121058
0.0766814 1 588 2759 0.0003624501631025734 0.21312069590431315
0.0766964 1 589 2759 0.0003624501631025734 0.21348314606741572
0.0767579 1 590 2759 0.0003624501631025734 0.2138455962305183
0.0768023 1 591 2759 0.0003624501631025734 0.21420804639362087
0.0768044 1 592 2759 0.0003624501631025734 0.21457049655672344
0.0768423 1 593 2759 0.0003624501631025734 0.21493294671982602
0.0768754 1 594 2759 0.0003624501631025734 0.2152953968829286
0.0770736 1 595 2759 0.0003624501631025734 0.21565784704603116
0.0771394 1 596 2759 0.0003624501631025734 0.21602029720913374
0.0774119 1 597 2759 0.0003624501631025734 0.2163827473722363
0.0774803 1 598 2759 0.0003624501631025734 0.21674519753533888
0.0774977 1 599 2759 0.0003624501631025734 0.21710764769844146
0.0775404 1 600 2759 0.0003624501631025734 0.21747009786154403
0.0776091 1 601 2759 0.0003624501631025734 0.2178325480246466
0.0777469 1 602 2759 0.0003624501631025734 0.21819499818774918
0.0777805 1 603 2759 0.0003624501631025734 0.21855744835085175
0.0778112 1 604 2759 0.0003624501631025734 0.21891989851395433
0.0778432 1 605 2759 0.0003624501631025734 0.2192823486770569
0.0781343 1 606 2759 0.0003624501631025734 0.21964479884015947
0.0781808 1 607 2759 0.0003624501631025734 0.22000724900326205
0.0781858 1 608 2759 0.0003624501631025734 0.22036969916636462
0.0782073 1 609 2759 0.0003624501631025734 0.2207321493294672
0.0782368 1 610 2759 0.0003624501631025734 0.22109459949256977
0.0782499 1 611 2759 0.0003624501631025734 0.22145704965567234
0.0782771 1 612 2759 0.0003624501631025734 0.2218194998187749
0.0783217 1 613 2759 0.0003624501631025734 0.22218194998187749
0.0783224 1 614 2759 0.0003624501631025734 0.22254440014498006
0.0783386 1 615 2759 0.0003624501631025734 0.22290685030808263
0.0784264 1 616 2759 0.0003624501631025734 0.2232693004711852
0.0784733 1 617 2759 0.0003624501631025734 0.22363175063428778
0.0784965 1 618 2759 0.0003624501631025734 0.22399420079739035
0.0785277 1 619 2759 0.0003624501631025734 0.22435665096049293
0.0785284 1 620 2759 0.0003624501631025734 0.2247191011235955
0.0785391 1 621 2759 0.0003624501631025734 0.22508155128669807
0.0785813 1 622 2759 0.0003624501631025734 0.22544400144980065
0.0785863 1 623 2759 0.0003624501631025734 0.22580645161290322
0.0786912 1 624 2759 0.0003624501631025734 0.2261689017760058
0.078717 1 625 2759 0.0003624501631025734 0.22653135193910837
0.0787795 1 626 2759 0.0003624501631025734 0.22689380210221094
0.0788393 1 627 2759 0.0003624501631025734 0.2272562522653135
0.0788608 1 628 2759 0.0003624501631025734 0.2276187024284161
0.0789917 1 629 2759 0.0003624501631025734 0.22798115259151866
0.0790176 1 630 2759 0.0003624501631025734 0.22834360275462123
0.0792603 1 631 2759 0.0003624501631025734 0.2287060529177238
0.0792713 1 632 2759 0.0003624501631025734 0.22906850308082638
0.0794713 1 633 2759 0.0003624501631025734 0.22943095324392895
0.0795138 1 634 2759 0.0003624501631025734 0.22979340340703153
0.0795734 1 635 2759 0.0003624501631025734 0.2301558535701341
0.0796137 1 636 2759 0.0003624501631025734 0.23051830373323667
0.0796404 1 637 2759 0.0003624501631025734 0.23088075389633925
0.079643 1 638 2759 0.0003624501631025734 0.23124320405944182
0.0796747 1 639 2759 0.0003624501631025734 0.2316056542225444
0.0796885 1 640 2759 0.0003624501631025734 0.23196810438564697
0.079704 1 641 2759 0.0003624501631025734 0.23233055454874954
0.0797126 1 642 2759 0.0003624501631025734 0.2326930047118521
0.0797229 1 643 2759 0.0003624501631025734 0.2330554548749547
0.0797303 1 644 2759 0.0003624501631025734 0.23341790503805726
0.0797918 1 645 2759 0.0003624501631025734 0.23378035520115983
0.0801532 1 646 2759 0.0003624501631025734 0.2341428053642624
0.080158 1 647 2759 0.0003624501631025734 0.23450525552736498
0.0801604 1 648 2759 0.0003624501631025734 0.23486770569046755
0.0801685 1 649 2759 0.0003624501631025734 0.23523015585357013
0.0801876 1 650 2759 0.0003624501631025734 0.2355926060166727
0.0801928 1 651 2759 0.0003624501631025734 0.23595505617977527
0.0802143 1 652 2759 0.0003624501631025734 0.23631750634287785
0.0802641 1 653 2759 0.0003624501631025734 0.23667995650598042
0.0802801 1 654 2759 0.0003624501631025734 0.237042406669083
0.0803361 1 655 2759 0.0003624501631025734 0.23740485683218557
0.0803416 1 656 2759 0.0003624501631025734 0.23776730699528814
0.0803423 1 657 2759 0.0003624501631025734 0.23812975715839071
0.0804627 1 658 2759 0.0003624501631025734 0.2384922073214933
0.0804672 1 659 2759 0.0003624501631025734 0.23885465748459586
0.0804989 1 660 2759 0.0003624501631025734 0.23921710764769843
0.080554 1 661 2759 0.0003624501631025734 0.239579557810801
0.0805724 1 662 2759 0.0003624501631025734 0.23994200797390358
0.0806012 1 663 2759 0.0003624501631025734 0.24030445813700615
0.080673 1 664 2759 0.0003624501631025734 0.24066690830010873
0.0806766 1 665 2759 0.0003624501631025734 0.2410293584632113
0.080709 1 666 2759 0.0003624501631025734 0.24139180862631388
0.0807123 1 667 2759 0.0003624501631025734 0.24175425878941645
0.0807407 1 668 2759 0.0003624501631025734 0.24211670895251902
0.08075 1 669 2759 0.0003624501631025734 0.2424791591156216
0.0808005 1 670 2759 0.0003624501631025734 0.24284160927872417
0.0808542 1 671 2759 0.0003624501631025734 0.24320405944182674
0.0808616 1 672 2759 0.0003624501631025734 0.24356650960492932
0.0809829 1 673 2759 0.0003624501631025734 0.2439289597680319
0.0810859 1 674 2759 0.0003624501631025734 0.24429140993113446
0.0810924 1 675 2759 0.0003624501631025734 0.24465386009423704
0.0811353 1 676 2759 0.0003624501631025734 0.2450163102573396
0.0811453 1 677 2759 0.0003624501631025734 0.24537876042044218
0.0811696 1 678 2759 0.0003624501631025734 0.24574121058354476
0.0812032 1 679 2759 0.0003624501631025734 0.24610366074664733
0.081214 1 680 2759 0.0003624501631025734 0.2464661109097499
0.0812368 1 681 2759 0.0003624501631025734 0.24682856107285248
0.0812545 1 682 2759 0.0003624501631025734 0.24719101123595505
0.081301 1 683 2759 0.0003624501631025734 0.24755346139905762
0.0813289 1 684 2759 0.0003624501631025734 0.2479159115621602
0.0814383 1 685 2759 0.0003624501631025734 0.24827836172526277
0.0814657 1 686 2759 0.0003624501631025734 0.24864081188836534
0.0815766 1 687 2759 0.0003624501631025734 0.24900326205146792
0.0816689 1 688 2759 0.0003624501631025734 0.2493657122145705
0.0816884 1 689 2759 0.0003624501631025734 0.24972816237767306
0.0819361 1 690 2759 0.0003624501631025734 0.25009061254077564
0.0819635 1 691 2759 0.0003624501631025734 0.25045306270387824
0.0820498 1 692 2759 0.0003624501631025734 0.2508155128669808
0.0821476 1 693 2759 0.0003624501631025734 0.2511779630300834
0.082176 1 694 2759 0.0003624501631025734 0.25154041319318593
0.0821922 1 695 2759 0.0003624501631025734 0.25190286335628853
0.0823181 1 696 2759 0.0003624501631025734 0.2522653135193911
0.0823238 1 697 2759 0.0003624501631025734 0.2526277636824937
0.0823395 1 698 2759 0.0003624501631025734 0.2529902138455962
0.082371 1 699 2759 0.0003624501631025734 0.2533526640086988
0.0823743 1 700 2759 0.0003624501631025734 0.25371511417180137
0.0823867 1 701 2759 0.0003624501631025734 0.25407756433490397
0.0824163 1 702 2759 0.0003624501631025734 0.2544400144980065
0.0825231 1 703 2759 0.0003624501631025734 0.2548024646611091
0.0826106 1 704 2759 0.0003624501631025734 0.25516491482421166
0.0826912 1 705 2759 0.0003624501631025734 0.25552736498731426
0.0827651 1 706 2759 0.0003624501631025734 0.2558898151504168
0.0827715 1 707 2759 0.0003624501631025734 0.2562522653135194
0.0827785 1 708 2759 0.0003624501631025734 0.25661471547662196
0.0828767 1 709 2759 0.0003624501631025734 0.25697716563972456
0.082885 1 710 2759 0.0003624501631025734 0.2573396158028271
0.0828903 1 711 2759 0.0003624501631025734 0.2577020659659297
0.0829964 1 712 2759 0.0003624501631025734 0.25806451612903225
0.0830193 1 713 2759 0.0003624501631025734 0.25842696629213485
0.0830803 1 714 2759 0.0003624501631025734 0.2587894164552374
0.0832067 1 715 2759 0.0003624501631025734 0.25915186661834
0.0833015 1 716 2759 0.0003624501631025734 0.25951431678144254
0.0835097 1 717 2759 0.0003624501631025734 0.25987676694454515
0.0835955 1 718 2759 0.0003624501631025734 0.2602392171076477
0.0836656 1 719 2759 0.0003624501631025734 0.2606016672707503
0.0836678 1 720 2759 0.0003624501631025734 0.26096411743385284
0.0836849 1 721 2759 0.0003624501631025734 0.26132656759695544
0.0837209 1 722 2759 0.0003624501631025734 0.261689017760058
0.0838194 1 723 2759 0.0003624501631025734 0.2620514679231606
0.0840371 1 724 2759 0.0003624501631025734 0.26241391808626313
0.0841134 1 725 2759 0.0003624501631025734 0.26277636824936573
0.0841753 1 726 2759 0.0003624501631025734 0.2631388184124683
0.0841782 1 727 2759 0.0003624501631025734 0.2635012685755709
0.0842514 1 728 2759 0.0003624501631025734 0.2638637187386734
0.0842533 1 729 2759 0.0003624501631025734 0.264226168901776
0.0842638 1 730 2759 0.0003624501631025734 0.26458861906487857
0.0842891 1 731 2759 0.0003624501631025734 0.2649510692279812
0.0843065 1 732 2759 0.0003624501631025734 0.2653135193910837
0.084321 1 733 2759 0.0003624501631025734 0.2656759695541863
0.0843217 1 734 2759 0.0003624501631025734 0.26603841971728887
0.0843773 1 735 2759 0.0003624501631025734 0.26640086988039147
0.0844495 1 736 2759 0.0003624501631025734 0.266763320043494
0.0844808 1 737 2759 0.0003624501631025734 0.2671257702065966
0.0845239 1 738 2759 0.0003624501631025734 0.26748822036969916
0.0846248 1 739 2759 0.0003624501631025734 0.26785067053280176
0.0846272 1 740 2759 0.0003624501631025734 0.2682131206959043
0.0846422 1 741 2759 0.0003624501631025734 0.2685755708590069
0.0846524 1 742 2759 0.0003624501631025734 0.26893802102210945
0.0847402 1 743 2759 0.0003624501631025734 0.26930047118521205
0.0848098 1 744 2759 0.0003624501631025734 0.2696629213483146
0.0848165 1 745 2759 0.0003624501631025734 0.2700253715114172
0.084873 1 746 2759 0.0003624501631025734 0.27038782167451975
0.0849164 1 747 2759 0.0003624501631025734 0.27075027183762235
0.0849352 1 748 2759 0.0003624501631025734 0.2711127220007249
0.084959 1 749 2759 0.0003624501631025734 0.2714751721638275
0.0849595 1 750 2759 0.0003624501631025734 0.27183762232693004
0.0851336 1 751 2759 0.0003624501631025734 0.27220007249003264
0.0853696 1 752 2759 0.0003624501631025734 0.2725625226531352
0.0854046 1 753 2759 0.0003624501631025734 0.2729249728162378
0.0854437 1 754 2759 0.0003624501631025734 0.27328742297934033
0.085458 1 755 2759 0.0003624501631025734 0.27364987314244293
0.0854685 1 756 2759 0.0003624501631025734 0.2740123233055455
0.0854738 1 757 2759 0.0003624501631025734 0.2743747734686481
0.0854766 1 758 2759 0.0003624501631025734 0.2747372236317506
0.0855346 1 759 2759 0.0003624501631025734 0.27509967379485323
0.0855424 1 760 2759 0.0003624501631025734 0.2754621239579558
0.0855598 1 761 2759 0.0003624501631025734 0.2758245741210584
0.0855665 1 762 2759 0.0003624501631025734 0.2761870242841609
0.0855925 1 763 2759 0.0003624501631025734 0.2765494744472635
0.0856707 1 764 2759 0.0003624501631025734 0.27691192461036607
0.0856836 1 765 2759 0.0003624501631025734 0.27727437477346867
0.0856862 1 766 2759 0.0003624501631025734 0.2776368249365712
0.0857348 1 767 2759 0.0003624501631025734 0.2779992750996738
0.0857575 1 768 2759 0.0003624501631025734 0.27836172526277636
0.0857856 1 769 2759 0.0003624501631025734 0.27872417542587896
0.0858843 1 770 2759 0.0003624501631025734 0.2790866255889815
0.0859413 1 771 2759 0.0003624501631025734 0.2794490757520841
0.0859466 1 772 2759 0.0003624501631025734 0.27981152591518665
0.0859497 1 773 2759 0.0003624501631025734 0.28017397607828926
0.0859811 1 774 2759 0.0003624501631025734 0.2805364262413918
0.0860152 1 775 2759 0.0003624501631025734 0.2808988764044944
0.0860286 1 776 2759 0.0003624501631025734 0.28126132656759695
0.0861557 1 777 2759 0.0003624501631025734 0.28162377673069955
0.0862694 1 778 2759 0.0003624501631025734 0.2819862268938021
0.0862744 1 779 2759 0.0003624501631025734 0.2823486770569047
0.0863261 1 780 2759 0.0003624501631025734 0.28271112722000724
0.0863397 1 781 2759 0.0003624501631025734 0.28307357738310984
0.086344 1 782 2759 0.0003624501631025734 0.2834360275462124
0.0863569 1 783 2759 0.0003624501631025734 0.283798477709315
0.0863633 1 784 2759 0.0003624501631025734 0.28416092787241753
0.0863953 1 785 2759 0.0003624501631025734 0.28452337803552014
0.0864012 1 786 2759 0.0003624501631025734 0.2848858281986227
0.0864267 1 787 2759 0.0003624501631025734 0.2852482783617253
0.0864279 1 788 2759 0.0003624501631025734 0.28561072852482783
0.0865235 1 789 2759 0.0003624501631025734 0.28597317868793043
0.0865307 1 790 2759 0.0003624501631025734 0.286335628851033
0.0865607 1 791 2759 0.0003624501631025734 0.2866980790141356
0.0866306 1 792 2759 0.0003624501631025734 0.2870605291772381
0.0866568 1 793 2759 0.0003624501631025734 0.2874229793403407
0.0867457 1 794 2759 0.0003624501631025734 0.28778542950344327
0.086864 1 795 2759 0.0003624501631025734 0.28814787966654587
0.0868974 1 796 2759 0.0003624501631025734 0.2885103298296484
0.0869355 1 797 2759 0.0003624501631025734 0.288872779992751
0.0869367 1 798 2759 0.0003624501631025734 0.28923523015585356
0.0869737 1 799 2759 0.0003624501631025734 0.28959768031895616
0.0869882 1 800 2759 0.0003624501631025734 0.2899601304820587
0.0870111 1 801 2759 0.0003624501631025734 0.2903225806451613
0.0870423 1 802 2759 0.0003624501631025734 0.29068503080826386
0.0870552 1 803 2759 0.0003624501631025734 0.29104748097136646
0.0870702 1 804 2759 0.0003624501631025734 0.291409931134469
0.0870945 1 805 2759 0.0003624501631025734 0.2917723812975716
0.0870998 1 806 2759 0.0003624501631025734 0.29213483146067415
0.0871015 1 807 2759 0.0003624501631025734 0.29249728162377675
0.0871656 1 808 2759 0.0003624501631025734 0.2928597317868793
0.0871696 1 809 2759 0.0003624501631025734 0.2932221819499819
0.0872233 1 810 2759 0.0003624501631025734 0.29358463211308444
0.0872347 1 811 2759 0.0003624501631025734 0.29394708227618704
0.087333 1 812 2759 0.0003624501631025734 0.2943095324392896
0.0873413 1 813 2759 0.0003624501631025734 0.2946719826023922
0.0873563 1 814 2759 0.0003624501631025734 0.29503443276549474
0.0874135 1 815 2759 0.0003624501631025734 0.29539688292859734
0.0875442 1 816 2759 0.0003624501631025734 0.2957593330916999
0.0875785 1 817 2759 0.0003624501631025734 0.2961217832548025
0.087626 1 818 2759 0.0003624501631025734 0.29648423341790503
0.0876784 1 819 2759 0.0003624501631025734 0.29684668358100763
0.0876966 1 820 2759 0.0003624501631025734 0.2972091337441102
0.0877154 1 821 2759 0.0003624501631025734 0.2975715839072128
0.0877402 1 822 2759 0.0003624501631025734 0.2979340340703153
0.0877836 1 823 2759 0.0003624501631025734 0.2982964842334179
0.0877872 1 824 2759 0.0003624501631025734 0.29865893439652047
0.0877991 1 825 2759 0.0003624501631025734 0.29902138455962307
0.0878174 1 826 2759 0.0003624501631025734 0.2993838347227256
0.0880322 1 827 2759 0.0003624501631025734 0.2997462848858282
0.088063 1 828 2759 0.0003624501631025734 0.30010873504893076
0.0881097 1 829 2759 0.0003624501631025734 0.30047118521203336
0.0881805 1 830 2759 0.0003624501631025734 0.3008336353751359
0.0882638 1 831 2759 0.0003624501631025734 0.3011960855382385
0.0882642 1 832 2759 0.0003624501631025734 0.30155853570134106
0.0882757 1 833 2759 0.0003624501631025734 0.30192098586444366
0.088372 1 834 2759 0.0003624501631025734 0.3022834360275462
0.0884531 1 835 2759 0.0003624501631025734 0.3026458861906488
0.0884783 1 836 2759 0.0003624501631025734 0.30300833635375135
0.0885317 1 837 2759 0.0003624501631025734 0.30337078651685395
0.0885329 1 838 2759 0.0003624501631025734 0.3037332366799565
0.0885363 1 839 2759 0.0003624501631025734 0.3040956868430591
0.0887086 1 840 2759 0.0003624501631025734 0.30445813700616164
0.0887096 1 841 2759 0.0003624501631025734 0.30482058716926425
0.0888371 1 842 2759 0.0003624501631025734 0.3051830373323668
0.0888803 1 843 2759 0.0003624501631025734 0.3055454874954694
0.0888898 1 844 2759 0.0003624501631025734 0.30590793765857194
0.088923 1 845 2759 0.0003624501631025734 0.30627038782167454
0.0889575 1 846 2759 0.0003624501631025734 0.3066328379847771
0.0889676 1 847 2759 0.0003624501631025734 0.3069952881478797
0.0890296 1 848 2759 0.0003624501631025734 0.30735773831098223
0.089041 1 849 2759 0.0003624501631025734 0.30772018847408483
0.089052 1 850 2759 0.0003624501631025734 0.3080826386371874
0.0890536 1 851 2759 0.0003624501631025734 0.30844508880029
0.0890605 1 852 2759 0.0003624501631025734 0.3088075389633925
0.0891526 1 853 2759 0.0003624501631025734 0.3091699891264951
0.0891585 1 854 2759 0.0003624501631025734 0.30953243928959767
0.0892074 1 855 2759 0.0003624501631025734 0.3098948894527003
0.0892398 1 856 2759 0.0003624501631025734 0.3102573396158028
0.0892441 1 857 2759 0.0003624501631025734 0.3106197897789054
0.089247 1 858 2759 0.0003624501631025734 0.31098223994200797
0.0892534 1 859 2759 0.0003624501631025734 0.31134469010511057
0.0893953 1 860 2759 0.0003624501631025734 0.3117071402682131
0.0894144 1 861 2759 0.0003624501631025734 0.3120695904313157
0.089432 1 862 2759 0.0003624501631025734 0.31243204059441826
0.0894527 1 863 2759 0.0003624501631025734 0.31279449075752086
0.0895867 1 864 2759 0.0003624501631025734 0.3131569409206234
0.0895872 1 865 2759 0.0003624501631025734 0.313519391083726
0.0895953 1 866 2759 0.0003624501631025734 0.31388184124682855
0.0896039 1 867 2759 0.0003624501631025734 0.31424429140993115
0.0896077 1 868 2759 0.0003624501631025734 0.3146067415730337
0.0896099 1 869 2759 0.0003624501631025734 0.3149691917361363
0.089746 1 870 2759 0.0003624501631025734 0.31533164189923885
0.0897586 1 871 2759 0.0003624501631025734 0.31569409206234145
0.0897987 1 872 2759 0.0003624501631025734 0.316056542225444
0.0898068 1 873 2759 0.0003624501631025734 0.3164189923885466
0.0898156 1 874 2759 0.0003624501631025734 0.31678144255164914
0.0898299 1 875 2759 0.0003624501631025734 0.31714389271475174
0.0898478 1 876 2759 0.0003624501631025734 0.3175063428778543
0.0898607 1 877 2759 0.0003624501631025734 0.3178687930409569
0.0898931 1 878 2759 0.0003624501631025734 0.31823124320405943
0.0899518 1 879 2759 0.0003624501631025734 0.31859369336716203
0.0899549 1 880 2759 0.0003624501631025734 0.3189561435302646
0.0899658 1 881 2759 0.0003624501631025734 0.3193185936933672
0.0899897 1 882 2759 0.0003624501631025734 0.3196810438564697
0.0900989 1 883 2759 0.0003624501631025734 0.3200434940195723
0.0902116 1 884 2759 0.0003624501631025734 0.3204059441826749
0.0903163 1 885 2759 0.0003624501631025734 0.3207683943457775
0.0903182 1 886 2759 0.0003624501631025734 0.32113084450888
0.0903537 1 887 2759 0.0003624501631025734 0.3214932946719826
0.0903924 1 888 2759 0.0003624501631025734 0.32185574483508517
0.0904057 1 889 2759 0.0003624501631025734 0.32221819499818777
0.090426 1 890 2759 0.0003624501631025734 0.3225806451612903
0.0905077 1 891 2759 0.0003624501631025734 0.3229430953243929
0.0905082 1 892 2759 0.0003624501631025734 0.32330554548749546
0.0905097 1 893 2759 0.0003624501631025734 0.32366799565059806
0.0905514 1 894 2759 0.0003624501631025734 0.3240304458137006
0.09056 1 895 2759 0.0003624501631025734 0.3243928959768032
0.0906134 1 896 2759 0.0003624501631025734 0.32475534613990575
0.0906262 1 897 2759 0.0003624501631025734 0.32511779630300836
0.0906589 1 898 2759 0.0003624501631025734 0.3254802464661109
0.0907607 1 899 2759 0.0003624501631025734 0.3258426966292135
0.0907843 1 900 2759 0.0003624501631025734 0.32620514679231605
0.0908561 1 901 2759 0.0003624501631025734 0.32656759695541865
0.0908613 1 902 2759 0.0003624501631025734 0.3269300471185212
0.0909169 1 903 2759 0.0003624501631025734 0.3272924972816238
0.0909281 1 904 2759 0.0003624501631025734 0.32765494744472634
0.0909691 1 905 2759 0.0003624501631025734 0.32801739760782894
0.0911191 1 906 2759 0.0003624501631025734 0.3283798477709315
0.0911412 1 907 2759 0.0003624501631025734 0.3287422979340341
0.0911496 1 908 2759 0.0003624501631025734 0.32910474809713663
0.0911558 1 909 2759 0.0003624501631025734 0.32946719826023924
0.0911624 1 910 2759 0.0003624501631025734 0.3298296484233418
0.0912156 1 911 2759 0.0003624501631025734 0.3301920985864444
0.0912411 1 912 2759 0.0003624501631025734 0.33055454874954693
0.0912426 1 913 2759 0.0003624501631025734 0.33091699891264953
0.0912597 1 914 2759 0.0003624501631025734 0.3312794490757521
0.0912764 1 915 2759 0.0003624501631025734 0.3316418992388547
0.0913634 1 916 2759 0.0003624501631025734 0.3320043494019572
0.0913684 1 917 2759 0.0003624501631025734 0.3323667995650598
0.091418 1 918 2759 0.0003624501631025734 0.33272924972816237
0.0914757 1 919 2759 0.0003624501631025734 0.33309169989126497
0.0915141 1 920 2759 0.0003624501631025734 0.3334541500543675
0.0915349 1 921 2759 0.0003624501631025734 0.3338166002174701
0.0915666 1 922 2759 0.0003624501631025734 0.33417905038057266
0.0915935 1 923 2759 0.0003624501631025734 0.33454150054367526
0.0916085 1 924 2759 0.0003624501631025734 0.3349039507067778
0.0916846 1 925 2759 0.0003624501631025734 0.3352664008698804
0.0916882 1 926 2759 0.0003624501631025734 0.33562885103298296
0.0916927 1 927 2759 0.0003624501631025734 0.33599130119608556
0.0917256 1 928 2759 0.0003624501631025734 0.3363537513591881
0.091795 1 929 2759 0.0003624501631025734 0.3367162015222907
0.0918357 1 930 2759 0.0003624501631025734 0.33707865168539325
0.0918503 1 931 2759 0.0003624501631025734 0.33744110184849585
0.0918956 1 932 2759 0.0003624501631025734 0.3378035520115984
0.091928 1 933 2759 0.0003624501631025734 0.338166002174701
0.0919633 1 934 2759 0.0003624501631025734 0.33852845233780354
0.0920033 1 935 2759 0.0003624501631025734 0.33889090250090614
0.0921583 1 936 2759 0.0003624501631025734 0.3392533526640087
0.0922329 1 937 2759 0.0003624501631025734 0.3396158028271113
0.0922396 1 938 2759 0.0003624501631025734 0.33997825299021384
0.092392 1 939 2759 0.0003624501631025734 0.34034070315331644
0.0923946 1 940 2759 0.0003624501631025734 0.340703153316419
0.0924444 1 941 2759 0.0003624501631025734 0.3410656034795216
0.0924726 1 942 2759 0.0003624501631025734 0.34142805364262413
0.0924814 1 943 2759 0.0003624501631025734 0.34179050380572673
0.092483 1 944 2759 0.0003624501631025734 0.3421529539688293
0.0925298 1 945 2759 0.0003624501631025734 0.3425154041319319
0.092546 1 946 2759 0.0003624501631025734 0.3428778542950344
0.0925581 1 947 2759 0.0003624501631025734 0.343240304458137
0.0925643 1 948 2759 0.0003624501631025734 0.34360275462123957
0.0926113 1 949 2759 0.0003624501631025734 0.34396520478434217
0.0926116 1 950 2759 0.0003624501631025734 0.3443276549474447
0.0926647 2 952 2759 0.0007249003262051468 0.34505255527364986
0.092689 1 953 2759 0.0003624501631025734 0.34541500543675246
0.0927038 1 954 2759 0.0003624501631025734 0.345777455599855
0.0927191 1 955 2759 0.0003624501631025734 0.3461399057629576
0.0927391 1 956 2759 0.0003624501631025734 0.34650235592606016
0.0927649 1 957 2759 0.0003624501631025734 0.34686480608916276
0.0928426 1 958 2759 0.0003624501631025734 0.3472272562522653
0.0928483 1 959 2759 0.0003624501631025734 0.3475897064153679
0.0928605 1 960 2759 0.0003624501631025734 0.34795215657847045
0.0928757 1 961 2759 0.0003624501631025734 0.34831460674157305
0.0929532 1 962 2759 0.0003624501631025734 0.3486770569046756
0.0929554 1 963 2759 0.0003624501631025734 0.3490395070677782
0.0929618 1 964 2759 0.0003624501631025734 0.34940195723088074
0.0929935 1 965 2759 0.0003624501631025734 0.34976440739398335
0.0930946 1 966 2759 0.0003624501631025734 0.3501268575570859
0.0931087 1 967 2759 0.0003624501631025734 0.3504893077201885
0.0931954 1 968 2759 0.0003624501631025734 0.35085175788329104
0.0932004 1 969 2759 0.0003624501631025734 0.35121420804639364
0.0932434 1 970 2759 0.0003624501631025734 0.3515766582094962
0.0932589 1 971 2759 0.0003624501631025734 0.3519391083725988
0.093271 1 972 2759 0.0003624501631025734 0.35230155853570133
0.0933335 1 973 2759 0.0003624501631025734 0.35266400869880393
0.0933814 1 974 2759 0.0003624501631025734 0.3530264588619065
0.0934007 1 975 2759 0.0003624501631025734 0.3533889090250091
0.0934179 1 976 2759 0.0003624501631025734 0.3537513591881116
0.0934308 1 977 2759 0.0003624501631025734 0.3541138093512142
0.0935249 1 978 2759 0.0003624501631025734 0.35447625951431677
0.0935657 1 979 2759 0.0003624501631025734 0.3548387096774194
0.0935948 1 980 2759 0.0003624501631025734 0.3552011598405219
0.0936007 1 981 2759 0.0003624501631025734 0.3555636100036245
0.0936286 1 982 2759 0.0003624501631025734 0.35592606016672707
0.0937331 1 983 2759 0.0003624501631025734 0.35628851032982967
0.0938041 1 984 2759 0.0003624501631025734 0.3566509604929322
0.0938435 1 985 2759 0.0003624501631025734 0.3570134106560348
0.0939484 1 986 2759 0.0003624501631025734 0.35737586081913736
0.0939665 1 987 2759 0.0003624501631025734 0.35773831098223996
0.0940783 1 988 2759 0.0003624501631025734 0.3581007611453425
0.0941467 1 989 2759 0.0003624501631025734 0.3584632113084451
0.0941823 1 990 2759 0.0003624501631025734 0.35882566147154765
0.0942523 1 991 2759 0.0003624501631025734 0.35918811163465025
0.0943198 1 992 2759 0.0003624501631025734 0.3595505617977528
0.0943213 1 993 2759 0.0003624501631025734 0.3599130119608554
0.0944073 1 994 2759 0.0003624501631025734 0.36027546212395795
0.0944619 1 995 2759 0.0003624501631025734 0.36063791228706055
0.0944636 1 996 2759 0.0003624501631025734 0.3610003624501631
0.0944953 1 997 2759 0.0003624501631025734 0.3613628126132657
0.0945108 1 998 2759 0.0003624501631025734 0.36172526277636824
0.0945508 1 999 2759 0.0003624501631025734 0.36208771293947084
0.0945778 1 1000 2759 0.0003624501631025734 0.3624501631025734
0.0946133 1 1001 2759 0.0003624501631025734 0.362812613265676
0.0946205 1 1002 2759 0.0003624501631025734 0.36317506342877853
0.0946307 1 1003 2759 0.0003624501631025734 0.36353751359188113
0.0946367 1 1004 2759 0.0003624501631025734 0.3638999637549837
0.0946906 1 1005 2759 0.0003624501631025734 0.3642624139180863
0.0947657 1 1006 2759 0.0003624501631025734 0.3646248640811888
0.0947733 1 1007 2759 0.0003624501631025734 0.3649873142442914
0.0947974 1 1008 2759 0.0003624501631025734 0.365349764407394
0.0948789 1 1009 2759 0.0003624501631025734 0.3657122145704966
0.0948813 1 1010 2759 0.0003624501631025734 0.3660746647335991
0.0948882 1 1011 2759 0.0003624501631025734 0.3664371148967017
0.0949883 1 1012 2759 0.0003624501631025734 0.36679956505980427
0.0950191 1 1013 2759 0.0003624501631025734 0.36716201522290687
0.0950346 1 1014 2759 0.0003624501631025734 0.3675244653860094
0.0950353 1 1015 2759 0.0003624501631025734 0.367886915549112
0.0950897 1 1016 2759 0.0003624501631025734 0.36824936571221456
0.0951571 1 1017 2759 0.0003624501631025734 0.36861181587531716
0.0951734 1 1018 2759 0.0003624501631025734 0.3689742660384197
0.0951877 1 1019 2759 0.0003624501631025734 0.3693367162015223
0.0952232 1 1020 2759 0.0003624501631025734 0.36969916636462485
0.0952237 1 1021 2759 0.0003624501631025734 0.37006161652772745
0.0952272 1 1022 2759 0.0003624501631025734 0.37042406669083
0.0952842 1 1023 2759 0.0003624501631025734 0.3707865168539326
0.0954471 1 1024 2759 0.0003624501631025734 0.37114896701703515
0.0954864 1 1025 2759 0.0003624501631025734 0.37151141718013775
0.0956542 1 1026 2759 0.0003624501631025734 0.3718738673432403
0.0956786 1 1027 2759 0.0003624501631025734 0.3722363175063429
0.0957806 1 1028 2759 0.0003624501631025734 0.37259876766944544
0.0957823 1 1029 2759 0.0003624501631025734 0.37296121783254804
0.0957844 1 1030 2759 0.0003624501631025734 0.3733236679956506
0.0957978 1 1031 2759 0.0003624501631025734 0.3736861181587532
0.0958154 1 1032 2759 0.0003624501631025734 0.37404856832185573
0.095823 1 1033 2759 0.0003624501631025734 0.37441101848495834
0.0958486 1 1034 2759 0.0003624501631025734 0.3747734686480609
0.0958793 1 1035 2759 0.0003624501631025734 0.3751359188111635
0.095885 1 1036 2759 0.0003624501631025734 0.37549836897426603
0.0958853 1 1037 2759 0.0003624501631025734 0.37586081913736863
0.0959427 1 1038 2759 0.0003624501631025734 0.3762232693004712
0.0959623 1 1039 2759 0.0003624501631025734 0.3765857194635738
0.0960054 1 1040 2759 0.0003624501631025734 0.3769481696266763
0.0960112 1 1041 2759 0.0003624501631025734 0.3773106197897789
0.0960302 1 1042 2759 0.0003624501631025734 0.37767306995288147
0.0960391 1 1043 2759 0.0003624501631025734 0.37803552011598407
0.0960505 1 1044 2759 0.0003624501631025734 0.3783979702790866
0.0961201 1 1045 2759 0.0003624501631025734 0.3787604204421892
0.0962563 1 1046 2759 0.0003624501631025734 0.37912287060529176
0.0963178 1 1047 2759 0.0003624501631025734 0.37948532076839436
0.0963192 1 1048 2759 0.0003624501631025734 0.3798477709314969
0.0963652 1 1049 2759 0.0003624501631025734 0.3802102210945995
0.096411 1 1050 2759 0.0003624501631025734 0.38057267125770206
0.0964196 1 1051 2759 0.0003624501631025734 0.38093512142080466
0.0965033 1 1052 2759 0.0003624501631025734 0.3812975715839072
0.0965195 1 1053 2759 0.0003624501631025734 0.3816600217470098
0.096597 1 1054 2759 0.0003624501631025734 0.38202247191011235
0.0965972 1 1055 2759 0.0003624501631025734 0.38238492207321495
0.0966465 1 1056 2759 0.0003624501631025734 0.3827473722363175
0.0966551 1 1057 2759 0.0003624501631025734 0.3831098223994201
0.0966668 1 1058 2759 0.0003624501631025734 0.38347227256252264
0.0967288 1 1059 2759 0.0003624501631025734 0.38383472272562524
0.0967438 1 1060 2759 0.0003624501631025734 0.3841971728887278
0.0967774 1 1061 2759 0.0003624501631025734 0.3845596230518304
0.0967958 1 1062 2759 0.0003624501631025734 0.38492207321493294
0.0968111 1 1063 2759 0.0003624501631025734 0.38528452337803554
0.0968349 1 1064 2759 0.0003624501631025734 0.3856469735411381
0.096837 1 1065 2759 0.0003624501631025734 0.3860094237042407
0.0968432 1 1066 2759 0.0003624501631025734 0.38637187386734323
0.096863 1 1067 2759 0.0003624501631025734 0.38673432403044583
0.096875 1 1068 2759 0.0003624501631025734 0.3870967741935484
0.0968754 1 1069 2759 0.0003624501631025734 0.387459224356651
0.096951 1 1070 2759 0.0003624501631025734 0.3878216745197535
0.0969708 1 1071 2759 0.0003624501631025734 0.3881841246828561
0.0970166 1 1072 2759 0.0003624501631025734 0.38854657484595867
0.0970685 1 1073 2759 0.0003624501631025734 0.38890902500906127
0.0971169 1 1074 2759 0.0003624501631025734 0.3892714751721638
0.0971236 1 1075 2759 0.0003624501631025734 0.3896339253352664
0.0971358 1 1076 2759 0.0003624501631025734 0.38999637549836896
0.0972421 1 1077 2759 0.0003624501631025734 0.39035882566147156
0.0972455 1 1078 2759 0.0003624501631025734 0.3907212758245741
0.0973616 1 1079 2759 0.0003624501631025734 0.3910837259876767
0.0973728 1 1080 2759 0.0003624501631025734 0.39144617615077926
0.0974176 1 1081 2759 0.0003624501631025734 0.39180862631388186
0.0974638 1 1082 2759 0.0003624501631025734 0.3921710764769844
0.0974677 1 1083 2759 0.0003624501631025734 0.392533526640087
0.0975487 1 1084 2759 0.0003624501631025734 0.39289597680318955
0.0975578 1 1085 2759 0.0003624501631025734 0.39325842696629215
0.0976145 1 1086 2759 0.0003624501631025734 0.3936208771293947
0.0977414 1 1087 2759 0.0003624501631025734 0.3939833272924973
0.0977459 1 1088 2759 0.0003624501631025734 0.39434577745559984
0.0977876 1 1089 2759 0.0003624501631025734 0.39470822761870245
0.097801 1 1090 2759 0.0003624501631025734 0.395070677781805
0.0978208 1 1091 2759 0.0003624501631025734 0.3954331279449076
0.0978372 1 1092 2759 0.0003624501631025734 0.39579557810801014
0.0978539 1 1093 2759 0.0003624501631025734 0.39615802827111274
0.0978556 1 1094 2759 0.0003624501631025734 0.3965204784342153
0.0978577 1 1095 2759 0.0003624501631025734 0.3968829285973179
0.0978723 1 1096 2759 0.0003624501631025734 0.39724537876042043
0.0979149 1 1097 2759 0.0003624501631025734 0.39760782892352303
0.0979192 1 1098 2759 0.0003624501631025734 0.3979702790866256
0.0979409 1 1099 2759 0.0003624501631025734 0.3983327292497282
0.0979538 1 1100 2759 0.0003624501631025734 0.3986951794128307
0.0979652 1 1101 2759 0.0003624501631025734 0.3990576295759333
0.098026 1 1102 2759 0.0003624501631025734 0.39942007973903587
0.098124 1 1103 2759 0.0003624501631025734 0.3997825299021385
0.0981543 1 1104 2759 0.0003624501631025734 0.400144980065241
0.0982358 1 1105 2759 0.0003624501631025734 0.4005074302283436
0.0982423 1 1106 2759 0.0003624501631025734 0.40086988039144617
0.0982547 1 1107 2759 0.0003624501631025734 0.40123233055454877
0.0982578 1 1108 2759 0.0003624501631025734 0.4015947807176513
0.0982754 1 1109 2759 0.0003624501631025734 0.4019572308807539
0.0983353 1 1110 2759 0.0003624501631025734 0.40231968104385646
0.0983608 1 1111 2759 0.0003624501631025734 0.40268213120695906
0.0984066 1 1112 2759 0.0003624501631025734 0.4030445813700616
0.0984225 1 1113 2759 0.0003624501631025734 0.4034070315331642
0.0984735 1 1114 2759 0.0003624501631025734 0.40376948169626675
0.0984917 1 1115 2759 0.0003624501631025734 0.40413193185936935
0.0985317 1 1116 2759 0.0003624501631025734 0.4044943820224719
0.0985606 1 1117 2759 0.0003624501631025734 0.4048568321855745
0.098645 1 1118 2759 0.0003624501631025734 0.40521928234867705
0.0986607 1 1119 2759 0.0003624501631025734 0.40558173251177965
0.0986774 1 1120 2759 0.0003624501631025734 0.4059441826748822
0.0986965 1 1121 2759 0.0003624501631025734 0.4063066328379848
0.0987659 1 1122 2759 0.0003624501631025734 0.40666908300108734
0.0988059 1 1123 2759 0.0003624501631025734 0.40703153316418994
0.0988624 1 1124 2759 0.0003624501631025734 0.4073939833272925
0.0988643 1 1125 2759 0.0003624501631025734 0.4077564334903951
0.0989077 1 1126 2759 0.0003624501631025734 0.40811888365349763
0.0989146 1 1127 2759 0.0003624501631025734 0.40848133381660023
0.0989351 1 1128 2759 0.0003624501631025734 0.4088437839797028
0.098974 1 1129 2759 0.0003624501631025734 0.4092062341428054
0.0990148 1 1130 2759 0.0003624501631025734 0.4095686843059079
0.0991366 1 1131 2759 0.0003624501631025734 0.4099311344690105
0.0992208 1 1132 2759 0.0003624501631025734 0.4102935846321131
0.099261 1 1133 2759 0.0003624501631025734 0.4106560347952157
0.0992873 1 1134 2759 0.0003624501631025734 0.4110184849583182
0.099298 1 1135 2759 0.0003624501631025734 0.4113809351214208
0.0993879 1 1136 2759 0.0003624501631025734 0.41174338528452337
0.099395 1 1137 2759 0.0003624501631025734 0.41210583544762597
0.0994017 1 1138 2759 0.0003624501631025734 0.4124682856107285
0.099411 1 1139 2759 0.0003624501631025734 0.4128307357738311
0.0994132 1 1140 2759 0.0003624501631025734 0.41319318593693366
0.0994239 1 1141 2759 0.0003624501631025734 0.41355563610003626
0.0995026 1 1142 2759 0.0003624501631025734 0.4139180862631388
0.0995612 1 1143 2759 0.0003624501631025734 0.4142805364262414
0.0996337 1 1144 2759 0.0003624501631025734 0.41464298658934395
0.0997238 1 1145 2759 0.0003624501631025734 0.41500543675244655
0.0997334 1 1146 2759 0.0003624501631025734 0.4153678869155491
0.0998228 1 1147 2759 0.0003624501631025734 0.4157303370786517
0.0998437 1 1148 2759 0.0003624501631025734 0.41609278724175425
0.0998719 1 1149 2759 0.0003624501631025734 0.41645523740485685
0.0998867 1 1150 2759 0.0003624501631025734 0.4168176875679594
0.0999703 1 1151 2759 0.0003624501631025734 0.417180137731062
0.100014 1 1152 2759 0.0003624501631025734 0.41754258789416454
0.100043 1 1153 2759 0.0003624501631025734 0.41790503805726714
0.100097 1 1154 2759 0.0003624501631025734 0.4182674882203697
0.10016 1 1155 2759 0.0003624501631025734 0.4186299383834723
0.100165 1 1156 2759 0.0003624501631025734 0.41899238854657483
0.100172 1 1157 2759 0.0003624501631025734 0.41935483870967744
0.100178 1 1158 2759 0.0003624501631025734 0.41971728887278
0.100181 1 1159 2759 0.0003624501631025734 0.4200797390358826
0.100184 1 1160 2759 0.0003624501631025734 0.42044218919898513
0.100218 1 1161 2759 0.0003624501631025734 0.42080463936208773
0.100262 1 1162 2759 0.0003624501631025734 0.4211670895251903
0.100281 1 1163 2759 0.0003624501631025734 0.4215295396882929
0.100297 1 1164 2759 0.0003624501631025734 0.4218919898513954
0.100376 1 1165 2759 0.0003624501631025734 0.422254440014498
0.100389 1 1166 2759 0.0003624501631025734 0.42261689017760057
0.100459 1 1167 2759 0.0003624501631025734 0.42297934034070317
0.100482 1 1168 2759 0.0003624501631025734 0.4233417905038057
0.10057 1 1169 2759 0.0003624501631025734 0.4237042406669083
0.100583 2 1171 2759 0.0007249003262051468 0.42442914099311346
0.100622 1 1172 2759 0.0003624501631025734 0.424791591156216
0.100637 1 1173 2759 0.0003624501631025734 0.4251540413193186
0.100664 2 1175 2759 0.0007249003262051468 0.42587894164552376
0.100696 1 1176 2759 0.0003624501631025734 0.4262413918086263
0.100715 1 1177 2759 0.0003624501631025734 0.4266038419717289
0.100724 1 1178 2759 0.0003624501631025734 0.42696629213483145
0.100805 1 1179 2759 0.0003624501631025734 0.42732874229793405
0.100829 1 1180 2759 0.0003624501631025734 0.4276911924610366
0.100875 1 1181 2759 0.0003624501631025734 0.4280536426241392
0.10089 1 1182 2759 0.0003624501631025734 0.42841609278724174
0.100978 1 1183 2759 0.0003624501631025734 0.42877854295034434
0.100992 1 1184 2759 0.0003624501631025734 0.4291409931134469
0.101065 1 1185 2759 0.0003624501631025734 0.4295034432765495
0.101175 1 1186 2759 0.0003624501631025734 0.42986589343965204
0.101186 1 1187 2759 0.0003624501631025734 0.43022834360275464
0.101256 1 1188 2759 0.0003624501631025734 0.4305907937658572
0.101266 1 1189 2759 0.0003624501631025734 0.4309532439289598
0.10129 1 1190 2759 0.0003624501631025734 0.43131569409206233
0.101303 1 1191 2759 0.0003624501631025734 0.43167814425516493
0.10131 1 1192 2759 0.0003624501631025734 0.4320405944182675
0.101319 1 1193 2759 0.0003624501631025734 0.4324030445813701
0.101322 1 1194 2759 0.0003624501631025734 0.4327654947444726
0.101393 1 1195 2759 0.0003624501631025734 0.4331279449075752
0.101493 1 1196 2759 0.0003624501631025734 0.43349039507067777
0.101539 1 1197 2759 0.0003624501631025734 0.43385284523378037
0.101579 1 1198 2759 0.0003624501631025734 0.4342152953968829
0.101625 1 1199 2759 0.0003624501631025734 0.4345777455599855
0.101731 1 1200 2759 0.0003624501631025734 0.43494019572308806
0.101738 1 1201 2759 0.0003624501631025734 0.43530264588619066
0.101837 1 1202 2759 0.0003624501631025734 0.4356650960492932
0.101878 1 1203 2759 0.0003624501631025734 0.4360275462123958
0.101923 1 1204 2759 0.0003624501631025734 0.43638999637549836
0.101976 1 1205 2759 0.0003624501631025734 0.43675244653860096
0.102068 1 1206 2759 0.0003624501631025734 0.4371148967017035
0.102072 1 1207 2759 0.0003624501631025734 0.4374773468648061
0.102171 1 1208 2759 0.0003624501631025734 0.43783979702790865
0.102172 1 1209 2759 0.0003624501631025734 0.43820224719101125
0.102195 1 1210 2759 0.0003624501631025734 0.4385646973541138
0.102269 1 1211 2759 0.0003624501631025734 0.4389271475172164
0.102299 1 1212 2759 0.0003624501631025734 0.43928959768031894
0.10239 1 1213 2759 0.0003624501631025734 0.43965204784342155
0.102401 1 1214 2759 0.0003624501631025734 0.4400144980065241
0.102507 1 1215 2759 0.0003624501631025734 0.4403769481696267
0.102543 1 1216 2759 0.0003624501631025734 0.44073939833272924
0.102647 1 1217 2759 0.0003624501631025734 0.44110184849583184
0.10274 1 1218 2759 0.0003624501631025734 0.4414642986589344
0.102837 1 1219 2759 0.0003624501631025734 0.441826748822037
0.102894 1 1220 2759 0.0003624501631025734 0.44218919898513953
0.102906 1 1221 2759 0.0003624501631025734 0.44255164914824213
0.102959 1 1222 2759 0.0003624501631025734 0.4429140993113447
0.10298 1 1223 2759 0.0003624501631025734 0.4432765494744473
0.102996 1 1224 2759 0.0003624501631025734 0.4436389996375498
0.103003 1 1225 2759 0.0003624501631025734 0.4440014498006524
0.103067 1 1226 2759 0.0003624501631025734 0.44436389996375497
0.103207 1 1227 2759 0.0003624501631025734 0.4447263501268576
0.103248 1 1228 2759 0.0003624501631025734 0.4450888002899601
0.103292 1 1229 2759 0.0003624501631025734 0.4454512504530627
0.10331 1 1230 2759 0.0003624501631025734 0.44581370061616526
0.103366 1 1231 2759 0.0003624501631025734 0.44617615077926787
0.103399 1 1232 2759 0.0003624501631025734 0.4465386009423704
0.103414 1 1233 2759 0.0003624501631025734 0.446901051105473
0.103472 1 1234 2759 0.0003624501631025734 0.44726350126857556
0.103483 1 1235 2759 0.0003624501631025734 0.44762595143167816
0.103543 1 1236 2759 0.0003624501631025734 0.4479884015947807
0.103559 1 1237 2759 0.0003624501631025734 0.4483508517578833
0.103689 1 1238 2759 0.0003624501631025734 0.44871330192098585
0.103721 1 1239 2759 0.0003624501631025734 0.44907575208408845
0.103782 1 1240 2759 0.0003624501631025734 0.449438202247191
0.103804 1 1241 2759 0.0003624501631025734 0.4498006524102936
0.103809 1 1242 2759 0.0003624501631025734 0.45016310257339615
0.103831 1 1243 2759 0.0003624501631025734 0.45052555273649875
0.1039 1 1244 2759 0.0003624501631025734 0.4508880028996013
0.103981 1 1245 2759 0.0003624501631025734 0.4512504530627039
0.104016 2 1247 2759 0.0007249003262051468 0.45197535338890904
0.104025 1 1248 2759 0.0003624501631025734 0.4523378035520116
0.104053 1 1249 2759 0.0003624501631025734 0.4527002537151142
0.104054 1 1250 2759 0.0003624501631025734 0.45306270387821673
0.104091 1 1251 2759 0.0003624501631025734 0.45342515404131933
0.104095 1 1252 2759 0.0003624501631025734 0.4537876042044219
0.104107 1 1253 2759 0.0003624501631025734 0.4541500543675245
0.104108 1 1254 2759 0.0003624501631025734 0.454512504530627
0.104161 1 1255 2759 0.0003624501631025734 0.4548749546937296
0.104221 1 1256 2759 0.0003624501631025734 0.4552374048568322
0.104246 1 1257 2759 0.0003624501631025734 0.4555998550199348
0.104281 1 1258 2759 0.0003624501631025734 0.4559623051830373
0.10433 1 1259 2759 0.0003624501631025734 0.4563247553461399
0.104435 1 1260 2759 0.0003624501631025734 0.45668720550924247
0.104554 1 1261 2759 0.0003624501631025734 0.45704965567234507
0.104638 1 1262 2759 0.0003624501631025734 0.4574121058354476
0.104675 1 1263 2759 0.0003624501631025734 0.4577745559985502
0.104677 1 1264 2759 0.0003624501631025734 0.45813700616165276
0.104728 1 1265 2759 0.0003624501631025734 0.45849945632475536
0.104738 1 1266 2759 0.0003624501631025734 0.4588619064878579
0.10477 1 1267 2759 0.0003624501631025734 0.4592243566509605
0.104776 1 1268 2759 0.0003624501631025734 0.45958680681406305
0.104847 1 1269 2759 0.0003624501631025734 0.45994925697716565
0.104865 1 1270 2759 0.0003624501631025734 0.4603117071402682
0.104881 1 1271 2759 0.0003624501631025734 0.4606741573033708
0.104911 1 1272 2759 0.0003624501631025734 0.46103660746647335
0.105017 1 1273 2759 0.0003624501631025734 0.46139905762957595
0.105018 1 1274 2759 0.0003624501631025734 0.4617615077926785
0.10505 1 1275 2759 0.0003624501631025734 0.4621239579557811
0.105058 1 1276 2759 0.0003624501631025734 0.46248640811888364
0.105097 1 1277 2759 0.0003624501631025734 0.46284885828198624
0.105103 1 1278 2759 0.0003624501631025734 0.4632113084450888
0.105107 1 1279 2759 0.0003624501631025734 0.4635737586081914
0.105164 1 1280 2759 0.0003624501631025734 0.46393620877129393
0.105174 1 1281 2759 0.0003624501631025734 0.46429865893439654
0.105225 1 1282 2759 0.0003624501631025734 0.4646611090974991
0.105267 1 1283 2759 0.0003624501631025734 0.4650235592606017
0.10529 1 1284 2759 0.0003624501631025734 0.4653860094237042
0.105405 1 1285 2759 0.0003624501631025734 0.46574845958680683
0.105433 1 1286 2759 0.0003624501631025734 0.4661109097499094
0.105505 1 1287 2759 0.0003624501631025734 0.466473359913012
0.105595 1 1288 2759 0.0003624501631025734 0.4668358100761145
0.105676 1 1289 2759 0.0003624501631025734 0.4671982602392171
0.1057 1 1290 2759 0.0003624501631025734 0.46756071040231967
0.105704 1 1291 2759 0.0003624501631025734 0.46792316056542227
0.105705 1 1292 2759 0.0003624501631025734 0.4682856107285248
0.105743 1 1293 2759 0.0003624501631025734 0.4686480608916274
0.105756 1 1294 2759 0.0003624501631025734 0.46901051105472996
0.105797 1 1295 2759 0.0003624501631025734 0.46937296121783256
0.105834 1 1296 2759 0.0003624501631025734 0.4697354113809351
0.105845 2 1298 2759 0.0007249003262051468 0.47046031170714026
0.105861 1 1299 2759 0.0003624501631025734 0.47082276187024286
0.105922 1 1300 2759 0.0003624501631025734 0.4711852120333454
0.105962 1 1301 2759 0.0003624501631025734 0.471547662196448
0.106055 1 1302 2759 0.0003624501631025734 0.47191011235955055
0.106083 1 1303 2759 0.0003624501631025734 0.47227256252265315
0.10609 1 1304 2759 0.0003624501631025734 0.4726350126857557
0.106105 1 1305 2759 0.0003624501631025734 0.4729974628488583
0.106141 1 1306 2759 0.0003624501631025734 0.47335991301196084
0.10615 1 1307 2759 0.0003624501631025734 0.47372236317506344
0.106178 1 1308 2759 0.0003624501631025734 0.474084813338166
0.106237 1 1309 2759 0.0003624501631025734 0.4744472635012686
0.106315 1 1310 2759 0.0003624501631025734 0.47480971366437114
0.10633 1 1311 2759 0.0003624501631025734 0.47517216382747374
0.106345 1 1312 2759 0.0003624501631025734 0.4755346139905763
0.106346 1 1313 2759 0.0003624501631025734 0.4758970641536789
0.106405 1 1314 2759 0.0003624501631025734 0.47625951431678143
0.106408 1 1315 2759 0.0003624501631025734 0.47662196447988403
0.106469 1 1316 2759 0.0003624501631025734 0.4769844146429866
0.106531 1 1317 2759 0.0003624501631025734 0.4773468648060892
0.106557 1 1318 2759 0.0003624501631025734 0.4777093149691917
0.106566 1 1319 2759 0.0003624501631025734 0.4780717651322943
0.10667 1 1320 2759 0.0003624501631025734 0.47843421529539687
0.106689 1 1321 2759 0.0003624501631025734 0.47879666545849947
0.106751 1 1322 2759 0.0003624501631025734 0.479159115621602
0.106762 1 1323 2759 0.0003624501631025734 0.4795215657847046
0.106778 1 1324 2759 0.0003624501631025734 0.47988401594780716
0.106861 1 1325 2759 0.0003624501631025734 0.48024646611090976
0.106863 1 1326 2759 0.0003624501631025734 0.4806089162740123
0.106901 1 1327 2759 0.0003624501631025734 0.4809713664371149
0.106947 1 1328 2759 0.0003624501631025734 0.48133381660021746
0.10698 1 1329 2759 0.0003624501631025734 0.48169626676332006
0.106998 1 1330 2759 0.0003624501631025734 0.4820587169264226
0.107016 1 1331 2759 0.0003624501631025734 0.4824211670895252
0.107031 1 1332 2759 0.0003624501631025734 0.48278361725262775
0.107051 1 1333 2759 0.0003624501631025734 0.48314606741573035
0.107062 1 1334 2759 0.0003624501631025734 0.4835085175788329
0.107065 1 1335 2759 0.0003624501631025734 0.4838709677419355
0.107224 1 1336 2759 0.0003624501631025734 0.48423341790503804
0.107281 1 1337 2759 0.0003624501631025734 0.48459586806814064
0.107312 1 1338 2759 0.0003624501631025734 0.4849583182312432
0.107337 1 1339 2759 0.0003624501631025734 0.4853207683943458
0.107343 1 1340 2759 0.0003624501631025734 0.48568321855744834
0.107391 1 1341 2759 0.0003624501631025734 0.48604566872055094
0.107408 1 1342 2759 0.0003624501631025734 0.4864081188836535
0.107443 1 1343 2759 0.0003624501631025734 0.4867705690467561
0.10745 1 1344 2759 0.0003624501631025734 0.48713301920985863
0.107527 1 1345 2759 0.0003624501631025734 0.48749546937296123
0.107572 1 1346 2759 0.0003624501631025734 0.4878579195360638
0.107601 1 1347 2759 0.0003624501631025734 0.4882203696991664
0.107629 1 1348 2759 0.0003624501631025734 0.4885828198622689
0.107663 1 1349 2759 0.0003624501631025734 0.4889452700253715
0.107693 1 1350 2759 0.0003624501631025734 0.48930772018847407
0.107718 1 1351 2759 0.0003624501631025734 0.4896701703515767
0.107741 1 1352 2759 0.0003624501631025734 0.4900326205146792
0.107755 1 1353 2759 0.0003624501631025734 0.4903950706777818
0.107809 1 1354 2759 0.0003624501631025734 0.49075752084088436
0.107821 1 1355 2759 0.0003624501631025734 0.49111997100398697
0.107832 1 1356 2759 0.0003624501631025734 0.4914824211670895
0.10784 1 1357 2759 0.0003624501631025734 0.4918448713301921
0.107853 1 1358 2759 0.0003624501631025734 0.49220732149329466
0.107866 1 1359 2759 0.0003624501631025734 0.49256977165639726
0.107903 1 1360 2759 0.0003624501631025734 0.4929322218194998
0.107939 1 1361 2759 0.0003624501631025734 0.4932946719826024
0.107955 1 1362 2759 0.0003624501631025734 0.49365712214570495
0.108037 1 1363 2759 0.0003624501631025734 0.49401957230880755
0.10806 1 1364 2759 0.0003624501631025734 0.4943820224719101
0.108063 1 1365 2759 0.0003624501631025734 0.4947444726350127
0.108083 1 1366 2759 0.0003624501631025734 0.49510692279811525
0.108116 1 1367 2759 0.0003624501631025734 0.49546937296121785
0.10813 1 1368 2759 0.0003624501631025734 0.4958318231243204
0.108154 1 1369 2759 0.0003624501631025734 0.496194273287423
0.108215 1 1370 2759 0.0003624501631025734 0.49655672345052554
0.108237 1 1371 2759 0.0003624501631025734 0.49691917361362814
0.108297 1 1372 2759 0.0003624501631025734 0.4972816237767307
0.108308 1 1373 2759 0.0003624501631025734 0.4976440739398333
0.108333 1 1374 2759 0.0003624501631025734 0.49800652410293583
0.108347 1 1375 2759 0.0003624501631025734 0.49836897426603843
0.108372 1 1376 2759 0.0003624501631025734 0.498731424429141
0.108385 1 1377 2759 0.0003624501631025734 0.4990938745922436
0.108388 1 1378 2759 0.0003624501631025734 0.4994563247553461
0.108403 1 1379 2759 0.0003624501631025734 0.4998187749184487
0.108598 1 1380 2759 0.0003624501631025734 0.5001812250815513
0.108619 1 1381 2759 0.0003624501631025734 0.5005436752446538
0.108654 1 1382 2759 0.0003624501631025734 0.5009061254077565
0.10869 1 1383 2759 0.0003624501631025734 0.501268575570859
0.108721 1 1384 2759 0.0003624501631025734 0.5016310257339616
0.108725 1 1385 2759 0.0003624501631025734 0.5019934758970641
0.108738 1 1386 2759 0.0003624501631025734 0.5023559260601668
0.10874 1 1387 2759 0.0003624501631025734 0.5027183762232693
0.108781 1 1388 2759 0.0003624501631025734 0.5030808263863719
0.108819 1 1389 2759 0.0003624501631025734 0.5034432765494744
0.108877 1 1390 2759 0.0003624501631025734 0.5038057267125771
0.108881 1 1391 2759 0.0003624501631025734 0.5041681768756796
0.108894 1 1392 2759 0.0003624501631025734 0.5045306270387822
0.108922 1 1393 2759 0.0003624501631025734 0.5048930772018847
0.108986 1 1394 2759 0.0003624501631025734 0.5052555273649874
0.10904 1 1395 2759 0.0003624501631025734 0.5056179775280899
0.109051 1 1396 2759 0.0003624501631025734 0.5059804276911924
0.109062 1 1397 2759 0.0003624501631025734 0.506342877854295
0.109121 1 1398 2759 0.0003624501631025734 0.5067053280173976
0.109236 1 1399 2759 0.0003624501631025734 0.5070677781805002
0.109248 1 1400 2759 0.0003624501631025734 0.5074302283436027
0.109258 1 1401 2759 0.0003624501631025734 0.5077926785067053
0.109292 1 1402 2759 0.0003624501631025734 0.5081551286698079
0.109307 1 1403 2759 0.0003624501631025734 0.5085175788329105
0.109347 1 1404 2759 0.0003624501631025734 0.508880028996013
0.109359 1 1405 2759 0.0003624501631025734 0.5092424791591156
0.10937 1 1406 2759 0.0003624501631025734 0.5096049293222182
0.109449 1 1407 2759 0.0003624501631025734 0.5099673794853208
0.109457 1 1408 2759 0.0003624501631025734 0.5103298296484233
0.109616 1 1409 2759 0.0003624501631025734 0.5106922798115259
0.10967 1 1410 2759 0.0003624501631025734 0.5110547299746285
0.109673 1 1411 2759 0.0003624501631025734 0.5114171801377311
0.109765 1 1412 2759 0.0003624501631025734 0.5117796303008336
0.109828 1 1413 2759 0.0003624501631025734 0.5121420804639362
0.109865 1 1414 2759 0.0003624501631025734 0.5125045306270388
0.109873 1 1415 2759 0.0003624501631025734 0.5128669807901414
0.109883 1 1416 2759 0.0003624501631025734 0.5132294309532439
0.109917 1 1417 2759 0.0003624501631025734 0.5135918811163465
0.10999 1 1418 2759 0.0003624501631025734 0.5139543312794491
0.110007 1 1419 2759 0.0003624501631025734 0.5143167814425517
0.110087 1 1420 2759 0.0003624501631025734 0.5146792316056542
0.110094 1 1421 2759 0.0003624501631025734 0.5150416817687568
0.110148 1 1422 2759 0.0003624501631025734 0.5154041319318594
0.110152 1 1423 2759 0.0003624501631025734 0.515766582094962
0.110282 1 1424 2759 0.0003624501631025734 0.5161290322580645
0.110373 1 1425 2759 0.0003624501631025734 0.516491482421167
0.11038 1 1426 2759 0.0003624501631025734 0.5168539325842697
0.110402 1 1427 2759 0.0003624501631025734 0.5172163827473722
0.11042 1 1428 2759 0.0003624501631025734 0.5175788329104748
0.110426 1 1429 2759 0.0003624501631025734 0.5179412830735773
0.110466 1 1430 2759 0.0003624501631025734 0.51830373323668
0.110467 1 1431 2759 0.0003624501631025734 0.5186661833997825
0.110468 1 1432 2759 0.0003624501631025734 0.5190286335628851
0.110545 1 1433 2759 0.0003624501631025734 0.5193910837259876
0.110579 1 1434 2759 0.0003624501631025734 0.5197535338890903
0.110674 1 1435 2759 0.0003624501631025734 0.5201159840521928
0.110683 1 1436 2759 0.0003624501631025734 0.5204784342152954
0.110707 1 1437 2759 0.0003624501631025734 0.5208408843783979
0.110741 1 1438 2759 0.0003624501631025734 0.5212033345415006
0.110743 1 1439 2759 0.0003624501631025734 0.5215657847046031
0.110775 1 1440 2759 0.0003624501631025734 0.5219282348677057
0.11078 1 1441 2759 0.0003624501631025734 0.5222906850308082
0.110824 1 1442 2759 0.0003624501631025734 0.5226531351939109
0.110835 1 1443 2759 0.0003624501631025734 0.5230155853570134
0.110841 1 1444 2759 0.0003624501631025734 0.523378035520116
0.110844 1 1445 2759 0.0003624501631025734 0.5237404856832185
0.110878 1 1446 2759 0.0003624501631025734 0.5241029358463212
0.110896 1 1447 2759 0.0003624501631025734 0.5244653860094237
0.11094 1 1448 2759 0.0003624501631025734 0.5248278361725263
0.110947 1 1449 2759 0.0003624501631025734 0.5251902863356288
0.110952 1 1450 2759 0.0003624501631025734 0.5255527364987315
0.110968 1 1451 2759 0.0003624501631025734 0.525915186661834
0.11104 1 1452 2759 0.0003624501631025734 0.5262776368249366
0.111072 2 1454 2759 0.0007249003262051468 0.5270025371511418
0.111109 1 1455 2759 0.0003624501631025734 0.5273649873142443
0.111118 2 1457 2759 0.0007249003262051468 0.5280898876404494
0.111207 1 1458 2759 0.0003624501631025734 0.528452337803552
0.111211 1 1459 2759 0.0003624501631025734 0.5288147879666546
0.111212 1 1460 2759 0.0003624501631025734 0.5291772381297571
0.111252 1 1461 2759 0.0003624501631025734 0.5295396882928597
0.111349 1 1462 2759 0.0003624501631025734 0.5299021384559623
0.111404 1 1463 2759 0.0003624501631025734 0.5302645886190649
0.111418 1 1464 2759 0.0003624501631025734 0.5306270387821674
0.111428 2 1466 2759 0.0007249003262051468 0.5313519391083726
0.111456 1 1467 2759 0.0003624501631025734 0.5317143892714752
0.111501 1 1468 2759 0.0003624501631025734 0.5320768394345777
0.111505 1 1469 2759 0.0003624501631025734 0.5324392895976803
0.111581 1 1470 2759 0.0003624501631025734 0.5328017397607829
0.111611 1 1471 2759 0.0003624501631025734 0.5331641899238855
0.111635 1 1472 2759 0.0003624501631025734 0.533526640086988
0.111664 1 1473 2759 0.0003624501631025734 0.5338890902500906
0.111665 1 1474 2759 0.0003624501631025734 0.5342515404131932
0.111708 1 1475 2759 0.0003624501631025734 0.5346139905762958
0.111765 1 1476 2759 0.0003624501631025734 0.5349764407393983
0.111861 1 1477 2759 0.0003624501631025734 0.5353388909025009
0.111892 1 1478 2759 0.0003624501631025734 0.5357013410656035
0.111907 1 1479 2759 0.0003624501631025734 0.5360637912287061
0.111914 2 1481 2759 0.0007249003262051468 0.5367886915549112
0.111951 1 1482 2759 0.0003624501631025734 0.5371511417180138
0.111977 1 1483 2759 0.0003624501631025734 0.5375135918811164
0.112034 1 1484 2759 0.0003624501631025734 0.5378760420442189
0.11208 1 1485 2759 0.0003624501631025734 0.5382384922073215
0.112102 1 1486 2759 0.0003624501631025734 0.5386009423704241
0.112134 1 1487 2759 0.0003624501631025734 0.5389633925335267
0.112183 1 1488 2759 0.0003624501631025734 0.5393258426966292
0.112204 1 1489 2759 0.0003624501631025734 0.5396882928597317
0.11223 1 1490 2759 0.0003624501631025734 0.5400507430228344
0.112265 1 1491 2759 0.0003624501631025734 0.540413193185937
0.112324 1 1492 2759 0.0003624501631025734 0.5407756433490395
0.112419 1 1493 2759 0.0003624501631025734 0.541138093512142
0.112423 1 1494 2759 0.0003624501631025734 0.5415005436752447
0.112477 2 1496 2759 0.0007249003262051468 0.5422254440014498
0.112506 1 1497 2759 0.0003624501631025734 0.5425878941645523
0.112521 1 1498 2759 0.0003624501631025734 0.542950344327655
0.112528 1 1499 2759 0.0003624501631025734 0.5433127944907575
0.11253 1 1500 2759 0.0003624501631025734 0.5436752446538601
0.112549 1 1501 2759 0.0003624501631025734 0.5440376948169626
0.112565 1 1502 2759 0.0003624501631025734 0.5444001449800653
0.112648 1 1503 2759 0.0003624501631025734 0.5447625951431678
0.112717 1 1504 2759 0.0003624501631025734 0.5451250453062704
0.112742 1 1505 2759 0.0003624501631025734 0.5454874954693729
0.112752 1 1506 2759 0.0003624501631025734 0.5458499456324756
0.112843 1 1507 2759 0.0003624501631025734 0.5462123957955781
0.112938 1 1508 2759 0.0003624501631025734 0.5465748459586807
0.112959 1 1509 2759 0.0003624501631025734 0.5469372961217832
0.113003 1 1510 2759 0.0003624501631025734 0.5472997462848859
0.113124 1 1511 2759 0.0003624501631025734 0.5476621964479884
0.113182 1 1512 2759 0.0003624501631025734 0.548024646611091
0.113213 1 1513 2759 0.0003624501631025734 0.5483870967741935
0.113237 1 1514 2759 0.0003624501631025734 0.5487495469372962
0.113254 1 1515 2759 0.0003624501631025734 0.5491119971003987
0.113334 1 1516 2759 0.0003624501631025734 0.5494744472635013
0.113365 1 1517 2759 0.0003624501631025734 0.5498368974266038
0.113377 1 1518 2759 0.0003624501631025734 0.5501993475897065
0.113405 1 1519 2759 0.0003624501631025734 0.550561797752809
0.113423 1 1520 2759 0.0003624501631025734 0.5509242479159115
0.113539 1 1521 2759 0.0003624501631025734 0.5512866980790141
0.113573 1 1522 2759 0.0003624501631025734 0.5516491482421167
0.113593 1 1523 2759 0.0003624501631025734 0.5520115984052193
0.113612 1 1524 2759 0.0003624501631025734 0.5523740485683218
0.113642 1 1525 2759 0.0003624501631025734 0.5527364987314244
0.113699 1 1526 2759 0.0003624501631025734 0.553098948894527
0.113715 1 1527 2759 0.0003624501631025734 0.5534613990576296
0.11373 1 1528 2759 0.0003624501631025734 0.5538238492207321
0.113827 1 1529 2759 0.0003624501631025734 0.5541862993838347
0.113872 1 1530 2759 0.0003624501631025734 0.5545487495469373
0.113889 1 1531 2759 0.0003624501631025734 0.5549111997100399
0.113897 1 1532 2759 0.0003624501631025734 0.5552736498731424
0.113932 1 1533 2759 0.0003624501631025734 0.555636100036245
0.114016 1 1534 2759 0.0003624501631025734 0.5559985501993476
0.114141 1 1535 2759 0.0003624501631025734 0.5563610003624502
0.114169 1 1536 2759 0.0003624501631025734 0.5567234505255527
0.114173 1 1537 2759 0.0003624501631025734 0.5570859006886553
0.114175 1 1538 2759 0.0003624501631025734 0.5574483508517579
0.114179 1 1539 2759 0.0003624501631025734 0.5578108010148605
0.114236 1 1540 2759 0.0003624501631025734 0.558173251177963
0.114302 1 1541 2759 0.0003624501631025734 0.5585357013410656
0.11443 1 1542 2759 0.0003624501631025734 0.5588981515041682
0.1145 1 1543 2759 0.0003624501631025734 0.5592606016672708
0.114615 1 1544 2759 0.0003624501631025734 0.5596230518303733
0.11463 1 1545 2759 0.0003624501631025734 0.5599855019934759
0.114666 2 1547 2759 0.0007249003262051468 0.5607104023196811
0.114672 1 1548 2759 0.0003624501631025734 0.5610728524827836
0.114693 1 1549 2759 0.0003624501631025734 0.5614353026458861
0.11473 1 1550 2759 0.0003624501631025734 0.5617977528089888
0.114764 1 1551 2759 0.0003624501631025734 0.5621602029720913
0.114774 1 1552 2759 0.0003624501631025734 0.5625226531351939
0.114782 1 1553 2759 0.0003624501631025734 0.5628851032982964
0.114816 1 1554 2759 0.0003624501631025734 0.5632475534613991
0.114819 1 1555 2759 0.0003624501631025734 0.5636100036245016
0.114846 1 1556 2759 0.0003624501631025734 0.5639724537876042
0.114898 1 1557 2759 0.0003624501631025734 0.5643349039507067
0.115128 1 1558 2759 0.0003624501631025734 0.5646973541138094
0.11519 1 1559 2759 0.0003624501631025734 0.5650598042769119
0.115201 1 1560 2759 0.0003624501631025734 0.5654222544400145
0.115224 1 1561 2759 0.0003624501631025734 0.565784704603117
0.115229 1 1562 2759 0.0003624501631025734 0.5661471547662197
0.115277 1 1563 2759 0.0003624501631025734 0.5665096049293222
0.115344 1 1564 2759 0.0003624501631025734 0.5668720550924248
0.115391 1 1565 2759 0.0003624501631025734 0.5672345052555273
0.115443 1 1566 2759 0.0003624501631025734 0.56759695541863
0.115488 1 1567 2759 0.0003624501631025734 0.5679594055817325
0.115498 1 1568 2759 0.0003624501631025734 0.5683218557448351
0.1155 1 1569 2759 0.0003624501631025734 0.5686843059079376
0.11551 1 1570 2759 0.0003624501631025734 0.5690467560710403
0.115533 1 1571 2759 0.0003624501631025734 0.5694092062341428
0.115596 1 1572 2759 0.0003624501631025734 0.5697716563972454
0.115606 1 1573 2759 0.0003624501631025734 0.5701341065603479
0.11562 1 1574 2759 0.0003624501631025734 0.5704965567234506
0.115634 1 1575 2759 0.0003624501631025734 0.5708590068865531
0.11585 1 1576 2759 0.0003624501631025734 0.5712214570496557
0.115865 1 1577 2759 0.0003624501631025734 0.5715839072127582
0.11588 1 1578 2759 0.0003624501631025734 0.5719463573758609
0.116021 1 1579 2759 0.0003624501631025734 0.5723088075389634
0.116038 1 1580 2759 0.0003624501631025734 0.572671257702066
0.116364 1 1581 2759 0.0003624501631025734 0.5730337078651685
0.116407 1 1582 2759 0.0003624501631025734 0.5733961580282712
0.116433 1 1583 2759 0.0003624501631025734 0.5737586081913737
0.116553 1 1584 2759 0.0003624501631025734 0.5741210583544762
0.116555 1 1585 2759 0.0003624501631025734 0.5744835085175788
0.116558 1 1586 2759 0.0003624501631025734 0.5748459586806814
0.116656 1 1587 2759 0.0003624501631025734 0.575208408843784
0.116691 1 1588 2759 0.0003624501631025734 0.5755708590068865
0.116699 1 1589 2759 0.0003624501631025734 0.5759333091699891
0.116737 1 1590 2759 0.0003624501631025734 0.5762957593330917
0.116742 1 1591 2759 0.0003624501631025734 0.5766582094961943
0.116764 1 1592 2759 0.0003624501631025734 0.5770206596592968
0.116837 1 1593 2759 0.0003624501631025734 0.5773831098223994
0.116846 1 1594 2759 0.0003624501631025734 0.577745559985502
0.116888 1 1595 2759 0.0003624501631025734 0.5781080101486046
0.116893 1 1596 2759 0.0003624501631025734 0.5784704603117071
0.117089 1 1597 2759 0.0003624501631025734 0.5788329104748097
0.117141 1 1598 2759 0.0003624501631025734 0.5791953606379123
0.117143 1 1599 2759 0.0003624501631025734 0.5795578108010149
0.117271 1 1600 2759 0.0003624501631025734 0.5799202609641174
0.117339 1 1601 2759 0.0003624501631025734 0.58028271112722
0.117401 1 1602 2759 0.0003624501631025734 0.5806451612903226
0.117405 1 1603 2759 0.0003624501631025734 0.5810076114534252
0.117476 1 1604 2759 0.0003624501631025734 0.5813700616165277
0.117482 1 1605 2759 0.0003624501631025734 0.5817325117796303
0.117556 2 1607 2759 0.0007249003262051468 0.5824574121058355
0.117573 1 1608 2759 0.0003624501631025734 0.582819862268938
0.117652 1 1609 2759 0.0003624501631025734 0.5831823124320406
0.117656 1 1610 2759 0.0003624501631025734 0.5835447625951432
0.117657 1 1611 2759 0.0003624501631025734 0.5839072127582458
0.117776 1 1612 2759 0.0003624501631025734 0.5842696629213483
0.117796 1 1613 2759 0.0003624501631025734 0.5846321130844508
0.117865 1 1614 2759 0.0003624501631025734 0.5849945632475535
0.117913 1 1615 2759 0.0003624501631025734 0.585357013410656
0.117915 1 1616 2759 0.0003624501631025734 0.5857194635737586
0.11793 1 1617 2759 0.0003624501631025734 0.5860819137368611
0.117984 1 1618 2759 0.0003624501631025734 0.5864443638999638
0.117985 1 1619 2759 0.0003624501631025734 0.5868068140630663
0.118006 1 1620 2759 0.0003624501631025734 0.5871692642261689
0.118071 1 1621 2759 0.0003624501631025734 0.5875317143892714
0.118104 1 1622 2759 0.0003624501631025734 0.5878941645523741
0.118129 1 1623 2759 0.0003624501631025734 0.5882566147154766
0.118383 1 1624 2759 0.0003624501631025734 0.5886190648785792
0.118402 1 1625 2759 0.0003624501631025734 0.5889815150416817
0.118414 1 1626 2759 0.0003624501631025734 0.5893439652047844
0.11848 1 1627 2759 0.0003624501631025734 0.5897064153678869
0.118587 1 1628 2759 0.0003624501631025734 0.5900688655309895
0.118607 1 1629 2759 0.0003624501631025734 0.590431315694092
0.118632 1 1630 2759 0.0003624501631025734 0.5907937658571947
0.118635 1 1631 2759 0.0003624501631025734 0.5911562160202972
0.118647 1 1632 2759 0.0003624501631025734 0.5915186661833998
0.118654 1 1633 2759 0.0003624501631025734 0.5918811163465023
0.118704 1 1634 2759 0.0003624501631025734 0.592243566509605
0.118716 1 1635 2759 0.0003624501631025734 0.5926060166727075
0.118734 1 1636 2759 0.0003624501631025734 0.5929684668358101
0.118753 1 1637 2759 0.0003624501631025734 0.5933309169989126
0.118766 1 1638 2759 0.0003624501631025734 0.5936933671620153
0.118772 1 1639 2759 0.0003624501631025734 0.5940558173251178
0.118809 1 1640 2759 0.0003624501631025734 0.5944182674882204
0.118812 1 1641 2759 0.0003624501631025734 0.5947807176513229
0.118958 1 1642 2759 0.0003624501631025734 0.5951431678144256
0.119058 1 1643 2759 0.0003624501631025734 0.5955056179775281
0.119063 1 1644 2759 0.0003624501631025734 0.5958680681406306
0.11925 1 1645 2759 0.0003624501631025734 0.5962305183037332
0.119341 1 1646 2759 0.0003624501631025734 0.5965929684668358
0.119658 1 1647 2759 0.0003624501631025734 0.5969554186299384
0.119672 1 1648 2759 0.0003624501631025734 0.5973178687930409
0.119679 1 1649 2759 0.0003624501631025734 0.5976803189561435
0.119815 1 1650 2759 0.0003624501631025734 0.5980427691192461
0.11992 1 1651 2759 0.0003624501631025734 0.5984052192823487
0.119981 1 1652 2759 0.0003624501631025734 0.5987676694454512
0.11999 1 1653 2759 0.0003624501631025734 0.5991301196085538
0.119996 1 1654 2759 0.0003624501631025734 0.5994925697716564
0.12004 1 1655 2759 0.0003624501631025734 0.599855019934759
0.120061 1 1656 2759 0.0003624501631025734 0.6002174700978615
0.12007 1 1657 2759 0.0003624501631025734 0.6005799202609641
0.120138 1 1658 2759 0.0003624501631025734 0.6009423704240667
0.120145 1 1659 2759 0.0003624501631025734 0.6013048205871693
0.120211 1 1660 2759 0.0003624501631025734 0.6016672707502718
0.120249 1 1661 2759 0.0003624501631025734 0.6020297209133744
0.120302 1 1662 2759 0.0003624501631025734 0.602392171076477
0.120358 1 1663 2759 0.0003624501631025734 0.6027546212395796
0.120376 1 1664 2759 0.0003624501631025734 0.6031170714026821
0.120451 1 1665 2759 0.0003624501631025734 0.6034795215657847
0.120463 1 1666 2759 0.0003624501631025734 0.6038419717288873
0.120632 1 1667 2759 0.0003624501631025734 0.6042044218919899
0.120669 1 1668 2759 0.0003624501631025734 0.6045668720550924
0.120688 1 1669 2759 0.0003624501631025734 0.604929322218195
0.12077 1 1670 2759 0.0003624501631025734 0.6052917723812976
0.120788 1 1671 2759 0.0003624501631025734 0.6056542225444002
0.120818 1 1672 2759 0.0003624501631025734 0.6060166727075027
0.120947 1 1673 2759 0.0003624501631025734 0.6063791228706052
0.121224 1 1674 2759 0.0003624501631025734 0.6067415730337079
0.121335 1 1675 2759 0.0003624501631025734 0.6071040231968104
0.121353 2 1677 2759 0.0007249003262051468 0.6078289235230155
0.121402 1 1678 2759 0.0003624501631025734 0.6081913736861182
0.121468 1 1679 2759 0.0003624501631025734 0.6085538238492207
0.121495 1 1680 2759 0.0003624501631025734 0.6089162740123233
0.121606 1 1681 2759 0.0003624501631025734 0.6092787241754258
0.121608 1 1682 2759 0.0003624501631025734 0.6096411743385285
0.121674 1 1683 2759 0.0003624501631025734 0.610003624501631
0.121699 1 1684 2759 0.0003624501631025734 0.6103660746647336
0.121704 1 1685 2759 0.0003624501631025734 0.6107285248278361
0.121756 1 1686 2759 0.0003624501631025734 0.6110909749909388
0.12178 1 1687 2759 0.0003624501631025734 0.6114534251540413
0.121901 1 1688 2759 0.0003624501631025734 0.6118158753171439
0.121933 1 1689 2759 0.0003624501631025734 0.6121783254802464
0.12202 1 1690 2759 0.0003624501631025734 0.6125407756433491
0.122041 1 1691 2759 0.0003624501631025734 0.6129032258064516
0.122054 1 1692 2759 0.0003624501631025734 0.6132656759695542
0.122093 1 1693 2759 0.0003624501631025734 0.6136281261326567
0.122104 1 1694 2759 0.0003624501631025734 0.6139905762957594
0.122161 1 1695 2759 0.0003624501631025734 0.6143530264588619
0.122186 1 1696 2759 0.0003624501631025734 0.6147154766219645
0.122204 1 1697 2759 0.0003624501631025734 0.615077926785067
0.122205 1 1698 2759 0.0003624501631025734 0.6154403769481697
0.122265 1 1699 2759 0.0003624501631025734 0.6158028271112722
0.122312 1 1700 2759 0.0003624501631025734 0.6161652772743748
0.122314 1 1701 2759 0.0003624501631025734 0.6165277274374773
0.122328 1 1702 2759 0.0003624501631025734 0.61689017760058
0.122329 1 1703 2759 0.0003624501631025734 0.6172526277636825
0.122346 1 1704 2759 0.0003624501631025734 0.617615077926785
0.122446 1 1705 2759 0.0003624501631025734 0.6179775280898876
0.122545 1 1706 2759 0.0003624501631025734 0.6183399782529903
0.122557 1 1707 2759 0.0003624501631025734 0.6187024284160928
0.122581 1 1708 2759 0.0003624501631025734 0.6190648785791953
0.1226 1 1709 2759 0.0003624501631025734 0.6194273287422979
0.122623 1 1710 2759 0.0003624501631025734 0.6197897789054005
0.122664 1 1711 2759 0.0003624501631025734 0.6201522290685031
0.122677 1 1712 2759 0.0003624501631025734 0.6205146792316056
0.122797 1 1713 2759 0.0003624501631025734 0.6208771293947082
0.122818 1 1714 2759 0.0003624501631025734 0.6212395795578108
0.122822 1 1715 2759 0.0003624501631025734 0.6216020297209134
0.122943 1 1716 2759 0.0003624501631025734 0.6219644798840159
0.123036 1 1717 2759 0.0003624501631025734 0.6223269300471185
0.12311 1 1718 2759 0.0003624501631025734 0.6226893802102211
0.123228 1 1719 2759 0.0003624501631025734 0.6230518303733237
0.123263 1 1720 2759 0.0003624501631025734 0.6234142805364262
0.123302 1 1721 2759 0.0003624501631025734 0.6237767306995288
0.12349 1 1722 2759 0.0003624501631025734 0.6241391808626314
0.123546 1 1723 2759 0.0003624501631025734 0.624501631025734
0.123567 1 1724 2759 0.0003624501631025734 0.6248640811888365
0.123581 1 1725 2759 0.0003624501631025734 0.6252265313519391
0.123586 1 1726 2759 0.0003624501631025734 0.6255889815150417
0.123627 1 1727 2759 0.0003624501631025734 0.6259514316781443
0.123628 1 1728 2759 0.0003624501631025734 0.6263138818412468
0.123641 1 1729 2759 0.0003624501631025734 0.6266763320043494
0.123675 1 1730 2759 0.0003624501631025734 0.627038782167452
0.12384 1 1731 2759 0.0003624501631025734 0.6274012323305546
0.123938 1 1732 2759 0.0003624501631025734 0.6277636824936571
0.123972 1 1733 2759 0.0003624501631025734 0.6281261326567597
0.124076 1 1734 2759 0.0003624501631025734 0.6284885828198623
0.124108 1 1735 2759 0.0003624501631025734 0.6288510329829649
0.124232 1 1736 2759 0.0003624501631025734 0.6292134831460674
0.124238 1 1737 2759 0.0003624501631025734 0.6295759333091699
0.124251 1 1738 2759 0.0003624501631025734 0.6299383834722726
0.124254 1 1739 2759 0.0003624501631025734 0.6303008336353751
0.124289 1 1740 2759 0.0003624501631025734 0.6306632837984777
0.124344 1 1741 2759 0.0003624501631025734 0.6310257339615802
0.124355 1 1742 2759 0.0003624501631025734 0.6313881841246829
0.124527 1 1743 2759 0.0003624501631025734 0.6317506342877854
0.124555 1 1744 2759 0.0003624501631025734 0.632113084450888
0.124596 1 1745 2759 0.0003624501631025734 0.6324755346139905
0.124597 1 1746 2759 0.0003624501631025734 0.6328379847770932
0.124606 1 1747 2759 0.0003624501631025734 0.6332004349401957
0.124664 1 1748 2759 0.0003624501631025734 0.6335628851032983
0.12468 1 1749 2759 0.0003624501631025734 0.6339253352664008
0.124715 1 1750 2759 0.0003624501631025734 0.6342877854295035
0.124719 1 1751 2759 0.0003624501631025734 0.634650235592606
0.124779 1 1752 2759 0.0003624501631025734 0.6350126857557086
0.124796 1 1753 2759 0.0003624501631025734 0.6353751359188111
0.124847 1 1754 2759 0.0003624501631025734 0.6357375860819138
0.124903 1 1755 2759 0.0003624501631025734 0.6361000362450163
0.124916 1 1756 2759 0.0003624501631025734 0.6364624864081189
0.124934 1 1757 2759 0.0003624501631025734 0.6368249365712214
0.124937 1 1758 2759 0.0003624501631025734 0.6371873867343241
0.124952 1 1759 2759 0.0003624501631025734 0.6375498368974266
0.125039 1 1760 2759 0.0003624501631025734 0.6379122870605292
0.125061 1 1761 2759 0.0003624501631025734 0.6382747372236317
0.125083 1 1762 2759 0.0003624501631025734 0.6386371873867344
0.125091 1 1763 2759 0.0003624501631025734 0.6389996375498369
0.125103 1 1764 2759 0.0003624501631025734 0.6393620877129395
0.125197 1 1765 2759 0.0003624501631025734 0.639724537876042
0.125211 1 1766 2759 0.0003624501631025734 0.6400869880391447
0.125271 1 1767 2759 0.0003624501631025734 0.6404494382022472
0.125295 1 1768 2759 0.0003624501631025734 0.6408118883653497
0.12544 1 1769 2759 0.0003624501631025734 0.6411743385284523
0.125582 1 1770 2759 0.0003624501631025734 0.641536788691555
0.125592 1 1771 2759 0.0003624501631025734 0.6418992388546575
0.125745 1 1772 2759 0.0003624501631025734 0.64226168901776
0.125794 1 1773 2759 0.0003624501631025734 0.6426241391808626
0.125828 1 1774 2759 0.0003624501631025734 0.6429865893439652
0.125938 1 1775 2759 0.0003624501631025734 0.6433490395070678
0.125949 1 1776 2759 0.0003624501631025734 0.6437114896701703
0.125963 1 1777 2759 0.0003624501631025734 0.6440739398332729
0.126019 1 1778 2759 0.0003624501631025734 0.6444363899963755
0.126101 1 1779 2759 0.0003624501631025734 0.6447988401594781
0.126122 1 1780 2759 0.0003624501631025734 0.6451612903225806
0.126126 1 1781 2759 0.0003624501631025734 0.6455237404856832
0.126191 1 1782 2759 0.0003624501631025734 0.6458861906487858
0.126288 1 1783 2759 0.0003624501631025734 0.6462486408118884
0.126366 1 1784 2759 0.0003624501631025734 0.6466110909749909
0.126412 1 1785 2759 0.0003624501631025734 0.6469735411380935
0.126437 1 1786 2759 0.0003624501631025734 0.6473359913011961
0.126538 1 1787 2759 0.0003624501631025734 0.6476984414642987
0.126551 1 1788 2759 0.0003624501631025734 0.6480608916274012
0.12671 1 1789 2759 0.0003624501631025734 0.6484233417905038
0.126712 1 1790 2759 0.0003624501631025734 0.6487857919536064
0.126846 1 1791 2759 0.0003624501631025734 0.649148242116709
0.126856 1 1792 2759 0.0003624501631025734 0.6495106922798115
0.126931 1 1793 2759 0.0003624501631025734 0.649873142442914
0.12694 1 1794 2759 0.0003624501631025734 0.6502355926060167
0.126985 1 1795 2759 0.0003624501631025734 0.6505980427691193
0.126991 1 1796 2759 0.0003624501631025734 0.6509604929322218
0.127005 1 1797 2759 0.0003624501631025734 0.6513229430953243
0.127069 1 1798 2759 0.0003624501631025734 0.651685393258427
0.127217 1 1799 2759 0.0003624501631025734 0.6520478434215295
0.127421 1 1800 2759 0.0003624501631025734 0.6524102935846321
0.127526 1 1801 2759 0.0003624501631025734 0.6527727437477346
0.127591 1 1802 2759 0.0003624501631025734 0.6531351939108373
0.127599 1 1803 2759 0.0003624501631025734 0.6534976440739398
0.127627 1 1804 2759 0.0003624501631025734 0.6538600942370424
0.127683 1 1805 2759 0.0003624501631025734 0.6542225444001449
0.127684 1 1806 2759 0.0003624501631025734 0.6545849945632476
0.12771 1 1807 2759 0.0003624501631025734 0.6549474447263501
0.127769 1 1808 2759 0.0003624501631025734 0.6553098948894527
0.127817 1 1809 2759 0.0003624501631025734 0.6556723450525552
0.127849 1 1810 2759 0.0003624501631025734 0.6560347952156579
0.127944 1 1811 2759 0.0003624501631025734 0.6563972453787604
0.128025 1 1812 2759 0.0003624501631025734 0.656759695541863
0.128032 1 1813 2759 0.0003624501631025734 0.6571221457049655
0.128172 1 1814 2759 0.0003624501631025734 0.6574845958680682
0.128204 1 1815 2759 0.0003624501631025734 0.6578470460311707
0.12824 1 1816 2759 0.0003624501631025734 0.6582094961942733
0.128247 1 1817 2759 0.0003624501631025734 0.6585719463573758
0.128261 1 1818 2759 0.0003624501631025734 0.6589343965204785
0.12838 1 1819 2759 0.0003624501631025734 0.659296846683581
0.128425 1 1820 2759 0.0003624501631025734 0.6596592968466836
0.128464 1 1821 2759 0.0003624501631025734 0.6600217470097861
0.128469 1 1822 2759 0.0003624501631025734 0.6603841971728888
0.128478 1 1823 2759 0.0003624501631025734 0.6607466473359913
0.128534 1 1824 2759 0.0003624501631025734 0.6611090974990939
0.128654 1 1825 2759 0.0003624501631025734 0.6614715476621964
0.128795 1 1826 2759 0.0003624501631025734 0.6618339978252991
0.128875 1 1827 2759 0.0003624501631025734 0.6621964479884016
0.12888 1 1828 2759 0.0003624501631025734 0.6625588981515041
0.128909 1 1829 2759 0.0003624501631025734 0.6629213483146067
0.128982 1 1830 2759 0.0003624501631025734 0.6632837984777094
0.129056 1 1831 2759 0.0003624501631025734 0.6636462486408119
0.129083 1 1832 2759 0.0003624501631025734 0.6640086988039144
0.129122 1 1833 2759 0.0003624501631025734 0.664371148967017
0.129218 1 1834 2759 0.0003624501631025734 0.6647335991301196
0.129234 1 1835 2759 0.0003624501631025734 0.6650960492932222
0.129236 1 1836 2759 0.0003624501631025734 0.6654584994563247
0.129303 1 1837 2759 0.0003624501631025734 0.6658209496194273
0.129391 1 1838 2759 0.0003624501631025734 0.6661833997825299
0.129406 1 1839 2759 0.0003624501631025734 0.6665458499456325
0.129407 1 1840 2759 0.0003624501631025734 0.666908300108735
0.129433 1 1841 2759 0.0003624501631025734 0.6672707502718376
0.129564 1 1842 2759 0.0003624501631025734 0.6676332004349402
0.129679 1 1843 2759 0.0003624501631025734 0.6679956505980428
0.129939 1 1844 2759 0.0003624501631025734 0.6683581007611453
0.130095 1 1845 2759 0.0003624501631025734 0.6687205509242479
0.130127 1 1846 2759 0.0003624501631025734 0.6690830010873505
0.130143 1 1847 2759 0.0003624501631025734 0.6694454512504531
0.130154 1 1848 2759 0.0003624501631025734 0.6698079014135556
0.130202 1 1849 2759 0.0003624501631025734 0.6701703515766582
0.130216 1 1850 2759 0.0003624501631025734 0.6705328017397608
0.130231 1 1851 2759 0.0003624501631025734 0.6708952519028634
0.130241 1 1852 2759 0.0003624501631025734 0.6712577020659659
0.130323 1 1853 2759 0.0003624501631025734 0.6716201522290685
0.130362 1 1854 2759 0.0003624501631025734 0.6719826023921711
0.130468 1 1855 2759 0.0003624501631025734 0.6723450525552737
0.130531 1 1856 2759 0.0003624501631025734 0.6727075027183762
0.130555 1 1857 2759 0.0003624501631025734 0.6730699528814788
0.130604 1 1858 2759 0.0003624501631025734 0.6734324030445814
0.130683 1 1859 2759 0.0003624501631025734 0.673794853207684
0.130691 1 1860 2759 0.0003624501631025734 0.6741573033707865
0.130772 1 1861 2759 0.0003624501631025734 0.674519753533889
0.130836 1 1862 2759 0.0003624501631025734 0.6748822036969917
0.130891 1 1863 2759 0.0003624501631025734 0.6752446538600942
0.130924 1 1864 2759 0.0003624501631025734 0.6756071040231968
0.13112 1 1865 2759 0.0003624501631025734 0.6759695541862993
0.131219 1 1866 2759 0.0003624501631025734 0.676332004349402
0.131339 1 1867 2759 0.0003624501631025734 0.6766944545125045
0.131363 1 1868 2759 0.0003624501631025734 0.6770569046756071
0.131374 1 1869 2759 0.0003624501631025734 0.6774193548387096
0.131396 1 1870 2759 0.0003624501631025734 0.6777818050018123
0.13143 1 1871 2759 0.0003624501631025734 0.6781442551649148
0.131465 1 1872 2759 0.0003624501631025734 0.6785067053280174
0.131611 1 1873 2759 0.0003624501631025734 0.6788691554911199
0.131651 1 1874 2759 0.0003624501631025734 0.6792316056542226
0.131707 1 1875 2759 0.0003624501631025734 0.6795940558173251
0.131794 1 1876 2759 0.0003624501631025734 0.6799565059804277
0.131894 1 1877 2759 0.0003624501631025734 0.6803189561435302
0.131932 1 1878 2759 0.0003624501631025734 0.6806814063066329
0.131966 1 1879 2759 0.0003624501631025734 0.6810438564697354
0.131972 1 1880 2759 0.0003624501631025734 0.681406306632838
0.132011 1 1881 2759 0.0003624501631025734 0.6817687567959405
0.132017 1 1882 2759 0.0003624501631025734 0.6821312069590432
0.132039 1 1883 2759 0.0003624501631025734 0.6824936571221457
0.132101 1 1884 2759 0.0003624501631025734 0.6828561072852483
0.132133 1 1885 2759 0.0003624501631025734 0.6832185574483508
0.132197 1 1886 2759 0.0003624501631025734 0.6835810076114535
0.132206 1 1887 2759 0.0003624501631025734 0.683943457774556
0.132225 1 1888 2759 0.0003624501631025734 0.6843059079376586
0.132241 1 1889 2759 0.0003624501631025734 0.6846683581007611
0.132442 1 1890 2759 0.0003624501631025734 0.6850308082638638
0.132486 1 1891 2759 0.0003624501631025734 0.6853932584269663
0.13263 1 1892 2759 0.0003624501631025734 0.6857557085900688
0.132689 1 1893 2759 0.0003624501631025734 0.6861181587531714
0.132797 1 1894 2759 0.0003624501631025734 0.686480608916274
0.132799 1 1895 2759 0.0003624501631025734 0.6868430590793766
0.132804 1 1896 2759 0.0003624501631025734 0.6872055092424791
0.132882 1 1897 2759 0.0003624501631025734 0.6875679594055817
0.132905 1 1898 2759 0.0003624501631025734 0.6879304095686843
0.132928 1 1899 2759 0.0003624501631025734 0.6882928597317869
0.132979 1 1900 2759 0.0003624501631025734 0.6886553098948894
0.132983 1 1901 2759 0.0003624501631025734 0.689017760057992
0.133052 1 1902 2759 0.0003624501631025734 0.6893802102210946
0.133065 1 1903 2759 0.0003624501631025734 0.6897426603841972
0.133088 1 1904 2759 0.0003624501631025734 0.6901051105472997
0.133165 1 1905 2759 0.0003624501631025734 0.6904675607104023
0.133228 1 1906 2759 0.0003624501631025734 0.6908300108735049
0.133229 1 1907 2759 0.0003624501631025734 0.6911924610366075
0.133245 1 1908 2759 0.0003624501631025734 0.69155491119971
0.133279 1 1909 2759 0.0003624501631025734 0.6919173613628126
0.133312 1 1910 2759 0.0003624501631025734 0.6922798115259152
0.133325 1 1911 2759 0.0003624501631025734 0.6926422616890178
0.13333 2 1913 2759 0.0007249003262051468 0.6933671620152229
0.133346 1 1914 2759 0.0003624501631025734 0.6937296121783255
0.133429 1 1915 2759 0.0003624501631025734 0.6940920623414281
0.133444 1 1916 2759 0.0003624501631025734 0.6944545125045306
0.133657 1 1917 2759 0.0003624501631025734 0.6948169626676332
0.133792 1 1918 2759 0.0003624501631025734 0.6951794128307358
0.133921 1 1919 2759 0.0003624501631025734 0.6955418629938384
0.13395 1 1920 2759 0.0003624501631025734 0.6959043131569409
0.134057 1 1921 2759 0.0003624501631025734 0.6962667633200434
0.134102 1 1922 2759 0.0003624501631025734 0.6966292134831461
0.134219 1 1923 2759 0.0003624501631025734 0.6969916636462486
0.134352 1 1924 2759 0.0003624501631025734 0.6973541138093512
0.134374 1 1925 2759 0.0003624501631025734 0.6977165639724537
0.134389 1 1926 2759 0.0003624501631025734 0.6980790141355564
0.134429 1 1927 2759 0.0003624501631025734 0.6984414642986589
0.134432 1 1928 2759 0.0003624501631025734 0.6988039144617615
0.134478 1 1929 2759 0.0003624501631025734 0.699166364624864
0.134488 1 1930 2759 0.0003624501631025734 0.6995288147879667
0.134537 1 1931 2759 0.0003624501631025734 0.6998912649510692
0.13462 1 1932 2759 0.0003624501631025734 0.7002537151141718
0.134685 1 1933 2759 0.0003624501631025734 0.7006161652772743
0.134768 1 1934 2759 0.0003624501631025734 0.700978615440377
0.134777 1 1935 2759 0.0003624501631025734 0.7013410656034795
0.134824 1 1936 2759 0.0003624501631025734 0.7017035157665821
0.13484 1 1937 2759 0.0003624501631025734 0.7020659659296846
0.134848 1 1938 2759 0.0003624501631025734 0.7024284160927873
0.134871 1 1939 2759 0.0003624501631025734 0.7027908662558898
0.134892 1 1940 2759 0.0003624501631025734 0.7031533164189924
0.135126 1 1941 2759 0.0003624501631025734 0.7035157665820949
0.135225 1 1942 2759 0.0003624501631025734 0.7038782167451976
0.13527 1 1943 2759 0.0003624501631025734 0.7042406669083001
0.135356 1 1944 2759 0.0003624501631025734 0.7046031170714027
0.135391 1 1945 2759 0.0003624501631025734 0.7049655672345052
0.135526 1 1946 2759 0.0003624501631025734 0.7053280173976079
0.135581 1 1947 2759 0.0003624501631025734 0.7056904675607104
0.135812 1 1948 2759 0.0003624501631025734 0.706052917723813
0.135825 1 1949 2759 0.0003624501631025734 0.7064153678869155
0.135886 1 1950 2759 0.0003624501631025734 0.7067778180500182
0.135974 1 1951 2759 0.0003624501631025734 0.7071402682131207
0.136061 1 1952 2759 0.0003624501631025734 0.7075027183762232
0.136094 1 1953 2759 0.0003624501631025734 0.7078651685393258
0.136101 1 1954 2759 0.0003624501631025734 0.7082276187024285
0.136128 1 1955 2759 0.0003624501631025734 0.708590068865531
0.136168 1 1956 2759 0.0003624501631025734 0.7089525190286335
0.136385 1 1957 2759 0.0003624501631025734 0.7093149691917361
0.136475 1 1958 2759 0.0003624501631025734 0.7096774193548387
0.136521 1 1959 2759 0.0003624501631025734 0.7100398695179413
0.136532 1 1960 2759 0.0003624501631025734 0.7104023196810438
0.136538 1 1961 2759 0.0003624501631025734 0.7107647698441464
0.136688 1 1962 2759 0.0003624501631025734 0.711127220007249
0.136702 1 1963 2759 0.0003624501631025734 0.7114896701703516
0.136773 1 1964 2759 0.0003624501631025734 0.7118521203334541
0.136826 1 1965 2759 0.0003624501631025734 0.7122145704965567
0.13684 1 1966 2759 0.0003624501631025734 0.7125770206596593
0.136869 1 1967 2759 0.0003624501631025734 0.7129394708227619
0.136873 1 1968 2759 0.0003624501631025734 0.7133019209858644
0.136876 1 1969 2759 0.0003624501631025734 0.713664371148967
0.137046 1 1970 2759 0.0003624501631025734 0.7140268213120696
0.137133 1 1971 2759 0.0003624501631025734 0.7143892714751722
0.137161 1 1972 2759 0.0003624501631025734 0.7147517216382747
0.137296 1 1973 2759 0.0003624501631025734 0.7151141718013773
0.137355 1 1974 2759 0.0003624501631025734 0.7154766219644799
0.137388 1 1975 2759 0.0003624501631025734 0.7158390721275825
0.137478 1 1976 2759 0.0003624501631025734 0.716201522290685
0.137607 1 1977 2759 0.0003624501631025734 0.7165639724537876
0.137646 1 1978 2759 0.0003624501631025734 0.7169264226168902
0.137679 1 1979 2759 0.0003624501631025734 0.7172888727799928
0.13786 1 1980 2759 0.0003624501631025734 0.7176513229430953
0.13792 1 1981 2759 0.0003624501631025734 0.7180137731061979
0.137935 1 1982 2759 0.0003624501631025734 0.7183762232693005
0.137984 1 1983 2759 0.0003624501631025734 0.718738673432403
0.137992 1 1984 2759 0.0003624501631025734 0.7191011235955056
0.138012 1 1985 2759 0.0003624501631025734 0.7194635737586081
0.138017 1 1986 2759 0.0003624501631025734 0.7198260239217108
0.138037 1 1987 2759 0.0003624501631025734 0.7201884740848133
0.138042 1 1988 2759 0.0003624501631025734 0.7205509242479159
0.138235 1 1989 2759 0.0003624501631025734 0.7209133744110184
0.13827 1 1990 2759 0.0003624501631025734 0.7212758245741211
0.138278 1 1991 2759 0.0003624501631025734 0.7216382747372236
0.138287 1 1992 2759 0.0003624501631025734 0.7220007249003262
0.138356 1 1993 2759 0.0003624501631025734 0.7223631750634287
0.138378 1 1994 2759 0.0003624501631025734 0.7227256252265314
0.138484 1 1995 2759 0.0003624501631025734 0.7230880753896339
0.138568 1 1996 2759 0.0003624501631025734 0.7234505255527365
0.138746 1 1997 2759 0.0003624501631025734 0.723812975715839
0.138751 1 1998 2759 0.0003624501631025734 0.7241754258789417
0.138789 1 1999 2759 0.0003624501631025734 0.7245378760420442
0.138793 1 2000 2759 0.0003624501631025734 0.7249003262051468
0.138947 1 2001 2759 0.0003624501631025734 0.7252627763682493
0.139003 1 2002 2759 0.0003624501631025734 0.725625226531352
0.139096 1 2003 2759 0.0003624501631025734 0.7259876766944545
0.139142 1 2004 2759 0.0003624501631025734 0.7263501268575571
0.139158 1 2005 2759 0.0003624501631025734 0.7267125770206596
0.139246 1 2006 2759 0.0003624501631025734 0.7270750271837623
0.13929 1 2007 2759 0.0003624501631025734 0.7274374773468648
0.139297 1 2008 2759 0.0003624501631025734 0.7277999275099674
0.139314 1 2009 2759 0.0003624501631025734 0.7281623776730699
0.139396 1 2010 2759 0.0003624501631025734 0.7285248278361726
0.139468 1 2011 2759 0.0003624501631025734 0.7288872779992751
0.139495 1 2012 2759 0.0003624501631025734 0.7292497281623777
0.139557 1 2013 2759 0.0003624501631025734 0.7296121783254802
0.139583 1 2014 2759 0.0003624501631025734 0.7299746284885829
0.139605 1 2015 2759 0.0003624501631025734 0.7303370786516854
0.139634 1 2016 2759 0.0003624501631025734 0.730699528814788
0.13968 1 2017 2759 0.0003624501631025734 0.7310619789778905
0.139724 1 2018 2759 0.0003624501631025734 0.7314244291409931
0.13976 1 2019 2759 0.0003624501631025734 0.7317868793040957
0.139908 1 2020 2759 0.0003624501631025734 0.7321493294671982
0.139949 1 2021 2759 0.0003624501631025734 0.7325117796303008
0.140011 1 2022 2759 0.0003624501631025734 0.7328742297934034
0.140056 1 2023 2759 0.0003624501631025734 0.733236679956506
0.140103 1 2024 2759 0.0003624501631025734 0.7335991301196085
0.140246 1 2025 2759 0.0003624501631025734 0.7339615802827111
0.140284 1 2026 2759 0.0003624501631025734 0.7343240304458137
0.140295 1 2027 2759 0.0003624501631025734 0.7346864806089163
0.140392 1 2028 2759 0.0003624501631025734 0.7350489307720188
0.140416 1 2029 2759 0.0003624501631025734 0.7354113809351214
0.140493 1 2030 2759 0.0003624501631025734 0.735773831098224
0.140502 1 2031 2759 0.0003624501631025734 0.7361362812613266
0.140566 1 2032 2759 0.0003624501631025734 0.7364987314244291
0.140608 1 2033 2759 0.0003624501631025734 0.7368611815875317
0.140663 1 2034 2759 0.0003624501631025734 0.7372236317506343
0.140668 1 2035 2759 0.0003624501631025734 0.7375860819137369
0.140688 1 2036 2759 0.0003624501631025734 0.7379485320768394
0.140799 1 2037 2759 0.0003624501631025734 0.738310982239942
0.140985 1 2038 2759 0.0003624501631025734 0.7386734324030446
0.141087 1 2039 2759 0.0003624501631025734 0.7390358825661472
0.14114 1 2040 2759 0.0003624501631025734 0.7393983327292497
0.141197 1 2041 2759 0.0003624501631025734 0.7397607828923523
0.141263 1 2042 2759 0.0003624501631025734 0.7401232330554549
0.141324 1 2043 2759 0.0003624501631025734 0.7404856832185575
0.141385 1 2044 2759 0.0003624501631025734 0.74084813338166
0.141473 1 2045 2759 0.0003624501631025734 0.7412105835447625
0.141659 1 2046 2759 0.0003624501631025734 0.7415730337078652
0.141738 1 2047 2759 0.0003624501631025734 0.7419354838709677
0.14175 1 2048 2759 0.0003624501631025734 0.7422979340340703
0.141834 1 2049 2759 0.0003624501631025734 0.7426603841971728
0.141862 1 2050 2759 0.0003624501631025734 0.7430228343602755
0.141912 1 2051 2759 0.0003624501631025734 0.743385284523378
0.142002 1 2052 2759 0.0003624501631025734 0.7437477346864806
0.142004 1 2053 2759 0.0003624501631025734 0.7441101848495831
0.14204 1 2054 2759 0.0003624501631025734 0.7444726350126858
0.14205 1 2055 2759 0.0003624501631025734 0.7448350851757883
0.14206 1 2056 2759 0.0003624501631025734 0.7451975353388909
0.142325 1 2057 2759 0.0003624501631025734 0.7455599855019934
0.142395 1 2058 2759 0.0003624501631025734 0.7459224356650961
0.142419 1 2059 2759 0.0003624501631025734 0.7462848858281986
0.142432 1 2060 2759 0.0003624501631025734 0.7466473359913012
0.142447 1 2061 2759 0.0003624501631025734 0.7470097861544037
0.142488 1 2062 2759 0.0003624501631025734 0.7473722363175064
0.142518 1 2063 2759 0.0003624501631025734 0.7477346864806089
0.14253 1 2064 2759 0.0003624501631025734 0.7480971366437115
0.14292 1 2065 2759 0.0003624501631025734 0.748459586806814
0.142965 1 2066 2759 0.0003624501631025734 0.7488220369699167
0.142987 1 2067 2759 0.0003624501631025734 0.7491844871330192
0.143045 1 2068 2759 0.0003624501631025734 0.7495469372961218
0.143059 1 2069 2759 0.0003624501631025734 0.7499093874592243
0.143124 1 2070 2759 0.0003624501631025734 0.750271837622327
0.143142 1 2071 2759 0.0003624501631025734 0.7506342877854295
0.143216 1 2072 2759 0.0003624501631025734 0.7509967379485321
0.1433 1 2073 2759 0.0003624501631025734 0.7513591881116346
0.143402 1 2074 2759 0.0003624501631025734 0.7517216382747373
0.143447 1 2075 2759 0.0003624501631025734 0.7520840884378398
0.143485 1 2076 2759 0.0003624501631025734 0.7524465386009423
0.143611 1 2077 2759 0.0003624501631025734 0.7528089887640449
0.143712 1 2078 2759 0.0003624501631025734 0.7531714389271476
0.143745 1 2079 2759 0.0003624501631025734 0.7535338890902501
0.143887 1 2080 2759 0.0003624501631025734 0.7538963392533526
0.143913 1 2081 2759 0.0003624501631025734 0.7542587894164552
0.144016 1 2082 2759 0.0003624501631025734 0.7546212395795578
0.144055 1 2083 2759 0.0003624501631025734 0.7549836897426604
0.144095 1 2084 2759 0.0003624501631025734 0.7553461399057629
0.144096 1 2085 2759 0.0003624501631025734 0.7557085900688655
0.144115 1 2086 2759 0.0003624501631025734 0.7560710402319681
0.144129 1 2087 2759 0.0003624501631025734 0.7564334903950707
0.144184 1 2088 2759 0.0003624501631025734 0.7567959405581732
0.144197 1 2089 2759 0.0003624501631025734 0.7571583907212758
0.144372 1 2090 2759 0.0003624501631025734 0.7575208408843784
0.144414 1 2091 2759 0.0003624501631025734 0.757883291047481
0.144467 1 2092 2759 0.0003624501631025734 0.7582457412105835
0.144515 1 2093 2759 0.0003624501631025734 0.7586081913736861
0.144696 1 2094 2759 0.0003624501631025734 0.7589706415367887
0.14472 1 2095 2759 0.0003624501631025734 0.7593330916998913
0.144747 1 2096 2759 0.0003624501631025734 0.7596955418629938
0.144781 1 2097 2759 0.0003624501631025734 0.7600579920260964
0.144828 1 2098 2759 0.0003624501631025734 0.760420442189199
0.144876 1 2099 2759 0.0003624501631025734 0.7607828923523016
0.144883 1 2100 2759 0.0003624501631025734 0.7611453425154041
0.144887 1 2101 2759 0.0003624501631025734 0.7615077926785067
0.144943 1 2102 2759 0.0003624501631025734 0.7618702428416093
0.145082 1 2103 2759 0.0003624501631025734 0.7622326930047119
0.145169 1 2104 2759 0.0003624501631025734 0.7625951431678144
0.145294 1 2105 2759 0.0003624501631025734 0.762957593330917
0.14538 1 2106 2759 0.0003624501631025734 0.7633200434940196
0.145486 1 2107 2759 0.0003624501631025734 0.7636824936571222
0.1455 1 2108 2759 0.0003624501631025734 0.7640449438202247
0.145587 1 2109 2759 0.0003624501631025734 0.7644073939833272
0.145675 1 2110 2759 0.0003624501631025734 0.7647698441464299
0.145685 1 2111 2759 0.0003624501631025734 0.7651322943095324
0.145741 1 2112 2759 0.0003624501631025734 0.765494744472635
0.145891 1 2113 2759 0.0003624501631025734 0.7658571946357375
0.145898 1 2114 2759 0.0003624501631025734 0.7662196447988402
0.145977 1 2115 2759 0.0003624501631025734 0.7665820949619427
0.146048 1 2116 2759 0.0003624501631025734 0.7669445451250453
0.146135 1 2117 2759 0.0003624501631025734 0.7673069952881478
0.146154 1 2118 2759 0.0003624501631025734 0.7676694454512505
0.146233 1 2119 2759 0.0003624501631025734 0.768031895614353
0.146242 1 2120 2759 0.0003624501631025734 0.7683943457774556
0.146271 1 2121 2759 0.0003624501631025734 0.7687567959405581
0.146282 1 2122 2759 0.0003624501631025734 0.7691192461036608
0.146405 1 2123 2759 0.0003624501631025734 0.7694816962667633
0.14651 1 2124 2759 0.0003624501631025734 0.7698441464298659
0.146594 1 2125 2759 0.0003624501631025734 0.7702065965929684
0.146609 1 2126 2759 0.0003624501631025734 0.7705690467560711
0.146629 1 2127 2759 0.0003624501631025734 0.7709314969191736
0.146795 1 2128 2759 0.0003624501631025734 0.7712939470822762
0.146999 1 2129 2759 0.0003624501631025734 0.7716563972453787
0.147097 1 2130 2759 0.0003624501631025734 0.7720188474084814
0.147163 1 2131 2759 0.0003624501631025734 0.7723812975715839
0.147203 1 2132 2759 0.0003624501631025734 0.7727437477346865
0.147238 1 2133 2759 0.0003624501631025734 0.773106197897789
0.14725 1 2134 2759 0.0003624501631025734 0.7734686480608917
0.14728 1 2135 2759 0.0003624501631025734 0.7738310982239942
0.147303 1 2136 2759 0.0003624501631025734 0.7741935483870968
0.147497 1 2137 2759 0.0003624501631025734 0.7745559985501993
0.147517 1 2138 2759 0.0003624501631025734 0.774918448713302
0.147608 1 2139 2759 0.0003624501631025734 0.7752808988764045
0.147771 1 2140 2759 0.0003624501631025734 0.775643349039507
0.147819 1 2141 2759 0.0003624501631025734 0.7760057992026096
0.147831 1 2142 2759 0.0003624501631025734 0.7763682493657122
0.147863 1 2143 2759 0.0003624501631025734 0.7767306995288148
0.147872 1 2144 2759 0.0003624501631025734 0.7770931496919173
0.14788 1 2145 2759 0.0003624501631025734 0.7774555998550199
0.148136 1 2146 2759 0.0003624501631025734 0.7778180500181225
0.1482 1 2147 2759 0.0003624501631025734 0.7781805001812251
0.148373 1 2148 2759 0.0003624501631025734 0.7785429503443276
0.148455 1 2149 2759 0.0003624501631025734 0.7789054005074302
0.148494 1 2150 2759 0.0003624501631025734 0.7792678506705328
0.148587 1 2151 2759 0.0003624501631025734 0.7796303008336354
0.148653 1 2152 2759 0.0003624501631025734 0.7799927509967379
0.148839 1 2153 2759 0.0003624501631025734 0.7803552011598405
0.148849 1 2154 2759 0.0003624501631025734 0.7807176513229431
0.148934 1 2155 2759 0.0003624501631025734 0.7810801014860457
0.148939 1 2156 2759 0.0003624501631025734 0.7814425516491482
0.149159 1 2157 2759 0.0003624501631025734 0.7818050018122508
0.149229 1 2158 2759 0.0003624501631025734 0.7821674519753534
0.149273 1 2159 2759 0.0003624501631025734 0.782529902138456
0.149298 1 2160 2759 0.0003624501631025734 0.7828923523015585
0.149352 1 2161 2759 0.0003624501631025734 0.7832548024646611
0.149423 1 2162 2759 0.0003624501631025734 0.7836172526277637
0.149438 1 2163 2759 0.0003624501631025734 0.7839797027908663
0.14969 1 2164 2759 0.0003624501631025734 0.7843421529539688
0.149776 1 2165 2759 0.0003624501631025734 0.7847046031170714
0.149804 1 2166 2759 0.0003624501631025734 0.785067053280174
0.149839 1 2167 2759 0.0003624501631025734 0.7854295034432766
0.14997 1 2168 2759 0.0003624501631025734 0.7857919536063791
0.150057 1 2169 2759 0.0003624501631025734 0.7861544037694816
0.150115 1 2170 2759 0.0003624501631025734 0.7865168539325843
0.150133 1 2171 2759 0.0003624501631025734 0.7868793040956868
0.150146 1 2172 2759 0.0003624501631025734 0.7872417542587894
0.150174 1 2173 2759 0.0003624501631025734 0.7876042044218919
0.150201 1 2174 2759 0.0003624501631025734 0.7879666545849946
0.150511 1 2175 2759 0.0003624501631025734 0.7883291047480971
0.150553 1 2176 2759 0.0003624501631025734 0.7886915549111997
0.150593 1 2177 2759 0.0003624501631025734 0.7890540050743022
0.150609 1 2178 2759 0.0003624501631025734 0.7894164552374049
0.150644 1 2179 2759 0.0003624501631025734 0.7897789054005074
0.150708 1 2180 2759 0.0003624501631025734 0.79014135556361
0.150785 1 2181 2759 0.0003624501631025734 0.7905038057267125
0.151029 1 2182 2759 0.0003624501631025734 0.7908662558898152
0.151124 1 2183 2759 0.0003624501631025734 0.7912287060529177
0.15116 1 2184 2759 0.0003624501631025734 0.7915911562160203
0.15128 1 2185 2759 0.0003624501631025734 0.7919536063791228
0.15146 1 2186 2759 0.0003624501631025734 0.7923160565422255
0.151532 1 2187 2759 0.0003624501631025734 0.792678506705328
0.151622 1 2188 2759 0.0003624501631025734 0.7930409568684306
0.151686 1 2189 2759 0.0003624501631025734 0.7934034070315331
0.1517 1 2190 2759 0.0003624501631025734 0.7937658571946358
0.151765 1 2191 2759 0.0003624501631025734 0.7941283073577383
0.151799 1 2192 2759 0.0003624501631025734 0.7944907575208409
0.151812 1 2193 2759 0.0003624501631025734 0.7948532076839434
0.151857 1 2194 2759 0.0003624501631025734 0.7952156578470461
0.151876 1 2195 2759 0.0003624501631025734 0.7955781080101486
0.151888 1 2196 2759 0.0003624501631025734 0.7959405581732512
0.151892 1 2197 2759 0.0003624501631025734 0.7963030083363537
0.152112 1 2198 2759 0.0003624501631025734 0.7966654584994564
0.15213 1 2199 2759 0.0003624501631025734 0.7970279086625589
0.152136 1 2200 2759 0.0003624501631025734 0.7973903588256614
0.152312 1 2201 2759 0.0003624501631025734 0.797752808988764
0.152334 1 2202 2759 0.0003624501631025734 0.7981152591518667
0.152375 1 2203 2759 0.0003624501631025734 0.7984777093149692
0.152381 1 2204 2759 0.0003624501631025734 0.7988401594780717
0.152559 1 2205 2759 0.0003624501631025734 0.7992026096411743
0.152693 1 2206 2759 0.0003624501631025734 0.799565059804277
0.152963 1 2207 2759 0.0003624501631025734 0.7999275099673795
0.15313 1 2208 2759 0.0003624501631025734 0.800289960130482
0.153139 1 2209 2759 0.0003624501631025734 0.8006524102935846
0.153186 1 2210 2759 0.0003624501631025734 0.8010148604566872
0.153217 1 2211 2759 0.0003624501631025734 0.8013773106197898
0.153331 1 2212 2759 0.0003624501631025734 0.8017397607828923
0.15337 1 2213 2759 0.0003624501631025734 0.8021022109459949
0.153456 1 2214 2759 0.0003624501631025734 0.8024646611090975
0.153649 1 2215 2759 0.0003624501631025734 0.8028271112722001
0.153669 1 2216 2759 0.0003624501631025734 0.8031895614353026
0.153719 1 2217 2759 0.0003624501631025734 0.8035520115984052
0.153734 1 2218 2759 0.0003624501631025734 0.8039144617615078
0.15374 1 2219 2759 0.0003624501631025734 0.8042769119246104
0.153933 1 2220 2759 0.0003624501631025734 0.8046393620877129
0.153944 1 2221 2759 0.0003624501631025734 0.8050018122508155
0.153948 1 2222 2759 0.0003624501631025734 0.8053642624139181
0.153951 1 2223 2759 0.0003624501631025734 0.8057267125770207
0.153993 1 2224 2759 0.0003624501631025734 0.8060891627401232
0.154222 1 2225 2759 0.0003624501631025734 0.8064516129032258
0.154225 1 2226 2759 0.0003624501631025734 0.8068140630663284
0.154336 1 2227 2759 0.0003624501631025734 0.807176513229431
0.154347 1 2228 2759 0.0003624501631025734 0.8075389633925335
0.154408 1 2229 2759 0.0003624501631025734 0.807901413555636
0.154427 1 2230 2759 0.0003624501631025734 0.8082638637187387
0.154433 1 2231 2759 0.0003624501631025734 0.8086263138818413
0.154603 1 2232 2759 0.0003624501631025734 0.8089887640449438
0.154605 1 2233 2759 0.0003624501631025734 0.8093512142080463
0.154645 1 2234 2759 0.0003624501631025734 0.809713664371149
0.154652 1 2235 2759 0.0003624501631025734 0.8100761145342515
0.154861 1 2236 2759 0.0003624501631025734 0.8104385646973541
0.154908 1 2237 2759 0.0003624501631025734 0.8108010148604566
0.154938 1 2238 2759 0.0003624501631025734 0.8111634650235593
0.155059 1 2239 2759 0.0003624501631025734 0.8115259151866618
0.155079 1 2240 2759 0.0003624501631025734 0.8118883653497644
0.155092 1 2241 2759 0.0003624501631025734 0.8122508155128669
0.155204 1 2242 2759 0.0003624501631025734 0.8126132656759696
0.155229 1 2243 2759 0.0003624501631025734 0.8129757158390721
0.155385 1 2244 2759 0.0003624501631025734 0.8133381660021747
0.155401 1 2245 2759 0.0003624501631025734 0.8137006161652772
0.155662 1 2246 2759 0.0003624501631025734 0.8140630663283799
0.155682 1 2247 2759 0.0003624501631025734 0.8144255164914824
0.155689 1 2248 2759 0.0003624501631025734 0.814787966654585
0.155777 1 2249 2759 0.0003624501631025734 0.8151504168176875
0.155778 1 2250 2759 0.0003624501631025734 0.8155128669807902
0.155779 1 2251 2759 0.0003624501631025734 0.8158753171438927
0.155782 1 2252 2759 0.0003624501631025734 0.8162377673069953
0.155884 1 2253 2759 0.0003624501631025734 0.8166002174700978
0.156005 1 2254 2759 0.0003624501631025734 0.8169626676332005
0.15606 1 2255 2759 0.0003624501631025734 0.817325117796303
0.156075 1 2256 2759 0.0003624501631025734 0.8176875679594056
0.156214 1 2257 2759 0.0003624501631025734 0.8180500181225081
0.156242 1 2258 2759 0.0003624501631025734 0.8184124682856108
0.156283 1 2259 2759 0.0003624501631025734 0.8187749184487133
0.156371 1 2260 2759 0.0003624501631025734 0.8191373686118159
0.15667 1 2261 2759 0.0003624501631025734 0.8194998187749184
0.156831 1 2262 2759 0.0003624501631025734 0.819862268938021
0.156838 1 2263 2759 0.0003624501631025734 0.8202247191011236
0.157036 1 2264 2759 0.0003624501631025734 0.8205871692642261
0.157061 1 2265 2759 0.0003624501631025734 0.8209496194273287
0.157115 1 2266 2759 0.0003624501631025734 0.8213120695904313
0.157149 1 2267 2759 0.0003624501631025734 0.8216745197535339
0.15726 1 2268 2759 0.0003624501631025734 0.8220369699166364
0.157378 1 2269 2759 0.0003624501631025734 0.822399420079739
0.157403 1 2270 2759 0.0003624501631025734 0.8227618702428416
0.157579 1 2271 2759 0.0003624501631025734 0.8231243204059442
0.157744 1 2272 2759 0.0003624501631025734 0.8234867705690467
0.157799 1 2273 2759 0.0003624501631025734 0.8238492207321493
0.158233 1 2274 2759 0.0003624501631025734 0.8242116708952519
0.15825 1 2275 2759 0.0003624501631025734 0.8245741210583545
0.158279 1 2276 2759 0.0003624501631025734 0.824936571221457
0.158359 1 2277 2759 0.0003624501631025734 0.8252990213845596
0.158443 1 2278 2759 0.0003624501631025734 0.8256614715476622
0.158614 1 2279 2759 0.0003624501631025734 0.8260239217107648
0.158664 1 2280 2759 0.0003624501631025734 0.8263863718738673
0.158766 1 2281 2759 0.0003624501631025734 0.8267488220369699
0.158798 1 2282 2759 0.0003624501631025734 0.8271112722000725
0.158896 1 2283 2759 0.0003624501631025734 0.8274737223631751
0.158993 1 2284 2759 0.0003624501631025734 0.8278361725262776
0.159098 1 2285 2759 0.0003624501631025734 0.8281986226893802
0.159114 1 2286 2759 0.0003624501631025734 0.8285610728524828
0.159142 1 2287 2759 0.0003624501631025734 0.8289235230155854
0.159263 1 2288 2759 0.0003624501631025734 0.8292859731786879
0.159332 1 2289 2759 0.0003624501631025734 0.8296484233417905
0.159349 1 2290 2759 0.0003624501631025734 0.8300108735048931
0.15939 1 2291 2759 0.0003624501631025734 0.8303733236679957
0.159401 1 2292 2759 0.0003624501631025734 0.8307357738310982
0.15945 1 2293 2759 0.0003624501631025734 0.8310982239942007
0.159459 1 2294 2759 0.0003624501631025734 0.8314606741573034
0.159478 1 2295 2759 0.0003624501631025734 0.831823124320406
0.159489 1 2296 2759 0.0003624501631025734 0.8321855744835085
0.159524 1 2297 2759 0.0003624501631025734 0.832548024646611
0.159535 1 2298 2759 0.0003624501631025734 0.8329104748097137
0.159599 1 2299 2759 0.0003624501631025734 0.8332729249728162
0.159727 1 2300 2759 0.0003624501631025734 0.8336353751359188
0.159789 1 2301 2759 0.0003624501631025734 0.8339978252990213
0.160316 1 2302 2759 0.0003624501631025734 0.834360275462124
0.160381 1 2303 2759 0.0003624501631025734 0.8347227256252265
0.160688 1 2304 2759 0.0003624501631025734 0.8350851757883291
0.160751 1 2305 2759 0.0003624501631025734 0.8354476259514316
0.16083 1 2306 2759 0.0003624501631025734 0.8358100761145343
0.160859 1 2307 2759 0.0003624501631025734 0.8361725262776368
0.160892 1 2308 2759 0.0003624501631025734 0.8365349764407394
0.161252 1 2309 2759 0.0003624501631025734 0.8368974266038419
0.161273 1 2310 2759 0.0003624501631025734 0.8372598767669446
0.161324 1 2311 2759 0.0003624501631025734 0.8376223269300471
0.161506 1 2312 2759 0.0003624501631025734 0.8379847770931497
0.161615 1 2313 2759 0.0003624501631025734 0.8383472272562522
0.161932 1 2314 2759 0.0003624501631025734 0.8387096774193549
0.162083 1 2315 2759 0.0003624501631025734 0.8390721275824574
0.162256 1 2316 2759 0.0003624501631025734 0.83943457774556
0.162347 1 2317 2759 0.0003624501631025734 0.8397970279086625
0.162511 1 2318 2759 0.0003624501631025734 0.8401594780717652
0.162572 1 2319 2759 0.0003624501631025734 0.8405219282348677
0.162581 1 2320 2759 0.0003624501631025734 0.8408843783979703
0.162601 1 2321 2759 0.0003624501631025734 0.8412468285610728
0.162685 1 2322 2759 0.0003624501631025734 0.8416092787241755
0.162711 1 2323 2759 0.0003624501631025734 0.841971728887278
0.162938 1 2324 2759 0.0003624501631025734 0.8423341790503805
0.162988 1 2325 2759 0.0003624501631025734 0.8426966292134831
0.163013 1 2326 2759 0.0003624501631025734 0.8430590793765858
0.163179 1 2327 2759 0.0003624501631025734 0.8434215295396883
0.163295 1 2328 2759 0.0003624501631025734 0.8437839797027908
0.16358 1 2329 2759 0.0003624501631025734 0.8441464298658934
0.16364 1 2330 2759 0.0003624501631025734 0.844508880028996
0.163648 1 2331 2759 0.0003624501631025734 0.8448713301920986
0.16398 1 2332 2759 0.0003624501631025734 0.8452337803552011
0.164106 1 2333 2759 0.0003624501631025734 0.8455962305183037
0.164279 1 2334 2759 0.0003624501631025734 0.8459586806814063
0.164318 1 2335 2759 0.0003624501631025734 0.8463211308445089
0.164528 1 2336 2759 0.0003624501631025734 0.8466835810076114
0.164956 1 2337 2759 0.0003624501631025734 0.847046031170714
0.164958 1 2338 2759 0.0003624501631025734 0.8474084813338166
0.165231 1 2339 2759 0.0003624501631025734 0.8477709314969192
0.165327 1 2340 2759 0.0003624501631025734 0.8481333816600217
0.165481 1 2341 2759 0.0003624501631025734 0.8484958318231243
0.165598 1 2342 2759 0.0003624501631025734 0.8488582819862269
0.16562 1 2343 2759 0.0003624501631025734 0.8492207321493295
0.165864 1 2344 2759 0.0003624501631025734 0.849583182312432
0.165991 1 2345 2759 0.0003624501631025734 0.8499456324755346
0.166044 1 2346 2759 0.0003624501631025734 0.8503080826386372
0.166136 1 2347 2759 0.0003624501631025734 0.8506705328017398
0.16617 1 2348 2759 0.0003624501631025734 0.8510329829648423
0.166194 1 2349 2759 0.0003624501631025734 0.8513954331279449
0.166322 1 2350 2759 0.0003624501631025734 0.8517578832910475
0.166447 1 2351 2759 0.0003624501631025734 0.8521203334541501
0.166639 1 2352 2759 0.0003624501631025734 0.8524827836172526
0.166667 1 2353 2759 0.0003624501631025734 0.8528452337803551
0.166684 1 2354 2759 0.0003624501631025734 0.8532076839434578
0.166708 1 2355 2759 0.0003624501631025734 0.8535701341065604
0.166823 1 2356 2759 0.0003624501631025734 0.8539325842696629
0.167058 1 2357 2759 0.0003624501631025734 0.8542950344327654
0.167099 1 2358 2759 0.0003624501631025734 0.8546574845958681
0.167175 1 2359 2759 0.0003624501631025734 0.8550199347589706
0.167192 1 2360 2759 0.0003624501631025734 0.8553823849220732
0.167418 1 2361 2759 0.0003624501631025734 0.8557448350851757
0.167452 1 2362 2759 0.0003624501631025734 0.8561072852482784
0.167496 1 2363 2759 0.0003624501631025734 0.8564697354113809
0.167643 1 2364 2759 0.0003624501631025734 0.8568321855744835
0.167751 1 2365 2759 0.0003624501631025734 0.857194635737586
0.167752 1 2366 2759 0.0003624501631025734 0.8575570859006887
0.167858 1 2367 2759 0.0003624501631025734 0.8579195360637912
0.167895 1 2368 2759 0.0003624501631025734 0.8582819862268938
0.1681 1 2369 2759 0.0003624501631025734 0.8586444363899963
0.168294 1 2370 2759 0.0003624501631025734 0.859006886553099
0.168388 1 2371 2759 0.0003624501631025734 0.8593693367162015
0.168843 1 2372 2759 0.0003624501631025734 0.8597317868793041
0.169191 1 2373 2759 0.0003624501631025734 0.8600942370424066
0.169338 1 2374 2759 0.0003624501631025734 0.8604566872055093
0.169427 1 2375 2759 0.0003624501631025734 0.8608191373686118
0.169483 1 2376 2759 0.0003624501631025734 0.8611815875317144
0.169587 1 2377 2759 0.0003624501631025734 0.8615440376948169
0.169733 1 2378 2759 0.0003624501631025734 0.8619064878579196
0.169779 1 2379 2759 0.0003624501631025734 0.8622689380210221
0.169969 1 2380 2759 0.0003624501631025734 0.8626313881841247
0.170094 1 2381 2759 0.0003624501631025734 0.8629938383472272
0.170099 1 2382 2759 0.0003624501631025734 0.8633562885103299
0.17021 1 2383 2759 0.0003624501631025734 0.8637187386734324
0.170259 1 2384 2759 0.0003624501631025734 0.864081188836535
0.17027 1 2385 2759 0.0003624501631025734 0.8644436389996375
0.170303 1 2386 2759 0.0003624501631025734 0.8648060891627402
0.170369 1 2387 2759 0.0003624501631025734 0.8651685393258427
0.170445 1 2388 2759 0.0003624501631025734 0.8655309894889452
0.170452 1 2389 2759 0.0003624501631025734 0.8658934396520478
0.170492 1 2390 2759 0.0003624501631025734 0.8662558898151504
0.170646 1 2391 2759 0.0003624501631025734 0.866618339978253
0.171 1 2392 2759 0.0003624501631025734 0.8669807901413555
0.171128 1 2393 2759 0.0003624501631025734 0.8673432403044581
0.171144 1 2394 2759 0.0003624501631025734 0.8677056904675607
0.171456 1 2395 2759 0.0003624501631025734 0.8680681406306633
0.17157 1 2396 2759 0.0003624501631025734 0.8684305907937658
0.171661 1 2397 2759 0.0003624501631025734 0.8687930409568684
0.171926 1 2398 2759 0.0003624501631025734 0.869155491119971
0.172396 1 2399 2759 0.0003624501631025734 0.8695179412830736
0.172407 1 2400 2759 0.0003624501631025734 0.8698803914461761
0.172431 1 2401 2759 0.0003624501631025734 0.8702428416092787
0.172674 1 2402 2759 0.0003624501631025734 0.8706052917723813
0.17283 1 2403 2759 0.0003624501631025734 0.8709677419354839
0.173201 1 2404 2759 0.0003624501631025734 0.8713301920985864
0.173204 1 2405 2759 0.0003624501631025734 0.871692642261689
0.173216 1 2406 2759 0.0003624501631025734 0.8720550924247916
0.173254 1 2407 2759 0.0003624501631025734 0.8724175425878942
0.173273 1 2408 2759 0.0003624501631025734 0.8727799927509967
0.17337 1 2409 2759 0.0003624501631025734 0.8731424429140993
0.173371 1 2410 2759 0.0003624501631025734 0.8735048930772019
0.173841 1 2411 2759 0.0003624501631025734 0.8738673432403045
0.174179 1 2412 2759 0.0003624501631025734 0.874229793403407
0.174191 1 2413 2759 0.0003624501631025734 0.8745922435665096
0.174603 1 2414 2759 0.0003624501631025734 0.8749546937296122
0.174648 1 2415 2759 0.0003624501631025734 0.8753171438927148
0.174776 1 2416 2759 0.0003624501631025734 0.8756795940558173
0.174858 1 2417 2759 0.0003624501631025734 0.8760420442189198
0.174878 1 2418 2759 0.0003624501631025734 0.8764044943820225
0.174888 1 2419 2759 0.0003624501631025734 0.876766944545125
0.174908 1 2420 2759 0.0003624501631025734 0.8771293947082276
0.174997 1 2421 2759 0.0003624501631025734 0.8774918448713301
0.174999 1 2422 2759 0.0003624501631025734 0.8778542950344328
0.175036 1 2423 2759 0.0003624501631025734 0.8782167451975353
0.175299 1 2424 2759 0.0003624501631025734 0.8785791953606379
0.175431 1 2425 2759 0.0003624501631025734 0.8789416455237404
0.175516 1 2426 2759 0.0003624501631025734 0.8793040956868431
0.175724 1 2427 2759 0.0003624501631025734 0.8796665458499456
0.175788 1 2428 2759 0.0003624501631025734 0.8800289960130482
0.17582 1 2429 2759 0.0003624501631025734 0.8803914461761507
0.175926 1 2430 2759 0.0003624501631025734 0.8807538963392534
0.175972 1 2431 2759 0.0003624501631025734 0.8811163465023559
0.176183 1 2432 2759 0.0003624501631025734 0.8814787966654585
0.176679 1 2433 2759 0.0003624501631025734 0.881841246828561
0.176753 1 2434 2759 0.0003624501631025734 0.8822036969916637
0.177117 1 2435 2759 0.0003624501631025734 0.8825661471547662
0.177219 1 2436 2759 0.0003624501631025734 0.8829285973178688
0.177264 1 2437 2759 0.0003624501631025734 0.8832910474809713
0.177303 1 2438 2759 0.0003624501631025734 0.883653497644074
0.177333 1 2439 2759 0.0003624501631025734 0.8840159478071765
0.177389 1 2440 2759 0.0003624501631025734 0.8843783979702791
0.177522 1 2441 2759 0.0003624501631025734 0.8847408481333816
0.177615 1 2442 2759 0.0003624501631025734 0.8851032982964843
0.177715 1 2443 2759 0.0003624501631025734 0.8854657484595868
0.177754 1 2444 2759 0.0003624501631025734 0.8858281986226894
0.177892 1 2445 2759 0.0003624501631025734 0.8861906487857919
0.177905 1 2446 2759 0.0003624501631025734 0.8865530989488946
0.177949 1 2447 2759 0.0003624501631025734 0.8869155491119971
0.177991 1 2448 2759 0.0003624501631025734 0.8872779992750996
0.178116 1 2449 2759 0.0003624501631025734 0.8876404494382022
0.178403 1 2450 2759 0.0003624501631025734 0.8880028996013049
0.178413 1 2451 2759 0.0003624501631025734 0.8883653497644074
0.178591 1 2452 2759 0.0003624501631025734 0.8887277999275099
0.178621 1 2453 2759 0.0003624501631025734 0.8890902500906125
0.178628 1 2454 2759 0.0003624501631025734 0.8894527002537151
0.179102 1 2455 2759 0.0003624501631025734 0.8898151504168177
0.179125 1 2456 2759 0.0003624501631025734 0.8901776005799202
0.179142 1 2457 2759 0.0003624501631025734 0.8905400507430228
0.179204 1 2458 2759 0.0003624501631025734 0.8909025009061254
0.179255 1 2459 2759 0.0003624501631025734 0.891264951069228
0.17943 1 2460 2759 0.0003624501631025734 0.8916274012323305
0.179848 1 2461 2759 0.0003624501631025734 0.8919898513954331
0.180314 1 2462 2759 0.0003624501631025734 0.8923523015585357
0.180415 1 2463 2759 0.0003624501631025734 0.8927147517216383
0.180628 1 2464 2759 0.0003624501631025734 0.8930772018847408
0.180988 1 2465 2759 0.0003624501631025734 0.8934396520478434
0.181047 1 2466 2759 0.0003624501631025734 0.893802102210946
0.181345 2 2468 2759 0.0007249003262051468 0.8945270025371511
0.181627 1 2469 2759 0.0003624501631025734 0.8948894527002537
0.181673 1 2470 2759 0.0003624501631025734 0.8952519028633563
0.1817 1 2471 2759 0.0003624501631025734 0.8956143530264589
0.181787 1 2472 2759 0.0003624501631025734 0.8959768031895614
0.18239 1 2473 2759 0.0003624501631025734 0.896339253352664
0.182569 1 2474 2759 0.0003624501631025734 0.8967017035157666
0.182887 1 2475 2759 0.0003624501631025734 0.8970641536788692
0.183116 1 2476 2759 0.0003624501631025734 0.8974266038419717
0.183243 1 2477 2759 0.0003624501631025734 0.8977890540050742
0.183272 1 2478 2759 0.0003624501631025734 0.8981515041681769
0.183375 1 2479 2759 0.0003624501631025734 0.8985139543312795
0.183415 1 2480 2759 0.0003624501631025734 0.898876404494382
0.183588 1 2481 2759 0.0003624501631025734 0.8992388546574845
0.183672 1 2482 2759 0.0003624501631025734 0.8996013048205872
0.184099 1 2483 2759 0.0003624501631025734 0.8999637549836897
0.184149 1 2484 2759 0.0003624501631025734 0.9003262051467923
0.184155 1 2485 2759 0.0003624501631025734 0.9006886553098948
0.184194 1 2486 2759 0.0003624501631025734 0.9010511054729975
0.184221 1 2487 2759 0.0003624501631025734 0.9014135556361
0.184252 1 2488 2759 0.0003624501631025734 0.9017760057992026
0.184312 1 2489 2759 0.0003624501631025734 0.9021384559623051
0.184476 1 2490 2759 0.0003624501631025734 0.9025009061254078
0.18471 1 2491 2759 0.0003624501631025734 0.9028633562885103
0.184824 1 2492 2759 0.0003624501631025734 0.9032258064516129
0.184955 1 2493 2759 0.0003624501631025734 0.9035882566147154
0.185303 1 2494 2759 0.0003624501631025734 0.9039507067778181
0.185401 1 2495 2759 0.0003624501631025734 0.9043131569409206
0.185704 1 2496 2759 0.0003624501631025734 0.9046756071040232
0.185921 1 2497 2759 0.0003624501631025734 0.9050380572671257
0.186082 1 2498 2759 0.0003624501631025734 0.9054005074302284
0.186237 1 2499 2759 0.0003624501631025734 0.9057629575933309
0.186527 1 2500 2759 0.0003624501631025734 0.9061254077564335
0.186597 1 2501 2759 0.0003624501631025734 0.906487857919536
0.186638 1 2502 2759 0.0003624501631025734 0.9068503080826387
0.186709 1 2503 2759 0.0003624501631025734 0.9072127582457412
0.186789 1 2504 2759 0.0003624501631025734 0.9075752084088438
0.187034 1 2505 2759 0.0003624501631025734 0.9079376585719463
0.187105 1 2506 2759 0.0003624501631025734 0.908300108735049
0.187127 1 2507 2759 0.0003624501631025734 0.9086625588981515
0.187295 1 2508 2759 0.0003624501631025734 0.909025009061254
0.187306 1 2509 2759 0.0003624501631025734 0.9093874592243566
0.187382 1 2510 2759 0.0003624501631025734 0.9097499093874593
0.187483 1 2511 2759 0.0003624501631025734 0.9101123595505618
0.187656 1 2512 2759 0.0003624501631025734 0.9104748097136643
0.187833 1 2513 2759 0.0003624501631025734 0.9108372598767669
0.188127 1 2514 2759 0.0003624501631025734 0.9111997100398695
0.188192 1 2515 2759 0.0003624501631025734 0.9115621602029721
0.188195 1 2516 2759 0.0003624501631025734 0.9119246103660746
0.188243 1 2517 2759 0.0003624501631025734 0.9122870605291772
0.188245 1 2518 2759 0.0003624501631025734 0.9126495106922798
0.188418 1 2519 2759 0.0003624501631025734 0.9130119608553824
0.188467 1 2520 2759 0.0003624501631025734 0.9133744110184849
0.188541 1 2521 2759 0.0003624501631025734 0.9137368611815875
0.188942 1 2522 2759 0.0003624501631025734 0.9140993113446901
0.189088 1 2523 2759 0.0003624501631025734 0.9144617615077927
0.189517 1 2524 2759 0.0003624501631025734 0.9148242116708952
0.190116 1 2525 2759 0.0003624501631025734 0.9151866618339978
0.190273 1 2526 2759 0.0003624501631025734 0.9155491119971004
0.190557 1 2527 2759 0.0003624501631025734 0.915911562160203
0.190708 1 2528 2759 0.0003624501631025734 0.9162740123233055
0.190984 1 2529 2759 0.0003624501631025734 0.9166364624864081
0.191344 1 2530 2759 0.0003624501631025734 0.9169989126495107
0.191375 1 2531 2759 0.0003624501631025734 0.9173613628126133
0.191544 1 2532 2759 0.0003624501631025734 0.9177238129757158
0.191657 1 2533 2759 0.0003624501631025734 0.9180862631388184
0.191864 1 2534 2759 0.0003624501631025734 0.918448713301921
0.191866 1 2535 2759 0.0003624501631025734 0.9188111634650236
0.191954 1 2536 2759 0.0003624501631025734 0.9191736136281261
0.192405 1 2537 2759 0.0003624501631025734 0.9195360637912287
0.192503 1 2538 2759 0.0003624501631025734 0.9198985139543313
0.192885 1 2539 2759 0.0003624501631025734 0.9202609641174339
0.19299 1 2540 2759 0.0003624501631025734 0.9206234142805364
0.193016 1 2541 2759 0.0003624501631025734 0.920985864443639
0.193118 1 2542 2759 0.0003624501631025734 0.9213483146067416
0.19326 1 2543 2759 0.0003624501631025734 0.9217107647698441
0.193853 2 2545 2759 0.0007249003262051468 0.9224356650960492
0.193858 1 2546 2759 0.0003624501631025734 0.9227981152591519
0.19433 1 2547 2759 0.0003624501631025734 0.9231605654222544
0.19465 1 2548 2759 0.0003624501631025734 0.923523015585357
0.195004 1 2549 2759 0.0003624501631025734 0.9238854657484595
0.19524 1 2550 2759 0.0003624501631025734 0.9242479159115622
0.19534 1 2551 2759 0.0003624501631025734 0.9246103660746647
0.19539 1 2552 2759 0.0003624501631025734 0.9249728162377673
0.195459 1 2553 2759 0.0003624501631025734 0.9253352664008698
0.195536 1 2554 2759 0.0003624501631025734 0.9256977165639725
0.195577 1 2555 2759 0.0003624501631025734 0.926060166727075
0.195733 1 2556 2759 0.0003624501631025734 0.9264226168901776
0.195897 1 2557 2759 0.0003624501631025734 0.9267850670532801
0.19598 1 2558 2759 0.0003624501631025734 0.9271475172163828
0.196042 1 2559 2759 0.0003624501631025734 0.9275099673794853
0.196043 1 2560 2759 0.0003624501631025734 0.9278724175425879
0.196527 1 2561 2759 0.0003624501631025734 0.9282348677056904
0.196671 1 2562 2759 0.0003624501631025734 0.9285973178687931
0.197967 1 2563 2759 0.0003624501631025734 0.9289597680318956
0.198168 1 2564 2759 0.0003624501631025734 0.9293222181949982
0.198572 1 2565 2759 0.0003624501631025734 0.9296846683581007
0.198943 1 2566 2759 0.0003624501631025734 0.9300471185212034
0.199111 1 2567 2759 0.0003624501631025734 0.9304095686843059
0.199163 1 2568 2759 0.0003624501631025734 0.9307720188474085
0.199752 1 2569 2759 0.0003624501631025734 0.931134469010511
0.199786 1 2570 2759 0.0003624501631025734 0.9314969191736137
0.199787 1 2571 2759 0.0003624501631025734 0.9318593693367162
0.200174 1 2572 2759 0.0003624501631025734 0.9322218194998187
0.200208 1 2573 2759 0.0003624501631025734 0.9325842696629213
0.200309 1 2574 2759 0.0003624501631025734 0.932946719826024
0.200379 1 2575 2759 0.0003624501631025734 0.9333091699891265
0.200486 1 2576 2759 0.0003624501631025734 0.933671620152229
0.200594 1 2577 2759 0.0003624501631025734 0.9340340703153316
0.200602 1 2578 2759 0.0003624501631025734 0.9343965204784342
0.200678 1 2579 2759 0.0003624501631025734 0.9347589706415368
0.201149 1 2580 2759 0.0003624501631025734 0.9351214208046393
0.201278 1 2581 2759 0.0003624501631025734 0.9354838709677419
0.201682 1 2582 2759 0.0003624501631025734 0.9358463211308445
0.201874 1 2583 2759 0.0003624501631025734 0.9362087712939471
0.201892 1 2584 2759 0.0003624501631025734 0.9365712214570496
0.201894 1 2585 2759 0.0003624501631025734 0.9369336716201522
0.202171 1 2586 2759 0.0003624501631025734 0.9372961217832548
0.202507 1 2587 2759 0.0003624501631025734 0.9376585719463574
0.202543 1 2588 2759 0.0003624501631025734 0.9380210221094599
0.20277 1 2589 2759 0.0003624501631025734 0.9383834722725625
0.202999 1 2590 2759 0.0003624501631025734 0.9387459224356651
0.203073 1 2591 2759 0.0003624501631025734 0.9391083725987677
0.203948 1 2592 2759 0.0003624501631025734 0.9394708227618702
0.204729 1 2593 2759 0.0003624501631025734 0.9398332729249728
0.204779 1 2594 2759 0.0003624501631025734 0.9401957230880754
0.205189 1 2595 2759 0.0003624501631025734 0.940558173251178
0.205459 1 2596 2759 0.0003624501631025734 0.9409206234142805
0.205614 1 2597 2759 0.0003624501631025734 0.9412830735773831
0.205654 1 2598 2759 0.0003624501631025734 0.9416455237404857
0.206123 1 2599 2759 0.0003624501631025734 0.9420079739035883
0.206597 1 2600 2759 0.0003624501631025734 0.9423704240666908
0.207108 1 2601 2759 0.0003624501631025734 0.9427328742297933
0.207114 1 2602 2759 0.0003624501631025734 0.943095324392896
0.207196 1 2603 2759 0.0003624501631025734 0.9434577745559986
0.207258 1 2604 2759 0.0003624501631025734 0.9438202247191011
0.208319 1 2605 2759 0.0003624501631025734 0.9441826748822036
0.208409 1 2606 2759 0.0003624501631025734 0.9445451250453063
0.209226 1 2607 2759 0.0003624501631025734 0.9449075752084088
0.210189 1 2608 2759 0.0003624501631025734 0.9452700253715114
0.210604 1 2609 2759 0.0003624501631025734 0.9456324755346139
0.211071 1 2610 2759 0.0003624501631025734 0.9459949256977166
0.211183 1 2611 2759 0.0003624501631025734 0.9463573758608191
0.211187 1 2612 2759 0.0003624501631025734 0.9467198260239217
0.211232 1 2613 2759 0.0003624501631025734 0.9470822761870242
0.211267 1 2614 2759 0.0003624501631025734 0.9474447263501269
0.21142 1 2615 2759 0.0003624501631025734 0.9478071765132294
0.211461 1 2616 2759 0.0003624501631025734 0.948169626676332
0.211914 1 2617 2759 0.0003624501631025734 0.9485320768394345
0.212308 1 2618 2759 0.0003624501631025734 0.9488945270025372
0.2124 1 2619 2759 0.0003624501631025734 0.9492569771656397
0.212479 1 2620 2759 0.0003624501631025734 0.9496194273287423
0.212564 1 2621 2759 0.0003624501631025734 0.9499818774918448
0.213421 1 2622 2759 0.0003624501631025734 0.9503443276549475
0.213809 1 2623 2759 0.0003624501631025734 0.95070677781805
0.213935 1 2624 2759 0.0003624501631025734 0.9510692279811526
0.214374 1 2625 2759 0.0003624501631025734 0.9514316781442551
0.214518 1 2626 2759 0.0003624501631025734 0.9517941283073578
0.214823 1 2627 2759 0.0003624501631025734 0.9521565784704603
0.215147 1 2628 2759 0.0003624501631025734 0.9525190286335629
0.215166 1 2629 2759 0.0003624501631025734 0.9528814787966654
0.215522 1 2630 2759 0.0003624501631025734 0.9532439289597681
0.215577 1 2631 2759 0.0003624501631025734 0.9536063791228706
0.215637 1 2632 2759 0.0003624501631025734 0.9539688292859732
0.216037 1 2633 2759 0.0003624501631025734 0.9543312794490757
0.217813 1 2634 2759 0.0003624501631025734 0.9546937296121784
0.218547 1 2635 2759 0.0003624501631025734 0.9550561797752809
0.218706 1 2636 2759 0.0003624501631025734 0.9554186299383834
0.218814 1 2637 2759 0.0003624501631025734 0.955781080101486
0.219127 1 2638 2759 0.0003624501631025734 0.9561435302645886
0.219138 1 2639 2759 0.0003624501631025734 0.9565059804276912
0.219704 1 2640 2759 0.0003624501631025734 0.9568684305907937
0.220336 1 2641 2759 0.0003624501631025734 0.9572308807538963
0.221456 1 2642 2759 0.0003624501631025734 0.9575933309169989
0.221571 1 2643 2759 0.0003624501631025734 0.9579557810801015
0.221785 1 2644 2759 0.0003624501631025734 0.958318231243204
0.22202 1 2645 2759 0.0003624501631025734 0.9586806814063066
0.222442 1 2646 2759 0.0003624501631025734 0.9590431315694092
0.223197 1 2647 2759 0.0003624501631025734 0.9594055817325118
0.224205 1 2648 2759 0.0003624501631025734 0.9597680318956143
0.22452 1 2649 2759 0.0003624501631025734 0.9601304820587169
0.224822 1 2650 2759 0.0003624501631025734 0.9604929322218195
0.224851 1 2651 2759 0.0003624501631025734 0.9608553823849221
0.225211 1 2652 2759 0.0003624501631025734 0.9612178325480246
0.225977 1 2653 2759 0.0003624501631025734 0.9615802827111272
0.226965 1 2654 2759 0.0003624501631025734 0.9619427328742298
0.227548 1 2655 2759 0.0003624501631025734 0.9623051830373324
0.228247 1 2656 2759 0.0003624501631025734 0.9626676332004349
0.229103 1 2657 2759 0.0003624501631025734 0.9630300833635375
0.229434 1 2658 2759 0.0003624501631025734 0.9633925335266401
0.230121 1 2659 2759 0.0003624501631025734 0.9637549836897427
0.231958 1 2660 2759 0.0003624501631025734 0.9641174338528452
0.233242 1 2661 2759 0.0003624501631025734 0.9644798840159478
0.234044 1 2662 2759 0.0003624501631025734 0.9648423341790504
0.234802 1 2663 2759 0.0003624501631025734 0.965204784342153
0.235082 1 2664 2759 0.0003624501631025734 0.9655672345052555
0.235966 1 2665 2759 0.0003624501631025734 0.965929684668358
0.236119 1 2666 2759 0.0003624501631025734 0.9662921348314607
0.236204 1 2667 2759 0.0003624501631025734 0.9666545849945632
0.236709 1 2668 2759 0.0003624501631025734 0.9670170351576658
0.236895 1 2669 2759 0.0003624501631025734 0.9673794853207683
0.237166 1 2670 2759 0.0003624501631025734 0.967741935483871
0.237453 1 2671 2759 0.0003624501631025734 0.9681043856469735
0.237525 1 2672 2759 0.0003624501631025734 0.9684668358100761
0.237914 1 2673 2759 0.0003624501631025734 0.9688292859731786
0.238491 1 2674 2759 0.0003624501631025734 0.9691917361362813
0.239856 1 2675 2759 0.0003624501631025734 0.9695541862993838
0.239944 1 2676 2759 0.0003624501631025734 0.9699166364624864
0.240288 1 2677 2759 0.0003624501631025734 0.9702790866255889
0.240845 1 2678 2759 0.0003624501631025734 0.9706415367886916
0.241239 1 2679 2759 0.0003624501631025734 0.9710039869517941
0.241405 1 2680 2759 0.0003624501631025734 0.9713664371148967
0.24289 1 2681 2759 0.0003624501631025734 0.9717288872779992
0.243119 1 2682 2759 0.0003624501631025734 0.9720913374411019
0.243756 1 2683 2759 0.0003624501631025734 0.9724537876042044
0.244092 1 2684 2759 0.0003624501631025734 0.972816237767307
0.245544 1 2685 2759 0.0003624501631025734 0.9731786879304095
0.24594 1 2686 2759 0.0003624501631025734 0.9735411380935122
0.246374 1 2687 2759 0.0003624501631025734 0.9739035882566147
0.246412 1 2688 2759 0.0003624501631025734 0.9742660384197173
0.246587 1 2689 2759 0.0003624501631025734 0.9746284885828198
0.24859 1 2690 2759 0.0003624501631025734 0.9749909387459225
0.249504 1 2691 2759 0.0003624501631025734 0.975353388909025
0.251146 1 2692 2759 0.0003624501631025734 0.9757158390721276
0.251507 1 2693 2759 0.0003624501631025734 0.9760782892352301
0.251796 1 2694 2759 0.0003624501631025734 0.9764407393983328
0.254881 1 2695 2759 0.0003624501631025734 0.9768031895614353
0.255819 1 2696 2759 0.0003624501631025734 0.9771656397245378
0.256149 1 2697 2759 0.0003624501631025734 0.9775280898876404
0.256565 1 2698 2759 0.0003624501631025734 0.977890540050743
0.256966 1 2699 2759 0.0003624501631025734 0.9782529902138456
0.257159 1 2700 2759 0.0003624501631025734 0.9786154403769481
0.257163 1 2701 2759 0.0003624501631025734 0.9789778905400507
0.258021 1 2702 2759 0.0003624501631025734 0.9793403407031533
0.258251 1 2703 2759 0.0003624501631025734 0.9797027908662559
0.258565 1 2704 2759 0.0003624501631025734 0.9800652410293584
0.258812 1 2705 2759 0.0003624501631025734 0.980427691192461
0.259167 1 2706 2759 0.0003624501631025734 0.9807901413555636
0.26086 1 2707 2759 0.0003624501631025734 0.9811525915186662
0.261194 1 2708 2759 0.0003624501631025734 0.9815150416817687
0.263836 1 2709 2759 0.0003624501631025734 0.9818774918448713
0.264277 1 2710 2759 0.0003624501631025734 0.9822399420079739
0.266651 1 2711 2759 0.0003624501631025734 0.9826023921710765
0.268548 1 2712 2759 0.0003624501631025734 0.982964842334179
0.269483 1 2713 2759 0.0003624501631025734 0.9833272924972816
0.270214 1 2714 2759 0.0003624501631025734 0.9836897426603842
0.271793 1 2715 2759 0.0003624501631025734 0.9840521928234868
0.271925 1 2716 2759 0.0003624501631025734 0.9844146429865893
0.272756 1 2717 2759 0.0003624501631025734 0.9847770931496919
0.275516 1 2718 2759 0.0003624501631025734 0.9851395433127945
0.275818 1 2719 2759 0.0003624501631025734 0.9855019934758971
0.277465 1 2720 2759 0.0003624501631025734 0.9858644436389996
0.277956 1 2721 2759 0.0003624501631025734 0.9862268938021022
0.278734 1 2722 2759 0.0003624501631025734 0.9865893439652048
0.279901 1 2723 2759 0.0003624501631025734 0.9869517941283074
0.282391 1 2724 2759 0.0003624501631025734 0.9873142442914099
0.282648 1 2725 2759 0.0003624501631025734 0.9876766944545124
0.28291 1 2726 2759 0.0003624501631025734 0.9880391446176151
0.284938 1 2727 2759 0.0003624501631025734 0.9884015947807177
0.294529 1 2728 2759 0.0003624501631025734 0.9887640449438202
0.29827 1 2729 2759 0.0003624501631025734 0.9891264951069227
0.298902 1 2730 2759 0.0003624501631025734 0.9894889452700254
0.302622 1 2731 2759 0.0003624501631025734 0.989851395433128
0.302943 1 2732 2759 0.0003624501631025734 0.9902138455962305
0.305054 1 2733 2759 0.0003624501631025734 0.990576295759333
0.305079 1 2734 2759 0.0003624501631025734 0.9909387459224357
0.309291 1 2735 2759 0.0003624501631025734 0.9913011960855382
0.309329 1 2736 2759 0.0003624501631025734 0.9916636462486408
0.313096 1 2737 2759 0.0003624501631025734 0.9920260964117433
0.314216 1 2738 2759 0.0003624501631025734 0.992388546574846
0.315345 1 2739 2759 0.0003624501631025734 0.9927509967379485
0.321965 1 2740 2759 0.0003624501631025734 0.9931134469010511
0.324285 1 2741 2759 0.0003624501631025734 0.9934758970641536
0.326568 1 2742 2759 0.0003624501631025734 0.9938383472272563
0.332322 1 2743 2759 0.0003624501631025734 0.9942007973903588
0.337808 1 2744 2759 0.0003624501631025734 0.9945632475534614
0.338331 1 2745 2759 0.0003624501631025734 0.9949256977165639
0.340574 1 2746 2759 0.0003624501631025734 0.9952881478796666
0.342175 1 2747 2759 0.0003624501631025734 0.9956505980427691
0.343114 1 2748 2759 0.0003624501631025734 0.9960130482058717
0.345991 1 2749 2759 0.0003624501631025734 0.9963754983689742
0.348561 1 2750 2759 0.0003624501631025734 0.9967379485320769
0.360041 1 2751 2759 0.0003624501631025734 0.9971003986951794
0.376926 1 2752 2759 0.0003624501631025734 0.997462848858282
0.377467 1 2753 2759 0.0003624501631025734 0.9978252990213845
0.377582 1 2754 2759 0.0003624501631025734 0.9981877491844872
0.390218 1 2755 2759 0.0003624501631025734 0.9985501993475897
0.397377 1 2756 2759 0.0003624501631025734 0.9989126495106923
0.429495 1 2757 2759 0.0003624501631025734 0.9992750996737948
0.449953 1 2758 2759 0.0003624501631025734 0.9996375498368975
0.472349 1 2759 2759 0.0003624501631025734 1.0


==> plots/flask_cdf/data/cdf_2_big_torchserve.txt <==
0.0 1 1 2807 0.0003562522265764161 0.0003562522265764161
0.0254409 1 2 2807 0.0003562522265764161 0.0007125044531528322
0.0260174 1 3 2807 0.0003562522265764161 0.0010687566797292483
0.0270104 1 4 2807 0.0003562522265764161 0.0014250089063056644
0.0290918 1 5 2807 0.0003562522265764161 0.0017812611328820805
0.0311935 1 6 2807 0.0003562522265764161 0.0021375133594584966
0.0312691 1 7 2807 0.0003562522265764161 0.0024937655860349127
0.0317755 1 8 2807 0.0003562522265764161 0.0028500178126113287
0.0339301 1 9 2807 0.0003562522265764161 0.003206270039187745
0.0343132 1 10 2807 0.0003562522265764161 0.003562522265764161
0.0347753 1 11 2807 0.0003562522265764161 0.003918774492340577
0.0353553 1 12 2807 0.0003562522265764161 0.004275026718916993
0.0356076 1 13 2807 0.0003562522265764161 0.004631278945493409
0.0358722 1 14 2807 0.0003562522265764161 0.004987531172069825
0.0361021 1 15 2807 0.0003562522265764161 0.005343783398646241
0.0368152 1 16 2807 0.0003562522265764161 0.0057000356252226575
0.0372186 1 17 2807 0.0003562522265764161 0.006056287851799074
0.0375211 1 18 2807 0.0003562522265764161 0.00641254007837549
0.0380788 1 19 2807 0.0003562522265764161 0.006768792304951906
0.0382686 1 20 2807 0.0003562522265764161 0.007125044531528322
0.0388241 1 21 2807 0.0003562522265764161 0.007481296758104738
0.0390239 1 22 2807 0.0003562522265764161 0.007837548984681154
0.0391817 1 23 2807 0.0003562522265764161 0.008193801211257571
0.0392556 1 24 2807 0.0003562522265764161 0.008550053437833986
0.0393436 1 25 2807 0.0003562522265764161 0.008906305664410403
0.0397048 1 26 2807 0.0003562522265764161 0.009262557890986818
0.0401645 1 27 2807 0.0003562522265764161 0.009618810117563235
0.040401 1 28 2807 0.0003562522265764161 0.00997506234413965
0.0404248 1 29 2807 0.0003562522265764161 0.010331314570716068
0.0407569 1 30 2807 0.0003562522265764161 0.010687566797292483
0.0408416 1 31 2807 0.0003562522265764161 0.0110438190238689
0.0411 1 32 2807 0.0003562522265764161 0.011400071250445315
0.0411153 1 33 2807 0.0003562522265764161 0.011756323477021732
0.0415692 1 34 2807 0.0003562522265764161 0.012112575703598147
0.0416479 1 35 2807 0.0003562522265764161 0.012468827930174564
0.041785 1 36 2807 0.0003562522265764161 0.01282508015675098
0.0418735 1 37 2807 0.0003562522265764161 0.013181332383327396
0.0418954 1 38 2807 0.0003562522265764161 0.013537584609903812
0.0421691 1 39 2807 0.0003562522265764161 0.013893836836480229
0.0422571 1 40 2807 0.0003562522265764161 0.014250089063056644
0.0423579 1 41 2807 0.0003562522265764161 0.01460634128963306
0.0423617 1 42 2807 0.0003562522265764161 0.014962593516209476
0.0424418 1 43 2807 0.0003562522265764161 0.015318845742785893
0.0426328 1 44 2807 0.0003562522265764161 0.015675097969362308
0.0428627 1 45 2807 0.0003562522265764161 0.016031350195938723
0.0432045 1 46 2807 0.0003562522265764161 0.016387602422515142
0.0432501 1 47 2807 0.0003562522265764161 0.016743854649091557
0.043319 1 48 2807 0.0003562522265764161 0.017100106875667972
0.0433509 1 49 2807 0.0003562522265764161 0.017456359102244388
0.0434155 1 50 2807 0.0003562522265764161 0.017812611328820806
0.043766 1 51 2807 0.0003562522265764161 0.01816886355539722
0.0438282 1 52 2807 0.0003562522265764161 0.018525115781973637
0.0438578 1 53 2807 0.0003562522265764161 0.018881368008550052
0.0439963 1 54 2807 0.0003562522265764161 0.01923762023512647
0.0440087 1 55 2807 0.0003562522265764161 0.019593872461702886
0.0440593 1 56 2807 0.0003562522265764161 0.0199501246882793
0.0440724 1 57 2807 0.0003562522265764161 0.020306376914855716
0.0443771 1 58 2807 0.0003562522265764161 0.020662629141432135
0.0444198 1 59 2807 0.0003562522265764161 0.02101888136800855
0.044471 1 60 2807 0.0003562522265764161 0.021375133594584966
0.0444732 1 61 2807 0.0003562522265764161 0.02173138582116138
0.0445416 1 62 2807 0.0003562522265764161 0.0220876380477378
0.0448751 1 63 2807 0.0003562522265764161 0.022443890274314215
0.0449796 1 64 2807 0.0003562522265764161 0.02280014250089063
0.0450964 1 65 2807 0.0003562522265764161 0.023156394727467045
0.0452304 1 66 2807 0.0003562522265764161 0.023512646954043464
0.0455194 1 67 2807 0.0003562522265764161 0.02386889918061988
0.0456386 1 68 2807 0.0003562522265764161 0.024225151407196294
0.0459254 1 69 2807 0.0003562522265764161 0.02458140363377271
0.045984 1 70 2807 0.0003562522265764161 0.02493765586034913
0.0461538 1 71 2807 0.0003562522265764161 0.025293908086925544
0.0464759 1 72 2807 0.0003562522265764161 0.02565016031350196
0.0465486 1 73 2807 0.0003562522265764161 0.026006412540078374
0.0465691 1 74 2807 0.0003562522265764161 0.026362664766654793
0.0465946 1 75 2807 0.0003562522265764161 0.026718916993231208
0.0466828 1 76 2807 0.0003562522265764161 0.027075169219807623
0.0467098 1 77 2807 0.0003562522265764161 0.02743142144638404
0.0469356 1 78 2807 0.0003562522265764161 0.027787673672960457
0.0469551 1 79 2807 0.0003562522265764161 0.028143925899536872
0.0469739 1 80 2807 0.0003562522265764161 0.028500178126113287
0.0471115 1 81 2807 0.0003562522265764161 0.028856430352689703
0.0471392 1 82 2807 0.0003562522265764161 0.02921268257926612
0.0472717 1 83 2807 0.0003562522265764161 0.029568934805842537
0.0473046 1 84 2807 0.0003562522265764161 0.029925187032418952
0.0473297 1 85 2807 0.0003562522265764161 0.030281439258995367
0.0474629 1 86 2807 0.0003562522265764161 0.030637691485571786
0.0476928 1 87 2807 0.0003562522265764161 0.0309939437121482
0.0479324 1 88 2807 0.0003562522265764161 0.031350195938724616
0.047941 1 89 2807 0.0003562522265764161 0.031706448165301035
0.0480256 1 90 2807 0.0003562522265764161 0.03206270039187745
0.0482056 1 91 2807 0.0003562522265764161 0.032418952618453865
0.0483272 1 92 2807 0.0003562522265764161 0.032775204845030284
0.0483346 1 93 2807 0.0003562522265764161 0.033131457071606696
0.0484397 1 94 2807 0.0003562522265764161 0.033487709298183115
0.0488927 1 95 2807 0.0003562522265764161 0.033843961524759526
0.0488973 1 96 2807 0.0003562522265764161 0.034200213751335945
0.0489647 1 97 2807 0.0003562522265764161 0.034556465977912364
0.0489872 1 98 2807 0.0003562522265764161 0.034912718204488775
0.0490029 1 99 2807 0.0003562522265764161 0.035268970431065194
0.0490043 1 100 2807 0.0003562522265764161 0.03562522265764161
0.0490253 1 101 2807 0.0003562522265764161 0.035981474884218025
0.0493586 1 102 2807 0.0003562522265764161 0.03633772711079444
0.0495231 1 103 2807 0.0003562522265764161 0.03669397933737086
0.0495672 1 104 2807 0.0003562522265764161 0.037050231563947274
0.0496528 1 105 2807 0.0003562522265764161 0.03740648379052369
0.0497925 1 106 2807 0.0003562522265764161 0.037762736017100104
0.0499191 1 107 2807 0.0003562522265764161 0.03811898824367652
0.0502687 1 108 2807 0.0003562522265764161 0.03847524047025294
0.0502722 1 109 2807 0.0003562522265764161 0.03883149269682935
0.0503557 1 110 2807 0.0003562522265764161 0.03918774492340577
0.0504699 1 111 2807 0.0003562522265764161 0.03954399714998219
0.0504727 1 112 2807 0.0003562522265764161 0.0399002493765586
0.050493 1 113 2807 0.0003562522265764161 0.04025650160313502
0.0505176 1 114 2807 0.0003562522265764161 0.04061275382971143
0.050704 1 115 2807 0.0003562522265764161 0.04096900605628785
0.0507126 1 116 2807 0.0003562522265764161 0.04132525828286427
0.0513637 1 117 2807 0.0003562522265764161 0.04168151050944068
0.0515325 1 118 2807 0.0003562522265764161 0.0420377627360171
0.0516465 1 119 2807 0.0003562522265764161 0.04239401496259352
0.0516467 1 120 2807 0.0003562522265764161 0.04275026718916993
0.0516846 1 121 2807 0.0003562522265764161 0.04310651941574635
0.0516932 1 122 2807 0.0003562522265764161 0.04346277164232276
0.0518103 1 123 2807 0.0003562522265764161 0.04381902386889918
0.051929 1 124 2807 0.0003562522265764161 0.0441752760954756
0.0519743 1 125 2807 0.0003562522265764161 0.04453152832205201
0.0521879 1 126 2807 0.0003562522265764161 0.04488778054862843
0.052268 1 127 2807 0.0003562522265764161 0.04524403277520485
0.0523181 1 128 2807 0.0003562522265764161 0.04560028500178126
0.0524776 1 129 2807 0.0003562522265764161 0.04595653722835768
0.0524783 1 130 2807 0.0003562522265764161 0.04631278945493409
0.052479 1 131 2807 0.0003562522265764161 0.04666904168151051
0.0525699 1 132 2807 0.0003562522265764161 0.04702529390808693
0.0525837 1 133 2807 0.0003562522265764161 0.04738154613466334
0.0527616 1 134 2807 0.0003562522265764161 0.04773779836123976
0.0528381 1 135 2807 0.0003562522265764161 0.04809405058781618
0.0528586 1 136 2807 0.0003562522265764161 0.04845030281439259
0.0529358 1 137 2807 0.0003562522265764161 0.04880655504096901
0.0529561 1 138 2807 0.0003562522265764161 0.04916280726754542
0.0530372 1 139 2807 0.0003562522265764161 0.04951905949412184
0.0530436 1 140 2807 0.0003562522265764161 0.04987531172069826
0.0531392 1 141 2807 0.0003562522265764161 0.05023156394727467
0.0532298 1 142 2807 0.0003562522265764161 0.05058781617385109
0.0534201 1 143 2807 0.0003562522265764161 0.050944068400427506
0.0534303 1 144 2807 0.0003562522265764161 0.05130032062700392
0.0535481 1 145 2807 0.0003562522265764161 0.051656572853580336
0.0536544 1 146 2807 0.0003562522265764161 0.05201282508015675
0.0536711 1 147 2807 0.0003562522265764161 0.05236907730673317
0.0537205 1 148 2807 0.0003562522265764161 0.052725329533309585
0.0537748 1 149 2807 0.0003562522265764161 0.053081581759886
0.0540535 1 150 2807 0.0003562522265764161 0.053437833986462416
0.0541592 1 151 2807 0.0003562522265764161 0.053794086213038834
0.0541751 1 152 2807 0.0003562522265764161 0.054150338439615246
0.0543332 1 153 2807 0.0003562522265764161 0.054506590666191665
0.0543821 1 154 2807 0.0003562522265764161 0.05486284289276808
0.0544569 1 155 2807 0.0003562522265764161 0.055219095119344495
0.0544858 1 156 2807 0.0003562522265764161 0.055575347345920914
0.054637 1 157 2807 0.0003562522265764161 0.055931599572497326
0.0547173 1 158 2807 0.0003562522265764161 0.056287851799073745
0.0550439 1 159 2807 0.0003562522265764161 0.05664410402565016
0.0551631 1 160 2807 0.0003562522265764161 0.057000356252226575
0.0551744 1 161 2807 0.0003562522265764161 0.057356608478802994
0.0551987 1 162 2807 0.0003562522265764161 0.057712860705379405
0.0552001 1 163 2807 0.0003562522265764161 0.058069112931955824
0.0552294 1 164 2807 0.0003562522265764161 0.05842536515853224
0.0552523 1 165 2807 0.0003562522265764161 0.058781617385108655
0.0553052 1 166 2807 0.0003562522265764161 0.05913786961168507
0.0553069 1 167 2807 0.0003562522265764161 0.05949412183826149
0.0553274 1 168 2807 0.0003562522265764161 0.059850374064837904
0.0553687 1 169 2807 0.0003562522265764161 0.06020662629141432
0.0554228 1 170 2807 0.0003562522265764161 0.060562878517990734
0.0554268 1 171 2807 0.0003562522265764161 0.06091913074456715
0.0554285 1 172 2807 0.0003562522265764161 0.06127538297114357
0.0554378 1 173 2807 0.0003562522265764161 0.06163163519771998
0.0555682 1 174 2807 0.0003562522265764161 0.0619878874242964
0.0555975 1 175 2807 0.0003562522265764161 0.06234413965087282
0.0556066 1 176 2807 0.0003562522265764161 0.06270039187744923
0.0557139 1 177 2807 0.0003562522265764161 0.06305664410402564
0.0557227 1 178 2807 0.0003562522265764161 0.06341289633060207
0.0557573 1 179 2807 0.0003562522265764161 0.06376914855717848
0.0558863 1 180 2807 0.0003562522265764161 0.0641254007837549
0.0559053 1 181 2807 0.0003562522265764161 0.06448165301033132
0.0561635 1 182 2807 0.0003562522265764161 0.06483790523690773
0.0561805 1 183 2807 0.0003562522265764161 0.06519415746348414
0.056216 1 184 2807 0.0003562522265764161 0.06555040969006057
0.0562263 1 185 2807 0.0003562522265764161 0.06590666191663698
0.0562887 1 186 2807 0.0003562522265764161 0.06626291414321339
0.0562954 1 187 2807 0.0003562522265764161 0.06661916636978982
0.0563028 1 188 2807 0.0003562522265764161 0.06697541859636623
0.0563383 1 189 2807 0.0003562522265764161 0.06733167082294264
0.0563836 1 190 2807 0.0003562522265764161 0.06768792304951905
0.0564797 1 191 2807 0.0003562522265764161 0.06804417527609548
0.0565188 1 192 2807 0.0003562522265764161 0.06840042750267189
0.0565326 1 193 2807 0.0003562522265764161 0.0687566797292483
0.0565798 1 194 2807 0.0003562522265764161 0.06911293195582473
0.0566418 1 195 2807 0.0003562522265764161 0.06946918418240114
0.0567245 1 196 2807 0.0003562522265764161 0.06982543640897755
0.0567577 1 197 2807 0.0003562522265764161 0.07018168863555398
0.0568058 1 198 2807 0.0003562522265764161 0.07053794086213039
0.0568118 1 199 2807 0.0003562522265764161 0.0708941930887068
0.0568423 1 200 2807 0.0003562522265764161 0.07125044531528323
0.056989 1 201 2807 0.0003562522265764161 0.07160669754185964
0.0570188 1 202 2807 0.0003562522265764161 0.07196294976843605
0.0570579 1 203 2807 0.0003562522265764161 0.07231920199501247
0.057066 1 204 2807 0.0003562522265764161 0.07267545422158889
0.0571475 1 205 2807 0.0003562522265764161 0.0730317064481653
0.0572042 1 206 2807 0.0003562522265764161 0.07338795867474172
0.0572617 1 207 2807 0.0003562522265764161 0.07374421090131814
0.0573075 1 208 2807 0.0003562522265764161 0.07410046312789455
0.0573144 1 209 2807 0.0003562522265764161 0.07445671535447096
0.0574241 1 210 2807 0.0003562522265764161 0.07481296758104738
0.0574405 1 211 2807 0.0003562522265764161 0.0751692198076238
0.0575438 1 212 2807 0.0003562522265764161 0.07552547203420021
0.0575716 1 213 2807 0.0003562522265764161 0.07588172426077663
0.0576978 1 214 2807 0.0003562522265764161 0.07623797648735305
0.0578878 1 215 2807 0.0003562522265764161 0.07659422871392946
0.0579891 1 216 2807 0.0003562522265764161 0.07695048094050588
0.0579906 1 217 2807 0.0003562522265764161 0.0773067331670823
0.0580428 1 218 2807 0.0003562522265764161 0.0776629853936587
0.0582502 1 219 2807 0.0003562522265764161 0.07801923762023513
0.0582809 1 220 2807 0.0003562522265764161 0.07837548984681154
0.0583644 1 221 2807 0.0003562522265764161 0.07873174207338796
0.058639 1 222 2807 0.0003562522265764161 0.07908799429996438
0.0587769 1 223 2807 0.0003562522265764161 0.0794442465265408
0.0589819 1 224 2807 0.0003562522265764161 0.0798004987531172
0.0590909 1 225 2807 0.0003562522265764161 0.08015675097969362
0.0591075 1 226 2807 0.0003562522265764161 0.08051300320627004
0.0593245 1 227 2807 0.0003562522265764161 0.08086925543284645
0.0594246 1 228 2807 0.0003562522265764161 0.08122550765942287
0.0594714 1 229 2807 0.0003562522265764161 0.08158175988599929
0.059613 1 230 2807 0.0003562522265764161 0.0819380121125757
0.0596244 1 231 2807 0.0003562522265764161 0.08229426433915212
0.0596502 1 232 2807 0.0003562522265764161 0.08265051656572854
0.0596642 1 233 2807 0.0003562522265764161 0.08300676879230495
0.0597692 1 234 2807 0.0003562522265764161 0.08336302101888136
0.0599012 1 235 2807 0.0003562522265764161 0.08371927324545779
0.0599716 1 236 2807 0.0003562522265764161 0.0840755254720342
0.0599875 1 237 2807 0.0003562522265764161 0.08443177769861061
0.0600214 1 238 2807 0.0003562522265764161 0.08478802992518704
0.0600562 1 239 2807 0.0003562522265764161 0.08514428215176345
0.0602698 1 240 2807 0.0003562522265764161 0.08550053437833986
0.0602739 1 241 2807 0.0003562522265764161 0.08585678660491627
0.0602818 1 242 2807 0.0003562522265764161 0.0862130388314927
0.0603538 1 243 2807 0.0003562522265764161 0.08656929105806911
0.0604072 1 244 2807 0.0003562522265764161 0.08692554328464552
0.0605223 1 245 2807 0.0003562522265764161 0.08728179551122195
0.0606849 1 246 2807 0.0003562522265764161 0.08763804773779836
0.0608673 1 247 2807 0.0003562522265764161 0.08799429996437477
0.0609088 1 248 2807 0.0003562522265764161 0.0883505521909512
0.0609727 1 249 2807 0.0003562522265764161 0.08870680441752761
0.0609834 1 250 2807 0.0003562522265764161 0.08906305664410402
0.0609889 1 251 2807 0.0003562522265764161 0.08941930887068045
0.0610664 1 252 2807 0.0003562522265764161 0.08977556109725686
0.0610919 1 253 2807 0.0003562522265764161 0.09013181332383327
0.0610924 1 254 2807 0.0003562522265764161 0.0904880655504097
0.0611484 1 255 2807 0.0003562522265764161 0.09084431777698611
0.0612025 1 256 2807 0.0003562522265764161 0.09120057000356252
0.0612297 1 257 2807 0.0003562522265764161 0.09155682223013893
0.0613277 1 258 2807 0.0003562522265764161 0.09191307445671536
0.0614705 1 259 2807 0.0003562522265764161 0.09226932668329177
0.061548 1 260 2807 0.0003562522265764161 0.09262557890986818
0.0615902 1 261 2807 0.0003562522265764161 0.0929818311364446
0.0616271 1 262 2807 0.0003562522265764161 0.09333808336302102
0.061759 1 263 2807 0.0003562522265764161 0.09369433558959743
0.0618043 1 264 2807 0.0003562522265764161 0.09405058781617386
0.0619833 1 265 2807 0.0003562522265764161 0.09440684004275027
0.0619924 1 266 2807 0.0003562522265764161 0.09476309226932668
0.062012 1 267 2807 0.0003562522265764161 0.0951193444959031
0.0620461 1 268 2807 0.0003562522265764161 0.09547559672247952
0.0620589 1 269 2807 0.0003562522265764161 0.09583184894905593
0.0622022 1 270 2807 0.0003562522265764161 0.09618810117563235
0.0622728 1 271 2807 0.0003562522265764161 0.09654435340220877
0.0622983 1 272 2807 0.0003562522265764161 0.09690060562878518
0.0623102 1 273 2807 0.0003562522265764161 0.09725685785536159
0.0624909 1 274 2807 0.0003562522265764161 0.09761311008193801
0.0625126 1 275 2807 0.0003562522265764161 0.09796936230851443
0.0625834 1 276 2807 0.0003562522265764161 0.09832561453509084
0.0626013 1 277 2807 0.0003562522265764161 0.09868186676166726
0.0626113 1 278 2807 0.0003562522265764161 0.09903811898824368
0.0626395 1 279 2807 0.0003562522265764161 0.09939437121482009
0.0626435 1 280 2807 0.0003562522265764161 0.09975062344139651
0.0626559 1 281 2807 0.0003562522265764161 0.10010687566797292
0.0628233 1 282 2807 0.0003562522265764161 0.10046312789454934
0.0629597 1 283 2807 0.0003562522265764161 0.10081938012112576
0.0630009 1 284 2807 0.0003562522265764161 0.10117563234770217
0.0630901 1 285 2807 0.0003562522265764161 0.10153188457427859
0.0631294 1 286 2807 0.0003562522265764161 0.10188813680085501
0.0631459 1 287 2807 0.0003562522265764161 0.10224438902743142
0.0631487 1 288 2807 0.0003562522265764161 0.10260064125400783
0.0632169 1 289 2807 0.0003562522265764161 0.10295689348058425
0.0632703 1 290 2807 0.0003562522265764161 0.10331314570716067
0.0633738 2 292 2807 0.0007125044531528322 0.1040256501603135
0.0634067 1 293 2807 0.0003562522265764161 0.10438190238688992
0.0634453 1 294 2807 0.0003562522265764161 0.10473815461346633
0.0635211 1 295 2807 0.0003562522265764161 0.10509440684004275
0.0635285 1 296 2807 0.0003562522265764161 0.10545065906661917
0.0636232 1 297 2807 0.0003562522265764161 0.10580691129319558
0.063638 1 298 2807 0.0003562522265764161 0.106163163519772
0.0637305 1 299 2807 0.0003562522265764161 0.10651941574634842
0.063745 1 300 2807 0.0003562522265764161 0.10687566797292483
0.0637643 1 301 2807 0.0003562522265764161 0.10723192019950124
0.0638313 1 302 2807 0.0003562522265764161 0.10758817242607767
0.0638328 1 303 2807 0.0003562522265764161 0.10794442465265408
0.0638335 1 304 2807 0.0003562522265764161 0.10830067687923049
0.063844 1 305 2807 0.0003562522265764161 0.10865692910580692
0.0638638 1 306 2807 0.0003562522265764161 0.10901318133238333
0.0638924 1 307 2807 0.0003562522265764161 0.10936943355895974
0.0640273 1 308 2807 0.0003562522265764161 0.10972568578553615
0.0640635 1 309 2807 0.0003562522265764161 0.11008193801211258
0.0640807 1 310 2807 0.0003562522265764161 0.11043819023868899
0.0641136 1 311 2807 0.0003562522265764161 0.1107944424652654
0.0641625 1 312 2807 0.0003562522265764161 0.11115069469184183
0.0641792 1 313 2807 0.0003562522265764161 0.11150694691841824
0.0641961 1 314 2807 0.0003562522265764161 0.11186319914499465
0.0642333 1 315 2807 0.0003562522265764161 0.11221945137157108
0.0643125 1 316 2807 0.0003562522265764161 0.11257570359814749
0.0644076 1 317 2807 0.0003562522265764161 0.1129319558247239
0.0644169 1 318 2807 0.0003562522265764161 0.11328820805130033
0.0644603 1 319 2807 0.0003562522265764161 0.11364446027787674
0.0644739 1 320 2807 0.0003562522265764161 0.11400071250445315
0.0647736 1 321 2807 0.0003562522265764161 0.11435696473102958
0.0648291 1 322 2807 0.0003562522265764161 0.11471321695760599
0.0648334 1 323 2807 0.0003562522265764161 0.1150694691841824
0.0648341 1 324 2807 0.0003562522265764161 0.11542572141075881
0.064913 1 325 2807 0.0003562522265764161 0.11578197363733524
0.064971 1 326 2807 0.0003562522265764161 0.11613822586391165
0.0649724 1 327 2807 0.0003562522265764161 0.11649447809048806
0.0650311 1 328 2807 0.0003562522265764161 0.11685073031706449
0.0650597 1 329 2807 0.0003562522265764161 0.1172069825436409
0.0650644 1 330 2807 0.0003562522265764161 0.11756323477021731
0.0650833 1 331 2807 0.0003562522265764161 0.11791948699679373
0.0651472 1 332 2807 0.0003562522265764161 0.11827573922337015
0.0651929 1 333 2807 0.0003562522265764161 0.11863199144994656
0.0653408 1 334 2807 0.0003562522265764161 0.11898824367652298
0.0653589 1 335 2807 0.0003562522265764161 0.1193444959030994
0.0653818 1 336 2807 0.0003562522265764161 0.11970074812967581
0.0653934 1 337 2807 0.0003562522265764161 0.12005700035625223
0.0654471 1 338 2807 0.0003562522265764161 0.12041325258282864
0.0656242 1 339 2807 0.0003562522265764161 0.12076950480940506
0.0656495 1 340 2807 0.0003562522265764161 0.12112575703598147
0.0656822 1 341 2807 0.0003562522265764161 0.1214820092625579
0.0658414 1 342 2807 0.0003562522265764161 0.1218382614891343
0.0658712 1 343 2807 0.0003562522265764161 0.12219451371571072
0.0659113 1 344 2807 0.0003562522265764161 0.12255076594228714
0.0659132 1 345 2807 0.0003562522265764161 0.12290701816886355
0.0659587 1 346 2807 0.0003562522265764161 0.12326327039543997
0.0659757 1 347 2807 0.0003562522265764161 0.12361952262201639
0.0659838 1 348 2807 0.0003562522265764161 0.1239757748485928
0.0660002 1 349 2807 0.0003562522265764161 0.12433202707516922
0.0660238 1 350 2807 0.0003562522265764161 0.12468827930174564
0.0661218 1 351 2807 0.0003562522265764161 0.12504453152832204
0.0661285 1 352 2807 0.0003562522265764161 0.12540078375489846
0.0661488 1 353 2807 0.0003562522265764161 0.1257570359814749
0.0661626 1 354 2807 0.0003562522265764161 0.1261132882080513
0.0661666 1 355 2807 0.0003562522265764161 0.12646954043462771
0.0662153 1 356 2807 0.0003562522265764161 0.12682579266120414
0.0662365 1 357 2807 0.0003562522265764161 0.12718204488778054
0.0662577 1 358 2807 0.0003562522265764161 0.12753829711435696
0.0662947 1 359 2807 0.0003562522265764161 0.1278945493409334
0.0663328 1 360 2807 0.0003562522265764161 0.1282508015675098
0.0664523 1 361 2807 0.0003562522265764161 0.1286070537940862
0.066478 1 362 2807 0.0003562522265764161 0.12896330602066264
0.0665772 1 363 2807 0.0003562522265764161 0.12931955824723904
0.0665865 1 364 2807 0.0003562522265764161 0.12967581047381546
0.0665898 1 365 2807 0.0003562522265764161 0.1300320627003919
0.0666506 1 366 2807 0.0003562522265764161 0.13038831492696829
0.06669 1 367 2807 0.0003562522265764161 0.1307445671535447
0.0667064 1 368 2807 0.0003562522265764161 0.13110081938012114
0.0668535 1 369 2807 0.0003562522265764161 0.13145707160669753
0.0669103 1 370 2807 0.0003562522265764161 0.13181332383327396
0.0669422 1 371 2807 0.0003562522265764161 0.13216957605985039
0.0669689 1 372 2807 0.0003562522265764161 0.13252582828642678
0.0670183 1 373 2807 0.0003562522265764161 0.1328820805130032
0.0670333 1 374 2807 0.0003562522265764161 0.13323833273957963
0.0670657 1 375 2807 0.0003562522265764161 0.13359458496615603
0.0671897 1 376 2807 0.0003562522265764161 0.13395083719273246
0.0672033 1 377 2807 0.0003562522265764161 0.13430708941930888
0.0672321 1 378 2807 0.0003562522265764161 0.13466334164588528
0.0673928 1 379 2807 0.0003562522265764161 0.1350195938724617
0.0674374 1 380 2807 0.0003562522265764161 0.1353758460990381
0.0674651 1 381 2807 0.0003562522265764161 0.13573209832561453
0.0676177 1 382 2807 0.0003562522265764161 0.13608835055219096
0.0676348 1 383 2807 0.0003562522265764161 0.13644460277876735
0.0676768 1 384 2807 0.0003562522265764161 0.13680085500534378
0.067704 1 385 2807 0.0003562522265764161 0.1371571072319202
0.0677671 1 386 2807 0.0003562522265764161 0.1375133594584966
0.0678239 1 387 2807 0.0003562522265764161 0.13786961168507303
0.067857 1 388 2807 0.0003562522265764161 0.13822586391164945
0.0680032 1 389 2807 0.0003562522265764161 0.13858211613822585
0.0680475 1 390 2807 0.0003562522265764161 0.13893836836480228
0.0680759 1 391 2807 0.0003562522265764161 0.1392946205913787
0.0681329 1 392 2807 0.0003562522265764161 0.1396508728179551
0.0681536 1 393 2807 0.0003562522265764161 0.14000712504453153
0.0682218 1 394 2807 0.0003562522265764161 0.14036337727110795
0.068275 1 395 2807 0.0003562522265764161 0.14071962949768435
0.0683067 1 396 2807 0.0003562522265764161 0.14107588172426078
0.0683496 1 397 2807 0.0003562522265764161 0.1414321339508372
0.068414 1 398 2807 0.0003562522265764161 0.1417883861774136
0.0684655 1 399 2807 0.0003562522265764161 0.14214463840399003
0.0685384 1 400 2807 0.0003562522265764161 0.14250089063056645
0.0685618 1 401 2807 0.0003562522265764161 0.14285714285714285
0.0685856 1 402 2807 0.0003562522265764161 0.14321339508371927
0.0686033 1 403 2807 0.0003562522265764161 0.1435696473102957
0.0686483 1 404 2807 0.0003562522265764161 0.1439258995368721
0.0686495 1 405 2807 0.0003562522265764161 0.14428215176344852
0.0686698 1 406 2807 0.0003562522265764161 0.14463840399002495
0.0686741 1 407 2807 0.0003562522265764161 0.14499465621660135
0.0686829 1 408 2807 0.0003562522265764161 0.14535090844317777
0.0687056 1 409 2807 0.0003562522265764161 0.1457071606697542
0.068742 1 410 2807 0.0003562522265764161 0.1460634128963306
0.0687561 1 411 2807 0.0003562522265764161 0.14641966512290702
0.0689301 1 412 2807 0.0003562522265764161 0.14677591734948345
0.0689468 1 413 2807 0.0003562522265764161 0.14713216957605985
0.0689931 1 414 2807 0.0003562522265764161 0.14748842180263627
0.0690503 1 415 2807 0.0003562522265764161 0.14784467402921267
0.0691411 1 416 2807 0.0003562522265764161 0.1482009262557891
0.069221 1 417 2807 0.0003562522265764161 0.14855717848236552
0.0692828 1 418 2807 0.0003562522265764161 0.14891343070894192
0.0693998 1 419 2807 0.0003562522265764161 0.14926968293551834
0.0694022 1 420 2807 0.0003562522265764161 0.14962593516209477
0.0694265 1 421 2807 0.0003562522265764161 0.14998218738867117
0.0694489 1 422 2807 0.0003562522265764161 0.1503384396152476
0.0694635 1 423 2807 0.0003562522265764161 0.15069469184182402
0.0695934 1 424 2807 0.0003562522265764161 0.15105094406840042
0.0697076 1 425 2807 0.0003562522265764161 0.15140719629497684
0.0697103 1 426 2807 0.0003562522265764161 0.15176344852155327
0.0697191 1 427 2807 0.0003562522265764161 0.15211970074812967
0.0697284 1 428 2807 0.0003562522265764161 0.1524759529747061
0.0697827 1 429 2807 0.0003562522265764161 0.15283220520128252
0.069819 1 430 2807 0.0003562522265764161 0.15318845742785892
0.069833 1 431 2807 0.0003562522265764161 0.15354470965443534
0.0698922 1 432 2807 0.0003562522265764161 0.15390096188101177
0.0699313 1 433 2807 0.0003562522265764161 0.15425721410758816
0.069953 1 434 2807 0.0003562522265764161 0.1546134663341646
0.0699797 1 435 2807 0.0003562522265764161 0.15496971856074102
0.0699925 1 436 2807 0.0003562522265764161 0.1553259707873174
0.0700293 1 437 2807 0.0003562522265764161 0.15568222301389384
0.0701096 1 438 2807 0.0003562522265764161 0.15603847524047026
0.0701106 1 439 2807 0.0003562522265764161 0.15639472746704666
0.070111 1 440 2807 0.0003562522265764161 0.1567509796936231
0.0701146 1 441 2807 0.0003562522265764161 0.1571072319201995
0.0701213 1 442 2807 0.0003562522265764161 0.1574634841467759
0.0701368 1 443 2807 0.0003562522265764161 0.15781973637335234
0.070194 1 444 2807 0.0003562522265764161 0.15817598859992876
0.0702231 1 445 2807 0.0003562522265764161 0.15853224082650516
0.0702474 1 446 2807 0.0003562522265764161 0.1588884930530816
0.0703113 1 447 2807 0.0003562522265764161 0.15924474527965798
0.0703709 1 448 2807 0.0003562522265764161 0.1596009975062344
0.0703721 1 449 2807 0.0003562522265764161 0.15995724973281084
0.0704453 1 450 2807 0.0003562522265764161 0.16031350195938723
0.0704479 1 451 2807 0.0003562522265764161 0.16066975418596366
0.070529 1 452 2807 0.0003562522265764161 0.16102600641254008
0.070554 1 453 2807 0.0003562522265764161 0.16138225863911648
0.0705652 1 454 2807 0.0003562522265764161 0.1617385108656929
0.0706718 1 455 2807 0.0003562522265764161 0.16209476309226933
0.070745 1 456 2807 0.0003562522265764161 0.16245101531884573
0.0707874 1 457 2807 0.0003562522265764161 0.16280726754542216
0.0708015 1 458 2807 0.0003562522265764161 0.16316351977199858
0.0708067 1 459 2807 0.0003562522265764161 0.16351977199857498
0.0708501 1 460 2807 0.0003562522265764161 0.1638760242251514
0.0708804 1 461 2807 0.0003562522265764161 0.16423227645172783
0.0708852 1 462 2807 0.0003562522265764161 0.16458852867830423
0.0709281 1 463 2807 0.0003562522265764161 0.16494478090488066
0.0709565 1 464 2807 0.0003562522265764161 0.16530103313145708
0.0709767 1 465 2807 0.0003562522265764161 0.16565728535803348
0.0710053 1 466 2807 0.0003562522265764161 0.1660135375846099
0.071023 1 467 2807 0.0003562522265764161 0.16636978981118633
0.0710239 1 468 2807 0.0003562522265764161 0.16672604203776273
0.0710514 1 469 2807 0.0003562522265764161 0.16708229426433915
0.071058 1 470 2807 0.0003562522265764161 0.16743854649091558
0.0710781 1 471 2807 0.0003562522265764161 0.16779479871749198
0.071099 1 472 2807 0.0003562522265764161 0.1681510509440684
0.0711226 1 473 2807 0.0003562522265764161 0.16850730317064483
0.0711927 1 474 2807 0.0003562522265764161 0.16886355539722123
0.0712714 1 475 2807 0.0003562522265764161 0.16921980762379765
0.0712893 1 476 2807 0.0003562522265764161 0.16957605985037408
0.0713215 1 477 2807 0.0003562522265764161 0.16993231207695048
0.0714366 1 478 2807 0.0003562522265764161 0.1702885643035269
0.0714514 1 479 2807 0.0003562522265764161 0.1706448165301033
0.0714519 1 480 2807 0.0003562522265764161 0.17100106875667972
0.0715277 1 481 2807 0.0003562522265764161 0.17135732098325615
0.0715282 1 482 2807 0.0003562522265764161 0.17171357320983255
0.0715375 1 483 2807 0.0003562522265764161 0.17206982543640897
0.0716085 1 484 2807 0.0003562522265764161 0.1724260776629854
0.0716236 1 485 2807 0.0003562522265764161 0.1727823298895618
0.0717154 1 486 2807 0.0003562522265764161 0.17313858211613822
0.0717919 1 487 2807 0.0003562522265764161 0.17349483434271465
0.0718009 1 488 2807 0.0003562522265764161 0.17385108656929105
0.0718465 1 489 2807 0.0003562522265764161 0.17420733879586747
0.07195 1 490 2807 0.0003562522265764161 0.1745635910224439
0.0719538 1 491 2807 0.0003562522265764161 0.1749198432490203
0.0719609 1 492 2807 0.0003562522265764161 0.17527609547559672
0.0719986 1 493 2807 0.0003562522265764161 0.17563234770217315
0.0720201 1 494 2807 0.0003562522265764161 0.17598859992874955
0.0720682 1 495 2807 0.0003562522265764161 0.17634485215532597
0.0721171 1 496 2807 0.0003562522265764161 0.1767011043819024
0.072185 1 497 2807 0.0003562522265764161 0.1770573566084788
0.0722542 1 498 2807 0.0003562522265764161 0.17741360883505522
0.0722592 1 499 2807 0.0003562522265764161 0.17776986106163165
0.0722966 1 500 2807 0.0003562522265764161 0.17812611328820804
0.0723314 1 501 2807 0.0003562522265764161 0.17848236551478447
0.0723341 1 502 2807 0.0003562522265764161 0.1788386177413609
0.0723567 1 503 2807 0.0003562522265764161 0.1791948699679373
0.0724285 1 504 2807 0.0003562522265764161 0.17955112219451372
0.0724881 1 505 2807 0.0003562522265764161 0.17990737442109014
0.0724912 1 506 2807 0.0003562522265764161 0.18026362664766654
0.0725672 1 507 2807 0.0003562522265764161 0.18061987887424297
0.0725803 1 508 2807 0.0003562522265764161 0.1809761311008194
0.0726197 1 509 2807 0.0003562522265764161 0.1813323833273958
0.0727158 1 510 2807 0.0003562522265764161 0.18168863555397222
0.0727754 1 511 2807 0.0003562522265764161 0.18204488778054864
0.0727911 1 512 2807 0.0003562522265764161 0.18240114000712504
0.0728257 1 513 2807 0.0003562522265764161 0.18275739223370147
0.0728505 1 514 2807 0.0003562522265764161 0.18311364446027786
0.0729291 1 515 2807 0.0003562522265764161 0.1834698966868543
0.0729575 1 516 2807 0.0003562522265764161 0.18382614891343071
0.0730026 1 517 2807 0.0003562522265764161 0.1841824011400071
0.0730627 1 518 2807 0.0003562522265764161 0.18453865336658354
0.0730677 1 519 2807 0.0003562522265764161 0.18489490559315996
0.0731535 1 520 2807 0.0003562522265764161 0.18525115781973636
0.0732167 1 521 2807 0.0003562522265764161 0.1856074100463128
0.0732279 1 522 2807 0.0003562522265764161 0.1859636622728892
0.0732374 1 523 2807 0.0003562522265764161 0.1863199144994656
0.0732524 1 524 2807 0.0003562522265764161 0.18667616672604204
0.0732563 1 525 2807 0.0003562522265764161 0.18703241895261846
0.0733213 1 526 2807 0.0003562522265764161 0.18738867117919486
0.0733802 1 527 2807 0.0003562522265764161 0.18774492340577129
0.0734355 1 528 2807 0.0003562522265764161 0.1881011756323477
0.0734358 1 529 2807 0.0003562522265764161 0.1884574278589241
0.0734365 1 530 2807 0.0003562522265764161 0.18881368008550053
0.0734782 1 531 2807 0.0003562522265764161 0.18916993231207696
0.0734999 1 532 2807 0.0003562522265764161 0.18952618453865336
0.0735154 1 533 2807 0.0003562522265764161 0.18988243676522978
0.0735159 1 534 2807 0.0003562522265764161 0.1902386889918062
0.0736074 1 535 2807 0.0003562522265764161 0.1905949412183826
0.0736494 1 536 2807 0.0003562522265764161 0.19095119344495903
0.0736721 1 537 2807 0.0003562522265764161 0.19130744567153546
0.0737419 1 538 2807 0.0003562522265764161 0.19166369789811186
0.0738106 1 539 2807 0.0003562522265764161 0.19201995012468828
0.0738485 1 540 2807 0.0003562522265764161 0.1923762023512647
0.0739303 1 541 2807 0.0003562522265764161 0.1927324545778411
0.0740259 1 542 2807 0.0003562522265764161 0.19308870680441753
0.0741091 1 543 2807 0.0003562522265764161 0.19344495903099396
0.0741246 1 544 2807 0.0003562522265764161 0.19380121125757035
0.0741594 1 545 2807 0.0003562522265764161 0.19415746348414678
0.0741689 1 546 2807 0.0003562522265764161 0.19451371571072318
0.0742276 1 547 2807 0.0003562522265764161 0.1948699679372996
0.0742517 1 548 2807 0.0003562522265764161 0.19522622016387603
0.0742617 1 549 2807 0.0003562522265764161 0.19558247239045243
0.0742633 1 550 2807 0.0003562522265764161 0.19593872461702885
0.0742683 1 551 2807 0.0003562522265764161 0.19629497684360528
0.0743036 1 552 2807 0.0003562522265764161 0.19665122907018168
0.0743432 1 553 2807 0.0003562522265764161 0.1970074812967581
0.0743644 1 554 2807 0.0003562522265764161 0.19736373352333453
0.0743804 1 555 2807 0.0003562522265764161 0.19771998574991093
0.0743988 1 556 2807 0.0003562522265764161 0.19807623797648735
0.0744481 1 557 2807 0.0003562522265764161 0.19843249020306378
0.074518 1 558 2807 0.0003562522265764161 0.19878874242964018
0.0745244 1 559 2807 0.0003562522265764161 0.1991449946562166
0.074585 1 560 2807 0.0003562522265764161 0.19950124688279303
0.0745862 1 561 2807 0.0003562522265764161 0.19985749910936942
0.0745902 1 562 2807 0.0003562522265764161 0.20021375133594585
0.0746405 1 563 2807 0.0003562522265764161 0.20057000356252228
0.0746958 1 564 2807 0.0003562522265764161 0.20092625578909867
0.0747275 1 565 2807 0.0003562522265764161 0.2012825080156751
0.0747361 1 566 2807 0.0003562522265764161 0.20163876024225152
0.0747797 1 567 2807 0.0003562522265764161 0.20199501246882792
0.0748389 1 568 2807 0.0003562522265764161 0.20235126469540435
0.0748563 1 569 2807 0.0003562522265764161 0.20270751692198077
0.0748899 1 570 2807 0.0003562522265764161 0.20306376914855717
0.0749202 1 571 2807 0.0003562522265764161 0.2034200213751336
0.074954 1 572 2807 0.0003562522265764161 0.20377627360171002
0.0749879 1 573 2807 0.0003562522265764161 0.20413252582828642
0.0750074 1 574 2807 0.0003562522265764161 0.20448877805486285
0.0750468 1 575 2807 0.0003562522265764161 0.20484503028143927
0.0751164 1 576 2807 0.0003562522265764161 0.20520128250801567
0.0751317 1 577 2807 0.0003562522265764161 0.2055575347345921
0.0751448 1 578 2807 0.0003562522265764161 0.2059137869611685
0.0751753 1 579 2807 0.0003562522265764161 0.20627003918774492
0.0752802 1 580 2807 0.0003562522265764161 0.20662629141432134
0.0754299 1 581 2807 0.0003562522265764161 0.20698254364089774
0.07549 1 582 2807 0.0003562522265764161 0.20733879586747417
0.0755103 1 583 2807 0.0003562522265764161 0.2076950480940506
0.0755129 1 584 2807 0.0003562522265764161 0.208051300320627
0.0755308 1 585 2807 0.0003562522265764161 0.20840755254720342
0.075588 1 586 2807 0.0003562522265764161 0.20876380477377984
0.0756326 1 587 2807 0.0003562522265764161 0.20912005700035624
0.075639 1 588 2807 0.0003562522265764161 0.20947630922693267
0.0756845 1 589 2807 0.0003562522265764161 0.2098325614535091
0.0757139 1 590 2807 0.0003562522265764161 0.2101888136800855
0.0757725 1 591 2807 0.0003562522265764161 0.21054506590666192
0.0758193 1 592 2807 0.0003562522265764161 0.21090131813323834
0.0758524 1 593 2807 0.0003562522265764161 0.21125757035981474
0.0758691 1 594 2807 0.0003562522265764161 0.21161382258639116
0.0758829 1 595 2807 0.0003562522265764161 0.2119700748129676
0.0759006 1 596 2807 0.0003562522265764161 0.212326327039544
0.0759909 1 597 2807 0.0003562522265764161 0.21268257926612041
0.0760071 1 598 2807 0.0003562522265764161 0.21303883149269684
0.0760105 1 599 2807 0.0003562522265764161 0.21339508371927324
0.0760591 1 600 2807 0.0003562522265764161 0.21375133594584966
0.0760832 1 601 2807 0.0003562522265764161 0.2141075881724261
0.0760844 1 602 2807 0.0003562522265764161 0.2144638403990025
0.0761702 1 603 2807 0.0003562522265764161 0.2148200926255789
0.0762095 1 604 2807 0.0003562522265764161 0.21517634485215534
0.0762174 1 605 2807 0.0003562522265764161 0.21553259707873174
0.0762498 1 606 2807 0.0003562522265764161 0.21588884930530816
0.0763633 1 607 2807 0.0003562522265764161 0.2162451015318846
0.076365 1 608 2807 0.0003562522265764161 0.21660135375846098
0.0764003 1 609 2807 0.0003562522265764161 0.2169576059850374
0.0764174 1 610 2807 0.0003562522265764161 0.21731385821161384
0.076498 1 611 2807 0.0003562522265764161 0.21767011043819023
0.0765681 1 612 2807 0.0003562522265764161 0.21802636266476666
0.0765781 1 613 2807 0.0003562522265764161 0.21838261489134306
0.0766392 1 614 2807 0.0003562522265764161 0.21873886711791948
0.0766642 1 615 2807 0.0003562522265764161 0.2190951193444959
0.0766649 1 616 2807 0.0003562522265764161 0.2194513715710723
0.0766716 1 617 2807 0.0003562522265764161 0.21980762379764873
0.0767572 1 618 2807 0.0003562522265764161 0.22016387602422516
0.0768173 1 619 2807 0.0003562522265764161 0.22052012825080156
0.076829 1 620 2807 0.0003562522265764161 0.22087638047737798
0.0768306 1 621 2807 0.0003562522265764161 0.2212326327039544
0.0768313 1 622 2807 0.0003562522265764161 0.2215888849305308
0.0768476 1 623 2807 0.0003562522265764161 0.22194513715710723
0.0768692 1 624 2807 0.0003562522265764161 0.22230138938368366
0.0768988 1 625 2807 0.0003562522265764161 0.22265764161026005
0.0769329 1 626 2807 0.0003562522265764161 0.22301389383683648
0.0770071 1 627 2807 0.0003562522265764161 0.2233701460634129
0.0770178 1 628 2807 0.0003562522265764161 0.2237263982899893
0.0770249 1 629 2807 0.0003562522265764161 0.22408265051656573
0.0770271 1 630 2807 0.0003562522265764161 0.22443890274314215
0.0770397 1 631 2807 0.0003562522265764161 0.22479515496971855
0.0770478 1 632 2807 0.0003562522265764161 0.22515140719629498
0.0771191 1 633 2807 0.0003562522265764161 0.2255076594228714
0.0771351 1 634 2807 0.0003562522265764161 0.2258639116494478
0.0771663 1 635 2807 0.0003562522265764161 0.22622016387602423
0.0771945 1 636 2807 0.0003562522265764161 0.22657641610260065
0.077282 1 637 2807 0.0003562522265764161 0.22693266832917705
0.0773466 1 638 2807 0.0003562522265764161 0.22728892055575348
0.0773778 1 639 2807 0.0003562522265764161 0.2276451727823299
0.0774033 1 640 2807 0.0003562522265764161 0.2280014250089063
0.0774117 1 641 2807 0.0003562522265764161 0.22835767723548273
0.0774233 1 642 2807 0.0003562522265764161 0.22871392946205915
0.0774403 1 643 2807 0.0003562522265764161 0.22907018168863555
0.0774782 1 644 2807 0.0003562522265764161 0.22942643391521197
0.0775223 1 645 2807 0.0003562522265764161 0.22978268614178837
0.0775235 1 646 2807 0.0003562522265764161 0.2301389383683648
0.0775738 1 647 2807 0.0003562522265764161 0.23049519059494122
0.0775943 1 648 2807 0.0003562522265764161 0.23085144282151762
0.0776012 1 649 2807 0.0003562522265764161 0.23120769504809405
0.077666 1 650 2807 0.0003562522265764161 0.23156394727467047
0.0778017 1 651 2807 0.0003562522265764161 0.23192019950124687
0.0778339 1 652 2807 0.0003562522265764161 0.2322764517278233
0.077847 1 653 2807 0.0003562522265764161 0.23263270395439972
0.0778842 1 654 2807 0.0003562522265764161 0.23298895618097612
0.077913 1 655 2807 0.0003562522265764161 0.23334520840755255
0.0779436 1 656 2807 0.0003562522265764161 0.23370146063412897
0.0780451 1 657 2807 0.0003562522265764161 0.23405771286070537
0.078063 1 658 2807 0.0003562522265764161 0.2344139650872818
0.0781019 1 659 2807 0.0003562522265764161 0.23477021731385822
0.0781651 1 660 2807 0.0003562522265764161 0.23512646954043462
0.0782442 1 661 2807 0.0003562522265764161 0.23548272176701104
0.0782793 1 662 2807 0.0003562522265764161 0.23583897399358747
0.0783 1 663 2807 0.0003562522265764161 0.23619522622016387
0.0783954 1 664 2807 0.0003562522265764161 0.2365514784467403
0.0784478 1 665 2807 0.0003562522265764161 0.23690773067331672
0.0785439 1 666 2807 0.0003562522265764161 0.23726398289989312
0.0785484 1 667 2807 0.0003562522265764161 0.23762023512646954
0.0785711 1 668 2807 0.0003562522265764161 0.23797648735304597
0.0785804 1 669 2807 0.0003562522265764161 0.23833273957962237
0.0786133 1 670 2807 0.0003562522265764161 0.2386889918061988
0.0786986 1 671 2807 0.0003562522265764161 0.23904524403277522
0.0787113 1 672 2807 0.0003562522265764161 0.23940149625935161
0.078712 1 673 2807 0.0003562522265764161 0.23975774848592804
0.0787323 1 674 2807 0.0003562522265764161 0.24011400071250447
0.078764 1 675 2807 0.0003562522265764161 0.24047025293908086
0.0787749 1 676 2807 0.0003562522265764161 0.2408265051656573
0.07881 1 677 2807 0.0003562522265764161 0.2411827573922337
0.0789218 1 678 2807 0.0003562522265764161 0.2415390096188101
0.0789826 1 679 2807 0.0003562522265764161 0.24189526184538654
0.0789859 1 680 2807 0.0003562522265764161 0.24225151407196294
0.0790167 1 681 2807 0.0003562522265764161 0.24260776629853936
0.0790348 1 682 2807 0.0003562522265764161 0.2429640185251158
0.0790637 1 683 2807 0.0003562522265764161 0.24332027075169219
0.0790675 1 684 2807 0.0003562522265764161 0.2436765229782686
0.079097 1 685 2807 0.0003562522265764161 0.24403277520484504
0.079133 1 686 2807 0.0003562522265764161 0.24438902743142144
0.0791483 1 687 2807 0.0003562522265764161 0.24474527965799786
0.0791893 1 688 2807 0.0003562522265764161 0.2451015318845743
0.0792162 1 689 2807 0.0003562522265764161 0.24545778411115068
0.0792575 1 690 2807 0.0003562522265764161 0.2458140363377271
0.0792789 1 691 2807 0.0003562522265764161 0.24617028856430354
0.079313 1 692 2807 0.0003562522265764161 0.24652654079087993
0.0793498 1 693 2807 0.0003562522265764161 0.24688279301745636
0.0793707 1 694 2807 0.0003562522265764161 0.24723904524403278
0.0793755 1 695 2807 0.0003562522265764161 0.24759529747060918
0.0793869 1 696 2807 0.0003562522265764161 0.2479515496971856
0.0794303 1 697 2807 0.0003562522265764161 0.24830780192376203
0.079457 1 698 2807 0.0003562522265764161 0.24866405415033843
0.0794778 1 699 2807 0.0003562522265764161 0.24902030637691486
0.0795681 1 700 2807 0.0003562522265764161 0.24937655860349128
0.0796049 1 701 2807 0.0003562522265764161 0.24973281083006768
0.0797355 1 702 2807 0.0003562522265764161 0.2500890630566441
0.0797641 1 703 2807 0.0003562522265764161 0.2504453152832205
0.079776 1 704 2807 0.0003562522265764161 0.25080156750979693
0.0798106 1 705 2807 0.0003562522265764161 0.25115781973637336
0.079833 1 706 2807 0.0003562522265764161 0.2515140719629498
0.0799508 1 707 2807 0.0003562522265764161 0.2518703241895262
0.0800252 1 708 2807 0.0003562522265764161 0.2522265764161026
0.0800774 1 709 2807 0.0003562522265764161 0.252582828642679
0.0800941 1 710 2807 0.0003562522265764161 0.25293908086925543
0.080127 1 711 2807 0.0003562522265764161 0.25329533309583185
0.0801353 1 712 2807 0.0003562522265764161 0.2536515853224083
0.0801551 1 713 2807 0.0003562522265764161 0.2540078375489847
0.0802488 1 714 2807 0.0003562522265764161 0.2543640897755611
0.0802848 1 715 2807 0.0003562522265764161 0.2547203420021375
0.080323 1 716 2807 0.0003562522265764161 0.2550765942287139
0.0804772 1 717 2807 0.0003562522265764161 0.25543284645529035
0.0804827 1 718 2807 0.0003562522265764161 0.2557890986818668
0.080518 1 719 2807 0.0003562522265764161 0.2561453509084432
0.0805259 1 720 2807 0.0003562522265764161 0.2565016031350196
0.0805945 1 721 2807 0.0003562522265764161 0.256857855361596
0.0806155 1 722 2807 0.0003562522265764161 0.2572141075881724
0.0807958 1 723 2807 0.0003562522265764161 0.25757035981474885
0.0808015 1 724 2807 0.0003562522265764161 0.2579266120413253
0.0808327 1 725 2807 0.0003562522265764161 0.2582828642679017
0.0808573 1 726 2807 0.0003562522265764161 0.25863911649447807
0.0809147 1 727 2807 0.0003562522265764161 0.2589953687210545
0.0809274 1 728 2807 0.0003562522265764161 0.2593516209476309
0.0809298 1 729 2807 0.0003562522265764161 0.25970787317420735
0.0809677 1 730 2807 0.0003562522265764161 0.2600641254007838
0.0809858 1 731 2807 0.0003562522265764161 0.26042037762736014
0.0810089 1 732 2807 0.0003562522265764161 0.26077662985393657
0.0810361 1 733 2807 0.0003562522265764161 0.261132882080513
0.0811303 1 734 2807 0.0003562522265764161 0.2614891343070894
0.0812235 1 735 2807 0.0003562522265764161 0.26184538653366585
0.0812457 1 736 2807 0.0003562522265764161 0.2622016387602423
0.0812736 1 737 2807 0.0003562522265764161 0.26255789098681864
0.0812898 1 738 2807 0.0003562522265764161 0.26291414321339507
0.0812988 1 739 2807 0.0003562522265764161 0.2632703954399715
0.0813956 1 740 2807 0.0003562522265764161 0.2636266476665479
0.0814984 1 741 2807 0.0003562522265764161 0.26398289989312435
0.0814996 1 742 2807 0.0003562522265764161 0.26433915211970077
0.0815139 1 743 2807 0.0003562522265764161 0.26469540434627714
0.0815372 1 744 2807 0.0003562522265764161 0.26505165657285357
0.0815468 1 745 2807 0.0003562522265764161 0.26540790879943
0.0816598 1 746 2807 0.0003562522265764161 0.2657641610260064
0.0816665 1 747 2807 0.0003562522265764161 0.26612041325258284
0.0818 1 748 2807 0.0003562522265764161 0.26647666547915927
0.0818059 1 749 2807 0.0003562522265764161 0.26683291770573564
0.0818176 1 750 2807 0.0003562522265764161 0.26718916993231207
0.0818183 1 751 2807 0.0003562522265764161 0.2675454221588885
0.0818677 1 752 2807 0.0003562522265764161 0.2679016743854649
0.0818908 1 753 2807 0.0003562522265764161 0.26825792661204134
0.0819046 1 754 2807 0.0003562522265764161 0.26861417883861777
0.0819237 1 755 2807 0.0003562522265764161 0.26897043106519414
0.0819635 1 756 2807 0.0003562522265764161 0.26932668329177056
0.0820479 1 757 2807 0.0003562522265764161 0.269682935518347
0.082077 1 758 2807 0.0003562522265764161 0.2700391877449234
0.0820947 1 759 2807 0.0003562522265764161 0.27039543997149984
0.0821953 1 760 2807 0.0003562522265764161 0.2707516921980762
0.0822074 1 761 2807 0.0003562522265764161 0.27110794442465264
0.0822186 1 762 2807 0.0003562522265764161 0.27146419665122906
0.0822771 1 763 2807 0.0003562522265764161 0.2718204488778055
0.0823019 1 764 2807 0.0003562522265764161 0.2721767011043819
0.0823293 1 765 2807 0.0003562522265764161 0.27253295333095834
0.0823345 1 766 2807 0.0003562522265764161 0.2728892055575347
0.0823634 1 767 2807 0.0003562522265764161 0.27324545778411113
0.0823729 1 768 2807 0.0003562522265764161 0.27360171001068756
0.0824206 1 769 2807 0.0003562522265764161 0.273957962237264
0.0824761 1 770 2807 0.0003562522265764161 0.2743142144638404
0.0825584 1 771 2807 0.0003562522265764161 0.27467046669041684
0.0826225 1 772 2807 0.0003562522265764161 0.2750267189169932
0.0826256 1 773 2807 0.0003562522265764161 0.27538297114356963
0.0826986 1 774 2807 0.0003562522265764161 0.27573922337014606
0.0827184 1 775 2807 0.0003562522265764161 0.2760954755967225
0.0827746 1 776 2807 0.0003562522265764161 0.2764517278232989
0.0827811 1 777 2807 0.0003562522265764161 0.27680798004987534
0.0828056 1 778 2807 0.0003562522265764161 0.2771642322764517
0.0828097 1 779 2807 0.0003562522265764161 0.27752048450302813
0.0828726 1 780 2807 0.0003562522265764161 0.27787673672960456
0.082948 1 781 2807 0.0003562522265764161 0.278232988956181
0.0829568 1 782 2807 0.0003562522265764161 0.2785892411827574
0.0830348 1 783 2807 0.0003562522265764161 0.27894549340933383
0.0830591 1 784 2807 0.0003562522265764161 0.2793017456359102
0.0830734 1 785 2807 0.0003562522265764161 0.27965799786248663
0.083077 1 786 2807 0.0003562522265764161 0.28001425008906305
0.0831237 1 787 2807 0.0003562522265764161 0.2803705023156395
0.0831745 1 788 2807 0.0003562522265764161 0.2807267545422159
0.0831871 1 789 2807 0.0003562522265764161 0.28108300676879233
0.0832243 1 790 2807 0.0003562522265764161 0.2814392589953687
0.0832438 1 791 2807 0.0003562522265764161 0.2817955112219451
0.0832546 1 792 2807 0.0003562522265764161 0.28215176344852155
0.083338 1 793 2807 0.0003562522265764161 0.282508015675098
0.0834162 1 794 2807 0.0003562522265764161 0.2828642679016744
0.083565 1 795 2807 0.0003562522265764161 0.2832205201282508
0.0836227 1 796 2807 0.0003562522265764161 0.2835767723548272
0.0836351 1 797 2807 0.0003562522265764161 0.2839330245814036
0.0837157 1 798 2807 0.0003562522265764161 0.28428927680798005
0.0837209 1 799 2807 0.0003562522265764161 0.2846455290345565
0.083765 1 800 2807 0.0003562522265764161 0.2850017812611329
0.0838397 1 801 2807 0.0003562522265764161 0.2853580334877093
0.0838559 1 802 2807 0.0003562522265764161 0.2857142857142857
0.0839102 1 803 2807 0.0003562522265764161 0.2860705379408621
0.0839756 1 804 2807 0.0003562522265764161 0.28642679016743855
0.0840416 1 805 2807 0.0003562522265764161 0.286783042394015
0.0840676 1 806 2807 0.0003562522265764161 0.2871392946205914
0.0840802 1 807 2807 0.0003562522265764161 0.28749554684716777
0.0840998 1 808 2807 0.0003562522265764161 0.2878517990737442
0.0841386 1 809 2807 0.0003562522265764161 0.2882080513003206
0.0842004 1 810 2807 0.0003562522265764161 0.28856430352689705
0.0842137 1 811 2807 0.0003562522265764161 0.2889205557534735
0.0842474 1 812 2807 0.0003562522265764161 0.2892768079800499
0.0842855 1 813 2807 0.0003562522265764161 0.28963306020662627
0.0843284 1 814 2807 0.0003562522265764161 0.2899893124332027
0.0843599 1 815 2807 0.0003562522265764161 0.2903455646597791
0.0843885 1 816 2807 0.0003562522265764161 0.29070181688635555
0.0844193 1 817 2807 0.0003562522265764161 0.29105806911293197
0.0844395 1 818 2807 0.0003562522265764161 0.2914143213395084
0.0844517 1 819 2807 0.0003562522265764161 0.29177057356608477
0.0844872 1 820 2807 0.0003562522265764161 0.2921268257926612
0.0845304 1 821 2807 0.0003562522265764161 0.2924830780192376
0.0845451 1 822 2807 0.0003562522265764161 0.29283933024581404
0.0847068 1 823 2807 0.0003562522265764161 0.29319558247239047
0.0848362 1 824 2807 0.0003562522265764161 0.2935518346989669
0.0848498 1 825 2807 0.0003562522265764161 0.29390808692554327
0.0848873 1 826 2807 0.0003562522265764161 0.2942643391521197
0.0849206 1 827 2807 0.0003562522265764161 0.2946205913786961
0.084949 1 828 2807 0.0003562522265764161 0.29497684360527254
0.0849533 1 829 2807 0.0003562522265764161 0.29533309583184897
0.0849717 1 830 2807 0.0003562522265764161 0.29568934805842534
0.0850506 1 831 2807 0.0003562522265764161 0.29604560028500176
0.0850856 1 832 2807 0.0003562522265764161 0.2964018525115782
0.0850871 1 833 2807 0.0003562522265764161 0.2967581047381546
0.0851486 1 834 2807 0.0003562522265764161 0.29711435696473104
0.0851991 1 835 2807 0.0003562522265764161 0.29747060919130747
0.0852933 1 836 2807 0.0003562522265764161 0.29782686141788384
0.0854423 1 837 2807 0.0003562522265764161 0.29818311364446026
0.0854561 1 838 2807 0.0003562522265764161 0.2985393658710367
0.0855043 1 839 2807 0.0003562522265764161 0.2988956180976131
0.0855074 1 840 2807 0.0003562522265764161 0.29925187032418954
0.0855522 1 841 2807 0.0003562522265764161 0.29960812255076597
0.0855644 1 842 2807 0.0003562522265764161 0.29996437477734234
0.0855727 1 843 2807 0.0003562522265764161 0.30032062700391876
0.0856464 1 844 2807 0.0003562522265764161 0.3006768792304952
0.0856593 1 845 2807 0.0003562522265764161 0.3010331314570716
0.0857253 1 846 2807 0.0003562522265764161 0.30138938368364804
0.0857482 1 847 2807 0.0003562522265764161 0.30174563591022446
0.0857561 1 848 2807 0.0003562522265764161 0.30210188813680083
0.0857654 1 849 2807 0.0003562522265764161 0.30245814036337726
0.0857868 1 850 2807 0.0003562522265764161 0.3028143925899537
0.0858026 1 851 2807 0.0003562522265764161 0.3031706448165301
0.0858295 1 852 2807 0.0003562522265764161 0.30352689704310654
0.0858343 1 853 2807 0.0003562522265764161 0.30388314926968296
0.0858796 1 854 2807 0.0003562522265764161 0.30423940149625933
0.0859075 1 855 2807 0.0003562522265764161 0.30459565372283576
0.0860283 1 856 2807 0.0003562522265764161 0.3049519059494122
0.0860674 1 857 2807 0.0003562522265764161 0.3053081581759886
0.0861249 1 858 2807 0.0003562522265764161 0.30566441040256503
0.0861366 1 859 2807 0.0003562522265764161 0.3060206626291414
0.0861597 1 860 2807 0.0003562522265764161 0.30637691485571783
0.0861778 1 861 2807 0.0003562522265764161 0.30673316708229426
0.0862181 1 862 2807 0.0003562522265764161 0.3070894193088707
0.086287 1 863 2807 0.0003562522265764161 0.3074456715354471
0.0863314 1 864 2807 0.0003562522265764161 0.30780192376202353
0.0863829 1 865 2807 0.0003562522265764161 0.3081581759885999
0.0864017 1 866 2807 0.0003562522265764161 0.30851442821517633
0.0864363 1 867 2807 0.0003562522265764161 0.30887068044175275
0.0864995 1 868 2807 0.0003562522265764161 0.3092269326683292
0.0864999 1 869 2807 0.0003562522265764161 0.3095831848949056
0.0865822 1 870 2807 0.0003562522265764161 0.30993943712148203
0.0866244 1 871 2807 0.0003562522265764161 0.3102956893480584
0.0866525 1 872 2807 0.0003562522265764161 0.3106519415746348
0.0867879 1 873 2807 0.0003562522265764161 0.31100819380121125
0.0868447 1 874 2807 0.0003562522265764161 0.3113644460277877
0.0868759 1 875 2807 0.0003562522265764161 0.3117206982543641
0.0868793 1 876 2807 0.0003562522265764161 0.31207695048094053
0.0869129 1 877 2807 0.0003562522265764161 0.3124332027075169
0.0869138 1 878 2807 0.0003562522265764161 0.3127894549340933
0.0870252 1 879 2807 0.0003562522265764161 0.31314570716066975
0.0870435 1 880 2807 0.0003562522265764161 0.3135019593872462
0.0870492 1 881 2807 0.0003562522265764161 0.3138582116138226
0.0870652 2 883 2807 0.0007125044531528322 0.3145707160669754
0.0871041 1 884 2807 0.0003562522265764161 0.3149269682935518
0.0872009 1 885 2807 0.0003562522265764161 0.31528322052012825
0.0872416 1 886 2807 0.0003562522265764161 0.3156394727467047
0.0872724 1 887 2807 0.0003562522265764161 0.3159957249732811
0.0872893 1 888 2807 0.0003562522265764161 0.3163519771998575
0.0872993 1 889 2807 0.0003562522265764161 0.3167082294264339
0.0873528 1 890 2807 0.0003562522265764161 0.3170644816530103
0.0874093 1 891 2807 0.0003562522265764161 0.31742073387958675
0.0874922 1 892 2807 0.0003562522265764161 0.3177769861061632
0.0874968 1 893 2807 0.0003562522265764161 0.3181332383327396
0.0875049 1 894 2807 0.0003562522265764161 0.31848949055931597
0.0875099 1 895 2807 0.0003562522265764161 0.3188457427858924
0.0875108 1 896 2807 0.0003562522265764161 0.3192019950124688
0.0875244 1 897 2807 0.0003562522265764161 0.31955824723904525
0.0875254 1 898 2807 0.0003562522265764161 0.31991449946562167
0.0875449 1 899 2807 0.0003562522265764161 0.3202707516921981
0.0876684 1 900 2807 0.0003562522265764161 0.32062700391877447
0.0878026 1 901 2807 0.0003562522265764161 0.3209832561453509
0.0878987 1 902 2807 0.0003562522265764161 0.3213395083719273
0.0879085 1 903 2807 0.0003562522265764161 0.32169576059850374
0.0879653 1 904 2807 0.0003562522265764161 0.32205201282508017
0.0879905 1 905 2807 0.0003562522265764161 0.3224082650516566
0.0880237 1 906 2807 0.0003562522265764161 0.32276451727823297
0.0880992 1 907 2807 0.0003562522265764161 0.3231207695048094
0.0881267 1 908 2807 0.0003562522265764161 0.3234770217313858
0.0881565 1 909 2807 0.0003562522265764161 0.32383327395796224
0.0881784 1 910 2807 0.0003562522265764161 0.32418952618453867
0.0882046 1 911 2807 0.0003562522265764161 0.3245457784111151
0.0882182 1 912 2807 0.0003562522265764161 0.32490203063769146
0.0882289 1 913 2807 0.0003562522265764161 0.3252582828642679
0.0882444 1 914 2807 0.0003562522265764161 0.3256145350908443
0.0883131 1 915 2807 0.0003562522265764161 0.32597078731742074
0.0883389 1 916 2807 0.0003562522265764161 0.32632703954399717
0.0883539 1 917 2807 0.0003562522265764161 0.3266832917705736
0.088357 1 918 2807 0.0003562522265764161 0.32703954399714996
0.0883844 1 919 2807 0.0003562522265764161 0.3273957962237264
0.0884025 1 920 2807 0.0003562522265764161 0.3277520484503028
0.0884252 1 921 2807 0.0003562522265764161 0.32810830067687924
0.0884309 1 922 2807 0.0003562522265764161 0.32846455290345566
0.0884671 1 923 2807 0.0003562522265764161 0.3288208051300321
0.0885105 1 924 2807 0.0003562522265764161 0.32917705735660846
0.0885329 1 925 2807 0.0003562522265764161 0.3295333095831849
0.0885344 1 926 2807 0.0003562522265764161 0.3298895618097613
0.0885444 1 927 2807 0.0003562522265764161 0.33024581403633774
0.0885453 1 928 2807 0.0003562522265764161 0.33060206626291416
0.0885527 2 930 2807 0.0007125044531528322 0.33131457071606696
0.0885675 1 931 2807 0.0003562522265764161 0.3316708229426434
0.0885913 1 932 2807 0.0003562522265764161 0.3320270751692198
0.0886676 1 933 2807 0.0003562522265764161 0.33238332739579624
0.0886798 1 934 2807 0.0003562522265764161 0.33273957962237266
0.0887024 1 935 2807 0.0003562522265764161 0.33309583184894903
0.0887146 1 936 2807 0.0003562522265764161 0.33345208407552546
0.0887206 1 937 2807 0.0003562522265764161 0.3338083363021019
0.0887294 1 938 2807 0.0003562522265764161 0.3341645885286783
0.088753 1 939 2807 0.0003562522265764161 0.33452084075525473
0.0887632 1 940 2807 0.0003562522265764161 0.33487709298183116
0.0887635 1 941 2807 0.0003562522265764161 0.33523334520840753
0.0888078 1 942 2807 0.0003562522265764161 0.33558959743498396
0.0888333 1 943 2807 0.0003562522265764161 0.3359458496615604
0.0888469 1 944 2807 0.0003562522265764161 0.3363021018881368
0.0888708 1 945 2807 0.0003562522265764161 0.33665835411471323
0.0888827 1 946 2807 0.0003562522265764161 0.33701460634128966
0.0889297 2 948 2807 0.0007125044531528322 0.33772711079444245
0.0889854 1 949 2807 0.0003562522265764161 0.3380833630210189
0.0890222 1 950 2807 0.0003562522265764161 0.3384396152475953
0.0890565 1 951 2807 0.0003562522265764161 0.33879586747417173
0.0890625 1 952 2807 0.0003562522265764161 0.33915211970074816
0.0890853 1 953 2807 0.0003562522265764161 0.3395083719273245
0.0893719 1 954 2807 0.0003562522265764161 0.33986462415390095
0.0894079 1 955 2807 0.0003562522265764161 0.3402208763804774
0.0894508 1 956 2807 0.0003562522265764161 0.3405771286070538
0.0894964 1 957 2807 0.0003562522265764161 0.34093338083363023
0.0896189 1 958 2807 0.0003562522265764161 0.3412896330602066
0.089669 1 959 2807 0.0003562522265764161 0.341645885286783
0.0896831 1 960 2807 0.0003562522265764161 0.34200213751335945
0.0897009 1 961 2807 0.0003562522265764161 0.3423583897399359
0.0897486 1 962 2807 0.0003562522265764161 0.3427146419665123
0.0897839 1 963 2807 0.0003562522265764161 0.3430708941930887
0.0898335 1 964 2807 0.0003562522265764161 0.3434271464196651
0.0898609 1 965 2807 0.0003562522265764161 0.3437833986462415
0.0899608 1 966 2807 0.0003562522265764161 0.34413965087281795
0.0899737 1 967 2807 0.0003562522265764161 0.3444959030993944
0.0899982 1 968 2807 0.0003562522265764161 0.3448521553259708
0.0900133 1 969 2807 0.0003562522265764161 0.3452084075525472
0.0900249 1 970 2807 0.0003562522265764161 0.3455646597791236
0.0900531 1 971 2807 0.0003562522265764161 0.3459209120057
0.0900724 1 972 2807 0.0003562522265764161 0.34627716423227645
0.090133 1 973 2807 0.0003562522265764161 0.34663341645885287
0.0901663 1 974 2807 0.0003562522265764161 0.3469896686854293
0.0902555 1 975 2807 0.0003562522265764161 0.3473459209120057
0.0902731 1 976 2807 0.0003562522265764161 0.3477021731385821
0.0903063 1 977 2807 0.0003562522265764161 0.3480584253651585
0.0903292 1 978 2807 0.0003562522265764161 0.34841467759173494
0.0903578 1 979 2807 0.0003562522265764161 0.34877092981831137
0.0903797 1 980 2807 0.0003562522265764161 0.3491271820448878
0.0903869 1 981 2807 0.0003562522265764161 0.3494834342714642
0.0904338 1 982 2807 0.0003562522265764161 0.3498396864980406
0.0904634 1 983 2807 0.0003562522265764161 0.350195938724617
0.090498 1 984 2807 0.0003562522265764161 0.35055219095119344
0.0905247 1 985 2807 0.0003562522265764161 0.35090844317776987
0.0905476 1 986 2807 0.0003562522265764161 0.3512646954043463
0.0905609 1 987 2807 0.0003562522265764161 0.3516209476309227
0.0905802 1 988 2807 0.0003562522265764161 0.3519771998574991
0.0906162 1 989 2807 0.0003562522265764161 0.3523334520840755
0.0907145 1 990 2807 0.0003562522265764161 0.35268970431065194
0.0908689 1 991 2807 0.0003562522265764161 0.35304595653722837
0.0908799 1 992 2807 0.0003562522265764161 0.3534022087638048
0.0908942 1 993 2807 0.0003562522265764161 0.35375846099038116
0.0909119 1 994 2807 0.0003562522265764161 0.3541147132169576
0.0909386 1 995 2807 0.0003562522265764161 0.354470965443534
0.0909669 1 996 2807 0.0003562522265764161 0.35482721767011044
0.0909803 1 997 2807 0.0003562522265764161 0.35518346989668687
0.0909905 1 998 2807 0.0003562522265764161 0.3555397221232633
0.091001 1 999 2807 0.0003562522265764161 0.35589597434983966
0.0910182 1 1000 2807 0.0003562522265764161 0.3562522265764161
0.0910265 1 1001 2807 0.0003562522265764161 0.3566084788029925
0.0911055 1 1002 2807 0.0003562522265764161 0.35696473102956894
0.0911534 1 1003 2807 0.0003562522265764161 0.35732098325614536
0.0911956 1 1004 2807 0.0003562522265764161 0.3576772354827218
0.0911975 1 1005 2807 0.0003562522265764161 0.35803348770929816
0.0912254 1 1006 2807 0.0003562522265764161 0.3583897399358746
0.0912812 1 1007 2807 0.0003562522265764161 0.358745992162451
0.0913155 1 1008 2807 0.0003562522265764161 0.35910224438902744
0.0913315 1 1009 2807 0.0003562522265764161 0.35945849661560386
0.0913384 1 1010 2807 0.0003562522265764161 0.3598147488421803
0.0913877 1 1011 2807 0.0003562522265764161 0.36017100106875666
0.0914204 1 1012 2807 0.0003562522265764161 0.3605272532953331
0.0914369 1 1013 2807 0.0003562522265764161 0.3608835055219095
0.0914762 1 1014 2807 0.0003562522265764161 0.36123975774848593
0.0914853 1 1015 2807 0.0003562522265764161 0.36159600997506236
0.0915024 1 1016 2807 0.0003562522265764161 0.3619522622016388
0.0916162 1 1017 2807 0.0003562522265764161 0.36230851442821516
0.0916729 1 1018 2807 0.0003562522265764161 0.3626647666547916
0.0916913 1 1019 2807 0.0003562522265764161 0.363021018881368
0.091774 1 1020 2807 0.0003562522265764161 0.36337727110794443
0.0918519 1 1021 2807 0.0003562522265764161 0.36373352333452086
0.091862 1 1022 2807 0.0003562522265764161 0.3640897755610973
0.0918779 1 1023 2807 0.0003562522265764161 0.36444602778767365
0.0919168 1 1024 2807 0.0003562522265764161 0.3648022800142501
0.091974 1 1025 2807 0.0003562522265764161 0.3651585322408265
0.0919752 1 1026 2807 0.0003562522265764161 0.36551478446740293
0.0919816 1 1027 2807 0.0003562522265764161 0.36587103669397936
0.0919833 1 1028 2807 0.0003562522265764161 0.3662272889205557
0.0920296 1 1029 2807 0.0003562522265764161 0.36658354114713215
0.0920863 1 1030 2807 0.0003562522265764161 0.3669397933737086
0.0921266 1 1031 2807 0.0003562522265764161 0.367296045600285
0.0921447 1 1032 2807 0.0003562522265764161 0.36765229782686143
0.0921552 1 1033 2807 0.0003562522265764161 0.36800855005343786
0.0922196 1 1034 2807 0.0003562522265764161 0.3683648022800142
0.0922215 1 1035 2807 0.0003562522265764161 0.36872105450659065
0.0922332 1 1036 2807 0.0003562522265764161 0.3690773067331671
0.0922942 1 1037 2807 0.0003562522265764161 0.3694335589597435
0.0923057 1 1038 2807 0.0003562522265764161 0.3697898111863199
0.0923119 1 1039 2807 0.0003562522265764161 0.37014606341289635
0.0923145 1 1040 2807 0.0003562522265764161 0.3705023156394727
0.0923922 1 1041 2807 0.0003562522265764161 0.37085856786604915
0.0924213 1 1042 2807 0.0003562522265764161 0.3712148200926256
0.092448 1 1043 2807 0.0003562522265764161 0.371571072319202
0.0925028 1 1044 2807 0.0003562522265764161 0.3719273245457784
0.0925164 1 1045 2807 0.0003562522265764161 0.37228357677235485
0.0925205 1 1046 2807 0.0003562522265764161 0.3726398289989312
0.0925214 1 1047 2807 0.0003562522265764161 0.37299608122550765
0.0925252 1 1048 2807 0.0003562522265764161 0.3733523334520841
0.0925262 1 1049 2807 0.0003562522265764161 0.3737085856786605
0.09254 1 1050 2807 0.0003562522265764161 0.3740648379052369
0.0925748 1 1051 2807 0.0003562522265764161 0.37442109013181335
0.092665 1 1052 2807 0.0003562522265764161 0.3747773423583897
0.0927052 1 1053 2807 0.0003562522265764161 0.37513359458496615
0.0927131 1 1054 2807 0.0003562522265764161 0.37548984681154257
0.0927448 1 1055 2807 0.0003562522265764161 0.375846099038119
0.0928197 1 1056 2807 0.0003562522265764161 0.3762023512646954
0.0929611 1 1057 2807 0.0003562522265764161 0.3765586034912718
0.0929809 1 1058 2807 0.0003562522265764161 0.3769148557178482
0.0929861 1 1059 2807 0.0003562522265764161 0.37727110794442464
0.0930262 1 1060 2807 0.0003562522265764161 0.37762736017100107
0.0930724 1 1061 2807 0.0003562522265764161 0.3779836123975775
0.0931151 1 1062 2807 0.0003562522265764161 0.3783398646241539
0.0931399 1 1063 2807 0.0003562522265764161 0.3786961168507303
0.093148 1 1064 2807 0.0003562522265764161 0.3790523690773067
0.0931869 1 1065 2807 0.0003562522265764161 0.37940862130388314
0.0932965 1 1066 2807 0.0003562522265764161 0.37976487353045957
0.0933909 1 1067 2807 0.0003562522265764161 0.380121125757036
0.0934489 1 1068 2807 0.0003562522265764161 0.3804773779836124
0.0934672 1 1069 2807 0.0003562522265764161 0.3808336302101888
0.0934978 1 1070 2807 0.0003562522265764161 0.3811898824367652
0.0935197 1 1071 2807 0.0003562522265764161 0.38154613466334164
0.0935469 1 1072 2807 0.0003562522265764161 0.38190238688991807
0.093591 1 1073 2807 0.0003562522265764161 0.3822586391164945
0.0935915 1 1074 2807 0.0003562522265764161 0.3826148913430709
0.0936053 1 1075 2807 0.0003562522265764161 0.3829711435696473
0.0936694 1 1076 2807 0.0003562522265764161 0.3833273957962237
0.0937028 1 1077 2807 0.0003562522265764161 0.38368364802280014
0.0937436 1 1078 2807 0.0003562522265764161 0.38403990024937656
0.0937483 1 1079 2807 0.0003562522265764161 0.384396152475953
0.0937548 1 1080 2807 0.0003562522265764161 0.3847524047025294
0.0937808 1 1081 2807 0.0003562522265764161 0.3851086569291058
0.0938277 1 1082 2807 0.0003562522265764161 0.3854649091556822
0.0938308 1 1083 2807 0.0003562522265764161 0.38582116138225864
0.0938399 1 1084 2807 0.0003562522265764161 0.38617741360883506
0.0938768 1 1085 2807 0.0003562522265764161 0.3865336658354115
0.0938792 1 1086 2807 0.0003562522265764161 0.3868899180619879
0.0939169 1 1087 2807 0.0003562522265764161 0.3872461702885643
0.0939281 1 1088 2807 0.0003562522265764161 0.3876024225151407
0.0939305 1 1089 2807 0.0003562522265764161 0.38795867474171714
0.09394 1 1090 2807 0.0003562522265764161 0.38831492696829356
0.0939655 1 1091 2807 0.0003562522265764161 0.38867117919487
0.093986 1 1092 2807 0.0003562522265764161 0.38902743142144636
0.0940254 1 1093 2807 0.0003562522265764161 0.3893836836480228
0.0940475 1 1094 2807 0.0003562522265764161 0.3897399358745992
0.0940683 1 1095 2807 0.0003562522265764161 0.39009618810117563
0.0940685 1 1096 2807 0.0003562522265764161 0.39045244032775206
0.0941572 1 1097 2807 0.0003562522265764161 0.3908086925543285
0.0941672 1 1098 2807 0.0003562522265764161 0.39116494478090486
0.0942235 1 1099 2807 0.0003562522265764161 0.3915211970074813
0.0942252 1 1100 2807 0.0003562522265764161 0.3918774492340577
0.0942321 1 1101 2807 0.0003562522265764161 0.39223370146063413
0.0942326 1 1102 2807 0.0003562522265764161 0.39258995368721056
0.0942578 1 1103 2807 0.0003562522265764161 0.392946205913787
0.0942643 1 1104 2807 0.0003562522265764161 0.39330245814036335
0.0942688 1 1105 2807 0.0003562522265764161 0.3936587103669398
0.0942817 1 1106 2807 0.0003562522265764161 0.3940149625935162
0.0942841 1 1107 2807 0.0003562522265764161 0.39437121482009263
0.0943065 1 1108 2807 0.0003562522265764161 0.39472746704666906
0.0943198 1 1109 2807 0.0003562522265764161 0.3950837192732455
0.0943906 1 1110 2807 0.0003562522265764161 0.39543997149982185
0.0944054 1 1111 2807 0.0003562522265764161 0.3957962237263983
0.0944507 1 1112 2807 0.0003562522265764161 0.3961524759529747
0.0944545 1 1113 2807 0.0003562522265764161 0.39650872817955113
0.0944576 1 1114 2807 0.0003562522265764161 0.39686498040612755
0.0944731 1 1115 2807 0.0003562522265764161 0.397221232632704
0.0945106 1 1116 2807 0.0003562522265764161 0.39757748485928035
0.0946164 1 1117 2807 0.0003562522265764161 0.3979337370858568
0.0946202 1 1118 2807 0.0003562522265764161 0.3982899893124332
0.0947382 1 1119 2807 0.0003562522265764161 0.3986462415390096
0.0947447 1 1120 2807 0.0003562522265764161 0.39900249376558605
0.0947747 1 1121 2807 0.0003562522265764161 0.3993587459921625
0.0948935 1 1122 2807 0.0003562522265764161 0.39971499821873885
0.0949242 1 1123 2807 0.0003562522265764161 0.4000712504453153
0.0949664 1 1124 2807 0.0003562522265764161 0.4004275026718917
0.0949807 1 1125 2807 0.0003562522265764161 0.4007837548984681
0.0949929 1 1126 2807 0.0003562522265764161 0.40114000712504455
0.0950155 1 1127 2807 0.0003562522265764161 0.4014962593516209
0.0952721 1 1128 2807 0.0003562522265764161 0.40185251157819735
0.0952847 1 1129 2807 0.0003562522265764161 0.4022087638047738
0.0953007 1 1130 2807 0.0003562522265764161 0.4025650160313502
0.0953104 1 1131 2807 0.0003562522265764161 0.4029212682579266
0.0953367 1 1132 2807 0.0003562522265764161 0.40327752048450305
0.0953758 1 1133 2807 0.0003562522265764161 0.4036337727110794
0.0953982 1 1134 2807 0.0003562522265764161 0.40399002493765584
0.0954275 1 1135 2807 0.0003562522265764161 0.40434627716423227
0.0954876 1 1136 2807 0.0003562522265764161 0.4047025293908087
0.0955422 1 1137 2807 0.0003562522265764161 0.4050587816173851
0.095546 1 1138 2807 0.0003562522265764161 0.40541503384396155
0.0955667 1 1139 2807 0.0003562522265764161 0.4057712860705379
0.0956967 1 1140 2807 0.0003562522265764161 0.40612753829711434
0.0957129 1 1141 2807 0.0003562522265764161 0.40648379052369077
0.0957797 1 1142 2807 0.0003562522265764161 0.4068400427502672
0.0957861 1 1143 2807 0.0003562522265764161 0.4071962949768436
0.0957932 1 1144 2807 0.0003562522265764161 0.40755254720342005
0.095839 1 1145 2807 0.0003562522265764161 0.4079087994299964
0.0958531 1 1146 2807 0.0003562522265764161 0.40826505165657284
0.0958879 1 1147 2807 0.0003562522265764161 0.40862130388314927
0.0958965 1 1148 2807 0.0003562522265764161 0.4089775561097257
0.0960374 1 1149 2807 0.0003562522265764161 0.4093338083363021
0.0960553 1 1150 2807 0.0003562522265764161 0.40969006056287854
0.0960698 1 1151 2807 0.0003562522265764161 0.4100463127894549
0.0961177 1 1152 2807 0.0003562522265764161 0.41040256501603134
0.0961359 1 1153 2807 0.0003562522265764161 0.41075881724260777
0.0961502 1 1154 2807 0.0003562522265764161 0.4111150694691842
0.0961626 1 1155 2807 0.0003562522265764161 0.4114713216957606
0.0962415 1 1156 2807 0.0003562522265764161 0.411827573922337
0.0962605 1 1157 2807 0.0003562522265764161 0.4121838261489134
0.0963032 1 1158 2807 0.0003562522265764161 0.41254007837548984
0.0963113 1 1159 2807 0.0003562522265764161 0.41289633060206626
0.0964329 1 1160 2807 0.0003562522265764161 0.4132525828286427
0.0964847 1 1161 2807 0.0003562522265764161 0.4136088350552191
0.096514 1 1162 2807 0.0003562522265764161 0.4139650872817955
0.0965302 1 1163 2807 0.0003562522265764161 0.4143213395083719
0.0965383 1 1164 2807 0.0003562522265764161 0.41467759173494834
0.0965905 1 1165 2807 0.0003562522265764161 0.41503384396152476
0.0966828 1 1166 2807 0.0003562522265764161 0.4153900961881012
0.096683 1 1167 2807 0.0003562522265764161 0.4157463484146776
0.0967085 1 1168 2807 0.0003562522265764161 0.416102600641254
0.0967145 1 1169 2807 0.0003562522265764161 0.4164588528678304
0.0967309 1 1170 2807 0.0003562522265764161 0.41681510509440683
0.0967731 1 1171 2807 0.0003562522265764161 0.41717135732098326
0.0968022 1 1172 2807 0.0003562522265764161 0.4175276095475597
0.0968041 1 1173 2807 0.0003562522265764161 0.4178838617741361
0.0968854 1 1174 2807 0.0003562522265764161 0.4182401140007125
0.0969214 1 1175 2807 0.0003562522265764161 0.4185963662272889
0.0970745 1 1176 2807 0.0003562522265764161 0.41895261845386533
0.0970931 1 1177 2807 0.0003562522265764161 0.41930887068044176
0.09711 1 1178 2807 0.0003562522265764161 0.4196651229070182
0.0971334 1 1179 2807 0.0003562522265764161 0.4200213751335946
0.0971611 1 1180 2807 0.0003562522265764161 0.420377627360171
0.0972025 1 1181 2807 0.0003562522265764161 0.4207338795867474
0.0972724 1 1182 2807 0.0003562522265764161 0.42109013181332383
0.0973344 1 1183 2807 0.0003562522265764161 0.42144638403990026
0.0974731 1 1184 2807 0.0003562522265764161 0.4218026362664767
0.0974951 1 1185 2807 0.0003562522265764161 0.4221588884930531
0.0975785 1 1186 2807 0.0003562522265764161 0.4225151407196295
0.0976355 1 1187 2807 0.0003562522265764161 0.4228713929462059
0.0976489 1 1188 2807 0.0003562522265764161 0.42322764517278233
0.0976632 1 1189 2807 0.0003562522265764161 0.42358389739935876
0.0977476 1 1190 2807 0.0003562522265764161 0.4239401496259352
0.0977561 1 1191 2807 0.0003562522265764161 0.42429640185251155
0.0977838 1 1192 2807 0.0003562522265764161 0.424652654079088
0.097805 1 1193 2807 0.0003562522265764161 0.4250089063056644
0.0978057 1 1194 2807 0.0003562522265764161 0.42536515853224083
0.097827 1 1195 2807 0.0003562522265764161 0.42572141075881725
0.0978556 1 1196 2807 0.0003562522265764161 0.4260776629853937
0.0978742 1 1197 2807 0.0003562522265764161 0.42643391521197005
0.0979834 1 1198 2807 0.0003562522265764161 0.4267901674385465
0.0979981 1 1199 2807 0.0003562522265764161 0.4271464196651229
0.0980253 1 1200 2807 0.0003562522265764161 0.4275026718916993
0.0980749 1 1201 2807 0.0003562522265764161 0.42785892411827575
0.0980868 1 1202 2807 0.0003562522265764161 0.4282151763448522
0.0980978 1 1203 2807 0.0003562522265764161 0.42857142857142855
0.098124 1 1204 2807 0.0003562522265764161 0.428927680798005
0.0982614 1 1205 2807 0.0003562522265764161 0.4292839330245814
0.0982637 1 1206 2807 0.0003562522265764161 0.4296401852511578
0.0982716 1 1207 2807 0.0003562522265764161 0.42999643747773425
0.0983667 1 1208 2807 0.0003562522265764161 0.4303526897043107
0.0984201 1 1209 2807 0.0003562522265764161 0.43070894193088705
0.0984309 1 1210 2807 0.0003562522265764161 0.43106519415746347
0.098434 1 1211 2807 0.0003562522265764161 0.4314214463840399
0.0984638 1 1212 2807 0.0003562522265764161 0.4317776986106163
0.0984659 1 1213 2807 0.0003562522265764161 0.43213395083719275
0.0984802 1 1214 2807 0.0003562522265764161 0.4324902030637692
0.0984962 1 1215 2807 0.0003562522265764161 0.43284645529034554
0.0985303 1 1216 2807 0.0003562522265764161 0.43320270751692197
0.0986869 1 1217 2807 0.0003562522265764161 0.4335589597434984
0.0987036 1 1218 2807 0.0003562522265764161 0.4339152119700748
0.0987389 1 1219 2807 0.0003562522265764161 0.43427146419665125
0.0987682 1 1220 2807 0.0003562522265764161 0.4346277164232277
0.0987711 1 1221 2807 0.0003562522265764161 0.43498396864980404
0.0987728 1 1222 2807 0.0003562522265764161 0.43534022087638047
0.0987763 1 1223 2807 0.0003562522265764161 0.4356964731029569
0.0988011 1 1224 2807 0.0003562522265764161 0.4360527253295333
0.0988302 1 1225 2807 0.0003562522265764161 0.43640897755610975
0.0988653 1 1226 2807 0.0003562522265764161 0.4367652297826861
0.0988693 1 1227 2807 0.0003562522265764161 0.43712148200926254
0.0988717 1 1228 2807 0.0003562522265764161 0.43747773423583897
0.0988965 1 1229 2807 0.0003562522265764161 0.4378339864624154
0.0989032 1 1230 2807 0.0003562522265764161 0.4381902386889918
0.0989199 1 1231 2807 0.0003562522265764161 0.43854649091556824
0.0989506 1 1232 2807 0.0003562522265764161 0.4389027431421446
0.0989616 1 1233 2807 0.0003562522265764161 0.43925899536872104
0.0990114 1 1234 2807 0.0003562522265764161 0.43961524759529746
0.0990195 1 1235 2807 0.0003562522265764161 0.4399714998218739
0.0991392 1 1236 2807 0.0003562522265764161 0.4403277520484503
0.0991838 1 1237 2807 0.0003562522265764161 0.44068400427502674
0.0992064 1 1238 2807 0.0003562522265764161 0.4410402565016031
0.0992277 1 1239 2807 0.0003562522265764161 0.44139650872817954
0.0992997 1 1240 2807 0.0003562522265764161 0.44175276095475596
0.099386 1 1241 2807 0.0003562522265764161 0.4421090131813324
0.0994053 1 1242 2807 0.0003562522265764161 0.4424652654079088
0.0994878 1 1243 2807 0.0003562522265764161 0.44282151763448524
0.0995967 1 1244 2807 0.0003562522265764161 0.4431777698610616
0.0996287 1 1245 2807 0.0003562522265764161 0.44353402208763804
0.0997488 1 1246 2807 0.0003562522265764161 0.44389027431421446
0.099755 1 1247 2807 0.0003562522265764161 0.4442465265407909
0.0998149 1 1248 2807 0.0003562522265764161 0.4446027787673673
0.0998189 1 1249 2807 0.0003562522265764161 0.44495903099394374
0.0998497 1 1250 2807 0.0003562522265764161 0.4453152832205201
0.0998693 1 1251 2807 0.0003562522265764161 0.44567153544709653
0.0999753 1 1252 2807 0.0003562522265764161 0.44602778767367296
0.100049 1 1253 2807 0.0003562522265764161 0.4463840399002494
0.100123 1 1254 2807 0.0003562522265764161 0.4467402921268258
0.100135 1 1255 2807 0.0003562522265764161 0.4470965443534022
0.100153 1 1256 2807 0.0003562522265764161 0.4474527965799786
0.100162 1 1257 2807 0.0003562522265764161 0.44780904880655503
0.100219 1 1258 2807 0.0003562522265764161 0.44816530103313146
0.100242 1 1259 2807 0.0003562522265764161 0.4485215532597079
0.100261 1 1260 2807 0.0003562522265764161 0.4488778054862843
0.100314 1 1261 2807 0.0003562522265764161 0.4492340577128607
0.100337 1 1262 2807 0.0003562522265764161 0.4495903099394371
0.100353 1 1263 2807 0.0003562522265764161 0.44994656216601353
0.100369 1 1264 2807 0.0003562522265764161 0.45030281439258996
0.100383 1 1265 2807 0.0003562522265764161 0.4506590666191664
0.100446 1 1266 2807 0.0003562522265764161 0.4510153188457428
0.100449 1 1267 2807 0.0003562522265764161 0.4513715710723192
0.100462 1 1268 2807 0.0003562522265764161 0.4517278232988956
0.100494 1 1269 2807 0.0003562522265764161 0.45208407552547203
0.100501 1 1270 2807 0.0003562522265764161 0.45244032775204845
0.100541 1 1271 2807 0.0003562522265764161 0.4527965799786249
0.100572 1 1272 2807 0.0003562522265764161 0.4531528322052013
0.10061 1 1273 2807 0.0003562522265764161 0.4535090844317777
0.100625 1 1274 2807 0.0003562522265764161 0.4538653366583541
0.100753 1 1275 2807 0.0003562522265764161 0.4542215888849305
0.100783 1 1276 2807 0.0003562522265764161 0.45457784111150695
0.100796 1 1277 2807 0.0003562522265764161 0.4549340933380834
0.100815 1 1278 2807 0.0003562522265764161 0.4552903455646598
0.100836 1 1279 2807 0.0003562522265764161 0.4556465977912362
0.10089 1 1280 2807 0.0003562522265764161 0.4560028500178126
0.101005 1 1281 2807 0.0003562522265764161 0.456359102244389
0.10101 1 1282 2807 0.0003562522265764161 0.45671535447096545
0.101019 1 1283 2807 0.0003562522265764161 0.4570716066975419
0.101029 1 1284 2807 0.0003562522265764161 0.4574278589241183
0.101033 1 1285 2807 0.0003562522265764161 0.4577841111506947
0.10105 1 1286 2807 0.0003562522265764161 0.4581403633772711
0.101097 1 1287 2807 0.0003562522265764161 0.4584966156038475
0.10111 1 1288 2807 0.0003562522265764161 0.45885286783042395
0.101114 1 1289 2807 0.0003562522265764161 0.4592091200570004
0.101206 1 1290 2807 0.0003562522265764161 0.45956537228357675
0.10121 1 1291 2807 0.0003562522265764161 0.45992162451015317
0.101218 1 1292 2807 0.0003562522265764161 0.4602778767367296
0.101248 1 1293 2807 0.0003562522265764161 0.460634128963306
0.101267 1 1294 2807 0.0003562522265764161 0.46099038118988245
0.101269 1 1295 2807 0.0003562522265764161 0.4613466334164589
0.10127 1 1296 2807 0.0003562522265764161 0.46170288564303524
0.101371 1 1297 2807 0.0003562522265764161 0.46205913786961167
0.101388 1 1298 2807 0.0003562522265764161 0.4624153900961881
0.1014 1 1299 2807 0.0003562522265764161 0.4627716423227645
0.101493 1 1300 2807 0.0003562522265764161 0.46312789454934095
0.101532 1 1301 2807 0.0003562522265764161 0.46348414677591737
0.101563 1 1302 2807 0.0003562522265764161 0.46384039900249374
0.101578 1 1303 2807 0.0003562522265764161 0.46419665122907017
0.101586 1 1304 2807 0.0003562522265764161 0.4645529034556466
0.101612 1 1305 2807 0.0003562522265764161 0.464909155682223
0.101621 1 1306 2807 0.0003562522265764161 0.46526540790879944
0.101625 1 1307 2807 0.0003562522265764161 0.46562166013537587
0.101638 1 1308 2807 0.0003562522265764161 0.46597791236195224
0.101673 1 1309 2807 0.0003562522265764161 0.46633416458852867
0.101689 1 1310 2807 0.0003562522265764161 0.4666904168151051
0.101729 1 1311 2807 0.0003562522265764161 0.4670466690416815
0.101763 1 1312 2807 0.0003562522265764161 0.46740292126825794
0.101782 1 1313 2807 0.0003562522265764161 0.46775917349483437
0.101829 1 1314 2807 0.0003562522265764161 0.46811542572141074
0.101914 1 1315 2807 0.0003562522265764161 0.46847167794798716
0.101935 1 1316 2807 0.0003562522265764161 0.4688279301745636
0.101992 1 1317 2807 0.0003562522265764161 0.46918418240114
0.102002 1 1318 2807 0.0003562522265764161 0.46954043462771644
0.102013 1 1319 2807 0.0003562522265764161 0.46989668685429287
0.10203 1 1320 2807 0.0003562522265764161 0.47025293908086924
0.102112 1 1321 2807 0.0003562522265764161 0.47060919130744566
0.102139 1 1322 2807 0.0003562522265764161 0.4709654435340221
0.102144 1 1323 2807 0.0003562522265764161 0.4713216957605985
0.102181 1 1324 2807 0.0003562522265764161 0.47167794798717494
0.102245 1 1325 2807 0.0003562522265764161 0.4720342002137513
0.102246 1 1326 2807 0.0003562522265764161 0.47239045244032773
0.102324 1 1327 2807 0.0003562522265764161 0.47274670466690416
0.102353 1 1328 2807 0.0003562522265764161 0.4731029568934806
0.10237 1 1329 2807 0.0003562522265764161 0.473459209120057
0.102449 1 1330 2807 0.0003562522265764161 0.47381546134663344
0.102598 1 1331 2807 0.0003562522265764161 0.4741717135732098
0.102622 1 1332 2807 0.0003562522265764161 0.47452796579978623
0.10264 1 1333 2807 0.0003562522265764161 0.47488421802636266
0.102656 1 1334 2807 0.0003562522265764161 0.4752404702529391
0.102679 1 1335 2807 0.0003562522265764161 0.4755967224795155
0.1027 1 1336 2807 0.0003562522265764161 0.47595297470609194
0.102701 1 1337 2807 0.0003562522265764161 0.4763092269326683
0.102898 1 1338 2807 0.0003562522265764161 0.47666547915924473
0.102908 1 1339 2807 0.0003562522265764161 0.47702173138582116
0.102915 1 1340 2807 0.0003562522265764161 0.4773779836123976
0.102952 1 1341 2807 0.0003562522265764161 0.477734235838974
0.102956 1 1342 2807 0.0003562522265764161 0.47809048806555043
0.103019 1 1343 2807 0.0003562522265764161 0.4784467402921268
0.103051 1 1344 2807 0.0003562522265764161 0.47880299251870323
0.103077 1 1345 2807 0.0003562522265764161 0.47915924474527966
0.103144 1 1346 2807 0.0003562522265764161 0.4795154969718561
0.103163 1 1347 2807 0.0003562522265764161 0.4798717491984325
0.103207 1 1348 2807 0.0003562522265764161 0.48022800142500893
0.103262 1 1349 2807 0.0003562522265764161 0.4805842536515853
0.103269 1 1350 2807 0.0003562522265764161 0.48094050587816173
0.103284 1 1351 2807 0.0003562522265764161 0.48129675810473815
0.103293 1 1352 2807 0.0003562522265764161 0.4816530103313146
0.103323 1 1353 2807 0.0003562522265764161 0.482009262557891
0.103339 1 1354 2807 0.0003562522265764161 0.4823655147844674
0.103461 1 1355 2807 0.0003562522265764161 0.4827217670110438
0.103479 1 1356 2807 0.0003562522265764161 0.4830780192376202
0.103486 1 1357 2807 0.0003562522265764161 0.48343427146419665
0.103498 2 1359 2807 0.0007125044531528322 0.4841467759173495
0.103614 1 1360 2807 0.0003562522265764161 0.4845030281439259
0.103673 1 1361 2807 0.0003562522265764161 0.4848592803705023
0.103709 1 1362 2807 0.0003562522265764161 0.4852155325970787
0.103767 1 1363 2807 0.0003562522265764161 0.48557178482365515
0.103802 1 1364 2807 0.0003562522265764161 0.4859280370502316
0.103892 1 1365 2807 0.0003562522265764161 0.486284289276808
0.103942 1 1366 2807 0.0003562522265764161 0.48664054150338437
0.104 1 1367 2807 0.0003562522265764161 0.4869967937299608
0.10405 1 1368 2807 0.0003562522265764161 0.4873530459565372
0.104102 1 1369 2807 0.0003562522265764161 0.48770929818311365
0.104114 1 1370 2807 0.0003562522265764161 0.4880655504096901
0.104126 1 1371 2807 0.0003562522265764161 0.4884218026362665
0.104139 1 1372 2807 0.0003562522265764161 0.48877805486284287
0.104167 1 1373 2807 0.0003562522265764161 0.4891343070894193
0.104186 1 1374 2807 0.0003562522265764161 0.4894905593159957
0.104244 1 1375 2807 0.0003562522265764161 0.48984681154257215
0.104324 1 1376 2807 0.0003562522265764161 0.4902030637691486
0.104354 1 1377 2807 0.0003562522265764161 0.490559315995725
0.10441 1 1378 2807 0.0003562522265764161 0.49091556822230137
0.104419 1 1379 2807 0.0003562522265764161 0.4912718204488778
0.104453 1 1380 2807 0.0003562522265764161 0.4916280726754542
0.104459 1 1381 2807 0.0003562522265764161 0.49198432490203065
0.104506 1 1382 2807 0.0003562522265764161 0.49234057712860707
0.104507 1 1383 2807 0.0003562522265764161 0.4926968293551835
0.10453 1 1384 2807 0.0003562522265764161 0.49305308158175987
0.104574 1 1385 2807 0.0003562522265764161 0.4934093338083363
0.104609 1 1386 2807 0.0003562522265764161 0.4937655860349127
0.104647 1 1387 2807 0.0003562522265764161 0.49412183826148914
0.104677 1 1388 2807 0.0003562522265764161 0.49447809048806557
0.104821 1 1389 2807 0.0003562522265764161 0.49483434271464194
0.104844 1 1390 2807 0.0003562522265764161 0.49519059494121836
0.104863 1 1391 2807 0.0003562522265764161 0.4955468471677948
0.104874 1 1392 2807 0.0003562522265764161 0.4959030993943712
0.104892 1 1393 2807 0.0003562522265764161 0.49625935162094764
0.104949 1 1394 2807 0.0003562522265764161 0.49661560384752407
0.10498 1 1395 2807 0.0003562522265764161 0.49697185607410044
0.104996 1 1396 2807 0.0003562522265764161 0.49732810830067686
0.105005 1 1397 2807 0.0003562522265764161 0.4976843605272533
0.105082 1 1398 2807 0.0003562522265764161 0.4980406127538297
0.10513 1 1399 2807 0.0003562522265764161 0.49839686498040614
0.105206 1 1400 2807 0.0003562522265764161 0.49875311720698257
0.10525 1 1401 2807 0.0003562522265764161 0.49910936943355894
0.105271 1 1402 2807 0.0003562522265764161 0.49946562166013536
0.105314 1 1403 2807 0.0003562522265764161 0.4998218738867118
0.105358 1 1404 2807 0.0003562522265764161 0.5001781261132882
0.105404 1 1405 2807 0.0003562522265764161 0.5005343783398646
0.105426 1 1406 2807 0.0003562522265764161 0.500890630566441
0.105452 1 1407 2807 0.0003562522265764161 0.5012468827930174
0.105464 1 1408 2807 0.0003562522265764161 0.5016031350195939
0.10548 1 1409 2807 0.0003562522265764161 0.5019593872461703
0.105516 1 1410 2807 0.0003562522265764161 0.5023156394727467
0.105543 1 1411 2807 0.0003562522265764161 0.5026718916993231
0.105594 1 1412 2807 0.0003562522265764161 0.5030281439258996
0.105609 1 1413 2807 0.0003562522265764161 0.503384396152476
0.105635 1 1414 2807 0.0003562522265764161 0.5037406483790524
0.105641 1 1415 2807 0.0003562522265764161 0.5040969006056288
0.105738 1 1416 2807 0.0003562522265764161 0.5044531528322052
0.105746 1 1417 2807 0.0003562522265764161 0.5048094050587816
0.105749 1 1418 2807 0.0003562522265764161 0.505165657285358
0.105763 1 1419 2807 0.0003562522265764161 0.5055219095119344
0.105856 1 1420 2807 0.0003562522265764161 0.5058781617385109
0.105883 1 1421 2807 0.0003562522265764161 0.5062344139650873
0.105923 1 1422 2807 0.0003562522265764161 0.5065906661916637
0.105948 1 1423 2807 0.0003562522265764161 0.5069469184182401
0.105967 2 1425 2807 0.0007125044531528322 0.507659422871393
0.105998 1 1426 2807 0.0003562522265764161 0.5080156750979694
0.106047 1 1427 2807 0.0003562522265764161 0.5083719273245457
0.106108 1 1428 2807 0.0003562522265764161 0.5087281795511222
0.106169 1 1429 2807 0.0003562522265764161 0.5090844317776986
0.106177 1 1430 2807 0.0003562522265764161 0.509440684004275
0.106218 1 1431 2807 0.0003562522265764161 0.5097969362308514
0.106234 1 1432 2807 0.0003562522265764161 0.5101531884574279
0.106243 1 1433 2807 0.0003562522265764161 0.5105094406840043
0.106254 1 1434 2807 0.0003562522265764161 0.5108656929105807
0.106306 1 1435 2807 0.0003562522265764161 0.5112219451371571
0.106354 1 1436 2807 0.0003562522265764161 0.5115781973637336
0.10636 1 1437 2807 0.0003562522265764161 0.51193444959031
0.106405 1 1438 2807 0.0003562522265764161 0.5122907018168864
0.10648 1 1439 2807 0.0003562522265764161 0.5126469540434627
0.106544 1 1440 2807 0.0003562522265764161 0.5130032062700391
0.10661 1 1441 2807 0.0003562522265764161 0.5133594584966156
0.106613 1 1442 2807 0.0003562522265764161 0.513715710723192
0.106658 1 1443 2807 0.0003562522265764161 0.5140719629497684
0.10666 1 1444 2807 0.0003562522265764161 0.5144282151763448
0.106698 1 1445 2807 0.0003562522265764161 0.5147844674029213
0.106737 1 1446 2807 0.0003562522265764161 0.5151407196294977
0.10677 1 1447 2807 0.0003562522265764161 0.5154969718560741
0.106798 1 1448 2807 0.0003562522265764161 0.5158532240826506
0.106879 1 1449 2807 0.0003562522265764161 0.516209476309227
0.106884 1 1450 2807 0.0003562522265764161 0.5165657285358034
0.106898 1 1451 2807 0.0003562522265764161 0.5169219807623797
0.107064 1 1452 2807 0.0003562522265764161 0.5172782329889561
0.107075 1 1453 2807 0.0003562522265764161 0.5176344852155326
0.107098 1 1454 2807 0.0003562522265764161 0.517990737442109
0.107175 1 1455 2807 0.0003562522265764161 0.5183469896686854
0.107216 1 1456 2807 0.0003562522265764161 0.5187032418952618
0.107225 1 1457 2807 0.0003562522265764161 0.5190594941218383
0.107236 1 1458 2807 0.0003562522265764161 0.5194157463484147
0.107282 1 1459 2807 0.0003562522265764161 0.5197719985749911
0.107301 1 1460 2807 0.0003562522265764161 0.5201282508015675
0.107391 1 1461 2807 0.0003562522265764161 0.520484503028144
0.107404 1 1462 2807 0.0003562522265764161 0.5208407552547203
0.107455 1 1463 2807 0.0003562522265764161 0.5211970074812967
0.10753 1 1464 2807 0.0003562522265764161 0.5215532597078731
0.10758 1 1465 2807 0.0003562522265764161 0.5219095119344496
0.10761 1 1466 2807 0.0003562522265764161 0.522265764161026
0.107618 1 1467 2807 0.0003562522265764161 0.5226220163876024
0.107632 1 1468 2807 0.0003562522265764161 0.5229782686141788
0.107642 1 1469 2807 0.0003562522265764161 0.5233345208407553
0.107783 1 1470 2807 0.0003562522265764161 0.5236907730673317
0.107839 1 1471 2807 0.0003562522265764161 0.5240470252939081
0.107877 1 1472 2807 0.0003562522265764161 0.5244032775204845
0.107956 1 1473 2807 0.0003562522265764161 0.524759529747061
0.107961 1 1474 2807 0.0003562522265764161 0.5251157819736373
0.107972 1 1475 2807 0.0003562522265764161 0.5254720342002137
0.107996 1 1476 2807 0.0003562522265764161 0.5258282864267901
0.108112 1 1477 2807 0.0003562522265764161 0.5261845386533666
0.108227 1 1478 2807 0.0003562522265764161 0.526540790879943
0.108264 1 1479 2807 0.0003562522265764161 0.5268970431065194
0.108315 1 1480 2807 0.0003562522265764161 0.5272532953330958
0.108325 1 1481 2807 0.0003562522265764161 0.5276095475596723
0.108332 1 1482 2807 0.0003562522265764161 0.5279657997862487
0.108366 1 1483 2807 0.0003562522265764161 0.5283220520128251
0.108382 1 1484 2807 0.0003562522265764161 0.5286783042394015
0.1084 1 1485 2807 0.0003562522265764161 0.529034556465978
0.10844 1 1486 2807 0.0003562522265764161 0.5293908086925543
0.108441 1 1487 2807 0.0003562522265764161 0.5297470609191307
0.108462 1 1488 2807 0.0003562522265764161 0.5301033131457071
0.108557 1 1489 2807 0.0003562522265764161 0.5304595653722836
0.108562 1 1490 2807 0.0003562522265764161 0.53081581759886
0.108608 1 1491 2807 0.0003562522265764161 0.5311720698254364
0.108622 1 1492 2807 0.0003562522265764161 0.5315283220520128
0.108629 1 1493 2807 0.0003562522265764161 0.5318845742785893
0.108679 1 1494 2807 0.0003562522265764161 0.5322408265051657
0.108702 1 1495 2807 0.0003562522265764161 0.5325970787317421
0.108734 1 1496 2807 0.0003562522265764161 0.5329533309583185
0.10885 1 1497 2807 0.0003562522265764161 0.5333095831848949
0.108854 1 1498 2807 0.0003562522265764161 0.5336658354114713
0.108903 1 1499 2807 0.0003562522265764161 0.5340220876380477
0.108958 1 1500 2807 0.0003562522265764161 0.5343783398646241
0.108961 1 1501 2807 0.0003562522265764161 0.5347345920912006
0.109051 1 1502 2807 0.0003562522265764161 0.535090844317777
0.109072 1 1503 2807 0.0003562522265764161 0.5354470965443534
0.109083 1 1504 2807 0.0003562522265764161 0.5358033487709298
0.109123 1 1505 2807 0.0003562522265764161 0.5361596009975063
0.109125 1 1506 2807 0.0003562522265764161 0.5365158532240827
0.109207 1 1507 2807 0.0003562522265764161 0.5368721054506591
0.109227 1 1508 2807 0.0003562522265764161 0.5372283576772355
0.109351 1 1509 2807 0.0003562522265764161 0.5375846099038118
0.109353 1 1510 2807 0.0003562522265764161 0.5379408621303883
0.109386 1 1511 2807 0.0003562522265764161 0.5382971143569647
0.109497 1 1512 2807 0.0003562522265764161 0.5386533665835411
0.109512 1 1513 2807 0.0003562522265764161 0.5390096188101176
0.109551 1 1514 2807 0.0003562522265764161 0.539365871036694
0.10957 1 1515 2807 0.0003562522265764161 0.5397221232632704
0.109598 1 1516 2807 0.0003562522265764161 0.5400783754898468
0.109626 1 1517 2807 0.0003562522265764161 0.5404346277164233
0.109717 1 1518 2807 0.0003562522265764161 0.5407908799429997
0.109749 1 1519 2807 0.0003562522265764161 0.5411471321695761
0.109771 1 1520 2807 0.0003562522265764161 0.5415033843961524
0.109777 1 1521 2807 0.0003562522265764161 0.5418596366227288
0.109778 1 1522 2807 0.0003562522265764161 0.5422158888493053
0.109797 1 1523 2807 0.0003562522265764161 0.5425721410758817
0.109866 1 1524 2807 0.0003562522265764161 0.5429283933024581
0.1099 1 1525 2807 0.0003562522265764161 0.5432846455290345
0.109905 1 1526 2807 0.0003562522265764161 0.543640897755611
0.109926 1 1527 2807 0.0003562522265764161 0.5439971499821874
0.109941 1 1528 2807 0.0003562522265764161 0.5443534022087638
0.109947 1 1529 2807 0.0003562522265764161 0.5447096544353403
0.109972 1 1530 2807 0.0003562522265764161 0.5450659066619167
0.109998 1 1531 2807 0.0003562522265764161 0.5454221588884931
0.110018 1 1532 2807 0.0003562522265764161 0.5457784111150694
0.11002 1 1533 2807 0.0003562522265764161 0.5461346633416458
0.11005 1 1534 2807 0.0003562522265764161 0.5464909155682223
0.110056 1 1535 2807 0.0003562522265764161 0.5468471677947987
0.110081 1 1536 2807 0.0003562522265764161 0.5472034200213751
0.110112 1 1537 2807 0.0003562522265764161 0.5475596722479515
0.110113 1 1538 2807 0.0003562522265764161 0.547915924474528
0.110248 1 1539 2807 0.0003562522265764161 0.5482721767011044
0.11025 1 1540 2807 0.0003562522265764161 0.5486284289276808
0.110316 1 1541 2807 0.0003562522265764161 0.5489846811542572
0.110319 1 1542 2807 0.0003562522265764161 0.5493409333808337
0.110389 1 1543 2807 0.0003562522265764161 0.5496971856074101
0.110434 1 1544 2807 0.0003562522265764161 0.5500534378339864
0.110451 1 1545 2807 0.0003562522265764161 0.5504096900605628
0.110573 1 1546 2807 0.0003562522265764161 0.5507659422871393
0.110584 1 1547 2807 0.0003562522265764161 0.5511221945137157
0.110681 1 1548 2807 0.0003562522265764161 0.5514784467402921
0.110745 1 1549 2807 0.0003562522265764161 0.5518346989668685
0.110791 1 1550 2807 0.0003562522265764161 0.552190951193445
0.110843 1 1551 2807 0.0003562522265764161 0.5525472034200214
0.110852 1 1552 2807 0.0003562522265764161 0.5529034556465978
0.11087 1 1553 2807 0.0003562522265764161 0.5532597078731742
0.110882 1 1554 2807 0.0003562522265764161 0.5536159600997507
0.110884 1 1555 2807 0.0003562522265764161 0.553972212326327
0.110895 1 1556 2807 0.0003562522265764161 0.5543284645529034
0.110899 1 1557 2807 0.0003562522265764161 0.5546847167794798
0.110914 1 1558 2807 0.0003562522265764161 0.5550409690060563
0.110918 1 1559 2807 0.0003562522265764161 0.5553972212326327
0.111048 1 1560 2807 0.0003562522265764161 0.5557534734592091
0.11108 1 1561 2807 0.0003562522265764161 0.5561097256857855
0.111105 1 1562 2807 0.0003562522265764161 0.556465977912362
0.111108 1 1563 2807 0.0003562522265764161 0.5568222301389384
0.111142 1 1564 2807 0.0003562522265764161 0.5571784823655148
0.11116 1 1565 2807 0.0003562522265764161 0.5575347345920912
0.111192 1 1566 2807 0.0003562522265764161 0.5578909868186677
0.111206 1 1567 2807 0.0003562522265764161 0.558247239045244
0.111235 1 1568 2807 0.0003562522265764161 0.5586034912718204
0.111257 1 1569 2807 0.0003562522265764161 0.5589597434983968
0.11129 1 1570 2807 0.0003562522265764161 0.5593159957249733
0.111305 1 1571 2807 0.0003562522265764161 0.5596722479515497
0.111349 1 1572 2807 0.0003562522265764161 0.5600285001781261
0.111359 1 1573 2807 0.0003562522265764161 0.5603847524047025
0.111361 1 1574 2807 0.0003562522265764161 0.560741004631279
0.11138 1 1575 2807 0.0003562522265764161 0.5610972568578554
0.111386 1 1576 2807 0.0003562522265764161 0.5614535090844318
0.111453 1 1577 2807 0.0003562522265764161 0.5618097613110082
0.111518 1 1578 2807 0.0003562522265764161 0.5621660135375847
0.111591 1 1579 2807 0.0003562522265764161 0.562522265764161
0.111725 1 1580 2807 0.0003562522265764161 0.5628785179907374
0.111741 1 1581 2807 0.0003562522265764161 0.5632347702173138
0.111751 1 1582 2807 0.0003562522265764161 0.5635910224438903
0.111786 1 1583 2807 0.0003562522265764161 0.5639472746704667
0.111796 1 1584 2807 0.0003562522265764161 0.5643035268970431
0.111902 1 1585 2807 0.0003562522265764161 0.5646597791236195
0.111903 1 1586 2807 0.0003562522265764161 0.565016031350196
0.111904 1 1587 2807 0.0003562522265764161 0.5653722835767724
0.111955 1 1588 2807 0.0003562522265764161 0.5657285358033488
0.112015 1 1589 2807 0.0003562522265764161 0.5660847880299252
0.112016 1 1590 2807 0.0003562522265764161 0.5664410402565015
0.11203 1 1591 2807 0.0003562522265764161 0.566797292483078
0.11217 1 1592 2807 0.0003562522265764161 0.5671535447096544
0.112178 1 1593 2807 0.0003562522265764161 0.5675097969362308
0.112201 1 1594 2807 0.0003562522265764161 0.5678660491628073
0.112259 1 1595 2807 0.0003562522265764161 0.5682223013893837
0.112335 1 1596 2807 0.0003562522265764161 0.5685785536159601
0.112375 1 1597 2807 0.0003562522265764161 0.5689348058425365
0.112391 1 1598 2807 0.0003562522265764161 0.569291058069113
0.112396 1 1599 2807 0.0003562522265764161 0.5696473102956894
0.112448 1 1600 2807 0.0003562522265764161 0.5700035625222658
0.112459 1 1601 2807 0.0003562522265764161 0.5703598147488422
0.112463 1 1602 2807 0.0003562522265764161 0.5707160669754185
0.112511 1 1603 2807 0.0003562522265764161 0.571072319201995
0.112515 1 1604 2807 0.0003562522265764161 0.5714285714285714
0.112531 1 1605 2807 0.0003562522265764161 0.5717848236551478
0.112541 1 1606 2807 0.0003562522265764161 0.5721410758817242
0.112596 1 1607 2807 0.0003562522265764161 0.5724973281083007
0.112611 1 1608 2807 0.0003562522265764161 0.5728535803348771
0.112647 1 1609 2807 0.0003562522265764161 0.5732098325614535
0.112651 1 1610 2807 0.0003562522265764161 0.57356608478803
0.112686 1 1611 2807 0.0003562522265764161 0.5739223370146064
0.11272 1 1612 2807 0.0003562522265764161 0.5742785892411828
0.112778 1 1613 2807 0.0003562522265764161 0.5746348414677592
0.112797 1 1614 2807 0.0003562522265764161 0.5749910936943355
0.112896 1 1615 2807 0.0003562522265764161 0.575347345920912
0.112941 1 1616 2807 0.0003562522265764161 0.5757035981474884
0.113051 1 1617 2807 0.0003562522265764161 0.5760598503740648
0.113138 2 1619 2807 0.0007125044531528322 0.5767723548272177
0.113149 1 1620 2807 0.0003562522265764161 0.5771286070537941
0.113157 1 1621 2807 0.0003562522265764161 0.5774848592803705
0.11316 1 1622 2807 0.0003562522265764161 0.577841111506947
0.113182 1 1623 2807 0.0003562522265764161 0.5781973637335234
0.113257 1 1624 2807 0.0003562522265764161 0.5785536159600998
0.113412 1 1625 2807 0.0003562522265764161 0.5789098681866761
0.113425 1 1626 2807 0.0003562522265764161 0.5792661204132525
0.113481 1 1627 2807 0.0003562522265764161 0.579622372639829
0.113518 1 1628 2807 0.0003562522265764161 0.5799786248664054
0.113531 1 1629 2807 0.0003562522265764161 0.5803348770929818
0.113585 1 1630 2807 0.0003562522265764161 0.5806911293195582
0.113636 1 1631 2807 0.0003562522265764161 0.5810473815461347
0.113662 1 1632 2807 0.0003562522265764161 0.5814036337727111
0.11369 1 1633 2807 0.0003562522265764161 0.5817598859992875
0.113752 1 1634 2807 0.0003562522265764161 0.5821161382258639
0.113753 2 1636 2807 0.0007125044531528322 0.5828286426790168
0.113805 1 1637 2807 0.0003562522265764161 0.5831848949055931
0.113824 1 1638 2807 0.0003562522265764161 0.5835411471321695
0.113827 2 1640 2807 0.0007125044531528322 0.5842536515853224
0.113945 1 1641 2807 0.0003562522265764161 0.5846099038118988
0.113951 1 1642 2807 0.0003562522265764161 0.5849661560384752
0.113988 1 1643 2807 0.0003562522265764161 0.5853224082650517
0.113992 1 1644 2807 0.0003562522265764161 0.5856786604916281
0.114049 1 1645 2807 0.0003562522265764161 0.5860349127182045
0.114196 1 1646 2807 0.0003562522265764161 0.5863911649447809
0.114199 1 1647 2807 0.0003562522265764161 0.5867474171713574
0.11425 1 1648 2807 0.0003562522265764161 0.5871036693979338
0.114276 1 1649 2807 0.0003562522265764161 0.5874599216245101
0.114295 2 1651 2807 0.0007125044531528322 0.588172426077663
0.11431 1 1652 2807 0.0003562522265764161 0.5885286783042394
0.114472 1 1653 2807 0.0003562522265764161 0.5888849305308158
0.114486 1 1654 2807 0.0003562522265764161 0.5892411827573922
0.114492 1 1655 2807 0.0003562522265764161 0.5895974349839687
0.114493 1 1656 2807 0.0003562522265764161 0.5899536872105451
0.114523 1 1657 2807 0.0003562522265764161 0.5903099394371215
0.114542 1 1658 2807 0.0003562522265764161 0.5906661916636979
0.1146 1 1659 2807 0.0003562522265764161 0.5910224438902744
0.114601 1 1660 2807 0.0003562522265764161 0.5913786961168507
0.114609 1 1661 2807 0.0003562522265764161 0.5917349483434271
0.114671 1 1662 2807 0.0003562522265764161 0.5920912005700035
0.114708 1 1663 2807 0.0003562522265764161 0.59244745279658
0.114737 1 1664 2807 0.0003562522265764161 0.5928037050231564
0.114761 1 1665 2807 0.0003562522265764161 0.5931599572497328
0.114763 1 1666 2807 0.0003562522265764161 0.5935162094763092
0.114799 1 1667 2807 0.0003562522265764161 0.5938724617028857
0.114937 1 1668 2807 0.0003562522265764161 0.5942287139294621
0.114942 1 1669 2807 0.0003562522265764161 0.5945849661560385
0.115001 1 1670 2807 0.0003562522265764161 0.5949412183826149
0.115083 1 1671 2807 0.0003562522265764161 0.5952974706091914
0.115159 1 1672 2807 0.0003562522265764161 0.5956537228357677
0.11517 1 1673 2807 0.0003562522265764161 0.5960099750623441
0.115172 1 1674 2807 0.0003562522265764161 0.5963662272889205
0.115204 1 1675 2807 0.0003562522265764161 0.596722479515497
0.115237 1 1676 2807 0.0003562522265764161 0.5970787317420734
0.115261 1 1677 2807 0.0003562522265764161 0.5974349839686498
0.115262 1 1678 2807 0.0003562522265764161 0.5977912361952262
0.115271 1 1679 2807 0.0003562522265764161 0.5981474884218027
0.115275 1 1680 2807 0.0003562522265764161 0.5985037406483791
0.115293 1 1681 2807 0.0003562522265764161 0.5988599928749555
0.115316 1 1682 2807 0.0003562522265764161 0.5992162451015319
0.115407 1 1683 2807 0.0003562522265764161 0.5995724973281084
0.115472 1 1684 2807 0.0003562522265764161 0.5999287495546847
0.115506 1 1685 2807 0.0003562522265764161 0.6002850017812611
0.115529 1 1686 2807 0.0003562522265764161 0.6006412540078375
0.115633 1 1687 2807 0.0003562522265764161 0.600997506234414
0.115743 1 1688 2807 0.0003562522265764161 0.6013537584609904
0.115747 1 1689 2807 0.0003562522265764161 0.6017100106875668
0.115767 1 1690 2807 0.0003562522265764161 0.6020662629141432
0.115796 1 1691 2807 0.0003562522265764161 0.6024225151407196
0.115799 1 1692 2807 0.0003562522265764161 0.6027787673672961
0.115821 1 1693 2807 0.0003562522265764161 0.6031350195938725
0.115841 1 1694 2807 0.0003562522265764161 0.6034912718204489
0.11601 1 1695 2807 0.0003562522265764161 0.6038475240470252
0.116032 1 1696 2807 0.0003562522265764161 0.6042037762736017
0.116045 1 1697 2807 0.0003562522265764161 0.6045600285001781
0.116068 1 1698 2807 0.0003562522265764161 0.6049162807267545
0.11611 1 1699 2807 0.0003562522265764161 0.6052725329533309
0.116127 1 1700 2807 0.0003562522265764161 0.6056287851799074
0.116146 1 1701 2807 0.0003562522265764161 0.6059850374064838
0.116263 1 1702 2807 0.0003562522265764161 0.6063412896330602
0.116268 1 1703 2807 0.0003562522265764161 0.6066975418596366
0.116346 1 1704 2807 0.0003562522265764161 0.6070537940862131
0.116418 1 1705 2807 0.0003562522265764161 0.6074100463127895
0.116441 1 1706 2807 0.0003562522265764161 0.6077662985393659
0.11645 1 1707 2807 0.0003562522265764161 0.6081225507659422
0.116463 1 1708 2807 0.0003562522265764161 0.6084788029925187
0.116477 1 1709 2807 0.0003562522265764161 0.6088350552190951
0.116567 1 1710 2807 0.0003562522265764161 0.6091913074456715
0.116594 1 1711 2807 0.0003562522265764161 0.6095475596722479
0.116595 1 1712 2807 0.0003562522265764161 0.6099038118988244
0.116616 1 1713 2807 0.0003562522265764161 0.6102600641254008
0.116751 1 1714 2807 0.0003562522265764161 0.6106163163519772
0.116883 1 1715 2807 0.0003562522265764161 0.6109725685785536
0.11703 1 1716 2807 0.0003562522265764161 0.6113288208051301
0.117102 1 1717 2807 0.0003562522265764161 0.6116850730317065
0.117124 1 1718 2807 0.0003562522265764161 0.6120413252582828
0.117203 1 1719 2807 0.0003562522265764161 0.6123975774848592
0.117211 1 1720 2807 0.0003562522265764161 0.6127538297114357
0.117213 1 1721 2807 0.0003562522265764161 0.6131100819380121
0.117236 1 1722 2807 0.0003562522265764161 0.6134663341645885
0.117279 1 1723 2807 0.0003562522265764161 0.6138225863911649
0.117285 1 1724 2807 0.0003562522265764161 0.6141788386177414
0.117306 1 1725 2807 0.0003562522265764161 0.6145350908443178
0.117335 1 1726 2807 0.0003562522265764161 0.6148913430708942
0.117357 1 1727 2807 0.0003562522265764161 0.6152475952974706
0.117359 1 1728 2807 0.0003562522265764161 0.6156038475240471
0.117366 1 1729 2807 0.0003562522265764161 0.6159600997506235
0.11745 1 1730 2807 0.0003562522265764161 0.6163163519771998
0.117496 1 1731 2807 0.0003562522265764161 0.6166726042037762
0.117507 1 1732 2807 0.0003562522265764161 0.6170288564303527
0.117578 1 1733 2807 0.0003562522265764161 0.6173851086569291
0.117635 1 1734 2807 0.0003562522265764161 0.6177413608835055
0.117651 1 1735 2807 0.0003562522265764161 0.6180976131100819
0.117681 1 1736 2807 0.0003562522265764161 0.6184538653366584
0.117801 1 1737 2807 0.0003562522265764161 0.6188101175632348
0.117826 1 1738 2807 0.0003562522265764161 0.6191663697898112
0.117831 1 1739 2807 0.0003562522265764161 0.6195226220163876
0.117872 1 1740 2807 0.0003562522265764161 0.6198788742429641
0.117899 1 1741 2807 0.0003562522265764161 0.6202351264695405
0.117939 1 1742 2807 0.0003562522265764161 0.6205913786961168
0.117991 1 1743 2807 0.0003562522265764161 0.6209476309226932
0.118005 1 1744 2807 0.0003562522265764161 0.6213038831492697
0.118055 1 1745 2807 0.0003562522265764161 0.6216601353758461
0.118085 1 1746 2807 0.0003562522265764161 0.6220163876024225
0.118127 1 1747 2807 0.0003562522265764161 0.6223726398289989
0.118161 1 1748 2807 0.0003562522265764161 0.6227288920555754
0.118163 1 1749 2807 0.0003562522265764161 0.6230851442821518
0.118232 1 1750 2807 0.0003562522265764161 0.6234413965087282
0.118405 1 1751 2807 0.0003562522265764161 0.6237976487353046
0.118426 1 1752 2807 0.0003562522265764161 0.6241539009618811
0.118439 1 1753 2807 0.0003562522265764161 0.6245101531884574
0.118565 1 1754 2807 0.0003562522265764161 0.6248664054150338
0.1186 1 1755 2807 0.0003562522265764161 0.6252226576416102
0.118629 1 1756 2807 0.0003562522265764161 0.6255789098681867
0.118642 1 1757 2807 0.0003562522265764161 0.6259351620947631
0.118686 1 1758 2807 0.0003562522265764161 0.6262914143213395
0.118694 1 1759 2807 0.0003562522265764161 0.6266476665479159
0.118705 1 1760 2807 0.0003562522265764161 0.6270039187744924
0.118748 1 1761 2807 0.0003562522265764161 0.6273601710010688
0.11896 1 1762 2807 0.0003562522265764161 0.6277164232276452
0.118971 1 1763 2807 0.0003562522265764161 0.6280726754542216
0.118997 1 1764 2807 0.0003562522265764161 0.628428927680798
0.119009 1 1765 2807 0.0003562522265764161 0.6287851799073744
0.119018 1 1766 2807 0.0003562522265764161 0.6291414321339508
0.119038 1 1767 2807 0.0003562522265764161 0.6294976843605272
0.119061 1 1768 2807 0.0003562522265764161 0.6298539365871036
0.119131 1 1769 2807 0.0003562522265764161 0.6302101888136801
0.119144 1 1770 2807 0.0003562522265764161 0.6305664410402565
0.119213 1 1771 2807 0.0003562522265764161 0.6309226932668329
0.119232 1 1772 2807 0.0003562522265764161 0.6312789454934093
0.11936 1 1773 2807 0.0003562522265764161 0.6316351977199858
0.119497 1 1774 2807 0.0003562522265764161 0.6319914499465622
0.119498 1 1775 2807 0.0003562522265764161 0.6323477021731386
0.119506 1 1776 2807 0.0003562522265764161 0.632703954399715
0.119527 1 1777 2807 0.0003562522265764161 0.6330602066262914
0.119533 1 1778 2807 0.0003562522265764161 0.6334164588528678
0.119611 1 1779 2807 0.0003562522265764161 0.6337727110794442
0.119627 1 1780 2807 0.0003562522265764161 0.6341289633060206
0.119707 1 1781 2807 0.0003562522265764161 0.6344852155325971
0.119735 1 1782 2807 0.0003562522265764161 0.6348414677591735
0.119756 1 1783 2807 0.0003562522265764161 0.6351977199857499
0.119758 1 1784 2807 0.0003562522265764161 0.6355539722123263
0.119801 1 1785 2807 0.0003562522265764161 0.6359102244389028
0.119823 1 1786 2807 0.0003562522265764161 0.6362664766654792
0.119826 1 1787 2807 0.0003562522265764161 0.6366227288920556
0.119904 1 1788 2807 0.0003562522265764161 0.6369789811186319
0.119912 1 1789 2807 0.0003562522265764161 0.6373352333452084
0.119938 1 1790 2807 0.0003562522265764161 0.6376914855717848
0.119951 1 1791 2807 0.0003562522265764161 0.6380477377983612
0.119966 1 1792 2807 0.0003562522265764161 0.6384039900249376
0.120056 1 1793 2807 0.0003562522265764161 0.6387602422515141
0.120061 1 1794 2807 0.0003562522265764161 0.6391164944780905
0.12007 1 1795 2807 0.0003562522265764161 0.6394727467046669
0.12009 1 1796 2807 0.0003562522265764161 0.6398289989312433
0.120096 1 1797 2807 0.0003562522265764161 0.6401852511578198
0.120159 1 1798 2807 0.0003562522265764161 0.6405415033843962
0.12019 1 1799 2807 0.0003562522265764161 0.6408977556109726
0.120203 1 1800 2807 0.0003562522265764161 0.6412540078375489
0.120221 1 1801 2807 0.0003562522265764161 0.6416102600641254
0.120239 1 1802 2807 0.0003562522265764161 0.6419665122907018
0.120388 1 1803 2807 0.0003562522265764161 0.6423227645172782
0.120398 1 1804 2807 0.0003562522265764161 0.6426790167438546
0.120478 1 1805 2807 0.0003562522265764161 0.6430352689704311
0.12053 1 1806 2807 0.0003562522265764161 0.6433915211970075
0.120562 1 1807 2807 0.0003562522265764161 0.6437477734235839
0.12065 1 1808 2807 0.0003562522265764161 0.6441040256501603
0.120749 1 1809 2807 0.0003562522265764161 0.6444602778767368
0.12079 1 1810 2807 0.0003562522265764161 0.6448165301033132
0.120881 1 1811 2807 0.0003562522265764161 0.6451727823298896
0.120887 1 1812 2807 0.0003562522265764161 0.6455290345564659
0.120897 1 1813 2807 0.0003562522265764161 0.6458852867830424
0.12101 1 1814 2807 0.0003562522265764161 0.6462415390096188
0.121026 1 1815 2807 0.0003562522265764161 0.6465977912361952
0.121125 1 1816 2807 0.0003562522265764161 0.6469540434627716
0.121165 1 1817 2807 0.0003562522265764161 0.6473102956893481
0.12118 1 1818 2807 0.0003562522265764161 0.6476665479159245
0.121232 1 1819 2807 0.0003562522265764161 0.6480228001425009
0.121255 1 1820 2807 0.0003562522265764161 0.6483790523690773
0.12127 1 1821 2807 0.0003562522265764161 0.6487353045956538
0.121423 1 1822 2807 0.0003562522265764161 0.6490915568222302
0.12148 1 1823 2807 0.0003562522265764161 0.6494478090488065
0.12159 1 1824 2807 0.0003562522265764161 0.6498040612753829
0.121652 1 1825 2807 0.0003562522265764161 0.6501603135019594
0.121775 1 1826 2807 0.0003562522265764161 0.6505165657285358
0.121853 1 1827 2807 0.0003562522265764161 0.6508728179551122
0.121863 1 1828 2807 0.0003562522265764161 0.6512290701816886
0.121875 1 1829 2807 0.0003562522265764161 0.651585322408265
0.121918 1 1830 2807 0.0003562522265764161 0.6519415746348415
0.121944 1 1831 2807 0.0003562522265764161 0.6522978268614179
0.121949 1 1832 2807 0.0003562522265764161 0.6526540790879943
0.122062 1 1833 2807 0.0003562522265764161 0.6530103313145708
0.122086 1 1834 2807 0.0003562522265764161 0.6533665835411472
0.122133 1 1835 2807 0.0003562522265764161 0.6537228357677235
0.122149 1 1836 2807 0.0003562522265764161 0.6540790879942999
0.122172 1 1837 2807 0.0003562522265764161 0.6544353402208763
0.122227 1 1838 2807 0.0003562522265764161 0.6547915924474528
0.122284 1 1839 2807 0.0003562522265764161 0.6551478446740292
0.122342 1 1840 2807 0.0003562522265764161 0.6555040969006056
0.122346 1 1841 2807 0.0003562522265764161 0.655860349127182
0.122389 1 1842 2807 0.0003562522265764161 0.6562166013537585
0.122412 1 1843 2807 0.0003562522265764161 0.6565728535803349
0.122413 1 1844 2807 0.0003562522265764161 0.6569291058069113
0.122488 1 1845 2807 0.0003562522265764161 0.6572853580334878
0.122491 1 1846 2807 0.0003562522265764161 0.6576416102600642
0.122493 1 1847 2807 0.0003562522265764161 0.6579978624866405
0.122527 1 1848 2807 0.0003562522265764161 0.6583541147132169
0.122633 1 1849 2807 0.0003562522265764161 0.6587103669397933
0.122649 1 1850 2807 0.0003562522265764161 0.6590666191663698
0.12271 1 1851 2807 0.0003562522265764161 0.6594228713929462
0.122783 1 1852 2807 0.0003562522265764161 0.6597791236195226
0.122826 1 1853 2807 0.0003562522265764161 0.660135375846099
0.123004 1 1854 2807 0.0003562522265764161 0.6604916280726755
0.123111 1 1855 2807 0.0003562522265764161 0.6608478802992519
0.123114 1 1856 2807 0.0003562522265764161 0.6612041325258283
0.123138 1 1857 2807 0.0003562522265764161 0.6615603847524048
0.123265 1 1858 2807 0.0003562522265764161 0.6619166369789811
0.123276 1 1859 2807 0.0003562522265764161 0.6622728892055575
0.123287 1 1860 2807 0.0003562522265764161 0.6626291414321339
0.12329 1 1861 2807 0.0003562522265764161 0.6629853936587103
0.123383 1 1862 2807 0.0003562522265764161 0.6633416458852868
0.123407 1 1863 2807 0.0003562522265764161 0.6636978981118632
0.123411 1 1864 2807 0.0003562522265764161 0.6640541503384396
0.123495 1 1865 2807 0.0003562522265764161 0.664410402565016
0.123517 1 1866 2807 0.0003562522265764161 0.6647666547915925
0.12353 1 1867 2807 0.0003562522265764161 0.6651229070181689
0.123556 1 1868 2807 0.0003562522265764161 0.6654791592447453
0.123633 1 1869 2807 0.0003562522265764161 0.6658354114713217
0.123664 1 1870 2807 0.0003562522265764161 0.6661916636978981
0.123665 1 1871 2807 0.0003562522265764161 0.6665479159244745
0.123674 1 1872 2807 0.0003562522265764161 0.6669041681510509
0.123819 1 1873 2807 0.0003562522265764161 0.6672604203776273
0.123827 1 1874 2807 0.0003562522265764161 0.6676166726042038
0.123855 1 1875 2807 0.0003562522265764161 0.6679729248307802
0.123874 1 1876 2807 0.0003562522265764161 0.6683291770573566
0.123888 1 1877 2807 0.0003562522265764161 0.668685429283933
0.12391 1 1878 2807 0.0003562522265764161 0.6690416815105095
0.124011 1 1879 2807 0.0003562522265764161 0.6693979337370859
0.124049 1 1880 2807 0.0003562522265764161 0.6697541859636623
0.124101 1 1881 2807 0.0003562522265764161 0.6701104381902387
0.124103 1 1882 2807 0.0003562522265764161 0.6704666904168151
0.124144 1 1883 2807 0.0003562522265764161 0.6708229426433915
0.12417 1 1884 2807 0.0003562522265764161 0.6711791948699679
0.124223 1 1885 2807 0.0003562522265764161 0.6715354470965443
0.124276 1 1886 2807 0.0003562522265764161 0.6718916993231208
0.124319 1 1887 2807 0.0003562522265764161 0.6722479515496972
0.124332 1 1888 2807 0.0003562522265764161 0.6726042037762736
0.124466 1 1889 2807 0.0003562522265764161 0.67296045600285
0.124647 1 1890 2807 0.0003562522265764161 0.6733167082294265
0.124666 1 1891 2807 0.0003562522265764161 0.6736729604560029
0.124668 1 1892 2807 0.0003562522265764161 0.6740292126825793
0.124738 1 1893 2807 0.0003562522265764161 0.6743854649091556
0.124741 1 1894 2807 0.0003562522265764161 0.674741717135732
0.124753 1 1895 2807 0.0003562522265764161 0.6750979693623085
0.124806 1 1896 2807 0.0003562522265764161 0.6754542215888849
0.124863 1 1897 2807 0.0003562522265764161 0.6758104738154613
0.124896 1 1898 2807 0.0003562522265764161 0.6761667260420378
0.124927 1 1899 2807 0.0003562522265764161 0.6765229782686142
0.124971 1 1900 2807 0.0003562522265764161 0.6768792304951906
0.125 1 1901 2807 0.0003562522265764161 0.677235482721767
0.125028 1 1902 2807 0.0003562522265764161 0.6775917349483435
0.125089 1 1903 2807 0.0003562522265764161 0.6779479871749199
0.125106 1 1904 2807 0.0003562522265764161 0.6783042394014963
0.125138 1 1905 2807 0.0003562522265764161 0.6786604916280726
0.125226 1 1906 2807 0.0003562522265764161 0.679016743854649
0.125229 1 1907 2807 0.0003562522265764161 0.6793729960812255
0.125247 1 1908 2807 0.0003562522265764161 0.6797292483078019
0.125287 1 1909 2807 0.0003562522265764161 0.6800855005343783
0.125387 1 1910 2807 0.0003562522265764161 0.6804417527609548
0.125556 1 1911 2807 0.0003562522265764161 0.6807980049875312
0.125592 1 1912 2807 0.0003562522265764161 0.6811542572141076
0.125597 1 1913 2807 0.0003562522265764161 0.681510509440684
0.125742 1 1914 2807 0.0003562522265764161 0.6818667616672605
0.125769 1 1915 2807 0.0003562522265764161 0.6822230138938369
0.125841 1 1916 2807 0.0003562522265764161 0.6825792661204132
0.125846 1 1917 2807 0.0003562522265764161 0.6829355183469896
0.125863 1 1918 2807 0.0003562522265764161 0.683291770573566
0.125891 1 1919 2807 0.0003562522265764161 0.6836480228001425
0.125957 1 1920 2807 0.0003562522265764161 0.6840042750267189
0.125969 1 1921 2807 0.0003562522265764161 0.6843605272532953
0.125993 1 1922 2807 0.0003562522265764161 0.6847167794798718
0.125994 1 1923 2807 0.0003562522265764161 0.6850730317064482
0.126005 1 1924 2807 0.0003562522265764161 0.6854292839330246
0.12606 1 1925 2807 0.0003562522265764161 0.685785536159601
0.126072 1 1926 2807 0.0003562522265764161 0.6861417883861775
0.126175 1 1927 2807 0.0003562522265764161 0.6864980406127539
0.12623 1 1928 2807 0.0003562522265764161 0.6868542928393302
0.126274 1 1929 2807 0.0003562522265764161 0.6872105450659066
0.126299 1 1930 2807 0.0003562522265764161 0.687566797292483
0.126415 1 1931 2807 0.0003562522265764161 0.6879230495190595
0.126518 1 1932 2807 0.0003562522265764161 0.6882793017456359
0.126593 1 1933 2807 0.0003562522265764161 0.6886355539722123
0.126646 1 1934 2807 0.0003562522265764161 0.6889918061987887
0.126824 1 1935 2807 0.0003562522265764161 0.6893480584253652
0.126871 1 1936 2807 0.0003562522265764161 0.6897043106519416
0.126908 1 1937 2807 0.0003562522265764161 0.690060562878518
0.126941 1 1938 2807 0.0003562522265764161 0.6904168151050945
0.126952 1 1939 2807 0.0003562522265764161 0.6907730673316709
0.127006 1 1940 2807 0.0003562522265764161 0.6911293195582472
0.127047 1 1941 2807 0.0003562522265764161 0.6914855717848236
0.127092 1 1942 2807 0.0003562522265764161 0.6918418240114
0.127246 1 1943 2807 0.0003562522265764161 0.6921980762379765
0.127321 1 1944 2807 0.0003562522265764161 0.6925543284645529
0.127364 1 1945 2807 0.0003562522265764161 0.6929105806911293
0.127465 1 1946 2807 0.0003562522265764161 0.6932668329177057
0.127486 1 1947 2807 0.0003562522265764161 0.6936230851442822
0.127569 1 1948 2807 0.0003562522265764161 0.6939793373708586
0.127572 1 1949 2807 0.0003562522265764161 0.694335589597435
0.127573 1 1950 2807 0.0003562522265764161 0.6946918418240114
0.127637 1 1951 2807 0.0003562522265764161 0.6950480940505878
0.127666 1 1952 2807 0.0003562522265764161 0.6954043462771642
0.1277 1 1953 2807 0.0003562522265764161 0.6957605985037406
0.127771 1 1954 2807 0.0003562522265764161 0.696116850730317
0.127774 1 1955 2807 0.0003562522265764161 0.6964731029568935
0.12779 1 1956 2807 0.0003562522265764161 0.6968293551834699
0.127814 1 1957 2807 0.0003562522265764161 0.6971856074100463
0.127903 1 1958 2807 0.0003562522265764161 0.6975418596366227
0.127947 1 1959 2807 0.0003562522265764161 0.6978981118631992
0.128045 1 1960 2807 0.0003562522265764161 0.6982543640897756
0.12807 1 1961 2807 0.0003562522265764161 0.698610616316352
0.128199 1 1962 2807 0.0003562522265764161 0.6989668685429284
0.128282 1 1963 2807 0.0003562522265764161 0.6993231207695048
0.1283 1 1964 2807 0.0003562522265764161 0.6996793729960812
0.128326 1 1965 2807 0.0003562522265764161 0.7000356252226576
0.128351 1 1966 2807 0.0003562522265764161 0.700391877449234
0.128396 1 1967 2807 0.0003562522265764161 0.7007481296758105
0.128443 1 1968 2807 0.0003562522265764161 0.7011043819023869
0.128469 1 1969 2807 0.0003562522265764161 0.7014606341289633
0.128505 1 1970 2807 0.0003562522265764161 0.7018168863555397
0.128506 1 1971 2807 0.0003562522265764161 0.7021731385821162
0.128522 1 1972 2807 0.0003562522265764161 0.7025293908086926
0.128621 1 1973 2807 0.0003562522265764161 0.702885643035269
0.12863 1 1974 2807 0.0003562522265764161 0.7032418952618454
0.128746 1 1975 2807 0.0003562522265764161 0.7035981474884218
0.128765 1 1976 2807 0.0003562522265764161 0.7039543997149982
0.128842 1 1977 2807 0.0003562522265764161 0.7043106519415746
0.128843 1 1978 2807 0.0003562522265764161 0.704666904168151
0.128866 1 1979 2807 0.0003562522265764161 0.7050231563947275
0.128872 1 1980 2807 0.0003562522265764161 0.7053794086213039
0.128948 1 1981 2807 0.0003562522265764161 0.7057356608478803
0.12909 1 1982 2807 0.0003562522265764161 0.7060919130744567
0.129092 1 1983 2807 0.0003562522265764161 0.7064481653010332
0.129116 1 1984 2807 0.0003562522265764161 0.7068044175276096
0.129137 1 1985 2807 0.0003562522265764161 0.707160669754186
0.129208 1 1986 2807 0.0003562522265764161 0.7075169219807623
0.129297 1 1987 2807 0.0003562522265764161 0.7078731742073388
0.129566 1 1988 2807 0.0003562522265764161 0.7082294264339152
0.129611 1 1989 2807 0.0003562522265764161 0.7085856786604916
0.129711 1 1990 2807 0.0003562522265764161 0.708941930887068
0.129725 1 1991 2807 0.0003562522265764161 0.7092981831136445
0.129866 1 1992 2807 0.0003562522265764161 0.7096544353402209
0.130048 1 1993 2807 0.0003562522265764161 0.7100106875667973
0.130178 1 1994 2807 0.0003562522265764161 0.7103669397933737
0.13028 1 1995 2807 0.0003562522265764161 0.7107231920199502
0.130295 1 1996 2807 0.0003562522265764161 0.7110794442465266
0.130357 1 1997 2807 0.0003562522265764161 0.711435696473103
0.130358 1 1998 2807 0.0003562522265764161 0.7117919486996793
0.130502 1 1999 2807 0.0003562522265764161 0.7121482009262557
0.1306 1 2000 2807 0.0003562522265764161 0.7125044531528322
0.130635 1 2001 2807 0.0003562522265764161 0.7128607053794086
0.130843 1 2002 2807 0.0003562522265764161 0.713216957605985
0.130924 1 2003 2807 0.0003562522265764161 0.7135732098325615
0.131043 1 2004 2807 0.0003562522265764161 0.7139294620591379
0.131059 1 2005 2807 0.0003562522265764161 0.7142857142857143
0.13106 1 2006 2807 0.0003562522265764161 0.7146419665122907
0.131102 1 2007 2807 0.0003562522265764161 0.7149982187388672
0.13117 1 2008 2807 0.0003562522265764161 0.7153544709654436
0.131287 1 2009 2807 0.0003562522265764161 0.71571072319202
0.131329 1 2010 2807 0.0003562522265764161 0.7160669754185963
0.131347 1 2011 2807 0.0003562522265764161 0.7164232276451727
0.13136 1 2012 2807 0.0003562522265764161 0.7167794798717492
0.131389 1 2013 2807 0.0003562522265764161 0.7171357320983256
0.13142 1 2014 2807 0.0003562522265764161 0.717491984324902
0.131424 1 2015 2807 0.0003562522265764161 0.7178482365514784
0.131426 1 2016 2807 0.0003562522265764161 0.7182044887780549
0.131454 1 2017 2807 0.0003562522265764161 0.7185607410046313
0.13147 1 2018 2807 0.0003562522265764161 0.7189169932312077
0.13156 1 2019 2807 0.0003562522265764161 0.7192732454577841
0.131618 1 2020 2807 0.0003562522265764161 0.7196294976843606
0.131679 1 2021 2807 0.0003562522265764161 0.7199857499109369
0.131767 1 2022 2807 0.0003562522265764161 0.7203420021375133
0.131867 1 2023 2807 0.0003562522265764161 0.7206982543640897
0.131878 1 2024 2807 0.0003562522265764161 0.7210545065906662
0.131881 1 2025 2807 0.0003562522265764161 0.7214107588172426
0.131988 1 2026 2807 0.0003562522265764161 0.721767011043819
0.132008 1 2027 2807 0.0003562522265764161 0.7221232632703954
0.132062 1 2028 2807 0.0003562522265764161 0.7224795154969719
0.132276 1 2029 2807 0.0003562522265764161 0.7228357677235483
0.132339 1 2030 2807 0.0003562522265764161 0.7231920199501247
0.132483 2 2032 2807 0.0007125044531528322 0.7239045244032776
0.132518 1 2033 2807 0.0003562522265764161 0.7242607766298539
0.132595 1 2034 2807 0.0003562522265764161 0.7246170288564303
0.132596 1 2035 2807 0.0003562522265764161 0.7249732810830067
0.132603 1 2036 2807 0.0003562522265764161 0.7253295333095832
0.132618 1 2037 2807 0.0003562522265764161 0.7256857855361596
0.132648 1 2038 2807 0.0003562522265764161 0.726042037762736
0.132687 1 2039 2807 0.0003562522265764161 0.7263982899893124
0.132904 1 2040 2807 0.0003562522265764161 0.7267545422158889
0.132963 1 2041 2807 0.0003562522265764161 0.7271107944424653
0.133002 1 2042 2807 0.0003562522265764161 0.7274670466690417
0.133029 1 2043 2807 0.0003562522265764161 0.7278232988956181
0.133099 1 2044 2807 0.0003562522265764161 0.7281795511221946
0.133108 1 2045 2807 0.0003562522265764161 0.7285358033487709
0.133119 1 2046 2807 0.0003562522265764161 0.7288920555753473
0.133125 1 2047 2807 0.0003562522265764161 0.7292483078019237
0.133225 1 2048 2807 0.0003562522265764161 0.7296045600285002
0.133287 1 2049 2807 0.0003562522265764161 0.7299608122550766
0.133302 1 2050 2807 0.0003562522265764161 0.730317064481653
0.133347 1 2051 2807 0.0003562522265764161 0.7306733167082294
0.133398 1 2052 2807 0.0003562522265764161 0.7310295689348059
0.133635 1 2053 2807 0.0003562522265764161 0.7313858211613823
0.13372 1 2054 2807 0.0003562522265764161 0.7317420733879587
0.133806 1 2055 2807 0.0003562522265764161 0.7320983256145351
0.133871 1 2056 2807 0.0003562522265764161 0.7324545778411115
0.133918 1 2057 2807 0.0003562522265764161 0.7328108300676879
0.133947 1 2058 2807 0.0003562522265764161 0.7331670822942643
0.134029 1 2059 2807 0.0003562522265764161 0.7335233345208407
0.134041 1 2060 2807 0.0003562522265764161 0.7338795867474172
0.134143 1 2061 2807 0.0003562522265764161 0.7342358389739936
0.134238 1 2062 2807 0.0003562522265764161 0.73459209120057
0.134251 1 2063 2807 0.0003562522265764161 0.7349483434271464
0.134269 1 2064 2807 0.0003562522265764161 0.7353045956537229
0.134316 1 2065 2807 0.0003562522265764161 0.7356608478802993
0.134348 1 2066 2807 0.0003562522265764161 0.7360171001068757
0.134466 1 2067 2807 0.0003562522265764161 0.7363733523334521
0.134505 1 2068 2807 0.0003562522265764161 0.7367296045600285
0.134558 1 2069 2807 0.0003562522265764161 0.7370858567866049
0.134579 1 2070 2807 0.0003562522265764161 0.7374421090131813
0.134716 1 2071 2807 0.0003562522265764161 0.7377983612397577
0.13475 2 2073 2807 0.0007125044531528322 0.7385108656929106
0.134906 1 2074 2807 0.0003562522265764161 0.738867117919487
0.134948 1 2075 2807 0.0003562522265764161 0.7392233701460634
0.135072 1 2076 2807 0.0003562522265764161 0.7395796223726399
0.135145 1 2077 2807 0.0003562522265764161 0.7399358745992163
0.135153 1 2078 2807 0.0003562522265764161 0.7402921268257927
0.135166 1 2079 2807 0.0003562522265764161 0.7406483790523691
0.135438 1 2080 2807 0.0003562522265764161 0.7410046312789454
0.13546 1 2081 2807 0.0003562522265764161 0.7413608835055219
0.135475 1 2082 2807 0.0003562522265764161 0.7417171357320983
0.135499 1 2083 2807 0.0003562522265764161 0.7420733879586747
0.135562 1 2084 2807 0.0003562522265764161 0.7424296401852511
0.135568 1 2085 2807 0.0003562522265764161 0.7427858924118276
0.135621 2 2087 2807 0.0007125044531528322 0.7434983968649804
0.135676 1 2088 2807 0.0003562522265764161 0.7438546490915569
0.135695 1 2089 2807 0.0003562522265764161 0.7442109013181333
0.135719 1 2090 2807 0.0003562522265764161 0.7445671535447097
0.135756 1 2091 2807 0.0003562522265764161 0.744923405771286
0.13578 1 2092 2807 0.0003562522265764161 0.7452796579978624
0.135811 1 2093 2807 0.0003562522265764161 0.7456359102244389
0.135817 1 2094 2807 0.0003562522265764161 0.7459921624510153
0.135889 1 2095 2807 0.0003562522265764161 0.7463484146775917
0.13589 1 2096 2807 0.0003562522265764161 0.7467046669041681
0.135933 1 2097 2807 0.0003562522265764161 0.7470609191307446
0.135958 1 2098 2807 0.0003562522265764161 0.747417171357321
0.135968 1 2099 2807 0.0003562522265764161 0.7477734235838974
0.135969 1 2100 2807 0.0003562522265764161 0.7481296758104738
0.136026 1 2101 2807 0.0003562522265764161 0.7484859280370503
0.136028 2 2103 2807 0.0007125044531528322 0.749198432490203
0.13606 1 2104 2807 0.0003562522265764161 0.7495546847167794
0.136146 1 2105 2807 0.0003562522265764161 0.7499109369433559
0.136222 1 2106 2807 0.0003562522265764161 0.7502671891699323
0.136241 1 2107 2807 0.0003562522265764161 0.7506234413965087
0.136259 1 2108 2807 0.0003562522265764161 0.7509796936230851
0.136404 1 2109 2807 0.0003562522265764161 0.7513359458496616
0.136439 1 2110 2807 0.0003562522265764161 0.751692198076238
0.136522 1 2111 2807 0.0003562522265764161 0.7520484503028144
0.136596 1 2112 2807 0.0003562522265764161 0.7524047025293908
0.136699 1 2113 2807 0.0003562522265764161 0.7527609547559673
0.136733 1 2114 2807 0.0003562522265764161 0.7531172069825436
0.136738 1 2115 2807 0.0003562522265764161 0.75347345920912
0.136785 1 2116 2807 0.0003562522265764161 0.7538297114356964
0.136862 1 2117 2807 0.0003562522265764161 0.7541859636622729
0.136863 1 2118 2807 0.0003562522265764161 0.7545422158888493
0.136943 1 2119 2807 0.0003562522265764161 0.7548984681154257
0.136965 1 2120 2807 0.0003562522265764161 0.7552547203420021
0.137029 1 2121 2807 0.0003562522265764161 0.7556109725685786
0.137092 1 2122 2807 0.0003562522265764161 0.755967224795155
0.137263 1 2123 2807 0.0003562522265764161 0.7563234770217314
0.137299 1 2124 2807 0.0003562522265764161 0.7566797292483078
0.137322 1 2125 2807 0.0003562522265764161 0.7570359814748843
0.137336 1 2126 2807 0.0003562522265764161 0.7573922337014606
0.137352 1 2127 2807 0.0003562522265764161 0.757748485928037
0.13746 1 2128 2807 0.0003562522265764161 0.7581047381546134
0.137474 1 2129 2807 0.0003562522265764161 0.7584609903811899
0.137507 1 2130 2807 0.0003562522265764161 0.7588172426077663
0.13751 1 2131 2807 0.0003562522265764161 0.7591734948343427
0.137519 1 2132 2807 0.0003562522265764161 0.7595297470609191
0.137653 1 2133 2807 0.0003562522265764161 0.7598859992874956
0.137727 1 2134 2807 0.0003562522265764161 0.760242251514072
0.137792 1 2135 2807 0.0003562522265764161 0.7605985037406484
0.137805 1 2136 2807 0.0003562522265764161 0.7609547559672248
0.137887 1 2137 2807 0.0003562522265764161 0.7613110081938013
0.137952 1 2138 2807 0.0003562522265764161 0.7616672604203776
0.137971 1 2139 2807 0.0003562522265764161 0.762023512646954
0.137984 1 2140 2807 0.0003562522265764161 0.7623797648735304
0.138061 1 2141 2807 0.0003562522265764161 0.7627360171001069
0.138065 1 2142 2807 0.0003562522265764161 0.7630922693266833
0.13811 1 2143 2807 0.0003562522265764161 0.7634485215532597
0.138135 1 2144 2807 0.0003562522265764161 0.7638047737798361
0.138145 1 2145 2807 0.0003562522265764161 0.7641610260064126
0.138165 1 2146 2807 0.0003562522265764161 0.764517278232989
0.138277 1 2147 2807 0.0003562522265764161 0.7648735304595654
0.138306 1 2148 2807 0.0003562522265764161 0.7652297826861418
0.138358 1 2149 2807 0.0003562522265764161 0.7655860349127181
0.138516 1 2150 2807 0.0003562522265764161 0.7659422871392946
0.138521 1 2151 2807 0.0003562522265764161 0.766298539365871
0.138561 1 2152 2807 0.0003562522265764161 0.7666547915924474
0.138685 2 2154 2807 0.0007125044531528322 0.7673672960456003
0.138711 1 2155 2807 0.0003562522265764161 0.7677235482721767
0.138719 1 2156 2807 0.0003562522265764161 0.7680798004987531
0.138754 1 2157 2807 0.0003562522265764161 0.7684360527253296
0.138808 1 2158 2807 0.0003562522265764161 0.768792304951906
0.138827 1 2159 2807 0.0003562522265764161 0.7691485571784824
0.138834 1 2160 2807 0.0003562522265764161 0.7695048094050588
0.13888 1 2161 2807 0.0003562522265764161 0.7698610616316351
0.138914 1 2162 2807 0.0003562522265764161 0.7702173138582116
0.138963 1 2163 2807 0.0003562522265764161 0.770573566084788
0.139179 1 2164 2807 0.0003562522265764161 0.7709298183113644
0.139299 1 2165 2807 0.0003562522265764161 0.7712860705379408
0.139314 1 2166 2807 0.0003562522265764161 0.7716423227645173
0.139395 1 2167 2807 0.0003562522265764161 0.7719985749910937
0.139416 1 2168 2807 0.0003562522265764161 0.7723548272176701
0.139472 1 2169 2807 0.0003562522265764161 0.7727110794442466
0.139491 1 2170 2807 0.0003562522265764161 0.773067331670823
0.139511 1 2171 2807 0.0003562522265764161 0.7734235838973994
0.139539 1 2172 2807 0.0003562522265764161 0.7737798361239758
0.139573 1 2173 2807 0.0003562522265764161 0.7741360883505521
0.139614 1 2174 2807 0.0003562522265764161 0.7744923405771286
0.139686 1 2175 2807 0.0003562522265764161 0.774848592803705
0.139911 1 2176 2807 0.0003562522265764161 0.7752048450302814
0.139966 1 2177 2807 0.0003562522265764161 0.7755610972568578
0.140011 1 2178 2807 0.0003562522265764161 0.7759173494834343
0.140153 1 2179 2807 0.0003562522265764161 0.7762736017100107
0.140223 1 2180 2807 0.0003562522265764161 0.7766298539365871
0.140248 1 2181 2807 0.0003562522265764161 0.7769861061631635
0.140363 1 2182 2807 0.0003562522265764161 0.77734235838974
0.140377 1 2183 2807 0.0003562522265764161 0.7776986106163164
0.140397 1 2184 2807 0.0003562522265764161 0.7780548628428927
0.140467 1 2185 2807 0.0003562522265764161 0.7784111150694691
0.140485 1 2186 2807 0.0003562522265764161 0.7787673672960456
0.140561 1 2187 2807 0.0003562522265764161 0.779123619522622
0.140572 1 2188 2807 0.0003562522265764161 0.7794798717491984
0.140622 1 2189 2807 0.0003562522265764161 0.7798361239757748
0.140642 1 2190 2807 0.0003562522265764161 0.7801923762023513
0.140658 1 2191 2807 0.0003562522265764161 0.7805486284289277
0.140702 1 2192 2807 0.0003562522265764161 0.7809048806555041
0.140754 1 2193 2807 0.0003562522265764161 0.7812611328820805
0.140804 1 2194 2807 0.0003562522265764161 0.781617385108657
0.140817 1 2195 2807 0.0003562522265764161 0.7819736373352334
0.140872 1 2196 2807 0.0003562522265764161 0.7823298895618097
0.140876 1 2197 2807 0.0003562522265764161 0.7826861417883861
0.140974 1 2198 2807 0.0003562522265764161 0.7830423940149626
0.141088 1 2199 2807 0.0003562522265764161 0.783398646241539
0.14111 1 2200 2807 0.0003562522265764161 0.7837548984681154
0.141189 1 2201 2807 0.0003562522265764161 0.7841111506946918
0.141207 1 2202 2807 0.0003562522265764161 0.7844674029212683
0.14129 1 2203 2807 0.0003562522265764161 0.7848236551478447
0.141342 1 2204 2807 0.0003562522265764161 0.7851799073744211
0.141491 1 2205 2807 0.0003562522265764161 0.7855361596009975
0.141498 1 2206 2807 0.0003562522265764161 0.785892411827574
0.141719 1 2207 2807 0.0003562522265764161 0.7862486640541504
0.141723 1 2208 2807 0.0003562522265764161 0.7866049162807267
0.141725 1 2209 2807 0.0003562522265764161 0.7869611685073031
0.141979 1 2210 2807 0.0003562522265764161 0.7873174207338796
0.142058 1 2211 2807 0.0003562522265764161 0.787673672960456
0.142082 1 2212 2807 0.0003562522265764161 0.7880299251870324
0.14211 1 2213 2807 0.0003562522265764161 0.7883861774136088
0.142154 1 2214 2807 0.0003562522265764161 0.7887424296401853
0.142196 1 2215 2807 0.0003562522265764161 0.7890986818667617
0.142225 1 2216 2807 0.0003562522265764161 0.7894549340933381
0.142288 1 2217 2807 0.0003562522265764161 0.7898111863199145
0.142313 1 2218 2807 0.0003562522265764161 0.790167438546491
0.14233 1 2219 2807 0.0003562522265764161 0.7905236907730673
0.142358 1 2220 2807 0.0003562522265764161 0.7908799429996437
0.142386 1 2221 2807 0.0003562522265764161 0.7912361952262201
0.142466 1 2222 2807 0.0003562522265764161 0.7915924474527966
0.142494 1 2223 2807 0.0003562522265764161 0.791948699679373
0.142669 1 2224 2807 0.0003562522265764161 0.7923049519059494
0.142801 1 2225 2807 0.0003562522265764161 0.7926612041325258
0.14282 1 2226 2807 0.0003562522265764161 0.7930174563591023
0.143004 1 2227 2807 0.0003562522265764161 0.7933737085856787
0.143071 1 2228 2807 0.0003562522265764161 0.7937299608122551
0.143083 1 2229 2807 0.0003562522265764161 0.7940862130388315
0.143173 1 2230 2807 0.0003562522265764161 0.794442465265408
0.143192 1 2231 2807 0.0003562522265764161 0.7947987174919843
0.143203 1 2232 2807 0.0003562522265764161 0.7951549697185607
0.143231 1 2233 2807 0.0003562522265764161 0.7955112219451371
0.143382 1 2234 2807 0.0003562522265764161 0.7958674741717136
0.143394 1 2235 2807 0.0003562522265764161 0.79622372639829
0.143411 1 2236 2807 0.0003562522265764161 0.7965799786248664
0.143506 1 2237 2807 0.0003562522265764161 0.7969362308514428
0.143523 1 2238 2807 0.0003562522265764161 0.7972924830780193
0.143749 1 2239 2807 0.0003562522265764161 0.7976487353045957
0.143799 1 2240 2807 0.0003562522265764161 0.7980049875311721
0.143948 1 2241 2807 0.0003562522265764161 0.7983612397577485
0.143956 1 2242 2807 0.0003562522265764161 0.798717491984325
0.143993 1 2243 2807 0.0003562522265764161 0.7990737442109013
0.143998 1 2244 2807 0.0003562522265764161 0.7994299964374777
0.144028 1 2245 2807 0.0003562522265764161 0.7997862486640541
0.144083 1 2246 2807 0.0003562522265764161 0.8001425008906305
0.144174 1 2247 2807 0.0003562522265764161 0.800498753117207
0.144207 1 2248 2807 0.0003562522265764161 0.8008550053437834
0.144267 1 2249 2807 0.0003562522265764161 0.8012112575703598
0.144284 1 2250 2807 0.0003562522265764161 0.8015675097969363
0.144367 1 2251 2807 0.0003562522265764161 0.8019237620235127
0.144585 1 2252 2807 0.0003562522265764161 0.8022800142500891
0.144725 1 2253 2807 0.0003562522265764161 0.8026362664766655
0.144818 1 2254 2807 0.0003562522265764161 0.8029925187032418
0.14482 1 2255 2807 0.0003562522265764161 0.8033487709298183
0.14484 1 2256 2807 0.0003562522265764161 0.8037050231563947
0.144884 1 2257 2807 0.0003562522265764161 0.8040612753829711
0.144895 1 2258 2807 0.0003562522265764161 0.8044175276095475
0.144939 1 2259 2807 0.0003562522265764161 0.804773779836124
0.144961 1 2260 2807 0.0003562522265764161 0.8051300320627004
0.144997 1 2261 2807 0.0003562522265764161 0.8054862842892768
0.145009 1 2262 2807 0.0003562522265764161 0.8058425365158532
0.145149 1 2263 2807 0.0003562522265764161 0.8061987887424297
0.145342 1 2264 2807 0.0003562522265764161 0.8065550409690061
0.145705 1 2265 2807 0.0003562522265764161 0.8069112931955825
0.14574 1 2266 2807 0.0003562522265764161 0.8072675454221588
0.145882 1 2267 2807 0.0003562522265764161 0.8076237976487353
0.145944 1 2268 2807 0.0003562522265764161 0.8079800498753117
0.146018 1 2269 2807 0.0003562522265764161 0.8083363021018881
0.146247 1 2270 2807 0.0003562522265764161 0.8086925543284645
0.146404 1 2271 2807 0.0003562522265764161 0.809048806555041
0.146451 1 2272 2807 0.0003562522265764161 0.8094050587816174
0.146549 1 2273 2807 0.0003562522265764161 0.8097613110081938
0.14657 1 2274 2807 0.0003562522265764161 0.8101175632347702
0.146593 1 2275 2807 0.0003562522265764161 0.8104738154613467
0.146603 1 2276 2807 0.0003562522265764161 0.8108300676879231
0.146641 1 2277 2807 0.0003562522265764161 0.8111863199144995
0.146726 1 2278 2807 0.0003562522265764161 0.8115425721410758
0.146804 1 2279 2807 0.0003562522265764161 0.8118988243676523
0.146818 1 2280 2807 0.0003562522265764161 0.8122550765942287
0.146866 1 2281 2807 0.0003562522265764161 0.8126113288208051
0.146896 1 2282 2807 0.0003562522265764161 0.8129675810473815
0.146948 1 2283 2807 0.0003562522265764161 0.813323833273958
0.146955 1 2284 2807 0.0003562522265764161 0.8136800855005344
0.146974 1 2285 2807 0.0003562522265764161 0.8140363377271108
0.147261 1 2286 2807 0.0003562522265764161 0.8143925899536872
0.147372 1 2287 2807 0.0003562522265764161 0.8147488421802637
0.147376 1 2288 2807 0.0003562522265764161 0.8151050944068401
0.147469 1 2289 2807 0.0003562522265764161 0.8154613466334164
0.147643 1 2290 2807 0.0003562522265764161 0.8158175988599928
0.147774 1 2291 2807 0.0003562522265764161 0.8161738510865693
0.147919 1 2292 2807 0.0003562522265764161 0.8165301033131457
0.147935 1 2293 2807 0.0003562522265764161 0.8168863555397221
0.148071 1 2294 2807 0.0003562522265764161 0.8172426077662985
0.14811 1 2295 2807 0.0003562522265764161 0.817598859992875
0.148122 1 2296 2807 0.0003562522265764161 0.8179551122194514
0.148143 1 2297 2807 0.0003562522265764161 0.8183113644460278
0.148186 1 2298 2807 0.0003562522265764161 0.8186676166726042
0.148208 1 2299 2807 0.0003562522265764161 0.8190238688991807
0.148247 1 2300 2807 0.0003562522265764161 0.8193801211257571
0.148509 1 2301 2807 0.0003562522265764161 0.8197363733523334
0.148525 1 2302 2807 0.0003562522265764161 0.8200926255789098
0.148531 1 2303 2807 0.0003562522265764161 0.8204488778054863
0.148574 1 2304 2807 0.0003562522265764161 0.8208051300320627
0.148595 1 2305 2807 0.0003562522265764161 0.8211613822586391
0.148596 1 2306 2807 0.0003562522265764161 0.8215176344852155
0.148696 1 2307 2807 0.0003562522265764161 0.821873886711792
0.148793 1 2308 2807 0.0003562522265764161 0.8222301389383684
0.148856 1 2309 2807 0.0003562522265764161 0.8225863911649448
0.148862 1 2310 2807 0.0003562522265764161 0.8229426433915212
0.149018 1 2311 2807 0.0003562522265764161 0.8232988956180977
0.149145 1 2312 2807 0.0003562522265764161 0.823655147844674
0.149155 1 2313 2807 0.0003562522265764161 0.8240114000712504
0.149179 1 2314 2807 0.0003562522265764161 0.8243676522978268
0.149359 1 2315 2807 0.0003562522265764161 0.8247239045244033
0.149479 1 2316 2807 0.0003562522265764161 0.8250801567509797
0.14954 1 2317 2807 0.0003562522265764161 0.8254364089775561
0.149561 1 2318 2807 0.0003562522265764161 0.8257926612041325
0.149576 1 2319 2807 0.0003562522265764161 0.826148913430709
0.149677 1 2320 2807 0.0003562522265764161 0.8265051656572854
0.149738 1 2321 2807 0.0003562522265764161 0.8268614178838618
0.150205 1 2322 2807 0.0003562522265764161 0.8272176701104382
0.150229 1 2323 2807 0.0003562522265764161 0.8275739223370147
0.150273 1 2324 2807 0.0003562522265764161 0.827930174563591
0.150395 1 2325 2807 0.0003562522265764161 0.8282864267901674
0.150543 1 2326 2807 0.0003562522265764161 0.8286426790167438
0.150546 1 2327 2807 0.0003562522265764161 0.8289989312433202
0.150742 1 2328 2807 0.0003562522265764161 0.8293551834698967
0.150744 1 2329 2807 0.0003562522265764161 0.8297114356964731
0.150797 1 2330 2807 0.0003562522265764161 0.8300676879230495
0.151063 1 2331 2807 0.0003562522265764161 0.830423940149626
0.151068 1 2332 2807 0.0003562522265764161 0.8307801923762024
0.151333 1 2333 2807 0.0003562522265764161 0.8311364446027788
0.151478 1 2334 2807 0.0003562522265764161 0.8314926968293552
0.151576 1 2335 2807 0.0003562522265764161 0.8318489490559317
0.151627 1 2336 2807 0.0003562522265764161 0.832205201282508
0.151651 1 2337 2807 0.0003562522265764161 0.8325614535090844
0.151725 1 2338 2807 0.0003562522265764161 0.8329177057356608
0.151745 1 2339 2807 0.0003562522265764161 0.8332739579622372
0.151857 1 2340 2807 0.0003562522265764161 0.8336302101888137
0.151915 1 2341 2807 0.0003562522265764161 0.8339864624153901
0.151922 1 2342 2807 0.0003562522265764161 0.8343427146419665
0.151926 1 2343 2807 0.0003562522265764161 0.834698966868543
0.152023 1 2344 2807 0.0003562522265764161 0.8350552190951194
0.152106 1 2345 2807 0.0003562522265764161 0.8354114713216958
0.152165 1 2346 2807 0.0003562522265764161 0.8357677235482722
0.152443 1 2347 2807 0.0003562522265764161 0.8361239757748485
0.152464 1 2348 2807 0.0003562522265764161 0.836480228001425
0.15247 1 2349 2807 0.0003562522265764161 0.8368364802280014
0.152697 1 2350 2807 0.0003562522265764161 0.8371927324545778
0.152709 1 2351 2807 0.0003562522265764161 0.8375489846811542
0.152719 1 2352 2807 0.0003562522265764161 0.8379052369077307
0.152734 1 2353 2807 0.0003562522265764161 0.8382614891343071
0.152791 1 2354 2807 0.0003562522265764161 0.8386177413608835
0.152811 1 2355 2807 0.0003562522265764161 0.8389739935874599
0.153101 1 2356 2807 0.0003562522265764161 0.8393302458140364
0.153112 1 2357 2807 0.0003562522265764161 0.8396864980406128
0.153203 1 2358 2807 0.0003562522265764161 0.8400427502671892
0.153363 1 2359 2807 0.0003562522265764161 0.8403990024937655
0.153547 1 2360 2807 0.0003562522265764161 0.840755254720342
0.153558 1 2361 2807 0.0003562522265764161 0.8411115069469184
0.153574 1 2362 2807 0.0003562522265764161 0.8414677591734948
0.153707 1 2363 2807 0.0003562522265764161 0.8418240114000712
0.153741 1 2364 2807 0.0003562522265764161 0.8421802636266477
0.153838 1 2365 2807 0.0003562522265764161 0.8425365158532241
0.154194 1 2366 2807 0.0003562522265764161 0.8428927680798005
0.15422 1 2367 2807 0.0003562522265764161 0.8432490203063769
0.154239 1 2368 2807 0.0003562522265764161 0.8436052725329534
0.154294 1 2369 2807 0.0003562522265764161 0.8439615247595298
0.154337 1 2370 2807 0.0003562522265764161 0.8443177769861062
0.154423 1 2371 2807 0.0003562522265764161 0.8446740292126825
0.154501 1 2372 2807 0.0003562522265764161 0.845030281439259
0.15455 1 2373 2807 0.0003562522265764161 0.8453865336658354
0.154711 1 2374 2807 0.0003562522265764161 0.8457427858924118
0.154751 1 2375 2807 0.0003562522265764161 0.8460990381189882
0.15476 1 2376 2807 0.0003562522265764161 0.8464552903455647
0.154793 1 2377 2807 0.0003562522265764161 0.8468115425721411
0.154947 1 2378 2807 0.0003562522265764161 0.8471677947987175
0.155034 1 2379 2807 0.0003562522265764161 0.8475240470252939
0.155159 1 2380 2807 0.0003562522265764161 0.8478802992518704
0.155257 1 2381 2807 0.0003562522265764161 0.8482365514784468
0.155459 1 2382 2807 0.0003562522265764161 0.8485928037050231
0.155637 1 2383 2807 0.0003562522265764161 0.8489490559315995
0.155727 1 2384 2807 0.0003562522265764161 0.849305308158176
0.156129 1 2385 2807 0.0003562522265764161 0.8496615603847524
0.156141 1 2386 2807 0.0003562522265764161 0.8500178126113288
0.156174 1 2387 2807 0.0003562522265764161 0.8503740648379052
0.156183 1 2388 2807 0.0003562522265764161 0.8507303170644817
0.156225 1 2389 2807 0.0003562522265764161 0.8510865692910581
0.156232 1 2390 2807 0.0003562522265764161 0.8514428215176345
0.156246 1 2391 2807 0.0003562522265764161 0.8517990737442109
0.156594 1 2392 2807 0.0003562522265764161 0.8521553259707874
0.156619 1 2393 2807 0.0003562522265764161 0.8525115781973638
0.15671 1 2394 2807 0.0003562522265764161 0.8528678304239401
0.156735 1 2395 2807 0.0003562522265764161 0.8532240826505165
0.156765 1 2396 2807 0.0003562522265764161 0.853580334877093
0.156922 1 2397 2807 0.0003562522265764161 0.8539365871036694
0.156958 1 2398 2807 0.0003562522265764161 0.8542928393302458
0.157059 1 2399 2807 0.0003562522265764161 0.8546490915568222
0.15708 1 2400 2807 0.0003562522265764161 0.8550053437833987
0.157156 1 2401 2807 0.0003562522265764161 0.8553615960099751
0.157248 1 2402 2807 0.0003562522265764161 0.8557178482365515
0.157372 1 2403 2807 0.0003562522265764161 0.8560741004631279
0.157376 1 2404 2807 0.0003562522265764161 0.8564303526897044
0.157471 1 2405 2807 0.0003562522265764161 0.8567866049162808
0.15774 1 2406 2807 0.0003562522265764161 0.8571428571428571
0.157811 1 2407 2807 0.0003562522265764161 0.8574991093694335
0.158009 1 2408 2807 0.0003562522265764161 0.85785536159601
0.158369 1 2409 2807 0.0003562522265764161 0.8582116138225864
0.158376 1 2410 2807 0.0003562522265764161 0.8585678660491628
0.158447 1 2411 2807 0.0003562522265764161 0.8589241182757392
0.158569 1 2412 2807 0.0003562522265764161 0.8592803705023156
0.158631 1 2413 2807 0.0003562522265764161 0.8596366227288921
0.158679 1 2414 2807 0.0003562522265764161 0.8599928749554685
0.158743 1 2415 2807 0.0003562522265764161 0.8603491271820449
0.158883 1 2416 2807 0.0003562522265764161 0.8607053794086214
0.159113 1 2417 2807 0.0003562522265764161 0.8610616316351977
0.159283 1 2418 2807 0.0003562522265764161 0.8614178838617741
0.159294 1 2419 2807 0.0003562522265764161 0.8617741360883505
0.15944 1 2420 2807 0.0003562522265764161 0.8621303883149269
0.159448 1 2421 2807 0.0003562522265764161 0.8624866405415034
0.159592 1 2422 2807 0.0003562522265764161 0.8628428927680798
0.159595 1 2423 2807 0.0003562522265764161 0.8631991449946562
0.159608 1 2424 2807 0.0003562522265764161 0.8635553972212326
0.159754 1 2425 2807 0.0003562522265764161 0.8639116494478091
0.159782 1 2426 2807 0.0003562522265764161 0.8642679016743855
0.159873 1 2427 2807 0.0003562522265764161 0.8646241539009619
0.159886 1 2428 2807 0.0003562522265764161 0.8649804061275383
0.159914 1 2429 2807 0.0003562522265764161 0.8653366583541147
0.15996 1 2430 2807 0.0003562522265764161 0.8656929105806911
0.160201 1 2431 2807 0.0003562522265764161 0.8660491628072675
0.160232 1 2432 2807 0.0003562522265764161 0.8664054150338439
0.160652 1 2433 2807 0.0003562522265764161 0.8667616672604204
0.16068 1 2434 2807 0.0003562522265764161 0.8671179194869968
0.160755 1 2435 2807 0.0003562522265764161 0.8674741717135732
0.160823 1 2436 2807 0.0003562522265764161 0.8678304239401496
0.160859 1 2437 2807 0.0003562522265764161 0.8681866761667261
0.160879 1 2438 2807 0.0003562522265764161 0.8685429283933025
0.160889 1 2439 2807 0.0003562522265764161 0.8688991806198789
0.160926 1 2440 2807 0.0003562522265764161 0.8692554328464553
0.160958 1 2441 2807 0.0003562522265764161 0.8696116850730317
0.161104 1 2442 2807 0.0003562522265764161 0.8699679372996081
0.161259 1 2443 2807 0.0003562522265764161 0.8703241895261845
0.161328 1 2444 2807 0.0003562522265764161 0.8706804417527609
0.161457 1 2445 2807 0.0003562522265764161 0.8710366939793374
0.161499 1 2446 2807 0.0003562522265764161 0.8713929462059138
0.161609 1 2447 2807 0.0003562522265764161 0.8717491984324902
0.16164 1 2448 2807 0.0003562522265764161 0.8721054506590666
0.161734 1 2449 2807 0.0003562522265764161 0.8724617028856431
0.161911 1 2450 2807 0.0003562522265764161 0.8728179551122195
0.161951 1 2451 2807 0.0003562522265764161 0.8731742073387959
0.161959 1 2452 2807 0.0003562522265764161 0.8735304595653722
0.161963 1 2453 2807 0.0003562522265764161 0.8738867117919487
0.161987 1 2454 2807 0.0003562522265764161 0.8742429640185251
0.162005 1 2455 2807 0.0003562522265764161 0.8745992162451015
0.162023 1 2456 2807 0.0003562522265764161 0.8749554684716779
0.162109 1 2457 2807 0.0003562522265764161 0.8753117206982544
0.162198 1 2458 2807 0.0003562522265764161 0.8756679729248308
0.162217 1 2459 2807 0.0003562522265764161 0.8760242251514072
0.162233 1 2460 2807 0.0003562522265764161 0.8763804773779836
0.162464 1 2461 2807 0.0003562522265764161 0.8767367296045601
0.162534 1 2462 2807 0.0003562522265764161 0.8770929818311365
0.162548 1 2463 2807 0.0003562522265764161 0.8774492340577129
0.1626 1 2464 2807 0.0003562522265764161 0.8778054862842892
0.162622 1 2465 2807 0.0003562522265764161 0.8781617385108657
0.162626 1 2466 2807 0.0003562522265764161 0.8785179907374421
0.162745 1 2467 2807 0.0003562522265764161 0.8788742429640185
0.16292 1 2468 2807 0.0003562522265764161 0.8792304951905949
0.163134 1 2469 2807 0.0003562522265764161 0.8795867474171714
0.16328 1 2470 2807 0.0003562522265764161 0.8799429996437478
0.163409 1 2471 2807 0.0003562522265764161 0.8802992518703242
0.163426 1 2472 2807 0.0003562522265764161 0.8806555040969006
0.163528 1 2473 2807 0.0003562522265764161 0.8810117563234771
0.163995 1 2474 2807 0.0003562522265764161 0.8813680085500535
0.164009 1 2475 2807 0.0003562522265764161 0.8817242607766299
0.16402 1 2476 2807 0.0003562522265764161 0.8820805130032062
0.164264 1 2477 2807 0.0003562522265764161 0.8824367652297826
0.164318 1 2478 2807 0.0003562522265764161 0.8827930174563591
0.164323 1 2479 2807 0.0003562522265764161 0.8831492696829355
0.164407 1 2480 2807 0.0003562522265764161 0.8835055219095119
0.164544 1 2481 2807 0.0003562522265764161 0.8838617741360884
0.164642 1 2482 2807 0.0003562522265764161 0.8842180263626648
0.164662 1 2483 2807 0.0003562522265764161 0.8845742785892412
0.164664 1 2484 2807 0.0003562522265764161 0.8849305308158176
0.164921 1 2485 2807 0.0003562522265764161 0.885286783042394
0.164933 1 2486 2807 0.0003562522265764161 0.8856430352689705
0.164985 1 2487 2807 0.0003562522265764161 0.8859992874955468
0.165061 1 2488 2807 0.0003562522265764161 0.8863555397221232
0.165094 1 2489 2807 0.0003562522265764161 0.8867117919486996
0.165248 1 2490 2807 0.0003562522265764161 0.8870680441752761
0.165314 1 2491 2807 0.0003562522265764161 0.8874242964018525
0.165394 1 2492 2807 0.0003562522265764161 0.8877805486284289
0.165536 1 2493 2807 0.0003562522265764161 0.8881368008550053
0.165718 1 2494 2807 0.0003562522265764161 0.8884930530815818
0.165778 1 2495 2807 0.0003562522265764161 0.8888493053081582
0.165818 1 2496 2807 0.0003562522265764161 0.8892055575347346
0.165878 1 2497 2807 0.0003562522265764161 0.889561809761311
0.166169 1 2498 2807 0.0003562522265764161 0.8899180619878875
0.166204 1 2499 2807 0.0003562522265764161 0.8902743142144638
0.166408 1 2500 2807 0.0003562522265764161 0.8906305664410402
0.166495 1 2501 2807 0.0003562522265764161 0.8909868186676166
0.166838 1 2502 2807 0.0003562522265764161 0.8913430708941931
0.166932 1 2503 2807 0.0003562522265764161 0.8916993231207695
0.166962 1 2504 2807 0.0003562522265764161 0.8920555753473459
0.167113 1 2505 2807 0.0003562522265764161 0.8924118275739223
0.167298 1 2506 2807 0.0003562522265764161 0.8927680798004988
0.16735 1 2507 2807 0.0003562522265764161 0.8931243320270752
0.167613 1 2508 2807 0.0003562522265764161 0.8934805842536516
0.167794 1 2509 2807 0.0003562522265764161 0.893836836480228
0.168218 1 2510 2807 0.0003562522265764161 0.8941930887068044
0.168279 1 2511 2807 0.0003562522265764161 0.8945493409333808
0.168353 1 2512 2807 0.0003562522265764161 0.8949055931599572
0.168359 1 2513 2807 0.0003562522265764161 0.8952618453865336
0.168379 1 2514 2807 0.0003562522265764161 0.8956180976131101
0.168408 1 2515 2807 0.0003562522265764161 0.8959743498396865
0.168412 1 2516 2807 0.0003562522265764161 0.8963306020662629
0.168463 1 2517 2807 0.0003562522265764161 0.8966868542928393
0.168544 1 2518 2807 0.0003562522265764161 0.8970431065194158
0.168985 1 2519 2807 0.0003562522265764161 0.8973993587459922
0.169087 1 2520 2807 0.0003562522265764161 0.8977556109725686
0.169303 1 2521 2807 0.0003562522265764161 0.898111863199145
0.169386 1 2522 2807 0.0003562522265764161 0.8984681154257214
0.16965 1 2523 2807 0.0003562522265764161 0.8988243676522978
0.169677 1 2524 2807 0.0003562522265764161 0.8991806198788742
0.169743 1 2525 2807 0.0003562522265764161 0.8995368721054506
0.169992 1 2526 2807 0.0003562522265764161 0.8998931243320271
0.17015 1 2527 2807 0.0003562522265764161 0.9002493765586035
0.170346 1 2528 2807 0.0003562522265764161 0.9006056287851799
0.170786 1 2529 2807 0.0003562522265764161 0.9009618810117563
0.170828 1 2530 2807 0.0003562522265764161 0.9013181332383328
0.171157 1 2531 2807 0.0003562522265764161 0.9016743854649092
0.17124 1 2532 2807 0.0003562522265764161 0.9020306376914856
0.171285 1 2533 2807 0.0003562522265764161 0.902386889918062
0.171307 1 2534 2807 0.0003562522265764161 0.9027431421446384
0.171309 1 2535 2807 0.0003562522265764161 0.9030993943712148
0.17131 1 2536 2807 0.0003562522265764161 0.9034556465977912
0.171764 1 2537 2807 0.0003562522265764161 0.9038118988243676
0.171863 1 2538 2807 0.0003562522265764161 0.9041681510509441
0.171943 1 2539 2807 0.0003562522265764161 0.9045244032775205
0.172012 1 2540 2807 0.0003562522265764161 0.9048806555040969
0.172058 1 2541 2807 0.0003562522265764161 0.9052369077306733
0.172174 1 2542 2807 0.0003562522265764161 0.9055931599572498
0.172236 1 2543 2807 0.0003562522265764161 0.9059494121838262
0.17254 1 2544 2807 0.0003562522265764161 0.9063056644104026
0.172591 1 2545 2807 0.0003562522265764161 0.9066619166369789
0.172704 1 2546 2807 0.0003562522265764161 0.9070181688635554
0.172756 1 2547 2807 0.0003562522265764161 0.9073744210901318
0.172879 1 2548 2807 0.0003562522265764161 0.9077306733167082
0.173366 1 2549 2807 0.0003562522265764161 0.9080869255432846
0.1736 1 2550 2807 0.0003562522265764161 0.908443177769861
0.173656 1 2551 2807 0.0003562522265764161 0.9087994299964375
0.17387 1 2552 2807 0.0003562522265764161 0.9091556822230139
0.174053 1 2553 2807 0.0003562522265764161 0.9095119344495903
0.174073 1 2554 2807 0.0003562522265764161 0.9098681866761668
0.174215 1 2555 2807 0.0003562522265764161 0.9102244389027432
0.174371 1 2556 2807 0.0003562522265764161 0.9105806911293196
0.174404 1 2557 2807 0.0003562522265764161 0.9109369433558959
0.174435 1 2558 2807 0.0003562522265764161 0.9112931955824723
0.174636 1 2559 2807 0.0003562522265764161 0.9116494478090488
0.1747 1 2560 2807 0.0003562522265764161 0.9120057000356252
0.174841 1 2561 2807 0.0003562522265764161 0.9123619522622016
0.174922 1 2562 2807 0.0003562522265764161 0.912718204488778
0.175067 1 2563 2807 0.0003562522265764161 0.9130744567153545
0.175102 1 2564 2807 0.0003562522265764161 0.9134307089419309
0.175205 1 2565 2807 0.0003562522265764161 0.9137869611685073
0.175393 1 2566 2807 0.0003562522265764161 0.9141432133950838
0.175805 1 2567 2807 0.0003562522265764161 0.9144994656216602
0.176296 1 2568 2807 0.0003562522265764161 0.9148557178482366
0.176786 1 2569 2807 0.0003562522265764161 0.9152119700748129
0.176828 1 2570 2807 0.0003562522265764161 0.9155682223013893
0.177103 1 2571 2807 0.0003562522265764161 0.9159244745279658
0.177146 1 2572 2807 0.0003562522265764161 0.9162807267545422
0.177447 1 2573 2807 0.0003562522265764161 0.9166369789811186
0.17775 1 2574 2807 0.0003562522265764161 0.916993231207695
0.178119 1 2575 2807 0.0003562522265764161 0.9173494834342715
0.178184 1 2576 2807 0.0003562522265764161 0.9177057356608479
0.178247 1 2577 2807 0.0003562522265764161 0.9180619878874243
0.178276 1 2578 2807 0.0003562522265764161 0.9184182401140008
0.179228 1 2579 2807 0.0003562522265764161 0.9187744923405772
0.179257 1 2580 2807 0.0003562522265764161 0.9191307445671535
0.179366 1 2581 2807 0.0003562522265764161 0.9194869967937299
0.17975 1 2582 2807 0.0003562522265764161 0.9198432490203063
0.17986 1 2583 2807 0.0003562522265764161 0.9201995012468828
0.179932 1 2584 2807 0.0003562522265764161 0.9205557534734592
0.179952 1 2585 2807 0.0003562522265764161 0.9209120057000356
0.179965 1 2586 2807 0.0003562522265764161 0.921268257926612
0.179971 1 2587 2807 0.0003562522265764161 0.9216245101531885
0.179994 1 2588 2807 0.0003562522265764161 0.9219807623797649
0.180054 1 2589 2807 0.0003562522265764161 0.9223370146063413
0.180198 1 2590 2807 0.0003562522265764161 0.9226932668329177
0.180562 1 2591 2807 0.0003562522265764161 0.9230495190594942
0.180969 1 2592 2807 0.0003562522265764161 0.9234057712860705
0.180971 1 2593 2807 0.0003562522265764161 0.9237620235126469
0.181047 1 2594 2807 0.0003562522265764161 0.9241182757392233
0.181142 1 2595 2807 0.0003562522265764161 0.9244745279657998
0.18132 1 2596 2807 0.0003562522265764161 0.9248307801923762
0.181626 1 2597 2807 0.0003562522265764161 0.9251870324189526
0.182319 1 2598 2807 0.0003562522265764161 0.925543284645529
0.182334 1 2599 2807 0.0003562522265764161 0.9258995368721055
0.182441 1 2600 2807 0.0003562522265764161 0.9262557890986819
0.182451 1 2601 2807 0.0003562522265764161 0.9266120413252583
0.182758 1 2602 2807 0.0003562522265764161 0.9269682935518347
0.182871 1 2603 2807 0.0003562522265764161 0.9273245457784112
0.183262 1 2604 2807 0.0003562522265764161 0.9276807980049875
0.183455 1 2605 2807 0.0003562522265764161 0.9280370502315639
0.183695 1 2606 2807 0.0003562522265764161 0.9283933024581403
0.183769 1 2607 2807 0.0003562522265764161 0.9287495546847168
0.183771 1 2608 2807 0.0003562522265764161 0.9291058069112932
0.184265 1 2609 2807 0.0003562522265764161 0.9294620591378696
0.184283 1 2610 2807 0.0003562522265764161 0.929818311364446
0.184418 1 2611 2807 0.0003562522265764161 0.9301745635910225
0.184429 1 2612 2807 0.0003562522265764161 0.9305308158175989
0.184711 1 2613 2807 0.0003562522265764161 0.9308870680441753
0.184944 1 2614 2807 0.0003562522265764161 0.9312433202707517
0.18517 1 2615 2807 0.0003562522265764161 0.931599572497328
0.185526 1 2616 2807 0.0003562522265764161 0.9319558247239045
0.185531 1 2617 2807 0.0003562522265764161 0.9323120769504809
0.185696 1 2618 2807 0.0003562522265764161 0.9326683291770573
0.185923 1 2619 2807 0.0003562522265764161 0.9330245814036338
0.186235 1 2620 2807 0.0003562522265764161 0.9333808336302102
0.186396 1 2621 2807 0.0003562522265764161 0.9337370858567866
0.186532 1 2622 2807 0.0003562522265764161 0.934093338083363
0.187374 1 2623 2807 0.0003562522265764161 0.9344495903099395
0.187388 1 2624 2807 0.0003562522265764161 0.9348058425365159
0.187596 1 2625 2807 0.0003562522265764161 0.9351620947630923
0.187696 1 2626 2807 0.0003562522265764161 0.9355183469896687
0.18802 1 2627 2807 0.0003562522265764161 0.935874599216245
0.188092 1 2628 2807 0.0003562522265764161 0.9362308514428215
0.188268 1 2629 2807 0.0003562522265764161 0.9365871036693979
0.188272 1 2630 2807 0.0003562522265764161 0.9369433558959743
0.188298 1 2631 2807 0.0003562522265764161 0.9372996081225508
0.188371 1 2632 2807 0.0003562522265764161 0.9376558603491272
0.188479 1 2633 2807 0.0003562522265764161 0.9380121125757036
0.18864 1 2634 2807 0.0003562522265764161 0.93836836480228
0.189625 1 2635 2807 0.0003562522265764161 0.9387246170288565
0.190136 1 2636 2807 0.0003562522265764161 0.9390808692554329
0.190535 1 2637 2807 0.0003562522265764161 0.9394371214820093
0.190727 1 2638 2807 0.0003562522265764161 0.9397933737085857
0.190911 1 2639 2807 0.0003562522265764161 0.940149625935162
0.190981 1 2640 2807 0.0003562522265764161 0.9405058781617385
0.191012 1 2641 2807 0.0003562522265764161 0.9408621303883149
0.191057 1 2642 2807 0.0003562522265764161 0.9412183826148913
0.191505 1 2643 2807 0.0003562522265764161 0.9415746348414678
0.191508 1 2644 2807 0.0003562522265764161 0.9419308870680442
0.191597 1 2645 2807 0.0003562522265764161 0.9422871392946206
0.19177 1 2646 2807 0.0003562522265764161 0.942643391521197
0.192204 1 2647 2807 0.0003562522265764161 0.9429996437477735
0.192239 1 2648 2807 0.0003562522265764161 0.9433558959743499
0.192517 1 2649 2807 0.0003562522265764161 0.9437121482009263
0.192731 1 2650 2807 0.0003562522265764161 0.9440684004275026
0.19293 1 2651 2807 0.0003562522265764161 0.944424652654079
0.193431 1 2652 2807 0.0003562522265764161 0.9447809048806555
0.193585 1 2653 2807 0.0003562522265764161 0.9451371571072319
0.193774 1 2654 2807 0.0003562522265764161 0.9454934093338083
0.193845 1 2655 2807 0.0003562522265764161 0.9458496615603847
0.193892 1 2656 2807 0.0003562522265764161 0.9462059137869612
0.194221 1 2657 2807 0.0003562522265764161 0.9465621660135376
0.194297 1 2658 2807 0.0003562522265764161 0.946918418240114
0.194322 1 2659 2807 0.0003562522265764161 0.9472746704666904
0.194389 1 2660 2807 0.0003562522265764161 0.9476309226932669
0.194417 1 2661 2807 0.0003562522265764161 0.9479871749198433
0.195531 1 2662 2807 0.0003562522265764161 0.9483434271464196
0.195655 1 2663 2807 0.0003562522265764161 0.948699679372996
0.195899 1 2664 2807 0.0003562522265764161 0.9490559315995725
0.196194 1 2665 2807 0.0003562522265764161 0.9494121838261489
0.196538 1 2666 2807 0.0003562522265764161 0.9497684360527253
0.196921 1 2667 2807 0.0003562522265764161 0.9501246882793017
0.197088 1 2668 2807 0.0003562522265764161 0.9504809405058782
0.197278 1 2669 2807 0.0003562522265764161 0.9508371927324546
0.197446 1 2670 2807 0.0003562522265764161 0.951193444959031
0.197455 1 2671 2807 0.0003562522265764161 0.9515496971856074
0.197478 1 2672 2807 0.0003562522265764161 0.9519059494121839
0.198002 1 2673 2807 0.0003562522265764161 0.9522622016387603
0.198189 1 2674 2807 0.0003562522265764161 0.9526184538653366
0.198677 1 2675 2807 0.0003562522265764161 0.952974706091913
0.199595 1 2676 2807 0.0003562522265764161 0.9533309583184895
0.199619 1 2677 2807 0.0003562522265764161 0.9536872105450659
0.200106 1 2678 2807 0.0003562522265764161 0.9540434627716423
0.200903 1 2679 2807 0.0003562522265764161 0.9543997149982187
0.201056 1 2680 2807 0.0003562522265764161 0.9547559672247952
0.201213 1 2681 2807 0.0003562522265764161 0.9551122194513716
0.202535 1 2682 2807 0.0003562522265764161 0.955468471677948
0.203224 1 2683 2807 0.0003562522265764161 0.9558247239045244
0.203759 1 2684 2807 0.0003562522265764161 0.9561809761311009
0.204319 1 2685 2807 0.0003562522265764161 0.9565372283576772
0.204675 1 2686 2807 0.0003562522265764161 0.9568934805842536
0.204723 1 2687 2807 0.0003562522265764161 0.95724973281083
0.205084 1 2688 2807 0.0003562522265764161 0.9576059850374065
0.205181 1 2689 2807 0.0003562522265764161 0.9579622372639829
0.205281 1 2690 2807 0.0003562522265764161 0.9583184894905593
0.205722 1 2691 2807 0.0003562522265764161 0.9586747417171357
0.205725 1 2692 2807 0.0003562522265764161 0.9590309939437122
0.205937 1 2693 2807 0.0003562522265764161 0.9593872461702886
0.206257 1 2694 2807 0.0003562522265764161 0.959743498396865
0.206455 1 2695 2807 0.0003562522265764161 0.9600997506234414
0.207028 1 2696 2807 0.0003562522265764161 0.9604560028500179
0.207421 1 2697 2807 0.0003562522265764161 0.9608122550765942
0.207454 1 2698 2807 0.0003562522265764161 0.9611685073031706
0.207545 1 2699 2807 0.0003562522265764161 0.961524759529747
0.207838 1 2700 2807 0.0003562522265764161 0.9618810117563235
0.207846 1 2701 2807 0.0003562522265764161 0.9622372639828999
0.208156 1 2702 2807 0.0003562522265764161 0.9625935162094763
0.208486 1 2703 2807 0.0003562522265764161 0.9629497684360527
0.209234 1 2704 2807 0.0003562522265764161 0.9633060206626292
0.209817 1 2705 2807 0.0003562522265764161 0.9636622728892056
0.210857 1 2706 2807 0.0003562522265764161 0.964018525115782
0.210861 1 2707 2807 0.0003562522265764161 0.9643747773423584
0.210938 1 2708 2807 0.0003562522265764161 0.9647310295689348
0.210987 1 2709 2807 0.0003562522265764161 0.9650872817955112
0.211267 1 2710 2807 0.0003562522265764161 0.9654435340220876
0.211311 1 2711 2807 0.0003562522265764161 0.965799786248664
0.211918 1 2712 2807 0.0003562522265764161 0.9661560384752405
0.212369 1 2713 2807 0.0003562522265764161 0.9665122907018169
0.213167 1 2714 2807 0.0003562522265764161 0.9668685429283933
0.21473 1 2715 2807 0.0003562522265764161 0.9672247951549697
0.215091 1 2716 2807 0.0003562522265764161 0.9675810473815462
0.215519 1 2717 2807 0.0003562522265764161 0.9679372996081226
0.216492 1 2718 2807 0.0003562522265764161 0.968293551834699
0.217287 1 2719 2807 0.0003562522265764161 0.9686498040612754
0.217974 1 2720 2807 0.0003562522265764161 0.9690060562878517
0.218099 1 2721 2807 0.0003562522265764161 0.9693623085144282
0.218364 1 2722 2807 0.0003562522265764161 0.9697185607410046
0.218475 1 2723 2807 0.0003562522265764161 0.970074812967581
0.219205 1 2724 2807 0.0003562522265764161 0.9704310651941574
0.219307 1 2725 2807 0.0003562522265764161 0.9707873174207339
0.220251 1 2726 2807 0.0003562522265764161 0.9711435696473103
0.220315 1 2727 2807 0.0003562522265764161 0.9714998218738867
0.220771 1 2728 2807 0.0003562522265764161 0.9718560741004632
0.221297 1 2729 2807 0.0003562522265764161 0.9722123263270396
0.221397 1 2730 2807 0.0003562522265764161 0.972568578553616
0.221471 1 2731 2807 0.0003562522265764161 0.9729248307801924
0.221724 1 2732 2807 0.0003562522265764161 0.9732810830067687
0.222327 1 2733 2807 0.0003562522265764161 0.9736373352333452
0.222543 1 2734 2807 0.0003562522265764161 0.9739935874599216
0.223654 1 2735 2807 0.0003562522265764161 0.974349839686498
0.223681 1 2736 2807 0.0003562522265764161 0.9747060919130744
0.224396 1 2737 2807 0.0003562522265764161 0.9750623441396509
0.224604 1 2738 2807 0.0003562522265764161 0.9754185963662273
0.225235 1 2739 2807 0.0003562522265764161 0.9757748485928037
0.225282 1 2740 2807 0.0003562522265764161 0.9761311008193801
0.225553 1 2741 2807 0.0003562522265764161 0.9764873530459566
0.225639 1 2742 2807 0.0003562522265764161 0.976843605272533
0.225708 1 2743 2807 0.0003562522265764161 0.9771998574991093
0.227068 1 2744 2807 0.0003562522265764161 0.9775561097256857
0.227493 1 2745 2807 0.0003562522265764161 0.9779123619522622
0.227847 1 2746 2807 0.0003562522265764161 0.9782686141788386
0.227966 1 2747 2807 0.0003562522265764161 0.978624866405415
0.228064 1 2748 2807 0.0003562522265764161 0.9789811186319914
0.228364 1 2749 2807 0.0003562522265764161 0.9793373708585679
0.228621 1 2750 2807 0.0003562522265764161 0.9796936230851443
0.228908 1 2751 2807 0.0003562522265764161 0.9800498753117207
0.229634 1 2752 2807 0.0003562522265764161 0.9804061275382971
0.234484 1 2753 2807 0.0003562522265764161 0.9807623797648736
0.234908 1 2754 2807 0.0003562522265764161 0.98111863199145
0.235107 1 2755 2807 0.0003562522265764161 0.9814748842180263
0.235611 1 2756 2807 0.0003562522265764161 0.9818311364446027
0.235797 1 2757 2807 0.0003562522265764161 0.9821873886711792
0.235977 1 2758 2807 0.0003562522265764161 0.9825436408977556
0.236572 1 2759 2807 0.0003562522265764161 0.982899893124332
0.23733 1 2760 2807 0.0003562522265764161 0.9832561453509084
0.238839 1 2761 2807 0.0003562522265764161 0.9836123975774849
0.239856 1 2762 2807 0.0003562522265764161 0.9839686498040613
0.240813 1 2763 2807 0.0003562522265764161 0.9843249020306377
0.241407 1 2764 2807 0.0003562522265764161 0.9846811542572141
0.242792 1 2765 2807 0.0003562522265764161 0.9850374064837906
0.243306 1 2766 2807 0.0003562522265764161 0.985393658710367
0.244378 1 2767 2807 0.0003562522265764161 0.9857499109369433
0.245688 1 2768 2807 0.0003562522265764161 0.9861061631635197
0.246109 1 2769 2807 0.0003562522265764161 0.9864624153900962
0.24691 1 2770 2807 0.0003562522265764161 0.9868186676166726
0.248009 1 2771 2807 0.0003562522265764161 0.987174919843249
0.25059 1 2772 2807 0.0003562522265764161 0.9875311720698254
0.252215 1 2773 2807 0.0003562522265764161 0.9878874242964019
0.25606 1 2774 2807 0.0003562522265764161 0.9882436765229783
0.264888 1 2775 2807 0.0003562522265764161 0.9885999287495547
0.265062 1 2776 2807 0.0003562522265764161 0.9889561809761311
0.265184 1 2777 2807 0.0003562522265764161 0.9893124332027076
0.269491 1 2778 2807 0.0003562522265764161 0.9896686854292839
0.26992 1 2779 2807 0.0003562522265764161 0.9900249376558603
0.270346 1 2780 2807 0.0003562522265764161 0.9903811898824367
0.271091 1 2781 2807 0.0003562522265764161 0.9907374421090132
0.273498 1 2782 2807 0.0003562522265764161 0.9910936943355896
0.276077 1 2783 2807 0.0003562522265764161 0.991449946562166
0.278872 1 2784 2807 0.0003562522265764161 0.9918061987887424
0.280239 1 2785 2807 0.0003562522265764161 0.9921624510153189
0.285864 1 2786 2807 0.0003562522265764161 0.9925187032418953
0.296339 1 2787 2807 0.0003562522265764161 0.9928749554684717
0.29805 1 2788 2807 0.0003562522265764161 0.9932312076950481
0.301963 1 2789 2807 0.0003562522265764161 0.9935874599216246
0.302794 1 2790 2807 0.0003562522265764161 0.9939437121482009
0.30301 1 2791 2807 0.0003562522265764161 0.9942999643747773
0.303917 1 2792 2807 0.0003562522265764161 0.9946562166013537
0.305351 1 2793 2807 0.0003562522265764161 0.9950124688279302
0.311139 1 2794 2807 0.0003562522265764161 0.9953687210545066
0.314601 1 2795 2807 0.0003562522265764161 0.995724973281083
0.315749 1 2796 2807 0.0003562522265764161 0.9960812255076594
0.318707 1 2797 2807 0.0003562522265764161 0.9964374777342359
0.320114 1 2798 2807 0.0003562522265764161 0.9967937299608123
0.320167 1 2799 2807 0.0003562522265764161 0.9971499821873887
0.321205 1 2800 2807 0.0003562522265764161 0.9975062344139651
0.345731 1 2801 2807 0.0003562522265764161 0.9978624866405416
0.349761 1 2802 2807 0.0003562522265764161 0.9982187388671179
0.351068 1 2803 2807 0.0003562522265764161 0.9985749910936943
0.380424 1 2804 2807 0.0003562522265764161 0.9989312433202707
0.410917 1 2805 2807 0.0003562522265764161 0.9992874955468471
0.422756 1 2806 2807 0.0003562522265764161 0.9996437477734236
0.50181 1 2807 2807 0.0003562522265764161 1.0


==> plots/flask_cdf/data/cdf_2_medium_tfserving.txt <==
0.0 1 1 2859 0.0003497726477789437 0.0003497726477789437
0.0225661 1 2 2859 0.0003497726477789437 0.0006995452955578874
0.023649 1 3 2859 0.0003497726477789437 0.001049317943336831
0.0240459 1 4 2859 0.0003497726477789437 0.0013990905911157748
0.0252192 1 5 2859 0.0003497726477789437 0.0017488632388947185
0.0262253 1 6 2859 0.0003497726477789437 0.002098635886673662
0.0283484 1 7 2859 0.0003497726477789437 0.002448408534452606
0.0285611 1 8 2859 0.0003497726477789437 0.0027981811822315496
0.0293334 1 9 2859 0.0003497726477789437 0.0031479538300104933
0.0298605 1 10 2859 0.0003497726477789437 0.003497726477789437
0.0304854 1 11 2859 0.0003497726477789437 0.0038474991255683807
0.0305281 1 12 2859 0.0003497726477789437 0.004197271773347324
0.0307345 1 13 2859 0.0003497726477789437 0.004547044421126268
0.0315218 1 14 2859 0.0003497726477789437 0.004896817068905212
0.0318828 1 15 2859 0.0003497726477789437 0.005246589716684155
0.03336 1 16 2859 0.0003497726477789437 0.005596362364463099
0.0335379 1 17 2859 0.0003497726477789437 0.005946135012242042
0.0339205 1 18 2859 0.0003497726477789437 0.0062959076600209865
0.0339513 1 19 2859 0.0003497726477789437 0.00664568030779993
0.0345521 1 20 2859 0.0003497726477789437 0.006995452955578874
0.0350895 1 21 2859 0.0003497726477789437 0.007345225603357817
0.0351715 1 22 2859 0.0003497726477789437 0.007694998251136761
0.035336 2 24 2859 0.0006995452955578874 0.008394543546694649
0.0354223 1 25 2859 0.0003497726477789437 0.008744316194473592
0.0354614 1 26 2859 0.0003497726477789437 0.009094088842252535
0.0359068 1 27 2859 0.0003497726477789437 0.00944386149003148
0.0360992 1 28 2859 0.0003497726477789437 0.009793634137810424
0.036284 1 29 2859 0.0003497726477789437 0.010143406785589367
0.0363066 1 30 2859 0.0003497726477789437 0.01049317943336831
0.0363247 1 31 2859 0.0003497726477789437 0.010842952081147255
0.0367064 1 32 2859 0.0003497726477789437 0.011192724728926198
0.0367367 1 33 2859 0.0003497726477789437 0.011542497376705142
0.0369067 1 34 2859 0.0003497726477789437 0.011892270024484085
0.0370271 1 35 2859 0.0003497726477789437 0.01224204267226303
0.0371308 1 36 2859 0.0003497726477789437 0.012591815320041973
0.0377502 1 37 2859 0.0003497726477789437 0.012941587967820916
0.0381031 1 38 2859 0.0003497726477789437 0.01329136061559986
0.0382838 1 39 2859 0.0003497726477789437 0.013641133263378805
0.038317 1 40 2859 0.0003497726477789437 0.013990905911157748
0.0383394 1 41 2859 0.0003497726477789437 0.014340678558936691
0.038852 1 42 2859 0.0003497726477789437 0.014690451206715634
0.0388818 1 43 2859 0.0003497726477789437 0.015040223854494578
0.0390449 1 44 2859 0.0003497726477789437 0.015389996502273523
0.0390992 1 45 2859 0.0003497726477789437 0.015739769150052464
0.0392277 1 46 2859 0.0003497726477789437 0.01608954179783141
0.0393307 1 47 2859 0.0003497726477789437 0.016439314445610354
0.0394347 1 48 2859 0.0003497726477789437 0.016789087093389297
0.0394864 1 49 2859 0.0003497726477789437 0.01713885974116824
0.0395899 1 50 2859 0.0003497726477789437 0.017488632388947184
0.0396483 1 51 2859 0.0003497726477789437 0.017838405036726127
0.0397241 1 52 2859 0.0003497726477789437 0.01818817768450507
0.0397682 1 53 2859 0.0003497726477789437 0.018537950332284014
0.04019 1 54 2859 0.0003497726477789437 0.01888772298006296
0.0403211 1 55 2859 0.0003497726477789437 0.019237495627841904
0.0403721 1 56 2859 0.0003497726477789437 0.019587268275620847
0.0406854 1 57 2859 0.0003497726477789437 0.01993704092339979
0.0409069 1 58 2859 0.0003497726477789437 0.020286813571178734
0.0409274 1 59 2859 0.0003497726477789437 0.020636586218957677
0.0410042 1 60 2859 0.0003497726477789437 0.02098635886673662
0.0416007 1 61 2859 0.0003497726477789437 0.021336131514515563
0.0416238 1 62 2859 0.0003497726477789437 0.02168590416229451
0.0417094 1 63 2859 0.0003497726477789437 0.022035676810073453
0.0418825 1 64 2859 0.0003497726477789437 0.022385449457852397
0.041908 1 65 2859 0.0003497726477789437 0.02273522210563134
0.042074 1 66 2859 0.0003497726477789437 0.023084994753410283
0.0423789 1 67 2859 0.0003497726477789437 0.023434767401189226
0.0425022 1 68 2859 0.0003497726477789437 0.02378454004896817
0.0428557 1 69 2859 0.0003497726477789437 0.024134312696747113
0.0428796 1 70 2859 0.0003497726477789437 0.02448408534452606
0.0430038 1 71 2859 0.0003497726477789437 0.024833857992305003
0.0430346 1 72 2859 0.0003497726477789437 0.025183630640083946
0.0430775 1 73 2859 0.0003497726477789437 0.02553340328786289
0.0432196 1 74 2859 0.0003497726477789437 0.025883175935641833
0.0435119 1 75 2859 0.0003497726477789437 0.026232948583420776
0.0436084 1 76 2859 0.0003497726477789437 0.02658272123119972
0.0436952 1 77 2859 0.0003497726477789437 0.026932493878978662
0.0437343 1 78 2859 0.0003497726477789437 0.02728226652675761
0.0437407 1 79 2859 0.0003497726477789437 0.027632039174536552
0.043813 1 80 2859 0.0003497726477789437 0.027981811822315496
0.0438316 1 81 2859 0.0003497726477789437 0.02833158447009444
0.04388 1 82 2859 0.0003497726477789437 0.028681357117873382
0.0439129 1 83 2859 0.0003497726477789437 0.029031129765652326
0.0439453 1 84 2859 0.0003497726477789437 0.02938090241343127
0.0440304 1 85 2859 0.0003497726477789437 0.029730675061210212
0.0440521 1 86 2859 0.0003497726477789437 0.030080447708989155
0.044132 1 87 2859 0.0003497726477789437 0.030430220356768102
0.0441923 1 88 2859 0.0003497726477789437 0.030779993004547045
0.0443172 1 89 2859 0.0003497726477789437 0.03112976565232599
0.0443382 1 90 2859 0.0003497726477789437 0.03147953830010493
0.0443611 1 91 2859 0.0003497726477789437 0.031829310947883875
0.0444975 1 92 2859 0.0003497726477789437 0.03217908359566282
0.0446038 1 93 2859 0.0003497726477789437 0.03252885624344176
0.0446782 1 94 2859 0.0003497726477789437 0.03287862889122071
0.0447416 1 95 2859 0.0003497726477789437 0.03322840153899965
0.0447683 1 96 2859 0.0003497726477789437 0.033578174186778595
0.0448902 1 97 2859 0.0003497726477789437 0.033927946834557535
0.0451658 1 98 2859 0.0003497726477789437 0.03427771948233648
0.0451705 1 99 2859 0.0003497726477789437 0.03462749213011543
0.0451758 1 100 2859 0.0003497726477789437 0.03497726477789437
0.0452633 1 101 2859 0.0003497726477789437 0.035327037425673315
0.0454261 1 102 2859 0.0003497726477789437 0.035676810073452254
0.045583 1 103 2859 0.0003497726477789437 0.0360265827212312
0.0458398 1 104 2859 0.0003497726477789437 0.03637635536901014
0.0460906 1 105 2859 0.0003497726477789437 0.03672612801678909
0.0461087 1 106 2859 0.0003497726477789437 0.03707590066456803
0.0461502 1 107 2859 0.0003497726477789437 0.037425673312346974
0.0461783 1 108 2859 0.0003497726477789437 0.03777544596012592
0.0461786 1 109 2859 0.0003497726477789437 0.03812521860790486
0.0462034 1 110 2859 0.0003497726477789437 0.03847499125568381
0.0462482 1 111 2859 0.0003497726477789437 0.03882476390346275
0.0462556 1 112 2859 0.0003497726477789437 0.039174536551241694
0.046452 1 113 2859 0.0003497726477789437 0.039524309199020634
0.0464604 1 114 2859 0.0003497726477789437 0.03987408184679958
0.0464628 1 115 2859 0.0003497726477789437 0.04022385449457853
0.0465326 1 116 2859 0.0003497726477789437 0.04057362714235747
0.0465412 1 117 2859 0.0003497726477789437 0.040923399790136414
0.0466402 1 118 2859 0.0003497726477789437 0.041273172437915354
0.0466864 1 119 2859 0.0003497726477789437 0.0416229450856943
0.0469635 1 120 2859 0.0003497726477789437 0.04197271773347324
0.0470178 1 121 2859 0.0003497726477789437 0.04232249038125219
0.0471315 1 122 2859 0.0003497726477789437 0.04267226302903113
0.047173 1 123 2859 0.0003497726477789437 0.04302203567681007
0.0472383 1 124 2859 0.0003497726477789437 0.04337180832458902
0.0473075 1 125 2859 0.0003497726477789437 0.04372158097236796
0.0474229 1 126 2859 0.0003497726477789437 0.04407135362014691
0.047446 1 127 2859 0.0003497726477789437 0.044421126267925846
0.0475659 1 128 2859 0.0003497726477789437 0.04477089891570479
0.0476627 1 129 2859 0.0003497726477789437 0.04512067156348373
0.0477097 1 130 2859 0.0003497726477789437 0.04547044421126268
0.0478652 1 131 2859 0.0003497726477789437 0.04582021685904162
0.0478876 1 132 2859 0.0003497726477789437 0.046169989506820566
0.0479867 1 133 2859 0.0003497726477789437 0.04651976215459951
0.0480769 1 134 2859 0.0003497726477789437 0.04686953480237845
0.0481305 1 135 2859 0.0003497726477789437 0.0472193074501574
0.0481482 1 136 2859 0.0003497726477789437 0.04756908009793634
0.0482914 1 137 2859 0.0003497726477789437 0.047918852745715286
0.0483069 1 138 2859 0.0003497726477789437 0.048268625393494226
0.0483284 1 139 2859 0.0003497726477789437 0.04861839804127317
0.0485482 1 140 2859 0.0003497726477789437 0.04896817068905212
0.0485938 1 141 2859 0.0003497726477789437 0.04931794333683106
0.0486662 1 142 2859 0.0003497726477789437 0.049667715984610006
0.0486715 1 143 2859 0.0003497726477789437 0.050017488632388946
0.048701 1 144 2859 0.0003497726477789437 0.05036726128016789
0.0487087 1 145 2859 0.0003497726477789437 0.05071703392794683
0.0488255 1 146 2859 0.0003497726477789437 0.05106680657572578
0.0489507 1 147 2859 0.0003497726477789437 0.05141657922350472
0.0489526 1 148 2859 0.0003497726477789437 0.051766351871283665
0.0489631 1 149 2859 0.0003497726477789437 0.05211612451906261
0.0491281 1 150 2859 0.0003497726477789437 0.05246589716684155
0.0494998 1 151 2859 0.0003497726477789437 0.0528156698146205
0.0495155 1 152 2859 0.0003497726477789437 0.05316544246239944
0.0495341 1 153 2859 0.0003497726477789437 0.053515215110178385
0.049535 1 154 2859 0.0003497726477789437 0.053864987757957325
0.0495756 1 155 2859 0.0003497726477789437 0.05421476040573627
0.0495951 1 156 2859 0.0003497726477789437 0.05456453305351522
0.0496128 1 157 2859 0.0003497726477789437 0.05491430570129416
0.0497565 1 158 2859 0.0003497726477789437 0.055264078349073105
0.0498185 1 159 2859 0.0003497726477789437 0.055613850996852045
0.0498371 1 160 2859 0.0003497726477789437 0.05596362364463099
0.0498428 1 161 2859 0.0003497726477789437 0.05631339629240993
0.0498712 1 162 2859 0.0003497726477789437 0.05666316894018888
0.0500011 1 163 2859 0.0003497726477789437 0.05701294158796782
0.0500937 1 164 2859 0.0003497726477789437 0.057362714235746765
0.0501297 1 165 2859 0.0003497726477789437 0.05771248688352571
0.0501342 1 166 2859 0.0003497726477789437 0.05806225953130465
0.0501425 1 167 2859 0.0003497726477789437 0.0584120321790836
0.050173 1 168 2859 0.0003497726477789437 0.05876180482686254
0.0502143 1 169 2859 0.0003497726477789437 0.059111577474641484
0.0502183 1 170 2859 0.0003497726477789437 0.059461350122420424
0.0502195 1 171 2859 0.0003497726477789437 0.05981112277019937
0.0502691 1 172 2859 0.0003497726477789437 0.06016089541797831
0.0503109 1 173 2859 0.0003497726477789437 0.06051066806575726
0.0503647 1 174 2859 0.0003497726477789437 0.060860440713536204
0.0503762 1 175 2859 0.0003497726477789437 0.061210213361315144
0.0503778 1 176 2859 0.0003497726477789437 0.06155998600909409
0.050436 1 177 2859 0.0003497726477789437 0.06190975865687303
0.050576 1 178 2859 0.0003497726477789437 0.06225953130465198
0.0506074 1 179 2859 0.0003497726477789437 0.06260930395243092
0.0506206 1 180 2859 0.0003497726477789437 0.06295907660020986
0.0507765 1 181 2859 0.0003497726477789437 0.06330884924798881
0.0507779 1 182 2859 0.0003497726477789437 0.06365862189576775
0.0507846 1 183 2859 0.0003497726477789437 0.06400839454354669
0.0508876 1 184 2859 0.0003497726477789437 0.06435816719132564
0.0509152 1 185 2859 0.0003497726477789437 0.06470793983910458
0.0509253 1 186 2859 0.0003497726477789437 0.06505771248688352
0.051043 1 187 2859 0.0003497726477789437 0.06540748513466246
0.0512111 1 188 2859 0.0003497726477789437 0.06575725778244142
0.0512989 1 189 2859 0.0003497726477789437 0.06610703043022036
0.0513151 1 190 2859 0.0003497726477789437 0.0664568030779993
0.0513666 1 191 2859 0.0003497726477789437 0.06680657572577825
0.0513911 1 192 2859 0.0003497726477789437 0.06715634837355719
0.0514052 1 193 2859 0.0003497726477789437 0.06750612102133613
0.0514123 1 194 2859 0.0003497726477789437 0.06785589366911507
0.0514665 1 195 2859 0.0003497726477789437 0.06820566631689402
0.0515201 1 196 2859 0.0003497726477789437 0.06855543896467296
0.0515635 1 197 2859 0.0003497726477789437 0.0689052116124519
0.0515792 1 198 2859 0.0003497726477789437 0.06925498426023086
0.0516262 1 199 2859 0.0003497726477789437 0.0696047569080098
0.0516427 1 200 2859 0.0003497726477789437 0.06995452955578874
0.0517938 1 201 2859 0.0003497726477789437 0.07030430220356768
0.0518034 1 202 2859 0.0003497726477789437 0.07065407485134663
0.0518305 1 203 2859 0.0003497726477789437 0.07100384749912557
0.0519133 1 204 2859 0.0003497726477789437 0.07135362014690451
0.0521307 1 205 2859 0.0003497726477789437 0.07170339279468346
0.0521815 1 206 2859 0.0003497726477789437 0.0720531654424624
0.0521991 1 207 2859 0.0003497726477789437 0.07240293809024134
0.0522175 1 208 2859 0.0003497726477789437 0.07275271073802028
0.0522399 1 209 2859 0.0003497726477789437 0.07310248338579924
0.0522594 1 210 2859 0.0003497726477789437 0.07345225603357818
0.0522604 1 211 2859 0.0003497726477789437 0.07380202868135712
0.0523458 1 212 2859 0.0003497726477789437 0.07415180132913606
0.0523787 1 213 2859 0.0003497726477789437 0.07450157397691501
0.0524073 1 214 2859 0.0003497726477789437 0.07485134662469395
0.0524132 1 215 2859 0.0003497726477789437 0.07520111927247289
0.0524807 1 216 2859 0.0003497726477789437 0.07555089192025184
0.0525019 1 217 2859 0.0003497726477789437 0.07590066456803078
0.0525155 1 218 2859 0.0003497726477789437 0.07625043721580972
0.0525203 1 219 2859 0.0003497726477789437 0.07660020986358866
0.0525534 1 220 2859 0.0003497726477789437 0.07694998251136762
0.0526538 1 221 2859 0.0003497726477789437 0.07729975515914655
0.0526881 1 222 2859 0.0003497726477789437 0.0776495278069255
0.0527034 1 223 2859 0.0003497726477789437 0.07799930045470445
0.0527279 1 224 2859 0.0003497726477789437 0.07834907310248339
0.0527873 1 225 2859 0.0003497726477789437 0.07869884575026233
0.0527911 1 226 2859 0.0003497726477789437 0.07904861839804127
0.052886 1 227 2859 0.0003497726477789437 0.07939839104582022
0.0528998 1 228 2859 0.0003497726477789437 0.07974816369359916
0.0530312 1 229 2859 0.0003497726477789437 0.0800979363413781
0.053057 1 230 2859 0.0003497726477789437 0.08044770898915705
0.0533228 1 231 2859 0.0003497726477789437 0.080797481636936
0.0534263 1 232 2859 0.0003497726477789437 0.08114725428471493
0.0534437 1 233 2859 0.0003497726477789437 0.08149702693249387
0.0534565 1 234 2859 0.0003497726477789437 0.08184679958027283
0.0535097 1 235 2859 0.0003497726477789437 0.08219657222805177
0.0535498 1 236 2859 0.0003497726477789437 0.08254634487583071
0.0535517 1 237 2859 0.0003497726477789437 0.08289611752360965
0.0535603 1 238 2859 0.0003497726477789437 0.0832458901713886
0.053611 1 239 2859 0.0003497726477789437 0.08359566281916754
0.0536172 1 240 2859 0.0003497726477789437 0.08394543546694648
0.0536175 1 241 2859 0.0003497726477789437 0.08429520811472543
0.0536575 1 242 2859 0.0003497726477789437 0.08464498076250437
0.053688 1 243 2859 0.0003497726477789437 0.08499475341028331
0.0537758 1 244 2859 0.0003497726477789437 0.08534452605806225
0.053791 1 245 2859 0.0003497726477789437 0.08569429870584121
0.0538938 1 246 2859 0.0003497726477789437 0.08604407135362015
0.0539792 1 247 2859 0.0003497726477789437 0.08639384400139909
0.0540128 1 248 2859 0.0003497726477789437 0.08674361664917804
0.0540388 1 249 2859 0.0003497726477789437 0.08709338929695698
0.0540922 1 250 2859 0.0003497726477789437 0.08744316194473592
0.0541084 1 251 2859 0.0003497726477789437 0.08779293459251486
0.0541184 1 252 2859 0.0003497726477789437 0.08814270724029381
0.0541465 1 253 2859 0.0003497726477789437 0.08849247988807275
0.0541592 1 254 2859 0.0003497726477789437 0.08884225253585169
0.054219 1 255 2859 0.0003497726477789437 0.08919202518363065
0.0542262 1 256 2859 0.0003497726477789437 0.08954179783140959
0.0542276 1 257 2859 0.0003497726477789437 0.08989157047918853
0.0542636 1 258 2859 0.0003497726477789437 0.09024134312696747
0.0542643 1 259 2859 0.0003497726477789437 0.09059111577474642
0.0543478 1 260 2859 0.0003497726477789437 0.09094088842252536
0.0543735 1 261 2859 0.0003497726477789437 0.0912906610703043
0.0544062 1 262 2859 0.0003497726477789437 0.09164043371808324
0.0544102 1 263 2859 0.0003497726477789437 0.09199020636586219
0.0544548 1 264 2859 0.0003497726477789437 0.09233997901364113
0.0544579 1 265 2859 0.0003497726477789437 0.09268975166142007
0.0544744 1 266 2859 0.0003497726477789437 0.09303952430919903
0.0544822 1 267 2859 0.0003497726477789437 0.09338929695697797
0.0544949 1 268 2859 0.0003497726477789437 0.0937390696047569
0.0545323 1 269 2859 0.0003497726477789437 0.09408884225253585
0.0545952 1 270 2859 0.0003497726477789437 0.0944386149003148
0.0546732 1 271 2859 0.0003497726477789437 0.09478838754809374
0.0547836 1 272 2859 0.0003497726477789437 0.09513816019587268
0.0548518 1 273 2859 0.0003497726477789437 0.09548793284365163
0.0548611 1 274 2859 0.0003497726477789437 0.09583770549143057
0.0548921 1 275 2859 0.0003497726477789437 0.09618747813920951
0.0549824 1 276 2859 0.0003497726477789437 0.09653725078698845
0.0551305 1 277 2859 0.0003497726477789437 0.0968870234347674
0.0551894 1 278 2859 0.0003497726477789437 0.09723679608254635
0.0552416 1 279 2859 0.0003497726477789437 0.09758656873032528
0.0552418 1 280 2859 0.0003497726477789437 0.09793634137810424
0.0552595 1 281 2859 0.0003497726477789437 0.09828611402588318
0.0553448 1 282 2859 0.0003497726477789437 0.09863588667366212
0.0553563 1 283 2859 0.0003497726477789437 0.09898565932144106
0.0553789 1 284 2859 0.0003497726477789437 0.09933543196922001
0.0553839 1 285 2859 0.0003497726477789437 0.09968520461699895
0.0554199 1 286 2859 0.0003497726477789437 0.10003497726477789
0.055479 1 287 2859 0.0003497726477789437 0.10038474991255684
0.055505 1 288 2859 0.0003497726477789437 0.10073452256033578
0.0555191 1 289 2859 0.0003497726477789437 0.10108429520811472
0.0555634 1 290 2859 0.0003497726477789437 0.10143406785589366
0.0556023 1 291 2859 0.0003497726477789437 0.10178384050367262
0.0556476 1 292 2859 0.0003497726477789437 0.10213361315145156
0.0559261 1 293 2859 0.0003497726477789437 0.1024833857992305
0.0559416 1 294 2859 0.0003497726477789437 0.10283315844700944
0.055953 1 295 2859 0.0003497726477789437 0.10318293109478839
0.0560091 1 296 2859 0.0003497726477789437 0.10353270374256733
0.0560517 1 297 2859 0.0003497726477789437 0.10388247639034627
0.0560851 1 298 2859 0.0003497726477789437 0.10423224903812522
0.0561104 1 299 2859 0.0003497726477789437 0.10458202168590416
0.0562086 1 300 2859 0.0003497726477789437 0.1049317943336831
0.0562384 1 301 2859 0.0003497726477789437 0.10528156698146204
0.0562651 1 302 2859 0.0003497726477789437 0.105631339629241
0.0562735 1 303 2859 0.0003497726477789437 0.10598111227701994
0.0563378 1 304 2859 0.0003497726477789437 0.10633088492479888
0.0563581 1 305 2859 0.0003497726477789437 0.10668065757257783
0.0563722 1 306 2859 0.0003497726477789437 0.10703043022035677
0.0563998 1 307 2859 0.0003497726477789437 0.10738020286813571
0.056469 1 308 2859 0.0003497726477789437 0.10772997551591465
0.056565 1 309 2859 0.0003497726477789437 0.1080797481636936
0.0565803 1 310 2859 0.0003497726477789437 0.10842952081147254
0.0566003 1 311 2859 0.0003497726477789437 0.10877929345925148
0.0567183 1 312 2859 0.0003497726477789437 0.10912906610703044
0.0567651 1 313 2859 0.0003497726477789437 0.10947883875480938
0.0567882 1 314 2859 0.0003497726477789437 0.10982861140258832
0.0568268 1 315 2859 0.0003497726477789437 0.11017838405036726
0.0569921 1 316 2859 0.0003497726477789437 0.11052815669814621
0.0570064 1 317 2859 0.0003497726477789437 0.11087792934592515
0.0570691 1 318 2859 0.0003497726477789437 0.11122770199370409
0.0571227 1 319 2859 0.0003497726477789437 0.11157747464148303
0.0572512 1 320 2859 0.0003497726477789437 0.11192724728926198
0.0572648 1 321 2859 0.0003497726477789437 0.11227701993704092
0.0572729 1 322 2859 0.0003497726477789437 0.11262679258481986
0.0572882 1 323 2859 0.0003497726477789437 0.11297656523259882
0.0572915 1 324 2859 0.0003497726477789437 0.11332633788037776
0.0573039 1 325 2859 0.0003497726477789437 0.1136761105281567
0.0573237 1 326 2859 0.0003497726477789437 0.11402588317593564
0.0573475 1 327 2859 0.0003497726477789437 0.11437565582371459
0.0573843 1 328 2859 0.0003497726477789437 0.11472542847149353
0.0574524 1 329 2859 0.0003497726477789437 0.11507520111927247
0.0574782 1 330 2859 0.0003497726477789437 0.11542497376705142
0.0575178 1 331 2859 0.0003497726477789437 0.11577474641483036
0.0575724 1 332 2859 0.0003497726477789437 0.1161245190626093
0.0576067 1 333 2859 0.0003497726477789437 0.11647429171038824
0.0576298 1 334 2859 0.0003497726477789437 0.1168240643581672
0.0576336 1 335 2859 0.0003497726477789437 0.11717383700594614
0.0576491 1 336 2859 0.0003497726477789437 0.11752360965372508
0.0577159 1 337 2859 0.0003497726477789437 0.11787338230150403
0.0577853 1 338 2859 0.0003497726477789437 0.11822315494928297
0.0578015 1 339 2859 0.0003497726477789437 0.11857292759706191
0.0578036 1 340 2859 0.0003497726477789437 0.11892270024484085
0.0578656 1 341 2859 0.0003497726477789437 0.1192724728926198
0.0579011 1 342 2859 0.0003497726477789437 0.11962224554039874
0.0579758 1 343 2859 0.0003497726477789437 0.11997201818817768
0.0579805 1 344 2859 0.0003497726477789437 0.12032179083595662
0.0580387 1 345 2859 0.0003497726477789437 0.12067156348373557
0.0580447 1 346 2859 0.0003497726477789437 0.12102133613151451
0.0580518 1 347 2859 0.0003497726477789437 0.12137110877929345
0.0580807 1 348 2859 0.0003497726477789437 0.12172088142707241
0.0580816 1 349 2859 0.0003497726477789437 0.12207065407485135
0.0580938 1 350 2859 0.0003497726477789437 0.12242042672263029
0.0581012 1 351 2859 0.0003497726477789437 0.12277019937040923
0.0581026 1 352 2859 0.0003497726477789437 0.12311997201818818
0.0581293 1 353 2859 0.0003497726477789437 0.12346974466596712
0.0581758 1 354 2859 0.0003497726477789437 0.12381951731374606
0.0581837 1 355 2859 0.0003497726477789437 0.12416928996152501
0.0581975 1 356 2859 0.0003497726477789437 0.12451906260930395
0.0582416 1 357 2859 0.0003497726477789437 0.1248688352570829
0.0583601 1 358 2859 0.0003497726477789437 0.12521860790486183
0.0583713 1 359 2859 0.0003497726477789437 0.12556838055264077
0.0584142 1 360 2859 0.0003497726477789437 0.1259181532004197
0.0584166 1 361 2859 0.0003497726477789437 0.12626792584819868
0.058418 1 362 2859 0.0003497726477789437 0.12661769849597762
0.0584321 1 363 2859 0.0003497726477789437 0.12696747114375656
0.0584674 1 364 2859 0.0003497726477789437 0.1273172437915355
0.0584722 1 365 2859 0.0003497726477789437 0.12766701643931444
0.0584872 1 366 2859 0.0003497726477789437 0.12801678908709338
0.0585761 1 367 2859 0.0003497726477789437 0.12836656173487232
0.0585859 1 368 2859 0.0003497726477789437 0.1287163343826513
0.0585911 1 369 2859 0.0003497726477789437 0.12906610703043023
0.0586469 1 370 2859 0.0003497726477789437 0.12941587967820917
0.0586982 1 371 2859 0.0003497726477789437 0.1297656523259881
0.0587311 1 372 2859 0.0003497726477789437 0.13011542497376705
0.0587349 1 373 2859 0.0003497726477789437 0.130465197621546
0.0588102 1 374 2859 0.0003497726477789437 0.13081497026932493
0.0588191 1 375 2859 0.0003497726477789437 0.1311647429171039
0.0588467 1 376 2859 0.0003497726477789437 0.13151451556488283
0.0588627 1 377 2859 0.0003497726477789437 0.13186428821266177
0.0588937 1 378 2859 0.0003497726477789437 0.1322140608604407
0.0589221 1 379 2859 0.0003497726477789437 0.13256383350821965
0.0590067 1 380 2859 0.0003497726477789437 0.1329136061559986
0.0590334 1 381 2859 0.0003497726477789437 0.13326337880377753
0.0590394 1 382 2859 0.0003497726477789437 0.1336131514515565
0.0590396 1 383 2859 0.0003497726477789437 0.13396292409933544
0.0590641 1 384 2859 0.0003497726477789437 0.13431269674711438
0.0591333 1 385 2859 0.0003497726477789437 0.13466246939489332
0.0591362 1 386 2859 0.0003497726477789437 0.13501224204267226
0.0591426 1 387 2859 0.0003497726477789437 0.1353620146904512
0.0591526 1 388 2859 0.0003497726477789437 0.13571178733823014
0.0591965 1 389 2859 0.0003497726477789437 0.1360615599860091
0.0592 1 390 2859 0.0003497726477789437 0.13641133263378805
0.0592217 1 391 2859 0.0003497726477789437 0.13676110528156699
0.0592291 1 392 2859 0.0003497726477789437 0.13711087792934593
0.0592759 1 393 2859 0.0003497726477789437 0.13746065057712487
0.0592794 1 394 2859 0.0003497726477789437 0.1378104232249038
0.0593204 1 395 2859 0.0003497726477789437 0.13816019587268275
0.0593214 1 396 2859 0.0003497726477789437 0.1385099685204617
0.0593405 1 397 2859 0.0003497726477789437 0.13885974116824065
0.059341 1 398 2859 0.0003497726477789437 0.1392095138160196
0.0594101 1 399 2859 0.0003497726477789437 0.13955928646379853
0.0594788 1 400 2859 0.0003497726477789437 0.13990905911157747
0.0595241 1 401 2859 0.0003497726477789437 0.1402588317593564
0.0596418 1 402 2859 0.0003497726477789437 0.14060860440713535
0.0596766 1 403 2859 0.0003497726477789437 0.14095837705491432
0.0596991 1 404 2859 0.0003497726477789437 0.14130814970269326
0.0597255 1 405 2859 0.0003497726477789437 0.1416579223504722
0.0597484 1 406 2859 0.0003497726477789437 0.14200769499825114
0.0597486 1 407 2859 0.0003497726477789437 0.14235746764603008
0.0597517 1 408 2859 0.0003497726477789437 0.14270724029380902
0.0597525 1 409 2859 0.0003497726477789437 0.14305701294158796
0.0597618 1 410 2859 0.0003497726477789437 0.14340678558936693
0.0598323 1 411 2859 0.0003497726477789437 0.14375655823714587
0.0598464 1 412 2859 0.0003497726477789437 0.1441063308849248
0.0599444 1 413 2859 0.0003497726477789437 0.14445610353270374
0.0599465 1 414 2859 0.0003497726477789437 0.14480587618048268
0.0599668 1 415 2859 0.0003497726477789437 0.14515564882826162
0.0599806 1 416 2859 0.0003497726477789437 0.14550542147604056
0.0599895 1 417 2859 0.0003497726477789437 0.1458551941238195
0.0600309 1 418 2859 0.0003497726477789437 0.14620496677159847
0.0600502 1 419 2859 0.0003497726477789437 0.1465547394193774
0.0600529 1 420 2859 0.0003497726477789437 0.14690451206715635
0.0600722 1 421 2859 0.0003497726477789437 0.1472542847149353
0.0601275 1 422 2859 0.0003497726477789437 0.14760405736271423
0.0601935 1 423 2859 0.0003497726477789437 0.14795383001049317
0.0601954 1 424 2859 0.0003497726477789437 0.1483036026582721
0.0601981 1 425 2859 0.0003497726477789437 0.14865337530605108
0.0602019 1 426 2859 0.0003497726477789437 0.14900314795383002
0.0602071 1 427 2859 0.0003497726477789437 0.14935292060160896
0.0602198 1 428 2859 0.0003497726477789437 0.1497026932493879
0.0602288 1 429 2859 0.0003497726477789437 0.15005246589716684
0.060266 1 430 2859 0.0003497726477789437 0.15040223854494578
0.0602663 1 431 2859 0.0003497726477789437 0.15075201119272472
0.0603712 1 432 2859 0.0003497726477789437 0.15110178384050368
0.0603735 1 433 2859 0.0003497726477789437 0.15145155648828262
0.0604115 1 434 2859 0.0003497726477789437 0.15180132913606156
0.0604653 1 435 2859 0.0003497726477789437 0.1521511017838405
0.0604713 1 436 2859 0.0003497726477789437 0.15250087443161944
0.0604818 1 437 2859 0.0003497726477789437 0.15285064707939838
0.0604854 1 438 2859 0.0003497726477789437 0.15320041972717732
0.060524 1 439 2859 0.0003497726477789437 0.1535501923749563
0.0605741 1 440 2859 0.0003497726477789437 0.15389996502273523
0.0605779 1 441 2859 0.0003497726477789437 0.15424973767051417
0.0605845 1 442 2859 0.0003497726477789437 0.1545995103182931
0.0605872 1 443 2859 0.0003497726477789437 0.15494928296607205
0.0606089 1 444 2859 0.0003497726477789437 0.155299055613851
0.0606787 1 445 2859 0.0003497726477789437 0.15564882826162993
0.0607817 1 446 2859 0.0003497726477789437 0.1559986009094089
0.0608022 1 447 2859 0.0003497726477789437 0.15634837355718784
0.0608668 1 448 2859 0.0003497726477789437 0.15669814620496678
0.0608716 1 449 2859 0.0003497726477789437 0.15704791885274572
0.060878 1 450 2859 0.0003497726477789437 0.15739769150052466
0.0609479 1 451 2859 0.0003497726477789437 0.1577474641483036
0.060951 1 452 2859 0.0003497726477789437 0.15809723679608254
0.0609717 1 453 2859 0.0003497726477789437 0.1584470094438615
0.0610039 1 454 2859 0.0003497726477789437 0.15879678209164044
0.0610435 1 455 2859 0.0003497726477789437 0.15914655473941938
0.0610664 1 456 2859 0.0003497726477789437 0.15949632738719832
0.0610685 1 457 2859 0.0003497726477789437 0.15984610003497726
0.0610707 1 458 2859 0.0003497726477789437 0.1601958726827562
0.0611923 1 459 2859 0.0003497726477789437 0.16054564533053514
0.0612066 1 460 2859 0.0003497726477789437 0.1608954179783141
0.0612147 1 461 2859 0.0003497726477789437 0.16124519062609305
0.0612342 1 462 2859 0.0003497726477789437 0.161594963273872
0.0612731 1 463 2859 0.0003497726477789437 0.16194473592165093
0.0612788 1 464 2859 0.0003497726477789437 0.16229450856942987
0.0613117 1 465 2859 0.0003497726477789437 0.1626442812172088
0.0614266 1 466 2859 0.0003497726477789437 0.16299405386498775
0.0614889 1 467 2859 0.0003497726477789437 0.16334382651276672
0.0615373 1 468 2859 0.0003497726477789437 0.16369359916054566
0.061583 1 469 2859 0.0003497726477789437 0.1640433718083246
0.0616291 1 470 2859 0.0003497726477789437 0.16439314445610353
0.0616457 1 471 2859 0.0003497726477789437 0.16474291710388247
0.061667 1 472 2859 0.0003497726477789437 0.16509268975166141
0.0616913 1 473 2859 0.0003497726477789437 0.16544246239944035
0.0618467 1 474 2859 0.0003497726477789437 0.1657922350472193
0.0618691 1 475 2859 0.0003497726477789437 0.16614200769499826
0.0619156 1 476 2859 0.0003497726477789437 0.1664917803427772
0.062017 1 477 2859 0.0003497726477789437 0.16684155299055614
0.0620317 1 478 2859 0.0003497726477789437 0.16719132563833508
0.0620415 1 479 2859 0.0003497726477789437 0.16754109828611402
0.0620422 1 480 2859 0.0003497726477789437 0.16789087093389296
0.0620561 1 481 2859 0.0003497726477789437 0.1682406435816719
0.0621042 1 482 2859 0.0003497726477789437 0.16859041622945087
0.0621374 1 483 2859 0.0003497726477789437 0.1689401888772298
0.0621569 1 484 2859 0.0003497726477789437 0.16928996152500875
0.0621576 1 485 2859 0.0003497726477789437 0.1696397341727877
0.0621691 1 486 2859 0.0003497726477789437 0.16998950682056663
0.0622094 1 487 2859 0.0003497726477789437 0.17033927946834557
0.0622339 2 489 2859 0.0006995452955578874 0.17103882476390347
0.0622764 1 490 2859 0.0003497726477789437 0.17138859741168241
0.0622816 1 491 2859 0.0003497726477789437 0.17173837005946135
0.0622976 1 492 2859 0.0003497726477789437 0.1720881427072403
0.0624342 1 493 2859 0.0003497726477789437 0.17243791535501923
0.0624371 1 494 2859 0.0003497726477789437 0.17278768800279817
0.0625026 1 495 2859 0.0003497726477789437 0.1731374606505771
0.0625343 1 496 2859 0.0003497726477789437 0.17348723329835608
0.0625565 1 497 2859 0.0003497726477789437 0.17383700594613502
0.062566 1 498 2859 0.0003497726477789437 0.17418677859391396
0.0626106 1 499 2859 0.0003497726477789437 0.1745365512416929
0.0626149 1 500 2859 0.0003497726477789437 0.17488632388947184
0.0626175 1 501 2859 0.0003497726477789437 0.17523609653725078
0.062634 1 502 2859 0.0003497726477789437 0.17558586918502972
0.0626361 1 503 2859 0.0003497726477789437 0.1759356418328087
0.0626614 1 504 2859 0.0003497726477789437 0.17628541448058763
0.0626898 1 505 2859 0.0003497726477789437 0.17663518712836657
0.0626934 1 506 2859 0.0003497726477789437 0.1769849597761455
0.0627096 1 507 2859 0.0003497726477789437 0.17733473242392445
0.0627115 1 508 2859 0.0003497726477789437 0.17768450507170339
0.0627458 1 509 2859 0.0003497726477789437 0.17803427771948233
0.0627744 1 510 2859 0.0003497726477789437 0.1783840503672613
0.062784 1 511 2859 0.0003497726477789437 0.17873382301504023
0.062851 1 512 2859 0.0003497726477789437 0.17908359566281917
0.0628629 1 513 2859 0.0003497726477789437 0.1794333683105981
0.062885 1 514 2859 0.0003497726477789437 0.17978314095837705
0.0629508 1 515 2859 0.0003497726477789437 0.180132913606156
0.0629661 1 516 2859 0.0003497726477789437 0.18048268625393493
0.0629687 1 517 2859 0.0003497726477789437 0.1808324589017139
0.0629752 1 518 2859 0.0003497726477789437 0.18118223154949284
0.0630052 1 519 2859 0.0003497726477789437 0.18153200419727178
0.0630453 1 520 2859 0.0003497726477789437 0.18188177684505072
0.0631351 1 521 2859 0.0003497726477789437 0.18223154949282966
0.0631571 1 522 2859 0.0003497726477789437 0.1825813221406086
0.0631618 1 523 2859 0.0003497726477789437 0.18293109478838754
0.0631621 1 524 2859 0.0003497726477789437 0.18328086743616648
0.0631711 1 525 2859 0.0003497726477789437 0.18363064008394545
0.0632045 1 526 2859 0.0003497726477789437 0.18398041273172439
0.0632303 1 527 2859 0.0003497726477789437 0.18433018537950333
0.063237 1 528 2859 0.0003497726477789437 0.18467995802728226
0.0633287 1 529 2859 0.0003497726477789437 0.1850297306750612
0.0633583 1 530 2859 0.0003497726477789437 0.18537950332284014
0.063369 1 531 2859 0.0003497726477789437 0.18572927597061908
0.0633888 1 532 2859 0.0003497726477789437 0.18607904861839805
0.0633943 1 533 2859 0.0003497726477789437 0.186428821266177
0.0634503 1 534 2859 0.0003497726477789437 0.18677859391395593
0.0634575 1 535 2859 0.0003497726477789437 0.18712836656173487
0.0634758 1 536 2859 0.0003497726477789437 0.1874781392095138
0.0635636 1 537 2859 0.0003497726477789437 0.18782791185729275
0.0636215 1 538 2859 0.0003497726477789437 0.1881776845050717
0.0636752 1 539 2859 0.0003497726477789437 0.18852745715285066
0.0638444 1 540 2859 0.0003497726477789437 0.1888772298006296
0.0638731 1 541 2859 0.0003497726477789437 0.18922700244840854
0.0639274 1 542 2859 0.0003497726477789437 0.18957677509618748
0.064079 1 543 2859 0.0003497726477789437 0.18992654774396642
0.0641637 1 544 2859 0.0003497726477789437 0.19027632039174536
0.0641878 1 545 2859 0.0003497726477789437 0.1906260930395243
0.0641935 2 547 2859 0.0006995452955578874 0.1913256383350822
0.0642312 1 548 2859 0.0003497726477789437 0.19167541098286114
0.0642629 1 549 2859 0.0003497726477789437 0.19202518363064008
0.0643048 1 550 2859 0.0003497726477789437 0.19237495627841902
0.0643075 1 551 2859 0.0003497726477789437 0.19272472892619796
0.064328 1 552 2859 0.0003497726477789437 0.1930745015739769
0.0643449 1 553 2859 0.0003497726477789437 0.19342427422175587
0.064362 1 554 2859 0.0003497726477789437 0.1937740468695348
0.0644112 1 555 2859 0.0003497726477789437 0.19412381951731375
0.0644333 1 556 2859 0.0003497726477789437 0.1944735921650927
0.0644412 1 557 2859 0.0003497726477789437 0.19482336481287163
0.0644596 1 558 2859 0.0003497726477789437 0.19517313746065057
0.0645173 1 559 2859 0.0003497726477789437 0.1955229101084295
0.0645511 1 560 2859 0.0003497726477789437 0.19587268275620848
0.064569 1 561 2859 0.0003497726477789437 0.19622245540398742
0.0645726 1 562 2859 0.0003497726477789437 0.19657222805176636
0.0645747 1 563 2859 0.0003497726477789437 0.1969220006995453
0.0646448 1 564 2859 0.0003497726477789437 0.19727177334732424
0.0647132 1 565 2859 0.0003497726477789437 0.19762154599510318
0.0647228 1 566 2859 0.0003497726477789437 0.19797131864288212
0.0647554 1 567 2859 0.0003497726477789437 0.19832109129066108
0.0647891 1 568 2859 0.0003497726477789437 0.19867086393844002
0.0648129 1 569 2859 0.0003497726477789437 0.19902063658621896
0.0648134 1 570 2859 0.0003497726477789437 0.1993704092339979
0.0648193 1 571 2859 0.0003497726477789437 0.19972018188177684
0.064841 1 572 2859 0.0003497726477789437 0.20006995452955578
0.0648661 1 573 2859 0.0003497726477789437 0.20041972717733472
0.0648992 1 574 2859 0.0003497726477789437 0.2007694998251137
0.0649033 1 575 2859 0.0003497726477789437 0.20111927247289263
0.0649223 1 576 2859 0.0003497726477789437 0.20146904512067157
0.0649326 1 577 2859 0.0003497726477789437 0.2018188177684505
0.0649354 1 578 2859 0.0003497726477789437 0.20216859041622945
0.0649457 1 579 2859 0.0003497726477789437 0.2025183630640084
0.0649788 1 580 2859 0.0003497726477789437 0.20286813571178733
0.0649824 1 581 2859 0.0003497726477789437 0.20321790835956627
0.065042 1 582 2859 0.0003497726477789437 0.20356768100734524
0.0650547 1 583 2859 0.0003497726477789437 0.20391745365512418
0.0650876 1 584 2859 0.0003497726477789437 0.20426722630290312
0.0651538 1 585 2859 0.0003497726477789437 0.20461699895068206
0.0652409 1 586 2859 0.0003497726477789437 0.204966771598461
0.0653634 1 587 2859 0.0003497726477789437 0.20531654424623993
0.0654049 1 588 2859 0.0003497726477789437 0.20566631689401887
0.0654666 1 589 2859 0.0003497726477789437 0.20601608954179784
0.0655878 1 590 2859 0.0003497726477789437 0.20636586218957678
0.065604 1 591 2859 0.0003497726477789437 0.20671563483735572
0.065676 1 592 2859 0.0003497726477789437 0.20706540748513466
0.0656927 1 593 2859 0.0003497726477789437 0.2074151801329136
0.0657485 1 594 2859 0.0003497726477789437 0.20776495278069254
0.0657966 1 595 2859 0.0003497726477789437 0.20811472542847148
0.0658245 1 596 2859 0.0003497726477789437 0.20846449807625045
0.0658579 1 597 2859 0.0003497726477789437 0.2088142707240294
0.0658977 1 598 2859 0.0003497726477789437 0.20916404337180833
0.0659046 1 599 2859 0.0003497726477789437 0.20951381601958727
0.0659158 1 600 2859 0.0003497726477789437 0.2098635886673662
0.0659335 1 601 2859 0.0003497726477789437 0.21021336131514515
0.0659456 1 602 2859 0.0003497726477789437 0.2105631339629241
0.065953 1 603 2859 0.0003497726477789437 0.21091290661070305
0.0659811 1 604 2859 0.0003497726477789437 0.211262679258482
0.0660269 1 605 2859 0.0003497726477789437 0.21161245190626093
0.0661077 1 606 2859 0.0003497726477789437 0.21196222455403987
0.0661166 1 607 2859 0.0003497726477789437 0.21231199720181881
0.0661261 1 608 2859 0.0003497726477789437 0.21266176984959775
0.0661535 1 609 2859 0.0003497726477789437 0.2130115424973767
0.0661802 1 610 2859 0.0003497726477789437 0.21336131514515566
0.066186 1 611 2859 0.0003497726477789437 0.2137110877929346
0.066246 1 612 2859 0.0003497726477789437 0.21406086044071354
0.0662665 1 613 2859 0.0003497726477789437 0.21441063308849248
0.0663371 1 614 2859 0.0003497726477789437 0.21476040573627142
0.0664244 1 615 2859 0.0003497726477789437 0.21511017838405036
0.0664639 1 616 2859 0.0003497726477789437 0.2154599510318293
0.0664799 1 617 2859 0.0003497726477789437 0.21580972367960827
0.0666161 1 618 2859 0.0003497726477789437 0.2161594963273872
0.0666423 1 619 2859 0.0003497726477789437 0.21650926897516615
0.0666525 1 620 2859 0.0003497726477789437 0.2168590416229451
0.0666888 1 621 2859 0.0003497726477789437 0.21720881427072403
0.0666919 1 622 2859 0.0003497726477789437 0.21755858691850297
0.0667286 1 623 2859 0.0003497726477789437 0.2179083595662819
0.0667531 1 624 2859 0.0003497726477789437 0.21825813221406087
0.0668883 1 625 2859 0.0003497726477789437 0.2186079048618398
0.0669405 1 626 2859 0.0003497726477789437 0.21895767750961875
0.0669618 1 627 2859 0.0003497726477789437 0.2193074501573977
0.0669937 1 628 2859 0.0003497726477789437 0.21965722280517663
0.0670643 1 629 2859 0.0003497726477789437 0.22000699545295557
0.0670736 1 630 2859 0.0003497726477789437 0.2203567681007345
0.0670977 1 631 2859 0.0003497726477789437 0.22070654074851348
0.0671058 1 632 2859 0.0003497726477789437 0.22105631339629242
0.0671513 1 633 2859 0.0003497726477789437 0.22140608604407136
0.067174 1 634 2859 0.0003497726477789437 0.2217558586918503
0.0671794 1 635 2859 0.0003497726477789437 0.22210563133962924
0.0671878 1 636 2859 0.0003497726477789437 0.22245540398740818
0.0671892 1 637 2859 0.0003497726477789437 0.22280517663518712
0.0672102 1 638 2859 0.0003497726477789437 0.22315494928296606
0.0672138 1 639 2859 0.0003497726477789437 0.22350472193074503
0.0672588 1 640 2859 0.0003497726477789437 0.22385449457852397
0.0672865 1 641 2859 0.0003497726477789437 0.2242042672263029
0.0673423 1 642 2859 0.0003497726477789437 0.22455403987408185
0.0673783 1 643 2859 0.0003497726477789437 0.22490381252186079
0.0674002 1 644 2859 0.0003497726477789437 0.22525358516963973
0.0675023 1 645 2859 0.0003497726477789437 0.22560335781741866
0.0675325 1 646 2859 0.0003497726477789437 0.22595313046519763
0.0675406 1 647 2859 0.0003497726477789437 0.22630290311297657
0.0675905 1 648 2859 0.0003497726477789437 0.2266526757607555
0.0676296 1 649 2859 0.0003497726477789437 0.22700244840853445
0.0676303 1 650 2859 0.0003497726477789437 0.2273522210563134
0.0677221 1 651 2859 0.0003497726477789437 0.22770199370409233
0.067745 1 652 2859 0.0003497726477789437 0.22805176635187127
0.0677977 1 653 2859 0.0003497726477789437 0.22840153899965024
0.0678775 1 654 2859 0.0003497726477789437 0.22875131164742918
0.0679071 1 655 2859 0.0003497726477789437 0.22910108429520812
0.0679719 1 656 2859 0.0003497726477789437 0.22945085694298706
0.0680022 1 657 2859 0.0003497726477789437 0.229800629590766
0.0680032 1 658 2859 0.0003497726477789437 0.23015040223854494
0.0680051 1 659 2859 0.0003497726477789437 0.23050017488632388
0.0680251 1 660 2859 0.0003497726477789437 0.23084994753410285
0.0680463 1 661 2859 0.0003497726477789437 0.23119972018188178
0.0681243 1 662 2859 0.0003497726477789437 0.23154949282966072
0.0681326 1 663 2859 0.0003497726477789437 0.23189926547743966
0.0681448 1 664 2859 0.0003497726477789437 0.2322490381252186
0.0682251 1 665 2859 0.0003497726477789437 0.23259881077299754
0.0682664 1 666 2859 0.0003497726477789437 0.23294858342077648
0.0682871 1 667 2859 0.0003497726477789437 0.23329835606855545
0.0682945 1 668 2859 0.0003497726477789437 0.2336481287163344
0.0684299 1 669 2859 0.0003497726477789437 0.23399790136411333
0.0684841 1 670 2859 0.0003497726477789437 0.23434767401189227
0.0685191 1 671 2859 0.0003497726477789437 0.2346974466596712
0.0686345 1 672 2859 0.0003497726477789437 0.23504721930745015
0.0686612 1 673 2859 0.0003497726477789437 0.2353969919552291
0.0686653 1 674 2859 0.0003497726477789437 0.23574676460300806
0.0686984 1 675 2859 0.0003497726477789437 0.236096537250787
0.068701 1 676 2859 0.0003497726477789437 0.23644630989856594
0.0687201 1 677 2859 0.0003497726477789437 0.23679608254634488
0.0687435 1 678 2859 0.0003497726477789437 0.23714585519412382
0.068748 1 679 2859 0.0003497726477789437 0.23749562784190276
0.0687833 1 680 2859 0.0003497726477789437 0.2378454004896817
0.0688124 1 681 2859 0.0003497726477789437 0.23819517313746066
0.0688267 1 682 2859 0.0003497726477789437 0.2385449457852396
0.0688281 1 683 2859 0.0003497726477789437 0.23889471843301854
0.0688961 1 684 2859 0.0003497726477789437 0.23924449108079748
0.0689764 1 685 2859 0.0003497726477789437 0.23959426372857642
0.0689809 1 686 2859 0.0003497726477789437 0.23994403637635536
0.0689931 1 687 2859 0.0003497726477789437 0.2402938090241343
0.0690234 1 688 2859 0.0003497726477789437 0.24064358167191324
0.0690422 1 689 2859 0.0003497726477789437 0.2409933543196922
0.0691109 1 690 2859 0.0003497726477789437 0.24134312696747115
0.0691175 1 691 2859 0.0003497726477789437 0.2416928996152501
0.0691249 1 692 2859 0.0003497726477789437 0.24204267226302903
0.0691421 1 693 2859 0.0003497726477789437 0.24239244491080797
0.0691431 1 694 2859 0.0003497726477789437 0.2427422175585869
0.0692053 1 695 2859 0.0003497726477789437 0.24309199020636585
0.0692136 1 696 2859 0.0003497726477789437 0.24344176285414482
0.0693049 1 697 2859 0.0003497726477789437 0.24379153550192376
0.0693483 1 698 2859 0.0003497726477789437 0.2441413081497027
0.0693934 1 699 2859 0.0003497726477789437 0.24449108079748164
0.0694063 1 700 2859 0.0003497726477789437 0.24484085344526058
0.0694201 1 701 2859 0.0003497726477789437 0.24519062609303952
0.0694427 1 702 2859 0.0003497726477789437 0.24554039874081846
0.0694623 1 703 2859 0.0003497726477789437 0.24589017138859742
0.0694892 1 704 2859 0.0003497726477789437 0.24623994403637636
0.0695286 1 705 2859 0.0003497726477789437 0.2465897166841553
0.0695815 1 706 2859 0.0003497726477789437 0.24693948933193424
0.0696285 1 707 2859 0.0003497726477789437 0.24728926197971318
0.0696368 1 708 2859 0.0003497726477789437 0.24763903462749212
0.0696614 1 709 2859 0.0003497726477789437 0.24798880727527106
0.0697353 1 710 2859 0.0003497726477789437 0.24833857992305003
0.0697463 1 711 2859 0.0003497726477789437 0.24868835257082897
0.0698061 1 712 2859 0.0003497726477789437 0.2490381252186079
0.0698717 1 713 2859 0.0003497726477789437 0.24938789786638685
0.069931 1 714 2859 0.0003497726477789437 0.2497376705141658
0.0701528 1 715 2859 0.0003497726477789437 0.25008744316194476
0.0702074 1 716 2859 0.0003497726477789437 0.25043721580972367
0.0702369 1 717 2859 0.0003497726477789437 0.25078698845750264
0.0702405 1 718 2859 0.0003497726477789437 0.25113676110528155
0.0703051 1 719 2859 0.0003497726477789437 0.2514865337530605
0.0704107 1 720 2859 0.0003497726477789437 0.2518363064008394
0.0704901 1 721 2859 0.0003497726477789437 0.2521860790486184
0.0705156 1 722 2859 0.0003497726477789437 0.25253585169639736
0.0707638 1 723 2859 0.0003497726477789437 0.2528856243441763
0.070766 1 724 2859 0.0003497726477789437 0.25323539699195524
0.0708337 1 725 2859 0.0003497726477789437 0.25358516963973415
0.0708628 1 726 2859 0.0003497726477789437 0.2539349422875131
0.0709379 1 727 2859 0.0003497726477789437 0.25428471493529203
0.0710118 1 728 2859 0.0003497726477789437 0.254634487583071
0.0710609 1 729 2859 0.0003497726477789437 0.25498426023084997
0.0710709 1 730 2859 0.0003497726477789437 0.2553340328786289
0.0710754 1 731 2859 0.0003497726477789437 0.25568380552640785
0.0710835 1 732 2859 0.0003497726477789437 0.25603357817418676
0.0711 1 733 2859 0.0003497726477789437 0.2563833508219657
0.0711775 1 734 2859 0.0003497726477789437 0.25673312346974464
0.0712047 1 735 2859 0.0003497726477789437 0.2570828961175236
0.0712206 1 736 2859 0.0003497726477789437 0.2574326687653026
0.0712209 1 737 2859 0.0003497726477789437 0.2577824414130815
0.0712554 1 738 2859 0.0003497726477789437 0.25813221406086045
0.07127 1 739 2859 0.0003497726477789437 0.25848198670863937
0.0712919 1 740 2859 0.0003497726477789437 0.25883175935641833
0.071331 1 741 2859 0.0003497726477789437 0.25918153200419725
0.0713406 1 742 2859 0.0003497726477789437 0.2595313046519762
0.0713527 1 743 2859 0.0003497726477789437 0.2598810772997552
0.0713558 1 744 2859 0.0003497726477789437 0.2602308499475341
0.0713787 1 745 2859 0.0003497726477789437 0.26058062259531306
0.0713944 1 746 2859 0.0003497726477789437 0.260930395243092
0.0714602 1 747 2859 0.0003497726477789437 0.26128016789087094
0.071461 1 748 2859 0.0003497726477789437 0.26162994053864985
0.0714917 1 749 2859 0.0003497726477789437 0.2619797131864288
0.0715292 1 750 2859 0.0003497726477789437 0.2623294858342078
0.0715356 1 751 2859 0.0003497726477789437 0.2626792584819867
0.0715387 1 752 2859 0.0003497726477789437 0.26302903112976567
0.0715971 1 753 2859 0.0003497726477789437 0.2633788037775446
0.0716016 1 754 2859 0.0003497726477789437 0.26372857642532355
0.0716019 1 755 2859 0.0003497726477789437 0.26407834907310246
0.071629 1 756 2859 0.0003497726477789437 0.2644281217208814
0.0716763 1 757 2859 0.0003497726477789437 0.2647778943686604
0.0717082 1 758 2859 0.0003497726477789437 0.2651276670164393
0.0717204 1 759 2859 0.0003497726477789437 0.2654774396642183
0.0717587 1 760 2859 0.0003497726477789437 0.2658272123119972
0.0717618 1 761 2859 0.0003497726477789437 0.26617698495977615
0.0717669 1 762 2859 0.0003497726477789437 0.26652675760755506
0.0718048 1 763 2859 0.0003497726477789437 0.26687653025533403
0.0718465 1 764 2859 0.0003497726477789437 0.267226302903113
0.071851 2 766 2859 0.0006995452955578874 0.2679258481986709
0.0718632 1 767 2859 0.0003497726477789437 0.2682756208464498
0.0718679 1 768 2859 0.0003497726477789437 0.26862539349422876
0.0718877 1 769 2859 0.0003497726477789437 0.26897516614200767
0.0719457 1 770 2859 0.0003497726477789437 0.26932493878978664
0.0719826 1 771 2859 0.0003497726477789437 0.2696747114375656
0.0720127 1 772 2859 0.0003497726477789437 0.2700244840853445
0.072053 1 773 2859 0.0003497726477789437 0.2703742567331235
0.0720804 1 774 2859 0.0003497726477789437 0.2707240293809024
0.0720823 1 775 2859 0.0003497726477789437 0.27107380202868137
0.0721042 1 776 2859 0.0003497726477789437 0.2714235746764603
0.0721924 1 777 2859 0.0003497726477789437 0.27177334732423925
0.0721977 1 778 2859 0.0003497726477789437 0.2721231199720182
0.0722578 1 779 2859 0.0003497726477789437 0.2724728926197971
0.0722585 1 780 2859 0.0003497726477789437 0.2728226652675761
0.0722699 1 781 2859 0.0003497726477789437 0.273172437915355
0.0723515 1 782 2859 0.0003497726477789437 0.27352221056313397
0.0723939 1 783 2859 0.0003497726477789437 0.2738719832109129
0.0724323 1 784 2859 0.0003497726477789437 0.27422175585869185
0.0724583 1 785 2859 0.0003497726477789437 0.2745715285064708
0.0724833 1 786 2859 0.0003497726477789437 0.27492130115424973
0.0725155 1 787 2859 0.0003497726477789437 0.2752710738020287
0.0725307 1 788 2859 0.0003497726477789437 0.2756208464498076
0.0725355 1 789 2859 0.0003497726477789437 0.2759706190975866
0.0725834 1 790 2859 0.0003497726477789437 0.2763203917453655
0.0726063 1 791 2859 0.0003497726477789437 0.27667016439314446
0.0726366 1 792 2859 0.0003497726477789437 0.2770199370409234
0.0728309 1 793 2859 0.0003497726477789437 0.27736970968870234
0.0728645 1 794 2859 0.0003497726477789437 0.2777194823364813
0.072876 1 795 2859 0.0003497726477789437 0.2780692549842602
0.0728807 1 796 2859 0.0003497726477789437 0.2784190276320392
0.0729079 1 797 2859 0.0003497726477789437 0.2787688002798181
0.0729239 1 798 2859 0.0003497726477789437 0.27911857292759706
0.0729306 1 799 2859 0.0003497726477789437 0.27946834557537603
0.0729861 1 800 2859 0.0003497726477789437 0.27981811822315494
0.0730238 1 801 2859 0.0003497726477789437 0.2801678908709339
0.0730267 1 802 2859 0.0003497726477789437 0.2805176635187128
0.0730903 1 803 2859 0.0003497726477789437 0.2808674361664918
0.073149 1 804 2859 0.0003497726477789437 0.2812172088142707
0.0731754 1 805 2859 0.0003497726477789437 0.28156698146204967
0.0733104 1 806 2859 0.0003497726477789437 0.28191675410982864
0.0733321 1 807 2859 0.0003497726477789437 0.28226652675760755
0.0733557 1 808 2859 0.0003497726477789437 0.2826162994053865
0.073374 1 809 2859 0.0003497726477789437 0.28296607205316543
0.073386 1 810 2859 0.0003497726477789437 0.2833158447009444
0.0733929 1 811 2859 0.0003497726477789437 0.2836656173487233
0.0734086 1 812 2859 0.0003497726477789437 0.2840153899965023
0.0734236 1 813 2859 0.0003497726477789437 0.28436516264428124
0.0734503 1 814 2859 0.0003497726477789437 0.28471493529206016
0.0734551 1 815 2859 0.0003497726477789437 0.2850647079398391
0.0734568 1 816 2859 0.0003497726477789437 0.28541448058761804
0.0734613 1 817 2859 0.0003497726477789437 0.285764253235397
0.0734799 1 818 2859 0.0003497726477789437 0.2861140258831759
0.0734942 1 819 2859 0.0003497726477789437 0.2864637985309549
0.0735016 1 820 2859 0.0003497726477789437 0.28681357117873385
0.0735059 1 821 2859 0.0003497726477789437 0.28716334382651276
0.0735276 1 822 2859 0.0003497726477789437 0.28751311647429173
0.0736008 1 823 2859 0.0003497726477789437 0.28786288912207064
0.073606 1 824 2859 0.0003497726477789437 0.2882126617698496
0.0736144 1 825 2859 0.0003497726477789437 0.2885624344176285
0.0736575 1 826 2859 0.0003497726477789437 0.2889122070654075
0.0736613 1 827 2859 0.0003497726477789437 0.2892619797131864
0.073693 1 828 2859 0.0003497726477789437 0.28961175236096537
0.0737107 1 829 2859 0.0003497726477789437 0.28996152500874434
0.0737352 1 830 2859 0.0003497726477789437 0.29031129765652325
0.0737615 1 831 2859 0.0003497726477789437 0.2906610703043022
0.0737622 1 832 2859 0.0003497726477789437 0.29101084295208113
0.0738132 1 833 2859 0.0003497726477789437 0.2913606155998601
0.0738289 1 834 2859 0.0003497726477789437 0.291710388247639
0.0738416 1 835 2859 0.0003497726477789437 0.292060160895418
0.0738447 1 836 2859 0.0003497726477789437 0.29240993354319694
0.073848 1 837 2859 0.0003497726477789437 0.29275970619097585
0.0738482 1 838 2859 0.0003497726477789437 0.2931094788387548
0.073875 1 839 2859 0.0003497726477789437 0.29345925148653373
0.0739036 1 840 2859 0.0003497726477789437 0.2938090241343127
0.0739038 1 841 2859 0.0003497726477789437 0.2941587967820916
0.0739043 1 842 2859 0.0003497726477789437 0.2945085694298706
0.0739141 1 843 2859 0.0003497726477789437 0.29485834207764955
0.0739608 1 844 2859 0.0003497726477789437 0.29520811472542846
0.0740013 1 845 2859 0.0003497726477789437 0.29555788737320743
0.074019 1 846 2859 0.0003497726477789437 0.29590766002098634
0.0740659 1 847 2859 0.0003497726477789437 0.2962574326687653
0.0740688 1 848 2859 0.0003497726477789437 0.2966072053165442
0.074115 1 849 2859 0.0003497726477789437 0.2969569779643232
0.074116 1 850 2859 0.0003497726477789437 0.29730675061210216
0.0741172 1 851 2859 0.0003497726477789437 0.29765652325988107
0.0741267 1 852 2859 0.0003497726477789437 0.29800629590766003
0.0741405 1 853 2859 0.0003497726477789437 0.29835606855543895
0.0741496 1 854 2859 0.0003497726477789437 0.2987058412032179
0.0741527 1 855 2859 0.0003497726477789437 0.2990556138509968
0.0741727 1 856 2859 0.0003497726477789437 0.2994053864987758
0.0741978 1 857 2859 0.0003497726477789437 0.29975515914655476
0.0741994 1 858 2859 0.0003497726477789437 0.3001049317943337
0.0742664 1 859 2859 0.0003497726477789437 0.30045470444211264
0.0742877 1 860 2859 0.0003497726477789437 0.30080447708989155
0.0743992 1 861 2859 0.0003497726477789437 0.3011542497376705
0.0744169 1 862 2859 0.0003497726477789437 0.30150402238544943
0.0745025 1 863 2859 0.0003497726477789437 0.3018537950332284
0.0745151 1 864 2859 0.0003497726477789437 0.30220356768100737
0.074543 1 865 2859 0.0003497726477789437 0.3025533403287863
0.074568 1 866 2859 0.0003497726477789437 0.30290311297656525
0.0746031 1 867 2859 0.0003497726477789437 0.30325288562434416
0.0746121 1 868 2859 0.0003497726477789437 0.3036026582721231
0.0746517 1 869 2859 0.0003497726477789437 0.30395243091990204
0.074656 1 870 2859 0.0003497726477789437 0.304302203567681
0.0746598 1 871 2859 0.0003497726477789437 0.30465197621546
0.0746689 1 872 2859 0.0003497726477789437 0.3050017488632389
0.0747237 2 874 2859 0.0006995452955578874 0.30570129415879677
0.074729 1 875 2859 0.0003497726477789437 0.30605106680657573
0.0747495 1 876 2859 0.0003497726477789437 0.30640083945435465
0.0748124 1 877 2859 0.0003497726477789437 0.3067506121021336
0.0748391 1 878 2859 0.0003497726477789437 0.3071003847499126
0.0748577 1 879 2859 0.0003497726477789437 0.3074501573976915
0.0748837 1 880 2859 0.0003497726477789437 0.30779993004547046
0.0748963 1 881 2859 0.0003497726477789437 0.30814970269324937
0.0749824 1 882 2859 0.0003497726477789437 0.30849947534102834
0.0750165 1 883 2859 0.0003497726477789437 0.30884924798880725
0.075103 1 884 2859 0.0003497726477789437 0.3091990206365862
0.0751181 1 885 2859 0.0003497726477789437 0.3095487932843652
0.0751426 1 886 2859 0.0003497726477789437 0.3098985659321441
0.0752203 1 887 2859 0.0003497726477789437 0.31024833857992307
0.0752208 1 888 2859 0.0003497726477789437 0.310598111227702
0.0752859 1 889 2859 0.0003497726477789437 0.31094788387548095
0.0753222 1 890 2859 0.0003497726477789437 0.31129765652325986
0.0753307 1 891 2859 0.0003497726477789437 0.3116474291710388
0.0753384 1 892 2859 0.0003497726477789437 0.3119972018188178
0.0753784 1 893 2859 0.0003497726477789437 0.3123469744665967
0.0754366 1 894 2859 0.0003497726477789437 0.3126967471143757
0.0754833 1 895 2859 0.0003497726477789437 0.3130465197621546
0.0754921 1 896 2859 0.0003497726477789437 0.31339629240993355
0.075516 1 897 2859 0.0003497726477789437 0.31374606505771246
0.0755837 1 898 2859 0.0003497726477789437 0.31409583770549143
0.0756011 1 899 2859 0.0003497726477789437 0.3144456103532704
0.0756683 1 900 2859 0.0003497726477789437 0.3147953830010493
0.0757003 1 901 2859 0.0003497726477789437 0.3151451556488283
0.0757451 1 902 2859 0.0003497726477789437 0.3154949282966072
0.0757494 1 903 2859 0.0003497726477789437 0.31584470094438616
0.0758312 1 904 2859 0.0003497726477789437 0.31619447359216507
0.0758498 1 905 2859 0.0003497726477789437 0.31654424623994404
0.0759194 1 906 2859 0.0003497726477789437 0.316894018887723
0.0759282 1 907 2859 0.0003497726477789437 0.3172437915355019
0.0759287 1 908 2859 0.0003497726477789437 0.3175935641832809
0.0759482 1 909 2859 0.0003497726477789437 0.3179433368310598
0.0759563 1 910 2859 0.0003497726477789437 0.31829310947883876
0.0759971 1 911 2859 0.0003497726477789437 0.3186428821266177
0.0760205 1 912 2859 0.0003497726477789437 0.31899265477439664
0.0760806 1 913 2859 0.0003497726477789437 0.3193424274221756
0.0761025 1 914 2859 0.0003497726477789437 0.3196922000699545
0.0761037 1 915 2859 0.0003497726477789437 0.3200419727177335
0.0761075 1 916 2859 0.0003497726477789437 0.3203917453655124
0.0761564 1 917 2859 0.0003497726477789437 0.32074151801329137
0.0761902 1 918 2859 0.0003497726477789437 0.3210912906610703
0.0762126 1 919 2859 0.0003497726477789437 0.32144106330884925
0.0762174 1 920 2859 0.0003497726477789437 0.3217908359566282
0.0762229 1 921 2859 0.0003497726477789437 0.32214060860440713
0.0762498 1 922 2859 0.0003497726477789437 0.3224903812521861
0.0762582 1 923 2859 0.0003497726477789437 0.322840153899965
0.076334 1 924 2859 0.0003497726477789437 0.323189926547744
0.0763433 1 925 2859 0.0003497726477789437 0.3235396991955229
0.0763521 1 926 2859 0.0003497726477789437 0.32388947184330186
0.0763743 1 927 2859 0.0003497726477789437 0.3242392444910808
0.0763752 1 928 2859 0.0003497726477789437 0.32458901713885974
0.0763924 1 929 2859 0.0003497726477789437 0.3249387897866387
0.0764599 1 930 2859 0.0003497726477789437 0.3252885624344176
0.0764916 1 931 2859 0.0003497726477789437 0.3256383350821966
0.0766265 1 932 2859 0.0003497726477789437 0.3259881077299755
0.0766571 1 933 2859 0.0003497726477789437 0.32633788037775446
0.0766661 1 934 2859 0.0003497726477789437 0.32668765302553343
0.0766714 1 935 2859 0.0003497726477789437 0.32703742567331234
0.0766757 1 936 2859 0.0003497726477789437 0.3273871983210913
0.0768399 1 937 2859 0.0003497726477789437 0.3277369709688702
0.0768895 1 938 2859 0.0003497726477789437 0.3280867436166492
0.0769339 1 939 2859 0.0003497726477789437 0.3284365162644281
0.0769494 1 940 2859 0.0003497726477789437 0.32878628891220707
0.0769806 1 941 2859 0.0003497726477789437 0.329136061559986
0.0770178 1 942 2859 0.0003497726477789437 0.32948583420776495
0.0770307 1 943 2859 0.0003497726477789437 0.3298356068555439
0.0770311 1 944 2859 0.0003497726477789437 0.33018537950332283
0.0770314 1 945 2859 0.0003497726477789437 0.3305351521511018
0.0770843 1 946 2859 0.0003497726477789437 0.3308849247988807
0.0770884 1 947 2859 0.0003497726477789437 0.3312346974466597
0.0771205 1 948 2859 0.0003497726477789437 0.3315844700944386
0.0771906 1 949 2859 0.0003497726477789437 0.33193424274221756
0.0771911 1 950 2859 0.0003497726477789437 0.3322840153899965
0.0771959 1 951 2859 0.0003497726477789437 0.33263378803777544
0.0772238 1 952 2859 0.0003497726477789437 0.3329835606855544
0.0772314 1 953 2859 0.0003497726477789437 0.3333333333333333
0.0772326 1 954 2859 0.0003497726477789437 0.3336831059811123
0.0772352 1 955 2859 0.0003497726477789437 0.3340328786288912
0.0773695 1 956 2859 0.0003497726477789437 0.33438265127667016
0.0773697 1 957 2859 0.0003497726477789437 0.33473242392444913
0.0773835 1 958 2859 0.0003497726477789437 0.33508219657222804
0.0773933 1 959 2859 0.0003497726477789437 0.335431969220007
0.077456 1 960 2859 0.0003497726477789437 0.3357817418677859
0.0774648 1 961 2859 0.0003497726477789437 0.3361315145155649
0.0775051 1 962 2859 0.0003497726477789437 0.3364812871633438
0.0775383 1 963 2859 0.0003497726477789437 0.33683105981112277
0.0775712 1 964 2859 0.0003497726477789437 0.33718083245890174
0.0776098 1 965 2859 0.0003497726477789437 0.33753060510668065
0.0776505 1 966 2859 0.0003497726477789437 0.3378803777544596
0.0776994 1 967 2859 0.0003497726477789437 0.3382301504022385
0.0777051 1 968 2859 0.0003497726477789437 0.3385799230500175
0.0777535 1 969 2859 0.0003497726477789437 0.3389296956977964
0.0777965 1 970 2859 0.0003497726477789437 0.3392794683455754
0.0778077 1 971 2859 0.0003497726477789437 0.33962924099335434
0.0778396 1 972 2859 0.0003497726477789437 0.33997901364113325
0.0778441 1 973 2859 0.0003497726477789437 0.3403287862889122
0.0778522 1 974 2859 0.0003497726477789437 0.34067855893669113
0.0778801 1 975 2859 0.0003497726477789437 0.3410283315844701
0.0779157 1 976 2859 0.0003497726477789437 0.341378104232249
0.0779285 1 977 2859 0.0003497726477789437 0.341727876880028
0.0780299 1 978 2859 0.0003497726477789437 0.34207764952780695
0.0780702 1 979 2859 0.0003497726477789437 0.34242742217558586
0.0780911 1 980 2859 0.0003497726477789437 0.34277719482336483
0.0780978 1 981 2859 0.0003497726477789437 0.34312696747114374
0.0781062 1 982 2859 0.0003497726477789437 0.3434767401189227
0.0781472 1 983 2859 0.0003497726477789437 0.3438265127667016
0.0782037 1 984 2859 0.0003497726477789437 0.3441762854144806
0.0782075 1 985 2859 0.0003497726477789437 0.34452605806225955
0.0782082 1 986 2859 0.0003497726477789437 0.34487583071003847
0.0782146 1 987 2859 0.0003497726477789437 0.34522560335781743
0.0782313 1 988 2859 0.0003497726477789437 0.34557537600559635
0.0782661 1 989 2859 0.0003497726477789437 0.3459251486533753
0.0782771 1 990 2859 0.0003497726477789437 0.3462749213011542
0.0783012 1 991 2859 0.0003497726477789437 0.3466246939489332
0.0783076 2 993 2859 0.0006995452955578874 0.3473242392444911
0.0783336 1 994 2859 0.0003497726477789437 0.34767401189227004
0.078351 1 995 2859 0.0003497726477789437 0.34802378454004895
0.0783582 1 996 2859 0.0003497726477789437 0.3483735571878279
0.0783696 1 997 2859 0.0003497726477789437 0.34872332983560683
0.0784233 1 998 2859 0.0003497726477789437 0.3490731024833858
0.0784905 1 999 2859 0.0003497726477789437 0.34942287513116477
0.0785913 1 1000 2859 0.0003497726477789437 0.3497726477789437
0.0786002 1 1001 2859 0.0003497726477789437 0.35012242042672265
0.0786958 1 1002 2859 0.0003497726477789437 0.35047219307450156
0.0787821 1 1003 2859 0.0003497726477789437 0.3508219657222805
0.0788443 1 1004 2859 0.0003497726477789437 0.35117173837005944
0.0789237 1 1005 2859 0.0003497726477789437 0.3515215110178384
0.078933 1 1006 2859 0.0003497726477789437 0.3518712836656174
0.0789342 1 1007 2859 0.0003497726477789437 0.3522210563133963
0.0789468 1 1008 2859 0.0003497726477789437 0.35257082896117525
0.0789721 1 1009 2859 0.0003497726477789437 0.35292060160895417
0.0790169 1 1010 2859 0.0003497726477789437 0.35327037425673313
0.0790386 1 1011 2859 0.0003497726477789437 0.35362014690451204
0.0790508 1 1012 2859 0.0003497726477789437 0.353969919552291
0.0790522 1 1013 2859 0.0003497726477789437 0.35431969220007
0.0790596 1 1014 2859 0.0003497726477789437 0.3546694648478489
0.0790629 1 1015 2859 0.0003497726477789437 0.35501923749562786
0.0790946 1 1016 2859 0.0003497726477789437 0.35536901014340677
0.0791302 1 1017 2859 0.0003497726477789437 0.35571878279118574
0.079139 1 1018 2859 0.0003497726477789437 0.35606855543896465
0.0791411 1 1019 2859 0.0003497726477789437 0.3564183280867436
0.0791807 1 1020 2859 0.0003497726477789437 0.3567681007345226
0.0792682 1 1021 2859 0.0003497726477789437 0.3571178733823015
0.0792766 1 1022 2859 0.0003497726477789437 0.35746764603008047
0.0793107 1 1023 2859 0.0003497726477789437 0.3578174186778594
0.0793178 1 1024 2859 0.0003497726477789437 0.35816719132563835
0.0793273 1 1025 2859 0.0003497726477789437 0.35851696397341726
0.0794156 1 1026 2859 0.0003497726477789437 0.3588667366211962
0.0794218 1 1027 2859 0.0003497726477789437 0.3592165092689752
0.0794303 1 1028 2859 0.0003497726477789437 0.3595662819167541
0.0794365 1 1029 2859 0.0003497726477789437 0.35991605456453307
0.079468 1 1030 2859 0.0003497726477789437 0.360265827212312
0.0795355 1 1031 2859 0.0003497726477789437 0.36061559986009095
0.0795639 1 1032 2859 0.0003497726477789437 0.36096537250786986
0.0795829 1 1033 2859 0.0003497726477789437 0.36131514515564883
0.0796099 1 1034 2859 0.0003497726477789437 0.3616649178034278
0.0796733 1 1035 2859 0.0003497726477789437 0.3620146904512067
0.0796959 1 1036 2859 0.0003497726477789437 0.3623644630989857
0.0797589 1 1037 2859 0.0003497726477789437 0.3627142357467646
0.0797729 1 1038 2859 0.0003497726477789437 0.36306400839454356
0.0797794 1 1039 2859 0.0003497726477789437 0.36341378104232247
0.0797875 1 1040 2859 0.0003497726477789437 0.36376355369010144
0.0798016 1 1041 2859 0.0003497726477789437 0.3641133263378804
0.0798268 1 1042 2859 0.0003497726477789437 0.3644630989856593
0.079843 1 1043 2859 0.0003497726477789437 0.3648128716334383
0.0798519 1 1044 2859 0.0003497726477789437 0.3651626442812172
0.0798833 1 1045 2859 0.0003497726477789437 0.36551241692899616
0.0799005 1 1046 2859 0.0003497726477789437 0.3658621895767751
0.0799031 1 1047 2859 0.0003497726477789437 0.36621196222455404
0.0799508 1 1048 2859 0.0003497726477789437 0.36656173487233296
0.0800574 1 1049 2859 0.0003497726477789437 0.3669115075201119
0.0801623 1 1050 2859 0.0003497726477789437 0.3672612801678909
0.080195 1 1051 2859 0.0003497726477789437 0.3676110528156698
0.0802181 1 1052 2859 0.0003497726477789437 0.36796082546344877
0.0802422 1 1053 2859 0.0003497726477789437 0.3683105981112277
0.0802512 1 1054 2859 0.0003497726477789437 0.36866037075900665
0.0802581 1 1055 2859 0.0003497726477789437 0.36901014340678556
0.0802612 1 1056 2859 0.0003497726477789437 0.36935991605456453
0.0802822 1 1057 2859 0.0003497726477789437 0.3697096887023435
0.0803306 1 1058 2859 0.0003497726477789437 0.3700594613501224
0.080337 1 1059 2859 0.0003497726477789437 0.3704092339979014
0.0803936 1 1060 2859 0.0003497726477789437 0.3707590066456803
0.0803967 1 1061 2859 0.0003497726477789437 0.37110877929345926
0.0804014 1 1062 2859 0.0003497726477789437 0.37145855194123817
0.0804019 1 1063 2859 0.0003497726477789437 0.37180832458901714
0.0804515 1 1064 2859 0.0003497726477789437 0.3721580972367961
0.0805013 1 1065 2859 0.0003497726477789437 0.372507869884575
0.080523 1 1066 2859 0.0003497726477789437 0.372857642532354
0.0805309 1 1067 2859 0.0003497726477789437 0.3732074151801329
0.0805471 1 1068 2859 0.0003497726477789437 0.37355718782791186
0.0805798 1 1069 2859 0.0003497726477789437 0.3739069604756908
0.0805964 1 1070 2859 0.0003497726477789437 0.37425673312346974
0.0806456 1 1071 2859 0.0003497726477789437 0.3746065057712487
0.0806475 1 1072 2859 0.0003497726477789437 0.3749562784190276
0.0806725 1 1073 2859 0.0003497726477789437 0.3753060510668066
0.0806744 1 1074 2859 0.0003497726477789437 0.3756558237145855
0.0807302 1 1075 2859 0.0003497726477789437 0.37600559636236447
0.0807376 1 1076 2859 0.0003497726477789437 0.3763553690101434
0.0807655 1 1077 2859 0.0003497726477789437 0.37670514165792235
0.0807893 1 1078 2859 0.0003497726477789437 0.3770549143057013
0.0807905 1 1079 2859 0.0003497726477789437 0.37740468695348023
0.0807974 1 1080 2859 0.0003497726477789437 0.3777544596012592
0.0807996 1 1081 2859 0.0003497726477789437 0.3781042322490381
0.0808055 1 1082 2859 0.0003497726477789437 0.3784540048968171
0.0808191 1 1083 2859 0.0003497726477789437 0.378803777544596
0.0808339 1 1084 2859 0.0003497726477789437 0.37915355019237496
0.0808353 1 1085 2859 0.0003497726477789437 0.3795033228401539
0.0808785 1 1086 2859 0.0003497726477789437 0.37985309548793283
0.0808823 1 1087 2859 0.0003497726477789437 0.3802028681357118
0.0809014 1 1088 2859 0.0003497726477789437 0.3805526407834907
0.0809112 1 1089 2859 0.0003497726477789437 0.3809024134312697
0.0809226 1 1090 2859 0.0003497726477789437 0.3812521860790486
0.0809484 1 1091 2859 0.0003497726477789437 0.38160195872682756
0.0809584 1 1092 2859 0.0003497726477789437 0.38195173137460653
0.0810039 1 1093 2859 0.0003497726477789437 0.38230150402238544
0.0810521 1 1094 2859 0.0003497726477789437 0.3826512766701644
0.0810912 1 1095 2859 0.0003497726477789437 0.3830010493179433
0.0811186 1 1096 2859 0.0003497726477789437 0.3833508219657223
0.0811632 1 1097 2859 0.0003497726477789437 0.3837005946135012
0.0811882 1 1098 2859 0.0003497726477789437 0.38405036726128017
0.0812049 1 1099 2859 0.0003497726477789437 0.38440013990905914
0.0812144 1 1100 2859 0.0003497726477789437 0.38474991255683805
0.0812211 1 1101 2859 0.0003497726477789437 0.385099685204617
0.081234 1 1102 2859 0.0003497726477789437 0.3854494578523959
0.0814054 1 1103 2859 0.0003497726477789437 0.3857992305001749
0.0814157 1 1104 2859 0.0003497726477789437 0.3861490031479538
0.08146 1 1105 2859 0.0003497726477789437 0.3864987757957328
0.0814967 1 1106 2859 0.0003497726477789437 0.38684854844351174
0.0815227 1 1107 2859 0.0003497726477789437 0.38719832109129065
0.0815401 1 1108 2859 0.0003497726477789437 0.3875480937390696
0.0815508 1 1109 2859 0.0003497726477789437 0.38789786638684853
0.0815754 1 1110 2859 0.0003497726477789437 0.3882476390346275
0.0815799 1 1111 2859 0.0003497726477789437 0.3885974116824064
0.0816364 1 1112 2859 0.0003497726477789437 0.3889471843301854
0.0817091 1 1113 2859 0.0003497726477789437 0.38929695697796435
0.081778 1 1114 2859 0.0003497726477789437 0.38964672962574326
0.0817978 1 1115 2859 0.0003497726477789437 0.3899965022735222
0.0818164 1 1116 2859 0.0003497726477789437 0.39034627492130114
0.081857 1 1117 2859 0.0003497726477789437 0.3906960475690801
0.0819323 1 1118 2859 0.0003497726477789437 0.391045820216859
0.0819411 1 1119 2859 0.0003497726477789437 0.391395592864638
0.0819862 1 1120 2859 0.0003497726477789437 0.39174536551241695
0.0820661 1 1121 2859 0.0003497726477789437 0.39209513816019587
0.0820947 1 1122 2859 0.0003497726477789437 0.39244491080797483
0.0821097 1 1123 2859 0.0003497726477789437 0.39279468345575375
0.0821147 1 1124 2859 0.0003497726477789437 0.3931444561035327
0.0821726 1 1125 2859 0.0003497726477789437 0.3934942287513116
0.0821834 1 1126 2859 0.0003497726477789437 0.3938440013990906
0.082217 1 1127 2859 0.0003497726477789437 0.39419377404686956
0.0822344 1 1128 2859 0.0003497726477789437 0.3945435466946485
0.0823231 1 1129 2859 0.0003497726477789437 0.39489331934242744
0.0823259 1 1130 2859 0.0003497726477789437 0.39524309199020635
0.0823567 1 1131 2859 0.0003497726477789437 0.3955928646379853
0.0823593 1 1132 2859 0.0003497726477789437 0.39594263728576423
0.0823627 1 1133 2859 0.0003497726477789437 0.3962924099335432
0.0823798 1 1134 2859 0.0003497726477789437 0.39664218258132217
0.0823922 1 1135 2859 0.0003497726477789437 0.3969919552291011
0.0825596 1 1136 2859 0.0003497726477789437 0.39734172787688005
0.0826337 1 1137 2859 0.0003497726477789437 0.39769150052465896
0.0827198 1 1138 2859 0.0003497726477789437 0.3980412731724379
0.0827315 1 1139 2859 0.0003497726477789437 0.39839104582021684
0.082741 1 1140 2859 0.0003497726477789437 0.3987408184679958
0.082814 1 1141 2859 0.0003497726477789437 0.3990905911157748
0.0828454 1 1142 2859 0.0003497726477789437 0.3994403637635537
0.0828524 1 1143 2859 0.0003497726477789437 0.39979013641133265
0.0828743 1 1144 2859 0.0003497726477789437 0.40013990905911156
0.0829208 1 1145 2859 0.0003497726477789437 0.40048968170689053
0.0829873 1 1146 2859 0.0003497726477789437 0.40083945435466944
0.0830314 1 1147 2859 0.0003497726477789437 0.4011892270024484
0.0830517 1 1148 2859 0.0003497726477789437 0.4015389996502274
0.0830591 1 1149 2859 0.0003497726477789437 0.4018887722980063
0.0830634 1 1150 2859 0.0003497726477789437 0.40223854494578526
0.0830657 1 1151 2859 0.0003497726477789437 0.40258831759356417
0.0830867 1 1152 2859 0.0003497726477789437 0.40293809024134314
0.0831017 1 1153 2859 0.0003497726477789437 0.40328786288912205
0.0831208 1 1154 2859 0.0003497726477789437 0.403637635536901
0.0831859 1 1155 2859 0.0003497726477789437 0.40398740818467993
0.0832226 1 1156 2859 0.0003497726477789437 0.4043371808324589
0.0832841 1 1157 2859 0.0003497726477789437 0.40468695348023787
0.0833347 1 1158 2859 0.0003497726477789437 0.4050367261280168
0.0833514 1 1159 2859 0.0003497726477789437 0.40538649877579574
0.0833776 1 1160 2859 0.0003497726477789437 0.40573627142357466
0.0833881 1 1161 2859 0.0003497726477789437 0.4060860440713536
0.083405 2 1163 2859 0.0006995452955578874 0.4067855893669115
0.0834262 1 1164 2859 0.0003497726477789437 0.40713536201469047
0.0834384 1 1165 2859 0.0003497726477789437 0.4074851346624694
0.0834656 1 1166 2859 0.0003497726477789437 0.40783490731024835
0.0834816 1 1167 2859 0.0003497726477789437 0.40818467995802726
0.0834906 1 1168 2859 0.0003497726477789437 0.40853445260580623
0.0835299 1 1169 2859 0.0003497726477789437 0.40888422525358514
0.0835421 1 1170 2859 0.0003497726477789437 0.4092339979013641
0.0835526 1 1171 2859 0.0003497726477789437 0.4095837705491431
0.0835609 1 1172 2859 0.0003497726477789437 0.409933543196922
0.0835886 1 1173 2859 0.0003497726477789437 0.41028331584470096
0.0835893 1 1174 2859 0.0003497726477789437 0.41063308849247987
0.0835898 1 1175 2859 0.0003497726477789437 0.41098286114025884
0.0836859 1 1176 2859 0.0003497726477789437 0.41133263378803775
0.0837195 1 1177 2859 0.0003497726477789437 0.4116824064358167
0.0837326 1 1178 2859 0.0003497726477789437 0.4120321790835957
0.0837555 1 1179 2859 0.0003497726477789437 0.4123819517313746
0.0838325 1 1180 2859 0.0003497726477789437 0.41273172437915356
0.0838604 1 1181 2859 0.0003497726477789437 0.4130814970269325
0.0838969 1 1182 2859 0.0003497726477789437 0.41343126967471144
0.0840194 1 1183 2859 0.0003497726477789437 0.41378104232249036
0.0840511 1 1184 2859 0.0003497726477789437 0.4141308149702693
0.0840807 1 1185 2859 0.0003497726477789437 0.4144805876180483
0.0840986 1 1186 2859 0.0003497726477789437 0.4148303602658272
0.0841732 1 1187 2859 0.0003497726477789437 0.41518013291360617
0.0841866 1 1188 2859 0.0003497726477789437 0.4155299055613851
0.0841897 1 1189 2859 0.0003497726477789437 0.41587967820916405
0.0842066 1 1190 2859 0.0003497726477789437 0.41622945085694296
0.0842199 1 1191 2859 0.0003497726477789437 0.41657922350472193
0.0842826 1 1192 2859 0.0003497726477789437 0.4169289961525009
0.0842857 1 1193 2859 0.0003497726477789437 0.4172787688002798
0.084295 1 1194 2859 0.0003497726477789437 0.4176285414480588
0.0843134 1 1195 2859 0.0003497726477789437 0.4179783140958377
0.084388 1 1196 2859 0.0003497726477789437 0.41832808674361666
0.0844097 1 1197 2859 0.0003497726477789437 0.41867785939139557
0.0844438 1 1198 2859 0.0003497726477789437 0.41902763203917454
0.0844479 1 1199 2859 0.0003497726477789437 0.4193774046869535
0.0844667 1 1200 2859 0.0003497726477789437 0.4197271773347324
0.0844884 1 1201 2859 0.0003497726477789437 0.4200769499825114
0.084502 1 1202 2859 0.0003497726477789437 0.4204267226302903
0.0845442 1 1203 2859 0.0003497726477789437 0.42077649527806926
0.0845675 1 1204 2859 0.0003497726477789437 0.4211262679258482
0.08459 1 1205 2859 0.0003497726477789437 0.42147604057362714
0.084614 1 1206 2859 0.0003497726477789437 0.4218258132214061
0.0846274 1 1207 2859 0.0003497726477789437 0.422175585869185
0.0846283 1 1208 2859 0.0003497726477789437 0.422525358516964
0.0846426 1 1209 2859 0.0003497726477789437 0.4228751311647429
0.0846765 1 1210 2859 0.0003497726477789437 0.42322490381252187
0.0847187 1 1211 2859 0.0003497726477789437 0.4235746764603008
0.0847635 1 1212 2859 0.0003497726477789437 0.42392444910807975
0.084836 1 1213 2859 0.0003497726477789437 0.4242742217558587
0.0848565 1 1214 2859 0.0003497726477789437 0.42462399440363763
0.084861 1 1215 2859 0.0003497726477789437 0.4249737670514166
0.084862 1 1216 2859 0.0003497726477789437 0.4253235396991955
0.0849369 1 1217 2859 0.0003497726477789437 0.4256733123469745
0.0849545 1 1218 2859 0.0003497726477789437 0.4260230849947534
0.0849597 1 1219 2859 0.0003497726477789437 0.42637285764253235
0.0849693 1 1220 2859 0.0003497726477789437 0.4267226302903113
0.0849853 1 1221 2859 0.0003497726477789437 0.42707240293809023
0.0849905 1 1222 2859 0.0003497726477789437 0.4274221755858692
0.0850039 1 1223 2859 0.0003497726477789437 0.4277719482336481
0.0850112 1 1224 2859 0.0003497726477789437 0.4281217208814271
0.0850322 1 1225 2859 0.0003497726477789437 0.428471493529206
0.0851161 1 1226 2859 0.0003497726477789437 0.42882126617698496
0.0851462 1 1227 2859 0.0003497726477789437 0.42917103882476393
0.0851719 1 1228 2859 0.0003497726477789437 0.42952081147254284
0.0851989 1 1229 2859 0.0003497726477789437 0.4298705841203218
0.0852852 1 1230 2859 0.0003497726477789437 0.4302203567681007
0.0853233 1 1231 2859 0.0003497726477789437 0.4305701294158797
0.0853434 1 1232 2859 0.0003497726477789437 0.4309199020636586
0.0853565 1 1233 2859 0.0003497726477789437 0.43126967471143757
0.0853593 1 1234 2859 0.0003497726477789437 0.43161944735921653
0.0853839 1 1235 2859 0.0003497726477789437 0.43196922000699545
0.0854106 1 1236 2859 0.0003497726477789437 0.4323189926547744
0.0854464 1 1237 2859 0.0003497726477789437 0.4326687653025533
0.0854497 1 1238 2859 0.0003497726477789437 0.4330185379503323
0.0854528 1 1239 2859 0.0003497726477789437 0.4333683105981112
0.0854537 1 1240 2859 0.0003497726477789437 0.4337180832458902
0.0854578 1 1241 2859 0.0003497726477789437 0.43406785589366914
0.0854681 1 1242 2859 0.0003497726477789437 0.43441762854144805
0.0854838 1 1243 2859 0.0003497726477789437 0.434767401189227
0.0854921 1 1244 2859 0.0003497726477789437 0.43511717383700593
0.0854928 1 1245 2859 0.0003497726477789437 0.4354669464847849
0.085506 1 1246 2859 0.0003497726477789437 0.4358167191325638
0.0855429 1 1247 2859 0.0003497726477789437 0.4361664917803428
0.0855849 1 1248 2859 0.0003497726477789437 0.43651626442812175
0.0856702 1 1249 2859 0.0003497726477789437 0.43686603707590066
0.0856867 1 1250 2859 0.0003497726477789437 0.4372158097236796
0.0856888 1 1251 2859 0.0003497726477789437 0.43756558237145854
0.0857065 1 1252 2859 0.0003497726477789437 0.4379153550192375
0.0857196 1 1253 2859 0.0003497726477789437 0.4382651276670164
0.0857232 1 1254 2859 0.0003497726477789437 0.4386149003147954
0.0857317 1 1255 2859 0.0003497726477789437 0.43896467296257435
0.0857408 1 1256 2859 0.0003497726477789437 0.43931444561035327
0.0857418 1 1257 2859 0.0003497726477789437 0.43966421825813223
0.0857499 1 1258 2859 0.0003497726477789437 0.44001399090591115
0.0857978 1 1259 2859 0.0003497726477789437 0.4403637635536901
0.085844 1 1260 2859 0.0003497726477789437 0.440713536201469
0.085845 1 1261 2859 0.0003497726477789437 0.441063308849248
0.0858932 1 1262 2859 0.0003497726477789437 0.44141308149702696
0.085901 1 1263 2859 0.0003497726477789437 0.44176285414480587
0.0859065 1 1264 2859 0.0003497726477789437 0.44211262679258484
0.0859346 1 1265 2859 0.0003497726477789437 0.44246239944036375
0.0859439 1 1266 2859 0.0003497726477789437 0.4428121720881427
0.0859599 1 1267 2859 0.0003497726477789437 0.44316194473592163
0.0859611 1 1268 2859 0.0003497726477789437 0.4435117173837006
0.0859642 1 1269 2859 0.0003497726477789437 0.4438614900314795
0.0860639 1 1270 2859 0.0003497726477789437 0.4442112626792585
0.0860996 1 1271 2859 0.0003497726477789437 0.44456103532703745
0.0861182 1 1272 2859 0.0003497726477789437 0.44491080797481636
0.0861661 1 1273 2859 0.0003497726477789437 0.4452605806225953
0.0862043 1 1274 2859 0.0003497726477789437 0.44561035327037424
0.086247 1 1275 2859 0.0003497726477789437 0.4459601259181532
0.0862598 1 1276 2859 0.0003497726477789437 0.4463098985659321
0.0862827 1 1277 2859 0.0003497726477789437 0.4466596712137111
0.086314 1 1278 2859 0.0003497726477789437 0.44700944386149005
0.0863221 1 1279 2859 0.0003497726477789437 0.44735921650926896
0.086323 1 1280 2859 0.0003497726477789437 0.44770898915704793
0.0863295 1 1281 2859 0.0003497726477789437 0.44805876180482684
0.0863304 1 1282 2859 0.0003497726477789437 0.4484085344526058
0.0863538 1 1283 2859 0.0003497726477789437 0.4487583071003847
0.0863836 1 1284 2859 0.0003497726477789437 0.4491080797481637
0.0863907 1 1285 2859 0.0003497726477789437 0.44945785239594266
0.0864139 1 1286 2859 0.0003497726477789437 0.44980762504372157
0.0864916 1 1287 2859 0.0003497726477789437 0.45015739769150054
0.0864971 1 1288 2859 0.0003497726477789437 0.45050717033927945
0.0865388 1 1289 2859 0.0003497726477789437 0.4508569429870584
0.0865507 1 1290 2859 0.0003497726477789437 0.45120671563483733
0.0865645 1 1291 2859 0.0003497726477789437 0.4515564882826163
0.0865748 1 1292 2859 0.0003497726477789437 0.45190626093039526
0.0865757 1 1293 2859 0.0003497726477789437 0.4522560335781742
0.0866311 1 1294 2859 0.0003497726477789437 0.45260580622595314
0.0866325 1 1295 2859 0.0003497726477789437 0.45295557887373206
0.0867496 1 1296 2859 0.0003497726477789437 0.453305351521511
0.0867641 1 1297 2859 0.0003497726477789437 0.45365512416928994
0.0868008 1 1298 2859 0.0003497726477789437 0.4540048968170689
0.0868096 1 1299 2859 0.0003497726477789437 0.45435466946484787
0.0868454 1 1300 2859 0.0003497726477789437 0.4547044421126268
0.0868666 1 1301 2859 0.0003497726477789437 0.45505421476040575
0.0868917 1 1302 2859 0.0003497726477789437 0.45540398740818466
0.0869029 1 1303 2859 0.0003497726477789437 0.45575376005596363
0.086942 1 1304 2859 0.0003497726477789437 0.45610353270374254
0.086987 1 1305 2859 0.0003497726477789437 0.4564533053515215
0.0870054 1 1306 2859 0.0003497726477789437 0.4568030779993005
0.087008 1 1307 2859 0.0003497726477789437 0.4571528506470794
0.0870242 1 1308 2859 0.0003497726477789437 0.45750262329485836
0.0871427 1 1309 2859 0.0003497726477789437 0.45785239594263727
0.0872097 1 1310 2859 0.0003497726477789437 0.45820216859041624
0.0872772 1 1311 2859 0.0003497726477789437 0.45855194123819515
0.0873046 1 1312 2859 0.0003497726477789437 0.4589017138859741
0.0873134 1 1313 2859 0.0003497726477789437 0.4592514865337531
0.0873156 1 1314 2859 0.0003497726477789437 0.459601259181532
0.0873311 1 1315 2859 0.0003497726477789437 0.45995103182931096
0.0873718 1 1316 2859 0.0003497726477789437 0.4603008044770899
0.0873911 1 1317 2859 0.0003497726477789437 0.46065057712486884
0.0874846 1 1318 2859 0.0003497726477789437 0.46100034977264776
0.0875368 1 1319 2859 0.0003497726477789437 0.4613501224204267
0.0875411 1 1320 2859 0.0003497726477789437 0.4616998950682057
0.0875602 1 1321 2859 0.0003497726477789437 0.4620496677159846
0.0875664 1 1322 2859 0.0003497726477789437 0.46239944036376357
0.0875726 1 1323 2859 0.0003497726477789437 0.4627492130115425
0.0876753 1 1324 2859 0.0003497726477789437 0.46309898565932145
0.087698 1 1325 2859 0.0003497726477789437 0.46344875830710036
0.0877919 1 1326 2859 0.0003497726477789437 0.46379853095487933
0.0878284 1 1327 2859 0.0003497726477789437 0.4641483036026583
0.0878315 1 1328 2859 0.0003497726477789437 0.4644980762504372
0.0878429 2 1330 2859 0.0006995452955578874 0.4651976215459951
0.0878906 1 1331 2859 0.0003497726477789437 0.46554739419377406
0.0879011 1 1332 2859 0.0003497726477789437 0.46589716684155297
0.0879216 1 1333 2859 0.0003497726477789437 0.46624693948933194
0.0879407 1 1334 2859 0.0003497726477789437 0.4665967121371109
0.0879769 1 1335 2859 0.0003497726477789437 0.4669464847848898
0.0880065 1 1336 2859 0.0003497726477789437 0.4672962574326688
0.0880399 1 1337 2859 0.0003497726477789437 0.4676460300804477
0.0880847 1 1338 2859 0.0003497726477789437 0.46799580272822666
0.0880959 1 1339 2859 0.0003497726477789437 0.4683455753760056
0.0881603 1 1340 2859 0.0003497726477789437 0.46869534802378454
0.0882149 1 1341 2859 0.0003497726477789437 0.4690451206715635
0.0882187 1 1342 2859 0.0003497726477789437 0.4693948933193424
0.0882707 1 1343 2859 0.0003497726477789437 0.4697446659671214
0.0882773 1 1344 2859 0.0003497726477789437 0.4700944386149003
0.0883083 1 1345 2859 0.0003497726477789437 0.47044421126267927
0.0883172 1 1346 2859 0.0003497726477789437 0.4707939839104582
0.0883257 1 1347 2859 0.0003497726477789437 0.47114375655823715
0.0883782 1 1348 2859 0.0003497726477789437 0.4714935292060161
0.0883882 1 1349 2859 0.0003497726477789437 0.471843301853795
0.0884519 1 1350 2859 0.0003497726477789437 0.472193074501574
0.0884616 1 1351 2859 0.0003497726477789437 0.4725428471493529
0.0884817 1 1352 2859 0.0003497726477789437 0.4728926197971319
0.0885148 1 1353 2859 0.0003497726477789437 0.4732423924449108
0.0885201 1 1354 2859 0.0003497726477789437 0.47359216509268975
0.0885706 1 1355 2859 0.0003497726477789437 0.4739419377404687
0.0885963 1 1356 2859 0.0003497726477789437 0.47429171038824763
0.088604 1 1357 2859 0.0003497726477789437 0.4746414830360266
0.0886061 1 1358 2859 0.0003497726477789437 0.4749912556838055
0.0886853 1 1359 2859 0.0003497726477789437 0.4753410283315845
0.0887074 1 1360 2859 0.0003497726477789437 0.4756908009793634
0.0887296 1 1361 2859 0.0003497726477789437 0.47604057362714236
0.0887628 1 1362 2859 0.0003497726477789437 0.47639034627492133
0.0888231 1 1363 2859 0.0003497726477789437 0.47674011892270024
0.0889091 1 1364 2859 0.0003497726477789437 0.4770898915704792
0.0889351 1 1365 2859 0.0003497726477789437 0.4774396642182581
0.0889761 1 1366 2859 0.0003497726477789437 0.4777894368660371
0.0889919 1 1367 2859 0.0003497726477789437 0.478139209513816
0.0890257 1 1368 2859 0.0003497726477789437 0.47848898216159497
0.0890501 1 1369 2859 0.0003497726477789437 0.47883875480937393
0.0890534 1 1370 2859 0.0003497726477789437 0.47918852745715285
0.0890579 1 1371 2859 0.0003497726477789437 0.4795383001049318
0.0890744 1 1372 2859 0.0003497726477789437 0.4798880727527107
0.0890877 2 1374 2859 0.0006995452955578874 0.4805876180482686
0.0890932 1 1375 2859 0.0003497726477789437 0.4809373906960476
0.0890965 1 1376 2859 0.0003497726477789437 0.4812871633438265
0.0891225 1 1377 2859 0.0003497726477789437 0.48163693599160545
0.0892587 1 1378 2859 0.0003497726477789437 0.4819867086393844
0.0893459 1 1379 2859 0.0003497726477789437 0.48233648128716333
0.0893505 1 1380 2859 0.0003497726477789437 0.4826862539349423
0.0893955 1 1381 2859 0.0003497726477789437 0.4830360265827212
0.0894146 1 1382 2859 0.0003497726477789437 0.4833857992305002
0.0894587 1 1383 2859 0.0003497726477789437 0.4837355718782791
0.0895212 1 1384 2859 0.0003497726477789437 0.48408534452605806
0.0895264 1 1385 2859 0.0003497726477789437 0.484435117173837
0.0895674 1 1386 2859 0.0003497726477789437 0.48478488982161594
0.0896907 1 1387 2859 0.0003497726477789437 0.4851346624693949
0.0896964 1 1388 2859 0.0003497726477789437 0.4854844351171738
0.0897322 1 1389 2859 0.0003497726477789437 0.4858342077649528
0.0897472 1 1390 2859 0.0003497726477789437 0.4861839804127317
0.0897586 1 1391 2859 0.0003497726477789437 0.48653375306051067
0.0897598 1 1392 2859 0.0003497726477789437 0.48688352570828963
0.0898798 1 1393 2859 0.0003497726477789437 0.48723329835606854
0.0899434 1 1394 2859 0.0003497726477789437 0.4875830710038475
0.0900023 1 1395 2859 0.0003497726477789437 0.4879328436516264
0.0900042 1 1396 2859 0.0003497726477789437 0.4882826162994054
0.090097 1 1397 2859 0.0003497726477789437 0.4886323889471843
0.0901353 1 1398 2859 0.0003497726477789437 0.48898216159496327
0.0901465 1 1399 2859 0.0003497726477789437 0.48933193424274224
0.0902047 1 1400 2859 0.0003497726477789437 0.48968170689052115
0.0902159 1 1401 2859 0.0003497726477789437 0.4900314795383001
0.0902379 1 1402 2859 0.0003497726477789437 0.49038125218607903
0.0902722 1 1403 2859 0.0003497726477789437 0.490731024833858
0.090292 2 1405 2859 0.0006995452955578874 0.4914305701294159
0.0903046 2 1407 2859 0.0006995452955578874 0.49213011542497376
0.0903337 1 1408 2859 0.0003497726477789437 0.4924798880727527
0.090364 1 1409 2859 0.0003497726477789437 0.49282966072053164
0.0903711 1 1410 2859 0.0003497726477789437 0.4931794333683106
0.0903723 1 1411 2859 0.0003497726477789437 0.4935292060160895
0.090409 1 1412 2859 0.0003497726477789437 0.4938789786638685
0.0904279 1 1413 2859 0.0003497726477789437 0.49422875131164745
0.0904727 1 1414 2859 0.0003497726477789437 0.49457852395942636
0.0904782 1 1415 2859 0.0003497726477789437 0.49492829660720533
0.0905104 1 1416 2859 0.0003497726477789437 0.49527806925498424
0.0905106 1 1417 2859 0.0003497726477789437 0.4956278419027632
0.0905509 1 1418 2859 0.0003497726477789437 0.4959776145505421
0.0905638 1 1419 2859 0.0003497726477789437 0.4963273871983211
0.0905833 1 1420 2859 0.0003497726477789437 0.49667715984610006
0.090605 1 1421 2859 0.0003497726477789437 0.49702693249387897
0.0906262 1 1422 2859 0.0003497726477789437 0.49737670514165794
0.0906639 1 1423 2859 0.0003497726477789437 0.49772647778943685
0.0906718 1 1424 2859 0.0003497726477789437 0.4980762504372158
0.0906925 1 1425 2859 0.0003497726477789437 0.49842602308499473
0.0906994 1 1426 2859 0.0003497726477789437 0.4987757957327737
0.0907078 1 1427 2859 0.0003497726477789437 0.49912556838055266
0.0907238 1 1428 2859 0.0003497726477789437 0.4994753410283316
0.0907345 1 1429 2859 0.0003497726477789437 0.49982511367611054
0.0907731 1 1430 2859 0.0003497726477789437 0.5001748863238895
0.0908189 1 1431 2859 0.0003497726477789437 0.5005246589716684
0.0908325 1 1432 2859 0.0003497726477789437 0.5008744316194473
0.0908561 1 1433 2859 0.0003497726477789437 0.5012242042672262
0.090874 1 1434 2859 0.0003497726477789437 0.5015739769150053
0.090893 1 1435 2859 0.0003497726477789437 0.5019237495627842
0.0909495 1 1436 2859 0.0003497726477789437 0.5022735222105631
0.0909791 1 1437 2859 0.0003497726477789437 0.5026232948583421
0.0909815 1 1438 2859 0.0003497726477789437 0.502973067506121
0.0910029 1 1439 2859 0.0003497726477789437 0.5033228401538999
0.0910375 1 1440 2859 0.0003497726477789437 0.5036726128016789
0.0910394 1 1441 2859 0.0003497726477789437 0.5040223854494579
0.0910726 1 1442 2859 0.0003497726477789437 0.5043721580972368
0.0911345 1 1443 2859 0.0003497726477789437 0.5047219307450157
0.0911689 1 1444 2859 0.0003497726477789437 0.5050717033927947
0.0912175 1 1445 2859 0.0003497726477789437 0.5054214760405736
0.0912306 1 1446 2859 0.0003497726477789437 0.5057712486883525
0.0912547 1 1447 2859 0.0003497726477789437 0.5061210213361315
0.0912683 1 1448 2859 0.0003497726477789437 0.5064707939839105
0.0912762 1 1449 2859 0.0003497726477789437 0.5068205666316894
0.0912957 1 1450 2859 0.0003497726477789437 0.5071703392794683
0.0913157 1 1451 2859 0.0003497726477789437 0.5075201119272473
0.0913711 1 1452 2859 0.0003497726477789437 0.5078698845750262
0.0913799 1 1453 2859 0.0003497726477789437 0.5082196572228052
0.0914013 1 1454 2859 0.0003497726477789437 0.5085694298705841
0.0914376 1 1455 2859 0.0003497726477789437 0.5089192025183631
0.091466 1 1456 2859 0.0003497726477789437 0.509268975166142
0.0914958 1 1457 2859 0.0003497726477789437 0.5096187478139209
0.0915051 1 1458 2859 0.0003497726477789437 0.5099685204616999
0.091522 1 1459 2859 0.0003497726477789437 0.5103182931094788
0.0915318 1 1460 2859 0.0003497726477789437 0.5106680657572578
0.0915623 1 1461 2859 0.0003497726477789437 0.5110178384050367
0.0915709 1 1462 2859 0.0003497726477789437 0.5113676110528157
0.091573 1 1463 2859 0.0003497726477789437 0.5117173837005946
0.0915909 1 1464 2859 0.0003497726477789437 0.5120671563483735
0.0917745 1 1465 2859 0.0003497726477789437 0.5124169289961525
0.0917921 1 1466 2859 0.0003497726477789437 0.5127667016439315
0.0918047 1 1467 2859 0.0003497726477789437 0.5131164742917104
0.0918107 1 1468 2859 0.0003497726477789437 0.5134662469394893
0.0918653 1 1469 2859 0.0003497726477789437 0.5138160195872683
0.0918753 1 1470 2859 0.0003497726477789437 0.5141657922350472
0.0918899 1 1471 2859 0.0003497726477789437 0.5145155648828261
0.0919425 1 1472 2859 0.0003497726477789437 0.5148653375306051
0.0919456 1 1473 2859 0.0003497726477789437 0.5152151101783841
0.0919535 1 1474 2859 0.0003497726477789437 0.515564882826163
0.0919569 1 1475 2859 0.0003497726477789437 0.5159146554739419
0.0919611 1 1476 2859 0.0003497726477789437 0.5162644281217209
0.091994 1 1477 2859 0.0003497726477789437 0.5166142007694998
0.0920026 1 1478 2859 0.0003497726477789437 0.5169639734172787
0.0920105 1 1479 2859 0.0003497726477789437 0.5173137460650578
0.0920155 1 1480 2859 0.0003497726477789437 0.5176635187128367
0.0920255 1 1481 2859 0.0003497726477789437 0.5180132913606156
0.092036 1 1482 2859 0.0003497726477789437 0.5183630640083945
0.0920625 1 1483 2859 0.0003497726477789437 0.5187128366561735
0.0921247 1 1484 2859 0.0003497726477789437 0.5190626093039524
0.0921707 1 1485 2859 0.0003497726477789437 0.5194123819517313
0.0921812 1 1486 2859 0.0003497726477789437 0.5197621545995104
0.0921979 1 1487 2859 0.0003497726477789437 0.5201119272472893
0.0922017 1 1488 2859 0.0003497726477789437 0.5204616998950682
0.0922055 1 1489 2859 0.0003497726477789437 0.5208114725428471
0.0922148 1 1490 2859 0.0003497726477789437 0.5211612451906261
0.0923126 1 1491 2859 0.0003497726477789437 0.521511017838405
0.0923374 1 1492 2859 0.0003497726477789437 0.521860790486184
0.0923903 1 1493 2859 0.0003497726477789437 0.522210563133963
0.092407 1 1494 2859 0.0003497726477789437 0.5225603357817419
0.0924199 1 1495 2859 0.0003497726477789437 0.5229101084295208
0.0926077 1 1496 2859 0.0003497726477789437 0.5232598810772997
0.0926158 1 1497 2859 0.0003497726477789437 0.5236096537250787
0.0926371 1 1498 2859 0.0003497726477789437 0.5239594263728576
0.0926552 1 1499 2859 0.0003497726477789437 0.5243091990206366
0.0926559 1 1500 2859 0.0003497726477789437 0.5246589716684156
0.0926836 1 1501 2859 0.0003497726477789437 0.5250087443161945
0.0926888 1 1502 2859 0.0003497726477789437 0.5253585169639734
0.0927129 1 1503 2859 0.0003497726477789437 0.5257082896117523
0.0928023 1 1504 2859 0.0003497726477789437 0.5260580622595313
0.0928249 1 1505 2859 0.0003497726477789437 0.5264078349073102
0.0928664 1 1506 2859 0.0003497726477789437 0.5267576075550892
0.0928717 1 1507 2859 0.0003497726477789437 0.5271073802028682
0.0928872 1 1508 2859 0.0003497726477789437 0.5274571528506471
0.0929015 1 1509 2859 0.0003497726477789437 0.527806925498426
0.0929196 1 1510 2859 0.0003497726477789437 0.5281566981462049
0.0929265 1 1511 2859 0.0003497726477789437 0.5285064707939839
0.0929677 1 1512 2859 0.0003497726477789437 0.5288562434417629
0.0929854 1 1513 2859 0.0003497726477789437 0.5292060160895418
0.0930784 1 1514 2859 0.0003497726477789437 0.5295557887373208
0.0930815 1 1515 2859 0.0003497726477789437 0.5299055613850997
0.0930858 1 1516 2859 0.0003497726477789437 0.5302553340328786
0.0930917 1 1517 2859 0.0003497726477789437 0.5306051066806575
0.0931115 1 1518 2859 0.0003497726477789437 0.5309548793284365
0.0931244 1 1519 2859 0.0003497726477789437 0.5313046519762155
0.093147 1 1520 2859 0.0003497726477789437 0.5316544246239944
0.0931592 1 1521 2859 0.0003497726477789437 0.5320041972717734
0.0932851 1 1522 2859 0.0003497726477789437 0.5323539699195523
0.0933318 1 1523 2859 0.0003497726477789437 0.5327037425673312
0.0934932 1 1524 2859 0.0003497726477789437 0.5330535152151101
0.0935242 1 1525 2859 0.0003497726477789437 0.5334032878628892
0.0935459 1 1526 2859 0.0003497726477789437 0.5337530605106681
0.093575 1 1527 2859 0.0003497726477789437 0.534102833158447
0.093694 1 1528 2859 0.0003497726477789437 0.534452605806226
0.0936995 1 1529 2859 0.0003497726477789437 0.5348023784540049
0.0937197 1 1530 2859 0.0003497726477789437 0.5351521511017838
0.0937202 1 1531 2859 0.0003497726477789437 0.5355019237495627
0.0937278 1 1532 2859 0.0003497726477789437 0.5358516963973418
0.0937915 1 1533 2859 0.0003497726477789437 0.5362014690451207
0.0937929 1 1534 2859 0.0003497726477789437 0.5365512416928996
0.0939472 1 1535 2859 0.0003497726477789437 0.5369010143406786
0.0940056 1 1536 2859 0.0003497726477789437 0.5372507869884575
0.0940146 1 1537 2859 0.0003497726477789437 0.5376005596362364
0.0940516 1 1538 2859 0.0003497726477789437 0.5379503322840153
0.0941212 1 1539 2859 0.0003497726477789437 0.5383001049317944
0.0941896 1 1540 2859 0.0003497726477789437 0.5386498775795733
0.0942631 1 1541 2859 0.0003497726477789437 0.5389996502273522
0.0942705 1 1542 2859 0.0003497726477789437 0.5393494228751312
0.0943768 1 1543 2859 0.0003497726477789437 0.5396991955229101
0.0944059 1 1544 2859 0.0003497726477789437 0.540048968170689
0.0944207 1 1545 2859 0.0003497726477789437 0.540398740818468
0.09445 1 1546 2859 0.0003497726477789437 0.540748513466247
0.0944636 1 1547 2859 0.0003497726477789437 0.5410982861140259
0.0945487 1 1548 2859 0.0003497726477789437 0.5414480587618048
0.0945551 1 1549 2859 0.0003497726477789437 0.5417978314095838
0.0945981 1 1550 2859 0.0003497726477789437 0.5421476040573627
0.0946643 1 1551 2859 0.0003497726477789437 0.5424973767051416
0.0947165 1 1552 2859 0.0003497726477789437 0.5428471493529206
0.0947413 1 1553 2859 0.0003497726477789437 0.5431969220006996
0.0947416 1 1554 2859 0.0003497726477789437 0.5435466946484785
0.094753 1 1555 2859 0.0003497726477789437 0.5438964672962574
0.094758 1 1556 2859 0.0003497726477789437 0.5442462399440364
0.0947621 1 1557 2859 0.0003497726477789437 0.5445960125918153
0.0948458 1 1558 2859 0.0003497726477789437 0.5449457852395942
0.0948479 1 1559 2859 0.0003497726477789437 0.5452955578873732
0.0948586 1 1560 2859 0.0003497726477789437 0.5456453305351522
0.0949185 1 1561 2859 0.0003497726477789437 0.5459951031829311
0.0949283 1 1562 2859 0.0003497726477789437 0.54634487583071
0.0949602 1 1563 2859 0.0003497726477789437 0.546694648478489
0.0949633 1 1564 2859 0.0003497726477789437 0.5470444211262679
0.0949848 1 1565 2859 0.0003497726477789437 0.5473941937740469
0.0950534 1 1566 2859 0.0003497726477789437 0.5477439664218258
0.0950615 1 1567 2859 0.0003497726477789437 0.5480937390696048
0.095191 1 1568 2859 0.0003497726477789437 0.5484435117173837
0.0952189 1 1569 2859 0.0003497726477789437 0.5487932843651626
0.095248 1 1570 2859 0.0003497726477789437 0.5491430570129416
0.0952606 1 1571 2859 0.0003497726477789437 0.5494928296607205
0.095289 1 1572 2859 0.0003497726477789437 0.5498426023084995
0.095305 1 1573 2859 0.0003497726477789437 0.5501923749562784
0.0953419 1 1574 2859 0.0003497726477789437 0.5505421476040574
0.0953567 1 1575 2859 0.0003497726477789437 0.5508919202518363
0.0953708 1 1576 2859 0.0003497726477789437 0.5512416928996152
0.0953867 1 1577 2859 0.0003497726477789437 0.5515914655473942
0.0954301 1 1578 2859 0.0003497726477789437 0.5519412381951732
0.0955021 1 1579 2859 0.0003497726477789437 0.5522910108429521
0.095506 1 1580 2859 0.0003497726477789437 0.552640783490731
0.0955098 1 1581 2859 0.0003497726477789437 0.55299055613851
0.0955472 1 1582 2859 0.0003497726477789437 0.5533403287862889
0.0955694 1 1583 2859 0.0003497726477789437 0.5536901014340678
0.0955844 1 1584 2859 0.0003497726477789437 0.5540398740818469
0.0956392 1 1585 2859 0.0003497726477789437 0.5543896467296258
0.0957105 1 1586 2859 0.0003497726477789437 0.5547394193774047
0.0958157 1 1587 2859 0.0003497726477789437 0.5550891920251836
0.0958619 1 1588 2859 0.0003497726477789437 0.5554389646729626
0.0959077 1 1589 2859 0.0003497726477789437 0.5557887373207415
0.0959725 1 1590 2859 0.0003497726477789437 0.5561385099685204
0.0959806 1 1591 2859 0.0003497726477789437 0.5564882826162995
0.0960298 1 1592 2859 0.0003497726477789437 0.5568380552640784
0.0960331 1 1593 2859 0.0003497726477789437 0.5571878279118573
0.096045 1 1594 2859 0.0003497726477789437 0.5575376005596362
0.0960634 1 1595 2859 0.0003497726477789437 0.5578873732074152
0.0960786 1 1596 2859 0.0003497726477789437 0.5582371458551941
0.0960927 1 1597 2859 0.0003497726477789437 0.558586918502973
0.0960999 1 1598 2859 0.0003497726477789437 0.5589366911507521
0.0961568 1 1599 2859 0.0003497726477789437 0.559286463798531
0.0961928 1 1600 2859 0.0003497726477789437 0.5596362364463099
0.0961969 1 1601 2859 0.0003497726477789437 0.5599860090940888
0.0962067 1 1602 2859 0.0003497726477789437 0.5603357817418678
0.0962288 1 1603 2859 0.0003497726477789437 0.5606855543896467
0.0963004 1 1604 2859 0.0003497726477789437 0.5610353270374256
0.0963192 1 1605 2859 0.0003497726477789437 0.5613850996852047
0.0963292 1 1606 2859 0.0003497726477789437 0.5617348723329836
0.0963321 1 1607 2859 0.0003497726477789437 0.5620846449807625
0.0963354 1 1608 2859 0.0003497726477789437 0.5624344176285414
0.0963635 1 1609 2859 0.0003497726477789437 0.5627841902763204
0.0963662 1 1610 2859 0.0003497726477789437 0.5631339629240993
0.0963717 1 1611 2859 0.0003497726477789437 0.5634837355718783
0.0964551 1 1612 2859 0.0003497726477789437 0.5638335082196573
0.0964575 1 1613 2859 0.0003497726477789437 0.5641832808674362
0.0965118 1 1614 2859 0.0003497726477789437 0.5645330535152151
0.0965178 1 1615 2859 0.0003497726477789437 0.564882826162994
0.0965612 1 1616 2859 0.0003497726477789437 0.565232598810773
0.0965626 1 1617 2859 0.0003497726477789437 0.565582371458552
0.096575 1 1618 2859 0.0003497726477789437 0.5659321441063309
0.0965929 1 1619 2859 0.0003497726477789437 0.5662819167541099
0.0966094 1 1620 2859 0.0003497726477789437 0.5666316894018888
0.0966296 1 1621 2859 0.0003497726477789437 0.5669814620496677
0.0966356 1 1622 2859 0.0003497726477789437 0.5673312346974466
0.0966704 1 1623 2859 0.0003497726477789437 0.5676810073452256
0.0967374 1 1624 2859 0.0003497726477789437 0.5680307799930046
0.0967603 1 1625 2859 0.0003497726477789437 0.5683805526407835
0.0968173 1 1626 2859 0.0003497726477789437 0.5687303252885625
0.0968933 1 1627 2859 0.0003497726477789437 0.5690800979363414
0.0968988 1 1628 2859 0.0003497726477789437 0.5694298705841203
0.0969 1 1629 2859 0.0003497726477789437 0.5697796432318992
0.0969329 1 1630 2859 0.0003497726477789437 0.5701294158796782
0.0970097 1 1631 2859 0.0003497726477789437 0.5704791885274572
0.0970116 1 1632 2859 0.0003497726477789437 0.5708289611752361
0.0970631 1 1633 2859 0.0003497726477789437 0.5711787338230151
0.0970652 1 1634 2859 0.0003497726477789437 0.571528506470794
0.0970819 1 1635 2859 0.0003497726477789437 0.5718782791185729
0.0970953 1 1636 2859 0.0003497726477789437 0.5722280517663518
0.0971003 1 1637 2859 0.0003497726477789437 0.5725778244141309
0.0971055 1 1638 2859 0.0003497726477789437 0.5729275970619098
0.0971425 1 1639 2859 0.0003497726477789437 0.5732773697096887
0.0971522 1 1640 2859 0.0003497726477789437 0.5736271423574677
0.0972421 1 1641 2859 0.0003497726477789437 0.5739769150052466
0.0972662 1 1642 2859 0.0003497726477789437 0.5743266876530255
0.0972669 1 1643 2859 0.0003497726477789437 0.5746764603008044
0.0972772 1 1644 2859 0.0003497726477789437 0.5750262329485835
0.0973091 1 1645 2859 0.0003497726477789437 0.5753760055963624
0.0973423 1 1646 2859 0.0003497726477789437 0.5757257782441413
0.0973525 1 1647 2859 0.0003497726477789437 0.5760755508919203
0.0973566 1 1648 2859 0.0003497726477789437 0.5764253235396992
0.0973687 1 1649 2859 0.0003497726477789437 0.5767750961874781
0.0973845 1 1650 2859 0.0003497726477789437 0.577124868835257
0.0973988 1 1651 2859 0.0003497726477789437 0.5774746414830361
0.0974371 1 1652 2859 0.0003497726477789437 0.577824414130815
0.0975642 1 1653 2859 0.0003497726477789437 0.5781741867785939
0.0976555 1 1654 2859 0.0003497726477789437 0.5785239594263728
0.0976627 1 1655 2859 0.0003497726477789437 0.5788737320741518
0.0977092 1 1656 2859 0.0003497726477789437 0.5792235047219307
0.0977132 1 1657 2859 0.0003497726477789437 0.5795732773697096
0.0977483 1 1658 2859 0.0003497726477789437 0.5799230500174887
0.0977998 1 1659 2859 0.0003497726477789437 0.5802728226652676
0.0978005 1 1660 2859 0.0003497726477789437 0.5806225953130465
0.0978072 1 1661 2859 0.0003497726477789437 0.5809723679608254
0.0978606 1 1662 2859 0.0003497726477789437 0.5813221406086044
0.0978999 1 1663 2859 0.0003497726477789437 0.5816719132563833
0.0979071 1 1664 2859 0.0003497726477789437 0.5820216859041623
0.0979218 1 1665 2859 0.0003497726477789437 0.5823714585519413
0.0979316 1 1666 2859 0.0003497726477789437 0.5827212311997202
0.0979347 1 1667 2859 0.0003497726477789437 0.5830710038474991
0.0979457 1 1668 2859 0.0003497726477789437 0.583420776495278
0.0980525 1 1669 2859 0.0003497726477789437 0.583770549143057
0.0980914 1 1670 2859 0.0003497726477789437 0.584120321790836
0.0981343 1 1671 2859 0.0003497726477789437 0.5844700944386149
0.098135 1 1672 2859 0.0003497726477789437 0.5848198670863939
0.0981402 1 1673 2859 0.0003497726477789437 0.5851696397341728
0.0981472 1 1674 2859 0.0003497726477789437 0.5855194123819517
0.0981731 1 1675 2859 0.0003497726477789437 0.5858691850297306
0.0983195 1 1676 2859 0.0003497726477789437 0.5862189576775096
0.0983217 1 1677 2859 0.0003497726477789437 0.5865687303252886
0.0983419 1 1678 2859 0.0003497726477789437 0.5869185029730675
0.0983932 1 1679 2859 0.0003497726477789437 0.5872682756208465
0.0984032 1 1680 2859 0.0003497726477789437 0.5876180482686254
0.0984247 1 1681 2859 0.0003497726477789437 0.5879678209164043
0.0984578 1 1682 2859 0.0003497726477789437 0.5883175935641832
0.0984643 1 1683 2859 0.0003497726477789437 0.5886673662119623
0.0985336 1 1684 2859 0.0003497726477789437 0.5890171388597412
0.0986035 1 1685 2859 0.0003497726477789437 0.5893669115075201
0.0986111 1 1686 2859 0.0003497726477789437 0.5897166841552991
0.0986865 1 1687 2859 0.0003497726477789437 0.590066456803078
0.0987022 1 1688 2859 0.0003497726477789437 0.5904162294508569
0.0987141 1 1689 2859 0.0003497726477789437 0.5907660020986358
0.0987515 1 1690 2859 0.0003497726477789437 0.5911157747464149
0.0987656 1 1691 2859 0.0003497726477789437 0.5914655473941938
0.0988245 1 1692 2859 0.0003497726477789437 0.5918153200419727
0.0988603 1 1693 2859 0.0003497726477789437 0.5921650926897517
0.0988634 1 1694 2859 0.0003497726477789437 0.5925148653375306
0.0988789 1 1695 2859 0.0003497726477789437 0.5928646379853095
0.0989265 1 1696 2859 0.0003497726477789437 0.5932144106330884
0.0989332 1 1697 2859 0.0003497726477789437 0.5935641832808675
0.099 1 1698 2859 0.0003497726477789437 0.5939139559286464
0.0990555 1 1699 2859 0.0003497726477789437 0.5942637285764253
0.0991452 1 1700 2859 0.0003497726477789437 0.5946135012242043
0.0991545 1 1701 2859 0.0003497726477789437 0.5949632738719832
0.0991986 1 1702 2859 0.0003497726477789437 0.5953130465197621
0.0992186 1 1703 2859 0.0003497726477789437 0.595662819167541
0.0992341 1 1704 2859 0.0003497726477789437 0.5960125918153201
0.0992897 1 1705 2859 0.0003497726477789437 0.596362364463099
0.099319 1 1706 2859 0.0003497726477789437 0.5967121371108779
0.0993605 1 1707 2859 0.0003497726477789437 0.5970619097586569
0.0994301 1 1708 2859 0.0003497726477789437 0.5974116824064358
0.0994718 1 1709 2859 0.0003497726477789437 0.5977614550542147
0.0995071 1 1710 2859 0.0003497726477789437 0.5981112277019937
0.0995309 1 1711 2859 0.0003497726477789437 0.5984610003497727
0.0996015 1 1712 2859 0.0003497726477789437 0.5988107729975516
0.099649 1 1713 2859 0.0003497726477789437 0.5991605456453305
0.0997252 1 1714 2859 0.0003497726477789437 0.5995103182931095
0.0997758 1 1715 2859 0.0003497726477789437 0.5998600909408884
0.0998328 1 1716 2859 0.0003497726477789437 0.6002098635886673
0.0998416 1 1717 2859 0.0003497726477789437 0.6005596362364463
0.0998816 1 1718 2859 0.0003497726477789437 0.6009094088842253
0.0998964 1 1719 2859 0.0003497726477789437 0.6012591815320042
0.0999141 1 1720 2859 0.0003497726477789437 0.6016089541797831
0.0999727 1 1721 2859 0.0003497726477789437 0.6019587268275621
0.0999804 1 1722 2859 0.0003497726477789437 0.602308499475341
0.099988 1 1723 2859 0.0003497726477789437 0.60265827212312
0.0999928 1 1724 2859 0.0003497726477789437 0.6030080447708989
0.100032 1 1725 2859 0.0003497726477789437 0.6033578174186779
0.100035 1 1726 2859 0.0003497726477789437 0.6037075900664568
0.10008 1 1727 2859 0.0003497726477789437 0.6040573627142357
0.100086 1 1728 2859 0.0003497726477789437 0.6044071353620147
0.100124 1 1729 2859 0.0003497726477789437 0.6047569080097936
0.100149 1 1730 2859 0.0003497726477789437 0.6051066806575726
0.100165 1 1731 2859 0.0003497726477789437 0.6054564533053515
0.100245 1 1732 2859 0.0003497726477789437 0.6058062259531305
0.100251 1 1733 2859 0.0003497726477789437 0.6061559986009094
0.100278 1 1734 2859 0.0003497726477789437 0.6065057712486883
0.1003 1 1735 2859 0.0003497726477789437 0.6068555438964673
0.100308 2 1737 2859 0.0006995452955578874 0.6075550891920252
0.100384 1 1738 2859 0.0003497726477789437 0.6079048618398041
0.100431 1 1739 2859 0.0003497726477789437 0.6082546344875831
0.100461 1 1740 2859 0.0003497726477789437 0.608604407135362
0.100501 1 1741 2859 0.0003497726477789437 0.6089541797831409
0.100587 1 1742 2859 0.0003497726477789437 0.60930395243092
0.100594 1 1743 2859 0.0003497726477789437 0.6096537250786989
0.10062 1 1744 2859 0.0003497726477789437 0.6100034977264778
0.10063 1 1745 2859 0.0003497726477789437 0.6103532703742567
0.100663 1 1746 2859 0.0003497726477789437 0.6107030430220357
0.100664 1 1747 2859 0.0003497726477789437 0.6110528156698146
0.10067 2 1749 2859 0.0006995452955578874 0.6117523609653726
0.100721 2 1751 2859 0.0006995452955578874 0.6124519062609304
0.100722 1 1752 2859 0.0003497726477789437 0.6128016789087093
0.100775 1 1753 2859 0.0003497726477789437 0.6131514515564883
0.100792 1 1754 2859 0.0003497726477789437 0.6135012242042672
0.100821 1 1755 2859 0.0003497726477789437 0.6138509968520461
0.100823 1 1756 2859 0.0003497726477789437 0.6142007694998252
0.100863 1 1757 2859 0.0003497726477789437 0.6145505421476041
0.100921 1 1758 2859 0.0003497726477789437 0.614900314795383
0.100984 1 1759 2859 0.0003497726477789437 0.6152500874431619
0.101015 1 1760 2859 0.0003497726477789437 0.6155998600909409
0.101057 1 1761 2859 0.0003497726477789437 0.6159496327387198
0.101069 1 1762 2859 0.0003497726477789437 0.6162994053864987
0.101077 1 1763 2859 0.0003497726477789437 0.6166491780342778
0.101107 1 1764 2859 0.0003497726477789437 0.6169989506820567
0.101121 1 1765 2859 0.0003497726477789437 0.6173487233298356
0.101232 1 1766 2859 0.0003497726477789437 0.6176984959776145
0.101277 1 1767 2859 0.0003497726477789437 0.6180482686253935
0.101284 2 1769 2859 0.0006995452955578874 0.6187478139209514
0.101301 1 1770 2859 0.0003497726477789437 0.6190975865687304
0.101346 1 1771 2859 0.0003497726477789437 0.6194473592165093
0.101405 1 1772 2859 0.0003497726477789437 0.6197971318642882
0.101418 1 1773 2859 0.0003497726477789437 0.6201469045120671
0.101425 1 1774 2859 0.0003497726477789437 0.6204966771598461
0.101435 1 1775 2859 0.0003497726477789437 0.620846449807625
0.101447 1 1776 2859 0.0003497726477789437 0.621196222455404
0.101448 1 1777 2859 0.0003497726477789437 0.621545995103183
0.101473 1 1778 2859 0.0003497726477789437 0.6218957677509619
0.10148 1 1779 2859 0.0003497726477789437 0.6222455403987408
0.101485 1 1780 2859 0.0003497726477789437 0.6225953130465197
0.101533 1 1781 2859 0.0003497726477789437 0.6229450856942987
0.101606 1 1782 2859 0.0003497726477789437 0.6232948583420777
0.101642 1 1783 2859 0.0003497726477789437 0.6236446309898566
0.101646 1 1784 2859 0.0003497726477789437 0.6239944036376356
0.101656 1 1785 2859 0.0003497726477789437 0.6243441762854145
0.101665 1 1786 2859 0.0003497726477789437 0.6246939489331934
0.101698 1 1787 2859 0.0003497726477789437 0.6250437215809723
0.101715 1 1788 2859 0.0003497726477789437 0.6253934942287513
0.101743 1 1789 2859 0.0003497726477789437 0.6257432668765303
0.101778 1 1790 2859 0.0003497726477789437 0.6260930395243092
0.101815 1 1791 2859 0.0003497726477789437 0.6264428121720882
0.10184 1 1792 2859 0.0003497726477789437 0.6267925848198671
0.101857 1 1793 2859 0.0003497726477789437 0.627142357467646
0.101917 1 1794 2859 0.0003497726477789437 0.6274921301154249
0.10195 1 1795 2859 0.0003497726477789437 0.627841902763204
0.101982 1 1796 2859 0.0003497726477789437 0.6281916754109829
0.101984 1 1797 2859 0.0003497726477789437 0.6285414480587618
0.102014 1 1798 2859 0.0003497726477789437 0.6288912207065408
0.102016 1 1799 2859 0.0003497726477789437 0.6292409933543197
0.10206 1 1800 2859 0.0003497726477789437 0.6295907660020986
0.102077 1 1801 2859 0.0003497726477789437 0.6299405386498775
0.102164 1 1802 2859 0.0003497726477789437 0.6302903112976566
0.102182 1 1803 2859 0.0003497726477789437 0.6306400839454355
0.102203 1 1804 2859 0.0003497726477789437 0.6309898565932144
0.102207 1 1805 2859 0.0003497726477789437 0.6313396292409934
0.102245 1 1806 2859 0.0003497726477789437 0.6316894018887723
0.102264 1 1807 2859 0.0003497726477789437 0.6320391745365512
0.102269 1 1808 2859 0.0003497726477789437 0.6323889471843301
0.102276 1 1809 2859 0.0003497726477789437 0.6327387198321092
0.102312 1 1810 2859 0.0003497726477789437 0.6330884924798881
0.102387 1 1811 2859 0.0003497726477789437 0.633438265127667
0.102418 1 1812 2859 0.0003497726477789437 0.633788037775446
0.102443 1 1813 2859 0.0003497726477789437 0.6341378104232249
0.102684 1 1814 2859 0.0003497726477789437 0.6344875830710038
0.102691 1 1815 2859 0.0003497726477789437 0.6348373557187827
0.102737 1 1816 2859 0.0003497726477789437 0.6351871283665618
0.102833 1 1817 2859 0.0003497726477789437 0.6355369010143407
0.102913 1 1818 2859 0.0003497726477789437 0.6358866736621196
0.102915 1 1819 2859 0.0003497726477789437 0.6362364463098986
0.102917 1 1820 2859 0.0003497726477789437 0.6365862189576775
0.102924 1 1821 2859 0.0003497726477789437 0.6369359916054564
0.102958 1 1822 2859 0.0003497726477789437 0.6372857642532354
0.102986 1 1823 2859 0.0003497726477789437 0.6376355369010144
0.102987 1 1824 2859 0.0003497726477789437 0.6379853095487933
0.102994 1 1825 2859 0.0003497726477789437 0.6383350821965722
0.102995 1 1826 2859 0.0003497726477789437 0.6386848548443512
0.103009 1 1827 2859 0.0003497726477789437 0.6390346274921301
0.103036 1 1828 2859 0.0003497726477789437 0.639384400139909
0.103088 1 1829 2859 0.0003497726477789437 0.639734172787688
0.103128 1 1830 2859 0.0003497726477789437 0.640083945435467
0.103184 1 1831 2859 0.0003497726477789437 0.6404337180832459
0.103215 1 1832 2859 0.0003497726477789437 0.6407834907310248
0.103234 2 1834 2859 0.0006995452955578874 0.6414830360265827
0.103291 1 1835 2859 0.0003497726477789437 0.6418328086743617
0.103334 1 1836 2859 0.0003497726477789437 0.6421825813221406
0.103363 1 1837 2859 0.0003497726477789437 0.6425323539699196
0.103369 1 1838 2859 0.0003497726477789437 0.6428821266176985
0.103373 1 1839 2859 0.0003497726477789437 0.6432318992654774
0.103412 1 1840 2859 0.0003497726477789437 0.6435816719132564
0.103418 1 1841 2859 0.0003497726477789437 0.6439314445610353
0.103425 1 1842 2859 0.0003497726477789437 0.6442812172088143
0.103472 1 1843 2859 0.0003497726477789437 0.6446309898565932
0.103486 1 1844 2859 0.0003497726477789437 0.6449807625043722
0.10351 1 1845 2859 0.0003497726477789437 0.6453305351521511
0.103512 1 1846 2859 0.0003497726477789437 0.64568030779993
0.103517 1 1847 2859 0.0003497726477789437 0.646030080447709
0.103542 1 1848 2859 0.0003497726477789437 0.646379853095488
0.103586 1 1849 2859 0.0003497726477789437 0.6467296257432669
0.103592 1 1850 2859 0.0003497726477789437 0.6470793983910458
0.103611 1 1851 2859 0.0003497726477789437 0.6474291710388248
0.103632 1 1852 2859 0.0003497726477789437 0.6477789436866037
0.103641 1 1853 2859 0.0003497726477789437 0.6481287163343826
0.103674 1 1854 2859 0.0003497726477789437 0.6484784889821616
0.10372 1 1855 2859 0.0003497726477789437 0.6488282616299406
0.103748 1 1856 2859 0.0003497726477789437 0.6491780342777195
0.103791 1 1857 2859 0.0003497726477789437 0.6495278069254984
0.103807 1 1858 2859 0.0003497726477789437 0.6498775795732774
0.103819 1 1859 2859 0.0003497726477789437 0.6502273522210563
0.10383 1 1860 2859 0.0003497726477789437 0.6505771248688352
0.103833 1 1861 2859 0.0003497726477789437 0.6509268975166143
0.103836 1 1862 2859 0.0003497726477789437 0.6512766701643932
0.10387 1 1863 2859 0.0003497726477789437 0.6516264428121721
0.103896 1 1864 2859 0.0003497726477789437 0.651976215459951
0.103913 1 1865 2859 0.0003497726477789437 0.65232598810773
0.103955 1 1866 2859 0.0003497726477789437 0.6526757607555089
0.103965 1 1867 2859 0.0003497726477789437 0.6530255334032878
0.104009 1 1868 2859 0.0003497726477789437 0.6533753060510669
0.104024 1 1869 2859 0.0003497726477789437 0.6537250786988458
0.104089 1 1870 2859 0.0003497726477789437 0.6540748513466247
0.10414 1 1871 2859 0.0003497726477789437 0.6544246239944036
0.10418 1 1872 2859 0.0003497726477789437 0.6547743966421826
0.104207 1 1873 2859 0.0003497726477789437 0.6551241692899615
0.104208 1 1874 2859 0.0003497726477789437 0.6554739419377404
0.104211 1 1875 2859 0.0003497726477789437 0.6558237145855194
0.104213 1 1876 2859 0.0003497726477789437 0.6561734872332984
0.104244 1 1877 2859 0.0003497726477789437 0.6565232598810773
0.104262 1 1878 2859 0.0003497726477789437 0.6568730325288562
0.104327 1 1879 2859 0.0003497726477789437 0.6572228051766352
0.104339 1 1880 2859 0.0003497726477789437 0.6575725778244141
0.104346 1 1881 2859 0.0003497726477789437 0.657922350472193
0.104375 1 1882 2859 0.0003497726477789437 0.658272123119972
0.104403 1 1883 2859 0.0003497726477789437 0.658621895767751
0.104509 1 1884 2859 0.0003497726477789437 0.6589716684155299
0.104586 1 1885 2859 0.0003497726477789437 0.6593214410633088
0.104619 1 1886 2859 0.0003497726477789437 0.6596712137110878
0.10465 1 1887 2859 0.0003497726477789437 0.6600209863588667
0.10467 1 1888 2859 0.0003497726477789437 0.6603707590066457
0.104686 1 1889 2859 0.0003497726477789437 0.6607205316544246
0.104736 1 1890 2859 0.0003497726477789437 0.6610703043022036
0.104792 1 1891 2859 0.0003497726477789437 0.6614200769499825
0.104795 1 1892 2859 0.0003497726477789437 0.6617698495977614
0.104887 1 1893 2859 0.0003497726477789437 0.6621196222455404
0.104927 1 1894 2859 0.0003497726477789437 0.6624693948933194
0.104944 1 1895 2859 0.0003497726477789437 0.6628191675410983
0.105042 1 1896 2859 0.0003497726477789437 0.6631689401888772
0.105055 1 1897 2859 0.0003497726477789437 0.6635187128366562
0.105076 1 1898 2859 0.0003497726477789437 0.6638684854844351
0.105123 1 1899 2859 0.0003497726477789437 0.664218258132214
0.105168 1 1900 2859 0.0003497726477789437 0.664568030779993
0.105169 1 1901 2859 0.0003497726477789437 0.664917803427772
0.105219 1 1902 2859 0.0003497726477789437 0.6652675760755509
0.105261 1 1903 2859 0.0003497726477789437 0.6656173487233298
0.105363 1 1904 2859 0.0003497726477789437 0.6659671213711088
0.105435 1 1905 2859 0.0003497726477789437 0.6663168940188877
0.105442 1 1906 2859 0.0003497726477789437 0.6666666666666666
0.105469 1 1907 2859 0.0003497726477789437 0.6670164393144457
0.105524 1 1908 2859 0.0003497726477789437 0.6673662119622246
0.105659 1 1909 2859 0.0003497726477789437 0.6677159846100035
0.105662 1 1910 2859 0.0003497726477789437 0.6680657572577824
0.105741 1 1911 2859 0.0003497726477789437 0.6684155299055614
0.105745 1 1912 2859 0.0003497726477789437 0.6687653025533403
0.105765 1 1913 2859 0.0003497726477789437 0.6691150752011192
0.105935 1 1914 2859 0.0003497726477789437 0.6694648478488983
0.105941 1 1915 2859 0.0003497726477789437 0.6698146204966772
0.105982 1 1916 2859 0.0003497726477789437 0.6701643931444561
0.106014 1 1917 2859 0.0003497726477789437 0.670514165792235
0.106085 1 1918 2859 0.0003497726477789437 0.670863938440014
0.106096 1 1919 2859 0.0003497726477789437 0.6712137110877929
0.106138 1 1920 2859 0.0003497726477789437 0.6715634837355718
0.106195 1 1921 2859 0.0003497726477789437 0.6719132563833509
0.106249 2 1923 2859 0.0006995452955578874 0.6726128016789087
0.106334 1 1924 2859 0.0003497726477789437 0.6729625743266876
0.106364 1 1925 2859 0.0003497726477789437 0.6733123469744666
0.106412 1 1926 2859 0.0003497726477789437 0.6736621196222455
0.106426 1 1927 2859 0.0003497726477789437 0.6740118922700244
0.106462 1 1928 2859 0.0003497726477789437 0.6743616649178035
0.106467 1 1929 2859 0.0003497726477789437 0.6747114375655824
0.106526 1 1930 2859 0.0003497726477789437 0.6750612102133613
0.106531 1 1931 2859 0.0003497726477789437 0.6754109828611402
0.106554 1 1932 2859 0.0003497726477789437 0.6757607555089192
0.106576 1 1933 2859 0.0003497726477789437 0.6761105281566981
0.106586 1 1934 2859 0.0003497726477789437 0.676460300804477
0.106595 1 1935 2859 0.0003497726477789437 0.6768100734522561
0.106602 2 1937 2859 0.0006995452955578874 0.6775096187478139
0.106607 1 1938 2859 0.0003497726477789437 0.6778593913955928
0.106661 1 1939 2859 0.0003497726477789437 0.6782091640433718
0.106666 1 1940 2859 0.0003497726477789437 0.6785589366911507
0.106709 1 1941 2859 0.0003497726477789437 0.6789087093389297
0.106853 1 1942 2859 0.0003497726477789437 0.6792584819867087
0.106871 1 1943 2859 0.0003497726477789437 0.6796082546344876
0.106884 1 1944 2859 0.0003497726477789437 0.6799580272822665
0.106896 1 1945 2859 0.0003497726477789437 0.6803077999300454
0.106947 1 1946 2859 0.0003497726477789437 0.6806575725778244
0.107053 1 1947 2859 0.0003497726477789437 0.6810073452256034
0.107164 1 1948 2859 0.0003497726477789437 0.6813571178733823
0.107219 1 1949 2859 0.0003497726477789437 0.6817068905211613
0.107294 1 1950 2859 0.0003497726477789437 0.6820566631689402
0.107396 1 1951 2859 0.0003497726477789437 0.6824064358167191
0.107437 1 1952 2859 0.0003497726477789437 0.682756208464498
0.10758 1 1953 2859 0.0003497726477789437 0.683105981112277
0.107627 1 1954 2859 0.0003497726477789437 0.683455753760056
0.107716 1 1955 2859 0.0003497726477789437 0.6838055264078349
0.107885 1 1956 2859 0.0003497726477789437 0.6841552990556139
0.1079 1 1957 2859 0.0003497726477789437 0.6845050717033928
0.107931 1 1958 2859 0.0003497726477789437 0.6848548443511717
0.107932 1 1959 2859 0.0003497726477789437 0.6852046169989506
0.107947 1 1960 2859 0.0003497726477789437 0.6855543896467297
0.107982 1 1961 2859 0.0003497726477789437 0.6859041622945086
0.108017 1 1962 2859 0.0003497726477789437 0.6862539349422875
0.108109 1 1963 2859 0.0003497726477789437 0.6866037075900665
0.108184 1 1964 2859 0.0003497726477789437 0.6869534802378454
0.108441 1 1965 2859 0.0003497726477789437 0.6873032528856243
0.108443 1 1966 2859 0.0003497726477789437 0.6876530255334032
0.10849 1 1967 2859 0.0003497726477789437 0.6880027981811823
0.108499 1 1968 2859 0.0003497726477789437 0.6883525708289612
0.108625 1 1969 2859 0.0003497726477789437 0.6887023434767401
0.108648 1 1970 2859 0.0003497726477789437 0.6890521161245191
0.10866 1 1971 2859 0.0003497726477789437 0.689401888772298
0.108749 1 1972 2859 0.0003497726477789437 0.6897516614200769
0.108795 1 1973 2859 0.0003497726477789437 0.6901014340678558
0.108809 1 1974 2859 0.0003497726477789437 0.6904512067156349
0.108837 1 1975 2859 0.0003497726477789437 0.6908009793634138
0.108869 1 1976 2859 0.0003497726477789437 0.6911507520111927
0.108906 1 1977 2859 0.0003497726477789437 0.6915005246589717
0.10897 1 1978 2859 0.0003497726477789437 0.6918502973067506
0.108985 1 1979 2859 0.0003497726477789437 0.6922000699545295
0.109026 1 1980 2859 0.0003497726477789437 0.6925498426023085
0.109032 1 1981 2859 0.0003497726477789437 0.6928996152500875
0.10904 1 1982 2859 0.0003497726477789437 0.6932493878978664
0.109086 1 1983 2859 0.0003497726477789437 0.6935991605456453
0.109165 1 1984 2859 0.0003497726477789437 0.6939489331934243
0.109183 1 1985 2859 0.0003497726477789437 0.6942987058412032
0.109248 1 1986 2859 0.0003497726477789437 0.6946484784889821
0.109312 1 1987 2859 0.0003497726477789437 0.6949982511367611
0.109374 1 1988 2859 0.0003497726477789437 0.6953480237845401
0.109386 1 1989 2859 0.0003497726477789437 0.695697796432319
0.109405 1 1990 2859 0.0003497726477789437 0.6960475690800979
0.109447 1 1991 2859 0.0003497726477789437 0.6963973417278769
0.109538 1 1992 2859 0.0003497726477789437 0.6967471143756558
0.10964 1 1993 2859 0.0003497726477789437 0.6970968870234348
0.10971 1 1994 2859 0.0003497726477789437 0.6974466596712137
0.109738 1 1995 2859 0.0003497726477789437 0.6977964323189927
0.109781 1 1996 2859 0.0003497726477789437 0.6981462049667716
0.109787 1 1997 2859 0.0003497726477789437 0.6984959776145505
0.109824 1 1998 2859 0.0003497726477789437 0.6988457502623295
0.10984 1 1999 2859 0.0003497726477789437 0.6991955229101084
0.109918 1 2000 2859 0.0003497726477789437 0.6995452955578874
0.109919 1 2001 2859 0.0003497726477789437 0.6998950682056663
0.109923 1 2002 2859 0.0003497726477789437 0.7002448408534453
0.10993 1 2003 2859 0.0003497726477789437 0.7005946135012242
0.10996 1 2004 2859 0.0003497726477789437 0.7009443861490031
0.110019 1 2005 2859 0.0003497726477789437 0.7012941587967821
0.110046 1 2006 2859 0.0003497726477789437 0.701643931444561
0.110103 1 2007 2859 0.0003497726477789437 0.70199370409234
0.110113 1 2008 2859 0.0003497726477789437 0.7023434767401189
0.110151 1 2009 2859 0.0003497726477789437 0.7026932493878979
0.110281 1 2010 2859 0.0003497726477789437 0.7030430220356768
0.110394 1 2011 2859 0.0003497726477789437 0.7033927946834557
0.110431 1 2012 2859 0.0003497726477789437 0.7037425673312347
0.110597 1 2013 2859 0.0003497726477789437 0.7040923399790137
0.110607 1 2014 2859 0.0003497726477789437 0.7044421126267926
0.110662 1 2015 2859 0.0003497726477789437 0.7047918852745715
0.110683 1 2016 2859 0.0003497726477789437 0.7051416579223505
0.110724 1 2017 2859 0.0003497726477789437 0.7054914305701294
0.110735 1 2018 2859 0.0003497726477789437 0.7058412032179083
0.110748 1 2019 2859 0.0003497726477789437 0.7061909758656874
0.110773 1 2020 2859 0.0003497726477789437 0.7065407485134663
0.110775 1 2021 2859 0.0003497726477789437 0.7068905211612452
0.110947 1 2022 2859 0.0003497726477789437 0.7072402938090241
0.110988 1 2023 2859 0.0003497726477789437 0.7075900664568031
0.111137 1 2024 2859 0.0003497726477789437 0.707939839104582
0.111167 1 2025 2859 0.0003497726477789437 0.7082896117523609
0.111205 1 2026 2859 0.0003497726477789437 0.70863938440014
0.111218 1 2027 2859 0.0003497726477789437 0.7089891570479189
0.111269 1 2028 2859 0.0003497726477789437 0.7093389296956978
0.111293 1 2029 2859 0.0003497726477789437 0.7096887023434767
0.111319 1 2030 2859 0.0003497726477789437 0.7100384749912557
0.111329 1 2031 2859 0.0003497726477789437 0.7103882476390346
0.111333 1 2032 2859 0.0003497726477789437 0.7107380202868135
0.111354 1 2033 2859 0.0003497726477789437 0.7110877929345926
0.111408 1 2034 2859 0.0003497726477789437 0.7114375655823715
0.111426 1 2035 2859 0.0003497726477789437 0.7117873382301504
0.111475 1 2036 2859 0.0003497726477789437 0.7121371108779293
0.111536 1 2037 2859 0.0003497726477789437 0.7124868835257083
0.111545 1 2038 2859 0.0003497726477789437 0.7128366561734872
0.111551 1 2039 2859 0.0003497726477789437 0.7131864288212661
0.111578 1 2040 2859 0.0003497726477789437 0.7135362014690452
0.111586 1 2041 2859 0.0003497726477789437 0.7138859741168241
0.111636 1 2042 2859 0.0003497726477789437 0.714235746764603
0.111661 1 2043 2859 0.0003497726477789437 0.7145855194123819
0.111672 1 2044 2859 0.0003497726477789437 0.7149352920601609
0.111676 1 2045 2859 0.0003497726477789437 0.7152850647079398
0.111697 1 2046 2859 0.0003497726477789437 0.7156348373557188
0.111757 1 2047 2859 0.0003497726477789437 0.7159846100034978
0.111789 1 2048 2859 0.0003497726477789437 0.7163343826512767
0.111796 1 2049 2859 0.0003497726477789437 0.7166841552990556
0.111892 1 2050 2859 0.0003497726477789437 0.7170339279468345
0.111927 1 2051 2859 0.0003497726477789437 0.7173837005946135
0.111941 1 2052 2859 0.0003497726477789437 0.7177334732423925
0.111969 1 2053 2859 0.0003497726477789437 0.7180832458901714
0.111981 1 2054 2859 0.0003497726477789437 0.7184330185379504
0.111989 1 2055 2859 0.0003497726477789437 0.7187827911857293
0.112003 1 2056 2859 0.0003497726477789437 0.7191325638335082
0.112072 1 2057 2859 0.0003497726477789437 0.7194823364812871
0.112097 1 2058 2859 0.0003497726477789437 0.7198321091290661
0.112205 1 2059 2859 0.0003497726477789437 0.7201818817768451
0.112219 1 2060 2859 0.0003497726477789437 0.720531654424624
0.112287 1 2061 2859 0.0003497726477789437 0.720881427072403
0.112304 1 2062 2859 0.0003497726477789437 0.7212311997201819
0.112311 1 2063 2859 0.0003497726477789437 0.7215809723679608
0.112377 1 2064 2859 0.0003497726477789437 0.7219307450157397
0.112406 1 2065 2859 0.0003497726477789437 0.7222805176635188
0.11243 1 2066 2859 0.0003497726477789437 0.7226302903112977
0.112434 1 2067 2859 0.0003497726477789437 0.7229800629590766
0.112461 1 2068 2859 0.0003497726477789437 0.7233298356068556
0.112499 1 2069 2859 0.0003497726477789437 0.7236796082546345
0.112592 1 2070 2859 0.0003497726477789437 0.7240293809024134
0.112603 1 2071 2859 0.0003497726477789437 0.7243791535501923
0.11261 1 2072 2859 0.0003497726477789437 0.7247289261979714
0.112672 1 2073 2859 0.0003497726477789437 0.7250786988457503
0.112721 1 2074 2859 0.0003497726477789437 0.7254284714935292
0.112746 1 2075 2859 0.0003497726477789437 0.7257782441413082
0.112917 1 2076 2859 0.0003497726477789437 0.7261280167890871
0.112971 1 2077 2859 0.0003497726477789437 0.726477789436866
0.113018 1 2078 2859 0.0003497726477789437 0.7268275620846449
0.113041 1 2079 2859 0.0003497726477789437 0.727177334732424
0.113047 1 2080 2859 0.0003497726477789437 0.7275271073802029
0.113109 1 2081 2859 0.0003497726477789437 0.7278768800279818
0.113143 1 2082 2859 0.0003497726477789437 0.7282266526757608
0.11315 1 2083 2859 0.0003497726477789437 0.7285764253235397
0.113156 1 2084 2859 0.0003497726477789437 0.7289261979713186
0.113214 1 2085 2859 0.0003497726477789437 0.7292759706190975
0.113247 1 2086 2859 0.0003497726477789437 0.7296257432668766
0.11326 1 2087 2859 0.0003497726477789437 0.7299755159146555
0.113307 1 2088 2859 0.0003497726477789437 0.7303252885624344
0.113317 1 2089 2859 0.0003497726477789437 0.7306750612102134
0.113353 1 2090 2859 0.0003497726477789437 0.7310248338579923
0.1134 1 2091 2859 0.0003497726477789437 0.7313746065057712
0.113407 1 2092 2859 0.0003497726477789437 0.7317243791535502
0.113415 1 2093 2859 0.0003497726477789437 0.7320741518013292
0.113416 1 2094 2859 0.0003497726477789437 0.7324239244491081
0.113439 1 2095 2859 0.0003497726477789437 0.732773697096887
0.113464 1 2096 2859 0.0003497726477789437 0.7331234697446659
0.113477 1 2097 2859 0.0003497726477789437 0.7334732423924449
0.113552 1 2098 2859 0.0003497726477789437 0.7338230150402238
0.113569 1 2099 2859 0.0003497726477789437 0.7341727876880028
0.11362 1 2100 2859 0.0003497726477789437 0.7345225603357818
0.113643 1 2101 2859 0.0003497726477789437 0.7348723329835607
0.113731 1 2102 2859 0.0003497726477789437 0.7352221056313396
0.11375 1 2103 2859 0.0003497726477789437 0.7355718782791185
0.113766 1 2104 2859 0.0003497726477789437 0.7359216509268975
0.11383 1 2105 2859 0.0003497726477789437 0.7362714235746765
0.113838 1 2106 2859 0.0003497726477789437 0.7366211962224554
0.11387 1 2107 2859 0.0003497726477789437 0.7369709688702344
0.113905 1 2108 2859 0.0003497726477789437 0.7373207415180133
0.113929 1 2109 2859 0.0003497726477789437 0.7376705141657922
0.11413 1 2110 2859 0.0003497726477789437 0.7380202868135711
0.114136 1 2111 2859 0.0003497726477789437 0.7383700594613501
0.114188 1 2112 2859 0.0003497726477789437 0.7387198321091291
0.114248 1 2113 2859 0.0003497726477789437 0.739069604756908
0.114258 1 2114 2859 0.0003497726477789437 0.739419377404687
0.114378 1 2115 2859 0.0003497726477789437 0.7397691500524659
0.11439 1 2116 2859 0.0003497726477789437 0.7401189227002448
0.114443 1 2117 2859 0.0003497726477789437 0.7404686953480237
0.114501 1 2118 2859 0.0003497726477789437 0.7408184679958028
0.114718 1 2119 2859 0.0003497726477789437 0.7411682406435817
0.114813 1 2120 2859 0.0003497726477789437 0.7415180132913606
0.114824 1 2121 2859 0.0003497726477789437 0.7418677859391396
0.114835 1 2122 2859 0.0003497726477789437 0.7422175585869185
0.11484 1 2123 2859 0.0003497726477789437 0.7425673312346974
0.114912 1 2124 2859 0.0003497726477789437 0.7429171038824763
0.114936 1 2125 2859 0.0003497726477789437 0.7432668765302554
0.114966 1 2126 2859 0.0003497726477789437 0.7436166491780343
0.114981 1 2127 2859 0.0003497726477789437 0.7439664218258132
0.115035 1 2128 2859 0.0003497726477789437 0.7443161944735922
0.115094 1 2129 2859 0.0003497726477789437 0.7446659671213711
0.115143 1 2130 2859 0.0003497726477789437 0.74501573976915
0.115237 1 2131 2859 0.0003497726477789437 0.7453655124169289
0.115276 1 2132 2859 0.0003497726477789437 0.745715285064708
0.115362 1 2133 2859 0.0003497726477789437 0.7460650577124869
0.11548 1 2134 2859 0.0003497726477789437 0.7464148303602658
0.115485 1 2135 2859 0.0003497726477789437 0.7467646030080448
0.115542 1 2136 2859 0.0003497726477789437 0.7471143756558237
0.115626 1 2137 2859 0.0003497726477789437 0.7474641483036026
0.115742 1 2138 2859 0.0003497726477789437 0.7478139209513815
0.115798 1 2139 2859 0.0003497726477789437 0.7481636935991606
0.115863 1 2140 2859 0.0003497726477789437 0.7485134662469395
0.115882 1 2141 2859 0.0003497726477789437 0.7488632388947184
0.115985 1 2142 2859 0.0003497726477789437 0.7492130115424974
0.116068 1 2143 2859 0.0003497726477789437 0.7495627841902763
0.116092 1 2144 2859 0.0003497726477789437 0.7499125568380552
0.116155 1 2145 2859 0.0003497726477789437 0.7502623294858342
0.116193 1 2146 2859 0.0003497726477789437 0.7506121021336132
0.116352 1 2147 2859 0.0003497726477789437 0.7509618747813921
0.116359 1 2148 2859 0.0003497726477789437 0.751311647429171
0.116433 1 2149 2859 0.0003497726477789437 0.75166142007695
0.116515 1 2150 2859 0.0003497726477789437 0.7520111927247289
0.116624 1 2151 2859 0.0003497726477789437 0.7523609653725079
0.116635 1 2152 2859 0.0003497726477789437 0.7527107380202868
0.116639 1 2153 2859 0.0003497726477789437 0.7530605106680658
0.116667 1 2154 2859 0.0003497726477789437 0.7534102833158447
0.116902 1 2155 2859 0.0003497726477789437 0.7537600559636236
0.116925 1 2156 2859 0.0003497726477789437 0.7541098286114026
0.116933 1 2157 2859 0.0003497726477789437 0.7544596012591815
0.116962 1 2158 2859 0.0003497726477789437 0.7548093739069605
0.116978 1 2159 2859 0.0003497726477789437 0.7551591465547394
0.117053 1 2160 2859 0.0003497726477789437 0.7555089192025184
0.117106 1 2161 2859 0.0003497726477789437 0.7558586918502973
0.117126 1 2162 2859 0.0003497726477789437 0.7562084644980762
0.117168 1 2163 2859 0.0003497726477789437 0.7565582371458552
0.117172 2 2165 2859 0.0006995452955578874 0.7572577824414131
0.117202 1 2166 2859 0.0003497726477789437 0.757607555089192
0.117207 1 2167 2859 0.0003497726477789437 0.757957327736971
0.11723 1 2168 2859 0.0003497726477789437 0.7583071003847499
0.117308 1 2169 2859 0.0003497726477789437 0.7586568730325288
0.11733 1 2170 2859 0.0003497726477789437 0.7590066456803078
0.117332 1 2171 2859 0.0003497726477789437 0.7593564183280868
0.117412 2 2173 2859 0.0006995452955578874 0.7600559636236446
0.117417 1 2174 2859 0.0003497726477789437 0.7604057362714236
0.117446 1 2175 2859 0.0003497726477789437 0.7607555089192025
0.117508 1 2176 2859 0.0003497726477789437 0.7611052815669814
0.117599 1 2177 2859 0.0003497726477789437 0.7614550542147605
0.117631 1 2178 2859 0.0003497726477789437 0.7618048268625394
0.117691 1 2179 2859 0.0003497726477789437 0.7621545995103183
0.117736 1 2180 2859 0.0003497726477789437 0.7625043721580972
0.117872 1 2181 2859 0.0003497726477789437 0.7628541448058762
0.117947 1 2182 2859 0.0003497726477789437 0.7632039174536551
0.118085 1 2183 2859 0.0003497726477789437 0.763553690101434
0.118145 1 2184 2859 0.0003497726477789437 0.7639034627492131
0.118167 1 2185 2859 0.0003497726477789437 0.764253235396992
0.118171 1 2186 2859 0.0003497726477789437 0.7646030080447709
0.11819 1 2187 2859 0.0003497726477789437 0.7649527806925498
0.118321 2 2189 2859 0.0006995452955578874 0.7656523259881077
0.118338 1 2190 2859 0.0003497726477789437 0.7660020986358866
0.118348 1 2191 2859 0.0003497726477789437 0.7663518712836657
0.118356 1 2192 2859 0.0003497726477789437 0.7667016439314446
0.118392 1 2193 2859 0.0003497726477789437 0.7670514165792235
0.118468 1 2194 2859 0.0003497726477789437 0.7674011892270024
0.118487 1 2195 2859 0.0003497726477789437 0.7677509618747814
0.118497 1 2196 2859 0.0003497726477789437 0.7681007345225603
0.118526 1 2197 2859 0.0003497726477789437 0.7684505071703392
0.118594 1 2198 2859 0.0003497726477789437 0.7688002798181183
0.11866 1 2199 2859 0.0003497726477789437 0.7691500524658972
0.118748 1 2200 2859 0.0003497726477789437 0.7694998251136761
0.118774 1 2201 2859 0.0003497726477789437 0.769849597761455
0.118862 1 2202 2859 0.0003497726477789437 0.770199370409234
0.118956 1 2203 2859 0.0003497726477789437 0.7705491430570129
0.118959 1 2204 2859 0.0003497726477789437 0.7708989157047919
0.119027 1 2205 2859 0.0003497726477789437 0.7712486883525709
0.119215 1 2206 2859 0.0003497726477789437 0.7715984610003498
0.119227 1 2207 2859 0.0003497726477789437 0.7719482336481287
0.119231 1 2208 2859 0.0003497726477789437 0.7722980062959076
0.119301 1 2209 2859 0.0003497726477789437 0.7726477789436866
0.119328 1 2210 2859 0.0003497726477789437 0.7729975515914655
0.119397 1 2211 2859 0.0003497726477789437 0.7733473242392445
0.1194 1 2212 2859 0.0003497726477789437 0.7736970968870235
0.11955 1 2213 2859 0.0003497726477789437 0.7740468695348024
0.119624 1 2214 2859 0.0003497726477789437 0.7743966421825813
0.119822 1 2215 2859 0.0003497726477789437 0.7747464148303602
0.120056 1 2216 2859 0.0003497726477789437 0.7750961874781392
0.12007 1 2217 2859 0.0003497726477789437 0.7754459601259182
0.120084 1 2218 2859 0.0003497726477789437 0.7757957327736971
0.120357 1 2219 2859 0.0003497726477789437 0.7761455054214761
0.120383 1 2220 2859 0.0003497726477789437 0.776495278069255
0.120425 1 2221 2859 0.0003497726477789437 0.7768450507170339
0.120442 1 2222 2859 0.0003497726477789437 0.7771948233648128
0.120476 1 2223 2859 0.0003497726477789437 0.7775445960125918
0.12048 1 2224 2859 0.0003497726477789437 0.7778943686603708
0.120536 1 2225 2859 0.0003497726477789437 0.7782441413081497
0.12054 1 2226 2859 0.0003497726477789437 0.7785939139559287
0.120552 1 2227 2859 0.0003497726477789437 0.7789436866037076
0.120695 1 2228 2859 0.0003497726477789437 0.7792934592514865
0.120914 1 2229 2859 0.0003497726477789437 0.7796432318992654
0.120941 1 2230 2859 0.0003497726477789437 0.7799930045470445
0.120975 1 2231 2859 0.0003497726477789437 0.7803427771948234
0.121035 1 2232 2859 0.0003497726477789437 0.7806925498426023
0.121098 1 2233 2859 0.0003497726477789437 0.7810423224903813
0.121156 1 2234 2859 0.0003497726477789437 0.7813920951381602
0.121163 1 2235 2859 0.0003497726477789437 0.7817418677859391
0.121198 1 2236 2859 0.0003497726477789437 0.782091640433718
0.121199 1 2237 2859 0.0003497726477789437 0.7824414130814971
0.121216 1 2238 2859 0.0003497726477789437 0.782791185729276
0.121219 1 2239 2859 0.0003497726477789437 0.7831409583770549
0.12129 1 2240 2859 0.0003497726477789437 0.7834907310248339
0.121302 1 2241 2859 0.0003497726477789437 0.7838405036726128
0.121349 1 2242 2859 0.0003497726477789437 0.7841902763203917
0.121404 1 2243 2859 0.0003497726477789437 0.7845400489681706
0.121416 1 2244 2859 0.0003497726477789437 0.7848898216159497
0.121519 1 2245 2859 0.0003497726477789437 0.7852395942637286
0.121568 1 2246 2859 0.0003497726477789437 0.7855893669115075
0.121574 1 2247 2859 0.0003497726477789437 0.7859391395592865
0.121583 1 2248 2859 0.0003497726477789437 0.7862889122070654
0.121624 1 2249 2859 0.0003497726477789437 0.7866386848548443
0.121781 1 2250 2859 0.0003497726477789437 0.7869884575026233
0.12183 1 2251 2859 0.0003497726477789437 0.7873382301504023
0.121884 1 2252 2859 0.0003497726477789437 0.7876880027981812
0.121911 1 2253 2859 0.0003497726477789437 0.7880377754459601
0.122095 1 2254 2859 0.0003497726477789437 0.7883875480937391
0.122131 1 2255 2859 0.0003497726477789437 0.788737320741518
0.122172 1 2256 2859 0.0003497726477789437 0.789087093389297
0.122329 1 2257 2859 0.0003497726477789437 0.7894368660370759
0.122331 1 2258 2859 0.0003497726477789437 0.7897866386848549
0.12234 1 2259 2859 0.0003497726477789437 0.7901364113326338
0.122354 1 2260 2859 0.0003497726477789437 0.7904861839804127
0.122367 1 2261 2859 0.0003497726477789437 0.7908359566281917
0.122505 1 2262 2859 0.0003497726477789437 0.7911857292759706
0.122675 1 2263 2859 0.0003497726477789437 0.7915355019237496
0.122818 1 2264 2859 0.0003497726477789437 0.7918852745715285
0.122878 1 2265 2859 0.0003497726477789437 0.7922350472193075
0.122924 1 2266 2859 0.0003497726477789437 0.7925848198670864
0.122953 1 2267 2859 0.0003497726477789437 0.7929345925148653
0.122954 1 2268 2859 0.0003497726477789437 0.7932843651626443
0.123012 1 2269 2859 0.0003497726477789437 0.7936341378104232
0.123024 1 2270 2859 0.0003497726477789437 0.7939839104582022
0.123084 1 2271 2859 0.0003497726477789437 0.7943336831059811
0.123089 1 2272 2859 0.0003497726477789437 0.7946834557537601
0.123159 1 2273 2859 0.0003497726477789437 0.795033228401539
0.123167 1 2274 2859 0.0003497726477789437 0.7953830010493179
0.123275 1 2275 2859 0.0003497726477789437 0.7957327736970969
0.123387 1 2276 2859 0.0003497726477789437 0.7960825463448759
0.123444 1 2277 2859 0.0003497726477789437 0.7964323189926548
0.123449 1 2278 2859 0.0003497726477789437 0.7967820916404337
0.123451 1 2279 2859 0.0003497726477789437 0.7971318642882127
0.123484 1 2280 2859 0.0003497726477789437 0.7974816369359916
0.123644 1 2281 2859 0.0003497726477789437 0.7978314095837705
0.123647 1 2282 2859 0.0003497726477789437 0.7981811822315495
0.123745 1 2283 2859 0.0003497726477789437 0.7985309548793285
0.123784 1 2284 2859 0.0003497726477789437 0.7988807275271074
0.123837 1 2285 2859 0.0003497726477789437 0.7992305001748863
0.123876 1 2286 2859 0.0003497726477789437 0.7995802728226653
0.123944 1 2287 2859 0.0003497726477789437 0.7999300454704442
0.123988 1 2288 2859 0.0003497726477789437 0.8002798181182231
0.124123 1 2289 2859 0.0003497726477789437 0.8006295907660022
0.124197 1 2290 2859 0.0003497726477789437 0.8009793634137811
0.124317 1 2291 2859 0.0003497726477789437 0.80132913606156
0.124322 1 2292 2859 0.0003497726477789437 0.8016789087093389
0.12442 1 2293 2859 0.0003497726477789437 0.8020286813571179
0.124423 1 2294 2859 0.0003497726477789437 0.8023784540048968
0.124426 1 2295 2859 0.0003497726477789437 0.8027282266526757
0.124823 1 2296 2859 0.0003497726477789437 0.8030779993004548
0.124824 1 2297 2859 0.0003497726477789437 0.8034277719482337
0.124826 1 2298 2859 0.0003497726477789437 0.8037775445960126
0.124979 1 2299 2859 0.0003497726477789437 0.8041273172437915
0.124999 1 2300 2859 0.0003497726477789437 0.8044770898915705
0.125133 1 2301 2859 0.0003497726477789437 0.8048268625393494
0.12517 1 2302 2859 0.0003497726477789437 0.8051766351871283
0.125229 1 2303 2859 0.0003497726477789437 0.8055264078349074
0.125293 1 2304 2859 0.0003497726477789437 0.8058761804826863
0.125352 1 2305 2859 0.0003497726477789437 0.8062259531304652
0.125371 1 2306 2859 0.0003497726477789437 0.8065757257782441
0.125384 1 2307 2859 0.0003497726477789437 0.8069254984260231
0.125535 1 2308 2859 0.0003497726477789437 0.807275271073802
0.125543 1 2309 2859 0.0003497726477789437 0.807625043721581
0.125573 1 2310 2859 0.0003497726477789437 0.8079748163693599
0.125657 1 2311 2859 0.0003497726477789437 0.8083245890171389
0.125729 1 2312 2859 0.0003497726477789437 0.8086743616649178
0.125764 1 2313 2859 0.0003497726477789437 0.8090241343126967
0.125779 1 2314 2859 0.0003497726477789437 0.8093739069604757
0.125795 1 2315 2859 0.0003497726477789437 0.8097236796082546
0.125863 1 2316 2859 0.0003497726477789437 0.8100734522560336
0.125874 1 2317 2859 0.0003497726477789437 0.8104232249038125
0.1259 1 2318 2859 0.0003497726477789437 0.8107729975515915
0.125948 1 2319 2859 0.0003497726477789437 0.8111227701993704
0.126027 1 2320 2859 0.0003497726477789437 0.8114725428471493
0.126088 1 2321 2859 0.0003497726477789437 0.8118223154949283
0.126185 1 2322 2859 0.0003497726477789437 0.8121720881427072
0.126195 1 2323 2859 0.0003497726477789437 0.8125218607904862
0.126247 1 2324 2859 0.0003497726477789437 0.8128716334382651
0.126268 1 2325 2859 0.0003497726477789437 0.8132214060860441
0.126315 1 2326 2859 0.0003497726477789437 0.813571178733823
0.126426 1 2327 2859 0.0003497726477789437 0.8139209513816019
0.126454 2 2329 2859 0.0006995452955578874 0.8146204966771599
0.126464 1 2330 2859 0.0003497726477789437 0.8149702693249388
0.126483 1 2331 2859 0.0003497726477789437 0.8153200419727177
0.126565 1 2332 2859 0.0003497726477789437 0.8156698146204967
0.126577 1 2333 2859 0.0003497726477789437 0.8160195872682756
0.126655 1 2334 2859 0.0003497726477789437 0.8163693599160545
0.126685 1 2335 2859 0.0003497726477789437 0.8167191325638335
0.126768 1 2336 2859 0.0003497726477789437 0.8170689052116125
0.126814 1 2337 2859 0.0003497726477789437 0.8174186778593914
0.127007 1 2338 2859 0.0003497726477789437 0.8177684505071703
0.127029 1 2339 2859 0.0003497726477789437 0.8181182231549493
0.127079 1 2340 2859 0.0003497726477789437 0.8184679958027282
0.127123 1 2341 2859 0.0003497726477789437 0.8188177684505071
0.127148 1 2342 2859 0.0003497726477789437 0.8191675410982862
0.127176 1 2343 2859 0.0003497726477789437 0.8195173137460651
0.127238 1 2344 2859 0.0003497726477789437 0.819867086393844
0.127324 1 2345 2859 0.0003497726477789437 0.8202168590416229
0.127343 1 2346 2859 0.0003497726477789437 0.8205666316894019
0.127365 1 2347 2859 0.0003497726477789437 0.8209164043371808
0.12741 1 2348 2859 0.0003497726477789437 0.8212661769849597
0.127426 1 2349 2859 0.0003497726477789437 0.8216159496327388
0.127432 1 2350 2859 0.0003497726477789437 0.8219657222805177
0.127444 1 2351 2859 0.0003497726477789437 0.8223154949282966
0.127448 1 2352 2859 0.0003497726477789437 0.8226652675760755
0.127502 1 2353 2859 0.0003497726477789437 0.8230150402238545
0.127624 1 2354 2859 0.0003497726477789437 0.8233648128716334
0.127672 1 2355 2859 0.0003497726477789437 0.8237145855194123
0.12791 1 2356 2859 0.0003497726477789437 0.8240643581671914
0.127921 1 2357 2859 0.0003497726477789437 0.8244141308149703
0.127946 1 2358 2859 0.0003497726477789437 0.8247639034627492
0.12797 1 2359 2859 0.0003497726477789437 0.8251136761105281
0.127998 1 2360 2859 0.0003497726477789437 0.8254634487583071
0.128026 1 2361 2859 0.0003497726477789437 0.825813221406086
0.128098 1 2362 2859 0.0003497726477789437 0.826162994053865
0.128236 1 2363 2859 0.0003497726477789437 0.826512766701644
0.128246 1 2364 2859 0.0003497726477789437 0.8268625393494229
0.128331 1 2365 2859 0.0003497726477789437 0.8272123119972018
0.128372 1 2366 2859 0.0003497726477789437 0.8275620846449807
0.128389 1 2367 2859 0.0003497726477789437 0.8279118572927597
0.128478 1 2368 2859 0.0003497726477789437 0.8282616299405386
0.128554 1 2369 2859 0.0003497726477789437 0.8286114025883176
0.128634 1 2370 2859 0.0003497726477789437 0.8289611752360966
0.128706 1 2371 2859 0.0003497726477789437 0.8293109478838755
0.128849 1 2372 2859 0.0003497726477789437 0.8296607205316544
0.128951 1 2373 2859 0.0003497726477789437 0.8300104931794333
0.129002 1 2374 2859 0.0003497726477789437 0.8303602658272123
0.129159 1 2375 2859 0.0003497726477789437 0.8307100384749913
0.129256 1 2376 2859 0.0003497726477789437 0.8310598111227702
0.129286 1 2377 2859 0.0003497726477789437 0.8314095837705492
0.129363 1 2378 2859 0.0003497726477789437 0.8317593564183281
0.129463 1 2379 2859 0.0003497726477789437 0.832109129066107
0.129514 1 2380 2859 0.0003497726477789437 0.8324589017138859
0.12956 1 2381 2859 0.0003497726477789437 0.832808674361665
0.129596 1 2382 2859 0.0003497726477789437 0.8331584470094439
0.129611 1 2383 2859 0.0003497726477789437 0.8335082196572228
0.129678 1 2384 2859 0.0003497726477789437 0.8338579923050018
0.129717 1 2385 2859 0.0003497726477789437 0.8342077649527807
0.129841 1 2386 2859 0.0003497726477789437 0.8345575376005596
0.129897 1 2387 2859 0.0003497726477789437 0.8349073102483385
0.130073 1 2388 2859 0.0003497726477789437 0.8352570828961176
0.130416 1 2389 2859 0.0003497726477789437 0.8356068555438965
0.130451 1 2390 2859 0.0003497726477789437 0.8359566281916754
0.130458 1 2391 2859 0.0003497726477789437 0.8363064008394544
0.13046 1 2392 2859 0.0003497726477789437 0.8366561734872333
0.130571 1 2393 2859 0.0003497726477789437 0.8370059461350122
0.130581 1 2394 2859 0.0003497726477789437 0.8373557187827911
0.130688 1 2395 2859 0.0003497726477789437 0.8377054914305702
0.130738 1 2396 2859 0.0003497726477789437 0.8380552640783491
0.130792 1 2397 2859 0.0003497726477789437 0.838405036726128
0.130867 1 2398 2859 0.0003497726477789437 0.838754809373907
0.130995 1 2399 2859 0.0003497726477789437 0.8391045820216859
0.131052 1 2400 2859 0.0003497726477789437 0.8394543546694648
0.131165 1 2401 2859 0.0003497726477789437 0.8398041273172437
0.131212 1 2402 2859 0.0003497726477789437 0.8401538999650228
0.131232 1 2403 2859 0.0003497726477789437 0.8405036726128017
0.131283 1 2404 2859 0.0003497726477789437 0.8408534452605806
0.131329 1 2405 2859 0.0003497726477789437 0.8412032179083596
0.131374 1 2406 2859 0.0003497726477789437 0.8415529905561385
0.131414 1 2407 2859 0.0003497726477789437 0.8419027632039174
0.131472 1 2408 2859 0.0003497726477789437 0.8422525358516963
0.131542 1 2409 2859 0.0003497726477789437 0.8426023084994754
0.131627 1 2410 2859 0.0003497726477789437 0.8429520811472543
0.131809 1 2411 2859 0.0003497726477789437 0.8433018537950332
0.131831 1 2412 2859 0.0003497726477789437 0.8436516264428122
0.132146 1 2413 2859 0.0003497726477789437 0.8440013990905911
0.132248 1 2414 2859 0.0003497726477789437 0.84435117173837
0.132332 1 2415 2859 0.0003497726477789437 0.844700944386149
0.132425 1 2416 2859 0.0003497726477789437 0.845050717033928
0.132511 1 2417 2859 0.0003497726477789437 0.8454004896817069
0.132515 1 2418 2859 0.0003497726477789437 0.8457502623294858
0.13254 1 2419 2859 0.0003497726477789437 0.8461000349772648
0.13274 3 2422 2859 0.001049317943336831 0.8471493529206016
0.132872 1 2423 2859 0.0003497726477789437 0.8474991255683806
0.133064 1 2424 2859 0.0003497726477789437 0.8478488982161595
0.133254 1 2425 2859 0.0003497726477789437 0.8481986708639384
0.133781 1 2426 2859 0.0003497726477789437 0.8485484435117174
0.133915 1 2427 2859 0.0003497726477789437 0.8488982161594963
0.13395 1 2428 2859 0.0003497726477789437 0.8492479888072753
0.133975 1 2429 2859 0.0003497726477789437 0.8495977614550542
0.134123 1 2430 2859 0.0003497726477789437 0.8499475341028332
0.134282 1 2431 2859 0.0003497726477789437 0.8502973067506121
0.134308 1 2432 2859 0.0003497726477789437 0.850647079398391
0.134313 1 2433 2859 0.0003497726477789437 0.85099685204617
0.134374 1 2434 2859 0.0003497726477789437 0.851346624693949
0.134465 1 2435 2859 0.0003497726477789437 0.8516963973417279
0.134471 1 2436 2859 0.0003497726477789437 0.8520461699895068
0.134497 1 2437 2859 0.0003497726477789437 0.8523959426372858
0.134526 1 2438 2859 0.0003497726477789437 0.8527457152850647
0.134542 1 2439 2859 0.0003497726477789437 0.8530954879328436
0.134707 1 2440 2859 0.0003497726477789437 0.8534452605806226
0.134794 1 2441 2859 0.0003497726477789437 0.8537950332284016
0.134852 1 2442 2859 0.0003497726477789437 0.8541448058761805
0.134945 1 2443 2859 0.0003497726477789437 0.8544945785239594
0.13513 1 2444 2859 0.0003497726477789437 0.8548443511717384
0.135163 1 2445 2859 0.0003497726477789437 0.8551941238195173
0.13521 1 2446 2859 0.0003497726477789437 0.8555438964672962
0.135256 1 2447 2859 0.0003497726477789437 0.8558936691150753
0.135404 1 2448 2859 0.0003497726477789437 0.8562434417628542
0.135468 1 2449 2859 0.0003497726477789437 0.8565932144106331
0.135492 1 2450 2859 0.0003497726477789437 0.856942987058412
0.135527 1 2451 2859 0.0003497726477789437 0.857292759706191
0.135779 1 2452 2859 0.0003497726477789437 0.8576425323539699
0.135961 1 2453 2859 0.0003497726477789437 0.8579923050017488
0.135996 1 2454 2859 0.0003497726477789437 0.8583420776495279
0.13602 1 2455 2859 0.0003497726477789437 0.8586918502973068
0.136058 1 2456 2859 0.0003497726477789437 0.8590416229450857
0.136147 1 2457 2859 0.0003497726477789437 0.8593913955928646
0.13622 1 2458 2859 0.0003497726477789437 0.8597411682406436
0.136413 1 2459 2859 0.0003497726477789437 0.8600909408884225
0.136447 1 2460 2859 0.0003497726477789437 0.8604407135362014
0.136472 1 2461 2859 0.0003497726477789437 0.8607904861839805
0.136654 1 2462 2859 0.0003497726477789437 0.8611402588317594
0.136663 1 2463 2859 0.0003497726477789437 0.8614900314795383
0.136771 1 2464 2859 0.0003497726477789437 0.8618398041273172
0.136994 1 2465 2859 0.0003497726477789437 0.8621895767750962
0.137035 1 2466 2859 0.0003497726477789437 0.8625393494228751
0.137187 1 2467 2859 0.0003497726477789437 0.862889122070654
0.137331 1 2468 2859 0.0003497726477789437 0.8632388947184331
0.137497 1 2469 2859 0.0003497726477789437 0.863588667366212
0.137543 1 2470 2859 0.0003497726477789437 0.8639384400139909
0.13756 1 2471 2859 0.0003497726477789437 0.8642882126617698
0.13765 1 2472 2859 0.0003497726477789437 0.8646379853095488
0.137654 1 2473 2859 0.0003497726477789437 0.8649877579573277
0.137875 1 2474 2859 0.0003497726477789437 0.8653375306051067
0.137885 1 2475 2859 0.0003497726477789437 0.8656873032528857
0.137941 1 2476 2859 0.0003497726477789437 0.8660370759006646
0.138111 1 2477 2859 0.0003497726477789437 0.8663868485484435
0.138218 1 2478 2859 0.0003497726477789437 0.8667366211962224
0.138304 1 2479 2859 0.0003497726477789437 0.8670863938440014
0.138314 1 2480 2859 0.0003497726477789437 0.8674361664917803
0.138463 1 2481 2859 0.0003497726477789437 0.8677859391395593
0.138568 1 2482 2859 0.0003497726477789437 0.8681357117873383
0.138682 1 2483 2859 0.0003497726477789437 0.8684854844351172
0.13869 1 2484 2859 0.0003497726477789437 0.8688352570828961
0.138719 1 2485 2859 0.0003497726477789437 0.869185029730675
0.138722 1 2486 2859 0.0003497726477789437 0.869534802378454
0.138738 1 2487 2859 0.0003497726477789437 0.869884575026233
0.138775 1 2488 2859 0.0003497726477789437 0.8702343476740119
0.138802 1 2489 2859 0.0003497726477789437 0.8705841203217909
0.138808 1 2490 2859 0.0003497726477789437 0.8709338929695698
0.138879 1 2491 2859 0.0003497726477789437 0.8712836656173487
0.139037 1 2492 2859 0.0003497726477789437 0.8716334382651276
0.139134 1 2493 2859 0.0003497726477789437 0.8719832109129066
0.13918 1 2494 2859 0.0003497726477789437 0.8723329835606856
0.139226 1 2495 2859 0.0003497726477789437 0.8726827562084645
0.139232 1 2496 2859 0.0003497726477789437 0.8730325288562435
0.139251 1 2497 2859 0.0003497726477789437 0.8733823015040224
0.139347 1 2498 2859 0.0003497726477789437 0.8737320741518013
0.139469 1 2499 2859 0.0003497726477789437 0.8740818467995802
0.139586 1 2500 2859 0.0003497726477789437 0.8744316194473593
0.13986 1 2501 2859 0.0003497726477789437 0.8747813920951382
0.140035 1 2502 2859 0.0003497726477789437 0.8751311647429171
0.140164 1 2503 2859 0.0003497726477789437 0.8754809373906961
0.140178 1 2504 2859 0.0003497726477789437 0.875830710038475
0.140307 1 2505 2859 0.0003497726477789437 0.8761804826862539
0.140553 2 2507 2859 0.0006995452955578874 0.8768800279818119
0.140619 1 2508 2859 0.0003497726477789437 0.8772298006295908
0.140679 1 2509 2859 0.0003497726477789437 0.8775795732773697
0.141083 1 2510 2859 0.0003497726477789437 0.8779293459251487
0.141114 1 2511 2859 0.0003497726477789437 0.8782791185729276
0.141353 1 2512 2859 0.0003497726477789437 0.8786288912207065
0.141357 1 2513 2859 0.0003497726477789437 0.8789786638684854
0.141427 1 2514 2859 0.0003497726477789437 0.8793284365162645
0.141488 1 2515 2859 0.0003497726477789437 0.8796782091640434
0.141821 1 2516 2859 0.0003497726477789437 0.8800279818118223
0.141989 1 2517 2859 0.0003497726477789437 0.8803777544596013
0.142053 1 2518 2859 0.0003497726477789437 0.8807275271073802
0.142061 1 2519 2859 0.0003497726477789437 0.8810772997551591
0.142293 1 2520 2859 0.0003497726477789437 0.881427072402938
0.142382 1 2521 2859 0.0003497726477789437 0.8817768450507171
0.142503 1 2522 2859 0.0003497726477789437 0.882126617698496
0.142522 1 2523 2859 0.0003497726477789437 0.8824763903462749
0.142663 1 2524 2859 0.0003497726477789437 0.8828261629940539
0.142829 1 2525 2859 0.0003497726477789437 0.8831759356418328
0.142888 1 2526 2859 0.0003497726477789437 0.8835257082896117
0.143095 1 2527 2859 0.0003497726477789437 0.8838754809373907
0.143224 1 2528 2859 0.0003497726477789437 0.8842252535851697
0.143329 1 2529 2859 0.0003497726477789437 0.8845750262329486
0.143421 1 2530 2859 0.0003497726477789437 0.8849247988807275
0.143596 1 2531 2859 0.0003497726477789437 0.8852745715285064
0.143736 1 2532 2859 0.0003497726477789437 0.8856243441762854
0.14375 1 2533 2859 0.0003497726477789437 0.8859741168240644
0.143808 1 2534 2859 0.0003497726477789437 0.8863238894718433
0.14381 1 2535 2859 0.0003497726477789437 0.8866736621196223
0.143834 1 2536 2859 0.0003497726477789437 0.8870234347674012
0.144071 1 2537 2859 0.0003497726477789437 0.8873732074151801
0.144085 1 2538 2859 0.0003497726477789437 0.887722980062959
0.144091 1 2539 2859 0.0003497726477789437 0.888072752710738
0.144181 1 2540 2859 0.0003497726477789437 0.888422525358517
0.144331 1 2541 2859 0.0003497726477789437 0.8887722980062959
0.144402 1 2542 2859 0.0003497726477789437 0.8891220706540749
0.144498 1 2543 2859 0.0003497726477789437 0.8894718433018538
0.144819 1 2544 2859 0.0003497726477789437 0.8898216159496327
0.14482 1 2545 2859 0.0003497726477789437 0.8901713885974116
0.144829 1 2546 2859 0.0003497726477789437 0.8905211612451907
0.144946 1 2547 2859 0.0003497726477789437 0.8908709338929696
0.145052 1 2548 2859 0.0003497726477789437 0.8912207065407485
0.145138 1 2549 2859 0.0003497726477789437 0.8915704791885275
0.145538 1 2550 2859 0.0003497726477789437 0.8919202518363064
0.145772 1 2551 2859 0.0003497726477789437 0.8922700244840853
0.145815 1 2552 2859 0.0003497726477789437 0.8926197971318642
0.145824 1 2553 2859 0.0003497726477789437 0.8929695697796433
0.146399 1 2554 2859 0.0003497726477789437 0.8933193424274222
0.146518 1 2555 2859 0.0003497726477789437 0.8936691150752011
0.146556 1 2556 2859 0.0003497726477789437 0.8940188877229801
0.146559 1 2557 2859 0.0003497726477789437 0.894368660370759
0.14678 1 2558 2859 0.0003497726477789437 0.8947184330185379
0.146919 1 2559 2859 0.0003497726477789437 0.8950682056663168
0.147162 1 2560 2859 0.0003497726477789437 0.8954179783140959
0.147333 1 2561 2859 0.0003497726477789437 0.8957677509618748
0.147459 1 2562 2859 0.0003497726477789437 0.8961175236096537
0.147526 1 2563 2859 0.0003497726477789437 0.8964672962574327
0.147586 1 2564 2859 0.0003497726477789437 0.8968170689052116
0.14773 1 2565 2859 0.0003497726477789437 0.8971668415529905
0.147743 1 2566 2859 0.0003497726477789437 0.8975166142007694
0.147904 1 2567 2859 0.0003497726477789437 0.8978663868485485
0.147946 1 2568 2859 0.0003497726477789437 0.8982161594963274
0.148182 1 2569 2859 0.0003497726477789437 0.8985659321441063
0.148507 1 2570 2859 0.0003497726477789437 0.8989157047918853
0.148605 1 2571 2859 0.0003497726477789437 0.8992654774396642
0.148826 1 2572 2859 0.0003497726477789437 0.8996152500874431
0.149124 1 2573 2859 0.0003497726477789437 0.899965022735222
0.149194 1 2574 2859 0.0003497726477789437 0.9003147953830011
0.149214 1 2575 2859 0.0003497726477789437 0.90066456803078
0.149923 1 2576 2859 0.0003497726477789437 0.9010143406785589
0.150024 1 2577 2859 0.0003497726477789437 0.9013641133263379
0.150147 1 2578 2859 0.0003497726477789437 0.9017138859741168
0.150159 1 2579 2859 0.0003497726477789437 0.9020636586218957
0.150205 1 2580 2859 0.0003497726477789437 0.9024134312696747
0.150316 1 2581 2859 0.0003497726477789437 0.9027632039174537
0.150378 1 2582 2859 0.0003497726477789437 0.9031129765652326
0.150481 1 2583 2859 0.0003497726477789437 0.9034627492130115
0.150794 1 2584 2859 0.0003497726477789437 0.9038125218607905
0.150841 1 2585 2859 0.0003497726477789437 0.9041622945085694
0.150862 1 2586 2859 0.0003497726477789437 0.9045120671563484
0.150899 1 2587 2859 0.0003497726477789437 0.9048618398041273
0.151385 1 2588 2859 0.0003497726477789437 0.9052116124519063
0.151625 1 2589 2859 0.0003497726477789437 0.9055613850996852
0.151728 1 2590 2859 0.0003497726477789437 0.9059111577474641
0.15185 1 2591 2859 0.0003497726477789437 0.9062609303952431
0.151985 1 2592 2859 0.0003497726477789437 0.906610703043022
0.152152 1 2593 2859 0.0003497726477789437 0.906960475690801
0.152182 1 2594 2859 0.0003497726477789437 0.9073102483385799
0.152366 1 2595 2859 0.0003497726477789437 0.9076600209863589
0.152434 1 2596 2859 0.0003497726477789437 0.9080097936341378
0.152519 1 2597 2859 0.0003497726477789437 0.9083595662819167
0.152621 1 2598 2859 0.0003497726477789437 0.9087093389296957
0.152689 1 2599 2859 0.0003497726477789437 0.9090591115774747
0.152692 1 2600 2859 0.0003497726477789437 0.9094088842252536
0.152872 1 2601 2859 0.0003497726477789437 0.9097586568730325
0.153024 1 2602 2859 0.0003497726477789437 0.9101084295208115
0.153511 1 2603 2859 0.0003497726477789437 0.9104582021685904
0.153603 1 2604 2859 0.0003497726477789437 0.9108079748163693
0.153717 1 2605 2859 0.0003497726477789437 0.9111577474641483
0.153803 1 2606 2859 0.0003497726477789437 0.9115075201119273
0.154168 1 2607 2859 0.0003497726477789437 0.9118572927597062
0.15417 1 2608 2859 0.0003497726477789437 0.9122070654074851
0.154171 1 2609 2859 0.0003497726477789437 0.9125568380552641
0.154248 1 2610 2859 0.0003497726477789437 0.912906610703043
0.154526 1 2611 2859 0.0003497726477789437 0.9132563833508219
0.154695 1 2612 2859 0.0003497726477789437 0.913606155998601
0.15481 1 2613 2859 0.0003497726477789437 0.9139559286463799
0.154916 1 2614 2859 0.0003497726477789437 0.9143057012941588
0.15521 1 2615 2859 0.0003497726477789437 0.9146554739419377
0.155222 1 2616 2859 0.0003497726477789437 0.9150052465897167
0.155246 1 2617 2859 0.0003497726477789437 0.9153550192374956
0.155289 1 2618 2859 0.0003497726477789437 0.9157047918852745
0.155349 1 2619 2859 0.0003497726477789437 0.9160545645330536
0.15537 1 2620 2859 0.0003497726477789437 0.9164043371808325
0.155372 1 2621 2859 0.0003497726477789437 0.9167541098286114
0.155386 1 2622 2859 0.0003497726477789437 0.9171038824763903
0.155926 1 2623 2859 0.0003497726477789437 0.9174536551241693
0.156291 1 2624 2859 0.0003497726477789437 0.9178034277719482
0.156388 1 2625 2859 0.0003497726477789437 0.9181532004197271
0.156745 1 2626 2859 0.0003497726477789437 0.9185029730675062
0.156829 1 2627 2859 0.0003497726477789437 0.9188527457152851
0.157146 1 2628 2859 0.0003497726477789437 0.919202518363064
0.15716 1 2629 2859 0.0003497726477789437 0.9195522910108429
0.157293 1 2630 2859 0.0003497726477789437 0.9199020636586219
0.157575 1 2631 2859 0.0003497726477789437 0.9202518363064008
0.157632 1 2632 2859 0.0003497726477789437 0.9206016089541798
0.157858 1 2633 2859 0.0003497726477789437 0.9209513816019588
0.158184 1 2634 2859 0.0003497726477789437 0.9213011542497377
0.158185 1 2635 2859 0.0003497726477789437 0.9216509268975166
0.158576 1 2636 2859 0.0003497726477789437 0.9220006995452955
0.158708 1 2637 2859 0.0003497726477789437 0.9223504721930745
0.158759 1 2638 2859 0.0003497726477789437 0.9227002448408534
0.159384 1 2639 2859 0.0003497726477789437 0.9230500174886324
0.159435 1 2640 2859 0.0003497726477789437 0.9233997901364114
0.160261 1 2641 2859 0.0003497726477789437 0.9237495627841903
0.160378 1 2642 2859 0.0003497726477789437 0.9240993354319692
0.160547 1 2643 2859 0.0003497726477789437 0.9244491080797481
0.160725 1 2644 2859 0.0003497726477789437 0.9247988807275271
0.160739 1 2645 2859 0.0003497726477789437 0.925148653375306
0.160824 1 2646 2859 0.0003497726477789437 0.925498426023085
0.160892 1 2647 2859 0.0003497726477789437 0.925848198670864
0.160976 1 2648 2859 0.0003497726477789437 0.9261979713186429
0.161202 1 2649 2859 0.0003497726477789437 0.9265477439664218
0.161373 1 2650 2859 0.0003497726477789437 0.9268975166142007
0.161468 1 2651 2859 0.0003497726477789437 0.9272472892619797
0.161477 1 2652 2859 0.0003497726477789437 0.9275970619097587
0.162142 1 2653 2859 0.0003497726477789437 0.9279468345575376
0.162681 1 2654 2859 0.0003497726477789437 0.9282966072053166
0.162818 1 2655 2859 0.0003497726477789437 0.9286463798530955
0.162934 1 2656 2859 0.0003497726477789437 0.9289961525008744
0.162942 1 2657 2859 0.0003497726477789437 0.9293459251486533
0.163081 1 2658 2859 0.0003497726477789437 0.9296956977964324
0.163115 1 2659 2859 0.0003497726477789437 0.9300454704442113
0.163594 1 2660 2859 0.0003497726477789437 0.9303952430919902
0.163623 1 2661 2859 0.0003497726477789437 0.9307450157397692
0.163703 1 2662 2859 0.0003497726477789437 0.9310947883875481
0.164251 1 2663 2859 0.0003497726477789437 0.931444561035327
0.164276 1 2664 2859 0.0003497726477789437 0.9317943336831059
0.164496 1 2665 2859 0.0003497726477789437 0.932144106330885
0.164607 1 2666 2859 0.0003497726477789437 0.9324938789786639
0.1654 1 2667 2859 0.0003497726477789437 0.9328436516264428
0.16617 1 2668 2859 0.0003497726477789437 0.9331934242742218
0.166383 1 2669 2859 0.0003497726477789437 0.9335431969220007
0.166394 1 2670 2859 0.0003497726477789437 0.9338929695697796
0.166605 1 2671 2859 0.0003497726477789437 0.9342427422175585
0.166878 1 2672 2859 0.0003497726477789437 0.9345925148653376
0.166954 1 2673 2859 0.0003497726477789437 0.9349422875131165
0.167499 1 2674 2859 0.0003497726477789437 0.9352920601608954
0.167505 1 2675 2859 0.0003497726477789437 0.9356418328086744
0.167779 1 2676 2859 0.0003497726477789437 0.9359916054564533
0.16841 1 2677 2859 0.0003497726477789437 0.9363413781042322
0.168488 1 2678 2859 0.0003497726477789437 0.9366911507520111
0.168772 1 2679 2859 0.0003497726477789437 0.9370409233997902
0.168786 1 2680 2859 0.0003497726477789437 0.9373906960475691
0.168855 1 2681 2859 0.0003497726477789437 0.937740468695348
0.168861 1 2682 2859 0.0003497726477789437 0.938090241343127
0.16901 1 2683 2859 0.0003497726477789437 0.9384400139909059
0.169213 1 2684 2859 0.0003497726477789437 0.9387897866386848
0.16931 1 2685 2859 0.0003497726477789437 0.9391395592864638
0.169487 1 2686 2859 0.0003497726477789437 0.9394893319342428
0.169689 1 2687 2859 0.0003497726477789437 0.9398391045820217
0.169829 1 2688 2859 0.0003497726477789437 0.9401888772298006
0.169873 1 2689 2859 0.0003497726477789437 0.9405386498775796
0.169912 1 2690 2859 0.0003497726477789437 0.9408884225253585
0.169994 1 2691 2859 0.0003497726477789437 0.9412381951731374
0.170189 1 2692 2859 0.0003497726477789437 0.9415879678209164
0.170588 1 2693 2859 0.0003497726477789437 0.9419377404686954
0.170816 1 2694 2859 0.0003497726477789437 0.9422875131164743
0.170825 1 2695 2859 0.0003497726477789437 0.9426372857642532
0.171814 1 2696 2859 0.0003497726477789437 0.9429870584120322
0.17201 1 2697 2859 0.0003497726477789437 0.9433368310598111
0.172127 1 2698 2859 0.0003497726477789437 0.94368660370759
0.17241 1 2699 2859 0.0003497726477789437 0.944036376355369
0.172824 1 2700 2859 0.0003497726477789437 0.944386149003148
0.172868 1 2701 2859 0.0003497726477789437 0.9447359216509269
0.173473 1 2702 2859 0.0003497726477789437 0.9450856942987058
0.173892 1 2703 2859 0.0003497726477789437 0.9454354669464848
0.174032 1 2704 2859 0.0003497726477789437 0.9457852395942637
0.174131 1 2705 2859 0.0003497726477789437 0.9461350122420427
0.174441 1 2706 2859 0.0003497726477789437 0.9464847848898216
0.174472 1 2707 2859 0.0003497726477789437 0.9468345575376006
0.174897 1 2708 2859 0.0003497726477789437 0.9471843301853795
0.175838 1 2709 2859 0.0003497726477789437 0.9475341028331584
0.176159 1 2710 2859 0.0003497726477789437 0.9478838754809374
0.176292 1 2711 2859 0.0003497726477789437 0.9482336481287164
0.176641 1 2712 2859 0.0003497726477789437 0.9485834207764953
0.176835 1 2713 2859 0.0003497726477789437 0.9489331934242742
0.177047 1 2714 2859 0.0003497726477789437 0.9492829660720532
0.177348 1 2715 2859 0.0003497726477789437 0.9496327387198321
0.177481 1 2716 2859 0.0003497726477789437 0.949982511367611
0.178145 1 2717 2859 0.0003497726477789437 0.95033228401539
0.178408 1 2718 2859 0.0003497726477789437 0.950682056663169
0.178897 1 2719 2859 0.0003497726477789437 0.9510318293109479
0.178903 1 2720 2859 0.0003497726477789437 0.9513816019587268
0.178931 1 2721 2859 0.0003497726477789437 0.9517313746065058
0.179162 1 2722 2859 0.0003497726477789437 0.9520811472542847
0.179476 1 2723 2859 0.0003497726477789437 0.9524309199020636
0.179733 1 2724 2859 0.0003497726477789437 0.9527806925498427
0.179997 1 2725 2859 0.0003497726477789437 0.9531304651976216
0.180569 1 2726 2859 0.0003497726477789437 0.9534802378454005
0.180968 1 2727 2859 0.0003497726477789437 0.9538300104931794
0.18157 1 2728 2859 0.0003497726477789437 0.9541797831409584
0.181899 1 2729 2859 0.0003497726477789437 0.9545295557887373
0.182121 1 2730 2859 0.0003497726477789437 0.9548793284365162
0.182374 1 2731 2859 0.0003497726477789437 0.9552291010842953
0.182834 1 2732 2859 0.0003497726477789437 0.9555788737320742
0.183023 1 2733 2859 0.0003497726477789437 0.9559286463798531
0.184272 1 2734 2859 0.0003497726477789437 0.956278419027632
0.184472 1 2735 2859 0.0003497726477789437 0.956628191675411
0.185057 1 2736 2859 0.0003497726477789437 0.9569779643231899
0.185154 1 2737 2859 0.0003497726477789437 0.9573277369709688
0.185259 1 2738 2859 0.0003497726477789437 0.9576775096187479
0.185654 1 2739 2859 0.0003497726477789437 0.9580272822665268
0.185941 1 2740 2859 0.0003497726477789437 0.9583770549143057
0.186934 1 2741 2859 0.0003497726477789437 0.9587268275620846
0.187031 1 2742 2859 0.0003497726477789437 0.9590766002098636
0.187305 1 2743 2859 0.0003497726477789437 0.9594263728576425
0.187658 1 2744 2859 0.0003497726477789437 0.9597761455054215
0.187693 1 2745 2859 0.0003497726477789437 0.9601259181532005
0.187702 1 2746 2859 0.0003497726477789437 0.9604756908009794
0.187748 1 2747 2859 0.0003497726477789437 0.9608254634487583
0.187792 1 2748 2859 0.0003497726477789437 0.9611752360965372
0.188752 1 2749 2859 0.0003497726477789437 0.9615250087443162
0.18938 1 2750 2859 0.0003497726477789437 0.9618747813920951
0.189388 1 2751 2859 0.0003497726477789437 0.9622245540398741
0.1901 1 2752 2859 0.0003497726477789437 0.962574326687653
0.190967 1 2753 2859 0.0003497726477789437 0.962924099335432
0.191809 1 2754 2859 0.0003497726477789437 0.9632738719832109
0.192019 1 2755 2859 0.0003497726477789437 0.9636236446309898
0.192364 1 2756 2859 0.0003497726477789437 0.9639734172787688
0.192416 1 2757 2859 0.0003497726477789437 0.9643231899265478
0.192473 1 2758 2859 0.0003497726477789437 0.9646729625743267
0.192714 1 2759 2859 0.0003497726477789437 0.9650227352221056
0.193283 1 2760 2859 0.0003497726477789437 0.9653725078698846
0.193878 1 2761 2859 0.0003497726477789437 0.9657222805176635
0.193909 1 2762 2859 0.0003497726477789437 0.9660720531654424
0.195271 1 2763 2859 0.0003497726477789437 0.9664218258132214
0.19532 1 2764 2859 0.0003497726477789437 0.9667715984610004
0.195562 1 2765 2859 0.0003497726477789437 0.9671213711087793
0.195577 1 2766 2859 0.0003497726477789437 0.9674711437565582
0.196502 1 2767 2859 0.0003497726477789437 0.9678209164043372
0.197489 1 2768 2859 0.0003497726477789437 0.9681706890521161
0.197592 1 2769 2859 0.0003497726477789437 0.968520461699895
0.197989 1 2770 2859 0.0003497726477789437 0.968870234347674
0.198238 1 2771 2859 0.0003497726477789437 0.969220006995453
0.198422 1 2772 2859 0.0003497726477789437 0.9695697796432319
0.198739 1 2773 2859 0.0003497726477789437 0.9699195522910108
0.199886 1 2774 2859 0.0003497726477789437 0.9702693249387898
0.200606 1 2775 2859 0.0003497726477789437 0.9706190975865687
0.201657 1 2776 2859 0.0003497726477789437 0.9709688702343476
0.201929 1 2777 2859 0.0003497726477789437 0.9713186428821267
0.201953 1 2778 2859 0.0003497726477789437 0.9716684155299056
0.202101 1 2779 2859 0.0003497726477789437 0.9720181881776845
0.202171 1 2780 2859 0.0003497726477789437 0.9723679608254634
0.202368 1 2781 2859 0.0003497726477789437 0.9727177334732424
0.204819 1 2782 2859 0.0003497726477789437 0.9730675061210213
0.20543 1 2783 2859 0.0003497726477789437 0.9734172787688002
0.205442 1 2784 2859 0.0003497726477789437 0.9737670514165793
0.205752 1 2785 2859 0.0003497726477789437 0.9741168240643582
0.205763 1 2786 2859 0.0003497726477789437 0.9744665967121371
0.206452 1 2787 2859 0.0003497726477789437 0.974816369359916
0.206905 1 2788 2859 0.0003497726477789437 0.975166142007695
0.207057 1 2789 2859 0.0003497726477789437 0.9755159146554739
0.207305 1 2790 2859 0.0003497726477789437 0.9758656873032528
0.20752 1 2791 2859 0.0003497726477789437 0.9762154599510319
0.208378 1 2792 2859 0.0003497726477789437 0.9765652325988108
0.20909 1 2793 2859 0.0003497726477789437 0.9769150052465897
0.209592 1 2794 2859 0.0003497726477789437 0.9772647778943686
0.209627 1 2795 2859 0.0003497726477789437 0.9776145505421476
0.209947 1 2796 2859 0.0003497726477789437 0.9779643231899265
0.211397 1 2797 2859 0.0003497726477789437 0.9783140958377055
0.211763 1 2798 2859 0.0003497726477789437 0.9786638684854845
0.213079 1 2799 2859 0.0003497726477789437 0.9790136411332634
0.213135 1 2800 2859 0.0003497726477789437 0.9793634137810423
0.213984 1 2801 2859 0.0003497726477789437 0.9797131864288212
0.218756 1 2802 2859 0.0003497726477789437 0.9800629590766002
0.219346 1 2803 2859 0.0003497726477789437 0.9804127317243791
0.219902 1 2804 2859 0.0003497726477789437 0.9807625043721581
0.220336 1 2805 2859 0.0003497726477789437 0.9811122770199371
0.220382 1 2806 2859 0.0003497726477789437 0.981462049667716
0.221324 1 2807 2859 0.0003497726477789437 0.9818118223154949
0.228204 1 2808 2859 0.0003497726477789437 0.9821615949632738
0.229435 1 2809 2859 0.0003497726477789437 0.9825113676110528
0.229941 1 2810 2859 0.0003497726477789437 0.9828611402588318
0.230478 1 2811 2859 0.0003497726477789437 0.9832109129066107
0.232411 1 2812 2859 0.0003497726477789437 0.9835606855543897
0.233482 1 2813 2859 0.0003497726477789437 0.9839104582021686
0.234039 1 2814 2859 0.0003497726477789437 0.9842602308499475
0.23473 1 2815 2859 0.0003497726477789437 0.9846100034977264
0.235703 1 2816 2859 0.0003497726477789437 0.9849597761455055
0.238705 1 2817 2859 0.0003497726477789437 0.9853095487932844
0.240071 1 2818 2859 0.0003497726477789437 0.9856593214410633
0.24016 1 2819 2859 0.0003497726477789437 0.9860090940888423
0.240373 1 2820 2859 0.0003497726477789437 0.9863588667366212
0.240602 1 2821 2859 0.0003497726477789437 0.9867086393844001
0.241321 1 2822 2859 0.0003497726477789437 0.987058412032179
0.242512 1 2823 2859 0.0003497726477789437 0.9874081846799581
0.251326 1 2824 2859 0.0003497726477789437 0.987757957327737
0.251832 1 2825 2859 0.0003497726477789437 0.9881077299755159
0.252724 1 2826 2859 0.0003497726477789437 0.9884575026232949
0.258834 1 2827 2859 0.0003497726477789437 0.9888072752710738
0.259499 1 2828 2859 0.0003497726477789437 0.9891570479188527
0.264111 1 2829 2859 0.0003497726477789437 0.9895068205666316
0.266617 1 2830 2859 0.0003497726477789437 0.9898565932144107
0.268662 1 2831 2859 0.0003497726477789437 0.9902063658621896
0.270189 1 2832 2859 0.0003497726477789437 0.9905561385099685
0.277761 1 2833 2859 0.0003497726477789437 0.9909059111577475
0.283214 1 2834 2859 0.0003497726477789437 0.9912556838055264
0.287701 1 2835 2859 0.0003497726477789437 0.9916054564533053
0.288269 1 2836 2859 0.0003497726477789437 0.9919552291010842
0.298012 1 2837 2859 0.0003497726477789437 0.9923050017488633
0.300485 1 2838 2859 0.0003497726477789437 0.9926547743966422
0.301448 1 2839 2859 0.0003497726477789437 0.9930045470444211
0.301466 1 2840 2859 0.0003497726477789437 0.9933543196922001
0.30839 1 2841 2859 0.0003497726477789437 0.993704092339979
0.312232 1 2842 2859 0.0003497726477789437 0.9940538649877579
0.314527 1 2843 2859 0.0003497726477789437 0.9944036376355369
0.316561 1 2844 2859 0.0003497726477789437 0.9947534102833159
0.31911 1 2845 2859 0.0003497726477789437 0.9951031829310948
0.323049 1 2846 2859 0.0003497726477789437 0.9954529555788737
0.327049 1 2847 2859 0.0003497726477789437 0.9958027282266527
0.328662 1 2848 2859 0.0003497726477789437 0.9961525008744316
0.328817 1 2849 2859 0.0003497726477789437 0.9965022735222105
0.329576 1 2850 2859 0.0003497726477789437 0.9968520461699895
0.330019 1 2851 2859 0.0003497726477789437 0.9972018188177685
0.335778 1 2852 2859 0.0003497726477789437 0.9975515914655474
0.341288 1 2853 2859 0.0003497726477789437 0.9979013641133263
0.346803 1 2854 2859 0.0003497726477789437 0.9982511367611053
0.363252 1 2855 2859 0.0003497726477789437 0.9986009094088842
0.380466 1 2856 2859 0.0003497726477789437 0.9989506820566632
0.390229 1 2857 2859 0.0003497726477789437 0.9993004547044421
0.412619 1 2858 2859 0.0003497726477789437 0.9996502273522211
0.427514 1 2859 2859 0.0003497726477789437 1.0


==> plots/flask_cdf/data/cdf_2_medium_torchserve.txt <==
0.0 1 1 2725 0.0003669724770642202 0.0003669724770642202
0.025394 1 2 2725 0.0003669724770642202 0.0007339449541284404
0.0285265 1 3 2725 0.0003669724770642202 0.0011009174311926607
0.0293648 1 4 2725 0.0003669724770642202 0.0014678899082568807
0.0294256 1 5 2725 0.0003669724770642202 0.001834862385321101
0.030014 1 6 2725 0.0003669724770642202 0.0022018348623853213
0.0305586 1 7 2725 0.0003669724770642202 0.002568807339449541
0.0306201 1 8 2725 0.0003669724770642202 0.0029357798165137615
0.0308702 1 9 2725 0.0003669724770642202 0.0033027522935779817
0.0309706 1 10 2725 0.0003669724770642202 0.003669724770642202
0.0321102 1 11 2725 0.0003669724770642202 0.004036697247706422
0.0324252 1 12 2725 0.0003669724770642202 0.004403669724770643
0.0346506 1 13 2725 0.0003669724770642202 0.0047706422018348625
0.0346956 1 14 2725 0.0003669724770642202 0.005137614678899082
0.0352495 1 15 2725 0.0003669724770642202 0.005504587155963303
0.0352712 1 16 2725 0.0003669724770642202 0.005871559633027523
0.0360169 1 17 2725 0.0003669724770642202 0.006238532110091743
0.0366321 1 18 2725 0.0003669724770642202 0.0066055045871559635
0.0368288 1 19 2725 0.0003669724770642202 0.006972477064220183
0.0374277 1 20 2725 0.0003669724770642202 0.007339449541284404
0.0375762 1 21 2725 0.0003669724770642202 0.007706422018348624
0.0377214 1 22 2725 0.0003669724770642202 0.008073394495412844
0.0379121 1 23 2725 0.0003669724770642202 0.008440366972477064
0.0379484 1 24 2725 0.0003669724770642202 0.008807339449541285
0.0381498 1 25 2725 0.0003669724770642202 0.009174311926605505
0.0388258 1 26 2725 0.0003669724770642202 0.009541284403669725
0.0390959 1 27 2725 0.0003669724770642202 0.009908256880733945
0.0393453 1 28 2725 0.0003669724770642202 0.010275229357798165
0.0396163 1 29 2725 0.0003669724770642202 0.010642201834862385
0.0396674 1 30 2725 0.0003669724770642202 0.011009174311926606
0.039695 1 31 2725 0.0003669724770642202 0.011376146788990826
0.0397484 1 32 2725 0.0003669724770642202 0.011743119266055046
0.0398142 1 33 2725 0.0003669724770642202 0.012110091743119266
0.0413449 1 34 2725 0.0003669724770642202 0.012477064220183486
0.0416069 1 35 2725 0.0003669724770642202 0.012844036697247707
0.0416241 1 36 2725 0.0003669724770642202 0.013211009174311927
0.0417852 1 37 2725 0.0003669724770642202 0.013577981651376147
0.0421445 1 38 2725 0.0003669724770642202 0.013944954128440367
0.042377 1 39 2725 0.0003669724770642202 0.014311926605504587
0.0424953 1 40 2725 0.0003669724770642202 0.014678899082568808
0.0426335 1 41 2725 0.0003669724770642202 0.015045871559633028
0.042901 1 42 2725 0.0003669724770642202 0.015412844036697248
0.0430603 1 43 2725 0.0003669724770642202 0.01577981651376147
0.043293 1 44 2725 0.0003669724770642202 0.016146788990825688
0.0433609 1 45 2725 0.0003669724770642202 0.01651376146788991
0.0436721 1 46 2725 0.0003669724770642202 0.016880733944954127
0.0438073 1 47 2725 0.0003669724770642202 0.01724770642201835
0.0441961 1 48 2725 0.0003669724770642202 0.01761467889908257
0.0442712 1 49 2725 0.0003669724770642202 0.01798165137614679
0.044637 1 50 2725 0.0003669724770642202 0.01834862385321101
0.0452254 1 51 2725 0.0003669724770642202 0.01871559633027523
0.0457213 1 52 2725 0.0003669724770642202 0.01908256880733945
0.0459182 1 53 2725 0.0003669724770642202 0.019449541284403668
0.0459323 1 54 2725 0.0003669724770642202 0.01981651376146789
0.0460145 1 55 2725 0.0003669724770642202 0.02018348623853211
0.0460749 1 56 2725 0.0003669724770642202 0.02055045871559633
0.0460958 1 57 2725 0.0003669724770642202 0.02091743119266055
0.0462396 1 58 2725 0.0003669724770642202 0.02128440366972477
0.0463827 1 59 2725 0.0003669724770642202 0.02165137614678899
0.0466442 1 60 2725 0.0003669724770642202 0.022018348623853212
0.0467846 1 61 2725 0.0003669724770642202 0.02238532110091743
0.0470414 1 62 2725 0.0003669724770642202 0.022752293577981652
0.0473747 1 63 2725 0.0003669724770642202 0.02311926605504587
0.0475202 1 64 2725 0.0003669724770642202 0.02348623853211009
0.0475752 1 65 2725 0.0003669724770642202 0.023853211009174313
0.0476356 1 66 2725 0.0003669724770642202 0.02422018348623853
0.0476551 1 67 2725 0.0003669724770642202 0.024587155963302753
0.0478258 1 68 2725 0.0003669724770642202 0.02495412844036697
0.0478444 1 69 2725 0.0003669724770642202 0.025321100917431193
0.0480576 1 70 2725 0.0003669724770642202 0.025688073394495414
0.048197 1 71 2725 0.0003669724770642202 0.026055045871559632
0.0485017 1 72 2725 0.0003669724770642202 0.026422018348623854
0.0485957 1 73 2725 0.0003669724770642202 0.026788990825688072
0.0486262 1 74 2725 0.0003669724770642202 0.027155963302752294
0.0486264 1 75 2725 0.0003669724770642202 0.027522935779816515
0.0487635 1 76 2725 0.0003669724770642202 0.027889908256880733
0.0487919 1 77 2725 0.0003669724770642202 0.028256880733944955
0.048924 1 78 2725 0.0003669724770642202 0.028623853211009173
0.0490329 1 79 2725 0.0003669724770642202 0.028990825688073395
0.0490723 1 80 2725 0.0003669724770642202 0.029357798165137616
0.0491347 1 81 2725 0.0003669724770642202 0.029724770642201834
0.0492733 1 82 2725 0.0003669724770642202 0.030091743119266056
0.049458 1 83 2725 0.0003669724770642202 0.030458715596330274
0.0494883 1 84 2725 0.0003669724770642202 0.030825688073394496
0.0495627 1 85 2725 0.0003669724770642202 0.031192660550458717
0.0496757 1 86 2725 0.0003669724770642202 0.03155963302752294
0.0496986 1 87 2725 0.0003669724770642202 0.031926605504587154
0.0498276 1 88 2725 0.0003669724770642202 0.032293577981651375
0.0500703 1 89 2725 0.0003669724770642202 0.0326605504587156
0.0501287 1 90 2725 0.0003669724770642202 0.03302752293577982
0.0503645 1 91 2725 0.0003669724770642202 0.03339449541284404
0.0503678 1 92 2725 0.0003669724770642202 0.033761467889908255
0.0503831 1 93 2725 0.0003669724770642202 0.034128440366972476
0.0508492 1 94 2725 0.0003669724770642202 0.0344954128440367
0.0509703 1 95 2725 0.0003669724770642202 0.03486238532110092
0.0510356 1 96 2725 0.0003669724770642202 0.03522935779816514
0.051064 1 97 2725 0.0003669724770642202 0.035596330275229356
0.051084 1 98 2725 0.0003669724770642202 0.03596330275229358
0.0511014 1 99 2725 0.0003669724770642202 0.0363302752293578
0.0511382 1 100 2725 0.0003669724770642202 0.03669724770642202
0.0513597 1 101 2725 0.0003669724770642202 0.03706422018348624
0.0514321 1 102 2725 0.0003669724770642202 0.03743119266055046
0.051455 1 103 2725 0.0003669724770642202 0.03779816513761468
0.051482 1 104 2725 0.0003669724770642202 0.0381651376146789
0.0516489 1 105 2725 0.0003669724770642202 0.03853211009174312
0.051759 1 106 2725 0.0003669724770642202 0.038899082568807336
0.0518303 1 107 2725 0.0003669724770642202 0.03926605504587156
0.0519643 1 108 2725 0.0003669724770642202 0.03963302752293578
0.052165 1 109 2725 0.0003669724770642202 0.04
0.0522096 1 110 2725 0.0003669724770642202 0.04036697247706422
0.0523148 1 111 2725 0.0003669724770642202 0.04073394495412844
0.0524998 1 112 2725 0.0003669724770642202 0.04110091743119266
0.0525191 1 113 2725 0.0003669724770642202 0.04146788990825688
0.0525343 1 114 2725 0.0003669724770642202 0.0418348623853211
0.0525877 1 115 2725 0.0003669724770642202 0.04220183486238532
0.0526056 1 116 2725 0.0003669724770642202 0.04256880733944954
0.0526228 1 117 2725 0.0003669724770642202 0.04293577981651376
0.052696 1 118 2725 0.0003669724770642202 0.04330275229357798
0.052814 1 119 2725 0.0003669724770642202 0.0436697247706422
0.0529206 1 120 2725 0.0003669724770642202 0.044036697247706424
0.0530145 1 121 2725 0.0003669724770642202 0.04440366972477064
0.0531917 1 122 2725 0.0003669724770642202 0.04477064220183486
0.0532718 1 123 2725 0.0003669724770642202 0.04513761467889908
0.0536461 1 124 2725 0.0003669724770642202 0.045504587155963304
0.0536997 1 125 2725 0.0003669724770642202 0.045871559633027525
0.0538762 1 126 2725 0.0003669724770642202 0.04623853211009174
0.05388 1 127 2725 0.0003669724770642202 0.04660550458715596
0.0539131 1 128 2725 0.0003669724770642202 0.04697247706422018
0.0540042 1 129 2725 0.0003669724770642202 0.047339449541284405
0.0542622 1 130 2725 0.0003669724770642202 0.047706422018348627
0.0543098 1 131 2725 0.0003669724770642202 0.04807339449541284
0.0543191 1 132 2725 0.0003669724770642202 0.04844036697247706
0.0543432 1 133 2725 0.0003669724770642202 0.048807339449541284
0.0544481 1 134 2725 0.0003669724770642202 0.049174311926605506
0.0545635 1 135 2725 0.0003669724770642202 0.04954128440366973
0.0546584 1 136 2725 0.0003669724770642202 0.04990825688073394
0.0546882 1 137 2725 0.0003669724770642202 0.050275229357798164
0.0548263 1 138 2725 0.0003669724770642202 0.050642201834862385
0.0549073 1 139 2725 0.0003669724770642202 0.05100917431192661
0.0550845 1 140 2725 0.0003669724770642202 0.05137614678899083
0.0551262 1 141 2725 0.0003669724770642202 0.05174311926605504
0.0553062 1 142 2725 0.0003669724770642202 0.052110091743119265
0.0553122 1 143 2725 0.0003669724770642202 0.052477064220183486
0.0553813 1 144 2725 0.0003669724770642202 0.05284403669724771
0.0554569 1 145 2725 0.0003669724770642202 0.05321100917431193
0.0556331 1 146 2725 0.0003669724770642202 0.053577981651376144
0.0557406 1 147 2725 0.0003669724770642202 0.053944954128440366
0.0557594 1 148 2725 0.0003669724770642202 0.05431192660550459
0.0557687 1 149 2725 0.0003669724770642202 0.05467889908256881
0.0557892 1 150 2725 0.0003669724770642202 0.05504587155963303
0.0558867 1 151 2725 0.0003669724770642202 0.055412844036697245
0.0559893 1 152 2725 0.0003669724770642202 0.05577981651376147
0.0559967 1 153 2725 0.0003669724770642202 0.05614678899082569
0.0560186 1 154 2725 0.0003669724770642202 0.05651376146788991
0.056036 1 155 2725 0.0003669724770642202 0.05688073394495413
0.0561321 1 156 2725 0.0003669724770642202 0.057247706422018346
0.0561535 1 157 2725 0.0003669724770642202 0.05761467889908257
0.0561626 1 158 2725 0.0003669724770642202 0.05798165137614679
0.0562031 1 159 2725 0.0003669724770642202 0.05834862385321101
0.056206 1 160 2725 0.0003669724770642202 0.05871559633027523
0.0562654 1 161 2725 0.0003669724770642202 0.05908256880733945
0.0564408 1 162 2725 0.0003669724770642202 0.05944954128440367
0.0564423 1 163 2725 0.0003669724770642202 0.05981651376146789
0.0567989 1 164 2725 0.0003669724770642202 0.06018348623853211
0.056855 1 165 2725 0.0003669724770642202 0.060550458715596334
0.0568795 1 166 2725 0.0003669724770642202 0.06091743119266055
0.0568914 1 167 2725 0.0003669724770642202 0.06128440366972477
0.0569363 1 168 2725 0.0003669724770642202 0.06165137614678899
0.0570254 1 169 2725 0.0003669724770642202 0.06201834862385321
0.0570688 1 170 2725 0.0003669724770642202 0.062385321100917435
0.057163 1 171 2725 0.0003669724770642202 0.06275229357798165
0.0573325 1 172 2725 0.0003669724770642202 0.06311926605504588
0.057415 1 173 2725 0.0003669724770642202 0.06348623853211009
0.0575211 1 174 2725 0.0003669724770642202 0.06385321100917431
0.057622 1 175 2725 0.0003669724770642202 0.06422018348623854
0.0576532 1 176 2725 0.0003669724770642202 0.06458715596330275
0.0576589 1 177 2725 0.0003669724770642202 0.06495412844036698
0.0577059 1 178 2725 0.0003669724770642202 0.0653211009174312
0.0578051 1 179 2725 0.0003669724770642202 0.06568807339449541
0.0578566 1 180 2725 0.0003669724770642202 0.06605504587155964
0.0580077 1 181 2725 0.0003669724770642202 0.06642201834862385
0.0581539 1 182 2725 0.0003669724770642202 0.06678899082568808
0.0581665 1 183 2725 0.0003669724770642202 0.0671559633027523
0.0581887 1 184 2725 0.0003669724770642202 0.06752293577981651
0.0582168 1 185 2725 0.0003669724770642202 0.06788990825688074
0.0582871 1 186 2725 0.0003669724770642202 0.06825688073394495
0.0583229 1 187 2725 0.0003669724770642202 0.06862385321100918
0.0583482 1 188 2725 0.0003669724770642202 0.0689908256880734
0.0585752 1 189 2725 0.0003669724770642202 0.06935779816513761
0.0587218 1 190 2725 0.0003669724770642202 0.06972477064220184
0.058769 1 191 2725 0.0003669724770642202 0.07009174311926605
0.0589235 1 192 2725 0.0003669724770642202 0.07045871559633028
0.059118 1 193 2725 0.0003669724770642202 0.0708256880733945
0.0592432 1 194 2725 0.0003669724770642202 0.07119266055045871
0.0592494 1 195 2725 0.0003669724770642202 0.07155963302752294
0.0592515 1 196 2725 0.0003669724770642202 0.07192660550458715
0.0597501 1 197 2725 0.0003669724770642202 0.07229357798165138
0.0597634 1 198 2725 0.0003669724770642202 0.0726605504587156
0.0597718 1 199 2725 0.0003669724770642202 0.07302752293577981
0.059792 1 200 2725 0.0003669724770642202 0.07339449541284404
0.0598369 1 201 2725 0.0003669724770642202 0.07376146788990826
0.0598459 1 202 2725 0.0003669724770642202 0.07412844036697248
0.0598505 1 203 2725 0.0003669724770642202 0.0744954128440367
0.0598989 1 204 2725 0.0003669724770642202 0.07486238532110091
0.0599141 1 205 2725 0.0003669724770642202 0.07522935779816514
0.0599282 1 206 2725 0.0003669724770642202 0.07559633027522936
0.059936 1 207 2725 0.0003669724770642202 0.07596330275229357
0.0599725 1 208 2725 0.0003669724770642202 0.0763302752293578
0.0599747 1 209 2725 0.0003669724770642202 0.07669724770642201
0.0599825 1 210 2725 0.0003669724770642202 0.07706422018348624
0.0600157 1 211 2725 0.0003669724770642202 0.07743119266055046
0.0600204 1 212 2725 0.0003669724770642202 0.07779816513761467
0.0600657 1 213 2725 0.0003669724770642202 0.0781651376146789
0.0600841 1 214 2725 0.0003669724770642202 0.07853211009174312
0.0602582 1 215 2725 0.0003669724770642202 0.07889908256880734
0.0602705 1 216 2725 0.0003669724770642202 0.07926605504587156
0.0602996 1 217 2725 0.0003669724770642202 0.07963302752293577
0.0603955 1 218 2725 0.0003669724770642202 0.08
0.060463 1 219 2725 0.0003669724770642202 0.08036697247706422
0.0605564 1 220 2725 0.0003669724770642202 0.08073394495412844
0.0605681 1 221 2725 0.0003669724770642202 0.08110091743119266
0.0606878 1 222 2725 0.0003669724770642202 0.08146788990825687
0.0606904 1 223 2725 0.0003669724770642202 0.0818348623853211
0.0607588 1 224 2725 0.0003669724770642202 0.08220183486238532
0.0607815 1 225 2725 0.0003669724770642202 0.08256880733944955
0.0608664 1 226 2725 0.0003669724770642202 0.08293577981651376
0.0609448 1 227 2725 0.0003669724770642202 0.08330275229357798
0.0609894 1 228 2725 0.0003669724770642202 0.0836697247706422
0.06107 1 229 2725 0.0003669724770642202 0.08403669724770642
0.06108 1 230 2725 0.0003669724770642202 0.08440366972477065
0.0612903 1 231 2725 0.0003669724770642202 0.08477064220183486
0.0614114 1 232 2725 0.0003669724770642202 0.08513761467889908
0.0614145 1 233 2725 0.0003669724770642202 0.0855045871559633
0.0615575 1 234 2725 0.0003669724770642202 0.08587155963302752
0.0618808 1 235 2725 0.0003669724770642202 0.08623853211009175
0.0618837 1 236 2725 0.0003669724770642202 0.08660550458715596
0.0619204 1 237 2725 0.0003669724770642202 0.08697247706422018
0.0619209 1 238 2725 0.0003669724770642202 0.0873394495412844
0.0619342 1 239 2725 0.0003669724770642202 0.08770642201834862
0.0619643 1 240 2725 0.0003669724770642202 0.08807339449541285
0.0619826 1 241 2725 0.0003669724770642202 0.08844036697247706
0.0620775 1 242 2725 0.0003669724770642202 0.08880733944954128
0.0620894 1 243 2725 0.0003669724770642202 0.0891743119266055
0.0621004 1 244 2725 0.0003669724770642202 0.08954128440366972
0.0621095 1 245 2725 0.0003669724770642202 0.08990825688073395
0.0621731 1 246 2725 0.0003669724770642202 0.09027522935779816
0.0621867 1 247 2725 0.0003669724770642202 0.09064220183486238
0.0622191 1 248 2725 0.0003669724770642202 0.09100917431192661
0.0622587 1 249 2725 0.0003669724770642202 0.09137614678899082
0.0623043 1 250 2725 0.0003669724770642202 0.09174311926605505
0.0624876 1 251 2725 0.0003669724770642202 0.09211009174311927
0.0625672 1 252 2725 0.0003669724770642202 0.09247706422018348
0.0625896 1 253 2725 0.0003669724770642202 0.09284403669724771
0.0626791 1 254 2725 0.0003669724770642202 0.09321100917431192
0.062717 1 255 2725 0.0003669724770642202 0.09357798165137615
0.062721 1 256 2725 0.0003669724770642202 0.09394495412844037
0.0627792 1 257 2725 0.0003669724770642202 0.09431192660550458
0.062978 1 258 2725 0.0003669724770642202 0.09467889908256881
0.0629907 1 259 2725 0.0003669724770642202 0.09504587155963302
0.0630181 1 260 2725 0.0003669724770642202 0.09541284403669725
0.0630922 1 261 2725 0.0003669724770642202 0.09577981651376147
0.063112 1 262 2725 0.0003669724770642202 0.09614678899082568
0.0631318 1 263 2725 0.0003669724770642202 0.09651376146788991
0.0631895 1 264 2725 0.0003669724770642202 0.09688073394495413
0.0633202 1 265 2725 0.0003669724770642202 0.09724770642201835
0.0633743 1 266 2725 0.0003669724770642202 0.09761467889908257
0.063483 1 267 2725 0.0003669724770642202 0.09798165137614678
0.0635507 1 268 2725 0.0003669724770642202 0.09834862385321101
0.0635796 1 269 2725 0.0003669724770642202 0.09871559633027523
0.0636103 1 270 2725 0.0003669724770642202 0.09908256880733946
0.0637376 1 271 2725 0.0003669724770642202 0.09944954128440367
0.0638592 1 272 2725 0.0003669724770642202 0.09981651376146788
0.0638652 1 273 2725 0.0003669724770642202 0.10018348623853211
0.0638778 1 274 2725 0.0003669724770642202 0.10055045871559633
0.0638988 1 275 2725 0.0003669724770642202 0.10091743119266056
0.06391 1 276 2725 0.0003669724770642202 0.10128440366972477
0.0640016 1 277 2725 0.0003669724770642202 0.10165137614678899
0.0640028 1 278 2725 0.0003669724770642202 0.10201834862385321
0.0640152 1 279 2725 0.0003669724770642202 0.10238532110091743
0.0640264 1 280 2725 0.0003669724770642202 0.10275229357798166
0.0640655 1 281 2725 0.0003669724770642202 0.10311926605504587
0.0641863 1 282 2725 0.0003669724770642202 0.10348623853211009
0.0644491 1 283 2725 0.0003669724770642202 0.10385321100917431
0.0645053 1 284 2725 0.0003669724770642202 0.10422018348623853
0.0645535 1 285 2725 0.0003669724770642202 0.10458715596330276
0.0645981 1 286 2725 0.0003669724770642202 0.10495412844036697
0.0646234 1 287 2725 0.0003669724770642202 0.10532110091743119
0.0647838 1 288 2725 0.0003669724770642202 0.10568807339449542
0.0648391 1 289 2725 0.0003669724770642202 0.10605504587155963
0.0648615 1 290 2725 0.0003669724770642202 0.10642201834862386
0.0649602 1 291 2725 0.0003669724770642202 0.10678899082568807
0.0649681 1 292 2725 0.0003669724770642202 0.10715596330275229
0.0650342 1 293 2725 0.0003669724770642202 0.10752293577981652
0.0651152 1 294 2725 0.0003669724770642202 0.10788990825688073
0.0651205 1 295 2725 0.0003669724770642202 0.10825688073394496
0.0651422 1 296 2725 0.0003669724770642202 0.10862385321100917
0.0651519 1 297 2725 0.0003669724770642202 0.10899082568807339
0.0651855 1 298 2725 0.0003669724770642202 0.10935779816513762
0.0651872 1 299 2725 0.0003669724770642202 0.10972477064220183
0.0652349 1 300 2725 0.0003669724770642202 0.11009174311926606
0.0652413 1 301 2725 0.0003669724770642202 0.11045871559633028
0.0654142 1 302 2725 0.0003669724770642202 0.11082568807339449
0.0655372 1 303 2725 0.0003669724770642202 0.11119266055045872
0.0656013 1 304 2725 0.0003669724770642202 0.11155963302752293
0.0656073 1 305 2725 0.0003669724770642202 0.11192660550458716
0.0657418 1 306 2725 0.0003669724770642202 0.11229357798165138
0.065768 1 307 2725 0.0003669724770642202 0.11266055045871559
0.0658348 1 308 2725 0.0003669724770642202 0.11302752293577982
0.0659008 1 309 2725 0.0003669724770642202 0.11339449541284403
0.0660517 1 310 2725 0.0003669724770642202 0.11376146788990826
0.0661166 1 311 2725 0.0003669724770642202 0.11412844036697248
0.0661912 1 312 2725 0.0003669724770642202 0.11449541284403669
0.0662205 1 313 2725 0.0003669724770642202 0.11486238532110092
0.0662649 1 314 2725 0.0003669724770642202 0.11522935779816514
0.0662668 1 315 2725 0.0003669724770642202 0.11559633027522936
0.06636 1 316 2725 0.0003669724770642202 0.11596330275229358
0.0663953 1 317 2725 0.0003669724770642202 0.1163302752293578
0.0664239 1 318 2725 0.0003669724770642202 0.11669724770642202
0.0665007 1 319 2725 0.0003669724770642202 0.11706422018348624
0.0665333 1 320 2725 0.0003669724770642202 0.11743119266055047
0.0665541 1 321 2725 0.0003669724770642202 0.11779816513761468
0.0666163 1 322 2725 0.0003669724770642202 0.1181651376146789
0.0667064 1 323 2725 0.0003669724770642202 0.11853211009174312
0.0667887 1 324 2725 0.0003669724770642202 0.11889908256880734
0.0668182 1 325 2725 0.0003669724770642202 0.11926605504587157
0.066824 1 326 2725 0.0003669724770642202 0.11963302752293578
0.066993 1 327 2725 0.0003669724770642202 0.12
0.0670557 1 328 2725 0.0003669724770642202 0.12036697247706422
0.0670612 1 329 2725 0.0003669724770642202 0.12073394495412844
0.0671012 1 330 2725 0.0003669724770642202 0.12110091743119267
0.0671699 1 331 2725 0.0003669724770642202 0.12146788990825688
0.0671802 1 332 2725 0.0003669724770642202 0.1218348623853211
0.0673728 1 333 2725 0.0003669724770642202 0.12220183486238533
0.0674658 1 334 2725 0.0003669724770642202 0.12256880733944954
0.0674882 1 335 2725 0.0003669724770642202 0.12293577981651377
0.0675795 1 336 2725 0.0003669724770642202 0.12330275229357798
0.0676088 1 337 2725 0.0003669724770642202 0.1236697247706422
0.067626 1 338 2725 0.0003669724770642202 0.12403669724770643
0.0677395 1 339 2725 0.0003669724770642202 0.12440366972477064
0.0677547 1 340 2725 0.0003669724770642202 0.12477064220183487
0.0679555 1 341 2725 0.0003669724770642202 0.12513761467889908
0.0680883 1 342 2725 0.0003669724770642202 0.1255045871559633
0.0681224 1 343 2725 0.0003669724770642202 0.1258715596330275
0.0681548 1 344 2725 0.0003669724770642202 0.12623853211009176
0.0681679 1 345 2725 0.0003669724770642202 0.12660550458715597
0.0681727 1 346 2725 0.0003669724770642202 0.12697247706422018
0.0681746 1 347 2725 0.0003669724770642202 0.1273394495412844
0.0682111 1 348 2725 0.0003669724770642202 0.12770642201834861
0.0682459 1 349 2725 0.0003669724770642202 0.12807339449541286
0.0682931 1 350 2725 0.0003669724770642202 0.12844036697247707
0.0686204 1 351 2725 0.0003669724770642202 0.12880733944954129
0.0686238 1 352 2725 0.0003669724770642202 0.1291743119266055
0.0686381 1 353 2725 0.0003669724770642202 0.12954128440366972
0.0686464 1 354 2725 0.0003669724770642202 0.12990825688073396
0.0686655 1 355 2725 0.0003669724770642202 0.13027522935779817
0.0687447 1 356 2725 0.0003669724770642202 0.1306422018348624
0.0687819 1 357 2725 0.0003669724770642202 0.1310091743119266
0.0689862 1 358 2725 0.0003669724770642202 0.13137614678899082
0.0690174 1 359 2725 0.0003669724770642202 0.13174311926605506
0.0690513 1 360 2725 0.0003669724770642202 0.13211009174311927
0.0691874 1 361 2725 0.0003669724770642202 0.1324770642201835
0.0692334 1 362 2725 0.0003669724770642202 0.1328440366972477
0.0692799 1 363 2725 0.0003669724770642202 0.13321100917431192
0.0692952 1 364 2725 0.0003669724770642202 0.13357798165137616
0.0693402 1 365 2725 0.0003669724770642202 0.13394495412844037
0.0693417 1 366 2725 0.0003669724770642202 0.1343119266055046
0.069351 1 367 2725 0.0003669724770642202 0.1346788990825688
0.0694625 1 368 2725 0.0003669724770642202 0.13504587155963302
0.0694706 1 369 2725 0.0003669724770642202 0.13541284403669726
0.0695264 1 370 2725 0.0003669724770642202 0.13577981651376148
0.0696425 1 371 2725 0.0003669724770642202 0.1361467889908257
0.0696652 1 372 2725 0.0003669724770642202 0.1365137614678899
0.0697646 1 373 2725 0.0003669724770642202 0.13688073394495412
0.0699346 1 374 2725 0.0003669724770642202 0.13724770642201836
0.0699701 1 375 2725 0.0003669724770642202 0.13761467889908258
0.069983 1 376 2725 0.0003669724770642202 0.1379816513761468
0.0700371 1 377 2725 0.0003669724770642202 0.138348623853211
0.070039 1 378 2725 0.0003669724770642202 0.13871559633027522
0.0700796 1 379 2725 0.0003669724770642202 0.13908256880733946
0.0701029 1 380 2725 0.0003669724770642202 0.13944954128440368
0.0701532 1 381 2725 0.0003669724770642202 0.1398165137614679
0.0702908 1 382 2725 0.0003669724770642202 0.1401834862385321
0.0703094 1 383 2725 0.0003669724770642202 0.14055045871559632
0.0703328 1 384 2725 0.0003669724770642202 0.14091743119266056
0.070334 1 385 2725 0.0003669724770642202 0.14128440366972478
0.0703347 1 386 2725 0.0003669724770642202 0.141651376146789
0.0703952 1 387 2725 0.0003669724770642202 0.1420183486238532
0.0705659 1 388 2725 0.0003669724770642202 0.14238532110091742
0.0705743 1 389 2725 0.0003669724770642202 0.14275229357798166
0.0708265 1 390 2725 0.0003669724770642202 0.14311926605504588
0.0709064 1 391 2725 0.0003669724770642202 0.1434862385321101
0.0709274 1 392 2725 0.0003669724770642202 0.1438532110091743
0.0709813 1 393 2725 0.0003669724770642202 0.14422018348623852
0.0710135 1 394 2725 0.0003669724770642202 0.14458715596330277
0.0710335 1 395 2725 0.0003669724770642202 0.14495412844036698
0.0711122 1 396 2725 0.0003669724770642202 0.1453211009174312
0.0711701 1 397 2725 0.0003669724770642202 0.1456880733944954
0.0712461 1 398 2725 0.0003669724770642202 0.14605504587155962
0.0713186 1 399 2725 0.0003669724770642202 0.14642201834862387
0.071341 1 400 2725 0.0003669724770642202 0.14678899082568808
0.0713542 1 401 2725 0.0003669724770642202 0.1471559633027523
0.0713933 1 402 2725 0.0003669724770642202 0.1475229357798165
0.0714705 1 403 2725 0.0003669724770642202 0.14788990825688073
0.0715168 1 404 2725 0.0003669724770642202 0.14825688073394497
0.071563 1 405 2725 0.0003669724770642202 0.14862385321100918
0.0716748 1 406 2725 0.0003669724770642202 0.1489908256880734
0.071739 1 407 2725 0.0003669724770642202 0.1493577981651376
0.0718265 1 408 2725 0.0003669724770642202 0.14972477064220183
0.0720003 1 409 2725 0.0003669724770642202 0.15009174311926604
0.0720193 1 410 2725 0.0003669724770642202 0.15045871559633028
0.0720332 1 411 2725 0.0003669724770642202 0.1508256880733945
0.072166 1 412 2725 0.0003669724770642202 0.1511926605504587
0.0722461 1 413 2725 0.0003669724770642202 0.15155963302752293
0.0722663 1 414 2725 0.0003669724770642202 0.15192660550458714
0.0722878 1 415 2725 0.0003669724770642202 0.15229357798165138
0.0723071 1 416 2725 0.0003669724770642202 0.1526605504587156
0.0723128 1 417 2725 0.0003669724770642202 0.15302752293577981
0.0723243 1 418 2725 0.0003669724770642202 0.15339449541284403
0.0723436 1 419 2725 0.0003669724770642202 0.15376146788990824
0.0724266 1 420 2725 0.0003669724770642202 0.15412844036697249
0.0724745 1 421 2725 0.0003669724770642202 0.1544954128440367
0.0724812 1 422 2725 0.0003669724770642202 0.15486238532110091
0.0724881 1 423 2725 0.0003669724770642202 0.15522935779816513
0.0724936 1 424 2725 0.0003669724770642202 0.15559633027522934
0.0724938 1 425 2725 0.0003669724770642202 0.1559633027522936
0.0724981 1 426 2725 0.0003669724770642202 0.1563302752293578
0.0725355 1 427 2725 0.0003669724770642202 0.15669724770642202
0.0726969 1 428 2725 0.0003669724770642202 0.15706422018348623
0.0728128 1 429 2725 0.0003669724770642202 0.15743119266055045
0.0728304 1 430 2725 0.0003669724770642202 0.1577981651376147
0.0729492 1 431 2725 0.0003669724770642202 0.1581651376146789
0.0730002 1 432 2725 0.0003669724770642202 0.15853211009174312
0.0730252 1 433 2725 0.0003669724770642202 0.15889908256880733
0.0730317 1 434 2725 0.0003669724770642202 0.15926605504587155
0.073046 1 435 2725 0.0003669724770642202 0.1596330275229358
0.0731659 1 436 2725 0.0003669724770642202 0.16
0.0731912 1 437 2725 0.0003669724770642202 0.16036697247706422
0.0732417 1 438 2725 0.0003669724770642202 0.16073394495412843
0.0732603 1 439 2725 0.0003669724770642202 0.16110091743119265
0.0732756 1 440 2725 0.0003669724770642202 0.1614678899082569
0.0733252 1 441 2725 0.0003669724770642202 0.1618348623853211
0.0733588 1 442 2725 0.0003669724770642202 0.16220183486238532
0.0733671 1 443 2725 0.0003669724770642202 0.16256880733944953
0.0733974 1 444 2725 0.0003669724770642202 0.16293577981651375
0.0734684 1 445 2725 0.0003669724770642202 0.163302752293578
0.0734777 1 446 2725 0.0003669724770642202 0.1636697247706422
0.0734782 2 448 2725 0.0007339449541284404 0.16440366972477063
0.0735173 1 449 2725 0.0003669724770642202 0.16477064220183485
0.0735872 1 450 2725 0.0003669724770642202 0.1651376146788991
0.073719 1 451 2725 0.0003669724770642202 0.1655045871559633
0.0738101 1 452 2725 0.0003669724770642202 0.16587155963302752
0.0738251 1 453 2725 0.0003669724770642202 0.16623853211009174
0.0738425 1 454 2725 0.0003669724770642202 0.16660550458715595
0.0739093 1 455 2725 0.0003669724770642202 0.1669724770642202
0.0739293 1 456 2725 0.0003669724770642202 0.1673394495412844
0.0740283 1 457 2725 0.0003669724770642202 0.16770642201834862
0.0740294 1 458 2725 0.0003669724770642202 0.16807339449541284
0.0740333 1 459 2725 0.0003669724770642202 0.16844036697247705
0.074048 1 460 2725 0.0003669724770642202 0.1688073394495413
0.0740817 1 461 2725 0.0003669724770642202 0.1691743119266055
0.0740886 1 462 2725 0.0003669724770642202 0.16954128440366972
0.0741162 1 463 2725 0.0003669724770642202 0.16990825688073394
0.0741205 1 464 2725 0.0003669724770642202 0.17027522935779815
0.0741687 1 465 2725 0.0003669724770642202 0.1706422018348624
0.0742714 1 466 2725 0.0003669724770642202 0.1710091743119266
0.0742767 1 467 2725 0.0003669724770642202 0.17137614678899082
0.074286 1 468 2725 0.0003669724770642202 0.17174311926605504
0.074348 1 469 2725 0.0003669724770642202 0.17211009174311925
0.0743487 1 470 2725 0.0003669724770642202 0.1724770642201835
0.0743766 1 471 2725 0.0003669724770642202 0.1728440366972477
0.0743923 1 472 2725 0.0003669724770642202 0.17321100917431193
0.0743973 1 473 2725 0.0003669724770642202 0.17357798165137614
0.0744238 1 474 2725 0.0003669724770642202 0.17394495412844035
0.0744333 1 475 2725 0.0003669724770642202 0.1743119266055046
0.0744457 1 476 2725 0.0003669724770642202 0.1746788990825688
0.0744884 1 477 2725 0.0003669724770642202 0.17504587155963303
0.0744917 1 478 2725 0.0003669724770642202 0.17541284403669724
0.0745163 1 479 2725 0.0003669724770642202 0.17577981651376146
0.0745428 1 480 2725 0.0003669724770642202 0.1761467889908257
0.074544 1 481 2725 0.0003669724770642202 0.1765137614678899
0.0745573 1 482 2725 0.0003669724770642202 0.17688073394495413
0.0745616 1 483 2725 0.0003669724770642202 0.17724770642201834
0.0745907 1 484 2725 0.0003669724770642202 0.17761467889908256
0.0745997 1 485 2725 0.0003669724770642202 0.1779816513761468
0.0746257 1 486 2725 0.0003669724770642202 0.178348623853211
0.0746312 1 487 2725 0.0003669724770642202 0.17871559633027523
0.0746551 1 488 2725 0.0003669724770642202 0.17908256880733944
0.0746856 1 489 2725 0.0003669724770642202 0.17944954128440366
0.0746994 1 490 2725 0.0003669724770642202 0.1798165137614679
0.0747428 1 491 2725 0.0003669724770642202 0.18018348623853211
0.0747597 1 492 2725 0.0003669724770642202 0.18055045871559633
0.074801 1 493 2725 0.0003669724770642202 0.18091743119266054
0.0748713 1 494 2725 0.0003669724770642202 0.18128440366972476
0.074904 1 495 2725 0.0003669724770642202 0.181651376146789
0.074924 1 496 2725 0.0003669724770642202 0.18201834862385322
0.0749471 1 497 2725 0.0003669724770642202 0.18238532110091743
0.0749769 1 498 2725 0.0003669724770642202 0.18275229357798164
0.0749915 1 499 2725 0.0003669724770642202 0.18311926605504586
0.0749922 1 500 2725 0.0003669724770642202 0.1834862385321101
0.0750535 1 501 2725 0.0003669724770642202 0.18385321100917432
0.075067 1 502 2725 0.0003669724770642202 0.18422018348623853
0.0752161 1 503 2725 0.0003669724770642202 0.18458715596330275
0.0752993 1 504 2725 0.0003669724770642202 0.18495412844036696
0.0753791 1 505 2725 0.0003669724770642202 0.1853211009174312
0.0754063 1 506 2725 0.0003669724770642202 0.18568807339449542
0.0756185 1 507 2725 0.0003669724770642202 0.18605504587155963
0.0756526 1 508 2725 0.0003669724770642202 0.18642201834862385
0.0757289 1 509 2725 0.0003669724770642202 0.18678899082568806
0.0757306 1 510 2725 0.0003669724770642202 0.1871559633027523
0.0757523 1 511 2725 0.0003669724770642202 0.18752293577981652
0.0758114 1 512 2725 0.0003669724770642202 0.18788990825688073
0.075922 1 513 2725 0.0003669724770642202 0.18825688073394495
0.0759318 1 514 2725 0.0003669724770642202 0.18862385321100916
0.0760782 1 515 2725 0.0003669724770642202 0.1889908256880734
0.0761316 1 516 2725 0.0003669724770642202 0.18935779816513762
0.0761349 1 517 2725 0.0003669724770642202 0.18972477064220183
0.0761697 1 518 2725 0.0003669724770642202 0.19009174311926605
0.0761855 1 519 2725 0.0003669724770642202 0.19045871559633026
0.076261 1 520 2725 0.0003669724770642202 0.1908256880733945
0.0763674 1 521 2725 0.0003669724770642202 0.19119266055045872
0.0763941 1 522 2725 0.0003669724770642202 0.19155963302752294
0.0764062 1 523 2725 0.0003669724770642202 0.19192660550458715
0.0764763 1 524 2725 0.0003669724770642202 0.19229357798165136
0.0765305 1 525 2725 0.0003669724770642202 0.1926605504587156
0.0765421 1 526 2725 0.0003669724770642202 0.19302752293577982
0.0765536 1 527 2725 0.0003669724770642202 0.19339449541284404
0.076575 1 528 2725 0.0003669724770642202 0.19376146788990825
0.076601 1 529 2725 0.0003669724770642202 0.19412844036697247
0.0766206 1 530 2725 0.0003669724770642202 0.1944954128440367
0.0766404 1 531 2725 0.0003669724770642202 0.19486238532110092
0.0766861 1 532 2725 0.0003669724770642202 0.19522935779816514
0.0766938 1 533 2725 0.0003669724770642202 0.19559633027522935
0.0767646 1 534 2725 0.0003669724770642202 0.19596330275229357
0.0768914 1 535 2725 0.0003669724770642202 0.1963302752293578
0.0768979 1 536 2725 0.0003669724770642202 0.19669724770642202
0.0769091 1 537 2725 0.0003669724770642202 0.19706422018348624
0.0769141 1 538 2725 0.0003669724770642202 0.19743119266055045
0.0769401 1 539 2725 0.0003669724770642202 0.19779816513761467
0.0770197 1 540 2725 0.0003669724770642202 0.1981651376146789
0.0770609 1 541 2725 0.0003669724770642202 0.19853211009174312
0.077256 1 542 2725 0.0003669724770642202 0.19889908256880734
0.07726 1 543 2725 0.0003669724770642202 0.19926605504587155
0.0775211 1 544 2725 0.0003669724770642202 0.19963302752293577
0.0775442 1 545 2725 0.0003669724770642202 0.2
0.0775964 1 546 2725 0.0003669724770642202 0.20036697247706423
0.0776381 1 547 2725 0.0003669724770642202 0.20073394495412844
0.0777726 1 548 2725 0.0003669724770642202 0.20110091743119266
0.0778074 1 549 2725 0.0003669724770642202 0.20146788990825687
0.0778232 1 550 2725 0.0003669724770642202 0.2018348623853211
0.0778408 1 551 2725 0.0003669724770642202 0.20220183486238533
0.0778604 1 552 2725 0.0003669724770642202 0.20256880733944954
0.0778687 1 553 2725 0.0003669724770642202 0.20293577981651376
0.0779059 1 554 2725 0.0003669724770642202 0.20330275229357797
0.0779345 1 555 2725 0.0003669724770642202 0.2036697247706422
0.0779448 1 556 2725 0.0003669724770642202 0.20403669724770643
0.0779462 1 557 2725 0.0003669724770642202 0.20440366972477064
0.0779583 1 558 2725 0.0003669724770642202 0.20477064220183486
0.0780699 1 559 2725 0.0003669724770642202 0.20513761467889907
0.078074 1 560 2725 0.0003669724770642202 0.20550458715596331
0.0780866 1 561 2725 0.0003669724770642202 0.20587155963302753
0.0781152 1 562 2725 0.0003669724770642202 0.20623853211009174
0.0781183 1 563 2725 0.0003669724770642202 0.20660550458715596
0.0781262 1 564 2725 0.0003669724770642202 0.20697247706422017
0.0781472 1 565 2725 0.0003669724770642202 0.20733944954128442
0.0781605 1 566 2725 0.0003669724770642202 0.20770642201834863
0.0781631 1 567 2725 0.0003669724770642202 0.20807339449541284
0.0781839 1 568 2725 0.0003669724770642202 0.20844036697247706
0.0781922 1 569 2725 0.0003669724770642202 0.20880733944954127
0.0782394 1 570 2725 0.0003669724770642202 0.20917431192660552
0.078342 1 571 2725 0.0003669724770642202 0.20954128440366973
0.078352 1 572 2725 0.0003669724770642202 0.20990825688073395
0.0783737 1 573 2725 0.0003669724770642202 0.21027522935779816
0.0783761 1 574 2725 0.0003669724770642202 0.21064220183486237
0.0786235 1 575 2725 0.0003669724770642202 0.21100917431192662
0.0789237 1 576 2725 0.0003669724770642202 0.21137614678899083
0.0790713 1 577 2725 0.0003669724770642202 0.21174311926605505
0.0791574 1 578 2725 0.0003669724770642202 0.21211009174311926
0.0791652 1 579 2725 0.0003669724770642202 0.21247706422018348
0.0791748 1 580 2725 0.0003669724770642202 0.21284403669724772
0.0792289 1 581 2725 0.0003669724770642202 0.21321100917431193
0.079242 1 582 2725 0.0003669724770642202 0.21357798165137615
0.079325 1 583 2725 0.0003669724770642202 0.21394495412844036
0.0793338 1 584 2725 0.0003669724770642202 0.21431192660550458
0.0793943 1 585 2725 0.0003669724770642202 0.21467889908256882
0.0794208 1 586 2725 0.0003669724770642202 0.21504587155963303
0.0794561 1 587 2725 0.0003669724770642202 0.21541284403669725
0.0794768 1 588 2725 0.0003669724770642202 0.21577981651376146
0.0795705 1 589 2725 0.0003669724770642202 0.21614678899082568
0.0796232 1 590 2725 0.0003669724770642202 0.21651376146788992
0.0796323 1 591 2725 0.0003669724770642202 0.21688073394495413
0.0796607 1 592 2725 0.0003669724770642202 0.21724770642201835
0.0796807 1 593 2725 0.0003669724770642202 0.21761467889908256
0.0797412 1 594 2725 0.0003669724770642202 0.21798165137614678
0.0797644 1 595 2725 0.0003669724770642202 0.21834862385321102
0.0798476 1 596 2725 0.0003669724770642202 0.21871559633027524
0.0798512 1 597 2725 0.0003669724770642202 0.21908256880733945
0.0798616 1 598 2725 0.0003669724770642202 0.21944954128440367
0.0799201 1 599 2725 0.0003669724770642202 0.21981651376146788
0.0799394 1 600 2725 0.0003669724770642202 0.22018348623853212
0.0800142 1 601 2725 0.0003669724770642202 0.22055045871559634
0.0800297 1 602 2725 0.0003669724770642202 0.22091743119266055
0.0800612 1 603 2725 0.0003669724770642202 0.22128440366972477
0.0801048 1 604 2725 0.0003669724770642202 0.22165137614678898
0.0801442 1 605 2725 0.0003669724770642202 0.22201834862385322
0.0801637 1 606 2725 0.0003669724770642202 0.22238532110091744
0.080215 1 607 2725 0.0003669724770642202 0.22275229357798165
0.0802436 1 608 2725 0.0003669724770642202 0.22311926605504587
0.0803039 1 609 2725 0.0003669724770642202 0.22348623853211008
0.0803447 1 610 2725 0.0003669724770642202 0.22385321100917432
0.0803959 1 611 2725 0.0003669724770642202 0.22422018348623854
0.0804379 1 612 2725 0.0003669724770642202 0.22458715596330275
0.0804536 1 613 2725 0.0003669724770642202 0.22495412844036697
0.0804656 1 614 2725 0.0003669724770642202 0.22532110091743118
0.0804672 1 615 2725 0.0003669724770642202 0.22568807339449543
0.0804803 1 616 2725 0.0003669724770642202 0.22605504587155964
0.0805054 1 617 2725 0.0003669724770642202 0.22642201834862385
0.0805595 1 618 2725 0.0003669724770642202 0.22678899082568807
0.0806315 1 619 2725 0.0003669724770642202 0.22715596330275228
0.0807536 1 620 2725 0.0003669724770642202 0.22752293577981653
0.0808406 1 621 2725 0.0003669724770642202 0.22788990825688074
0.0809746 1 622 2725 0.0003669724770642202 0.22825688073394496
0.0810504 1 623 2725 0.0003669724770642202 0.22862385321100917
0.0811002 1 624 2725 0.0003669724770642202 0.22899082568807339
0.0811746 1 625 2725 0.0003669724770642202 0.22935779816513763
0.0811756 1 626 2725 0.0003669724770642202 0.22972477064220184
0.081244 1 627 2725 0.0003669724770642202 0.23009174311926606
0.0814197 1 628 2725 0.0003669724770642202 0.23045871559633027
0.0814383 1 629 2725 0.0003669724770642202 0.23082568807339449
0.0814395 1 630 2725 0.0003669724770642202 0.23119266055045873
0.0815253 1 631 2725 0.0003669724770642202 0.23155963302752294
0.0815275 1 632 2725 0.0003669724770642202 0.23192660550458716
0.0815706 1 633 2725 0.0003669724770642202 0.23229357798165137
0.0816748 1 634 2725 0.0003669724770642202 0.2326605504587156
0.0816755 1 635 2725 0.0003669724770642202 0.23302752293577983
0.0816772 1 636 2725 0.0003669724770642202 0.23339449541284404
0.081687 1 637 2725 0.0003669724770642202 0.23376146788990826
0.0817676 1 638 2725 0.0003669724770642202 0.23412844036697247
0.0818477 1 639 2725 0.0003669724770642202 0.2344954128440367
0.0818686 1 640 2725 0.0003669724770642202 0.23486238532110093
0.0819347 1 641 2725 0.0003669724770642202 0.23522935779816515
0.0819786 1 642 2725 0.0003669724770642202 0.23559633027522936
0.0820558 1 643 2725 0.0003669724770642202 0.23596330275229357
0.082057 1 644 2725 0.0003669724770642202 0.2363302752293578
0.0821242 1 645 2725 0.0003669724770642202 0.23669724770642203
0.0821753 1 646 2725 0.0003669724770642202 0.23706422018348625
0.082212 1 647 2725 0.0003669724770642202 0.23743119266055046
0.0822916 1 648 2725 0.0003669724770642202 0.23779816513761468
0.0822995 1 649 2725 0.0003669724770642202 0.2381651376146789
0.0823038 1 650 2725 0.0003669724770642202 0.23853211009174313
0.0824845 1 651 2725 0.0003669724770642202 0.23889908256880735
0.0824964 1 652 2725 0.0003669724770642202 0.23926605504587156
0.0825043 1 653 2725 0.0003669724770642202 0.23963302752293578
0.0825279 1 654 2725 0.0003669724770642202 0.24
0.0826094 1 655 2725 0.0003669724770642202 0.24036697247706423
0.0826423 1 656 2725 0.0003669724770642202 0.24073394495412845
0.0826495 1 657 2725 0.0003669724770642202 0.24110091743119266
0.0826688 1 658 2725 0.0003669724770642202 0.24146788990825688
0.0826738 1 659 2725 0.0003669724770642202 0.2418348623853211
0.0826817 1 660 2725 0.0003669724770642202 0.24220183486238533
0.0827982 1 661 2725 0.0003669724770642202 0.24256880733944955
0.0828669 1 662 2725 0.0003669724770642202 0.24293577981651376
0.0828788 1 663 2725 0.0003669724770642202 0.24330275229357798
0.0829306 1 664 2725 0.0003669724770642202 0.2436697247706422
0.0829396 1 665 2725 0.0003669724770642202 0.24403669724770644
0.0829811 1 666 2725 0.0003669724770642202 0.24440366972477065
0.0830183 1 667 2725 0.0003669724770642202 0.24477064220183486
0.0830367 1 668 2725 0.0003669724770642202 0.24513761467889908
0.0830538 1 669 2725 0.0003669724770642202 0.2455045871559633
0.0831194 1 670 2725 0.0003669724770642202 0.24587155963302754
0.0831878 1 671 2725 0.0003669724770642202 0.24623853211009175
0.0832033 1 672 2725 0.0003669724770642202 0.24660550458715597
0.0833504 1 673 2725 0.0003669724770642202 0.24697247706422018
0.0833704 1 674 2725 0.0003669724770642202 0.2473394495412844
0.0833786 1 675 2725 0.0003669724770642202 0.24770642201834864
0.08341 1 676 2725 0.0003669724770642202 0.24807339449541285
0.0834172 1 677 2725 0.0003669724770642202 0.24844036697247707
0.0834179 1 678 2725 0.0003669724770642202 0.24880733944954128
0.0834286 1 679 2725 0.0003669724770642202 0.2491743119266055
0.0834494 1 680 2725 0.0003669724770642202 0.24954128440366974
0.0834522 1 681 2725 0.0003669724770642202 0.24990825688073395
0.083535 1 682 2725 0.0003669724770642202 0.25027522935779817
0.0835485 1 683 2725 0.0003669724770642202 0.2506422018348624
0.0835526 1 684 2725 0.0003669724770642202 0.2510091743119266
0.0836234 1 685 2725 0.0003669724770642202 0.25137614678899084
0.0836346 1 686 2725 0.0003669724770642202 0.251743119266055
0.083673 1 687 2725 0.0003669724770642202 0.25211009174311927
0.0837352 1 688 2725 0.0003669724770642202 0.2524770642201835
0.0837905 1 689 2725 0.0003669724770642202 0.2528440366972477
0.0838256 1 690 2725 0.0003669724770642202 0.25321100917431194
0.0838618 1 691 2725 0.0003669724770642202 0.2535779816513761
0.0838752 1 692 2725 0.0003669724770642202 0.25394495412844037
0.0838797 1 693 2725 0.0003669724770642202 0.2543119266055046
0.0838878 1 694 2725 0.0003669724770642202 0.2546788990825688
0.0838885 1 695 2725 0.0003669724770642202 0.25504587155963304
0.0838904 1 696 2725 0.0003669724770642202 0.25541284403669723
0.0840168 1 697 2725 0.0003669724770642202 0.25577981651376147
0.0840786 1 698 2725 0.0003669724770642202 0.2561467889908257
0.084101 1 699 2725 0.0003669724770642202 0.2565137614678899
0.0841444 1 700 2725 0.0003669724770642202 0.25688073394495414
0.0841808 1 701 2725 0.0003669724770642202 0.25724770642201833
0.0842226 1 702 2725 0.0003669724770642202 0.25761467889908257
0.0842338 1 703 2725 0.0003669724770642202 0.2579816513761468
0.0842464 1 704 2725 0.0003669724770642202 0.258348623853211
0.084259 1 705 2725 0.0003669724770642202 0.25871559633027524
0.084343 1 706 2725 0.0003669724770642202 0.25908256880733943
0.0843842 1 707 2725 0.0003669724770642202 0.2594495412844037
0.084424 1 708 2725 0.0003669724770642202 0.2598165137614679
0.0845168 1 709 2725 0.0003669724770642202 0.2601834862385321
0.0845273 1 710 2725 0.0003669724770642202 0.26055045871559634
0.0845964 1 711 2725 0.0003669724770642202 0.26091743119266053
0.0846922 1 712 2725 0.0003669724770642202 0.2612844036697248
0.0847461 1 713 2725 0.0003669724770642202 0.261651376146789
0.0848224 1 714 2725 0.0003669724770642202 0.2620183486238532
0.0848577 1 715 2725 0.0003669724770642202 0.26238532110091745
0.0849092 1 716 2725 0.0003669724770642202 0.26275229357798163
0.0849133 1 717 2725 0.0003669724770642202 0.2631192660550459
0.084924 1 718 2725 0.0003669724770642202 0.2634862385321101
0.0849435 1 719 2725 0.0003669724770642202 0.2638532110091743
0.0849533 1 720 2725 0.0003669724770642202 0.26422018348623855
0.0850234 1 721 2725 0.0003669724770642202 0.26458715596330273
0.0850239 1 722 2725 0.0003669724770642202 0.264954128440367
0.0850394 1 723 2725 0.0003669724770642202 0.2653211009174312
0.0850484 1 724 2725 0.0003669724770642202 0.2656880733944954
0.0850716 1 725 2725 0.0003669724770642202 0.26605504587155965
0.0851068 1 726 2725 0.0003669724770642202 0.26642201834862383
0.0851295 1 727 2725 0.0003669724770642202 0.2667889908256881
0.0851302 1 728 2725 0.0003669724770642202 0.2671559633027523
0.0851371 1 729 2725 0.0003669724770642202 0.2675229357798165
0.0852578 1 730 2725 0.0003669724770642202 0.26788990825688075
0.0852938 1 731 2725 0.0003669724770642202 0.26825688073394494
0.0853124 1 732 2725 0.0003669724770642202 0.2686238532110092
0.085372 1 733 2725 0.0003669724770642202 0.2689908256880734
0.0854251 1 734 2725 0.0003669724770642202 0.2693577981651376
0.0854442 1 735 2725 0.0003669724770642202 0.26972477064220185
0.0854807 1 736 2725 0.0003669724770642202 0.27009174311926604
0.0854914 1 737 2725 0.0003669724770642202 0.2704587155963303
0.0855 1 738 2725 0.0003669724770642202 0.2708256880733945
0.0855107 1 739 2725 0.0003669724770642202 0.2711926605504587
0.0856254 1 740 2725 0.0003669724770642202 0.27155963302752295
0.0856259 1 741 2725 0.0003669724770642202 0.27192660550458714
0.0856817 1 742 2725 0.0003669724770642202 0.2722935779816514
0.0856869 1 743 2725 0.0003669724770642202 0.2726605504587156
0.0857553 1 744 2725 0.0003669724770642202 0.2730275229357798
0.0858071 1 745 2725 0.0003669724770642202 0.27339449541284405
0.0858259 1 746 2725 0.0003669724770642202 0.27376146788990824
0.0858521 1 747 2725 0.0003669724770642202 0.2741284403669725
0.0859354 1 748 2725 0.0003669724770642202 0.2744954128440367
0.0859728 1 749 2725 0.0003669724770642202 0.2748623853211009
0.0860839 1 750 2725 0.0003669724770642202 0.27522935779816515
0.0861492 1 751 2725 0.0003669724770642202 0.27559633027522934
0.0861783 1 752 2725 0.0003669724770642202 0.2759633027522936
0.0862312 1 753 2725 0.0003669724770642202 0.2763302752293578
0.0862896 1 754 2725 0.0003669724770642202 0.276697247706422
0.0863638 1 755 2725 0.0003669724770642202 0.27706422018348625
0.0863676 1 756 2725 0.0003669724770642202 0.27743119266055044
0.086376 1 757 2725 0.0003669724770642202 0.2777981651376147
0.0864136 1 758 2725 0.0003669724770642202 0.2781651376146789
0.0864155 1 759 2725 0.0003669724770642202 0.2785321100917431
0.086518 1 760 2725 0.0003669724770642202 0.27889908256880735
0.0865257 1 761 2725 0.0003669724770642202 0.27926605504587154
0.0865552 1 762 2725 0.0003669724770642202 0.2796330275229358
0.0865633 1 763 2725 0.0003669724770642202 0.28
0.0865746 1 764 2725 0.0003669724770642202 0.2803669724770642
0.0866461 1 765 2725 0.0003669724770642202 0.28073394495412846
0.0866547 1 766 2725 0.0003669724770642202 0.28110091743119264
0.0866687 1 767 2725 0.0003669724770642202 0.2814678899082569
0.086688 1 768 2725 0.0003669724770642202 0.2818348623853211
0.0866897 1 769 2725 0.0003669724770642202 0.2822018348623853
0.086695 1 770 2725 0.0003669724770642202 0.28256880733944956
0.0867438 1 771 2725 0.0003669724770642202 0.28293577981651374
0.0868871 1 772 2725 0.0003669724770642202 0.283302752293578
0.086899 1 773 2725 0.0003669724770642202 0.28366972477064223
0.0869479 1 774 2725 0.0003669724770642202 0.2840366972477064
0.0869579 1 775 2725 0.0003669724770642202 0.28440366972477066
0.0869737 1 776 2725 0.0003669724770642202 0.28477064220183484
0.0869777 1 777 2725 0.0003669724770642202 0.2851376146788991
0.0870197 1 778 2725 0.0003669724770642202 0.28550458715596333
0.0870347 1 779 2725 0.0003669724770642202 0.2858715596330275
0.0870416 1 780 2725 0.0003669724770642202 0.28623853211009176
0.0870557 1 781 2725 0.0003669724770642202 0.28660550458715595
0.0871291 1 782 2725 0.0003669724770642202 0.2869724770642202
0.0871596 1 783 2725 0.0003669724770642202 0.28733944954128443
0.0871792 1 784 2725 0.0003669724770642202 0.2877064220183486
0.0871892 1 785 2725 0.0003669724770642202 0.28807339449541286
0.0872014 1 786 2725 0.0003669724770642202 0.28844036697247705
0.087209 1 787 2725 0.0003669724770642202 0.2888073394495413
0.0872211 1 788 2725 0.0003669724770642202 0.28917431192660553
0.0872269 1 789 2725 0.0003669724770642202 0.2895412844036697
0.0872364 1 790 2725 0.0003669724770642202 0.28990825688073396
0.0872853 1 791 2725 0.0003669724770642202 0.29027522935779815
0.0872905 1 792 2725 0.0003669724770642202 0.2906422018348624
0.0872955 1 793 2725 0.0003669724770642202 0.29100917431192663
0.087332 1 794 2725 0.0003669724770642202 0.2913761467889908
0.0873814 1 795 2725 0.0003669724770642202 0.29174311926605506
0.0874112 1 796 2725 0.0003669724770642202 0.29211009174311925
0.087472 1 797 2725 0.0003669724770642202 0.2924770642201835
0.0875292 1 798 2725 0.0003669724770642202 0.29284403669724773
0.0876346 1 799 2725 0.0003669724770642202 0.2932110091743119
0.0876768 1 800 2725 0.0003669724770642202 0.29357798165137616
0.0877514 1 801 2725 0.0003669724770642202 0.29394495412844035
0.0877545 1 802 2725 0.0003669724770642202 0.2943119266055046
0.0878301 1 803 2725 0.0003669724770642202 0.29467889908256883
0.0878458 1 804 2725 0.0003669724770642202 0.295045871559633
0.0878522 1 805 2725 0.0003669724770642202 0.29541284403669726
0.087913 1 806 2725 0.0003669724770642202 0.29577981651376145
0.0879254 1 807 2725 0.0003669724770642202 0.2961467889908257
0.0879266 1 808 2725 0.0003669724770642202 0.29651376146788994
0.087944 1 809 2725 0.0003669724770642202 0.2968807339449541
0.0879583 1 810 2725 0.0003669724770642202 0.29724770642201837
0.0880005 1 811 2725 0.0003669724770642202 0.29761467889908255
0.088063 1 812 2725 0.0003669724770642202 0.2979816513761468
0.0880706 1 813 2725 0.0003669724770642202 0.29834862385321104
0.0883102 1 814 2725 0.0003669724770642202 0.2987155963302752
0.0883312 1 815 2725 0.0003669724770642202 0.29908256880733947
0.0883603 1 816 2725 0.0003669724770642202 0.29944954128440365
0.0884748 1 817 2725 0.0003669724770642202 0.2998165137614679
0.0884762 1 818 2725 0.0003669724770642202 0.3001834862385321
0.0884764 1 819 2725 0.0003669724770642202 0.3005504587155963
0.0884953 1 820 2725 0.0003669724770642202 0.30091743119266057
0.0885875 1 821 2725 0.0003669724770642202 0.30128440366972475
0.0885932 1 822 2725 0.0003669724770642202 0.301651376146789
0.0886216 1 823 2725 0.0003669724770642202 0.3020183486238532
0.0886221 1 824 2725 0.0003669724770642202 0.3023853211009174
0.0887289 1 825 2725 0.0003669724770642202 0.30275229357798167
0.0887759 1 826 2725 0.0003669724770642202 0.30311926605504586
0.0887766 1 827 2725 0.0003669724770642202 0.3034862385321101
0.0887895 1 828 2725 0.0003669724770642202 0.3038532110091743
0.0889239 1 829 2725 0.0003669724770642202 0.3042201834862385
0.0889287 1 830 2725 0.0003669724770642202 0.30458715596330277
0.0889299 1 831 2725 0.0003669724770642202 0.30495412844036696
0.0889537 1 832 2725 0.0003669724770642202 0.3053211009174312
0.0889542 1 833 2725 0.0003669724770642202 0.3056880733944954
0.0889685 1 834 2725 0.0003669724770642202 0.30605504587155963
0.0889878 1 835 2725 0.0003669724770642202 0.30642201834862387
0.0890234 1 836 2725 0.0003669724770642202 0.30678899082568806
0.0890539 1 837 2725 0.0003669724770642202 0.3071559633027523
0.0890722 1 838 2725 0.0003669724770642202 0.3075229357798165
0.0891213 1 839 2725 0.0003669724770642202 0.30788990825688073
0.089129 1 840 2725 0.0003669724770642202 0.30825688073394497
0.0891559 1 841 2725 0.0003669724770642202 0.30862385321100916
0.0891831 1 842 2725 0.0003669724770642202 0.3089908256880734
0.0891955 1 843 2725 0.0003669724770642202 0.3093577981651376
0.0891981 1 844 2725 0.0003669724770642202 0.30972477064220183
0.0892429 1 845 2725 0.0003669724770642202 0.3100917431192661
0.0892484 1 846 2725 0.0003669724770642202 0.31045871559633026
0.0893021 1 847 2725 0.0003669724770642202 0.3108256880733945
0.0893595 1 848 2725 0.0003669724770642202 0.3111926605504587
0.0894356 1 849 2725 0.0003669724770642202 0.31155963302752293
0.0894525 1 850 2725 0.0003669724770642202 0.3119266055045872
0.0895083 1 851 2725 0.0003669724770642202 0.31229357798165136
0.0895472 1 852 2725 0.0003669724770642202 0.3126605504587156
0.089571 1 853 2725 0.0003669724770642202 0.3130275229357798
0.0895996 1 854 2725 0.0003669724770642202 0.31339449541284403
0.0897007 1 855 2725 0.0003669724770642202 0.3137614678899083
0.0897217 1 856 2725 0.0003669724770642202 0.31412844036697246
0.0897799 1 857 2725 0.0003669724770642202 0.3144954128440367
0.0897841 1 858 2725 0.0003669724770642202 0.3148623853211009
0.089788 1 859 2725 0.0003669724770642202 0.31522935779816513
0.0897903 1 860 2725 0.0003669724770642202 0.3155963302752294
0.0898032 1 861 2725 0.0003669724770642202 0.31596330275229356
0.0898082 1 862 2725 0.0003669724770642202 0.3163302752293578
0.0898907 1 863 2725 0.0003669724770642202 0.316697247706422
0.0899158 1 864 2725 0.0003669724770642202 0.31706422018348623
0.089968 1 865 2725 0.0003669724770642202 0.3174311926605505
0.0899973 1 866 2725 0.0003669724770642202 0.31779816513761466
0.0901291 1 867 2725 0.0003669724770642202 0.3181651376146789
0.090173 1 868 2725 0.0003669724770642202 0.3185321100917431
0.0902114 1 869 2725 0.0003669724770642202 0.31889908256880733
0.0902221 1 870 2725 0.0003669724770642202 0.3192660550458716
0.0902259 1 871 2725 0.0003669724770642202 0.31963302752293576
0.0902777 1 872 2725 0.0003669724770642202 0.32
0.0902982 1 873 2725 0.0003669724770642202 0.3203669724770642
0.0903976 1 874 2725 0.0003669724770642202 0.32073394495412844
0.0904083 1 875 2725 0.0003669724770642202 0.3211009174311927
0.0904193 1 876 2725 0.0003669724770642202 0.32146788990825687
0.090421 1 877 2725 0.0003669724770642202 0.3218348623853211
0.0904777 1 878 2725 0.0003669724770642202 0.3222018348623853
0.0905073 1 879 2725 0.0003669724770642202 0.32256880733944954
0.0906661 1 880 2725 0.0003669724770642202 0.3229357798165138
0.0906801 1 881 2725 0.0003669724770642202 0.32330275229357797
0.0908129 1 882 2725 0.0003669724770642202 0.3236697247706422
0.0909879 1 883 2725 0.0003669724770642202 0.3240366972477064
0.0910532 1 884 2725 0.0003669724770642202 0.32440366972477064
0.0910821 1 885 2725 0.0003669724770642202 0.3247706422018349
0.0911624 1 886 2725 0.0003669724770642202 0.32513761467889907
0.0911791 1 887 2725 0.0003669724770642202 0.3255045871559633
0.0911808 1 888 2725 0.0003669724770642202 0.3258715596330275
0.0911901 1 889 2725 0.0003669724770642202 0.32623853211009174
0.0912046 1 890 2725 0.0003669724770642202 0.326605504587156
0.0912111 1 891 2725 0.0003669724770642202 0.32697247706422017
0.0912416 1 892 2725 0.0003669724770642202 0.3273394495412844
0.0912662 1 893 2725 0.0003669724770642202 0.3277064220183486
0.0912826 1 894 2725 0.0003669724770642202 0.32807339449541284
0.0913169 1 895 2725 0.0003669724770642202 0.3284403669724771
0.0913239 1 896 2725 0.0003669724770642202 0.32880733944954127
0.0913353 1 897 2725 0.0003669724770642202 0.3291743119266055
0.0913861 1 898 2725 0.0003669724770642202 0.3295412844036697
0.0914655 1 899 2725 0.0003669724770642202 0.32990825688073394
0.0914707 1 900 2725 0.0003669724770642202 0.3302752293577982
0.0914764 1 901 2725 0.0003669724770642202 0.33064220183486237
0.0915422 1 902 2725 0.0003669724770642202 0.3310091743119266
0.0915484 1 903 2725 0.0003669724770642202 0.3313761467889908
0.0915554 1 904 2725 0.0003669724770642202 0.33174311926605504
0.0916071 1 905 2725 0.0003669724770642202 0.3321100917431193
0.091634 1 906 2725 0.0003669724770642202 0.33247706422018347
0.0916409 1 907 2725 0.0003669724770642202 0.3328440366972477
0.0916677 1 908 2725 0.0003669724770642202 0.3332110091743119
0.0917485 1 909 2725 0.0003669724770642202 0.33357798165137614
0.0917592 1 910 2725 0.0003669724770642202 0.3339449541284404
0.0917623 1 911 2725 0.0003669724770642202 0.3343119266055046
0.0917866 1 912 2725 0.0003669724770642202 0.3346788990825688
0.0918701 1 913 2725 0.0003669724770642202 0.335045871559633
0.0918729 1 914 2725 0.0003669724770642202 0.33541284403669724
0.0918736 1 915 2725 0.0003669724770642202 0.3357798165137615
0.0918839 1 916 2725 0.0003669724770642202 0.3361467889908257
0.0919309 1 917 2725 0.0003669724770642202 0.3365137614678899
0.0919471 1 918 2725 0.0003669724770642202 0.3368807339449541
0.0919778 1 919 2725 0.0003669724770642202 0.33724770642201835
0.0919843 1 920 2725 0.0003669724770642202 0.3376146788990826
0.092066 1 921 2725 0.0003669724770642202 0.3379816513761468
0.0920811 1 922 2725 0.0003669724770642202 0.338348623853211
0.0922043 1 923 2725 0.0003669724770642202 0.3387155963302752
0.0922205 1 924 2725 0.0003669724770642202 0.33908256880733945
0.0922377 1 925 2725 0.0003669724770642202 0.3394495412844037
0.092284 1 926 2725 0.0003669724770642202 0.3398165137614679
0.0923095 1 927 2725 0.0003669724770642202 0.3401834862385321
0.0923204 1 928 2725 0.0003669724770642202 0.3405504587155963
0.0923481 1 929 2725 0.0003669724770642202 0.34091743119266055
0.0923924 1 930 2725 0.0003669724770642202 0.3412844036697248
0.0923965 1 931 2725 0.0003669724770642202 0.341651376146789
0.0923972 1 932 2725 0.0003669724770642202 0.3420183486238532
0.0924113 1 933 2725 0.0003669724770642202 0.3423853211009174
0.0924246 1 934 2725 0.0003669724770642202 0.34275229357798165
0.0924709 1 935 2725 0.0003669724770642202 0.3431192660550459
0.0924749 1 936 2725 0.0003669724770642202 0.3434862385321101
0.0925503 1 937 2725 0.0003669724770642202 0.3438532110091743
0.0925841 1 938 2725 0.0003669724770642202 0.3442201834862385
0.0926392 1 939 2725 0.0003669724770642202 0.34458715596330275
0.0926635 1 940 2725 0.0003669724770642202 0.344954128440367
0.0926805 1 941 2725 0.0003669724770642202 0.3453211009174312
0.0926924 1 942 2725 0.0003669724770642202 0.3456880733944954
0.0927253 1 943 2725 0.0003669724770642202 0.3460550458715596
0.0927668 1 944 2725 0.0003669724770642202 0.34642201834862385
0.0927784 1 945 2725 0.0003669724770642202 0.3467889908256881
0.0927827 1 946 2725 0.0003669724770642202 0.3471559633027523
0.0928342 1 947 2725 0.0003669724770642202 0.3475229357798165
0.0928636 1 948 2725 0.0003669724770642202 0.3478899082568807
0.0929 1 949 2725 0.0003669724770642202 0.34825688073394495
0.0929291 1 950 2725 0.0003669724770642202 0.3486238532110092
0.0929925 1 951 2725 0.0003669724770642202 0.3489908256880734
0.0930011 1 952 2725 0.0003669724770642202 0.3493577981651376
0.09303 1 953 2725 0.0003669724770642202 0.3497247706422018
0.0930603 1 954 2725 0.0003669724770642202 0.35009174311926605
0.0931308 1 955 2725 0.0003669724770642202 0.3504587155963303
0.093158 1 956 2725 0.0003669724770642202 0.3508256880733945
0.0933986 1 957 2725 0.0003669724770642202 0.3511926605504587
0.093401 1 958 2725 0.0003669724770642202 0.3515596330275229
0.0935431 1 959 2725 0.0003669724770642202 0.35192660550458715
0.0935562 1 960 2725 0.0003669724770642202 0.3522935779816514
0.0935671 1 961 2725 0.0003669724770642202 0.3526605504587156
0.0935941 1 962 2725 0.0003669724770642202 0.3530275229357798
0.0935965 1 963 2725 0.0003669724770642202 0.353394495412844
0.0936348 1 964 2725 0.0003669724770642202 0.35376146788990825
0.0937288 1 965 2725 0.0003669724770642202 0.3541284403669725
0.0937715 1 966 2725 0.0003669724770642202 0.3544954128440367
0.0937934 1 967 2725 0.0003669724770642202 0.3548623853211009
0.0938101 1 968 2725 0.0003669724770642202 0.3552293577981651
0.0938294 1 969 2725 0.0003669724770642202 0.35559633027522936
0.0938485 1 970 2725 0.0003669724770642202 0.3559633027522936
0.0938978 1 971 2725 0.0003669724770642202 0.3563302752293578
0.0939322 1 972 2725 0.0003669724770642202 0.356697247706422
0.093991 1 973 2725 0.0003669724770642202 0.3570642201834862
0.0940404 1 974 2725 0.0003669724770642202 0.35743119266055046
0.0941746 1 975 2725 0.0003669724770642202 0.3577981651376147
0.0942194 1 976 2725 0.0003669724770642202 0.3581651376146789
0.0942729 1 977 2725 0.0003669724770642202 0.35853211009174313
0.094285 1 978 2725 0.0003669724770642202 0.3588990825688073
0.0943236 1 979 2725 0.0003669724770642202 0.35926605504587156
0.0943246 1 980 2725 0.0003669724770642202 0.3596330275229358
0.0943358 1 981 2725 0.0003669724770642202 0.36
0.0944188 1 982 2725 0.0003669724770642202 0.36036697247706423
0.0944293 1 983 2725 0.0003669724770642202 0.3607339449541284
0.0944977 1 984 2725 0.0003669724770642202 0.36110091743119266
0.0946076 1 985 2725 0.0003669724770642202 0.3614678899082569
0.0946598 1 986 2725 0.0003669724770642202 0.3618348623853211
0.094702 1 987 2725 0.0003669724770642202 0.36220183486238533
0.0948489 1 988 2725 0.0003669724770642202 0.3625688073394495
0.0948536 1 989 2725 0.0003669724770642202 0.36293577981651376
0.0948725 1 990 2725 0.0003669724770642202 0.363302752293578
0.0948741 1 991 2725 0.0003669724770642202 0.3636697247706422
0.0949299 1 992 2725 0.0003669724770642202 0.36403669724770643
0.0949602 1 993 2725 0.0003669724770642202 0.3644036697247706
0.0949786 1 994 2725 0.0003669724770642202 0.36477064220183486
0.095015 1 995 2725 0.0003669724770642202 0.3651376146788991
0.0950179 1 996 2725 0.0003669724770642202 0.3655045871559633
0.0950189 1 997 2725 0.0003669724770642202 0.36587155963302753
0.0950289 1 998 2725 0.0003669724770642202 0.3662385321100917
0.0951884 1 999 2725 0.0003669724770642202 0.36660550458715596
0.0951936 1 1000 2725 0.0003669724770642202 0.3669724770642202
0.0952337 1 1001 2725 0.0003669724770642202 0.3673394495412844
0.095247 1 1002 2725 0.0003669724770642202 0.36770642201834863
0.0953462 1 1003 2725 0.0003669724770642202 0.3680733944954128
0.0954039 1 1004 2725 0.0003669724770642202 0.36844036697247706
0.0954156 1 1005 2725 0.0003669724770642202 0.3688073394495413
0.0954266 1 1006 2725 0.0003669724770642202 0.3691743119266055
0.0954812 1 1007 2725 0.0003669724770642202 0.36954128440366973
0.0955205 1 1008 2725 0.0003669724770642202 0.3699082568807339
0.0956581 1 1009 2725 0.0003669724770642202 0.37027522935779816
0.0956771 1 1010 2725 0.0003669724770642202 0.3706422018348624
0.0957108 1 1011 2725 0.0003669724770642202 0.3710091743119266
0.0959015 1 1012 2725 0.0003669724770642202 0.37137614678899084
0.0959198 1 1013 2725 0.0003669724770642202 0.371743119266055
0.0960245 1 1014 2725 0.0003669724770642202 0.37211009174311926
0.096055 1 1015 2725 0.0003669724770642202 0.3724770642201835
0.0960708 1 1016 2725 0.0003669724770642202 0.3728440366972477
0.0960712 1 1017 2725 0.0003669724770642202 0.37321100917431194
0.0961094 1 1018 2725 0.0003669724770642202 0.3735779816513761
0.0961111 1 1019 2725 0.0003669724770642202 0.37394495412844037
0.0961628 1 1020 2725 0.0003669724770642202 0.3743119266055046
0.0961814 1 1021 2725 0.0003669724770642202 0.3746788990825688
0.0962873 1 1022 2725 0.0003669724770642202 0.37504587155963304
0.0962954 1 1023 2725 0.0003669724770642202 0.3754128440366972
0.096396 1 1024 2725 0.0003669724770642202 0.37577981651376147
0.0964141 1 1025 2725 0.0003669724770642202 0.3761467889908257
0.0964823 1 1026 2725 0.0003669724770642202 0.3765137614678899
0.0965257 1 1027 2725 0.0003669724770642202 0.37688073394495414
0.0965307 1 1028 2725 0.0003669724770642202 0.3772477064220183
0.096628 1 1029 2725 0.0003669724770642202 0.37761467889908257
0.0966308 1 1030 2725 0.0003669724770642202 0.3779816513761468
0.0966384 1 1031 2725 0.0003669724770642202 0.378348623853211
0.0966487 1 1032 2725 0.0003669724770642202 0.37871559633027524
0.0966787 1 1033 2725 0.0003669724770642202 0.3790825688073394
0.0966945 1 1034 2725 0.0003669724770642202 0.37944954128440367
0.0967066 1 1035 2725 0.0003669724770642202 0.3798165137614679
0.096751 1 1036 2725 0.0003669724770642202 0.3801834862385321
0.0967607 1 1037 2725 0.0003669724770642202 0.38055045871559634
0.0967634 1 1038 2725 0.0003669724770642202 0.3809174311926605
0.0967777 1 1039 2725 0.0003669724770642202 0.38128440366972477
0.096786 1 1040 2725 0.0003669724770642202 0.381651376146789
0.0967934 1 1041 2725 0.0003669724770642202 0.3820183486238532
0.0968337 1 1042 2725 0.0003669724770642202 0.38238532110091744
0.0968435 1 1043 2725 0.0003669724770642202 0.38275229357798163
0.0968533 1 1044 2725 0.0003669724770642202 0.38311926605504587
0.0969787 1 1045 2725 0.0003669724770642202 0.3834862385321101
0.0969808 1 1046 2725 0.0003669724770642202 0.3838532110091743
0.0969994 1 1047 2725 0.0003669724770642202 0.38422018348623854
0.0970211 1 1048 2725 0.0003669724770642202 0.38458715596330273
0.0971806 1 1049 2725 0.0003669724770642202 0.38495412844036697
0.0972147 1 1050 2725 0.0003669724770642202 0.3853211009174312
0.0972319 1 1051 2725 0.0003669724770642202 0.3856880733944954
0.0972354 1 1052 2725 0.0003669724770642202 0.38605504587155964
0.0972378 1 1053 2725 0.0003669724770642202 0.38642201834862383
0.0972769 1 1054 2725 0.0003669724770642202 0.3867889908256881
0.0972776 1 1055 2725 0.0003669724770642202 0.3871559633027523
0.0973389 1 1056 2725 0.0003669724770642202 0.3875229357798165
0.0973485 1 1057 2725 0.0003669724770642202 0.38788990825688074
0.0973866 1 1058 2725 0.0003669724770642202 0.38825688073394493
0.0974603 1 1059 2725 0.0003669724770642202 0.3886238532110092
0.0974727 1 1060 2725 0.0003669724770642202 0.3889908256880734
0.0974863 1 1061 2725 0.0003669724770642202 0.3893577981651376
0.0975201 1 1062 2725 0.0003669724770642202 0.38972477064220185
0.097553 1 1063 2725 0.0003669724770642202 0.39009174311926603
0.0977781 1 1064 2725 0.0003669724770642202 0.3904587155963303
0.0977848 1 1065 2725 0.0003669724770642202 0.3908256880733945
0.097795 1 1066 2725 0.0003669724770642202 0.3911926605504587
0.0978494 1 1067 2725 0.0003669724770642202 0.39155963302752295
0.0978785 1 1068 2725 0.0003669724770642202 0.39192660550458713
0.0979939 1 1069 2725 0.0003669724770642202 0.3922935779816514
0.0980041 1 1070 2725 0.0003669724770642202 0.3926605504587156
0.0980406 1 1071 2725 0.0003669724770642202 0.3930275229357798
0.0980656 2 1073 2725 0.0007339449541284404 0.39376146788990823
0.0980773 1 1074 2725 0.0003669724770642202 0.3941284403669725
0.0980775 1 1075 2725 0.0003669724770642202 0.3944954128440367
0.0981314 1 1076 2725 0.0003669724770642202 0.3948623853211009
0.09814 1 1077 2725 0.0003669724770642202 0.39522935779816515
0.0981684 1 1078 2725 0.0003669724770642202 0.39559633027522934
0.0981691 1 1079 2725 0.0003669724770642202 0.3959633027522936
0.0981739 1 1080 2725 0.0003669724770642202 0.3963302752293578
0.0981982 1 1081 2725 0.0003669724770642202 0.396697247706422
0.0981996 1 1082 2725 0.0003669724770642202 0.39706422018348625
0.0982053 1 1083 2725 0.0003669724770642202 0.39743119266055044
0.0982945 1 1084 2725 0.0003669724770642202 0.3977981651376147
0.0983028 1 1085 2725 0.0003669724770642202 0.3981651376146789
0.0983713 1 1086 2725 0.0003669724770642202 0.3985321100917431
0.098412 1 1087 2725 0.0003669724770642202 0.39889908256880735
0.0984626 1 1088 2725 0.0003669724770642202 0.39926605504587154
0.0984824 1 1089 2725 0.0003669724770642202 0.3996330275229358
0.0984936 1 1090 2725 0.0003669724770642202 0.4
0.0985272 1 1091 2725 0.0003669724770642202 0.4003669724770642
0.0985274 1 1092 2725 0.0003669724770642202 0.40073394495412845
0.0985663 1 1093 2725 0.0003669724770642202 0.40110091743119264
0.0985782 1 1094 2725 0.0003669724770642202 0.4014678899082569
0.0986149 1 1095 2725 0.0003669724770642202 0.4018348623853211
0.098618 1 1096 2725 0.0003669724770642202 0.4022018348623853
0.0986261 1 1097 2725 0.0003669724770642202 0.40256880733944955
0.0986483 1 1098 2725 0.0003669724770642202 0.40293577981651374
0.0987363 1 1099 2725 0.0003669724770642202 0.403302752293578
0.0988431 1 1100 2725 0.0003669724770642202 0.4036697247706422
0.0988512 1 1101 2725 0.0003669724770642202 0.4040366972477064
0.0988722 1 1102 2725 0.0003669724770642202 0.40440366972477065
0.0989358 1 1103 2725 0.0003669724770642202 0.40477064220183484
0.099103 1 1104 2725 0.0003669724770642202 0.4051376146788991
0.0991135 1 1105 2725 0.0003669724770642202 0.4055045871559633
0.0991592 1 1106 2725 0.0003669724770642202 0.4058715596330275
0.0992506 1 1107 2725 0.0003669724770642202 0.40623853211009175
0.0992818 1 1108 2725 0.0003669724770642202 0.40660550458715594
0.0992992 1 1109 2725 0.0003669724770642202 0.4069724770642202
0.0993013 1 1110 2725 0.0003669724770642202 0.4073394495412844
0.0993266 1 1111 2725 0.0003669724770642202 0.4077064220183486
0.0993495 1 1112 2725 0.0003669724770642202 0.40807339449541286
0.0993562 1 1113 2725 0.0003669724770642202 0.40844036697247704
0.0993934 1 1114 2725 0.0003669724770642202 0.4088073394495413
0.0994027 1 1115 2725 0.0003669724770642202 0.4091743119266055
0.0994225 1 1116 2725 0.0003669724770642202 0.4095412844036697
0.0994289 1 1117 2725 0.0003669724770642202 0.40990825688073396
0.0994501 1 1118 2725 0.0003669724770642202 0.41027522935779814
0.0994823 1 1119 2725 0.0003669724770642202 0.4106422018348624
0.0995121 1 1120 2725 0.0003669724770642202 0.41100917431192663
0.0995471 1 1121 2725 0.0003669724770642202 0.4113761467889908
0.0995543 1 1122 2725 0.0003669724770642202 0.41174311926605506
0.0995927 1 1123 2725 0.0003669724770642202 0.41211009174311924
0.0996816 1 1124 2725 0.0003669724770642202 0.4124770642201835
0.0997298 1 1125 2725 0.0003669724770642202 0.41284403669724773
0.0997391 1 1126 2725 0.0003669724770642202 0.4132110091743119
0.099757 1 1127 2725 0.0003669724770642202 0.41357798165137616
0.0997782 1 1128 2725 0.0003669724770642202 0.41394495412844035
0.0998156 1 1129 2725 0.0003669724770642202 0.4143119266055046
0.0998821 1 1130 2725 0.0003669724770642202 0.41467889908256883
0.0998836 1 1131 2725 0.0003669724770642202 0.415045871559633
0.0999167 1 1132 2725 0.0003669724770642202 0.41541284403669726
0.0999629 1 1133 2725 0.0003669724770642202 0.41577981651376145
0.100023 1 1134 2725 0.0003669724770642202 0.4161467889908257
0.100111 1 1135 2725 0.0003669724770642202 0.41651376146788993
0.100121 1 1136 2725 0.0003669724770642202 0.4168807339449541
0.100138 1 1137 2725 0.0003669724770642202 0.41724770642201836
0.100228 1 1138 2725 0.0003669724770642202 0.41761467889908255
0.100255 1 1139 2725 0.0003669724770642202 0.4179816513761468
0.100266 1 1140 2725 0.0003669724770642202 0.41834862385321103
0.100448 1 1141 2725 0.0003669724770642202 0.4187155963302752
0.100467 1 1142 2725 0.0003669724770642202 0.41908256880733946
0.100508 1 1143 2725 0.0003669724770642202 0.41944954128440365
0.100549 1 1144 2725 0.0003669724770642202 0.4198165137614679
0.100554 1 1145 2725 0.0003669724770642202 0.42018348623853213
0.100616 1 1146 2725 0.0003669724770642202 0.4205504587155963
0.100651 1 1147 2725 0.0003669724770642202 0.42091743119266056
0.100691 1 1148 2725 0.0003669724770642202 0.42128440366972475
0.10072 1 1149 2725 0.0003669724770642202 0.421651376146789
0.100734 1 1150 2725 0.0003669724770642202 0.42201834862385323
0.100762 1 1151 2725 0.0003669724770642202 0.4223853211009174
0.100783 1 1152 2725 0.0003669724770642202 0.42275229357798166
0.100824 1 1153 2725 0.0003669724770642202 0.42311926605504585
0.100878 1 1154 2725 0.0003669724770642202 0.4234862385321101
0.100904 1 1155 2725 0.0003669724770642202 0.42385321100917434
0.100922 1 1156 2725 0.0003669724770642202 0.4242201834862385
0.100932 1 1157 2725 0.0003669724770642202 0.42458715596330276
0.100944 1 1158 2725 0.0003669724770642202 0.42495412844036695
0.101003 1 1159 2725 0.0003669724770642202 0.4253211009174312
0.101034 1 1160 2725 0.0003669724770642202 0.42568807339449544
0.101051 1 1161 2725 0.0003669724770642202 0.4260550458715596
0.101066 1 1162 2725 0.0003669724770642202 0.42642201834862387
0.101142 1 1163 2725 0.0003669724770642202 0.42678899082568805
0.101149 1 1164 2725 0.0003669724770642202 0.4271559633027523
0.101152 1 1165 2725 0.0003669724770642202 0.42752293577981654
0.101176 1 1166 2725 0.0003669724770642202 0.4278899082568807
0.101209 1 1167 2725 0.0003669724770642202 0.42825688073394497
0.101219 1 1168 2725 0.0003669724770642202 0.42862385321100915
0.101244 1 1169 2725 0.0003669724770642202 0.4289908256880734
0.101277 1 1170 2725 0.0003669724770642202 0.42935779816513764
0.101279 1 1171 2725 0.0003669724770642202 0.4297247706422018
0.101326 2 1173 2725 0.0007339449541284404 0.43045871559633025
0.101395 1 1174 2725 0.0003669724770642202 0.4308256880733945
0.101472 1 1175 2725 0.0003669724770642202 0.43119266055045874
0.101482 1 1176 2725 0.0003669724770642202 0.4315596330275229
0.1015 1 1177 2725 0.0003669724770642202 0.43192660550458717
0.101546 1 1178 2725 0.0003669724770642202 0.43229357798165136
0.101654 1 1179 2725 0.0003669724770642202 0.4326605504587156
0.101693 1 1180 2725 0.0003669724770642202 0.43302752293577984
0.101696 1 1181 2725 0.0003669724770642202 0.433394495412844
0.101727 1 1182 2725 0.0003669724770642202 0.43376146788990827
0.101739 1 1183 2725 0.0003669724770642202 0.43412844036697246
0.10183 1 1184 2725 0.0003669724770642202 0.4344954128440367
0.101839 1 1185 2725 0.0003669724770642202 0.43486238532110094
0.101876 1 1186 2725 0.0003669724770642202 0.43522935779816513
0.101908 1 1187 2725 0.0003669724770642202 0.43559633027522937
0.101916 1 1188 2725 0.0003669724770642202 0.43596330275229356
0.101967 1 1189 2725 0.0003669724770642202 0.4363302752293578
0.101994 1 1190 2725 0.0003669724770642202 0.43669724770642204
0.102078 1 1191 2725 0.0003669724770642202 0.43706422018348623
0.102206 1 1192 2725 0.0003669724770642202 0.43743119266055047
0.102298 1 1193 2725 0.0003669724770642202 0.43779816513761466
0.10233 1 1194 2725 0.0003669724770642202 0.4381651376146789
0.102407 1 1195 2725 0.0003669724770642202 0.43853211009174314
0.102493 1 1196 2725 0.0003669724770642202 0.43889908256880733
0.102514 2 1198 2725 0.0007339449541284404 0.43963302752293576
0.102607 1 1199 2725 0.0003669724770642202 0.44
0.102636 1 1200 2725 0.0003669724770642202 0.44036697247706424
0.102729 1 1201 2725 0.0003669724770642202 0.44073394495412843
0.102736 1 1202 2725 0.0003669724770642202 0.4411009174311927
0.102809 1 1203 2725 0.0003669724770642202 0.44146788990825686
0.102818 1 1204 2725 0.0003669724770642202 0.4418348623853211
0.10288 1 1205 2725 0.0003669724770642202 0.44220183486238535
0.102897 1 1206 2725 0.0003669724770642202 0.44256880733944953
0.102926 1 1207 2725 0.0003669724770642202 0.4429357798165138
0.103085 1 1208 2725 0.0003669724770642202 0.44330275229357796
0.103099 1 1209 2725 0.0003669724770642202 0.4436697247706422
0.103168 1 1210 2725 0.0003669724770642202 0.44403669724770645
0.103173 1 1211 2725 0.0003669724770642202 0.44440366972477063
0.103248 1 1212 2725 0.0003669724770642202 0.4447706422018349
0.103359 1 1213 2725 0.0003669724770642202 0.44513761467889906
0.103378 1 1214 2725 0.0003669724770642202 0.4455045871559633
0.103389 1 1215 2725 0.0003669724770642202 0.44587155963302755
0.103417 1 1216 2725 0.0003669724770642202 0.44623853211009173
0.103484 1 1217 2725 0.0003669724770642202 0.446605504587156
0.103504 1 1218 2725 0.0003669724770642202 0.44697247706422016
0.103529 1 1219 2725 0.0003669724770642202 0.4473394495412844
0.103531 1 1220 2725 0.0003669724770642202 0.44770642201834865
0.103623 1 1221 2725 0.0003669724770642202 0.44807339449541284
0.103673 1 1222 2725 0.0003669724770642202 0.4484403669724771
0.103682 1 1223 2725 0.0003669724770642202 0.44880733944954126
0.103691 1 1224 2725 0.0003669724770642202 0.4491743119266055
0.103786 1 1225 2725 0.0003669724770642202 0.44954128440366975
0.103809 1 1226 2725 0.0003669724770642202 0.44990825688073394
0.103821 1 1227 2725 0.0003669724770642202 0.4502752293577982
0.103849 1 1228 2725 0.0003669724770642202 0.45064220183486237
0.103871 1 1229 2725 0.0003669724770642202 0.4510091743119266
0.103942 1 1230 2725 0.0003669724770642202 0.45137614678899085
0.103962 1 1231 2725 0.0003669724770642202 0.45174311926605504
0.103963 1 1232 2725 0.0003669724770642202 0.4521100917431193
0.103975 1 1233 2725 0.0003669724770642202 0.45247706422018347
0.10402 1 1234 2725 0.0003669724770642202 0.4528440366972477
0.104025 1 1235 2725 0.0003669724770642202 0.45321100917431195
0.104147 1 1236 2725 0.0003669724770642202 0.45357798165137614
0.104238 1 1237 2725 0.0003669724770642202 0.4539449541284404
0.104276 1 1238 2725 0.0003669724770642202 0.45431192660550457
0.104296 1 1239 2725 0.0003669724770642202 0.4546788990825688
0.104324 1 1240 2725 0.0003669724770642202 0.45504587155963305
0.10441 1 1241 2725 0.0003669724770642202 0.45541284403669724
0.10442 1 1242 2725 0.0003669724770642202 0.4557798165137615
0.104435 1 1243 2725 0.0003669724770642202 0.45614678899082567
0.104511 1 1244 2725 0.0003669724770642202 0.4565137614678899
0.104534 1 1245 2725 0.0003669724770642202 0.45688073394495415
0.104568 1 1246 2725 0.0003669724770642202 0.45724770642201834
0.104582 1 1247 2725 0.0003669724770642202 0.4576146788990826
0.10459 1 1248 2725 0.0003669724770642202 0.45798165137614677
0.104597 1 1249 2725 0.0003669724770642202 0.458348623853211
0.104633 1 1250 2725 0.0003669724770642202 0.45871559633027525
0.104645 1 1251 2725 0.0003669724770642202 0.45908256880733944
0.104688 1 1252 2725 0.0003669724770642202 0.4594495412844037
0.104754 1 1253 2725 0.0003669724770642202 0.45981651376146787
0.104896 1 1254 2725 0.0003669724770642202 0.4601834862385321
0.104904 1 1255 2725 0.0003669724770642202 0.46055045871559636
0.104922 1 1256 2725 0.0003669724770642202 0.46091743119266054
0.105006 1 1257 2725 0.0003669724770642202 0.4612844036697248
0.105069 1 1258 2725 0.0003669724770642202 0.46165137614678897
0.105092 2 1260 2725 0.0007339449541284404 0.46238532110091746
0.105129 1 1261 2725 0.0003669724770642202 0.46275229357798164
0.105135 1 1262 2725 0.0003669724770642202 0.4631192660550459
0.105156 1 1263 2725 0.0003669724770642202 0.4634862385321101
0.105186 1 1264 2725 0.0003669724770642202 0.4638532110091743
0.105209 1 1265 2725 0.0003669724770642202 0.46422018348623856
0.10525 1 1266 2725 0.0003669724770642202 0.46458715596330274
0.105287 1 1267 2725 0.0003669724770642202 0.464954128440367
0.105338 1 1268 2725 0.0003669724770642202 0.4653211009174312
0.105339 1 1269 2725 0.0003669724770642202 0.4656880733944954
0.105376 1 1270 2725 0.0003669724770642202 0.46605504587155966
0.105412 1 1271 2725 0.0003669724770642202 0.46642201834862385
0.105436 2 1273 2725 0.0007339449541284404 0.4671559633027523
0.105438 1 1274 2725 0.0003669724770642202 0.4675229357798165
0.105463 1 1275 2725 0.0003669724770642202 0.46788990825688076
0.105487 1 1276 2725 0.0003669724770642202 0.46825688073394495
0.105505 1 1277 2725 0.0003669724770642202 0.4686238532110092
0.105582 1 1278 2725 0.0003669724770642202 0.4689908256880734
0.105587 1 1279 2725 0.0003669724770642202 0.4693577981651376
0.105626 1 1280 2725 0.0003669724770642202 0.46972477064220186
0.105636 2 1282 2725 0.0007339449541284404 0.4704587155963303
0.105657 1 1283 2725 0.0003669724770642202 0.4708256880733945
0.105685 1 1284 2725 0.0003669724770642202 0.4711926605504587
0.105714 1 1285 2725 0.0003669724770642202 0.47155963302752296
0.105721 1 1286 2725 0.0003669724770642202 0.47192660550458715
0.105824 2 1288 2725 0.0007339449541284404 0.4726605504587156
0.105827 1 1289 2725 0.0003669724770642202 0.4730275229357798
0.105883 1 1290 2725 0.0003669724770642202 0.47339449541284406
0.105891 1 1291 2725 0.0003669724770642202 0.47376146788990825
0.105897 1 1292 2725 0.0003669724770642202 0.4741284403669725
0.105912 1 1293 2725 0.0003669724770642202 0.4744954128440367
0.105947 1 1294 2725 0.0003669724770642202 0.4748623853211009
0.105955 1 1295 2725 0.0003669724770642202 0.47522935779816516
0.10596 1 1296 2725 0.0003669724770642202 0.47559633027522935
0.106024 1 1297 2725 0.0003669724770642202 0.4759633027522936
0.106045 1 1298 2725 0.0003669724770642202 0.4763302752293578
0.106203 1 1299 2725 0.0003669724770642202 0.476697247706422
0.106247 1 1300 2725 0.0003669724770642202 0.47706422018348627
0.106278 1 1301 2725 0.0003669724770642202 0.47743119266055045
0.10631 1 1302 2725 0.0003669724770642202 0.4777981651376147
0.106367 1 1303 2725 0.0003669724770642202 0.4781651376146789
0.106444 1 1304 2725 0.0003669724770642202 0.4785321100917431
0.106461 1 1305 2725 0.0003669724770642202 0.47889908256880737
0.106474 1 1306 2725 0.0003669724770642202 0.47926605504587155
0.106506 1 1307 2725 0.0003669724770642202 0.4796330275229358
0.106515 1 1308 2725 0.0003669724770642202 0.48
0.106532 1 1309 2725 0.0003669724770642202 0.4803669724770642
0.10664 1 1310 2725 0.0003669724770642202 0.48073394495412847
0.106688 1 1311 2725 0.0003669724770642202 0.48110091743119265
0.106697 1 1312 2725 0.0003669724770642202 0.4814678899082569
0.106713 1 1313 2725 0.0003669724770642202 0.4818348623853211
0.106733 1 1314 2725 0.0003669724770642202 0.4822018348623853
0.106739 1 1315 2725 0.0003669724770642202 0.48256880733944957
0.106753 1 1316 2725 0.0003669724770642202 0.48293577981651375
0.106773 1 1317 2725 0.0003669724770642202 0.483302752293578
0.106812 1 1318 2725 0.0003669724770642202 0.4836697247706422
0.10686 1 1319 2725 0.0003669724770642202 0.4840366972477064
0.106865 1 1320 2725 0.0003669724770642202 0.48440366972477067
0.106875 1 1321 2725 0.0003669724770642202 0.48477064220183486
0.106936 1 1322 2725 0.0003669724770642202 0.4851376146788991
0.106942 1 1323 2725 0.0003669724770642202 0.4855045871559633
0.10695 1 1324 2725 0.0003669724770642202 0.4858715596330275
0.107067 1 1325 2725 0.0003669724770642202 0.48623853211009177
0.107082 1 1326 2725 0.0003669724770642202 0.48660550458715596
0.107086 1 1327 2725 0.0003669724770642202 0.4869724770642202
0.107092 1 1328 2725 0.0003669724770642202 0.4873394495412844
0.10712 1 1329 2725 0.0003669724770642202 0.48770642201834863
0.107207 1 1330 2725 0.0003669724770642202 0.48807339449541287
0.107224 1 1331 2725 0.0003669724770642202 0.48844036697247706
0.10725 1 1332 2725 0.0003669724770642202 0.4888073394495413
0.107258 1 1333 2725 0.0003669724770642202 0.4891743119266055
0.107408 1 1334 2725 0.0003669724770642202 0.48954128440366973
0.10741 1 1335 2725 0.0003669724770642202 0.48990825688073397
0.107418 1 1336 2725 0.0003669724770642202 0.49027522935779816
0.10742 1 1337 2725 0.0003669724770642202 0.4906422018348624
0.107495 1 1338 2725 0.0003669724770642202 0.4910091743119266
0.107502 1 1339 2725 0.0003669724770642202 0.49137614678899083
0.107602 1 1340 2725 0.0003669724770642202 0.4917431192660551
0.107608 1 1341 2725 0.0003669724770642202 0.49211009174311926
0.107632 1 1342 2725 0.0003669724770642202 0.4924770642201835
0.107633 1 1343 2725 0.0003669724770642202 0.4928440366972477
0.107661 1 1344 2725 0.0003669724770642202 0.49321100917431193
0.107693 1 1345 2725 0.0003669724770642202 0.4935779816513762
0.107714 1 1346 2725 0.0003669724770642202 0.49394495412844036
0.107754 1 1347 2725 0.0003669724770642202 0.4943119266055046
0.107758 1 1348 2725 0.0003669724770642202 0.4946788990825688
0.107774 1 1349 2725 0.0003669724770642202 0.49504587155963303
0.107797 1 1350 2725 0.0003669724770642202 0.4954128440366973
0.10781 1 1351 2725 0.0003669724770642202 0.49577981651376146
0.107869 1 1352 2725 0.0003669724770642202 0.4961467889908257
0.107886 1 1353 2725 0.0003669724770642202 0.4965137614678899
0.10799 1 1354 2725 0.0003669724770642202 0.49688073394495413
0.108006 2 1356 2725 0.0007339449541284404 0.49761467889908256
0.108067 1 1357 2725 0.0003669724770642202 0.4979816513761468
0.108111 1 1358 2725 0.0003669724770642202 0.498348623853211
0.108126 1 1359 2725 0.0003669724770642202 0.49871559633027523
0.108264 1 1360 2725 0.0003669724770642202 0.4990825688073395
0.108267 1 1361 2725 0.0003669724770642202 0.49944954128440366
0.10838 1 1362 2725 0.0003669724770642202 0.4998165137614679
0.108383 1 1363 2725 0.0003669724770642202 0.5001834862385321
0.108388 1 1364 2725 0.0003669724770642202 0.5005504587155963
0.10842 1 1365 2725 0.0003669724770642202 0.5009174311926605
0.108564 1 1366 2725 0.0003669724770642202 0.5012844036697248
0.108677 1 1367 2725 0.0003669724770642202 0.501651376146789
0.108698 1 1368 2725 0.0003669724770642202 0.5020183486238532
0.10877 1 1369 2725 0.0003669724770642202 0.5023853211009174
0.108777 1 1370 2725 0.0003669724770642202 0.5027522935779817
0.10878 1 1371 2725 0.0003669724770642202 0.5031192660550459
0.108834 1 1372 2725 0.0003669724770642202 0.50348623853211
0.108853 1 1373 2725 0.0003669724770642202 0.5038532110091744
0.108909 1 1374 2725 0.0003669724770642202 0.5042201834862385
0.108962 1 1375 2725 0.0003669724770642202 0.5045871559633027
0.109013 1 1376 2725 0.0003669724770642202 0.504954128440367
0.109079 1 1377 2725 0.0003669724770642202 0.5053211009174312
0.109134 1 1378 2725 0.0003669724770642202 0.5056880733944954
0.109143 1 1379 2725 0.0003669724770642202 0.5060550458715596
0.109165 1 1380 2725 0.0003669724770642202 0.5064220183486239
0.109223 1 1381 2725 0.0003669724770642202 0.5067889908256881
0.10924 1 1382 2725 0.0003669724770642202 0.5071559633027523
0.109312 1 1383 2725 0.0003669724770642202 0.5075229357798166
0.10933 1 1384 2725 0.0003669724770642202 0.5078899082568807
0.109349 1 1385 2725 0.0003669724770642202 0.5082568807339449
0.109361 1 1386 2725 0.0003669724770642202 0.5086238532110092
0.109389 1 1387 2725 0.0003669724770642202 0.5089908256880734
0.109452 1 1388 2725 0.0003669724770642202 0.5093577981651376
0.109456 1 1389 2725 0.0003669724770642202 0.5097247706422018
0.109466 1 1390 2725 0.0003669724770642202 0.5100917431192661
0.109485 1 1391 2725 0.0003669724770642202 0.5104587155963303
0.109575 1 1392 2725 0.0003669724770642202 0.5108256880733945
0.109632 1 1393 2725 0.0003669724770642202 0.5111926605504588
0.109633 1 1394 2725 0.0003669724770642202 0.5115596330275229
0.109697 1 1395 2725 0.0003669724770642202 0.5119266055045871
0.109723 1 1396 2725 0.0003669724770642202 0.5122935779816514
0.109785 1 1397 2725 0.0003669724770642202 0.5126605504587156
0.109823 1 1398 2725 0.0003669724770642202 0.5130275229357798
0.109827 1 1399 2725 0.0003669724770642202 0.513394495412844
0.109867 1 1400 2725 0.0003669724770642202 0.5137614678899083
0.110019 1 1401 2725 0.0003669724770642202 0.5141284403669725
0.110022 1 1402 2725 0.0003669724770642202 0.5144954128440367
0.110038 1 1403 2725 0.0003669724770642202 0.514862385321101
0.110054 1 1404 2725 0.0003669724770642202 0.5152293577981651
0.110087 1 1405 2725 0.0003669724770642202 0.5155963302752293
0.110178 1 1406 2725 0.0003669724770642202 0.5159633027522936
0.110205 1 1407 2725 0.0003669724770642202 0.5163302752293578
0.110254 1 1408 2725 0.0003669724770642202 0.516697247706422
0.110371 1 1409 2725 0.0003669724770642202 0.5170642201834862
0.110398 1 1410 2725 0.0003669724770642202 0.5174311926605505
0.110482 1 1411 2725 0.0003669724770642202 0.5177981651376147
0.110498 2 1413 2725 0.0007339449541284404 0.5185321100917432
0.110514 1 1414 2725 0.0003669724770642202 0.5188990825688073
0.110531 1 1415 2725 0.0003669724770642202 0.5192660550458715
0.110559 1 1416 2725 0.0003669724770642202 0.5196330275229358
0.110587 1 1417 2725 0.0003669724770642202 0.52
0.110589 1 1418 2725 0.0003669724770642202 0.5203669724770642
0.110602 1 1419 2725 0.0003669724770642202 0.5207339449541284
0.110623 1 1420 2725 0.0003669724770642202 0.5211009174311927
0.110638 1 1421 2725 0.0003669724770642202 0.5214678899082569
0.110655 1 1422 2725 0.0003669724770642202 0.5218348623853211
0.110678 1 1423 2725 0.0003669724770642202 0.5222018348623854
0.110769 1 1424 2725 0.0003669724770642202 0.5225688073394495
0.110802 1 1425 2725 0.0003669724770642202 0.5229357798165137
0.110807 1 1426 2725 0.0003669724770642202 0.523302752293578
0.110824 1 1427 2725 0.0003669724770642202 0.5236697247706422
0.110848 1 1428 2725 0.0003669724770642202 0.5240366972477064
0.110882 1 1429 2725 0.0003669724770642202 0.5244036697247706
0.110883 1 1430 2725 0.0003669724770642202 0.5247706422018349
0.110925 1 1431 2725 0.0003669724770642202 0.5251376146788991
0.110988 1 1432 2725 0.0003669724770642202 0.5255045871559633
0.11104 1 1433 2725 0.0003669724770642202 0.5258715596330276
0.111114 1 1434 2725 0.0003669724770642202 0.5262385321100918
0.111164 1 1435 2725 0.0003669724770642202 0.5266055045871559
0.111179 1 1436 2725 0.0003669724770642202 0.5269724770642202
0.111228 1 1437 2725 0.0003669724770642202 0.5273394495412844
0.111277 1 1438 2725 0.0003669724770642202 0.5277064220183486
0.111376 1 1439 2725 0.0003669724770642202 0.5280733944954128
0.11142 1 1440 2725 0.0003669724770642202 0.5284403669724771
0.111503 1 1441 2725 0.0003669724770642202 0.5288073394495413
0.111547 1 1442 2725 0.0003669724770642202 0.5291743119266055
0.111554 1 1443 2725 0.0003669724770642202 0.5295412844036698
0.111623 1 1444 2725 0.0003669724770642202 0.529908256880734
0.111625 1 1445 2725 0.0003669724770642202 0.5302752293577981
0.11165 1 1446 2725 0.0003669724770642202 0.5306422018348624
0.111656 1 1447 2725 0.0003669724770642202 0.5310091743119266
0.111717 1 1448 2725 0.0003669724770642202 0.5313761467889908
0.111757 1 1449 2725 0.0003669724770642202 0.531743119266055
0.111762 1 1450 2725 0.0003669724770642202 0.5321100917431193
0.111882 1 1451 2725 0.0003669724770642202 0.5324770642201835
0.111893 1 1452 2725 0.0003669724770642202 0.5328440366972477
0.111929 1 1453 2725 0.0003669724770642202 0.533211009174312
0.111982 1 1454 2725 0.0003669724770642202 0.5335779816513762
0.11199 1 1455 2725 0.0003669724770642202 0.5339449541284403
0.112191 1 1456 2725 0.0003669724770642202 0.5343119266055046
0.112195 1 1457 2725 0.0003669724770642202 0.5346788990825688
0.112229 1 1458 2725 0.0003669724770642202 0.535045871559633
0.112249 1 1459 2725 0.0003669724770642202 0.5354128440366972
0.11225 1 1460 2725 0.0003669724770642202 0.5357798165137615
0.112272 1 1461 2725 0.0003669724770642202 0.5361467889908257
0.112277 1 1462 2725 0.0003669724770642202 0.5365137614678899
0.112304 1 1463 2725 0.0003669724770642202 0.5368807339449542
0.112351 1 1464 2725 0.0003669724770642202 0.5372477064220184
0.11236 1 1465 2725 0.0003669724770642202 0.5376146788990825
0.112365 1 1466 2725 0.0003669724770642202 0.5379816513761468
0.112382 1 1467 2725 0.0003669724770642202 0.538348623853211
0.112603 1 1468 2725 0.0003669724770642202 0.5387155963302752
0.112635 1 1469 2725 0.0003669724770642202 0.5390825688073394
0.112649 1 1470 2725 0.0003669724770642202 0.5394495412844037
0.112676 1 1471 2725 0.0003669724770642202 0.5398165137614679
0.112694 1 1472 2725 0.0003669724770642202 0.5401834862385321
0.112857 1 1473 2725 0.0003669724770642202 0.5405504587155964
0.112927 1 1474 2725 0.0003669724770642202 0.5409174311926606
0.11297 1 1475 2725 0.0003669724770642202 0.5412844036697247
0.113 1 1476 2725 0.0003669724770642202 0.541651376146789
0.113013 1 1477 2725 0.0003669724770642202 0.5420183486238532
0.113017 1 1478 2725 0.0003669724770642202 0.5423853211009174
0.113071 1 1479 2725 0.0003669724770642202 0.5427522935779816
0.113154 1 1480 2725 0.0003669724770642202 0.5431192660550459
0.113171 1 1481 2725 0.0003669724770642202 0.5434862385321101
0.113245 1 1482 2725 0.0003669724770642202 0.5438532110091743
0.1133 1 1483 2725 0.0003669724770642202 0.5442201834862386
0.113323 1 1484 2725 0.0003669724770642202 0.5445871559633028
0.113362 1 1485 2725 0.0003669724770642202 0.544954128440367
0.113407 1 1486 2725 0.0003669724770642202 0.5453211009174312
0.11342 1 1487 2725 0.0003669724770642202 0.5456880733944954
0.113455 1 1488 2725 0.0003669724770642202 0.5460550458715596
0.113501 1 1489 2725 0.0003669724770642202 0.5464220183486238
0.113524 1 1490 2725 0.0003669724770642202 0.5467889908256881
0.113528 1 1491 2725 0.0003669724770642202 0.5471559633027523
0.113529 1 1492 2725 0.0003669724770642202 0.5475229357798165
0.113557 1 1493 2725 0.0003669724770642202 0.5478899082568808
0.113572 1 1494 2725 0.0003669724770642202 0.548256880733945
0.113578 1 1495 2725 0.0003669724770642202 0.5486238532110091
0.113596 1 1496 2725 0.0003669724770642202 0.5489908256880734
0.113636 1 1497 2725 0.0003669724770642202 0.5493577981651376
0.113638 1 1498 2725 0.0003669724770642202 0.5497247706422018
0.113654 1 1499 2725 0.0003669724770642202 0.550091743119266
0.113671 1 1500 2725 0.0003669724770642202 0.5504587155963303
0.113688 1 1501 2725 0.0003669724770642202 0.5508256880733945
0.113723 1 1502 2725 0.0003669724770642202 0.5511926605504587
0.11374 1 1503 2725 0.0003669724770642202 0.551559633027523
0.113746 1 1504 2725 0.0003669724770642202 0.5519266055045872
0.113754 1 1505 2725 0.0003669724770642202 0.5522935779816514
0.113867 1 1506 2725 0.0003669724770642202 0.5526605504587156
0.113984 1 1507 2725 0.0003669724770642202 0.5530275229357798
0.114055 1 1508 2725 0.0003669724770642202 0.553394495412844
0.114063 1 1509 2725 0.0003669724770642202 0.5537614678899082
0.11412 1 1510 2725 0.0003669724770642202 0.5541284403669725
0.114153 1 1511 2725 0.0003669724770642202 0.5544954128440367
0.114251 1 1512 2725 0.0003669724770642202 0.5548623853211009
0.114338 1 1513 2725 0.0003669724770642202 0.5552293577981652
0.11436 1 1514 2725 0.0003669724770642202 0.5555963302752294
0.1144 1 1515 2725 0.0003669724770642202 0.5559633027522936
0.114433 1 1516 2725 0.0003669724770642202 0.5563302752293579
0.114458 1 1517 2725 0.0003669724770642202 0.556697247706422
0.114459 1 1518 2725 0.0003669724770642202 0.5570642201834862
0.114461 1 1519 2725 0.0003669724770642202 0.5574311926605504
0.114586 1 1520 2725 0.0003669724770642202 0.5577981651376147
0.114604 1 1521 2725 0.0003669724770642202 0.5581651376146789
0.11462 1 1522 2725 0.0003669724770642202 0.5585321100917431
0.114651 1 1523 2725 0.0003669724770642202 0.5588990825688074
0.114656 1 1524 2725 0.0003669724770642202 0.5592660550458716
0.11468 1 1525 2725 0.0003669724770642202 0.5596330275229358
0.114717 1 1526 2725 0.0003669724770642202 0.56
0.11477 1 1527 2725 0.0003669724770642202 0.5603669724770642
0.114838 1 1528 2725 0.0003669724770642202 0.5607339449541284
0.11485 1 1529 2725 0.0003669724770642202 0.5611009174311926
0.114865 1 1530 2725 0.0003669724770642202 0.5614678899082569
0.114877 1 1531 2725 0.0003669724770642202 0.5618348623853211
0.114896 1 1532 2725 0.0003669724770642202 0.5622018348623853
0.114899 1 1533 2725 0.0003669724770642202 0.5625688073394496
0.114927 1 1534 2725 0.0003669724770642202 0.5629357798165138
0.115022 1 1535 2725 0.0003669724770642202 0.563302752293578
0.115116 1 1536 2725 0.0003669724770642202 0.5636697247706423
0.115132 1 1537 2725 0.0003669724770642202 0.5640366972477064
0.115134 1 1538 2725 0.0003669724770642202 0.5644036697247706
0.115196 1 1539 2725 0.0003669724770642202 0.5647706422018348
0.115204 1 1540 2725 0.0003669724770642202 0.5651376146788991
0.115275 1 1541 2725 0.0003669724770642202 0.5655045871559633
0.115289 1 1542 2725 0.0003669724770642202 0.5658715596330275
0.115295 1 1543 2725 0.0003669724770642202 0.5662385321100918
0.115545 1 1544 2725 0.0003669724770642202 0.566605504587156
0.115581 1 1545 2725 0.0003669724770642202 0.5669724770642202
0.115713 1 1546 2725 0.0003669724770642202 0.5673394495412845
0.115859 1 1547 2725 0.0003669724770642202 0.5677064220183486
0.115901 1 1548 2725 0.0003669724770642202 0.5680733944954128
0.115918 1 1549 2725 0.0003669724770642202 0.568440366972477
0.115936 1 1550 2725 0.0003669724770642202 0.5688073394495413
0.115973 1 1551 2725 0.0003669724770642202 0.5691743119266055
0.116074 1 1552 2725 0.0003669724770642202 0.5695412844036697
0.116089 1 1553 2725 0.0003669724770642202 0.569908256880734
0.116112 1 1554 2725 0.0003669724770642202 0.5702752293577982
0.116126 1 1555 2725 0.0003669724770642202 0.5706422018348624
0.116151 1 1556 2725 0.0003669724770642202 0.5710091743119267
0.116203 1 1557 2725 0.0003669724770642202 0.5713761467889908
0.116224 1 1558 2725 0.0003669724770642202 0.571743119266055
0.116237 1 1559 2725 0.0003669724770642202 0.5721100917431192
0.116328 1 1560 2725 0.0003669724770642202 0.5724770642201835
0.116335 1 1561 2725 0.0003669724770642202 0.5728440366972477
0.116364 1 1562 2725 0.0003669724770642202 0.5732110091743119
0.11644 1 1563 2725 0.0003669724770642202 0.5735779816513762
0.116474 1 1564 2725 0.0003669724770642202 0.5739449541284404
0.11649 1 1565 2725 0.0003669724770642202 0.5743119266055046
0.116516 1 1566 2725 0.0003669724770642202 0.5746788990825689
0.116521 1 1567 2725 0.0003669724770642202 0.575045871559633
0.116533 1 1568 2725 0.0003669724770642202 0.5754128440366972
0.116541 1 1569 2725 0.0003669724770642202 0.5757798165137614
0.116598 1 1570 2725 0.0003669724770642202 0.5761467889908257
0.116625 1 1571 2725 0.0003669724770642202 0.5765137614678899
0.116672 1 1572 2725 0.0003669724770642202 0.5768807339449541
0.116675 1 1573 2725 0.0003669724770642202 0.5772477064220184
0.116736 1 1574 2725 0.0003669724770642202 0.5776146788990826
0.116764 1 1575 2725 0.0003669724770642202 0.5779816513761468
0.11688 1 1576 2725 0.0003669724770642202 0.5783486238532111
0.116935 1 1577 2725 0.0003669724770642202 0.5787155963302753
0.117006 1 1578 2725 0.0003669724770642202 0.5790825688073394
0.117045 1 1579 2725 0.0003669724770642202 0.5794495412844036
0.117067 1 1580 2725 0.0003669724770642202 0.5798165137614679
0.117101 1 1581 2725 0.0003669724770642202 0.5801834862385321
0.117132 1 1582 2725 0.0003669724770642202 0.5805504587155963
0.117186 1 1583 2725 0.0003669724770642202 0.5809174311926606
0.117277 1 1584 2725 0.0003669724770642202 0.5812844036697248
0.117304 1 1585 2725 0.0003669724770642202 0.581651376146789
0.117312 1 1586 2725 0.0003669724770642202 0.5820183486238533
0.117358 1 1587 2725 0.0003669724770642202 0.5823853211009175
0.117363 1 1588 2725 0.0003669724770642202 0.5827522935779816
0.117375 1 1589 2725 0.0003669724770642202 0.5831192660550458
0.117433 1 1590 2725 0.0003669724770642202 0.5834862385321101
0.117441 1 1591 2725 0.0003669724770642202 0.5838532110091743
0.117442 1 1592 2725 0.0003669724770642202 0.5842201834862385
0.117444 1 1593 2725 0.0003669724770642202 0.5845871559633028
0.117449 1 1594 2725 0.0003669724770642202 0.584954128440367
0.117526 1 1595 2725 0.0003669724770642202 0.5853211009174312
0.117532 1 1596 2725 0.0003669724770642202 0.5856880733944955
0.117583 1 1597 2725 0.0003669724770642202 0.5860550458715597
0.117594 1 1598 2725 0.0003669724770642202 0.5864220183486238
0.117608 1 1599 2725 0.0003669724770642202 0.586788990825688
0.117623 1 1600 2725 0.0003669724770642202 0.5871559633027523
0.117701 1 1601 2725 0.0003669724770642202 0.5875229357798165
0.117706 1 1602 2725 0.0003669724770642202 0.5878899082568807
0.11777 1 1603 2725 0.0003669724770642202 0.588256880733945
0.117879 1 1604 2725 0.0003669724770642202 0.5886238532110092
0.118001 1 1605 2725 0.0003669724770642202 0.5889908256880734
0.118039 1 1606 2725 0.0003669724770642202 0.5893577981651377
0.118094 1 1607 2725 0.0003669724770642202 0.5897247706422019
0.118116 1 1608 2725 0.0003669724770642202 0.590091743119266
0.11812 1 1609 2725 0.0003669724770642202 0.5904587155963302
0.118295 1 1610 2725 0.0003669724770642202 0.5908256880733945
0.118339 1 1611 2725 0.0003669724770642202 0.5911926605504587
0.118398 1 1612 2725 0.0003669724770642202 0.5915596330275229
0.118461 1 1613 2725 0.0003669724770642202 0.5919266055045872
0.118483 1 1614 2725 0.0003669724770642202 0.5922935779816514
0.1185 1 1615 2725 0.0003669724770642202 0.5926605504587156
0.118527 1 1616 2725 0.0003669724770642202 0.5930275229357799
0.118535 1 1617 2725 0.0003669724770642202 0.5933944954128441
0.118581 1 1618 2725 0.0003669724770642202 0.5937614678899082
0.118626 1 1619 2725 0.0003669724770642202 0.5941284403669724
0.118649 1 1620 2725 0.0003669724770642202 0.5944954128440367
0.11867 1 1621 2725 0.0003669724770642202 0.5948623853211009
0.118675 1 1622 2725 0.0003669724770642202 0.5952293577981651
0.118729 1 1623 2725 0.0003669724770642202 0.5955963302752294
0.118798 1 1624 2725 0.0003669724770642202 0.5959633027522936
0.118827 1 1625 2725 0.0003669724770642202 0.5963302752293578
0.118875 1 1626 2725 0.0003669724770642202 0.5966972477064221
0.118888 1 1627 2725 0.0003669724770642202 0.5970642201834863
0.118916 1 1628 2725 0.0003669724770642202 0.5974311926605504
0.119022 1 1629 2725 0.0003669724770642202 0.5977981651376146
0.119077 1 1630 2725 0.0003669724770642202 0.5981651376146789
0.1191 1 1631 2725 0.0003669724770642202 0.5985321100917431
0.119113 1 1632 2725 0.0003669724770642202 0.5988990825688073
0.119191 1 1633 2725 0.0003669724770642202 0.5992660550458716
0.119272 1 1634 2725 0.0003669724770642202 0.5996330275229358
0.119384 1 1635 2725 0.0003669724770642202 0.6
0.119412 2 1637 2725 0.0007339449541284404 0.6007339449541285
0.119481 1 1638 2725 0.0003669724770642202 0.6011009174311926
0.119489 1 1639 2725 0.0003669724770642202 0.6014678899082568
0.119534 1 1640 2725 0.0003669724770642202 0.6018348623853211
0.119543 1 1641 2725 0.0003669724770642202 0.6022018348623853
0.11964 1 1642 2725 0.0003669724770642202 0.6025688073394495
0.119656 1 1643 2725 0.0003669724770642202 0.6029357798165138
0.119674 1 1644 2725 0.0003669724770642202 0.603302752293578
0.119678 2 1646 2725 0.0007339449541284404 0.6040366972477064
0.11968 1 1647 2725 0.0003669724770642202 0.6044036697247707
0.119716 1 1648 2725 0.0003669724770642202 0.6047706422018349
0.119722 1 1649 2725 0.0003669724770642202 0.605137614678899
0.119831 1 1650 2725 0.0003669724770642202 0.6055045871559633
0.119953 1 1651 2725 0.0003669724770642202 0.6058715596330275
0.119984 1 1652 2725 0.0003669724770642202 0.6062385321100917
0.120019 1 1653 2725 0.0003669724770642202 0.606605504587156
0.12003 1 1654 2725 0.0003669724770642202 0.6069724770642202
0.120062 1 1655 2725 0.0003669724770642202 0.6073394495412844
0.120097 1 1656 2725 0.0003669724770642202 0.6077064220183486
0.12012 1 1657 2725 0.0003669724770642202 0.6080733944954129
0.12014 1 1658 2725 0.0003669724770642202 0.608440366972477
0.120145 1 1659 2725 0.0003669724770642202 0.6088073394495412
0.120171 1 1660 2725 0.0003669724770642202 0.6091743119266055
0.120173 1 1661 2725 0.0003669724770642202 0.6095412844036697
0.120202 1 1662 2725 0.0003669724770642202 0.6099082568807339
0.120367 1 1663 2725 0.0003669724770642202 0.6102752293577982
0.120402 1 1664 2725 0.0003669724770642202 0.6106422018348624
0.120415 1 1665 2725 0.0003669724770642202 0.6110091743119266
0.120441 1 1666 2725 0.0003669724770642202 0.6113761467889908
0.120478 1 1667 2725 0.0003669724770642202 0.6117431192660551
0.120543 1 1668 2725 0.0003669724770642202 0.6121100917431193
0.120551 1 1669 2725 0.0003669724770642202 0.6124770642201834
0.120556 1 1670 2725 0.0003669724770642202 0.6128440366972477
0.120644 1 1671 2725 0.0003669724770642202 0.6132110091743119
0.120667 1 1672 2725 0.0003669724770642202 0.6135779816513761
0.120686 1 1673 2725 0.0003669724770642202 0.6139449541284404
0.120818 1 1674 2725 0.0003669724770642202 0.6143119266055046
0.120839 1 1675 2725 0.0003669724770642202 0.6146788990825688
0.120846 1 1676 2725 0.0003669724770642202 0.615045871559633
0.120874 1 1677 2725 0.0003669724770642202 0.6154128440366973
0.120878 1 1678 2725 0.0003669724770642202 0.6157798165137615
0.121034 1 1679 2725 0.0003669724770642202 0.6161467889908256
0.12107 1 1680 2725 0.0003669724770642202 0.6165137614678899
0.121081 1 1681 2725 0.0003669724770642202 0.6168807339449541
0.121108 1 1682 2725 0.0003669724770642202 0.6172477064220183
0.121154 1 1683 2725 0.0003669724770642202 0.6176146788990826
0.121197 1 1684 2725 0.0003669724770642202 0.6179816513761468
0.121226 1 1685 2725 0.0003669724770642202 0.618348623853211
0.121299 1 1686 2725 0.0003669724770642202 0.6187155963302752
0.12131 1 1687 2725 0.0003669724770642202 0.6190825688073395
0.121389 1 1688 2725 0.0003669724770642202 0.6194495412844037
0.121403 1 1689 2725 0.0003669724770642202 0.6198165137614678
0.121536 1 1690 2725 0.0003669724770642202 0.6201834862385321
0.121585 1 1691 2725 0.0003669724770642202 0.6205504587155963
0.121675 1 1692 2725 0.0003669724770642202 0.6209174311926605
0.122029 1 1693 2725 0.0003669724770642202 0.6212844036697248
0.122045 1 1694 2725 0.0003669724770642202 0.621651376146789
0.122066 1 1695 2725 0.0003669724770642202 0.6220183486238532
0.122067 1 1696 2725 0.0003669724770642202 0.6223853211009174
0.122078 1 1697 2725 0.0003669724770642202 0.6227522935779817
0.122134 1 1698 2725 0.0003669724770642202 0.6231192660550459
0.12218 1 1699 2725 0.0003669724770642202 0.62348623853211
0.122377 1 1700 2725 0.0003669724770642202 0.6238532110091743
0.122421 1 1701 2725 0.0003669724770642202 0.6242201834862385
0.122494 1 1702 2725 0.0003669724770642202 0.6245871559633027
0.122521 1 1703 2725 0.0003669724770642202 0.624954128440367
0.122544 1 1704 2725 0.0003669724770642202 0.6253211009174312
0.122551 1 1705 2725 0.0003669724770642202 0.6256880733944954
0.122591 1 1706 2725 0.0003669724770642202 0.6260550458715596
0.122661 1 1707 2725 0.0003669724770642202 0.6264220183486239
0.122738 1 1708 2725 0.0003669724770642202 0.6267889908256881
0.122866 1 1709 2725 0.0003669724770642202 0.6271559633027523
0.123083 2 1711 2725 0.0007339449541284404 0.6278899082568807
0.123089 1 1712 2725 0.0003669724770642202 0.6282568807339449
0.123122 1 1713 2725 0.0003669724770642202 0.6286238532110092
0.123137 1 1714 2725 0.0003669724770642202 0.6289908256880734
0.12318 1 1715 2725 0.0003669724770642202 0.6293577981651376
0.123192 1 1716 2725 0.0003669724770642202 0.6297247706422018
0.123226 1 1717 2725 0.0003669724770642202 0.6300917431192661
0.123243 1 1718 2725 0.0003669724770642202 0.6304587155963303
0.123306 1 1719 2725 0.0003669724770642202 0.6308256880733945
0.123344 1 1720 2725 0.0003669724770642202 0.6311926605504588
0.123351 1 1721 2725 0.0003669724770642202 0.6315596330275229
0.123551 1 1722 2725 0.0003669724770642202 0.6319266055045871
0.123557 1 1723 2725 0.0003669724770642202 0.6322935779816514
0.123622 1 1724 2725 0.0003669724770642202 0.6326605504587156
0.12365 1 1725 2725 0.0003669724770642202 0.6330275229357798
0.123693 1 1726 2725 0.0003669724770642202 0.633394495412844
0.12375 1 1727 2725 0.0003669724770642202 0.6337614678899083
0.12376 1 1728 2725 0.0003669724770642202 0.6341284403669725
0.123792 1 1729 2725 0.0003669724770642202 0.6344954128440367
0.123828 1 1730 2725 0.0003669724770642202 0.634862385321101
0.123858 1 1731 2725 0.0003669724770642202 0.6352293577981651
0.123891 1 1732 2725 0.0003669724770642202 0.6355963302752293
0.123896 1 1733 2725 0.0003669724770642202 0.6359633027522936
0.123981 1 1734 2725 0.0003669724770642202 0.6363302752293578
0.124022 2 1736 2725 0.0007339449541284404 0.6370642201834862
0.124032 1 1737 2725 0.0003669724770642202 0.6374311926605505
0.124097 1 1738 2725 0.0003669724770642202 0.6377981651376147
0.1242 1 1739 2725 0.0003669724770642202 0.6381651376146789
0.124224 1 1740 2725 0.0003669724770642202 0.6385321100917432
0.124324 1 1741 2725 0.0003669724770642202 0.6388990825688073
0.12451 1 1742 2725 0.0003669724770642202 0.6392660550458715
0.12455 1 1743 2725 0.0003669724770642202 0.6396330275229358
0.124589 1 1744 2725 0.0003669724770642202 0.64
0.124681 1 1745 2725 0.0003669724770642202 0.6403669724770642
0.124684 1 1746 2725 0.0003669724770642202 0.6407339449541284
0.124693 1 1747 2725 0.0003669724770642202 0.6411009174311927
0.124736 1 1748 2725 0.0003669724770642202 0.6414678899082569
0.124752 1 1749 2725 0.0003669724770642202 0.6418348623853211
0.124819 1 1750 2725 0.0003669724770642202 0.6422018348623854
0.124997 1 1751 2725 0.0003669724770642202 0.6425688073394495
0.125 1 1752 2725 0.0003669724770642202 0.6429357798165137
0.125069 1 1753 2725 0.0003669724770642202 0.643302752293578
0.125217 1 1754 2725 0.0003669724770642202 0.6436697247706422
0.125399 1 1755 2725 0.0003669724770642202 0.6440366972477064
0.125459 1 1756 2725 0.0003669724770642202 0.6444036697247706
0.125561 1 1757 2725 0.0003669724770642202 0.6447706422018349
0.125648 1 1758 2725 0.0003669724770642202 0.6451376146788991
0.125665 1 1759 2725 0.0003669724770642202 0.6455045871559633
0.125676 1 1760 2725 0.0003669724770642202 0.6458715596330276
0.125707 1 1761 2725 0.0003669724770642202 0.6462385321100917
0.125728 1 1762 2725 0.0003669724770642202 0.6466055045871559
0.125736 1 1763 2725 0.0003669724770642202 0.6469724770642202
0.125758 1 1764 2725 0.0003669724770642202 0.6473394495412844
0.125777 1 1765 2725 0.0003669724770642202 0.6477064220183486
0.125847 1 1766 2725 0.0003669724770642202 0.6480733944954128
0.125866 1 1767 2725 0.0003669724770642202 0.6484403669724771
0.125944 1 1768 2725 0.0003669724770642202 0.6488073394495413
0.125948 1 1769 2725 0.0003669724770642202 0.6491743119266055
0.126004 1 1770 2725 0.0003669724770642202 0.6495412844036698
0.126085 1 1771 2725 0.0003669724770642202 0.649908256880734
0.126283 1 1772 2725 0.0003669724770642202 0.6502752293577981
0.126284 1 1773 2725 0.0003669724770642202 0.6506422018348624
0.126323 1 1774 2725 0.0003669724770642202 0.6510091743119266
0.126396 1 1775 2725 0.0003669724770642202 0.6513761467889908
0.126504 1 1776 2725 0.0003669724770642202 0.651743119266055
0.126514 1 1777 2725 0.0003669724770642202 0.6521100917431193
0.12653 1 1778 2725 0.0003669724770642202 0.6524770642201835
0.126557 1 1779 2725 0.0003669724770642202 0.6528440366972477
0.126605 1 1780 2725 0.0003669724770642202 0.653211009174312
0.126649 1 1781 2725 0.0003669724770642202 0.6535779816513761
0.126713 1 1782 2725 0.0003669724770642202 0.6539449541284403
0.126722 1 1783 2725 0.0003669724770642202 0.6543119266055046
0.12673 1 1784 2725 0.0003669724770642202 0.6546788990825688
0.12674 1 1785 2725 0.0003669724770642202 0.655045871559633
0.126957 1 1786 2725 0.0003669724770642202 0.6554128440366972
0.126962 1 1787 2725 0.0003669724770642202 0.6557798165137615
0.126971 1 1788 2725 0.0003669724770642202 0.6561467889908257
0.126983 1 1789 2725 0.0003669724770642202 0.6565137614678899
0.127004 1 1790 2725 0.0003669724770642202 0.6568807339449542
0.127106 1 1791 2725 0.0003669724770642202 0.6572477064220184
0.12713 1 1792 2725 0.0003669724770642202 0.6576146788990825
0.127197 1 1793 2725 0.0003669724770642202 0.6579816513761468
0.127205 1 1794 2725 0.0003669724770642202 0.658348623853211
0.127257 1 1795 2725 0.0003669724770642202 0.6587155963302752
0.127336 1 1796 2725 0.0003669724770642202 0.6590825688073394
0.127345 1 1797 2725 0.0003669724770642202 0.6594495412844037
0.12738 1 1798 2725 0.0003669724770642202 0.6598165137614679
0.127408 1 1799 2725 0.0003669724770642202 0.6601834862385321
0.127477 1 1800 2725 0.0003669724770642202 0.6605504587155964
0.127478 1 1801 2725 0.0003669724770642202 0.6609174311926606
0.127486 1 1802 2725 0.0003669724770642202 0.6612844036697247
0.127527 1 1803 2725 0.0003669724770642202 0.661651376146789
0.127611 1 1804 2725 0.0003669724770642202 0.6620183486238532
0.12763 1 1805 2725 0.0003669724770642202 0.6623853211009174
0.127717 1 1806 2725 0.0003669724770642202 0.6627522935779816
0.127757 1 1807 2725 0.0003669724770642202 0.6631192660550459
0.127868 1 1808 2725 0.0003669724770642202 0.6634862385321101
0.12796 1 1809 2725 0.0003669724770642202 0.6638532110091743
0.127961 1 1810 2725 0.0003669724770642202 0.6642201834862386
0.127987 1 1811 2725 0.0003669724770642202 0.6645871559633028
0.127989 1 1812 2725 0.0003669724770642202 0.6649541284403669
0.128074 1 1813 2725 0.0003669724770642202 0.6653211009174312
0.1281 1 1814 2725 0.0003669724770642202 0.6656880733944954
0.128426 1 1815 2725 0.0003669724770642202 0.6660550458715596
0.128432 1 1816 2725 0.0003669724770642202 0.6664220183486238
0.128438 1 1817 2725 0.0003669724770642202 0.6667889908256881
0.128531 1 1818 2725 0.0003669724770642202 0.6671559633027523
0.128554 1 1819 2725 0.0003669724770642202 0.6675229357798165
0.12859 1 1820 2725 0.0003669724770642202 0.6678899082568808
0.128596 1 1821 2725 0.0003669724770642202 0.668256880733945
0.128674 1 1822 2725 0.0003669724770642202 0.6686238532110091
0.128681 1 1823 2725 0.0003669724770642202 0.6689908256880734
0.128783 1 1824 2725 0.0003669724770642202 0.6693577981651376
0.128786 1 1825 2725 0.0003669724770642202 0.6697247706422018
0.12879 1 1826 2725 0.0003669724770642202 0.670091743119266
0.128857 1 1827 2725 0.0003669724770642202 0.6704587155963303
0.128871 1 1828 2725 0.0003669724770642202 0.6708256880733945
0.128989 1 1829 2725 0.0003669724770642202 0.6711926605504587
0.128993 1 1830 2725 0.0003669724770642202 0.671559633027523
0.129014 1 1831 2725 0.0003669724770642202 0.6719266055045872
0.129076 1 1832 2725 0.0003669724770642202 0.6722935779816513
0.129154 1 1833 2725 0.0003669724770642202 0.6726605504587156
0.129179 1 1834 2725 0.0003669724770642202 0.6730275229357798
0.129183 1 1835 2725 0.0003669724770642202 0.673394495412844
0.129261 1 1836 2725 0.0003669724770642202 0.6737614678899082
0.129335 1 1837 2725 0.0003669724770642202 0.6741284403669725
0.129387 1 1838 2725 0.0003669724770642202 0.6744954128440367
0.129392 1 1839 2725 0.0003669724770642202 0.6748623853211009
0.12945 1 1840 2725 0.0003669724770642202 0.6752293577981652
0.12948 1 1841 2725 0.0003669724770642202 0.6755963302752294
0.129536 1 1842 2725 0.0003669724770642202 0.6759633027522935
0.129552 1 1843 2725 0.0003669724770642202 0.6763302752293578
0.129569 1 1844 2725 0.0003669724770642202 0.676697247706422
0.12958 1 1845 2725 0.0003669724770642202 0.6770642201834862
0.129587 1 1846 2725 0.0003669724770642202 0.6774311926605504
0.129608 1 1847 2725 0.0003669724770642202 0.6777981651376147
0.129641 1 1848 2725 0.0003669724770642202 0.6781651376146789
0.129672 1 1849 2725 0.0003669724770642202 0.6785321100917431
0.129695 1 1850 2725 0.0003669724770642202 0.6788990825688074
0.129698 1 1851 2725 0.0003669724770642202 0.6792660550458716
0.129794 1 1852 2725 0.0003669724770642202 0.6796330275229358
0.129824 1 1853 2725 0.0003669724770642202 0.68
0.129878 1 1854 2725 0.0003669724770642202 0.6803669724770642
0.129935 1 1855 2725 0.0003669724770642202 0.6807339449541284
0.129943 1 1856 2725 0.0003669724770642202 0.6811009174311926
0.129966 1 1857 2725 0.0003669724770642202 0.6814678899082569
0.129976 1 1858 2725 0.0003669724770642202 0.6818348623853211
0.129985 1 1859 2725 0.0003669724770642202 0.6822018348623853
0.130088 1 1860 2725 0.0003669724770642202 0.6825688073394496
0.130176 1 1861 2725 0.0003669724770642202 0.6829357798165138
0.130188 1 1862 2725 0.0003669724770642202 0.683302752293578
0.130208 1 1863 2725 0.0003669724770642202 0.6836697247706423
0.130288 1 1864 2725 0.0003669724770642202 0.6840366972477064
0.13041 1 1865 2725 0.0003669724770642202 0.6844036697247706
0.130439 1 1866 2725 0.0003669724770642202 0.6847706422018348
0.130476 1 1867 2725 0.0003669724770642202 0.6851376146788991
0.13049 1 1868 2725 0.0003669724770642202 0.6855045871559633
0.130603 1 1869 2725 0.0003669724770642202 0.6858715596330275
0.130628 1 1870 2725 0.0003669724770642202 0.6862385321100918
0.130781 1 1871 2725 0.0003669724770642202 0.686605504587156
0.130843 1 1872 2725 0.0003669724770642202 0.6869724770642202
0.130908 1 1873 2725 0.0003669724770642202 0.6873394495412845
0.130943 1 1874 2725 0.0003669724770642202 0.6877064220183486
0.130976 1 1875 2725 0.0003669724770642202 0.6880733944954128
0.131014 1 1876 2725 0.0003669724770642202 0.688440366972477
0.131017 1 1877 2725 0.0003669724770642202 0.6888073394495413
0.131044 1 1878 2725 0.0003669724770642202 0.6891743119266055
0.131083 1 1879 2725 0.0003669724770642202 0.6895412844036697
0.131099 1 1880 2725 0.0003669724770642202 0.689908256880734
0.131147 1 1881 2725 0.0003669724770642202 0.6902752293577982
0.131255 1 1882 2725 0.0003669724770642202 0.6906422018348624
0.131278 1 1883 2725 0.0003669724770642202 0.6910091743119267
0.131289 1 1884 2725 0.0003669724770642202 0.6913761467889908
0.131504 1 1885 2725 0.0003669724770642202 0.691743119266055
0.131586 1 1886 2725 0.0003669724770642202 0.6921100917431192
0.131604 1 1887 2725 0.0003669724770642202 0.6924770642201835
0.131635 1 1888 2725 0.0003669724770642202 0.6928440366972477
0.131644 1 1889 2725 0.0003669724770642202 0.6932110091743119
0.13166 1 1890 2725 0.0003669724770642202 0.6935779816513762
0.131676 1 1891 2725 0.0003669724770642202 0.6939449541284404
0.131682 2 1893 2725 0.0007339449541284404 0.6946788990825689
0.131686 1 1894 2725 0.0003669724770642202 0.695045871559633
0.131715 1 1895 2725 0.0003669724770642202 0.6954128440366972
0.131746 1 1896 2725 0.0003669724770642202 0.6957798165137614
0.131754 1 1897 2725 0.0003669724770642202 0.6961467889908257
0.131768 1 1898 2725 0.0003669724770642202 0.6965137614678899
0.131821 1 1899 2725 0.0003669724770642202 0.6968807339449541
0.131911 1 1900 2725 0.0003669724770642202 0.6972477064220184
0.132034 1 1901 2725 0.0003669724770642202 0.6976146788990826
0.132069 1 1902 2725 0.0003669724770642202 0.6979816513761468
0.132085 1 1903 2725 0.0003669724770642202 0.6983486238532111
0.132209 1 1904 2725 0.0003669724770642202 0.6987155963302752
0.132229 1 1905 2725 0.0003669724770642202 0.6990825688073394
0.132269 1 1906 2725 0.0003669724770642202 0.6994495412844036
0.132292 1 1907 2725 0.0003669724770642202 0.6998165137614679
0.13242 1 1908 2725 0.0003669724770642202 0.7001834862385321
0.132475 1 1909 2725 0.0003669724770642202 0.7005504587155963
0.132514 1 1910 2725 0.0003669724770642202 0.7009174311926606
0.132638 1 1911 2725 0.0003669724770642202 0.7012844036697248
0.132681 1 1912 2725 0.0003669724770642202 0.701651376146789
0.132709 1 1913 2725 0.0003669724770642202 0.7020183486238533
0.132729 1 1914 2725 0.0003669724770642202 0.7023853211009174
0.132831 1 1915 2725 0.0003669724770642202 0.7027522935779816
0.132849 1 1916 2725 0.0003669724770642202 0.7031192660550458
0.132952 1 1917 2725 0.0003669724770642202 0.7034862385321101
0.133028 1 1918 2725 0.0003669724770642202 0.7038532110091743
0.133234 1 1919 2725 0.0003669724770642202 0.7042201834862385
0.133235 1 1920 2725 0.0003669724770642202 0.7045871559633028
0.13328 1 1921 2725 0.0003669724770642202 0.704954128440367
0.133328 1 1922 2725 0.0003669724770642202 0.7053211009174312
0.133343 1 1923 2725 0.0003669724770642202 0.7056880733944955
0.13343 1 1924 2725 0.0003669724770642202 0.7060550458715597
0.13345 1 1925 2725 0.0003669724770642202 0.7064220183486238
0.133455 1 1926 2725 0.0003669724770642202 0.706788990825688
0.133682 1 1927 2725 0.0003669724770642202 0.7071559633027523
0.133694 1 1928 2725 0.0003669724770642202 0.7075229357798165
0.13376 1 1929 2725 0.0003669724770642202 0.7078899082568807
0.133772 1 1930 2725 0.0003669724770642202 0.708256880733945
0.133773 1 1931 2725 0.0003669724770642202 0.7086238532110092
0.133808 1 1932 2725 0.0003669724770642202 0.7089908256880734
0.133883 1 1933 2725 0.0003669724770642202 0.7093577981651377
0.133959 1 1934 2725 0.0003669724770642202 0.7097247706422019
0.134073 1 1935 2725 0.0003669724770642202 0.710091743119266
0.134134 1 1936 2725 0.0003669724770642202 0.7104587155963302
0.134141 1 1937 2725 0.0003669724770642202 0.7108256880733945
0.134158 1 1938 2725 0.0003669724770642202 0.7111926605504587
0.134279 1 1939 2725 0.0003669724770642202 0.7115596330275229
0.134312 1 1940 2725 0.0003669724770642202 0.7119266055045872
0.134343 1 1941 2725 0.0003669724770642202 0.7122935779816514
0.13437 1 1942 2725 0.0003669724770642202 0.7126605504587156
0.134431 1 1943 2725 0.0003669724770642202 0.7130275229357799
0.134728 1 1944 2725 0.0003669724770642202 0.713394495412844
0.134742 1 1945 2725 0.0003669724770642202 0.7137614678899082
0.134786 1 1946 2725 0.0003669724770642202 0.7141284403669724
0.134832 1 1947 2725 0.0003669724770642202 0.7144954128440367
0.13485 1 1948 2725 0.0003669724770642202 0.7148623853211009
0.134943 1 1949 2725 0.0003669724770642202 0.7152293577981651
0.134997 1 1950 2725 0.0003669724770642202 0.7155963302752294
0.135063 1 1951 2725 0.0003669724770642202 0.7159633027522936
0.135115 1 1952 2725 0.0003669724770642202 0.7163302752293578
0.135137 1 1953 2725 0.0003669724770642202 0.7166972477064221
0.135223 1 1954 2725 0.0003669724770642202 0.7170642201834863
0.135243 1 1955 2725 0.0003669724770642202 0.7174311926605504
0.135253 1 1956 2725 0.0003669724770642202 0.7177981651376146
0.13546 1 1957 2725 0.0003669724770642202 0.7181651376146789
0.135474 1 1958 2725 0.0003669724770642202 0.7185321100917431
0.135557 1 1959 2725 0.0003669724770642202 0.7188990825688073
0.135655 1 1960 2725 0.0003669724770642202 0.7192660550458716
0.135862 1 1961 2725 0.0003669724770642202 0.7196330275229358
0.135955 1 1962 2725 0.0003669724770642202 0.72
0.135983 1 1963 2725 0.0003669724770642202 0.7203669724770643
0.13631 1 1964 2725 0.0003669724770642202 0.7207339449541285
0.136384 1 1965 2725 0.0003669724770642202 0.7211009174311926
0.13642 1 1966 2725 0.0003669724770642202 0.7214678899082568
0.136458 2 1968 2725 0.0007339449541284404 0.7222018348623853
0.136656 1 1969 2725 0.0003669724770642202 0.7225688073394495
0.136854 2 1971 2725 0.0007339449541284404 0.723302752293578
0.136922 1 1972 2725 0.0003669724770642202 0.7236697247706422
0.136973 1 1973 2725 0.0003669724770642202 0.7240366972477065
0.137007 1 1974 2725 0.0003669724770642202 0.7244036697247707
0.137154 1 1975 2725 0.0003669724770642202 0.7247706422018348
0.137194 1 1976 2725 0.0003669724770642202 0.725137614678899
0.137225 1 1977 2725 0.0003669724770642202 0.7255045871559633
0.137234 1 1978 2725 0.0003669724770642202 0.7258715596330275
0.137273 1 1979 2725 0.0003669724770642202 0.7262385321100917
0.137279 1 1980 2725 0.0003669724770642202 0.726605504587156
0.137421 1 1981 2725 0.0003669724770642202 0.7269724770642202
0.137449 1 1982 2725 0.0003669724770642202 0.7273394495412844
0.137531 1 1983 2725 0.0003669724770642202 0.7277064220183487
0.13762 1 1984 2725 0.0003669724770642202 0.7280733944954129
0.137796 1 1985 2725 0.0003669724770642202 0.728440366972477
0.13782 1 1986 2725 0.0003669724770642202 0.7288073394495412
0.137847 1 1987 2725 0.0003669724770642202 0.7291743119266055
0.138096 1 1988 2725 0.0003669724770642202 0.7295412844036697
0.138215 1 1989 2725 0.0003669724770642202 0.7299082568807339
0.138258 1 1990 2725 0.0003669724770642202 0.7302752293577982
0.138431 1 1991 2725 0.0003669724770642202 0.7306422018348624
0.138492 1 1992 2725 0.0003669724770642202 0.7310091743119266
0.138548 1 1993 2725 0.0003669724770642202 0.7313761467889909
0.138569 1 1994 2725 0.0003669724770642202 0.7317431192660551
0.138615 1 1995 2725 0.0003669724770642202 0.7321100917431193
0.138708 1 1996 2725 0.0003669724770642202 0.7324770642201834
0.13871 1 1997 2725 0.0003669724770642202 0.7328440366972477
0.138763 1 1998 2725 0.0003669724770642202 0.7332110091743119
0.138777 1 1999 2725 0.0003669724770642202 0.7335779816513761
0.138808 1 2000 2725 0.0003669724770642202 0.7339449541284404
0.138855 1 2001 2725 0.0003669724770642202 0.7343119266055046
0.13888 1 2002 2725 0.0003669724770642202 0.7346788990825688
0.138916 1 2003 2725 0.0003669724770642202 0.7350458715596331
0.138946 1 2004 2725 0.0003669724770642202 0.7354128440366973
0.139107 1 2005 2725 0.0003669724770642202 0.7357798165137615
0.139148 1 2006 2725 0.0003669724770642202 0.7361467889908256
0.139167 1 2007 2725 0.0003669724770642202 0.7365137614678899
0.139176 1 2008 2725 0.0003669724770642202 0.7368807339449541
0.139214 1 2009 2725 0.0003669724770642202 0.7372477064220183
0.139257 1 2010 2725 0.0003669724770642202 0.7376146788990826
0.139261 1 2011 2725 0.0003669724770642202 0.7379816513761468
0.139291 1 2012 2725 0.0003669724770642202 0.738348623853211
0.139365 1 2013 2725 0.0003669724770642202 0.7387155963302753
0.139486 1 2014 2725 0.0003669724770642202 0.7390825688073395
0.139782 1 2015 2725 0.0003669724770642202 0.7394495412844037
0.139824 1 2016 2725 0.0003669724770642202 0.7398165137614678
0.139836 1 2017 2725 0.0003669724770642202 0.7401834862385321
0.13986 1 2018 2725 0.0003669724770642202 0.7405504587155963
0.139869 1 2019 2725 0.0003669724770642202 0.7409174311926605
0.139903 1 2020 2725 0.0003669724770642202 0.7412844036697248
0.139918 1 2021 2725 0.0003669724770642202 0.741651376146789
0.139926 1 2022 2725 0.0003669724770642202 0.7420183486238532
0.139931 1 2023 2725 0.0003669724770642202 0.7423853211009175
0.139953 1 2024 2725 0.0003669724770642202 0.7427522935779817
0.13996 1 2025 2725 0.0003669724770642202 0.7431192660550459
0.139999 1 2026 2725 0.0003669724770642202 0.74348623853211
0.140004 1 2027 2725 0.0003669724770642202 0.7438532110091743
0.140008 1 2028 2725 0.0003669724770642202 0.7442201834862385
0.140018 1 2029 2725 0.0003669724770642202 0.7445871559633027
0.140106 1 2030 2725 0.0003669724770642202 0.744954128440367
0.140134 1 2031 2725 0.0003669724770642202 0.7453211009174312
0.140184 1 2032 2725 0.0003669724770642202 0.7456880733944954
0.14035 1 2033 2725 0.0003669724770642202 0.7460550458715597
0.140383 1 2034 2725 0.0003669724770642202 0.7464220183486239
0.140405 1 2035 2725 0.0003669724770642202 0.7467889908256881
0.140501 1 2036 2725 0.0003669724770642202 0.7471559633027522
0.140508 1 2037 2725 0.0003669724770642202 0.7475229357798165
0.140533 1 2038 2725 0.0003669724770642202 0.7478899082568807
0.140559 1 2039 2725 0.0003669724770642202 0.7482568807339449
0.140566 1 2040 2725 0.0003669724770642202 0.7486238532110092
0.140568 1 2041 2725 0.0003669724770642202 0.7489908256880734
0.140573 1 2042 2725 0.0003669724770642202 0.7493577981651376
0.140574 1 2043 2725 0.0003669724770642202 0.7497247706422019
0.140619 1 2044 2725 0.0003669724770642202 0.7500917431192661
0.140638 1 2045 2725 0.0003669724770642202 0.7504587155963303
0.140673 1 2046 2725 0.0003669724770642202 0.7508256880733944
0.140829 1 2047 2725 0.0003669724770642202 0.7511926605504587
0.140852 1 2048 2725 0.0003669724770642202 0.7515596330275229
0.140974 1 2049 2725 0.0003669724770642202 0.7519266055045871
0.141041 1 2050 2725 0.0003669724770642202 0.7522935779816514
0.141116 1 2051 2725 0.0003669724770642202 0.7526605504587156
0.141156 1 2052 2725 0.0003669724770642202 0.7530275229357798
0.141449 1 2053 2725 0.0003669724770642202 0.7533944954128441
0.141471 1 2054 2725 0.0003669724770642202 0.7537614678899083
0.141558 1 2055 2725 0.0003669724770642202 0.7541284403669725
0.14161 1 2056 2725 0.0003669724770642202 0.7544954128440367
0.141643 1 2057 2725 0.0003669724770642202 0.754862385321101
0.14166 1 2058 2725 0.0003669724770642202 0.7552293577981651
0.141675 1 2059 2725 0.0003669724770642202 0.7555963302752293
0.141684 1 2060 2725 0.0003669724770642202 0.7559633027522936
0.141802 1 2061 2725 0.0003669724770642202 0.7563302752293578
0.141882 1 2062 2725 0.0003669724770642202 0.756697247706422
0.141897 1 2063 2725 0.0003669724770642202 0.7570642201834863
0.141993 1 2064 2725 0.0003669724770642202 0.7574311926605505
0.142016 1 2065 2725 0.0003669724770642202 0.7577981651376147
0.142018 1 2066 2725 0.0003669724770642202 0.7581651376146789
0.142031 1 2067 2725 0.0003669724770642202 0.7585321100917432
0.142124 1 2068 2725 0.0003669724770642202 0.7588990825688073
0.142298 1 2069 2725 0.0003669724770642202 0.7592660550458715
0.142313 1 2070 2725 0.0003669724770642202 0.7596330275229358
0.14239 1 2071 2725 0.0003669724770642202 0.76
0.142432 1 2072 2725 0.0003669724770642202 0.7603669724770642
0.142478 1 2073 2725 0.0003669724770642202 0.7607339449541285
0.142507 1 2074 2725 0.0003669724770642202 0.7611009174311927
0.142545 1 2075 2725 0.0003669724770642202 0.7614678899082569
0.142546 1 2076 2725 0.0003669724770642202 0.761834862385321
0.142559 1 2077 2725 0.0003669724770642202 0.7622018348623854
0.142602 1 2078 2725 0.0003669724770642202 0.7625688073394495
0.142635 1 2079 2725 0.0003669724770642202 0.7629357798165137
0.142697 1 2080 2725 0.0003669724770642202 0.763302752293578
0.142706 1 2081 2725 0.0003669724770642202 0.7636697247706422
0.142757 1 2082 2725 0.0003669724770642202 0.7640366972477064
0.142777 1 2083 2725 0.0003669724770642202 0.7644036697247707
0.142779 1 2084 2725 0.0003669724770642202 0.7647706422018349
0.142831 1 2085 2725 0.0003669724770642202 0.7651376146788991
0.142868 1 2086 2725 0.0003669724770642202 0.7655045871559633
0.142873 1 2087 2725 0.0003669724770642202 0.7658715596330276
0.142893 1 2088 2725 0.0003669724770642202 0.7662385321100917
0.142928 1 2089 2725 0.0003669724770642202 0.7666055045871559
0.142955 1 2090 2725 0.0003669724770642202 0.7669724770642202
0.143046 1 2091 2725 0.0003669724770642202 0.7673394495412844
0.143081 1 2092 2725 0.0003669724770642202 0.7677064220183486
0.143186 1 2093 2725 0.0003669724770642202 0.7680733944954129
0.14326 1 2094 2725 0.0003669724770642202 0.7684403669724771
0.143285 1 2095 2725 0.0003669724770642202 0.7688073394495413
0.143317 1 2096 2725 0.0003669724770642202 0.7691743119266055
0.143411 1 2097 2725 0.0003669724770642202 0.7695412844036698
0.143415 1 2098 2725 0.0003669724770642202 0.7699082568807339
0.143435 1 2099 2725 0.0003669724770642202 0.7702752293577981
0.143521 1 2100 2725 0.0003669724770642202 0.7706422018348624
0.14363 1 2101 2725 0.0003669724770642202 0.7710091743119266
0.143655 1 2102 2725 0.0003669724770642202 0.7713761467889908
0.143689 1 2103 2725 0.0003669724770642202 0.7717431192660551
0.14379 1 2104 2725 0.0003669724770642202 0.7721100917431193
0.143794 1 2105 2725 0.0003669724770642202 0.7724770642201835
0.143842 1 2106 2725 0.0003669724770642202 0.7728440366972477
0.143916 1 2107 2725 0.0003669724770642202 0.773211009174312
0.143952 1 2108 2725 0.0003669724770642202 0.7735779816513761
0.143962 1 2109 2725 0.0003669724770642202 0.7739449541284403
0.144069 1 2110 2725 0.0003669724770642202 0.7743119266055046
0.144088 1 2111 2725 0.0003669724770642202 0.7746788990825688
0.144162 1 2112 2725 0.0003669724770642202 0.775045871559633
0.144206 1 2113 2725 0.0003669724770642202 0.7754128440366973
0.144211 1 2114 2725 0.0003669724770642202 0.7757798165137615
0.144241 1 2115 2725 0.0003669724770642202 0.7761467889908257
0.144251 1 2116 2725 0.0003669724770642202 0.7765137614678899
0.144306 1 2117 2725 0.0003669724770642202 0.7768807339449542
0.144362 1 2118 2725 0.0003669724770642202 0.7772477064220183
0.144479 1 2119 2725 0.0003669724770642202 0.7776146788990825
0.144512 1 2120 2725 0.0003669724770642202 0.7779816513761468
0.144533 1 2121 2725 0.0003669724770642202 0.778348623853211
0.144572 1 2122 2725 0.0003669724770642202 0.7787155963302752
0.144593 1 2123 2725 0.0003669724770642202 0.7790825688073395
0.144611 1 2124 2725 0.0003669724770642202 0.7794495412844037
0.144705 1 2125 2725 0.0003669724770642202 0.7798165137614679
0.144809 1 2126 2725 0.0003669724770642202 0.7801834862385321
0.144932 1 2127 2725 0.0003669724770642202 0.7805504587155964
0.144935 1 2128 2725 0.0003669724770642202 0.7809174311926605
0.145044 1 2129 2725 0.0003669724770642202 0.7812844036697247
0.145175 1 2130 2725 0.0003669724770642202 0.781651376146789
0.145189 1 2131 2725 0.0003669724770642202 0.7820183486238532
0.145218 1 2132 2725 0.0003669724770642202 0.7823853211009174
0.145277 1 2133 2725 0.0003669724770642202 0.7827522935779817
0.145442 1 2134 2725 0.0003669724770642202 0.7831192660550459
0.145517 1 2135 2725 0.0003669724770642202 0.7834862385321101
0.145575 1 2136 2725 0.0003669724770642202 0.7838532110091743
0.145995 1 2137 2725 0.0003669724770642202 0.7842201834862386
0.145996 1 2138 2725 0.0003669724770642202 0.7845871559633028
0.146056 1 2139 2725 0.0003669724770642202 0.7849541284403669
0.146122 1 2140 2725 0.0003669724770642202 0.7853211009174312
0.146125 1 2141 2725 0.0003669724770642202 0.7856880733944954
0.146131 1 2142 2725 0.0003669724770642202 0.7860550458715596
0.146218 1 2143 2725 0.0003669724770642202 0.7864220183486239
0.146348 1 2144 2725 0.0003669724770642202 0.7867889908256881
0.146465 1 2145 2725 0.0003669724770642202 0.7871559633027523
0.146503 1 2146 2725 0.0003669724770642202 0.7875229357798165
0.146526 1 2147 2725 0.0003669724770642202 0.7878899082568808
0.146616 1 2148 2725 0.0003669724770642202 0.788256880733945
0.146765 1 2149 2725 0.0003669724770642202 0.7886238532110091
0.14688 1 2150 2725 0.0003669724770642202 0.7889908256880734
0.147048 1 2151 2725 0.0003669724770642202 0.7893577981651376
0.147064 1 2152 2725 0.0003669724770642202 0.7897247706422018
0.147085 1 2153 2725 0.0003669724770642202 0.7900917431192661
0.147125 1 2154 2725 0.0003669724770642202 0.7904587155963303
0.147198 1 2155 2725 0.0003669724770642202 0.7908256880733945
0.147301 1 2156 2725 0.0003669724770642202 0.7911926605504587
0.147314 1 2157 2725 0.0003669724770642202 0.791559633027523
0.147316 1 2158 2725 0.0003669724770642202 0.7919266055045872
0.147548 1 2159 2725 0.0003669724770642202 0.7922935779816513
0.147628 1 2160 2725 0.0003669724770642202 0.7926605504587156
0.147795 1 2161 2725 0.0003669724770642202 0.7930275229357798
0.147864 1 2162 2725 0.0003669724770642202 0.793394495412844
0.147914 1 2163 2725 0.0003669724770642202 0.7937614678899083
0.147966 1 2164 2725 0.0003669724770642202 0.7941284403669725
0.148045 1 2165 2725 0.0003669724770642202 0.7944954128440367
0.148067 1 2166 2725 0.0003669724770642202 0.7948623853211009
0.148247 1 2167 2725 0.0003669724770642202 0.7952293577981652
0.148267 1 2168 2725 0.0003669724770642202 0.7955963302752294
0.148383 1 2169 2725 0.0003669724770642202 0.7959633027522935
0.14841 1 2170 2725 0.0003669724770642202 0.7963302752293578
0.148627 1 2171 2725 0.0003669724770642202 0.796697247706422
0.148864 1 2172 2725 0.0003669724770642202 0.7970642201834862
0.148914 1 2173 2725 0.0003669724770642202 0.7974311926605505
0.148917 1 2174 2725 0.0003669724770642202 0.7977981651376147
0.149055 1 2175 2725 0.0003669724770642202 0.7981651376146789
0.149104 1 2176 2725 0.0003669724770642202 0.7985321100917431
0.149112 1 2177 2725 0.0003669724770642202 0.7988990825688074
0.149382 1 2178 2725 0.0003669724770642202 0.7992660550458716
0.14945 1 2179 2725 0.0003669724770642202 0.7996330275229357
0.149472 1 2180 2725 0.0003669724770642202 0.8
0.149532 1 2181 2725 0.0003669724770642202 0.8003669724770642
0.149671 1 2182 2725 0.0003669724770642202 0.8007339449541284
0.149727 1 2183 2725 0.0003669724770642202 0.8011009174311926
0.14974 1 2184 2725 0.0003669724770642202 0.8014678899082569
0.149742 1 2185 2725 0.0003669724770642202 0.8018348623853211
0.149802 1 2186 2725 0.0003669724770642202 0.8022018348623853
0.149814 1 2187 2725 0.0003669724770642202 0.8025688073394496
0.149829 1 2188 2725 0.0003669724770642202 0.8029357798165138
0.150186 1 2189 2725 0.0003669724770642202 0.803302752293578
0.150203 1 2190 2725 0.0003669724770642202 0.8036697247706422
0.150204 1 2191 2725 0.0003669724770642202 0.8040366972477064
0.150207 1 2192 2725 0.0003669724770642202 0.8044036697247706
0.150247 1 2193 2725 0.0003669724770642202 0.8047706422018348
0.150296 1 2194 2725 0.0003669724770642202 0.8051376146788991
0.150313 1 2195 2725 0.0003669724770642202 0.8055045871559633
0.150326 1 2196 2725 0.0003669724770642202 0.8058715596330275
0.150372 1 2197 2725 0.0003669724770642202 0.8062385321100918
0.150451 1 2198 2725 0.0003669724770642202 0.806605504587156
0.150458 1 2199 2725 0.0003669724770642202 0.8069724770642202
0.15054 1 2200 2725 0.0003669724770642202 0.8073394495412844
0.150695 1 2201 2725 0.0003669724770642202 0.8077064220183486
0.150775 1 2202 2725 0.0003669724770642202 0.8080733944954128
0.150997 1 2203 2725 0.0003669724770642202 0.808440366972477
0.151171 1 2204 2725 0.0003669724770642202 0.8088073394495413
0.151216 2 2206 2725 0.0007339449541284404 0.8095412844036697
0.151279 1 2207 2725 0.0003669724770642202 0.809908256880734
0.151292 1 2208 2725 0.0003669724770642202 0.8102752293577982
0.151306 1 2209 2725 0.0003669724770642202 0.8106422018348624
0.151396 1 2210 2725 0.0003669724770642202 0.8110091743119267
0.151414 1 2211 2725 0.0003669724770642202 0.8113761467889908
0.151489 1 2212 2725 0.0003669724770642202 0.811743119266055
0.15149 1 2213 2725 0.0003669724770642202 0.8121100917431192
0.151571 1 2214 2725 0.0003669724770642202 0.8124770642201835
0.151623 1 2215 2725 0.0003669724770642202 0.8128440366972477
0.151628 1 2216 2725 0.0003669724770642202 0.8132110091743119
0.151802 1 2217 2725 0.0003669724770642202 0.8135779816513762
0.151832 1 2218 2725 0.0003669724770642202 0.8139449541284404
0.151846 1 2219 2725 0.0003669724770642202 0.8143119266055046
0.151851 1 2220 2725 0.0003669724770642202 0.8146788990825689
0.151887 1 2221 2725 0.0003669724770642202 0.815045871559633
0.151926 1 2222 2725 0.0003669724770642202 0.8154128440366972
0.152021 1 2223 2725 0.0003669724770642202 0.8157798165137614
0.152026 1 2224 2725 0.0003669724770642202 0.8161467889908257
0.152161 1 2225 2725 0.0003669724770642202 0.8165137614678899
0.152186 1 2226 2725 0.0003669724770642202 0.8168807339449541
0.152327 1 2227 2725 0.0003669724770642202 0.8172477064220184
0.152462 1 2228 2725 0.0003669724770642202 0.8176146788990826
0.152629 1 2229 2725 0.0003669724770642202 0.8179816513761468
0.152832 1 2230 2725 0.0003669724770642202 0.818348623853211
0.153091 1 2231 2725 0.0003669724770642202 0.8187155963302752
0.153095 1 2232 2725 0.0003669724770642202 0.8190825688073394
0.153183 1 2233 2725 0.0003669724770642202 0.8194495412844036
0.153234 1 2234 2725 0.0003669724770642202 0.8198165137614679
0.153247 1 2235 2725 0.0003669724770642202 0.8201834862385321
0.153337 1 2236 2725 0.0003669724770642202 0.8205504587155963
0.153576 1 2237 2725 0.0003669724770642202 0.8209174311926606
0.153793 1 2238 2725 0.0003669724770642202 0.8212844036697248
0.153808 1 2239 2725 0.0003669724770642202 0.821651376146789
0.153829 1 2240 2725 0.0003669724770642202 0.8220183486238533
0.153857 1 2241 2725 0.0003669724770642202 0.8223853211009174
0.153867 1 2242 2725 0.0003669724770642202 0.8227522935779816
0.153949 1 2243 2725 0.0003669724770642202 0.8231192660550458
0.153967 1 2244 2725 0.0003669724770642202 0.8234862385321101
0.154095 1 2245 2725 0.0003669724770642202 0.8238532110091743
0.154101 1 2246 2725 0.0003669724770642202 0.8242201834862385
0.154238 1 2247 2725 0.0003669724770642202 0.8245871559633028
0.154247 1 2248 2725 0.0003669724770642202 0.824954128440367
0.154458 1 2249 2725 0.0003669724770642202 0.8253211009174312
0.154502 1 2250 2725 0.0003669724770642202 0.8256880733944955
0.154602 1 2251 2725 0.0003669724770642202 0.8260550458715596
0.154607 1 2252 2725 0.0003669724770642202 0.8264220183486238
0.154674 1 2253 2725 0.0003669724770642202 0.826788990825688
0.154869 1 2254 2725 0.0003669724770642202 0.8271559633027523
0.154916 1 2255 2725 0.0003669724770642202 0.8275229357798165
0.155536 1 2256 2725 0.0003669724770642202 0.8278899082568807
0.155548 1 2257 2725 0.0003669724770642202 0.828256880733945
0.155602 1 2258 2725 0.0003669724770642202 0.8286238532110092
0.155746 1 2259 2725 0.0003669724770642202 0.8289908256880734
0.15577 1 2260 2725 0.0003669724770642202 0.8293577981651377
0.155855 1 2261 2725 0.0003669724770642202 0.8297247706422018
0.156248 1 2262 2725 0.0003669724770642202 0.830091743119266
0.156274 1 2263 2725 0.0003669724770642202 0.8304587155963302
0.156286 1 2264 2725 0.0003669724770642202 0.8308256880733945
0.156444 1 2265 2725 0.0003669724770642202 0.8311926605504587
0.156658 1 2266 2725 0.0003669724770642202 0.8315596330275229
0.156675 1 2267 2725 0.0003669724770642202 0.8319266055045872
0.156724 1 2268 2725 0.0003669724770642202 0.8322935779816514
0.156767 1 2269 2725 0.0003669724770642202 0.8326605504587156
0.156769 1 2270 2725 0.0003669724770642202 0.8330275229357799
0.157085 1 2271 2725 0.0003669724770642202 0.833394495412844
0.157196 1 2272 2725 0.0003669724770642202 0.8337614678899082
0.157203 1 2273 2725 0.0003669724770642202 0.8341284403669724
0.157242 1 2274 2725 0.0003669724770642202 0.8344954128440367
0.157351 1 2275 2725 0.0003669724770642202 0.8348623853211009
0.157456 1 2276 2725 0.0003669724770642202 0.8352293577981651
0.157478 1 2277 2725 0.0003669724770642202 0.8355963302752294
0.157557 1 2278 2725 0.0003669724770642202 0.8359633027522936
0.157577 1 2279 2725 0.0003669724770642202 0.8363302752293578
0.157595 1 2280 2725 0.0003669724770642202 0.8366972477064221
0.157862 1 2281 2725 0.0003669724770642202 0.8370642201834863
0.157866 1 2282 2725 0.0003669724770642202 0.8374311926605504
0.157887 1 2283 2725 0.0003669724770642202 0.8377981651376146
0.157936 1 2284 2725 0.0003669724770642202 0.8381651376146789
0.157954 1 2285 2725 0.0003669724770642202 0.8385321100917431
0.157995 1 2286 2725 0.0003669724770642202 0.8388990825688073
0.158158 1 2287 2725 0.0003669724770642202 0.8392660550458716
0.158258 1 2288 2725 0.0003669724770642202 0.8396330275229358
0.158311 1 2289 2725 0.0003669724770642202 0.84
0.158323 1 2290 2725 0.0003669724770642202 0.8403669724770643
0.158388 1 2291 2725 0.0003669724770642202 0.8407339449541285
0.15845 1 2292 2725 0.0003669724770642202 0.8411009174311926
0.158455 1 2293 2725 0.0003669724770642202 0.8414678899082568
0.158567 1 2294 2725 0.0003669724770642202 0.8418348623853211
0.158583 1 2295 2725 0.0003669724770642202 0.8422018348623853
0.158642 1 2296 2725 0.0003669724770642202 0.8425688073394495
0.158932 1 2297 2725 0.0003669724770642202 0.8429357798165138
0.158995 1 2298 2725 0.0003669724770642202 0.843302752293578
0.159273 1 2299 2725 0.0003669724770642202 0.8436697247706422
0.159314 1 2300 2725 0.0003669724770642202 0.8440366972477065
0.159784 1 2301 2725 0.0003669724770642202 0.8444036697247707
0.15999 1 2302 2725 0.0003669724770642202 0.8447706422018348
0.160017 1 2303 2725 0.0003669724770642202 0.845137614678899
0.160032 1 2304 2725 0.0003669724770642202 0.8455045871559633
0.160161 1 2305 2725 0.0003669724770642202 0.8458715596330275
0.160188 1 2306 2725 0.0003669724770642202 0.8462385321100917
0.160215 1 2307 2725 0.0003669724770642202 0.846605504587156
0.160221 1 2308 2725 0.0003669724770642202 0.8469724770642202
0.160304 1 2309 2725 0.0003669724770642202 0.8473394495412844
0.16039 1 2310 2725 0.0003669724770642202 0.8477064220183487
0.160643 1 2311 2725 0.0003669724770642202 0.8480733944954129
0.160648 1 2312 2725 0.0003669724770642202 0.848440366972477
0.160764 1 2313 2725 0.0003669724770642202 0.8488073394495412
0.160821 1 2314 2725 0.0003669724770642202 0.8491743119266055
0.160848 1 2315 2725 0.0003669724770642202 0.8495412844036697
0.160882 1 2316 2725 0.0003669724770642202 0.8499082568807339
0.160893 1 2317 2725 0.0003669724770642202 0.8502752293577982
0.160956 1 2318 2725 0.0003669724770642202 0.8506422018348624
0.160957 1 2319 2725 0.0003669724770642202 0.8510091743119266
0.161157 1 2320 2725 0.0003669724770642202 0.8513761467889909
0.161268 1 2321 2725 0.0003669724770642202 0.8517431192660551
0.161373 1 2322 2725 0.0003669724770642202 0.8521100917431192
0.161388 1 2323 2725 0.0003669724770642202 0.8524770642201834
0.161447 1 2324 2725 0.0003669724770642202 0.8528440366972477
0.161688 1 2325 2725 0.0003669724770642202 0.8532110091743119
0.161726 1 2326 2725 0.0003669724770642202 0.8535779816513761
0.16197 1 2327 2725 0.0003669724770642202 0.8539449541284404
0.162063 1 2328 2725 0.0003669724770642202 0.8543119266055046
0.16212 1 2329 2725 0.0003669724770642202 0.8546788990825688
0.162182 1 2330 2725 0.0003669724770642202 0.8550458715596331
0.16226 1 2331 2725 0.0003669724770642202 0.8554128440366973
0.162399 1 2332 2725 0.0003669724770642202 0.8557798165137614
0.16241 1 2333 2725 0.0003669724770642202 0.8561467889908256
0.162463 1 2334 2725 0.0003669724770642202 0.8565137614678899
0.162464 1 2335 2725 0.0003669724770642202 0.8568807339449541
0.16249 1 2336 2725 0.0003669724770642202 0.8572477064220183
0.162836 1 2337 2725 0.0003669724770642202 0.8576146788990826
0.162838 1 2338 2725 0.0003669724770642202 0.8579816513761468
0.163105 1 2339 2725 0.0003669724770642202 0.858348623853211
0.163331 1 2340 2725 0.0003669724770642202 0.8587155963302753
0.163572 1 2341 2725 0.0003669724770642202 0.8590825688073395
0.163586 1 2342 2725 0.0003669724770642202 0.8594495412844037
0.163759 1 2343 2725 0.0003669724770642202 0.8598165137614678
0.163775 1 2344 2725 0.0003669724770642202 0.8601834862385321
0.163797 1 2345 2725 0.0003669724770642202 0.8605504587155963
0.163997 1 2346 2725 0.0003669724770642202 0.8609174311926605
0.164165 1 2347 2725 0.0003669724770642202 0.8612844036697248
0.164169 1 2348 2725 0.0003669724770642202 0.861651376146789
0.164186 1 2349 2725 0.0003669724770642202 0.8620183486238532
0.164249 1 2350 2725 0.0003669724770642202 0.8623853211009175
0.164374 1 2351 2725 0.0003669724770642202 0.8627522935779817
0.164539 1 2352 2725 0.0003669724770642202 0.8631192660550459
0.164636 1 2353 2725 0.0003669724770642202 0.86348623853211
0.164712 1 2354 2725 0.0003669724770642202 0.8638532110091743
0.164748 1 2355 2725 0.0003669724770642202 0.8642201834862385
0.164751 1 2356 2725 0.0003669724770642202 0.8645871559633027
0.164788 1 2357 2725 0.0003669724770642202 0.864954128440367
0.164968 1 2358 2725 0.0003669724770642202 0.8653211009174312
0.165441 1 2359 2725 0.0003669724770642202 0.8656880733944954
0.165548 1 2360 2725 0.0003669724770642202 0.8660550458715597
0.165664 1 2361 2725 0.0003669724770642202 0.8664220183486239
0.165794 1 2362 2725 0.0003669724770642202 0.866788990825688
0.165874 1 2363 2725 0.0003669724770642202 0.8671559633027522
0.165897 1 2364 2725 0.0003669724770642202 0.8675229357798165
0.166039 1 2365 2725 0.0003669724770642202 0.8678899082568807
0.166116 1 2366 2725 0.0003669724770642202 0.8682568807339449
0.166215 1 2367 2725 0.0003669724770642202 0.8686238532110092
0.166425 1 2368 2725 0.0003669724770642202 0.8689908256880734
0.166646 1 2369 2725 0.0003669724770642202 0.8693577981651376
0.166669 1 2370 2725 0.0003669724770642202 0.8697247706422019
0.166755 1 2371 2725 0.0003669724770642202 0.8700917431192661
0.166974 1 2372 2725 0.0003669724770642202 0.8704587155963303
0.166999 1 2373 2725 0.0003669724770642202 0.8708256880733944
0.167131 1 2374 2725 0.0003669724770642202 0.8711926605504587
0.16714 1 2375 2725 0.0003669724770642202 0.8715596330275229
0.167255 1 2376 2725 0.0003669724770642202 0.8719266055045871
0.167589 1 2377 2725 0.0003669724770642202 0.8722935779816514
0.167603 1 2378 2725 0.0003669724770642202 0.8726605504587156
0.167661 1 2379 2725 0.0003669724770642202 0.8730275229357798
0.167677 1 2380 2725 0.0003669724770642202 0.8733944954128441
0.167861 1 2381 2725 0.0003669724770642202 0.8737614678899083
0.16797 1 2382 2725 0.0003669724770642202 0.8741284403669725
0.167985 1 2383 2725 0.0003669724770642202 0.8744954128440366
0.168124 1 2384 2725 0.0003669724770642202 0.8748623853211009
0.168325 1 2385 2725 0.0003669724770642202 0.8752293577981651
0.168374 1 2386 2725 0.0003669724770642202 0.8755963302752293
0.168545 1 2387 2725 0.0003669724770642202 0.8759633027522936
0.168552 1 2388 2725 0.0003669724770642202 0.8763302752293578
0.168617 1 2389 2725 0.0003669724770642202 0.876697247706422
0.168829 1 2390 2725 0.0003669724770642202 0.8770642201834863
0.168836 1 2391 2725 0.0003669724770642202 0.8774311926605505
0.168872 1 2392 2725 0.0003669724770642202 0.8777981651376147
0.168883 1 2393 2725 0.0003669724770642202 0.8781651376146788
0.168948 1 2394 2725 0.0003669724770642202 0.8785321100917431
0.168999 1 2395 2725 0.0003669724770642202 0.8788990825688073
0.16902 1 2396 2725 0.0003669724770642202 0.8792660550458715
0.169107 1 2397 2725 0.0003669724770642202 0.8796330275229358
0.169168 1 2398 2725 0.0003669724770642202 0.88
0.169221 1 2399 2725 0.0003669724770642202 0.8803669724770642
0.16944 1 2400 2725 0.0003669724770642202 0.8807339449541285
0.16949 1 2401 2725 0.0003669724770642202 0.8811009174311927
0.169641 1 2402 2725 0.0003669724770642202 0.8814678899082569
0.169723 1 2403 2725 0.0003669724770642202 0.881834862385321
0.169842 1 2404 2725 0.0003669724770642202 0.8822018348623853
0.16986 1 2405 2725 0.0003669724770642202 0.8825688073394495
0.169902 1 2406 2725 0.0003669724770642202 0.8829357798165137
0.169966 1 2407 2725 0.0003669724770642202 0.883302752293578
0.170002 1 2408 2725 0.0003669724770642202 0.8836697247706422
0.170061 1 2409 2725 0.0003669724770642202 0.8840366972477064
0.170083 1 2410 2725 0.0003669724770642202 0.8844036697247707
0.17012 1 2411 2725 0.0003669724770642202 0.8847706422018349
0.170139 1 2412 2725 0.0003669724770642202 0.8851376146788991
0.170244 1 2413 2725 0.0003669724770642202 0.8855045871559633
0.170293 1 2414 2725 0.0003669724770642202 0.8858715596330275
0.170383 1 2415 2725 0.0003669724770642202 0.8862385321100917
0.170429 1 2416 2725 0.0003669724770642202 0.8866055045871559
0.170585 1 2417 2725 0.0003669724770642202 0.8869724770642202
0.170646 1 2418 2725 0.0003669724770642202 0.8873394495412844
0.170667 1 2419 2725 0.0003669724770642202 0.8877064220183486
0.170682 1 2420 2725 0.0003669724770642202 0.8880733944954129
0.170689 1 2421 2725 0.0003669724770642202 0.8884403669724771
0.170939 1 2422 2725 0.0003669724770642202 0.8888073394495413
0.171063 1 2423 2725 0.0003669724770642202 0.8891743119266055
0.17112 1 2424 2725 0.0003669724770642202 0.8895412844036698
0.171211 1 2425 2725 0.0003669724770642202 0.8899082568807339
0.171345 1 2426 2725 0.0003669724770642202 0.8902752293577981
0.171365 1 2427 2725 0.0003669724770642202 0.8906422018348624
0.171376 1 2428 2725 0.0003669724770642202 0.8910091743119266
0.171678 1 2429 2725 0.0003669724770642202 0.8913761467889908
0.171767 1 2430 2725 0.0003669724770642202 0.8917431192660551
0.171914 1 2431 2725 0.0003669724770642202 0.8921100917431193
0.171992 1 2432 2725 0.0003669724770642202 0.8924770642201835
0.17206 1 2433 2725 0.0003669724770642202 0.8928440366972477
0.172075 1 2434 2725 0.0003669724770642202 0.893211009174312
0.172077 1 2435 2725 0.0003669724770642202 0.8935779816513761
0.172307 1 2436 2725 0.0003669724770642202 0.8939449541284403
0.172496 1 2437 2725 0.0003669724770642202 0.8943119266055046
0.173007 1 2438 2725 0.0003669724770642202 0.8946788990825688
0.173059 1 2439 2725 0.0003669724770642202 0.895045871559633
0.17312 1 2440 2725 0.0003669724770642202 0.8954128440366973
0.173325 1 2441 2725 0.0003669724770642202 0.8957798165137615
0.173326 1 2442 2725 0.0003669724770642202 0.8961467889908257
0.173447 1 2443 2725 0.0003669724770642202 0.8965137614678899
0.173632 1 2444 2725 0.0003669724770642202 0.8968807339449542
0.173844 1 2445 2725 0.0003669724770642202 0.8972477064220183
0.173857 1 2446 2725 0.0003669724770642202 0.8976146788990825
0.173918 1 2447 2725 0.0003669724770642202 0.8979816513761468
0.174 1 2448 2725 0.0003669724770642202 0.898348623853211
0.17434 1 2449 2725 0.0003669724770642202 0.8987155963302752
0.174343 1 2450 2725 0.0003669724770642202 0.8990825688073395
0.174375 1 2451 2725 0.0003669724770642202 0.8994495412844037
0.174485 1 2452 2725 0.0003669724770642202 0.8998165137614679
0.174498 1 2453 2725 0.0003669724770642202 0.9001834862385321
0.17454 1 2454 2725 0.0003669724770642202 0.9005504587155964
0.174608 1 2455 2725 0.0003669724770642202 0.9009174311926605
0.174743 1 2456 2725 0.0003669724770642202 0.9012844036697247
0.175066 1 2457 2725 0.0003669724770642202 0.901651376146789
0.175201 1 2458 2725 0.0003669724770642202 0.9020183486238532
0.175279 1 2459 2725 0.0003669724770642202 0.9023853211009174
0.17529 1 2460 2725 0.0003669724770642202 0.9027522935779817
0.175596 1 2461 2725 0.0003669724770642202 0.9031192660550459
0.175765 1 2462 2725 0.0003669724770642202 0.9034862385321101
0.176003 1 2463 2725 0.0003669724770642202 0.9038532110091743
0.176005 1 2464 2725 0.0003669724770642202 0.9042201834862386
0.17601 1 2465 2725 0.0003669724770642202 0.9045871559633027
0.176078 1 2466 2725 0.0003669724770642202 0.9049541284403669
0.176125 1 2467 2725 0.0003669724770642202 0.9053211009174312
0.17614 1 2468 2725 0.0003669724770642202 0.9056880733944954
0.176157 1 2469 2725 0.0003669724770642202 0.9060550458715596
0.176306 1 2470 2725 0.0003669724770642202 0.9064220183486239
0.176363 1 2471 2725 0.0003669724770642202 0.9067889908256881
0.176719 1 2472 2725 0.0003669724770642202 0.9071559633027523
0.176726 1 2473 2725 0.0003669724770642202 0.9075229357798165
0.176816 1 2474 2725 0.0003669724770642202 0.9078899082568808
0.177078 1 2475 2725 0.0003669724770642202 0.908256880733945
0.177227 1 2476 2725 0.0003669724770642202 0.9086238532110091
0.177269 1 2477 2725 0.0003669724770642202 0.9089908256880734
0.177373 1 2478 2725 0.0003669724770642202 0.9093577981651376
0.177476 1 2479 2725 0.0003669724770642202 0.9097247706422018
0.177533 1 2480 2725 0.0003669724770642202 0.9100917431192661
0.177576 1 2481 2725 0.0003669724770642202 0.9104587155963303
0.177669 1 2482 2725 0.0003669724770642202 0.9108256880733945
0.177734 1 2483 2725 0.0003669724770642202 0.9111926605504587
0.177831 1 2484 2725 0.0003669724770642202 0.911559633027523
0.178055 1 2485 2725 0.0003669724770642202 0.9119266055045872
0.178241 1 2486 2725 0.0003669724770642202 0.9122935779816513
0.178307 1 2487 2725 0.0003669724770642202 0.9126605504587156
0.178677 1 2488 2725 0.0003669724770642202 0.9130275229357798
0.178889 1 2489 2725 0.0003669724770642202 0.913394495412844
0.178907 1 2490 2725 0.0003669724770642202 0.9137614678899083
0.178934 1 2491 2725 0.0003669724770642202 0.9141284403669725
0.179189 1 2492 2725 0.0003669724770642202 0.9144954128440367
0.179263 1 2493 2725 0.0003669724770642202 0.9148623853211009
0.179415 1 2494 2725 0.0003669724770642202 0.9152293577981652
0.179631 1 2495 2725 0.0003669724770642202 0.9155963302752294
0.179672 1 2496 2725 0.0003669724770642202 0.9159633027522935
0.179751 1 2497 2725 0.0003669724770642202 0.9163302752293578
0.18018 1 2498 2725 0.0003669724770642202 0.916697247706422
0.180283 1 2499 2725 0.0003669724770642202 0.9170642201834862
0.180319 1 2500 2725 0.0003669724770642202 0.9174311926605505
0.180418 1 2501 2725 0.0003669724770642202 0.9177981651376147
0.180488 1 2502 2725 0.0003669724770642202 0.9181651376146789
0.180509 1 2503 2725 0.0003669724770642202 0.9185321100917431
0.180556 1 2504 2725 0.0003669724770642202 0.9188990825688074
0.180721 1 2505 2725 0.0003669724770642202 0.9192660550458716
0.180935 1 2506 2725 0.0003669724770642202 0.9196330275229357
0.181303 1 2507 2725 0.0003669724770642202 0.92
0.18175 1 2508 2725 0.0003669724770642202 0.9203669724770642
0.181804 1 2509 2725 0.0003669724770642202 0.9207339449541284
0.181846 1 2510 2725 0.0003669724770642202 0.9211009174311927
0.18252 1 2511 2725 0.0003669724770642202 0.9214678899082569
0.182957 1 2512 2725 0.0003669724770642202 0.9218348623853211
0.182972 1 2513 2725 0.0003669724770642202 0.9222018348623853
0.183048 1 2514 2725 0.0003669724770642202 0.9225688073394496
0.183058 1 2515 2725 0.0003669724770642202 0.9229357798165138
0.183148 1 2516 2725 0.0003669724770642202 0.9233027522935779
0.183375 1 2517 2725 0.0003669724770642202 0.9236697247706422
0.183388 1 2518 2725 0.0003669724770642202 0.9240366972477064
0.18365 1 2519 2725 0.0003669724770642202 0.9244036697247706
0.183675 1 2520 2725 0.0003669724770642202 0.9247706422018349
0.183764 1 2521 2725 0.0003669724770642202 0.9251376146788991
0.183838 1 2522 2725 0.0003669724770642202 0.9255045871559633
0.184159 1 2523 2725 0.0003669724770642202 0.9258715596330275
0.184288 1 2524 2725 0.0003669724770642202 0.9262385321100918
0.184321 1 2525 2725 0.0003669724770642202 0.926605504587156
0.184338 1 2526 2725 0.0003669724770642202 0.9269724770642201
0.184766 1 2527 2725 0.0003669724770642202 0.9273394495412844
0.184971 1 2528 2725 0.0003669724770642202 0.9277064220183486
0.185017 1 2529 2725 0.0003669724770642202 0.9280733944954128
0.18565 1 2530 2725 0.0003669724770642202 0.9284403669724771
0.185793 1 2531 2725 0.0003669724770642202 0.9288073394495413
0.186164 1 2532 2725 0.0003669724770642202 0.9291743119266055
0.186171 1 2533 2725 0.0003669724770642202 0.9295412844036697
0.1863 1 2534 2725 0.0003669724770642202 0.929908256880734
0.186353 1 2535 2725 0.0003669724770642202 0.9302752293577982
0.186359 1 2536 2725 0.0003669724770642202 0.9306422018348623
0.186716 1 2537 2725 0.0003669724770642202 0.9310091743119266
0.186979 1 2538 2725 0.0003669724770642202 0.9313761467889908
0.187039 1 2539 2725 0.0003669724770642202 0.931743119266055
0.187127 1 2540 2725 0.0003669724770642202 0.9321100917431193
0.187128 1 2541 2725 0.0003669724770642202 0.9324770642201835
0.187158 1 2542 2725 0.0003669724770642202 0.9328440366972477
0.187168 1 2543 2725 0.0003669724770642202 0.9332110091743119
0.187826 1 2544 2725 0.0003669724770642202 0.9335779816513762
0.187932 1 2545 2725 0.0003669724770642202 0.9339449541284404
0.188138 1 2546 2725 0.0003669724770642202 0.9343119266055046
0.188361 1 2547 2725 0.0003669724770642202 0.9346788990825688
0.188471 1 2548 2725 0.0003669724770642202 0.935045871559633
0.188524 1 2549 2725 0.0003669724770642202 0.9354128440366972
0.189022 1 2550 2725 0.0003669724770642202 0.9357798165137615
0.18927 1 2551 2725 0.0003669724770642202 0.9361467889908257
0.189316 1 2552 2725 0.0003669724770642202 0.9365137614678899
0.189349 1 2553 2725 0.0003669724770642202 0.9368807339449541
0.189611 1 2554 2725 0.0003669724770642202 0.9372477064220184
0.189772 1 2555 2725 0.0003669724770642202 0.9376146788990826
0.189801 1 2556 2725 0.0003669724770642202 0.9379816513761468
0.189804 1 2557 2725 0.0003669724770642202 0.938348623853211
0.190163 1 2558 2725 0.0003669724770642202 0.9387155963302752
0.190226 1 2559 2725 0.0003669724770642202 0.9390825688073394
0.190329 1 2560 2725 0.0003669724770642202 0.9394495412844037
0.190583 1 2561 2725 0.0003669724770642202 0.9398165137614679
0.190803 1 2562 2725 0.0003669724770642202 0.9401834862385321
0.191847 1 2563 2725 0.0003669724770642202 0.9405504587155963
0.19198 1 2564 2725 0.0003669724770642202 0.9409174311926606
0.192265 1 2565 2725 0.0003669724770642202 0.9412844036697248
0.192364 1 2566 2725 0.0003669724770642202 0.941651376146789
0.192386 1 2567 2725 0.0003669724770642202 0.9420183486238533
0.192617 1 2568 2725 0.0003669724770642202 0.9423853211009174
0.192732 1 2569 2725 0.0003669724770642202 0.9427522935779816
0.193014 1 2570 2725 0.0003669724770642202 0.9431192660550459
0.19322 1 2571 2725 0.0003669724770642202 0.9434862385321101
0.193467 1 2572 2725 0.0003669724770642202 0.9438532110091743
0.193693 1 2573 2725 0.0003669724770642202 0.9442201834862385
0.193957 1 2574 2725 0.0003669724770642202 0.9445871559633028
0.194322 1 2575 2725 0.0003669724770642202 0.944954128440367
0.194642 1 2576 2725 0.0003669724770642202 0.9453211009174312
0.194651 1 2577 2725 0.0003669724770642202 0.9456880733944955
0.195132 1 2578 2725 0.0003669724770642202 0.9460550458715596
0.195327 1 2579 2725 0.0003669724770642202 0.9464220183486238
0.195415 1 2580 2725 0.0003669724770642202 0.9467889908256881
0.19614 1 2581 2725 0.0003669724770642202 0.9471559633027523
0.196486 1 2582 2725 0.0003669724770642202 0.9475229357798165
0.196759 1 2583 2725 0.0003669724770642202 0.9478899082568807
0.196767 1 2584 2725 0.0003669724770642202 0.948256880733945
0.197486 1 2585 2725 0.0003669724770642202 0.9486238532110092
0.197922 1 2586 2725 0.0003669724770642202 0.9489908256880734
0.198111 1 2587 2725 0.0003669724770642202 0.9493577981651377
0.199032 1 2588 2725 0.0003669724770642202 0.9497247706422018
0.199107 1 2589 2725 0.0003669724770642202 0.950091743119266
0.19911 1 2590 2725 0.0003669724770642202 0.9504587155963303
0.199271 1 2591 2725 0.0003669724770642202 0.9508256880733945
0.199529 1 2592 2725 0.0003669724770642202 0.9511926605504587
0.19981 1 2593 2725 0.0003669724770642202 0.9515596330275229
0.20019 1 2594 2725 0.0003669724770642202 0.9519266055045872
0.200578 1 2595 2725 0.0003669724770642202 0.9522935779816514
0.20068 1 2596 2725 0.0003669724770642202 0.9526605504587156
0.201132 1 2597 2725 0.0003669724770642202 0.9530275229357799
0.201171 1 2598 2725 0.0003669724770642202 0.953394495412844
0.20126 1 2599 2725 0.0003669724770642202 0.9537614678899082
0.20155 1 2600 2725 0.0003669724770642202 0.9541284403669725
0.20168 1 2601 2725 0.0003669724770642202 0.9544954128440367
0.201699 1 2602 2725 0.0003669724770642202 0.9548623853211009
0.201754 1 2603 2725 0.0003669724770642202 0.9552293577981651
0.201763 1 2604 2725 0.0003669724770642202 0.9555963302752294
0.202243 1 2605 2725 0.0003669724770642202 0.9559633027522936
0.202244 1 2606 2725 0.0003669724770642202 0.9563302752293578
0.202451 1 2607 2725 0.0003669724770642202 0.9566972477064221
0.202551 1 2608 2725 0.0003669724770642202 0.9570642201834862
0.202628 1 2609 2725 0.0003669724770642202 0.9574311926605504
0.202882 1 2610 2725 0.0003669724770642202 0.9577981651376147
0.203294 1 2611 2725 0.0003669724770642202 0.9581651376146789
0.203989 1 2612 2725 0.0003669724770642202 0.9585321100917431
0.2043 1 2613 2725 0.0003669724770642202 0.9588990825688073
0.204788 1 2614 2725 0.0003669724770642202 0.9592660550458716
0.204794 1 2615 2725 0.0003669724770642202 0.9596330275229358
0.204955 1 2616 2725 0.0003669724770642202 0.96
0.205506 1 2617 2725 0.0003669724770642202 0.9603669724770643
0.205599 1 2618 2725 0.0003669724770642202 0.9607339449541284
0.20649 1 2619 2725 0.0003669724770642202 0.9611009174311926
0.206512 1 2620 2725 0.0003669724770642202 0.9614678899082569
0.206973 1 2621 2725 0.0003669724770642202 0.9618348623853211
0.207237 1 2622 2725 0.0003669724770642202 0.9622018348623853
0.207378 1 2623 2725 0.0003669724770642202 0.9625688073394495
0.207817 1 2624 2725 0.0003669724770642202 0.9629357798165138
0.207848 1 2625 2725 0.0003669724770642202 0.963302752293578
0.20882 1 2626 2725 0.0003669724770642202 0.9636697247706422
0.209156 1 2627 2725 0.0003669724770642202 0.9640366972477065
0.209254 1 2628 2725 0.0003669724770642202 0.9644036697247707
0.209571 1 2629 2725 0.0003669724770642202 0.9647706422018348
0.209851 1 2630 2725 0.0003669724770642202 0.9651376146788991
0.20997 1 2631 2725 0.0003669724770642202 0.9655045871559633
0.210443 1 2632 2725 0.0003669724770642202 0.9658715596330275
0.210696 1 2633 2725 0.0003669724770642202 0.9662385321100917
0.210977 1 2634 2725 0.0003669724770642202 0.966605504587156
0.211116 1 2635 2725 0.0003669724770642202 0.9669724770642202
0.211511 1 2636 2725 0.0003669724770642202 0.9673394495412844
0.211635 1 2637 2725 0.0003669724770642202 0.9677064220183487
0.212191 1 2638 2725 0.0003669724770642202 0.9680733944954129
0.212338 1 2639 2725 0.0003669724770642202 0.968440366972477
0.212679 1 2640 2725 0.0003669724770642202 0.9688073394495413
0.212715 1 2641 2725 0.0003669724770642202 0.9691743119266055
0.213112 1 2642 2725 0.0003669724770642202 0.9695412844036697
0.213332 1 2643 2725 0.0003669724770642202 0.9699082568807339
0.21394 1 2644 2725 0.0003669724770642202 0.9702752293577982
0.214144 1 2645 2725 0.0003669724770642202 0.9706422018348624
0.214335 1 2646 2725 0.0003669724770642202 0.9710091743119266
0.215234 1 2647 2725 0.0003669724770642202 0.9713761467889909
0.21526 1 2648 2725 0.0003669724770642202 0.971743119266055
0.2153 1 2649 2725 0.0003669724770642202 0.9721100917431192
0.215437 1 2650 2725 0.0003669724770642202 0.9724770642201835
0.216556 1 2651 2725 0.0003669724770642202 0.9728440366972477
0.216616 1 2652 2725 0.0003669724770642202 0.9732110091743119
0.217682 1 2653 2725 0.0003669724770642202 0.9735779816513761
0.217817 1 2654 2725 0.0003669724770642202 0.9739449541284404
0.218068 1 2655 2725 0.0003669724770642202 0.9743119266055046
0.21968 1 2656 2725 0.0003669724770642202 0.9746788990825688
0.219783 1 2657 2725 0.0003669724770642202 0.9750458715596331
0.219874 1 2658 2725 0.0003669724770642202 0.9754128440366973
0.22047 1 2659 2725 0.0003669724770642202 0.9757798165137614
0.220566 1 2660 2725 0.0003669724770642202 0.9761467889908257
0.220749 1 2661 2725 0.0003669724770642202 0.9765137614678899
0.221856 1 2662 2725 0.0003669724770642202 0.9768807339449541
0.221999 1 2663 2725 0.0003669724770642202 0.9772477064220183
0.222245 1 2664 2725 0.0003669724770642202 0.9776146788990826
0.222883 1 2665 2725 0.0003669724770642202 0.9779816513761468
0.223868 1 2666 2725 0.0003669724770642202 0.978348623853211
0.224029 1 2667 2725 0.0003669724770642202 0.9787155963302753
0.224433 1 2668 2725 0.0003669724770642202 0.9790825688073395
0.225239 1 2669 2725 0.0003669724770642202 0.9794495412844036
0.225593 1 2670 2725 0.0003669724770642202 0.9798165137614679
0.225626 1 2671 2725 0.0003669724770642202 0.9801834862385321
0.226169 1 2672 2725 0.0003669724770642202 0.9805504587155963
0.226285 1 2673 2725 0.0003669724770642202 0.9809174311926605
0.226629 1 2674 2725 0.0003669724770642202 0.9812844036697248
0.227477 1 2675 2725 0.0003669724770642202 0.981651376146789
0.228514 1 2676 2725 0.0003669724770642202 0.9820183486238532
0.229824 1 2677 2725 0.0003669724770642202 0.9823853211009175
0.229832 1 2678 2725 0.0003669724770642202 0.9827522935779817
0.230028 1 2679 2725 0.0003669724770642202 0.9831192660550458
0.231052 1 2680 2725 0.0003669724770642202 0.9834862385321101
0.232146 1 2681 2725 0.0003669724770642202 0.9838532110091743
0.23564 1 2682 2725 0.0003669724770642202 0.9842201834862385
0.236894 1 2683 2725 0.0003669724770642202 0.9845871559633027
0.238466 1 2684 2725 0.0003669724770642202 0.984954128440367
0.239573 1 2685 2725 0.0003669724770642202 0.9853211009174312
0.240184 1 2686 2725 0.0003669724770642202 0.9856880733944954
0.242159 1 2687 2725 0.0003669724770642202 0.9860550458715597
0.242352 1 2688 2725 0.0003669724770642202 0.9864220183486239
0.242466 1 2689 2725 0.0003669724770642202 0.986788990825688
0.243732 1 2690 2725 0.0003669724770642202 0.9871559633027523
0.244037 1 2691 2725 0.0003669724770642202 0.9875229357798165
0.245227 1 2692 2725 0.0003669724770642202 0.9878899082568807
0.245954 1 2693 2725 0.0003669724770642202 0.9882568807339449
0.249326 1 2694 2725 0.0003669724770642202 0.9886238532110092
0.250329 1 2695 2725 0.0003669724770642202 0.9889908256880734
0.251078 1 2696 2725 0.0003669724770642202 0.9893577981651376
0.25486 1 2697 2725 0.0003669724770642202 0.9897247706422019
0.256114 1 2698 2725 0.0003669724770642202 0.9900917431192661
0.257735 1 2699 2725 0.0003669724770642202 0.9904587155963303
0.259488 1 2700 2725 0.0003669724770642202 0.9908256880733946
0.259549 1 2701 2725 0.0003669724770642202 0.9911926605504587
0.262886 1 2702 2725 0.0003669724770642202 0.9915596330275229
0.264358 1 2703 2725 0.0003669724770642202 0.9919266055045871
0.264683 1 2704 2725 0.0003669724770642202 0.9922935779816514
0.266724 1 2705 2725 0.0003669724770642202 0.9926605504587156
0.267055 1 2706 2725 0.0003669724770642202 0.9930275229357798
0.270761 1 2707 2725 0.0003669724770642202 0.9933944954128441
0.272253 1 2708 2725 0.0003669724770642202 0.9937614678899083
0.274755 1 2709 2725 0.0003669724770642202 0.9941284403669725
0.281303 1 2710 2725 0.0003669724770642202 0.9944954128440368
0.290308 1 2711 2725 0.0003669724770642202 0.9948623853211009
0.292597 1 2712 2725 0.0003669724770642202 0.9952293577981651
0.293092 1 2713 2725 0.0003669724770642202 0.9955963302752293
0.294943 1 2714 2725 0.0003669724770642202 0.9959633027522936
0.298983 1 2715 2725 0.0003669724770642202 0.9963302752293578
0.304028 1 2716 2725 0.0003669724770642202 0.996697247706422
0.306478 1 2717 2725 0.0003669724770642202 0.9970642201834863
0.307244 1 2718 2725 0.0003669724770642202 0.9974311926605505
0.308182 1 2719 2725 0.0003669724770642202 0.9977981651376147
0.318291 1 2720 2725 0.0003669724770642202 0.998165137614679
0.328285 1 2721 2725 0.0003669724770642202 0.9985321100917431
0.332916 1 2722 2725 0.0003669724770642202 0.9988990825688073
0.335888 1 2723 2725 0.0003669724770642202 0.9992660550458715
0.355893 1 2724 2725 0.0003669724770642202 0.9996330275229358
0.398358 1 2725 2725 0.0003669724770642202 1.0


==> plots/flask_cdf/data/cdf_2_small_tfserving.txt <==
0.0 1 1 2859 0.0003497726477789437 0.0003497726477789437
0.0207684 1 2 2859 0.0003497726477789437 0.0006995452955578874
0.0226386 1 3 2859 0.0003497726477789437 0.001049317943336831
0.02371 1 4 2859 0.0003497726477789437 0.0013990905911157748
0.0248513 1 5 2859 0.0003497726477789437 0.0017488632388947185
0.0253754 1 6 2859 0.0003497726477789437 0.002098635886673662
0.0259399 1 7 2859 0.0003497726477789437 0.002448408534452606
0.0264537 1 8 2859 0.0003497726477789437 0.0027981811822315496
0.0272396 1 9 2859 0.0003497726477789437 0.0031479538300104933
0.0274453 1 10 2859 0.0003497726477789437 0.003497726477789437
0.0296366 1 11 2859 0.0003497726477789437 0.0038474991255683807
0.030009 1 12 2859 0.0003497726477789437 0.004197271773347324
0.03001 1 13 2859 0.0003497726477789437 0.004547044421126268
0.030035 1 14 2859 0.0003497726477789437 0.004896817068905212
0.0314319 1 15 2859 0.0003497726477789437 0.005246589716684155
0.0315216 1 16 2859 0.0003497726477789437 0.005596362364463099
0.0320497 1 17 2859 0.0003497726477789437 0.005946135012242042
0.0325079 1 18 2859 0.0003497726477789437 0.0062959076600209865
0.0328145 1 19 2859 0.0003497726477789437 0.00664568030779993
0.0328503 1 20 2859 0.0003497726477789437 0.006995452955578874
0.0332458 1 21 2859 0.0003497726477789437 0.007345225603357817
0.0335596 1 22 2859 0.0003497726477789437 0.007694998251136761
0.0337768 1 23 2859 0.0003497726477789437 0.008044770898915705
0.0341356 1 24 2859 0.0003497726477789437 0.008394543546694649
0.0348933 1 25 2859 0.0003497726477789437 0.008744316194473592
0.0349939 1 26 2859 0.0003497726477789437 0.009094088842252535
0.0352178 1 27 2859 0.0003497726477789437 0.00944386149003148
0.0353529 1 28 2859 0.0003497726477789437 0.009793634137810424
0.0354946 1 29 2859 0.0003497726477789437 0.010143406785589367
0.035552 1 30 2859 0.0003497726477789437 0.01049317943336831
0.0358541 1 31 2859 0.0003497726477789437 0.010842952081147255
0.0359793 1 32 2859 0.0003497726477789437 0.011192724728926198
0.0360684 1 33 2859 0.0003497726477789437 0.011542497376705142
0.0361173 1 34 2859 0.0003497726477789437 0.011892270024484085
0.0366914 1 35 2859 0.0003497726477789437 0.01224204267226303
0.0367711 1 36 2859 0.0003497726477789437 0.012591815320041973
0.0369942 1 37 2859 0.0003497726477789437 0.012941587967820916
0.0371103 1 38 2859 0.0003497726477789437 0.01329136061559986
0.0371373 1 39 2859 0.0003497726477789437 0.013641133263378805
0.0373461 1 40 2859 0.0003497726477789437 0.013990905911157748
0.0376766 1 41 2859 0.0003497726477789437 0.014340678558936691
0.0377414 1 42 2859 0.0003497726477789437 0.014690451206715634
0.03776 1 43 2859 0.0003497726477789437 0.015040223854494578
0.0378051 1 44 2859 0.0003497726477789437 0.015389996502273523
0.0378284 1 45 2859 0.0003497726477789437 0.015739769150052464
0.0378735 1 46 2859 0.0003497726477789437 0.01608954179783141
0.0378962 1 47 2859 0.0003497726477789437 0.016439314445610354
0.0381882 1 48 2859 0.0003497726477789437 0.016789087093389297
0.038295 1 49 2859 0.0003497726477789437 0.01713885974116824
0.0384185 1 50 2859 0.0003497726477789437 0.017488632388947184
0.0384333 1 51 2859 0.0003497726477789437 0.017838405036726127
0.0384381 1 52 2859 0.0003497726477789437 0.01818817768450507
0.0384429 1 53 2859 0.0003497726477789437 0.018537950332284014
0.0384786 1 54 2859 0.0003497726477789437 0.01888772298006296
0.0385237 1 55 2859 0.0003497726477789437 0.019237495627841904
0.0386665 1 56 2859 0.0003497726477789437 0.019587268275620847
0.0387454 1 57 2859 0.0003497726477789437 0.01993704092339979
0.0389261 1 58 2859 0.0003497726477789437 0.020286813571178734
0.0389555 1 59 2859 0.0003497726477789437 0.020636586218957677
0.0389965 1 60 2859 0.0003497726477789437 0.02098635886673662
0.0394976 1 61 2859 0.0003497726477789437 0.021336131514515563
0.039639 1 62 2859 0.0003497726477789437 0.02168590416229451
0.0398254 1 63 2859 0.0003497726477789437 0.022035676810073453
0.0398295 1 64 2859 0.0003497726477789437 0.022385449457852397
0.0399628 1 65 2859 0.0003497726477789437 0.02273522210563134
0.0400257 1 66 2859 0.0003497726477789437 0.023084994753410283
0.0401127 1 67 2859 0.0003497726477789437 0.023434767401189226
0.0401855 1 68 2859 0.0003497726477789437 0.02378454004896817
0.040226 1 69 2859 0.0003497726477789437 0.024134312696747113
0.0405171 1 70 2859 0.0003497726477789437 0.02448408534452606
0.0405529 1 71 2859 0.0003497726477789437 0.024833857992305003
0.0407002 1 72 2859 0.0003497726477789437 0.025183630640083946
0.040792 1 73 2859 0.0003497726477789437 0.02553340328786289
0.040978 1 74 2859 0.0003497726477789437 0.025883175935641833
0.041137 1 75 2859 0.0003497726477789437 0.026232948583420776
0.0411429 1 76 2859 0.0003497726477789437 0.02658272123119972
0.0412254 1 77 2859 0.0003497726477789437 0.026932493878978662
0.0413041 1 78 2859 0.0003497726477789437 0.02728226652675761
0.0413098 1 79 2859 0.0003497726477789437 0.027632039174536552
0.0413842 1 80 2859 0.0003497726477789437 0.027981811822315496
0.0414667 1 81 2859 0.0003497726477789437 0.02833158447009444
0.0415452 1 82 2859 0.0003497726477789437 0.028681357117873382
0.0421374 1 83 2859 0.0003497726477789437 0.029031129765652326
0.0423815 1 84 2859 0.0003497726477789437 0.02938090241343127
0.0427766 1 85 2859 0.0003497726477789437 0.029730675061210212
0.0428059 1 86 2859 0.0003497726477789437 0.030080447708989155
0.0428383 1 87 2859 0.0003497726477789437 0.030430220356768102
0.0429485 1 88 2859 0.0003497726477789437 0.030779993004547045
0.0429575 1 89 2859 0.0003497726477789437 0.03112976565232599
0.043092 1 90 2859 0.0003497726477789437 0.03147953830010493
0.0430954 1 91 2859 0.0003497726477789437 0.031829310947883875
0.0431185 1 92 2859 0.0003497726477789437 0.03217908359566282
0.0433969 1 93 2859 0.0003497726477789437 0.03252885624344176
0.0437422 1 94 2859 0.0003497726477789437 0.03287862889122071
0.0438786 1 95 2859 0.0003497726477789437 0.03322840153899965
0.0438917 1 96 2859 0.0003497726477789437 0.033578174186778595
0.0439184 1 97 2859 0.0003497726477789437 0.033927946834557535
0.0440624 1 98 2859 0.0003497726477789437 0.03427771948233648
0.0440814 1 99 2859 0.0003497726477789437 0.03462749213011543
0.0440855 1 100 2859 0.0003497726477789437 0.03497726477789437
0.0442169 1 101 2859 0.0003497726477789437 0.035327037425673315
0.0443268 1 102 2859 0.0003497726477789437 0.035676810073452254
0.0444086 1 103 2859 0.0003497726477789437 0.0360265827212312
0.0444598 1 104 2859 0.0003497726477789437 0.03637635536901014
0.0444663 1 105 2859 0.0003497726477789437 0.03672612801678909
0.0449414 1 106 2859 0.0003497726477789437 0.03707590066456803
0.0450201 1 107 2859 0.0003497726477789437 0.037425673312346974
0.0450506 1 108 2859 0.0003497726477789437 0.03777544596012592
0.0450511 1 109 2859 0.0003497726477789437 0.03812521860790486
0.0452161 1 110 2859 0.0003497726477789437 0.03847499125568381
0.0453637 1 111 2859 0.0003497726477789437 0.03882476390346275
0.0457227 1 112 2859 0.0003497726477789437 0.039174536551241694
0.0458968 1 113 2859 0.0003497726477789437 0.039524309199020634
0.0460963 1 114 2859 0.0003497726477789437 0.03987408184679958
0.0461092 1 115 2859 0.0003497726477789437 0.04022385449457853
0.0461848 1 116 2859 0.0003497726477789437 0.04057362714235747
0.0461903 1 117 2859 0.0003497726477789437 0.040923399790136414
0.0462875 1 118 2859 0.0003497726477789437 0.041273172437915354
0.0463111 1 119 2859 0.0003497726477789437 0.0416229450856943
0.0463486 1 120 2859 0.0003497726477789437 0.04197271773347324
0.0464134 1 121 2859 0.0003497726477789437 0.04232249038125219
0.0464311 1 122 2859 0.0003497726477789437 0.04267226302903113
0.0465205 1 123 2859 0.0003497726477789437 0.04302203567681007
0.0465801 1 124 2859 0.0003497726477789437 0.04337180832458902
0.0466015 1 125 2859 0.0003497726477789437 0.04372158097236796
0.0466559 1 126 2859 0.0003497726477789437 0.04407135362014691
0.0467181 1 127 2859 0.0003497726477789437 0.044421126267925846
0.0468187 1 128 2859 0.0003497726477789437 0.04477089891570479
0.0470445 1 129 2859 0.0003497726477789437 0.04512067156348373
0.047092 1 130 2859 0.0003497726477789437 0.04547044421126268
0.047353 1 131 2859 0.0003497726477789437 0.04582021685904162
0.0474846 1 132 2859 0.0003497726477789437 0.046169989506820566
0.0475142 1 133 2859 0.0003497726477789437 0.04651976215459951
0.047581 1 134 2859 0.0003497726477789437 0.04686953480237845
0.0476263 1 135 2859 0.0003497726477789437 0.0472193074501574
0.0476272 1 136 2859 0.0003497726477789437 0.04756908009793634
0.0476913 1 137 2859 0.0003497726477789437 0.047918852745715286
0.0479527 1 138 2859 0.0003497726477789437 0.048268625393494226
0.0479739 1 139 2859 0.0003497726477789437 0.04861839804127317
0.0481052 1 140 2859 0.0003497726477789437 0.04896817068905212
0.0481641 1 141 2859 0.0003497726477789437 0.04931794333683106
0.0483229 1 142 2859 0.0003497726477789437 0.049667715984610006
0.0485244 1 143 2859 0.0003497726477789437 0.050017488632388946
0.048552 1 144 2859 0.0003497726477789437 0.05036726128016789
0.048605 1 145 2859 0.0003497726477789437 0.05071703392794683
0.0486932 1 146 2859 0.0003497726477789437 0.05106680657572578
0.0487547 1 147 2859 0.0003497726477789437 0.05141657922350472
0.0488553 1 148 2859 0.0003497726477789437 0.051766351871283665
0.0489297 1 149 2859 0.0003497726477789437 0.05211612451906261
0.0489807 1 150 2859 0.0003497726477789437 0.05246589716684155
0.0490701 1 151 2859 0.0003497726477789437 0.0528156698146205
0.0491104 1 152 2859 0.0003497726477789437 0.05316544246239944
0.0491223 1 153 2859 0.0003497726477789437 0.053515215110178385
0.0491614 1 154 2859 0.0003497726477789437 0.053864987757957325
0.0492892 1 155 2859 0.0003497726477789437 0.05421476040573627
0.0495262 1 156 2859 0.0003497726477789437 0.05456453305351522
0.0495267 1 157 2859 0.0003497726477789437 0.05491430570129416
0.0495512 1 158 2859 0.0003497726477789437 0.055264078349073105
0.049572 1 159 2859 0.0003497726477789437 0.055613850996852045
0.0497699 1 160 2859 0.0003497726477789437 0.05596362364463099
0.0498946 1 161 2859 0.0003497726477789437 0.05631339629240993
0.0500336 1 162 2859 0.0003497726477789437 0.05666316894018888
0.0500424 1 163 2859 0.0003497726477789437 0.05701294158796782
0.0501707 1 164 2859 0.0003497726477789437 0.057362714235746765
0.0501833 1 165 2859 0.0003497726477789437 0.05771248688352571
0.0502219 1 166 2859 0.0003497726477789437 0.05806225953130465
0.0504556 1 167 2859 0.0003497726477789437 0.0584120321790836
0.0504992 1 168 2859 0.0003497726477789437 0.05876180482686254
0.0505655 1 169 2859 0.0003497726477789437 0.059111577474641484
0.0507016 1 170 2859 0.0003497726477789437 0.059461350122420424
0.0507247 1 171 2859 0.0003497726477789437 0.05981112277019937
0.050817 1 172 2859 0.0003497726477789437 0.06016089541797831
0.0509253 1 173 2859 0.0003497726477789437 0.06051066806575726
0.0509555 1 174 2859 0.0003497726477789437 0.060860440713536204
0.050961 1 175 2859 0.0003497726477789437 0.061210213361315144
0.0509725 1 176 2859 0.0003497726477789437 0.06155998600909409
0.0509877 1 177 2859 0.0003497726477789437 0.06190975865687303
0.0510685 1 178 2859 0.0003497726477789437 0.06225953130465198
0.0511303 1 179 2859 0.0003497726477789437 0.06260930395243092
0.0511906 1 180 2859 0.0003497726477789437 0.06295907660020986
0.0512307 1 181 2859 0.0003497726477789437 0.06330884924798881
0.0512526 1 182 2859 0.0003497726477789437 0.06365862189576775
0.0512636 1 183 2859 0.0003497726477789437 0.06400839454354669
0.0512962 1 184 2859 0.0003497726477789437 0.06435816719132564
0.0514574 1 185 2859 0.0003497726477789437 0.06470793983910458
0.0518057 1 186 2859 0.0003497726477789437 0.06505771248688352
0.0518064 1 187 2859 0.0003497726477789437 0.06540748513466246
0.0518513 1 188 2859 0.0003497726477789437 0.06575725778244142
0.0518568 1 189 2859 0.0003497726477789437 0.06610703043022036
0.0519018 1 190 2859 0.0003497726477789437 0.0664568030779993
0.0519238 1 191 2859 0.0003497726477789437 0.06680657572577825
0.0519395 1 192 2859 0.0003497726477789437 0.06715634837355719
0.0520537 1 193 2859 0.0003497726477789437 0.06750612102133613
0.0522807 1 194 2859 0.0003497726477789437 0.06785589366911507
0.052321 1 195 2859 0.0003497726477789437 0.06820566631689402
0.0523605 1 196 2859 0.0003497726477789437 0.06855543896467296
0.052362 1 197 2859 0.0003497726477789437 0.0689052116124519
0.0524695 1 198 2859 0.0003497726477789437 0.06925498426023086
0.0524747 1 199 2859 0.0003497726477789437 0.0696047569080098
0.0526106 1 200 2859 0.0003497726477789437 0.06995452955578874
0.0526216 1 201 2859 0.0003497726477789437 0.07030430220356768
0.0527093 1 202 2859 0.0003497726477789437 0.07065407485134663
0.0528154 1 203 2859 0.0003497726477789437 0.07100384749912557
0.0529144 1 204 2859 0.0003497726477789437 0.07135362014690451
0.0529745 1 205 2859 0.0003497726477789437 0.07170339279468346
0.0530531 1 206 2859 0.0003497726477789437 0.0720531654424624
0.0530579 1 207 2859 0.0003497726477789437 0.07240293809024134
0.0531013 1 208 2859 0.0003497726477789437 0.07275271073802028
0.0531888 1 209 2859 0.0003497726477789437 0.07310248338579924
0.0533035 1 210 2859 0.0003497726477789437 0.07345225603357818
0.0533333 1 211 2859 0.0003497726477789437 0.07380202868135712
0.0533388 1 212 2859 0.0003497726477789437 0.07415180132913606
0.0533571 1 213 2859 0.0003497726477789437 0.07450157397691501
0.0533707 1 214 2859 0.0003497726477789437 0.07485134662469395
0.0534139 1 215 2859 0.0003497726477789437 0.07520111927247289
0.0534275 1 216 2859 0.0003497726477789437 0.07555089192025184
0.0535572 1 217 2859 0.0003497726477789437 0.07590066456803078
0.0535662 1 218 2859 0.0003497726477789437 0.07625043721580972
0.0536339 1 219 2859 0.0003497726477789437 0.07660020986358866
0.0536368 1 220 2859 0.0003497726477789437 0.07694998251136762
0.0536661 1 221 2859 0.0003497726477789437 0.07729975515914655
0.0540438 1 222 2859 0.0003497726477789437 0.0776495278069255
0.0540829 1 223 2859 0.0003497726477789437 0.07799930045470445
0.0541511 1 224 2859 0.0003497726477789437 0.07834907310248339
0.0541711 1 225 2859 0.0003497726477789437 0.07869884575026233
0.0542648 1 226 2859 0.0003497726477789437 0.07904861839804127
0.0543005 1 227 2859 0.0003497726477789437 0.07939839104582022
0.0543301 1 228 2859 0.0003497726477789437 0.07974816369359916
0.0544775 1 229 2859 0.0003497726477789437 0.0800979363413781
0.0545015 1 230 2859 0.0003497726477789437 0.08044770898915705
0.0545332 1 231 2859 0.0003497726477789437 0.080797481636936
0.0545764 1 232 2859 0.0003497726477789437 0.08114725428471493
0.0547841 1 233 2859 0.0003497726477789437 0.08149702693249387
0.0548596 1 234 2859 0.0003497726477789437 0.08184679958027283
0.0548699 1 235 2859 0.0003497726477789437 0.08219657222805177
0.0550261 1 236 2859 0.0003497726477789437 0.08254634487583071
0.0550845 1 237 2859 0.0003497726477789437 0.08289611752360965
0.0552619 1 238 2859 0.0003497726477789437 0.0832458901713886
0.0552766 1 239 2859 0.0003497726477789437 0.08359566281916754
0.0553215 1 240 2859 0.0003497726477789437 0.08394543546694648
0.0553875 1 241 2859 0.0003497726477789437 0.08429520811472543
0.0554121 1 242 2859 0.0003497726477789437 0.08464498076250437
0.0554285 1 243 2859 0.0003497726477789437 0.08499475341028331
0.0555305 1 244 2859 0.0003497726477789437 0.08534452605806225
0.0555327 1 245 2859 0.0003497726477789437 0.08569429870584121
0.0555804 1 246 2859 0.0003497726477789437 0.08604407135362015
0.0555902 1 247 2859 0.0003497726477789437 0.08639384400139909
0.0556159 1 248 2859 0.0003497726477789437 0.08674361664917804
0.0556707 1 249 2859 0.0003497726477789437 0.08709338929695698
0.0557649 1 250 2859 0.0003497726477789437 0.08744316194473592
0.0558388 1 251 2859 0.0003497726477789437 0.08779293459251486
0.0558491 1 252 2859 0.0003497726477789437 0.08814270724029381
0.0558703 1 253 2859 0.0003497726477789437 0.08849247988807275
0.0558827 1 254 2859 0.0003497726477789437 0.08884225253585169
0.0559437 1 255 2859 0.0003497726477789437 0.08919202518363065
0.0559464 1 256 2859 0.0003497726477789437 0.08954179783140959
0.0560694 1 257 2859 0.0003497726477789437 0.08989157047918853
0.0561802 1 258 2859 0.0003497726477789437 0.09024134312696747
0.0562069 1 259 2859 0.0003497726477789437 0.09059111577474642
0.0562119 1 260 2859 0.0003497726477789437 0.09094088842252536
0.0562613 1 261 2859 0.0003497726477789437 0.0912906610703043
0.0562756 1 262 2859 0.0003497726477789437 0.09164043371808324
0.056365 1 263 2859 0.0003497726477789437 0.09199020636586219
0.0563736 1 264 2859 0.0003497726477789437 0.09233997901364113
0.0563798 1 265 2859 0.0003497726477789437 0.09268975166142007
0.0566816 1 266 2859 0.0003497726477789437 0.09303952430919903
0.0567672 1 267 2859 0.0003497726477789437 0.09338929695697797
0.0567782 1 268 2859 0.0003497726477789437 0.0937390696047569
0.0568006 1 269 2859 0.0003497726477789437 0.09408884225253585
0.0568156 1 270 2859 0.0003497726477789437 0.0944386149003148
0.0568249 1 271 2859 0.0003497726477789437 0.09478838754809374
0.0568736 1 272 2859 0.0003497726477789437 0.09513816019587268
0.0568826 1 273 2859 0.0003497726477789437 0.09548793284365163
0.0569425 1 274 2859 0.0003497726477789437 0.09583770549143057
0.0571654 1 275 2859 0.0003497726477789437 0.09618747813920951
0.0571826 1 276 2859 0.0003497726477789437 0.09653725078698845
0.0572019 1 277 2859 0.0003497726477789437 0.0968870234347674
0.0572226 1 278 2859 0.0003497726477789437 0.09723679608254635
0.0574415 1 279 2859 0.0003497726477789437 0.09758656873032528
0.0574458 1 280 2859 0.0003497726477789437 0.09793634137810424
0.0575442 1 281 2859 0.0003497726477789437 0.09828611402588318
0.0575452 1 282 2859 0.0003497726477789437 0.09863588667366212
0.0576882 1 283 2859 0.0003497726477789437 0.09898565932144106
0.0577359 1 284 2859 0.0003497726477789437 0.09933543196922001
0.0577505 1 285 2859 0.0003497726477789437 0.09968520461699895
0.0577984 1 286 2859 0.0003497726477789437 0.10003497726477789
0.0578344 1 287 2859 0.0003497726477789437 0.10038474991255684
0.0578449 1 288 2859 0.0003497726477789437 0.10073452256033578
0.0579579 1 289 2859 0.0003497726477789437 0.10108429520811472
0.0579681 1 290 2859 0.0003497726477789437 0.10143406785589366
0.0580068 1 291 2859 0.0003497726477789437 0.10178384050367262
0.0580318 1 292 2859 0.0003497726477789437 0.10213361315145156
0.0580752 1 293 2859 0.0003497726477789437 0.1024833857992305
0.0581758 1 294 2859 0.0003497726477789437 0.10283315844700944
0.0582554 1 295 2859 0.0003497726477789437 0.10318293109478839
0.0582614 1 296 2859 0.0003497726477789437 0.10353270374256733
0.0583382 1 297 2859 0.0003497726477789437 0.10388247639034627
0.0584154 1 298 2859 0.0003497726477789437 0.10423224903812522
0.0585022 1 299 2859 0.0003497726477789437 0.10458202168590416
0.0585039 1 300 2859 0.0003497726477789437 0.1049317943336831
0.0586274 1 301 2859 0.0003497726477789437 0.10528156698146204
0.0586853 1 302 2859 0.0003497726477789437 0.105631339629241
0.0587008 1 303 2859 0.0003497726477789437 0.10598111227701994
0.0587757 1 304 2859 0.0003497726477789437 0.10633088492479888
0.0588086 1 305 2859 0.0003497726477789437 0.10668065757257783
0.0588293 1 306 2859 0.0003497726477789437 0.10703043022035677
0.0588937 1 307 2859 0.0003497726477789437 0.10738020286813571
0.058965 1 308 2859 0.0003497726477789437 0.10772997551591465
0.0590403 1 309 2859 0.0003497726477789437 0.1080797481636936
0.0590641 1 310 2859 0.0003497726477789437 0.10842952081147254
0.0591123 1 311 2859 0.0003497726477789437 0.10877929345925148
0.0591135 1 312 2859 0.0003497726477789437 0.10912906610703044
0.0591149 1 313 2859 0.0003497726477789437 0.10947883875480938
0.0591426 1 314 2859 0.0003497726477789437 0.10982861140258832
0.0592186 1 315 2859 0.0003497726477789437 0.11017838405036726
0.0592649 1 316 2859 0.0003497726477789437 0.11052815669814621
0.0592763 1 317 2859 0.0003497726477789437 0.11087792934592515
0.0592852 1 318 2859 0.0003497726477789437 0.11122770199370409
0.059329 1 319 2859 0.0003497726477789437 0.11157747464148303
0.0593653 1 320 2859 0.0003497726477789437 0.11192724728926198
0.0594299 1 321 2859 0.0003497726477789437 0.11227701993704092
0.0595148 1 322 2859 0.0003497726477789437 0.11262679258481986
0.0596159 1 323 2859 0.0003497726477789437 0.11297656523259882
0.059746 1 324 2859 0.0003497726477789437 0.11332633788037776
0.0597959 1 325 2859 0.0003497726477789437 0.1136761105281567
0.0598588 1 326 2859 0.0003497726477789437 0.11402588317593564
0.0598598 1 327 2859 0.0003497726477789437 0.11437565582371459
0.0598764 1 328 2859 0.0003497726477789437 0.11472542847149353
0.0599098 1 329 2859 0.0003497726477789437 0.11507520111927247
0.059917 1 330 2859 0.0003497726477789437 0.11542497376705142
0.0600424 1 331 2859 0.0003497726477789437 0.11577474641483036
0.0601196 1 332 2859 0.0003497726477789437 0.1161245190626093
0.0601323 1 333 2859 0.0003497726477789437 0.11647429171038824
0.0602195 1 334 2859 0.0003497726477789437 0.1168240643581672
0.060257 1 335 2859 0.0003497726477789437 0.11717383700594614
0.0603604 1 336 2859 0.0003497726477789437 0.11752360965372508
0.060374 1 337 2859 0.0003497726477789437 0.11787338230150403
0.0603883 1 338 2859 0.0003497726477789437 0.11822315494928297
0.0603952 1 339 2859 0.0003497726477789437 0.11857292759706191
0.0604196 1 340 2859 0.0003497726477789437 0.11892270024484085
0.0604751 1 341 2859 0.0003497726477789437 0.1192724728926198
0.0605307 1 342 2859 0.0003497726477789437 0.11962224554039874
0.0605922 1 343 2859 0.0003497726477789437 0.11997201818817768
0.060627 1 344 2859 0.0003497726477789437 0.12032179083595662
0.0606754 1 345 2859 0.0003497726477789437 0.12067156348373557
0.060714 1 346 2859 0.0003497726477789437 0.12102133613151451
0.0607221 1 347 2859 0.0003497726477789437 0.12137110877929345
0.0607238 1 348 2859 0.0003497726477789437 0.12172088142707241
0.0607681 1 349 2859 0.0003497726477789437 0.12207065407485135
0.0607965 1 350 2859 0.0003497726477789437 0.12242042672263029
0.0608604 1 351 2859 0.0003497726477789437 0.12277019937040923
0.0608635 1 352 2859 0.0003497726477789437 0.12311997201818818
0.0609202 1 353 2859 0.0003497726477789437 0.12346974466596712
0.0610812 1 354 2859 0.0003497726477789437 0.12381951731374606
0.0611084 1 355 2859 0.0003497726477789437 0.12416928996152501
0.0611584 1 356 2859 0.0003497726477789437 0.12451906260930395
0.0611794 1 357 2859 0.0003497726477789437 0.1248688352570829
0.0612273 1 358 2859 0.0003497726477789437 0.12521860790486183
0.0612993 1 359 2859 0.0003497726477789437 0.12556838055264077
0.0613062 1 360 2859 0.0003497726477789437 0.1259181532004197
0.0613093 1 361 2859 0.0003497726477789437 0.12626792584819868
0.0613258 1 362 2859 0.0003497726477789437 0.12661769849597762
0.061343 1 363 2859 0.0003497726477789437 0.12696747114375656
0.0614548 1 364 2859 0.0003497726477789437 0.1273172437915355
0.061476 1 365 2859 0.0003497726477789437 0.12766701643931444
0.0614789 1 366 2859 0.0003497726477789437 0.12801678908709338
0.0615096 1 367 2859 0.0003497726477789437 0.12836656173487232
0.0615375 1 368 2859 0.0003497726477789437 0.1287163343826513
0.0616219 1 369 2859 0.0003497726477789437 0.12906610703043023
0.0617316 1 370 2859 0.0003497726477789437 0.12941587967820917
0.0617688 1 371 2859 0.0003497726477789437 0.1297656523259881
0.0617695 1 372 2859 0.0003497726477789437 0.13011542497376705
0.0618002 1 373 2859 0.0003497726477789437 0.130465197621546
0.0618281 1 374 2859 0.0003497726477789437 0.13081497026932493
0.0619121 1 375 2859 0.0003497726477789437 0.1311647429171039
0.0619426 1 376 2859 0.0003497726477789437 0.13151451556488283
0.0619659 1 377 2859 0.0003497726477789437 0.13186428821266177
0.0622864 1 378 2859 0.0003497726477789437 0.1322140608604407
0.0623114 1 379 2859 0.0003497726477789437 0.13256383350821965
0.0623696 1 380 2859 0.0003497726477789437 0.1329136061559986
0.0623906 1 381 2859 0.0003497726477789437 0.13326337880377753
0.062427 1 382 2859 0.0003497726477789437 0.1336131514515565
0.0624566 1 383 2859 0.0003497726477789437 0.13396292409933544
0.0624902 1 384 2859 0.0003497726477789437 0.13431269674711438
0.0624933 1 385 2859 0.0003497726477789437 0.13466246939489332
0.0625496 1 386 2859 0.0003497726477789437 0.13501224204267226
0.0625811 1 387 2859 0.0003497726477789437 0.1353620146904512
0.0625947 1 388 2859 0.0003497726477789437 0.13571178733823014
0.0626526 1 389 2859 0.0003497726477789437 0.1360615599860091
0.0626543 1 390 2859 0.0003497726477789437 0.13641133263378805
0.0626564 1 391 2859 0.0003497726477789437 0.13676110528156699
0.0626736 1 392 2859 0.0003497726477789437 0.13711087792934593
0.0627327 1 393 2859 0.0003497726477789437 0.13746065057712487
0.0627658 1 394 2859 0.0003497726477789437 0.1378104232249038
0.0628133 1 395 2859 0.0003497726477789437 0.13816019587268275
0.0628889 1 396 2859 0.0003497726477789437 0.1385099685204617
0.0629272 1 397 2859 0.0003497726477789437 0.13885974116824065
0.062999 1 398 2859 0.0003497726477789437 0.1392095138160196
0.0630734 1 399 2859 0.0003497726477789437 0.13955928646379853
0.0631495 1 400 2859 0.0003497726477789437 0.13990905911157747
0.0631595 1 401 2859 0.0003497726477789437 0.1402588317593564
0.0631893 1 402 2859 0.0003497726477789437 0.14060860440713535
0.0632808 1 403 2859 0.0003497726477789437 0.14095837705491432
0.0633116 1 404 2859 0.0003497726477789437 0.14130814970269326
0.0634298 1 405 2859 0.0003497726477789437 0.1416579223504722
0.0634332 1 406 2859 0.0003497726477789437 0.14200769499825114
0.0634429 1 407 2859 0.0003497726477789437 0.14235746764603008
0.0635047 1 408 2859 0.0003497726477789437 0.14270724029380902
0.0636125 1 409 2859 0.0003497726477789437 0.14305701294158796
0.0636382 1 410 2859 0.0003497726477789437 0.14340678558936693
0.0636895 1 411 2859 0.0003497726477789437 0.14375655823714587
0.0637422 1 412 2859 0.0003497726477789437 0.1441063308849248
0.0637581 1 413 2859 0.0003497726477789437 0.14445610353270374
0.0637605 1 414 2859 0.0003497726477789437 0.14480587618048268
0.0638537 1 415 2859 0.0003497726477789437 0.14515564882826162
0.0638566 1 416 2859 0.0003497726477789437 0.14550542147604056
0.0638797 1 417 2859 0.0003497726477789437 0.1458551941238195
0.0638897 1 418 2859 0.0003497726477789437 0.14620496677159847
0.0639298 1 419 2859 0.0003497726477789437 0.1465547394193774
0.0639799 1 420 2859 0.0003497726477789437 0.14690451206715635
0.0640457 1 421 2859 0.0003497726477789437 0.1472542847149353
0.0640461 1 422 2859 0.0003497726477789437 0.14760405736271423
0.0640574 1 423 2859 0.0003497726477789437 0.14795383001049317
0.064162 1 424 2859 0.0003497726477789437 0.1483036026582721
0.0641718 1 425 2859 0.0003497726477789437 0.14865337530605108
0.0643024 1 426 2859 0.0003497726477789437 0.14900314795383002
0.0644717 1 427 2859 0.0003497726477789437 0.14935292060160896
0.0644786 1 428 2859 0.0003497726477789437 0.1497026932493879
0.0645044 1 429 2859 0.0003497726477789437 0.15005246589716684
0.0645294 1 430 2859 0.0003497726477789437 0.15040223854494578
0.0645337 1 431 2859 0.0003497726477789437 0.15075201119272472
0.0645435 1 432 2859 0.0003497726477789437 0.15110178384050368
0.0645647 1 433 2859 0.0003497726477789437 0.15145155648828262
0.0646229 1 434 2859 0.0003497726477789437 0.15180132913606156
0.0646369 1 435 2859 0.0003497726477789437 0.1521511017838405
0.064712 1 436 2859 0.0003497726477789437 0.15250087443161944
0.0647309 1 437 2859 0.0003497726477789437 0.15285064707939838
0.0648031 1 438 2859 0.0003497726477789437 0.15320041972717732
0.0648272 1 439 2859 0.0003497726477789437 0.1535501923749563
0.0648296 1 440 2859 0.0003497726477789437 0.15389996502273523
0.0648615 1 441 2859 0.0003497726477789437 0.15424973767051417
0.0648637 1 442 2859 0.0003497726477789437 0.1545995103182931
0.0648713 1 443 2859 0.0003497726477789437 0.15494928296607205
0.0648732 1 444 2859 0.0003497726477789437 0.155299055613851
0.0649273 1 445 2859 0.0003497726477789437 0.15564882826162993
0.0650785 1 446 2859 0.0003497726477789437 0.1559986009094089
0.0650899 1 447 2859 0.0003497726477789437 0.15634837355718784
0.0651081 1 448 2859 0.0003497726477789437 0.15669814620496678
0.0651574 1 449 2859 0.0003497726477789437 0.15704791885274572
0.0651872 1 450 2859 0.0003497726477789437 0.15739769150052466
0.0652387 1 451 2859 0.0003497726477789437 0.1577474641483036
0.0652471 1 452 2859 0.0003497726477789437 0.15809723679608254
0.065248 1 453 2859 0.0003497726477789437 0.1584470094438615
0.0652924 1 454 2859 0.0003497726477789437 0.15879678209164044
0.0653281 1 455 2859 0.0003497726477789437 0.15914655473941938
0.0653567 1 456 2859 0.0003497726477789437 0.15949632738719832
0.0653725 1 457 2859 0.0003497726477789437 0.15984610003497726
0.0654981 1 458 2859 0.0003497726477789437 0.1601958726827562
0.065547 1 459 2859 0.0003497726477789437 0.16054564533053514
0.0655596 1 460 2859 0.0003497726477789437 0.1608954179783141
0.0656002 1 461 2859 0.0003497726477789437 0.16124519062609305
0.0657134 1 462 2859 0.0003497726477789437 0.161594963273872
0.0657258 1 463 2859 0.0003497726477789437 0.16194473592165093
0.0657716 1 464 2859 0.0003497726477789437 0.16229450856942987
0.0657787 1 465 2859 0.0003497726477789437 0.1626442812172088
0.0658803 1 466 2859 0.0003497726477789437 0.16299405386498775
0.0661983 1 467 2859 0.0003497726477789437 0.16334382651276672
0.066258 1 468 2859 0.0003497726477789437 0.16369359916054566
0.0662723 1 469 2859 0.0003497726477789437 0.1640433718083246
0.0663285 1 470 2859 0.0003497726477789437 0.16439314445610353
0.0663381 1 471 2859 0.0003497726477789437 0.16474291710388247
0.0663443 2 473 2859 0.0006995452955578874 0.16544246239944035
0.0663676 1 474 2859 0.0003497726477789437 0.1657922350472193
0.0664058 1 475 2859 0.0003497726477789437 0.16614200769499826
0.0664353 1 476 2859 0.0003497726477789437 0.1664917803427772
0.0665252 1 477 2859 0.0003497726477789437 0.16684155299055614
0.0665541 1 478 2859 0.0003497726477789437 0.16719132563833508
0.0665636 1 479 2859 0.0003497726477789437 0.16754109828611402
0.0666013 1 480 2859 0.0003497726477789437 0.16789087093389296
0.066685 1 481 2859 0.0003497726477789437 0.1682406435816719
0.0666928 1 482 2859 0.0003497726477789437 0.16859041622945087
0.066699 1 483 2859 0.0003497726477789437 0.1689401888772298
0.0667551 1 484 2859 0.0003497726477789437 0.16928996152500875
0.0667846 1 485 2859 0.0003497726477789437 0.1696397341727877
0.0668321 1 486 2859 0.0003497726477789437 0.16998950682056663
0.0668907 1 487 2859 0.0003497726477789437 0.17033927946834557
0.066895 1 488 2859 0.0003497726477789437 0.1706890521161245
0.066956 1 489 2859 0.0003497726477789437 0.17103882476390347
0.0670192 1 490 2859 0.0003497726477789437 0.17138859741168241
0.0670424 1 491 2859 0.0003497726477789437 0.17173837005946135
0.067045 1 492 2859 0.0003497726477789437 0.1720881427072403
0.0671072 1 493 2859 0.0003497726477789437 0.17243791535501923
0.0671449 1 494 2859 0.0003497726477789437 0.17278768800279817
0.067147 1 495 2859 0.0003497726477789437 0.1731374606505771
0.0671804 1 496 2859 0.0003497726477789437 0.17348723329835608
0.0673406 1 497 2859 0.0003497726477789437 0.17383700594613502
0.0673482 1 498 2859 0.0003497726477789437 0.17418677859391396
0.0673583 1 499 2859 0.0003497726477789437 0.1745365512416929
0.0673733 1 500 2859 0.0003497726477789437 0.17488632388947184
0.0674222 1 501 2859 0.0003497726477789437 0.17523609653725078
0.067461 1 502 2859 0.0003497726477789437 0.17558586918502972
0.0675285 1 503 2859 0.0003497726477789437 0.1759356418328087
0.067548 1 504 2859 0.0003497726477789437 0.17628541448058763
0.0675499 1 505 2859 0.0003497726477789437 0.17663518712836657
0.0676041 1 506 2859 0.0003497726477789437 0.1769849597761455
0.0677648 1 507 2859 0.0003497726477789437 0.17733473242392445
0.0677948 1 508 2859 0.0003497726477789437 0.17768450507170339
0.0679069 1 509 2859 0.0003497726477789437 0.17803427771948233
0.0679107 1 510 2859 0.0003497726477789437 0.1783840503672613
0.0679417 1 511 2859 0.0003497726477789437 0.17873382301504023
0.0679841 1 512 2859 0.0003497726477789437 0.17908359566281917
0.0680327 1 513 2859 0.0003497726477789437 0.1794333683105981
0.0680895 1 514 2859 0.0003497726477789437 0.17978314095837705
0.0680912 1 515 2859 0.0003497726477789437 0.180132913606156
0.0680921 1 516 2859 0.0003497726477789437 0.18048268625393493
0.0681159 1 517 2859 0.0003497726477789437 0.1808324589017139
0.0681787 1 518 2859 0.0003497726477789437 0.18118223154949284
0.0682886 1 519 2859 0.0003497726477789437 0.18153200419727178
0.0683227 1 520 2859 0.0003497726477789437 0.18188177684505072
0.068332 1 521 2859 0.0003497726477789437 0.18223154949282966
0.0683692 1 522 2859 0.0003497726477789437 0.1825813221406086
0.0683889 1 523 2859 0.0003497726477789437 0.18293109478838754
0.0684662 1 524 2859 0.0003497726477789437 0.18328086743616648
0.0685778 1 525 2859 0.0003497726477789437 0.18363064008394545
0.068583 1 526 2859 0.0003497726477789437 0.18398041273172439
0.0686748 1 527 2859 0.0003497726477789437 0.18433018537950333
0.0686824 1 528 2859 0.0003497726477789437 0.18467995802728226
0.0687099 1 529 2859 0.0003497726477789437 0.1850297306750612
0.068711 1 530 2859 0.0003497726477789437 0.18537950332284014
0.0687242 1 531 2859 0.0003497726477789437 0.18572927597061908
0.068737 1 532 2859 0.0003497726477789437 0.18607904861839805
0.0687411 1 533 2859 0.0003497726477789437 0.186428821266177
0.0689125 1 534 2859 0.0003497726477789437 0.18677859391395593
0.0689414 1 535 2859 0.0003497726477789437 0.18712836656173487
0.0689726 1 536 2859 0.0003497726477789437 0.1874781392095138
0.0690565 1 537 2859 0.0003497726477789437 0.18782791185729275
0.0690854 1 538 2859 0.0003497726477789437 0.1881776845050717
0.0691333 1 539 2859 0.0003497726477789437 0.18852745715285066
0.0692134 1 540 2859 0.0003497726477789437 0.1888772298006296
0.0692255 1 541 2859 0.0003497726477789437 0.18922700244840854
0.0693014 1 542 2859 0.0003497726477789437 0.18957677509618748
0.0693161 1 543 2859 0.0003497726477789437 0.18992654774396642
0.0693583 1 544 2859 0.0003497726477789437 0.19027632039174536
0.0693617 1 545 2859 0.0003497726477789437 0.1906260930395243
0.0693727 1 546 2859 0.0003497726477789437 0.19097586568730326
0.0694945 1 547 2859 0.0003497726477789437 0.1913256383350822
0.0695097 1 548 2859 0.0003497726477789437 0.19167541098286114
0.0695822 1 549 2859 0.0003497726477789437 0.19202518363064008
0.0696008 1 550 2859 0.0003497726477789437 0.19237495627841902
0.0696945 1 551 2859 0.0003497726477789437 0.19272472892619796
0.0697289 1 552 2859 0.0003497726477789437 0.1930745015739769
0.0697544 1 553 2859 0.0003497726477789437 0.19342427422175587
0.069865 1 554 2859 0.0003497726477789437 0.1937740468695348
0.0699553 1 555 2859 0.0003497726477789437 0.19412381951731375
0.0700207 1 556 2859 0.0003497726477789437 0.1944735921650927
0.0701032 1 557 2859 0.0003497726477789437 0.19482336481287163
0.0701241 1 558 2859 0.0003497726477789437 0.19517313746065057
0.070226 1 559 2859 0.0003497726477789437 0.1955229101084295
0.0702529 1 560 2859 0.0003497726477789437 0.19587268275620848
0.0703099 1 561 2859 0.0003497726477789437 0.19622245540398742
0.0703421 1 562 2859 0.0003497726477789437 0.19657222805176636
0.0703449 1 563 2859 0.0003497726477789437 0.1969220006995453
0.0704215 1 564 2859 0.0003497726477789437 0.19727177334732424
0.0704949 1 565 2859 0.0003497726477789437 0.19762154599510318
0.0705647 1 566 2859 0.0003497726477789437 0.19797131864288212
0.070596 1 567 2859 0.0003497726477789437 0.19832109129066108
0.0705991 1 568 2859 0.0003497726477789437 0.19867086393844002
0.0706592 1 569 2859 0.0003497726477789437 0.19902063658621896
0.0706718 1 570 2859 0.0003497726477789437 0.1993704092339979
0.0706811 1 571 2859 0.0003497726477789437 0.19972018188177684
0.070688 1 572 2859 0.0003497726477789437 0.20006995452955578
0.070704 1 573 2859 0.0003497726477789437 0.20041972717733472
0.0707233 1 574 2859 0.0003497726477789437 0.2007694998251137
0.0707924 1 575 2859 0.0003497726477789437 0.20111927247289263
0.0708103 1 576 2859 0.0003497726477789437 0.20146904512067157
0.0709729 1 577 2859 0.0003497726477789437 0.2018188177684505
0.0710018 1 578 2859 0.0003497726477789437 0.20216859041622945
0.0710645 1 579 2859 0.0003497726477789437 0.2025183630640084
0.0710647 1 580 2859 0.0003497726477789437 0.20286813571178733
0.0711148 1 581 2859 0.0003497726477789437 0.20321790835956627
0.071197 1 582 2859 0.0003497726477789437 0.20356768100734524
0.0712142 1 583 2859 0.0003497726477789437 0.20391745365512418
0.0712576 1 584 2859 0.0003497726477789437 0.20426722630290312
0.0712695 1 585 2859 0.0003497726477789437 0.20461699895068206
0.0713112 1 586 2859 0.0003497726477789437 0.204966771598461
0.0713501 1 587 2859 0.0003497726477789437 0.20531654424623993
0.0713625 1 588 2859 0.0003497726477789437 0.20566631689401887
0.0713851 1 589 2859 0.0003497726477789437 0.20601608954179784
0.0713983 1 590 2859 0.0003497726477789437 0.20636586218957678
0.07143 1 591 2859 0.0003497726477789437 0.20671563483735572
0.0714517 1 592 2859 0.0003497726477789437 0.20706540748513466
0.0714831 1 593 2859 0.0003497726477789437 0.2074151801329136
0.0715046 1 594 2859 0.0003497726477789437 0.20776495278069254
0.0715413 1 595 2859 0.0003497726477789437 0.20811472542847148
0.0715775 1 596 2859 0.0003497726477789437 0.20846449807625045
0.0716758 1 597 2859 0.0003497726477789437 0.2088142707240294
0.0716958 1 598 2859 0.0003497726477789437 0.20916404337180833
0.0717025 1 599 2859 0.0003497726477789437 0.20951381601958727
0.0717528 1 600 2859 0.0003497726477789437 0.2098635886673662
0.0717914 1 601 2859 0.0003497726477789437 0.21021336131514515
0.0718465 1 602 2859 0.0003497726477789437 0.2105631339629241
0.0718739 1 603 2859 0.0003497726477789437 0.21091290661070305
0.0718892 1 604 2859 0.0003497726477789437 0.211262679258482
0.0719118 1 605 2859 0.0003497726477789437 0.21161245190626093
0.0719171 1 606 2859 0.0003497726477789437 0.21196222455403987
0.071995 1 607 2859 0.0003497726477789437 0.21231199720181881
0.0720055 1 608 2859 0.0003497726477789437 0.21266176984959775
0.0720525 1 609 2859 0.0003497726477789437 0.2130115424973767
0.0720623 1 610 2859 0.0003497726477789437 0.21336131514515566
0.0720847 1 611 2859 0.0003497726477789437 0.2137110877929346
0.0720954 1 612 2859 0.0003497726477789437 0.21406086044071354
0.0720983 1 613 2859 0.0003497726477789437 0.21441063308849248
0.0721443 1 614 2859 0.0003497726477789437 0.21476040573627142
0.0721486 1 615 2859 0.0003497726477789437 0.21511017838405036
0.0722804 1 616 2859 0.0003497726477789437 0.2154599510318293
0.0722978 1 617 2859 0.0003497726477789437 0.21580972367960827
0.0723395 1 618 2859 0.0003497726477789437 0.2161594963273872
0.0723505 1 619 2859 0.0003497726477789437 0.21650926897516615
0.0723588 1 620 2859 0.0003497726477789437 0.2168590416229451
0.0724192 1 621 2859 0.0003497726477789437 0.21720881427072403
0.0724919 1 622 2859 0.0003497726477789437 0.21755858691850297
0.0725181 1 623 2859 0.0003497726477789437 0.2179083595662819
0.0725188 1 624 2859 0.0003497726477789437 0.21825813221406087
0.0725267 1 625 2859 0.0003497726477789437 0.2186079048618398
0.0725429 1 626 2859 0.0003497726477789437 0.21895767750961875
0.0725677 1 627 2859 0.0003497726477789437 0.2193074501573977
0.0725944 1 628 2859 0.0003497726477789437 0.21965722280517663
0.0726309 1 629 2859 0.0003497726477789437 0.22000699545295557
0.0726461 1 630 2859 0.0003497726477789437 0.2203567681007345
0.0728045 1 631 2859 0.0003497726477789437 0.22070654074851348
0.0729008 1 632 2859 0.0003497726477789437 0.22105631339629242
0.0729544 1 633 2859 0.0003497726477789437 0.22140608604407136
0.0729771 2 635 2859 0.0006995452955578874 0.22210563133962924
0.073066 1 636 2859 0.0003497726477789437 0.22245540398740818
0.0731122 1 637 2859 0.0003497726477789437 0.22280517663518712
0.0731931 1 638 2859 0.0003497726477789437 0.22315494928296606
0.0732021 1 639 2859 0.0003497726477789437 0.22350472193074503
0.0732193 1 640 2859 0.0003497726477789437 0.22385449457852397
0.0732307 1 641 2859 0.0003497726477789437 0.2242042672263029
0.0732663 1 642 2859 0.0003497726477789437 0.22455403987408185
0.0733051 1 643 2859 0.0003497726477789437 0.22490381252186079
0.0734088 1 644 2859 0.0003497726477789437 0.22525358516963973
0.0735428 1 645 2859 0.0003497726477789437 0.22560335781741866
0.0735574 1 646 2859 0.0003497726477789437 0.22595313046519763
0.073612 1 647 2859 0.0003497726477789437 0.22630290311297657
0.0736275 1 648 2859 0.0003497726477789437 0.2266526757607555
0.0736423 1 649 2859 0.0003497726477789437 0.22700244840853445
0.0737145 1 650 2859 0.0003497726477789437 0.2273522210563134
0.0737526 1 651 2859 0.0003497726477789437 0.22770199370409233
0.0738349 1 652 2859 0.0003497726477789437 0.22805176635187127
0.0738587 1 653 2859 0.0003497726477789437 0.22840153899965024
0.0738657 1 654 2859 0.0003497726477789437 0.22875131164742918
0.0739651 1 655 2859 0.0003497726477789437 0.22910108429520812
0.0739655 1 656 2859 0.0003497726477789437 0.22945085694298706
0.0739753 1 657 2859 0.0003497726477789437 0.229800629590766
0.0739779 1 658 2859 0.0003497726477789437 0.23015040223854494
0.0739899 1 659 2859 0.0003497726477789437 0.23050017488632388
0.0740047 1 660 2859 0.0003497726477789437 0.23084994753410285
0.0741236 1 661 2859 0.0003497726477789437 0.23119972018188178
0.0741363 1 662 2859 0.0003497726477789437 0.23154949282966072
0.0741484 1 663 2859 0.0003497726477789437 0.23189926547743966
0.074156 1 664 2859 0.0003497726477789437 0.2322490381252186
0.0742307 1 665 2859 0.0003497726477789437 0.23259881077299754
0.0742776 1 666 2859 0.0003497726477789437 0.23294858342077648
0.0743096 1 667 2859 0.0003497726477789437 0.23329835606855545
0.0743155 1 668 2859 0.0003497726477789437 0.2336481287163344
0.0743346 1 669 2859 0.0003497726477789437 0.23399790136411333
0.0743468 1 670 2859 0.0003497726477789437 0.23434767401189227
0.0743549 1 671 2859 0.0003497726477789437 0.2346974466596712
0.0743923 1 672 2859 0.0003497726477789437 0.23504721930745015
0.0743997 1 673 2859 0.0003497726477789437 0.2353969919552291
0.0744343 1 674 2859 0.0003497726477789437 0.23574676460300806
0.0744686 1 675 2859 0.0003497726477789437 0.236096537250787
0.0745142 1 676 2859 0.0003497726477789437 0.23644630989856594
0.0745451 1 677 2859 0.0003497726477789437 0.23679608254634488
0.0745647 1 678 2859 0.0003497726477789437 0.23714585519412382
0.0745943 1 679 2859 0.0003497726477789437 0.23749562784190276
0.0747707 1 680 2859 0.0003497726477789437 0.2378454004896817
0.0749238 1 681 2859 0.0003497726477789437 0.23819517313746066
0.074976 1 682 2859 0.0003497726477789437 0.2385449457852396
0.0749855 1 683 2859 0.0003497726477789437 0.23889471843301854
0.0750151 1 684 2859 0.0003497726477789437 0.23924449108079748
0.0750735 1 685 2859 0.0003497726477789437 0.23959426372857642
0.0750928 1 686 2859 0.0003497726477789437 0.23994403637635536
0.0751131 1 687 2859 0.0003497726477789437 0.2402938090241343
0.07513 1 688 2859 0.0003497726477789437 0.24064358167191324
0.0751402 1 689 2859 0.0003497726477789437 0.2409933543196922
0.0751669 1 690 2859 0.0003497726477789437 0.24134312696747115
0.0752497 1 691 2859 0.0003497726477789437 0.2416928996152501
0.0752566 1 692 2859 0.0003497726477789437 0.24204267226302903
0.0752666 1 693 2859 0.0003497726477789437 0.24239244491080797
0.0756161 1 694 2859 0.0003497726477789437 0.2427422175585869
0.0756264 1 695 2859 0.0003497726477789437 0.24309199020636585
0.0756476 1 696 2859 0.0003497726477789437 0.24344176285414482
0.0756915 1 697 2859 0.0003497726477789437 0.24379153550192376
0.0757055 1 698 2859 0.0003497726477789437 0.2441413081497027
0.0758088 1 699 2859 0.0003497726477789437 0.24449108079748164
0.0758147 1 700 2859 0.0003497726477789437 0.24484085344526058
0.0759068 1 701 2859 0.0003497726477789437 0.24519062609303952
0.0759227 1 702 2859 0.0003497726477789437 0.24554039874081846
0.0759342 1 703 2859 0.0003497726477789437 0.24589017138859742
0.0759511 1 704 2859 0.0003497726477789437 0.24623994403637636
0.0759559 1 705 2859 0.0003497726477789437 0.2465897166841553
0.0759768 1 706 2859 0.0003497726477789437 0.24693948933193424
0.0759854 1 707 2859 0.0003497726477789437 0.24728926197971318
0.0759871 1 708 2859 0.0003497726477789437 0.24763903462749212
0.0760202 1 709 2859 0.0003497726477789437 0.24798880727527106
0.0760267 1 710 2859 0.0003497726477789437 0.24833857992305003
0.0760436 1 711 2859 0.0003497726477789437 0.24868835257082897
0.0761502 1 712 2859 0.0003497726477789437 0.2490381252186079
0.0761554 1 713 2859 0.0003497726477789437 0.24938789786638685
0.0762081 1 714 2859 0.0003497726477789437 0.2497376705141658
0.0762315 1 715 2859 0.0003497726477789437 0.25008744316194476
0.0762944 1 716 2859 0.0003497726477789437 0.25043721580972367
0.0763121 1 717 2859 0.0003497726477789437 0.25078698845750264
0.0763886 1 718 2859 0.0003497726477789437 0.25113676110528155
0.076396 1 719 2859 0.0003497726477789437 0.2514865337530605
0.0765467 1 720 2859 0.0003497726477789437 0.2518363064008394
0.0765688 1 721 2859 0.0003497726477789437 0.2521860790486184
0.076611 1 722 2859 0.0003497726477789437 0.25253585169639736
0.0766921 1 723 2859 0.0003497726477789437 0.2528856243441763
0.0767317 1 724 2859 0.0003497726477789437 0.25323539699195524
0.0767944 1 725 2859 0.0003497726477789437 0.25358516963973415
0.0768039 1 726 2859 0.0003497726477789437 0.2539349422875131
0.0768199 1 727 2859 0.0003497726477789437 0.25428471493529203
0.0768456 1 728 2859 0.0003497726477789437 0.254634487583071
0.0768561 1 729 2859 0.0003497726477789437 0.25498426023084997
0.076942 1 730 2859 0.0003497726477789437 0.2553340328786289
0.0769961 1 731 2859 0.0003497726477789437 0.25568380552640785
0.0770109 1 732 2859 0.0003497726477789437 0.25603357817418676
0.0770333 1 733 2859 0.0003497726477789437 0.2563833508219657
0.0770371 1 734 2859 0.0003497726477789437 0.25673312346974464
0.0770559 1 735 2859 0.0003497726477789437 0.2570828961175236
0.0770566 1 736 2859 0.0003497726477789437 0.2574326687653026
0.0770626 1 737 2859 0.0003497726477789437 0.2577824414130815
0.0770669 1 738 2859 0.0003497726477789437 0.25813221406086045
0.0770736 1 739 2859 0.0003497726477789437 0.25848198670863937
0.0770915 1 740 2859 0.0003497726477789437 0.25883175935641833
0.0771048 1 741 2859 0.0003497726477789437 0.25918153200419725
0.0771275 1 742 2859 0.0003497726477789437 0.2595313046519762
0.0771399 1 743 2859 0.0003497726477789437 0.2598810772997552
0.0772152 1 744 2859 0.0003497726477789437 0.2602308499475341
0.0772991 1 745 2859 0.0003497726477789437 0.26058062259531306
0.0773077 1 746 2859 0.0003497726477789437 0.260930395243092
0.0773156 1 747 2859 0.0003497726477789437 0.26128016789087094
0.0773492 1 748 2859 0.0003497726477789437 0.26162994053864985
0.0773859 1 749 2859 0.0003497726477789437 0.2619797131864288
0.0774488 1 750 2859 0.0003497726477789437 0.2623294858342078
0.0774782 1 751 2859 0.0003497726477789437 0.2626792584819867
0.0775645 1 752 2859 0.0003497726477789437 0.26302903112976567
0.077579 1 753 2859 0.0003497726477789437 0.2633788037775446
0.0776024 1 754 2859 0.0003497726477789437 0.26372857642532355
0.0776045 1 755 2859 0.0003497726477789437 0.26407834907310246
0.0776291 1 756 2859 0.0003497726477789437 0.2644281217208814
0.0776687 1 757 2859 0.0003497726477789437 0.2647778943686604
0.0777116 1 758 2859 0.0003497726477789437 0.2651276670164393
0.0777161 1 759 2859 0.0003497726477789437 0.2654774396642183
0.0778215 1 760 2859 0.0003497726477789437 0.2658272123119972
0.0778854 1 761 2859 0.0003497726477789437 0.26617698495977615
0.0778899 1 762 2859 0.0003497726477789437 0.26652675760755506
0.0779941 1 763 2859 0.0003497726477789437 0.26687653025533403
0.0780501 1 764 2859 0.0003497726477789437 0.267226302903113
0.0780699 1 765 2859 0.0003497726477789437 0.2675760755508919
0.0780792 1 766 2859 0.0003497726477789437 0.2679258481986709
0.0780993 1 767 2859 0.0003497726477789437 0.2682756208464498
0.0781178 1 768 2859 0.0003497726477789437 0.26862539349422876
0.0781927 1 769 2859 0.0003497726477789437 0.26897516614200767
0.0782964 1 770 2859 0.0003497726477789437 0.26932493878978664
0.0783193 1 771 2859 0.0003497726477789437 0.2696747114375656
0.0783498 1 772 2859 0.0003497726477789437 0.2700244840853445
0.0783958 1 773 2859 0.0003497726477789437 0.2703742567331235
0.0784872 1 774 2859 0.0003497726477789437 0.2707240293809024
0.0785251 1 775 2859 0.0003497726477789437 0.27107380202868137
0.078542 1 776 2859 0.0003497726477789437 0.2714235746764603
0.0785444 1 777 2859 0.0003497726477789437 0.27177334732423925
0.0786092 1 778 2859 0.0003497726477789437 0.2721231199720182
0.0786712 1 779 2859 0.0003497726477789437 0.2724728926197971
0.078722 1 780 2859 0.0003497726477789437 0.2728226652675761
0.0787401 1 781 2859 0.0003497726477789437 0.273172437915355
0.0787461 1 782 2859 0.0003497726477789437 0.27352221056313397
0.0787702 1 783 2859 0.0003497726477789437 0.2738719832109129
0.0788038 1 784 2859 0.0003497726477789437 0.27422175585869185
0.0788133 1 785 2859 0.0003497726477789437 0.2745715285064708
0.0788517 1 786 2859 0.0003497726477789437 0.27492130115424973
0.0788562 1 787 2859 0.0003497726477789437 0.2752710738020287
0.0788572 1 788 2859 0.0003497726477789437 0.2756208464498076
0.0788589 1 789 2859 0.0003497726477789437 0.2759706190975866
0.0788908 1 790 2859 0.0003497726477789437 0.2763203917453655
0.0789526 1 791 2859 0.0003497726477789437 0.27667016439314446
0.0789726 1 792 2859 0.0003497726477789437 0.2770199370409234
0.0789919 1 793 2859 0.0003497726477789437 0.27736970968870234
0.0790203 1 794 2859 0.0003497726477789437 0.2777194823364813
0.0790412 1 795 2859 0.0003497726477789437 0.2780692549842602
0.0790443 1 796 2859 0.0003497726477789437 0.2784190276320392
0.0790749 1 797 2859 0.0003497726477789437 0.2787688002798181
0.0791082 1 798 2859 0.0003497726477789437 0.27911857292759706
0.0791268 1 799 2859 0.0003497726477789437 0.27946834557537603
0.0791428 1 800 2859 0.0003497726477789437 0.27981811822315494
0.0792196 1 801 2859 0.0003497726477789437 0.2801678908709339
0.0792925 1 802 2859 0.0003497726477789437 0.2805176635187128
0.0793288 1 803 2859 0.0003497726477789437 0.2808674361664918
0.0793614 1 804 2859 0.0003497726477789437 0.2812172088142707
0.0793815 1 805 2859 0.0003497726477789437 0.28156698146204967
0.0794814 1 806 2859 0.0003497726477789437 0.28191675410982864
0.0794909 1 807 2859 0.0003497726477789437 0.28226652675760755
0.0795119 1 808 2859 0.0003497726477789437 0.2826162994053865
0.0795298 1 809 2859 0.0003497726477789437 0.28296607205316543
0.0795398 1 810 2859 0.0003497726477789437 0.2833158447009444
0.0796607 1 811 2859 0.0003497726477789437 0.2836656173487233
0.0797071 1 812 2859 0.0003497726477789437 0.2840153899965023
0.0797143 1 813 2859 0.0003497726477789437 0.28436516264428124
0.079731 2 815 2859 0.0006995452955578874 0.2850647079398391
0.0798104 1 816 2859 0.0003497726477789437 0.28541448058761804
0.0798476 1 817 2859 0.0003497726477789437 0.285764253235397
0.0799487 1 818 2859 0.0003497726477789437 0.2861140258831759
0.0800149 1 819 2859 0.0003497726477789437 0.2864637985309549
0.0800204 1 820 2859 0.0003497726477789437 0.28681357117873385
0.0800605 1 821 2859 0.0003497726477789437 0.28716334382651276
0.0800629 1 822 2859 0.0003497726477789437 0.28751311647429173
0.0800753 1 823 2859 0.0003497726477789437 0.28786288912207064
0.0800822 1 824 2859 0.0003497726477789437 0.2882126617698496
0.0801215 1 825 2859 0.0003497726477789437 0.2885624344176285
0.0801723 1 826 2859 0.0003497726477789437 0.2889122070654075
0.0802226 1 827 2859 0.0003497726477789437 0.2892619797131864
0.0802283 1 828 2859 0.0003497726477789437 0.28961175236096537
0.0802846 1 829 2859 0.0003497726477789437 0.28996152500874434
0.0803366 1 830 2859 0.0003497726477789437 0.29031129765652325
0.080446 1 831 2859 0.0003497726477789437 0.2906610703043022
0.0804501 1 832 2859 0.0003497726477789437 0.29101084295208113
0.080462 1 833 2859 0.0003497726477789437 0.2913606155998601
0.0804672 1 834 2859 0.0003497726477789437 0.291710388247639
0.0804694 1 835 2859 0.0003497726477789437 0.292060160895418
0.0805171 1 836 2859 0.0003497726477789437 0.29240993354319694
0.080534 1 837 2859 0.0003497726477789437 0.29275970619097585
0.0805528 1 838 2859 0.0003497726477789437 0.2931094788387548
0.0806608 1 839 2859 0.0003497726477789437 0.29345925148653373
0.0806746 1 840 2859 0.0003497726477789437 0.2938090241343127
0.0806904 1 841 2859 0.0003497726477789437 0.2941587967820916
0.0806975 1 842 2859 0.0003497726477789437 0.2945085694298706
0.0807004 1 843 2859 0.0003497726477789437 0.29485834207764955
0.0807495 1 844 2859 0.0003497726477789437 0.29520811472542846
0.080786 1 845 2859 0.0003497726477789437 0.29555788737320743
0.0808325 1 846 2859 0.0003497726477789437 0.29590766002098634
0.0808992 1 847 2859 0.0003497726477789437 0.2962574326687653
0.0809021 1 848 2859 0.0003497726477789437 0.2966072053165442
0.0809581 1 849 2859 0.0003497726477789437 0.2969569779643232
0.0809841 1 850 2859 0.0003497726477789437 0.29730675061210216
0.0810518 1 851 2859 0.0003497726477789437 0.29765652325988107
0.0810552 2 853 2859 0.0006995452955578874 0.29835606855543895
0.0810571 1 854 2859 0.0003497726477789437 0.2987058412032179
0.0810671 1 855 2859 0.0003497726477789437 0.2990556138509968
0.0810812 1 856 2859 0.0003497726477789437 0.2994053864987758
0.0810814 1 857 2859 0.0003497726477789437 0.29975515914655476
0.0811336 1 858 2859 0.0003497726477789437 0.3001049317943337
0.0811393 1 859 2859 0.0003497726477789437 0.30045470444211264
0.0811532 1 860 2859 0.0003497726477789437 0.30080447708989155
0.0811625 1 861 2859 0.0003497726477789437 0.3011542497376705
0.0812349 1 862 2859 0.0003497726477789437 0.30150402238544943
0.0812402 1 863 2859 0.0003497726477789437 0.3018537950332284
0.0812533 1 864 2859 0.0003497726477789437 0.30220356768100737
0.0812562 1 865 2859 0.0003497726477789437 0.3025533403287863
0.0813468 1 866 2859 0.0003497726477789437 0.30290311297656525
0.0813658 1 867 2859 0.0003497726477789437 0.30325288562434416
0.0814528 1 868 2859 0.0003497726477789437 0.3036026582721231
0.0815272 1 869 2859 0.0003497726477789437 0.30395243091990204
0.0816312 1 870 2859 0.0003497726477789437 0.304302203567681
0.081645 1 871 2859 0.0003497726477789437 0.30465197621546
0.0816476 1 872 2859 0.0003497726477789437 0.3050017488632389
0.0816612 1 873 2859 0.0003497726477789437 0.30535152151101785
0.0816746 1 874 2859 0.0003497726477789437 0.30570129415879677
0.0817268 1 875 2859 0.0003497726477789437 0.30605106680657573
0.0817451 1 876 2859 0.0003497726477789437 0.30640083945435465
0.0818052 1 877 2859 0.0003497726477789437 0.3067506121021336
0.0818079 1 878 2859 0.0003497726477789437 0.3071003847499126
0.0818355 1 879 2859 0.0003497726477789437 0.3074501573976915
0.0819776 1 880 2859 0.0003497726477789437 0.30779993004547046
0.082051 1 881 2859 0.0003497726477789437 0.30814970269324937
0.0820713 1 882 2859 0.0003497726477789437 0.30849947534102834
0.0821624 1 883 2859 0.0003497726477789437 0.30884924798880725
0.082284 1 884 2859 0.0003497726477789437 0.3091990206365862
0.0823946 1 885 2859 0.0003497726477789437 0.3095487932843652
0.0824497 2 887 2859 0.0006995452955578874 0.31024833857992307
0.0824573 1 888 2859 0.0003497726477789437 0.310598111227702
0.0824726 1 889 2859 0.0003497726477789437 0.31094788387548095
0.082499 1 890 2859 0.0003497726477789437 0.31129765652325986
0.0825489 1 891 2859 0.0003497726477789437 0.3116474291710388
0.0825999 1 892 2859 0.0003497726477789437 0.3119972018188178
0.0826087 1 893 2859 0.0003497726477789437 0.3123469744665967
0.0826271 1 894 2859 0.0003497726477789437 0.3126967471143757
0.0827122 1 895 2859 0.0003497726477789437 0.3130465197621546
0.0827413 1 896 2859 0.0003497726477789437 0.31339629240993355
0.0827513 1 897 2859 0.0003497726477789437 0.31374606505771246
0.0827947 1 898 2859 0.0003497726477789437 0.31409583770549143
0.0828798 1 899 2859 0.0003497726477789437 0.3144456103532704
0.0828893 1 900 2859 0.0003497726477789437 0.3147953830010493
0.082947 1 901 2859 0.0003497726477789437 0.3151451556488283
0.0830081 1 902 2859 0.0003497726477789437 0.3154949282966072
0.0830314 1 903 2859 0.0003497726477789437 0.31584470094438616
0.0830839 1 904 2859 0.0003497726477789437 0.31619447359216507
0.0831649 1 905 2859 0.0003497726477789437 0.31654424623994404
0.0831704 1 906 2859 0.0003497726477789437 0.316894018887723
0.0831742 1 907 2859 0.0003497726477789437 0.3172437915355019
0.0832303 1 908 2859 0.0003497726477789437 0.3175935641832809
0.083276 1 909 2859 0.0003497726477789437 0.3179433368310598
0.0834079 1 910 2859 0.0003497726477789437 0.31829310947883876
0.0834835 1 911 2859 0.0003497726477789437 0.3186428821266177
0.0835061 1 912 2859 0.0003497726477789437 0.31899265477439664
0.08354 1 913 2859 0.0003497726477789437 0.3193424274221756
0.0835531 1 914 2859 0.0003497726477789437 0.3196922000699545
0.0835626 1 915 2859 0.0003497726477789437 0.3200419727177335
0.0836565 1 916 2859 0.0003497726477789437 0.3203917453655124
0.0836627 1 917 2859 0.0003497726477789437 0.32074151801329137
0.0836725 1 918 2859 0.0003497726477789437 0.3210912906610703
0.0837293 1 919 2859 0.0003497726477789437 0.32144106330884925
0.083739 1 920 2859 0.0003497726477789437 0.3217908359566282
0.0837593 1 921 2859 0.0003497726477789437 0.32214060860440713
0.0837674 1 922 2859 0.0003497726477789437 0.3224903812521861
0.083796 1 923 2859 0.0003497726477789437 0.322840153899965
0.083806 1 924 2859 0.0003497726477789437 0.323189926547744
0.0838156 1 925 2859 0.0003497726477789437 0.3235396991955229
0.0838275 1 926 2859 0.0003497726477789437 0.32388947184330186
0.0838346 1 927 2859 0.0003497726477789437 0.3242392444910808
0.0838614 1 928 2859 0.0003497726477789437 0.32458901713885974
0.0838616 1 929 2859 0.0003497726477789437 0.3249387897866387
0.0838711 1 930 2859 0.0003497726477789437 0.3252885624344176
0.0838804 1 931 2859 0.0003497726477789437 0.3256383350821966
0.0839114 1 932 2859 0.0003497726477789437 0.3259881077299755
0.083914 1 933 2859 0.0003497726477789437 0.32633788037775446
0.0840139 1 934 2859 0.0003497726477789437 0.32668765302553343
0.0840416 1 935 2859 0.0003497726477789437 0.32703742567331234
0.0840454 1 936 2859 0.0003497726477789437 0.3273871983210913
0.0840533 1 937 2859 0.0003497726477789437 0.3277369709688702
0.0840909 1 938 2859 0.0003497726477789437 0.3280867436166492
0.0841105 1 939 2859 0.0003497726477789437 0.3284365162644281
0.0841112 1 940 2859 0.0003497726477789437 0.32878628891220707
0.0841172 1 941 2859 0.0003497726477789437 0.329136061559986
0.0841768 1 942 2859 0.0003497726477789437 0.32948583420776495
0.0842137 1 943 2859 0.0003497726477789437 0.3298356068555439
0.0842352 1 944 2859 0.0003497726477789437 0.33018537950332283
0.0842419 1 945 2859 0.0003497726477789437 0.3305351521511018
0.0842762 1 946 2859 0.0003497726477789437 0.3308849247988807
0.0842977 1 947 2859 0.0003497726477789437 0.3312346974466597
0.0843229 1 948 2859 0.0003497726477789437 0.3315844700944386
0.0843339 1 949 2859 0.0003497726477789437 0.33193424274221756
0.0843668 1 950 2859 0.0003497726477789437 0.3322840153899965
0.084373 1 951 2859 0.0003497726477789437 0.33263378803777544
0.0843818 1 952 2859 0.0003497726477789437 0.3329835606855544
0.08445 1 953 2859 0.0003497726477789437 0.3333333333333333
0.0845048 1 954 2859 0.0003497726477789437 0.3336831059811123
0.0845232 1 955 2859 0.0003497726477789437 0.3340328786288912
0.0845373 1 956 2859 0.0003497726477789437 0.33438265127667016
0.0845542 1 957 2859 0.0003497726477789437 0.33473242392444913
0.0845559 1 958 2859 0.0003497726477789437 0.33508219657222804
0.0846131 1 959 2859 0.0003497726477789437 0.335431969220007
0.0846143 1 960 2859 0.0003497726477789437 0.3357817418677859
0.0846612 1 961 2859 0.0003497726477789437 0.3361315145155649
0.084717 1 962 2859 0.0003497726477789437 0.3364812871633438
0.0847192 1 963 2859 0.0003497726477789437 0.33683105981112277
0.0847585 1 964 2859 0.0003497726477789437 0.33718083245890174
0.0847681 1 965 2859 0.0003497726477789437 0.33753060510668065
0.0848002 1 966 2859 0.0003497726477789437 0.3378803777544596
0.0848026 1 967 2859 0.0003497726477789437 0.3382301504022385
0.0848057 1 968 2859 0.0003497726477789437 0.3385799230500175
0.0848951 1 969 2859 0.0003497726477789437 0.3389296956977964
0.0849233 1 970 2859 0.0003497726477789437 0.3392794683455754
0.0849791 1 971 2859 0.0003497726477789437 0.33962924099335434
0.0849946 1 972 2859 0.0003497726477789437 0.33997901364113325
0.0850208 1 973 2859 0.0003497726477789437 0.3403287862889122
0.0850413 1 974 2859 0.0003497726477789437 0.34067855893669113
0.0850554 1 975 2859 0.0003497726477789437 0.3410283315844701
0.0850928 1 976 2859 0.0003497726477789437 0.341378104232249
0.0850976 1 977 2859 0.0003497726477789437 0.341727876880028
0.085098 1 978 2859 0.0003497726477789437 0.34207764952780695
0.0851567 1 979 2859 0.0003497726477789437 0.34242742217558586
0.0853198 1 980 2859 0.0003497726477789437 0.34277719482336483
0.085335 1 981 2859 0.0003497726477789437 0.34312696747114374
0.0856347 1 982 2859 0.0003497726477789437 0.3434767401189227
0.085701 1 983 2859 0.0003497726477789437 0.3438265127667016
0.0858445 1 984 2859 0.0003497726477789437 0.3441762854144806
0.0859222 1 985 2859 0.0003497726477789437 0.34452605806225955
0.085964 1 986 2859 0.0003497726477789437 0.34487583071003847
0.0859787 1 987 2859 0.0003497726477789437 0.34522560335781743
0.0860121 1 988 2859 0.0003497726477789437 0.34557537600559635
0.0860162 1 989 2859 0.0003497726477789437 0.3459251486533753
0.0861392 1 990 2859 0.0003497726477789437 0.3462749213011542
0.0861409 1 991 2859 0.0003497726477789437 0.3466246939489332
0.0861456 1 992 2859 0.0003497726477789437 0.34697446659671216
0.0862236 1 993 2859 0.0003497726477789437 0.3473242392444911
0.0862401 1 994 2859 0.0003497726477789437 0.34767401189227004
0.0862739 1 995 2859 0.0003497726477789437 0.34802378454004895
0.086287 1 996 2859 0.0003497726477789437 0.3483735571878279
0.0863254 1 997 2859 0.0003497726477789437 0.34872332983560683
0.0863633 1 998 2859 0.0003497726477789437 0.3490731024833858
0.0864115 1 999 2859 0.0003497726477789437 0.34942287513116477
0.086442 1 1000 2859 0.0003497726477789437 0.3497726477789437
0.086463 1 1001 2859 0.0003497726477789437 0.35012242042672265
0.0864823 1 1002 2859 0.0003497726477789437 0.35047219307450156
0.0865233 1 1003 2859 0.0003497726477789437 0.3508219657222805
0.0865374 1 1004 2859 0.0003497726477789437 0.35117173837005944
0.0866556 1 1005 2859 0.0003497726477789437 0.3515215110178384
0.0866609 1 1006 2859 0.0003497726477789437 0.3518712836656174
0.0867038 1 1007 2859 0.0003497726477789437 0.3522210563133963
0.0867541 1 1008 2859 0.0003497726477789437 0.35257082896117525
0.0867546 1 1009 2859 0.0003497726477789437 0.35292060160895417
0.0867579 1 1010 2859 0.0003497726477789437 0.35327037425673313
0.0868945 1 1011 2859 0.0003497726477789437 0.35362014690451204
0.0869536 1 1012 2859 0.0003497726477789437 0.353969919552291
0.0870283 1 1013 2859 0.0003497726477789437 0.35431969220007
0.0870624 1 1014 2859 0.0003497726477789437 0.3546694648478489
0.0871077 1 1015 2859 0.0003497726477789437 0.35501923749562786
0.0871215 1 1016 2859 0.0003497726477789437 0.35536901014340677
0.0871487 1 1017 2859 0.0003497726477789437 0.35571878279118574
0.0871644 1 1018 2859 0.0003497726477789437 0.35606855543896465
0.0872028 1 1019 2859 0.0003497726477789437 0.3564183280867436
0.087229 1 1020 2859 0.0003497726477789437 0.3567681007345226
0.0872548 1 1021 2859 0.0003497726477789437 0.3571178733823015
0.08727 1 1022 2859 0.0003497726477789437 0.35746764603008047
0.0872939 1 1023 2859 0.0003497726477789437 0.3578174186778594
0.0873382 1 1024 2859 0.0003497726477789437 0.35816719132563835
0.0874794 1 1025 2859 0.0003497726477789437 0.35851696397341726
0.0875304 1 1026 2859 0.0003497726477789437 0.3588667366211962
0.0875576 1 1027 2859 0.0003497726477789437 0.3592165092689752
0.0875895 1 1028 2859 0.0003497726477789437 0.3595662819167541
0.0876417 1 1029 2859 0.0003497726477789437 0.35991605456453307
0.0876458 1 1030 2859 0.0003497726477789437 0.360265827212312
0.0877004 1 1031 2859 0.0003497726477789437 0.36061559986009095
0.0877099 1 1032 2859 0.0003497726477789437 0.36096537250786986
0.0877228 1 1033 2859 0.0003497726477789437 0.36131514515564883
0.0877376 1 1034 2859 0.0003497726477789437 0.3616649178034278
0.0878167 1 1035 2859 0.0003497726477789437 0.3620146904512067
0.0878978 1 1036 2859 0.0003497726477789437 0.3623644630989857
0.087904 1 1037 2859 0.0003497726477789437 0.3627142357467646
0.0879393 1 1038 2859 0.0003497726477789437 0.36306400839454356
0.0879638 1 1039 2859 0.0003497726477789437 0.36341378104232247
0.0880859 1 1040 2859 0.0003497726477789437 0.36376355369010144
0.0880883 1 1041 2859 0.0003497726477789437 0.3641133263378804
0.0881214 1 1042 2859 0.0003497726477789437 0.3644630989856593
0.0881386 1 1043 2859 0.0003497726477789437 0.3648128716334383
0.0881855 1 1044 2859 0.0003497726477789437 0.3651626442812172
0.0881886 1 1045 2859 0.0003497726477789437 0.36551241692899616
0.0882101 1 1046 2859 0.0003497726477789437 0.3658621895767751
0.088217 1 1047 2859 0.0003497726477789437 0.36621196222455404
0.0882573 1 1048 2859 0.0003497726477789437 0.36656173487233296
0.0882661 1 1049 2859 0.0003497726477789437 0.3669115075201119
0.0883048 1 1050 2859 0.0003497726477789437 0.3672612801678909
0.088413 1 1051 2859 0.0003497726477789437 0.3676110528156698
0.0885129 1 1052 2859 0.0003497726477789437 0.36796082546344877
0.0885596 1 1053 2859 0.0003497726477789437 0.3683105981112277
0.0885785 1 1054 2859 0.0003497726477789437 0.36866037075900665
0.0886326 1 1055 2859 0.0003497726477789437 0.36901014340678556
0.0886543 1 1056 2859 0.0003497726477789437 0.36935991605456453
0.088712 1 1057 2859 0.0003497726477789437 0.3697096887023435
0.0887365 1 1058 2859 0.0003497726477789437 0.3700594613501224
0.0887816 1 1059 2859 0.0003497726477789437 0.3704092339979014
0.0887935 1 1060 2859 0.0003497726477789437 0.3707590066456803
0.0888124 1 1061 2859 0.0003497726477789437 0.37110877929345926
0.0888247 1 1062 2859 0.0003497726477789437 0.37145855194123817
0.0888343 1 1063 2859 0.0003497726477789437 0.37180832458901714
0.0888493 1 1064 2859 0.0003497726477789437 0.3721580972367961
0.0888662 1 1065 2859 0.0003497726477789437 0.372507869884575
0.0889208 1 1066 2859 0.0003497726477789437 0.372857642532354
0.0889528 1 1067 2859 0.0003497726477789437 0.3732074151801329
0.0889649 1 1068 2859 0.0003497726477789437 0.37355718782791186
0.0889971 1 1069 2859 0.0003497726477789437 0.3739069604756908
0.0890019 1 1070 2859 0.0003497726477789437 0.37425673312346974
0.0890033 1 1071 2859 0.0003497726477789437 0.3746065057712487
0.08904 1 1072 2859 0.0003497726477789437 0.3749562784190276
0.0890601 1 1073 2859 0.0003497726477789437 0.3753060510668066
0.0890706 1 1074 2859 0.0003497726477789437 0.3756558237145855
0.0890973 1 1075 2859 0.0003497726477789437 0.37600559636236447
0.089144 1 1076 2859 0.0003497726477789437 0.3763553690101434
0.0891781 1 1077 2859 0.0003497726477789437 0.37670514165792235
0.0892646 1 1078 2859 0.0003497726477789437 0.3770549143057013
0.0892854 1 1079 2859 0.0003497726477789437 0.37740468695348023
0.0893264 1 1080 2859 0.0003497726477789437 0.3777544596012592
0.0893784 1 1081 2859 0.0003497726477789437 0.3781042322490381
0.0893939 1 1082 2859 0.0003497726477789437 0.3784540048968171
0.0894108 1 1083 2859 0.0003497726477789437 0.378803777544596
0.0894146 1 1084 2859 0.0003497726477789437 0.37915355019237496
0.0894408 1 1085 2859 0.0003497726477789437 0.3795033228401539
0.0895159 1 1086 2859 0.0003497726477789437 0.37985309548793283
0.0895329 1 1087 2859 0.0003497726477789437 0.3802028681357118
0.0896046 1 1088 2859 0.0003497726477789437 0.3805526407834907
0.0896149 1 1089 2859 0.0003497726477789437 0.3809024134312697
0.0896738 1 1090 2859 0.0003497726477789437 0.3812521860790486
0.0897169 1 1091 2859 0.0003497726477789437 0.38160195872682756
0.0897942 1 1092 2859 0.0003497726477789437 0.38195173137460653
0.0898826 1 1093 2859 0.0003497726477789437 0.38230150402238544
0.0898952 1 1094 2859 0.0003497726477789437 0.3826512766701644
0.0899155 1 1095 2859 0.0003497726477789437 0.3830010493179433
0.0899227 1 1096 2859 0.0003497726477789437 0.3833508219657223
0.0899379 1 1097 2859 0.0003497726477789437 0.3837005946135012
0.0899615 1 1098 2859 0.0003497726477789437 0.38405036726128017
0.0900083 1 1099 2859 0.0003497726477789437 0.38440013990905914
0.0900497 1 1100 2859 0.0003497726477789437 0.38474991255683805
0.090205 1 1101 2859 0.0003497726477789437 0.385099685204617
0.090296 1 1102 2859 0.0003497726477789437 0.3854494578523959
0.0903015 1 1103 2859 0.0003497726477789437 0.3857992305001749
0.0903206 1 1104 2859 0.0003497726477789437 0.3861490031479538
0.0903363 1 1105 2859 0.0003497726477789437 0.3864987757957328
0.0903389 1 1106 2859 0.0003497726477789437 0.38684854844351174
0.0904179 1 1107 2859 0.0003497726477789437 0.38719832109129065
0.0904465 1 1108 2859 0.0003497726477789437 0.3875480937390696
0.0904524 1 1109 2859 0.0003497726477789437 0.38789786638684853
0.0904689 1 1110 2859 0.0003497726477789437 0.3882476390346275
0.0904906 1 1111 2859 0.0003497726477789437 0.3885974116824064
0.0905266 1 1112 2859 0.0003497726477789437 0.3889471843301854
0.0905995 1 1113 2859 0.0003497726477789437 0.38929695697796435
0.0906219 1 1114 2859 0.0003497726477789437 0.38964672962574326
0.0906289 1 1115 2859 0.0003497726477789437 0.3899965022735222
0.0906441 1 1116 2859 0.0003497726477789437 0.39034627492130114
0.090672 1 1117 2859 0.0003497726477789437 0.3906960475690801
0.0907288 1 1118 2859 0.0003497726477789437 0.391045820216859
0.0908051 1 1119 2859 0.0003497726477789437 0.391395592864638
0.0908079 1 1120 2859 0.0003497726477789437 0.39174536551241695
0.090812 1 1121 2859 0.0003497726477789437 0.39209513816019587
0.0908294 1 1122 2859 0.0003497726477789437 0.39244491080797483
0.09091 1 1123 2859 0.0003497726477789437 0.39279468345575375
0.0909195 1 1124 2859 0.0003497726477789437 0.3931444561035327
0.0909414 1 1125 2859 0.0003497726477789437 0.3934942287513116
0.0909617 1 1126 2859 0.0003497726477789437 0.3938440013990906
0.0909767 1 1127 2859 0.0003497726477789437 0.39419377404686956
0.091053 1 1128 2859 0.0003497726477789437 0.3945435466946485
0.0910962 1 1129 2859 0.0003497726477789437 0.39489331934242744
0.0911226 1 1130 2859 0.0003497726477789437 0.39524309199020635
0.091135 1 1131 2859 0.0003497726477789437 0.3955928646379853
0.0912108 1 1132 2859 0.0003497726477789437 0.39594263728576423
0.0912733 1 1133 2859 0.0003497726477789437 0.3962924099335432
0.0913336 1 1134 2859 0.0003497726477789437 0.39664218258132217
0.0913494 1 1135 2859 0.0003497726477789437 0.3969919552291011
0.0913694 1 1136 2859 0.0003497726477789437 0.39734172787688005
0.0914025 1 1137 2859 0.0003497726477789437 0.39769150052465896
0.0914805 1 1138 2859 0.0003497726477789437 0.3980412731724379
0.0914898 1 1139 2859 0.0003497726477789437 0.39839104582021684
0.0915549 1 1140 2859 0.0003497726477789437 0.3987408184679958
0.0916603 1 1141 2859 0.0003497726477789437 0.3990905911157748
0.0916789 1 1142 2859 0.0003497726477789437 0.3994403637635537
0.0916867 1 1143 2859 0.0003497726477789437 0.39979013641133265
0.0917218 1 1144 2859 0.0003497726477789437 0.40013990905911156
0.091826 1 1145 2859 0.0003497726477789437 0.40048968170689053
0.0919025 1 1146 2859 0.0003497726477789437 0.40083945435466944
0.091934 1 1147 2859 0.0003497726477789437 0.4011892270024484
0.0919352 1 1148 2859 0.0003497726477789437 0.4015389996502274
0.0919354 1 1149 2859 0.0003497726477789437 0.4018887722980063
0.0919876 1 1150 2859 0.0003497726477789437 0.40223854494578526
0.0919969 1 1151 2859 0.0003497726477789437 0.40258831759356417
0.0920417 1 1152 2859 0.0003497726477789437 0.40293809024134314
0.0920584 1 1153 2859 0.0003497726477789437 0.40328786288912205
0.0924149 1 1154 2859 0.0003497726477789437 0.403637635536901
0.0924387 1 1155 2859 0.0003497726477789437 0.40398740818467993
0.0924413 1 1156 2859 0.0003497726477789437 0.4043371808324589
0.0924876 1 1157 2859 0.0003497726477789437 0.40468695348023787
0.0924969 1 1158 2859 0.0003497726477789437 0.4050367261280168
0.0925128 1 1159 2859 0.0003497726477789437 0.40538649877579574
0.0925231 1 1160 2859 0.0003497726477789437 0.40573627142357466
0.0925448 1 1161 2859 0.0003497726477789437 0.4060860440713536
0.0925548 1 1162 2859 0.0003497726477789437 0.40643581671913254
0.0925603 1 1163 2859 0.0003497726477789437 0.4067855893669115
0.0925674 1 1164 2859 0.0003497726477789437 0.40713536201469047
0.0925953 1 1165 2859 0.0003497726477789437 0.4074851346624694
0.0926108 1 1166 2859 0.0003497726477789437 0.40783490731024835
0.0926166 1 1167 2859 0.0003497726477789437 0.40818467995802726
0.0926652 1 1168 2859 0.0003497726477789437 0.40853445260580623
0.0926845 1 1169 2859 0.0003497726477789437 0.40888422525358514
0.0927005 1 1170 2859 0.0003497726477789437 0.4092339979013641
0.092721 1 1171 2859 0.0003497726477789437 0.4095837705491431
0.0927367 1 1172 2859 0.0003497726477789437 0.409933543196922
0.0927427 1 1173 2859 0.0003497726477789437 0.41028331584470096
0.0927465 1 1174 2859 0.0003497726477789437 0.41063308849247987
0.0927753 1 1175 2859 0.0003497726477789437 0.41098286114025884
0.0928144 1 1176 2859 0.0003497726477789437 0.41133263378803775
0.0928183 1 1177 2859 0.0003497726477789437 0.4116824064358167
0.0928502 1 1178 2859 0.0003497726477789437 0.4120321790835957
0.0928721 1 1179 2859 0.0003497726477789437 0.4123819517313746
0.0928752 1 1180 2859 0.0003497726477789437 0.41273172437915356
0.0929263 1 1181 2859 0.0003497726477789437 0.4130814970269325
0.0929425 1 1182 2859 0.0003497726477789437 0.41343126967471144
0.0929835 1 1183 2859 0.0003497726477789437 0.41378104232249036
0.0929973 1 1184 2859 0.0003497726477789437 0.4141308149702693
0.0930121 1 1185 2859 0.0003497726477789437 0.4144805876180483
0.0930786 1 1186 2859 0.0003497726477789437 0.4148303602658272
0.0930808 1 1187 2859 0.0003497726477789437 0.41518013291360617
0.0930917 1 1188 2859 0.0003497726477789437 0.4155299055613851
0.0931036 1 1189 2859 0.0003497726477789437 0.41587967820916405
0.0931144 1 1190 2859 0.0003497726477789437 0.41622945085694296
0.0931156 1 1191 2859 0.0003497726477789437 0.41657922350472193
0.0931251 1 1192 2859 0.0003497726477789437 0.4169289961525009
0.0931599 1 1193 2859 0.0003497726477789437 0.4172787688002798
0.0931625 1 1194 2859 0.0003497726477789437 0.4176285414480588
0.0932245 1 1195 2859 0.0003497726477789437 0.4179783140958377
0.0932424 1 1196 2859 0.0003497726477789437 0.41832808674361666
0.0932455 1 1197 2859 0.0003497726477789437 0.41867785939139557
0.0932853 1 1198 2859 0.0003497726477789437 0.41902763203917454
0.0933003 1 1199 2859 0.0003497726477789437 0.4193774046869535
0.0933106 1 1200 2859 0.0003497726477789437 0.4197271773347324
0.0933135 1 1201 2859 0.0003497726477789437 0.4200769499825114
0.0933523 1 1202 2859 0.0003497726477789437 0.4204267226302903
0.093358 1 1203 2859 0.0003497726477789437 0.42077649527806926
0.0933678 1 1204 2859 0.0003497726477789437 0.4211262679258482
0.0934017 1 1205 2859 0.0003497726477789437 0.42147604057362714
0.0934134 1 1206 2859 0.0003497726477789437 0.4218258132214061
0.0934403 1 1207 2859 0.0003497726477789437 0.422175585869185
0.0934522 1 1208 2859 0.0003497726477789437 0.422525358516964
0.0934777 1 1209 2859 0.0003497726477789437 0.4228751311647429
0.0934811 1 1210 2859 0.0003497726477789437 0.42322490381252187
0.0935376 1 1211 2859 0.0003497726477789437 0.4235746764603008
0.0936286 1 1212 2859 0.0003497726477789437 0.42392444910807975
0.0936351 1 1213 2859 0.0003497726477789437 0.4242742217558587
0.0937142 1 1214 2859 0.0003497726477789437 0.42462399440363763
0.093807 1 1215 2859 0.0003497726477789437 0.4249737670514166
0.0938821 1 1216 2859 0.0003497726477789437 0.4253235396991955
0.0939074 1 1217 2859 0.0003497726477789437 0.4256733123469745
0.0939114 1 1218 2859 0.0003497726477789437 0.4260230849947534
0.0940073 1 1219 2859 0.0003497726477789437 0.42637285764253235
0.09407 1 1220 2859 0.0003497726477789437 0.4267226302903113
0.09409 1 1221 2859 0.0003497726477789437 0.42707240293809023
0.0940957 1 1222 2859 0.0003497726477789437 0.4274221755858692
0.0941141 1 1223 2859 0.0003497726477789437 0.4277719482336481
0.0941231 1 1224 2859 0.0003497726477789437 0.4281217208814271
0.0941272 1 1225 2859 0.0003497726477789437 0.428471493529206
0.0941365 1 1226 2859 0.0003497726477789437 0.42882126617698496
0.0941658 1 1227 2859 0.0003497726477789437 0.42917103882476393
0.0941846 1 1228 2859 0.0003497726477789437 0.42952081147254284
0.0941873 1 1229 2859 0.0003497726477789437 0.4298705841203218
0.094234 1 1230 2859 0.0003497726477789437 0.4302203567681007
0.0942354 1 1231 2859 0.0003497726477789437 0.4305701294158797
0.09427 1 1232 2859 0.0003497726477789437 0.4309199020636586
0.0942776 1 1233 2859 0.0003497726477789437 0.43126967471143757
0.0943062 1 1234 2859 0.0003497726477789437 0.43161944735921653
0.0943079 1 1235 2859 0.0003497726477789437 0.43196922000699545
0.0943131 1 1236 2859 0.0003497726477789437 0.4323189926547744
0.0943434 1 1237 2859 0.0003497726477789437 0.4326687653025533
0.0943675 1 1238 2859 0.0003497726477789437 0.4330185379503323
0.0943899 1 1239 2859 0.0003497726477789437 0.4333683105981112
0.094425 1 1240 2859 0.0003497726477789437 0.4337180832458902
0.0944488 1 1241 2859 0.0003497726477789437 0.43406785589366914
0.0944819 1 1242 2859 0.0003497726477789437 0.43441762854144805
0.0944903 1 1243 2859 0.0003497726477789437 0.434767401189227
0.0945182 1 1244 2859 0.0003497726477789437 0.43511717383700593
0.0945413 1 1245 2859 0.0003497726477789437 0.4354669464847849
0.0945539 1 1246 2859 0.0003497726477789437 0.4358167191325638
0.0946226 1 1247 2859 0.0003497726477789437 0.4361664917803428
0.0946913 1 1248 2859 0.0003497726477789437 0.43651626442812175
0.0947185 1 1249 2859 0.0003497726477789437 0.43686603707590066
0.0947988 1 1250 2859 0.0003497726477789437 0.4372158097236796
0.0948136 1 1251 2859 0.0003497726477789437 0.43756558237145854
0.0948715 1 1252 2859 0.0003497726477789437 0.4379153550192375
0.0949697 1 1253 2859 0.0003497726477789437 0.4382651276670164
0.0950563 1 1254 2859 0.0003497726477789437 0.4386149003147954
0.0950689 1 1255 2859 0.0003497726477789437 0.43896467296257435
0.0951395 1 1256 2859 0.0003497726477789437 0.43931444561035327
0.0952148 1 1257 2859 0.0003497726477789437 0.43966421825813223
0.0952883 1 1258 2859 0.0003497726477789437 0.44001399090591115
0.0953255 1 1259 2859 0.0003497726477789437 0.4403637635536901
0.0954015 1 1260 2859 0.0003497726477789437 0.440713536201469
0.095418 1 1261 2859 0.0003497726477789437 0.441063308849248
0.0954604 1 1262 2859 0.0003497726477789437 0.44141308149702696
0.0954959 1 1263 2859 0.0003497726477789437 0.44176285414480587
0.0955367 1 1264 2859 0.0003497726477789437 0.44211262679258484
0.0955982 1 1265 2859 0.0003497726477789437 0.44246239944036375
0.0956511 1 1266 2859 0.0003497726477789437 0.4428121720881427
0.0956967 1 1267 2859 0.0003497726477789437 0.44316194473592163
0.0957241 1 1268 2859 0.0003497726477789437 0.4435117173837006
0.095767 1 1269 2859 0.0003497726477789437 0.4438614900314795
0.0958037 1 1270 2859 0.0003497726477789437 0.4442112626792585
0.0958254 1 1271 2859 0.0003497726477789437 0.44456103532703745
0.0958309 1 1272 2859 0.0003497726477789437 0.44491080797481636
0.0959132 1 1273 2859 0.0003497726477789437 0.4452605806225953
0.0959752 1 1274 2859 0.0003497726477789437 0.44561035327037424
0.0959852 1 1275 2859 0.0003497726477789437 0.4459601259181532
0.0960157 1 1276 2859 0.0003497726477789437 0.4463098985659321
0.0960166 1 1277 2859 0.0003497726477789437 0.4466596712137111
0.0960472 1 1278 2859 0.0003497726477789437 0.44700944386149005
0.0961187 1 1279 2859 0.0003497726477789437 0.44735921650926896
0.0961766 2 1281 2859 0.0006995452955578874 0.44805876180482684
0.096184 1 1282 2859 0.0003497726477789437 0.4484085344526058
0.0962048 1 1283 2859 0.0003497726477789437 0.4487583071003847
0.0962291 1 1284 2859 0.0003497726477789437 0.4491080797481637
0.0962775 1 1285 2859 0.0003497726477789437 0.44945785239594266
0.0963326 1 1286 2859 0.0003497726477789437 0.44980762504372157
0.0963612 1 1287 2859 0.0003497726477789437 0.45015739769150054
0.0964231 1 1288 2859 0.0003497726477789437 0.45050717033927945
0.0964401 1 1289 2859 0.0003497726477789437 0.4508569429870584
0.0964801 1 1290 2859 0.0003497726477789437 0.45120671563483733
0.0964904 1 1291 2859 0.0003497726477789437 0.4515564882826163
0.0965219 1 1292 2859 0.0003497726477789437 0.45190626093039526
0.0965731 1 1293 2859 0.0003497726477789437 0.4522560335781742
0.0965867 1 1294 2859 0.0003497726477789437 0.45260580622595314
0.0966704 1 1295 2859 0.0003497726477789437 0.45295557887373206
0.096674 1 1296 2859 0.0003497726477789437 0.453305351521511
0.0966868 1 1297 2859 0.0003497726477789437 0.45365512416928994
0.0967331 1 1298 2859 0.0003497726477789437 0.4540048968170689
0.0967374 1 1299 2859 0.0003497726477789437 0.45435466946484787
0.0967598 1 1300 2859 0.0003497726477789437 0.4547044421126268
0.0967631 1 1301 2859 0.0003497726477789437 0.45505421476040575
0.0967875 1 1302 2859 0.0003497726477789437 0.45540398740818466
0.0967956 1 1303 2859 0.0003497726477789437 0.45575376005596363
0.0968835 1 1304 2859 0.0003497726477789437 0.45610353270374254
0.0968902 1 1305 2859 0.0003497726477789437 0.4564533053515215
0.096981 1 1306 2859 0.0003497726477789437 0.4568030779993005
0.0970199 1 1307 2859 0.0003497726477789437 0.4571528506470794
0.0970445 1 1308 2859 0.0003497726477789437 0.45750262329485836
0.0970497 1 1309 2859 0.0003497726477789437 0.45785239594263727
0.0970643 1 1310 2859 0.0003497726477789437 0.45820216859041624
0.097131 1 1311 2859 0.0003497726477789437 0.45855194123819515
0.0971425 1 1312 2859 0.0003497726477789437 0.4589017138859741
0.0971465 1 1313 2859 0.0003497726477789437 0.4592514865337531
0.0971475 1 1314 2859 0.0003497726477789437 0.459601259181532
0.0971582 1 1315 2859 0.0003497726477789437 0.45995103182931096
0.0973158 1 1316 2859 0.0003497726477789437 0.4603008044770899
0.097352 1 1317 2859 0.0003497726477789437 0.46065057712486884
0.0973909 1 1318 2859 0.0003497726477789437 0.46100034977264776
0.0974171 1 1319 2859 0.0003497726477789437 0.4613501224204267
0.0974398 1 1320 2859 0.0003497726477789437 0.4616998950682057
0.097481 1 1321 2859 0.0003497726477789437 0.4620496677159846
0.0975199 1 1322 2859 0.0003497726477789437 0.46239944036376357
0.0975809 1 1323 2859 0.0003497726477789437 0.4627492130115425
0.0976114 1 1324 2859 0.0003497726477789437 0.46309898565932145
0.097728 1 1325 2859 0.0003497726477789437 0.46344875830710036
0.0977347 1 1326 2859 0.0003497726477789437 0.46379853095487933
0.0977354 1 1327 2859 0.0003497726477789437 0.4641483036026583
0.0978277 1 1328 2859 0.0003497726477789437 0.4644980762504372
0.0979025 1 1329 2859 0.0003497726477789437 0.4648478488982162
0.0979111 1 1330 2859 0.0003497726477789437 0.4651976215459951
0.0979192 1 1331 2859 0.0003497726477789437 0.46554739419377406
0.0980487 1 1332 2859 0.0003497726477789437 0.46589716684155297
0.0980675 1 1333 2859 0.0003497726477789437 0.46624693948933194
0.0980923 1 1334 2859 0.0003497726477789437 0.4665967121371109
0.0981183 1 1335 2859 0.0003497726477789437 0.4669464847848898
0.09813 1 1336 2859 0.0003497726477789437 0.4672962574326688
0.0982592 1 1337 2859 0.0003497726477789437 0.4676460300804477
0.0982685 1 1338 2859 0.0003497726477789437 0.46799580272822666
0.0983362 1 1339 2859 0.0003497726477789437 0.4683455753760056
0.0983391 1 1340 2859 0.0003497726477789437 0.46869534802378454
0.0983613 1 1341 2859 0.0003497726477789437 0.4690451206715635
0.0983651 1 1342 2859 0.0003497726477789437 0.4693948933193424
0.0983698 1 1343 2859 0.0003497726477789437 0.4697446659671214
0.0983794 1 1344 2859 0.0003497726477789437 0.4700944386149003
0.0983834 1 1345 2859 0.0003497726477789437 0.47044421126267927
0.0984318 1 1346 2859 0.0003497726477789437 0.4707939839104582
0.0984714 1 1347 2859 0.0003497726477789437 0.47114375655823715
0.09849 1 1348 2859 0.0003497726477789437 0.4714935292060161
0.0985203 1 1349 2859 0.0003497726477789437 0.471843301853795
0.0985496 1 1350 2859 0.0003497726477789437 0.472193074501574
0.0985992 1 1351 2859 0.0003497726477789437 0.4725428471493529
0.0986292 1 1352 2859 0.0003497726477789437 0.4728926197971319
0.0987089 1 1353 2859 0.0003497726477789437 0.4732423924449108
0.0987253 1 1354 2859 0.0003497726477789437 0.47359216509268975
0.0988145 1 1355 2859 0.0003497726477789437 0.4739419377404687
0.0988491 1 1356 2859 0.0003497726477789437 0.47429171038824763
0.0988808 1 1357 2859 0.0003497726477789437 0.4746414830360266
0.0989277 1 1358 2859 0.0003497726477789437 0.4749912556838055
0.0989702 1 1359 2859 0.0003497726477789437 0.4753410283315845
0.0989721 1 1360 2859 0.0003497726477789437 0.4756908009793634
0.0990005 1 1361 2859 0.0003497726477789437 0.47604057362714236
0.0990977 1 1362 2859 0.0003497726477789437 0.47639034627492133
0.0991492 1 1363 2859 0.0003497726477789437 0.47674011892270024
0.0992305 1 1364 2859 0.0003497726477789437 0.4770898915704792
0.0992346 1 1365 2859 0.0003497726477789437 0.4774396642182581
0.0993447 1 1366 2859 0.0003497726477789437 0.4777894368660371
0.0993454 1 1367 2859 0.0003497726477789437 0.478139209513816
0.099385 1 1368 2859 0.0003497726477789437 0.47848898216159497
0.0994143 1 1369 2859 0.0003497726477789437 0.47883875480937393
0.0994434 1 1370 2859 0.0003497726477789437 0.47918852745715285
0.0994442 1 1371 2859 0.0003497726477789437 0.4795383001049318
0.0994468 1 1372 2859 0.0003497726477789437 0.4798880727527107
0.0994976 1 1373 2859 0.0003497726477789437 0.4802378454004897
0.099504 1 1374 2859 0.0003497726477789437 0.4805876180482686
0.0995092 1 1375 2859 0.0003497726477789437 0.4809373906960476
0.0995123 1 1376 2859 0.0003497726477789437 0.4812871633438265
0.0995564 1 1377 2859 0.0003497726477789437 0.48163693599160545
0.0996077 1 1378 2859 0.0003497726477789437 0.4819867086393844
0.099618 1 1379 2859 0.0003497726477789437 0.48233648128716333
0.0996194 1 1380 2859 0.0003497726477789437 0.4826862539349423
0.099637 1 1381 2859 0.0003497726477789437 0.4830360265827212
0.0996919 1 1382 2859 0.0003497726477789437 0.4833857992305002
0.0997396 1 1383 2859 0.0003497726477789437 0.4837355718782791
0.099818 1 1384 2859 0.0003497726477789437 0.48408534452605806
0.0998209 1 1385 2859 0.0003497726477789437 0.484435117173837
0.099874 1 1386 2859 0.0003497726477789437 0.48478488982161594
0.099885 1 1387 2859 0.0003497726477789437 0.4851346624693949
0.0999093 1 1388 2859 0.0003497726477789437 0.4854844351171738
0.0999112 1 1389 2859 0.0003497726477789437 0.4858342077649528
0.0999153 1 1390 2859 0.0003497726477789437 0.4861839804127317
0.0999274 1 1391 2859 0.0003497726477789437 0.48653375306051067
0.0999634 1 1392 2859 0.0003497726477789437 0.48688352570828963
0.0999725 1 1393 2859 0.0003497726477789437 0.48723329835606854
0.10007 1 1394 2859 0.0003497726477789437 0.4875830710038475
0.100092 1 1395 2859 0.0003497726477789437 0.4879328436516264
0.100096 1 1396 2859 0.0003497726477789437 0.4882826162994054
0.1001 1 1397 2859 0.0003497726477789437 0.4886323889471843
0.10014 1 1398 2859 0.0003497726477789437 0.48898216159496327
0.100158 1 1399 2859 0.0003497726477789437 0.48933193424274224
0.100181 1 1400 2859 0.0003497726477789437 0.48968170689052115
0.100244 1 1401 2859 0.0003497726477789437 0.4900314795383001
0.100249 1 1402 2859 0.0003497726477789437 0.49038125218607903
0.100278 1 1403 2859 0.0003497726477789437 0.490731024833858
0.100295 2 1405 2859 0.0006995452955578874 0.4914305701294159
0.10035 1 1406 2859 0.0003497726477789437 0.49178034277719485
0.100369 1 1407 2859 0.0003497726477789437 0.49213011542497376
0.100429 1 1408 2859 0.0003497726477789437 0.4924798880727527
0.100439 1 1409 2859 0.0003497726477789437 0.49282966072053164
0.100441 1 1410 2859 0.0003497726477789437 0.4931794333683106
0.100578 1 1411 2859 0.0003497726477789437 0.4935292060160895
0.100618 1 1412 2859 0.0003497726477789437 0.4938789786638685
0.100725 1 1413 2859 0.0003497726477789437 0.49422875131164745
0.100757 1 1414 2859 0.0003497726477789437 0.49457852395942636
0.100801 1 1415 2859 0.0003497726477789437 0.49492829660720533
0.100825 1 1416 2859 0.0003497726477789437 0.49527806925498424
0.100828 1 1417 2859 0.0003497726477789437 0.4956278419027632
0.10083 1 1418 2859 0.0003497726477789437 0.4959776145505421
0.100906 1 1419 2859 0.0003497726477789437 0.4963273871983211
0.100949 1 1420 2859 0.0003497726477789437 0.49667715984610006
0.100955 1 1421 2859 0.0003497726477789437 0.49702693249387897
0.101013 1 1422 2859 0.0003497726477789437 0.49737670514165794
0.101021 1 1423 2859 0.0003497726477789437 0.49772647778943685
0.101041 1 1424 2859 0.0003497726477789437 0.4980762504372158
0.101095 1 1425 2859 0.0003497726477789437 0.49842602308499473
0.1011 1 1426 2859 0.0003497726477789437 0.4987757957327737
0.101118 1 1427 2859 0.0003497726477789437 0.49912556838055266
0.101208 1 1428 2859 0.0003497726477789437 0.4994753410283316
0.101288 2 1430 2859 0.0006995452955578874 0.5001748863238895
0.101368 1 1431 2859 0.0003497726477789437 0.5005246589716684
0.101462 1 1432 2859 0.0003497726477789437 0.5008744316194473
0.101468 1 1433 2859 0.0003497726477789437 0.5012242042672262
0.101492 1 1434 2859 0.0003497726477789437 0.5015739769150053
0.101502 1 1435 2859 0.0003497726477789437 0.5019237495627842
0.101543 1 1436 2859 0.0003497726477789437 0.5022735222105631
0.101558 1 1437 2859 0.0003497726477789437 0.5026232948583421
0.101585 1 1438 2859 0.0003497726477789437 0.502973067506121
0.101613 1 1439 2859 0.0003497726477789437 0.5033228401538999
0.101621 1 1440 2859 0.0003497726477789437 0.5036726128016789
0.101667 1 1441 2859 0.0003497726477789437 0.5040223854494579
0.101708 1 1442 2859 0.0003497726477789437 0.5043721580972368
0.101723 1 1443 2859 0.0003497726477789437 0.5047219307450157
0.101865 1 1444 2859 0.0003497726477789437 0.5050717033927947
0.101898 1 1445 2859 0.0003497726477789437 0.5054214760405736
0.101927 1 1446 2859 0.0003497726477789437 0.5057712486883525
0.101965 1 1447 2859 0.0003497726477789437 0.5061210213361315
0.10197 1 1448 2859 0.0003497726477789437 0.5064707939839105
0.102004 1 1449 2859 0.0003497726477789437 0.5068205666316894
0.102006 1 1450 2859 0.0003497726477789437 0.5071703392794683
0.102015 1 1451 2859 0.0003497726477789437 0.5075201119272473
0.102082 1 1452 2859 0.0003497726477789437 0.5078698845750262
0.102104 1 1453 2859 0.0003497726477789437 0.5082196572228052
0.102113 1 1454 2859 0.0003497726477789437 0.5085694298705841
0.102149 1 1455 2859 0.0003497726477789437 0.5089192025183631
0.102183 1 1456 2859 0.0003497726477789437 0.509268975166142
0.102188 1 1457 2859 0.0003497726477789437 0.5096187478139209
0.102189 1 1458 2859 0.0003497726477789437 0.5099685204616999
0.102245 1 1459 2859 0.0003497726477789437 0.5103182931094788
0.102273 1 1460 2859 0.0003497726477789437 0.5106680657572578
0.10228 1 1461 2859 0.0003497726477789437 0.5110178384050367
0.102288 1 1462 2859 0.0003497726477789437 0.5113676110528157
0.102345 1 1463 2859 0.0003497726477789437 0.5117173837005946
0.102382 1 1464 2859 0.0003497726477789437 0.5120671563483735
0.102443 1 1465 2859 0.0003497726477789437 0.5124169289961525
0.102445 1 1466 2859 0.0003497726477789437 0.5127667016439315
0.102452 1 1467 2859 0.0003497726477789437 0.5131164742917104
0.102461 1 1468 2859 0.0003497726477789437 0.5134662469394893
0.102463 1 1469 2859 0.0003497726477789437 0.5138160195872683
0.102467 1 1470 2859 0.0003497726477789437 0.5141657922350472
0.102468 1 1471 2859 0.0003497726477789437 0.5145155648828261
0.102514 1 1472 2859 0.0003497726477789437 0.5148653375306051
0.102557 1 1473 2859 0.0003497726477789437 0.5152151101783841
0.102628 1 1474 2859 0.0003497726477789437 0.515564882826163
0.102664 1 1475 2859 0.0003497726477789437 0.5159146554739419
0.102776 1 1476 2859 0.0003497726477789437 0.5162644281217209
0.1028 1 1477 2859 0.0003497726477789437 0.5166142007694998
0.102838 1 1478 2859 0.0003497726477789437 0.5169639734172787
0.102888 1 1479 2859 0.0003497726477789437 0.5173137460650578
0.102921 1 1480 2859 0.0003497726477789437 0.5176635187128367
0.10293 1 1481 2859 0.0003497726477789437 0.5180132913606156
0.102962 1 1482 2859 0.0003497726477789437 0.5183630640083945
0.102966 1 1483 2859 0.0003497726477789437 0.5187128366561735
0.103019 1 1484 2859 0.0003497726477789437 0.5190626093039524
0.103043 1 1485 2859 0.0003497726477789437 0.5194123819517313
0.103052 1 1486 2859 0.0003497726477789437 0.5197621545995104
0.103065 2 1488 2859 0.0006995452955578874 0.5204616998950682
0.103074 1 1489 2859 0.0003497726477789437 0.5208114725428471
0.103097 1 1490 2859 0.0003497726477789437 0.5211612451906261
0.103125 1 1491 2859 0.0003497726477789437 0.521511017838405
0.103151 1 1492 2859 0.0003497726477789437 0.521860790486184
0.103246 1 1493 2859 0.0003497726477789437 0.522210563133963
0.103273 1 1494 2859 0.0003497726477789437 0.5225603357817419
0.103298 1 1495 2859 0.0003497726477789437 0.5229101084295208
0.103508 1 1496 2859 0.0003497726477789437 0.5232598810772997
0.103547 1 1497 2859 0.0003497726477789437 0.5236096537250787
0.103704 1 1498 2859 0.0003497726477789437 0.5239594263728576
0.103717 1 1499 2859 0.0003497726477789437 0.5243091990206366
0.10372 1 1500 2859 0.0003497726477789437 0.5246589716684156
0.10373 1 1501 2859 0.0003497726477789437 0.5250087443161945
0.103768 1 1502 2859 0.0003497726477789437 0.5253585169639734
0.10378 1 1503 2859 0.0003497726477789437 0.5257082896117523
0.103872 2 1505 2859 0.0006995452955578874 0.5264078349073102
0.103887 1 1506 2859 0.0003497726477789437 0.5267576075550892
0.103895 1 1507 2859 0.0003497726477789437 0.5271073802028682
0.103931 1 1508 2859 0.0003497726477789437 0.5274571528506471
0.103984 1 1509 2859 0.0003497726477789437 0.527806925498426
0.103998 1 1510 2859 0.0003497726477789437 0.5281566981462049
0.104018 1 1511 2859 0.0003497726477789437 0.5285064707939839
0.104033 1 1512 2859 0.0003497726477789437 0.5288562434417629
0.104051 1 1513 2859 0.0003497726477789437 0.5292060160895418
0.104064 1 1514 2859 0.0003497726477789437 0.5295557887373208
0.104138 1 1515 2859 0.0003497726477789437 0.5299055613850997
0.104229 1 1516 2859 0.0003497726477789437 0.5302553340328786
0.104236 1 1517 2859 0.0003497726477789437 0.5306051066806575
0.10429 1 1518 2859 0.0003497726477789437 0.5309548793284365
0.104313 1 1519 2859 0.0003497726477789437 0.5313046519762155
0.104362 1 1520 2859 0.0003497726477789437 0.5316544246239944
0.104383 1 1521 2859 0.0003497726477789437 0.5320041972717734
0.104415 1 1522 2859 0.0003497726477789437 0.5323539699195523
0.10444 1 1523 2859 0.0003497726477789437 0.5327037425673312
0.104479 1 1524 2859 0.0003497726477789437 0.5330535152151101
0.104496 1 1525 2859 0.0003497726477789437 0.5334032878628892
0.104551 1 1526 2859 0.0003497726477789437 0.5337530605106681
0.104563 1 1527 2859 0.0003497726477789437 0.534102833158447
0.104585 1 1528 2859 0.0003497726477789437 0.534452605806226
0.104598 1 1529 2859 0.0003497726477789437 0.5348023784540049
0.104609 1 1530 2859 0.0003497726477789437 0.5351521511017838
0.104614 1 1531 2859 0.0003497726477789437 0.5355019237495627
0.104622 1 1532 2859 0.0003497726477789437 0.5358516963973418
0.10471 1 1533 2859 0.0003497726477789437 0.5362014690451207
0.104717 1 1534 2859 0.0003497726477789437 0.5365512416928996
0.104734 1 1535 2859 0.0003497726477789437 0.5369010143406786
0.104742 1 1536 2859 0.0003497726477789437 0.5372507869884575
0.104745 1 1537 2859 0.0003497726477789437 0.5376005596362364
0.104769 1 1538 2859 0.0003497726477789437 0.5379503322840153
0.104813 1 1539 2859 0.0003497726477789437 0.5383001049317944
0.104818 1 1540 2859 0.0003497726477789437 0.5386498775795733
0.104877 1 1541 2859 0.0003497726477789437 0.5389996502273522
0.104897 1 1542 2859 0.0003497726477789437 0.5393494228751312
0.10498 1 1543 2859 0.0003497726477789437 0.5396991955229101
0.105028 1 1544 2859 0.0003497726477789437 0.540048968170689
0.10505 1 1545 2859 0.0003497726477789437 0.540398740818468
0.105074 1 1546 2859 0.0003497726477789437 0.540748513466247
0.105123 1 1547 2859 0.0003497726477789437 0.5410982861140259
0.105194 1 1548 2859 0.0003497726477789437 0.5414480587618048
0.105253 1 1549 2859 0.0003497726477789437 0.5417978314095838
0.10526 1 1550 2859 0.0003497726477789437 0.5421476040573627
0.105272 1 1551 2859 0.0003497726477789437 0.5424973767051416
0.105341 1 1552 2859 0.0003497726477789437 0.5428471493529206
0.105452 1 1553 2859 0.0003497726477789437 0.5431969220006996
0.105473 1 1554 2859 0.0003497726477789437 0.5435466946484785
0.105506 1 1555 2859 0.0003497726477789437 0.5438964672962574
0.105543 1 1556 2859 0.0003497726477789437 0.5442462399440364
0.105616 1 1557 2859 0.0003497726477789437 0.5445960125918153
0.10565 1 1558 2859 0.0003497726477789437 0.5449457852395942
0.105752 1 1559 2859 0.0003497726477789437 0.5452955578873732
0.105777 1 1560 2859 0.0003497726477789437 0.5456453305351522
0.105796 1 1561 2859 0.0003497726477789437 0.5459951031829311
0.105813 1 1562 2859 0.0003497726477789437 0.54634487583071
0.105818 1 1563 2859 0.0003497726477789437 0.546694648478489
0.105851 1 1564 2859 0.0003497726477789437 0.5470444211262679
0.105909 1 1565 2859 0.0003497726477789437 0.5473941937740469
0.106076 1 1566 2859 0.0003497726477789437 0.5477439664218258
0.106087 1 1567 2859 0.0003497726477789437 0.5480937390696048
0.106294 1 1568 2859 0.0003497726477789437 0.5484435117173837
0.106297 1 1569 2859 0.0003497726477789437 0.5487932843651626
0.106359 1 1570 2859 0.0003497726477789437 0.5491430570129416
0.106369 1 1571 2859 0.0003497726477789437 0.5494928296607205
0.106392 1 1572 2859 0.0003497726477789437 0.5498426023084995
0.106428 1 1573 2859 0.0003497726477789437 0.5501923749562784
0.10649 1 1574 2859 0.0003497726477789437 0.5505421476040574
0.106502 1 1575 2859 0.0003497726477789437 0.5508919202518363
0.106647 1 1576 2859 0.0003497726477789437 0.5512416928996152
0.106652 1 1577 2859 0.0003497726477789437 0.5515914655473942
0.106659 1 1578 2859 0.0003497726477789437 0.5519412381951732
0.106694 1 1579 2859 0.0003497726477789437 0.5522910108429521
0.106733 2 1581 2859 0.0006995452955578874 0.55299055613851
0.106751 1 1582 2859 0.0003497726477789437 0.5533403287862889
0.106814 1 1583 2859 0.0003497726477789437 0.5536901014340678
0.106879 1 1584 2859 0.0003497726477789437 0.5540398740818469
0.106882 1 1585 2859 0.0003497726477789437 0.5543896467296258
0.106923 1 1586 2859 0.0003497726477789437 0.5547394193774047
0.106945 1 1587 2859 0.0003497726477789437 0.5550891920251836
0.106947 1 1588 2859 0.0003497726477789437 0.5554389646729626
0.106954 1 1589 2859 0.0003497726477789437 0.5557887373207415
0.106958 1 1590 2859 0.0003497726477789437 0.5561385099685204
0.107019 1 1591 2859 0.0003497726477789437 0.5564882826162995
0.107053 1 1592 2859 0.0003497726477789437 0.5568380552640784
0.107091 1 1593 2859 0.0003497726477789437 0.5571878279118573
0.107134 1 1594 2859 0.0003497726477789437 0.5575376005596362
0.107166 1 1595 2859 0.0003497726477789437 0.5578873732074152
0.107182 1 1596 2859 0.0003497726477789437 0.5582371458551941
0.107196 1 1597 2859 0.0003497726477789437 0.558586918502973
0.107214 1 1598 2859 0.0003497726477789437 0.5589366911507521
0.1073 1 1599 2859 0.0003497726477789437 0.559286463798531
0.107333 1 1600 2859 0.0003497726477789437 0.5596362364463099
0.107348 1 1601 2859 0.0003497726477789437 0.5599860090940888
0.107433 1 1602 2859 0.0003497726477789437 0.5603357817418678
0.107445 1 1603 2859 0.0003497726477789437 0.5606855543896467
0.107501 1 1604 2859 0.0003497726477789437 0.5610353270374256
0.107669 1 1605 2859 0.0003497726477789437 0.5613850996852047
0.10771 1 1606 2859 0.0003497726477789437 0.5617348723329836
0.107751 1 1607 2859 0.0003497726477789437 0.5620846449807625
0.10777 1 1608 2859 0.0003497726477789437 0.5624344176285414
0.107782 1 1609 2859 0.0003497726477789437 0.5627841902763204
0.107789 1 1610 2859 0.0003497726477789437 0.5631339629240993
0.107825 1 1611 2859 0.0003497726477789437 0.5634837355718783
0.107915 1 1612 2859 0.0003497726477789437 0.5638335082196573
0.107942 1 1613 2859 0.0003497726477789437 0.5641832808674362
0.108026 1 1614 2859 0.0003497726477789437 0.5645330535152151
0.108099 1 1615 2859 0.0003497726477789437 0.564882826162994
0.108112 1 1616 2859 0.0003497726477789437 0.565232598810773
0.108246 1 1617 2859 0.0003497726477789437 0.565582371458552
0.108261 1 1618 2859 0.0003497726477789437 0.5659321441063309
0.108269 1 1619 2859 0.0003497726477789437 0.5662819167541099
0.108307 1 1620 2859 0.0003497726477789437 0.5666316894018888
0.108385 1 1621 2859 0.0003497726477789437 0.5669814620496677
0.108424 1 1622 2859 0.0003497726477789437 0.5673312346974466
0.108502 1 1623 2859 0.0003497726477789437 0.5676810073452256
0.108508 1 1624 2859 0.0003497726477789437 0.5680307799930046
0.108515 1 1625 2859 0.0003497726477789437 0.5683805526407835
0.108639 1 1626 2859 0.0003497726477789437 0.5687303252885625
0.10868 1 1627 2859 0.0003497726477789437 0.5690800979363414
0.108684 1 1628 2859 0.0003497726477789437 0.5694298705841203
0.108701 1 1629 2859 0.0003497726477789437 0.5697796432318992
0.108759 1 1630 2859 0.0003497726477789437 0.5701294158796782
0.108824 1 1631 2859 0.0003497726477789437 0.5704791885274572
0.108837 1 1632 2859 0.0003497726477789437 0.5708289611752361
0.108893 1 1633 2859 0.0003497726477789437 0.5711787338230151
0.108902 1 1634 2859 0.0003497726477789437 0.571528506470794
0.108939 1 1635 2859 0.0003497726477789437 0.5718782791185729
0.108973 1 1636 2859 0.0003497726477789437 0.5722280517663518
0.109073 1 1637 2859 0.0003497726477789437 0.5725778244141309
0.109083 1 1638 2859 0.0003497726477789437 0.5729275970619098
0.10909 1 1639 2859 0.0003497726477789437 0.5732773697096887
0.109169 1 1640 2859 0.0003497726477789437 0.5736271423574677
0.109194 1 1641 2859 0.0003497726477789437 0.5739769150052466
0.109262 1 1642 2859 0.0003497726477789437 0.5743266876530255
0.109263 1 1643 2859 0.0003497726477789437 0.5746764603008044
0.109273 1 1644 2859 0.0003497726477789437 0.5750262329485835
0.109443 1 1645 2859 0.0003497726477789437 0.5753760055963624
0.109446 1 1646 2859 0.0003497726477789437 0.5757257782441413
0.109529 1 1647 2859 0.0003497726477789437 0.5760755508919203
0.109552 1 1648 2859 0.0003497726477789437 0.5764253235396992
0.109567 1 1649 2859 0.0003497726477789437 0.5767750961874781
0.10959 1 1650 2859 0.0003497726477789437 0.577124868835257
0.109605 1 1651 2859 0.0003497726477789437 0.5774746414830361
0.109665 1 1652 2859 0.0003497726477789437 0.577824414130815
0.109666 1 1653 2859 0.0003497726477789437 0.5781741867785939
0.109681 1 1654 2859 0.0003497726477789437 0.5785239594263728
0.10979 1 1655 2859 0.0003497726477789437 0.5788737320741518
0.109793 1 1656 2859 0.0003497726477789437 0.5792235047219307
0.109897 1 1657 2859 0.0003497726477789437 0.5795732773697096
0.109905 1 1658 2859 0.0003497726477789437 0.5799230500174887
0.109921 1 1659 2859 0.0003497726477789437 0.5802728226652676
0.110011 1 1660 2859 0.0003497726477789437 0.5806225953130465
0.11003 1 1661 2859 0.0003497726477789437 0.5809723679608254
0.11011 1 1662 2859 0.0003497726477789437 0.5813221406086044
0.110116 1 1663 2859 0.0003497726477789437 0.5816719132563833
0.110125 1 1664 2859 0.0003497726477789437 0.5820216859041623
0.110164 1 1665 2859 0.0003497726477789437 0.5823714585519413
0.110183 1 1666 2859 0.0003497726477789437 0.5827212311997202
0.110184 1 1667 2859 0.0003497726477789437 0.5830710038474991
0.110189 1 1668 2859 0.0003497726477789437 0.583420776495278
0.110209 1 1669 2859 0.0003497726477789437 0.583770549143057
0.110213 1 1670 2859 0.0003497726477789437 0.584120321790836
0.110225 1 1671 2859 0.0003497726477789437 0.5844700944386149
0.110261 1 1672 2859 0.0003497726477789437 0.5848198670863939
0.110377 1 1673 2859 0.0003497726477789437 0.5851696397341728
0.11048 1 1674 2859 0.0003497726477789437 0.5855194123819517
0.110541 1 1675 2859 0.0003497726477789437 0.5858691850297306
0.110584 1 1676 2859 0.0003497726477789437 0.5862189576775096
0.110659 1 1677 2859 0.0003497726477789437 0.5865687303252886
0.110678 1 1678 2859 0.0003497726477789437 0.5869185029730675
0.110703 1 1679 2859 0.0003497726477789437 0.5872682756208465
0.110721 1 1680 2859 0.0003497726477789437 0.5876180482686254
0.110734 1 1681 2859 0.0003497726477789437 0.5879678209164043
0.110789 1 1682 2859 0.0003497726477789437 0.5883175935641832
0.110836 1 1683 2859 0.0003497726477789437 0.5886673662119623
0.110991 1 1684 2859 0.0003497726477789437 0.5890171388597412
0.111038 1 1685 2859 0.0003497726477789437 0.5893669115075201
0.111043 1 1686 2859 0.0003497726477789437 0.5897166841552991
0.111063 1 1687 2859 0.0003497726477789437 0.590066456803078
0.111091 1 1688 2859 0.0003497726477789437 0.5904162294508569
0.11113 1 1689 2859 0.0003497726477789437 0.5907660020986358
0.111134 1 1690 2859 0.0003497726477789437 0.5911157747464149
0.111266 1 1691 2859 0.0003497726477789437 0.5914655473941938
0.111306 1 1692 2859 0.0003497726477789437 0.5918153200419727
0.111324 1 1693 2859 0.0003497726477789437 0.5921650926897517
0.111392 1 1694 2859 0.0003497726477789437 0.5925148653375306
0.111395 1 1695 2859 0.0003497726477789437 0.5928646379853095
0.111403 1 1696 2859 0.0003497726477789437 0.5932144106330884
0.11142 1 1697 2859 0.0003497726477789437 0.5935641832808675
0.111426 1 1698 2859 0.0003497726477789437 0.5939139559286464
0.111456 1 1699 2859 0.0003497726477789437 0.5942637285764253
0.111471 1 1700 2859 0.0003497726477789437 0.5946135012242043
0.111476 1 1701 2859 0.0003497726477789437 0.5949632738719832
0.111492 1 1702 2859 0.0003497726477789437 0.5953130465197621
0.111661 1 1703 2859 0.0003497726477789437 0.595662819167541
0.111843 1 1704 2859 0.0003497726477789437 0.5960125918153201
0.11187 1 1705 2859 0.0003497726477789437 0.596362364463099
0.111893 1 1706 2859 0.0003497726477789437 0.5967121371108779
0.111902 1 1707 2859 0.0003497726477789437 0.5970619097586569
0.111921 1 1708 2859 0.0003497726477789437 0.5974116824064358
0.112012 1 1709 2859 0.0003497726477789437 0.5977614550542147
0.112065 1 1710 2859 0.0003497726477789437 0.5981112277019937
0.112092 1 1711 2859 0.0003497726477789437 0.5984610003497727
0.112127 1 1712 2859 0.0003497726477789437 0.5988107729975516
0.112158 1 1713 2859 0.0003497726477789437 0.5991605456453305
0.112174 1 1714 2859 0.0003497726477789437 0.5995103182931095
0.112181 1 1715 2859 0.0003497726477789437 0.5998600909408884
0.112187 1 1716 2859 0.0003497726477789437 0.6002098635886673
0.112205 1 1717 2859 0.0003497726477789437 0.6005596362364463
0.112249 1 1718 2859 0.0003497726477789437 0.6009094088842253
0.112285 1 1719 2859 0.0003497726477789437 0.6012591815320042
0.1123 1 1720 2859 0.0003497726477789437 0.6016089541797831
0.112329 1 1721 2859 0.0003497726477789437 0.6019587268275621
0.112386 1 1722 2859 0.0003497726477789437 0.602308499475341
0.1124 1 1723 2859 0.0003497726477789437 0.60265827212312
0.112404 1 1724 2859 0.0003497726477789437 0.6030080447708989
0.112414 1 1725 2859 0.0003497726477789437 0.6033578174186779
0.112434 1 1726 2859 0.0003497726477789437 0.6037075900664568
0.112437 1 1727 2859 0.0003497726477789437 0.6040573627142357
0.112454 1 1728 2859 0.0003497726477789437 0.6044071353620147
0.112463 1 1729 2859 0.0003497726477789437 0.6047569080097936
0.112473 1 1730 2859 0.0003497726477789437 0.6051066806575726
0.1125 1 1731 2859 0.0003497726477789437 0.6054564533053515
0.112518 1 1732 2859 0.0003497726477789437 0.6058062259531305
0.112556 1 1733 2859 0.0003497726477789437 0.6061559986009094
0.112578 1 1734 2859 0.0003497726477789437 0.6065057712486883
0.112614 1 1735 2859 0.0003497726477789437 0.6068555438964673
0.112617 1 1736 2859 0.0003497726477789437 0.6072053165442463
0.112633 1 1737 2859 0.0003497726477789437 0.6075550891920252
0.11267 1 1738 2859 0.0003497726477789437 0.6079048618398041
0.112697 1 1739 2859 0.0003497726477789437 0.6082546344875831
0.112741 1 1740 2859 0.0003497726477789437 0.608604407135362
0.112769 1 1741 2859 0.0003497726477789437 0.6089541797831409
0.112801 1 1742 2859 0.0003497726477789437 0.60930395243092
0.112839 1 1743 2859 0.0003497726477789437 0.6096537250786989
0.112895 1 1744 2859 0.0003497726477789437 0.6100034977264778
0.112936 1 1745 2859 0.0003497726477789437 0.6103532703742567
0.112943 1 1746 2859 0.0003497726477789437 0.6107030430220357
0.113051 1 1747 2859 0.0003497726477789437 0.6110528156698146
0.113084 1 1748 2859 0.0003497726477789437 0.6114025883175935
0.113123 1 1749 2859 0.0003497726477789437 0.6117523609653726
0.113149 1 1750 2859 0.0003497726477789437 0.6121021336131515
0.113195 2 1752 2859 0.0006995452955578874 0.6128016789087093
0.113205 1 1753 2859 0.0003497726477789437 0.6131514515564883
0.113216 1 1754 2859 0.0003497726477789437 0.6135012242042672
0.11323 1 1755 2859 0.0003497726477789437 0.6138509968520461
0.113257 1 1756 2859 0.0003497726477789437 0.6142007694998252
0.113311 1 1757 2859 0.0003497726477789437 0.6145505421476041
0.113318 1 1758 2859 0.0003497726477789437 0.614900314795383
0.113322 1 1759 2859 0.0003497726477789437 0.6152500874431619
0.113367 1 1760 2859 0.0003497726477789437 0.6155998600909409
0.113376 1 1761 2859 0.0003497726477789437 0.6159496327387198
0.113471 1 1762 2859 0.0003497726477789437 0.6162994053864987
0.113479 1 1763 2859 0.0003497726477789437 0.6166491780342778
0.113481 1 1764 2859 0.0003497726477789437 0.6169989506820567
0.113523 1 1765 2859 0.0003497726477789437 0.6173487233298356
0.113544 1 1766 2859 0.0003497726477789437 0.6176984959776145
0.113548 1 1767 2859 0.0003497726477789437 0.6180482686253935
0.113573 1 1768 2859 0.0003497726477789437 0.6183980412731724
0.113687 1 1769 2859 0.0003497726477789437 0.6187478139209514
0.113804 2 1771 2859 0.0006995452955578874 0.6194473592165093
0.113831 1 1772 2859 0.0003497726477789437 0.6197971318642882
0.113909 1 1773 2859 0.0003497726477789437 0.6201469045120671
0.113924 2 1775 2859 0.0006995452955578874 0.620846449807625
0.11399 1 1776 2859 0.0003497726477789437 0.621196222455404
0.11403 1 1777 2859 0.0003497726477789437 0.621545995103183
0.114087 1 1778 2859 0.0003497726477789437 0.6218957677509619
0.114126 1 1779 2859 0.0003497726477789437 0.6222455403987408
0.114153 1 1780 2859 0.0003497726477789437 0.6225953130465197
0.114206 1 1781 2859 0.0003497726477789437 0.6229450856942987
0.114219 1 1782 2859 0.0003497726477789437 0.6232948583420777
0.114254 1 1783 2859 0.0003497726477789437 0.6236446309898566
0.114287 1 1784 2859 0.0003497726477789437 0.6239944036376356
0.1143 1 1785 2859 0.0003497726477789437 0.6243441762854145
0.11431 1 1786 2859 0.0003497726477789437 0.6246939489331934
0.114337 1 1787 2859 0.0003497726477789437 0.6250437215809723
0.114349 1 1788 2859 0.0003497726477789437 0.6253934942287513
0.114388 1 1789 2859 0.0003497726477789437 0.6257432668765303
0.114421 1 1790 2859 0.0003497726477789437 0.6260930395243092
0.114502 1 1791 2859 0.0003497726477789437 0.6264428121720882
0.114554 1 1792 2859 0.0003497726477789437 0.6267925848198671
0.114581 1 1793 2859 0.0003497726477789437 0.627142357467646
0.114606 2 1795 2859 0.0006995452955578874 0.627841902763204
0.114608 1 1796 2859 0.0003497726477789437 0.6281916754109829
0.114688 1 1797 2859 0.0003497726477789437 0.6285414480587618
0.114691 1 1798 2859 0.0003497726477789437 0.6288912207065408
0.114712 1 1799 2859 0.0003497726477789437 0.6292409933543197
0.114891 1 1800 2859 0.0003497726477789437 0.6295907660020986
0.114913 1 1801 2859 0.0003497726477789437 0.6299405386498775
0.114919 1 1802 2859 0.0003497726477789437 0.6302903112976566
0.114961 1 1803 2859 0.0003497726477789437 0.6306400839454355
0.115003 1 1804 2859 0.0003497726477789437 0.6309898565932144
0.115176 1 1805 2859 0.0003497726477789437 0.6313396292409934
0.115183 1 1806 2859 0.0003497726477789437 0.6316894018887723
0.115202 1 1807 2859 0.0003497726477789437 0.6320391745365512
0.115205 1 1808 2859 0.0003497726477789437 0.6323889471843301
0.115242 1 1809 2859 0.0003497726477789437 0.6327387198321092
0.115276 1 1810 2859 0.0003497726477789437 0.6330884924798881
0.115301 1 1811 2859 0.0003497726477789437 0.633438265127667
0.115358 1 1812 2859 0.0003497726477789437 0.633788037775446
0.115397 1 1813 2859 0.0003497726477789437 0.6341378104232249
0.115402 1 1814 2859 0.0003497726477789437 0.6344875830710038
0.115421 1 1815 2859 0.0003497726477789437 0.6348373557187827
0.115471 1 1816 2859 0.0003497726477789437 0.6351871283665618
0.115578 1 1817 2859 0.0003497726477789437 0.6355369010143407
0.11559 1 1818 2859 0.0003497726477789437 0.6358866736621196
0.115624 1 1819 2859 0.0003497726477789437 0.6362364463098986
0.115633 1 1820 2859 0.0003497726477789437 0.6365862189576775
0.115644 1 1821 2859 0.0003497726477789437 0.6369359916054564
0.11565 1 1822 2859 0.0003497726477789437 0.6372857642532354
0.115673 1 1823 2859 0.0003497726477789437 0.6376355369010144
0.115718 1 1824 2859 0.0003497726477789437 0.6379853095487933
0.115803 1 1825 2859 0.0003497726477789437 0.6383350821965722
0.115859 1 1826 2859 0.0003497726477789437 0.6386848548443512
0.115908 1 1827 2859 0.0003497726477789437 0.6390346274921301
0.11596 1 1828 2859 0.0003497726477789437 0.639384400139909
0.116017 1 1829 2859 0.0003497726477789437 0.639734172787688
0.116088 1 1830 2859 0.0003497726477789437 0.640083945435467
0.116095 1 1831 2859 0.0003497726477789437 0.6404337180832459
0.116153 1 1832 2859 0.0003497726477789437 0.6407834907310248
0.116224 1 1833 2859 0.0003497726477789437 0.6411332633788038
0.116247 1 1834 2859 0.0003497726477789437 0.6414830360265827
0.11626 1 1835 2859 0.0003497726477789437 0.6418328086743617
0.116356 2 1837 2859 0.0006995452955578874 0.6425323539699196
0.11644 1 1838 2859 0.0003497726477789437 0.6428821266176985
0.116564 1 1839 2859 0.0003497726477789437 0.6432318992654774
0.116577 1 1840 2859 0.0003497726477789437 0.6435816719132564
0.116578 1 1841 2859 0.0003497726477789437 0.6439314445610353
0.116624 1 1842 2859 0.0003497726477789437 0.6442812172088143
0.116695 1 1843 2859 0.0003497726477789437 0.6446309898565932
0.116773 1 1844 2859 0.0003497726477789437 0.6449807625043722
0.116805 1 1845 2859 0.0003497726477789437 0.6453305351521511
0.116894 1 1846 2859 0.0003497726477789437 0.64568030779993
0.116939 1 1847 2859 0.0003497726477789437 0.646030080447709
0.116957 1 1848 2859 0.0003497726477789437 0.646379853095488
0.116961 1 1849 2859 0.0003497726477789437 0.6467296257432669
0.117018 1 1850 2859 0.0003497726477789437 0.6470793983910458
0.117029 1 1851 2859 0.0003497726477789437 0.6474291710388248
0.117074 1 1852 2859 0.0003497726477789437 0.6477789436866037
0.117096 1 1853 2859 0.0003497726477789437 0.6481287163343826
0.117157 1 1854 2859 0.0003497726477789437 0.6484784889821616
0.117158 1 1855 2859 0.0003497726477789437 0.6488282616299406
0.117168 1 1856 2859 0.0003497726477789437 0.6491780342777195
0.117202 1 1857 2859 0.0003497726477789437 0.6495278069254984
0.117241 1 1858 2859 0.0003497726477789437 0.6498775795732774
0.117255 1 1859 2859 0.0003497726477789437 0.6502273522210563
0.117256 1 1860 2859 0.0003497726477789437 0.6505771248688352
0.117281 1 1861 2859 0.0003497726477789437 0.6509268975166143
0.117286 1 1862 2859 0.0003497726477789437 0.6512766701643932
0.117373 1 1863 2859 0.0003497726477789437 0.6516264428121721
0.117396 1 1864 2859 0.0003497726477789437 0.651976215459951
0.1174 1 1865 2859 0.0003497726477789437 0.65232598810773
0.117479 1 1866 2859 0.0003497726477789437 0.6526757607555089
0.117503 1 1867 2859 0.0003497726477789437 0.6530255334032878
0.11752 1 1868 2859 0.0003497726477789437 0.6533753060510669
0.11755 1 1869 2859 0.0003497726477789437 0.6537250786988458
0.117601 1 1870 2859 0.0003497726477789437 0.6540748513466247
0.117603 1 1871 2859 0.0003497726477789437 0.6544246239944036
0.117627 1 1872 2859 0.0003497726477789437 0.6547743966421826
0.11768 1 1873 2859 0.0003497726477789437 0.6551241692899615
0.117747 1 1874 2859 0.0003497726477789437 0.6554739419377404
0.117754 1 1875 2859 0.0003497726477789437 0.6558237145855194
0.117872 1 1876 2859 0.0003497726477789437 0.6561734872332984
0.117884 1 1877 2859 0.0003497726477789437 0.6565232598810773
0.117891 1 1878 2859 0.0003497726477789437 0.6568730325288562
0.117892 1 1879 2859 0.0003497726477789437 0.6572228051766352
0.118059 1 1880 2859 0.0003497726477789437 0.6575725778244141
0.118088 1 1881 2859 0.0003497726477789437 0.657922350472193
0.118134 1 1882 2859 0.0003497726477789437 0.658272123119972
0.118313 1 1883 2859 0.0003497726477789437 0.658621895767751
0.118329 1 1884 2859 0.0003497726477789437 0.6589716684155299
0.118335 1 1885 2859 0.0003497726477789437 0.6593214410633088
0.11834 1 1886 2859 0.0003497726477789437 0.6596712137110878
0.118487 1 1887 2859 0.0003497726477789437 0.6600209863588667
0.118497 1 1888 2859 0.0003497726477789437 0.6603707590066457
0.118531 1 1889 2859 0.0003497726477789437 0.6607205316544246
0.11869 1 1890 2859 0.0003497726477789437 0.6610703043022036
0.118732 1 1891 2859 0.0003497726477789437 0.6614200769499825
0.118773 1 1892 2859 0.0003497726477789437 0.6617698495977614
0.118861 1 1893 2859 0.0003497726477789437 0.6621196222455404
0.118894 1 1894 2859 0.0003497726477789437 0.6624693948933194
0.119006 1 1895 2859 0.0003497726477789437 0.6628191675410983
0.11902 1 1896 2859 0.0003497726477789437 0.6631689401888772
0.119058 1 1897 2859 0.0003497726477789437 0.6635187128366562
0.119076 1 1898 2859 0.0003497726477789437 0.6638684854844351
0.119107 1 1899 2859 0.0003497726477789437 0.664218258132214
0.119231 1 1900 2859 0.0003497726477789437 0.664568030779993
0.119285 1 1901 2859 0.0003497726477789437 0.664917803427772
0.119307 1 1902 2859 0.0003497726477789437 0.6652675760755509
0.119402 1 1903 2859 0.0003497726477789437 0.6656173487233298
0.119435 1 1904 2859 0.0003497726477789437 0.6659671213711088
0.119608 1 1905 2859 0.0003497726477789437 0.6663168940188877
0.119617 1 1906 2859 0.0003497726477789437 0.6666666666666666
0.119682 1 1907 2859 0.0003497726477789437 0.6670164393144457
0.119702 1 1908 2859 0.0003497726477789437 0.6673662119622246
0.119736 1 1909 2859 0.0003497726477789437 0.6677159846100035
0.119769 1 1910 2859 0.0003497726477789437 0.6680657572577824
0.119791 1 1911 2859 0.0003497726477789437 0.6684155299055614
0.119811 1 1912 2859 0.0003497726477789437 0.6687653025533403
0.119838 1 1913 2859 0.0003497726477789437 0.6691150752011192
0.119892 1 1914 2859 0.0003497726477789437 0.6694648478488983
0.119937 1 1915 2859 0.0003497726477789437 0.6698146204966772
0.119989 1 1916 2859 0.0003497726477789437 0.6701643931444561
0.120049 1 1917 2859 0.0003497726477789437 0.670514165792235
0.120054 2 1919 2859 0.0006995452955578874 0.6712137110877929
0.120059 1 1920 2859 0.0003497726477789437 0.6715634837355718
0.120066 1 1921 2859 0.0003497726477789437 0.6719132563833509
0.120314 1 1922 2859 0.0003497726477789437 0.6722630290311298
0.120509 1 1923 2859 0.0003497726477789437 0.6726128016789087
0.120516 1 1924 2859 0.0003497726477789437 0.6729625743266876
0.120542 1 1925 2859 0.0003497726477789437 0.6733123469744666
0.120575 1 1926 2859 0.0003497726477789437 0.6736621196222455
0.120605 1 1927 2859 0.0003497726477789437 0.6740118922700244
0.120618 1 1928 2859 0.0003497726477789437 0.6743616649178035
0.120639 1 1929 2859 0.0003497726477789437 0.6747114375655824
0.120699 1 1930 2859 0.0003497726477789437 0.6750612102133613
0.12073 1 1931 2859 0.0003497726477789437 0.6754109828611402
0.120751 1 1932 2859 0.0003497726477789437 0.6757607555089192
0.120777 1 1933 2859 0.0003497726477789437 0.6761105281566981
0.120808 1 1934 2859 0.0003497726477789437 0.676460300804477
0.120813 1 1935 2859 0.0003497726477789437 0.6768100734522561
0.120864 1 1936 2859 0.0003497726477789437 0.677159846100035
0.120888 1 1937 2859 0.0003497726477789437 0.6775096187478139
0.120892 1 1938 2859 0.0003497726477789437 0.6778593913955928
0.120931 1 1939 2859 0.0003497726477789437 0.6782091640433718
0.120955 1 1940 2859 0.0003497726477789437 0.6785589366911507
0.120958 1 1941 2859 0.0003497726477789437 0.6789087093389297
0.121056 1 1942 2859 0.0003497726477789437 0.6792584819867087
0.121059 1 1943 2859 0.0003497726477789437 0.6796082546344876
0.121099 1 1944 2859 0.0003497726477789437 0.6799580272822665
0.121106 1 1945 2859 0.0003497726477789437 0.6803077999300454
0.121121 1 1946 2859 0.0003497726477789437 0.6806575725778244
0.121141 1 1947 2859 0.0003497726477789437 0.6810073452256034
0.121153 1 1948 2859 0.0003497726477789437 0.6813571178733823
0.121203 1 1949 2859 0.0003497726477789437 0.6817068905211613
0.121256 1 1950 2859 0.0003497726477789437 0.6820566631689402
0.121321 1 1951 2859 0.0003497726477789437 0.6824064358167191
0.12133 1 1952 2859 0.0003497726477789437 0.682756208464498
0.121342 1 1953 2859 0.0003497726477789437 0.683105981112277
0.121347 1 1954 2859 0.0003497726477789437 0.683455753760056
0.12151 1 1955 2859 0.0003497726477789437 0.6838055264078349
0.121528 1 1956 2859 0.0003497726477789437 0.6841552990556139
0.12161 1 1957 2859 0.0003497726477789437 0.6845050717033928
0.121637 1 1958 2859 0.0003497726477789437 0.6848548443511717
0.121657 1 1959 2859 0.0003497726477789437 0.6852046169989506
0.121665 1 1960 2859 0.0003497726477789437 0.6855543896467297
0.121684 1 1961 2859 0.0003497726477789437 0.6859041622945086
0.121778 1 1962 2859 0.0003497726477789437 0.6862539349422875
0.121791 1 1963 2859 0.0003497726477789437 0.6866037075900665
0.121908 1 1964 2859 0.0003497726477789437 0.6869534802378454
0.12192 1 1965 2859 0.0003497726477789437 0.6873032528856243
0.121943 1 1966 2859 0.0003497726477789437 0.6876530255334032
0.121967 1 1967 2859 0.0003497726477789437 0.6880027981811823
0.122 1 1968 2859 0.0003497726477789437 0.6883525708289612
0.12201 1 1969 2859 0.0003497726477789437 0.6887023434767401
0.122145 1 1970 2859 0.0003497726477789437 0.6890521161245191
0.122169 1 1971 2859 0.0003497726477789437 0.689401888772298
0.122208 1 1972 2859 0.0003497726477789437 0.6897516614200769
0.122246 1 1973 2859 0.0003497726477789437 0.6901014340678558
0.122258 1 1974 2859 0.0003497726477789437 0.6904512067156349
0.122333 1 1975 2859 0.0003497726477789437 0.6908009793634138
0.122339 1 1976 2859 0.0003497726477789437 0.6911507520111927
0.122368 1 1977 2859 0.0003497726477789437 0.6915005246589717
0.122453 1 1978 2859 0.0003497726477789437 0.6918502973067506
0.122643 1 1979 2859 0.0003497726477789437 0.6922000699545295
0.122717 1 1980 2859 0.0003497726477789437 0.6925498426023085
0.122745 1 1981 2859 0.0003497726477789437 0.6928996152500875
0.122749 1 1982 2859 0.0003497726477789437 0.6932493878978664
0.122812 1 1983 2859 0.0003497726477789437 0.6935991605456453
0.123016 1 1984 2859 0.0003497726477789437 0.6939489331934243
0.123108 1 1985 2859 0.0003497726477789437 0.6942987058412032
0.12312 1 1986 2859 0.0003497726477789437 0.6946484784889821
0.123146 1 1987 2859 0.0003497726477789437 0.6949982511367611
0.123154 1 1988 2859 0.0003497726477789437 0.6953480237845401
0.123224 1 1989 2859 0.0003497726477789437 0.695697796432319
0.123316 1 1990 2859 0.0003497726477789437 0.6960475690800979
0.123337 1 1991 2859 0.0003497726477789437 0.6963973417278769
0.123423 1 1992 2859 0.0003497726477789437 0.6967471143756558
0.123477 1 1993 2859 0.0003497726477789437 0.6970968870234348
0.123501 1 1994 2859 0.0003497726477789437 0.6974466596712137
0.123553 1 1995 2859 0.0003497726477789437 0.6977964323189927
0.123597 1 1996 2859 0.0003497726477789437 0.6981462049667716
0.123617 1 1997 2859 0.0003497726477789437 0.6984959776145505
0.123641 1 1998 2859 0.0003497726477789437 0.6988457502623295
0.123714 1 1999 2859 0.0003497726477789437 0.6991955229101084
0.123768 1 2000 2859 0.0003497726477789437 0.6995452955578874
0.123773 1 2001 2859 0.0003497726477789437 0.6998950682056663
0.123774 1 2002 2859 0.0003497726477789437 0.7002448408534453
0.123778 1 2003 2859 0.0003497726477789437 0.7005946135012242
0.123947 1 2004 2859 0.0003497726477789437 0.7009443861490031
0.123955 1 2005 2859 0.0003497726477789437 0.7012941587967821
0.123956 1 2006 2859 0.0003497726477789437 0.701643931444561
0.123962 1 2007 2859 0.0003497726477789437 0.70199370409234
0.123968 1 2008 2859 0.0003497726477789437 0.7023434767401189
0.123983 1 2009 2859 0.0003497726477789437 0.7026932493878979
0.124058 1 2010 2859 0.0003497726477789437 0.7030430220356768
0.124099 1 2011 2859 0.0003497726477789437 0.7033927946834557
0.124208 1 2012 2859 0.0003497726477789437 0.7037425673312347
0.124223 1 2013 2859 0.0003497726477789437 0.7040923399790137
0.124224 1 2014 2859 0.0003497726477789437 0.7044421126267926
0.124243 1 2015 2859 0.0003497726477789437 0.7047918852745715
0.124261 1 2016 2859 0.0003497726477789437 0.7051416579223505
0.124333 1 2017 2859 0.0003497726477789437 0.7054914305701294
0.124352 1 2018 2859 0.0003497726477789437 0.7058412032179083
0.124375 1 2019 2859 0.0003497726477789437 0.7061909758656874
0.124417 1 2020 2859 0.0003497726477789437 0.7065407485134663
0.124471 1 2021 2859 0.0003497726477789437 0.7068905211612452
0.124539 1 2022 2859 0.0003497726477789437 0.7072402938090241
0.124545 1 2023 2859 0.0003497726477789437 0.7075900664568031
0.124595 1 2024 2859 0.0003497726477789437 0.707939839104582
0.124614 1 2025 2859 0.0003497726477789437 0.7082896117523609
0.124645 1 2026 2859 0.0003497726477789437 0.70863938440014
0.12476 1 2027 2859 0.0003497726477789437 0.7089891570479189
0.124768 1 2028 2859 0.0003497726477789437 0.7093389296956978
0.124774 1 2029 2859 0.0003497726477789437 0.7096887023434767
0.124876 1 2030 2859 0.0003497726477789437 0.7100384749912557
0.124938 1 2031 2859 0.0003497726477789437 0.7103882476390346
0.124957 1 2032 2859 0.0003497726477789437 0.7107380202868135
0.125013 2 2034 2859 0.0006995452955578874 0.7114375655823715
0.125138 1 2035 2859 0.0003497726477789437 0.7117873382301504
0.125142 1 2036 2859 0.0003497726477789437 0.7121371108779293
0.125234 1 2037 2859 0.0003497726477789437 0.7124868835257083
0.125339 1 2038 2859 0.0003497726477789437 0.7128366561734872
0.125353 1 2039 2859 0.0003497726477789437 0.7131864288212661
0.125362 2 2041 2859 0.0006995452955578874 0.7138859741168241
0.12553 1 2042 2859 0.0003497726477789437 0.714235746764603
0.125551 1 2043 2859 0.0003497726477789437 0.7145855194123819
0.125612 1 2044 2859 0.0003497726477789437 0.7149352920601609
0.125653 1 2045 2859 0.0003497726477789437 0.7152850647079398
0.125675 1 2046 2859 0.0003497726477789437 0.7156348373557188
0.125782 1 2047 2859 0.0003497726477789437 0.7159846100034978
0.125797 1 2048 2859 0.0003497726477789437 0.7163343826512767
0.126144 1 2049 2859 0.0003497726477789437 0.7166841552990556
0.126189 1 2050 2859 0.0003497726477789437 0.7170339279468345
0.126197 1 2051 2859 0.0003497726477789437 0.7173837005946135
0.12627 1 2052 2859 0.0003497726477789437 0.7177334732423925
0.126279 1 2053 2859 0.0003497726477789437 0.7180832458901714
0.126292 1 2054 2859 0.0003497726477789437 0.7184330185379504
0.126323 1 2055 2859 0.0003497726477789437 0.7187827911857293
0.126351 1 2056 2859 0.0003497726477789437 0.7191325638335082
0.126364 1 2057 2859 0.0003497726477789437 0.7194823364812871
0.126395 1 2058 2859 0.0003497726477789437 0.7198321091290661
0.126403 1 2059 2859 0.0003497726477789437 0.7201818817768451
0.126484 1 2060 2859 0.0003497726477789437 0.720531654424624
0.1265 1 2061 2859 0.0003497726477789437 0.720881427072403
0.126544 1 2062 2859 0.0003497726477789437 0.7212311997201819
0.126548 1 2063 2859 0.0003497726477789437 0.7215809723679608
0.126625 1 2064 2859 0.0003497726477789437 0.7219307450157397
0.126976 1 2065 2859 0.0003497726477789437 0.7222805176635188
0.127038 1 2066 2859 0.0003497726477789437 0.7226302903112977
0.127085 1 2067 2859 0.0003497726477789437 0.7229800629590766
0.127098 1 2068 2859 0.0003497726477789437 0.7233298356068556
0.127136 1 2069 2859 0.0003497726477789437 0.7236796082546345
0.127158 1 2070 2859 0.0003497726477789437 0.7240293809024134
0.127208 1 2071 2859 0.0003497726477789437 0.7243791535501923
0.127244 1 2072 2859 0.0003497726477789437 0.7247289261979714
0.127268 1 2073 2859 0.0003497726477789437 0.7250786988457503
0.127342 1 2074 2859 0.0003497726477789437 0.7254284714935292
0.127379 1 2075 2859 0.0003497726477789437 0.7257782441413082
0.127381 1 2076 2859 0.0003497726477789437 0.7261280167890871
0.127383 1 2077 2859 0.0003497726477789437 0.726477789436866
0.127402 1 2078 2859 0.0003497726477789437 0.7268275620846449
0.127406 1 2079 2859 0.0003497726477789437 0.727177334732424
0.127416 1 2080 2859 0.0003497726477789437 0.7275271073802029
0.127441 1 2081 2859 0.0003497726477789437 0.7278768800279818
0.127593 1 2082 2859 0.0003497726477789437 0.7282266526757608
0.127597 1 2083 2859 0.0003497726477789437 0.7285764253235397
0.12774 1 2084 2859 0.0003497726477789437 0.7289261979713186
0.127743 1 2085 2859 0.0003497726477789437 0.7292759706190975
0.127755 1 2086 2859 0.0003497726477789437 0.7296257432668766
0.127927 1 2087 2859 0.0003497726477789437 0.7299755159146555
0.127935 1 2088 2859 0.0003497726477789437 0.7303252885624344
0.127984 1 2089 2859 0.0003497726477789437 0.7306750612102134
0.128025 1 2090 2859 0.0003497726477789437 0.7310248338579923
0.12805 1 2091 2859 0.0003497726477789437 0.7313746065057712
0.128081 1 2092 2859 0.0003497726477789437 0.7317243791535502
0.128105 1 2093 2859 0.0003497726477789437 0.7320741518013292
0.128132 1 2094 2859 0.0003497726477789437 0.7324239244491081
0.128136 1 2095 2859 0.0003497726477789437 0.732773697096887
0.128142 1 2096 2859 0.0003497726477789437 0.7331234697446659
0.128147 1 2097 2859 0.0003497726477789437 0.7334732423924449
0.128456 1 2098 2859 0.0003497726477789437 0.7338230150402238
0.128471 1 2099 2859 0.0003497726477789437 0.7341727876880028
0.128481 1 2100 2859 0.0003497726477789437 0.7345225603357818
0.128499 1 2101 2859 0.0003497726477789437 0.7348723329835607
0.128549 1 2102 2859 0.0003497726477789437 0.7352221056313396
0.128575 1 2103 2859 0.0003497726477789437 0.7355718782791185
0.128874 1 2104 2859 0.0003497726477789437 0.7359216509268975
0.128876 1 2105 2859 0.0003497726477789437 0.7362714235746765
0.128919 1 2106 2859 0.0003497726477789437 0.7366211962224554
0.128933 1 2107 2859 0.0003497726477789437 0.7369709688702344
0.12899 1 2108 2859 0.0003497726477789437 0.7373207415180133
0.129057 1 2109 2859 0.0003497726477789437 0.7376705141657922
0.129256 1 2110 2859 0.0003497726477789437 0.7380202868135711
0.129266 1 2111 2859 0.0003497726477789437 0.7383700594613501
0.129271 1 2112 2859 0.0003497726477789437 0.7387198321091291
0.129279 1 2113 2859 0.0003497726477789437 0.739069604756908
0.129298 1 2114 2859 0.0003497726477789437 0.739419377404687
0.129303 1 2115 2859 0.0003497726477789437 0.7397691500524659
0.129344 1 2116 2859 0.0003497726477789437 0.7401189227002448
0.129355 1 2117 2859 0.0003497726477789437 0.7404686953480237
0.129427 1 2118 2859 0.0003497726477789437 0.7408184679958028
0.129563 1 2119 2859 0.0003497726477789437 0.7411682406435817
0.129571 1 2120 2859 0.0003497726477789437 0.7415180132913606
0.129588 1 2121 2859 0.0003497726477789437 0.7418677859391396
0.129645 1 2122 2859 0.0003497726477789437 0.7422175585869185
0.129647 1 2123 2859 0.0003497726477789437 0.7425673312346974
0.129666 1 2124 2859 0.0003497726477789437 0.7429171038824763
0.129677 1 2125 2859 0.0003497726477789437 0.7432668765302554
0.12968 1 2126 2859 0.0003497726477789437 0.7436166491780343
0.129715 1 2127 2859 0.0003497726477789437 0.7439664218258132
0.129717 1 2128 2859 0.0003497726477789437 0.7443161944735922
0.129733 1 2129 2859 0.0003497726477789437 0.7446659671213711
0.129845 1 2130 2859 0.0003497726477789437 0.74501573976915
0.129846 1 2131 2859 0.0003497726477789437 0.7453655124169289
0.1299 1 2132 2859 0.0003497726477789437 0.745715285064708
0.129952 1 2133 2859 0.0003497726477789437 0.7460650577124869
0.129954 1 2134 2859 0.0003497726477789437 0.7464148303602658
0.129969 1 2135 2859 0.0003497726477789437 0.7467646030080448
0.129993 1 2136 2859 0.0003497726477789437 0.7471143756558237
0.130077 1 2137 2859 0.0003497726477789437 0.7474641483036026
0.130121 1 2138 2859 0.0003497726477789437 0.7478139209513815
0.130178 1 2139 2859 0.0003497726477789437 0.7481636935991606
0.130192 1 2140 2859 0.0003497726477789437 0.7485134662469395
0.130193 1 2141 2859 0.0003497726477789437 0.7488632388947184
0.130242 1 2142 2859 0.0003497726477789437 0.7492130115424974
0.130332 1 2143 2859 0.0003497726477789437 0.7495627841902763
0.130372 1 2144 2859 0.0003497726477789437 0.7499125568380552
0.130408 1 2145 2859 0.0003497726477789437 0.7502623294858342
0.130469 1 2146 2859 0.0003497726477789437 0.7506121021336132
0.130504 1 2147 2859 0.0003497726477789437 0.7509618747813921
0.130544 1 2148 2859 0.0003497726477789437 0.751311647429171
0.13056 1 2149 2859 0.0003497726477789437 0.75166142007695
0.130571 1 2150 2859 0.0003497726477789437 0.7520111927247289
0.130617 1 2151 2859 0.0003497726477789437 0.7523609653725079
0.130831 1 2152 2859 0.0003497726477789437 0.7527107380202868
0.130861 1 2153 2859 0.0003497726477789437 0.7530605106680658
0.130899 1 2154 2859 0.0003497726477789437 0.7534102833158447
0.130957 1 2155 2859 0.0003497726477789437 0.7537600559636236
0.130971 1 2156 2859 0.0003497726477789437 0.7541098286114026
0.130983 1 2157 2859 0.0003497726477789437 0.7544596012591815
0.130999 1 2158 2859 0.0003497726477789437 0.7548093739069605
0.13101 1 2159 2859 0.0003497726477789437 0.7551591465547394
0.131078 1 2160 2859 0.0003497726477789437 0.7555089192025184
0.131118 1 2161 2859 0.0003497726477789437 0.7558586918502973
0.131142 1 2162 2859 0.0003497726477789437 0.7562084644980762
0.131345 1 2163 2859 0.0003497726477789437 0.7565582371458552
0.131493 1 2164 2859 0.0003497726477789437 0.7569080097936342
0.131532 1 2165 2859 0.0003497726477789437 0.7572577824414131
0.131556 1 2166 2859 0.0003497726477789437 0.757607555089192
0.131632 1 2167 2859 0.0003497726477789437 0.757957327736971
0.131662 1 2168 2859 0.0003497726477789437 0.7583071003847499
0.131765 1 2169 2859 0.0003497726477789437 0.7586568730325288
0.131767 1 2170 2859 0.0003497726477789437 0.7590066456803078
0.131821 1 2171 2859 0.0003497726477789437 0.7593564183280868
0.131827 1 2172 2859 0.0003497726477789437 0.7597061909758657
0.131929 1 2173 2859 0.0003497726477789437 0.7600559636236446
0.132053 1 2174 2859 0.0003497726477789437 0.7604057362714236
0.132252 1 2175 2859 0.0003497726477789437 0.7607555089192025
0.132358 1 2176 2859 0.0003497726477789437 0.7611052815669814
0.132499 1 2177 2859 0.0003497726477789437 0.7614550542147605
0.132547 1 2178 2859 0.0003497726477789437 0.7618048268625394
0.132625 1 2179 2859 0.0003497726477789437 0.7621545995103183
0.132832 1 2180 2859 0.0003497726477789437 0.7625043721580972
0.132855 1 2181 2859 0.0003497726477789437 0.7628541448058762
0.132866 1 2182 2859 0.0003497726477789437 0.7632039174536551
0.132871 1 2183 2859 0.0003497726477789437 0.763553690101434
0.13292 1 2184 2859 0.0003497726477789437 0.7639034627492131
0.132966 1 2185 2859 0.0003497726477789437 0.764253235396992
0.132968 1 2186 2859 0.0003497726477789437 0.7646030080447709
0.133069 1 2187 2859 0.0003497726477789437 0.7649527806925498
0.133071 1 2188 2859 0.0003497726477789437 0.7653025533403288
0.133119 1 2189 2859 0.0003497726477789437 0.7656523259881077
0.133121 1 2190 2859 0.0003497726477789437 0.7660020986358866
0.13318 1 2191 2859 0.0003497726477789437 0.7663518712836657
0.133325 1 2192 2859 0.0003497726477789437 0.7667016439314446
0.1334 1 2193 2859 0.0003497726477789437 0.7670514165792235
0.133413 1 2194 2859 0.0003497726477789437 0.7674011892270024
0.133435 1 2195 2859 0.0003497726477789437 0.7677509618747814
0.133518 1 2196 2859 0.0003497726477789437 0.7681007345225603
0.133565 1 2197 2859 0.0003497726477789437 0.7684505071703392
0.133573 1 2198 2859 0.0003497726477789437 0.7688002798181183
0.13359 1 2199 2859 0.0003497726477789437 0.7691500524658972
0.133621 1 2200 2859 0.0003497726477789437 0.7694998251136761
0.133635 1 2201 2859 0.0003497726477789437 0.769849597761455
0.133674 1 2202 2859 0.0003497726477789437 0.770199370409234
0.13376 1 2203 2859 0.0003497726477789437 0.7705491430570129
0.133781 1 2204 2859 0.0003497726477789437 0.7708989157047919
0.133966 1 2205 2859 0.0003497726477789437 0.7712486883525709
0.13401 1 2206 2859 0.0003497726477789437 0.7715984610003498
0.134072 1 2207 2859 0.0003497726477789437 0.7719482336481287
0.134149 1 2208 2859 0.0003497726477789437 0.7722980062959076
0.134158 1 2209 2859 0.0003497726477789437 0.7726477789436866
0.134222 1 2210 2859 0.0003497726477789437 0.7729975515914655
0.134393 1 2211 2859 0.0003497726477789437 0.7733473242392445
0.134413 1 2212 2859 0.0003497726477789437 0.7736970968870235
0.134546 1 2213 2859 0.0003497726477789437 0.7740468695348024
0.134578 1 2214 2859 0.0003497726477789437 0.7743966421825813
0.1346 1 2215 2859 0.0003497726477789437 0.7747464148303602
0.134631 1 2216 2859 0.0003497726477789437 0.7750961874781392
0.134755 1 2217 2859 0.0003497726477789437 0.7754459601259182
0.134889 1 2218 2859 0.0003497726477789437 0.7757957327736971
0.134964 1 2219 2859 0.0003497726477789437 0.7761455054214761
0.135323 1 2220 2859 0.0003497726477789437 0.776495278069255
0.135369 1 2221 2859 0.0003497726477789437 0.7768450507170339
0.135586 1 2222 2859 0.0003497726477789437 0.7771948233648128
0.135595 1 2223 2859 0.0003497726477789437 0.7775445960125918
0.1356 1 2224 2859 0.0003497726477789437 0.7778943686603708
0.135757 1 2225 2859 0.0003497726477789437 0.7782441413081497
0.13578 1 2226 2859 0.0003497726477789437 0.7785939139559287
0.135849 1 2227 2859 0.0003497726477789437 0.7789436866037076
0.135908 1 2228 2859 0.0003497726477789437 0.7792934592514865
0.135921 1 2229 2859 0.0003497726477789437 0.7796432318992654
0.135941 1 2230 2859 0.0003497726477789437 0.7799930045470445
0.136127 1 2231 2859 0.0003497726477789437 0.7803427771948234
0.13618 1 2232 2859 0.0003497726477789437 0.7806925498426023
0.136253 1 2233 2859 0.0003497726477789437 0.7810423224903813
0.136393 1 2234 2859 0.0003497726477789437 0.7813920951381602
0.136448 1 2235 2859 0.0003497726477789437 0.7817418677859391
0.136455 1 2236 2859 0.0003497726477789437 0.782091640433718
0.136535 1 2237 2859 0.0003497726477789437 0.7824414130814971
0.136652 1 2238 2859 0.0003497726477789437 0.782791185729276
0.136692 1 2239 2859 0.0003497726477789437 0.7831409583770549
0.136761 1 2240 2859 0.0003497726477789437 0.7834907310248339
0.136771 1 2241 2859 0.0003497726477789437 0.7838405036726128
0.136774 1 2242 2859 0.0003497726477789437 0.7841902763203917
0.136781 1 2243 2859 0.0003497726477789437 0.7845400489681706
0.136801 1 2244 2859 0.0003497726477789437 0.7848898216159497
0.136853 1 2245 2859 0.0003497726477789437 0.7852395942637286
0.13689 1 2246 2859 0.0003497726477789437 0.7855893669115075
0.136915 1 2247 2859 0.0003497726477789437 0.7859391395592865
0.137055 1 2248 2859 0.0003497726477789437 0.7862889122070654
0.137129 1 2249 2859 0.0003497726477789437 0.7866386848548443
0.137458 1 2250 2859 0.0003497726477789437 0.7869884575026233
0.137651 1 2251 2859 0.0003497726477789437 0.7873382301504023
0.137667 1 2252 2859 0.0003497726477789437 0.7876880027981812
0.137687 1 2253 2859 0.0003497726477789437 0.7880377754459601
0.137739 1 2254 2859 0.0003497726477789437 0.7883875480937391
0.137818 1 2255 2859 0.0003497726477789437 0.788737320741518
0.137931 1 2256 2859 0.0003497726477789437 0.789087093389297
0.137977 1 2257 2859 0.0003497726477789437 0.7894368660370759
0.138014 1 2258 2859 0.0003497726477789437 0.7897866386848549
0.138206 1 2259 2859 0.0003497726477789437 0.7901364113326338
0.138274 1 2260 2859 0.0003497726477789437 0.7904861839804127
0.138375 1 2261 2859 0.0003497726477789437 0.7908359566281917
0.138475 1 2262 2859 0.0003497726477789437 0.7911857292759706
0.138485 1 2263 2859 0.0003497726477789437 0.7915355019237496
0.138511 1 2264 2859 0.0003497726477789437 0.7918852745715285
0.138674 1 2265 2859 0.0003497726477789437 0.7922350472193075
0.138677 1 2266 2859 0.0003497726477789437 0.7925848198670864
0.138716 1 2267 2859 0.0003497726477789437 0.7929345925148653
0.13879 1 2268 2859 0.0003497726477789437 0.7932843651626443
0.138856 1 2269 2859 0.0003497726477789437 0.7936341378104232
0.138913 1 2270 2859 0.0003497726477789437 0.7939839104582022
0.139016 1 2271 2859 0.0003497726477789437 0.7943336831059811
0.139036 1 2272 2859 0.0003497726477789437 0.7946834557537601
0.139039 1 2273 2859 0.0003497726477789437 0.795033228401539
0.139113 1 2274 2859 0.0003497726477789437 0.7953830010493179
0.13952 1 2275 2859 0.0003497726477789437 0.7957327736970969
0.139566 1 2276 2859 0.0003497726477789437 0.7960825463448759
0.139569 1 2277 2859 0.0003497726477789437 0.7964323189926548
0.139643 1 2278 2859 0.0003497726477789437 0.7967820916404337
0.139693 1 2279 2859 0.0003497726477789437 0.7971318642882127
0.140015 1 2280 2859 0.0003497726477789437 0.7974816369359916
0.140032 1 2281 2859 0.0003497726477789437 0.7978314095837705
0.140194 1 2282 2859 0.0003497726477789437 0.7981811822315495
0.140259 1 2283 2859 0.0003497726477789437 0.7985309548793285
0.140341 1 2284 2859 0.0003497726477789437 0.7988807275271074
0.140372 1 2285 2859 0.0003497726477789437 0.7992305001748863
0.140482 1 2286 2859 0.0003497726477789437 0.7995802728226653
0.140518 1 2287 2859 0.0003497726477789437 0.7999300454704442
0.140633 1 2288 2859 0.0003497726477789437 0.8002798181182231
0.140758 1 2289 2859 0.0003497726477789437 0.8006295907660022
0.14082 1 2290 2859 0.0003497726477789437 0.8009793634137811
0.140836 1 2291 2859 0.0003497726477789437 0.80132913606156
0.140865 1 2292 2859 0.0003497726477789437 0.8016789087093389
0.140975 1 2293 2859 0.0003497726477789437 0.8020286813571179
0.141034 1 2294 2859 0.0003497726477789437 0.8023784540048968
0.141239 1 2295 2859 0.0003497726477789437 0.8027282266526757
0.141253 1 2296 2859 0.0003497726477789437 0.8030779993004548
0.141319 1 2297 2859 0.0003497726477789437 0.8034277719482337
0.14156 1 2298 2859 0.0003497726477789437 0.8037775445960126
0.141786 1 2299 2859 0.0003497726477789437 0.8041273172437915
0.141827 1 2300 2859 0.0003497726477789437 0.8044770898915705
0.141842 1 2301 2859 0.0003497726477789437 0.8048268625393494
0.141852 1 2302 2859 0.0003497726477789437 0.8051766351871283
0.141899 1 2303 2859 0.0003497726477789437 0.8055264078349074
0.141931 1 2304 2859 0.0003497726477789437 0.8058761804826863
0.142024 1 2305 2859 0.0003497726477789437 0.8062259531304652
0.142056 1 2306 2859 0.0003497726477789437 0.8065757257782441
0.142207 1 2307 2859 0.0003497726477789437 0.8069254984260231
0.142349 1 2308 2859 0.0003497726477789437 0.807275271073802
0.14254 1 2309 2859 0.0003497726477789437 0.807625043721581
0.142762 1 2310 2859 0.0003497726477789437 0.8079748163693599
0.142817 1 2311 2859 0.0003497726477789437 0.8083245890171389
0.142898 1 2312 2859 0.0003497726477789437 0.8086743616649178
0.142993 1 2313 2859 0.0003497726477789437 0.8090241343126967
0.143076 1 2314 2859 0.0003497726477789437 0.8093739069604757
0.143123 1 2315 2859 0.0003497726477789437 0.8097236796082546
0.143155 1 2316 2859 0.0003497726477789437 0.8100734522560336
0.143231 1 2317 2859 0.0003497726477789437 0.8104232249038125
0.143258 1 2318 2859 0.0003497726477789437 0.8107729975515915
0.143271 1 2319 2859 0.0003497726477789437 0.8111227701993704
0.143277 1 2320 2859 0.0003497726477789437 0.8114725428471493
0.143362 1 2321 2859 0.0003497726477789437 0.8118223154949283
0.143367 1 2322 2859 0.0003497726477789437 0.8121720881427072
0.143408 1 2323 2859 0.0003497726477789437 0.8125218607904862
0.143518 1 2324 2859 0.0003497726477789437 0.8128716334382651
0.143519 1 2325 2859 0.0003497726477789437 0.8132214060860441
0.14356 1 2326 2859 0.0003497726477789437 0.813571178733823
0.14366 1 2327 2859 0.0003497726477789437 0.8139209513816019
0.143795 1 2328 2859 0.0003497726477789437 0.8142707240293809
0.143819 1 2329 2859 0.0003497726477789437 0.8146204966771599
0.143857 1 2330 2859 0.0003497726477789437 0.8149702693249388
0.143909 1 2331 2859 0.0003497726477789437 0.8153200419727177
0.144048 1 2332 2859 0.0003497726477789437 0.8156698146204967
0.144126 1 2333 2859 0.0003497726477789437 0.8160195872682756
0.144156 1 2334 2859 0.0003497726477789437 0.8163693599160545
0.144269 1 2335 2859 0.0003497726477789437 0.8167191325638335
0.144337 1 2336 2859 0.0003497726477789437 0.8170689052116125
0.144346 1 2337 2859 0.0003497726477789437 0.8174186778593914
0.144441 1 2338 2859 0.0003497726477789437 0.8177684505071703
0.144475 1 2339 2859 0.0003497726477789437 0.8181182231549493
0.144496 1 2340 2859 0.0003497726477789437 0.8184679958027282
0.144561 1 2341 2859 0.0003497726477789437 0.8188177684505071
0.144735 1 2342 2859 0.0003497726477789437 0.8191675410982862
0.144911 1 2343 2859 0.0003497726477789437 0.8195173137460651
0.14501 1 2344 2859 0.0003497726477789437 0.819867086393844
0.14513 1 2345 2859 0.0003497726477789437 0.8202168590416229
0.145144 1 2346 2859 0.0003497726477789437 0.8205666316894019
0.14523 1 2347 2859 0.0003497726477789437 0.8209164043371808
0.145264 1 2348 2859 0.0003497726477789437 0.8212661769849597
0.145357 1 2349 2859 0.0003497726477789437 0.8216159496327388
0.145379 1 2350 2859 0.0003497726477789437 0.8219657222805177
0.145509 1 2351 2859 0.0003497726477789437 0.8223154949282966
0.145602 1 2352 2859 0.0003497726477789437 0.8226652675760755
0.145694 1 2353 2859 0.0003497726477789437 0.8230150402238545
0.145706 1 2354 2859 0.0003497726477789437 0.8233648128716334
0.145865 1 2355 2859 0.0003497726477789437 0.8237145855194123
0.145895 1 2356 2859 0.0003497726477789437 0.8240643581671914
0.145986 1 2357 2859 0.0003497726477789437 0.8244141308149703
0.146101 1 2358 2859 0.0003497726477789437 0.8247639034627492
0.146127 1 2359 2859 0.0003497726477789437 0.8251136761105281
0.146152 1 2360 2859 0.0003497726477789437 0.8254634487583071
0.146282 1 2361 2859 0.0003497726477789437 0.825813221406086
0.146456 1 2362 2859 0.0003497726477789437 0.826162994053865
0.146512 1 2363 2859 0.0003497726477789437 0.826512766701644
0.14655 1 2364 2859 0.0003497726477789437 0.8268625393494229
0.146709 1 2365 2859 0.0003497726477789437 0.8272123119972018
0.14671 1 2366 2859 0.0003497726477789437 0.8275620846449807
0.146807 1 2367 2859 0.0003497726477789437 0.8279118572927597
0.146887 1 2368 2859 0.0003497726477789437 0.8282616299405386
0.146903 1 2369 2859 0.0003497726477789437 0.8286114025883176
0.146989 1 2370 2859 0.0003497726477789437 0.8289611752360966
0.14707 1 2371 2859 0.0003497726477789437 0.8293109478838755
0.147117 1 2372 2859 0.0003497726477789437 0.8296607205316544
0.147128 1 2373 2859 0.0003497726477789437 0.8300104931794333
0.147202 1 2374 2859 0.0003497726477789437 0.8303602658272123
0.147204 1 2375 2859 0.0003497726477789437 0.8307100384749913
0.147289 1 2376 2859 0.0003497726477789437 0.8310598111227702
0.147322 1 2377 2859 0.0003497726477789437 0.8314095837705492
0.147368 1 2378 2859 0.0003497726477789437 0.8317593564183281
0.147571 1 2379 2859 0.0003497726477789437 0.832109129066107
0.147652 1 2380 2859 0.0003497726477789437 0.8324589017138859
0.147847 1 2381 2859 0.0003497726477789437 0.832808674361665
0.147866 1 2382 2859 0.0003497726477789437 0.8331584470094439
0.148029 1 2383 2859 0.0003497726477789437 0.8335082196572228
0.148151 1 2384 2859 0.0003497726477789437 0.8338579923050018
0.148359 1 2385 2859 0.0003497726477789437 0.8342077649527807
0.148413 1 2386 2859 0.0003497726477789437 0.8345575376005596
0.14851 1 2387 2859 0.0003497726477789437 0.8349073102483385
0.148583 1 2388 2859 0.0003497726477789437 0.8352570828961176
0.148589 1 2389 2859 0.0003497726477789437 0.8356068555438965
0.148758 1 2390 2859 0.0003497726477789437 0.8359566281916754
0.148854 1 2391 2859 0.0003497726477789437 0.8363064008394544
0.148881 1 2392 2859 0.0003497726477789437 0.8366561734872333
0.148961 1 2393 2859 0.0003497726477789437 0.8370059461350122
0.148976 1 2394 2859 0.0003497726477789437 0.8373557187827911
0.149052 1 2395 2859 0.0003497726477789437 0.8377054914305702
0.14911 1 2396 2859 0.0003497726477789437 0.8380552640783491
0.149143 1 2397 2859 0.0003497726477789437 0.838405036726128
0.149209 1 2398 2859 0.0003497726477789437 0.838754809373907
0.149222 1 2399 2859 0.0003497726477789437 0.8391045820216859
0.149257 1 2400 2859 0.0003497726477789437 0.8394543546694648
0.149353 1 2401 2859 0.0003497726477789437 0.8398041273172437
0.149359 1 2402 2859 0.0003497726477789437 0.8401538999650228
0.149368 1 2403 2859 0.0003497726477789437 0.8405036726128017
0.149376 1 2404 2859 0.0003497726477789437 0.8408534452605806
0.149431 1 2405 2859 0.0003497726477789437 0.8412032179083596
0.149443 2 2407 2859 0.0006995452955578874 0.8419027632039174
0.149452 1 2408 2859 0.0003497726477789437 0.8422525358516963
0.149501 1 2409 2859 0.0003497726477789437 0.8426023084994754
0.149525 1 2410 2859 0.0003497726477789437 0.8429520811472543
0.149639 1 2411 2859 0.0003497726477789437 0.8433018537950332
0.149643 1 2412 2859 0.0003497726477789437 0.8436516264428122
0.149703 1 2413 2859 0.0003497726477789437 0.8440013990905911
0.14974 1 2414 2859 0.0003497726477789437 0.84435117173837
0.149753 1 2415 2859 0.0003497726477789437 0.844700944386149
0.14978 1 2416 2859 0.0003497726477789437 0.845050717033928
0.149823 1 2417 2859 0.0003497726477789437 0.8454004896817069
0.149968 1 2418 2859 0.0003497726477789437 0.8457502623294858
0.150124 1 2419 2859 0.0003497726477789437 0.8461000349772648
0.150169 1 2420 2859 0.0003497726477789437 0.8464498076250437
0.150239 1 2421 2859 0.0003497726477789437 0.8467995802728226
0.150409 1 2422 2859 0.0003497726477789437 0.8471493529206016
0.150468 1 2423 2859 0.0003497726477789437 0.8474991255683806
0.150514 1 2424 2859 0.0003497726477789437 0.8478488982161595
0.150571 1 2425 2859 0.0003497726477789437 0.8481986708639384
0.150646 1 2426 2859 0.0003497726477789437 0.8485484435117174
0.150819 1 2427 2859 0.0003497726477789437 0.8488982161594963
0.150913 1 2428 2859 0.0003497726477789437 0.8492479888072753
0.151088 1 2429 2859 0.0003497726477789437 0.8495977614550542
0.151092 1 2430 2859 0.0003497726477789437 0.8499475341028332
0.151302 1 2431 2859 0.0003497726477789437 0.8502973067506121
0.151446 1 2432 2859 0.0003497726477789437 0.850647079398391
0.151451 1 2433 2859 0.0003497726477789437 0.85099685204617
0.15154 1 2434 2859 0.0003497726477789437 0.851346624693949
0.151587 1 2435 2859 0.0003497726477789437 0.8516963973417279
0.151701 1 2436 2859 0.0003497726477789437 0.8520461699895068
0.151738 1 2437 2859 0.0003497726477789437 0.8523959426372858
0.151773 1 2438 2859 0.0003497726477789437 0.8527457152850647
0.151944 1 2439 2859 0.0003497726477789437 0.8530954879328436
0.152067 1 2440 2859 0.0003497726477789437 0.8534452605806226
0.152289 1 2441 2859 0.0003497726477789437 0.8537950332284016
0.152509 1 2442 2859 0.0003497726477789437 0.8541448058761805
0.152608 1 2443 2859 0.0003497726477789437 0.8544945785239594
0.152749 1 2444 2859 0.0003497726477789437 0.8548443511717384
0.152852 1 2445 2859 0.0003497726477789437 0.8551941238195173
0.153045 1 2446 2859 0.0003497726477789437 0.8555438964672962
0.153076 1 2447 2859 0.0003497726477789437 0.8558936691150753
0.15308 1 2448 2859 0.0003497726477789437 0.8562434417628542
0.153131 1 2449 2859 0.0003497726477789437 0.8565932144106331
0.153207 1 2450 2859 0.0003497726477789437 0.856942987058412
0.153358 2 2452 2859 0.0006995452955578874 0.8576425323539699
0.153468 1 2453 2859 0.0003497726477789437 0.8579923050017488
0.153614 1 2454 2859 0.0003497726477789437 0.8583420776495279
0.153755 1 2455 2859 0.0003497726477789437 0.8586918502973068
0.153757 1 2456 2859 0.0003497726477789437 0.8590416229450857
0.153899 1 2457 2859 0.0003497726477789437 0.8593913955928646
0.154122 1 2458 2859 0.0003497726477789437 0.8597411682406436
0.154245 1 2459 2859 0.0003497726477789437 0.8600909408884225
0.15447 1 2460 2859 0.0003497726477789437 0.8604407135362014
0.154613 1 2461 2859 0.0003497726477789437 0.8607904861839805
0.154629 1 2462 2859 0.0003497726477789437 0.8611402588317594
0.154717 1 2463 2859 0.0003497726477789437 0.8614900314795383
0.154745 1 2464 2859 0.0003497726477789437 0.8618398041273172
0.154797 1 2465 2859 0.0003497726477789437 0.8621895767750962
0.154802 1 2466 2859 0.0003497726477789437 0.8625393494228751
0.154912 1 2467 2859 0.0003497726477789437 0.862889122070654
0.154962 1 2468 2859 0.0003497726477789437 0.8632388947184331
0.155052 1 2469 2859 0.0003497726477789437 0.863588667366212
0.155454 1 2470 2859 0.0003497726477789437 0.8639384400139909
0.155456 1 2471 2859 0.0003497726477789437 0.8642882126617698
0.155567 1 2472 2859 0.0003497726477789437 0.8646379853095488
0.155668 1 2473 2859 0.0003497726477789437 0.8649877579573277
0.155687 1 2474 2859 0.0003497726477789437 0.8653375306051067
0.155693 1 2475 2859 0.0003497726477789437 0.8656873032528857
0.155834 1 2476 2859 0.0003497726477789437 0.8660370759006646
0.155899 1 2477 2859 0.0003497726477789437 0.8663868485484435
0.155919 1 2478 2859 0.0003497726477789437 0.8667366211962224
0.156126 1 2479 2859 0.0003497726477789437 0.8670863938440014
0.156139 1 2480 2859 0.0003497726477789437 0.8674361664917803
0.156255 1 2481 2859 0.0003497726477789437 0.8677859391395593
0.156382 1 2482 2859 0.0003497726477789437 0.8681357117873383
0.156469 1 2483 2859 0.0003497726477789437 0.8684854844351172
0.156616 1 2484 2859 0.0003497726477789437 0.8688352570828961
0.15676 1 2485 2859 0.0003497726477789437 0.869185029730675
0.156795 1 2486 2859 0.0003497726477789437 0.869534802378454
0.156826 1 2487 2859 0.0003497726477789437 0.869884575026233
0.157356 1 2488 2859 0.0003497726477789437 0.8702343476740119
0.157404 1 2489 2859 0.0003497726477789437 0.8705841203217909
0.157427 1 2490 2859 0.0003497726477789437 0.8709338929695698
0.157555 1 2491 2859 0.0003497726477789437 0.8712836656173487
0.157674 1 2492 2859 0.0003497726477789437 0.8716334382651276
0.157843 1 2493 2859 0.0003497726477789437 0.8719832109129066
0.157902 1 2494 2859 0.0003497726477789437 0.8723329835606856
0.157922 1 2495 2859 0.0003497726477789437 0.8726827562084645
0.157973 1 2496 2859 0.0003497726477789437 0.8730325288562435
0.157975 1 2497 2859 0.0003497726477789437 0.8733823015040224
0.158102 1 2498 2859 0.0003497726477789437 0.8737320741518013
0.158124 1 2499 2859 0.0003497726477789437 0.8740818467995802
0.15835 1 2500 2859 0.0003497726477789437 0.8744316194473593
0.158487 1 2501 2859 0.0003497726477789437 0.8747813920951382
0.158854 1 2502 2859 0.0003497726477789437 0.8751311647429171
0.158934 1 2503 2859 0.0003497726477789437 0.8754809373906961
0.159022 1 2504 2859 0.0003497726477789437 0.875830710038475
0.159029 1 2505 2859 0.0003497726477789437 0.8761804826862539
0.159294 1 2506 2859 0.0003497726477789437 0.8765302553340328
0.159329 1 2507 2859 0.0003497726477789437 0.8768800279818119
0.159335 1 2508 2859 0.0003497726477789437 0.8772298006295908
0.159356 1 2509 2859 0.0003497726477789437 0.8775795732773697
0.159394 1 2510 2859 0.0003497726477789437 0.8779293459251487
0.15949 1 2511 2859 0.0003497726477789437 0.8782791185729276
0.159554 1 2512 2859 0.0003497726477789437 0.8786288912207065
0.15977 1 2513 2859 0.0003497726477789437 0.8789786638684854
0.159876 1 2514 2859 0.0003497726477789437 0.8793284365162645
0.160093 1 2515 2859 0.0003497726477789437 0.8796782091640434
0.16012 1 2516 2859 0.0003497726477789437 0.8800279818118223
0.160211 1 2517 2859 0.0003497726477789437 0.8803777544596013
0.160539 1 2518 2859 0.0003497726477789437 0.8807275271073802
0.160841 1 2519 2859 0.0003497726477789437 0.8810772997551591
0.160853 1 2520 2859 0.0003497726477789437 0.881427072402938
0.161021 1 2521 2859 0.0003497726477789437 0.8817768450507171
0.161464 1 2522 2859 0.0003497726477789437 0.882126617698496
0.161479 1 2523 2859 0.0003497726477789437 0.8824763903462749
0.161535 1 2524 2859 0.0003497726477789437 0.8828261629940539
0.16158 1 2525 2859 0.0003497726477789437 0.8831759356418328
0.161682 1 2526 2859 0.0003497726477789437 0.8835257082896117
0.161934 1 2527 2859 0.0003497726477789437 0.8838754809373907
0.161957 1 2528 2859 0.0003497726477789437 0.8842252535851697
0.16201 1 2529 2859 0.0003497726477789437 0.8845750262329486
0.162361 1 2530 2859 0.0003497726477789437 0.8849247988807275
0.162735 1 2531 2859 0.0003497726477789437 0.8852745715285064
0.162862 1 2532 2859 0.0003497726477789437 0.8856243441762854
0.162877 1 2533 2859 0.0003497726477789437 0.8859741168240644
0.162915 1 2534 2859 0.0003497726477789437 0.8863238894718433
0.163601 1 2535 2859 0.0003497726477789437 0.8866736621196223
0.163685 1 2536 2859 0.0003497726477789437 0.8870234347674012
0.163966 1 2537 2859 0.0003497726477789437 0.8873732074151801
0.164074 1 2538 2859 0.0003497726477789437 0.887722980062959
0.164145 1 2539 2859 0.0003497726477789437 0.888072752710738
0.164255 1 2540 2859 0.0003497726477789437 0.888422525358517
0.164273 1 2541 2859 0.0003497726477789437 0.8887722980062959
0.164415 1 2542 2859 0.0003497726477789437 0.8891220706540749
0.164671 1 2543 2859 0.0003497726477789437 0.8894718433018538
0.165025 1 2544 2859 0.0003497726477789437 0.8898216159496327
0.165071 1 2545 2859 0.0003497726477789437 0.8901713885974116
0.16522 1 2546 2859 0.0003497726477789437 0.8905211612451907
0.165251 1 2547 2859 0.0003497726477789437 0.8908709338929696
0.165382 1 2548 2859 0.0003497726477789437 0.8912207065407485
0.165493 1 2549 2859 0.0003497726477789437 0.8915704791885275
0.16553 1 2550 2859 0.0003497726477789437 0.8919202518363064
0.165714 1 2551 2859 0.0003497726477789437 0.8922700244840853
0.165747 1 2552 2859 0.0003497726477789437 0.8926197971318642
0.165947 1 2553 2859 0.0003497726477789437 0.8929695697796433
0.165952 1 2554 2859 0.0003497726477789437 0.8933193424274222
0.166197 1 2555 2859 0.0003497726477789437 0.8936691150752011
0.166218 1 2556 2859 0.0003497726477789437 0.8940188877229801
0.166422 1 2557 2859 0.0003497726477789437 0.894368660370759
0.166461 1 2558 2859 0.0003497726477789437 0.8947184330185379
0.166524 1 2559 2859 0.0003497726477789437 0.8950682056663168
0.166677 1 2560 2859 0.0003497726477789437 0.8954179783140959
0.166755 1 2561 2859 0.0003497726477789437 0.8957677509618748
0.166855 1 2562 2859 0.0003497726477789437 0.8961175236096537
0.166867 1 2563 2859 0.0003497726477789437 0.8964672962574327
0.166962 1 2564 2859 0.0003497726477789437 0.8968170689052116
0.167144 1 2565 2859 0.0003497726477789437 0.8971668415529905
0.167215 1 2566 2859 0.0003497726477789437 0.8975166142007694
0.16727 1 2567 2859 0.0003497726477789437 0.8978663868485485
0.16739 1 2568 2859 0.0003497726477789437 0.8982161594963274
0.167526 1 2569 2859 0.0003497726477789437 0.8985659321441063
0.167621 1 2570 2859 0.0003497726477789437 0.8989157047918853
0.16805 1 2571 2859 0.0003497726477789437 0.8992654774396642
0.168212 1 2572 2859 0.0003497726477789437 0.8996152500874431
0.168324 1 2573 2859 0.0003497726477789437 0.899965022735222
0.168591 1 2574 2859 0.0003497726477789437 0.9003147953830011
0.168796 1 2575 2859 0.0003497726477789437 0.90066456803078
0.168942 1 2576 2859 0.0003497726477789437 0.9010143406785589
0.168962 1 2577 2859 0.0003497726477789437 0.9013641133263379
0.169115 1 2578 2859 0.0003497726477789437 0.9017138859741168
0.169426 1 2579 2859 0.0003497726477789437 0.9020636586218957
0.169802 2 2581 2859 0.0006995452955578874 0.9027632039174537
0.169829 1 2582 2859 0.0003497726477789437 0.9031129765652326
0.169831 1 2583 2859 0.0003497726477789437 0.9034627492130115
0.169839 1 2584 2859 0.0003497726477789437 0.9038125218607905
0.169962 1 2585 2859 0.0003497726477789437 0.9041622945085694
0.170126 1 2586 2859 0.0003497726477789437 0.9045120671563484
0.170368 1 2587 2859 0.0003497726477789437 0.9048618398041273
0.170385 1 2588 2859 0.0003497726477789437 0.9052116124519063
0.170409 1 2589 2859 0.0003497726477789437 0.9055613850996852
0.170853 1 2590 2859 0.0003497726477789437 0.9059111577474641
0.170862 1 2591 2859 0.0003497726477789437 0.9062609303952431
0.171284 1 2592 2859 0.0003497726477789437 0.906610703043022
0.171818 1 2593 2859 0.0003497726477789437 0.906960475690801
0.17192 1 2594 2859 0.0003497726477789437 0.9073102483385799
0.172178 1 2595 2859 0.0003497726477789437 0.9076600209863589
0.172262 1 2596 2859 0.0003497726477789437 0.9080097936341378
0.17231 1 2597 2859 0.0003497726477789437 0.9083595662819167
0.172338 1 2598 2859 0.0003497726477789437 0.9087093389296957
0.172626 1 2599 2859 0.0003497726477789437 0.9090591115774747
0.172734 1 2600 2859 0.0003497726477789437 0.9094088842252536
0.173123 1 2601 2859 0.0003497726477789437 0.9097586568730325
0.173218 1 2602 2859 0.0003497726477789437 0.9101084295208115
0.17328 1 2603 2859 0.0003497726477789437 0.9104582021685904
0.173348 1 2604 2859 0.0003497726477789437 0.9108079748163693
0.173438 1 2605 2859 0.0003497726477789437 0.9111577474641483
0.173493 1 2606 2859 0.0003497726477789437 0.9115075201119273
0.173522 1 2607 2859 0.0003497726477789437 0.9118572927597062
0.174061 1 2608 2859 0.0003497726477789437 0.9122070654074851
0.174115 1 2609 2859 0.0003497726477789437 0.9125568380552641
0.174277 1 2610 2859 0.0003497726477789437 0.912906610703043
0.174306 1 2611 2859 0.0003497726477789437 0.9132563833508219
0.174429 1 2612 2859 0.0003497726477789437 0.913606155998601
0.174639 1 2613 2859 0.0003497726477789437 0.9139559286463799
0.175186 1 2614 2859 0.0003497726477789437 0.9143057012941588
0.175204 1 2615 2859 0.0003497726477789437 0.9146554739419377
0.175314 1 2616 2859 0.0003497726477789437 0.9150052465897167
0.175398 1 2617 2859 0.0003497726477789437 0.9153550192374956
0.17544 1 2618 2859 0.0003497726477789437 0.9157047918852745
0.175618 1 2619 2859 0.0003497726477789437 0.9160545645330536
0.176796 1 2620 2859 0.0003497726477789437 0.9164043371808325
0.177588 1 2621 2859 0.0003497726477789437 0.9167541098286114
0.177625 1 2622 2859 0.0003497726477789437 0.9171038824763903
0.177739 1 2623 2859 0.0003497726477789437 0.9174536551241693
0.17777 1 2624 2859 0.0003497726477789437 0.9178034277719482
0.177792 1 2625 2859 0.0003497726477789437 0.9181532004197271
0.17787 1 2626 2859 0.0003497726477789437 0.9185029730675062
0.177935 1 2627 2859 0.0003497726477789437 0.9188527457152851
0.178128 1 2628 2859 0.0003497726477789437 0.919202518363064
0.17823 1 2629 2859 0.0003497726477789437 0.9195522910108429
0.178268 1 2630 2859 0.0003497726477789437 0.9199020636586219
0.178311 1 2631 2859 0.0003497726477789437 0.9202518363064008
0.17838 1 2632 2859 0.0003497726477789437 0.9206016089541798
0.178422 1 2633 2859 0.0003497726477789437 0.9209513816019588
0.178601 1 2634 2859 0.0003497726477789437 0.9213011542497377
0.179035 1 2635 2859 0.0003497726477789437 0.9216509268975166
0.179226 1 2636 2859 0.0003497726477789437 0.9220006995452955
0.179635 1 2637 2859 0.0003497726477789437 0.9223504721930745
0.180064 1 2638 2859 0.0003497726477789437 0.9227002448408534
0.180126 1 2639 2859 0.0003497726477789437 0.9230500174886324
0.180404 1 2640 2859 0.0003497726477789437 0.9233997901364114
0.180627 1 2641 2859 0.0003497726477789437 0.9237495627841903
0.181169 1 2642 2859 0.0003497726477789437 0.9240993354319692
0.18153 1 2643 2859 0.0003497726477789437 0.9244491080797481
0.181657 1 2644 2859 0.0003497726477789437 0.9247988807275271
0.1819 1 2645 2859 0.0003497726477789437 0.925148653375306
0.18205 1 2646 2859 0.0003497726477789437 0.925498426023085
0.182091 1 2647 2859 0.0003497726477789437 0.925848198670864
0.182111 1 2648 2859 0.0003497726477789437 0.9261979713186429
0.182302 1 2649 2859 0.0003497726477789437 0.9265477439664218
0.182464 1 2650 2859 0.0003497726477789437 0.9268975166142007
0.182728 1 2651 2859 0.0003497726477789437 0.9272472892619797
0.183528 1 2652 2859 0.0003497726477789437 0.9275970619097587
0.183878 1 2653 2859 0.0003497726477789437 0.9279468345575376
0.184458 1 2654 2859 0.0003497726477789437 0.9282966072053166
0.184973 1 2655 2859 0.0003497726477789437 0.9286463798530955
0.185409 1 2656 2859 0.0003497726477789437 0.9289961525008744
0.185617 1 2657 2859 0.0003497726477789437 0.9293459251486533
0.185618 1 2658 2859 0.0003497726477789437 0.9296956977964324
0.18621 1 2659 2859 0.0003497726477789437 0.9300454704442113
0.18633 1 2660 2859 0.0003497726477789437 0.9303952430919902
0.186662 1 2661 2859 0.0003497726477789437 0.9307450157397692
0.187554 1 2662 2859 0.0003497726477789437 0.9310947883875481
0.188091 1 2663 2859 0.0003497726477789437 0.931444561035327
0.188128 1 2664 2859 0.0003497726477789437 0.9317943336831059
0.188152 1 2665 2859 0.0003497726477789437 0.932144106330885
0.188367 1 2666 2859 0.0003497726477789437 0.9324938789786639
0.188465 1 2667 2859 0.0003497726477789437 0.9328436516264428
0.188486 1 2668 2859 0.0003497726477789437 0.9331934242742218
0.189045 1 2669 2859 0.0003497726477789437 0.9335431969220007
0.189296 1 2670 2859 0.0003497726477789437 0.9338929695697796
0.189459 1 2671 2859 0.0003497726477789437 0.9342427422175585
0.18996 1 2672 2859 0.0003497726477789437 0.9345925148653376
0.190049 1 2673 2859 0.0003497726477789437 0.9349422875131165
0.190349 1 2674 2859 0.0003497726477789437 0.9352920601608954
0.190583 1 2675 2859 0.0003497726477789437 0.9356418328086744
0.190807 1 2676 2859 0.0003497726477789437 0.9359916054564533
0.191208 1 2677 2859 0.0003497726477789437 0.9363413781042322
0.191237 1 2678 2859 0.0003497726477789437 0.9366911507520111
0.19194 1 2679 2859 0.0003497726477789437 0.9370409233997902
0.192056 1 2680 2859 0.0003497726477789437 0.9373906960475691
0.19258 1 2681 2859 0.0003497726477789437 0.937740468695348
0.193047 1 2682 2859 0.0003497726477789437 0.938090241343127
0.193151 1 2683 2859 0.0003497726477789437 0.9384400139909059
0.193411 1 2684 2859 0.0003497726477789437 0.9387897866386848
0.19354 1 2685 2859 0.0003497726477789437 0.9391395592864638
0.193672 1 2686 2859 0.0003497726477789437 0.9394893319342428
0.193795 1 2687 2859 0.0003497726477789437 0.9398391045820217
0.19389 1 2688 2859 0.0003497726477789437 0.9401888772298006
0.194107 1 2689 2859 0.0003497726477789437 0.9405386498775796
0.19423 1 2690 2859 0.0003497726477789437 0.9408884225253585
0.194318 1 2691 2859 0.0003497726477789437 0.9412381951731374
0.194456 1 2692 2859 0.0003497726477789437 0.9415879678209164
0.195125 1 2693 2859 0.0003497726477789437 0.9419377404686954
0.195383 1 2694 2859 0.0003497726477789437 0.9422875131164743
0.195602 1 2695 2859 0.0003497726477789437 0.9426372857642532
0.195924 1 2696 2859 0.0003497726477789437 0.9429870584120322
0.19597 1 2697 2859 0.0003497726477789437 0.9433368310598111
0.196347 1 2698 2859 0.0003497726477789437 0.94368660370759
0.196996 1 2699 2859 0.0003497726477789437 0.944036376355369
0.197231 1 2700 2859 0.0003497726477789437 0.944386149003148
0.197321 1 2701 2859 0.0003497726477789437 0.9447359216509269
0.197724 1 2702 2859 0.0003497726477789437 0.9450856942987058
0.198033 1 2703 2859 0.0003497726477789437 0.9454354669464848
0.198323 1 2704 2859 0.0003497726477789437 0.9457852395942637
0.198385 1 2705 2859 0.0003497726477789437 0.9461350122420427
0.198665 1 2706 2859 0.0003497726477789437 0.9464847848898216
0.19876 1 2707 2859 0.0003497726477789437 0.9468345575376006
0.19912 1 2708 2859 0.0003497726477789437 0.9471843301853795
0.19933 1 2709 2859 0.0003497726477789437 0.9475341028331584
0.199625 1 2710 2859 0.0003497726477789437 0.9478838754809374
0.201145 1 2711 2859 0.0003497726477789437 0.9482336481287164
0.201267 1 2712 2859 0.0003497726477789437 0.9485834207764953
0.201487 1 2713 2859 0.0003497726477789437 0.9489331934242742
0.201551 1 2714 2859 0.0003497726477789437 0.9492829660720532
0.202882 1 2715 2859 0.0003497726477789437 0.9496327387198321
0.202903 1 2716 2859 0.0003497726477789437 0.949982511367611
0.203288 1 2717 2859 0.0003497726477789437 0.95033228401539
0.203753 1 2718 2859 0.0003497726477789437 0.950682056663169
0.203993 1 2719 2859 0.0003497726477789437 0.9510318293109479
0.204694 1 2720 2859 0.0003497726477789437 0.9513816019587268
0.204792 1 2721 2859 0.0003497726477789437 0.9517313746065058
0.205493 1 2722 2859 0.0003497726477789437 0.9520811472542847
0.205733 1 2723 2859 0.0003497726477789437 0.9524309199020636
0.206277 1 2724 2859 0.0003497726477789437 0.9527806925498427
0.207183 1 2725 2859 0.0003497726477789437 0.9531304651976216
0.207329 1 2726 2859 0.0003497726477789437 0.9534802378454005
0.207382 1 2727 2859 0.0003497726477789437 0.9538300104931794
0.207489 1 2728 2859 0.0003497726477789437 0.9541797831409584
0.207767 1 2729 2859 0.0003497726477789437 0.9545295557887373
0.207993 1 2730 2859 0.0003497726477789437 0.9548793284365162
0.208347 1 2731 2859 0.0003497726477789437 0.9552291010842953
0.208546 1 2732 2859 0.0003497726477789437 0.9555788737320742
0.20855 1 2733 2859 0.0003497726477789437 0.9559286463798531
0.208991 1 2734 2859 0.0003497726477789437 0.956278419027632
0.209318 1 2735 2859 0.0003497726477789437 0.956628191675411
0.209748 1 2736 2859 0.0003497726477789437 0.9569779643231899
0.209782 1 2737 2859 0.0003497726477789437 0.9573277369709688
0.209965 1 2738 2859 0.0003497726477789437 0.9576775096187479
0.210072 1 2739 2859 0.0003497726477789437 0.9580272822665268
0.210154 1 2740 2859 0.0003497726477789437 0.9583770549143057
0.210396 1 2741 2859 0.0003497726477789437 0.9587268275620846
0.210983 1 2742 2859 0.0003497726477789437 0.9590766002098636
0.211452 1 2743 2859 0.0003497726477789437 0.9594263728576425
0.211504 1 2744 2859 0.0003497726477789437 0.9597761455054215
0.211537 1 2745 2859 0.0003497726477789437 0.9601259181532005
0.211634 1 2746 2859 0.0003497726477789437 0.9604756908009794
0.212236 1 2747 2859 0.0003497726477789437 0.9608254634487583
0.213022 1 2748 2859 0.0003497726477789437 0.9611752360965372
0.215353 1 2749 2859 0.0003497726477789437 0.9615250087443162
0.215678 1 2750 2859 0.0003497726477789437 0.9618747813920951
0.215765 1 2751 2859 0.0003497726477789437 0.9622245540398741
0.215913 1 2752 2859 0.0003497726477789437 0.962574326687653
0.216113 1 2753 2859 0.0003497726477789437 0.962924099335432
0.216141 1 2754 2859 0.0003497726477789437 0.9632738719832109
0.217163 1 2755 2859 0.0003497726477789437 0.9636236446309898
0.217644 1 2756 2859 0.0003497726477789437 0.9639734172787688
0.217924 1 2757 2859 0.0003497726477789437 0.9643231899265478
0.219219 1 2758 2859 0.0003497726477789437 0.9646729625743267
0.220058 1 2759 2859 0.0003497726477789437 0.9650227352221056
0.220472 1 2760 2859 0.0003497726477789437 0.9653725078698846
0.221117 1 2761 2859 0.0003497726477789437 0.9657222805176635
0.221313 1 2762 2859 0.0003497726477789437 0.9660720531654424
0.221414 1 2763 2859 0.0003497726477789437 0.9664218258132214
0.221567 1 2764 2859 0.0003497726477789437 0.9667715984610004
0.22258 1 2765 2859 0.0003497726477789437 0.9671213711087793
0.223013 1 2766 2859 0.0003497726477789437 0.9674711437565582
0.223048 1 2767 2859 0.0003497726477789437 0.9678209164043372
0.223316 1 2768 2859 0.0003497726477789437 0.9681706890521161
0.225376 1 2769 2859 0.0003497726477789437 0.968520461699895
0.226403 1 2770 2859 0.0003497726477789437 0.968870234347674
0.226646 1 2771 2859 0.0003497726477789437 0.969220006995453
0.227074 1 2772 2859 0.0003497726477789437 0.9695697796432319
0.228012 1 2773 2859 0.0003497726477789437 0.9699195522910108
0.228097 1 2774 2859 0.0003497726477789437 0.9702693249387898
0.229067 1 2775 2859 0.0003497726477789437 0.9706190975865687
0.22912 1 2776 2859 0.0003497726477789437 0.9709688702343476
0.229192 1 2777 2859 0.0003497726477789437 0.9713186428821267
0.229224 1 2778 2859 0.0003497726477789437 0.9716684155299056
0.229972 1 2779 2859 0.0003497726477789437 0.9720181881776845
0.230035 1 2780 2859 0.0003497726477789437 0.9723679608254634
0.230076 1 2781 2859 0.0003497726477789437 0.9727177334732424
0.230252 1 2782 2859 0.0003497726477789437 0.9730675061210213
0.231035 1 2783 2859 0.0003497726477789437 0.9734172787688002
0.231087 1 2784 2859 0.0003497726477789437 0.9737670514165793
0.231215 1 2785 2859 0.0003497726477789437 0.9741168240643582
0.231393 1 2786 2859 0.0003497726477789437 0.9744665967121371
0.233167 1 2787 2859 0.0003497726477789437 0.974816369359916
0.233203 1 2788 2859 0.0003497726477789437 0.975166142007695
0.233833 1 2789 2859 0.0003497726477789437 0.9755159146554739
0.234393 1 2790 2859 0.0003497726477789437 0.9758656873032528
0.235304 1 2791 2859 0.0003497726477789437 0.9762154599510319
0.235307 1 2792 2859 0.0003497726477789437 0.9765652325988108
0.235516 1 2793 2859 0.0003497726477789437 0.9769150052465897
0.236499 1 2794 2859 0.0003497726477789437 0.9772647778943686
0.236763 1 2795 2859 0.0003497726477789437 0.9776145505421476
0.239923 1 2796 2859 0.0003497726477789437 0.9779643231899265
0.24207 1 2797 2859 0.0003497726477789437 0.9783140958377055
0.242828 1 2798 2859 0.0003497726477789437 0.9786638684854845
0.243732 1 2799 2859 0.0003497726477789437 0.9790136411332634
0.244006 1 2800 2859 0.0003497726477789437 0.9793634137810423
0.246298 1 2801 2859 0.0003497726477789437 0.9797131864288212
0.248329 1 2802 2859 0.0003497726477789437 0.9800629590766002
0.249373 1 2803 2859 0.0003497726477789437 0.9804127317243791
0.249861 1 2804 2859 0.0003497726477789437 0.9807625043721581
0.250151 1 2805 2859 0.0003497726477789437 0.9811122770199371
0.250688 1 2806 2859 0.0003497726477789437 0.981462049667716
0.251792 1 2807 2859 0.0003497726477789437 0.9818118223154949
0.25238 1 2808 2859 0.0003497726477789437 0.9821615949632738
0.253362 1 2809 2859 0.0003497726477789437 0.9825113676110528
0.254822 1 2810 2859 0.0003497726477789437 0.9828611402588318
0.255114 1 2811 2859 0.0003497726477789437 0.9832109129066107
0.255793 1 2812 2859 0.0003497726477789437 0.9835606855543897
0.257841 1 2813 2859 0.0003497726477789437 0.9839104582021686
0.259372 1 2814 2859 0.0003497726477789437 0.9842602308499475
0.259702 1 2815 2859 0.0003497726477789437 0.9846100034977264
0.260466 1 2816 2859 0.0003497726477789437 0.9849597761455055
0.260751 1 2817 2859 0.0003497726477789437 0.9853095487932844
0.261533 1 2818 2859 0.0003497726477789437 0.9856593214410633
0.264086 1 2819 2859 0.0003497726477789437 0.9860090940888423
0.266746 1 2820 2859 0.0003497726477789437 0.9863588667366212
0.269639 1 2821 2859 0.0003497726477789437 0.9867086393844001
0.270916 1 2822 2859 0.0003497726477789437 0.987058412032179
0.272483 1 2823 2859 0.0003497726477789437 0.9874081846799581
0.272656 1 2824 2859 0.0003497726477789437 0.987757957327737
0.272966 1 2825 2859 0.0003497726477789437 0.9881077299755159
0.274204 1 2826 2859 0.0003497726477789437 0.9884575026232949
0.274592 1 2827 2859 0.0003497726477789437 0.9888072752710738
0.275038 1 2828 2859 0.0003497726477789437 0.9891570479188527
0.276342 1 2829 2859 0.0003497726477789437 0.9895068205666316
0.284967 1 2830 2859 0.0003497726477789437 0.9898565932144107
0.285182 1 2831 2859 0.0003497726477789437 0.9902063658621896
0.285817 1 2832 2859 0.0003497726477789437 0.9905561385099685
0.288048 1 2833 2859 0.0003497726477789437 0.9909059111577475
0.288532 1 2834 2859 0.0003497726477789437 0.9912556838055264
0.289309 1 2835 2859 0.0003497726477789437 0.9916054564533053
0.289962 1 2836 2859 0.0003497726477789437 0.9919552291010842
0.291708 1 2837 2859 0.0003497726477789437 0.9923050017488633
0.292284 1 2838 2859 0.0003497726477789437 0.9926547743966422
0.295289 1 2839 2859 0.0003497726477789437 0.9930045470444211
0.297443 1 2840 2859 0.0003497726477789437 0.9933543196922001
0.299898 1 2841 2859 0.0003497726477789437 0.993704092339979
0.300553 1 2842 2859 0.0003497726477789437 0.9940538649877579
0.301801 1 2843 2859 0.0003497726477789437 0.9944036376355369
0.304268 1 2844 2859 0.0003497726477789437 0.9947534102833159
0.307207 1 2845 2859 0.0003497726477789437 0.9951031829310948
0.312021 1 2846 2859 0.0003497726477789437 0.9954529555788737
0.31627 1 2847 2859 0.0003497726477789437 0.9958027282266527
0.319087 1 2848 2859 0.0003497726477789437 0.9961525008744316
0.319798 1 2849 2859 0.0003497726477789437 0.9965022735222105
0.32077 1 2850 2859 0.0003497726477789437 0.9968520461699895
0.323364 1 2851 2859 0.0003497726477789437 0.9972018188177685
0.331061 1 2852 2859 0.0003497726477789437 0.9975515914655474
0.3406 1 2853 2859 0.0003497726477789437 0.9979013641133263
0.346575 1 2854 2859 0.0003497726477789437 0.9982511367611053
0.355831 1 2855 2859 0.0003497726477789437 0.9986009094088842
0.360287 1 2856 2859 0.0003497726477789437 0.9989506820566632
0.365851 1 2857 2859 0.0003497726477789437 0.9993004547044421
0.366559 1 2858 2859 0.0003497726477789437 0.9996502273522211
0.427181 1 2859 2859 0.0003497726477789437 1.0


==> plots/flask_cdf/data/cdf_2_small_torchserve.txt <==
0.0 1 1 2868 0.0003486750348675035 0.0003486750348675035
0.0281689 1 2 2868 0.0003486750348675035 0.000697350069735007
0.0283875 1 3 2868 0.0003486750348675035 0.0010460251046025104
0.0284767 1 4 2868 0.0003486750348675035 0.001394700139470014
0.0290618 1 5 2868 0.0003486750348675035 0.0017433751743375174
0.0297942 1 6 2868 0.0003486750348675035 0.0020920502092050207
0.0307724 1 7 2868 0.0003486750348675035 0.0024407252440725243
0.0308926 1 8 2868 0.0003486750348675035 0.002789400278940028
0.0315931 1 9 2868 0.0003486750348675035 0.0031380753138075313
0.0318756 1 10 2868 0.0003486750348675035 0.003486750348675035
0.033215 1 11 2868 0.0003486750348675035 0.0038354253835425384
0.0342319 1 12 2868 0.0003486750348675035 0.0041841004184100415
0.0343704 1 13 2868 0.0003486750348675035 0.004532775453277545
0.0344107 1 14 2868 0.0003486750348675035 0.0048814504881450485
0.0345905 1 15 2868 0.0003486750348675035 0.005230125523012552
0.0349662 1 16 2868 0.0003486750348675035 0.005578800557880056
0.0351107 1 17 2868 0.0003486750348675035 0.005927475592747559
0.0353818 1 18 2868 0.0003486750348675035 0.006276150627615063
0.0356104 1 19 2868 0.0003486750348675035 0.006624825662482566
0.0357444 1 20 2868 0.0003486750348675035 0.00697350069735007
0.0359044 1 21 2868 0.0003486750348675035 0.007322175732217573
0.0362837 1 22 2868 0.0003486750348675035 0.007670850767085077
0.0364444 1 23 2868 0.0003486750348675035 0.00801952580195258
0.0374815 1 24 2868 0.0003486750348675035 0.008368200836820083
0.037617 1 25 2868 0.0003486750348675035 0.008716875871687587
0.0376847 1 26 2868 0.0003486750348675035 0.00906555090655509
0.0376952 1 27 2868 0.0003486750348675035 0.009414225941422594
0.0377364 1 28 2868 0.0003486750348675035 0.009762900976290097
0.0377476 1 29 2868 0.0003486750348675035 0.010111576011157601
0.0381229 1 30 2868 0.0003486750348675035 0.010460251046025104
0.0382006 1 31 2868 0.0003486750348675035 0.010808926080892609
0.0382497 1 32 2868 0.0003486750348675035 0.011157601115760111
0.0385332 1 33 2868 0.0003486750348675035 0.011506276150627616
0.0387189 1 34 2868 0.0003486750348675035 0.011854951185495118
0.0393128 1 35 2868 0.0003486750348675035 0.012203626220362623
0.0393713 1 36 2868 0.0003486750348675035 0.012552301255230125
0.0397656 1 37 2868 0.0003486750348675035 0.01290097629009763
0.0398118 1 38 2868 0.0003486750348675035 0.013249651324965132
0.0399246 1 39 2868 0.0003486750348675035 0.013598326359832637
0.0400684 1 40 2868 0.0003486750348675035 0.01394700139470014
0.0401404 1 41 2868 0.0003486750348675035 0.014295676429567642
0.0403979 1 42 2868 0.0003486750348675035 0.014644351464435146
0.0405002 1 43 2868 0.0003486750348675035 0.01499302649930265
0.0407274 1 44 2868 0.0003486750348675035 0.015341701534170154
0.0407717 1 45 2868 0.0003486750348675035 0.015690376569037656
0.0408847 1 46 2868 0.0003486750348675035 0.01603905160390516
0.040935 1 47 2868 0.0003486750348675035 0.016387726638772665
0.0410109 1 48 2868 0.0003486750348675035 0.016736401673640166
0.0410483 1 49 2868 0.0003486750348675035 0.01708507670850767
0.041137 1 50 2868 0.0003486750348675035 0.017433751743375175
0.0414274 1 51 2868 0.0003486750348675035 0.01778242677824268
0.0415034 1 52 2868 0.0003486750348675035 0.01813110181311018
0.0416594 1 53 2868 0.0003486750348675035 0.018479776847977684
0.042654 1 54 2868 0.0003486750348675035 0.01882845188284519
0.0427039 1 55 2868 0.0003486750348675035 0.019177126917712693
0.0427959 1 56 2868 0.0003486750348675035 0.019525801952580194
0.0428696 1 57 2868 0.0003486750348675035 0.0198744769874477
0.0430984 1 58 2868 0.0003486750348675035 0.020223152022315203
0.0431199 1 59 2868 0.0003486750348675035 0.020571827057182707
0.0435164 1 60 2868 0.0003486750348675035 0.02092050209205021
0.0437388 1 61 2868 0.0003486750348675035 0.021269177126917713
0.0437627 1 62 2868 0.0003486750348675035 0.021617852161785217
0.0440412 1 63 2868 0.0003486750348675035 0.021966527196652718
0.0441444 1 64 2868 0.0003486750348675035 0.022315202231520222
0.04423 1 65 2868 0.0003486750348675035 0.022663877266387727
0.0443056 1 66 2868 0.0003486750348675035 0.02301255230125523
0.0445776 1 67 2868 0.0003486750348675035 0.023361227336122732
0.0448277 1 68 2868 0.0003486750348675035 0.023709902370990237
0.0448575 1 69 2868 0.0003486750348675035 0.02405857740585774
0.0449307 1 70 2868 0.0003486750348675035 0.024407252440725245
0.0450232 1 71 2868 0.0003486750348675035 0.024755927475592746
0.0450523 1 72 2868 0.0003486750348675035 0.02510460251046025
0.0451257 1 73 2868 0.0003486750348675035 0.025453277545327755
0.0452316 1 74 2868 0.0003486750348675035 0.02580195258019526
0.045378 1 75 2868 0.0003486750348675035 0.02615062761506276
0.0455232 1 76 2868 0.0003486750348675035 0.026499302649930265
0.0456536 1 77 2868 0.0003486750348675035 0.02684797768479777
0.045799 1 78 2868 0.0003486750348675035 0.027196652719665274
0.0458114 1 79 2868 0.0003486750348675035 0.027545327754532774
0.0458968 1 80 2868 0.0003486750348675035 0.02789400278940028
0.0462968 1 81 2868 0.0003486750348675035 0.028242677824267783
0.0463483 1 82 2868 0.0003486750348675035 0.028591352859135284
0.04635 1 83 2868 0.0003486750348675035 0.02894002789400279
0.046422 1 84 2868 0.0003486750348675035 0.029288702928870293
0.046427 1 85 2868 0.0003486750348675035 0.029637377963737797
0.0464804 1 86 2868 0.0003486750348675035 0.0299860529986053
0.0465288 1 87 2868 0.0003486750348675035 0.030334728033472803
0.0465386 1 88 2868 0.0003486750348675035 0.030683403068340307
0.0467906 1 89 2868 0.0003486750348675035 0.03103207810320781
0.0468149 1 90 2868 0.0003486750348675035 0.03138075313807531
0.0468819 1 91 2868 0.0003486750348675035 0.03172942817294282
0.0469713 1 92 2868 0.0003486750348675035 0.03207810320781032
0.0471978 1 93 2868 0.0003486750348675035 0.032426778242677826
0.0472589 1 94 2868 0.0003486750348675035 0.03277545327754533
0.0475118 1 95 2868 0.0003486750348675035 0.033124128312412834
0.0475917 1 96 2868 0.0003486750348675035 0.03347280334728033
0.0476859 1 97 2868 0.0003486750348675035 0.033821478382147836
0.0477207 1 98 2868 0.0003486750348675035 0.03417015341701534
0.0477798 1 99 2868 0.0003486750348675035 0.034518828451882845
0.0478294 1 100 2868 0.0003486750348675035 0.03486750348675035
0.0478396 1 101 2868 0.0003486750348675035 0.035216178521617854
0.0478866 1 102 2868 0.0003486750348675035 0.03556485355648536
0.0479419 1 103 2868 0.0003486750348675035 0.035913528591352856
0.047967 1 104 2868 0.0003486750348675035 0.03626220362622036
0.0479677 1 105 2868 0.0003486750348675035 0.036610878661087864
0.048182 1 106 2868 0.0003486750348675035 0.03695955369595537
0.0482039 1 107 2868 0.0003486750348675035 0.03730822873082287
0.0482042 1 108 2868 0.0003486750348675035 0.03765690376569038
0.0483241 1 109 2868 0.0003486750348675035 0.03800557880055788
0.0483527 1 110 2868 0.0003486750348675035 0.038354253835425386
0.0483561 1 111 2868 0.0003486750348675035 0.038702928870292884
0.0488427 1 112 2868 0.0003486750348675035 0.03905160390516039
0.0489037 1 113 2868 0.0003486750348675035 0.03940027894002789
0.0490544 1 114 2868 0.0003486750348675035 0.0397489539748954
0.0490627 1 115 2868 0.0003486750348675035 0.0400976290097629
0.0490906 1 116 2868 0.0003486750348675035 0.040446304044630406
0.0490952 1 117 2868 0.0003486750348675035 0.04079497907949791
0.0491073 1 118 2868 0.0003486750348675035 0.041143654114365415
0.0492911 1 119 2868 0.0003486750348675035 0.04149232914923291
0.0495191 1 120 2868 0.0003486750348675035 0.04184100418410042
0.0496001 1 121 2868 0.0003486750348675035 0.04218967921896792
0.0496533 1 122 2868 0.0003486750348675035 0.042538354253835425
0.049809 1 123 2868 0.0003486750348675035 0.04288702928870293
0.0500283 1 124 2868 0.0003486750348675035 0.043235704323570434
0.0500336 1 125 2868 0.0003486750348675035 0.04358437935843794
0.0500426 1 126 2868 0.0003486750348675035 0.043933054393305436
0.050046 1 127 2868 0.0003486750348675035 0.04428172942817294
0.0500467 1 128 2868 0.0003486750348675035 0.044630404463040445
0.0500884 1 129 2868 0.0003486750348675035 0.04497907949790795
0.0501018 1 130 2868 0.0003486750348675035 0.045327754532775454
0.0501394 1 131 2868 0.0003486750348675035 0.04567642956764296
0.0502195 1 132 2868 0.0003486750348675035 0.04602510460251046
0.0502307 1 133 2868 0.0003486750348675035 0.04637377963737797
0.0502374 1 134 2868 0.0003486750348675035 0.046722454672245464
0.0502393 1 135 2868 0.0003486750348675035 0.04707112970711297
0.0503471 1 136 2868 0.0003486750348675035 0.04741980474198047
0.0504293 1 137 2868 0.0003486750348675035 0.04776847977684798
0.0504751 1 138 2868 0.0003486750348675035 0.04811715481171548
0.0505292 1 139 2868 0.0003486750348675035 0.048465829846582986
0.0505447 1 140 2868 0.0003486750348675035 0.04881450488145049
0.0506852 1 141 2868 0.0003486750348675035 0.049163179916317995
0.0507603 1 142 2868 0.0003486750348675035 0.04951185495118549
0.050761 1 143 2868 0.0003486750348675035 0.049860529986053
0.0508053 1 144 2868 0.0003486750348675035 0.0502092050209205
0.0508759 1 145 2868 0.0003486750348675035 0.050557880055788006
0.0509102 1 146 2868 0.0003486750348675035 0.05090655509065551
0.050916 1 147 2868 0.0003486750348675035 0.051255230125523014
0.0510373 1 148 2868 0.0003486750348675035 0.05160390516039052
0.0510805 1 149 2868 0.0003486750348675035 0.051952580195258016
0.0513239 1 150 2868 0.0003486750348675035 0.05230125523012552
0.0514889 1 151 2868 0.0003486750348675035 0.052649930264993025
0.0515215 1 152 2868 0.0003486750348675035 0.05299860529986053
0.0515583 1 153 2868 0.0003486750348675035 0.053347280334728034
0.0516124 1 154 2868 0.0003486750348675035 0.05369595536959554
0.0516601 1 155 2868 0.0003486750348675035 0.05404463040446304
0.0518587 1 156 2868 0.0003486750348675035 0.05439330543933055
0.0518601 1 157 2868 0.0003486750348675035 0.054741980474198045
0.0519109 1 158 2868 0.0003486750348675035 0.05509065550906555
0.0519605 1 159 2868 0.0003486750348675035 0.05543933054393305
0.0520606 1 160 2868 0.0003486750348675035 0.05578800557880056
0.0520899 1 161 2868 0.0003486750348675035 0.05613668061366806
0.0521023 1 162 2868 0.0003486750348675035 0.056485355648535567
0.0521152 1 163 2868 0.0003486750348675035 0.05683403068340307
0.0521178 1 164 2868 0.0003486750348675035 0.05718270571827057
0.0522139 1 165 2868 0.0003486750348675035 0.05753138075313807
0.0522165 1 166 2868 0.0003486750348675035 0.05788005578800558
0.052237 1 167 2868 0.0003486750348675035 0.05822873082287308
0.0523574 1 168 2868 0.0003486750348675035 0.058577405857740586
0.0525508 1 169 2868 0.0003486750348675035 0.05892608089260809
0.0527747 1 170 2868 0.0003486750348675035 0.059274755927475595
0.0529501 1 171 2868 0.0003486750348675035 0.0596234309623431
0.0529723 1 172 2868 0.0003486750348675035 0.0599721059972106
0.0533864 1 173 2868 0.0003486750348675035 0.0603207810320781
0.0535183 1 174 2868 0.0003486750348675035 0.060669456066945605
0.0535989 1 175 2868 0.0003486750348675035 0.06101813110181311
0.0535994 1 176 2868 0.0003486750348675035 0.061366806136680614
0.0536504 1 177 2868 0.0003486750348675035 0.06171548117154812
0.0536647 1 178 2868 0.0003486750348675035 0.06206415620641562
0.0540018 1 179 2868 0.0003486750348675035 0.06241283124128313
0.0540147 1 180 2868 0.0003486750348675035 0.06276150627615062
0.0540457 1 181 2868 0.0003486750348675035 0.06311018131101813
0.054091 1 182 2868 0.0003486750348675035 0.06345885634588563
0.0541055 1 183 2868 0.0003486750348675035 0.06380753138075314
0.0541174 1 184 2868 0.0003486750348675035 0.06415620641562064
0.0541975 1 185 2868 0.0003486750348675035 0.06450488145048815
0.0542083 1 186 2868 0.0003486750348675035 0.06485355648535565
0.0543113 1 187 2868 0.0003486750348675035 0.06520223152022316
0.0544112 1 188 2868 0.0003486750348675035 0.06555090655509066
0.0545487 1 189 2868 0.0003486750348675035 0.06589958158995816
0.0545759 1 190 2868 0.0003486750348675035 0.06624825662482567
0.0545855 1 191 2868 0.0003486750348675035 0.06659693165969316
0.0546079 1 192 2868 0.0003486750348675035 0.06694560669456066
0.0548711 1 193 2868 0.0003486750348675035 0.06729428172942817
0.0548759 1 194 2868 0.0003486750348675035 0.06764295676429567
0.0549502 1 195 2868 0.0003486750348675035 0.06799163179916318
0.0549777 1 196 2868 0.0003486750348675035 0.06834030683403068
0.0549805 1 197 2868 0.0003486750348675035 0.06868898186889819
0.0549958 1 198 2868 0.0003486750348675035 0.06903765690376569
0.0551393 1 199 2868 0.0003486750348675035 0.0693863319386332
0.0551672 1 200 2868 0.0003486750348675035 0.0697350069735007
0.0551715 1 201 2868 0.0003486750348675035 0.0700836820083682
0.0551753 1 202 2868 0.0003486750348675035 0.07043235704323571
0.0552468 1 203 2868 0.0003486750348675035 0.07078103207810321
0.0552728 1 204 2868 0.0003486750348675035 0.07112970711297072
0.0553093 1 205 2868 0.0003486750348675035 0.07147838214783822
0.0553515 1 206 2868 0.0003486750348675035 0.07182705718270571
0.0555048 1 207 2868 0.0003486750348675035 0.07217573221757322
0.055536 1 208 2868 0.0003486750348675035 0.07252440725244072
0.0555594 1 209 2868 0.0003486750348675035 0.07287308228730822
0.0562794 1 210 2868 0.0003486750348675035 0.07322175732217573
0.056494 1 211 2868 0.0003486750348675035 0.07357043235704323
0.0566018 1 212 2868 0.0003486750348675035 0.07391910739191074
0.0566409 1 213 2868 0.0003486750348675035 0.07426778242677824
0.0566711 1 214 2868 0.0003486750348675035 0.07461645746164575
0.0567303 1 215 2868 0.0003486750348675035 0.07496513249651325
0.0567575 1 216 2868 0.0003486750348675035 0.07531380753138076
0.0567868 1 217 2868 0.0003486750348675035 0.07566248256624826
0.0568202 1 218 2868 0.0003486750348675035 0.07601115760111576
0.0568228 1 219 2868 0.0003486750348675035 0.07635983263598327
0.0569518 1 220 2868 0.0003486750348675035 0.07670850767085077
0.0569787 1 221 2868 0.0003486750348675035 0.07705718270571828
0.056988 1 222 2868 0.0003486750348675035 0.07740585774058577
0.0571785 2 224 2868 0.000697350069735007 0.07810320781032078
0.0572624 1 225 2868 0.0003486750348675035 0.07845188284518828
0.057307 1 226 2868 0.0003486750348675035 0.07880055788005579
0.0573266 1 227 2868 0.0003486750348675035 0.07914923291492329
0.0573728 1 228 2868 0.0003486750348675035 0.0794979079497908
0.0573986 1 229 2868 0.0003486750348675035 0.0798465829846583
0.0574272 1 230 2868 0.0003486750348675035 0.0801952580195258
0.0574305 1 231 2868 0.0003486750348675035 0.08054393305439331
0.0574539 1 232 2868 0.0003486750348675035 0.08089260808926081
0.057508 1 233 2868 0.0003486750348675035 0.08124128312412832
0.0575404 1 234 2868 0.0003486750348675035 0.08158995815899582
0.0575864 1 235 2868 0.0003486750348675035 0.08193863319386332
0.0575881 1 236 2868 0.0003486750348675035 0.08228730822873083
0.057626 1 237 2868 0.0003486750348675035 0.08263598326359832
0.0576468 1 238 2868 0.0003486750348675035 0.08298465829846582
0.0578063 1 239 2868 0.0003486750348675035 0.08333333333333333
0.0578296 1 240 2868 0.0003486750348675035 0.08368200836820083
0.0579698 1 241 2868 0.0003486750348675035 0.08403068340306834
0.0579724 1 242 2868 0.0003486750348675035 0.08437935843793584
0.0579894 1 243 2868 0.0003486750348675035 0.08472803347280335
0.058023 1 244 2868 0.0003486750348675035 0.08507670850767085
0.0580659 1 245 2868 0.0003486750348675035 0.08542538354253836
0.058105 1 246 2868 0.0003486750348675035 0.08577405857740586
0.0581226 1 247 2868 0.0003486750348675035 0.08612273361227336
0.0581329 1 248 2868 0.0003486750348675035 0.08647140864714087
0.0582418 1 249 2868 0.0003486750348675035 0.08682008368200837
0.0583456 1 250 2868 0.0003486750348675035 0.08716875871687588
0.0583944 1 251 2868 0.0003486750348675035 0.08751743375174338
0.0584767 1 252 2868 0.0003486750348675035 0.08786610878661087
0.0584803 1 253 2868 0.0003486750348675035 0.08821478382147838
0.0585077 1 254 2868 0.0003486750348675035 0.08856345885634588
0.0585754 1 255 2868 0.0003486750348675035 0.08891213389121339
0.058692 1 256 2868 0.0003486750348675035 0.08926080892608089
0.0588789 1 257 2868 0.0003486750348675035 0.0896094839609484
0.0590863 1 258 2868 0.0003486750348675035 0.0899581589958159
0.0591774 1 259 2868 0.0003486750348675035 0.0903068340306834
0.0592012 1 260 2868 0.0003486750348675035 0.09065550906555091
0.0592406 1 261 2868 0.0003486750348675035 0.09100418410041841
0.0592492 1 262 2868 0.0003486750348675035 0.09135285913528592
0.0593491 1 263 2868 0.0003486750348675035 0.09170153417015342
0.0593784 1 264 2868 0.0003486750348675035 0.09205020920502092
0.0594134 1 265 2868 0.0003486750348675035 0.09239888423988843
0.0594852 1 266 2868 0.0003486750348675035 0.09274755927475593
0.0596147 1 267 2868 0.0003486750348675035 0.09309623430962342
0.0596526 1 268 2868 0.0003486750348675035 0.09344490934449093
0.0596817 1 269 2868 0.0003486750348675035 0.09379358437935843
0.0597537 1 270 2868 0.0003486750348675035 0.09414225941422594
0.0598254 1 271 2868 0.0003486750348675035 0.09449093444909344
0.059828 1 272 2868 0.0003486750348675035 0.09483960948396095
0.0598652 1 273 2868 0.0003486750348675035 0.09518828451882845
0.0599074 1 274 2868 0.0003486750348675035 0.09553695955369595
0.0599151 1 275 2868 0.0003486750348675035 0.09588563458856346
0.0599749 1 276 2868 0.0003486750348675035 0.09623430962343096
0.0600293 1 277 2868 0.0003486750348675035 0.09658298465829847
0.0600355 1 278 2868 0.0003486750348675035 0.09693165969316597
0.0600505 1 279 2868 0.0003486750348675035 0.09728033472803348
0.0601623 1 280 2868 0.0003486750348675035 0.09762900976290098
0.0602479 1 281 2868 0.0003486750348675035 0.09797768479776849
0.0602672 1 282 2868 0.0003486750348675035 0.09832635983263599
0.0603418 1 283 2868 0.0003486750348675035 0.09867503486750348
0.0603547 1 284 2868 0.0003486750348675035 0.09902370990237098
0.060389 1 285 2868 0.0003486750348675035 0.09937238493723849
0.0604255 1 286 2868 0.0003486750348675035 0.099721059972106
0.0604806 1 287 2868 0.0003486750348675035 0.1000697350069735
0.0605221 1 288 2868 0.0003486750348675035 0.100418410041841
0.0605352 1 289 2868 0.0003486750348675035 0.1007670850767085
0.0605731 1 290 2868 0.0003486750348675035 0.10111576011157601
0.0605774 1 291 2868 0.0003486750348675035 0.10146443514644352
0.0606418 1 292 2868 0.0003486750348675035 0.10181311018131102
0.0608816 1 293 2868 0.0003486750348675035 0.10216178521617852
0.0608978 1 294 2868 0.0003486750348675035 0.10251046025104603
0.0608983 1 295 2868 0.0003486750348675035 0.10285913528591353
0.0609465 1 296 2868 0.0003486750348675035 0.10320781032078104
0.0609872 1 297 2868 0.0003486750348675035 0.10355648535564854
0.0609915 1 298 2868 0.0003486750348675035 0.10390516039051603
0.0609951 1 299 2868 0.0003486750348675035 0.10425383542538354
0.0610247 1 300 2868 0.0003486750348675035 0.10460251046025104
0.0612996 1 301 2868 0.0003486750348675035 0.10495118549511855
0.0614378 1 302 2868 0.0003486750348675035 0.10529986052998605
0.0614846 1 303 2868 0.0003486750348675035 0.10564853556485355
0.0615559 1 304 2868 0.0003486750348675035 0.10599721059972106
0.0616891 1 305 2868 0.0003486750348675035 0.10634588563458856
0.0618372 1 306 2868 0.0003486750348675035 0.10669456066945607
0.0619359 1 307 2868 0.0003486750348675035 0.10704323570432357
0.0619366 1 308 2868 0.0003486750348675035 0.10739191073919108
0.0619886 1 309 2868 0.0003486750348675035 0.10774058577405858
0.0620666 1 310 2868 0.0003486750348675035 0.10808926080892609
0.0620899 1 311 2868 0.0003486750348675035 0.10843793584379359
0.0621383 1 312 2868 0.0003486750348675035 0.1087866108786611
0.0621443 1 313 2868 0.0003486750348675035 0.10913528591352858
0.0622382 1 314 2868 0.0003486750348675035 0.10948396094839609
0.0623415 1 315 2868 0.0003486750348675035 0.1098326359832636
0.0623441 1 316 2868 0.0003486750348675035 0.1101813110181311
0.0624294 1 317 2868 0.0003486750348675035 0.1105299860529986
0.0625718 1 318 2868 0.0003486750348675035 0.1108786610878661
0.0625734 1 319 2868 0.0003486750348675035 0.11122733612273361
0.0626128 1 320 2868 0.0003486750348675035 0.11157601115760112
0.0626211 1 321 2868 0.0003486750348675035 0.11192468619246862
0.0627062 1 322 2868 0.0003486750348675035 0.11227336122733612
0.0627108 1 323 2868 0.0003486750348675035 0.11262203626220363
0.062746 1 324 2868 0.0003486750348675035 0.11297071129707113
0.0627663 1 325 2868 0.0003486750348675035 0.11331938633193864
0.0627675 1 326 2868 0.0003486750348675035 0.11366806136680614
0.0628972 1 327 2868 0.0003486750348675035 0.11401673640167365
0.0629284 1 328 2868 0.0003486750348675035 0.11436541143654114
0.0629904 1 329 2868 0.0003486750348675035 0.11471408647140864
0.0630596 1 330 2868 0.0003486750348675035 0.11506276150627615
0.0631473 1 331 2868 0.0003486750348675035 0.11541143654114365
0.0631931 1 332 2868 0.0003486750348675035 0.11576011157601115
0.0632713 1 333 2868 0.0003486750348675035 0.11610878661087866
0.0633895 1 334 2868 0.0003486750348675035 0.11645746164574616
0.063494 1 335 2868 0.0003486750348675035 0.11680613668061367
0.0635946 1 336 2868 0.0003486750348675035 0.11715481171548117
0.0635998 1 337 2868 0.0003486750348675035 0.11750348675034868
0.0636358 1 338 2868 0.0003486750348675035 0.11785216178521618
0.0637543 1 339 2868 0.0003486750348675035 0.11820083682008369
0.0637708 1 340 2868 0.0003486750348675035 0.11854951185495119
0.063859 1 341 2868 0.0003486750348675035 0.1188981868898187
0.0639422 1 342 2868 0.0003486750348675035 0.1192468619246862
0.0639498 1 343 2868 0.0003486750348675035 0.1195955369595537
0.0639725 1 344 2868 0.0003486750348675035 0.1199442119944212
0.064059 1 345 2868 0.0003486750348675035 0.1202928870292887
0.0640795 1 346 2868 0.0003486750348675035 0.1206415620641562
0.0641098 1 347 2868 0.0003486750348675035 0.1209902370990237
0.0641172 1 348 2868 0.0003486750348675035 0.12133891213389121
0.0641901 1 349 2868 0.0003486750348675035 0.12168758716875872
0.0642633 1 350 2868 0.0003486750348675035 0.12203626220362622
0.0643861 1 351 2868 0.0003486750348675035 0.12238493723849372
0.0643902 1 352 2868 0.0003486750348675035 0.12273361227336123
0.0644071 1 353 2868 0.0003486750348675035 0.12308228730822873
0.0644414 1 354 2868 0.0003486750348675035 0.12343096234309624
0.0645742 1 355 2868 0.0003486750348675035 0.12377963737796374
0.0646548 1 356 2868 0.0003486750348675035 0.12412831241283125
0.0646725 2 358 2868 0.000697350069735007 0.12482566248256625
0.0647075 1 359 2868 0.0003486750348675035 0.12517433751743376
0.0647504 1 360 2868 0.0003486750348675035 0.12552301255230125
0.0647519 1 361 2868 0.0003486750348675035 0.12587168758716877
0.0648351 1 362 2868 0.0003486750348675035 0.12622036262203626
0.0649054 1 363 2868 0.0003486750348675035 0.12656903765690378
0.0649083 1 364 2868 0.0003486750348675035 0.12691771269177127
0.0649612 1 365 2868 0.0003486750348675035 0.12726638772663879
0.0649767 1 366 2868 0.0003486750348675035 0.12761506276150628
0.0649781 1 367 2868 0.0003486750348675035 0.12796373779637377
0.0649817 1 368 2868 0.0003486750348675035 0.12831241283124128
0.0649908 1 369 2868 0.0003486750348675035 0.12866108786610878
0.0650208 1 370 2868 0.0003486750348675035 0.1290097629009763
0.0650361 1 371 2868 0.0003486750348675035 0.12935843793584378
0.065083 1 372 2868 0.0003486750348675035 0.1297071129707113
0.0651488 1 373 2868 0.0003486750348675035 0.1300557880055788
0.0652146 1 374 2868 0.0003486750348675035 0.1304044630404463
0.0652158 1 375 2868 0.0003486750348675035 0.1307531380753138
0.065232 1 376 2868 0.0003486750348675035 0.13110181311018132
0.0653102 1 377 2868 0.0003486750348675035 0.1314504881450488
0.0653396 1 378 2868 0.0003486750348675035 0.13179916317991633
0.0653937 1 379 2868 0.0003486750348675035 0.13214783821478382
0.0655072 1 380 2868 0.0003486750348675035 0.13249651324965134
0.0655158 1 381 2868 0.0003486750348675035 0.13284518828451883
0.0655739 1 382 2868 0.0003486750348675035 0.13319386331938632
0.0655899 1 383 2868 0.0003486750348675035 0.13354253835425384
0.0656486 1 384 2868 0.0003486750348675035 0.13389121338912133
0.0656919 1 385 2868 0.0003486750348675035 0.13423988842398885
0.0657237 1 386 2868 0.0003486750348675035 0.13458856345885634
0.0657673 1 387 2868 0.0003486750348675035 0.13493723849372385
0.0657754 1 388 2868 0.0003486750348675035 0.13528591352859135
0.0658064 1 389 2868 0.0003486750348675035 0.13563458856345886
0.0658162 1 390 2868 0.0003486750348675035 0.13598326359832635
0.0659263 1 391 2868 0.0003486750348675035 0.13633193863319387
0.0659549 1 392 2868 0.0003486750348675035 0.13668061366806136
0.0659735 1 393 2868 0.0003486750348675035 0.13702928870292888
0.0659852 1 394 2868 0.0003486750348675035 0.13737796373779637
0.0661604 1 395 2868 0.0003486750348675035 0.1377266387726639
0.0661657 1 396 2868 0.0003486750348675035 0.13807531380753138
0.0661793 1 397 2868 0.0003486750348675035 0.13842398884239887
0.0662379 1 398 2868 0.0003486750348675035 0.1387726638772664
0.0664175 1 399 2868 0.0003486750348675035 0.13912133891213388
0.0664403 1 400 2868 0.0003486750348675035 0.1394700139470014
0.0665038 1 401 2868 0.0003486750348675035 0.1398186889818689
0.0665164 1 402 2868 0.0003486750348675035 0.1401673640167364
0.0665622 1 403 2868 0.0003486750348675035 0.1405160390516039
0.0665905 1 404 2868 0.0003486750348675035 0.14086471408647142
0.0666161 1 405 2868 0.0003486750348675035 0.1412133891213389
0.0667188 1 406 2868 0.0003486750348675035 0.14156206415620642
0.0667677 1 407 2868 0.0003486750348675035 0.14191073919107391
0.0668032 1 408 2868 0.0003486750348675035 0.14225941422594143
0.066839 1 409 2868 0.0003486750348675035 0.14260808926080892
0.0668731 1 410 2868 0.0003486750348675035 0.14295676429567644
0.0669029 1 411 2868 0.0003486750348675035 0.14330543933054393
0.0669291 1 412 2868 0.0003486750348675035 0.14365411436541142
0.0669341 1 413 2868 0.0003486750348675035 0.14400278940027894
0.0669851 1 414 2868 0.0003486750348675035 0.14435146443514643
0.0671065 1 415 2868 0.0003486750348675035 0.14470013947001395
0.0671694 1 416 2868 0.0003486750348675035 0.14504881450488144
0.06727 1 417 2868 0.0003486750348675035 0.14539748953974896
0.0672719 1 418 2868 0.0003486750348675035 0.14574616457461645
0.0672812 1 419 2868 0.0003486750348675035 0.14609483960948397
0.0673656 1 420 2868 0.0003486750348675035 0.14644351464435146
0.0674033 1 421 2868 0.0003486750348675035 0.14679218967921898
0.0674284 1 422 2868 0.0003486750348675035 0.14714086471408647
0.0674357 1 423 2868 0.0003486750348675035 0.14748953974895398
0.06744 1 424 2868 0.0003486750348675035 0.14783821478382148
0.0675654 1 425 2868 0.0003486750348675035 0.148186889818689
0.0675704 1 426 2868 0.0003486750348675035 0.14853556485355648
0.0676153 1 427 2868 0.0003486750348675035 0.148884239888424
0.0676322 1 428 2868 0.0003486750348675035 0.1492329149232915
0.0676484 1 429 2868 0.0003486750348675035 0.14958158995815898
0.067672 1 430 2868 0.0003486750348675035 0.1499302649930265
0.0676868 1 431 2868 0.0003486750348675035 0.150278940027894
0.0677145 1 432 2868 0.0003486750348675035 0.1506276150627615
0.0677648 1 433 2868 0.0003486750348675035 0.150976290097629
0.0679293 1 434 2868 0.0003486750348675035 0.15132496513249652
0.0679488 1 435 2868 0.0003486750348675035 0.151673640167364
0.0679665 1 436 2868 0.0003486750348675035 0.15202231520223153
0.0680521 1 437 2868 0.0003486750348675035 0.15237099023709902
0.0680568 1 438 2868 0.0003486750348675035 0.15271966527196654
0.0680923 1 439 2868 0.0003486750348675035 0.15306834030683403
0.0681682 1 440 2868 0.0003486750348675035 0.15341701534170155
0.0682726 1 441 2868 0.0003486750348675035 0.15376569037656904
0.0684409 1 442 2868 0.0003486750348675035 0.15411436541143655
0.0684445 1 443 2868 0.0003486750348675035 0.15446304044630405
0.0684497 1 444 2868 0.0003486750348675035 0.15481171548117154
0.0686474 1 445 2868 0.0003486750348675035 0.15516039051603905
0.068723 1 446 2868 0.0003486750348675035 0.15550906555090654
0.0687923 1 447 2868 0.0003486750348675035 0.15585774058577406
0.06881 1 448 2868 0.0003486750348675035 0.15620641562064155
0.0688353 1 449 2868 0.0003486750348675035 0.15655509065550907
0.0689712 1 450 2868 0.0003486750348675035 0.15690376569037656
0.0689847 1 451 2868 0.0003486750348675035 0.15725244072524408
0.0691607 1 452 2868 0.0003486750348675035 0.15760111576011157
0.0691614 1 453 2868 0.0003486750348675035 0.1579497907949791
0.0692232 1 454 2868 0.0003486750348675035 0.15829846582984658
0.0692306 1 455 2868 0.0003486750348675035 0.1586471408647141
0.0692368 1 456 2868 0.0003486750348675035 0.1589958158995816
0.0692799 1 457 2868 0.0003486750348675035 0.1593444909344491
0.0692856 1 458 2868 0.0003486750348675035 0.1596931659693166
0.0692952 1 459 2868 0.0003486750348675035 0.1600418410041841
0.0693254 1 460 2868 0.0003486750348675035 0.1603905160390516
0.0693371 1 461 2868 0.0003486750348675035 0.1607391910739191
0.0693479 1 462 2868 0.0003486750348675035 0.16108786610878661
0.0693564 1 463 2868 0.0003486750348675035 0.1614365411436541
0.0697169 1 464 2868 0.0003486750348675035 0.16178521617852162
0.0698006 1 465 2868 0.0003486750348675035 0.16213389121338911
0.0698359 1 466 2868 0.0003486750348675035 0.16248256624825663
0.0698736 1 467 2868 0.0003486750348675035 0.16283124128312412
0.0699501 1 468 2868 0.0003486750348675035 0.16317991631799164
0.0699673 1 469 2868 0.0003486750348675035 0.16352859135285913
0.0699866 1 470 2868 0.0003486750348675035 0.16387726638772665
0.0700123 1 471 2868 0.0003486750348675035 0.16422594142259414
0.0700715 1 472 2868 0.0003486750348675035 0.16457461645746166
0.0701315 1 473 2868 0.0003486750348675035 0.16492329149232915
0.070138 1 474 2868 0.0003486750348675035 0.16527196652719664
0.0702002 1 475 2868 0.0003486750348675035 0.16562064156206416
0.070231 1 476 2868 0.0003486750348675035 0.16596931659693165
0.0702975 1 477 2868 0.0003486750348675035 0.16631799163179917
0.0703924 1 478 2868 0.0003486750348675035 0.16666666666666666
0.0704033 1 479 2868 0.0003486750348675035 0.16701534170153418
0.0705264 1 480 2868 0.0003486750348675035 0.16736401673640167
0.0705433 1 481 2868 0.0003486750348675035 0.16771269177126918
0.0705714 1 482 2868 0.0003486750348675035 0.16806136680613668
0.0705767 1 483 2868 0.0003486750348675035 0.1684100418410042
0.0705917 1 484 2868 0.0003486750348675035 0.16875871687587168
0.0705955 1 485 2868 0.0003486750348675035 0.1691073919107392
0.070621 1 486 2868 0.0003486750348675035 0.1694560669456067
0.0706496 1 487 2868 0.0003486750348675035 0.1698047419804742
0.0706613 1 488 2868 0.0003486750348675035 0.1701534170153417
0.0706658 1 489 2868 0.0003486750348675035 0.1705020920502092
0.0706985 1 490 2868 0.0003486750348675035 0.1708507670850767
0.0707011 1 491 2868 0.0003486750348675035 0.1711994421199442
0.0707481 1 492 2868 0.0003486750348675035 0.17154811715481172
0.0707529 1 493 2868 0.0003486750348675035 0.1718967921896792
0.0707633 1 494 2868 0.0003486750348675035 0.17224546722454673
0.0708477 1 495 2868 0.0003486750348675035 0.17259414225941422
0.0708632 1 496 2868 0.0003486750348675035 0.17294281729428174
0.0708659 1 497 2868 0.0003486750348675035 0.17329149232914923
0.0709012 1 498 2868 0.0003486750348675035 0.17364016736401675
0.0709379 1 499 2868 0.0003486750348675035 0.17398884239888424
0.0709703 1 500 2868 0.0003486750348675035 0.17433751743375175
0.0709858 1 501 2868 0.0003486750348675035 0.17468619246861924
0.0710425 1 502 2868 0.0003486750348675035 0.17503486750348676
0.0710704 1 503 2868 0.0003486750348675035 0.17538354253835425
0.0710778 1 504 2868 0.0003486750348675035 0.17573221757322174
0.0710816 1 505 2868 0.0003486750348675035 0.17608089260808926
0.0710845 1 506 2868 0.0003486750348675035 0.17642956764295675
0.0710864 1 507 2868 0.0003486750348675035 0.17677824267782427
0.0710907 1 508 2868 0.0003486750348675035 0.17712691771269176
0.0711236 1 509 2868 0.0003486750348675035 0.17747559274755928
0.0711298 1 510 2868 0.0003486750348675035 0.17782426778242677
0.0711398 1 511 2868 0.0003486750348675035 0.1781729428172943
0.0711923 1 512 2868 0.0003486750348675035 0.17852161785216178
0.0711985 1 513 2868 0.0003486750348675035 0.1788702928870293
0.0712132 1 514 2868 0.0003486750348675035 0.1792189679218968
0.0712357 1 515 2868 0.0003486750348675035 0.1795676429567643
0.0712461 1 516 2868 0.0003486750348675035 0.1799163179916318
0.0712562 1 517 2868 0.0003486750348675035 0.18026499302649931
0.0712981 1 518 2868 0.0003486750348675035 0.1806136680613668
0.0713003 1 519 2868 0.0003486750348675035 0.1809623430962343
0.0713389 1 520 2868 0.0003486750348675035 0.18131101813110181
0.071348 1 521 2868 0.0003486750348675035 0.1816596931659693
0.0713649 1 522 2868 0.0003486750348675035 0.18200836820083682
0.0714738 1 523 2868 0.0003486750348675035 0.1823570432357043
0.0714858 1 524 2868 0.0003486750348675035 0.18270571827057183
0.0715089 1 525 2868 0.0003486750348675035 0.18305439330543932
0.0715346 1 526 2868 0.0003486750348675035 0.18340306834030684
0.0715723 1 527 2868 0.0003486750348675035 0.18375174337517433
0.0715926 1 528 2868 0.0003486750348675035 0.18410041841004185
0.0716157 1 529 2868 0.0003486750348675035 0.18444909344490934
0.0717003 1 530 2868 0.0003486750348675035 0.18479776847977686
0.0718682 1 531 2868 0.0003486750348675035 0.18514644351464435
0.0718689 1 532 2868 0.0003486750348675035 0.18549511854951187
0.0718942 1 533 2868 0.0003486750348675035 0.18584379358437936
0.071945 1 534 2868 0.0003486750348675035 0.18619246861924685
0.0719774 1 535 2868 0.0003486750348675035 0.18654114365411437
0.0719867 1 536 2868 0.0003486750348675035 0.18688981868898186
0.0720203 1 537 2868 0.0003486750348675035 0.18723849372384938
0.072021 1 538 2868 0.0003486750348675035 0.18758716875871687
0.0720532 1 539 2868 0.0003486750348675035 0.18793584379358438
0.072139 1 540 2868 0.0003486750348675035 0.18828451882845187
0.0722485 1 541 2868 0.0003486750348675035 0.1886331938633194
0.0722561 1 542 2868 0.0003486750348675035 0.18898186889818688
0.0722804 1 543 2868 0.0003486750348675035 0.1893305439330544
0.0723825 1 544 2868 0.0003486750348675035 0.1896792189679219
0.0724337 1 545 2868 0.0003486750348675035 0.1900278940027894
0.0724545 1 546 2868 0.0003486750348675035 0.1903765690376569
0.0724769 1 547 2868 0.0003486750348675035 0.19072524407252442
0.0725274 1 548 2868 0.0003486750348675035 0.1910739191073919
0.0727141 1 549 2868 0.0003486750348675035 0.19142259414225943
0.0727673 1 550 2868 0.0003486750348675035 0.19177126917712692
0.0727746 1 551 2868 0.0003486750348675035 0.1921199442119944
0.0728059 1 552 2868 0.0003486750348675035 0.19246861924686193
0.0728664 1 553 2868 0.0003486750348675035 0.19281729428172942
0.0728934 1 554 2868 0.0003486750348675035 0.19316596931659694
0.0729113 1 555 2868 0.0003486750348675035 0.19351464435146443
0.0729403 1 556 2868 0.0003486750348675035 0.19386331938633194
0.0729978 1 557 2868 0.0003486750348675035 0.19421199442119944
0.0730031 1 558 2868 0.0003486750348675035 0.19456066945606695
0.0730085 1 559 2868 0.0003486750348675035 0.19490934449093444
0.0730307 1 560 2868 0.0003486750348675035 0.19525801952580196
0.0730808 1 561 2868 0.0003486750348675035 0.19560669456066945
0.073082 1 562 2868 0.0003486750348675035 0.19595536959553697
0.0731082 1 563 2868 0.0003486750348675035 0.19630404463040446
0.0731242 1 564 2868 0.0003486750348675035 0.19665271966527198
0.0731719 1 565 2868 0.0003486750348675035 0.19700139470013947
0.0732358 1 566 2868 0.0003486750348675035 0.19735006973500696
0.0732434 1 567 2868 0.0003486750348675035 0.19769874476987448
0.0732443 1 568 2868 0.0003486750348675035 0.19804741980474197
0.0732446 1 569 2868 0.0003486750348675035 0.1983960948396095
0.0733297 1 570 2868 0.0003486750348675035 0.19874476987447698
0.0734084 1 571 2868 0.0003486750348675035 0.1990934449093445
0.0734179 1 572 2868 0.0003486750348675035 0.199442119944212
0.0734351 1 573 2868 0.0003486750348675035 0.1997907949790795
0.0734572 1 574 2868 0.0003486750348675035 0.200139470013947
0.0734649 1 575 2868 0.0003486750348675035 0.20048814504881451
0.0735319 1 576 2868 0.0003486750348675035 0.200836820083682
0.0735571 1 577 2868 0.0003486750348675035 0.20118549511854952
0.073566 1 578 2868 0.0003486750348675035 0.201534170153417
0.0736427 1 579 2868 0.0003486750348675035 0.20188284518828453
0.0736856 1 580 2868 0.0003486750348675035 0.20223152022315202
0.073755 1 581 2868 0.0003486750348675035 0.2025801952580195
0.073802 1 582 2868 0.0003486750348675035 0.20292887029288703
0.0738277 1 583 2868 0.0003486750348675035 0.20327754532775452
0.0738561 1 584 2868 0.0003486750348675035 0.20362622036262204
0.0738616 1 585 2868 0.0003486750348675035 0.20397489539748953
0.0738645 1 586 2868 0.0003486750348675035 0.20432357043235705
0.0738702 1 587 2868 0.0003486750348675035 0.20467224546722454
0.0739002 1 588 2868 0.0003486750348675035 0.20502092050209206
0.0739632 1 589 2868 0.0003486750348675035 0.20536959553695955
0.0739639 2 591 2868 0.000697350069735007 0.20606694560669456
0.074059 1 592 2868 0.0003486750348675035 0.20641562064156208
0.0741239 1 593 2868 0.0003486750348675035 0.20676429567642957
0.0741854 1 594 2868 0.0003486750348675035 0.20711297071129708
0.0742154 1 595 2868 0.0003486750348675035 0.20746164574616457
0.0742159 2 597 2868 0.000697350069735007 0.20815899581589958
0.0743992 1 598 2868 0.0003486750348675035 0.20850767085076707
0.0744021 1 599 2868 0.0003486750348675035 0.2088563458856346
0.0744083 1 600 2868 0.0003486750348675035 0.20920502092050208
0.0744729 1 601 2868 0.0003486750348675035 0.2095536959553696
0.0745115 1 602 2868 0.0003486750348675035 0.2099023709902371
0.0745492 1 603 2868 0.0003486750348675035 0.2102510460251046
0.0745618 1 604 2868 0.0003486750348675035 0.2105997210599721
0.0746455 1 605 2868 0.0003486750348675035 0.21094839609483962
0.074693 1 606 2868 0.0003486750348675035 0.2112970711297071
0.0747104 1 607 2868 0.0003486750348675035 0.21164574616457463
0.0747132 1 608 2868 0.0003486750348675035 0.21199442119944212
0.0747273 1 609 2868 0.0003486750348675035 0.21234309623430964
0.0747335 1 610 2868 0.0003486750348675035 0.21269177126917713
0.0747948 1 611 2868 0.0003486750348675035 0.21304044630404462
0.0748096 1 612 2868 0.0003486750348675035 0.21338912133891214
0.0748506 1 613 2868 0.0003486750348675035 0.21373779637377963
0.0748854 1 614 2868 0.0003486750348675035 0.21408647140864714
0.0749407 1 615 2868 0.0003486750348675035 0.21443514644351463
0.0749729 1 616 2868 0.0003486750348675035 0.21478382147838215
0.0750132 1 617 2868 0.0003486750348675035 0.21513249651324964
0.0750151 1 618 2868 0.0003486750348675035 0.21548117154811716
0.0750248 1 619 2868 0.0003486750348675035 0.21582984658298465
0.0750442 1 620 2868 0.0003486750348675035 0.21617852161785217
0.0750473 1 621 2868 0.0003486750348675035 0.21652719665271966
0.0750921 1 622 2868 0.0003486750348675035 0.21687587168758718
0.0751534 1 623 2868 0.0003486750348675035 0.21722454672245467
0.0752103 1 624 2868 0.0003486750348675035 0.2175732217573222
0.0752816 1 625 2868 0.0003486750348675035 0.21792189679218968
0.0752964 1 626 2868 0.0003486750348675035 0.21827057182705717
0.0753007 1 627 2868 0.0003486750348675035 0.2186192468619247
0.0753376 1 628 2868 0.0003486750348675035 0.21896792189679218
0.0753393 1 629 2868 0.0003486750348675035 0.2193165969316597
0.0753884 1 630 2868 0.0003486750348675035 0.2196652719665272
0.075408 1 631 2868 0.0003486750348675035 0.2200139470013947
0.0754237 1 632 2868 0.0003486750348675035 0.2203626220362622
0.0754397 1 633 2868 0.0003486750348675035 0.22071129707112971
0.0754454 1 634 2868 0.0003486750348675035 0.2210599721059972
0.0754867 1 635 2868 0.0003486750348675035 0.22140864714086472
0.0755537 1 636 2868 0.0003486750348675035 0.2217573221757322
0.0755658 1 637 2868 0.0003486750348675035 0.22210599721059973
0.0755951 1 638 2868 0.0003486750348675035 0.22245467224546722
0.07567 1 639 2868 0.0003486750348675035 0.22280334728033474
0.0756824 1 640 2868 0.0003486750348675035 0.22315202231520223
0.075773 1 641 2868 0.0003486750348675035 0.22350069735006972
0.0757787 2 643 2868 0.000697350069735007 0.22419804741980473
0.0758653 1 644 2868 0.0003486750348675035 0.22454672245467225
0.0759444 1 645 2868 0.0003486750348675035 0.22489539748953974
0.0759988 1 646 2868 0.0003486750348675035 0.22524407252440726
0.0760028 1 647 2868 0.0003486750348675035 0.22559274755927475
0.0760179 1 648 2868 0.0003486750348675035 0.22594142259414227
0.0760245 1 649 2868 0.0003486750348675035 0.22629009762900976
0.0760353 1 650 2868 0.0003486750348675035 0.22663877266387727
0.0760982 1 651 2868 0.0003486750348675035 0.22698744769874477
0.0761697 1 652 2868 0.0003486750348675035 0.22733612273361228
0.0762682 1 653 2868 0.0003486750348675035 0.22768479776847977
0.0762897 1 654 2868 0.0003486750348675035 0.2280334728033473
0.0763187 1 655 2868 0.0003486750348675035 0.22838214783821478
0.0763345 1 656 2868 0.0003486750348675035 0.22873082287308227
0.0763466 1 657 2868 0.0003486750348675035 0.2290794979079498
0.0763886 1 658 2868 0.0003486750348675035 0.22942817294281728
0.0764139 1 659 2868 0.0003486750348675035 0.2297768479776848
0.0764229 1 660 2868 0.0003486750348675035 0.2301255230125523
0.0764287 1 661 2868 0.0003486750348675035 0.2304741980474198
0.0764647 1 662 2868 0.0003486750348675035 0.2308228730822873
0.0764947 1 663 2868 0.0003486750348675035 0.23117154811715482
0.0765016 1 664 2868 0.0003486750348675035 0.2315202231520223
0.0765052 1 665 2868 0.0003486750348675035 0.23186889818688983
0.0765953 1 666 2868 0.0003486750348675035 0.23221757322175732
0.0765984 1 667 2868 0.0003486750348675035 0.23256624825662484
0.0766525 1 668 2868 0.0003486750348675035 0.23291492329149233
0.0766952 1 669 2868 0.0003486750348675035 0.23326359832635984
0.0767672 1 670 2868 0.0003486750348675035 0.23361227336122734
0.0767801 1 671 2868 0.0003486750348675035 0.23396094839609485
0.0767853 1 672 2868 0.0003486750348675035 0.23430962343096234
0.0768547 1 673 2868 0.0003486750348675035 0.23465829846582983
0.0768969 1 674 2868 0.0003486750348675035 0.23500697350069735
0.0770426 1 675 2868 0.0003486750348675035 0.23535564853556484
0.0770555 1 676 2868 0.0003486750348675035 0.23570432357043236
0.0770719 1 677 2868 0.0003486750348675035 0.23605299860529985
0.0771139 1 678 2868 0.0003486750348675035 0.23640167364016737
0.0771327 1 679 2868 0.0003486750348675035 0.23675034867503486
0.0771863 1 680 2868 0.0003486750348675035 0.23709902370990238
0.0771868 1 681 2868 0.0003486750348675035 0.23744769874476987
0.0772383 1 682 2868 0.0003486750348675035 0.2377963737796374
0.0772505 1 683 2868 0.0003486750348675035 0.23814504881450488
0.0772636 2 685 2868 0.000697350069735007 0.2388423988842399
0.0772755 1 686 2868 0.0003486750348675035 0.2391910739191074
0.0772786 1 687 2868 0.0003486750348675035 0.2395397489539749
0.0773065 1 688 2868 0.0003486750348675035 0.2398884239888424
0.0773678 1 689 2868 0.0003486750348675035 0.2402370990237099
0.0774095 1 690 2868 0.0003486750348675035 0.2405857740585774
0.0774879 1 691 2868 0.0003486750348675035 0.2409344490934449
0.0774903 1 692 2868 0.0003486750348675035 0.2412831241283124
0.0775762 1 693 2868 0.0003486750348675035 0.24163179916317992
0.0775774 1 694 2868 0.0003486750348675035 0.2419804741980474
0.0776086 1 695 2868 0.0003486750348675035 0.24232914923291493
0.0776272 1 696 2868 0.0003486750348675035 0.24267782426778242
0.0776539 1 697 2868 0.0003486750348675035 0.24302649930264994
0.0777202 1 698 2868 0.0003486750348675035 0.24337517433751743
0.077723 1 699 2868 0.0003486750348675035 0.24372384937238495
0.0777335 1 700 2868 0.0003486750348675035 0.24407252440725244
0.0778453 1 701 2868 0.0003486750348675035 0.24442119944211996
0.077847 1 702 2868 0.0003486750348675035 0.24476987447698745
0.077858 1 703 2868 0.0003486750348675035 0.24511854951185494
0.0778632 1 704 2868 0.0003486750348675035 0.24546722454672246
0.077913 1 705 2868 0.0003486750348675035 0.24581589958158995
0.078022 1 706 2868 0.0003486750348675035 0.24616457461645747
0.0780303 1 707 2868 0.0003486750348675035 0.24651324965132496
0.0780611 1 708 2868 0.0003486750348675035 0.24686192468619247
0.0780766 1 709 2868 0.0003486750348675035 0.24721059972105996
0.0781691 1 710 2868 0.0003486750348675035 0.24755927475592748
0.0782433 1 711 2868 0.0003486750348675035 0.24790794979079497
0.0782521 1 712 2868 0.0003486750348675035 0.2482566248256625
0.0782714 1 713 2868 0.0003486750348675035 0.24860529986052998
0.0783021 1 714 2868 0.0003486750348675035 0.2489539748953975
0.0783048 1 715 2868 0.0003486750348675035 0.249302649930265
0.0783105 1 716 2868 0.0003486750348675035 0.2496513249651325
0.0783429 1 717 2868 0.0003486750348675035 0.25
0.0784199 1 718 2868 0.0003486750348675035 0.2503486750348675
0.0784218 1 719 2868 0.0003486750348675035 0.250697350069735
0.0784626 1 720 2868 0.0003486750348675035 0.2510460251046025
0.0784962 1 721 2868 0.0003486750348675035 0.25139470013947
0.0785894 1 722 2868 0.0003486750348675035 0.25174337517433754
0.0785978 1 723 2868 0.0003486750348675035 0.252092050209205
0.0786047 1 724 2868 0.0003486750348675035 0.2524407252440725
0.0786343 1 725 2868 0.0003486750348675035 0.25278940027894004
0.0786386 1 726 2868 0.0003486750348675035 0.25313807531380755
0.0786927 1 727 2868 0.0003486750348675035 0.253486750348675
0.0787768 1 728 2868 0.0003486750348675035 0.25383542538354253
0.0787871 1 729 2868 0.0003486750348675035 0.25418410041841005
0.0788 1 730 2868 0.0003486750348675035 0.25453277545327757
0.0788386 1 731 2868 0.0003486750348675035 0.25488145048814503
0.0788391 1 732 2868 0.0003486750348675035 0.25523012552301255
0.0788398 1 733 2868 0.0003486750348675035 0.25557880055788007
0.0788665 1 734 2868 0.0003486750348675035 0.25592747559274753
0.0788677 1 735 2868 0.0003486750348675035 0.25627615062761505
0.0788958 1 736 2868 0.0003486750348675035 0.25662482566248257
0.078954 1 737 2868 0.0003486750348675035 0.2569735006973501
0.0789993 1 738 2868 0.0003486750348675035 0.25732217573221755
0.0790915 1 739 2868 0.0003486750348675035 0.25767085076708507
0.0791016 1 740 2868 0.0003486750348675035 0.2580195258019526
0.0791118 1 741 2868 0.0003486750348675035 0.2583682008368201
0.0791259 1 742 2868 0.0003486750348675035 0.25871687587168757
0.0791481 1 743 2868 0.0003486750348675035 0.2590655509065551
0.0792446 1 744 2868 0.0003486750348675035 0.2594142259414226
0.0793905 1 745 2868 0.0003486750348675035 0.2597629009762901
0.0794106 1 746 2868 0.0003486750348675035 0.2601115760111576
0.0794318 1 747 2868 0.0003486750348675035 0.2604602510460251
0.0795219 1 748 2868 0.0003486750348675035 0.2608089260808926
0.0796199 1 749 2868 0.0003486750348675035 0.2611576011157601
0.0796473 1 750 2868 0.0003486750348675035 0.2615062761506276
0.079659 1 751 2868 0.0003486750348675035 0.2618549511854951
0.0797079 1 752 2868 0.0003486750348675035 0.26220362622036264
0.0797141 1 753 2868 0.0003486750348675035 0.2625523012552301
0.0797238 1 754 2868 0.0003486750348675035 0.2629009762900976
0.0797415 1 755 2868 0.0003486750348675035 0.26324965132496514
0.079766 1 756 2868 0.0003486750348675035 0.26359832635983266
0.0797977 1 757 2868 0.0003486750348675035 0.2639470013947001
0.079798 1 758 2868 0.0003486750348675035 0.26429567642956764
0.0798044 1 759 2868 0.0003486750348675035 0.26464435146443516
0.0799203 1 760 2868 0.0003486750348675035 0.2649930264993027
0.0799487 1 761 2868 0.0003486750348675035 0.26534170153417014
0.0799506 1 762 2868 0.0003486750348675035 0.26569037656903766
0.0799918 1 763 2868 0.0003486750348675035 0.2660390516039052
0.0799963 1 764 2868 0.0003486750348675035 0.26638772663877264
0.0800598 1 765 2868 0.0003486750348675035 0.26673640167364016
0.0800805 1 766 2868 0.0003486750348675035 0.2670850767085077
0.0800951 1 767 2868 0.0003486750348675035 0.2674337517433752
0.0801189 1 768 2868 0.0003486750348675035 0.26778242677824265
0.0801542 1 769 2868 0.0003486750348675035 0.2681311018131102
0.0801735 1 770 2868 0.0003486750348675035 0.2684797768479777
0.0801783 1 771 2868 0.0003486750348675035 0.2688284518828452
0.0801966 1 772 2868 0.0003486750348675035 0.2691771269177127
0.0802648 1 773 2868 0.0003486750348675035 0.2695258019525802
0.0803072 1 774 2868 0.0003486750348675035 0.2698744769874477
0.0804415 1 775 2868 0.0003486750348675035 0.2702231520223152
0.0805051 1 776 2868 0.0003486750348675035 0.2705718270571827
0.0805285 1 777 2868 0.0003486750348675035 0.2709205020920502
0.0805633 1 778 2868 0.0003486750348675035 0.2712691771269177
0.0805681 1 779 2868 0.0003486750348675035 0.2716178521617852
0.0806351 1 780 2868 0.0003486750348675035 0.2719665271966527
0.0806632 1 781 2868 0.0003486750348675035 0.2723152022315202
0.0807326 1 782 2868 0.0003486750348675035 0.27266387726638774
0.0807624 1 783 2868 0.0003486750348675035 0.2730125523012552
0.080796 1 784 2868 0.0003486750348675035 0.2733612273361227
0.0808125 1 785 2868 0.0003486750348675035 0.27370990237099024
0.0808482 1 786 2868 0.0003486750348675035 0.27405857740585776
0.0808563 1 787 2868 0.0003486750348675035 0.2744072524407252
0.0808747 1 788 2868 0.0003486750348675035 0.27475592747559274
0.080976 1 789 2868 0.0003486750348675035 0.27510460251046026
0.0809808 1 790 2868 0.0003486750348675035 0.2754532775453278
0.0810432 1 791 2868 0.0003486750348675035 0.27580195258019524
0.0810485 1 792 2868 0.0003486750348675035 0.27615062761506276
0.0810587 1 793 2868 0.0003486750348675035 0.2764993026499303
0.0810747 1 794 2868 0.0003486750348675035 0.27684797768479774
0.0810833 1 795 2868 0.0003486750348675035 0.27719665271966526
0.0811031 1 796 2868 0.0003486750348675035 0.2775453277545328
0.081121 1 797 2868 0.0003486750348675035 0.2778940027894003
0.0811479 1 798 2868 0.0003486750348675035 0.27824267782426776
0.0811512 1 799 2868 0.0003486750348675035 0.2785913528591353
0.081181 1 800 2868 0.0003486750348675035 0.2789400278940028
0.0811844 1 801 2868 0.0003486750348675035 0.2792887029288703
0.0811913 1 802 2868 0.0003486750348675035 0.2796373779637378
0.0812321 1 803 2868 0.0003486750348675035 0.2799860529986053
0.0812488 1 804 2868 0.0003486750348675035 0.2803347280334728
0.0812635 1 805 2868 0.0003486750348675035 0.28068340306834033
0.0812752 1 806 2868 0.0003486750348675035 0.2810320781032078
0.08129 1 807 2868 0.0003486750348675035 0.2813807531380753
0.0813026 1 808 2868 0.0003486750348675035 0.28172942817294283
0.0813704 1 809 2868 0.0003486750348675035 0.2820781032078103
0.0813963 1 810 2868 0.0003486750348675035 0.2824267782426778
0.081409 1 811 2868 0.0003486750348675035 0.28277545327754533
0.0814707 1 812 2868 0.0003486750348675035 0.28312412831241285
0.0814898 1 813 2868 0.0003486750348675035 0.2834728033472803
0.0814919 1 814 2868 0.0003486750348675035 0.28382147838214783
0.0816905 1 815 2868 0.0003486750348675035 0.28417015341701535
0.0816956 1 816 2868 0.0003486750348675035 0.28451882845188287
0.0817783 1 817 2868 0.0003486750348675035 0.28486750348675033
0.0817893 1 818 2868 0.0003486750348675035 0.28521617852161785
0.0818012 1 819 2868 0.0003486750348675035 0.28556485355648537
0.0818305 1 820 2868 0.0003486750348675035 0.2859135285913529
0.0818622 1 821 2868 0.0003486750348675035 0.28626220362622035
0.0819471 1 822 2868 0.0003486750348675035 0.28661087866108786
0.0819573 1 823 2868 0.0003486750348675035 0.2869595536959554
0.081991 1 824 2868 0.0003486750348675035 0.28730822873082285
0.0820606 1 825 2868 0.0003486750348675035 0.28765690376569036
0.0820863 1 826 2868 0.0003486750348675035 0.2880055788005579
0.0821006 1 827 2868 0.0003486750348675035 0.2883542538354254
0.0821276 1 828 2868 0.0003486750348675035 0.28870292887029286
0.0822692 1 829 2868 0.0003486750348675035 0.2890516039051604
0.082304 1 830 2868 0.0003486750348675035 0.2894002789400279
0.0823143 1 831 2868 0.0003486750348675035 0.2897489539748954
0.0823975 1 832 2868 0.0003486750348675035 0.2900976290097629
0.0823991 1 833 2868 0.0003486750348675035 0.2904463040446304
0.0824261 1 834 2868 0.0003486750348675035 0.2907949790794979
0.0825078 1 835 2868 0.0003486750348675035 0.29114365411436544
0.0825088 1 836 2868 0.0003486750348675035 0.2914923291492329
0.0825307 1 837 2868 0.0003486750348675035 0.2918410041841004
0.0825572 1 838 2868 0.0003486750348675035 0.29218967921896793
0.0825968 1 839 2868 0.0003486750348675035 0.29253835425383545
0.0827639 1 840 2868 0.0003486750348675035 0.2928870292887029
0.0827653 1 841 2868 0.0003486750348675035 0.29323570432357043
0.0828376 1 842 2868 0.0003486750348675035 0.29358437935843795
0.082844 1 843 2868 0.0003486750348675035 0.2939330543933054
0.0829239 1 844 2868 0.0003486750348675035 0.29428172942817293
0.0829506 1 845 2868 0.0003486750348675035 0.29463040446304045
0.0830011 1 846 2868 0.0003486750348675035 0.29497907949790797
0.08303 1 847 2868 0.0003486750348675035 0.29532775453277543
0.0830522 1 848 2868 0.0003486750348675035 0.29567642956764295
0.083123 1 849 2868 0.0003486750348675035 0.29602510460251047
0.0831294 1 850 2868 0.0003486750348675035 0.296373779637378
0.0831487 1 851 2868 0.0003486750348675035 0.29672245467224545
0.0831616 1 852 2868 0.0003486750348675035 0.29707112970711297
0.0832307 1 853 2868 0.0003486750348675035 0.2974198047419805
0.0832336 1 854 2868 0.0003486750348675035 0.297768479776848
0.0832684 1 855 2868 0.0003486750348675035 0.29811715481171547
0.0832977 1 856 2868 0.0003486750348675035 0.298465829846583
0.0833251 1 857 2868 0.0003486750348675035 0.2988145048814505
0.0833352 1 858 2868 0.0003486750348675035 0.29916317991631797
0.0833912 1 859 2868 0.0003486750348675035 0.2995118549511855
0.0834417 1 860 2868 0.0003486750348675035 0.299860529986053
0.0835109 1 861 2868 0.0003486750348675035 0.3002092050209205
0.0835848 1 862 2868 0.0003486750348675035 0.300557880055788
0.0836284 1 863 2868 0.0003486750348675035 0.3009065550906555
0.0836408 1 864 2868 0.0003486750348675035 0.301255230125523
0.0837131 1 865 2868 0.0003486750348675035 0.30160390516039054
0.0837162 1 866 2868 0.0003486750348675035 0.301952580195258
0.0837286 1 867 2868 0.0003486750348675035 0.3023012552301255
0.0837457 1 868 2868 0.0003486750348675035 0.30264993026499304
0.0837574 1 869 2868 0.0003486750348675035 0.30299860529986056
0.0838096 1 870 2868 0.0003486750348675035 0.303347280334728
0.083838 1 871 2868 0.0003486750348675035 0.30369595536959554
0.083843 1 872 2868 0.0003486750348675035 0.30404463040446306
0.0839446 1 873 2868 0.0003486750348675035 0.3043933054393305
0.0840299 1 874 2868 0.0003486750348675035 0.30474198047419804
0.084033 1 875 2868 0.0003486750348675035 0.30509065550906556
0.0840428 1 876 2868 0.0003486750348675035 0.3054393305439331
0.0841229 1 877 2868 0.0003486750348675035 0.30578800557880054
0.0841246 1 878 2868 0.0003486750348675035 0.30613668061366806
0.0842514 1 879 2868 0.0003486750348675035 0.3064853556485356
0.0843031 1 880 2868 0.0003486750348675035 0.3068340306834031
0.0843294 1 881 2868 0.0003486750348675035 0.30718270571827055
0.0843313 1 882 2868 0.0003486750348675035 0.3075313807531381
0.0843649 1 883 2868 0.0003486750348675035 0.3078800557880056
0.0844207 1 884 2868 0.0003486750348675035 0.3082287308228731
0.0844467 1 885 2868 0.0003486750348675035 0.30857740585774057
0.0844731 1 886 2868 0.0003486750348675035 0.3089260808926081
0.0845487 1 887 2868 0.0003486750348675035 0.3092747559274756
0.0845649 1 888 2868 0.0003486750348675035 0.30962343096234307
0.0845869 1 889 2868 0.0003486750348675035 0.3099721059972106
0.0846601 1 890 2868 0.0003486750348675035 0.3103207810320781
0.0846858 1 891 2868 0.0003486750348675035 0.3106694560669456
0.0847533 1 892 2868 0.0003486750348675035 0.3110181311018131
0.0847738 1 893 2868 0.0003486750348675035 0.3113668061366806
0.0847845 2 895 2868 0.000697350069735007 0.31206415620641564
0.0848482 1 896 2868 0.0003486750348675035 0.3124128312412831
0.0849321 1 897 2868 0.0003486750348675035 0.3127615062761506
0.0849354 1 898 2868 0.0003486750348675035 0.31311018131101814
0.0849397 1 899 2868 0.0003486750348675035 0.31345885634588566
0.0849483 1 900 2868 0.0003486750348675035 0.3138075313807531
0.0850184 1 901 2868 0.0003486750348675035 0.31415620641562064
0.0850358 1 902 2868 0.0003486750348675035 0.31450488145048816
0.0851052 1 903 2868 0.0003486750348675035 0.3148535564853556
0.0851367 1 904 2868 0.0003486750348675035 0.31520223152022314
0.0851724 1 905 2868 0.0003486750348675035 0.31555090655509066
0.085206 1 906 2868 0.0003486750348675035 0.3158995815899582
0.0852096 1 907 2868 0.0003486750348675035 0.31624825662482564
0.0852113 1 908 2868 0.0003486750348675035 0.31659693165969316
0.0853124 1 909 2868 0.0003486750348675035 0.3169456066945607
0.0853131 1 910 2868 0.0003486750348675035 0.3172942817294282
0.0853474 1 911 2868 0.0003486750348675035 0.31764295676429566
0.0853732 1 912 2868 0.0003486750348675035 0.3179916317991632
0.0853739 1 913 2868 0.0003486750348675035 0.3183403068340307
0.0853913 1 914 2868 0.0003486750348675035 0.3186889818688982
0.0854328 1 915 2868 0.0003486750348675035 0.3190376569037657
0.0854335 1 916 2868 0.0003486750348675035 0.3193863319386332
0.0854714 1 917 2868 0.0003486750348675035 0.3197350069735007
0.0854795 1 918 2868 0.0003486750348675035 0.3200836820083682
0.0854859 1 919 2868 0.0003486750348675035 0.3204323570432357
0.0854943 1 920 2868 0.0003486750348675035 0.3207810320781032
0.0855625 1 921 2868 0.0003486750348675035 0.32112970711297073
0.0856452 1 922 2868 0.0003486750348675035 0.3214783821478382
0.0856588 1 923 2868 0.0003486750348675035 0.3218270571827057
0.085674 1 924 2868 0.0003486750348675035 0.32217573221757323
0.0856793 1 925 2868 0.0003486750348675035 0.32252440725244075
0.0857096 1 926 2868 0.0003486750348675035 0.3228730822873082
0.085716 1 927 2868 0.0003486750348675035 0.32322175732217573
0.0857358 1 928 2868 0.0003486750348675035 0.32357043235704325
0.0858233 1 929 2868 0.0003486750348675035 0.32391910739191077
0.0859094 1 930 2868 0.0003486750348675035 0.32426778242677823
0.0859125 1 931 2868 0.0003486750348675035 0.32461645746164575
0.0859373 1 932 2868 0.0003486750348675035 0.32496513249651326
0.0860467 1 933 2868 0.0003486750348675035 0.3253138075313807
0.0861638 1 934 2868 0.0003486750348675035 0.32566248256624825
0.0861828 1 935 2868 0.0003486750348675035 0.32601115760111576
0.0861876 1 936 2868 0.0003486750348675035 0.3263598326359833
0.0862265 1 937 2868 0.0003486750348675035 0.32670850767085075
0.0862324 1 938 2868 0.0003486750348675035 0.32705718270571826
0.0862408 1 939 2868 0.0003486750348675035 0.3274058577405858
0.0862825 1 940 2868 0.0003486750348675035 0.3277545327754533
0.0862842 1 941 2868 0.0003486750348675035 0.32810320781032076
0.0863128 1 942 2868 0.0003486750348675035 0.3284518828451883
0.0863869 1 943 2868 0.0003486750348675035 0.3288005578800558
0.0864048 1 944 2868 0.0003486750348675035 0.3291492329149233
0.0864129 1 945 2868 0.0003486750348675035 0.3294979079497908
0.0864735 1 946 2868 0.0003486750348675035 0.3298465829846583
0.0864851 1 947 2868 0.0003486750348675035 0.3301952580195258
0.0865371 1 948 2868 0.0003486750348675035 0.3305439330543933
0.0865972 1 949 2868 0.0003486750348675035 0.3308926080892608
0.0866065 1 950 2868 0.0003486750348675035 0.3312412831241283
0.0866411 1 951 2868 0.0003486750348675035 0.33158995815899583
0.0866528 1 952 2868 0.0003486750348675035 0.3319386331938633
0.0866656 1 953 2868 0.0003486750348675035 0.3322873082287308
0.0867021 1 954 2868 0.0003486750348675035 0.33263598326359833
0.0867202 1 955 2868 0.0003486750348675035 0.33298465829846585
0.0867295 1 956 2868 0.0003486750348675035 0.3333333333333333
0.0867662 1 957 2868 0.0003486750348675035 0.33368200836820083
0.0867853 1 958 2868 0.0003486750348675035 0.33403068340306835
0.0868146 1 959 2868 0.0003486750348675035 0.33437935843793587
0.0868995 1 960 2868 0.0003486750348675035 0.33472803347280333
0.0869663 1 961 2868 0.0003486750348675035 0.33507670850767085
0.0869703 1 962 2868 0.0003486750348675035 0.33542538354253837
0.0870304 1 963 2868 0.0003486750348675035 0.33577405857740583
0.0870314 1 964 2868 0.0003486750348675035 0.33612273361227335
0.0870378 1 965 2868 0.0003486750348675035 0.33647140864714087
0.0871141 1 966 2868 0.0003486750348675035 0.3368200836820084
0.087122 1 967 2868 0.0003486750348675035 0.33716875871687585
0.0872014 1 968 2868 0.0003486750348675035 0.33751743375174337
0.0872078 1 969 2868 0.0003486750348675035 0.3378661087866109
0.0872157 1 970 2868 0.0003486750348675035 0.3382147838214784
0.0872388 1 971 2868 0.0003486750348675035 0.33856345885634587
0.0872421 1 972 2868 0.0003486750348675035 0.3389121338912134
0.0873108 1 973 2868 0.0003486750348675035 0.3392608089260809
0.0873151 1 974 2868 0.0003486750348675035 0.3396094839609484
0.0873435 1 975 2868 0.0003486750348675035 0.3399581589958159
0.0874026 1 976 2868 0.0003486750348675035 0.3403068340306834
0.0874617 1 977 2868 0.0003486750348675035 0.3406555090655509
0.0875208 1 978 2868 0.0003486750348675035 0.3410041841004184
0.087538 1 979 2868 0.0003486750348675035 0.3413528591352859
0.0875669 1 980 2868 0.0003486750348675035 0.3417015341701534
0.0875876 1 981 2868 0.0003486750348675035 0.34205020920502094
0.0875993 1 982 2868 0.0003486750348675035 0.3423988842398884
0.0876291 1 983 2868 0.0003486750348675035 0.3427475592747559
0.0876417 1 984 2868 0.0003486750348675035 0.34309623430962344
0.087672 1 985 2868 0.0003486750348675035 0.34344490934449096
0.0876727 1 986 2868 0.0003486750348675035 0.3437935843793584
0.0876768 1 987 2868 0.0003486750348675035 0.34414225941422594
0.087703 1 988 2868 0.0003486750348675035 0.34449093444909346
0.0877342 1 989 2868 0.0003486750348675035 0.344839609483961
0.0877645 1 990 2868 0.0003486750348675035 0.34518828451882844
0.0877671 1 991 2868 0.0003486750348675035 0.34553695955369595
0.0877781 1 992 2868 0.0003486750348675035 0.3458856345885635
0.0878232 1 993 2868 0.0003486750348675035 0.34623430962343094
0.0878596 1 994 2868 0.0003486750348675035 0.34658298465829845
0.0879059 1 995 2868 0.0003486750348675035 0.346931659693166
0.0879481 1 996 2868 0.0003486750348675035 0.3472803347280335
0.0879607 1 997 2868 0.0003486750348675035 0.34762900976290095
0.0879807 1 998 2868 0.0003486750348675035 0.34797768479776847
0.0879869 1 999 2868 0.0003486750348675035 0.348326359832636
0.0880153 1 1000 2868 0.0003486750348675035 0.3486750348675035
0.0880346 1 1001 2868 0.0003486750348675035 0.34902370990237097
0.0880384 1 1002 2868 0.0003486750348675035 0.3493723849372385
0.0880857 1 1003 2868 0.0003486750348675035 0.349721059972106
0.0880923 1 1004 2868 0.0003486750348675035 0.3500697350069735
0.0881469 1 1005 2868 0.0003486750348675035 0.350418410041841
0.0881848 1 1006 2868 0.0003486750348675035 0.3507670850767085
0.0881982 1 1007 2868 0.0003486750348675035 0.351115760111576
0.0882082 1 1008 2868 0.0003486750348675035 0.3514644351464435
0.0883112 1 1009 2868 0.0003486750348675035 0.351813110181311
0.0883451 1 1010 2868 0.0003486750348675035 0.3521617852161785
0.0883968 1 1011 2868 0.0003486750348675035 0.35251046025104604
0.0884259 1 1012 2868 0.0003486750348675035 0.3528591352859135
0.0885193 1 1013 2868 0.0003486750348675035 0.353207810320781
0.0885265 1 1014 2868 0.0003486750348675035 0.35355648535564854
0.0885289 1 1015 2868 0.0003486750348675035 0.35390516039051606
0.0885599 1 1016 2868 0.0003486750348675035 0.3542538354253835
0.0885718 1 1017 2868 0.0003486750348675035 0.35460251046025104
0.0885808 1 1018 2868 0.0003486750348675035 0.35495118549511856
0.0885961 1 1019 2868 0.0003486750348675035 0.3552998605299861
0.0886602 1 1020 2868 0.0003486750348675035 0.35564853556485354
0.0887065 1 1021 2868 0.0003486750348675035 0.35599721059972106
0.0887499 1 1022 2868 0.0003486750348675035 0.3563458856345886
0.0887671 1 1023 2868 0.0003486750348675035 0.35669456066945604
0.08882 1 1024 2868 0.0003486750348675035 0.35704323570432356
0.0888278 1 1025 2868 0.0003486750348675035 0.3573919107391911
0.0888643 1 1026 2868 0.0003486750348675035 0.3577405857740586
0.0889251 1 1027 2868 0.0003486750348675035 0.35808926080892606
0.0889456 1 1028 2868 0.0003486750348675035 0.3584379358437936
0.0889688 1 1029 2868 0.0003486750348675035 0.3587866108786611
0.0889928 1 1030 2868 0.0003486750348675035 0.3591352859135286
0.089155 1 1031 2868 0.0003486750348675035 0.3594839609483961
0.0891621 1 1032 2868 0.0003486750348675035 0.3598326359832636
0.0891771 1 1033 2868 0.0003486750348675035 0.3601813110181311
0.0892477 1 1034 2868 0.0003486750348675035 0.36052998605299863
0.0892689 1 1035 2868 0.0003486750348675035 0.3608786610878661
0.0892856 1 1036 2868 0.0003486750348675035 0.3612273361227336
0.0892982 1 1037 2868 0.0003486750348675035 0.36157601115760113
0.089309 1 1038 2868 0.0003486750348675035 0.3619246861924686
0.0894411 1 1039 2868 0.0003486750348675035 0.3622733612273361
0.0894601 1 1040 2868 0.0003486750348675035 0.36262203626220363
0.0895958 1 1041 2868 0.0003486750348675035 0.36297071129707115
0.0896335 1 1042 2868 0.0003486750348675035 0.3633193863319386
0.089637 1 1043 2868 0.0003486750348675035 0.36366806136680613
0.0896943 1 1044 2868 0.0003486750348675035 0.36401673640167365
0.0897052 1 1045 2868 0.0003486750348675035 0.36436541143654116
0.0897188 1 1046 2868 0.0003486750348675035 0.3647140864714086
0.0898356 1 1047 2868 0.0003486750348675035 0.36506276150627615
0.0898452 1 1048 2868 0.0003486750348675035 0.36541143654114366
0.0898616 1 1049 2868 0.0003486750348675035 0.3657601115760112
0.0898805 1 1050 2868 0.0003486750348675035 0.36610878661087864
0.0899019 1 1051 2868 0.0003486750348675035 0.36645746164574616
0.0899591 1 1052 2868 0.0003486750348675035 0.3668061366806137
0.0899997 1 1053 2868 0.0003486750348675035 0.36715481171548114
0.0900424 1 1054 2868 0.0003486750348675035 0.36750348675034866
0.0900931 1 1055 2868 0.0003486750348675035 0.3678521617852162
0.0901248 1 1056 2868 0.0003486750348675035 0.3682008368200837
0.0901344 1 1057 2868 0.0003486750348675035 0.36854951185495116
0.0901372 1 1058 2868 0.0003486750348675035 0.3688981868898187
0.0901909 1 1059 2868 0.0003486750348675035 0.3692468619246862
0.0902193 1 1060 2868 0.0003486750348675035 0.3695955369595537
0.0902355 1 1061 2868 0.0003486750348675035 0.3699442119944212
0.0902476 1 1062 2868 0.0003486750348675035 0.3702928870292887
0.0902519 1 1063 2868 0.0003486750348675035 0.3706415620641562
0.0902791 1 1064 2868 0.0003486750348675035 0.37099023709902373
0.0902793 1 1065 2868 0.0003486750348675035 0.3713389121338912
0.0903549 1 1066 2868 0.0003486750348675035 0.3716875871687587
0.0904064 1 1067 2868 0.0003486750348675035 0.37203626220362623
0.0904653 1 1068 2868 0.0003486750348675035 0.3723849372384937
0.0904741 1 1069 2868 0.0003486750348675035 0.3727336122733612
0.0904822 1 1070 2868 0.0003486750348675035 0.37308228730822873
0.0905252 1 1071 2868 0.0003486750348675035 0.37343096234309625
0.090595 1 1072 2868 0.0003486750348675035 0.3737796373779637
0.0906043 1 1073 2868 0.0003486750348675035 0.37412831241283123
0.0906575 1 1074 2868 0.0003486750348675035 0.37447698744769875
0.0906644 1 1075 2868 0.0003486750348675035 0.37482566248256627
0.0906825 1 1076 2868 0.0003486750348675035 0.37517433751743373
0.0906963 1 1077 2868 0.0003486750348675035 0.37552301255230125
0.0907571 1 1078 2868 0.0003486750348675035 0.37587168758716877
0.0907774 1 1079 2868 0.0003486750348675035 0.3762203626220363
0.0907907 1 1080 2868 0.0003486750348675035 0.37656903765690375
0.0908132 1 1081 2868 0.0003486750348675035 0.37691771269177127
0.0908463 1 1082 2868 0.0003486750348675035 0.3772663877266388
0.090934 1 1083 2868 0.0003486750348675035 0.3776150627615063
0.0910246 1 1084 2868 0.0003486750348675035 0.37796373779637377
0.0910442 1 1085 2868 0.0003486750348675035 0.3783124128312413
0.0910897 1 1086 2868 0.0003486750348675035 0.3786610878661088
0.0911112 1 1087 2868 0.0003486750348675035 0.37900976290097627
0.0911283 1 1088 2868 0.0003486750348675035 0.3793584379358438
0.0911579 1 1089 2868 0.0003486750348675035 0.3797071129707113
0.091197 1 1090 2868 0.0003486750348675035 0.3800557880055788
0.0912411 1 1091 2868 0.0003486750348675035 0.3804044630404463
0.0913348 1 1092 2868 0.0003486750348675035 0.3807531380753138
0.0913484 1 1093 2868 0.0003486750348675035 0.3811018131101813
0.0914013 1 1094 2868 0.0003486750348675035 0.38145048814504884
0.0914161 1 1095 2868 0.0003486750348675035 0.3817991631799163
0.0914319 1 1096 2868 0.0003486750348675035 0.3821478382147838
0.0914874 1 1097 2868 0.0003486750348675035 0.38249651324965134
0.0914912 1 1098 2868 0.0003486750348675035 0.38284518828451886
0.0915258 1 1099 2868 0.0003486750348675035 0.3831938633193863
0.0915279 1 1100 2868 0.0003486750348675035 0.38354253835425384
0.0915792 1 1101 2868 0.0003486750348675035 0.38389121338912136
0.0915956 1 1102 2868 0.0003486750348675035 0.3842398884239888
0.0916028 1 1103 2868 0.0003486750348675035 0.38458856345885634
0.0916333 1 1104 2868 0.0003486750348675035 0.38493723849372385
0.0916643 1 1105 2868 0.0003486750348675035 0.3852859135285914
0.0917053 1 1106 2868 0.0003486750348675035 0.38563458856345884
0.091723 1 1107 2868 0.0003486750348675035 0.38598326359832635
0.0917349 1 1108 2868 0.0003486750348675035 0.38633193863319387
0.091749 1 1109 2868 0.0003486750348675035 0.3866806136680614
0.0917609 1 1110 2868 0.0003486750348675035 0.38702928870292885
0.0918596 1 1111 2868 0.0003486750348675035 0.38737796373779637
0.0918612 1 1112 2868 0.0003486750348675035 0.3877266387726639
0.0918884 1 1113 2868 0.0003486750348675035 0.3880753138075314
0.0918901 1 1114 2868 0.0003486750348675035 0.38842398884239887
0.0918951 1 1115 2868 0.0003486750348675035 0.3887726638772664
0.0918972 1 1116 2868 0.0003486750348675035 0.3891213389121339
0.0919006 1 1117 2868 0.0003486750348675035 0.38947001394700137
0.0919564 1 1118 2868 0.0003486750348675035 0.3898186889818689
0.0919859 1 1119 2868 0.0003486750348675035 0.3901673640167364
0.0920885 1 1120 2868 0.0003486750348675035 0.3905160390516039
0.0920889 1 1121 2868 0.0003486750348675035 0.3908647140864714
0.0921068 1 1122 2868 0.0003486750348675035 0.3912133891213389
0.09218 1 1123 2868 0.0003486750348675035 0.3915620641562064
0.0921905 1 1124 2868 0.0003486750348675035 0.39191073919107394
0.0921972 1 1125 2868 0.0003486750348675035 0.3922594142259414
0.0922081 1 1126 2868 0.0003486750348675035 0.3926080892608089
0.0922129 1 1127 2868 0.0003486750348675035 0.39295676429567644
0.0922329 1 1128 2868 0.0003486750348675035 0.39330543933054396
0.092288 1 1129 2868 0.0003486750348675035 0.3936541143654114
0.0923517 1 1130 2868 0.0003486750348675035 0.39400278940027894
0.0923605 1 1131 2868 0.0003486750348675035 0.39435146443514646
0.092365 1 1132 2868 0.0003486750348675035 0.3947001394700139
0.092386 1 1133 2868 0.0003486750348675035 0.39504881450488144
0.0924284 1 1134 2868 0.0003486750348675035 0.39539748953974896
0.0924292 1 1135 2868 0.0003486750348675035 0.3957461645746165
0.0924425 1 1136 2868 0.0003486750348675035 0.39609483960948394
0.0924628 1 1137 2868 0.0003486750348675035 0.39644351464435146
0.0924687 1 1138 2868 0.0003486750348675035 0.396792189679219
0.0924714 1 1139 2868 0.0003486750348675035 0.3971408647140865
0.0924816 1 1140 2868 0.0003486750348675035 0.39748953974895396
0.0925653 1 1141 2868 0.0003486750348675035 0.3978382147838215
0.0926127 1 1142 2868 0.0003486750348675035 0.398186889818689
0.092633 1 1143 2868 0.0003486750348675035 0.3985355648535565
0.0926485 1 1144 2868 0.0003486750348675035 0.398884239888424
0.092653 1 1145 2868 0.0003486750348675035 0.3992329149232915
0.0926559 1 1146 2868 0.0003486750348675035 0.399581589958159
0.0926609 1 1147 2868 0.0003486750348675035 0.3999302649930265
0.0929289 1 1148 2868 0.0003486750348675035 0.400278940027894
0.0929341 1 1149 2868 0.0003486750348675035 0.4006276150627615
0.093101 1 1150 2868 0.0003486750348675035 0.40097629009762903
0.0931184 1 1151 2868 0.0003486750348675035 0.4013249651324965
0.0931561 1 1152 2868 0.0003486750348675035 0.401673640167364
0.0932255 1 1153 2868 0.0003486750348675035 0.40202231520223153
0.0932577 1 1154 2868 0.0003486750348675035 0.40237099023709905
0.0932903 1 1155 2868 0.0003486750348675035 0.4027196652719665
0.0933123 1 1156 2868 0.0003486750348675035 0.403068340306834
0.0933628 1 1157 2868 0.0003486750348675035 0.40341701534170155
0.0933924 1 1158 2868 0.0003486750348675035 0.40376569037656906
0.0935087 1 1159 2868 0.0003486750348675035 0.4041143654114365
0.0935142 1 1160 2868 0.0003486750348675035 0.40446304044630405
0.0935986 1 1161 2868 0.0003486750348675035 0.40481171548117156
0.0936112 1 1162 2868 0.0003486750348675035 0.405160390516039
0.0936174 1 1163 2868 0.0003486750348675035 0.40550906555090654
0.0936239 1 1164 2868 0.0003486750348675035 0.40585774058577406
0.0936317 1 1165 2868 0.0003486750348675035 0.4062064156206416
0.0937173 1 1166 2868 0.0003486750348675035 0.40655509065550904
0.0937414 1 1167 2868 0.0003486750348675035 0.40690376569037656
0.0937474 1 1168 2868 0.0003486750348675035 0.4072524407252441
0.0937867 1 1169 2868 0.0003486750348675035 0.4076011157601116
0.093832 1 1170 2868 0.0003486750348675035 0.40794979079497906
0.0938873 1 1171 2868 0.0003486750348675035 0.4082984658298466
0.0939865 1 1172 2868 0.0003486750348675035 0.4086471408647141
0.0940039 1 1173 2868 0.0003486750348675035 0.4089958158995816
0.0940223 1 1174 2868 0.0003486750348675035 0.4093444909344491
0.0940344 1 1175 2868 0.0003486750348675035 0.4096931659693166
0.0940723 1 1176 2868 0.0003486750348675035 0.4100418410041841
0.0941234 1 1177 2868 0.0003486750348675035 0.4103905160390516
0.0941384 1 1178 2868 0.0003486750348675035 0.4107391910739191
0.0941455 1 1179 2868 0.0003486750348675035 0.4110878661087866
0.0941679 1 1180 2868 0.0003486750348675035 0.41143654114365413
0.0941765 1 1181 2868 0.0003486750348675035 0.4117852161785216
0.0941918 1 1182 2868 0.0003486750348675035 0.4121338912133891
0.0941923 1 1183 2868 0.0003486750348675035 0.41248256624825663
0.0942392 1 1184 2868 0.0003486750348675035 0.41283124128312415
0.0943265 1 1185 2868 0.0003486750348675035 0.4131799163179916
0.0943542 1 1186 2868 0.0003486750348675035 0.41352859135285913
0.0943654 1 1187 2868 0.0003486750348675035 0.41387726638772665
0.0943668 1 1188 2868 0.0003486750348675035 0.41422594142259417
0.0943792 1 1189 2868 0.0003486750348675035 0.41457461645746163
0.0944064 1 1190 2868 0.0003486750348675035 0.41492329149232915
0.0944247 1 1191 2868 0.0003486750348675035 0.41527196652719667
0.0944338 1 1192 2868 0.0003486750348675035 0.41562064156206413
0.0945673 1 1193 2868 0.0003486750348675035 0.41596931659693165
0.0946023 1 1194 2868 0.0003486750348675035 0.41631799163179917
0.0946722 1 1195 2868 0.0003486750348675035 0.4166666666666667
0.0946763 1 1196 2868 0.0003486750348675035 0.41701534170153415
0.0946796 1 1197 2868 0.0003486750348675035 0.41736401673640167
0.0947495 1 1198 2868 0.0003486750348675035 0.4177126917712692
0.0947971 1 1199 2868 0.0003486750348675035 0.4180613668061367
0.0948098 1 1200 2868 0.0003486750348675035 0.41841004184100417
0.0948176 1 1201 2868 0.0003486750348675035 0.4187587168758717
0.0948224 1 1202 2868 0.0003486750348675035 0.4191073919107392
0.0948281 1 1203 2868 0.0003486750348675035 0.4194560669456067
0.0948505 1 1204 2868 0.0003486750348675035 0.4198047419804742
0.0948529 1 1205 2868 0.0003486750348675035 0.4201534170153417
0.0948708 1 1206 2868 0.0003486750348675035 0.4205020920502092
0.0948803 1 1207 2868 0.0003486750348675035 0.4208507670850767
0.0948985 1 1208 2868 0.0003486750348675035 0.4211994421199442
0.0949001 1 1209 2868 0.0003486750348675035 0.4215481171548117
0.094943 1 1210 2868 0.0003486750348675035 0.42189679218967924
0.0949483 1 1211 2868 0.0003486750348675035 0.4222454672245467
0.094964 1 1212 2868 0.0003486750348675035 0.4225941422594142
0.0950005 1 1213 2868 0.0003486750348675035 0.42294281729428174
0.0950084 1 1214 2868 0.0003486750348675035 0.42329149232914925
0.0950184 1 1215 2868 0.0003486750348675035 0.4236401673640167
0.0950348 1 1216 2868 0.0003486750348675035 0.42398884239888424
0.0951383 1 1217 2868 0.0003486750348675035 0.42433751743375175
0.0951538 1 1218 2868 0.0003486750348675035 0.4246861924686193
0.0951858 1 1219 2868 0.0003486750348675035 0.42503486750348674
0.0952103 1 1220 2868 0.0003486750348675035 0.42538354253835425
0.0952284 1 1221 2868 0.0003486750348675035 0.42573221757322177
0.0952451 1 1222 2868 0.0003486750348675035 0.42608089260808923
0.0952952 1 1223 2868 0.0003486750348675035 0.42642956764295675
0.0953989 1 1224 2868 0.0003486750348675035 0.42677824267782427
0.0953996 1 1225 2868 0.0003486750348675035 0.4271269177126918
0.0954008 1 1226 2868 0.0003486750348675035 0.42747559274755925
0.095403 1 1227 2868 0.0003486750348675035 0.42782426778242677
0.0954316 1 1228 2868 0.0003486750348675035 0.4281729428172943
0.0954671 1 1229 2868 0.0003486750348675035 0.4285216178521618
0.0954995 1 1230 2868 0.0003486750348675035 0.42887029288702927
0.0955148 1 1231 2868 0.0003486750348675035 0.4292189679218968
0.0955315 1 1232 2868 0.0003486750348675035 0.4295676429567643
0.095576 1 1233 2868 0.0003486750348675035 0.4299163179916318
0.0955808 1 1234 2868 0.0003486750348675035 0.4302649930264993
0.095587 1 1235 2868 0.0003486750348675035 0.4306136680613668
0.0955925 1 1236 2868 0.0003486750348675035 0.4309623430962343
0.0956299 1 1237 2868 0.0003486750348675035 0.4313110181311018
0.0956423 1 1238 2868 0.0003486750348675035 0.4316596931659693
0.0956483 1 1239 2868 0.0003486750348675035 0.4320083682008368
0.0957296 1 1240 2868 0.0003486750348675035 0.43235704323570434
0.0958261 1 1241 2868 0.0003486750348675035 0.4327057182705718
0.0958505 1 1242 2868 0.0003486750348675035 0.4330543933054393
0.0958521 1 1243 2868 0.0003486750348675035 0.43340306834030684
0.0958757 1 1244 2868 0.0003486750348675035 0.43375174337517436
0.0959764 1 1245 2868 0.0003486750348675035 0.4341004184100418
0.0959921 1 1246 2868 0.0003486750348675035 0.43444909344490934
0.0960329 1 1247 2868 0.0003486750348675035 0.43479776847977686
0.0960498 1 1248 2868 0.0003486750348675035 0.4351464435146444
0.0960634 1 1249 2868 0.0003486750348675035 0.43549511854951184
0.0960913 1 1250 2868 0.0003486750348675035 0.43584379358437936
0.0961282 1 1251 2868 0.0003486750348675035 0.4361924686192469
0.0961707 1 1252 2868 0.0003486750348675035 0.43654114365411434
0.0962353 1 1253 2868 0.0003486750348675035 0.43688981868898186
0.0962572 1 1254 2868 0.0003486750348675035 0.4372384937238494
0.0962775 1 1255 2868 0.0003486750348675035 0.4375871687587169
0.0963159 1 1256 2868 0.0003486750348675035 0.43793584379358436
0.0963399 1 1257 2868 0.0003486750348675035 0.4382845188284519
0.0963593 1 1258 2868 0.0003486750348675035 0.4386331938633194
0.0963736 1 1259 2868 0.0003486750348675035 0.4389818688981869
0.0964136 1 1260 2868 0.0003486750348675035 0.4393305439330544
0.0964575 1 1261 2868 0.0003486750348675035 0.4396792189679219
0.0964742 1 1262 2868 0.0003486750348675035 0.4400278940027894
0.0965149 1 1263 2868 0.0003486750348675035 0.44037656903765693
0.0965183 1 1264 2868 0.0003486750348675035 0.4407252440725244
0.0965326 1 1265 2868 0.0003486750348675035 0.4410739191073919
0.0965707 1 1266 2868 0.0003486750348675035 0.44142259414225943
0.0966053 1 1267 2868 0.0003486750348675035 0.4417712691771269
0.0966096 1 1268 2868 0.0003486750348675035 0.4421199442119944
0.0966432 1 1269 2868 0.0003486750348675035 0.4424686192468619
0.0967119 1 1270 2868 0.0003486750348675035 0.44281729428172945
0.0967331 1 1271 2868 0.0003486750348675035 0.4431659693165969
0.0967901 1 1272 2868 0.0003486750348675035 0.4435146443514644
0.0967984 1 1273 2868 0.0003486750348675035 0.44386331938633194
0.0968573 1 1274 2868 0.0003486750348675035 0.44421199442119946
0.096868 1 1275 2868 0.0003486750348675035 0.4445606694560669
0.0968807 1 1276 2868 0.0003486750348675035 0.44490934449093444
0.0968988 1 1277 2868 0.0003486750348675035 0.44525801952580196
0.0969386 1 1278 2868 0.0003486750348675035 0.4456066945606695
0.0969684 1 1279 2868 0.0003486750348675035 0.44595536959553694
0.0969687 1 1280 2868 0.0003486750348675035 0.44630404463040446
0.0969815 1 1281 2868 0.0003486750348675035 0.446652719665272
0.0970702 1 1282 2868 0.0003486750348675035 0.44700139470013944
0.0971274 1 1283 2868 0.0003486750348675035 0.44735006973500696
0.0971313 1 1284 2868 0.0003486750348675035 0.4476987447698745
0.0971403 1 1285 2868 0.0003486750348675035 0.448047419804742
0.0972483 1 1286 2868 0.0003486750348675035 0.44839609483960946
0.0972533 1 1287 2868 0.0003486750348675035 0.448744769874477
0.0973673 1 1288 2868 0.0003486750348675035 0.4490934449093445
0.0973864 1 1289 2868 0.0003486750348675035 0.449442119944212
0.0974257 1 1290 2868 0.0003486750348675035 0.4497907949790795
0.0974534 1 1291 2868 0.0003486750348675035 0.450139470013947
0.0974653 1 1292 2868 0.0003486750348675035 0.4504881450488145
0.0975144 1 1293 2868 0.0003486750348675035 0.45083682008368203
0.0975189 1 1294 2868 0.0003486750348675035 0.4511854951185495
0.097635 1 1295 2868 0.0003486750348675035 0.451534170153417
0.0976794 1 1296 2868 0.0003486750348675035 0.45188284518828453
0.0976932 1 1297 2868 0.0003486750348675035 0.452231520223152
0.0977228 1 1298 2868 0.0003486750348675035 0.4525801952580195
0.0977659 1 1299 2868 0.0003486750348675035 0.45292887029288703
0.0977769 1 1300 2868 0.0003486750348675035 0.45327754532775455
0.097832 1 1301 2868 0.0003486750348675035 0.453626220362622
0.0978856 1 1302 2868 0.0003486750348675035 0.45397489539748953
0.097924 1 1303 2868 0.0003486750348675035 0.45432357043235705
0.0979366 1 1304 2868 0.0003486750348675035 0.45467224546722457
0.0980093 1 1305 2868 0.0003486750348675035 0.45502092050209203
0.098057 1 1306 2868 0.0003486750348675035 0.45536959553695955
0.0980592 1 1307 2868 0.0003486750348675035 0.45571827057182707
0.0980842 1 1308 2868 0.0003486750348675035 0.4560669456066946
0.0981369 1 1309 2868 0.0003486750348675035 0.45641562064156205
0.0981562 1 1310 2868 0.0003486750348675035 0.45676429567642957
0.0982232 1 1311 2868 0.0003486750348675035 0.4571129707112971
0.0982971 1 1312 2868 0.0003486750348675035 0.45746164574616455
0.0982983 1 1313 2868 0.0003486750348675035 0.45781032078103207
0.0983093 1 1314 2868 0.0003486750348675035 0.4581589958158996
0.0983782 1 1315 2868 0.0003486750348675035 0.4585076708507671
0.0984175 1 1316 2868 0.0003486750348675035 0.45885634588563456
0.0984781 1 1317 2868 0.0003486750348675035 0.4592050209205021
0.0985017 1 1318 2868 0.0003486750348675035 0.4595536959553696
0.0985019 1 1319 2868 0.0003486750348675035 0.4599023709902371
0.0985065 1 1320 2868 0.0003486750348675035 0.4602510460251046
0.0985239 1 1321 2868 0.0003486750348675035 0.4605997210599721
0.0985889 1 1322 2868 0.0003486750348675035 0.4609483960948396
0.0986161 1 1323 2868 0.0003486750348675035 0.46129707112970714
0.0987382 1 1324 2868 0.0003486750348675035 0.4616457461645746
0.0988278 1 1325 2868 0.0003486750348675035 0.4619944211994421
0.0988588 1 1326 2868 0.0003486750348675035 0.46234309623430964
0.0988703 1 1327 2868 0.0003486750348675035 0.46269177126917715
0.0988705 1 1328 2868 0.0003486750348675035 0.4630404463040446
0.0988789 1 1329 2868 0.0003486750348675035 0.46338912133891214
0.0989044 1 1330 2868 0.0003486750348675035 0.46373779637377965
0.0989239 1 1331 2868 0.0003486750348675035 0.4640864714086471
0.0989318 1 1332 2868 0.0003486750348675035 0.46443514644351463
0.0989349 1 1333 2868 0.0003486750348675035 0.46478382147838215
0.0989778 1 1334 2868 0.0003486750348675035 0.46513249651324967
0.0989933 1 1335 2868 0.0003486750348675035 0.46548117154811713
0.0990498 1 1336 2868 0.0003486750348675035 0.46582984658298465
0.099066 1 1337 2868 0.0003486750348675035 0.46617852161785217
0.0990992 1 1338 2868 0.0003486750348675035 0.4665271966527197
0.0991018 1 1339 2868 0.0003486750348675035 0.46687587168758715
0.0991566 1 1340 2868 0.0003486750348675035 0.46722454672245467
0.0992541 1 1341 2868 0.0003486750348675035 0.4675732217573222
0.0993292 1 1342 2868 0.0003486750348675035 0.4679218967921897
0.0993483 1 1343 2868 0.0003486750348675035 0.46827057182705717
0.0993581 1 1344 2868 0.0003486750348675035 0.4686192468619247
0.0995264 1 1345 2868 0.0003486750348675035 0.4689679218967922
0.0995665 1 1346 2868 0.0003486750348675035 0.46931659693165967
0.0995712 1 1347 2868 0.0003486750348675035 0.4696652719665272
0.0995719 1 1348 2868 0.0003486750348675035 0.4700139470013947
0.0996952 1 1349 2868 0.0003486750348675035 0.4703626220362622
0.0997622 1 1350 2868 0.0003486750348675035 0.4707112970711297
0.0997934 1 1351 2868 0.0003486750348675035 0.4710599721059972
0.0998118 1 1352 2868 0.0003486750348675035 0.4714086471408647
0.099828 1 1353 2868 0.0003486750348675035 0.47175732217573224
0.0998433 1 1354 2868 0.0003486750348675035 0.4721059972105997
0.0998926 1 1355 2868 0.0003486750348675035 0.4724546722454672
0.099895 1 1356 2868 0.0003486750348675035 0.47280334728033474
0.0999198 1 1357 2868 0.0003486750348675035 0.47315202231520226
0.0999396 1 1358 2868 0.0003486750348675035 0.4735006973500697
0.0999408 1 1359 2868 0.0003486750348675035 0.47384937238493724
0.099947 1 1360 2868 0.0003486750348675035 0.47419804741980476
0.0999615 1 1361 2868 0.0003486750348675035 0.4745467224546722
0.0999904 1 1362 2868 0.0003486750348675035 0.47489539748953974
0.10003 1 1363 2868 0.0003486750348675035 0.47524407252440726
0.100102 1 1364 2868 0.0003486750348675035 0.4755927475592748
0.100116 1 1365 2868 0.0003486750348675035 0.47594142259414224
0.100123 1 1366 2868 0.0003486750348675035 0.47629009762900976
0.100145 1 1367 2868 0.0003486750348675035 0.4766387726638773
0.100156 1 1368 2868 0.0003486750348675035 0.4769874476987448
0.100229 1 1369 2868 0.0003486750348675035 0.47733612273361226
0.100337 1 1370 2868 0.0003486750348675035 0.4776847977684798
0.100338 1 1371 2868 0.0003486750348675035 0.4780334728033473
0.100403 1 1372 2868 0.0003486750348675035 0.4783821478382148
0.10042 1 1373 2868 0.0003486750348675035 0.4787308228730823
0.100477 1 1374 2868 0.0003486750348675035 0.4790794979079498
0.100503 1 1375 2868 0.0003486750348675035 0.4794281729428173
0.100538 1 1376 2868 0.0003486750348675035 0.4797768479776848
0.100569 1 1377 2868 0.0003486750348675035 0.4801255230125523
0.100596 1 1378 2868 0.0003486750348675035 0.4804741980474198
0.100673 1 1379 2868 0.0003486750348675035 0.4808228730822873
0.100721 1 1380 2868 0.0003486750348675035 0.4811715481171548
0.100763 1 1381 2868 0.0003486750348675035 0.4815202231520223
0.100886 1 1382 2868 0.0003486750348675035 0.4818688981868898
0.100895 1 1383 2868 0.0003486750348675035 0.48221757322175735
0.1009 1 1384 2868 0.0003486750348675035 0.4825662482566248
0.100942 1 1385 2868 0.0003486750348675035 0.4829149232914923
0.100946 1 1386 2868 0.0003486750348675035 0.48326359832635984
0.100997 1 1387 2868 0.0003486750348675035 0.48361227336122736
0.101057 1 1388 2868 0.0003486750348675035 0.4839609483960948
0.101105 1 1389 2868 0.0003486750348675035 0.48430962343096234
0.101109 1 1390 2868 0.0003486750348675035 0.48465829846582986
0.101196 1 1391 2868 0.0003486750348675035 0.4850069735006973
0.101214 1 1392 2868 0.0003486750348675035 0.48535564853556484
0.101221 1 1393 2868 0.0003486750348675035 0.48570432357043236
0.101295 1 1394 2868 0.0003486750348675035 0.4860529986052999
0.101296 1 1395 2868 0.0003486750348675035 0.48640167364016734
0.101315 1 1396 2868 0.0003486750348675035 0.48675034867503486
0.101362 1 1397 2868 0.0003486750348675035 0.4870990237099024
0.101474 1 1398 2868 0.0003486750348675035 0.4874476987447699
0.10151 1 1399 2868 0.0003486750348675035 0.48779637377963736
0.101513 1 1400 2868 0.0003486750348675035 0.4881450488145049
0.10152 1 1401 2868 0.0003486750348675035 0.4884937238493724
0.10155 1 1402 2868 0.0003486750348675035 0.4888423988842399
0.101561 1 1403 2868 0.0003486750348675035 0.4891910739191074
0.10157 1 1404 2868 0.0003486750348675035 0.4895397489539749
0.101615 1 1405 2868 0.0003486750348675035 0.4898884239888424
0.10163 1 1406 2868 0.0003486750348675035 0.4902370990237099
0.101637 1 1407 2868 0.0003486750348675035 0.4905857740585774
0.101675 1 1408 2868 0.0003486750348675035 0.4909344490934449
0.101684 1 1409 2868 0.0003486750348675035 0.49128312412831243
0.101698 1 1410 2868 0.0003486750348675035 0.4916317991631799
0.101747 1 1411 2868 0.0003486750348675035 0.4919804741980474
0.101748 1 1412 2868 0.0003486750348675035 0.49232914923291493
0.101822 1 1413 2868 0.0003486750348675035 0.49267782426778245
0.101833 1 1414 2868 0.0003486750348675035 0.4930264993026499
0.10186 1 1415 2868 0.0003486750348675035 0.49337517433751743
0.101878 1 1416 2868 0.0003486750348675035 0.49372384937238495
0.101918 1 1417 2868 0.0003486750348675035 0.49407252440725247
0.102024 1 1418 2868 0.0003486750348675035 0.49442119944211993
0.102033 1 1419 2868 0.0003486750348675035 0.49476987447698745
0.102037 1 1420 2868 0.0003486750348675035 0.49511854951185497
0.102039 1 1421 2868 0.0003486750348675035 0.49546722454672243
0.102065 1 1422 2868 0.0003486750348675035 0.49581589958158995
0.10207 1 1423 2868 0.0003486750348675035 0.49616457461645747
0.102079 1 1424 2868 0.0003486750348675035 0.496513249651325
0.102139 1 1425 2868 0.0003486750348675035 0.49686192468619245
0.102162 1 1426 2868 0.0003486750348675035 0.49721059972105996
0.102174 1 1427 2868 0.0003486750348675035 0.4975592747559275
0.102187 1 1428 2868 0.0003486750348675035 0.497907949790795
0.1022 1 1429 2868 0.0003486750348675035 0.49825662482566246
0.102201 1 1430 2868 0.0003486750348675035 0.49860529986053
0.102282 1 1431 2868 0.0003486750348675035 0.4989539748953975
0.102297 1 1432 2868 0.0003486750348675035 0.499302649930265
0.102311 1 1433 2868 0.0003486750348675035 0.4996513249651325
0.10235 1 1434 2868 0.0003486750348675035 0.5
0.102359 1 1435 2868 0.0003486750348675035 0.5003486750348675
0.102365 1 1436 2868 0.0003486750348675035 0.500697350069735
0.102371 1 1437 2868 0.0003486750348675035 0.5010460251046025
0.102388 1 1438 2868 0.0003486750348675035 0.50139470013947
0.102395 1 1439 2868 0.0003486750348675035 0.5017433751743375
0.102428 1 1440 2868 0.0003486750348675035 0.502092050209205
0.102444 1 1441 2868 0.0003486750348675035 0.5024407252440726
0.102466 1 1442 2868 0.0003486750348675035 0.50278940027894
0.1025 1 1443 2868 0.0003486750348675035 0.5031380753138075
0.102575 1 1444 2868 0.0003486750348675035 0.5034867503486751
0.102577 1 1445 2868 0.0003486750348675035 0.5038354253835425
0.102586 1 1446 2868 0.0003486750348675035 0.50418410041841
0.102594 1 1447 2868 0.0003486750348675035 0.5045327754532776
0.102595 1 1448 2868 0.0003486750348675035 0.504881450488145
0.102726 1 1449 2868 0.0003486750348675035 0.5052301255230126
0.102741 1 1450 2868 0.0003486750348675035 0.5055788005578801
0.102795 1 1451 2868 0.0003486750348675035 0.5059274755927475
0.102848 1 1452 2868 0.0003486750348675035 0.5062761506276151
0.10288 1 1453 2868 0.0003486750348675035 0.5066248256624826
0.102882 1 1454 2868 0.0003486750348675035 0.50697350069735
0.103008 1 1455 2868 0.0003486750348675035 0.5073221757322176
0.103043 1 1456 2868 0.0003486750348675035 0.5076708507670851
0.1031 1 1457 2868 0.0003486750348675035 0.5080195258019525
0.10311 1 1458 2868 0.0003486750348675035 0.5083682008368201
0.103129 1 1459 2868 0.0003486750348675035 0.5087168758716876
0.103133 1 1460 2868 0.0003486750348675035 0.5090655509065551
0.103179 1 1461 2868 0.0003486750348675035 0.5094142259414226
0.103191 1 1462 2868 0.0003486750348675035 0.5097629009762901
0.103203 1 1463 2868 0.0003486750348675035 0.5101115760111576
0.103235 1 1464 2868 0.0003486750348675035 0.5104602510460251
0.103251 1 1465 2868 0.0003486750348675035 0.5108089260808926
0.103257 1 1466 2868 0.0003486750348675035 0.5111576011157601
0.103262 1 1467 2868 0.0003486750348675035 0.5115062761506276
0.103331 2 1469 2868 0.000697350069735007 0.5122036262203626
0.103384 1 1470 2868 0.0003486750348675035 0.5125523012552301
0.103419 1 1471 2868 0.0003486750348675035 0.5129009762900977
0.103522 1 1472 2868 0.0003486750348675035 0.5132496513249651
0.103555 1 1473 2868 0.0003486750348675035 0.5135983263598326
0.103575 1 1474 2868 0.0003486750348675035 0.5139470013947002
0.103582 1 1475 2868 0.0003486750348675035 0.5142956764295676
0.103585 1 1476 2868 0.0003486750348675035 0.5146443514644351
0.10359 1 1477 2868 0.0003486750348675035 0.5149930264993027
0.103591 1 1478 2868 0.0003486750348675035 0.5153417015341701
0.103605 1 1479 2868 0.0003486750348675035 0.5156903765690377
0.103703 1 1480 2868 0.0003486750348675035 0.5160390516039052
0.103721 1 1481 2868 0.0003486750348675035 0.5163877266387726
0.103751 1 1482 2868 0.0003486750348675035 0.5167364016736402
0.103756 1 1483 2868 0.0003486750348675035 0.5170850767085077
0.103798 1 1484 2868 0.0003486750348675035 0.5174337517433751
0.103868 1 1485 2868 0.0003486750348675035 0.5177824267782427
0.103914 1 1486 2868 0.0003486750348675035 0.5181311018131102
0.103943 1 1487 2868 0.0003486750348675035 0.5184797768479776
0.103953 1 1488 2868 0.0003486750348675035 0.5188284518828452
0.103961 1 1489 2868 0.0003486750348675035 0.5191771269177127
0.103993 1 1490 2868 0.0003486750348675035 0.5195258019525802
0.103999 1 1491 2868 0.0003486750348675035 0.5198744769874477
0.104021 1 1492 2868 0.0003486750348675035 0.5202231520223152
0.104047 1 1493 2868 0.0003486750348675035 0.5205718270571827
0.104085 1 1494 2868 0.0003486750348675035 0.5209205020920502
0.104126 1 1495 2868 0.0003486750348675035 0.5212691771269177
0.104135 1 1496 2868 0.0003486750348675035 0.5216178521617852
0.104136 1 1497 2868 0.0003486750348675035 0.5219665271966527
0.104253 1 1498 2868 0.0003486750348675035 0.5223152022315202
0.104256 1 1499 2868 0.0003486750348675035 0.5226638772663877
0.104292 1 1500 2868 0.0003486750348675035 0.5230125523012552
0.104304 1 1501 2868 0.0003486750348675035 0.5233612273361228
0.104307 1 1502 2868 0.0003486750348675035 0.5237099023709902
0.104367 1 1503 2868 0.0003486750348675035 0.5240585774058577
0.104434 1 1504 2868 0.0003486750348675035 0.5244072524407253
0.104488 1 1505 2868 0.0003486750348675035 0.5247559274755927
0.104582 1 1506 2868 0.0003486750348675035 0.5251046025104602
0.104637 1 1507 2868 0.0003486750348675035 0.5254532775453278
0.104653 1 1508 2868 0.0003486750348675035 0.5258019525801952
0.104694 1 1509 2868 0.0003486750348675035 0.5261506276150628
0.104784 1 1510 2868 0.0003486750348675035 0.5264993026499303
0.104793 1 1511 2868 0.0003486750348675035 0.5268479776847977
0.104797 1 1512 2868 0.0003486750348675035 0.5271966527196653
0.104863 1 1513 2868 0.0003486750348675035 0.5275453277545328
0.104866 1 1514 2868 0.0003486750348675035 0.5278940027894002
0.104886 1 1515 2868 0.0003486750348675035 0.5282426778242678
0.104901 1 1516 2868 0.0003486750348675035 0.5285913528591353
0.104929 1 1517 2868 0.0003486750348675035 0.5289400278940027
0.104972 1 1518 2868 0.0003486750348675035 0.5292887029288703
0.105065 1 1519 2868 0.0003486750348675035 0.5296373779637378
0.105105 1 1520 2868 0.0003486750348675035 0.5299860529986054
0.105155 1 1521 2868 0.0003486750348675035 0.5303347280334728
0.105304 1 1522 2868 0.0003486750348675035 0.5306834030683403
0.105391 1 1523 2868 0.0003486750348675035 0.5310320781032078
0.105407 1 1524 2868 0.0003486750348675035 0.5313807531380753
0.105427 1 1525 2868 0.0003486750348675035 0.5317294281729428
0.10543 1 1526 2868 0.0003486750348675035 0.5320781032078103
0.105452 1 1527 2868 0.0003486750348675035 0.5324267782426778
0.105463 1 1528 2868 0.0003486750348675035 0.5327754532775453
0.105486 2 1530 2868 0.000697350069735007 0.5334728033472803
0.105543 1 1531 2868 0.0003486750348675035 0.5338214783821479
0.105551 1 1532 2868 0.0003486750348675035 0.5341701534170153
0.105566 1 1533 2868 0.0003486750348675035 0.5345188284518828
0.105643 1 1534 2868 0.0003486750348675035 0.5348675034867504
0.105733 1 1535 2868 0.0003486750348675035 0.5352161785216178
0.105757 1 1536 2868 0.0003486750348675035 0.5355648535564853
0.105758 1 1537 2868 0.0003486750348675035 0.5359135285913529
0.105803 1 1538 2868 0.0003486750348675035 0.5362622036262203
0.105835 1 1539 2868 0.0003486750348675035 0.5366108786610879
0.105839 1 1540 2868 0.0003486750348675035 0.5369595536959554
0.105863 1 1541 2868 0.0003486750348675035 0.5373082287308228
0.10587 1 1542 2868 0.0003486750348675035 0.5376569037656904
0.105978 1 1543 2868 0.0003486750348675035 0.5380055788005579
0.106016 1 1544 2868 0.0003486750348675035 0.5383542538354253
0.106076 1 1545 2868 0.0003486750348675035 0.5387029288702929
0.106125 1 1546 2868 0.0003486750348675035 0.5390516039051604
0.106127 1 1547 2868 0.0003486750348675035 0.5394002789400278
0.106186 1 1548 2868 0.0003486750348675035 0.5397489539748954
0.106249 1 1549 2868 0.0003486750348675035 0.5400976290097629
0.106276 1 1550 2868 0.0003486750348675035 0.5404463040446305
0.106295 1 1551 2868 0.0003486750348675035 0.5407949790794979
0.106384 1 1552 2868 0.0003486750348675035 0.5411436541143654
0.106396 1 1553 2868 0.0003486750348675035 0.541492329149233
0.106403 1 1554 2868 0.0003486750348675035 0.5418410041841004
0.106427 1 1555 2868 0.0003486750348675035 0.5421896792189679
0.106437 2 1557 2868 0.000697350069735007 0.5428870292887029
0.106517 1 1558 2868 0.0003486750348675035 0.5432357043235704
0.106551 1 1559 2868 0.0003486750348675035 0.543584379358438
0.106703 1 1560 2868 0.0003486750348675035 0.5439330543933054
0.106705 1 1561 2868 0.0003486750348675035 0.544281729428173
0.106807 1 1562 2868 0.0003486750348675035 0.5446304044630405
0.106822 1 1563 2868 0.0003486750348675035 0.5449790794979079
0.106851 1 1564 2868 0.0003486750348675035 0.5453277545327755
0.106884 1 1565 2868 0.0003486750348675035 0.545676429567643
0.106893 1 1566 2868 0.0003486750348675035 0.5460251046025104
0.106894 1 1567 2868 0.0003486750348675035 0.546373779637378
0.106921 1 1568 2868 0.0003486750348675035 0.5467224546722455
0.106944 1 1569 2868 0.0003486750348675035 0.547071129707113
0.106987 1 1570 2868 0.0003486750348675035 0.5474198047419805
0.107014 1 1571 2868 0.0003486750348675035 0.547768479776848
0.107051 1 1572 2868 0.0003486750348675035 0.5481171548117155
0.107074 1 1573 2868 0.0003486750348675035 0.548465829846583
0.107174 1 1574 2868 0.0003486750348675035 0.5488145048814504
0.107225 1 1575 2868 0.0003486750348675035 0.549163179916318
0.107262 1 1576 2868 0.0003486750348675035 0.5495118549511855
0.107281 1 1577 2868 0.0003486750348675035 0.549860529986053
0.107324 1 1578 2868 0.0003486750348675035 0.5502092050209205
0.107354 1 1579 2868 0.0003486750348675035 0.550557880055788
0.107433 1 1580 2868 0.0003486750348675035 0.5509065550906556
0.107454 1 1581 2868 0.0003486750348675035 0.551255230125523
0.107485 1 1582 2868 0.0003486750348675035 0.5516039051603905
0.107513 1 1583 2868 0.0003486750348675035 0.5519525801952581
0.107523 1 1584 2868 0.0003486750348675035 0.5523012552301255
0.107604 1 1585 2868 0.0003486750348675035 0.552649930264993
0.107665 1 1586 2868 0.0003486750348675035 0.5529986052998606
0.107693 1 1587 2868 0.0003486750348675035 0.553347280334728
0.107716 1 1588 2868 0.0003486750348675035 0.5536959553695955
0.107719 1 1589 2868 0.0003486750348675035 0.5540446304044631
0.107779 1 1590 2868 0.0003486750348675035 0.5543933054393305
0.107813 1 1591 2868 0.0003486750348675035 0.5547419804741981
0.107895 1 1592 2868 0.0003486750348675035 0.5550906555090656
0.107976 1 1593 2868 0.0003486750348675035 0.555439330543933
0.107996 1 1594 2868 0.0003486750348675035 0.5557880055788006
0.108052 1 1595 2868 0.0003486750348675035 0.556136680613668
0.108094 1 1596 2868 0.0003486750348675035 0.5564853556485355
0.108147 1 1597 2868 0.0003486750348675035 0.5568340306834031
0.108155 1 1598 2868 0.0003486750348675035 0.5571827057182706
0.108177 1 1599 2868 0.0003486750348675035 0.5575313807531381
0.108202 1 1600 2868 0.0003486750348675035 0.5578800557880056
0.108239 1 1601 2868 0.0003486750348675035 0.558228730822873
0.108285 1 1602 2868 0.0003486750348675035 0.5585774058577406
0.108338 1 1603 2868 0.0003486750348675035 0.5589260808926081
0.108349 1 1604 2868 0.0003486750348675035 0.5592747559274756
0.108369 1 1605 2868 0.0003486750348675035 0.5596234309623431
0.108383 1 1606 2868 0.0003486750348675035 0.5599721059972106
0.108401 1 1607 2868 0.0003486750348675035 0.560320781032078
0.108458 1 1608 2868 0.0003486750348675035 0.5606694560669456
0.10851 1 1609 2868 0.0003486750348675035 0.5610181311018131
0.108562 1 1610 2868 0.0003486750348675035 0.5613668061366807
0.108567 1 1611 2868 0.0003486750348675035 0.5617154811715481
0.108579 1 1612 2868 0.0003486750348675035 0.5620641562064156
0.108623 1 1613 2868 0.0003486750348675035 0.5624128312412832
0.108625 1 1614 2868 0.0003486750348675035 0.5627615062761506
0.108672 1 1615 2868 0.0003486750348675035 0.5631101813110181
0.108699 1 1616 2868 0.0003486750348675035 0.5634588563458857
0.108705 1 1617 2868 0.0003486750348675035 0.5638075313807531
0.108748 1 1618 2868 0.0003486750348675035 0.5641562064156206
0.108796 1 1619 2868 0.0003486750348675035 0.5645048814504882
0.108808 1 1620 2868 0.0003486750348675035 0.5648535564853556
0.108854 1 1621 2868 0.0003486750348675035 0.5652022315202232
0.108855 1 1622 2868 0.0003486750348675035 0.5655509065550907
0.108864 1 1623 2868 0.0003486750348675035 0.5658995815899581
0.108878 1 1624 2868 0.0003486750348675035 0.5662482566248257
0.108906 1 1625 2868 0.0003486750348675035 0.5665969316596932
0.108922 1 1626 2868 0.0003486750348675035 0.5669456066945606
0.108938 1 1627 2868 0.0003486750348675035 0.5672942817294282
0.109127 2 1629 2868 0.000697350069735007 0.5679916317991632
0.109168 1 1630 2868 0.0003486750348675035 0.5683403068340307
0.109243 1 1631 2868 0.0003486750348675035 0.5686889818688982
0.109257 1 1632 2868 0.0003486750348675035 0.5690376569037657
0.109261 1 1633 2868 0.0003486750348675035 0.5693863319386332
0.109312 1 1634 2868 0.0003486750348675035 0.5697350069735007
0.109315 1 1635 2868 0.0003486750348675035 0.5700836820083682
0.109405 1 1636 2868 0.0003486750348675035 0.5704323570432357
0.109477 1 1637 2868 0.0003486750348675035 0.5707810320781032
0.10955 1 1638 2868 0.0003486750348675035 0.5711297071129707
0.109613 1 1639 2868 0.0003486750348675035 0.5714783821478382
0.109622 1 1640 2868 0.0003486750348675035 0.5718270571827058
0.109686 1 1641 2868 0.0003486750348675035 0.5721757322175732
0.109728 1 1642 2868 0.0003486750348675035 0.5725244072524407
0.109803 1 1643 2868 0.0003486750348675035 0.5728730822873083
0.109829 1 1644 2868 0.0003486750348675035 0.5732217573221757
0.10991 1 1645 2868 0.0003486750348675035 0.5735704323570432
0.109973 1 1646 2868 0.0003486750348675035 0.5739191073919108
0.109986 1 1647 2868 0.0003486750348675035 0.5742677824267782
0.109987 1 1648 2868 0.0003486750348675035 0.5746164574616457
0.110069 1 1649 2868 0.0003486750348675035 0.5749651324965133
0.110101 1 1650 2868 0.0003486750348675035 0.5753138075313807
0.110135 1 1651 2868 0.0003486750348675035 0.5756624825662483
0.110172 1 1652 2868 0.0003486750348675035 0.5760111576011158
0.110182 1 1653 2868 0.0003486750348675035 0.5763598326359832
0.110204 1 1654 2868 0.0003486750348675035 0.5767085076708508
0.110245 1 1655 2868 0.0003486750348675035 0.5770571827057183
0.110248 1 1656 2868 0.0003486750348675035 0.5774058577405857
0.110281 1 1657 2868 0.0003486750348675035 0.5777545327754533
0.110283 1 1658 2868 0.0003486750348675035 0.5781032078103208
0.110307 1 1659 2868 0.0003486750348675035 0.5784518828451883
0.110309 1 1660 2868 0.0003486750348675035 0.5788005578800558
0.110327 1 1661 2868 0.0003486750348675035 0.5791492329149233
0.110399 1 1662 2868 0.0003486750348675035 0.5794979079497908
0.110433 1 1663 2868 0.0003486750348675035 0.5798465829846583
0.110464 1 1664 2868 0.0003486750348675035 0.5801952580195258
0.11053 1 1665 2868 0.0003486750348675035 0.5805439330543933
0.110633 1 1666 2868 0.0003486750348675035 0.5808926080892608
0.11067 1 1667 2868 0.0003486750348675035 0.5812412831241283
0.110733 1 1668 2868 0.0003486750348675035 0.5815899581589958
0.110827 1 1669 2868 0.0003486750348675035 0.5819386331938633
0.110837 1 1670 2868 0.0003486750348675035 0.5822873082287309
0.110872 1 1671 2868 0.0003486750348675035 0.5826359832635983
0.110875 1 1672 2868 0.0003486750348675035 0.5829846582984658
0.110906 1 1673 2868 0.0003486750348675035 0.5833333333333334
0.110923 1 1674 2868 0.0003486750348675035 0.5836820083682008
0.110926 1 1675 2868 0.0003486750348675035 0.5840306834030683
0.110945 1 1676 2868 0.0003486750348675035 0.5843793584379359
0.110968 1 1677 2868 0.0003486750348675035 0.5847280334728033
0.111007 1 1678 2868 0.0003486750348675035 0.5850767085076709
0.111136 1 1679 2868 0.0003486750348675035 0.5854253835425384
0.111147 1 1680 2868 0.0003486750348675035 0.5857740585774058
0.111157 1 1681 2868 0.0003486750348675035 0.5861227336122734
0.111179 1 1682 2868 0.0003486750348675035 0.5864714086471409
0.111233 1 1683 2868 0.0003486750348675035 0.5868200836820083
0.111239 1 1684 2868 0.0003486750348675035 0.5871687587168759
0.111266 1 1685 2868 0.0003486750348675035 0.5875174337517434
0.11132 1 1686 2868 0.0003486750348675035 0.5878661087866108
0.111337 1 1687 2868 0.0003486750348675035 0.5882147838214784
0.111341 1 1688 2868 0.0003486750348675035 0.5885634588563459
0.111348 1 1689 2868 0.0003486750348675035 0.5889121338912134
0.11136 1 1690 2868 0.0003486750348675035 0.5892608089260809
0.111383 1 1691 2868 0.0003486750348675035 0.5896094839609484
0.111477 1 1692 2868 0.0003486750348675035 0.5899581589958159
0.111498 1 1693 2868 0.0003486750348675035 0.5903068340306834
0.111535 1 1694 2868 0.0003486750348675035 0.5906555090655509
0.111566 1 1695 2868 0.0003486750348675035 0.5910041841004184
0.111597 1 1696 2868 0.0003486750348675035 0.5913528591352859
0.111621 1 1697 2868 0.0003486750348675035 0.5917015341701534
0.111653 1 1698 2868 0.0003486750348675035 0.5920502092050209
0.111742 1 1699 2868 0.0003486750348675035 0.5923988842398884
0.111752 1 1700 2868 0.0003486750348675035 0.592747559274756
0.111773 1 1701 2868 0.0003486750348675035 0.5930962343096234
0.111851 1 1702 2868 0.0003486750348675035 0.5934449093444909
0.111927 1 1703 2868 0.0003486750348675035 0.5937935843793585
0.111954 1 1704 2868 0.0003486750348675035 0.5941422594142259
0.112012 1 1705 2868 0.0003486750348675035 0.5944909344490934
0.112044 1 1706 2868 0.0003486750348675035 0.594839609483961
0.112061 1 1707 2868 0.0003486750348675035 0.5951882845188284
0.112109 1 1708 2868 0.0003486750348675035 0.595536959553696
0.112128 1 1709 2868 0.0003486750348675035 0.5958856345885635
0.112149 1 1710 2868 0.0003486750348675035 0.5962343096234309
0.112178 1 1711 2868 0.0003486750348675035 0.5965829846582985
0.112286 1 1712 2868 0.0003486750348675035 0.596931659693166
0.112316 1 1713 2868 0.0003486750348675035 0.5972803347280334
0.112323 1 1714 2868 0.0003486750348675035 0.597629009762901
0.112364 1 1715 2868 0.0003486750348675035 0.5979776847977685
0.112437 1 1716 2868 0.0003486750348675035 0.5983263598326359
0.112448 1 1717 2868 0.0003486750348675035 0.5986750348675035
0.112459 1 1718 2868 0.0003486750348675035 0.599023709902371
0.112492 1 1719 2868 0.0003486750348675035 0.5993723849372385
0.11259 1 1720 2868 0.0003486750348675035 0.599721059972106
0.112601 1 1721 2868 0.0003486750348675035 0.6000697350069735
0.112603 1 1722 2868 0.0003486750348675035 0.600418410041841
0.112615 1 1723 2868 0.0003486750348675035 0.6007670850767085
0.112632 1 1724 2868 0.0003486750348675035 0.601115760111576
0.112663 1 1725 2868 0.0003486750348675035 0.6014644351464435
0.112682 1 1726 2868 0.0003486750348675035 0.601813110181311
0.112686 1 1727 2868 0.0003486750348675035 0.6021617852161785
0.112794 1 1728 2868 0.0003486750348675035 0.602510460251046
0.112798 1 1729 2868 0.0003486750348675035 0.6028591352859135
0.11281 1 1730 2868 0.0003486750348675035 0.6032078103207811
0.112822 1 1731 2868 0.0003486750348675035 0.6035564853556485
0.112831 1 1732 2868 0.0003486750348675035 0.603905160390516
0.112836 1 1733 2868 0.0003486750348675035 0.6042538354253836
0.112994 1 1734 2868 0.0003486750348675035 0.604602510460251
0.113027 1 1735 2868 0.0003486750348675035 0.6049511854951185
0.113131 1 1736 2868 0.0003486750348675035 0.6052998605299861
0.113133 1 1737 2868 0.0003486750348675035 0.6056485355648535
0.113146 1 1738 2868 0.0003486750348675035 0.6059972105997211
0.113158 1 1739 2868 0.0003486750348675035 0.6063458856345886
0.113177 1 1740 2868 0.0003486750348675035 0.606694560669456
0.113211 1 1741 2868 0.0003486750348675035 0.6070432357043236
0.113286 1 1742 2868 0.0003486750348675035 0.6073919107391911
0.113296 1 1743 2868 0.0003486750348675035 0.6077405857740585
0.113314 1 1744 2868 0.0003486750348675035 0.6080892608089261
0.113377 1 1745 2868 0.0003486750348675035 0.6084379358437936
0.113384 1 1746 2868 0.0003486750348675035 0.608786610878661
0.113403 1 1747 2868 0.0003486750348675035 0.6091352859135286
0.113442 1 1748 2868 0.0003486750348675035 0.6094839609483961
0.113453 1 1749 2868 0.0003486750348675035 0.6098326359832636
0.113488 1 1750 2868 0.0003486750348675035 0.6101813110181311
0.113553 1 1751 2868 0.0003486750348675035 0.6105299860529986
0.113564 1 1752 2868 0.0003486750348675035 0.6108786610878661
0.113574 1 1753 2868 0.0003486750348675035 0.6112273361227336
0.113641 1 1754 2868 0.0003486750348675035 0.6115760111576011
0.113669 1 1755 2868 0.0003486750348675035 0.6119246861924686
0.113679 1 1756 2868 0.0003486750348675035 0.6122733612273361
0.113749 1 1757 2868 0.0003486750348675035 0.6126220362622036
0.113765 1 1758 2868 0.0003486750348675035 0.6129707112970711
0.113768 1 1759 2868 0.0003486750348675035 0.6133193863319386
0.113831 1 1760 2868 0.0003486750348675035 0.6136680613668062
0.11391 1 1761 2868 0.0003486750348675035 0.6140167364016736
0.113953 1 1762 2868 0.0003486750348675035 0.6143654114365411
0.114014 1 1763 2868 0.0003486750348675035 0.6147140864714087
0.114118 1 1764 2868 0.0003486750348675035 0.6150627615062761
0.114164 1 1765 2868 0.0003486750348675035 0.6154114365411436
0.114203 1 1766 2868 0.0003486750348675035 0.6157601115760112
0.114292 1 1767 2868 0.0003486750348675035 0.6161087866108786
0.114342 1 1768 2868 0.0003486750348675035 0.6164574616457462
0.114352 1 1769 2868 0.0003486750348675035 0.6168061366806137
0.114378 1 1770 2868 0.0003486750348675035 0.6171548117154811
0.114397 1 1771 2868 0.0003486750348675035 0.6175034867503487
0.114433 1 1772 2868 0.0003486750348675035 0.6178521617852162
0.11457 1 1773 2868 0.0003486750348675035 0.6182008368200836
0.11458 1 1774 2868 0.0003486750348675035 0.6185495118549512
0.114611 1 1775 2868 0.0003486750348675035 0.6188981868898187
0.114668 1 1776 2868 0.0003486750348675035 0.6192468619246861
0.114712 1 1777 2868 0.0003486750348675035 0.6195955369595537
0.114747 1 1778 2868 0.0003486750348675035 0.6199442119944212
0.11481 1 1779 2868 0.0003486750348675035 0.6202928870292888
0.11482 1 1780 2868 0.0003486750348675035 0.6206415620641562
0.114861 1 1781 2868 0.0003486750348675035 0.6209902370990237
0.114952 1 1782 2868 0.0003486750348675035 0.6213389121338913
0.114971 1 1783 2868 0.0003486750348675035 0.6216875871687587
0.114984 1 1784 2868 0.0003486750348675035 0.6220362622036262
0.11499 1 1785 2868 0.0003486750348675035 0.6223849372384938
0.115057 1 1786 2868 0.0003486750348675035 0.6227336122733612
0.115165 1 1787 2868 0.0003486750348675035 0.6230822873082287
0.115174 1 1788 2868 0.0003486750348675035 0.6234309623430963
0.115193 1 1789 2868 0.0003486750348675035 0.6237796373779637
0.115201 1 1790 2868 0.0003486750348675035 0.6241283124128313
0.115233 1 1791 2868 0.0003486750348675035 0.6244769874476988
0.115291 1 1792 2868 0.0003486750348675035 0.6248256624825662
0.115294 1 1793 2868 0.0003486750348675035 0.6251743375174338
0.115303 1 1794 2868 0.0003486750348675035 0.6255230125523012
0.115337 1 1795 2868 0.0003486750348675035 0.6258716875871687
0.115382 1 1796 2868 0.0003486750348675035 0.6262203626220363
0.115413 1 1797 2868 0.0003486750348675035 0.6265690376569037
0.115447 1 1798 2868 0.0003486750348675035 0.6269177126917713
0.115468 1 1799 2868 0.0003486750348675035 0.6272663877266388
0.115492 1 1800 2868 0.0003486750348675035 0.6276150627615062
0.115531 1 1801 2868 0.0003486750348675035 0.6279637377963738
0.115564 1 1802 2868 0.0003486750348675035 0.6283124128312413
0.115591 1 1803 2868 0.0003486750348675035 0.6286610878661087
0.115609 1 1804 2868 0.0003486750348675035 0.6290097629009763
0.115614 1 1805 2868 0.0003486750348675035 0.6293584379358438
0.115704 1 1806 2868 0.0003486750348675035 0.6297071129707112
0.115714 1 1807 2868 0.0003486750348675035 0.6300557880055788
0.115826 1 1808 2868 0.0003486750348675035 0.6304044630404463
0.115928 1 1809 2868 0.0003486750348675035 0.6307531380753139
0.115945 1 1810 2868 0.0003486750348675035 0.6311018131101813
0.115955 1 1811 2868 0.0003486750348675035 0.6314504881450488
0.115958 1 1812 2868 0.0003486750348675035 0.6317991631799164
0.115986 1 1813 2868 0.0003486750348675035 0.6321478382147838
0.116157 1 1814 2868 0.0003486750348675035 0.6324965132496513
0.116226 1 1815 2868 0.0003486750348675035 0.6328451882845189
0.116365 1 1816 2868 0.0003486750348675035 0.6331938633193863
0.116374 1 1817 2868 0.0003486750348675035 0.6335425383542538
0.116393 1 1818 2868 0.0003486750348675035 0.6338912133891214
0.116414 1 1819 2868 0.0003486750348675035 0.6342398884239888
0.116436 1 1820 2868 0.0003486750348675035 0.6345885634588564
0.116476 1 1821 2868 0.0003486750348675035 0.6349372384937239
0.116534 1 1822 2868 0.0003486750348675035 0.6352859135285913
0.116555 1 1823 2868 0.0003486750348675035 0.6356345885634589
0.116614 1 1824 2868 0.0003486750348675035 0.6359832635983264
0.116749 1 1825 2868 0.0003486750348675035 0.6363319386331938
0.11676 1 1826 2868 0.0003486750348675035 0.6366806136680614
0.116873 1 1827 2868 0.0003486750348675035 0.6370292887029289
0.116884 1 1828 2868 0.0003486750348675035 0.6373779637377964
0.116896 1 1829 2868 0.0003486750348675035 0.6377266387726639
0.116983 1 1830 2868 0.0003486750348675035 0.6380753138075314
0.116999 1 1831 2868 0.0003486750348675035 0.6384239888423989
0.117006 1 1832 2868 0.0003486750348675035 0.6387726638772664
0.117056 1 1833 2868 0.0003486750348675035 0.6391213389121339
0.1171 1 1834 2868 0.0003486750348675035 0.6394700139470014
0.117107 1 1835 2868 0.0003486750348675035 0.6398186889818689
0.117167 1 1836 2868 0.0003486750348675035 0.6401673640167364
0.117195 1 1837 2868 0.0003486750348675035 0.6405160390516039
0.117215 1 1838 2868 0.0003486750348675035 0.6408647140864714
0.117226 1 1839 2868 0.0003486750348675035 0.641213389121339
0.117408 1 1840 2868 0.0003486750348675035 0.6415620641562064
0.117465 1 1841 2868 0.0003486750348675035 0.6419107391910739
0.117511 1 1842 2868 0.0003486750348675035 0.6422594142259415
0.117537 1 1843 2868 0.0003486750348675035 0.6426080892608089
0.117572 1 1844 2868 0.0003486750348675035 0.6429567642956764
0.11759 1 1845 2868 0.0003486750348675035 0.643305439330544
0.117614 1 1846 2868 0.0003486750348675035 0.6436541143654114
0.117616 1 1847 2868 0.0003486750348675035 0.6440027894002789
0.117689 1 1848 2868 0.0003486750348675035 0.6443514644351465
0.117697 1 1849 2868 0.0003486750348675035 0.6447001394700139
0.1177 1 1850 2868 0.0003486750348675035 0.6450488145048815
0.117768 1 1851 2868 0.0003486750348675035 0.645397489539749
0.117772 1 1852 2868 0.0003486750348675035 0.6457461645746164
0.117898 1 1853 2868 0.0003486750348675035 0.646094839609484
0.117928 1 1854 2868 0.0003486750348675035 0.6464435146443515
0.117944 1 1855 2868 0.0003486750348675035 0.6467921896792189
0.117971 1 1856 2868 0.0003486750348675035 0.6471408647140865
0.117979 1 1857 2868 0.0003486750348675035 0.647489539748954
0.11798 1 1858 2868 0.0003486750348675035 0.6478382147838215
0.11807 1 1859 2868 0.0003486750348675035 0.648186889818689
0.11813 1 1860 2868 0.0003486750348675035 0.6485355648535565
0.118192 1 1861 2868 0.0003486750348675035 0.648884239888424
0.118222 1 1862 2868 0.0003486750348675035 0.6492329149232915
0.118279 1 1863 2868 0.0003486750348675035 0.649581589958159
0.11831 1 1864 2868 0.0003486750348675035 0.6499302649930265
0.118374 1 1865 2868 0.0003486750348675035 0.650278940027894
0.118488 1 1866 2868 0.0003486750348675035 0.6506276150627615
0.118515 1 1867 2868 0.0003486750348675035 0.650976290097629
0.118572 1 1868 2868 0.0003486750348675035 0.6513249651324965
0.11859 1 1869 2868 0.0003486750348675035 0.6516736401673641
0.118601 1 1870 2868 0.0003486750348675035 0.6520223152022315
0.118602 1 1871 2868 0.0003486750348675035 0.652370990237099
0.118641 1 1872 2868 0.0003486750348675035 0.6527196652719666
0.118652 1 1873 2868 0.0003486750348675035 0.653068340306834
0.118747 1 1874 2868 0.0003486750348675035 0.6534170153417015
0.11877 1 1875 2868 0.0003486750348675035 0.6537656903765691
0.118814 1 1876 2868 0.0003486750348675035 0.6541143654114365
0.118828 1 1877 2868 0.0003486750348675035 0.654463040446304
0.118867 1 1878 2868 0.0003486750348675035 0.6548117154811716
0.118922 1 1879 2868 0.0003486750348675035 0.655160390516039
0.118928 1 1880 2868 0.0003486750348675035 0.6555090655509066
0.118942 1 1881 2868 0.0003486750348675035 0.6558577405857741
0.119067 1 1882 2868 0.0003486750348675035 0.6562064156206415
0.119107 1 1883 2868 0.0003486750348675035 0.6565550906555091
0.119139 1 1884 2868 0.0003486750348675035 0.6569037656903766
0.11915 1 1885 2868 0.0003486750348675035 0.657252440725244
0.119181 1 1886 2868 0.0003486750348675035 0.6576011157601116
0.119258 1 1887 2868 0.0003486750348675035 0.6579497907949791
0.119434 1 1888 2868 0.0003486750348675035 0.6582984658298466
0.11946 1 1889 2868 0.0003486750348675035 0.6586471408647141
0.119513 1 1890 2868 0.0003486750348675035 0.6589958158995816
0.119514 1 1891 2868 0.0003486750348675035 0.6593444909344491
0.119539 1 1892 2868 0.0003486750348675035 0.6596931659693166
0.119574 1 1893 2868 0.0003486750348675035 0.6600418410041841
0.119587 1 1894 2868 0.0003486750348675035 0.6603905160390516
0.119601 1 1895 2868 0.0003486750348675035 0.6607391910739191
0.119608 1 1896 2868 0.0003486750348675035 0.6610878661087866
0.119613 1 1897 2868 0.0003486750348675035 0.6614365411436541
0.11977 1 1898 2868 0.0003486750348675035 0.6617852161785216
0.119773 1 1899 2868 0.0003486750348675035 0.6621338912133892
0.119784 1 1900 2868 0.0003486750348675035 0.6624825662482566
0.119809 1 1901 2868 0.0003486750348675035 0.6628312412831241
0.11994 1 1902 2868 0.0003486750348675035 0.6631799163179917
0.12 1 1903 2868 0.0003486750348675035 0.6635285913528591
0.120028 1 1904 2868 0.0003486750348675035 0.6638772663877266
0.120044 1 1905 2868 0.0003486750348675035 0.6642259414225942
0.120138 1 1906 2868 0.0003486750348675035 0.6645746164574616
0.120181 1 1907 2868 0.0003486750348675035 0.6649232914923291
0.120255 1 1908 2868 0.0003486750348675035 0.6652719665271967
0.12028 1 1909 2868 0.0003486750348675035 0.6656206415620641
0.12031 1 1910 2868 0.0003486750348675035 0.6659693165969317
0.120318 1 1911 2868 0.0003486750348675035 0.6663179916317992
0.120348 1 1912 2868 0.0003486750348675035 0.6666666666666666
0.120372 1 1913 2868 0.0003486750348675035 0.6670153417015342
0.12039 1 1914 2868 0.0003486750348675035 0.6673640167364017
0.12042 1 1915 2868 0.0003486750348675035 0.6677126917712691
0.120456 1 1916 2868 0.0003486750348675035 0.6680613668061367
0.12052 1 1917 2868 0.0003486750348675035 0.6684100418410042
0.120601 1 1918 2868 0.0003486750348675035 0.6687587168758717
0.120663 1 1919 2868 0.0003486750348675035 0.6691073919107392
0.120667 1 1920 2868 0.0003486750348675035 0.6694560669456067
0.120715 1 1921 2868 0.0003486750348675035 0.6698047419804742
0.120724 1 1922 2868 0.0003486750348675035 0.6701534170153417
0.120837 1 1923 2868 0.0003486750348675035 0.6705020920502092
0.120841 1 1924 2868 0.0003486750348675035 0.6708507670850767
0.120866 1 1925 2868 0.0003486750348675035 0.6711994421199442
0.120876 1 1926 2868 0.0003486750348675035 0.6715481171548117
0.120878 1 1927 2868 0.0003486750348675035 0.6718967921896792
0.121018 1 1928 2868 0.0003486750348675035 0.6722454672245467
0.121043 1 1929 2868 0.0003486750348675035 0.6725941422594143
0.12105 1 1930 2868 0.0003486750348675035 0.6729428172942817
0.121065 1 1931 2868 0.0003486750348675035 0.6732914923291492
0.121155 1 1932 2868 0.0003486750348675035 0.6736401673640168
0.121163 1 1933 2868 0.0003486750348675035 0.6739888423988842
0.121164 1 1934 2868 0.0003486750348675035 0.6743375174337517
0.121169 1 1935 2868 0.0003486750348675035 0.6746861924686193
0.12117 1 1936 2868 0.0003486750348675035 0.6750348675034867
0.121202 1 1937 2868 0.0003486750348675035 0.6753835425383543
0.121235 1 1938 2868 0.0003486750348675035 0.6757322175732218
0.121249 1 1939 2868 0.0003486750348675035 0.6760808926080892
0.121283 1 1940 2868 0.0003486750348675035 0.6764295676429568
0.121378 1 1941 2868 0.0003486750348675035 0.6767782426778243
0.121479 1 1942 2868 0.0003486750348675035 0.6771269177126917
0.12152 1 1943 2868 0.0003486750348675035 0.6774755927475593
0.121623 1 1944 2868 0.0003486750348675035 0.6778242677824268
0.121625 1 1945 2868 0.0003486750348675035 0.6781729428172942
0.121681 1 1946 2868 0.0003486750348675035 0.6785216178521618
0.121682 1 1947 2868 0.0003486750348675035 0.6788702928870293
0.121704 1 1948 2868 0.0003486750348675035 0.6792189679218968
0.121761 1 1949 2868 0.0003486750348675035 0.6795676429567643
0.121793 1 1950 2868 0.0003486750348675035 0.6799163179916318
0.121795 1 1951 2868 0.0003486750348675035 0.6802649930264993
0.121836 1 1952 2868 0.0003486750348675035 0.6806136680613668
0.121852 1 1953 2868 0.0003486750348675035 0.6809623430962343
0.121937 1 1954 2868 0.0003486750348675035 0.6813110181311018
0.121948 1 1955 2868 0.0003486750348675035 0.6816596931659693
0.122064 1 1956 2868 0.0003486750348675035 0.6820083682008368
0.122077 1 1957 2868 0.0003486750348675035 0.6823570432357043
0.122106 1 1958 2868 0.0003486750348675035 0.6827057182705718
0.122231 1 1959 2868 0.0003486750348675035 0.6830543933054394
0.122298 1 1960 2868 0.0003486750348675035 0.6834030683403068
0.122308 1 1961 2868 0.0003486750348675035 0.6837517433751743
0.122468 1 1962 2868 0.0003486750348675035 0.6841004184100419
0.122498 1 1963 2868 0.0003486750348675035 0.6844490934449093
0.122527 1 1964 2868 0.0003486750348675035 0.6847977684797768
0.122574 1 1965 2868 0.0003486750348675035 0.6851464435146444
0.122619 1 1966 2868 0.0003486750348675035 0.6854951185495118
0.12276 1 1967 2868 0.0003486750348675035 0.6858437935843794
0.122784 1 1968 2868 0.0003486750348675035 0.6861924686192469
0.12282 1 1969 2868 0.0003486750348675035 0.6865411436541143
0.122825 1 1970 2868 0.0003486750348675035 0.6868898186889819
0.122845 1 1971 2868 0.0003486750348675035 0.6872384937238494
0.122898 1 1972 2868 0.0003486750348675035 0.6875871687587168
0.12296 1 1973 2868 0.0003486750348675035 0.6879358437935844
0.123061 1 1974 2868 0.0003486750348675035 0.6882845188284519
0.123086 1 1975 2868 0.0003486750348675035 0.6886331938633193
0.123142 1 1976 2868 0.0003486750348675035 0.6889818688981869
0.123154 1 1977 2868 0.0003486750348675035 0.6893305439330544
0.123194 1 1978 2868 0.0003486750348675035 0.689679218967922
0.123199 1 1979 2868 0.0003486750348675035 0.6900278940027894
0.123212 1 1980 2868 0.0003486750348675035 0.6903765690376569
0.123216 1 1981 2868 0.0003486750348675035 0.6907252440725244
0.123244 1 1982 2868 0.0003486750348675035 0.6910739191073919
0.123381 1 1983 2868 0.0003486750348675035 0.6914225941422594
0.1234 1 1984 2868 0.0003486750348675035 0.691771269177127
0.123425 1 1985 2868 0.0003486750348675035 0.6921199442119944
0.12343 1 1986 2868 0.0003486750348675035 0.6924686192468619
0.123612 1 1987 2868 0.0003486750348675035 0.6928172942817294
0.123671 1 1988 2868 0.0003486750348675035 0.6931659693165969
0.123693 1 1989 2868 0.0003486750348675035 0.6935146443514645
0.123707 1 1990 2868 0.0003486750348675035 0.693863319386332
0.123968 1 1991 2868 0.0003486750348675035 0.6942119944211994
0.123988 1 1992 2868 0.0003486750348675035 0.694560669456067
0.124038 1 1993 2868 0.0003486750348675035 0.6949093444909344
0.124074 1 1994 2868 0.0003486750348675035 0.6952580195258019
0.124184 1 1995 2868 0.0003486750348675035 0.6956066945606695
0.124203 1 1996 2868 0.0003486750348675035 0.6959553695955369
0.124245 1 1997 2868 0.0003486750348675035 0.6963040446304045
0.124285 1 1998 2868 0.0003486750348675035 0.696652719665272
0.124367 1 1999 2868 0.0003486750348675035 0.6970013947001394
0.124439 1 2000 2868 0.0003486750348675035 0.697350069735007
0.124461 1 2001 2868 0.0003486750348675035 0.6976987447698745
0.124482 1 2002 2868 0.0003486750348675035 0.6980474198047419
0.12449 1 2003 2868 0.0003486750348675035 0.6983960948396095
0.124639 1 2004 2868 0.0003486750348675035 0.698744769874477
0.124691 1 2005 2868 0.0003486750348675035 0.6990934449093444
0.124748 1 2006 2868 0.0003486750348675035 0.699442119944212
0.124752 1 2007 2868 0.0003486750348675035 0.6997907949790795
0.124767 1 2008 2868 0.0003486750348675035 0.700139470013947
0.124825 1 2009 2868 0.0003486750348675035 0.7004881450488145
0.124923 1 2010 2868 0.0003486750348675035 0.700836820083682
0.124951 1 2011 2868 0.0003486750348675035 0.7011854951185496
0.124955 1 2012 2868 0.0003486750348675035 0.701534170153417
0.124966 1 2013 2868 0.0003486750348675035 0.7018828451882845
0.124997 1 2014 2868 0.0003486750348675035 0.702231520223152
0.125014 1 2015 2868 0.0003486750348675035 0.7025801952580195
0.125145 1 2016 2868 0.0003486750348675035 0.702928870292887
0.125162 1 2017 2868 0.0003486750348675035 0.7032775453277545
0.125181 1 2018 2868 0.0003486750348675035 0.703626220362622
0.125188 1 2019 2868 0.0003486750348675035 0.7039748953974896
0.125237 1 2020 2868 0.0003486750348675035 0.704323570432357
0.125305 1 2021 2868 0.0003486750348675035 0.7046722454672245
0.125337 1 2022 2868 0.0003486750348675035 0.7050209205020921
0.125351 1 2023 2868 0.0003486750348675035 0.7053695955369595
0.125377 1 2024 2868 0.0003486750348675035 0.705718270571827
0.125419 1 2025 2868 0.0003486750348675035 0.7060669456066946
0.125544 1 2026 2868 0.0003486750348675035 0.706415620641562
0.125611 1 2027 2868 0.0003486750348675035 0.7067642956764296
0.125698 1 2028 2868 0.0003486750348675035 0.7071129707112971
0.125847 1 2029 2868 0.0003486750348675035 0.7074616457461645
0.125973 1 2030 2868 0.0003486750348675035 0.7078103207810321
0.126031 1 2031 2868 0.0003486750348675035 0.7081589958158996
0.126035 1 2032 2868 0.0003486750348675035 0.708507670850767
0.126171 1 2033 2868 0.0003486750348675035 0.7088563458856346
0.126184 1 2034 2868 0.0003486750348675035 0.7092050209205021
0.126213 1 2035 2868 0.0003486750348675035 0.7095536959553695
0.1263 1 2036 2868 0.0003486750348675035 0.7099023709902371
0.12632 1 2037 2868 0.0003486750348675035 0.7102510460251046
0.126336 1 2038 2868 0.0003486750348675035 0.7105997210599722
0.126445 1 2039 2868 0.0003486750348675035 0.7109483960948396
0.126453 1 2040 2868 0.0003486750348675035 0.7112970711297071
0.126478 1 2041 2868 0.0003486750348675035 0.7116457461645747
0.126539 1 2042 2868 0.0003486750348675035 0.7119944211994421
0.126542 1 2043 2868 0.0003486750348675035 0.7123430962343096
0.126684 1 2044 2868 0.0003486750348675035 0.7126917712691772
0.126732 1 2045 2868 0.0003486750348675035 0.7130404463040446
0.126858 1 2046 2868 0.0003486750348675035 0.7133891213389121
0.126875 1 2047 2868 0.0003486750348675035 0.7137377963737797
0.126935 1 2048 2868 0.0003486750348675035 0.7140864714086471
0.126944 1 2049 2868 0.0003486750348675035 0.7144351464435147
0.127085 1 2050 2868 0.0003486750348675035 0.7147838214783822
0.127217 1 2051 2868 0.0003486750348675035 0.7151324965132496
0.127329 1 2052 2868 0.0003486750348675035 0.7154811715481172
0.127445 1 2053 2868 0.0003486750348675035 0.7158298465829847
0.127455 1 2054 2868 0.0003486750348675035 0.7161785216178521
0.127542 1 2055 2868 0.0003486750348675035 0.7165271966527197
0.127721 1 2056 2868 0.0003486750348675035 0.7168758716875872
0.127747 1 2057 2868 0.0003486750348675035 0.7172245467224547
0.127777 1 2058 2868 0.0003486750348675035 0.7175732217573222
0.127795 1 2059 2868 0.0003486750348675035 0.7179218967921897
0.127928 1 2060 2868 0.0003486750348675035 0.7182705718270572
0.127955 1 2061 2868 0.0003486750348675035 0.7186192468619247
0.127964 1 2062 2868 0.0003486750348675035 0.7189679218967922
0.127974 1 2063 2868 0.0003486750348675035 0.7193165969316597
0.127981 1 2064 2868 0.0003486750348675035 0.7196652719665272
0.127982 1 2065 2868 0.0003486750348675035 0.7200139470013946
0.127996 1 2066 2868 0.0003486750348675035 0.7203626220362622
0.128018 1 2067 2868 0.0003486750348675035 0.7207112970711297
0.128059 1 2068 2868 0.0003486750348675035 0.7210599721059973
0.128066 1 2069 2868 0.0003486750348675035 0.7214086471408647
0.128112 1 2070 2868 0.0003486750348675035 0.7217573221757322
0.128137 1 2071 2868 0.0003486750348675035 0.7221059972105998
0.128149 1 2072 2868 0.0003486750348675035 0.7224546722454672
0.128227 1 2073 2868 0.0003486750348675035 0.7228033472803347
0.128232 1 2074 2868 0.0003486750348675035 0.7231520223152023
0.128236 1 2075 2868 0.0003486750348675035 0.7235006973500697
0.128247 1 2076 2868 0.0003486750348675035 0.7238493723849372
0.128368 1 2077 2868 0.0003486750348675035 0.7241980474198048
0.128397 1 2078 2868 0.0003486750348675035 0.7245467224546722
0.128534 1 2079 2868 0.0003486750348675035 0.7248953974895398
0.128565 1 2080 2868 0.0003486750348675035 0.7252440725244073
0.128609 1 2081 2868 0.0003486750348675035 0.7255927475592747
0.128618 1 2082 2868 0.0003486750348675035 0.7259414225941423
0.128664 1 2083 2868 0.0003486750348675035 0.7262900976290098
0.128746 1 2084 2868 0.0003486750348675035 0.7266387726638772
0.128839 1 2085 2868 0.0003486750348675035 0.7269874476987448
0.128879 1 2086 2868 0.0003486750348675035 0.7273361227336123
0.128886 1 2087 2868 0.0003486750348675035 0.7276847977684798
0.128941 1 2088 2868 0.0003486750348675035 0.7280334728033473
0.128965 1 2089 2868 0.0003486750348675035 0.7283821478382148
0.129032 1 2090 2868 0.0003486750348675035 0.7287308228730823
0.129044 1 2091 2868 0.0003486750348675035 0.7290794979079498
0.129208 1 2092 2868 0.0003486750348675035 0.7294281729428173
0.129241 1 2093 2868 0.0003486750348675035 0.7297768479776848
0.129246 1 2094 2868 0.0003486750348675035 0.7301255230125523
0.12934 1 2095 2868 0.0003486750348675035 0.7304741980474198
0.129392 1 2096 2868 0.0003486750348675035 0.7308228730822873
0.129478 1 2097 2868 0.0003486750348675035 0.7311715481171548
0.129481 1 2098 2868 0.0003486750348675035 0.7315202231520224
0.129507 1 2099 2868 0.0003486750348675035 0.7318688981868898
0.129531 1 2100 2868 0.0003486750348675035 0.7322175732217573
0.12955 1 2101 2868 0.0003486750348675035 0.7325662482566249
0.129644 1 2102 2868 0.0003486750348675035 0.7329149232914923
0.129648 1 2103 2868 0.0003486750348675035 0.7332635983263598
0.129668 1 2104 2868 0.0003486750348675035 0.7336122733612274
0.129753 1 2105 2868 0.0003486750348675035 0.7339609483960948
0.129879 1 2106 2868 0.0003486750348675035 0.7343096234309623
0.1299 1 2107 2868 0.0003486750348675035 0.7346582984658299
0.130043 1 2108 2868 0.0003486750348675035 0.7350069735006973
0.130057 1 2109 2868 0.0003486750348675035 0.7353556485355649
0.130064 1 2110 2868 0.0003486750348675035 0.7357043235704324
0.130084 1 2111 2868 0.0003486750348675035 0.7360529986052998
0.130085 1 2112 2868 0.0003486750348675035 0.7364016736401674
0.130137 1 2113 2868 0.0003486750348675035 0.7367503486750349
0.130238 1 2114 2868 0.0003486750348675035 0.7370990237099023
0.13028 1 2115 2868 0.0003486750348675035 0.7374476987447699
0.130309 1 2116 2868 0.0003486750348675035 0.7377963737796374
0.130332 1 2117 2868 0.0003486750348675035 0.7381450488145049
0.130529 1 2118 2868 0.0003486750348675035 0.7384937238493724
0.130537 1 2119 2868 0.0003486750348675035 0.7388423988842399
0.13054 1 2120 2868 0.0003486750348675035 0.7391910739191074
0.130575 1 2121 2868 0.0003486750348675035 0.7395397489539749
0.130586 1 2122 2868 0.0003486750348675035 0.7398884239888424
0.130604 1 2123 2868 0.0003486750348675035 0.7402370990237099
0.130607 1 2124 2868 0.0003486750348675035 0.7405857740585774
0.130655 1 2125 2868 0.0003486750348675035 0.7409344490934449
0.130706 1 2126 2868 0.0003486750348675035 0.7412831241283124
0.130708 1 2127 2868 0.0003486750348675035 0.7416317991631799
0.130786 1 2128 2868 0.0003486750348675035 0.7419804741980475
0.130792 1 2129 2868 0.0003486750348675035 0.7423291492329149
0.130807 1 2130 2868 0.0003486750348675035 0.7426778242677824
0.130833 1 2131 2868 0.0003486750348675035 0.74302649930265
0.130848 1 2132 2868 0.0003486750348675035 0.7433751743375174
0.130937 1 2133 2868 0.0003486750348675035 0.7437238493723849
0.130939 1 2134 2868 0.0003486750348675035 0.7440725244072525
0.130955 1 2135 2868 0.0003486750348675035 0.7444211994421199
0.130978 1 2136 2868 0.0003486750348675035 0.7447698744769874
0.131019 1 2137 2868 0.0003486750348675035 0.745118549511855
0.131044 1 2138 2868 0.0003486750348675035 0.7454672245467224
0.131091 1 2139 2868 0.0003486750348675035 0.74581589958159
0.131237 1 2140 2868 0.0003486750348675035 0.7461645746164575
0.131258 1 2141 2868 0.0003486750348675035 0.7465132496513249
0.13127 1 2142 2868 0.0003486750348675035 0.7468619246861925
0.131294 1 2143 2868 0.0003486750348675035 0.74721059972106
0.131326 1 2144 2868 0.0003486750348675035 0.7475592747559274
0.131331 1 2145 2868 0.0003486750348675035 0.747907949790795
0.13141 1 2146 2868 0.0003486750348675035 0.7482566248256625
0.131522 1 2147 2868 0.0003486750348675035 0.74860529986053
0.131548 1 2148 2868 0.0003486750348675035 0.7489539748953975
0.131674 1 2149 2868 0.0003486750348675035 0.749302649930265
0.131682 1 2150 2868 0.0003486750348675035 0.7496513249651325
0.13179 1 2151 2868 0.0003486750348675035 0.75
0.131865 1 2152 2868 0.0003486750348675035 0.7503486750348675
0.131995 1 2153 2868 0.0003486750348675035 0.750697350069735
0.132025 1 2154 2868 0.0003486750348675035 0.7510460251046025
0.132056 1 2155 2868 0.0003486750348675035 0.75139470013947
0.132123 1 2156 2868 0.0003486750348675035 0.7517433751743375
0.132172 1 2157 2868 0.0003486750348675035 0.752092050209205
0.132212 1 2158 2868 0.0003486750348675035 0.7524407252440726
0.132265 1 2159 2868 0.0003486750348675035 0.75278940027894
0.132452 1 2160 2868 0.0003486750348675035 0.7531380753138075
0.132496 1 2161 2868 0.0003486750348675035 0.7534867503486751
0.132548 1 2162 2868 0.0003486750348675035 0.7538354253835425
0.132628 1 2163 2868 0.0003486750348675035 0.75418410041841
0.132668 1 2164 2868 0.0003486750348675035 0.7545327754532776
0.132763 1 2165 2868 0.0003486750348675035 0.754881450488145
0.132799 1 2166 2868 0.0003486750348675035 0.7552301255230126
0.132914 1 2167 2868 0.0003486750348675035 0.7555788005578801
0.132938 1 2168 2868 0.0003486750348675035 0.7559274755927475
0.132957 1 2169 2868 0.0003486750348675035 0.7562761506276151
0.133012 1 2170 2868 0.0003486750348675035 0.7566248256624826
0.133015 1 2171 2868 0.0003486750348675035 0.75697350069735
0.13305 1 2172 2868 0.0003486750348675035 0.7573221757322176
0.133062 1 2173 2868 0.0003486750348675035 0.7576708507670851
0.133253 1 2174 2868 0.0003486750348675035 0.7580195258019525
0.133349 1 2175 2868 0.0003486750348675035 0.7583682008368201
0.133356 1 2176 2868 0.0003486750348675035 0.7587168758716876
0.133411 1 2177 2868 0.0003486750348675035 0.7590655509065551
0.133484 1 2178 2868 0.0003486750348675035 0.7594142259414226
0.133489 1 2179 2868 0.0003486750348675035 0.7597629009762901
0.133572 1 2180 2868 0.0003486750348675035 0.7601115760111576
0.133605 1 2181 2868 0.0003486750348675035 0.7604602510460251
0.133691 1 2182 2868 0.0003486750348675035 0.7608089260808926
0.133749 1 2183 2868 0.0003486750348675035 0.7611576011157601
0.133774 1 2184 2868 0.0003486750348675035 0.7615062761506276
0.133795 1 2185 2868 0.0003486750348675035 0.7618549511854951
0.133814 1 2186 2868 0.0003486750348675035 0.7622036262203626
0.13384 1 2187 2868 0.0003486750348675035 0.7625523012552301
0.13387 1 2188 2868 0.0003486750348675035 0.7629009762900977
0.133912 1 2189 2868 0.0003486750348675035 0.7632496513249651
0.133921 1 2190 2868 0.0003486750348675035 0.7635983263598326
0.134037 1 2191 2868 0.0003486750348675035 0.7639470013947002
0.134056 1 2192 2868 0.0003486750348675035 0.7642956764295676
0.134057 1 2193 2868 0.0003486750348675035 0.7646443514644351
0.134096 1 2194 2868 0.0003486750348675035 0.7649930264993027
0.134116 1 2195 2868 0.0003486750348675035 0.7653417015341701
0.134206 1 2196 2868 0.0003486750348675035 0.7656903765690377
0.134212 1 2197 2868 0.0003486750348675035 0.7660390516039052
0.134308 1 2198 2868 0.0003486750348675035 0.7663877266387726
0.13441 1 2199 2868 0.0003486750348675035 0.7667364016736402
0.134438 1 2200 2868 0.0003486750348675035 0.7670850767085077
0.134465 1 2201 2868 0.0003486750348675035 0.7674337517433751
0.134495 1 2202 2868 0.0003486750348675035 0.7677824267782427
0.134599 1 2203 2868 0.0003486750348675035 0.7681311018131102
0.13461 1 2204 2868 0.0003486750348675035 0.7684797768479776
0.134645 1 2205 2868 0.0003486750348675035 0.7688284518828452
0.134654 1 2206 2868 0.0003486750348675035 0.7691771269177127
0.13471 1 2207 2868 0.0003486750348675035 0.7695258019525802
0.134713 1 2208 2868 0.0003486750348675035 0.7698744769874477
0.134732 1 2209 2868 0.0003486750348675035 0.7702231520223152
0.134881 1 2210 2868 0.0003486750348675035 0.7705718270571827
0.134916 1 2211 2868 0.0003486750348675035 0.7709205020920502
0.134952 1 2212 2868 0.0003486750348675035 0.7712691771269177
0.134984 1 2213 2868 0.0003486750348675035 0.7716178521617852
0.135107 1 2214 2868 0.0003486750348675035 0.7719665271966527
0.135134 1 2215 2868 0.0003486750348675035 0.7723152022315202
0.13514 1 2216 2868 0.0003486750348675035 0.7726638772663877
0.135141 1 2217 2868 0.0003486750348675035 0.7730125523012552
0.135257 1 2218 2868 0.0003486750348675035 0.7733612273361228
0.135272 1 2219 2868 0.0003486750348675035 0.7737099023709902
0.135309 1 2220 2868 0.0003486750348675035 0.7740585774058577
0.135314 1 2221 2868 0.0003486750348675035 0.7744072524407253
0.135368 1 2222 2868 0.0003486750348675035 0.7747559274755927
0.135442 1 2223 2868 0.0003486750348675035 0.7751046025104602
0.135495 1 2224 2868 0.0003486750348675035 0.7754532775453278
0.135662 1 2225 2868 0.0003486750348675035 0.7758019525801952
0.135702 1 2226 2868 0.0003486750348675035 0.7761506276150628
0.135971 1 2227 2868 0.0003486750348675035 0.7764993026499303
0.135973 1 2228 2868 0.0003486750348675035 0.7768479776847977
0.136048 1 2229 2868 0.0003486750348675035 0.7771966527196653
0.136106 1 2230 2868 0.0003486750348675035 0.7775453277545328
0.136157 1 2231 2868 0.0003486750348675035 0.7778940027894002
0.136194 1 2232 2868 0.0003486750348675035 0.7782426778242678
0.136213 1 2233 2868 0.0003486750348675035 0.7785913528591353
0.136218 1 2234 2868 0.0003486750348675035 0.7789400278940027
0.136293 1 2235 2868 0.0003486750348675035 0.7792887029288703
0.136337 1 2236 2868 0.0003486750348675035 0.7796373779637378
0.13634 1 2237 2868 0.0003486750348675035 0.7799860529986054
0.136365 1 2238 2868 0.0003486750348675035 0.7803347280334728
0.136371 1 2239 2868 0.0003486750348675035 0.7806834030683403
0.136504 1 2240 2868 0.0003486750348675035 0.7810320781032078
0.136534 1 2241 2868 0.0003486750348675035 0.7813807531380753
0.136537 1 2242 2868 0.0003486750348675035 0.7817294281729428
0.136544 1 2243 2868 0.0003486750348675035 0.7820781032078103
0.136625 1 2244 2868 0.0003486750348675035 0.7824267782426778
0.136853 1 2245 2868 0.0003486750348675035 0.7827754532775453
0.137126 1 2246 2868 0.0003486750348675035 0.7831241283124128
0.137135 1 2247 2868 0.0003486750348675035 0.7834728033472803
0.137178 1 2248 2868 0.0003486750348675035 0.7838214783821479
0.137192 1 2249 2868 0.0003486750348675035 0.7841701534170153
0.137249 1 2250 2868 0.0003486750348675035 0.7845188284518828
0.137257 1 2251 2868 0.0003486750348675035 0.7848675034867504
0.137285 1 2252 2868 0.0003486750348675035 0.7852161785216178
0.137318 1 2253 2868 0.0003486750348675035 0.7855648535564853
0.13734 1 2254 2868 0.0003486750348675035 0.7859135285913529
0.137346 1 2255 2868 0.0003486750348675035 0.7862622036262203
0.137351 1 2256 2868 0.0003486750348675035 0.7866108786610879
0.13736 1 2257 2868 0.0003486750348675035 0.7869595536959554
0.137399 1 2258 2868 0.0003486750348675035 0.7873082287308228
0.137464 1 2259 2868 0.0003486750348675035 0.7876569037656904
0.137569 1 2260 2868 0.0003486750348675035 0.7880055788005579
0.13757 1 2261 2868 0.0003486750348675035 0.7883542538354253
0.137594 1 2262 2868 0.0003486750348675035 0.7887029288702929
0.137673 1 2263 2868 0.0003486750348675035 0.7890516039051604
0.137723 1 2264 2868 0.0003486750348675035 0.7894002789400278
0.137736 1 2265 2868 0.0003486750348675035 0.7897489539748954
0.137824 1 2266 2868 0.0003486750348675035 0.7900976290097629
0.137892 1 2267 2868 0.0003486750348675035 0.7904463040446305
0.137967 1 2268 2868 0.0003486750348675035 0.7907949790794979
0.138101 1 2269 2868 0.0003486750348675035 0.7911436541143654
0.138104 1 2270 2868 0.0003486750348675035 0.791492329149233
0.138122 1 2271 2868 0.0003486750348675035 0.7918410041841004
0.138233 1 2272 2868 0.0003486750348675035 0.7921896792189679
0.138293 1 2273 2868 0.0003486750348675035 0.7925383542538355
0.138311 1 2274 2868 0.0003486750348675035 0.7928870292887029
0.138424 1 2275 2868 0.0003486750348675035 0.7932357043235704
0.138468 1 2276 2868 0.0003486750348675035 0.793584379358438
0.138532 1 2277 2868 0.0003486750348675035 0.7939330543933054
0.138636 1 2278 2868 0.0003486750348675035 0.794281729428173
0.138724 1 2279 2868 0.0003486750348675035 0.7946304044630405
0.138756 1 2280 2868 0.0003486750348675035 0.7949790794979079
0.138799 1 2281 2868 0.0003486750348675035 0.7953277545327755
0.13888 1 2282 2868 0.0003486750348675035 0.795676429567643
0.138935 1 2283 2868 0.0003486750348675035 0.7960251046025104
0.139053 1 2284 2868 0.0003486750348675035 0.796373779637378
0.13908 1 2285 2868 0.0003486750348675035 0.7967224546722455
0.139139 1 2286 2868 0.0003486750348675035 0.797071129707113
0.13956 1 2287 2868 0.0003486750348675035 0.7974198047419805
0.139637 1 2288 2868 0.0003486750348675035 0.797768479776848
0.139648 1 2289 2868 0.0003486750348675035 0.7981171548117155
0.139699 1 2290 2868 0.0003486750348675035 0.798465829846583
0.13973 1 2291 2868 0.0003486750348675035 0.7988145048814504
0.13976 1 2292 2868 0.0003486750348675035 0.799163179916318
0.139781 1 2293 2868 0.0003486750348675035 0.7995118549511855
0.139841 1 2294 2868 0.0003486750348675035 0.799860529986053
0.139914 1 2295 2868 0.0003486750348675035 0.8002092050209205
0.13996 1 2296 2868 0.0003486750348675035 0.800557880055788
0.139966 1 2297 2868 0.0003486750348675035 0.8009065550906556
0.14 1 2298 2868 0.0003486750348675035 0.801255230125523
0.140004 1 2299 2868 0.0003486750348675035 0.8016039051603905
0.140055 1 2300 2868 0.0003486750348675035 0.8019525801952581
0.140113 1 2301 2868 0.0003486750348675035 0.8023012552301255
0.140114 1 2302 2868 0.0003486750348675035 0.802649930264993
0.140213 1 2303 2868 0.0003486750348675035 0.8029986052998606
0.140338 1 2304 2868 0.0003486750348675035 0.803347280334728
0.140352 1 2305 2868 0.0003486750348675035 0.8036959553695955
0.140637 1 2306 2868 0.0003486750348675035 0.8040446304044631
0.14064 1 2307 2868 0.0003486750348675035 0.8043933054393305
0.14082 1 2308 2868 0.0003486750348675035 0.8047419804741981
0.140985 1 2309 2868 0.0003486750348675035 0.8050906555090656
0.141015 1 2310 2868 0.0003486750348675035 0.805439330543933
0.141041 1 2311 2868 0.0003486750348675035 0.8057880055788006
0.141091 1 2312 2868 0.0003486750348675035 0.806136680613668
0.141108 1 2313 2868 0.0003486750348675035 0.8064853556485355
0.141203 1 2314 2868 0.0003486750348675035 0.8068340306834031
0.141231 1 2315 2868 0.0003486750348675035 0.8071827057182706
0.141266 1 2316 2868 0.0003486750348675035 0.8075313807531381
0.141278 1 2317 2868 0.0003486750348675035 0.8078800557880056
0.141331 1 2318 2868 0.0003486750348675035 0.808228730822873
0.141332 1 2319 2868 0.0003486750348675035 0.8085774058577406
0.141343 1 2320 2868 0.0003486750348675035 0.8089260808926081
0.141429 1 2321 2868 0.0003486750348675035 0.8092747559274756
0.141465 1 2322 2868 0.0003486750348675035 0.8096234309623431
0.141484 1 2323 2868 0.0003486750348675035 0.8099721059972106
0.141488 1 2324 2868 0.0003486750348675035 0.810320781032078
0.141591 1 2325 2868 0.0003486750348675035 0.8106694560669456
0.141747 1 2326 2868 0.0003486750348675035 0.8110181311018131
0.141834 1 2327 2868 0.0003486750348675035 0.8113668061366807
0.141851 1 2328 2868 0.0003486750348675035 0.8117154811715481
0.141966 1 2329 2868 0.0003486750348675035 0.8120641562064156
0.141989 1 2330 2868 0.0003486750348675035 0.8124128312412832
0.141992 1 2331 2868 0.0003486750348675035 0.8127615062761506
0.142095 1 2332 2868 0.0003486750348675035 0.8131101813110181
0.142148 1 2333 2868 0.0003486750348675035 0.8134588563458857
0.142311 1 2334 2868 0.0003486750348675035 0.8138075313807531
0.142354 1 2335 2868 0.0003486750348675035 0.8141562064156206
0.142366 1 2336 2868 0.0003486750348675035 0.8145048814504882
0.142461 1 2337 2868 0.0003486750348675035 0.8148535564853556
0.142687 1 2338 2868 0.0003486750348675035 0.8152022315202232
0.142783 1 2339 2868 0.0003486750348675035 0.8155509065550907
0.142791 1 2340 2868 0.0003486750348675035 0.8158995815899581
0.142818 1 2341 2868 0.0003486750348675035 0.8162482566248257
0.142847 1 2342 2868 0.0003486750348675035 0.8165969316596932
0.142868 1 2343 2868 0.0003486750348675035 0.8169456066945606
0.142889 1 2344 2868 0.0003486750348675035 0.8172942817294282
0.142901 1 2345 2868 0.0003486750348675035 0.8176429567642957
0.143017 1 2346 2868 0.0003486750348675035 0.8179916317991632
0.143029 1 2347 2868 0.0003486750348675035 0.8183403068340307
0.143036 1 2348 2868 0.0003486750348675035 0.8186889818688982
0.143111 1 2349 2868 0.0003486750348675035 0.8190376569037657
0.143149 1 2350 2868 0.0003486750348675035 0.8193863319386332
0.143176 1 2351 2868 0.0003486750348675035 0.8197350069735007
0.143208 1 2352 2868 0.0003486750348675035 0.8200836820083682
0.143359 1 2353 2868 0.0003486750348675035 0.8204323570432357
0.143376 1 2354 2868 0.0003486750348675035 0.8207810320781032
0.143512 1 2355 2868 0.0003486750348675035 0.8211297071129707
0.143752 1 2356 2868 0.0003486750348675035 0.8214783821478382
0.143806 1 2357 2868 0.0003486750348675035 0.8218270571827058
0.143922 1 2358 2868 0.0003486750348675035 0.8221757322175732
0.144047 1 2359 2868 0.0003486750348675035 0.8225244072524407
0.14426 1 2360 2868 0.0003486750348675035 0.8228730822873083
0.144538 1 2361 2868 0.0003486750348675035 0.8232217573221757
0.144539 1 2362 2868 0.0003486750348675035 0.8235704323570432
0.144631 1 2363 2868 0.0003486750348675035 0.8239191073919108
0.14488 1 2364 2868 0.0003486750348675035 0.8242677824267782
0.145154 1 2365 2868 0.0003486750348675035 0.8246164574616457
0.145219 1 2366 2868 0.0003486750348675035 0.8249651324965133
0.145445 1 2367 2868 0.0003486750348675035 0.8253138075313807
0.145481 1 2368 2868 0.0003486750348675035 0.8256624825662483
0.145488 1 2369 2868 0.0003486750348675035 0.8260111576011158
0.145642 1 2370 2868 0.0003486750348675035 0.8263598326359832
0.145769 1 2371 2868 0.0003486750348675035 0.8267085076708508
0.145958 1 2372 2868 0.0003486750348675035 0.8270571827057183
0.145982 1 2373 2868 0.0003486750348675035 0.8274058577405857
0.146102 1 2374 2868 0.0003486750348675035 0.8277545327754533
0.146108 1 2375 2868 0.0003486750348675035 0.8281032078103208
0.146113 1 2376 2868 0.0003486750348675035 0.8284518828451883
0.146133 1 2377 2868 0.0003486750348675035 0.8288005578800558
0.146155 1 2378 2868 0.0003486750348675035 0.8291492329149233
0.146175 1 2379 2868 0.0003486750348675035 0.8294979079497908
0.146228 1 2380 2868 0.0003486750348675035 0.8298465829846583
0.146229 1 2381 2868 0.0003486750348675035 0.8301952580195258
0.146258 1 2382 2868 0.0003486750348675035 0.8305439330543933
0.146344 1 2383 2868 0.0003486750348675035 0.8308926080892608
0.146391 1 2384 2868 0.0003486750348675035 0.8312412831241283
0.146427 1 2385 2868 0.0003486750348675035 0.8315899581589958
0.146513 1 2386 2868 0.0003486750348675035 0.8319386331938633
0.14654 1 2387 2868 0.0003486750348675035 0.8322873082287309
0.146545 1 2388 2868 0.0003486750348675035 0.8326359832635983
0.14655 1 2389 2868 0.0003486750348675035 0.8329846582984658
0.14659 1 2390 2868 0.0003486750348675035 0.8333333333333334
0.146629 1 2391 2868 0.0003486750348675035 0.8336820083682008
0.146684 1 2392 2868 0.0003486750348675035 0.8340306834030683
0.146711 1 2393 2868 0.0003486750348675035 0.8343793584379359
0.146817 1 2394 2868 0.0003486750348675035 0.8347280334728033
0.146876 1 2395 2868 0.0003486750348675035 0.8350767085076709
0.146889 1 2396 2868 0.0003486750348675035 0.8354253835425384
0.146893 1 2397 2868 0.0003486750348675035 0.8357740585774058
0.146941 1 2398 2868 0.0003486750348675035 0.8361227336122734
0.147013 1 2399 2868 0.0003486750348675035 0.8364714086471409
0.147083 1 2400 2868 0.0003486750348675035 0.8368200836820083
0.147299 1 2401 2868 0.0003486750348675035 0.8371687587168759
0.147324 1 2402 2868 0.0003486750348675035 0.8375174337517434
0.147617 1 2403 2868 0.0003486750348675035 0.8378661087866108
0.147758 1 2404 2868 0.0003486750348675035 0.8382147838214784
0.147822 1 2405 2868 0.0003486750348675035 0.8385634588563459
0.147874 1 2406 2868 0.0003486750348675035 0.8389121338912134
0.147904 1 2407 2868 0.0003486750348675035 0.8392608089260809
0.147931 1 2408 2868 0.0003486750348675035 0.8396094839609484
0.148263 1 2409 2868 0.0003486750348675035 0.8399581589958159
0.148328 1 2410 2868 0.0003486750348675035 0.8403068340306834
0.148395 1 2411 2868 0.0003486750348675035 0.8406555090655509
0.148401 1 2412 2868 0.0003486750348675035 0.8410041841004184
0.148465 1 2413 2868 0.0003486750348675035 0.8413528591352859
0.148544 1 2414 2868 0.0003486750348675035 0.8417015341701534
0.148695 1 2415 2868 0.0003486750348675035 0.8420502092050209
0.148697 1 2416 2868 0.0003486750348675035 0.8423988842398884
0.148965 1 2417 2868 0.0003486750348675035 0.842747559274756
0.148982 1 2418 2868 0.0003486750348675035 0.8430962343096234
0.149081 1 2419 2868 0.0003486750348675035 0.8434449093444909
0.149096 1 2420 2868 0.0003486750348675035 0.8437935843793585
0.149124 1 2421 2868 0.0003486750348675035 0.8441422594142259
0.149178 1 2422 2868 0.0003486750348675035 0.8444909344490934
0.149231 1 2423 2868 0.0003486750348675035 0.844839609483961
0.149257 1 2424 2868 0.0003486750348675035 0.8451882845188284
0.149383 1 2425 2868 0.0003486750348675035 0.845536959553696
0.149467 1 2426 2868 0.0003486750348675035 0.8458856345885635
0.149923 1 2427 2868 0.0003486750348675035 0.8462343096234309
0.149974 1 2428 2868 0.0003486750348675035 0.8465829846582985
0.150029 1 2429 2868 0.0003486750348675035 0.846931659693166
0.150285 1 2430 2868 0.0003486750348675035 0.8472803347280334
0.150291 1 2431 2868 0.0003486750348675035 0.847629009762901
0.150407 1 2432 2868 0.0003486750348675035 0.8479776847977685
0.150428 1 2433 2868 0.0003486750348675035 0.8483263598326359
0.150458 1 2434 2868 0.0003486750348675035 0.8486750348675035
0.150521 1 2435 2868 0.0003486750348675035 0.849023709902371
0.150523 1 2436 2868 0.0003486750348675035 0.8493723849372385
0.150722 1 2437 2868 0.0003486750348675035 0.849721059972106
0.150749 1 2438 2868 0.0003486750348675035 0.8500697350069735
0.151052 1 2439 2868 0.0003486750348675035 0.850418410041841
0.151073 1 2440 2868 0.0003486750348675035 0.8507670850767085
0.151086 1 2441 2868 0.0003486750348675035 0.851115760111576
0.151119 1 2442 2868 0.0003486750348675035 0.8514644351464435
0.151204 1 2443 2868 0.0003486750348675035 0.851813110181311
0.151578 1 2444 2868 0.0003486750348675035 0.8521617852161785
0.151603 1 2445 2868 0.0003486750348675035 0.852510460251046
0.151628 1 2446 2868 0.0003486750348675035 0.8528591352859135
0.151789 1 2447 2868 0.0003486750348675035 0.8532078103207811
0.151802 1 2448 2868 0.0003486750348675035 0.8535564853556485
0.151827 1 2449 2868 0.0003486750348675035 0.853905160390516
0.151855 1 2450 2868 0.0003486750348675035 0.8542538354253836
0.151863 1 2451 2868 0.0003486750348675035 0.854602510460251
0.152187 1 2452 2868 0.0003486750348675035 0.8549511854951185
0.152575 1 2453 2868 0.0003486750348675035 0.8552998605299861
0.152702 1 2454 2868 0.0003486750348675035 0.8556485355648535
0.152882 1 2455 2868 0.0003486750348675035 0.8559972105997211
0.153205 1 2456 2868 0.0003486750348675035 0.8563458856345886
0.153246 1 2457 2868 0.0003486750348675035 0.856694560669456
0.153561 1 2458 2868 0.0003486750348675035 0.8570432357043236
0.153593 1 2459 2868 0.0003486750348675035 0.8573919107391911
0.153668 1 2460 2868 0.0003486750348675035 0.8577405857740585
0.153729 1 2461 2868 0.0003486750348675035 0.8580892608089261
0.153748 1 2462 2868 0.0003486750348675035 0.8584379358437936
0.153784 1 2463 2868 0.0003486750348675035 0.858786610878661
0.153946 1 2464 2868 0.0003486750348675035 0.8591352859135286
0.154016 1 2465 2868 0.0003486750348675035 0.8594839609483961
0.154027 1 2466 2868 0.0003486750348675035 0.8598326359832636
0.154028 1 2467 2868 0.0003486750348675035 0.8601813110181311
0.154227 1 2468 2868 0.0003486750348675035 0.8605299860529986
0.154242 1 2469 2868 0.0003486750348675035 0.8608786610878661
0.154275 1 2470 2868 0.0003486750348675035 0.8612273361227336
0.15429 1 2471 2868 0.0003486750348675035 0.8615760111576011
0.154546 1 2472 2868 0.0003486750348675035 0.8619246861924686
0.154581 1 2473 2868 0.0003486750348675035 0.8622733612273361
0.154598 1 2474 2868 0.0003486750348675035 0.8626220362622036
0.154608 1 2475 2868 0.0003486750348675035 0.8629707112970711
0.154642 1 2476 2868 0.0003486750348675035 0.8633193863319386
0.154713 1 2477 2868 0.0003486750348675035 0.8636680613668062
0.154762 1 2478 2868 0.0003486750348675035 0.8640167364016736
0.154775 1 2479 2868 0.0003486750348675035 0.8643654114365411
0.154814 1 2480 2868 0.0003486750348675035 0.8647140864714087
0.154856 1 2481 2868 0.0003486750348675035 0.8650627615062761
0.154904 1 2482 2868 0.0003486750348675035 0.8654114365411436
0.154971 1 2483 2868 0.0003486750348675035 0.8657601115760112
0.155115 1 2484 2868 0.0003486750348675035 0.8661087866108786
0.15531 1 2485 2868 0.0003486750348675035 0.8664574616457462
0.155402 1 2486 2868 0.0003486750348675035 0.8668061366806137
0.155427 1 2487 2868 0.0003486750348675035 0.8671548117154811
0.155454 1 2488 2868 0.0003486750348675035 0.8675034867503487
0.1555 1 2489 2868 0.0003486750348675035 0.8678521617852162
0.155526 1 2490 2868 0.0003486750348675035 0.8682008368200836
0.15573 1 2491 2868 0.0003486750348675035 0.8685495118549512
0.155828 1 2492 2868 0.0003486750348675035 0.8688981868898187
0.155905 1 2493 2868 0.0003486750348675035 0.8692468619246861
0.155922 1 2494 2868 0.0003486750348675035 0.8695955369595537
0.155958 1 2495 2868 0.0003486750348675035 0.8699442119944212
0.156189 1 2496 2868 0.0003486750348675035 0.8702928870292888
0.156286 1 2497 2868 0.0003486750348675035 0.8706415620641562
0.156464 1 2498 2868 0.0003486750348675035 0.8709902370990237
0.156649 1 2499 2868 0.0003486750348675035 0.8713389121338913
0.156668 1 2500 2868 0.0003486750348675035 0.8716875871687587
0.156903 1 2501 2868 0.0003486750348675035 0.8720362622036262
0.156969 1 2502 2868 0.0003486750348675035 0.8723849372384938
0.157034 1 2503 2868 0.0003486750348675035 0.8727336122733612
0.157233 1 2504 2868 0.0003486750348675035 0.8730822873082287
0.15729 1 2505 2868 0.0003486750348675035 0.8734309623430963
0.157294 1 2506 2868 0.0003486750348675035 0.8737796373779637
0.157295 1 2507 2868 0.0003486750348675035 0.8741283124128313
0.157525 1 2508 2868 0.0003486750348675035 0.8744769874476988
0.157531 1 2509 2868 0.0003486750348675035 0.8748256624825662
0.157681 1 2510 2868 0.0003486750348675035 0.8751743375174338
0.157813 1 2511 2868 0.0003486750348675035 0.8755230125523012
0.157823 1 2512 2868 0.0003486750348675035 0.8758716875871687
0.157861 1 2513 2868 0.0003486750348675035 0.8762203626220363
0.157863 1 2514 2868 0.0003486750348675035 0.8765690376569037
0.157899 1 2515 2868 0.0003486750348675035 0.8769177126917713
0.158054 1 2516 2868 0.0003486750348675035 0.8772663877266388
0.158075 1 2517 2868 0.0003486750348675035 0.8776150627615062
0.158106 1 2518 2868 0.0003486750348675035 0.8779637377963738
0.158115 1 2519 2868 0.0003486750348675035 0.8783124128312413
0.158143 1 2520 2868 0.0003486750348675035 0.8786610878661087
0.158283 1 2521 2868 0.0003486750348675035 0.8790097629009763
0.158562 1 2522 2868 0.0003486750348675035 0.8793584379358438
0.158602 1 2523 2868 0.0003486750348675035 0.8797071129707112
0.158708 1 2524 2868 0.0003486750348675035 0.8800557880055788
0.15873 1 2525 2868 0.0003486750348675035 0.8804044630404463
0.158774 1 2526 2868 0.0003486750348675035 0.8807531380753139
0.158873 1 2527 2868 0.0003486750348675035 0.8811018131101813
0.158913 1 2528 2868 0.0003486750348675035 0.8814504881450488
0.159027 1 2529 2868 0.0003486750348675035 0.8817991631799164
0.159195 1 2530 2868 0.0003486750348675035 0.8821478382147838
0.159242 1 2531 2868 0.0003486750348675035 0.8824965132496513
0.159557 1 2532 2868 0.0003486750348675035 0.8828451882845189
0.159657 1 2533 2868 0.0003486750348675035 0.8831938633193863
0.159787 1 2534 2868 0.0003486750348675035 0.8835425383542538
0.159802 1 2535 2868 0.0003486750348675035 0.8838912133891214
0.159883 1 2536 2868 0.0003486750348675035 0.8842398884239888
0.159932 1 2537 2868 0.0003486750348675035 0.8845885634588564
0.159942 1 2538 2868 0.0003486750348675035 0.8849372384937239
0.159958 1 2539 2868 0.0003486750348675035 0.8852859135285913
0.160049 1 2540 2868 0.0003486750348675035 0.8856345885634589
0.1601 1 2541 2868 0.0003486750348675035 0.8859832635983264
0.160154 1 2542 2868 0.0003486750348675035 0.8863319386331938
0.160191 1 2543 2868 0.0003486750348675035 0.8866806136680614
0.160213 1 2544 2868 0.0003486750348675035 0.8870292887029289
0.160292 1 2545 2868 0.0003486750348675035 0.8873779637377964
0.160326 1 2546 2868 0.0003486750348675035 0.8877266387726639
0.160333 1 2547 2868 0.0003486750348675035 0.8880753138075314
0.16054 1 2548 2868 0.0003486750348675035 0.8884239888423989
0.160661 1 2549 2868 0.0003486750348675035 0.8887726638772664
0.160719 1 2550 2868 0.0003486750348675035 0.8891213389121339
0.160751 1 2551 2868 0.0003486750348675035 0.8894700139470014
0.160858 1 2552 2868 0.0003486750348675035 0.8898186889818689
0.160866 1 2553 2868 0.0003486750348675035 0.8901673640167364
0.160895 1 2554 2868 0.0003486750348675035 0.8905160390516039
0.160998 1 2555 2868 0.0003486750348675035 0.8908647140864714
0.161102 1 2556 2868 0.0003486750348675035 0.891213389121339
0.161162 1 2557 2868 0.0003486750348675035 0.8915620641562064
0.161486 1 2558 2868 0.0003486750348675035 0.8919107391910739
0.161543 1 2559 2868 0.0003486750348675035 0.8922594142259415
0.161799 1 2560 2868 0.0003486750348675035 0.8926080892608089
0.161863 1 2561 2868 0.0003486750348675035 0.8929567642956764
0.161929 1 2562 2868 0.0003486750348675035 0.893305439330544
0.16238 1 2563 2868 0.0003486750348675035 0.8936541143654114
0.162479 1 2564 2868 0.0003486750348675035 0.8940027894002789
0.162617 1 2565 2868 0.0003486750348675035 0.8943514644351465
0.163045 1 2566 2868 0.0003486750348675035 0.8947001394700139
0.163072 1 2567 2868 0.0003486750348675035 0.8950488145048815
0.163473 1 2568 2868 0.0003486750348675035 0.895397489539749
0.163609 1 2569 2868 0.0003486750348675035 0.8957461645746164
0.163706 1 2570 2868 0.0003486750348675035 0.896094839609484
0.163713 1 2571 2868 0.0003486750348675035 0.8964435146443515
0.164075 1 2572 2868 0.0003486750348675035 0.8967921896792189
0.164447 1 2573 2868 0.0003486750348675035 0.8971408647140865
0.164562 1 2574 2868 0.0003486750348675035 0.897489539748954
0.164572 1 2575 2868 0.0003486750348675035 0.8978382147838215
0.164591 1 2576 2868 0.0003486750348675035 0.898186889818689
0.164743 1 2577 2868 0.0003486750348675035 0.8985355648535565
0.164773 1 2578 2868 0.0003486750348675035 0.898884239888424
0.164911 1 2579 2868 0.0003486750348675035 0.8992329149232915
0.164936 1 2580 2868 0.0003486750348675035 0.899581589958159
0.165031 1 2581 2868 0.0003486750348675035 0.8999302649930265
0.165334 1 2582 2868 0.0003486750348675035 0.900278940027894
0.165337 1 2583 2868 0.0003486750348675035 0.9006276150627615
0.165505 1 2584 2868 0.0003486750348675035 0.900976290097629
0.16554 1 2585 2868 0.0003486750348675035 0.9013249651324965
0.165848 1 2586 2868 0.0003486750348675035 0.9016736401673641
0.16593 1 2587 2868 0.0003486750348675035 0.9020223152022315
0.166148 1 2588 2868 0.0003486750348675035 0.902370990237099
0.166174 1 2589 2868 0.0003486750348675035 0.9027196652719666
0.166295 1 2590 2868 0.0003486750348675035 0.903068340306834
0.166389 1 2591 2868 0.0003486750348675035 0.9034170153417015
0.166433 1 2592 2868 0.0003486750348675035 0.9037656903765691
0.166454 1 2593 2868 0.0003486750348675035 0.9041143654114365
0.166603 1 2594 2868 0.0003486750348675035 0.904463040446304
0.166708 1 2595 2868 0.0003486750348675035 0.9048117154811716
0.167201 1 2596 2868 0.0003486750348675035 0.905160390516039
0.167232 1 2597 2868 0.0003486750348675035 0.9055090655509066
0.167311 1 2598 2868 0.0003486750348675035 0.9058577405857741
0.167626 1 2599 2868 0.0003486750348675035 0.9062064156206415
0.167632 1 2600 2868 0.0003486750348675035 0.9065550906555091
0.167662 1 2601 2868 0.0003486750348675035 0.9069037656903766
0.167872 1 2602 2868 0.0003486750348675035 0.907252440725244
0.167912 1 2603 2868 0.0003486750348675035 0.9076011157601116
0.167933 1 2604 2868 0.0003486750348675035 0.9079497907949791
0.168069 1 2605 2868 0.0003486750348675035 0.9082984658298466
0.168082 1 2606 2868 0.0003486750348675035 0.9086471408647141
0.168095 1 2607 2868 0.0003486750348675035 0.9089958158995816
0.16811 1 2608 2868 0.0003486750348675035 0.9093444909344491
0.168292 1 2609 2868 0.0003486750348675035 0.9096931659693166
0.168366 1 2610 2868 0.0003486750348675035 0.9100418410041841
0.168736 1 2611 2868 0.0003486750348675035 0.9103905160390516
0.168857 1 2612 2868 0.0003486750348675035 0.9107391910739191
0.168875 1 2613 2868 0.0003486750348675035 0.9110878661087866
0.168968 1 2614 2868 0.0003486750348675035 0.9114365411436541
0.169202 1 2615 2868 0.0003486750348675035 0.9117852161785216
0.169424 1 2616 2868 0.0003486750348675035 0.9121338912133892
0.169519 1 2617 2868 0.0003486750348675035 0.9124825662482566
0.169552 1 2618 2868 0.0003486750348675035 0.9128312412831241
0.169675 1 2619 2868 0.0003486750348675035 0.9131799163179917
0.169757 1 2620 2868 0.0003486750348675035 0.9135285913528591
0.170034 1 2621 2868 0.0003486750348675035 0.9138772663877266
0.170038 1 2622 2868 0.0003486750348675035 0.9142259414225942
0.1701 1 2623 2868 0.0003486750348675035 0.9145746164574616
0.170415 1 2624 2868 0.0003486750348675035 0.9149232914923291
0.170551 1 2625 2868 0.0003486750348675035 0.9152719665271967
0.170676 1 2626 2868 0.0003486750348675035 0.9156206415620641
0.170705 1 2627 2868 0.0003486750348675035 0.9159693165969317
0.171096 1 2628 2868 0.0003486750348675035 0.9163179916317992
0.171131 1 2629 2868 0.0003486750348675035 0.9166666666666666
0.171157 1 2630 2868 0.0003486750348675035 0.9170153417015342
0.171206 1 2631 2868 0.0003486750348675035 0.9173640167364017
0.171457 1 2632 2868 0.0003486750348675035 0.9177126917712691
0.1717 1 2633 2868 0.0003486750348675035 0.9180613668061367
0.171752 1 2634 2868 0.0003486750348675035 0.9184100418410042
0.171769 1 2635 2868 0.0003486750348675035 0.9187587168758717
0.171835 1 2636 2868 0.0003486750348675035 0.9191073919107392
0.171915 1 2637 2868 0.0003486750348675035 0.9194560669456067
0.172001 1 2638 2868 0.0003486750348675035 0.9198047419804742
0.172264 1 2639 2868 0.0003486750348675035 0.9201534170153417
0.172347 1 2640 2868 0.0003486750348675035 0.9205020920502092
0.172385 1 2641 2868 0.0003486750348675035 0.9208507670850767
0.172648 1 2642 2868 0.0003486750348675035 0.9211994421199442
0.172711 1 2643 2868 0.0003486750348675035 0.9215481171548117
0.172773 1 2644 2868 0.0003486750348675035 0.9218967921896792
0.172942 1 2645 2868 0.0003486750348675035 0.9222454672245467
0.173351 1 2646 2868 0.0003486750348675035 0.9225941422594143
0.173525 1 2647 2868 0.0003486750348675035 0.9229428172942817
0.173611 1 2648 2868 0.0003486750348675035 0.9232914923291492
0.173612 1 2649 2868 0.0003486750348675035 0.9236401673640168
0.174314 1 2650 2868 0.0003486750348675035 0.9239888423988842
0.174317 1 2651 2868 0.0003486750348675035 0.9243375174337517
0.174321 1 2652 2868 0.0003486750348675035 0.9246861924686193
0.174434 1 2653 2868 0.0003486750348675035 0.9250348675034867
0.174575 1 2654 2868 0.0003486750348675035 0.9253835425383543
0.174793 1 2655 2868 0.0003486750348675035 0.9257322175732218
0.174813 1 2656 2868 0.0003486750348675035 0.9260808926080892
0.175178 1 2657 2868 0.0003486750348675035 0.9264295676429568
0.175218 1 2658 2868 0.0003486750348675035 0.9267782426778243
0.175269 1 2659 2868 0.0003486750348675035 0.9271269177126917
0.175397 1 2660 2868 0.0003486750348675035 0.9274755927475593
0.175429 1 2661 2868 0.0003486750348675035 0.9278242677824268
0.175452 1 2662 2868 0.0003486750348675035 0.9281729428172942
0.175466 1 2663 2868 0.0003486750348675035 0.9285216178521618
0.175769 1 2664 2868 0.0003486750348675035 0.9288702928870293
0.175775 1 2665 2868 0.0003486750348675035 0.9292189679218968
0.175873 1 2666 2868 0.0003486750348675035 0.9295676429567643
0.176044 1 2667 2868 0.0003486750348675035 0.9299163179916318
0.176045 1 2668 2868 0.0003486750348675035 0.9302649930264993
0.176127 1 2669 2868 0.0003486750348675035 0.9306136680613668
0.176193 1 2670 2868 0.0003486750348675035 0.9309623430962343
0.176249 1 2671 2868 0.0003486750348675035 0.9313110181311018
0.176293 1 2672 2868 0.0003486750348675035 0.9316596931659693
0.177348 1 2673 2868 0.0003486750348675035 0.9320083682008368
0.177703 1 2674 2868 0.0003486750348675035 0.9323570432357043
0.177723 1 2675 2868 0.0003486750348675035 0.9327057182705718
0.17775 1 2676 2868 0.0003486750348675035 0.9330543933054394
0.177859 1 2677 2868 0.0003486750348675035 0.9334030683403068
0.178136 1 2678 2868 0.0003486750348675035 0.9337517433751743
0.178297 1 2679 2868 0.0003486750348675035 0.9341004184100419
0.178343 1 2680 2868 0.0003486750348675035 0.9344490934449093
0.178724 1 2681 2868 0.0003486750348675035 0.9347977684797768
0.178772 1 2682 2868 0.0003486750348675035 0.9351464435146444
0.178967 1 2683 2868 0.0003486750348675035 0.9354951185495118
0.179206 1 2684 2868 0.0003486750348675035 0.9358437935843794
0.179322 1 2685 2868 0.0003486750348675035 0.9361924686192469
0.179453 1 2686 2868 0.0003486750348675035 0.9365411436541143
0.179596 1 2687 2868 0.0003486750348675035 0.9368898186889819
0.179664 1 2688 2868 0.0003486750348675035 0.9372384937238494
0.179775 1 2689 2868 0.0003486750348675035 0.9375871687587168
0.17986 1 2690 2868 0.0003486750348675035 0.9379358437935844
0.180086 1 2691 2868 0.0003486750348675035 0.9382845188284519
0.180762 1 2692 2868 0.0003486750348675035 0.9386331938633193
0.181073 1 2693 2868 0.0003486750348675035 0.9389818688981869
0.181234 1 2694 2868 0.0003486750348675035 0.9393305439330544
0.181588 1 2695 2868 0.0003486750348675035 0.939679218967922
0.182078 1 2696 2868 0.0003486750348675035 0.9400278940027894
0.182297 1 2697 2868 0.0003486750348675035 0.9403765690376569
0.183248 1 2698 2868 0.0003486750348675035 0.9407252440725244
0.18339 1 2699 2868 0.0003486750348675035 0.9410739191073919
0.183402 1 2700 2868 0.0003486750348675035 0.9414225941422594
0.18344 1 2701 2868 0.0003486750348675035 0.941771269177127
0.183741 1 2702 2868 0.0003486750348675035 0.9421199442119944
0.184091 1 2703 2868 0.0003486750348675035 0.9424686192468619
0.184454 1 2704 2868 0.0003486750348675035 0.9428172942817294
0.184709 1 2705 2868 0.0003486750348675035 0.9431659693165969
0.184878 1 2706 2868 0.0003486750348675035 0.9435146443514645
0.184879 1 2707 2868 0.0003486750348675035 0.943863319386332
0.184931 1 2708 2868 0.0003486750348675035 0.9442119944211994
0.184942 1 2709 2868 0.0003486750348675035 0.944560669456067
0.185295 1 2710 2868 0.0003486750348675035 0.9449093444909344
0.185501 1 2711 2868 0.0003486750348675035 0.9452580195258019
0.185545 1 2712 2868 0.0003486750348675035 0.9456066945606695
0.185563 1 2713 2868 0.0003486750348675035 0.9459553695955369
0.185702 1 2714 2868 0.0003486750348675035 0.9463040446304045
0.185971 1 2715 2868 0.0003486750348675035 0.946652719665272
0.188209 1 2716 2868 0.0003486750348675035 0.9470013947001394
0.188591 1 2717 2868 0.0003486750348675035 0.947350069735007
0.188927 1 2718 2868 0.0003486750348675035 0.9476987447698745
0.189684 1 2719 2868 0.0003486750348675035 0.9480474198047419
0.189802 1 2720 2868 0.0003486750348675035 0.9483960948396095
0.189841 1 2721 2868 0.0003486750348675035 0.948744769874477
0.189995 1 2722 2868 0.0003486750348675035 0.9490934449093444
0.190407 1 2723 2868 0.0003486750348675035 0.949442119944212
0.190513 1 2724 2868 0.0003486750348675035 0.9497907949790795
0.19072 1 2725 2868 0.0003486750348675035 0.950139470013947
0.190727 1 2726 2868 0.0003486750348675035 0.9504881450488145
0.190956 1 2727 2868 0.0003486750348675035 0.950836820083682
0.191024 1 2728 2868 0.0003486750348675035 0.9511854951185496
0.191349 1 2729 2868 0.0003486750348675035 0.951534170153417
0.191738 1 2730 2868 0.0003486750348675035 0.9518828451882845
0.19182 1 2731 2868 0.0003486750348675035 0.952231520223152
0.191951 1 2732 2868 0.0003486750348675035 0.9525801952580195
0.192186 1 2733 2868 0.0003486750348675035 0.952928870292887
0.192445 1 2734 2868 0.0003486750348675035 0.9532775453277545
0.193064 1 2735 2868 0.0003486750348675035 0.953626220362622
0.193088 1 2736 2868 0.0003486750348675035 0.9539748953974896
0.193111 1 2737 2868 0.0003486750348675035 0.954323570432357
0.193274 1 2738 2868 0.0003486750348675035 0.9546722454672245
0.19335 1 2739 2868 0.0003486750348675035 0.9550209205020921
0.193736 1 2740 2868 0.0003486750348675035 0.9553695955369595
0.194341 1 2741 2868 0.0003486750348675035 0.955718270571827
0.195334 1 2742 2868 0.0003486750348675035 0.9560669456066946
0.195713 1 2743 2868 0.0003486750348675035 0.956415620641562
0.195816 1 2744 2868 0.0003486750348675035 0.9567642956764296
0.195883 1 2745 2868 0.0003486750348675035 0.9571129707112971
0.196299 1 2746 2868 0.0003486750348675035 0.9574616457461645
0.196379 1 2747 2868 0.0003486750348675035 0.9578103207810321
0.196451 2 2749 2868 0.000697350069735007 0.958507670850767
0.196643 1 2750 2868 0.0003486750348675035 0.9588563458856346
0.1976 1 2751 2868 0.0003486750348675035 0.9592050209205021
0.197906 1 2752 2868 0.0003486750348675035 0.9595536959553695
0.198187 1 2753 2868 0.0003486750348675035 0.9599023709902371
0.199046 1 2754 2868 0.0003486750348675035 0.9602510460251046
0.201884 1 2755 2868 0.0003486750348675035 0.9605997210599722
0.202988 1 2756 2868 0.0003486750348675035 0.9609483960948396
0.203163 1 2757 2868 0.0003486750348675035 0.9612970711297071
0.203566 1 2758 2868 0.0003486750348675035 0.9616457461645747
0.204129 1 2759 2868 0.0003486750348675035 0.9619944211994421
0.204225 1 2760 2868 0.0003486750348675035 0.9623430962343096
0.204243 1 2761 2868 0.0003486750348675035 0.9626917712691772
0.204269 1 2762 2868 0.0003486750348675035 0.9630404463040446
0.204712 1 2763 2868 0.0003486750348675035 0.9633891213389121
0.20502 1 2764 2868 0.0003486750348675035 0.9637377963737797
0.205069 1 2765 2868 0.0003486750348675035 0.9640864714086471
0.205467 1 2766 2868 0.0003486750348675035 0.9644351464435147
0.206615 1 2767 2868 0.0003486750348675035 0.9647838214783822
0.207568 1 2768 2868 0.0003486750348675035 0.9651324965132496
0.207917 1 2769 2868 0.0003486750348675035 0.9654811715481172
0.209344 1 2770 2868 0.0003486750348675035 0.9658298465829847
0.209412 1 2771 2868 0.0003486750348675035 0.9661785216178521
0.210113 1 2772 2868 0.0003486750348675035 0.9665271966527197
0.211466 1 2773 2868 0.0003486750348675035 0.9668758716875872
0.211679 1 2774 2868 0.0003486750348675035 0.9672245467224547
0.211952 1 2775 2868 0.0003486750348675035 0.9675732217573222
0.213117 1 2776 2868 0.0003486750348675035 0.9679218967921897
0.213547 1 2777 2868 0.0003486750348675035 0.9682705718270572
0.213602 1 2778 2868 0.0003486750348675035 0.9686192468619247
0.21371 1 2779 2868 0.0003486750348675035 0.9689679218967922
0.213787 1 2780 2868 0.0003486750348675035 0.9693165969316597
0.213803 1 2781 2868 0.0003486750348675035 0.9696652719665272
0.214021 1 2782 2868 0.0003486750348675035 0.9700139470013946
0.214492 1 2783 2868 0.0003486750348675035 0.9703626220362622
0.214576 1 2784 2868 0.0003486750348675035 0.9707112970711297
0.214985 1 2785 2868 0.0003486750348675035 0.9710599721059973
0.215508 1 2786 2868 0.0003486750348675035 0.9714086471408647
0.216056 1 2787 2868 0.0003486750348675035 0.9717573221757322
0.216073 1 2788 2868 0.0003486750348675035 0.9721059972105998
0.217097 1 2789 2868 0.0003486750348675035 0.9724546722454672
0.217908 1 2790 2868 0.0003486750348675035 0.9728033472803347
0.218281 1 2791 2868 0.0003486750348675035 0.9731520223152023
0.218445 1 2792 2868 0.0003486750348675035 0.9735006973500697
0.21877 1 2793 2868 0.0003486750348675035 0.9738493723849372
0.219368 1 2794 2868 0.0003486750348675035 0.9741980474198048
0.21963 1 2795 2868 0.0003486750348675035 0.9745467224546722
0.221272 1 2796 2868 0.0003486750348675035 0.9748953974895398
0.222004 1 2797 2868 0.0003486750348675035 0.9752440725244073
0.223155 1 2798 2868 0.0003486750348675035 0.9755927475592747
0.22346 1 2799 2868 0.0003486750348675035 0.9759414225941423
0.22414 1 2800 2868 0.0003486750348675035 0.9762900976290098
0.22428 1 2801 2868 0.0003486750348675035 0.9766387726638772
0.22497 1 2802 2868 0.0003486750348675035 0.9769874476987448
0.225346 1 2803 2868 0.0003486750348675035 0.9773361227336123
0.225477 1 2804 2868 0.0003486750348675035 0.9776847977684798
0.226668 1 2805 2868 0.0003486750348675035 0.9780334728033473
0.227135 1 2806 2868 0.0003486750348675035 0.9783821478382148
0.227434 1 2807 2868 0.0003486750348675035 0.9787308228730823
0.230289 1 2808 2868 0.0003486750348675035 0.9790794979079498
0.232212 1 2809 2868 0.0003486750348675035 0.9794281729428173
0.234946 1 2810 2868 0.0003486750348675035 0.9797768479776848
0.235731 1 2811 2868 0.0003486750348675035 0.9801255230125523
0.236253 1 2812 2868 0.0003486750348675035 0.9804741980474198
0.236281 1 2813 2868 0.0003486750348675035 0.9808228730822873
0.23669 1 2814 2868 0.0003486750348675035 0.9811715481171548
0.237372 1 2815 2868 0.0003486750348675035 0.9815202231520224
0.237862 1 2816 2868 0.0003486750348675035 0.9818688981868898
0.238878 1 2817 2868 0.0003486750348675035 0.9822175732217573
0.239645 1 2818 2868 0.0003486750348675035 0.9825662482566249
0.240413 1 2819 2868 0.0003486750348675035 0.9829149232914923
0.240892 1 2820 2868 0.0003486750348675035 0.9832635983263598
0.241388 1 2821 2868 0.0003486750348675035 0.9836122733612274
0.242194 1 2822 2868 0.0003486750348675035 0.9839609483960948
0.244074 1 2823 2868 0.0003486750348675035 0.9843096234309623
0.244312 1 2824 2868 0.0003486750348675035 0.9846582984658299
0.245207 1 2825 2868 0.0003486750348675035 0.9850069735006973
0.246867 1 2826 2868 0.0003486750348675035 0.9853556485355649
0.248196 1 2827 2868 0.0003486750348675035 0.9857043235704324
0.249868 1 2828 2868 0.0003486750348675035 0.9860529986052998
0.249918 1 2829 2868 0.0003486750348675035 0.9864016736401674
0.251226 1 2830 2868 0.0003486750348675035 0.9867503486750349
0.251508 1 2831 2868 0.0003486750348675035 0.9870990237099023
0.251891 1 2832 2868 0.0003486750348675035 0.9874476987447699
0.252002 1 2833 2868 0.0003486750348675035 0.9877963737796374
0.252391 1 2834 2868 0.0003486750348675035 0.9881450488145049
0.252426 1 2835 2868 0.0003486750348675035 0.9884937238493724
0.255334 1 2836 2868 0.0003486750348675035 0.9888423988842399
0.25582 1 2837 2868 0.0003486750348675035 0.9891910739191074
0.255825 1 2838 2868 0.0003486750348675035 0.9895397489539749
0.257384 1 2839 2868 0.0003486750348675035 0.9898884239888424
0.259002 1 2840 2868 0.0003486750348675035 0.9902370990237099
0.259061 1 2841 2868 0.0003486750348675035 0.9905857740585774
0.259974 1 2842 2868 0.0003486750348675035 0.9909344490934449
0.26181 1 2843 2868 0.0003486750348675035 0.9912831241283124
0.263377 1 2844 2868 0.0003486750348675035 0.9916317991631799
0.265222 1 2845 2868 0.0003486750348675035 0.9919804741980475
0.267875 1 2846 2868 0.0003486750348675035 0.9923291492329149
0.268698 1 2847 2868 0.0003486750348675035 0.9926778242677824
0.270175 1 2848 2868 0.0003486750348675035 0.99302649930265
0.270392 1 2849 2868 0.0003486750348675035 0.9933751743375174
0.272305 1 2850 2868 0.0003486750348675035 0.9937238493723849
0.273116 1 2851 2868 0.0003486750348675035 0.9940725244072525
0.27525 1 2852 2868 0.0003486750348675035 0.9944211994421199
0.276341 1 2853 2868 0.0003486750348675035 0.9947698744769874
0.277152 1 2854 2868 0.0003486750348675035 0.995118549511855
0.283135 1 2855 2868 0.0003486750348675035 0.9954672245467224
0.288016 1 2856 2868 0.0003486750348675035 0.99581589958159
0.289735 1 2857 2868 0.0003486750348675035 0.9961645746164575
0.28974 1 2858 2868 0.0003486750348675035 0.9965132496513249
0.293192 1 2859 2868 0.0003486750348675035 0.9968619246861925
0.29759 1 2860 2868 0.0003486750348675035 0.99721059972106
0.307042 1 2861 2868 0.0003486750348675035 0.9975592747559274
0.321217 1 2862 2868 0.0003486750348675035 0.997907949790795
0.325582 1 2863 2868 0.0003486750348675035 0.9982566248256625
0.331992 1 2864 2868 0.0003486750348675035 0.99860529986053
0.339823 1 2865 2868 0.0003486750348675035 0.9989539748953975
0.363525 1 2866 2868 0.0003486750348675035 0.999302649930265
0.396042 1 2867 2868 0.0003486750348675035 0.9996513249651325
0.406462 1 2868 2868 0.0003486750348675035 1.0


==> plots/flask_cdf/data/cdf_3_big_bentoml.txt <==
0.0 1 1 99 0.010101010101010102 0.010101010101010102
9.50352 1 2 99 0.010101010101010102 0.020202020202020204
11.7294 1 3 99 0.010101010101010102 0.030303030303030304
14.884 1 4 99 0.010101010101010102 0.04040404040404041
17.531 1 5 99 0.010101010101010102 0.050505050505050504
21.4274 1 6 99 0.010101010101010102 0.06060606060606061
21.8036 1 7 99 0.010101010101010102 0.0707070707070707
25.2298 1 8 99 0.010101010101010102 0.08080808080808081
26.3075 1 9 99 0.010101010101010102 0.09090909090909091
26.6362 1 10 99 0.010101010101010102 0.10101010101010101
26.7015 1 11 99 0.010101010101010102 0.1111111111111111
26.7095 1 12 99 0.010101010101010102 0.12121212121212122
27.2399 1 13 99 0.010101010101010102 0.13131313131313133
27.3183 1 14 99 0.010101010101010102 0.1414141414141414
29.6424 1 15 99 0.010101010101010102 0.15151515151515152
29.9014 1 16 99 0.010101010101010102 0.16161616161616163
30.6234 1 17 99 0.010101010101010102 0.1717171717171717
30.6906 1 18 99 0.010101010101010102 0.18181818181818182
33.5931 1 19 99 0.010101010101010102 0.1919191919191919
33.8282 1 20 99 0.010101010101010102 0.20202020202020202
34.4627 1 21 99 0.010101010101010102 0.21212121212121213
35.1012 1 22 99 0.010101010101010102 0.2222222222222222
35.9342 1 23 99 0.010101010101010102 0.23232323232323232
36.3446 1 24 99 0.010101010101010102 0.24242424242424243
37.6266 1 25 99 0.010101010101010102 0.25252525252525254
37.7408 1 26 99 0.010101010101010102 0.26262626262626265
37.9633 1 27 99 0.010101010101010102 0.2727272727272727
40.7714 1 28 99 0.010101010101010102 0.2828282828282828
41.8053 1 29 99 0.010101010101010102 0.29292929292929293
41.8609 1 30 99 0.010101010101010102 0.30303030303030304
43.4454 1 31 99 0.010101010101010102 0.31313131313131315
43.5124 1 32 99 0.010101010101010102 0.32323232323232326
44.2362 1 33 99 0.010101010101010102 0.3333333333333333
44.2497 1 34 99 0.010101010101010102 0.3434343434343434
44.3564 1 35 99 0.010101010101010102 0.35353535353535354
44.5304 1 36 99 0.010101010101010102 0.36363636363636365
44.6794 1 37 99 0.010101010101010102 0.37373737373737376
44.7955 1 38 99 0.010101010101010102 0.3838383838383838
45.081 1 39 99 0.010101010101010102 0.3939393939393939
45.3094 1 40 99 0.010101010101010102 0.40404040404040403
45.5632 1 41 99 0.010101010101010102 0.41414141414141414
45.737 1 42 99 0.010101010101010102 0.42424242424242425
46.1518 1 43 99 0.010101010101010102 0.43434343434343436
46.7018 1 44 99 0.010101010101010102 0.4444444444444444
46.8609 1 45 99 0.010101010101010102 0.45454545454545453
46.9787 1 46 99 0.010101010101010102 0.46464646464646464
48.0337 1 47 99 0.010101010101010102 0.47474747474747475
48.3222 1 48 99 0.010101010101010102 0.48484848484848486
48.6529 1 49 99 0.010101010101010102 0.494949494949495
48.7654 1 50 99 0.010101010101010102 0.5050505050505051
48.8036 1 51 99 0.010101010101010102 0.5151515151515151
48.8322 1 52 99 0.010101010101010102 0.5252525252525253
48.8989 1 53 99 0.010101010101010102 0.5353535353535354
49.6357 1 54 99 0.010101010101010102 0.5454545454545454
49.7166 1 55 99 0.010101010101010102 0.5555555555555556
50.6058 1 56 99 0.010101010101010102 0.5656565656565656
50.9942 1 57 99 0.010101010101010102 0.5757575757575758
51.0699 1 58 99 0.010101010101010102 0.5858585858585859
51.0919 1 59 99 0.010101010101010102 0.5959595959595959
51.1987 1 60 99 0.010101010101010102 0.6060606060606061
51.3699 1 61 99 0.010101010101010102 0.6161616161616161
51.6565 1 62 99 0.010101010101010102 0.6262626262626263
51.7255 1 63 99 0.010101010101010102 0.6363636363636364
51.8759 1 64 99 0.010101010101010102 0.6464646464646465
51.9057 1 65 99 0.010101010101010102 0.6565656565656566
51.9177 1 66 99 0.010101010101010102 0.6666666666666666
52.4948 1 67 99 0.010101010101010102 0.6767676767676768
52.5121 1 68 99 0.010101010101010102 0.6868686868686869
52.59 1 69 99 0.010101010101010102 0.696969696969697
52.7005 1 70 99 0.010101010101010102 0.7070707070707071
52.9581 1 71 99 0.010101010101010102 0.7171717171717171
53.0155 1 72 99 0.010101010101010102 0.7272727272727273
53.1205 1 73 99 0.010101010101010102 0.7373737373737373
53.2099 1 74 99 0.010101010101010102 0.7474747474747475
53.215 1 75 99 0.010101010101010102 0.7575757575757576
53.2449 1 76 99 0.010101010101010102 0.7676767676767676
53.5064 1 77 99 0.010101010101010102 0.7777777777777778
54.0591 1 78 99 0.010101010101010102 0.7878787878787878
54.0816 1 79 99 0.010101010101010102 0.797979797979798
54.1353 1 80 99 0.010101010101010102 0.8080808080808081
54.2132 1 81 99 0.010101010101010102 0.8181818181818182
54.7496 1 82 99 0.010101010101010102 0.8282828282828283
54.7974 1 83 99 0.010101010101010102 0.8383838383838383
54.9212 1 84 99 0.010101010101010102 0.8484848484848485
55.1553 1 85 99 0.010101010101010102 0.8585858585858586
55.2066 1 86 99 0.010101010101010102 0.8686868686868687
55.697 1 87 99 0.010101010101010102 0.8787878787878788
55.8578 1 88 99 0.010101010101010102 0.8888888888888888
56.7026 1 89 99 0.010101010101010102 0.898989898989899
56.9203 1 90 99 0.010101010101010102 0.9090909090909091
56.9676 1 91 99 0.010101010101010102 0.9191919191919192
56.9871 1 92 99 0.010101010101010102 0.9292929292929293
57.3706 1 93 99 0.010101010101010102 0.9393939393939394
57.7117 1 94 99 0.010101010101010102 0.9494949494949495
57.7256 1 95 99 0.010101010101010102 0.9595959595959596
57.7381 1 96 99 0.010101010101010102 0.9696969696969697
58.9215 1 97 99 0.010101010101010102 0.9797979797979798
59.3775 1 98 99 0.010101010101010102 0.98989898989899
60.0338 1 99 99 0.010101010101010102 1.0


==> plots/flask_cdf/data/cdf_3_big_mlflow.txt <==
0.0 1 1 53 0.018867924528301886 0.018867924528301886
8.95014 1 2 53 0.018867924528301886 0.03773584905660377
12.7024 1 3 53 0.018867924528301886 0.05660377358490566
17.052 1 4 53 0.018867924528301886 0.07547169811320754
17.0605 1 5 53 0.018867924528301886 0.09433962264150944
21.8469 1 6 53 0.018867924528301886 0.11320754716981132
22.2893 1 7 53 0.018867924528301886 0.1320754716981132
24.432 1 8 53 0.018867924528301886 0.1509433962264151
24.7283 1 9 53 0.018867924528301886 0.16981132075471697
25.2712 1 10 53 0.018867924528301886 0.18867924528301888
27.4444 1 11 53 0.018867924528301886 0.20754716981132076
27.512 1 12 53 0.018867924528301886 0.22641509433962265
27.9981 1 13 53 0.018867924528301886 0.24528301886792453
28.4868 1 14 53 0.018867924528301886 0.2641509433962264
29.8092 1 15 53 0.018867924528301886 0.2830188679245283
30.0341 1 16 53 0.018867924528301886 0.3018867924528302
30.0591 1 17 53 0.018867924528301886 0.32075471698113206
30.2161 1 18 53 0.018867924528301886 0.33962264150943394
31.3692 1 19 53 0.018867924528301886 0.3584905660377358
32.4102 1 20 53 0.018867924528301886 0.37735849056603776
33.2092 1 21 53 0.018867924528301886 0.39622641509433965
33.2902 1 22 53 0.018867924528301886 0.41509433962264153
34.0891 1 23 53 0.018867924528301886 0.4339622641509434
34.8922 1 24 53 0.018867924528301886 0.4528301886792453
37.524 1 25 53 0.018867924528301886 0.4716981132075472
37.6741 1 26 53 0.018867924528301886 0.49056603773584906
38.1219 1 27 53 0.018867924528301886 0.5094339622641509
38.2282 1 28 53 0.018867924528301886 0.5283018867924528
39.8608 1 29 53 0.018867924528301886 0.5471698113207547
39.9505 1 30 53 0.018867924528301886 0.5660377358490566
40.2274 1 31 53 0.018867924528301886 0.5849056603773585
40.9723 1 32 53 0.018867924528301886 0.6037735849056604
41.3487 1 33 53 0.018867924528301886 0.6226415094339622
43.7959 1 34 53 0.018867924528301886 0.6415094339622641
44.051 1 35 53 0.018867924528301886 0.660377358490566
44.8464 1 36 53 0.018867924528301886 0.6792452830188679
44.9766 1 37 53 0.018867924528301886 0.6981132075471698
45.0546 1 38 53 0.018867924528301886 0.7169811320754716
45.3133 1 39 53 0.018867924528301886 0.7358490566037735
46.3978 1 40 53 0.018867924528301886 0.7547169811320755
46.6021 1 41 53 0.018867924528301886 0.7735849056603774
47.4404 1 42 53 0.018867924528301886 0.7924528301886793
47.555 1 43 53 0.018867924528301886 0.8113207547169812
49.9175 1 44 53 0.018867924528301886 0.8301886792452831
50.3929 1 45 53 0.018867924528301886 0.8490566037735849
50.4743 1 46 53 0.018867924528301886 0.8679245283018868
50.604 1 47 53 0.018867924528301886 0.8867924528301887
50.6458 1 48 53 0.018867924528301886 0.9056603773584906
50.9563 1 49 53 0.018867924528301886 0.9245283018867925
51.4775 1 50 53 0.018867924528301886 0.9433962264150944
51.7968 1 51 53 0.018867924528301886 0.9622641509433962
52.3008 1 52 53 0.018867924528301886 0.9811320754716981
52.3076 1 53 53 0.018867924528301886 1.0


==> plots/flask_cdf/data/cdf_3_big_mlserver.txt <==
0.0 1 1 63 0.015873015873015872 0.015873015873015872
13.5823 1 2 63 0.015873015873015872 0.031746031746031744
17.4674 1 3 63 0.015873015873015872 0.047619047619047616
17.8363 1 4 63 0.015873015873015872 0.06349206349206349
21.7393 1 5 63 0.015873015873015872 0.07936507936507936
22.139 1 6 63 0.015873015873015872 0.09523809523809523
22.166 1 7 63 0.015873015873015872 0.1111111111111111
22.2836 1 8 63 0.015873015873015872 0.12698412698412698
22.9809 1 9 63 0.015873015873015872 0.14285714285714285
23.5869 1 10 63 0.015873015873015872 0.15873015873015872
23.909 1 11 63 0.015873015873015872 0.1746031746031746
23.9757 1 12 63 0.015873015873015872 0.19047619047619047
24.0998 1 13 63 0.015873015873015872 0.20634920634920634
24.7819 1 14 63 0.015873015873015872 0.2222222222222222
25.6529 1 15 63 0.015873015873015872 0.23809523809523808
25.9197 1 16 63 0.015873015873015872 0.25396825396825395
26.9735 1 17 63 0.015873015873015872 0.2698412698412698
27.2143 1 18 63 0.015873015873015872 0.2857142857142857
28.3204 1 19 63 0.015873015873015872 0.30158730158730157
28.6386 1 20 63 0.015873015873015872 0.31746031746031744
28.7046 1 21 63 0.015873015873015872 0.3333333333333333
29.2132 1 22 63 0.015873015873015872 0.3492063492063492
29.2239 1 23 63 0.015873015873015872 0.36507936507936506
29.7036 1 24 63 0.015873015873015872 0.38095238095238093
30.0439 1 25 63 0.015873015873015872 0.3968253968253968
30.2274 1 26 63 0.015873015873015872 0.4126984126984127
30.7907 1 27 63 0.015873015873015872 0.42857142857142855
31.1231 1 28 63 0.015873015873015872 0.4444444444444444
31.3105 1 29 63 0.015873015873015872 0.4603174603174603
31.3968 1 30 63 0.015873015873015872 0.47619047619047616
31.6044 1 31 63 0.015873015873015872 0.49206349206349204
32.0694 1 32 63 0.015873015873015872 0.5079365079365079
32.9622 1 33 63 0.015873015873015872 0.5238095238095238
32.9715 1 34 63 0.015873015873015872 0.5396825396825397
33.0457 1 35 63 0.015873015873015872 0.5555555555555556
33.3063 1 36 63 0.015873015873015872 0.5714285714285714
33.4851 1 37 63 0.015873015873015872 0.5873015873015873
35.8036 1 38 63 0.015873015873015872 0.6031746031746031
35.9982 1 39 63 0.015873015873015872 0.6190476190476191
36.5257 1 40 63 0.015873015873015872 0.6349206349206349
37.2733 1 41 63 0.015873015873015872 0.6507936507936508
37.5553 1 42 63 0.015873015873015872 0.6666666666666666
41.4916 1 43 63 0.015873015873015872 0.6825396825396826
42.2875 1 44 63 0.015873015873015872 0.6984126984126984
43.4606 1 45 63 0.015873015873015872 0.7142857142857143
44.686 1 46 63 0.015873015873015872 0.7301587301587301
45.2887 1 47 63 0.015873015873015872 0.746031746031746
45.3746 1 48 63 0.015873015873015872 0.7619047619047619
45.4194 1 49 63 0.015873015873015872 0.7777777777777778
45.544 1 50 63 0.015873015873015872 0.7936507936507936
45.5502 1 51 63 0.015873015873015872 0.8095238095238095
46.0081 1 52 63 0.015873015873015872 0.8253968253968254
46.0396 1 53 63 0.015873015873015872 0.8412698412698413
46.3639 1 54 63 0.015873015873015872 0.8571428571428571
46.4792 1 55 63 0.015873015873015872 0.873015873015873
46.5755 1 56 63 0.015873015873015872 0.8888888888888888
47.0963 1 57 63 0.015873015873015872 0.9047619047619048
47.0967 1 58 63 0.015873015873015872 0.9206349206349206
47.1343 1 59 63 0.015873015873015872 0.9365079365079365
47.1402 1 60 63 0.015873015873015872 0.9523809523809523
47.3353 1 61 63 0.015873015873015872 0.9682539682539683
47.6224 1 62 63 0.015873015873015872 0.9841269841269841
47.6383 1 63 63 0.015873015873015872 1.0


==> plots/flask_cdf/data/cdf_3_big_tfserving.txt <==
0.0 1 1 92 0.010869565217391304 0.010869565217391304
8.47425 1 2 92 0.010869565217391304 0.021739130434782608
10.3126 1 3 92 0.010869565217391304 0.03260869565217391
16.0563 1 4 92 0.010869565217391304 0.043478260869565216
18.2038 1 5 92 0.010869565217391304 0.05434782608695652
19.6137 1 6 92 0.010869565217391304 0.06521739130434782
22.3363 1 7 92 0.010869565217391304 0.07608695652173914
25.5162 1 8 92 0.010869565217391304 0.08695652173913043
27.6829 1 9 92 0.010869565217391304 0.09782608695652174
28.7644 1 10 92 0.010869565217391304 0.10869565217391304
29.1906 1 11 92 0.010869565217391304 0.11956521739130435
31.0959 1 12 92 0.010869565217391304 0.13043478260869565
31.4468 1 13 92 0.010869565217391304 0.14130434782608695
31.8983 1 14 92 0.010869565217391304 0.15217391304347827
33.6319 1 15 92 0.010869565217391304 0.16304347826086957
39.1623 1 16 92 0.010869565217391304 0.17391304347826086
39.1667 1 17 92 0.010869565217391304 0.18478260869565216
39.595 1 18 92 0.010869565217391304 0.1956521739130435
39.8872 1 19 92 0.010869565217391304 0.20652173913043478
40.1116 1 20 92 0.010869565217391304 0.21739130434782608
40.4493 1 21 92 0.010869565217391304 0.22826086956521738
40.6222 1 22 92 0.010869565217391304 0.2391304347826087
41.6367 1 23 92 0.010869565217391304 0.25
41.8877 1 24 92 0.010869565217391304 0.2608695652173913
41.9662 1 25 92 0.010869565217391304 0.2717391304347826
44.9974 1 26 92 0.010869565217391304 0.2826086956521739
45.3893 1 27 92 0.010869565217391304 0.29347826086956524
45.5435 1 28 92 0.010869565217391304 0.30434782608695654
45.7218 1 29 92 0.010869565217391304 0.31521739130434784
46.6075 1 30 92 0.010869565217391304 0.32608695652173914
47.6385 1 31 92 0.010869565217391304 0.33695652173913043
48.0434 1 32 92 0.010869565217391304 0.34782608695652173
48.2657 1 33 92 0.010869565217391304 0.358695652173913
48.5783 1 34 92 0.010869565217391304 0.3695652173913043
48.7428 1 35 92 0.010869565217391304 0.3804347826086957
49.1187 1 36 92 0.010869565217391304 0.391304347826087
49.6366 1 37 92 0.010869565217391304 0.40217391304347827
49.9294 1 38 92 0.010869565217391304 0.41304347826086957
50.3867 1 39 92 0.010869565217391304 0.42391304347826086
50.6289 1 40 92 0.010869565217391304 0.43478260869565216
50.7638 1 41 92 0.010869565217391304 0.44565217391304346
51.0105 1 42 92 0.010869565217391304 0.45652173913043476
51.2912 1 43 92 0.010869565217391304 0.4673913043478261
51.3671 1 44 92 0.010869565217391304 0.4782608695652174
51.3753 1 45 92 0.010869565217391304 0.4891304347826087
51.5699 1 46 92 0.010869565217391304 0.5
52.2634 1 47 92 0.010869565217391304 0.5108695652173914
53.0905 1 48 92 0.010869565217391304 0.5217391304347826
53.1489 1 49 92 0.010869565217391304 0.532608695652174
53.1782 1 50 92 0.010869565217391304 0.5434782608695652
53.2317 1 51 92 0.010869565217391304 0.5543478260869565
53.2607 1 52 92 0.010869565217391304 0.5652173913043478
53.3006 1 53 92 0.010869565217391304 0.5760869565217391
53.3385 1 54 92 0.010869565217391304 0.5869565217391305
53.3821 1 55 92 0.010869565217391304 0.5978260869565217
53.5248 1 56 92 0.010869565217391304 0.6086956521739131
53.5425 1 57 92 0.010869565217391304 0.6195652173913043
53.8749 1 58 92 0.010869565217391304 0.6304347826086957
54.2887 1 59 92 0.010869565217391304 0.6413043478260869
54.5506 1 60 92 0.010869565217391304 0.6521739130434783
54.584 1 61 92 0.010869565217391304 0.6630434782608695
54.7465 1 62 92 0.010869565217391304 0.6739130434782609
55.1411 1 63 92 0.010869565217391304 0.6847826086956522
55.2736 1 64 92 0.010869565217391304 0.6956521739130435
55.336 1 65 92 0.010869565217391304 0.7065217391304348
55.3503 1 66 92 0.010869565217391304 0.717391304347826
55.5557 1 67 92 0.010869565217391304 0.7282608695652174
55.7698 1 68 92 0.010869565217391304 0.7391304347826086
56.1685 1 69 92 0.010869565217391304 0.75
56.5591 1 70 92 0.010869565217391304 0.7608695652173914
56.8409 1 71 92 0.010869565217391304 0.7717391304347826
57.7218 1 72 92 0.010869565217391304 0.782608695652174
58.0567 1 73 92 0.010869565217391304 0.7934782608695652
58.4616 1 74 92 0.010869565217391304 0.8043478260869565
58.6069 1 75 92 0.010869565217391304 0.8152173913043478
58.8071 1 76 92 0.010869565217391304 0.8260869565217391
58.861 1 77 92 0.010869565217391304 0.8369565217391305
58.8966 1 78 92 0.010869565217391304 0.8478260869565217
59.7206 1 79 92 0.010869565217391304 0.8586956521739131
60.2815 1 80 92 0.010869565217391304 0.8695652173913043
60.4433 1 81 92 0.010869565217391304 0.8804347826086957
60.4813 1 82 92 0.010869565217391304 0.8913043478260869
60.6142 1 83 92 0.010869565217391304 0.9021739130434783
61.194 1 84 92 0.010869565217391304 0.9130434782608695
61.6059 1 85 92 0.010869565217391304 0.9239130434782609
61.8341 1 86 92 0.010869565217391304 0.9347826086956522
62.0368 1 87 92 0.010869565217391304 0.9456521739130435
63.0827 1 88 92 0.010869565217391304 0.9565217391304348
63.3603 1 89 92 0.010869565217391304 0.967391304347826
63.5714 1 90 92 0.010869565217391304 0.9782608695652174
65.2086 1 91 92 0.010869565217391304 0.9891304347826086
66.2718 1 92 92 0.010869565217391304 1.0


==> plots/flask_cdf/data/cdf_3_big_torchserve.txt <==
0.0 1 1 64 0.015625 0.015625
11.484 1 2 64 0.015625 0.03125
13.8156 1 3 64 0.015625 0.046875
16.0659 1 4 64 0.015625 0.0625
16.8692 1 5 64 0.015625 0.078125
18.0976 1 6 64 0.015625 0.09375
20.6141 1 7 64 0.015625 0.109375
25.3814 1 8 64 0.015625 0.125
26.233 1 9 64 0.015625 0.140625
26.3841 1 10 64 0.015625 0.15625
27.5033 1 11 64 0.015625 0.171875
30.0441 1 12 64 0.015625 0.1875
31.514 1 13 64 0.015625 0.203125
33.1074 1 14 64 0.015625 0.21875
35.6665 1 15 64 0.015625 0.234375
36.1766 1 16 64 0.015625 0.25
36.7639 1 17 64 0.015625 0.265625
37.5836 1 18 64 0.015625 0.28125
37.6518 1 19 64 0.015625 0.296875
38.8644 1 20 64 0.015625 0.3125
39.575 1 21 64 0.015625 0.328125
39.9806 1 22 64 0.015625 0.34375
40.2058 1 23 64 0.015625 0.359375
42.6822 1 24 64 0.015625 0.375
43.2719 1 25 64 0.015625 0.390625
44.2719 1 26 64 0.015625 0.40625
44.5703 1 27 64 0.015625 0.421875
45.0031 1 28 64 0.015625 0.4375
45.0863 1 29 64 0.015625 0.453125
45.434 1 30 64 0.015625 0.46875
45.7301 1 31 64 0.015625 0.484375
46.3465 1 32 64 0.015625 0.5
46.3607 1 33 64 0.015625 0.515625
49.2895 1 34 64 0.015625 0.53125
50.0862 1 35 64 0.015625 0.546875
51.0616 1 36 64 0.015625 0.5625
51.6558 1 37 64 0.015625 0.578125
51.6919 1 38 64 0.015625 0.59375
51.825 1 39 64 0.015625 0.609375
52.4032 1 40 64 0.015625 0.625
52.4958 1 41 64 0.015625 0.640625
52.4986 1 42 64 0.015625 0.65625
52.9758 1 43 64 0.015625 0.671875
53.3744 1 44 64 0.015625 0.6875
54.3464 1 45 64 0.015625 0.703125
54.7448 1 46 64 0.015625 0.71875
54.9039 1 47 64 0.015625 0.734375
55.9269 1 48 64 0.015625 0.75
57.0092 1 49 64 0.015625 0.765625
57.3588 1 50 64 0.015625 0.78125
58.5645 1 51 64 0.015625 0.796875
58.5935 1 52 64 0.015625 0.8125
59.441 1 53 64 0.015625 0.828125
59.8601 1 54 64 0.015625 0.84375
60.1956 1 55 64 0.015625 0.859375
60.6445 1 56 64 0.015625 0.875
60.767 1 57 64 0.015625 0.890625
61.2834 1 58 64 0.015625 0.90625
61.3559 1 59 64 0.015625 0.921875
61.3818 1 60 64 0.015625 0.9375
61.4617 1 61 64 0.015625 0.953125
61.5198 1 62 64 0.015625 0.96875
61.6903 1 63 64 0.015625 0.984375
62.8513 1 64 64 0.015625 1.0


==> plots/flask_cdf/data/cdf_3_medium_bentoml.txt <==
0.0 1 1 245 0.004081632653061225 0.004081632653061225
2.95761 1 2 245 0.004081632653061225 0.00816326530612245
3.25052 1 3 245 0.004081632653061225 0.012244897959183673
3.2567 1 4 245 0.004081632653061225 0.0163265306122449
3.44845 1 5 245 0.004081632653061225 0.02040816326530612
3.99082 1 6 245 0.004081632653061225 0.024489795918367346
3.99518 1 7 245 0.004081632653061225 0.02857142857142857
4.01082 1 8 245 0.004081632653061225 0.0326530612244898
4.08723 1 9 245 0.004081632653061225 0.036734693877551024
4.23479 1 10 245 0.004081632653061225 0.04081632653061224
5.16013 1 11 245 0.004081632653061225 0.044897959183673466
5.1687 1 12 245 0.004081632653061225 0.04897959183673469
5.18597 1 13 245 0.004081632653061225 0.053061224489795916
5.19366 1 14 245 0.004081632653061225 0.05714285714285714
5.21214 1 15 245 0.004081632653061225 0.061224489795918366
5.64004 1 16 245 0.004081632653061225 0.0653061224489796
6.46401 1 17 245 0.004081632653061225 0.06938775510204082
6.7492 1 18 245 0.004081632653061225 0.07346938775510205
7.76767 1 19 245 0.004081632653061225 0.07755102040816327
7.77961 1 20 245 0.004081632653061225 0.08163265306122448
8.22578 1 21 245 0.004081632653061225 0.08571428571428572
8.31174 1 22 245 0.004081632653061225 0.08979591836734693
8.62211 1 23 245 0.004081632653061225 0.09387755102040816
8.6581 1 24 245 0.004081632653061225 0.09795918367346938
8.7348 1 25 245 0.004081632653061225 0.10204081632653061
8.75815 1 26 245 0.004081632653061225 0.10612244897959183
8.77275 1 27 245 0.004081632653061225 0.11020408163265306
8.8077 1 28 245 0.004081632653061225 0.11428571428571428
8.85314 1 29 245 0.004081632653061225 0.11836734693877551
8.96834 1 30 245 0.004081632653061225 0.12244897959183673
9.11544 1 31 245 0.004081632653061225 0.12653061224489795
9.21041 1 32 245 0.004081632653061225 0.1306122448979592
9.21472 1 33 245 0.004081632653061225 0.1346938775510204
9.25388 1 34 245 0.004081632653061225 0.13877551020408163
9.4004 1 35 245 0.004081632653061225 0.14285714285714285
9.6481 1 36 245 0.004081632653061225 0.1469387755102041
9.66467 1 37 245 0.004081632653061225 0.1510204081632653
9.73328 1 38 245 0.004081632653061225 0.15510204081632653
9.78734 1 39 245 0.004081632653061225 0.15918367346938775
9.80296 1 40 245 0.004081632653061225 0.16326530612244897
9.81279 1 41 245 0.004081632653061225 0.1673469387755102
9.81926 1 42 245 0.004081632653061225 0.17142857142857143
9.85603 1 43 245 0.004081632653061225 0.17551020408163265
9.91224 1 44 245 0.004081632653061225 0.17959183673469387
9.93725 1 45 245 0.004081632653061225 0.1836734693877551
9.94085 1 46 245 0.004081632653061225 0.18775510204081633
9.96331 1 47 245 0.004081632653061225 0.19183673469387755
9.98446 1 48 245 0.004081632653061225 0.19591836734693877
10.0293 1 49 245 0.004081632653061225 0.2
10.0348 1 50 245 0.004081632653061225 0.20408163265306123
10.0523 1 51 245 0.004081632653061225 0.20816326530612245
10.0557 1 52 245 0.004081632653061225 0.21224489795918366
10.1142 1 53 245 0.004081632653061225 0.2163265306122449
10.1144 1 54 245 0.004081632653061225 0.22040816326530613
10.118 1 55 245 0.004081632653061225 0.22448979591836735
10.2039 1 56 245 0.004081632653061225 0.22857142857142856
10.2276 1 57 245 0.004081632653061225 0.23265306122448978
10.2361 1 58 245 0.004081632653061225 0.23673469387755103
10.2554 1 59 245 0.004081632653061225 0.24081632653061225
10.2722 1 60 245 0.004081632653061225 0.24489795918367346
10.2733 1 61 245 0.004081632653061225 0.24897959183673468
10.2738 1 62 245 0.004081632653061225 0.2530612244897959
10.2784 1 63 245 0.004081632653061225 0.2571428571428571
10.2885 1 64 245 0.004081632653061225 0.2612244897959184
10.3007 1 65 245 0.004081632653061225 0.2653061224489796
10.3308 1 66 245 0.004081632653061225 0.2693877551020408
10.3451 1 67 245 0.004081632653061225 0.27346938775510204
10.3648 1 68 245 0.004081632653061225 0.27755102040816326
10.3672 1 69 245 0.004081632653061225 0.2816326530612245
10.399 1 70 245 0.004081632653061225 0.2857142857142857
10.4067 1 71 245 0.004081632653061225 0.2897959183673469
10.4845 1 72 245 0.004081632653061225 0.2938775510204082
10.4865 1 73 245 0.004081632653061225 0.2979591836734694
10.5225 1 74 245 0.004081632653061225 0.3020408163265306
10.5788 1 75 245 0.004081632653061225 0.30612244897959184
10.586 1 76 245 0.004081632653061225 0.31020408163265306
10.636 1 77 245 0.004081632653061225 0.3142857142857143
10.6374 1 78 245 0.004081632653061225 0.3183673469387755
10.6738 1 79 245 0.004081632653061225 0.3224489795918367
10.6745 1 80 245 0.004081632653061225 0.32653061224489793
10.7789 1 81 245 0.004081632653061225 0.3306122448979592
10.8052 1 82 245 0.004081632653061225 0.3346938775510204
10.809 1 83 245 0.004081632653061225 0.33877551020408164
10.822 1 84 245 0.004081632653061225 0.34285714285714286
10.8224 1 85 245 0.004081632653061225 0.3469387755102041
10.8797 1 86 245 0.004081632653061225 0.3510204081632653
10.8826 1 87 245 0.004081632653061225 0.3551020408163265
10.9149 1 88 245 0.004081632653061225 0.35918367346938773
10.9266 1 89 245 0.004081632653061225 0.363265306122449
10.9274 1 90 245 0.004081632653061225 0.3673469387755102
10.9508 1 91 245 0.004081632653061225 0.37142857142857144
10.9664 1 92 245 0.004081632653061225 0.37551020408163266
10.9736 1 93 245 0.004081632653061225 0.3795918367346939
10.9776 2 95 245 0.00816326530612245 0.3877551020408163
11.0089 1 96 245 0.004081632653061225 0.39183673469387753
11.0225 1 97 245 0.004081632653061225 0.39591836734693875
11.0391 1 98 245 0.004081632653061225 0.4
11.0531 1 99 245 0.004081632653061225 0.40408163265306124
11.1331 1 100 245 0.004081632653061225 0.40816326530612246
11.1505 1 101 245 0.004081632653061225 0.4122448979591837
11.1646 1 102 245 0.004081632653061225 0.4163265306122449
11.1821 1 103 245 0.004081632653061225 0.4204081632653061
11.19 1 104 245 0.004081632653061225 0.42448979591836733
11.2099 1 105 245 0.004081632653061225 0.42857142857142855
11.2173 1 106 245 0.004081632653061225 0.4326530612244898
11.2318 1 107 245 0.004081632653061225 0.43673469387755104
11.2323 1 108 245 0.004081632653061225 0.44081632653061226
11.2469 1 109 245 0.004081632653061225 0.4448979591836735
11.2498 1 110 245 0.004081632653061225 0.4489795918367347
11.2878 1 111 245 0.004081632653061225 0.4530612244897959
11.3016 1 112 245 0.004081632653061225 0.45714285714285713
11.3043 1 113 245 0.004081632653061225 0.46122448979591835
11.3213 1 114 245 0.004081632653061225 0.46530612244897956
11.3414 1 115 245 0.004081632653061225 0.46938775510204084
11.3628 1 116 245 0.004081632653061225 0.47346938775510206
11.3926 1 117 245 0.004081632653061225 0.4775510204081633
11.4061 1 118 245 0.004081632653061225 0.4816326530612245
11.4538 1 119 245 0.004081632653061225 0.4857142857142857
11.485 1 120 245 0.004081632653061225 0.4897959183673469
11.4866 1 121 245 0.004081632653061225 0.49387755102040815
11.5238 1 122 245 0.004081632653061225 0.49795918367346936
11.5435 1 123 245 0.004081632653061225 0.5020408163265306
11.5662 1 124 245 0.004081632653061225 0.5061224489795918
11.5978 1 125 245 0.004081632653061225 0.5102040816326531
11.6016 1 126 245 0.004081632653061225 0.5142857142857142
11.6044 1 127 245 0.004081632653061225 0.5183673469387755
11.6279 1 128 245 0.004081632653061225 0.5224489795918368
11.6309 1 129 245 0.004081632653061225 0.5265306122448979
11.6468 1 130 245 0.004081632653061225 0.5306122448979592
11.6523 1 131 245 0.004081632653061225 0.5346938775510204
11.6605 1 132 245 0.004081632653061225 0.5387755102040817
11.6852 1 133 245 0.004081632653061225 0.5428571428571428
11.7139 1 134 245 0.004081632653061225 0.5469387755102041
11.7267 1 135 245 0.004081632653061225 0.5510204081632653
11.739 1 136 245 0.004081632653061225 0.5551020408163265
11.7474 1 137 245 0.004081632653061225 0.5591836734693878
11.7624 1 138 245 0.004081632653061225 0.563265306122449
11.7848 1 139 245 0.004081632653061225 0.5673469387755102
11.8033 1 140 245 0.004081632653061225 0.5714285714285714
11.8051 1 141 245 0.004081632653061225 0.5755102040816327
11.8178 1 142 245 0.004081632653061225 0.5795918367346938
11.8684 1 143 245 0.004081632653061225 0.5836734693877551
11.8988 1 144 245 0.004081632653061225 0.5877551020408164
11.9119 1 145 245 0.004081632653061225 0.5918367346938775
12.0603 1 146 245 0.004081632653061225 0.5959183673469388
12.0605 1 147 245 0.004081632653061225 0.6
12.0787 1 148 245 0.004081632653061225 0.6040816326530613
12.0833 1 149 245 0.004081632653061225 0.6081632653061224
12.1032 1 150 245 0.004081632653061225 0.6122448979591837
12.1085 1 151 245 0.004081632653061225 0.6163265306122448
12.1202 1 152 245 0.004081632653061225 0.6204081632653061
12.1286 1 153 245 0.004081632653061225 0.6244897959183674
12.1503 1 154 245 0.004081632653061225 0.6285714285714286
12.1563 1 155 245 0.004081632653061225 0.6326530612244898
12.18 1 156 245 0.004081632653061225 0.636734693877551
12.1804 1 157 245 0.004081632653061225 0.6408163265306123
12.1936 1 158 245 0.004081632653061225 0.6448979591836734
12.1977 1 159 245 0.004081632653061225 0.6489795918367347
12.2389 1 160 245 0.004081632653061225 0.6530612244897959
12.2987 1 161 245 0.004081632653061225 0.6571428571428571
12.3091 1 162 245 0.004081632653061225 0.6612244897959184
12.3164 1 163 245 0.004081632653061225 0.6653061224489796
12.3347 1 164 245 0.004081632653061225 0.6693877551020408
12.342 1 165 245 0.004081632653061225 0.673469387755102
12.3503 1 166 245 0.004081632653061225 0.6775510204081633
12.3794 1 167 245 0.004081632653061225 0.6816326530612244
12.4019 1 168 245 0.004081632653061225 0.6857142857142857
12.4107 1 169 245 0.004081632653061225 0.689795918367347
12.4828 1 170 245 0.004081632653061225 0.6938775510204082
12.4875 1 171 245 0.004081632653061225 0.6979591836734694
12.5381 1 172 245 0.004081632653061225 0.7020408163265306
12.5446 1 173 245 0.004081632653061225 0.7061224489795919
12.5475 1 174 245 0.004081632653061225 0.710204081632653
12.552 1 175 245 0.004081632653061225 0.7142857142857143
12.5608 1 176 245 0.004081632653061225 0.7183673469387755
12.5639 1 177 245 0.004081632653061225 0.7224489795918367
12.5727 1 178 245 0.004081632653061225 0.726530612244898
12.5803 1 179 245 0.004081632653061225 0.7306122448979592
12.5912 1 180 245 0.004081632653061225 0.7346938775510204
12.6194 1 181 245 0.004081632653061225 0.7387755102040816
12.6304 1 182 245 0.004081632653061225 0.7428571428571429
12.6711 1 183 245 0.004081632653061225 0.746938775510204
12.7162 1 184 245 0.004081632653061225 0.7510204081632653
12.7229 1 185 245 0.004081632653061225 0.7551020408163265
12.7257 1 186 245 0.004081632653061225 0.7591836734693878
12.7291 1 187 245 0.004081632653061225 0.763265306122449
12.7293 1 188 245 0.004081632653061225 0.7673469387755102
12.7944 1 189 245 0.004081632653061225 0.7714285714285715
12.797 1 190 245 0.004081632653061225 0.7755102040816326
12.8036 1 191 245 0.004081632653061225 0.7795918367346939
12.8193 1 192 245 0.004081632653061225 0.7836734693877551
12.828 1 193 245 0.004081632653061225 0.7877551020408163
12.8649 1 194 245 0.004081632653061225 0.7918367346938775
12.8978 1 195 245 0.004081632653061225 0.7959183673469388
12.9115 1 196 245 0.004081632653061225 0.8
12.9434 1 197 245 0.004081632653061225 0.8040816326530612
12.9547 1 198 245 0.004081632653061225 0.8081632653061225
12.9555 1 199 245 0.004081632653061225 0.8122448979591836
12.9877 1 200 245 0.004081632653061225 0.8163265306122449
12.9973 1 201 245 0.004081632653061225 0.8204081632653061
13.0009 1 202 245 0.004081632653061225 0.8244897959183674
13.0104 1 203 245 0.004081632653061225 0.8285714285714286
13.04 1 204 245 0.004081632653061225 0.8326530612244898
13.0497 1 205 245 0.004081632653061225 0.8367346938775511
13.0756 1 206 245 0.004081632653061225 0.8408163265306122
13.1108 1 207 245 0.004081632653061225 0.8448979591836735
13.1842 1 208 245 0.004081632653061225 0.8489795918367347
13.2263 1 209 245 0.004081632653061225 0.8530612244897959
13.319 1 210 245 0.004081632653061225 0.8571428571428571
13.3449 1 211 245 0.004081632653061225 0.8612244897959184
13.3789 1 212 245 0.004081632653061225 0.8653061224489796
13.3859 1 213 245 0.004081632653061225 0.8693877551020408
13.4134 1 214 245 0.004081632653061225 0.8734693877551021
13.4321 1 215 245 0.004081632653061225 0.8775510204081632
13.5311 1 216 245 0.004081632653061225 0.8816326530612245
13.536 1 217 245 0.004081632653061225 0.8857142857142857
13.5749 1 218 245 0.004081632653061225 0.889795918367347
13.5897 1 219 245 0.004081632653061225 0.8938775510204081
13.6196 1 220 245 0.004081632653061225 0.8979591836734694
13.6493 1 221 245 0.004081632653061225 0.9020408163265307
13.6707 1 222 245 0.004081632653061225 0.9061224489795918
13.671 1 223 245 0.004081632653061225 0.9102040816326531
13.7739 1 224 245 0.004081632653061225 0.9142857142857143
13.8171 1 225 245 0.004081632653061225 0.9183673469387755
13.9597 1 226 245 0.004081632653061225 0.9224489795918367
13.9623 1 227 245 0.004081632653061225 0.926530612244898
13.974 1 228 245 0.004081632653061225 0.9306122448979591
14.0015 1 229 245 0.004081632653061225 0.9346938775510204
14.0749 1 230 245 0.004081632653061225 0.9387755102040817
14.323 1 231 245 0.004081632653061225 0.9428571428571428
14.3288 1 232 245 0.004081632653061225 0.9469387755102041
14.3764 1 233 245 0.004081632653061225 0.9510204081632653
14.4145 1 234 245 0.004081632653061225 0.9551020408163265
14.5707 1 235 245 0.004081632653061225 0.9591836734693877
14.6274 1 236 245 0.004081632653061225 0.963265306122449
14.6531 1 237 245 0.004081632653061225 0.9673469387755103
15.121 1 238 245 0.004081632653061225 0.9714285714285714
15.1905 1 239 245 0.004081632653061225 0.9755102040816327
15.3479 1 240 245 0.004081632653061225 0.9795918367346939
15.3559 1 241 245 0.004081632653061225 0.9836734693877551
15.3846 1 242 245 0.004081632653061225 0.9877551020408163
16.2348 1 243 245 0.004081632653061225 0.9918367346938776
16.8338 1 244 245 0.004081632653061225 0.9959183673469387
17.0982 1 245 245 0.004081632653061225 1.0


==> plots/flask_cdf/data/cdf_3_medium_mlflow.txt <==
0.0 1 1 265 0.0037735849056603774 0.0037735849056603774
3.21735 1 2 265 0.0037735849056603774 0.007547169811320755
3.48808 1 3 265 0.0037735849056603774 0.011320754716981131
4.1778 1 4 265 0.0037735849056603774 0.01509433962264151
4.45282 1 5 265 0.0037735849056603774 0.018867924528301886
4.4745 1 6 265 0.0037735849056603774 0.022641509433962263
4.59883 1 7 265 0.0037735849056603774 0.026415094339622643
4.6752 1 8 265 0.0037735849056603774 0.03018867924528302
5.00088 1 9 265 0.0037735849056603774 0.033962264150943396
5.21298 1 10 265 0.0037735849056603774 0.03773584905660377
5.21394 1 11 265 0.0037735849056603774 0.04150943396226415
5.57681 1 12 265 0.0037735849056603774 0.045283018867924525
5.7292 1 13 265 0.0037735849056603774 0.04905660377358491
5.81489 1 14 265 0.0037735849056603774 0.052830188679245285
5.87313 1 15 265 0.0037735849056603774 0.05660377358490566
5.88721 1 16 265 0.0037735849056603774 0.06037735849056604
6.23698 1 17 265 0.0037735849056603774 0.06415094339622641
6.37081 1 18 265 0.0037735849056603774 0.06792452830188679
6.374 1 19 265 0.0037735849056603774 0.07169811320754717
6.38188 1 20 265 0.0037735849056603774 0.07547169811320754
6.40184 1 21 265 0.0037735849056603774 0.07924528301886792
6.4975 1 22 265 0.0037735849056603774 0.0830188679245283
6.50837 1 23 265 0.0037735849056603774 0.08679245283018867
6.68246 1 24 265 0.0037735849056603774 0.09056603773584905
6.69027 1 25 265 0.0037735849056603774 0.09433962264150944
6.82562 1 26 265 0.0037735849056603774 0.09811320754716982
6.97839 1 27 265 0.0037735849056603774 0.1018867924528302
6.981 1 28 265 0.0037735849056603774 0.10566037735849057
7.08169 1 29 265 0.0037735849056603774 0.10943396226415095
7.11515 1 30 265 0.0037735849056603774 0.11320754716981132
7.2087 1 31 265 0.0037735849056603774 0.1169811320754717
7.2569 1 32 265 0.0037735849056603774 0.12075471698113208
7.29135 1 33 265 0.0037735849056603774 0.12452830188679245
7.34259 1 34 265 0.0037735849056603774 0.12830188679245283
7.41534 1 35 265 0.0037735849056603774 0.1320754716981132
7.45663 1 36 265 0.0037735849056603774 0.13584905660377358
7.55771 1 37 265 0.0037735849056603774 0.13962264150943396
7.58966 1 38 265 0.0037735849056603774 0.14339622641509434
7.61594 1 39 265 0.0037735849056603774 0.1471698113207547
7.63591 1 40 265 0.0037735849056603774 0.1509433962264151
7.6604 1 41 265 0.0037735849056603774 0.15471698113207547
7.70635 1 42 265 0.0037735849056603774 0.15849056603773584
7.75673 1 43 265 0.0037735849056603774 0.16226415094339622
7.81064 1 44 265 0.0037735849056603774 0.1660377358490566
7.88816 1 45 265 0.0037735849056603774 0.16981132075471697
7.89692 1 46 265 0.0037735849056603774 0.17358490566037735
7.90027 1 47 265 0.0037735849056603774 0.17735849056603772
7.93699 1 48 265 0.0037735849056603774 0.1811320754716981
7.96271 1 49 265 0.0037735849056603774 0.18490566037735848
7.96729 1 50 265 0.0037735849056603774 0.18867924528301888
7.96919 1 51 265 0.0037735849056603774 0.19245283018867926
7.98748 1 52 265 0.0037735849056603774 0.19622641509433963
8.03773 1 53 265 0.0037735849056603774 0.2
8.06258 1 54 265 0.0037735849056603774 0.2037735849056604
8.16369 1 55 265 0.0037735849056603774 0.20754716981132076
8.21773 1 56 265 0.0037735849056603774 0.21132075471698114
8.22723 1 57 265 0.0037735849056603774 0.21509433962264152
8.24913 1 58 265 0.0037735849056603774 0.2188679245283019
8.27253 1 59 265 0.0037735849056603774 0.22264150943396227
8.30424 1 60 265 0.0037735849056603774 0.22641509433962265
8.30971 1 61 265 0.0037735849056603774 0.23018867924528302
8.32316 1 62 265 0.0037735849056603774 0.2339622641509434
8.36633 1 63 265 0.0037735849056603774 0.23773584905660378
8.37548 1 64 265 0.0037735849056603774 0.24150943396226415
8.38824 1 65 265 0.0037735849056603774 0.24528301886792453
8.39405 1 66 265 0.0037735849056603774 0.2490566037735849
8.4015 1 67 265 0.0037735849056603774 0.2528301886792453
8.50836 1 68 265 0.0037735849056603774 0.25660377358490566
8.50956 1 69 265 0.0037735849056603774 0.26037735849056604
8.53409 1 70 265 0.0037735849056603774 0.2641509433962264
8.56733 1 71 265 0.0037735849056603774 0.2679245283018868
8.58378 1 72 265 0.0037735849056603774 0.27169811320754716
8.62932 1 73 265 0.0037735849056603774 0.27547169811320754
8.65625 1 74 265 0.0037735849056603774 0.2792452830188679
8.68312 1 75 265 0.0037735849056603774 0.2830188679245283
8.68643 1 76 265 0.0037735849056603774 0.28679245283018867
8.73821 1 77 265 0.0037735849056603774 0.29056603773584905
8.77599 1 78 265 0.0037735849056603774 0.2943396226415094
8.779 1 79 265 0.0037735849056603774 0.2981132075471698
8.80205 1 80 265 0.0037735849056603774 0.3018867924528302
8.81323 1 81 265 0.0037735849056603774 0.30566037735849055
8.83693 1 82 265 0.0037735849056603774 0.30943396226415093
8.87184 1 83 265 0.0037735849056603774 0.3132075471698113
8.88238 1 84 265 0.0037735849056603774 0.3169811320754717
8.94775 1 85 265 0.0037735849056603774 0.32075471698113206
8.99623 1 86 265 0.0037735849056603774 0.32452830188679244
9.0077 1 87 265 0.0037735849056603774 0.3283018867924528
9.03427 1 88 265 0.0037735849056603774 0.3320754716981132
9.0534 1 89 265 0.0037735849056603774 0.33584905660377357
9.08579 1 90 265 0.0037735849056603774 0.33962264150943394
9.10626 1 91 265 0.0037735849056603774 0.3433962264150943
9.11556 1 92 265 0.0037735849056603774 0.3471698113207547
9.1279 1 93 265 0.0037735849056603774 0.35094339622641507
9.19376 1 94 265 0.0037735849056603774 0.35471698113207545
9.19545 1 95 265 0.0037735849056603774 0.3584905660377358
9.19952 1 96 265 0.0037735849056603774 0.3622641509433962
9.20696 1 97 265 0.0037735849056603774 0.3660377358490566
9.2293 1 98 265 0.0037735849056603774 0.36981132075471695
9.26567 1 99 265 0.0037735849056603774 0.37358490566037733
9.30075 1 100 265 0.0037735849056603774 0.37735849056603776
9.3898 1 101 265 0.0037735849056603774 0.38113207547169814
9.43915 1 102 265 0.0037735849056603774 0.3849056603773585
9.47565 1 103 265 0.0037735849056603774 0.3886792452830189
9.50327 1 104 265 0.0037735849056603774 0.39245283018867927
9.50922 1 105 265 0.0037735849056603774 0.39622641509433965
9.51867 1 106 265 0.0037735849056603774 0.4
9.5528 1 107 265 0.0037735849056603774 0.4037735849056604
9.56715 1 108 265 0.0037735849056603774 0.4075471698113208
9.57205 1 109 265 0.0037735849056603774 0.41132075471698115
9.58716 1 110 265 0.0037735849056603774 0.41509433962264153
9.59246 1 111 265 0.0037735849056603774 0.4188679245283019
9.63473 1 112 265 0.0037735849056603774 0.4226415094339623
9.6822 1 113 265 0.0037735849056603774 0.42641509433962266
9.68535 1 114 265 0.0037735849056603774 0.43018867924528303
9.68543 1 115 265 0.0037735849056603774 0.4339622641509434
9.68842 1 116 265 0.0037735849056603774 0.4377358490566038
9.70102 1 117 265 0.0037735849056603774 0.44150943396226416
9.72898 1 118 265 0.0037735849056603774 0.44528301886792454
9.75755 1 119 265 0.0037735849056603774 0.4490566037735849
9.76771 1 120 265 0.0037735849056603774 0.4528301886792453
9.82737 1 121 265 0.0037735849056603774 0.45660377358490567
9.85754 1 122 265 0.0037735849056603774 0.46037735849056605
9.87887 1 123 265 0.0037735849056603774 0.4641509433962264
9.88411 1 124 265 0.0037735849056603774 0.4679245283018868
9.9259 1 125 265 0.0037735849056603774 0.4716981132075472
9.95857 1 126 265 0.0037735849056603774 0.47547169811320755
9.98108 1 127 265 0.0037735849056603774 0.47924528301886793
10.036 1 128 265 0.0037735849056603774 0.4830188679245283
10.0476 1 129 265 0.0037735849056603774 0.4867924528301887
10.0533 1 130 265 0.0037735849056603774 0.49056603773584906
10.0602 1 131 265 0.0037735849056603774 0.49433962264150944
10.0715 1 132 265 0.0037735849056603774 0.4981132075471698
10.0756 1 133 265 0.0037735849056603774 0.5018867924528302
10.1146 1 134 265 0.0037735849056603774 0.5056603773584906
10.1177 1 135 265 0.0037735849056603774 0.5094339622641509
10.1198 1 136 265 0.0037735849056603774 0.5132075471698113
10.1354 1 137 265 0.0037735849056603774 0.5169811320754717
10.1498 1 138 265 0.0037735849056603774 0.5207547169811321
10.1512 1 139 265 0.0037735849056603774 0.5245283018867924
10.1642 1 140 265 0.0037735849056603774 0.5283018867924528
10.1782 1 141 265 0.0037735849056603774 0.5320754716981132
10.2079 1 142 265 0.0037735849056603774 0.5358490566037736
10.2265 1 143 265 0.0037735849056603774 0.539622641509434
10.2314 1 144 265 0.0037735849056603774 0.5433962264150943
10.3159 1 145 265 0.0037735849056603774 0.5471698113207547
10.3749 1 146 265 0.0037735849056603774 0.5509433962264151
10.4218 1 147 265 0.0037735849056603774 0.5547169811320755
10.4254 1 148 265 0.0037735849056603774 0.5584905660377358
10.4453 1 149 265 0.0037735849056603774 0.5622641509433962
10.4673 1 150 265 0.0037735849056603774 0.5660377358490566
10.474 1 151 265 0.0037735849056603774 0.569811320754717
10.5146 1 152 265 0.0037735849056603774 0.5735849056603773
10.5251 1 153 265 0.0037735849056603774 0.5773584905660377
10.5434 1 154 265 0.0037735849056603774 0.5811320754716981
10.5557 1 155 265 0.0037735849056603774 0.5849056603773585
10.5797 1 156 265 0.0037735849056603774 0.5886792452830188
10.6 1 157 265 0.0037735849056603774 0.5924528301886792
10.6008 1 158 265 0.0037735849056603774 0.5962264150943396
10.6162 1 159 265 0.0037735849056603774 0.6
10.6196 1 160 265 0.0037735849056603774 0.6037735849056604
10.6366 1 161 265 0.0037735849056603774 0.6075471698113207
10.6369 1 162 265 0.0037735849056603774 0.6113207547169811
10.6379 1 163 265 0.0037735849056603774 0.6150943396226415
10.6399 1 164 265 0.0037735849056603774 0.6188679245283019
10.6519 1 165 265 0.0037735849056603774 0.6226415094339622
10.6527 1 166 265 0.0037735849056603774 0.6264150943396226
10.6571 1 167 265 0.0037735849056603774 0.630188679245283
10.6594 1 168 265 0.0037735849056603774 0.6339622641509434
10.6765 1 169 265 0.0037735849056603774 0.6377358490566037
10.6951 1 170 265 0.0037735849056603774 0.6415094339622641
10.7067 1 171 265 0.0037735849056603774 0.6452830188679245
10.7281 1 172 265 0.0037735849056603774 0.6490566037735849
10.7415 1 173 265 0.0037735849056603774 0.6528301886792452
10.7589 1 174 265 0.0037735849056603774 0.6566037735849056
10.7632 1 175 265 0.0037735849056603774 0.660377358490566
10.7708 1 176 265 0.0037735849056603774 0.6641509433962264
10.7733 1 177 265 0.0037735849056603774 0.6679245283018868
10.7939 1 178 265 0.0037735849056603774 0.6716981132075471
10.8011 1 179 265 0.0037735849056603774 0.6754716981132075
10.8263 1 180 265 0.0037735849056603774 0.6792452830188679
10.9006 1 181 265 0.0037735849056603774 0.6830188679245283
10.9016 1 182 265 0.0037735849056603774 0.6867924528301886
10.9154 1 183 265 0.0037735849056603774 0.690566037735849
10.9298 1 184 265 0.0037735849056603774 0.6943396226415094
10.9531 1 185 265 0.0037735849056603774 0.6981132075471698
10.9587 1 186 265 0.0037735849056603774 0.7018867924528301
10.9638 1 187 265 0.0037735849056603774 0.7056603773584905
10.9761 1 188 265 0.0037735849056603774 0.7094339622641509
11.0037 1 189 265 0.0037735849056603774 0.7132075471698113
11.0664 1 190 265 0.0037735849056603774 0.7169811320754716
11.1093 1 191 265 0.0037735849056603774 0.720754716981132
11.1589 1 192 265 0.0037735849056603774 0.7245283018867924
11.1674 1 193 265 0.0037735849056603774 0.7283018867924528
11.1771 1 194 265 0.0037735849056603774 0.7320754716981132
11.1934 1 195 265 0.0037735849056603774 0.7358490566037735
11.2372 1 196 265 0.0037735849056603774 0.7396226415094339
11.2532 1 197 265 0.0037735849056603774 0.7433962264150943
11.299 1 198 265 0.0037735849056603774 0.7471698113207547
11.3092 1 199 265 0.0037735849056603774 0.7509433962264151
11.3561 1 200 265 0.0037735849056603774 0.7547169811320755
11.4077 1 201 265 0.0037735849056603774 0.7584905660377359
11.4548 1 202 265 0.0037735849056603774 0.7622641509433963
11.4637 1 203 265 0.0037735849056603774 0.7660377358490567
11.5072 1 204 265 0.0037735849056603774 0.769811320754717
11.538 1 205 265 0.0037735849056603774 0.7735849056603774
11.5559 1 206 265 0.0037735849056603774 0.7773584905660378
11.6052 1 207 265 0.0037735849056603774 0.7811320754716982
11.6325 1 208 265 0.0037735849056603774 0.7849056603773585
11.6366 1 209 265 0.0037735849056603774 0.7886792452830189
11.6723 1 210 265 0.0037735849056603774 0.7924528301886793
11.6849 1 211 265 0.0037735849056603774 0.7962264150943397
11.78 1 212 265 0.0037735849056603774 0.8
11.8013 1 213 265 0.0037735849056603774 0.8037735849056604
11.8304 1 214 265 0.0037735849056603774 0.8075471698113208
11.9012 1 215 265 0.0037735849056603774 0.8113207547169812
11.9044 1 216 265 0.0037735849056603774 0.8150943396226416
11.9139 1 217 265 0.0037735849056603774 0.8188679245283019
11.9694 1 218 265 0.0037735849056603774 0.8226415094339623
11.9796 1 219 265 0.0037735849056603774 0.8264150943396227
12.0222 1 220 265 0.0037735849056603774 0.8301886792452831
12.0387 1 221 265 0.0037735849056603774 0.8339622641509434
12.0468 1 222 265 0.0037735849056603774 0.8377358490566038
12.0755 1 223 265 0.0037735849056603774 0.8415094339622642
12.0779 1 224 265 0.0037735849056603774 0.8452830188679246
12.1062 1 225 265 0.0037735849056603774 0.8490566037735849
12.1224 1 226 265 0.0037735849056603774 0.8528301886792453
12.1642 1 227 265 0.0037735849056603774 0.8566037735849057
12.203 1 228 265 0.0037735849056603774 0.8603773584905661
12.2416 1 229 265 0.0037735849056603774 0.8641509433962264
12.2863 1 230 265 0.0037735849056603774 0.8679245283018868
12.2881 1 231 265 0.0037735849056603774 0.8716981132075472
12.308 1 232 265 0.0037735849056603774 0.8754716981132076
12.3411 1 233 265 0.0037735849056603774 0.879245283018868
12.3774 1 234 265 0.0037735849056603774 0.8830188679245283
12.3893 1 235 265 0.0037735849056603774 0.8867924528301887
12.4508 1 236 265 0.0037735849056603774 0.8905660377358491
12.5126 1 237 265 0.0037735849056603774 0.8943396226415095
12.5909 1 238 265 0.0037735849056603774 0.8981132075471698
12.5999 1 239 265 0.0037735849056603774 0.9018867924528302
12.6501 1 240 265 0.0037735849056603774 0.9056603773584906
12.664 1 241 265 0.0037735849056603774 0.909433962264151
12.7574 1 242 265 0.0037735849056603774 0.9132075471698113
12.8122 1 243 265 0.0037735849056603774 0.9169811320754717
12.8279 1 244 265 0.0037735849056603774 0.9207547169811321
12.9018 1 245 265 0.0037735849056603774 0.9245283018867925
12.9421 1 246 265 0.0037735849056603774 0.9283018867924528
12.9622 1 247 265 0.0037735849056603774 0.9320754716981132
12.9631 1 248 265 0.0037735849056603774 0.9358490566037736
12.9868 1 249 265 0.0037735849056603774 0.939622641509434
13.022 1 250 265 0.0037735849056603774 0.9433962264150944
13.1777 1 251 265 0.0037735849056603774 0.9471698113207547
13.1821 1 252 265 0.0037735849056603774 0.9509433962264151
13.1894 1 253 265 0.0037735849056603774 0.9547169811320755
13.1968 1 254 265 0.0037735849056603774 0.9584905660377359
13.1983 1 255 265 0.0037735849056603774 0.9622641509433962
13.2221 1 256 265 0.0037735849056603774 0.9660377358490566
13.2359 1 257 265 0.0037735849056603774 0.969811320754717
13.238 1 258 265 0.0037735849056603774 0.9735849056603774
13.2483 1 259 265 0.0037735849056603774 0.9773584905660377
13.3715 1 260 265 0.0037735849056603774 0.9811320754716981
13.4143 1 261 265 0.0037735849056603774 0.9849056603773585
13.4828 1 262 265 0.0037735849056603774 0.9886792452830189
13.5102 1 263 265 0.0037735849056603774 0.9924528301886792
14.057 1 264 265 0.0037735849056603774 0.9962264150943396
14.0714 1 265 265 0.0037735849056603774 1.0


==> plots/flask_cdf/data/cdf_3_medium_mlserver.txt <==
0.0 1 1 167 0.005988023952095809 0.005988023952095809
3.07898 1 2 167 0.005988023952095809 0.011976047904191617
5.61631 1 3 167 0.005988023952095809 0.017964071856287425
5.70838 1 4 167 0.005988023952095809 0.023952095808383235
6.30835 1 5 167 0.005988023952095809 0.029940119760479042
6.35913 1 6 167 0.005988023952095809 0.03592814371257485
6.36753 1 7 167 0.005988023952095809 0.041916167664670656
6.47876 1 8 167 0.005988023952095809 0.04790419161676647
6.50695 1 9 167 0.005988023952095809 0.05389221556886228
6.77619 1 10 167 0.005988023952095809 0.059880239520958084
6.78918 1 11 167 0.005988023952095809 0.0658682634730539
6.82717 1 12 167 0.005988023952095809 0.0718562874251497
6.82898 1 13 167 0.005988023952095809 0.07784431137724551
6.86176 1 14 167 0.005988023952095809 0.08383233532934131
6.92611 1 15 167 0.005988023952095809 0.08982035928143713
6.9874 1 16 167 0.005988023952095809 0.09580838323353294
7.0235 1 17 167 0.005988023952095809 0.10179640718562874
7.10161 1 18 167 0.005988023952095809 0.10778443113772455
7.11599 1 19 167 0.005988023952095809 0.11377245508982035
7.17311 1 20 167 0.005988023952095809 0.11976047904191617
7.19453 1 21 167 0.005988023952095809 0.12574850299401197
7.27767 1 22 167 0.005988023952095809 0.1317365269461078
7.33234 1 23 167 0.005988023952095809 0.1377245508982036
7.36538 1 24 167 0.005988023952095809 0.1437125748502994
7.47051 1 25 167 0.005988023952095809 0.1497005988023952
7.55839 1 26 167 0.005988023952095809 0.15568862275449102
7.58913 1 27 167 0.005988023952095809 0.16167664670658682
7.62744 1 28 167 0.005988023952095809 0.16766467065868262
7.74969 1 29 167 0.005988023952095809 0.17365269461077845
7.96842 1 30 167 0.005988023952095809 0.17964071856287425
7.98253 1 31 167 0.005988023952095809 0.18562874251497005
8.55037 1 32 167 0.005988023952095809 0.19161676646706588
8.98767 1 33 167 0.005988023952095809 0.19760479041916168
9.11092 1 34 167 0.005988023952095809 0.20359281437125748
9.20204 1 35 167 0.005988023952095809 0.20958083832335328
9.41109 1 36 167 0.005988023952095809 0.2155688622754491
9.84371 1 37 167 0.005988023952095809 0.2215568862275449
9.86873 1 38 167 0.005988023952095809 0.2275449101796407
9.89443 1 39 167 0.005988023952095809 0.23353293413173654
9.91332 1 40 167 0.005988023952095809 0.23952095808383234
10.1212 1 41 167 0.005988023952095809 0.24550898203592814
10.1939 1 42 167 0.005988023952095809 0.25149700598802394
10.25 1 43 167 0.005988023952095809 0.25748502994011974
10.3633 1 44 167 0.005988023952095809 0.2634730538922156
10.3714 1 45 167 0.005988023952095809 0.2694610778443114
10.46 1 46 167 0.005988023952095809 0.2754491017964072
10.4821 1 47 167 0.005988023952095809 0.281437125748503
10.7379 1 48 167 0.005988023952095809 0.2874251497005988
10.8818 1 49 167 0.005988023952095809 0.2934131736526946
10.9009 1 50 167 0.005988023952095809 0.2994011976047904
10.925 1 51 167 0.005988023952095809 0.30538922155688625
10.9391 1 52 167 0.005988023952095809 0.31137724550898205
11.1983 1 53 167 0.005988023952095809 0.31736526946107785
11.2858 1 54 167 0.005988023952095809 0.32335329341317365
11.3615 1 55 167 0.005988023952095809 0.32934131736526945
11.3721 1 56 167 0.005988023952095809 0.33532934131736525
11.4174 1 57 167 0.005988023952095809 0.3413173652694611
11.4644 1 58 167 0.005988023952095809 0.3473053892215569
11.5158 1 59 167 0.005988023952095809 0.3532934131736527
11.6258 1 60 167 0.005988023952095809 0.3592814371257485
11.7345 1 61 167 0.005988023952095809 0.3652694610778443
12.1119 1 62 167 0.005988023952095809 0.3712574850299401
12.1583 1 63 167 0.005988023952095809 0.3772455089820359
12.1808 1 64 167 0.005988023952095809 0.38323353293413176
12.4305 1 65 167 0.005988023952095809 0.38922155688622756
12.4321 1 66 167 0.005988023952095809 0.39520958083832336
12.5099 1 67 167 0.005988023952095809 0.40119760479041916
12.7844 1 68 167 0.005988023952095809 0.40718562874251496
12.8557 1 69 167 0.005988023952095809 0.41317365269461076
12.9279 1 70 167 0.005988023952095809 0.41916167664670656
12.9705 1 71 167 0.005988023952095809 0.4251497005988024
12.9869 1 72 167 0.005988023952095809 0.4311377245508982
13.0459 1 73 167 0.005988023952095809 0.437125748502994
13.1351 1 74 167 0.005988023952095809 0.4431137724550898
13.2985 1 75 167 0.005988023952095809 0.4491017964071856
13.7875 1 76 167 0.005988023952095809 0.4550898203592814
13.94 1 77 167 0.005988023952095809 0.46107784431137727
14.6353 1 78 167 0.005988023952095809 0.46706586826347307
14.8929 1 79 167 0.005988023952095809 0.47305389221556887
15.0541 1 80 167 0.005988023952095809 0.47904191616766467
15.0882 1 81 167 0.005988023952095809 0.48502994011976047
15.6038 1 82 167 0.005988023952095809 0.49101796407185627
15.8207 1 83 167 0.005988023952095809 0.49700598802395207
16.0406 1 84 167 0.005988023952095809 0.5029940119760479
16.0575 1 85 167 0.005988023952095809 0.5089820359281437
16.1741 1 86 167 0.005988023952095809 0.5149700598802395
16.4068 1 87 167 0.005988023952095809 0.5209580838323353
16.5293 1 88 167 0.005988023952095809 0.5269461077844312
16.625 1 89 167 0.005988023952095809 0.5329341317365269
16.7456 1 90 167 0.005988023952095809 0.5389221556886228
16.8627 1 91 167 0.005988023952095809 0.5449101796407185
17.1385 1 92 167 0.005988023952095809 0.5508982035928144
17.1828 1 93 167 0.005988023952095809 0.5568862275449101
17.2603 1 94 167 0.005988023952095809 0.562874251497006
17.2692 1 95 167 0.005988023952095809 0.5688622754491018
17.3573 1 96 167 0.005988023952095809 0.5748502994011976
17.4484 1 97 167 0.005988023952095809 0.5808383233532934
17.5296 1 98 167 0.005988023952095809 0.5868263473053892
17.5998 1 99 167 0.005988023952095809 0.592814371257485
17.6536 1 100 167 0.005988023952095809 0.5988023952095808
17.7391 1 101 167 0.005988023952095809 0.6047904191616766
17.7634 1 102 167 0.005988023952095809 0.6107784431137725
17.7706 1 103 167 0.005988023952095809 0.6167664670658682
17.837 1 104 167 0.005988023952095809 0.6227544910179641
17.8563 1 105 167 0.005988023952095809 0.6287425149700598
18.0313 1 106 167 0.005988023952095809 0.6347305389221557
18.1527 1 107 167 0.005988023952095809 0.6407185628742516
18.3818 1 108 167 0.005988023952095809 0.6467065868263473
18.4308 1 109 167 0.005988023952095809 0.6526946107784432
18.4939 1 110 167 0.005988023952095809 0.6586826347305389
18.5044 1 111 167 0.005988023952095809 0.6646706586826348
18.6605 1 112 167 0.005988023952095809 0.6706586826347305
18.6654 1 113 167 0.005988023952095809 0.6766467065868264
18.7484 1 114 167 0.005988023952095809 0.6826347305389222
18.7719 1 115 167 0.005988023952095809 0.688622754491018
18.7808 1 116 167 0.005988023952095809 0.6946107784431138
18.7829 1 117 167 0.005988023952095809 0.7005988023952096
18.8098 1 118 167 0.005988023952095809 0.7065868263473054
18.8404 1 119 167 0.005988023952095809 0.7125748502994012
19.0278 1 120 167 0.005988023952095809 0.718562874251497
19.1449 1 121 167 0.005988023952095809 0.7245508982035929
19.183 1 122 167 0.005988023952095809 0.7305389221556886
19.2549 1 123 167 0.005988023952095809 0.7365269461077845
19.3783 1 124 167 0.005988023952095809 0.7425149700598802
19.4107 1 125 167 0.005988023952095809 0.7485029940119761
19.596 1 126 167 0.005988023952095809 0.7544910179640718
19.5983 1 127 167 0.005988023952095809 0.7604790419161677
19.6031 1 128 167 0.005988023952095809 0.7664670658682635
19.6042 1 129 167 0.005988023952095809 0.7724550898203593
19.6534 1 130 167 0.005988023952095809 0.7784431137724551
19.704 1 131 167 0.005988023952095809 0.7844311377245509
19.7629 1 132 167 0.005988023952095809 0.7904191616766467
20.1025 1 133 167 0.005988023952095809 0.7964071856287425
20.2314 1 134 167 0.005988023952095809 0.8023952095808383
20.2352 1 135 167 0.005988023952095809 0.8083832335329342
20.7824 1 136 167 0.005988023952095809 0.8143712574850299
20.8681 1 137 167 0.005988023952095809 0.8203592814371258
20.8897 1 138 167 0.005988023952095809 0.8263473053892215
21.0113 1 139 167 0.005988023952095809 0.8323353293413174
21.0931 1 140 167 0.005988023952095809 0.8383233532934131
21.1182 1 141 167 0.005988023952095809 0.844311377245509
21.144 1 142 167 0.005988023952095809 0.8502994011976048
21.4649 1 143 167 0.005988023952095809 0.8562874251497006
21.5142 1 144 167 0.005988023952095809 0.8622754491017964
21.5297 1 145 167 0.005988023952095809 0.8682634730538922
21.5868 1 146 167 0.005988023952095809 0.874251497005988
21.5934 1 147 167 0.005988023952095809 0.8802395209580839
21.7434 1 148 167 0.005988023952095809 0.8862275449101796
21.8239 1 149 167 0.005988023952095809 0.8922155688622755
21.8622 1 150 167 0.005988023952095809 0.8982035928143712
21.9334 1 151 167 0.005988023952095809 0.9041916167664671
22.0655 1 152 167 0.005988023952095809 0.9101796407185628
22.1007 1 153 167 0.005988023952095809 0.9161676646706587
22.2261 1 154 167 0.005988023952095809 0.9221556886227545
22.4237 1 155 167 0.005988023952095809 0.9281437125748503
22.5409 1 156 167 0.005988023952095809 0.9341317365269461
22.5962 1 157 167 0.005988023952095809 0.9401197604790419
22.7738 1 158 167 0.005988023952095809 0.9461077844311377
23.1336 1 159 167 0.005988023952095809 0.9520958083832335
23.2108 1 160 167 0.005988023952095809 0.9580838323353293
23.3279 1 161 167 0.005988023952095809 0.9640718562874252
23.5098 1 162 167 0.005988023952095809 0.9700598802395209
23.5354 1 163 167 0.005988023952095809 0.9760479041916168
23.7934 1 164 167 0.005988023952095809 0.9820359281437125
24.3135 1 165 167 0.005988023952095809 0.9880239520958084
24.3547 1 166 167 0.005988023952095809 0.9940119760479041
27.5357 1 167 167 0.005988023952095809 1.0


==> plots/flask_cdf/data/cdf_3_medium_tfserving.txt <==
0.0 1 1 244 0.004098360655737705 0.004098360655737705
2.31449 1 2 244 0.004098360655737705 0.00819672131147541
2.47994 1 3 244 0.004098360655737705 0.012295081967213115
2.94666 1 4 244 0.004098360655737705 0.01639344262295082
3.13012 1 5 244 0.004098360655737705 0.020491803278688523
3.19756 1 6 244 0.004098360655737705 0.02459016393442623
4.04452 1 7 244 0.004098360655737705 0.028688524590163935
4.10513 1 8 244 0.004098360655737705 0.03278688524590164
4.19046 1 9 244 0.004098360655737705 0.036885245901639344
4.39558 1 10 244 0.004098360655737705 0.040983606557377046
4.39643 1 11 244 0.004098360655737705 0.045081967213114756
4.68588 1 12 244 0.004098360655737705 0.04918032786885246
5.09119 1 13 244 0.004098360655737705 0.05327868852459016
5.4165 1 14 244 0.004098360655737705 0.05737704918032787
6.1901 1 15 244 0.004098360655737705 0.06147540983606557
6.63085 1 16 244 0.004098360655737705 0.06557377049180328
6.86432 1 17 244 0.004098360655737705 0.06967213114754098
6.9314 1 18 244 0.004098360655737705 0.07377049180327869
6.93167 1 19 244 0.004098360655737705 0.0778688524590164
7.14978 1 20 244 0.004098360655737705 0.08196721311475409
7.20898 1 21 244 0.004098360655737705 0.0860655737704918
7.31094 1 22 244 0.004098360655737705 0.09016393442622951
7.39092 1 23 244 0.004098360655737705 0.0942622950819672
7.49136 1 24 244 0.004098360655737705 0.09836065573770492
7.49258 1 25 244 0.004098360655737705 0.10245901639344263
7.7681 1 26 244 0.004098360655737705 0.10655737704918032
7.85515 1 27 244 0.004098360655737705 0.11065573770491803
7.86237 1 28 244 0.004098360655737705 0.11475409836065574
7.88868 1 29 244 0.004098360655737705 0.11885245901639344
7.95371 1 30 244 0.004098360655737705 0.12295081967213115
7.9592 1 31 244 0.004098360655737705 0.12704918032786885
7.97086 1 32 244 0.004098360655737705 0.13114754098360656
8.0378 1 33 244 0.004098360655737705 0.13524590163934427
8.04748 1 34 244 0.004098360655737705 0.13934426229508196
8.13466 1 35 244 0.004098360655737705 0.14344262295081966
8.18275 1 36 244 0.004098360655737705 0.14754098360655737
8.32901 1 37 244 0.004098360655737705 0.15163934426229508
8.33484 1 38 244 0.004098360655737705 0.1557377049180328
8.38216 1 39 244 0.004098360655737705 0.1598360655737705
8.39781 1 40 244 0.004098360655737705 0.16393442622950818
8.41757 1 41 244 0.004098360655737705 0.1680327868852459
8.50816 1 42 244 0.004098360655737705 0.1721311475409836
8.5694 1 43 244 0.004098360655737705 0.1762295081967213
8.65126 1 44 244 0.004098360655737705 0.18032786885245902
8.6813 1 45 244 0.004098360655737705 0.18442622950819673
8.72471 1 46 244 0.004098360655737705 0.1885245901639344
8.85161 1 47 244 0.004098360655737705 0.19262295081967212
8.96466 1 48 244 0.004098360655737705 0.19672131147540983
8.98532 1 49 244 0.004098360655737705 0.20081967213114754
9.05169 1 50 244 0.004098360655737705 0.20491803278688525
9.09346 1 51 244 0.004098360655737705 0.20901639344262296
9.19865 1 52 244 0.004098360655737705 0.21311475409836064
9.25439 1 53 244 0.004098360655737705 0.21721311475409835
9.31136 1 54 244 0.004098360655737705 0.22131147540983606
9.33879 1 55 244 0.004098360655737705 0.22540983606557377
9.3647 1 56 244 0.004098360655737705 0.22950819672131148
9.38191 1 57 244 0.004098360655737705 0.2336065573770492
9.38535 1 58 244 0.004098360655737705 0.23770491803278687
9.42743 1 59 244 0.004098360655737705 0.24180327868852458
9.48107 1 60 244 0.004098360655737705 0.2459016393442623
9.52298 1 61 244 0.004098360655737705 0.25
9.60656 1 62 244 0.004098360655737705 0.2540983606557377
9.61466 1 63 244 0.004098360655737705 0.2581967213114754
9.61772 1 64 244 0.004098360655737705 0.26229508196721313
9.64844 1 65 244 0.004098360655737705 0.26639344262295084
9.65588 1 66 244 0.004098360655737705 0.27049180327868855
9.73103 1 67 244 0.004098360655737705 0.27459016393442626
9.78768 1 68 244 0.004098360655737705 0.2786885245901639
9.79624 1 69 244 0.004098360655737705 0.2827868852459016
9.81771 1 70 244 0.004098360655737705 0.28688524590163933
9.82649 1 71 244 0.004098360655737705 0.29098360655737704
9.85177 1 72 244 0.004098360655737705 0.29508196721311475
9.88249 1 73 244 0.004098360655737705 0.29918032786885246
9.9423 1 74 244 0.004098360655737705 0.30327868852459017
9.95259 1 75 244 0.004098360655737705 0.3073770491803279
9.95874 1 76 244 0.004098360655737705 0.3114754098360656
9.97354 1 77 244 0.004098360655737705 0.3155737704918033
9.99457 1 78 244 0.004098360655737705 0.319672131147541
9.99925 1 79 244 0.004098360655737705 0.3237704918032787
10.0037 1 80 244 0.004098360655737705 0.32786885245901637
10.0105 1 81 244 0.004098360655737705 0.3319672131147541
10.025 1 82 244 0.004098360655737705 0.3360655737704918
10.0397 1 83 244 0.004098360655737705 0.3401639344262295
10.0822 1 84 244 0.004098360655737705 0.3442622950819672
10.1061 1 85 244 0.004098360655737705 0.3483606557377049
10.1619 1 86 244 0.004098360655737705 0.3524590163934426
10.1803 1 87 244 0.004098360655737705 0.35655737704918034
10.1807 1 88 244 0.004098360655737705 0.36065573770491804
10.2291 1 89 244 0.004098360655737705 0.36475409836065575
10.3247 1 90 244 0.004098360655737705 0.36885245901639346
10.3319 1 91 244 0.004098360655737705 0.3729508196721312
10.3366 1 92 244 0.004098360655737705 0.3770491803278688
10.3481 1 93 244 0.004098360655737705 0.38114754098360654
10.3615 1 94 244 0.004098360655737705 0.38524590163934425
10.4089 1 95 244 0.004098360655737705 0.38934426229508196
10.4226 1 96 244 0.004098360655737705 0.39344262295081966
10.4432 1 97 244 0.004098360655737705 0.3975409836065574
10.447 1 98 244 0.004098360655737705 0.4016393442622951
10.4557 1 99 244 0.004098360655737705 0.4057377049180328
10.5221 1 100 244 0.004098360655737705 0.4098360655737705
10.575 1 101 244 0.004098360655737705 0.4139344262295082
10.5768 1 102 244 0.004098360655737705 0.4180327868852459
10.5792 1 103 244 0.004098360655737705 0.42213114754098363
10.5981 1 104 244 0.004098360655737705 0.4262295081967213
10.6254 1 105 244 0.004098360655737705 0.430327868852459
10.6267 1 106 244 0.004098360655737705 0.4344262295081967
10.6277 1 107 244 0.004098360655737705 0.4385245901639344
10.6358 1 108 244 0.004098360655737705 0.4426229508196721
10.6537 1 109 244 0.004098360655737705 0.44672131147540983
10.6545 1 110 244 0.004098360655737705 0.45081967213114754
10.6665 1 111 244 0.004098360655737705 0.45491803278688525
10.7255 1 112 244 0.004098360655737705 0.45901639344262296
10.7851 1 113 244 0.004098360655737705 0.46311475409836067
10.7857 1 114 244 0.004098360655737705 0.4672131147540984
10.8161 1 115 244 0.004098360655737705 0.4713114754098361
10.8766 1 116 244 0.004098360655737705 0.47540983606557374
10.8802 1 117 244 0.004098360655737705 0.47950819672131145
10.8825 1 118 244 0.004098360655737705 0.48360655737704916
10.8861 1 119 244 0.004098360655737705 0.48770491803278687
10.8873 1 120 244 0.004098360655737705 0.4918032786885246
10.8885 1 121 244 0.004098360655737705 0.4959016393442623
10.9012 1 122 244 0.004098360655737705 0.5
10.9113 1 123 244 0.004098360655737705 0.5040983606557377
10.9195 1 124 244 0.004098360655737705 0.5081967213114754
10.9435 1 125 244 0.004098360655737705 0.5122950819672131
10.9604 1 126 244 0.004098360655737705 0.5163934426229508
10.9608 1 127 244 0.004098360655737705 0.5204918032786885
10.9655 1 128 244 0.004098360655737705 0.5245901639344263
11.0097 1 129 244 0.004098360655737705 0.5286885245901639
11.0182 1 130 244 0.004098360655737705 0.5327868852459017
11.038 1 131 244 0.004098360655737705 0.5368852459016393
11.0422 1 132 244 0.004098360655737705 0.5409836065573771
11.0457 1 133 244 0.004098360655737705 0.5450819672131147
11.0969 1 134 244 0.004098360655737705 0.5491803278688525
11.1158 1 135 244 0.004098360655737705 0.5532786885245902
11.1261 1 136 244 0.004098360655737705 0.5573770491803278
11.1298 1 137 244 0.004098360655737705 0.5614754098360656
11.2197 1 138 244 0.004098360655737705 0.5655737704918032
11.2358 1 139 244 0.004098360655737705 0.569672131147541
11.2578 1 140 244 0.004098360655737705 0.5737704918032787
11.2779 1 141 244 0.004098360655737705 0.5778688524590164
11.2904 1 142 244 0.004098360655737705 0.5819672131147541
11.2946 1 143 244 0.004098360655737705 0.5860655737704918
11.3937 1 144 244 0.004098360655737705 0.5901639344262295
11.4182 1 145 244 0.004098360655737705 0.5942622950819673
11.421 1 146 244 0.004098360655737705 0.5983606557377049
11.4281 1 147 244 0.004098360655737705 0.6024590163934426
11.4364 1 148 244 0.004098360655737705 0.6065573770491803
11.4473 1 149 244 0.004098360655737705 0.610655737704918
11.4503 1 150 244 0.004098360655737705 0.6147540983606558
11.4624 1 151 244 0.004098360655737705 0.6188524590163934
11.4707 1 152 244 0.004098360655737705 0.6229508196721312
11.4735 1 153 244 0.004098360655737705 0.6270491803278688
11.479 1 154 244 0.004098360655737705 0.6311475409836066
11.4898 1 155 244 0.004098360655737705 0.6352459016393442
11.5313 1 156 244 0.004098360655737705 0.639344262295082
11.6112 1 157 244 0.004098360655737705 0.6434426229508197
11.6193 1 158 244 0.004098360655737705 0.6475409836065574
11.6231 1 159 244 0.004098360655737705 0.6516393442622951
11.6289 1 160 244 0.004098360655737705 0.6557377049180327
11.6575 1 161 244 0.004098360655737705 0.6598360655737705
11.6584 1 162 244 0.004098360655737705 0.6639344262295082
11.6664 1 163 244 0.004098360655737705 0.6680327868852459
11.6681 1 164 244 0.004098360655737705 0.6721311475409836
11.6721 1 165 244 0.004098360655737705 0.6762295081967213
11.6777 1 166 244 0.004098360655737705 0.680327868852459
11.6808 1 167 244 0.004098360655737705 0.6844262295081968
11.6903 1 168 244 0.004098360655737705 0.6885245901639344
11.7173 1 169 244 0.004098360655737705 0.6926229508196722
11.719 1 170 244 0.004098360655737705 0.6967213114754098
11.7327 1 171 244 0.004098360655737705 0.7008196721311475
11.7343 1 172 244 0.004098360655737705 0.7049180327868853
11.7449 1 173 244 0.004098360655737705 0.7090163934426229
11.7852 1 174 244 0.004098360655737705 0.7131147540983607
11.7976 1 175 244 0.004098360655737705 0.7172131147540983
11.8059 1 176 244 0.004098360655737705 0.7213114754098361
11.8807 1 177 244 0.004098360655737705 0.7254098360655737
11.9674 1 178 244 0.004098360655737705 0.7295081967213115
12.017 1 179 244 0.004098360655737705 0.7336065573770492
12.0379 1 180 244 0.004098360655737705 0.7377049180327869
12.0735 1 181 244 0.004098360655737705 0.7418032786885246
12.0738 1 182 244 0.004098360655737705 0.7459016393442623
12.1097 1 183 244 0.004098360655737705 0.75
12.1193 1 184 244 0.004098360655737705 0.7540983606557377
12.1264 1 185 244 0.004098360655737705 0.7581967213114754
12.1405 1 186 244 0.004098360655737705 0.7622950819672131
12.1421 1 187 244 0.004098360655737705 0.7663934426229508
12.1552 1 188 244 0.004098360655737705 0.7704918032786885
12.2437 1 189 244 0.004098360655737705 0.7745901639344263
12.265 1 190 244 0.004098360655737705 0.7786885245901639
12.3309 1 191 244 0.004098360655737705 0.7827868852459017
12.3462 1 192 244 0.004098360655737705 0.7868852459016393
12.3747 1 193 244 0.004098360655737705 0.7909836065573771
12.4019 1 194 244 0.004098360655737705 0.7950819672131147
12.4119 1 195 244 0.004098360655737705 0.7991803278688525
12.4222 1 196 244 0.004098360655737705 0.8032786885245902
12.4287 1 197 244 0.004098360655737705 0.8073770491803278
12.4501 1 198 244 0.004098360655737705 0.8114754098360656
12.4536 1 199 244 0.004098360655737705 0.8155737704918032
12.4554 1 200 244 0.004098360655737705 0.819672131147541
12.484 1 201 244 0.004098360655737705 0.8237704918032787
12.4979 1 202 244 0.004098360655737705 0.8278688524590164
12.5021 1 203 244 0.004098360655737705 0.8319672131147541
12.5042 1 204 244 0.004098360655737705 0.8360655737704918
12.5364 1 205 244 0.004098360655737705 0.8401639344262295
12.6459 1 206 244 0.004098360655737705 0.8442622950819673
12.6906 1 207 244 0.004098360655737705 0.8483606557377049
12.7717 1 208 244 0.004098360655737705 0.8524590163934426
12.7927 1 209 244 0.004098360655737705 0.8565573770491803
12.8094 1 210 244 0.004098360655737705 0.860655737704918
12.8301 1 211 244 0.004098360655737705 0.8647540983606558
12.8636 1 212 244 0.004098360655737705 0.8688524590163934
12.8658 1 213 244 0.004098360655737705 0.8729508196721312
12.874 1 214 244 0.004098360655737705 0.8770491803278688
12.9098 1 215 244 0.004098360655737705 0.8811475409836066
12.9142 1 216 244 0.004098360655737705 0.8852459016393442
12.9276 1 217 244 0.004098360655737705 0.889344262295082
12.9726 1 218 244 0.004098360655737705 0.8934426229508197
13.0724 1 219 244 0.004098360655737705 0.8975409836065574
13.1289 1 220 244 0.004098360655737705 0.9016393442622951
13.1604 1 221 244 0.004098360655737705 0.9057377049180327
13.1971 1 222 244 0.004098360655737705 0.9098360655737705
13.2418 1 223 244 0.004098360655737705 0.9139344262295082
13.3123 1 224 244 0.004098360655737705 0.9180327868852459
13.3513 1 225 244 0.004098360655737705 0.9221311475409836
13.3628 1 226 244 0.004098360655737705 0.9262295081967213
13.4917 1 227 244 0.004098360655737705 0.930327868852459
13.5767 1 228 244 0.004098360655737705 0.9344262295081968
13.9101 1 229 244 0.004098360655737705 0.9385245901639344
13.9209 1 230 244 0.004098360655737705 0.9426229508196722
14.0018 1 231 244 0.004098360655737705 0.9467213114754098
14.0246 1 232 244 0.004098360655737705 0.9508196721311475
14.1303 1 233 244 0.004098360655737705 0.9549180327868853
14.1904 1 234 244 0.004098360655737705 0.9590163934426229
14.2176 1 235 244 0.004098360655737705 0.9631147540983607
14.5041 1 236 244 0.004098360655737705 0.9672131147540983
14.7029 1 237 244 0.004098360655737705 0.9713114754098361
15.1781 1 238 244 0.004098360655737705 0.9754098360655737
15.3537 1 239 244 0.004098360655737705 0.9795081967213115
15.4299 1 240 244 0.004098360655737705 0.9836065573770492
15.6609 1 241 244 0.004098360655737705 0.9877049180327869
15.7398 1 242 244 0.004098360655737705 0.9918032786885246
15.8719 1 243 244 0.004098360655737705 0.9959016393442623
16.063 1 244 244 0.004098360655737705 1.0


==> plots/flask_cdf/data/cdf_3_medium_torchserve.txt <==
0.0 1 1 239 0.0041841004184100415 0.0041841004184100415
5.15436 1 2 239 0.0041841004184100415 0.008368200836820083
5.17301 1 3 239 0.0041841004184100415 0.012552301255230125
5.35356 1 4 239 0.0041841004184100415 0.016736401673640166
5.43054 1 5 239 0.0041841004184100415 0.02092050209205021
5.66643 1 6 239 0.0041841004184100415 0.02510460251046025
5.81005 1 7 239 0.0041841004184100415 0.029288702928870293
5.82725 1 8 239 0.0041841004184100415 0.03347280334728033
5.93243 1 9 239 0.0041841004184100415 0.03765690376569038
6.20632 1 10 239 0.0041841004184100415 0.04184100418410042
6.20871 1 11 239 0.0041841004184100415 0.04602510460251046
6.27298 1 12 239 0.0041841004184100415 0.0502092050209205
6.52568 1 13 239 0.0041841004184100415 0.05439330543933055
6.59403 1 14 239 0.0041841004184100415 0.058577405857740586
6.77994 1 15 239 0.0041841004184100415 0.06276150627615062
6.79367 1 16 239 0.0041841004184100415 0.06694560669456066
6.81602 1 17 239 0.0041841004184100415 0.07112970711297072
6.83402 1 18 239 0.0041841004184100415 0.07531380753138076
6.85525 1 19 239 0.0041841004184100415 0.0794979079497908
6.96895 1 20 239 0.0041841004184100415 0.08368200836820083
6.97827 1 21 239 0.0041841004184100415 0.08786610878661087
7.13136 1 22 239 0.0041841004184100415 0.09205020920502092
7.25606 1 23 239 0.0041841004184100415 0.09623430962343096
7.4838 1 24 239 0.0041841004184100415 0.100418410041841
7.50769 1 25 239 0.0041841004184100415 0.10460251046025104
7.6305 1 26 239 0.0041841004184100415 0.1087866108786611
7.71864 1 27 239 0.0041841004184100415 0.11297071129707113
7.76255 1 28 239 0.0041841004184100415 0.11715481171548117
7.77684 1 29 239 0.0041841004184100415 0.12133891213389121
7.78878 1 30 239 0.0041841004184100415 0.12552301255230125
7.83117 1 31 239 0.0041841004184100415 0.1297071129707113
7.88533 1 32 239 0.0041841004184100415 0.13389121338912133
7.90943 1 33 239 0.0041841004184100415 0.13807531380753138
7.93247 1 34 239 0.0041841004184100415 0.14225941422594143
8.01479 1 35 239 0.0041841004184100415 0.14644351464435146
8.08291 1 36 239 0.0041841004184100415 0.1506276150627615
8.1483 1 37 239 0.0041841004184100415 0.15481171548117154
8.15285 1 38 239 0.0041841004184100415 0.1589958158995816
8.15944 1 39 239 0.0041841004184100415 0.16317991631799164
8.19717 1 40 239 0.0041841004184100415 0.16736401673640167
8.26283 1 41 239 0.0041841004184100415 0.17154811715481172
8.29047 1 42 239 0.0041841004184100415 0.17573221757322174
8.34196 1 43 239 0.0041841004184100415 0.1799163179916318
8.45403 1 44 239 0.0041841004184100415 0.18410041841004185
8.4582 1 45 239 0.0041841004184100415 0.18828451882845187
8.57462 1 46 239 0.0041841004184100415 0.19246861924686193
8.6111 1 47 239 0.0041841004184100415 0.19665271966527198
8.61739 1 48 239 0.0041841004184100415 0.200836820083682
8.68332 1 49 239 0.0041841004184100415 0.20502092050209206
8.75079 1 50 239 0.0041841004184100415 0.20920502092050208
8.78302 1 51 239 0.0041841004184100415 0.21338912133891214
8.90199 1 52 239 0.0041841004184100415 0.2175732217573222
9.01249 1 53 239 0.0041841004184100415 0.2217573221757322
9.03867 1 54 239 0.0041841004184100415 0.22594142259414227
9.05397 1 55 239 0.0041841004184100415 0.2301255230125523
9.14359 1 56 239 0.0041841004184100415 0.23430962343096234
9.15782 1 57 239 0.0041841004184100415 0.2384937238493724
9.23702 1 58 239 0.0041841004184100415 0.24267782426778242
9.23902 1 59 239 0.0041841004184100415 0.24686192468619247
9.28607 1 60 239 0.0041841004184100415 0.2510460251046025
9.29571 1 61 239 0.0041841004184100415 0.25523012552301255
9.3477 1 62 239 0.0041841004184100415 0.2594142259414226
9.41045 1 63 239 0.0041841004184100415 0.26359832635983266
9.43064 1 64 239 0.0041841004184100415 0.26778242677824265
9.43667 1 65 239 0.0041841004184100415 0.2719665271966527
9.45458 1 66 239 0.0041841004184100415 0.27615062761506276
9.49573 1 67 239 0.0041841004184100415 0.2803347280334728
9.56966 1 68 239 0.0041841004184100415 0.28451882845188287
9.58161 1 69 239 0.0041841004184100415 0.28870292887029286
9.59629 1 70 239 0.0041841004184100415 0.2928870292887029
9.62532 1 71 239 0.0041841004184100415 0.29707112970711297
9.69269 1 72 239 0.0041841004184100415 0.301255230125523
9.72032 1 73 239 0.0041841004184100415 0.3054393305439331
9.74354 1 74 239 0.0041841004184100415 0.30962343096234307
9.78568 1 75 239 0.0041841004184100415 0.3138075313807531
9.80147 1 76 239 0.0041841004184100415 0.3179916317991632
9.83514 1 77 239 0.0041841004184100415 0.32217573221757323
9.83862 1 78 239 0.0041841004184100415 0.3263598326359833
9.84044 1 79 239 0.0041841004184100415 0.3305439330543933
9.89486 1 80 239 0.0041841004184100415 0.33472803347280333
9.93167 1 81 239 0.0041841004184100415 0.3389121338912134
9.97482 1 82 239 0.0041841004184100415 0.34309623430962344
10.0471 1 83 239 0.0041841004184100415 0.3472803347280335
10.0823 1 84 239 0.0041841004184100415 0.3514644351464435
10.0951 1 85 239 0.0041841004184100415 0.35564853556485354
10.1032 1 86 239 0.0041841004184100415 0.3598326359832636
10.1229 1 87 239 0.0041841004184100415 0.36401673640167365
10.1924 1 88 239 0.0041841004184100415 0.3682008368200837
10.2066 1 89 239 0.0041841004184100415 0.3723849372384937
10.2083 1 90 239 0.0041841004184100415 0.37656903765690375
10.2379 1 91 239 0.0041841004184100415 0.3807531380753138
10.3043 1 92 239 0.0041841004184100415 0.38493723849372385
10.3408 1 93 239 0.0041841004184100415 0.3891213389121339
10.3415 1 94 239 0.0041841004184100415 0.39330543933054396
10.3478 1 95 239 0.0041841004184100415 0.39748953974895396
10.3576 1 96 239 0.0041841004184100415 0.401673640167364
10.3615 1 97 239 0.0041841004184100415 0.40585774058577406
10.366 1 98 239 0.0041841004184100415 0.4100418410041841
10.3735 1 99 239 0.0041841004184100415 0.41422594142259417
10.381 1 100 239 0.0041841004184100415 0.41841004184100417
10.3976 1 101 239 0.0041841004184100415 0.4225941422594142
10.4155 1 102 239 0.0041841004184100415 0.42677824267782427
10.5601 1 103 239 0.0041841004184100415 0.4309623430962343
10.6587 1 104 239 0.0041841004184100415 0.4351464435146444
10.6597 1 105 239 0.0041841004184100415 0.4393305439330544
10.6632 1 106 239 0.0041841004184100415 0.4435146443514644
10.6902 1 107 239 0.0041841004184100415 0.4476987447698745
10.7011 1 108 239 0.0041841004184100415 0.45188284518828453
10.7224 1 109 239 0.0041841004184100415 0.4560669456066946
10.7247 1 110 239 0.0041841004184100415 0.4602510460251046
10.7637 1 111 239 0.0041841004184100415 0.46443514644351463
10.7711 1 112 239 0.0041841004184100415 0.4686192468619247
10.8088 1 113 239 0.0041841004184100415 0.47280334728033474
10.8513 1 114 239 0.0041841004184100415 0.4769874476987448
10.9012 1 115 239 0.0041841004184100415 0.4811715481171548
10.911 1 116 239 0.0041841004184100415 0.48535564853556484
10.9627 1 117 239 0.0041841004184100415 0.4895397489539749
10.9857 1 118 239 0.0041841004184100415 0.49372384937238495
10.9982 1 119 239 0.0041841004184100415 0.497907949790795
11.0544 1 120 239 0.0041841004184100415 0.502092050209205
11.059 1 121 239 0.0041841004184100415 0.5062761506276151
11.0808 1 122 239 0.0041841004184100415 0.5104602510460251
11.0934 1 123 239 0.0041841004184100415 0.5146443514644351
11.1494 1 124 239 0.0041841004184100415 0.5188284518828452
11.1653 1 125 239 0.0041841004184100415 0.5230125523012552
11.2138 1 126 239 0.0041841004184100415 0.5271966527196653
11.2251 1 127 239 0.0041841004184100415 0.5313807531380753
11.242 1 128 239 0.0041841004184100415 0.5355648535564853
11.2572 1 129 239 0.0041841004184100415 0.5397489539748954
11.2645 1 130 239 0.0041841004184100415 0.5439330543933054
11.2689 1 131 239 0.0041841004184100415 0.5481171548117155
11.2846 1 132 239 0.0041841004184100415 0.5523012552301255
11.3124 1 133 239 0.0041841004184100415 0.5564853556485355
11.3962 1 134 239 0.0041841004184100415 0.5606694560669456
11.4056 1 135 239 0.0041841004184100415 0.5648535564853556
11.4287 1 136 239 0.0041841004184100415 0.5690376569037657
11.5223 1 137 239 0.0041841004184100415 0.5732217573221757
11.5582 1 138 239 0.0041841004184100415 0.5774058577405857
11.5637 1 139 239 0.0041841004184100415 0.5815899581589958
11.5647 1 140 239 0.0041841004184100415 0.5857740585774058
11.578 1 141 239 0.0041841004184100415 0.5899581589958159
11.5909 1 142 239 0.0041841004184100415 0.5941422594142259
11.6074 1 143 239 0.0041841004184100415 0.5983263598326359
11.6217 1 144 239 0.0041841004184100415 0.602510460251046
11.6355 1 145 239 0.0041841004184100415 0.606694560669456
11.6606 1 146 239 0.0041841004184100415 0.6108786610878661
11.7075 1 147 239 0.0041841004184100415 0.6150627615062761
11.7518 1 148 239 0.0041841004184100415 0.6192468619246861
11.7686 1 149 239 0.0041841004184100415 0.6234309623430963
11.7827 1 150 239 0.0041841004184100415 0.6276150627615062
11.788 1 151 239 0.0041841004184100415 0.6317991631799164
11.809 1 152 239 0.0041841004184100415 0.6359832635983264
11.8524 1 153 239 0.0041841004184100415 0.6401673640167364
11.853 1 154 239 0.0041841004184100415 0.6443514644351465
11.8916 1 155 239 0.0041841004184100415 0.6485355648535565
11.9046 1 156 239 0.0041841004184100415 0.6527196652719666
11.932 1 157 239 0.0041841004184100415 0.6569037656903766
11.9366 1 158 239 0.0041841004184100415 0.6610878661087866
11.9502 1 159 239 0.0041841004184100415 0.6652719665271967
11.9738 1 160 239 0.0041841004184100415 0.6694560669456067
11.9839 1 161 239 0.0041841004184100415 0.6736401673640168
11.996 1 162 239 0.0041841004184100415 0.6778242677824268
11.9963 1 163 239 0.0041841004184100415 0.6820083682008368
12.0422 1 164 239 0.0041841004184100415 0.6861924686192469
12.0492 1 165 239 0.0041841004184100415 0.6903765690376569
12.0573 1 166 239 0.0041841004184100415 0.694560669456067
12.1175 1 167 239 0.0041841004184100415 0.698744769874477
12.1324 1 168 239 0.0041841004184100415 0.702928870292887
12.1518 1 169 239 0.0041841004184100415 0.7071129707112971
12.1552 1 170 239 0.0041841004184100415 0.7112970711297071
12.1828 1 171 239 0.0041841004184100415 0.7154811715481172
12.188 1 172 239 0.0041841004184100415 0.7196652719665272
12.1968 1 173 239 0.0041841004184100415 0.7238493723849372
12.1984 1 174 239 0.0041841004184100415 0.7280334728033473
12.2289 1 175 239 0.0041841004184100415 0.7322175732217573
12.2434 1 176 239 0.0041841004184100415 0.7364016736401674
12.2648 1 177 239 0.0041841004184100415 0.7405857740585774
12.2876 1 178 239 0.0041841004184100415 0.7447698744769874
12.3008 1 179 239 0.0041841004184100415 0.7489539748953975
12.3146 1 180 239 0.0041841004184100415 0.7531380753138075
12.3436 1 181 239 0.0041841004184100415 0.7573221757322176
12.3837 1 182 239 0.0041841004184100415 0.7615062761506276
12.4452 1 183 239 0.0041841004184100415 0.7656903765690377
12.5032 1 184 239 0.0041841004184100415 0.7698744769874477
12.5066 1 185 239 0.0041841004184100415 0.7740585774058577
12.5073 1 186 239 0.0041841004184100415 0.7782426778242678
12.5452 1 187 239 0.0041841004184100415 0.7824267782426778
12.5501 1 188 239 0.0041841004184100415 0.7866108786610879
12.6207 1 189 239 0.0041841004184100415 0.7907949790794979
12.7634 1 190 239 0.0041841004184100415 0.7949790794979079
12.7954 1 191 239 0.0041841004184100415 0.799163179916318
12.8325 1 192 239 0.0041841004184100415 0.803347280334728
12.9293 1 193 239 0.0041841004184100415 0.8075313807531381
12.9306 1 194 239 0.0041841004184100415 0.8117154811715481
12.9718 1 195 239 0.0041841004184100415 0.8158995815899581
12.9816 1 196 239 0.0041841004184100415 0.8200836820083682
13.0234 1 197 239 0.0041841004184100415 0.8242677824267782
13.0421 1 198 239 0.0041841004184100415 0.8284518828451883
13.1408 1 199 239 0.0041841004184100415 0.8326359832635983
13.1471 1 200 239 0.0041841004184100415 0.8368200836820083
13.1767 1 201 239 0.0041841004184100415 0.8410041841004184
13.3061 1 202 239 0.0041841004184100415 0.8451882845188284
13.3067 1 203 239 0.0041841004184100415 0.8493723849372385
13.3373 1 204 239 0.0041841004184100415 0.8535564853556485
13.3662 1 205 239 0.0041841004184100415 0.8577405857740585
13.3731 1 206 239 0.0041841004184100415 0.8619246861924686
13.4404 1 207 239 0.0041841004184100415 0.8661087866108786
13.5514 1 208 239 0.0041841004184100415 0.8702928870292888
13.5814 1 209 239 0.0041841004184100415 0.8744769874476988
13.5863 1 210 239 0.0041841004184100415 0.8786610878661087
13.6091 1 211 239 0.0041841004184100415 0.8828451882845189
13.6195 1 212 239 0.0041841004184100415 0.8870292887029289
13.6456 1 213 239 0.0041841004184100415 0.891213389121339
13.668 1 214 239 0.0041841004184100415 0.895397489539749
13.6913 1 215 239 0.0041841004184100415 0.899581589958159
13.7564 1 216 239 0.0041841004184100415 0.9037656903765691
13.7812 1 217 239 0.0041841004184100415 0.9079497907949791
13.8911 1 218 239 0.0041841004184100415 0.9121338912133892
13.9125 1 219 239 0.0041841004184100415 0.9163179916317992
13.9164 1 220 239 0.0041841004184100415 0.9205020920502092
13.9326 1 221 239 0.0041841004184100415 0.9246861924686193
13.9895 1 222 239 0.0041841004184100415 0.9288702928870293
14.096 1 223 239 0.0041841004184100415 0.9330543933054394
14.1196 1 224 239 0.0041841004184100415 0.9372384937238494
14.3942 1 225 239 0.0041841004184100415 0.9414225941422594
14.4017 1 226 239 0.0041841004184100415 0.9456066945606695
14.561 1 227 239 0.0041841004184100415 0.9497907949790795
14.6199 1 228 239 0.0041841004184100415 0.9539748953974896
14.8418 1 229 239 0.0041841004184100415 0.9581589958158996
14.8752 1 230 239 0.0041841004184100415 0.9623430962343096
14.8989 1 231 239 0.0041841004184100415 0.9665271966527197
14.904 1 232 239 0.0041841004184100415 0.9707112970711297
14.9051 1 233 239 0.0041841004184100415 0.9748953974895398
15.1464 1 234 239 0.0041841004184100415 0.9790794979079498
15.1744 1 235 239 0.0041841004184100415 0.9832635983263598
15.7411 1 236 239 0.0041841004184100415 0.9874476987447699
15.808 1 237 239 0.0041841004184100415 0.9916317991631799
16.0082 1 238 239 0.0041841004184100415 0.99581589958159
16.4135 1 239 239 0.0041841004184100415 1.0


==> plots/flask_cdf/data/cdf_3_small_bentoml.txt <==
0.0 1 1 279 0.0035842293906810036 0.0035842293906810036
2.08485 1 2 279 0.0035842293906810036 0.007168458781362007
2.35812 1 3 279 0.0035842293906810036 0.010752688172043012
2.50054 1 4 279 0.0035842293906810036 0.014336917562724014
2.7084 1 5 279 0.0035842293906810036 0.017921146953405017
2.72748 1 6 279 0.0035842293906810036 0.021505376344086023
2.84251 1 7 279 0.0035842293906810036 0.025089605734767026
2.90028 1 8 279 0.0035842293906810036 0.02867383512544803
2.92206 1 9 279 0.0035842293906810036 0.03225806451612903
2.97291 1 10 279 0.0035842293906810036 0.035842293906810034
3.12235 1 11 279 0.0035842293906810036 0.03942652329749104
3.25877 1 12 279 0.0035842293906810036 0.043010752688172046
3.29429 1 13 279 0.0035842293906810036 0.04659498207885305
3.29884 1 14 279 0.0035842293906810036 0.05017921146953405
3.39938 1 15 279 0.0035842293906810036 0.053763440860215055
3.41407 1 16 279 0.0035842293906810036 0.05734767025089606
3.44452 1 17 279 0.0035842293906810036 0.06093189964157706
3.57549 1 18 279 0.0035842293906810036 0.06451612903225806
3.62309 1 19 279 0.0035842293906810036 0.06810035842293907
3.62618 1 20 279 0.0035842293906810036 0.07168458781362007
3.64094 1 21 279 0.0035842293906810036 0.07526881720430108
3.65113 1 22 279 0.0035842293906810036 0.07885304659498207
3.75322 1 23 279 0.0035842293906810036 0.08243727598566308
3.78038 1 24 279 0.0035842293906810036 0.08602150537634409
3.85285 1 25 279 0.0035842293906810036 0.08960573476702509
3.88547 1 26 279 0.0035842293906810036 0.0931899641577061
3.89273 1 27 279 0.0035842293906810036 0.0967741935483871
3.89275 1 28 279 0.0035842293906810036 0.1003584229390681
3.95087 1 29 279 0.0035842293906810036 0.1039426523297491
4.01249 1 30 279 0.0035842293906810036 0.10752688172043011
4.02265 1 31 279 0.0035842293906810036 0.1111111111111111
4.06765 1 32 279 0.0035842293906810036 0.11469534050179211
4.08711 1 33 279 0.0035842293906810036 0.11827956989247312
4.0952 1 34 279 0.0035842293906810036 0.12186379928315412
4.10647 1 35 279 0.0035842293906810036 0.12544802867383512
4.11203 1 36 279 0.0035842293906810036 0.12903225806451613
4.114 1 37 279 0.0035842293906810036 0.13261648745519714
4.11705 1 38 279 0.0035842293906810036 0.13620071684587814
4.12417 1 39 279 0.0035842293906810036 0.13978494623655913
4.13081 1 40 279 0.0035842293906810036 0.14336917562724014
4.15291 1 41 279 0.0035842293906810036 0.14695340501792115
4.16445 1 42 279 0.0035842293906810036 0.15053763440860216
4.18125 1 43 279 0.0035842293906810036 0.15412186379928317
4.18921 1 44 279 0.0035842293906810036 0.15770609318996415
4.2033 1 45 279 0.0035842293906810036 0.16129032258064516
4.2193 1 46 279 0.0035842293906810036 0.16487455197132617
4.24404 1 47 279 0.0035842293906810036 0.16845878136200718
4.26921 1 48 279 0.0035842293906810036 0.17204301075268819
4.28788 1 49 279 0.0035842293906810036 0.17562724014336917
4.29016 1 50 279 0.0035842293906810036 0.17921146953405018
4.29769 1 51 279 0.0035842293906810036 0.1827956989247312
4.30863 1 52 279 0.0035842293906810036 0.1863799283154122
4.31566 1 53 279 0.0035842293906810036 0.18996415770609318
4.32572 1 54 279 0.0035842293906810036 0.1935483870967742
4.33351 1 55 279 0.0035842293906810036 0.1971326164874552
4.33389 1 56 279 0.0035842293906810036 0.2007168458781362
4.37677 1 57 279 0.0035842293906810036 0.20430107526881722
4.39727 1 58 279 0.0035842293906810036 0.2078853046594982
4.41645 1 59 279 0.0035842293906810036 0.2114695340501792
4.42449 1 60 279 0.0035842293906810036 0.21505376344086022
4.43776 1 61 279 0.0035842293906810036 0.21863799283154123
4.47766 1 62 279 0.0035842293906810036 0.2222222222222222
4.48431 1 63 279 0.0035842293906810036 0.22580645161290322
4.54588 1 64 279 0.0035842293906810036 0.22939068100358423
4.54913 1 65 279 0.0035842293906810036 0.23297491039426524
4.64575 1 66 279 0.0035842293906810036 0.23655913978494625
4.65943 1 67 279 0.0035842293906810036 0.24014336917562723
4.67325 1 68 279 0.0035842293906810036 0.24372759856630824
4.69509 1 69 279 0.0035842293906810036 0.24731182795698925
4.69744 1 70 279 0.0035842293906810036 0.25089605734767023
4.70059 1 71 279 0.0035842293906810036 0.25448028673835127
4.70294 1 72 279 0.0035842293906810036 0.25806451612903225
4.70321 1 73 279 0.0035842293906810036 0.2616487455197133
4.72119 1 74 279 0.0035842293906810036 0.26523297491039427
4.728 1 75 279 0.0035842293906810036 0.26881720430107525
4.74331 1 76 279 0.0035842293906810036 0.2724014336917563
4.74872 1 77 279 0.0035842293906810036 0.27598566308243727
4.75583 1 78 279 0.0035842293906810036 0.27956989247311825
4.77205 1 79 279 0.0035842293906810036 0.2831541218637993
4.79525 1 80 279 0.0035842293906810036 0.2867383512544803
4.803 1 81 279 0.0035842293906810036 0.2903225806451613
4.82833 1 82 279 0.0035842293906810036 0.2939068100358423
4.83052 1 83 279 0.0035842293906810036 0.2974910394265233
4.85255 1 84 279 0.0035842293906810036 0.3010752688172043
4.85787 1 85 279 0.0035842293906810036 0.3046594982078853
4.85846 1 86 279 0.0035842293906810036 0.30824372759856633
4.86576 1 87 279 0.0035842293906810036 0.3118279569892473
4.86771 1 88 279 0.0035842293906810036 0.3154121863799283
4.86876 1 89 279 0.0035842293906810036 0.31899641577060933
4.87397 1 90 279 0.0035842293906810036 0.3225806451612903
4.88628 1 91 279 0.0035842293906810036 0.32616487455197135
4.92068 1 92 279 0.0035842293906810036 0.32974910394265233
4.92967 1 93 279 0.0035842293906810036 0.3333333333333333
4.93785 1 94 279 0.0035842293906810036 0.33691756272401435
4.94027 1 95 279 0.0035842293906810036 0.34050179211469533
4.94114 1 96 279 0.0035842293906810036 0.34408602150537637
4.96599 1 97 279 0.0035842293906810036 0.34767025089605735
4.97449 1 98 279 0.0035842293906810036 0.35125448028673834
4.97564 1 99 279 0.0035842293906810036 0.3548387096774194
4.97864 1 100 279 0.0035842293906810036 0.35842293906810035
4.98479 1 101 279 0.0035842293906810036 0.36200716845878134
4.98879 1 102 279 0.0035842293906810036 0.3655913978494624
4.98911 1 103 279 0.0035842293906810036 0.36917562724014336
4.99026 1 104 279 0.0035842293906810036 0.3727598566308244
4.99216 1 105 279 0.0035842293906810036 0.3763440860215054
5.01601 1 106 279 0.0035842293906810036 0.37992831541218636
5.02107 1 107 279 0.0035842293906810036 0.3835125448028674
5.02223 1 108 279 0.0035842293906810036 0.3870967741935484
5.02309 1 109 279 0.0035842293906810036 0.3906810035842294
5.02319 1 110 279 0.0035842293906810036 0.3942652329749104
5.02771 1 111 279 0.0035842293906810036 0.3978494623655914
5.03434 1 112 279 0.0035842293906810036 0.4014336917562724
5.04418 1 113 279 0.0035842293906810036 0.4050179211469534
5.06715 1 114 279 0.0035842293906810036 0.40860215053763443
5.08357 1 115 279 0.0035842293906810036 0.4121863799283154
5.11959 1 116 279 0.0035842293906810036 0.4157706093189964
5.12269 1 117 279 0.0035842293906810036 0.41935483870967744
5.13072 1 118 279 0.0035842293906810036 0.4229390681003584
5.13686 1 119 279 0.0035842293906810036 0.4265232974910394
5.14171 1 120 279 0.0035842293906810036 0.43010752688172044
5.17076 1 121 279 0.0035842293906810036 0.4336917562724014
5.18565 1 122 279 0.0035842293906810036 0.43727598566308246
5.19397 1 123 279 0.0035842293906810036 0.44086021505376344
5.19569 1 124 279 0.0035842293906810036 0.4444444444444444
5.20068 1 125 279 0.0035842293906810036 0.44802867383512546
5.20189 1 126 279 0.0035842293906810036 0.45161290322580644
5.23273 1 127 279 0.0035842293906810036 0.4551971326164875
5.23284 1 128 279 0.0035842293906810036 0.45878136200716846
5.25893 1 129 279 0.0035842293906810036 0.46236559139784944
5.26062 1 130 279 0.0035842293906810036 0.4659498207885305
5.27417 1 131 279 0.0035842293906810036 0.46953405017921146
5.28099 1 132 279 0.0035842293906810036 0.4731182795698925
5.28473 1 133 279 0.0035842293906810036 0.4767025089605735
5.28899 1 134 279 0.0035842293906810036 0.48028673835125446
5.29586 1 135 279 0.0035842293906810036 0.4838709677419355
5.29659 1 136 279 0.0035842293906810036 0.4874551971326165
5.32615 1 137 279 0.0035842293906810036 0.4910394265232975
5.32886 1 138 279 0.0035842293906810036 0.4946236559139785
5.34814 1 139 279 0.0035842293906810036 0.4982078853046595
5.34865 1 140 279 0.0035842293906810036 0.5017921146953405
5.35198 1 141 279 0.0035842293906810036 0.5053763440860215
5.38879 1 142 279 0.0035842293906810036 0.5089605734767025
5.39442 1 143 279 0.0035842293906810036 0.5125448028673835
5.40552 1 144 279 0.0035842293906810036 0.5161290322580645
5.41421 1 145 279 0.0035842293906810036 0.5197132616487455
5.45504 1 146 279 0.0035842293906810036 0.5232974910394266
5.47217 1 147 279 0.0035842293906810036 0.5268817204301075
5.50667 1 148 279 0.0035842293906810036 0.5304659498207885
5.52693 1 149 279 0.0035842293906810036 0.5340501792114696
5.53056 1 150 279 0.0035842293906810036 0.5376344086021505
5.53311 1 151 279 0.0035842293906810036 0.5412186379928315
5.53409 1 152 279 0.0035842293906810036 0.5448028673835126
5.54425 1 153 279 0.0035842293906810036 0.5483870967741935
5.55543 1 154 279 0.0035842293906810036 0.5519713261648745
5.55613 1 155 279 0.0035842293906810036 0.5555555555555556
5.56514 1 156 279 0.0035842293906810036 0.5591397849462365
5.58276 1 157 279 0.0035842293906810036 0.5627240143369175
5.5878 1 158 279 0.0035842293906810036 0.5663082437275986
5.61457 1 159 279 0.0035842293906810036 0.5698924731182796
5.62095 1 160 279 0.0035842293906810036 0.5734767025089605
5.63469 1 161 279 0.0035842293906810036 0.5770609318996416
5.64039 1 162 279 0.0035842293906810036 0.5806451612903226
5.65107 1 163 279 0.0035842293906810036 0.5842293906810035
5.66491 1 164 279 0.0035842293906810036 0.5878136200716846
5.68414 1 165 279 0.0035842293906810036 0.5913978494623656
5.68807 1 166 279 0.0035842293906810036 0.5949820788530465
5.70019 1 167 279 0.0035842293906810036 0.5985663082437276
5.7197 1 168 279 0.0035842293906810036 0.6021505376344086
5.72164 1 169 279 0.0035842293906810036 0.6057347670250897
5.7229 1 170 279 0.0035842293906810036 0.6093189964157706
5.76565 1 171 279 0.0035842293906810036 0.6129032258064516
5.76631 1 172 279 0.0035842293906810036 0.6164874551971327
5.83044 1 173 279 0.0035842293906810036 0.6200716845878136
5.83213 1 174 279 0.0035842293906810036 0.6236559139784946
5.86319 1 175 279 0.0035842293906810036 0.6272401433691757
5.87572 1 176 279 0.0035842293906810036 0.6308243727598566
5.88978 1 177 279 0.0035842293906810036 0.6344086021505376
5.89355 1 178 279 0.0035842293906810036 0.6379928315412187
5.90771 1 179 279 0.0035842293906810036 0.6415770609318996
5.922 1 180 279 0.0035842293906810036 0.6451612903225806
5.93401 1 181 279 0.0035842293906810036 0.6487455197132617
5.94917 1 182 279 0.0035842293906810036 0.6523297491039427
5.95152 1 183 279 0.0035842293906810036 0.6559139784946236
5.99706 1 184 279 0.0035842293906810036 0.6594982078853047
6.00464 1 185 279 0.0035842293906810036 0.6630824372759857
6.00729 1 186 279 0.0035842293906810036 0.6666666666666666
6.00785 1 187 279 0.0035842293906810036 0.6702508960573477
6.0104 1 188 279 0.0035842293906810036 0.6738351254480287
6.01161 1 189 279 0.0035842293906810036 0.6774193548387096
6.04926 1 190 279 0.0035842293906810036 0.6810035842293907
6.05392 1 191 279 0.0035842293906810036 0.6845878136200717
6.06693 1 192 279 0.0035842293906810036 0.6881720430107527
6.07519 1 193 279 0.0035842293906810036 0.6917562724014337
6.1313 1 194 279 0.0035842293906810036 0.6953405017921147
6.13933 1 195 279 0.0035842293906810036 0.6989247311827957
6.14822 1 196 279 0.0035842293906810036 0.7025089605734767
6.14957 1 197 279 0.0035842293906810036 0.7060931899641577
6.15722 1 198 279 0.0035842293906810036 0.7096774193548387
6.16668 1 199 279 0.0035842293906810036 0.7132616487455197
6.18553 1 200 279 0.0035842293906810036 0.7168458781362007
6.28422 1 201 279 0.0035842293906810036 0.7204301075268817
6.30068 1 202 279 0.0035842293906810036 0.7240143369175627
6.30526 1 203 279 0.0035842293906810036 0.7275985663082437
6.30806 1 204 279 0.0035842293906810036 0.7311827956989247
6.35483 1 205 279 0.0035842293906810036 0.7347670250896058
6.4137 1 206 279 0.0035842293906810036 0.7383512544802867
6.43108 1 207 279 0.0035842293906810036 0.7419354838709677
6.44821 1 208 279 0.0035842293906810036 0.7455197132616488
6.48867 1 209 279 0.0035842293906810036 0.7491039426523297
6.49028 1 210 279 0.0035842293906810036 0.7526881720430108
6.49179 1 211 279 0.0035842293906810036 0.7562724014336918
6.49584 1 212 279 0.0035842293906810036 0.7598566308243727
6.50848 1 213 279 0.0035842293906810036 0.7634408602150538
6.52195 1 214 279 0.0035842293906810036 0.7670250896057348
6.52532 1 215 279 0.0035842293906810036 0.7706093189964157
6.5728 1 216 279 0.0035842293906810036 0.7741935483870968
6.59301 1 217 279 0.0035842293906810036 0.7777777777777778
6.59609 1 218 279 0.0035842293906810036 0.7813620071684588
6.60494 1 219 279 0.0035842293906810036 0.7849462365591398
6.64256 1 220 279 0.0035842293906810036 0.7885304659498208
6.6559 1 221 279 0.0035842293906810036 0.7921146953405018
6.6578 1 222 279 0.0035842293906810036 0.7956989247311828
6.70243 1 223 279 0.0035842293906810036 0.7992831541218638
6.76721 1 224 279 0.0035842293906810036 0.8028673835125448
6.88088 1 225 279 0.0035842293906810036 0.8064516129032258
6.90881 1 226 279 0.0035842293906810036 0.8100358422939068
6.92293 1 227 279 0.0035842293906810036 0.8136200716845878
6.93462 1 228 279 0.0035842293906810036 0.8172043010752689
6.94723 1 229 279 0.0035842293906810036 0.8207885304659498
6.96112 1 230 279 0.0035842293906810036 0.8243727598566308
6.96406 1 231 279 0.0035842293906810036 0.8279569892473119
7.00223 1 232 279 0.0035842293906810036 0.8315412186379928
7.03098 1 233 279 0.0035842293906810036 0.8351254480286738
7.03982 1 234 279 0.0035842293906810036 0.8387096774193549
7.07351 1 235 279 0.0035842293906810036 0.8422939068100358
7.08744 1 236 279 0.0035842293906810036 0.8458781362007168
7.08966 1 237 279 0.0035842293906810036 0.8494623655913979
7.09192 1 238 279 0.0035842293906810036 0.8530465949820788
7.09968 1 239 279 0.0035842293906810036 0.8566308243727598
7.17956 1 240 279 0.0035842293906810036 0.8602150537634409
7.23837 1 241 279 0.0035842293906810036 0.8637992831541219
7.24108 1 242 279 0.0035842293906810036 0.8673835125448028
7.24577 1 243 279 0.0035842293906810036 0.8709677419354839
7.24875 1 244 279 0.0035842293906810036 0.8745519713261649
7.27856 1 245 279 0.0035842293906810036 0.8781362007168458
7.30203 1 246 279 0.0035842293906810036 0.8817204301075269
7.37203 1 247 279 0.0035842293906810036 0.8853046594982079
7.37925 1 248 279 0.0035842293906810036 0.8888888888888888
7.4727 1 249 279 0.0035842293906810036 0.8924731182795699
7.6554 1 250 279 0.0035842293906810036 0.8960573476702509
7.74678 1 251 279 0.0035842293906810036 0.899641577060932
7.85588 1 252 279 0.0035842293906810036 0.9032258064516129
7.86279 1 253 279 0.0035842293906810036 0.9068100358422939
8.01173 1 254 279 0.0035842293906810036 0.910394265232975
8.04555 1 255 279 0.0035842293906810036 0.9139784946236559
8.05598 1 256 279 0.0035842293906810036 0.9175627240143369
8.25444 1 257 279 0.0035842293906810036 0.921146953405018
8.27308 1 258 279 0.0035842293906810036 0.9247311827956989
8.2847 1 259 279 0.0035842293906810036 0.9283154121863799
8.28554 1 260 279 0.0035842293906810036 0.931899641577061
8.32528 1 261 279 0.0035842293906810036 0.9354838709677419
8.34009 1 262 279 0.0035842293906810036 0.9390681003584229
8.48506 1 263 279 0.0035842293906810036 0.942652329749104
8.63589 1 264 279 0.0035842293906810036 0.946236559139785
8.78532 1 265 279 0.0035842293906810036 0.9498207885304659
8.79894 1 266 279 0.0035842293906810036 0.953405017921147
8.86353 1 267 279 0.0035842293906810036 0.956989247311828
9.0042 1 268 279 0.0035842293906810036 0.9605734767025089
9.05728 1 269 279 0.0035842293906810036 0.96415770609319
9.06207 1 270 279 0.0035842293906810036 0.967741935483871
9.08536 1 271 279 0.0035842293906810036 0.9713261648745519
9.12115 1 272 279 0.0035842293906810036 0.974910394265233
9.12324 1 273 279 0.0035842293906810036 0.978494623655914
9.2663 1 274 279 0.0035842293906810036 0.982078853046595
9.30177 1 275 279 0.0035842293906810036 0.985663082437276
10.0328 1 276 279 0.0035842293906810036 0.989247311827957
10.0418 1 277 279 0.0035842293906810036 0.992831541218638
10.117 1 278 279 0.0035842293906810036 0.996415770609319
10.2187 1 279 279 0.0035842293906810036 1.0


==> plots/flask_cdf/data/cdf_3_small_mlflow.txt <==
0.0 1 1 292 0.003424657534246575 0.003424657534246575
2.27923 1 2 292 0.003424657534246575 0.00684931506849315
2.8959 1 3 292 0.003424657534246575 0.010273972602739725
3.12972 1 4 292 0.003424657534246575 0.0136986301369863
3.29327 1 5 292 0.003424657534246575 0.017123287671232876
3.31769 1 6 292 0.003424657534246575 0.02054794520547945
3.35542 1 7 292 0.003424657534246575 0.023972602739726026
3.4055 1 8 292 0.003424657534246575 0.0273972602739726
3.42049 1 9 292 0.003424657534246575 0.030821917808219176
3.46132 1 10 292 0.003424657534246575 0.03424657534246575
3.48318 1 11 292 0.003424657534246575 0.03767123287671233
3.59509 1 12 292 0.003424657534246575 0.0410958904109589
3.6262 1 13 292 0.003424657534246575 0.04452054794520548
3.63252 1 14 292 0.003424657534246575 0.04794520547945205
3.67201 1 15 292 0.003424657534246575 0.05136986301369863
3.68825 1 16 292 0.003424657534246575 0.0547945205479452
3.69888 1 17 292 0.003424657534246575 0.05821917808219178
3.75148 1 18 292 0.003424657534246575 0.06164383561643835
3.75271 1 19 292 0.003424657534246575 0.06506849315068493
3.7594 1 20 292 0.003424657534246575 0.0684931506849315
3.76211 1 21 292 0.003424657534246575 0.07191780821917808
3.76284 1 22 292 0.003424657534246575 0.07534246575342465
3.78941 1 23 292 0.003424657534246575 0.07876712328767123
3.79436 1 24 292 0.003424657534246575 0.0821917808219178
3.81639 1 25 292 0.003424657534246575 0.08561643835616438
3.82404 1 26 292 0.003424657534246575 0.08904109589041095
3.82706 1 27 292 0.003424657534246575 0.09246575342465753
3.85303 1 28 292 0.003424657534246575 0.0958904109589041
3.86039 1 29 292 0.003424657534246575 0.09931506849315068
3.874 1 30 292 0.003424657534246575 0.10273972602739725
3.88115 1 31 292 0.003424657534246575 0.10616438356164383
3.88502 1 32 292 0.003424657534246575 0.1095890410958904
3.90467 1 33 292 0.003424657534246575 0.11301369863013698
3.92435 1 34 292 0.003424657534246575 0.11643835616438356
3.92626 1 35 292 0.003424657534246575 0.11986301369863013
3.9338 1 36 292 0.003424657534246575 0.1232876712328767
3.94292 1 37 292 0.003424657534246575 0.1267123287671233
3.95394 1 38 292 0.003424657534246575 0.13013698630136986
4.01963 1 39 292 0.003424657534246575 0.13356164383561644
4.02272 1 40 292 0.003424657534246575 0.136986301369863
4.02883 1 41 292 0.003424657534246575 0.1404109589041096
4.02937 1 42 292 0.003424657534246575 0.14383561643835616
4.06776 1 43 292 0.003424657534246575 0.14726027397260275
4.07653 1 44 292 0.003424657534246575 0.1506849315068493
4.09775 1 45 292 0.003424657534246575 0.1541095890410959
4.132 1 46 292 0.003424657534246575 0.15753424657534246
4.15504 1 47 292 0.003424657534246575 0.16095890410958905
4.15742 1 48 292 0.003424657534246575 0.1643835616438356
4.17773 1 49 292 0.003424657534246575 0.1678082191780822
4.18305 1 50 292 0.003424657534246575 0.17123287671232876
4.19392 1 51 292 0.003424657534246575 0.17465753424657535
4.20263 1 52 292 0.003424657534246575 0.1780821917808219
4.22327 1 53 292 0.003424657534246575 0.1815068493150685
4.23201 1 54 292 0.003424657534246575 0.18493150684931506
4.25751 1 55 292 0.003424657534246575 0.18835616438356165
4.26067 1 56 292 0.003424657534246575 0.1917808219178082
4.26404 1 57 292 0.003424657534246575 0.1952054794520548
4.26856 1 58 292 0.003424657534246575 0.19863013698630136
4.26972 1 59 292 0.003424657534246575 0.20205479452054795
4.27422 1 60 292 0.003424657534246575 0.2054794520547945
4.27466 1 61 292 0.003424657534246575 0.2089041095890411
4.27909 1 62 292 0.003424657534246575 0.21232876712328766
4.27961 1 63 292 0.003424657534246575 0.21575342465753425
4.30814 1 64 292 0.003424657534246575 0.2191780821917808
4.33364 1 65 292 0.003424657534246575 0.2226027397260274
4.34069 1 66 292 0.003424657534246575 0.22602739726027396
4.34396 1 67 292 0.003424657534246575 0.22945205479452055
4.35201 1 68 292 0.003424657534246575 0.2328767123287671
4.35858 1 69 292 0.003424657534246575 0.2363013698630137
4.37149 1 70 292 0.003424657534246575 0.23972602739726026
4.38634 1 71 292 0.003424657534246575 0.24315068493150685
4.4274 1 72 292 0.003424657534246575 0.2465753424657534
4.4359 1 73 292 0.003424657534246575 0.25
4.44156 1 74 292 0.003424657534246575 0.2534246575342466
4.44584 1 75 292 0.003424657534246575 0.2568493150684932
4.44617 1 76 292 0.003424657534246575 0.2602739726027397
4.44924 1 77 292 0.003424657534246575 0.2636986301369863
4.46383 1 78 292 0.003424657534246575 0.2671232876712329
4.46515 1 79 292 0.003424657534246575 0.2705479452054795
4.46645 1 80 292 0.003424657534246575 0.273972602739726
4.46874 1 81 292 0.003424657534246575 0.2773972602739726
4.47939 1 82 292 0.003424657534246575 0.2808219178082192
4.48502 1 83 292 0.003424657534246575 0.2842465753424658
4.50391 1 84 292 0.003424657534246575 0.2876712328767123
4.52022 1 85 292 0.003424657534246575 0.2910958904109589
4.52307 1 86 292 0.003424657534246575 0.2945205479452055
4.52904 1 87 292 0.003424657534246575 0.2979452054794521
4.53395 1 88 292 0.003424657534246575 0.3013698630136986
4.53922 1 89 292 0.003424657534246575 0.3047945205479452
4.55113 1 90 292 0.003424657534246575 0.3082191780821918
4.58656 1 91 292 0.003424657534246575 0.3116438356164384
4.58935 1 92 292 0.003424657534246575 0.3150684931506849
4.59202 1 93 292 0.003424657534246575 0.3184931506849315
4.60067 1 94 292 0.003424657534246575 0.3219178082191781
4.61513 1 95 292 0.003424657534246575 0.3253424657534247
4.63455 1 96 292 0.003424657534246575 0.3287671232876712
4.66547 1 97 292 0.003424657534246575 0.3321917808219178
4.66566 1 98 292 0.003424657534246575 0.3356164383561644
4.66785 1 99 292 0.003424657534246575 0.339041095890411
4.67164 1 100 292 0.003424657534246575 0.3424657534246575
4.67678 1 101 292 0.003424657534246575 0.3458904109589041
4.68326 1 102 292 0.003424657534246575 0.3493150684931507
4.68921 1 103 292 0.003424657534246575 0.3527397260273973
4.71236 1 104 292 0.003424657534246575 0.3561643835616438
4.71398 1 105 292 0.003424657534246575 0.3595890410958904
4.71883 1 106 292 0.003424657534246575 0.363013698630137
4.72374 1 107 292 0.003424657534246575 0.3664383561643836
4.72644 1 108 292 0.003424657534246575 0.3698630136986301
4.73417 1 109 292 0.003424657534246575 0.3732876712328767
4.74279 1 110 292 0.003424657534246575 0.3767123287671233
4.74824 1 111 292 0.003424657534246575 0.3801369863013699
4.75209 1 112 292 0.003424657534246575 0.3835616438356164
4.75671 1 113 292 0.003424657534246575 0.386986301369863
4.7614 1 114 292 0.003424657534246575 0.3904109589041096
4.77272 1 115 292 0.003424657534246575 0.3938356164383562
4.77516 1 116 292 0.003424657534246575 0.3972602739726027
4.79418 1 117 292 0.003424657534246575 0.4006849315068493
4.79431 1 118 292 0.003424657534246575 0.4041095890410959
4.7954 1 119 292 0.003424657534246575 0.4075342465753425
4.80057 1 120 292 0.003424657534246575 0.410958904109589
4.8125 1 121 292 0.003424657534246575 0.4143835616438356
4.8174 1 122 292 0.003424657534246575 0.4178082191780822
4.81854 1 123 292 0.003424657534246575 0.4212328767123288
4.82518 1 124 292 0.003424657534246575 0.4246575342465753
4.82636 1 125 292 0.003424657534246575 0.4280821917808219
4.83192 1 126 292 0.003424657534246575 0.4315068493150685
4.85267 1 127 292 0.003424657534246575 0.4349315068493151
4.85695 1 128 292 0.003424657534246575 0.4383561643835616
4.87229 1 129 292 0.003424657534246575 0.4417808219178082
4.87345 1 130 292 0.003424657534246575 0.4452054794520548
4.8801 1 131 292 0.003424657534246575 0.4486301369863014
4.89861 1 132 292 0.003424657534246575 0.4520547945205479
4.90566 1 133 292 0.003424657534246575 0.4554794520547945
4.90649 1 134 292 0.003424657534246575 0.4589041095890411
4.90917 1 135 292 0.003424657534246575 0.4623287671232877
4.91494 1 136 292 0.003424657534246575 0.4657534246575342
4.91796 1 137 292 0.003424657534246575 0.4691780821917808
4.92006 1 138 292 0.003424657534246575 0.4726027397260274
4.92308 1 139 292 0.003424657534246575 0.476027397260274
4.94898 1 140 292 0.003424657534246575 0.4794520547945205
4.94964 1 141 292 0.003424657534246575 0.4828767123287671
4.95484 1 142 292 0.003424657534246575 0.4863013698630137
4.95522 1 143 292 0.003424657534246575 0.4897260273972603
4.95554 1 144 292 0.003424657534246575 0.4931506849315068
4.96214 1 145 292 0.003424657534246575 0.4965753424657534
4.97257 1 146 292 0.003424657534246575 0.5
4.98865 1 147 292 0.003424657534246575 0.5034246575342466
4.99213 1 148 292 0.003424657534246575 0.5068493150684932
4.99501 1 149 292 0.003424657534246575 0.5102739726027398
5.01411 1 150 292 0.003424657534246575 0.5136986301369864
5.01734 1 151 292 0.003424657534246575 0.5171232876712328
5.02612 1 152 292 0.003424657534246575 0.5205479452054794
5.03321 1 153 292 0.003424657534246575 0.523972602739726
5.03991 1 154 292 0.003424657534246575 0.5273972602739726
5.04499 1 155 292 0.003424657534246575 0.5308219178082192
5.04659 1 156 292 0.003424657534246575 0.5342465753424658
5.04745 1 157 292 0.003424657534246575 0.5376712328767124
5.04782 1 158 292 0.003424657534246575 0.541095890410959
5.06363 1 159 292 0.003424657534246575 0.5445205479452054
5.08244 1 160 292 0.003424657534246575 0.547945205479452
5.10284 1 161 292 0.003424657534246575 0.5513698630136986
5.10511 1 162 292 0.003424657534246575 0.5547945205479452
5.12323 1 163 292 0.003424657534246575 0.5582191780821918
5.128 1 164 292 0.003424657534246575 0.5616438356164384
5.12984 1 165 292 0.003424657534246575 0.565068493150685
5.13901 1 166 292 0.003424657534246575 0.5684931506849316
5.13939 1 167 292 0.003424657534246575 0.571917808219178
5.13963 1 168 292 0.003424657534246575 0.5753424657534246
5.15194 1 169 292 0.003424657534246575 0.5787671232876712
5.15996 1 170 292 0.003424657534246575 0.5821917808219178
5.1689 1 171 292 0.003424657534246575 0.5856164383561644
5.19177 1 172 292 0.003424657534246575 0.589041095890411
5.19352 1 173 292 0.003424657534246575 0.5924657534246576
5.20737 1 174 292 0.003424657534246575 0.5958904109589042
5.21343 1 175 292 0.003424657534246575 0.5993150684931506
5.26735 1 176 292 0.003424657534246575 0.6027397260273972
5.27568 1 177 292 0.003424657534246575 0.6061643835616438
5.28267 1 178 292 0.003424657534246575 0.6095890410958904
5.28379 1 179 292 0.003424657534246575 0.613013698630137
5.29205 1 180 292 0.003424657534246575 0.6164383561643836
5.30151 1 181 292 0.003424657534246575 0.6198630136986302
5.30767 1 182 292 0.003424657534246575 0.6232876712328768
5.31264 1 183 292 0.003424657534246575 0.6267123287671232
5.31945 1 184 292 0.003424657534246575 0.6301369863013698
5.32047 1 185 292 0.003424657534246575 0.6335616438356164
5.32208 1 186 292 0.003424657534246575 0.636986301369863
5.34185 1 187 292 0.003424657534246575 0.6404109589041096
5.35239 1 188 292 0.003424657534246575 0.6438356164383562
5.35759 1 189 292 0.003424657534246575 0.6472602739726028
5.36177 1 190 292 0.003424657534246575 0.6506849315068494
5.36393 1 191 292 0.003424657534246575 0.6541095890410958
5.36607 1 192 292 0.003424657534246575 0.6575342465753424
5.36841 1 193 292 0.003424657534246575 0.660958904109589
5.37315 1 194 292 0.003424657534246575 0.6643835616438356
5.40258 1 195 292 0.003424657534246575 0.6678082191780822
5.4381 1 196 292 0.003424657534246575 0.6712328767123288
5.44211 1 197 292 0.003424657534246575 0.6746575342465754
5.45584 1 198 292 0.003424657534246575 0.678082191780822
5.45806 1 199 292 0.003424657534246575 0.6815068493150684
5.46191 1 200 292 0.003424657534246575 0.684931506849315
5.4794 1 201 292 0.003424657534246575 0.6883561643835616
5.49909 1 202 292 0.003424657534246575 0.6917808219178082
5.51186 1 203 292 0.003424657534246575 0.6952054794520548
5.5138 1 204 292 0.003424657534246575 0.6986301369863014
5.52535 1 205 292 0.003424657534246575 0.702054794520548
5.53186 1 206 292 0.003424657534246575 0.7054794520547946
5.54033 1 207 292 0.003424657534246575 0.708904109589041
5.55565 1 208 292 0.003424657534246575 0.7123287671232876
5.55651 1 209 292 0.003424657534246575 0.7157534246575342
5.56087 1 210 292 0.003424657534246575 0.7191780821917808
5.56198 1 211 292 0.003424657534246575 0.7226027397260274
5.57315 1 212 292 0.003424657534246575 0.726027397260274
5.57461 1 213 292 0.003424657534246575 0.7294520547945206
5.59065 1 214 292 0.003424657534246575 0.7328767123287672
5.6269 1 215 292 0.003424657534246575 0.7363013698630136
5.67693 1 216 292 0.003424657534246575 0.7397260273972602
5.67734 1 217 292 0.003424657534246575 0.7431506849315068
5.68524 1 218 292 0.003424657534246575 0.7465753424657534
5.69115 1 219 292 0.003424657534246575 0.75
5.71124 1 220 292 0.003424657534246575 0.7534246575342466
5.72763 1 221 292 0.003424657534246575 0.7568493150684932
5.73356 1 222 292 0.003424657534246575 0.7602739726027398
5.74211 1 223 292 0.003424657534246575 0.7636986301369864
5.7495 1 224 292 0.003424657534246575 0.7671232876712328
5.76237 1 225 292 0.003424657534246575 0.7705479452054794
5.76543 1 226 292 0.003424657534246575 0.773972602739726
5.77382 1 227 292 0.003424657534246575 0.7773972602739726
5.77808 1 228 292 0.003424657534246575 0.7808219178082192
5.77993 1 229 292 0.003424657534246575 0.7842465753424658
5.79649 1 230 292 0.003424657534246575 0.7876712328767124
5.81335 1 231 292 0.003424657534246575 0.791095890410959
5.85676 1 232 292 0.003424657534246575 0.7945205479452054
5.8569 1 233 292 0.003424657534246575 0.797945205479452
5.8601 1 234 292 0.003424657534246575 0.8013698630136986
5.88959 1 235 292 0.003424657534246575 0.8047945205479452
5.89409 1 236 292 0.003424657534246575 0.8082191780821918
5.89659 1 237 292 0.003424657534246575 0.8116438356164384
5.92182 1 238 292 0.003424657534246575 0.815068493150685
5.93177 1 239 292 0.003424657534246575 0.8184931506849316
5.93458 1 240 292 0.003424657534246575 0.821917808219178
5.93851 1 241 292 0.003424657534246575 0.8253424657534246
5.94161 1 242 292 0.003424657534246575 0.8287671232876712
5.9442 1 243 292 0.003424657534246575 0.8321917808219178
5.94983 1 244 292 0.003424657534246575 0.8356164383561644
5.95402 1 245 292 0.003424657534246575 0.839041095890411
5.96115 1 246 292 0.003424657534246575 0.8424657534246576
5.97013 1 247 292 0.003424657534246575 0.8458904109589042
5.99295 1 248 292 0.003424657534246575 0.8493150684931506
6.00768 1 249 292 0.003424657534246575 0.8527397260273972
6.01718 1 250 292 0.003424657534246575 0.8561643835616438
6.02138 1 251 292 0.003424657534246575 0.8595890410958904
6.06905 1 252 292 0.003424657534246575 0.863013698630137
6.06966 1 253 292 0.003424657534246575 0.8664383561643836
6.07451 1 254 292 0.003424657534246575 0.8698630136986302
6.08898 1 255 292 0.003424657534246575 0.8732876712328768
6.09419 1 256 292 0.003424657534246575 0.8767123287671232
6.13968 1 257 292 0.003424657534246575 0.8801369863013698
6.14673 1 258 292 0.003424657534246575 0.8835616438356164
6.15113 1 259 292 0.003424657534246575 0.886986301369863
6.189 1 260 292 0.003424657534246575 0.8904109589041096
6.22479 1 261 292 0.003424657534246575 0.8938356164383562
6.22609 1 262 292 0.003424657534246575 0.8972602739726028
6.26461 1 263 292 0.003424657534246575 0.9006849315068494
6.26897 1 264 292 0.003424657534246575 0.9041095890410958
6.35196 1 265 292 0.003424657534246575 0.9075342465753424
6.36494 1 266 292 0.003424657534246575 0.910958904109589
6.51875 1 267 292 0.003424657534246575 0.9143835616438356
6.62041 1 268 292 0.003424657534246575 0.9178082191780822
6.67691 1 269 292 0.003424657534246575 0.9212328767123288
6.68884 1 270 292 0.003424657534246575 0.9246575342465754
6.72515 1 271 292 0.003424657534246575 0.928082191780822
6.76531 1 272 292 0.003424657534246575 0.9315068493150684
6.78778 1 273 292 0.003424657534246575 0.934931506849315
6.78839 1 274 292 0.003424657534246575 0.9383561643835616
6.82124 1 275 292 0.003424657534246575 0.9417808219178082
6.83509 1 276 292 0.003424657534246575 0.9452054794520548
6.92412 1 277 292 0.003424657534246575 0.9486301369863014
6.99135 1 278 292 0.003424657534246575 0.952054794520548
7.01377 1 279 292 0.003424657534246575 0.9554794520547946
7.03627 1 280 292 0.003424657534246575 0.958904109589041
7.14117 1 281 292 0.003424657534246575 0.9623287671232876
7.18845 1 282 292 0.003424657534246575 0.9657534246575342
7.25019 1 283 292 0.003424657534246575 0.9691780821917808
7.35277 1 284 292 0.003424657534246575 0.9726027397260274
7.42394 1 285 292 0.003424657534246575 0.976027397260274
7.42532 1 286 292 0.003424657534246575 0.9794520547945206
7.52958 1 287 292 0.003424657534246575 0.9828767123287672
7.57138 1 288 292 0.003424657534246575 0.9863013698630136
7.75073 1 289 292 0.003424657534246575 0.9897260273972602
7.75753 1 290 292 0.003424657534246575 0.9931506849315068
8.52497 1 291 292 0.003424657534246575 0.9965753424657534
8.80398 1 292 292 0.003424657534246575 1.0


==> plots/flask_cdf/data/cdf_3_small_mlserver.txt <==
0.0 1 1 171 0.005847953216374269 0.005847953216374269
4.07922 1 2 171 0.005847953216374269 0.011695906432748537
4.1775 1 3 171 0.005847953216374269 0.017543859649122806
4.45956 1 4 171 0.005847953216374269 0.023391812865497075
5.24157 1 5 171 0.005847953216374269 0.029239766081871343
5.31493 1 6 171 0.005847953216374269 0.03508771929824561
5.36064 1 7 171 0.005847953216374269 0.04093567251461988
5.46029 1 8 171 0.005847953216374269 0.04678362573099415
5.5817 1 9 171 0.005847953216374269 0.05263157894736842
5.90662 1 10 171 0.005847953216374269 0.05847953216374269
5.93499 1 11 171 0.005847953216374269 0.06432748538011696
5.99957 1 12 171 0.005847953216374269 0.07017543859649122
6.00702 1 13 171 0.005847953216374269 0.07602339181286549
6.06554 1 14 171 0.005847953216374269 0.08187134502923976
6.09871 1 15 171 0.005847953216374269 0.08771929824561403
6.12481 1 16 171 0.005847953216374269 0.0935672514619883
6.12782 1 17 171 0.005847953216374269 0.09941520467836257
6.26054 1 18 171 0.005847953216374269 0.10526315789473684
6.34204 1 19 171 0.005847953216374269 0.1111111111111111
6.34558 1 20 171 0.005847953216374269 0.11695906432748537
6.47384 1 21 171 0.005847953216374269 0.12280701754385964
6.48642 1 22 171 0.005847953216374269 0.1286549707602339
6.50403 1 23 171 0.005847953216374269 0.13450292397660818
6.50441 1 24 171 0.005847953216374269 0.14035087719298245
6.5367 1 25 171 0.005847953216374269 0.14619883040935672
6.54411 1 26 171 0.005847953216374269 0.15204678362573099
6.59664 1 27 171 0.005847953216374269 0.15789473684210525
6.67338 1 28 171 0.005847953216374269 0.16374269005847952
6.68069 1 29 171 0.005847953216374269 0.1695906432748538
6.70919 1 30 171 0.005847953216374269 0.17543859649122806
6.90172 1 31 171 0.005847953216374269 0.18128654970760233
6.90853 1 32 171 0.005847953216374269 0.1871345029239766
6.93747 1 33 171 0.005847953216374269 0.19298245614035087
6.96196 1 34 171 0.005847953216374269 0.19883040935672514
6.96241 1 35 171 0.005847953216374269 0.2046783625730994
6.96245 1 36 171 0.005847953216374269 0.21052631578947367
7.02183 1 37 171 0.005847953216374269 0.21637426900584794
7.05924 1 38 171 0.005847953216374269 0.2222222222222222
7.07371 1 39 171 0.005847953216374269 0.22807017543859648
7.07902 1 40 171 0.005847953216374269 0.23391812865497075
7.11743 1 41 171 0.005847953216374269 0.23976608187134502
7.14506 1 42 171 0.005847953216374269 0.24561403508771928
7.15504 1 43 171 0.005847953216374269 0.25146198830409355
7.23864 1 44 171 0.005847953216374269 0.2573099415204678
7.36774 1 45 171 0.005847953216374269 0.2631578947368421
7.4606 1 46 171 0.005847953216374269 0.26900584795321636
7.48412 1 47 171 0.005847953216374269 0.27485380116959063
7.49587 1 48 171 0.005847953216374269 0.2807017543859649
7.62422 1 49 171 0.005847953216374269 0.28654970760233917
7.69755 1 50 171 0.005847953216374269 0.29239766081871343
7.70976 1 51 171 0.005847953216374269 0.2982456140350877
7.75726 1 52 171 0.005847953216374269 0.30409356725146197
7.76073 1 53 171 0.005847953216374269 0.30994152046783624
7.76918 1 54 171 0.005847953216374269 0.3157894736842105
7.78204 1 55 171 0.005847953216374269 0.3216374269005848
7.81685 1 56 171 0.005847953216374269 0.32748538011695905
7.8597 1 57 171 0.005847953216374269 0.3333333333333333
7.92246 1 58 171 0.005847953216374269 0.3391812865497076
7.92421 1 59 171 0.005847953216374269 0.34502923976608185
7.97319 1 60 171 0.005847953216374269 0.3508771929824561
7.9984 1 61 171 0.005847953216374269 0.3567251461988304
8.03221 1 62 171 0.005847953216374269 0.36257309941520466
8.04009 1 63 171 0.005847953216374269 0.3684210526315789
8.12284 1 64 171 0.005847953216374269 0.3742690058479532
8.12761 1 65 171 0.005847953216374269 0.38011695906432746
8.13759 1 66 171 0.005847953216374269 0.38596491228070173
8.18268 1 67 171 0.005847953216374269 0.391812865497076
8.22688 1 68 171 0.005847953216374269 0.39766081871345027
8.24082 1 69 171 0.005847953216374269 0.40350877192982454
8.28647 1 70 171 0.005847953216374269 0.4093567251461988
8.29994 1 71 171 0.005847953216374269 0.4152046783625731
8.32613 1 72 171 0.005847953216374269 0.42105263157894735
8.35658 1 73 171 0.005847953216374269 0.4269005847953216
8.38861 1 74 171 0.005847953216374269 0.4327485380116959
8.42175 1 75 171 0.005847953216374269 0.43859649122807015
8.56406 1 76 171 0.005847953216374269 0.4444444444444444
8.57944 1 77 171 0.005847953216374269 0.4502923976608187
8.61839 1 78 171 0.005847953216374269 0.45614035087719296
8.62221 1 79 171 0.005847953216374269 0.4619883040935672
8.65878 1 80 171 0.005847953216374269 0.4678362573099415
8.69693 1 81 171 0.005847953216374269 0.47368421052631576
8.71245 1 82 171 0.005847953216374269 0.47953216374269003
8.73826 1 83 171 0.005847953216374269 0.4853801169590643
8.74426 1 84 171 0.005847953216374269 0.49122807017543857
8.74831 1 85 171 0.005847953216374269 0.49707602339181284
8.76989 1 86 171 0.005847953216374269 0.5029239766081871
8.77324 1 87 171 0.005847953216374269 0.5087719298245614
8.78387 1 88 171 0.005847953216374269 0.5146198830409356
8.82659 1 89 171 0.005847953216374269 0.52046783625731
8.85006 1 90 171 0.005847953216374269 0.5263157894736842
8.87063 1 91 171 0.005847953216374269 0.5321637426900585
8.88401 1 92 171 0.005847953216374269 0.5380116959064327
9.001 1 93 171 0.005847953216374269 0.543859649122807
9.07322 1 94 171 0.005847953216374269 0.5497076023391813
9.10113 1 95 171 0.005847953216374269 0.5555555555555556
9.10574 1 96 171 0.005847953216374269 0.5614035087719298
9.11465 1 97 171 0.005847953216374269 0.5672514619883041
9.13016 1 98 171 0.005847953216374269 0.5730994152046783
9.14779 1 99 171 0.005847953216374269 0.5789473684210527
9.14987 1 100 171 0.005847953216374269 0.5847953216374269
9.15969 1 101 171 0.005847953216374269 0.5906432748538012
9.16027 1 102 171 0.005847953216374269 0.5964912280701754
9.16795 1 103 171 0.005847953216374269 0.6023391812865497
9.18132 1 104 171 0.005847953216374269 0.6081871345029239
9.18594 1 105 171 0.005847953216374269 0.6140350877192983
9.18606 1 106 171 0.005847953216374269 0.6198830409356725
9.22734 1 107 171 0.005847953216374269 0.6257309941520468
9.29421 1 108 171 0.005847953216374269 0.631578947368421
9.33329 1 109 171 0.005847953216374269 0.6374269005847953
9.35567 1 110 171 0.005847953216374269 0.6432748538011696
9.38063 1 111 171 0.005847953216374269 0.6491228070175439
9.43746 1 112 171 0.005847953216374269 0.6549707602339181
9.47077 1 113 171 0.005847953216374269 0.6608187134502924
9.52241 1 114 171 0.005847953216374269 0.6666666666666666
9.55198 1 115 171 0.005847953216374269 0.672514619883041
9.60686 1 116 171 0.005847953216374269 0.6783625730994152
9.61734 1 117 171 0.005847953216374269 0.6842105263157895
9.63114 1 118 171 0.005847953216374269 0.6900584795321637
9.65047 1 119 171 0.005847953216374269 0.695906432748538
9.68208 1 120 171 0.005847953216374269 0.7017543859649122
9.68759 1 121 171 0.005847953216374269 0.7076023391812866
9.68834 1 122 171 0.005847953216374269 0.7134502923976608
9.69318 1 123 171 0.005847953216374269 0.7192982456140351
9.71189 1 124 171 0.005847953216374269 0.7251461988304093
9.71621 1 125 171 0.005847953216374269 0.7309941520467836
9.74569 1 126 171 0.005847953216374269 0.7368421052631579
9.75458 1 127 171 0.005847953216374269 0.7426900584795322
9.78594 1 128 171 0.005847953216374269 0.7485380116959064
9.80601 1 129 171 0.005847953216374269 0.7543859649122807
9.86043 1 130 171 0.005847953216374269 0.7602339181286549
9.87673 1 131 171 0.005847953216374269 0.7660818713450293
9.88268 1 132 171 0.005847953216374269 0.7719298245614035
9.96329 1 133 171 0.005847953216374269 0.7777777777777778
10.0581 1 134 171 0.005847953216374269 0.783625730994152
10.0671 1 135 171 0.005847953216374269 0.7894736842105263
10.1183 1 136 171 0.005847953216374269 0.7953216374269005
10.1422 1 137 171 0.005847953216374269 0.8011695906432749
10.1965 1 138 171 0.005847953216374269 0.8070175438596491
10.2576 1 139 171 0.005847953216374269 0.8128654970760234
10.2599 1 140 171 0.005847953216374269 0.8187134502923976
10.3048 1 141 171 0.005847953216374269 0.8245614035087719
10.3722 1 142 171 0.005847953216374269 0.8304093567251462
10.4793 1 143 171 0.005847953216374269 0.8362573099415205
10.5496 1 144 171 0.005847953216374269 0.8421052631578947
10.669 1 145 171 0.005847953216374269 0.847953216374269
10.7412 1 146 171 0.005847953216374269 0.8538011695906432
10.7491 1 147 171 0.005847953216374269 0.8596491228070176
10.7566 1 148 171 0.005847953216374269 0.8654970760233918
10.7642 1 149 171 0.005847953216374269 0.8713450292397661
10.7701 1 150 171 0.005847953216374269 0.8771929824561403
10.7822 1 151 171 0.005847953216374269 0.8830409356725146
10.7857 1 152 171 0.005847953216374269 0.8888888888888888
10.8156 1 153 171 0.005847953216374269 0.8947368421052632
10.9505 1 154 171 0.005847953216374269 0.9005847953216374
10.9584 1 155 171 0.005847953216374269 0.9064327485380117
10.9978 1 156 171 0.005847953216374269 0.9122807017543859
11.1669 1 157 171 0.005847953216374269 0.9181286549707602
11.2996 1 158 171 0.005847953216374269 0.9239766081871345
11.3415 1 159 171 0.005847953216374269 0.9298245614035088
11.6736 1 160 171 0.005847953216374269 0.935672514619883
11.786 1 161 171 0.005847953216374269 0.9415204678362573
11.7905 1 162 171 0.005847953216374269 0.9473684210526315
12.0409 1 163 171 0.005847953216374269 0.9532163742690059
12.3524 1 164 171 0.005847953216374269 0.9590643274853801
12.359 1 165 171 0.005847953216374269 0.9649122807017544
12.3846 1 166 171 0.005847953216374269 0.9707602339181286
12.414 1 167 171 0.005847953216374269 0.9766081871345029
12.6218 1 168 171 0.005847953216374269 0.9824561403508771
12.7374 1 169 171 0.005847953216374269 0.9883040935672515
13.0971 1 170 171 0.005847953216374269 0.9941520467836257
15.6053 1 171 171 0.005847953216374269 1.0


==> plots/flask_cdf/data/cdf_3_small_tfserving.txt <==
0.0 1 1 264 0.003787878787878788 0.003787878787878788
2.35134 1 2 264 0.003787878787878788 0.007575757575757576
2.73334 1 3 264 0.003787878787878788 0.011363636363636364
2.79718 1 4 264 0.003787878787878788 0.015151515151515152
2.81954 1 5 264 0.003787878787878788 0.01893939393939394
2.867 1 6 264 0.003787878787878788 0.022727272727272728
2.96011 1 7 264 0.003787878787878788 0.026515151515151516
3.11047 1 8 264 0.003787878787878788 0.030303030303030304
3.21005 1 9 264 0.003787878787878788 0.03409090909090909
3.3083 1 10 264 0.003787878787878788 0.03787878787878788
3.32989 1 11 264 0.003787878787878788 0.041666666666666664
3.36777 1 12 264 0.003787878787878788 0.045454545454545456
3.38687 1 13 264 0.003787878787878788 0.04924242424242424
3.39814 1 14 264 0.003787878787878788 0.05303030303030303
3.4024 1 15 264 0.003787878787878788 0.056818181818181816
3.40436 1 16 264 0.003787878787878788 0.06060606060606061
3.45966 1 17 264 0.003787878787878788 0.06439393939393939
3.48393 1 18 264 0.003787878787878788 0.06818181818181818
3.4945 1 19 264 0.003787878787878788 0.07196969696969698
3.59325 1 20 264 0.003787878787878788 0.07575757575757576
3.62504 1 21 264 0.003787878787878788 0.07954545454545454
3.64015 1 22 264 0.003787878787878788 0.08333333333333333
3.67618 1 23 264 0.003787878787878788 0.08712121212121213
3.69169 1 24 264 0.003787878787878788 0.09090909090909091
3.69564 1 25 264 0.003787878787878788 0.0946969696969697
3.73235 1 26 264 0.003787878787878788 0.09848484848484848
3.74486 1 27 264 0.003787878787878788 0.10227272727272728
3.74683 1 28 264 0.003787878787878788 0.10606060606060606
3.78068 1 29 264 0.003787878787878788 0.10984848484848485
3.79479 1 30 264 0.003787878787878788 0.11363636363636363
3.82545 1 31 264 0.003787878787878788 0.11742424242424243
3.82655 1 32 264 0.003787878787878788 0.12121212121212122
3.84365 1 33 264 0.003787878787878788 0.125
3.87616 1 34 264 0.003787878787878788 0.12878787878787878
3.88548 1 35 264 0.003787878787878788 0.13257575757575757
3.91523 1 36 264 0.003787878787878788 0.13636363636363635
3.91715 1 37 264 0.003787878787878788 0.14015151515151514
3.92566 1 38 264 0.003787878787878788 0.14393939393939395
3.94355 1 39 264 0.003787878787878788 0.14772727272727273
3.96619 1 40 264 0.003787878787878788 0.15151515151515152
4.00027 1 41 264 0.003787878787878788 0.1553030303030303
4.00917 1 42 264 0.003787878787878788 0.1590909090909091
4.01751 1 43 264 0.003787878787878788 0.16287878787878787
4.04102 1 44 264 0.003787878787878788 0.16666666666666666
4.04542 1 45 264 0.003787878787878788 0.17045454545454544
4.0859 1 46 264 0.003787878787878788 0.17424242424242425
4.12869 1 47 264 0.003787878787878788 0.17803030303030304
4.1295 1 48 264 0.003787878787878788 0.18181818181818182
4.14365 1 49 264 0.003787878787878788 0.1856060606060606
4.15395 1 50 264 0.003787878787878788 0.1893939393939394
4.16122 1 51 264 0.003787878787878788 0.19318181818181818
4.1867 1 52 264 0.003787878787878788 0.19696969696969696
4.26194 1 53 264 0.003787878787878788 0.20075757575757575
4.26675 1 54 264 0.003787878787878788 0.20454545454545456
4.2672 1 55 264 0.003787878787878788 0.20833333333333334
4.26934 1 56 264 0.003787878787878788 0.21212121212121213
4.27628 1 57 264 0.003787878787878788 0.2159090909090909
4.29784 1 58 264 0.003787878787878788 0.2196969696969697
4.33262 1 59 264 0.003787878787878788 0.22348484848484848
4.36479 1 60 264 0.003787878787878788 0.22727272727272727
4.3791 1 61 264 0.003787878787878788 0.23106060606060605
4.38133 1 62 264 0.003787878787878788 0.23484848484848486
4.39715 1 63 264 0.003787878787878788 0.23863636363636365
4.39966 1 64 264 0.003787878787878788 0.24242424242424243
4.41314 1 65 264 0.003787878787878788 0.24621212121212122
4.42213 1 66 264 0.003787878787878788 0.25
4.45497 1 67 264 0.003787878787878788 0.2537878787878788
4.46165 1 68 264 0.003787878787878788 0.25757575757575757
4.47815 1 69 264 0.003787878787878788 0.26136363636363635
4.48224 1 70 264 0.003787878787878788 0.26515151515151514
4.49863 1 71 264 0.003787878787878788 0.2689393939393939
4.49939 1 72 264 0.003787878787878788 0.2727272727272727
4.50654 1 73 264 0.003787878787878788 0.2765151515151515
4.51384 1 74 264 0.003787878787878788 0.2803030303030303
4.52399 1 75 264 0.003787878787878788 0.2840909090909091
4.52417 1 76 264 0.003787878787878788 0.2878787878787879
4.56861 1 77 264 0.003787878787878788 0.2916666666666667
4.58063 1 78 264 0.003787878787878788 0.29545454545454547
4.60645 1 79 264 0.003787878787878788 0.29924242424242425
4.6224 1 80 264 0.003787878787878788 0.30303030303030304
4.62337 1 81 264 0.003787878787878788 0.3068181818181818
4.63702 1 82 264 0.003787878787878788 0.3106060606060606
4.6387 1 83 264 0.003787878787878788 0.3143939393939394
4.66831 1 84 264 0.003787878787878788 0.3181818181818182
4.67443 1 85 264 0.003787878787878788 0.32196969696969696
4.68097 1 86 264 0.003787878787878788 0.32575757575757575
4.7034 1 87 264 0.003787878787878788 0.32954545454545453
4.705 1 88 264 0.003787878787878788 0.3333333333333333
4.70777 1 89 264 0.003787878787878788 0.3371212121212121
4.72763 1 90 264 0.003787878787878788 0.3409090909090909
4.74483 1 91 264 0.003787878787878788 0.3446969696969697
4.76841 1 92 264 0.003787878787878788 0.3484848484848485
4.77375 1 93 264 0.003787878787878788 0.3522727272727273
4.78074 1 94 264 0.003787878787878788 0.3560606060606061
4.78212 1 95 264 0.003787878787878788 0.35984848484848486
4.80951 1 96 264 0.003787878787878788 0.36363636363636365
4.81484 1 97 264 0.003787878787878788 0.36742424242424243
4.81504 1 98 264 0.003787878787878788 0.3712121212121212
4.82373 1 99 264 0.003787878787878788 0.375
4.85212 1 100 264 0.003787878787878788 0.3787878787878788
4.89039 1 101 264 0.003787878787878788 0.38257575757575757
4.89718 1 102 264 0.003787878787878788 0.38636363636363635
4.90328 1 103 264 0.003787878787878788 0.39015151515151514
4.92851 1 104 264 0.003787878787878788 0.3939393939393939
4.94414 1 105 264 0.003787878787878788 0.3977272727272727
4.95335 1 106 264 0.003787878787878788 0.4015151515151515
4.96426 1 107 264 0.003787878787878788 0.4053030303030303
4.97061 1 108 264 0.003787878787878788 0.4090909090909091
4.9723 1 109 264 0.003787878787878788 0.4128787878787879
4.97374 1 110 264 0.003787878787878788 0.4166666666666667
4.98387 1 111 264 0.003787878787878788 0.42045454545454547
4.99266 1 112 264 0.003787878787878788 0.42424242424242425
4.99749 1 113 264 0.003787878787878788 0.42803030303030304
5.00601 1 114 264 0.003787878787878788 0.4318181818181818
5.01264 1 115 264 0.003787878787878788 0.4356060606060606
5.02044 1 116 264 0.003787878787878788 0.4393939393939394
5.04079 1 117 264 0.003787878787878788 0.4431818181818182
5.04268 1 118 264 0.003787878787878788 0.44696969696969696
5.04583 1 119 264 0.003787878787878788 0.45075757575757575
5.08184 1 120 264 0.003787878787878788 0.45454545454545453
5.10543 1 121 264 0.003787878787878788 0.4583333333333333
5.11536 1 122 264 0.003787878787878788 0.4621212121212121
5.11706 1 123 264 0.003787878787878788 0.4659090909090909
5.13739 1 124 264 0.003787878787878788 0.4696969696969697
5.14012 1 125 264 0.003787878787878788 0.4734848484848485
5.14868 1 126 264 0.003787878787878788 0.4772727272727273
5.15139 1 127 264 0.003787878787878788 0.4810606060606061
5.15598 1 128 264 0.003787878787878788 0.48484848484848486
5.16125 1 129 264 0.003787878787878788 0.48863636363636365
5.16365 1 130 264 0.003787878787878788 0.49242424242424243
5.16624 1 131 264 0.003787878787878788 0.4962121212121212
5.19527 1 132 264 0.003787878787878788 0.5
5.19642 1 133 264 0.003787878787878788 0.5037878787878788
5.19644 1 134 264 0.003787878787878788 0.5075757575757576
5.19753 1 135 264 0.003787878787878788 0.5113636363636364
5.19895 1 136 264 0.003787878787878788 0.5151515151515151
5.19896 1 137 264 0.003787878787878788 0.5189393939393939
5.22971 1 138 264 0.003787878787878788 0.5227272727272727
5.23647 1 139 264 0.003787878787878788 0.5265151515151515
5.25015 1 140 264 0.003787878787878788 0.5303030303030303
5.25147 1 141 264 0.003787878787878788 0.5340909090909091
5.25411 1 142 264 0.003787878787878788 0.5378787878787878
5.26305 1 143 264 0.003787878787878788 0.5416666666666666
5.26374 1 144 264 0.003787878787878788 0.5454545454545454
5.29994 1 145 264 0.003787878787878788 0.5492424242424242
5.3188 1 146 264 0.003787878787878788 0.553030303030303
5.32653 1 147 264 0.003787878787878788 0.5568181818181818
5.33073 1 148 264 0.003787878787878788 0.5606060606060606
5.33281 1 149 264 0.003787878787878788 0.5643939393939394
5.33353 1 150 264 0.003787878787878788 0.5681818181818182
5.33471 1 151 264 0.003787878787878788 0.571969696969697
5.34251 1 152 264 0.003787878787878788 0.5757575757575758
5.34925 1 153 264 0.003787878787878788 0.5795454545454546
5.35 1 154 264 0.003787878787878788 0.5833333333333334
5.36779 1 155 264 0.003787878787878788 0.5871212121212122
5.39254 1 156 264 0.003787878787878788 0.5909090909090909
5.40052 1 157 264 0.003787878787878788 0.5946969696969697
5.40108 1 158 264 0.003787878787878788 0.5984848484848485
5.40911 1 159 264 0.003787878787878788 0.6022727272727273
5.41236 1 160 264 0.003787878787878788 0.6060606060606061
5.42111 1 161 264 0.003787878787878788 0.6098484848484849
5.44343 1 162 264 0.003787878787878788 0.6136363636363636
5.48202 1 163 264 0.003787878787878788 0.6174242424242424
5.4822 1 164 264 0.003787878787878788 0.6212121212121212
5.50692 1 165 264 0.003787878787878788 0.625
5.5121 1 166 264 0.003787878787878788 0.6287878787878788
5.53198 1 167 264 0.003787878787878788 0.6325757575757576
5.53244 1 168 264 0.003787878787878788 0.6363636363636364
5.55522 1 169 264 0.003787878787878788 0.6401515151515151
5.56436 1 170 264 0.003787878787878788 0.6439393939393939
5.56626 1 171 264 0.003787878787878788 0.6477272727272727
5.5732 1 172 264 0.003787878787878788 0.6515151515151515
5.58165 1 173 264 0.003787878787878788 0.6553030303030303
5.59191 1 174 264 0.003787878787878788 0.6590909090909091
5.60837 1 175 264 0.003787878787878788 0.6628787878787878
5.61504 1 176 264 0.003787878787878788 0.6666666666666666
5.63667 1 177 264 0.003787878787878788 0.6704545454545454
5.63921 1 178 264 0.003787878787878788 0.6742424242424242
5.64071 1 179 264 0.003787878787878788 0.678030303030303
5.64108 1 180 264 0.003787878787878788 0.6818181818181818
5.64657 1 181 264 0.003787878787878788 0.6856060606060606
5.64744 1 182 264 0.003787878787878788 0.6893939393939394
5.66431 1 183 264 0.003787878787878788 0.6931818181818182
5.66999 1 184 264 0.003787878787878788 0.696969696969697
5.6716 1 185 264 0.003787878787878788 0.7007575757575758
5.67415 1 186 264 0.003787878787878788 0.7045454545454546
5.69008 1 187 264 0.003787878787878788 0.7083333333333334
5.7 1 188 264 0.003787878787878788 0.7121212121212122
5.74562 1 189 264 0.003787878787878788 0.7159090909090909
5.75961 1 190 264 0.003787878787878788 0.7196969696969697
5.79389 1 191 264 0.003787878787878788 0.7234848484848485
5.8056 1 192 264 0.003787878787878788 0.7272727272727273
5.80813 1 193 264 0.003787878787878788 0.7310606060606061
5.83219 1 194 264 0.003787878787878788 0.7348484848484849
5.84129 1 195 264 0.003787878787878788 0.7386363636363636
5.8573 1 196 264 0.003787878787878788 0.7424242424242424
5.8678 1 197 264 0.003787878787878788 0.7462121212121212
5.87163 1 198 264 0.003787878787878788 0.75
5.88641 1 199 264 0.003787878787878788 0.7537878787878788
5.91934 1 200 264 0.003787878787878788 0.7575757575757576
5.93729 1 201 264 0.003787878787878788 0.7613636363636364
5.95109 1 202 264 0.003787878787878788 0.7651515151515151
5.96773 1 203 264 0.003787878787878788 0.7689393939393939
6.00062 1 204 264 0.003787878787878788 0.7727272727272727
6.00314 1 205 264 0.003787878787878788 0.7765151515151515
6.01661 1 206 264 0.003787878787878788 0.7803030303030303
6.05093 1 207 264 0.003787878787878788 0.7840909090909091
6.06516 1 208 264 0.003787878787878788 0.7878787878787878
6.09261 1 209 264 0.003787878787878788 0.7916666666666666
6.10421 1 210 264 0.003787878787878788 0.7954545454545454
6.11786 1 211 264 0.003787878787878788 0.7992424242424242
6.12474 1 212 264 0.003787878787878788 0.803030303030303
6.15461 1 213 264 0.003787878787878788 0.8068181818181818
6.15863 1 214 264 0.003787878787878788 0.8106060606060606
6.15954 1 215 264 0.003787878787878788 0.8143939393939394
6.16958 1 216 264 0.003787878787878788 0.8181818181818182
6.18091 1 217 264 0.003787878787878788 0.821969696969697
6.18546 1 218 264 0.003787878787878788 0.8257575757575758
6.20605 1 219 264 0.003787878787878788 0.8295454545454546
6.21264 1 220 264 0.003787878787878788 0.8333333333333334
6.23688 1 221 264 0.003787878787878788 0.8371212121212122
6.28143 1 222 264 0.003787878787878788 0.8409090909090909
6.29265 1 223 264 0.003787878787878788 0.8446969696969697
6.30129 1 224 264 0.003787878787878788 0.8484848484848485
6.30205 1 225 264 0.003787878787878788 0.8522727272727273
6.31746 1 226 264 0.003787878787878788 0.8560606060606061
6.33166 1 227 264 0.003787878787878788 0.8598484848484849
6.36722 1 228 264 0.003787878787878788 0.8636363636363636
6.37464 1 229 264 0.003787878787878788 0.8674242424242424
6.41959 1 230 264 0.003787878787878788 0.8712121212121212
6.42701 1 231 264 0.003787878787878788 0.875
6.46738 1 232 264 0.003787878787878788 0.8787878787878788
6.48793 1 233 264 0.003787878787878788 0.8825757575757576
6.4883 1 234 264 0.003787878787878788 0.8863636363636364
6.51435 1 235 264 0.003787878787878788 0.8901515151515151
6.52443 1 236 264 0.003787878787878788 0.8939393939393939
6.53373 1 237 264 0.003787878787878788 0.8977272727272727
6.53527 1 238 264 0.003787878787878788 0.9015151515151515
6.57311 1 239 264 0.003787878787878788 0.9053030303030303
6.61653 1 240 264 0.003787878787878788 0.9090909090909091
6.62236 1 241 264 0.003787878787878788 0.9128787878787878
6.64676 1 242 264 0.003787878787878788 0.9166666666666666
6.69972 1 243 264 0.003787878787878788 0.9204545454545454
6.71584 1 244 264 0.003787878787878788 0.9242424242424242
6.79899 1 245 264 0.003787878787878788 0.928030303030303
6.83608 1 246 264 0.003787878787878788 0.9318181818181818
6.86111 1 247 264 0.003787878787878788 0.9356060606060606
6.8925 1 248 264 0.003787878787878788 0.9393939393939394
6.89489 1 249 264 0.003787878787878788 0.9431818181818182
6.8958 1 250 264 0.003787878787878788 0.946969696969697
7.04584 1 251 264 0.003787878787878788 0.9507575757575758
7.10568 1 252 264 0.003787878787878788 0.9545454545454546
7.13468 1 253 264 0.003787878787878788 0.9583333333333334
7.17316 1 254 264 0.003787878787878788 0.9621212121212122
7.50787 1 255 264 0.003787878787878788 0.9659090909090909
7.63796 1 256 264 0.003787878787878788 0.9696969696969697
7.6689 1 257 264 0.003787878787878788 0.9734848484848485
7.79268 1 258 264 0.003787878787878788 0.9772727272727273
8.04716 1 259 264 0.003787878787878788 0.9810606060606061
8.10434 1 260 264 0.003787878787878788 0.9848484848484849
8.46612 1 261 264 0.003787878787878788 0.9886363636363636
8.75238 1 262 264 0.003787878787878788 0.9924242424242424
8.78189 1 263 264 0.003787878787878788 0.9962121212121212
8.83492 1 264 264 0.003787878787878788 1.0


==> plots/flask_cdf/data/cdf_3_small_torchserve.txt <==
0.0 1 1 266 0.0037593984962406013 0.0037593984962406013
1.94599 1 2 266 0.0037593984962406013 0.007518796992481203
2.58792 1 3 266 0.0037593984962406013 0.011278195488721804
2.6673 1 4 266 0.0037593984962406013 0.015037593984962405
2.79885 1 5 266 0.0037593984962406013 0.018796992481203006
2.8495 1 6 266 0.0037593984962406013 0.022556390977443608
2.94831 1 7 266 0.0037593984962406013 0.02631578947368421
3.09079 1 8 266 0.0037593984962406013 0.03007518796992481
3.14657 1 9 266 0.0037593984962406013 0.03383458646616541
3.27291 1 10 266 0.0037593984962406013 0.03759398496240601
3.28117 1 11 266 0.0037593984962406013 0.041353383458646614
3.29927 1 12 266 0.0037593984962406013 0.045112781954887216
3.36146 1 13 266 0.0037593984962406013 0.04887218045112782
3.36196 1 14 266 0.0037593984962406013 0.05263157894736842
3.36494 1 15 266 0.0037593984962406013 0.05639097744360902
3.38047 1 16 266 0.0037593984962406013 0.06015037593984962
3.39725 1 17 266 0.0037593984962406013 0.06390977443609022
3.43328 1 18 266 0.0037593984962406013 0.06766917293233082
3.4334 1 19 266 0.0037593984962406013 0.07142857142857142
3.45524 1 20 266 0.0037593984962406013 0.07518796992481203
3.50626 1 21 266 0.0037593984962406013 0.07894736842105263
3.52861 1 22 266 0.0037593984962406013 0.08270676691729323
3.5447 1 23 266 0.0037593984962406013 0.08646616541353383
3.60613 1 24 266 0.0037593984962406013 0.09022556390977443
3.61374 1 25 266 0.0037593984962406013 0.09398496240601503
3.61768 1 26 266 0.0037593984962406013 0.09774436090225563
3.62105 1 27 266 0.0037593984962406013 0.10150375939849623
3.62472 1 28 266 0.0037593984962406013 0.10526315789473684
3.6678 1 29 266 0.0037593984962406013 0.10902255639097744
3.69588 1 30 266 0.0037593984962406013 0.11278195488721804
3.6984 1 31 266 0.0037593984962406013 0.11654135338345864
3.72621 1 32 266 0.0037593984962406013 0.12030075187969924
3.7533 1 33 266 0.0037593984962406013 0.12406015037593984
3.80165 1 34 266 0.0037593984962406013 0.12781954887218044
3.84249 1 35 266 0.0037593984962406013 0.13157894736842105
3.86077 1 36 266 0.0037593984962406013 0.13533834586466165
3.88223 1 37 266 0.0037593984962406013 0.13909774436090225
3.88941 1 38 266 0.0037593984962406013 0.14285714285714285
3.88946 1 39 266 0.0037593984962406013 0.14661654135338345
3.91789 1 40 266 0.0037593984962406013 0.15037593984962405
3.95183 1 41 266 0.0037593984962406013 0.15413533834586465
3.95642 1 42 266 0.0037593984962406013 0.15789473684210525
3.96992 1 43 266 0.0037593984962406013 0.16165413533834586
3.98319 1 44 266 0.0037593984962406013 0.16541353383458646
3.98693 1 45 266 0.0037593984962406013 0.16917293233082706
3.99211 1 46 266 0.0037593984962406013 0.17293233082706766
3.9966 1 47 266 0.0037593984962406013 0.17669172932330826
4.01746 1 48 266 0.0037593984962406013 0.18045112781954886
4.0321 1 49 266 0.0037593984962406013 0.18421052631578946
4.0537 1 50 266 0.0037593984962406013 0.18796992481203006
4.06101 1 51 266 0.0037593984962406013 0.19172932330827067
4.10006 1 52 266 0.0037593984962406013 0.19548872180451127
4.11414 1 53 266 0.0037593984962406013 0.19924812030075187
4.12895 1 54 266 0.0037593984962406013 0.20300751879699247
4.13404 1 55 266 0.0037593984962406013 0.20676691729323307
4.13622 1 56 266 0.0037593984962406013 0.21052631578947367
4.15383 1 57 266 0.0037593984962406013 0.21428571428571427
4.18007 1 58 266 0.0037593984962406013 0.21804511278195488
4.21653 1 59 266 0.0037593984962406013 0.22180451127819548
4.22205 1 60 266 0.0037593984962406013 0.22556390977443608
4.22422 1 61 266 0.0037593984962406013 0.22932330827067668
4.23039 1 62 266 0.0037593984962406013 0.23308270676691728
4.24003 1 63 266 0.0037593984962406013 0.23684210526315788
4.24646 1 64 266 0.0037593984962406013 0.24060150375939848
4.24765 1 65 266 0.0037593984962406013 0.24436090225563908
4.27816 1 66 266 0.0037593984962406013 0.24812030075187969
4.31347 1 67 266 0.0037593984962406013 0.2518796992481203
4.32904 1 68 266 0.0037593984962406013 0.2556390977443609
4.34101 1 69 266 0.0037593984962406013 0.2593984962406015
4.35605 1 70 266 0.0037593984962406013 0.2631578947368421
4.35814 1 71 266 0.0037593984962406013 0.2669172932330827
4.37889 1 72 266 0.0037593984962406013 0.2706766917293233
4.40897 1 73 266 0.0037593984962406013 0.2744360902255639
4.42309 1 74 266 0.0037593984962406013 0.2781954887218045
4.42665 1 75 266 0.0037593984962406013 0.2819548872180451
4.43659 1 76 266 0.0037593984962406013 0.2857142857142857
4.4511 1 77 266 0.0037593984962406013 0.2894736842105263
4.46206 1 78 266 0.0037593984962406013 0.2932330827067669
4.46293 1 79 266 0.0037593984962406013 0.29699248120300753
4.46952 1 80 266 0.0037593984962406013 0.3007518796992481
4.49842 1 81 266 0.0037593984962406013 0.30451127819548873
4.5098 1 82 266 0.0037593984962406013 0.3082706766917293
4.51346 1 83 266 0.0037593984962406013 0.31203007518796994
4.51552 1 84 266 0.0037593984962406013 0.3157894736842105
4.51598 1 85 266 0.0037593984962406013 0.31954887218045114
4.54527 1 86 266 0.0037593984962406013 0.3233082706766917
4.54761 1 87 266 0.0037593984962406013 0.32706766917293234
4.56879 1 88 266 0.0037593984962406013 0.3308270676691729
4.57081 1 89 266 0.0037593984962406013 0.33458646616541354
4.57441 1 90 266 0.0037593984962406013 0.3383458646616541
4.57767 1 91 266 0.0037593984962406013 0.34210526315789475
4.60542 1 92 266 0.0037593984962406013 0.3458646616541353
4.609 1 93 266 0.0037593984962406013 0.34962406015037595
4.61583 1 94 266 0.0037593984962406013 0.3533834586466165
4.62738 1 95 266 0.0037593984962406013 0.35714285714285715
4.63085 1 96 266 0.0037593984962406013 0.3609022556390977
4.63411 1 97 266 0.0037593984962406013 0.36466165413533835
4.64527 1 98 266 0.0037593984962406013 0.3684210526315789
4.647 1 99 266 0.0037593984962406013 0.37218045112781956
4.64858 1 100 266 0.0037593984962406013 0.37593984962406013
4.64904 1 101 266 0.0037593984962406013 0.37969924812030076
4.66044 1 102 266 0.0037593984962406013 0.38345864661654133
4.66061 1 103 266 0.0037593984962406013 0.38721804511278196
4.66668 1 104 266 0.0037593984962406013 0.39097744360902253
4.68517 1 105 266 0.0037593984962406013 0.39473684210526316
4.68623 1 106 266 0.0037593984962406013 0.39849624060150374
4.71908 1 107 266 0.0037593984962406013 0.40225563909774437
4.77864 1 108 266 0.0037593984962406013 0.40601503759398494
4.78273 1 109 266 0.0037593984962406013 0.40977443609022557
4.79126 1 110 266 0.0037593984962406013 0.41353383458646614
4.79715 1 111 266 0.0037593984962406013 0.41729323308270677
4.80681 1 112 266 0.0037593984962406013 0.42105263157894735
4.81044 1 113 266 0.0037593984962406013 0.424812030075188
4.83686 1 114 266 0.0037593984962406013 0.42857142857142855
4.85208 1 115 266 0.0037593984962406013 0.4323308270676692
4.85342 1 116 266 0.0037593984962406013 0.43609022556390975
4.86823 1 117 266 0.0037593984962406013 0.4398496240601504
4.89473 1 118 266 0.0037593984962406013 0.44360902255639095
4.89748 1 119 266 0.0037593984962406013 0.4473684210526316
4.9172 1 120 266 0.0037593984962406013 0.45112781954887216
4.91857 1 121 266 0.0037593984962406013 0.4548872180451128
4.92915 1 122 266 0.0037593984962406013 0.45864661654135336
4.93435 1 123 266 0.0037593984962406013 0.462406015037594
4.95165 1 124 266 0.0037593984962406013 0.46616541353383456
4.9746 1 125 266 0.0037593984962406013 0.4699248120300752
4.98353 1 126 266 0.0037593984962406013 0.47368421052631576
4.98377 1 127 266 0.0037593984962406013 0.4774436090225564
4.99766 1 128 266 0.0037593984962406013 0.48120300751879697
5.02463 1 129 266 0.0037593984962406013 0.4849624060150376
5.02782 1 130 266 0.0037593984962406013 0.48872180451127817
5.03335 1 131 266 0.0037593984962406013 0.4924812030075188
5.05318 1 132 266 0.0037593984962406013 0.49624060150375937
5.06974 1 133 266 0.0037593984962406013 0.5
5.07799 1 134 266 0.0037593984962406013 0.5037593984962406
5.08603 1 135 266 0.0037593984962406013 0.5075187969924813
5.08966 1 136 266 0.0037593984962406013 0.5112781954887218
5.09925 1 137 266 0.0037593984962406013 0.5150375939849624
5.09932 1 138 266 0.0037593984962406013 0.518796992481203
5.09968 1 139 266 0.0037593984962406013 0.5225563909774437
5.10058 1 140 266 0.0037593984962406013 0.5263157894736842
5.12336 1 141 266 0.0037593984962406013 0.5300751879699248
5.12553 1 142 266 0.0037593984962406013 0.5338345864661654
5.12767 1 143 266 0.0037593984962406013 0.5375939849624061
5.12813 1 144 266 0.0037593984962406013 0.5413533834586466
5.13304 1 145 266 0.0037593984962406013 0.5451127819548872
5.14004 1 146 266 0.0037593984962406013 0.5488721804511278
5.22507 1 147 266 0.0037593984962406013 0.5526315789473685
5.22617 1 148 266 0.0037593984962406013 0.556390977443609
5.24111 1 149 266 0.0037593984962406013 0.5601503759398496
5.2425 1 150 266 0.0037593984962406013 0.5639097744360902
5.25425 1 151 266 0.0037593984962406013 0.5676691729323309
5.25863 1 152 266 0.0037593984962406013 0.5714285714285714
5.28484 1 153 266 0.0037593984962406013 0.575187969924812
5.31652 1 154 266 0.0037593984962406013 0.5789473684210527
5.324 1 155 266 0.0037593984962406013 0.5827067669172933
5.32427 1 156 266 0.0037593984962406013 0.5864661654135338
5.33554 1 157 266 0.0037593984962406013 0.5902255639097744
5.33971 1 158 266 0.0037593984962406013 0.5939849624060151
5.34281 1 159 266 0.0037593984962406013 0.5977443609022557
5.34723 1 160 266 0.0037593984962406013 0.6015037593984962
5.35564 1 161 266 0.0037593984962406013 0.6052631578947368
5.36533 1 162 266 0.0037593984962406013 0.6090225563909775
5.38844 1 163 266 0.0037593984962406013 0.6127819548872181
5.40556 1 164 266 0.0037593984962406013 0.6165413533834586
5.41495 1 165 266 0.0037593984962406013 0.6203007518796992
5.42979 1 166 266 0.0037593984962406013 0.6240601503759399
5.43676 1 167 266 0.0037593984962406013 0.6278195488721805
5.45183 1 168 266 0.0037593984962406013 0.631578947368421
5.46735 1 169 266 0.0037593984962406013 0.6353383458646616
5.48049 1 170 266 0.0037593984962406013 0.6390977443609023
5.48092 1 171 266 0.0037593984962406013 0.6428571428571429
5.48507 1 172 266 0.0037593984962406013 0.6466165413533834
5.50308 1 173 266 0.0037593984962406013 0.650375939849624
5.50324 1 174 266 0.0037593984962406013 0.6541353383458647
5.51573 1 175 266 0.0037593984962406013 0.6578947368421053
5.54096 1 176 266 0.0037593984962406013 0.6616541353383458
5.56289 1 177 266 0.0037593984962406013 0.6654135338345865
5.57936 1 178 266 0.0037593984962406013 0.6691729323308271
5.61208 1 179 266 0.0037593984962406013 0.6729323308270677
5.62654 1 180 266 0.0037593984962406013 0.6766917293233082
5.63643 1 181 266 0.0037593984962406013 0.6804511278195489
5.65263 1 182 266 0.0037593984962406013 0.6842105263157895
5.65478 1 183 266 0.0037593984962406013 0.6879699248120301
5.69007 1 184 266 0.0037593984962406013 0.6917293233082706
5.69181 1 185 266 0.0037593984962406013 0.6954887218045113
5.69208 1 186 266 0.0037593984962406013 0.6992481203007519
5.69671 1 187 266 0.0037593984962406013 0.7030075187969925
5.70669 1 188 266 0.0037593984962406013 0.706766917293233
5.72229 1 189 266 0.0037593984962406013 0.7105263157894737
5.75128 1 190 266 0.0037593984962406013 0.7142857142857143
5.77479 1 191 266 0.0037593984962406013 0.7180451127819549
5.77688 1 192 266 0.0037593984962406013 0.7218045112781954
5.77892 1 193 266 0.0037593984962406013 0.7255639097744361
5.77908 1 194 266 0.0037593984962406013 0.7293233082706767
5.81535 1 195 266 0.0037593984962406013 0.7330827067669173
5.87138 1 196 266 0.0037593984962406013 0.7368421052631579
5.93464 1 197 266 0.0037593984962406013 0.7406015037593985
5.93919 1 198 266 0.0037593984962406013 0.7443609022556391
5.94891 1 199 266 0.0037593984962406013 0.7481203007518797
5.95374 1 200 266 0.0037593984962406013 0.7518796992481203
5.97281 1 201 266 0.0037593984962406013 0.7556390977443609
5.98099 1 202 266 0.0037593984962406013 0.7593984962406015
6.00267 1 203 266 0.0037593984962406013 0.7631578947368421
6.01482 1 204 266 0.0037593984962406013 0.7669172932330827
6.05949 1 205 266 0.0037593984962406013 0.7706766917293233
6.07811 1 206 266 0.0037593984962406013 0.7744360902255639
6.08046 1 207 266 0.0037593984962406013 0.7781954887218046
6.12399 1 208 266 0.0037593984962406013 0.7819548872180451
6.15891 1 209 266 0.0037593984962406013 0.7857142857142857
6.17421 1 210 266 0.0037593984962406013 0.7894736842105263
6.1833 1 211 266 0.0037593984962406013 0.793233082706767
6.18724 1 212 266 0.0037593984962406013 0.7969924812030075
6.20407 1 213 266 0.0037593984962406013 0.8007518796992481
6.2076 1 214 266 0.0037593984962406013 0.8045112781954887
6.26877 1 215 266 0.0037593984962406013 0.8082706766917294
6.28839 1 216 266 0.0037593984962406013 0.8120300751879699
6.29536 1 217 266 0.0037593984962406013 0.8157894736842105
6.30343 1 218 266 0.0037593984962406013 0.8195488721804511
6.32521 1 219 266 0.0037593984962406013 0.8233082706766918
6.34634 1 220 266 0.0037593984962406013 0.8270676691729323
6.36102 1 221 266 0.0037593984962406013 0.8308270676691729
6.36288 1 222 266 0.0037593984962406013 0.8345864661654135
6.39023 1 223 266 0.0037593984962406013 0.8383458646616542
6.39486 1 224 266 0.0037593984962406013 0.8421052631578947
6.40355 1 225 266 0.0037593984962406013 0.8458646616541353
6.45799 1 226 266 0.0037593984962406013 0.849624060150376
6.45818 1 227 266 0.0037593984962406013 0.8533834586466166
6.46484 1 228 266 0.0037593984962406013 0.8571428571428571
6.54851 1 229 266 0.0037593984962406013 0.8609022556390977
6.55373 1 230 266 0.0037593984962406013 0.8646616541353384
6.55548 1 231 266 0.0037593984962406013 0.868421052631579
6.57799 1 232 266 0.0037593984962406013 0.8721804511278195
6.5801 1 233 266 0.0037593984962406013 0.8759398496240601
6.58635 1 234 266 0.0037593984962406013 0.8796992481203008
6.60308 1 235 266 0.0037593984962406013 0.8834586466165414
6.61264 1 236 266 0.0037593984962406013 0.8872180451127819
6.69197 1 237 266 0.0037593984962406013 0.8909774436090225
6.74736 1 238 266 0.0037593984962406013 0.8947368421052632
6.78811 1 239 266 0.0037593984962406013 0.8984962406015038
6.8075 1 240 266 0.0037593984962406013 0.9022556390977443
6.84182 1 241 266 0.0037593984962406013 0.9060150375939849
6.87297 1 242 266 0.0037593984962406013 0.9097744360902256
6.87998 1 243 266 0.0037593984962406013 0.9135338345864662
6.91797 1 244 266 0.0037593984962406013 0.9172932330827067
6.973 1 245 266 0.0037593984962406013 0.9210526315789473
6.99146 1 246 266 0.0037593984962406013 0.924812030075188
7.00278 1 247 266 0.0037593984962406013 0.9285714285714286
7.00873 1 248 266 0.0037593984962406013 0.9323308270676691
7.03115 1 249 266 0.0037593984962406013 0.9360902255639098
7.03277 1 250 266 0.0037593984962406013 0.9398496240601504
7.22421 1 251 266 0.0037593984962406013 0.943609022556391
7.22582 1 252 266 0.0037593984962406013 0.9473684210526315
7.238 1 253 266 0.0037593984962406013 0.9511278195488722
7.30564 1 254 266 0.0037593984962406013 0.9548872180451128
7.33403 1 255 266 0.0037593984962406013 0.9586466165413534
7.34576 1 256 266 0.0037593984962406013 0.9624060150375939
7.40951 1 257 266 0.0037593984962406013 0.9661654135338346
7.51663 1 258 266 0.0037593984962406013 0.9699248120300752
7.52772 1 259 266 0.0037593984962406013 0.9736842105263158
7.59995 1 260 266 0.0037593984962406013 0.9774436090225563
7.62962 1 261 266 0.0037593984962406013 0.981203007518797
7.71828 1 262 266 0.0037593984962406013 0.9849624060150376
7.83877 1 263 266 0.0037593984962406013 0.9887218045112782
7.84501 1 264 266 0.0037593984962406013 0.9924812030075187
7.89207 1 265 266 0.0037593984962406013 0.9962406015037594
8.53448 1 266 266 0.0037593984962406013 1.0


==> plots/flask_cdf/data/cdf_4_big_bentoml.txt <==
0.0 1 1 198 0.005050505050505051 0.005050505050505051
2.93191 1 2 198 0.005050505050505051 0.010101010101010102
3.32197 1 3 198 0.005050505050505051 0.015151515151515152
3.61635 1 4 198 0.005050505050505051 0.020202020202020204
3.71842 1 5 198 0.005050505050505051 0.025252525252525252
4.79884 1 6 198 0.005050505050505051 0.030303030303030304
4.85501 1 7 198 0.005050505050505051 0.03535353535353535
4.88569 1 8 198 0.005050505050505051 0.04040404040404041
5.37151 1 9 198 0.005050505050505051 0.045454545454545456
6.37875 1 10 198 0.005050505050505051 0.050505050505050504
6.62751 1 11 198 0.005050505050505051 0.05555555555555555
7.16295 1 12 198 0.005050505050505051 0.06060606060606061
7.90825 1 13 198 0.005050505050505051 0.06565656565656566
8.62811 1 14 198 0.005050505050505051 0.0707070707070707
8.78578 1 15 198 0.005050505050505051 0.07575757575757576
8.85705 1 16 198 0.005050505050505051 0.08080808080808081
9.07716 1 17 198 0.005050505050505051 0.08585858585858586
9.15772 1 18 198 0.005050505050505051 0.09090909090909091
9.61647 1 19 198 0.005050505050505051 0.09595959595959595
9.7041 1 20 198 0.005050505050505051 0.10101010101010101
9.87506 1 21 198 0.005050505050505051 0.10606060606060606
9.88923 1 22 198 0.005050505050505051 0.1111111111111111
10.028 1 23 198 0.005050505050505051 0.11616161616161616
10.2434 1 24 198 0.005050505050505051 0.12121212121212122
10.279 1 25 198 0.005050505050505051 0.12626262626262627
10.4527 1 26 198 0.005050505050505051 0.13131313131313133
10.656 1 27 198 0.005050505050505051 0.13636363636363635
10.6902 1 28 198 0.005050505050505051 0.1414141414141414
10.6954 1 29 198 0.005050505050505051 0.14646464646464646
10.7916 1 30 198 0.005050505050505051 0.15151515151515152
10.8202 1 31 198 0.005050505050505051 0.15656565656565657
10.9104 1 32 198 0.005050505050505051 0.16161616161616163
10.9166 1 33 198 0.005050505050505051 0.16666666666666666
10.9254 1 34 198 0.005050505050505051 0.1717171717171717
11.0009 1 35 198 0.005050505050505051 0.17676767676767677
11.0026 1 36 198 0.005050505050505051 0.18181818181818182
11.027 1 37 198 0.005050505050505051 0.18686868686868688
11.0441 1 38 198 0.005050505050505051 0.1919191919191919
11.079 1 39 198 0.005050505050505051 0.19696969696969696
11.1392 1 40 198 0.005050505050505051 0.20202020202020202
11.1614 1 41 198 0.005050505050505051 0.20707070707070707
11.2412 1 42 198 0.005050505050505051 0.21212121212121213
11.2656 1 43 198 0.005050505050505051 0.21717171717171718
11.3043 1 44 198 0.005050505050505051 0.2222222222222222
11.3062 1 45 198 0.005050505050505051 0.22727272727272727
11.3837 1 46 198 0.005050505050505051 0.23232323232323232
11.4558 1 47 198 0.005050505050505051 0.23737373737373738
11.4811 1 48 198 0.005050505050505051 0.24242424242424243
11.4881 1 49 198 0.005050505050505051 0.2474747474747475
11.497 1 50 198 0.005050505050505051 0.25252525252525254
11.4987 1 51 198 0.005050505050505051 0.25757575757575757
11.5978 1 52 198 0.005050505050505051 0.26262626262626265
11.6041 1 53 198 0.005050505050505051 0.2676767676767677
11.6227 1 54 198 0.005050505050505051 0.2727272727272727
11.7162 1 55 198 0.005050505050505051 0.2777777777777778
11.7339 1 56 198 0.005050505050505051 0.2828282828282828
11.8743 1 57 198 0.005050505050505051 0.2878787878787879
11.9181 1 58 198 0.005050505050505051 0.29292929292929293
11.9656 1 59 198 0.005050505050505051 0.29797979797979796
12.0589 1 60 198 0.005050505050505051 0.30303030303030304
12.0965 1 61 198 0.005050505050505051 0.30808080808080807
12.1049 1 62 198 0.005050505050505051 0.31313131313131315
12.1123 1 63 198 0.005050505050505051 0.3181818181818182
12.2726 1 64 198 0.005050505050505051 0.32323232323232326
12.3074 1 65 198 0.005050505050505051 0.3282828282828283
12.3603 1 66 198 0.005050505050505051 0.3333333333333333
12.3815 1 67 198 0.005050505050505051 0.3383838383838384
12.3997 1 68 198 0.005050505050505051 0.3434343434343434
12.4092 1 69 198 0.005050505050505051 0.3484848484848485
12.4162 1 70 198 0.005050505050505051 0.35353535353535354
12.4355 1 71 198 0.005050505050505051 0.35858585858585856
12.45 1 72 198 0.005050505050505051 0.36363636363636365
12.4745 1 73 198 0.005050505050505051 0.3686868686868687
12.499 1 74 198 0.005050505050505051 0.37373737373737376
12.5419 1 75 198 0.005050505050505051 0.3787878787878788
12.5964 1 76 198 0.005050505050505051 0.3838383838383838
12.6241 1 77 198 0.005050505050505051 0.3888888888888889
12.6708 1 78 198 0.005050505050505051 0.3939393939393939
12.6901 1 79 198 0.005050505050505051 0.398989898989899
12.7778 2 81 198 0.010101010101010102 0.4090909090909091
12.804 1 82 198 0.005050505050505051 0.41414141414141414
12.8462 1 83 198 0.005050505050505051 0.41919191919191917
12.9199 1 84 198 0.005050505050505051 0.42424242424242425
12.9241 1 85 198 0.005050505050505051 0.4292929292929293
12.9337 1 86 198 0.005050505050505051 0.43434343434343436
12.9423 1 87 198 0.005050505050505051 0.4393939393939394
13.0111 1 88 198 0.005050505050505051 0.4444444444444444
13.0409 1 89 198 0.005050505050505051 0.4494949494949495
13.0733 1 90 198 0.005050505050505051 0.45454545454545453
13.1061 1 91 198 0.005050505050505051 0.4595959595959596
13.1134 1 92 198 0.005050505050505051 0.46464646464646464
13.1762 1 93 198 0.005050505050505051 0.4696969696969697
13.2063 1 94 198 0.005050505050505051 0.47474747474747475
13.2768 1 95 198 0.005050505050505051 0.4797979797979798
13.3033 1 96 198 0.005050505050505051 0.48484848484848486
13.3441 1 97 198 0.005050505050505051 0.4898989898989899
13.4237 1 98 198 0.005050505050505051 0.494949494949495
13.45 1 99 198 0.005050505050505051 0.5
13.5072 1 100 198 0.005050505050505051 0.5050505050505051
13.539 1 101 198 0.005050505050505051 0.51010101010101
13.5471 1 102 198 0.005050505050505051 0.5151515151515151
13.6022 1 103 198 0.005050505050505051 0.5202020202020202
13.6531 1 104 198 0.005050505050505051 0.5252525252525253
13.672 1 105 198 0.005050505050505051 0.5303030303030303
13.7322 1 106 198 0.005050505050505051 0.5353535353535354
13.8477 1 107 198 0.005050505050505051 0.5404040404040404
14.0366 1 108 198 0.005050505050505051 0.5454545454545454
14.0635 1 109 198 0.005050505050505051 0.5505050505050505
14.1126 1 110 198 0.005050505050505051 0.5555555555555556
14.1177 1 111 198 0.005050505050505051 0.5606060606060606
14.2274 1 112 198 0.005050505050505051 0.5656565656565656
14.2595 1 113 198 0.005050505050505051 0.5707070707070707
14.2884 1 114 198 0.005050505050505051 0.5757575757575758
14.5407 1 115 198 0.005050505050505051 0.5808080808080808
14.5793 1 116 198 0.005050505050505051 0.5858585858585859
14.5886 1 117 198 0.005050505050505051 0.5909090909090909
14.6047 1 118 198 0.005050505050505051 0.5959595959595959
14.6529 1 119 198 0.005050505050505051 0.601010101010101
14.6598 1 120 198 0.005050505050505051 0.6060606060606061
14.7523 1 121 198 0.005050505050505051 0.6111111111111112
14.8304 1 122 198 0.005050505050505051 0.6161616161616161
14.8653 1 123 198 0.005050505050505051 0.6212121212121212
14.9922 1 124 198 0.005050505050505051 0.6262626262626263
15.0531 1 125 198 0.005050505050505051 0.6313131313131313
15.0668 1 126 198 0.005050505050505051 0.6363636363636364
15.1003 1 127 198 0.005050505050505051 0.6414141414141414
15.1204 1 128 198 0.005050505050505051 0.6464646464646465
15.1368 1 129 198 0.005050505050505051 0.6515151515151515
15.1925 1 130 198 0.005050505050505051 0.6565656565656566
15.3225 1 131 198 0.005050505050505051 0.6616161616161617
15.5192 1 132 198 0.005050505050505051 0.6666666666666666
15.6111 1 133 198 0.005050505050505051 0.6717171717171717
15.6208 1 134 198 0.005050505050505051 0.6767676767676768
15.6501 1 135 198 0.005050505050505051 0.6818181818181818
15.6641 1 136 198 0.005050505050505051 0.6868686868686869
15.6948 1 137 198 0.005050505050505051 0.6919191919191919
15.718 1 138 198 0.005050505050505051 0.696969696969697
15.7298 1 139 198 0.005050505050505051 0.702020202020202
15.7367 1 140 198 0.005050505050505051 0.7070707070707071
15.9733 1 141 198 0.005050505050505051 0.7121212121212122
16.0013 1 142 198 0.005050505050505051 0.7171717171717171
16.216 1 143 198 0.005050505050505051 0.7222222222222222
16.2969 1 144 198 0.005050505050505051 0.7272727272727273
16.398 1 145 198 0.005050505050505051 0.7323232323232324
16.4207 1 146 198 0.005050505050505051 0.7373737373737373
16.5128 1 147 198 0.005050505050505051 0.7424242424242424
16.5895 1 148 198 0.005050505050505051 0.7474747474747475
16.5929 1 149 198 0.005050505050505051 0.7525252525252525
16.5988 1 150 198 0.005050505050505051 0.7575757575757576
16.6142 1 151 198 0.005050505050505051 0.7626262626262627
16.662 1 152 198 0.005050505050505051 0.7676767676767676
16.7116 1 153 198 0.005050505050505051 0.7727272727272727
16.8004 1 154 198 0.005050505050505051 0.7777777777777778
17.0044 1 155 198 0.005050505050505051 0.7828282828282829
17.0551 1 156 198 0.005050505050505051 0.7878787878787878
17.1873 1 157 198 0.005050505050505051 0.7929292929292929
17.3414 1 158 198 0.005050505050505051 0.797979797979798
17.3847 1 159 198 0.005050505050505051 0.803030303030303
17.4394 1 160 198 0.005050505050505051 0.8080808080808081
17.4969 1 161 198 0.005050505050505051 0.8131313131313131
17.6465 1 162 198 0.005050505050505051 0.8181818181818182
17.9298 1 163 198 0.005050505050505051 0.8232323232323232
18.1324 1 164 198 0.005050505050505051 0.8282828282828283
18.3638 1 165 198 0.005050505050505051 0.8333333333333334
18.4185 1 166 198 0.005050505050505051 0.8383838383838383
18.4733 1 167 198 0.005050505050505051 0.8434343434343434
18.5091 1 168 198 0.005050505050505051 0.8484848484848485
18.6624 1 169 198 0.005050505050505051 0.8535353535353535
18.69 1 170 198 0.005050505050505051 0.8585858585858586
18.7553 1 171 198 0.005050505050505051 0.8636363636363636
18.8179 1 172 198 0.005050505050505051 0.8686868686868687
18.8356 1 173 198 0.005050505050505051 0.8737373737373737
18.949 1 174 198 0.005050505050505051 0.8787878787878788
18.9676 1 175 198 0.005050505050505051 0.8838383838383839
19.0574 1 176 198 0.005050505050505051 0.8888888888888888
19.1902 1 177 198 0.005050505050505051 0.8939393939393939
19.2073 1 178 198 0.005050505050505051 0.898989898989899
19.2897 1 179 198 0.005050505050505051 0.9040404040404041
19.3948 1 180 198 0.005050505050505051 0.9090909090909091
19.5078 1 181 198 0.005050505050505051 0.9141414141414141
19.6374 1 182 198 0.005050505050505051 0.9191919191919192
20.5907 1 183 198 0.005050505050505051 0.9242424242424242
21.446 1 184 198 0.005050505050505051 0.9292929292929293
21.4578 1 185 198 0.005050505050505051 0.9343434343434344
21.7803 1 186 198 0.005050505050505051 0.9393939393939394
21.9574 1 187 198 0.005050505050505051 0.9444444444444444
21.9952 1 188 198 0.005050505050505051 0.9494949494949495
22.7626 1 189 198 0.005050505050505051 0.9545454545454546
22.8964 1 190 198 0.005050505050505051 0.9595959595959596
22.9021 1 191 198 0.005050505050505051 0.9646464646464646
23.0061 1 192 198 0.005050505050505051 0.9696969696969697
23.3465 1 193 198 0.005050505050505051 0.9747474747474747
23.508 1 194 198 0.005050505050505051 0.9797979797979798
23.5497 1 195 198 0.005050505050505051 0.9848484848484849
25.9484 1 196 198 0.005050505050505051 0.98989898989899
27.1317 1 197 198 0.005050505050505051 0.9949494949494949
27.2966 1 198 198 0.005050505050505051 1.0


==> plots/flask_cdf/data/cdf_4_big_mlflow.txt <==
0.0 1 1 179 0.00558659217877095 0.00558659217877095
5.71973 1 2 179 0.00558659217877095 0.0111731843575419
6.49402 1 3 179 0.00558659217877095 0.01675977653631285
7.38211 1 4 179 0.00558659217877095 0.0223463687150838
7.60889 1 5 179 0.00558659217877095 0.027932960893854747
7.62199 1 6 179 0.00558659217877095 0.0335195530726257
7.74508 1 7 179 0.00558659217877095 0.03910614525139665
8.50067 1 8 179 0.00558659217877095 0.0446927374301676
8.68081 1 9 179 0.00558659217877095 0.05027932960893855
8.82146 1 10 179 0.00558659217877095 0.055865921787709494
8.83205 1 11 179 0.00558659217877095 0.061452513966480445
8.89417 1 12 179 0.00558659217877095 0.0670391061452514
9.19006 1 13 179 0.00558659217877095 0.07262569832402235
9.20431 1 14 179 0.00558659217877095 0.0782122905027933
9.48212 1 15 179 0.00558659217877095 0.08379888268156424
9.51769 1 16 179 0.00558659217877095 0.0893854748603352
9.69688 1 17 179 0.00558659217877095 0.09497206703910614
9.7929 1 18 179 0.00558659217877095 0.1005586592178771
9.98881 1 19 179 0.00558659217877095 0.10614525139664804
10.2594 1 20 179 0.00558659217877095 0.11173184357541899
10.2938 1 21 179 0.00558659217877095 0.11731843575418995
10.3438 1 22 179 0.00558659217877095 0.12290502793296089
10.3932 1 23 179 0.00558659217877095 0.12849162011173185
10.4454 1 24 179 0.00558659217877095 0.1340782122905028
10.4862 1 25 179 0.00558659217877095 0.13966480446927373
10.7963 1 26 179 0.00558659217877095 0.1452513966480447
10.8573 1 27 179 0.00558659217877095 0.15083798882681565
10.8756 1 28 179 0.00558659217877095 0.1564245810055866
11.0505 1 29 179 0.00558659217877095 0.16201117318435754
11.1508 1 30 179 0.00558659217877095 0.16759776536312848
11.2114 1 31 179 0.00558659217877095 0.17318435754189945
11.3132 1 32 179 0.00558659217877095 0.1787709497206704
11.8168 1 33 179 0.00558659217877095 0.18435754189944134
12.1676 1 34 179 0.00558659217877095 0.18994413407821228
12.3077 1 35 179 0.00558659217877095 0.19553072625698323
12.6602 1 36 179 0.00558659217877095 0.2011173184357542
13.154 1 37 179 0.00558659217877095 0.20670391061452514
13.3455 1 38 179 0.00558659217877095 0.2122905027932961
13.404 1 39 179 0.00558659217877095 0.21787709497206703
13.5582 1 40 179 0.00558659217877095 0.22346368715083798
13.5996 1 41 179 0.00558659217877095 0.22905027932960895
13.8307 1 42 179 0.00558659217877095 0.2346368715083799
13.9725 1 43 179 0.00558659217877095 0.24022346368715083
14.0585 1 44 179 0.00558659217877095 0.24581005586592178
14.4242 1 45 179 0.00558659217877095 0.25139664804469275
14.5782 1 46 179 0.00558659217877095 0.2569832402234637
14.646 1 47 179 0.00558659217877095 0.26256983240223464
14.6498 1 48 179 0.00558659217877095 0.2681564245810056
14.722 1 49 179 0.00558659217877095 0.2737430167597765
14.8105 1 50 179 0.00558659217877095 0.27932960893854747
14.9032 1 51 179 0.00558659217877095 0.2849162011173184
15.1628 1 52 179 0.00558659217877095 0.2905027932960894
15.1831 1 53 179 0.00558659217877095 0.29608938547486036
15.2054 1 54 179 0.00558659217877095 0.3016759776536313
15.2985 1 55 179 0.00558659217877095 0.30726256983240224
15.3373 1 56 179 0.00558659217877095 0.3128491620111732
15.3783 1 57 179 0.00558659217877095 0.31843575418994413
15.3801 1 58 179 0.00558659217877095 0.3240223463687151
15.3844 1 59 179 0.00558659217877095 0.329608938547486
15.5414 1 60 179 0.00558659217877095 0.33519553072625696
15.5606 1 61 179 0.00558659217877095 0.3407821229050279
15.5789 1 62 179 0.00558659217877095 0.3463687150837989
15.6 1 63 179 0.00558659217877095 0.35195530726256985
15.6711 1 64 179 0.00558659217877095 0.3575418994413408
15.842 1 65 179 0.00558659217877095 0.36312849162011174
15.9694 1 66 179 0.00558659217877095 0.3687150837988827
15.9913 1 67 179 0.00558659217877095 0.3743016759776536
16.0199 1 68 179 0.00558659217877095 0.37988826815642457
16.0727 1 69 179 0.00558659217877095 0.3854748603351955
16.123 1 70 179 0.00558659217877095 0.39106145251396646
16.2296 1 71 179 0.00558659217877095 0.39664804469273746
16.3006 1 72 179 0.00558659217877095 0.4022346368715084
16.3722 1 73 179 0.00558659217877095 0.40782122905027934
16.4635 1 74 179 0.00558659217877095 0.4134078212290503
16.4647 1 75 179 0.00558659217877095 0.41899441340782123
16.5808 1 76 179 0.00558659217877095 0.4245810055865922
16.6621 1 77 179 0.00558659217877095 0.4301675977653631
16.76 1 78 179 0.00558659217877095 0.43575418994413406
16.7613 1 79 179 0.00558659217877095 0.441340782122905
16.7953 1 80 179 0.00558659217877095 0.44692737430167595
16.8235 1 81 179 0.00558659217877095 0.45251396648044695
16.8867 1 82 179 0.00558659217877095 0.4581005586592179
16.8878 1 83 179 0.00558659217877095 0.46368715083798884
16.9735 1 84 179 0.00558659217877095 0.4692737430167598
16.9886 1 85 179 0.00558659217877095 0.4748603351955307
17.028 1 86 179 0.00558659217877095 0.48044692737430167
17.1505 1 87 179 0.00558659217877095 0.4860335195530726
17.1663 1 88 179 0.00558659217877095 0.49162011173184356
17.2035 1 89 179 0.00558659217877095 0.4972067039106145
17.3252 1 90 179 0.00558659217877095 0.5027932960893855
17.4267 1 91 179 0.00558659217877095 0.5083798882681564
17.4844 1 92 179 0.00558659217877095 0.5139664804469274
17.6101 1 93 179 0.00558659217877095 0.5195530726256983
17.6125 1 94 179 0.00558659217877095 0.5251396648044693
17.6457 1 95 179 0.00558659217877095 0.5307262569832403
17.6837 1 96 179 0.00558659217877095 0.5363128491620112
17.7071 1 97 179 0.00558659217877095 0.5418994413407822
17.7553 1 98 179 0.00558659217877095 0.547486033519553
17.7725 1 99 179 0.00558659217877095 0.553072625698324
17.8593 1 100 179 0.00558659217877095 0.5586592178770949
17.8913 1 101 179 0.00558659217877095 0.5642458100558659
17.8928 1 102 179 0.00558659217877095 0.5698324022346368
17.9019 1 103 179 0.00558659217877095 0.5754189944134078
17.9252 1 104 179 0.00558659217877095 0.5810055865921788
18.0182 1 105 179 0.00558659217877095 0.5865921787709497
18.0722 1 106 179 0.00558659217877095 0.5921787709497207
18.0815 1 107 179 0.00558659217877095 0.5977653631284916
18.127 1 108 179 0.00558659217877095 0.6033519553072626
18.1393 1 109 179 0.00558659217877095 0.6089385474860335
18.1461 1 110 179 0.00558659217877095 0.6145251396648045
18.1703 1 111 179 0.00558659217877095 0.6201117318435754
18.2139 1 112 179 0.00558659217877095 0.6256983240223464
18.2456 1 113 179 0.00558659217877095 0.6312849162011173
18.2531 1 114 179 0.00558659217877095 0.6368715083798883
18.2723 1 115 179 0.00558659217877095 0.6424581005586593
18.2797 1 116 179 0.00558659217877095 0.6480446927374302
18.3889 1 117 179 0.00558659217877095 0.6536312849162011
18.4138 1 118 179 0.00558659217877095 0.659217877094972
18.441 1 119 179 0.00558659217877095 0.664804469273743
18.4719 1 120 179 0.00558659217877095 0.6703910614525139
18.5343 1 121 179 0.00558659217877095 0.6759776536312849
18.5935 1 122 179 0.00558659217877095 0.6815642458100558
18.6058 1 123 179 0.00558659217877095 0.6871508379888268
18.6238 1 124 179 0.00558659217877095 0.6927374301675978
18.6444 1 125 179 0.00558659217877095 0.6983240223463687
18.6509 1 126 179 0.00558659217877095 0.7039106145251397
18.6753 1 127 179 0.00558659217877095 0.7094972067039106
18.7489 1 128 179 0.00558659217877095 0.7150837988826816
18.8966 1 129 179 0.00558659217877095 0.7206703910614525
18.8969 1 130 179 0.00558659217877095 0.7262569832402235
18.9153 1 131 179 0.00558659217877095 0.7318435754189944
18.926 1 132 179 0.00558659217877095 0.7374301675977654
18.9493 1 133 179 0.00558659217877095 0.7430167597765364
19.0305 1 134 179 0.00558659217877095 0.7486033519553073
19.0938 1 135 179 0.00558659217877095 0.7541899441340782
19.1496 1 136 179 0.00558659217877095 0.7597765363128491
19.1944 1 137 179 0.00558659217877095 0.7653631284916201
19.2062 1 138 179 0.00558659217877095 0.770949720670391
19.2177 1 139 179 0.00558659217877095 0.776536312849162
19.2912 1 140 179 0.00558659217877095 0.7821229050279329
19.327 1 141 179 0.00558659217877095 0.7877094972067039
19.379 1 142 179 0.00558659217877095 0.7932960893854749
19.4519 1 143 179 0.00558659217877095 0.7988826815642458
19.4578 1 144 179 0.00558659217877095 0.8044692737430168
19.5773 1 145 179 0.00558659217877095 0.8100558659217877
19.7043 1 146 179 0.00558659217877095 0.8156424581005587
19.8149 1 147 179 0.00558659217877095 0.8212290502793296
19.9511 1 148 179 0.00558659217877095 0.8268156424581006
19.961 1 149 179 0.00558659217877095 0.8324022346368715
20.0212 1 150 179 0.00558659217877095 0.8379888268156425
20.1632 1 151 179 0.00558659217877095 0.8435754189944135
20.2193 1 152 179 0.00558659217877095 0.8491620111731844
20.2533 1 153 179 0.00558659217877095 0.8547486033519553
20.6407 1 154 179 0.00558659217877095 0.8603351955307262
20.7008 1 155 179 0.00558659217877095 0.8659217877094972
21.1137 1 156 179 0.00558659217877095 0.8715083798882681
21.3355 1 157 179 0.00558659217877095 0.8770949720670391
21.4357 1 158 179 0.00558659217877095 0.88268156424581
21.5282 1 159 179 0.00558659217877095 0.888268156424581
21.7028 1 160 179 0.00558659217877095 0.8938547486033519
21.8192 1 161 179 0.00558659217877095 0.8994413407821229
21.8243 1 162 179 0.00558659217877095 0.9050279329608939
22.0369 1 163 179 0.00558659217877095 0.9106145251396648
22.3055 1 164 179 0.00558659217877095 0.9162011173184358
22.6972 1 165 179 0.00558659217877095 0.9217877094972067
23.1172 1 166 179 0.00558659217877095 0.9273743016759777
23.2468 1 167 179 0.00558659217877095 0.9329608938547486
23.313 1 168 179 0.00558659217877095 0.9385474860335196
23.516 1 169 179 0.00558659217877095 0.9441340782122905
24.6176 1 170 179 0.00558659217877095 0.9497206703910615
24.6551 1 171 179 0.00558659217877095 0.9553072625698324
24.7471 1 172 179 0.00558659217877095 0.9608938547486033
25.0649 1 173 179 0.00558659217877095 0.9664804469273743
25.1579 1 174 179 0.00558659217877095 0.9720670391061452
25.3732 1 175 179 0.00558659217877095 0.9776536312849162
27.2717 1 176 179 0.00558659217877095 0.9832402234636871
28.0316 1 177 179 0.00558659217877095 0.9888268156424581
28.2526 1 178 179 0.00558659217877095 0.994413407821229
28.2891 1 179 179 0.00558659217877095 1.0


==> plots/flask_cdf/data/cdf_4_big_mlserver.txt <==
0.0 1 1 298 0.003355704697986577 0.003355704697986577
7.8672 1 2 298 0.003355704697986577 0.006711409395973154
8.27373 1 3 298 0.003355704697986577 0.010067114093959731
8.73379 1 4 298 0.003355704697986577 0.013422818791946308
8.85483 1 5 298 0.003355704697986577 0.016778523489932886
9.23884 1 6 298 0.003355704697986577 0.020134228187919462
9.43313 1 7 298 0.003355704697986577 0.02348993288590604
9.64593 1 8 298 0.003355704697986577 0.026845637583892617
10.0404 1 9 298 0.003355704697986577 0.030201342281879196
10.1979 1 10 298 0.003355704697986577 0.03355704697986577
10.2199 1 11 298 0.003355704697986577 0.03691275167785235
10.6503 1 12 298 0.003355704697986577 0.040268456375838924
10.9375 1 13 298 0.003355704697986577 0.0436241610738255
10.9533 1 14 298 0.003355704697986577 0.04697986577181208
11.3234 1 15 298 0.003355704697986577 0.050335570469798654
11.4694 1 16 298 0.003355704697986577 0.053691275167785234
11.5319 1 17 298 0.003355704697986577 0.05704697986577181
11.5529 1 18 298 0.003355704697986577 0.06040268456375839
11.9612 1 19 298 0.003355704697986577 0.06375838926174497
12.5201 1 20 298 0.003355704697986577 0.06711409395973154
12.605 1 21 298 0.003355704697986577 0.07046979865771812
12.8377 1 22 298 0.003355704697986577 0.0738255033557047
13.1121 1 23 298 0.003355704697986577 0.07718120805369127
13.1194 1 24 298 0.003355704697986577 0.08053691275167785
13.2937 1 25 298 0.003355704697986577 0.08389261744966443
13.3606 1 26 298 0.003355704697986577 0.087248322147651
13.4964 1 27 298 0.003355704697986577 0.09060402684563758
13.5146 1 28 298 0.003355704697986577 0.09395973154362416
13.568 1 29 298 0.003355704697986577 0.09731543624161074
13.6503 1 30 298 0.003355704697986577 0.10067114093959731
13.7038 1 31 298 0.003355704697986577 0.1040268456375839
13.813 1 32 298 0.003355704697986577 0.10738255033557047
13.8433 1 33 298 0.003355704697986577 0.11073825503355705
14.1397 1 34 298 0.003355704697986577 0.11409395973154363
14.2096 1 35 298 0.003355704697986577 0.1174496644295302
14.2152 1 36 298 0.003355704697986577 0.12080536912751678
14.3188 1 37 298 0.003355704697986577 0.12416107382550336
14.3283 1 38 298 0.003355704697986577 0.12751677852348994
14.451 1 39 298 0.003355704697986577 0.13087248322147652
14.46 1 40 298 0.003355704697986577 0.1342281879194631
14.4916 1 41 298 0.003355704697986577 0.13758389261744966
14.4957 1 42 298 0.003355704697986577 0.14093959731543623
14.5558 1 43 298 0.003355704697986577 0.14429530201342283
14.7025 1 44 298 0.003355704697986577 0.1476510067114094
14.8101 1 45 298 0.003355704697986577 0.15100671140939598
14.9838 1 46 298 0.003355704697986577 0.15436241610738255
14.9852 1 47 298 0.003355704697986577 0.15771812080536912
15.0851 1 48 298 0.003355704697986577 0.1610738255033557
15.21 1 49 298 0.003355704697986577 0.1644295302013423
15.2278 1 50 298 0.003355704697986577 0.16778523489932887
15.2314 1 51 298 0.003355704697986577 0.17114093959731544
15.2619 1 52 298 0.003355704697986577 0.174496644295302
15.4395 1 53 298 0.003355704697986577 0.17785234899328858
15.4948 1 54 298 0.003355704697986577 0.18120805369127516
15.71 1 55 298 0.003355704697986577 0.18456375838926176
15.8439 1 56 298 0.003355704697986577 0.18791946308724833
15.8801 1 57 298 0.003355704697986577 0.1912751677852349
16.1446 1 58 298 0.003355704697986577 0.19463087248322147
16.8899 1 59 298 0.003355704697986577 0.19798657718120805
17.109 1 60 298 0.003355704697986577 0.20134228187919462
17.3078 1 61 298 0.003355704697986577 0.20469798657718122
17.3544 1 62 298 0.003355704697986577 0.2080536912751678
17.7323 1 63 298 0.003355704697986577 0.21140939597315436
17.8981 1 64 298 0.003355704697986577 0.21476510067114093
17.9479 1 65 298 0.003355704697986577 0.2181208053691275
18.1444 1 66 298 0.003355704697986577 0.2214765100671141
18.4503 1 67 298 0.003355704697986577 0.22483221476510068
18.4989 1 68 298 0.003355704697986577 0.22818791946308725
18.583 1 69 298 0.003355704697986577 0.23154362416107382
18.6268 1 70 298 0.003355704697986577 0.2348993288590604
18.6815 1 71 298 0.003355704697986577 0.23825503355704697
18.8727 1 72 298 0.003355704697986577 0.24161073825503357
19.0825 1 73 298 0.003355704697986577 0.24496644295302014
19.1148 1 74 298 0.003355704697986577 0.2483221476510067
19.1494 1 75 298 0.003355704697986577 0.2516778523489933
19.2076 1 76 298 0.003355704697986577 0.2550335570469799
19.2865 1 77 298 0.003355704697986577 0.25838926174496646
19.3497 1 78 298 0.003355704697986577 0.26174496644295303
19.3703 1 79 298 0.003355704697986577 0.2651006711409396
19.393 1 80 298 0.003355704697986577 0.2684563758389262
19.3986 1 81 298 0.003355704697986577 0.27181208053691275
19.4068 1 82 298 0.003355704697986577 0.2751677852348993
19.4661 1 83 298 0.003355704697986577 0.2785234899328859
19.5038 1 84 298 0.003355704697986577 0.28187919463087246
19.5232 1 85 298 0.003355704697986577 0.28523489932885904
19.5325 1 86 298 0.003355704697986577 0.28859060402684567
19.5963 1 87 298 0.003355704697986577 0.29194630872483224
19.6436 1 88 298 0.003355704697986577 0.2953020134228188
19.673 1 89 298 0.003355704697986577 0.2986577181208054
19.7205 1 90 298 0.003355704697986577 0.30201342281879195
19.7338 1 91 298 0.003355704697986577 0.3053691275167785
19.8666 1 92 298 0.003355704697986577 0.3087248322147651
19.9035 1 93 298 0.003355704697986577 0.31208053691275167
20.0075 1 94 298 0.003355704697986577 0.31543624161073824
20.2484 1 95 298 0.003355704697986577 0.3187919463087248
20.311 1 96 298 0.003355704697986577 0.3221476510067114
20.3492 1 97 298 0.003355704697986577 0.32550335570469796
20.7575 1 98 298 0.003355704697986577 0.3288590604026846
20.7646 1 99 298 0.003355704697986577 0.33221476510067116
20.8702 1 100 298 0.003355704697986577 0.33557046979865773
20.872 1 101 298 0.003355704697986577 0.3389261744966443
21.1988 1 102 298 0.003355704697986577 0.3422818791946309
21.3807 1 103 298 0.003355704697986577 0.34563758389261745
21.446 1 104 298 0.003355704697986577 0.348993288590604
21.8161 1 105 298 0.003355704697986577 0.3523489932885906
22.1579 1 106 298 0.003355704697986577 0.35570469798657717
22.2099 1 107 298 0.003355704697986577 0.35906040268456374
22.5493 1 108 298 0.003355704697986577 0.3624161073825503
22.5967 1 109 298 0.003355704697986577 0.36577181208053694
22.6811 1 110 298 0.003355704697986577 0.3691275167785235
22.9713 1 111 298 0.003355704697986577 0.3724832214765101
23.0834 1 112 298 0.003355704697986577 0.37583892617449666
23.378 1 113 298 0.003355704697986577 0.37919463087248323
23.7517 1 114 298 0.003355704697986577 0.3825503355704698
23.9689 1 115 298 0.003355704697986577 0.3859060402684564
24.0235 1 116 298 0.003355704697986577 0.38926174496644295
24.9945 1 117 298 0.003355704697986577 0.3926174496644295
25.1424 1 118 298 0.003355704697986577 0.3959731543624161
25.1922 1 119 298 0.003355704697986577 0.39932885906040266
25.2639 1 120 298 0.003355704697986577 0.40268456375838924
25.3925 1 121 298 0.003355704697986577 0.40604026845637586
25.4345 1 122 298 0.003355704697986577 0.40939597315436244
25.4832 1 123 298 0.003355704697986577 0.412751677852349
25.8092 1 124 298 0.003355704697986577 0.4161073825503356
26.0924 1 125 298 0.003355704697986577 0.41946308724832215
26.2864 1 126 298 0.003355704697986577 0.4228187919463087
26.3179 1 127 298 0.003355704697986577 0.4261744966442953
26.3451 1 128 298 0.003355704697986577 0.42953020134228187
26.3537 1 129 298 0.003355704697986577 0.43288590604026844
26.3784 1 130 298 0.003355704697986577 0.436241610738255
26.442 1 131 298 0.003355704697986577 0.4395973154362416
26.4658 1 132 298 0.003355704697986577 0.4429530201342282
26.715 1 133 298 0.003355704697986577 0.4463087248322148
26.9743 1 134 298 0.003355704697986577 0.44966442953020136
27.2243 1 135 298 0.003355704697986577 0.45302013422818793
27.3158 1 136 298 0.003355704697986577 0.4563758389261745
27.551 1 137 298 0.003355704697986577 0.4597315436241611
27.6435 1 138 298 0.003355704697986577 0.46308724832214765
27.6481 1 139 298 0.003355704697986577 0.4664429530201342
27.6539 1 140 298 0.003355704697986577 0.4697986577181208
27.7288 1 141 298 0.003355704697986577 0.47315436241610737
28.1071 1 142 298 0.003355704697986577 0.47651006711409394
28.1275 1 143 298 0.003355704697986577 0.4798657718120805
28.3881 1 144 298 0.003355704697986577 0.48322147651006714
28.4057 1 145 298 0.003355704697986577 0.4865771812080537
28.6648 1 146 298 0.003355704697986577 0.4899328859060403
28.7181 1 147 298 0.003355704697986577 0.49328859060402686
28.719 1 148 298 0.003355704697986577 0.4966442953020134
28.7693 1 149 298 0.003355704697986577 0.5
28.8823 1 150 298 0.003355704697986577 0.5033557046979866
29.0881 1 151 298 0.003355704697986577 0.5067114093959731
29.1871 1 152 298 0.003355704697986577 0.5100671140939598
29.1909 1 153 298 0.003355704697986577 0.5134228187919463
29.5932 1 154 298 0.003355704697986577 0.5167785234899329
29.6587 1 155 298 0.003355704697986577 0.5201342281879194
29.7421 1 156 298 0.003355704697986577 0.5234899328859061
29.8647 1 157 298 0.003355704697986577 0.5268456375838926
29.9425 1 158 298 0.003355704697986577 0.5302013422818792
30.1856 1 159 298 0.003355704697986577 0.5335570469798657
30.2313 1 160 298 0.003355704697986577 0.5369127516778524
30.2374 1 161 298 0.003355704697986577 0.540268456375839
30.4782 1 162 298 0.003355704697986577 0.5436241610738255
30.8155 1 163 298 0.003355704697986577 0.5469798657718121
31.0479 1 164 298 0.003355704697986577 0.5503355704697986
31.6173 1 165 298 0.003355704697986577 0.5536912751677853
32.0316 1 166 298 0.003355704697986577 0.5570469798657718
32.7339 1 167 298 0.003355704697986577 0.5604026845637584
32.9914 1 168 298 0.003355704697986577 0.5637583892617449
33.1079 1 169 298 0.003355704697986577 0.5671140939597316
33.2508 1 170 298 0.003355704697986577 0.5704697986577181
33.4136 1 171 298 0.003355704697986577 0.5738255033557047
33.477 1 172 298 0.003355704697986577 0.5771812080536913
33.6206 1 173 298 0.003355704697986577 0.5805369127516778
33.7365 1 174 298 0.003355704697986577 0.5838926174496645
34.6664 1 175 298 0.003355704697986577 0.587248322147651
34.7485 1 176 298 0.003355704697986577 0.5906040268456376
35.9016 1 177 298 0.003355704697986577 0.5939597315436241
36.5207 1 178 298 0.003355704697986577 0.5973154362416108
36.7307 1 179 298 0.003355704697986577 0.6006711409395973
36.7388 1 180 298 0.003355704697986577 0.6040268456375839
37.471 1 181 298 0.003355704697986577 0.6073825503355704
39.6443 1 182 298 0.003355704697986577 0.610738255033557
40.3901 1 183 298 0.003355704697986577 0.6140939597315436
40.8918 1 184 298 0.003355704697986577 0.6174496644295302
41.3859 1 185 298 0.003355704697986577 0.6208053691275168
41.5674 1 186 298 0.003355704697986577 0.6241610738255033
42.475 1 187 298 0.003355704697986577 0.62751677852349
43.1701 1 188 298 0.003355704697986577 0.6308724832214765
43.1997 1 189 298 0.003355704697986577 0.6342281879194631
43.6512 1 190 298 0.003355704697986577 0.6375838926174496
43.9668 1 191 298 0.003355704697986577 0.6409395973154363
44.626 1 192 298 0.003355704697986577 0.6442953020134228
44.7733 1 193 298 0.003355704697986577 0.6476510067114094
45.9368 1 194 298 0.003355704697986577 0.6510067114093959
46.9532 1 195 298 0.003355704697986577 0.6543624161073825
47.1862 1 196 298 0.003355704697986577 0.6577181208053692
47.316 1 197 298 0.003355704697986577 0.6610738255033557
48.2378 1 198 298 0.003355704697986577 0.6644295302013423
49.3082 1 199 298 0.003355704697986577 0.6677852348993288
49.5934 1 200 298 0.003355704697986577 0.6711409395973155
49.647 1 201 298 0.003355704697986577 0.674496644295302
50.3854 1 202 298 0.003355704697986577 0.6778523489932886
51.2296 1 203 298 0.003355704697986577 0.6812080536912751
51.5822 1 204 298 0.003355704697986577 0.6845637583892618
51.6124 1 205 298 0.003355704697986577 0.6879194630872483
51.6382 1 206 298 0.003355704697986577 0.6912751677852349
52.3663 1 207 298 0.003355704697986577 0.6946308724832215
52.9798 1 208 298 0.003355704697986577 0.697986577181208
53.0549 1 209 298 0.003355704697986577 0.7013422818791947
53.9192 1 210 298 0.003355704697986577 0.7046979865771812
54.1269 1 211 298 0.003355704697986577 0.7080536912751678
54.2822 1 212 298 0.003355704697986577 0.7114093959731543
56.7617 1 213 298 0.003355704697986577 0.714765100671141
57.1605 1 214 298 0.003355704697986577 0.7181208053691275
57.8874 1 215 298 0.003355704697986577 0.7214765100671141
59.6598 1 216 298 0.003355704697986577 0.7248322147651006
60.0822 1 217 298 0.003355704697986577 0.7281879194630873
61.0909 1 218 298 0.003355704697986577 0.7315436241610739
61.4324 1 219 298 0.003355704697986577 0.7348993288590604
61.533 1 220 298 0.003355704697986577 0.738255033557047
62.7609 1 221 298 0.003355704697986577 0.7416107382550335
65.3355 1 222 298 0.003355704697986577 0.7449664429530202
65.4875 1 223 298 0.003355704697986577 0.7483221476510067
66.494 1 224 298 0.003355704697986577 0.7516778523489933
66.6105 1 225 298 0.003355704697986577 0.7550335570469798
69.6283 1 226 298 0.003355704697986577 0.7583892617449665
69.7238 1 227 298 0.003355704697986577 0.761744966442953
70.8759 1 228 298 0.003355704697986577 0.7651006711409396
71.2901 1 229 298 0.003355704697986577 0.7684563758389261
71.6679 1 230 298 0.003355704697986577 0.7718120805369127
74.1997 1 231 298 0.003355704697986577 0.7751677852348994
76.486 1 232 298 0.003355704697986577 0.7785234899328859
78.6738 1 233 298 0.003355704697986577 0.7818791946308725
79.1392 1 234 298 0.003355704697986577 0.785234899328859
82.9885 1 235 298 0.003355704697986577 0.7885906040268457
83.186 1 236 298 0.003355704697986577 0.7919463087248322
84.3024 1 237 298 0.003355704697986577 0.7953020134228188
88.5845 1 238 298 0.003355704697986577 0.7986577181208053
90.8454 1 239 298 0.003355704697986577 0.802013422818792
92.2341 1 240 298 0.003355704697986577 0.8053691275167785
98.8865 1 241 298 0.003355704697986577 0.8087248322147651
100.055 1 242 298 0.003355704697986577 0.8120805369127517
100.298 1 243 298 0.003355704697986577 0.8154362416107382
100.953 1 244 298 0.003355704697986577 0.8187919463087249
101.572 1 245 298 0.003355704697986577 0.8221476510067114
102.121 1 246 298 0.003355704697986577 0.825503355704698
103.108 1 247 298 0.003355704697986577 0.8288590604026845
103.601 1 248 298 0.003355704697986577 0.8322147651006712
106.161 1 249 298 0.003355704697986577 0.8355704697986577
107.355 1 250 298 0.003355704697986577 0.8389261744966443
107.435 1 251 298 0.003355704697986577 0.8422818791946308
108.614 1 252 298 0.003355704697986577 0.8456375838926175
108.681 1 253 298 0.003355704697986577 0.8489932885906041
110.122 1 254 298 0.003355704697986577 0.8523489932885906
110.213 1 255 298 0.003355704697986577 0.8557046979865772
110.518 1 256 298 0.003355704697986577 0.8590604026845637
111.142 1 257 298 0.003355704697986577 0.8624161073825504
111.596 1 258 298 0.003355704697986577 0.8657718120805369
111.897 1 259 298 0.003355704697986577 0.8691275167785235
112.83 1 260 298 0.003355704697986577 0.87248322147651
112.933 1 261 298 0.003355704697986577 0.8758389261744967
113.662 1 262 298 0.003355704697986577 0.8791946308724832
114.25 1 263 298 0.003355704697986577 0.8825503355704698
114.342 1 264 298 0.003355704697986577 0.8859060402684564
114.576 1 265 298 0.003355704697986577 0.889261744966443
114.752 1 266 298 0.003355704697986577 0.8926174496644296
117.865 1 267 298 0.003355704697986577 0.8959731543624161
118.394 1 268 298 0.003355704697986577 0.8993288590604027
118.823 1 269 298 0.003355704697986577 0.9026845637583892
120.834 1 270 298 0.003355704697986577 0.9060402684563759
121.206 1 271 298 0.003355704697986577 0.9093959731543624
126.484 1 272 298 0.003355704697986577 0.912751677852349
126.883 1 273 298 0.003355704697986577 0.9161073825503355
129.649 1 274 298 0.003355704697986577 0.9194630872483222
130.886 1 275 298 0.003355704697986577 0.9228187919463087
132.815 1 276 298 0.003355704697986577 0.9261744966442953
134.735 1 277 298 0.003355704697986577 0.9295302013422819
135.987 1 278 298 0.003355704697986577 0.9328859060402684
144.571 1 279 298 0.003355704697986577 0.9362416107382551
147.911 1 280 298 0.003355704697986577 0.9395973154362416
149.227 1 281 298 0.003355704697986577 0.9429530201342282
152.563 1 282 298 0.003355704697986577 0.9463087248322147
153.329 1 283 298 0.003355704697986577 0.9496644295302014
157.342 1 284 298 0.003355704697986577 0.9530201342281879
157.859 1 285 298 0.003355704697986577 0.9563758389261745
163.613 1 286 298 0.003355704697986577 0.959731543624161
166.291 1 287 298 0.003355704697986577 0.9630872483221476
166.72 1 288 298 0.003355704697986577 0.9664429530201343
166.974 1 289 298 0.003355704697986577 0.9697986577181208
167.605 1 290 298 0.003355704697986577 0.9731543624161074
168.854 1 291 298 0.003355704697986577 0.9765100671140939
170.507 1 292 298 0.003355704697986577 0.9798657718120806
171.353 1 293 298 0.003355704697986577 0.9832214765100671
176.771 1 294 298 0.003355704697986577 0.9865771812080537
179.482 1 295 298 0.003355704697986577 0.9899328859060402
179.611 1 296 298 0.003355704697986577 0.9932885906040269
181.386 1 297 298 0.003355704697986577 0.9966442953020134
246.476 1 298 298 0.003355704697986577 1.0


==> plots/flask_cdf/data/cdf_4_big_tfserving.txt <==
0.0 1 1 292 0.003424657534246575 0.003424657534246575
8.62625 1 2 292 0.003424657534246575 0.00684931506849315
9.65363 1 3 292 0.003424657534246575 0.010273972602739725
10.1827 1 4 292 0.003424657534246575 0.0136986301369863
10.8045 1 5 292 0.003424657534246575 0.017123287671232876
10.8575 1 6 292 0.003424657534246575 0.02054794520547945
10.9545 1 7 292 0.003424657534246575 0.023972602739726026
11.0785 1 8 292 0.003424657534246575 0.0273972602739726
11.7083 1 9 292 0.003424657534246575 0.030821917808219176
11.8385 1 10 292 0.003424657534246575 0.03424657534246575
12.2392 1 11 292 0.003424657534246575 0.03767123287671233
12.3945 1 12 292 0.003424657534246575 0.0410958904109589
12.4462 1 13 292 0.003424657534246575 0.04452054794520548
12.8572 1 14 292 0.003424657534246575 0.04794520547945205
12.968 1 15 292 0.003424657534246575 0.05136986301369863
13.0983 1 16 292 0.003424657534246575 0.0547945205479452
13.1249 1 17 292 0.003424657534246575 0.05821917808219178
13.4015 1 18 292 0.003424657534246575 0.06164383561643835
13.5039 1 19 292 0.003424657534246575 0.06506849315068493
13.5709 1 20 292 0.003424657534246575 0.0684931506849315
13.907 1 21 292 0.003424657534246575 0.07191780821917808
13.9578 1 22 292 0.003424657534246575 0.07534246575342465
14.3448 1 23 292 0.003424657534246575 0.07876712328767123
14.9325 1 24 292 0.003424657534246575 0.0821917808219178
15.3154 1 25 292 0.003424657534246575 0.08561643835616438
15.4761 1 26 292 0.003424657534246575 0.08904109589041095
15.5489 1 27 292 0.003424657534246575 0.09246575342465753
15.6152 1 28 292 0.003424657534246575 0.0958904109589041
15.625 1 29 292 0.003424657534246575 0.09931506849315068
15.7087 1 30 292 0.003424657534246575 0.10273972602739725
15.7118 1 31 292 0.003424657534246575 0.10616438356164383
16.0633 1 32 292 0.003424657534246575 0.1095890410958904
16.4605 1 33 292 0.003424657534246575 0.11301369863013698
16.5239 1 34 292 0.003424657534246575 0.11643835616438356
16.5886 1 35 292 0.003424657534246575 0.11986301369863013
16.6904 1 36 292 0.003424657534246575 0.1232876712328767
16.7913 1 37 292 0.003424657534246575 0.1267123287671233
16.8082 1 38 292 0.003424657534246575 0.13013698630136986
16.8291 1 39 292 0.003424657534246575 0.13356164383561644
16.9563 1 40 292 0.003424657534246575 0.136986301369863
16.9839 1 41 292 0.003424657534246575 0.1404109589041096
17.026 1 42 292 0.003424657534246575 0.14383561643835616
17.1742 1 43 292 0.003424657534246575 0.14726027397260275
17.4419 1 44 292 0.003424657534246575 0.1506849315068493
17.5921 1 45 292 0.003424657534246575 0.1541095890410959
17.6507 1 46 292 0.003424657534246575 0.15753424657534246
17.7653 1 47 292 0.003424657534246575 0.16095890410958905
17.8604 1 48 292 0.003424657534246575 0.1643835616438356
18.235 1 49 292 0.003424657534246575 0.1678082191780822
18.436 1 50 292 0.003424657534246575 0.17123287671232876
18.5079 1 51 292 0.003424657534246575 0.17465753424657535
18.5378 1 52 292 0.003424657534246575 0.1780821917808219
19.2336 1 53 292 0.003424657534246575 0.1815068493150685
19.2424 1 54 292 0.003424657534246575 0.18493150684931506
19.282 1 55 292 0.003424657534246575 0.18835616438356165
19.4855 1 56 292 0.003424657534246575 0.1917808219178082
19.5569 1 57 292 0.003424657534246575 0.1952054794520548
19.7835 1 58 292 0.003424657534246575 0.19863013698630136
19.9393 1 59 292 0.003424657534246575 0.20205479452054795
20.0267 1 60 292 0.003424657534246575 0.2054794520547945
20.0372 1 61 292 0.003424657534246575 0.2089041095890411
20.1188 1 62 292 0.003424657534246575 0.21232876712328766
20.3972 1 63 292 0.003424657534246575 0.21575342465753425
20.6773 1 64 292 0.003424657534246575 0.2191780821917808
20.8025 1 65 292 0.003424657534246575 0.2226027397260274
20.8276 1 66 292 0.003424657534246575 0.22602739726027396
21.1234 1 67 292 0.003424657534246575 0.22945205479452055
21.2311 1 68 292 0.003424657534246575 0.2328767123287671
21.5158 1 69 292 0.003424657534246575 0.2363013698630137
21.6064 1 70 292 0.003424657534246575 0.23972602739726026
21.7369 1 71 292 0.003424657534246575 0.24315068493150685
21.78 1 72 292 0.003424657534246575 0.2465753424657534
21.8159 1 73 292 0.003424657534246575 0.25
21.8941 1 74 292 0.003424657534246575 0.2534246575342466
21.9235 1 75 292 0.003424657534246575 0.2568493150684932
21.9658 1 76 292 0.003424657534246575 0.2602739726027397
22.0696 1 77 292 0.003424657534246575 0.2636986301369863
22.2528 1 78 292 0.003424657534246575 0.2671232876712329
22.3448 1 79 292 0.003424657534246575 0.2705479452054795
22.5438 1 80 292 0.003424657534246575 0.273972602739726
22.652 1 81 292 0.003424657534246575 0.2773972602739726
22.6946 1 82 292 0.003424657534246575 0.2808219178082192
22.7126 1 83 292 0.003424657534246575 0.2842465753424658
23.0324 1 84 292 0.003424657534246575 0.2876712328767123
23.0438 1 85 292 0.003424657534246575 0.2910958904109589
23.1124 1 86 292 0.003424657534246575 0.2945205479452055
23.216 1 87 292 0.003424657534246575 0.2979452054794521
23.4477 1 88 292 0.003424657534246575 0.3013698630136986
23.7175 1 89 292 0.003424657534246575 0.3047945205479452
24.2265 1 90 292 0.003424657534246575 0.3082191780821918
24.2912 1 91 292 0.003424657534246575 0.3116438356164384
24.4065 1 92 292 0.003424657534246575 0.3150684931506849
24.4987 1 93 292 0.003424657534246575 0.3184931506849315
24.6349 1 94 292 0.003424657534246575 0.3219178082191781
24.7475 1 95 292 0.003424657534246575 0.3253424657534247
25.2603 1 96 292 0.003424657534246575 0.3287671232876712
25.3586 1 97 292 0.003424657534246575 0.3321917808219178
25.7997 1 98 292 0.003424657534246575 0.3356164383561644
25.9058 1 99 292 0.003424657534246575 0.339041095890411
26.3536 1 100 292 0.003424657534246575 0.3424657534246575
26.524 1 101 292 0.003424657534246575 0.3458904109589041
26.6427 1 102 292 0.003424657534246575 0.3493150684931507
26.7404 1 103 292 0.003424657534246575 0.3527397260273973
27.0928 1 104 292 0.003424657534246575 0.3561643835616438
27.2819 1 105 292 0.003424657534246575 0.3595890410958904
27.3809 1 106 292 0.003424657534246575 0.363013698630137
27.4469 1 107 292 0.003424657534246575 0.3664383561643836
27.5647 1 108 292 0.003424657534246575 0.3698630136986301
27.5828 1 109 292 0.003424657534246575 0.3732876712328767
27.6832 1 110 292 0.003424657534246575 0.3767123287671233
27.8143 1 111 292 0.003424657534246575 0.3801369863013699
27.8475 1 112 292 0.003424657534246575 0.3835616438356164
28.0264 1 113 292 0.003424657534246575 0.386986301369863
28.0367 1 114 292 0.003424657534246575 0.3904109589041096
28.1763 1 115 292 0.003424657534246575 0.3938356164383562
28.2124 1 116 292 0.003424657534246575 0.3972602739726027
28.3389 1 117 292 0.003424657534246575 0.4006849315068493
28.9819 1 118 292 0.003424657534246575 0.4041095890410959
29.1353 1 119 292 0.003424657534246575 0.4075342465753425
29.138 1 120 292 0.003424657534246575 0.410958904109589
29.1933 1 121 292 0.003424657534246575 0.4143835616438356
29.4005 1 122 292 0.003424657534246575 0.4178082191780822
29.5537 1 123 292 0.003424657534246575 0.4212328767123288
29.7663 1 124 292 0.003424657534246575 0.4246575342465753
29.7725 1 125 292 0.003424657534246575 0.4280821917808219
30.0949 1 126 292 0.003424657534246575 0.4315068493150685
30.1857 1 127 292 0.003424657534246575 0.4349315068493151
30.2712 1 128 292 0.003424657534246575 0.4383561643835616
30.3288 1 129 292 0.003424657534246575 0.4417808219178082
30.5304 1 130 292 0.003424657534246575 0.4452054794520548
30.8184 1 131 292 0.003424657534246575 0.4486301369863014
30.9797 1 132 292 0.003424657534246575 0.4520547945205479
31.0279 1 133 292 0.003424657534246575 0.4554794520547945
31.7077 1 134 292 0.003424657534246575 0.4589041095890411
32.1501 1 135 292 0.003424657534246575 0.4623287671232877
32.447 1 136 292 0.003424657534246575 0.4657534246575342
32.5511 1 137 292 0.003424657534246575 0.4691780821917808
32.6717 1 138 292 0.003424657534246575 0.4726027397260274
34.1271 1 139 292 0.003424657534246575 0.476027397260274
34.4766 1 140 292 0.003424657534246575 0.4794520547945205
34.4906 1 141 292 0.003424657534246575 0.4828767123287671
34.6561 1 142 292 0.003424657534246575 0.4863013698630137
35.8175 1 143 292 0.003424657534246575 0.4897260273972603
36.0817 1 144 292 0.003424657534246575 0.4931506849315068
36.2665 1 145 292 0.003424657534246575 0.4965753424657534
36.4199 1 146 292 0.003424657534246575 0.5
36.8526 1 147 292 0.003424657534246575 0.5034246575342466
36.8942 1 148 292 0.003424657534246575 0.5068493150684932
36.9651 1 149 292 0.003424657534246575 0.5102739726027398
37.3001 1 150 292 0.003424657534246575 0.5136986301369864
37.9013 1 151 292 0.003424657534246575 0.5171232876712328
38.0346 1 152 292 0.003424657534246575 0.5205479452054794
38.8566 1 153 292 0.003424657534246575 0.523972602739726
38.9894 1 154 292 0.003424657534246575 0.5273972602739726
39.1364 1 155 292 0.003424657534246575 0.5308219178082192
39.3582 1 156 292 0.003424657534246575 0.5342465753424658
39.4483 1 157 292 0.003424657534246575 0.5376712328767124
39.8007 1 158 292 0.003424657534246575 0.541095890410959
40.0112 1 159 292 0.003424657534246575 0.5445205479452054
40.0814 1 160 292 0.003424657534246575 0.547945205479452
40.2575 1 161 292 0.003424657534246575 0.5513698630136986
40.7307 1 162 292 0.003424657534246575 0.5547945205479452
41.0988 1 163 292 0.003424657534246575 0.5582191780821918
41.365 1 164 292 0.003424657534246575 0.5616438356164384
41.4172 1 165 292 0.003424657534246575 0.565068493150685
41.5713 1 166 292 0.003424657534246575 0.5684931506849316
41.8942 1 167 292 0.003424657534246575 0.571917808219178
41.9015 1 168 292 0.003424657534246575 0.5753424657534246
41.9524 1 169 292 0.003424657534246575 0.5787671232876712
42.1716 1 170 292 0.003424657534246575 0.5821917808219178
42.7783 1 171 292 0.003424657534246575 0.5856164383561644
42.873 1 172 292 0.003424657534246575 0.589041095890411
43.1067 1 173 292 0.003424657534246575 0.5924657534246576
43.5134 1 174 292 0.003424657534246575 0.5958904109589042
43.9964 1 175 292 0.003424657534246575 0.5993150684931506
44.3252 1 176 292 0.003424657534246575 0.6027397260273972
44.5755 1 177 292 0.003424657534246575 0.6061643835616438
44.9626 1 178 292 0.003424657534246575 0.6095890410958904
45.0097 1 179 292 0.003424657534246575 0.613013698630137
45.1214 1 180 292 0.003424657534246575 0.6164383561643836
46.5588 1 181 292 0.003424657534246575 0.6198630136986302
47.5535 1 182 292 0.003424657534246575 0.6232876712328768
47.649 1 183 292 0.003424657534246575 0.6267123287671232
49.9416 1 184 292 0.003424657534246575 0.6301369863013698
50.7348 1 185 292 0.003424657534246575 0.6335616438356164
50.7672 1 186 292 0.003424657534246575 0.636986301369863
52.323 1 187 292 0.003424657534246575 0.6404109589041096
52.4854 1 188 292 0.003424657534246575 0.6438356164383562
55.2116 1 189 292 0.003424657534246575 0.6472602739726028
56.4644 1 190 292 0.003424657534246575 0.6506849315068494
57.1453 1 191 292 0.003424657534246575 0.6541095890410958
57.6153 1 192 292 0.003424657534246575 0.6575342465753424
57.9759 1 193 292 0.003424657534246575 0.660958904109589
58.8373 1 194 292 0.003424657534246575 0.6643835616438356
58.8399 1 195 292 0.003424657534246575 0.6678082191780822
59.2544 1 196 292 0.003424657534246575 0.6712328767123288
59.3141 1 197 292 0.003424657534246575 0.6746575342465754
59.9539 1 198 292 0.003424657534246575 0.678082191780822
60.6633 1 199 292 0.003424657534246575 0.6815068493150684
61.2224 1 200 292 0.003424657534246575 0.684931506849315
63.6034 1 201 292 0.003424657534246575 0.6883561643835616
63.986 1 202 292 0.003424657534246575 0.6917808219178082
64.3719 1 203 292 0.003424657534246575 0.6952054794520548
64.4401 1 204 292 0.003424657534246575 0.6986301369863014
64.5729 1 205 292 0.003424657534246575 0.702054794520548
64.9133 1 206 292 0.003424657534246575 0.7054794520547946
65.7731 1 207 292 0.003424657534246575 0.708904109589041
66.3333 1 208 292 0.003424657534246575 0.7123287671232876
66.4564 1 209 292 0.003424657534246575 0.7157534246575342
66.6225 1 210 292 0.003424657534246575 0.7191780821917808
67.1869 1 211 292 0.003424657534246575 0.7226027397260274
68.5045 1 212 292 0.003424657534246575 0.726027397260274
68.5288 1 213 292 0.003424657534246575 0.7294520547945206
69.5944 1 214 292 0.003424657534246575 0.7328767123287672
70.0194 1 215 292 0.003424657534246575 0.7363013698630136
70.3444 1 216 292 0.003424657534246575 0.7397260273972602
70.6381 1 217 292 0.003424657534246575 0.7431506849315068
71.427 1 218 292 0.003424657534246575 0.7465753424657534
73.1006 1 219 292 0.003424657534246575 0.75
73.1588 1 220 292 0.003424657534246575 0.7534246575342466
73.1759 1 221 292 0.003424657534246575 0.7568493150684932
73.856 1 222 292 0.003424657534246575 0.7602739726027398
74.393 1 223 292 0.003424657534246575 0.7636986301369864
74.5073 1 224 292 0.003424657534246575 0.7671232876712328
75.943 1 225 292 0.003424657534246575 0.7705479452054794
76.1487 1 226 292 0.003424657534246575 0.773972602739726
76.6474 1 227 292 0.003424657534246575 0.7773972602739726
78.2716 1 228 292 0.003424657534246575 0.7808219178082192
78.4151 1 229 292 0.003424657534246575 0.7842465753424658
79.097 1 230 292 0.003424657534246575 0.7876712328767124
85.9539 1 231 292 0.003424657534246575 0.791095890410959
86.2552 1 232 292 0.003424657534246575 0.7945205479452054
87.0263 1 233 292 0.003424657534246575 0.797945205479452
87.5677 1 234 292 0.003424657534246575 0.8013698630136986
88.3962 1 235 292 0.003424657534246575 0.8047945205479452
89.8631 1 236 292 0.003424657534246575 0.8082191780821918
89.9653 1 237 292 0.003424657534246575 0.8116438356164384
90.0058 1 238 292 0.003424657534246575 0.815068493150685
90.3541 1 239 292 0.003424657534246575 0.8184931506849316
91.2456 1 240 292 0.003424657534246575 0.821917808219178
91.5564 1 241 292 0.003424657534246575 0.8253424657534246
91.7641 1 242 292 0.003424657534246575 0.8287671232876712
92.2951 1 243 292 0.003424657534246575 0.8321917808219178
93.342 1 244 292 0.003424657534246575 0.8356164383561644
93.4754 1 245 292 0.003424657534246575 0.839041095890411
95.8822 1 246 292 0.003424657534246575 0.8424657534246576
96.7588 1 247 292 0.003424657534246575 0.8458904109589042
97.0836 1 248 292 0.003424657534246575 0.8493150684931506
97.4053 1 249 292 0.003424657534246575 0.8527397260273972
98.8528 1 250 292 0.003424657534246575 0.8561643835616438
99.944 1 251 292 0.003424657534246575 0.8595890410958904
100.595 1 252 292 0.003424657534246575 0.863013698630137
101.297 1 253 292 0.003424657534246575 0.8664383561643836
107.075 1 254 292 0.003424657534246575 0.8698630136986302
108.261 1 255 292 0.003424657534246575 0.8732876712328768
109.047 1 256 292 0.003424657534246575 0.8767123287671232
109.495 1 257 292 0.003424657534246575 0.8801369863013698
116.648 1 258 292 0.003424657534246575 0.8835616438356164
117.442 1 259 292 0.003424657534246575 0.886986301369863
118.28 1 260 292 0.003424657534246575 0.8904109589041096
119.246 1 261 292 0.003424657534246575 0.8938356164383562
120.34 1 262 292 0.003424657534246575 0.8972602739726028
125.957 1 263 292 0.003424657534246575 0.9006849315068494
126.237 1 264 292 0.003424657534246575 0.9041095890410958
127.449 1 265 292 0.003424657534246575 0.9075342465753424
127.872 1 266 292 0.003424657534246575 0.910958904109589
132.9 1 267 292 0.003424657534246575 0.9143835616438356
135.758 1 268 292 0.003424657534246575 0.9178082191780822
141.241 1 269 292 0.003424657534246575 0.9212328767123288
142.223 1 270 292 0.003424657534246575 0.9246575342465754
143.265 1 271 292 0.003424657534246575 0.928082191780822
148.186 1 272 292 0.003424657534246575 0.9315068493150684
148.722 1 273 292 0.003424657534246575 0.934931506849315
148.878 1 274 292 0.003424657534246575 0.9383561643835616
149.696 1 275 292 0.003424657534246575 0.9417808219178082
149.854 1 276 292 0.003424657534246575 0.9452054794520548
151.119 1 277 292 0.003424657534246575 0.9486301369863014
159.183 1 278 292 0.003424657534246575 0.952054794520548
159.856 1 279 292 0.003424657534246575 0.9554794520547946
160.558 1 280 292 0.003424657534246575 0.958904109589041
161.11 1 281 292 0.003424657534246575 0.9623287671232876
163.076 1 282 292 0.003424657534246575 0.9657534246575342
163.394 1 283 292 0.003424657534246575 0.9691780821917808
164.825 1 284 292 0.003424657534246575 0.9726027397260274
168.242 1 285 292 0.003424657534246575 0.976027397260274
170.678 1 286 292 0.003424657534246575 0.9794520547945206
172.192 1 287 292 0.003424657534246575 0.9828767123287672
176.789 1 288 292 0.003424657534246575 0.9863013698630136
177.562 1 289 292 0.003424657534246575 0.9897260273972602
179.533 1 290 292 0.003424657534246575 0.9931506849315068
180.702 1 291 292 0.003424657534246575 0.9965753424657534
249.156 1 292 292 0.003424657534246575 1.0


==> plots/flask_cdf/data/cdf_4_big_torchserve.txt <==
0.0 1 1 159 0.006289308176100629 0.006289308176100629
4.79199 1 2 159 0.006289308176100629 0.012578616352201259
4.95339 1 3 159 0.006289308176100629 0.018867924528301886
5.13924 1 4 159 0.006289308176100629 0.025157232704402517
5.21236 1 5 159 0.006289308176100629 0.031446540880503145
5.34344 1 6 159 0.006289308176100629 0.03773584905660377
5.56528 1 7 159 0.006289308176100629 0.0440251572327044
5.91892 1 8 159 0.006289308176100629 0.050314465408805034
6.27254 1 9 159 0.006289308176100629 0.05660377358490566
9.77777 1 10 159 0.006289308176100629 0.06289308176100629
9.78808 1 11 159 0.006289308176100629 0.06918238993710692
10.0505 1 12 159 0.006289308176100629 0.07547169811320754
10.3655 1 13 159 0.006289308176100629 0.08176100628930817
10.6768 1 14 159 0.006289308176100629 0.0880503144654088
10.7121 1 15 159 0.006289308176100629 0.09433962264150944
11.1902 1 16 159 0.006289308176100629 0.10062893081761007
11.8316 1 17 159 0.006289308176100629 0.1069182389937107
13.1123 1 18 159 0.006289308176100629 0.11320754716981132
13.2112 1 19 159 0.006289308176100629 0.11949685534591195
13.4009 1 20 159 0.006289308176100629 0.12578616352201258
13.8602 1 21 159 0.006289308176100629 0.1320754716981132
14.0201 1 22 159 0.006289308176100629 0.13836477987421383
14.0789 1 23 159 0.006289308176100629 0.14465408805031446
14.0952 1 24 159 0.006289308176100629 0.1509433962264151
14.4895 1 25 159 0.006289308176100629 0.15723270440251572
14.641 1 26 159 0.006289308176100629 0.16352201257861634
14.6841 1 27 159 0.006289308176100629 0.16981132075471697
14.8038 1 28 159 0.006289308176100629 0.1761006289308176
14.8768 1 29 159 0.006289308176100629 0.18238993710691823
15.0401 1 30 159 0.006289308176100629 0.18867924528301888
15.3165 1 31 159 0.006289308176100629 0.1949685534591195
15.5614 1 32 159 0.006289308176100629 0.20125786163522014
15.567 1 33 159 0.006289308176100629 0.20754716981132076
15.7915 1 34 159 0.006289308176100629 0.2138364779874214
15.8559 1 35 159 0.006289308176100629 0.22012578616352202
15.9569 1 36 159 0.006289308176100629 0.22641509433962265
15.9709 1 37 159 0.006289308176100629 0.23270440251572327
16.0252 1 38 159 0.006289308176100629 0.2389937106918239
16.0344 1 39 159 0.006289308176100629 0.24528301886792453
16.1581 1 40 159 0.006289308176100629 0.25157232704402516
16.2173 1 41 159 0.006289308176100629 0.2578616352201258
16.4862 1 42 159 0.006289308176100629 0.2641509433962264
16.5455 1 43 159 0.006289308176100629 0.27044025157232704
16.5978 1 44 159 0.006289308176100629 0.27672955974842767
16.6774 1 45 159 0.006289308176100629 0.2830188679245283
16.6894 1 46 159 0.006289308176100629 0.2893081761006289
16.7551 1 47 159 0.006289308176100629 0.29559748427672955
16.8437 1 48 159 0.006289308176100629 0.3018867924528302
16.9666 1 49 159 0.006289308176100629 0.3081761006289308
17.1191 1 50 159 0.006289308176100629 0.31446540880503143
17.1739 1 51 159 0.006289308176100629 0.32075471698113206
17.1891 1 52 159 0.006289308176100629 0.3270440251572327
17.4157 1 53 159 0.006289308176100629 0.3333333333333333
17.5477 1 54 159 0.006289308176100629 0.33962264150943394
17.5605 1 55 159 0.006289308176100629 0.34591194968553457
17.5682 1 56 159 0.006289308176100629 0.3522012578616352
17.6633 1 57 159 0.006289308176100629 0.3584905660377358
17.6913 1 58 159 0.006289308176100629 0.36477987421383645
17.7503 1 59 159 0.006289308176100629 0.3710691823899371
17.9438 1 60 159 0.006289308176100629 0.37735849056603776
17.9447 1 61 159 0.006289308176100629 0.3836477987421384
17.9627 1 62 159 0.006289308176100629 0.389937106918239
17.9827 1 63 159 0.006289308176100629 0.39622641509433965
18.009 1 64 159 0.006289308176100629 0.4025157232704403
18.0166 1 65 159 0.006289308176100629 0.4088050314465409
18.0486 1 66 159 0.006289308176100629 0.41509433962264153
18.0872 1 67 159 0.006289308176100629 0.42138364779874216
18.1129 1 68 159 0.006289308176100629 0.4276729559748428
18.1558 1 69 159 0.006289308176100629 0.4339622641509434
18.1766 1 70 159 0.006289308176100629 0.44025157232704404
18.2345 1 71 159 0.006289308176100629 0.44654088050314467
18.2354 1 72 159 0.006289308176100629 0.4528301886792453
18.2585 1 73 159 0.006289308176100629 0.4591194968553459
18.2875 1 74 159 0.006289308176100629 0.46540880503144655
18.3053 1 75 159 0.006289308176100629 0.4716981132075472
18.3108 1 76 159 0.006289308176100629 0.4779874213836478
18.3259 1 77 159 0.006289308176100629 0.48427672955974843
18.4593 1 78 159 0.006289308176100629 0.49056603773584906
18.4935 1 79 159 0.006289308176100629 0.4968553459119497
18.5106 1 80 159 0.006289308176100629 0.5031446540880503
18.5244 1 81 159 0.006289308176100629 0.5094339622641509
18.5928 1 82 159 0.006289308176100629 0.5157232704402516
18.6053 1 83 159 0.006289308176100629 0.5220125786163522
18.6886 1 84 159 0.006289308176100629 0.5283018867924528
18.74 1 85 159 0.006289308176100629 0.5345911949685535
18.7954 1 86 159 0.006289308176100629 0.5408805031446541
18.8841 1 87 159 0.006289308176100629 0.5471698113207547
18.9064 1 88 159 0.006289308176100629 0.5534591194968553
18.968 1 89 159 0.006289308176100629 0.559748427672956
19.0074 1 90 159 0.006289308176100629 0.5660377358490566
19.0131 1 91 159 0.006289308176100629 0.5723270440251572
19.0379 1 92 159 0.006289308176100629 0.5786163522012578
19.0964 1 93 159 0.006289308176100629 0.5849056603773585
19.1285 1 94 159 0.006289308176100629 0.5911949685534591
19.1694 1 95 159 0.006289308176100629 0.5974842767295597
19.1978 1 96 159 0.006289308176100629 0.6037735849056604
19.2385 1 97 159 0.006289308176100629 0.610062893081761
19.3712 1 98 159 0.006289308176100629 0.6163522012578616
19.4081 1 99 159 0.006289308176100629 0.6226415094339622
19.4708 1 100 159 0.006289308176100629 0.6289308176100629
19.4805 1 101 159 0.006289308176100629 0.6352201257861635
19.4991 1 102 159 0.006289308176100629 0.6415094339622641
19.5691 1 103 159 0.006289308176100629 0.6477987421383647
19.5782 1 104 159 0.006289308176100629 0.6540880503144654
19.5949 1 105 159 0.006289308176100629 0.660377358490566
19.6104 1 106 159 0.006289308176100629 0.6666666666666666
19.6172 1 107 159 0.006289308176100629 0.6729559748427673
19.6376 1 108 159 0.006289308176100629 0.6792452830188679
19.687 1 109 159 0.006289308176100629 0.6855345911949685
19.7654 1 110 159 0.006289308176100629 0.6918238993710691
19.8354 1 111 159 0.006289308176100629 0.6981132075471698
19.8657 1 112 159 0.006289308176100629 0.7044025157232704
20.0441 1 113 159 0.006289308176100629 0.710691823899371
20.0479 1 114 159 0.006289308176100629 0.7169811320754716
20.0564 1 115 159 0.006289308176100629 0.7232704402515723
20.0613 1 116 159 0.006289308176100629 0.7295597484276729
20.0637 1 117 159 0.006289308176100629 0.7358490566037735
20.122 1 118 159 0.006289308176100629 0.7421383647798742
20.14 1 119 159 0.006289308176100629 0.7484276729559748
20.15 1 120 159 0.006289308176100629 0.7547169811320755
20.199 1 121 159 0.006289308176100629 0.7610062893081762
20.2178 1 122 159 0.006289308176100629 0.7672955974842768
20.2409 1 123 159 0.006289308176100629 0.7735849056603774
20.276 1 124 159 0.006289308176100629 0.779874213836478
20.2884 1 125 159 0.006289308176100629 0.7861635220125787
20.3548 1 126 159 0.006289308176100629 0.7924528301886793
20.4578 1 127 159 0.006289308176100629 0.7987421383647799
20.5582 1 128 159 0.006289308176100629 0.8050314465408805
20.6124 1 129 159 0.006289308176100629 0.8113207547169812
20.6384 1 130 159 0.006289308176100629 0.8176100628930818
20.6547 1 131 159 0.006289308176100629 0.8238993710691824
20.7596 1 132 159 0.006289308176100629 0.8301886792452831
20.814 1 133 159 0.006289308176100629 0.8364779874213837
20.829 1 134 159 0.006289308176100629 0.8427672955974843
20.9191 1 135 159 0.006289308176100629 0.8490566037735849
21.0093 1 136 159 0.006289308176100629 0.8553459119496856
21.0767 1 137 159 0.006289308176100629 0.8616352201257862
21.1379 1 138 159 0.006289308176100629 0.8679245283018868
21.2654 1 139 159 0.006289308176100629 0.8742138364779874
21.2775 1 140 159 0.006289308176100629 0.8805031446540881
21.4415 1 141 159 0.006289308176100629 0.8867924528301887
21.4716 1 142 159 0.006289308176100629 0.8930817610062893
21.6233 1 143 159 0.006289308176100629 0.89937106918239
21.8036 1 144 159 0.006289308176100629 0.9056603773584906
21.8749 1 145 159 0.006289308176100629 0.9119496855345912
21.9583 1 146 159 0.006289308176100629 0.9182389937106918
22.4157 1 147 159 0.006289308176100629 0.9245283018867925
22.534 1 148 159 0.006289308176100629 0.9308176100628931
22.7444 1 149 159 0.006289308176100629 0.9371069182389937
22.791 1 150 159 0.006289308176100629 0.9433962264150944
22.8603 1 151 159 0.006289308176100629 0.949685534591195
22.9057 1 152 159 0.006289308176100629 0.9559748427672956
22.9837 1 153 159 0.006289308176100629 0.9622641509433962
23.0116 1 154 159 0.006289308176100629 0.9685534591194969
23.1661 1 155 159 0.006289308176100629 0.9748427672955975
23.3243 1 156 159 0.006289308176100629 0.9811320754716981
23.4754 1 157 159 0.006289308176100629 0.9874213836477987
24.4258 1 158 159 0.006289308176100629 0.9937106918238994
25.8902 1 159 159 0.006289308176100629 1.0


==> plots/flask_cdf/data/cdf_4_medium_bentoml.txt <==
0.0 1 1 211 0.004739336492890996 0.004739336492890996
3.11084 1 2 211 0.004739336492890996 0.009478672985781991
4.06882 1 3 211 0.004739336492890996 0.014218009478672985
4.1073 1 4 211 0.004739336492890996 0.018957345971563982
4.1329 1 5 211 0.004739336492890996 0.023696682464454975
5.16532 1 6 211 0.004739336492890996 0.02843601895734597
5.64486 1 7 211 0.004739336492890996 0.03317535545023697
5.85711 1 8 211 0.004739336492890996 0.037914691943127965
5.8934 1 9 211 0.004739336492890996 0.04265402843601896
5.97942 1 10 211 0.004739336492890996 0.04739336492890995
7.66863 1 11 211 0.004739336492890996 0.052132701421800945
8.68541 1 12 211 0.004739336492890996 0.05687203791469194
8.78263 1 13 211 0.004739336492890996 0.061611374407582936
8.87993 1 14 211 0.004739336492890996 0.06635071090047394
9.05605 1 15 211 0.004739336492890996 0.07109004739336493
9.25006 1 16 211 0.004739336492890996 0.07582938388625593
9.79331 1 17 211 0.004739336492890996 0.08056872037914692
10.245 1 18 211 0.004739336492890996 0.08530805687203792
10.316 1 19 211 0.004739336492890996 0.09004739336492891
10.3333 1 20 211 0.004739336492890996 0.0947867298578199
10.4256 1 21 211 0.004739336492890996 0.0995260663507109
10.4918 1 22 211 0.004739336492890996 0.10426540284360189
10.6313 1 23 211 0.004739336492890996 0.10900473933649289
10.7622 1 24 211 0.004739336492890996 0.11374407582938388
10.7982 1 25 211 0.004739336492890996 0.11848341232227488
10.8644 1 26 211 0.004739336492890996 0.12322274881516587
10.985 1 27 211 0.004739336492890996 0.12796208530805686
11.0423 1 28 211 0.004739336492890996 0.13270142180094788
11.0937 1 29 211 0.004739336492890996 0.13744075829383887
11.1018 1 30 211 0.004739336492890996 0.14218009478672985
11.2235 1 31 211 0.004739336492890996 0.14691943127962084
11.2546 1 32 211 0.004739336492890996 0.15165876777251186
11.3101 1 33 211 0.004739336492890996 0.15639810426540285
11.3415 1 34 211 0.004739336492890996 0.16113744075829384
11.4433 1 35 211 0.004739336492890996 0.16587677725118483
11.4644 1 36 211 0.004739336492890996 0.17061611374407584
11.5016 1 37 211 0.004739336492890996 0.17535545023696683
11.5491 1 38 211 0.004739336492890996 0.18009478672985782
11.5707 1 39 211 0.004739336492890996 0.1848341232227488
11.7502 1 40 211 0.004739336492890996 0.1895734597156398
11.797 1 41 211 0.004739336492890996 0.1943127962085308
11.7995 1 42 211 0.004739336492890996 0.1990521327014218
11.845 1 43 211 0.004739336492890996 0.2037914691943128
11.8529 1 44 211 0.004739336492890996 0.20853080568720378
11.9016 1 45 211 0.004739336492890996 0.2132701421800948
11.9958 1 46 211 0.004739336492890996 0.21800947867298578
12.0362 1 47 211 0.004739336492890996 0.22274881516587677
12.0869 1 48 211 0.004739336492890996 0.22748815165876776
12.1227 1 49 211 0.004739336492890996 0.23222748815165878
12.1394 1 50 211 0.004739336492890996 0.23696682464454977
12.1472 1 51 211 0.004739336492890996 0.24170616113744076
12.1846 1 52 211 0.004739336492890996 0.24644549763033174
12.1848 1 53 211 0.004739336492890996 0.25118483412322273
12.1889 1 54 211 0.004739336492890996 0.2559241706161137
12.1897 1 55 211 0.004739336492890996 0.26066350710900477
12.2037 1 56 211 0.004739336492890996 0.26540284360189575
12.2311 1 57 211 0.004739336492890996 0.27014218009478674
12.2586 1 58 211 0.004739336492890996 0.27488151658767773
12.3075 1 59 211 0.004739336492890996 0.2796208530805687
12.3215 1 60 211 0.004739336492890996 0.2843601895734597
12.3674 1 61 211 0.004739336492890996 0.2890995260663507
12.4142 1 62 211 0.004739336492890996 0.2938388625592417
12.4522 1 63 211 0.004739336492890996 0.2985781990521327
12.5 1 64 211 0.004739336492890996 0.3033175355450237
12.5203 1 65 211 0.004739336492890996 0.3080568720379147
12.5278 1 66 211 0.004739336492890996 0.3127962085308057
12.5502 1 67 211 0.004739336492890996 0.3175355450236967
12.5591 1 68 211 0.004739336492890996 0.3222748815165877
12.5788 1 69 211 0.004739336492890996 0.32701421800947866
12.6106 1 70 211 0.004739336492890996 0.33175355450236965
12.6616 1 71 211 0.004739336492890996 0.33649289099526064
12.6617 1 72 211 0.004739336492890996 0.3412322274881517
12.7505 1 73 211 0.004739336492890996 0.3459715639810427
12.7554 1 74 211 0.004739336492890996 0.35071090047393366
12.759 1 75 211 0.004739336492890996 0.35545023696682465
12.7661 1 76 211 0.004739336492890996 0.36018957345971564
12.771 1 77 211 0.004739336492890996 0.36492890995260663
12.789 1 78 211 0.004739336492890996 0.3696682464454976
12.828 1 79 211 0.004739336492890996 0.3744075829383886
12.8356 1 80 211 0.004739336492890996 0.3791469194312796
12.9093 1 81 211 0.004739336492890996 0.38388625592417064
12.9145 1 82 211 0.004739336492890996 0.3886255924170616
12.9185 1 83 211 0.004739336492890996 0.3933649289099526
12.9204 1 84 211 0.004739336492890996 0.3981042654028436
12.9367 1 85 211 0.004739336492890996 0.4028436018957346
12.9898 1 86 211 0.004739336492890996 0.4075829383886256
12.9929 1 87 211 0.004739336492890996 0.41232227488151657
13.0121 1 88 211 0.004739336492890996 0.41706161137440756
13.0189 1 89 211 0.004739336492890996 0.4218009478672986
13.0339 1 90 211 0.004739336492890996 0.4265402843601896
13.0666 1 91 211 0.004739336492890996 0.4312796208530806
13.0716 1 92 211 0.004739336492890996 0.43601895734597157
13.1141 1 93 211 0.004739336492890996 0.44075829383886256
13.1424 1 94 211 0.004739336492890996 0.44549763033175355
13.1439 1 95 211 0.004739336492890996 0.45023696682464454
13.1478 1 96 211 0.004739336492890996 0.4549763033175355
13.2161 1 97 211 0.004739336492890996 0.4597156398104265
13.224 1 98 211 0.004739336492890996 0.46445497630331756
13.2328 1 99 211 0.004739336492890996 0.46919431279620855
13.252 1 100 211 0.004739336492890996 0.47393364928909953
13.2622 1 101 211 0.004739336492890996 0.4786729857819905
13.2744 1 102 211 0.004739336492890996 0.4834123222748815
13.3081 1 103 211 0.004739336492890996 0.4881516587677725
13.3292 1 104 211 0.004739336492890996 0.4928909952606635
13.3441 1 105 211 0.004739336492890996 0.4976303317535545
13.3885 1 106 211 0.004739336492890996 0.5023696682464455
13.3962 1 107 211 0.004739336492890996 0.5071090047393365
13.4305 1 108 211 0.004739336492890996 0.5118483412322274
13.4332 1 109 211 0.004739336492890996 0.5165876777251185
13.4419 1 110 211 0.004739336492890996 0.5213270142180095
13.4648 1 111 211 0.004739336492890996 0.5260663507109005
13.4716 1 112 211 0.004739336492890996 0.5308056872037915
13.5001 1 113 211 0.004739336492890996 0.5355450236966824
13.5068 1 114 211 0.004739336492890996 0.5402843601895735
13.5108 1 115 211 0.004739336492890996 0.5450236966824644
13.5288 1 116 211 0.004739336492890996 0.5497630331753555
13.5487 1 117 211 0.004739336492890996 0.5545023696682464
13.5646 1 118 211 0.004739336492890996 0.5592417061611374
13.5841 1 119 211 0.004739336492890996 0.5639810426540285
13.6187 1 120 211 0.004739336492890996 0.5687203791469194
13.6428 1 121 211 0.004739336492890996 0.5734597156398105
13.7252 1 122 211 0.004739336492890996 0.5781990521327014
13.7655 1 123 211 0.004739336492890996 0.5829383886255924
13.7717 1 124 211 0.004739336492890996 0.5876777251184834
13.7846 1 125 211 0.004739336492890996 0.5924170616113744
13.8206 1 126 211 0.004739336492890996 0.5971563981042654
13.8458 1 127 211 0.004739336492890996 0.6018957345971564
13.8799 1 128 211 0.004739336492890996 0.6066350710900474
13.8847 1 129 211 0.004739336492890996 0.6113744075829384
13.9095 1 130 211 0.004739336492890996 0.6161137440758294
13.91 1 131 211 0.004739336492890996 0.6208530805687204
13.9171 1 132 211 0.004739336492890996 0.6255924170616114
13.9219 1 133 211 0.004739336492890996 0.6303317535545023
13.9345 1 134 211 0.004739336492890996 0.6350710900473934
13.9401 1 135 211 0.004739336492890996 0.6398104265402843
13.9893 1 136 211 0.004739336492890996 0.6445497630331753
14.0099 1 137 211 0.004739336492890996 0.6492890995260664
14.0375 1 138 211 0.004739336492890996 0.6540284360189573
14.0414 1 139 211 0.004739336492890996 0.6587677725118484
14.0749 1 140 211 0.004739336492890996 0.6635071090047393
14.0786 1 141 211 0.004739336492890996 0.6682464454976303
14.1287 1 142 211 0.004739336492890996 0.6729857819905213
14.1593 1 143 211 0.004739336492890996 0.6777251184834123
14.2163 1 144 211 0.004739336492890996 0.6824644549763034
14.2229 1 145 211 0.004739336492890996 0.6872037914691943
14.2255 1 146 211 0.004739336492890996 0.6919431279620853
14.2431 1 147 211 0.004739336492890996 0.6966824644549763
14.3014 1 148 211 0.004739336492890996 0.7014218009478673
14.3109 1 149 211 0.004739336492890996 0.7061611374407583
14.3208 1 150 211 0.004739336492890996 0.7109004739336493
14.3782 1 151 211 0.004739336492890996 0.7156398104265402
14.4354 1 152 211 0.004739336492890996 0.7203791469194313
14.4389 1 153 211 0.004739336492890996 0.7251184834123223
14.5514 1 154 211 0.004739336492890996 0.7298578199052133
14.6076 1 155 211 0.004739336492890996 0.7345971563981043
14.625 1 156 211 0.004739336492890996 0.7393364928909952
14.6623 1 157 211 0.004739336492890996 0.7440758293838863
14.7504 1 158 211 0.004739336492890996 0.7488151658767772
14.7628 1 159 211 0.004739336492890996 0.7535545023696683
14.7661 1 160 211 0.004739336492890996 0.7582938388625592
14.7916 1 161 211 0.004739336492890996 0.7630331753554502
14.7926 1 162 211 0.004739336492890996 0.7677725118483413
14.8158 1 163 211 0.004739336492890996 0.7725118483412322
14.8277 1 164 211 0.004739336492890996 0.7772511848341233
14.8931 1 165 211 0.004739336492890996 0.7819905213270142
15.0194 1 166 211 0.004739336492890996 0.7867298578199052
15.0447 1 167 211 0.004739336492890996 0.7914691943127962
15.0458 1 168 211 0.004739336492890996 0.7962085308056872
15.1509 1 169 211 0.004739336492890996 0.8009478672985783
15.1519 1 170 211 0.004739336492890996 0.8056872037914692
15.1617 1 171 211 0.004739336492890996 0.8104265402843602
15.1902 1 172 211 0.004739336492890996 0.8151658767772512
15.1992 1 173 211 0.004739336492890996 0.8199052132701422
15.2234 1 174 211 0.004739336492890996 0.8246445497630331
15.332 1 175 211 0.004739336492890996 0.8293838862559242
15.4103 1 176 211 0.004739336492890996 0.8341232227488151
15.4231 1 177 211 0.004739336492890996 0.8388625592417062
15.4269 1 178 211 0.004739336492890996 0.8436018957345972
15.4596 1 179 211 0.004739336492890996 0.8483412322274881
15.5058 1 180 211 0.004739336492890996 0.8530805687203792
15.5499 1 181 211 0.004739336492890996 0.8578199052132701
15.5542 1 182 211 0.004739336492890996 0.8625592417061612
15.5654 1 183 211 0.004739336492890996 0.8672985781990521
15.5767 1 184 211 0.004739336492890996 0.8720379146919431
15.6191 1 185 211 0.004739336492890996 0.8767772511848341
15.6317 1 186 211 0.004739336492890996 0.8815165876777251
15.6819 1 187 211 0.004739336492890996 0.8862559241706162
15.7462 1 188 211 0.004739336492890996 0.8909952606635071
15.7485 1 189 211 0.004739336492890996 0.8957345971563981
15.7612 1 190 211 0.004739336492890996 0.9004739336492891
15.781 1 191 211 0.004739336492890996 0.9052132701421801
15.8088 1 192 211 0.004739336492890996 0.909952606635071
15.8682 1 193 211 0.004739336492890996 0.9146919431279621
15.8955 1 194 211 0.004739336492890996 0.919431279620853
16.0129 1 195 211 0.004739336492890996 0.9241706161137441
16.0192 1 196 211 0.004739336492890996 0.9289099526066351
16.0763 1 197 211 0.004739336492890996 0.933649289099526
16.1241 1 198 211 0.004739336492890996 0.9383886255924171
16.2334 1 199 211 0.004739336492890996 0.943127962085308
16.263 1 200 211 0.004739336492890996 0.9478672985781991
16.2969 1 201 211 0.004739336492890996 0.95260663507109
16.3137 1 202 211 0.004739336492890996 0.957345971563981
16.3784 1 203 211 0.004739336492890996 0.9620853080568721
16.4922 1 204 211 0.004739336492890996 0.966824644549763
16.5571 1 205 211 0.004739336492890996 0.9715639810426541
17.1614 1 206 211 0.004739336492890996 0.976303317535545
17.7611 1 207 211 0.004739336492890996 0.981042654028436
18.0337 1 208 211 0.004739336492890996 0.985781990521327
18.2349 1 209 211 0.004739336492890996 0.990521327014218
19.6478 1 210 211 0.004739336492890996 0.995260663507109
26.2726 1 211 211 0.004739336492890996 1.0


==> plots/flask_cdf/data/cdf_4_medium_mlflow.txt <==
0.0 1 1 236 0.00423728813559322 0.00423728813559322
4.66363 1 2 236 0.00423728813559322 0.00847457627118644
5.17108 1 3 236 0.00423728813559322 0.012711864406779662
5.89635 1 4 236 0.00423728813559322 0.01694915254237288
5.97907 1 5 236 0.00423728813559322 0.0211864406779661
6.00012 1 6 236 0.00423728813559322 0.025423728813559324
6.26008 1 7 236 0.00423728813559322 0.029661016949152543
6.65155 1 8 236 0.00423728813559322 0.03389830508474576
7.13324 1 9 236 0.00423728813559322 0.038135593220338986
7.27707 1 10 236 0.00423728813559322 0.0423728813559322
7.35122 1 11 236 0.00423728813559322 0.046610169491525424
7.40231 1 12 236 0.00423728813559322 0.05084745762711865
7.55891 1 13 236 0.00423728813559322 0.05508474576271186
7.71951 1 14 236 0.00423728813559322 0.059322033898305086
7.8244 1 15 236 0.00423728813559322 0.0635593220338983
7.9198 1 16 236 0.00423728813559322 0.06779661016949153
7.99197 1 17 236 0.00423728813559322 0.07203389830508475
8.06841 1 18 236 0.00423728813559322 0.07627118644067797
8.15934 1 19 236 0.00423728813559322 0.08050847457627118
8.28898 1 20 236 0.00423728813559322 0.0847457627118644
8.30848 1 21 236 0.00423728813559322 0.08898305084745763
8.3754 1 22 236 0.00423728813559322 0.09322033898305085
8.6532 1 23 236 0.00423728813559322 0.09745762711864407
8.68953 1 24 236 0.00423728813559322 0.1016949152542373
9.06527 1 25 236 0.00423728813559322 0.1059322033898305
9.10729 1 26 236 0.00423728813559322 0.11016949152542373
9.23623 1 27 236 0.00423728813559322 0.11440677966101695
9.28708 1 28 236 0.00423728813559322 0.11864406779661017
9.35115 1 29 236 0.00423728813559322 0.1228813559322034
9.47392 1 30 236 0.00423728813559322 0.1271186440677966
9.55142 1 31 236 0.00423728813559322 0.13135593220338984
9.55745 1 32 236 0.00423728813559322 0.13559322033898305
9.56857 1 33 236 0.00423728813559322 0.13983050847457626
9.64188 1 34 236 0.00423728813559322 0.1440677966101695
9.67924 1 35 236 0.00423728813559322 0.1483050847457627
9.77092 1 36 236 0.00423728813559322 0.15254237288135594
10.0166 1 37 236 0.00423728813559322 0.15677966101694915
10.085 1 38 236 0.00423728813559322 0.16101694915254236
10.1086 1 39 236 0.00423728813559322 0.1652542372881356
10.1282 1 40 236 0.00423728813559322 0.1694915254237288
10.2066 1 41 236 0.00423728813559322 0.17372881355932204
10.2428 1 42 236 0.00423728813559322 0.17796610169491525
10.2781 1 43 236 0.00423728813559322 0.18220338983050846
10.3476 1 44 236 0.00423728813559322 0.1864406779661017
10.4079 1 45 236 0.00423728813559322 0.1906779661016949
10.426 1 46 236 0.00423728813559322 0.19491525423728814
10.4268 1 47 236 0.00423728813559322 0.19915254237288135
10.4445 1 48 236 0.00423728813559322 0.2033898305084746
10.4461 1 49 236 0.00423728813559322 0.2076271186440678
10.5436 1 50 236 0.00423728813559322 0.211864406779661
10.5734 1 51 236 0.00423728813559322 0.21610169491525424
10.6284 1 52 236 0.00423728813559322 0.22033898305084745
10.675 1 53 236 0.00423728813559322 0.2245762711864407
10.6801 1 54 236 0.00423728813559322 0.2288135593220339
10.7552 1 55 236 0.00423728813559322 0.2330508474576271
10.7638 1 56 236 0.00423728813559322 0.23728813559322035
10.848 1 57 236 0.00423728813559322 0.24152542372881355
11.0946 1 58 236 0.00423728813559322 0.2457627118644068
11.1393 1 59 236 0.00423728813559322 0.25
11.1866 1 60 236 0.00423728813559322 0.2542372881355932
11.2026 1 61 236 0.00423728813559322 0.2584745762711864
11.2255 1 62 236 0.00423728813559322 0.2627118644067797
11.2569 1 63 236 0.00423728813559322 0.2669491525423729
11.2571 1 64 236 0.00423728813559322 0.2711864406779661
11.2581 1 65 236 0.00423728813559322 0.2754237288135593
11.2636 1 66 236 0.00423728813559322 0.2796610169491525
11.3006 1 67 236 0.00423728813559322 0.2838983050847458
11.3101 1 68 236 0.00423728813559322 0.288135593220339
11.4294 1 69 236 0.00423728813559322 0.2923728813559322
11.4885 1 70 236 0.00423728813559322 0.2966101694915254
11.5152 1 71 236 0.00423728813559322 0.3008474576271186
11.5436 1 72 236 0.00423728813559322 0.3050847457627119
11.5964 1 73 236 0.00423728813559322 0.3093220338983051
11.5985 1 74 236 0.00423728813559322 0.3135593220338983
11.6183 1 75 236 0.00423728813559322 0.3177966101694915
11.643 1 76 236 0.00423728813559322 0.3220338983050847
11.6816 1 77 236 0.00423728813559322 0.326271186440678
11.6979 1 78 236 0.00423728813559322 0.3305084745762712
11.8054 1 79 236 0.00423728813559322 0.3347457627118644
11.838 1 80 236 0.00423728813559322 0.3389830508474576
11.8564 1 81 236 0.00423728813559322 0.3432203389830508
11.8705 1 82 236 0.00423728813559322 0.3474576271186441
11.8957 1 83 236 0.00423728813559322 0.3516949152542373
11.9032 1 84 236 0.00423728813559322 0.3559322033898305
11.9145 1 85 236 0.00423728813559322 0.3601694915254237
11.9225 1 86 236 0.00423728813559322 0.3644067796610169
11.934 1 87 236 0.00423728813559322 0.3686440677966102
11.9493 1 88 236 0.00423728813559322 0.3728813559322034
11.9708 1 89 236 0.00423728813559322 0.3771186440677966
12.0044 1 90 236 0.00423728813559322 0.3813559322033898
12.0199 1 91 236 0.00423728813559322 0.3855932203389831
12.0562 1 92 236 0.00423728813559322 0.3898305084745763
12.0604 1 93 236 0.00423728813559322 0.3940677966101695
12.0655 1 94 236 0.00423728813559322 0.3983050847457627
12.1172 1 95 236 0.00423728813559322 0.4025423728813559
12.1322 1 96 236 0.00423728813559322 0.4067796610169492
12.1506 1 97 236 0.00423728813559322 0.4110169491525424
12.1766 1 98 236 0.00423728813559322 0.4152542372881356
12.232 1 99 236 0.00423728813559322 0.4194915254237288
12.2571 1 100 236 0.00423728813559322 0.423728813559322
12.2621 1 101 236 0.00423728813559322 0.4279661016949153
12.2737 1 102 236 0.00423728813559322 0.4322033898305085
12.2753 1 103 236 0.00423728813559322 0.4364406779661017
12.2886 1 104 236 0.00423728813559322 0.4406779661016949
12.296 1 105 236 0.00423728813559322 0.4449152542372881
12.3141 1 106 236 0.00423728813559322 0.4491525423728814
12.3673 1 107 236 0.00423728813559322 0.4533898305084746
12.369 1 108 236 0.00423728813559322 0.4576271186440678
12.3699 1 109 236 0.00423728813559322 0.461864406779661
12.3875 1 110 236 0.00423728813559322 0.4661016949152542
12.407 1 111 236 0.00423728813559322 0.4703389830508475
12.4124 1 112 236 0.00423728813559322 0.4745762711864407
12.4172 1 113 236 0.00423728813559322 0.4788135593220339
12.4298 1 114 236 0.00423728813559322 0.4830508474576271
12.4397 1 115 236 0.00423728813559322 0.4872881355932203
12.4487 1 116 236 0.00423728813559322 0.4915254237288136
12.458 1 117 236 0.00423728813559322 0.4957627118644068
12.4648 1 118 236 0.00423728813559322 0.5
12.4979 1 119 236 0.00423728813559322 0.5042372881355932
12.5491 1 120 236 0.00423728813559322 0.5084745762711864
12.5577 1 121 236 0.00423728813559322 0.5127118644067796
12.5687 1 122 236 0.00423728813559322 0.5169491525423728
12.5725 1 123 236 0.00423728813559322 0.5211864406779662
12.6122 1 124 236 0.00423728813559322 0.5254237288135594
12.6231 1 125 236 0.00423728813559322 0.5296610169491526
12.647 1 126 236 0.00423728813559322 0.5338983050847458
12.6782 1 127 236 0.00423728813559322 0.538135593220339
12.7165 1 128 236 0.00423728813559322 0.5423728813559322
12.7456 1 129 236 0.00423728813559322 0.5466101694915254
12.7573 1 130 236 0.00423728813559322 0.5508474576271186
12.7845 1 131 236 0.00423728813559322 0.5550847457627118
12.8181 1 132 236 0.00423728813559322 0.559322033898305
12.8258 1 133 236 0.00423728813559322 0.5635593220338984
12.8407 1 134 236 0.00423728813559322 0.5677966101694916
12.844 1 135 236 0.00423728813559322 0.5720338983050848
12.8562 1 136 236 0.00423728813559322 0.576271186440678
12.8605 1 137 236 0.00423728813559322 0.5805084745762712
12.869 1 138 236 0.00423728813559322 0.5847457627118644
12.8691 1 139 236 0.00423728813559322 0.5889830508474576
12.8781 1 140 236 0.00423728813559322 0.5932203389830508
12.9056 1 141 236 0.00423728813559322 0.597457627118644
12.9132 1 142 236 0.00423728813559322 0.6016949152542372
12.9149 1 143 236 0.00423728813559322 0.6059322033898306
12.9752 1 144 236 0.00423728813559322 0.6101694915254238
12.9921 1 145 236 0.00423728813559322 0.614406779661017
13.0084 1 146 236 0.00423728813559322 0.6186440677966102
13.0217 1 147 236 0.00423728813559322 0.6228813559322034
13.0561 1 148 236 0.00423728813559322 0.6271186440677966
13.0794 1 149 236 0.00423728813559322 0.6313559322033898
13.0971 1 150 236 0.00423728813559322 0.635593220338983
13.1332 1 151 236 0.00423728813559322 0.6398305084745762
13.1672 1 152 236 0.00423728813559322 0.6440677966101694
13.1966 1 153 236 0.00423728813559322 0.6483050847457628
13.2189 1 154 236 0.00423728813559322 0.652542372881356
13.2499 1 155 236 0.00423728813559322 0.6567796610169492
13.4398 1 156 236 0.00423728813559322 0.6610169491525424
13.4472 1 157 236 0.00423728813559322 0.6652542372881356
13.4907 1 158 236 0.00423728813559322 0.6694915254237288
13.5285 1 159 236 0.00423728813559322 0.673728813559322
13.5461 1 160 236 0.00423728813559322 0.6779661016949152
13.6046 1 161 236 0.00423728813559322 0.6822033898305084
13.62 1 162 236 0.00423728813559322 0.6864406779661016
13.6334 1 163 236 0.00423728813559322 0.690677966101695
13.6438 1 164 236 0.00423728813559322 0.6949152542372882
13.6453 1 165 236 0.00423728813559322 0.6991525423728814
13.6775 1 166 236 0.00423728813559322 0.7033898305084746
13.6882 1 167 236 0.00423728813559322 0.7076271186440678
13.6968 1 168 236 0.00423728813559322 0.711864406779661
13.7044 1 169 236 0.00423728813559322 0.7161016949152542
13.7321 1 170 236 0.00423728813559322 0.7203389830508474
13.8018 1 171 236 0.00423728813559322 0.7245762711864406
13.8071 1 172 236 0.00423728813559322 0.7288135593220338
13.8259 1 173 236 0.00423728813559322 0.7330508474576272
13.8507 1 174 236 0.00423728813559322 0.7372881355932204
13.8814 1 175 236 0.00423728813559322 0.7415254237288136
13.9413 1 176 236 0.00423728813559322 0.7457627118644068
13.9553 1 177 236 0.00423728813559322 0.75
13.9632 1 178 236 0.00423728813559322 0.7542372881355932
13.979 1 179 236 0.00423728813559322 0.7584745762711864
14.0057 1 180 236 0.00423728813559322 0.7627118644067796
14.0095 1 181 236 0.00423728813559322 0.7669491525423728
14.0134 1 182 236 0.00423728813559322 0.7711864406779662
14.0194 1 183 236 0.00423728813559322 0.7754237288135594
14.0381 1 184 236 0.00423728813559322 0.7796610169491526
14.0714 1 185 236 0.00423728813559322 0.7838983050847458
14.0738 1 186 236 0.00423728813559322 0.788135593220339
14.1287 1 187 236 0.00423728813559322 0.7923728813559322
14.1921 1 188 236 0.00423728813559322 0.7966101694915254
14.1989 1 189 236 0.00423728813559322 0.8008474576271186
14.2947 1 190 236 0.00423728813559322 0.8050847457627118
14.4078 1 191 236 0.00423728813559322 0.809322033898305
14.4317 1 192 236 0.00423728813559322 0.8135593220338984
14.4526 1 193 236 0.00423728813559322 0.8177966101694916
14.5389 1 194 236 0.00423728813559322 0.8220338983050848
14.5972 1 195 236 0.00423728813559322 0.826271186440678
14.6033 1 196 236 0.00423728813559322 0.8305084745762712
14.608 1 197 236 0.00423728813559322 0.8347457627118644
14.6156 1 198 236 0.00423728813559322 0.8389830508474576
14.7019 1 199 236 0.00423728813559322 0.8432203389830508
14.7336 1 200 236 0.00423728813559322 0.847457627118644
14.7442 1 201 236 0.00423728813559322 0.8516949152542372
14.8233 1 202 236 0.00423728813559322 0.8559322033898306
14.8378 1 203 236 0.00423728813559322 0.8601694915254238
14.8878 1 204 236 0.00423728813559322 0.864406779661017
14.8942 1 205 236 0.00423728813559322 0.8686440677966102
14.9121 1 206 236 0.00423728813559322 0.8728813559322034
14.9158 1 207 236 0.00423728813559322 0.8771186440677966
14.9469 1 208 236 0.00423728813559322 0.8813559322033898
14.9806 1 209 236 0.00423728813559322 0.885593220338983
15.0174 1 210 236 0.00423728813559322 0.8898305084745762
15.0715 1 211 236 0.00423728813559322 0.8940677966101694
15.0895 1 212 236 0.00423728813559322 0.8983050847457628
15.1786 1 213 236 0.00423728813559322 0.902542372881356
15.2328 2 215 236 0.00847457627118644 0.9110169491525424
15.3571 1 216 236 0.00423728813559322 0.9152542372881356
15.3965 1 217 236 0.00423728813559322 0.9194915254237288
15.4682 1 218 236 0.00423728813559322 0.923728813559322
15.4831 1 219 236 0.00423728813559322 0.9279661016949152
15.691 1 220 236 0.00423728813559322 0.9322033898305084
15.7647 1 221 236 0.00423728813559322 0.9364406779661016
15.7821 1 222 236 0.00423728813559322 0.940677966101695
15.8308 1 223 236 0.00423728813559322 0.9449152542372882
15.9581 1 224 236 0.00423728813559322 0.9491525423728814
16.0182 1 225 236 0.00423728813559322 0.9533898305084746
16.0357 1 226 236 0.00423728813559322 0.9576271186440678
16.0363 1 227 236 0.00423728813559322 0.961864406779661
16.0638 1 228 236 0.00423728813559322 0.9661016949152542
16.0816 1 229 236 0.00423728813559322 0.9703389830508474
16.1015 1 230 236 0.00423728813559322 0.9745762711864406
16.2624 1 231 236 0.00423728813559322 0.9788135593220338
16.6856 1 232 236 0.00423728813559322 0.9830508474576272
16.8716 1 233 236 0.00423728813559322 0.9872881355932204
16.9387 1 234 236 0.00423728813559322 0.9915254237288136
17.4295 1 235 236 0.00423728813559322 0.9957627118644068
17.5599 1 236 236 0.00423728813559322 1.0


==> plots/flask_cdf/data/cdf_4_medium_mlserver.txt <==
0.0 1 1 202 0.0049504950495049506 0.0049504950495049506
3.84069 1 2 202 0.0049504950495049506 0.009900990099009901
5.58722 1 3 202 0.0049504950495049506 0.01485148514851485
5.83083 1 4 202 0.0049504950495049506 0.019801980198019802
5.97682 1 5 202 0.0049504950495049506 0.024752475247524754
6.02872 1 6 202 0.0049504950495049506 0.0297029702970297
8.19203 1 7 202 0.0049504950495049506 0.034653465346534656
9.01748 1 8 202 0.0049504950495049506 0.039603960396039604
9.0245 1 9 202 0.0049504950495049506 0.04455445544554455
9.21075 1 10 202 0.0049504950495049506 0.04950495049504951
9.24355 1 11 202 0.0049504950495049506 0.054455445544554455
9.85801 1 12 202 0.0049504950495049506 0.0594059405940594
9.95401 1 13 202 0.0049504950495049506 0.06435643564356436
10.2582 1 14 202 0.0049504950495049506 0.06930693069306931
10.4013 1 15 202 0.0049504950495049506 0.07425742574257425
10.483 1 16 202 0.0049504950495049506 0.07920792079207921
10.5232 1 17 202 0.0049504950495049506 0.08415841584158416
10.9249 1 18 202 0.0049504950495049506 0.0891089108910891
10.987 1 19 202 0.0049504950495049506 0.09405940594059406
11.0139 1 20 202 0.0049504950495049506 0.09900990099009901
11.0143 1 21 202 0.0049504950495049506 0.10396039603960396
11.1201 1 22 202 0.0049504950495049506 0.10891089108910891
11.2354 1 23 202 0.0049504950495049506 0.11386138613861387
11.367 1 24 202 0.0049504950495049506 0.1188118811881188
11.5269 1 25 202 0.0049504950495049506 0.12376237623762376
11.6087 1 26 202 0.0049504950495049506 0.12871287128712872
11.6484 1 27 202 0.0049504950495049506 0.13366336633663367
11.71 1 28 202 0.0049504950495049506 0.13861386138613863
11.7439 1 29 202 0.0049504950495049506 0.14356435643564355
11.7619 1 30 202 0.0049504950495049506 0.1485148514851485
11.7997 1 31 202 0.0049504950495049506 0.15346534653465346
11.9202 1 32 202 0.0049504950495049506 0.15841584158415842
11.9611 1 33 202 0.0049504950495049506 0.16336633663366337
11.9782 1 34 202 0.0049504950495049506 0.16831683168316833
12.063 1 35 202 0.0049504950495049506 0.17326732673267325
12.2786 1 36 202 0.0049504950495049506 0.1782178217821782
12.2961 1 37 202 0.0049504950495049506 0.18316831683168316
12.3423 1 38 202 0.0049504950495049506 0.18811881188118812
12.3463 1 39 202 0.0049504950495049506 0.19306930693069307
12.445 1 40 202 0.0049504950495049506 0.19801980198019803
12.4502 1 41 202 0.0049504950495049506 0.20297029702970298
12.4528 1 42 202 0.0049504950495049506 0.2079207920792079
12.5075 1 43 202 0.0049504950495049506 0.21287128712871287
12.579 1 44 202 0.0049504950495049506 0.21782178217821782
12.6363 1 45 202 0.0049504950495049506 0.22277227722772278
12.6574 1 46 202 0.0049504950495049506 0.22772277227722773
12.712 1 47 202 0.0049504950495049506 0.23267326732673269
12.7564 1 48 202 0.0049504950495049506 0.2376237623762376
12.7729 1 49 202 0.0049504950495049506 0.24257425742574257
12.8194 1 50 202 0.0049504950495049506 0.24752475247524752
12.8332 1 51 202 0.0049504950495049506 0.2524752475247525
12.8768 1 52 202 0.0049504950495049506 0.25742574257425743
12.901 1 53 202 0.0049504950495049506 0.2623762376237624
12.9261 1 54 202 0.0049504950495049506 0.26732673267326734
12.9737 1 55 202 0.0049504950495049506 0.2722772277227723
12.998 1 56 202 0.0049504950495049506 0.27722772277227725
13.0082 1 57 202 0.0049504950495049506 0.28217821782178215
13.0811 1 58 202 0.0049504950495049506 0.2871287128712871
13.0966 1 59 202 0.0049504950495049506 0.29207920792079206
13.1097 1 60 202 0.0049504950495049506 0.297029702970297
13.1917 1 61 202 0.0049504950495049506 0.30198019801980197
13.2152 1 62 202 0.0049504950495049506 0.3069306930693069
13.2162 1 63 202 0.0049504950495049506 0.3118811881188119
13.2168 1 64 202 0.0049504950495049506 0.31683168316831684
13.2224 1 65 202 0.0049504950495049506 0.3217821782178218
13.2568 1 66 202 0.0049504950495049506 0.32673267326732675
13.2617 1 67 202 0.0049504950495049506 0.3316831683168317
13.2655 1 68 202 0.0049504950495049506 0.33663366336633666
13.293 1 69 202 0.0049504950495049506 0.3415841584158416
13.3519 1 70 202 0.0049504950495049506 0.3465346534653465
13.4179 1 71 202 0.0049504950495049506 0.35148514851485146
13.4208 1 72 202 0.0049504950495049506 0.3564356435643564
13.4352 1 73 202 0.0049504950495049506 0.3613861386138614
13.4423 1 74 202 0.0049504950495049506 0.36633663366336633
13.4499 1 75 202 0.0049504950495049506 0.3712871287128713
13.5417 1 76 202 0.0049504950495049506 0.37623762376237624
13.6112 1 77 202 0.0049504950495049506 0.3811881188118812
13.6427 1 78 202 0.0049504950495049506 0.38613861386138615
13.6595 1 79 202 0.0049504950495049506 0.3910891089108911
13.7299 1 80 202 0.0049504950495049506 0.39603960396039606
13.7446 1 81 202 0.0049504950495049506 0.400990099009901
13.7666 1 82 202 0.0049504950495049506 0.40594059405940597
13.7818 1 83 202 0.0049504950495049506 0.41089108910891087
13.8126 1 84 202 0.0049504950495049506 0.4158415841584158
13.8187 1 85 202 0.0049504950495049506 0.4207920792079208
13.8364 1 86 202 0.0049504950495049506 0.42574257425742573
13.8599 1 87 202 0.0049504950495049506 0.4306930693069307
13.8997 1 88 202 0.0049504950495049506 0.43564356435643564
13.9141 1 89 202 0.0049504950495049506 0.4405940594059406
13.9694 1 90 202 0.0049504950495049506 0.44554455445544555
13.9731 1 91 202 0.0049504950495049506 0.4504950495049505
13.9785 1 92 202 0.0049504950495049506 0.45544554455445546
13.9863 1 93 202 0.0049504950495049506 0.4603960396039604
14.0122 1 94 202 0.0049504950495049506 0.46534653465346537
14.0229 1 95 202 0.0049504950495049506 0.47029702970297027
14.0614 1 96 202 0.0049504950495049506 0.4752475247524752
14.0714 1 97 202 0.0049504950495049506 0.4801980198019802
14.0721 1 98 202 0.0049504950495049506 0.48514851485148514
14.0759 1 99 202 0.0049504950495049506 0.4900990099009901
14.0805 1 100 202 0.0049504950495049506 0.49504950495049505
14.119 1 101 202 0.0049504950495049506 0.5
14.1469 1 102 202 0.0049504950495049506 0.504950495049505
14.1639 1 103 202 0.0049504950495049506 0.5099009900990099
14.1967 1 104 202 0.0049504950495049506 0.5148514851485149
14.2208 1 105 202 0.0049504950495049506 0.5198019801980198
14.2466 1 106 202 0.0049504950495049506 0.5247524752475248
14.2922 1 107 202 0.0049504950495049506 0.5297029702970297
14.3037 1 108 202 0.0049504950495049506 0.5346534653465347
14.323 1 109 202 0.0049504950495049506 0.5396039603960396
14.3543 1 110 202 0.0049504950495049506 0.5445544554455446
14.3725 1 111 202 0.0049504950495049506 0.5495049504950495
14.3767 1 112 202 0.0049504950495049506 0.5544554455445545
14.3788 1 113 202 0.0049504950495049506 0.5594059405940595
14.414 1 114 202 0.0049504950495049506 0.5643564356435643
14.4271 1 115 202 0.0049504950495049506 0.5693069306930693
14.4595 1 116 202 0.0049504950495049506 0.5742574257425742
14.4833 1 117 202 0.0049504950495049506 0.5792079207920792
14.4895 1 118 202 0.0049504950495049506 0.5841584158415841
14.5016 1 119 202 0.0049504950495049506 0.5891089108910891
14.5213 1 120 202 0.0049504950495049506 0.594059405940594
14.5675 1 121 202 0.0049504950495049506 0.599009900990099
14.6085 1 122 202 0.0049504950495049506 0.6039603960396039
14.6109 1 123 202 0.0049504950495049506 0.6089108910891089
14.6169 1 124 202 0.0049504950495049506 0.6138613861386139
14.6207 1 125 202 0.0049504950495049506 0.6188118811881188
14.654 1 126 202 0.0049504950495049506 0.6237623762376238
14.6607 1 127 202 0.0049504950495049506 0.6287128712871287
14.6913 1 128 202 0.0049504950495049506 0.6336633663366337
14.6968 1 129 202 0.0049504950495049506 0.6386138613861386
14.7431 1 130 202 0.0049504950495049506 0.6435643564356436
14.777 1 131 202 0.0049504950495049506 0.6485148514851485
14.785 1 132 202 0.0049504950495049506 0.6534653465346535
14.8371 1 133 202 0.0049504950495049506 0.6584158415841584
14.8384 1 134 202 0.0049504950495049506 0.6633663366336634
14.8616 1 135 202 0.0049504950495049506 0.6683168316831684
14.8913 1 136 202 0.0049504950495049506 0.6732673267326733
14.9239 1 137 202 0.0049504950495049506 0.6782178217821783
14.9305 1 138 202 0.0049504950495049506 0.6831683168316832
14.9346 1 139 202 0.0049504950495049506 0.6881188118811881
14.9571 1 140 202 0.0049504950495049506 0.693069306930693
14.9721 1 141 202 0.0049504950495049506 0.698019801980198
14.9807 1 142 202 0.0049504950495049506 0.7029702970297029
14.9808 1 143 202 0.0049504950495049506 0.7079207920792079
14.9839 1 144 202 0.0049504950495049506 0.7128712871287128
15.0236 1 145 202 0.0049504950495049506 0.7178217821782178
15.0427 1 146 202 0.0049504950495049506 0.7227722772277227
15.0545 1 147 202 0.0049504950495049506 0.7277227722772277
15.069 1 148 202 0.0049504950495049506 0.7326732673267327
15.1922 1 149 202 0.0049504950495049506 0.7376237623762376
15.2116 1 150 202 0.0049504950495049506 0.7425742574257426
15.222 1 151 202 0.0049504950495049506 0.7475247524752475
15.2746 1 152 202 0.0049504950495049506 0.7524752475247525
15.3224 1 153 202 0.0049504950495049506 0.7574257425742574
15.3411 1 154 202 0.0049504950495049506 0.7623762376237624
15.4015 1 155 202 0.0049504950495049506 0.7673267326732673
15.4034 1 156 202 0.0049504950495049506 0.7722772277227723
15.4214 1 157 202 0.0049504950495049506 0.7772277227722773
15.4809 1 158 202 0.0049504950495049506 0.7821782178217822
15.5159 1 159 202 0.0049504950495049506 0.7871287128712872
15.5368 1 160 202 0.0049504950495049506 0.7920792079207921
15.5771 1 161 202 0.0049504950495049506 0.7970297029702971
15.5969 1 162 202 0.0049504950495049506 0.801980198019802
15.6308 1 163 202 0.0049504950495049506 0.806930693069307
15.6969 1 164 202 0.0049504950495049506 0.8118811881188119
15.7215 1 165 202 0.0049504950495049506 0.8168316831683168
15.7457 1 166 202 0.0049504950495049506 0.8217821782178217
15.7553 1 167 202 0.0049504950495049506 0.8267326732673267
15.8009 1 168 202 0.0049504950495049506 0.8316831683168316
16.0076 1 169 202 0.0049504950495049506 0.8366336633663366
16.0593 1 170 202 0.0049504950495049506 0.8415841584158416
16.1643 1 171 202 0.0049504950495049506 0.8465346534653465
16.2016 1 172 202 0.0049504950495049506 0.8514851485148515
16.2151 1 173 202 0.0049504950495049506 0.8564356435643564
16.2516 1 174 202 0.0049504950495049506 0.8613861386138614
16.2724 1 175 202 0.0049504950495049506 0.8663366336633663
16.2788 1 176 202 0.0049504950495049506 0.8712871287128713
16.3041 1 177 202 0.0049504950495049506 0.8762376237623762
16.3579 1 178 202 0.0049504950495049506 0.8811881188118812
16.3597 1 179 202 0.0049504950495049506 0.8861386138613861
16.3638 1 180 202 0.0049504950495049506 0.8910891089108911
16.4698 1 181 202 0.0049504950495049506 0.8960396039603961
16.494 1 182 202 0.0049504950495049506 0.900990099009901
16.6125 1 183 202 0.0049504950495049506 0.905940594059406
16.6357 1 184 202 0.0049504950495049506 0.9108910891089109
16.6432 1 185 202 0.0049504950495049506 0.9158415841584159
16.6444 1 186 202 0.0049504950495049506 0.9207920792079208
16.7003 1 187 202 0.0049504950495049506 0.9257425742574258
16.7739 1 188 202 0.0049504950495049506 0.9306930693069307
16.8546 1 189 202 0.0049504950495049506 0.9356435643564357
16.9427 1 190 202 0.0049504950495049506 0.9405940594059405
16.9933 1 191 202 0.0049504950495049506 0.9455445544554455
17.0309 1 192 202 0.0049504950495049506 0.9504950495049505
17.0958 1 193 202 0.0049504950495049506 0.9554455445544554
17.3884 1 194 202 0.0049504950495049506 0.9603960396039604
17.3961 1 195 202 0.0049504950495049506 0.9653465346534653
17.6253 1 196 202 0.0049504950495049506 0.9702970297029703
17.7116 1 197 202 0.0049504950495049506 0.9752475247524752
18.2124 1 198 202 0.0049504950495049506 0.9801980198019802
18.4594 1 199 202 0.0049504950495049506 0.9851485148514851
18.5431 1 200 202 0.0049504950495049506 0.9900990099009901
18.6531 1 201 202 0.0049504950495049506 0.995049504950495
20.5934 1 202 202 0.0049504950495049506 1.0


==> plots/flask_cdf/data/cdf_4_medium_tfserving.txt <==
0.0 1 1 170 0.0058823529411764705 0.0058823529411764705
5.23911 1 2 170 0.0058823529411764705 0.011764705882352941
5.2485 1 3 170 0.0058823529411764705 0.01764705882352941
5.7478 1 4 170 0.0058823529411764705 0.023529411764705882
5.94797 1 5 170 0.0058823529411764705 0.029411764705882353
6.26777 1 6 170 0.0058823529411764705 0.03529411764705882
6.65511 1 7 170 0.0058823529411764705 0.041176470588235294
6.95732 1 8 170 0.0058823529411764705 0.047058823529411764
7.11452 1 9 170 0.0058823529411764705 0.052941176470588235
7.14992 1 10 170 0.0058823529411764705 0.058823529411764705
7.22751 1 11 170 0.0058823529411764705 0.06470588235294118
7.52523 1 12 170 0.0058823529411764705 0.07058823529411765
8.10138 1 13 170 0.0058823529411764705 0.07647058823529412
8.62453 1 14 170 0.0058823529411764705 0.08235294117647059
8.63177 1 15 170 0.0058823529411764705 0.08823529411764706
9.89776 1 16 170 0.0058823529411764705 0.09411764705882353
10.1426 1 17 170 0.0058823529411764705 0.1
10.6887 1 18 170 0.0058823529411764705 0.10588235294117647
10.8621 1 19 170 0.0058823529411764705 0.11176470588235295
11.0556 1 20 170 0.0058823529411764705 0.11764705882352941
12.2682 1 21 170 0.0058823529411764705 0.12352941176470589
13.2517 1 22 170 0.0058823529411764705 0.12941176470588237
13.4388 1 23 170 0.0058823529411764705 0.13529411764705881
13.653 1 24 170 0.0058823529411764705 0.1411764705882353
13.8168 1 25 170 0.0058823529411764705 0.14705882352941177
13.9761 1 26 170 0.0058823529411764705 0.15294117647058825
14.2855 1 27 170 0.0058823529411764705 0.1588235294117647
14.898 1 28 170 0.0058823529411764705 0.16470588235294117
14.9913 1 29 170 0.0058823529411764705 0.17058823529411765
15.072 1 30 170 0.0058823529411764705 0.17647058823529413
15.1061 1 31 170 0.0058823529411764705 0.18235294117647058
15.1199 1 32 170 0.0058823529411764705 0.18823529411764706
15.206 1 33 170 0.0058823529411764705 0.19411764705882353
15.2118 1 34 170 0.0058823529411764705 0.2
15.2357 1 35 170 0.0058823529411764705 0.20588235294117646
15.3703 1 36 170 0.0058823529411764705 0.21176470588235294
15.371 1 37 170 0.0058823529411764705 0.21764705882352942
15.4316 1 38 170 0.0058823529411764705 0.2235294117647059
15.5 1 39 170 0.0058823529411764705 0.22941176470588234
15.5025 1 40 170 0.0058823529411764705 0.23529411764705882
15.5884 1 41 170 0.0058823529411764705 0.2411764705882353
15.611 1 42 170 0.0058823529411764705 0.24705882352941178
15.6642 1 43 170 0.0058823529411764705 0.2529411764705882
15.6748 1 44 170 0.0058823529411764705 0.25882352941176473
15.7222 1 45 170 0.0058823529411764705 0.2647058823529412
15.8465 1 46 170 0.0058823529411764705 0.27058823529411763
15.9674 1 47 170 0.0058823529411764705 0.27647058823529413
15.9723 1 48 170 0.0058823529411764705 0.2823529411764706
16.0335 1 49 170 0.0058823529411764705 0.28823529411764703
16.094 1 50 170 0.0058823529411764705 0.29411764705882354
16.12 1 51 170 0.0058823529411764705 0.3
16.1328 1 52 170 0.0058823529411764705 0.3058823529411765
16.2712 1 53 170 0.0058823529411764705 0.31176470588235294
16.3519 1 54 170 0.0058823529411764705 0.3176470588235294
16.4233 1 55 170 0.0058823529411764705 0.3235294117647059
16.436 1 56 170 0.0058823529411764705 0.32941176470588235
16.4594 1 57 170 0.0058823529411764705 0.3352941176470588
16.5051 1 58 170 0.0058823529411764705 0.3411764705882353
16.56 1 59 170 0.0058823529411764705 0.34705882352941175
16.5739 1 60 170 0.0058823529411764705 0.35294117647058826
16.624 1 61 170 0.0058823529411764705 0.3588235294117647
16.6541 1 62 170 0.0058823529411764705 0.36470588235294116
16.6646 1 63 170 0.0058823529411764705 0.37058823529411766
16.6705 1 64 170 0.0058823529411764705 0.3764705882352941
16.6792 1 65 170 0.0058823529411764705 0.38235294117647056
16.6834 1 66 170 0.0058823529411764705 0.38823529411764707
16.8171 1 67 170 0.0058823529411764705 0.3941176470588235
16.8362 1 68 170 0.0058823529411764705 0.4
16.8908 1 69 170 0.0058823529411764705 0.40588235294117647
16.9171 1 70 170 0.0058823529411764705 0.4117647058823529
16.9285 1 71 170 0.0058823529411764705 0.4176470588235294
16.947 1 72 170 0.0058823529411764705 0.4235294117647059
16.9536 1 73 170 0.0058823529411764705 0.4294117647058823
16.954 1 74 170 0.0058823529411764705 0.43529411764705883
17.033 1 75 170 0.0058823529411764705 0.4411764705882353
17.0927 1 76 170 0.0058823529411764705 0.4470588235294118
17.1185 1 77 170 0.0058823529411764705 0.45294117647058824
17.3803 1 78 170 0.0058823529411764705 0.4588235294117647
17.4095 1 79 170 0.0058823529411764705 0.4647058823529412
17.4149 1 80 170 0.0058823529411764705 0.47058823529411764
17.4285 1 81 170 0.0058823529411764705 0.4764705882352941
17.432 1 82 170 0.0058823529411764705 0.4823529411764706
17.4343 1 83 170 0.0058823529411764705 0.48823529411764705
17.5113 1 84 170 0.0058823529411764705 0.49411764705882355
17.5439 1 85 170 0.0058823529411764705 0.5
17.557 1 86 170 0.0058823529411764705 0.5058823529411764
17.6678 1 87 170 0.0058823529411764705 0.5117647058823529
17.7256 1 88 170 0.0058823529411764705 0.5176470588235295
17.7751 1 89 170 0.0058823529411764705 0.5235294117647059
17.8391 1 90 170 0.0058823529411764705 0.5294117647058824
17.8579 1 91 170 0.0058823529411764705 0.5352941176470588
17.8817 1 92 170 0.0058823529411764705 0.5411764705882353
17.9027 1 93 170 0.0058823529411764705 0.5470588235294118
17.9065 1 94 170 0.0058823529411764705 0.5529411764705883
17.9129 1 95 170 0.0058823529411764705 0.5588235294117647
17.9324 1 96 170 0.0058823529411764705 0.5647058823529412
17.9399 1 97 170 0.0058823529411764705 0.5705882352941176
17.9429 1 98 170 0.0058823529411764705 0.5764705882352941
18.0117 1 99 170 0.0058823529411764705 0.5823529411764706
18.0385 1 100 170 0.0058823529411764705 0.5882352941176471
18.0783 1 101 170 0.0058823529411764705 0.5941176470588235
18.0802 1 102 170 0.0058823529411764705 0.6
18.0889 1 103 170 0.0058823529411764705 0.6058823529411764
18.1194 1 104 170 0.0058823529411764705 0.611764705882353
18.2612 1 105 170 0.0058823529411764705 0.6176470588235294
18.2814 1 106 170 0.0058823529411764705 0.6235294117647059
18.2877 1 107 170 0.0058823529411764705 0.6294117647058823
18.4071 1 108 170 0.0058823529411764705 0.6352941176470588
18.4326 1 109 170 0.0058823529411764705 0.6411764705882353
18.4606 1 110 170 0.0058823529411764705 0.6470588235294118
18.497 1 111 170 0.0058823529411764705 0.6529411764705882
18.5174 1 112 170 0.0058823529411764705 0.6588235294117647
18.54 1 113 170 0.0058823529411764705 0.6647058823529411
18.6933 1 114 170 0.0058823529411764705 0.6705882352941176
18.699 1 115 170 0.0058823529411764705 0.6764705882352942
18.7278 1 116 170 0.0058823529411764705 0.6823529411764706
18.7948 1 117 170 0.0058823529411764705 0.6882352941176471
18.8329 1 118 170 0.0058823529411764705 0.6941176470588235
18.8849 1 119 170 0.0058823529411764705 0.7
18.8899 1 120 170 0.0058823529411764705 0.7058823529411765
18.9416 1 121 170 0.0058823529411764705 0.711764705882353
18.9833 1 122 170 0.0058823529411764705 0.7176470588235294
19.0388 1 123 170 0.0058823529411764705 0.7235294117647059
19.0502 1 124 170 0.0058823529411764705 0.7294117647058823
19.0598 1 125 170 0.0058823529411764705 0.7352941176470589
19.0848 1 126 170 0.0058823529411764705 0.7411764705882353
19.0933 1 127 170 0.0058823529411764705 0.7470588235294118
19.1067 1 128 170 0.0058823529411764705 0.7529411764705882
19.1947 1 129 170 0.0058823529411764705 0.7588235294117647
19.265 1 130 170 0.0058823529411764705 0.7647058823529411
19.2982 1 131 170 0.0058823529411764705 0.7705882352941177
19.3022 1 132 170 0.0058823529411764705 0.7764705882352941
19.327 1 133 170 0.0058823529411764705 0.7823529411764706
19.3375 1 134 170 0.0058823529411764705 0.788235294117647
19.3452 1 135 170 0.0058823529411764705 0.7941176470588235
19.4409 1 136 170 0.0058823529411764705 0.8
19.4459 1 137 170 0.0058823529411764705 0.8058823529411765
19.5605 1 138 170 0.0058823529411764705 0.8117647058823529
19.7095 1 139 170 0.0058823529411764705 0.8176470588235294
19.8069 1 140 170 0.0058823529411764705 0.8235294117647058
19.8336 1 141 170 0.0058823529411764705 0.8294117647058824
19.8492 1 142 170 0.0058823529411764705 0.8352941176470589
19.8754 1 143 170 0.0058823529411764705 0.8411764705882353
19.8793 1 144 170 0.0058823529411764705 0.8470588235294118
19.9339 1 145 170 0.0058823529411764705 0.8529411764705882
19.9405 1 146 170 0.0058823529411764705 0.8588235294117647
19.9987 1 147 170 0.0058823529411764705 0.8647058823529412
20.1421 1 148 170 0.0058823529411764705 0.8705882352941177
20.1784 1 149 170 0.0058823529411764705 0.8764705882352941
20.2669 1 150 170 0.0058823529411764705 0.8823529411764706
20.283 1 151 170 0.0058823529411764705 0.888235294117647
20.3537 1 152 170 0.0058823529411764705 0.8941176470588236
20.5706 1 153 170 0.0058823529411764705 0.9
20.6049 1 154 170 0.0058823529411764705 0.9058823529411765
20.6668 1 155 170 0.0058823529411764705 0.9117647058823529
20.8379 1 156 170 0.0058823529411764705 0.9176470588235294
20.9693 1 157 170 0.0058823529411764705 0.9235294117647059
21.0442 1 158 170 0.0058823529411764705 0.9294117647058824
21.0522 1 159 170 0.0058823529411764705 0.9352941176470588
21.2456 1 160 170 0.0058823529411764705 0.9411764705882353
21.271 1 161 170 0.0058823529411764705 0.9470588235294117
21.3823 1 162 170 0.0058823529411764705 0.9529411764705882
21.6426 1 163 170 0.0058823529411764705 0.9588235294117647
21.8747 1 164 170 0.0058823529411764705 0.9647058823529412
21.9651 1 165 170 0.0058823529411764705 0.9705882352941176
22.0392 1 166 170 0.0058823529411764705 0.9764705882352941
22.1679 1 167 170 0.0058823529411764705 0.9823529411764705
22.3501 1 168 170 0.0058823529411764705 0.9882352941176471
22.6993 1 169 170 0.0058823529411764705 0.9941176470588236
22.7672 1 170 170 0.0058823529411764705 1.0


==> plots/flask_cdf/data/cdf_4_medium_torchserve.txt <==
0.0 1 1 192 0.005208333333333333 0.005208333333333333
7.4615 1 2 192 0.005208333333333333 0.010416666666666666
8.04984 1 3 192 0.005208333333333333 0.015625
8.38144 1 4 192 0.005208333333333333 0.020833333333333332
8.55494 1 5 192 0.005208333333333333 0.026041666666666668
8.69587 1 6 192 0.005208333333333333 0.03125
9.29192 1 7 192 0.005208333333333333 0.036458333333333336
9.80729 1 8 192 0.005208333333333333 0.041666666666666664
9.86866 1 9 192 0.005208333333333333 0.046875
10.2876 1 10 192 0.005208333333333333 0.052083333333333336
10.2981 1 11 192 0.005208333333333333 0.057291666666666664
10.3373 1 12 192 0.005208333333333333 0.0625
10.4111 1 13 192 0.005208333333333333 0.06770833333333333
10.4236 1 14 192 0.005208333333333333 0.07291666666666667
10.4308 1 15 192 0.005208333333333333 0.078125
10.5677 1 16 192 0.005208333333333333 0.08333333333333333
10.6491 1 17 192 0.005208333333333333 0.08854166666666667
10.7144 1 18 192 0.005208333333333333 0.09375
10.7166 1 19 192 0.005208333333333333 0.09895833333333333
10.8785 1 20 192 0.005208333333333333 0.10416666666666667
10.904 1 21 192 0.005208333333333333 0.109375
11.2664 1 22 192 0.005208333333333333 0.11458333333333333
11.3427 1 23 192 0.005208333333333333 0.11979166666666667
11.8405 1 24 192 0.005208333333333333 0.125
11.8445 1 25 192 0.005208333333333333 0.13020833333333334
12.1202 1 26 192 0.005208333333333333 0.13541666666666666
12.1287 1 27 192 0.005208333333333333 0.140625
12.1734 1 28 192 0.005208333333333333 0.14583333333333334
12.3609 1 29 192 0.005208333333333333 0.15104166666666666
12.4166 1 30 192 0.005208333333333333 0.15625
12.6204 1 31 192 0.005208333333333333 0.16145833333333334
12.7493 1 32 192 0.005208333333333333 0.16666666666666666
12.8775 1 33 192 0.005208333333333333 0.171875
12.923 1 34 192 0.005208333333333333 0.17708333333333334
12.9319 1 35 192 0.005208333333333333 0.18229166666666666
13.0499 1 36 192 0.005208333333333333 0.1875
13.0639 1 37 192 0.005208333333333333 0.19270833333333334
13.1135 1 38 192 0.005208333333333333 0.19791666666666666
13.243 1 39 192 0.005208333333333333 0.203125
13.2657 1 40 192 0.005208333333333333 0.20833333333333334
13.3711 1 41 192 0.005208333333333333 0.21354166666666666
13.4179 1 42 192 0.005208333333333333 0.21875
13.5772 1 43 192 0.005208333333333333 0.22395833333333334
13.6433 1 44 192 0.005208333333333333 0.22916666666666666
13.674 1 45 192 0.005208333333333333 0.234375
13.7327 1 46 192 0.005208333333333333 0.23958333333333334
13.7485 1 47 192 0.005208333333333333 0.24479166666666666
13.8041 1 48 192 0.005208333333333333 0.25
13.8251 1 49 192 0.005208333333333333 0.2552083333333333
13.8341 1 50 192 0.005208333333333333 0.2604166666666667
13.9818 1 51 192 0.005208333333333333 0.265625
13.9844 1 52 192 0.005208333333333333 0.2708333333333333
13.9996 1 53 192 0.005208333333333333 0.2760416666666667
14.0077 1 54 192 0.005208333333333333 0.28125
14.0476 1 55 192 0.005208333333333333 0.2864583333333333
14.1272 1 56 192 0.005208333333333333 0.2916666666666667
14.1304 1 57 192 0.005208333333333333 0.296875
14.1589 1 58 192 0.005208333333333333 0.3020833333333333
14.1673 1 59 192 0.005208333333333333 0.3072916666666667
14.2535 1 60 192 0.005208333333333333 0.3125
14.2596 1 61 192 0.005208333333333333 0.3177083333333333
14.286 1 62 192 0.005208333333333333 0.3229166666666667
14.4449 1 63 192 0.005208333333333333 0.328125
14.5217 1 64 192 0.005208333333333333 0.3333333333333333
14.8163 1 65 192 0.005208333333333333 0.3385416666666667
14.9112 1 66 192 0.005208333333333333 0.34375
14.9262 1 67 192 0.005208333333333333 0.3489583333333333
14.9401 1 68 192 0.005208333333333333 0.3541666666666667
14.9539 1 69 192 0.005208333333333333 0.359375
14.9628 1 70 192 0.005208333333333333 0.3645833333333333
15.061 1 71 192 0.005208333333333333 0.3697916666666667
15.0855 1 72 192 0.005208333333333333 0.375
15.1221 1 73 192 0.005208333333333333 0.3802083333333333
15.1325 1 74 192 0.005208333333333333 0.3854166666666667
15.1337 1 75 192 0.005208333333333333 0.390625
15.1725 1 76 192 0.005208333333333333 0.3958333333333333
15.1752 1 77 192 0.005208333333333333 0.4010416666666667
15.2135 1 78 192 0.005208333333333333 0.40625
15.2567 1 79 192 0.005208333333333333 0.4114583333333333
15.2628 1 80 192 0.005208333333333333 0.4166666666666667
15.2922 1 81 192 0.005208333333333333 0.421875
15.3602 1 82 192 0.005208333333333333 0.4270833333333333
15.368 1 83 192 0.005208333333333333 0.4322916666666667
15.3829 1 84 192 0.005208333333333333 0.4375
15.4096 1 85 192 0.005208333333333333 0.4427083333333333
15.5742 1 86 192 0.005208333333333333 0.4479166666666667
15.6064 1 87 192 0.005208333333333333 0.453125
15.6576 1 88 192 0.005208333333333333 0.4583333333333333
15.7781 1 89 192 0.005208333333333333 0.4635416666666667
15.8019 1 90 192 0.005208333333333333 0.46875
15.8452 1 91 192 0.005208333333333333 0.4739583333333333
15.8512 1 92 192 0.005208333333333333 0.4791666666666667
15.8669 1 93 192 0.005208333333333333 0.484375
15.8735 1 94 192 0.005208333333333333 0.4895833333333333
15.8997 1 95 192 0.005208333333333333 0.4947916666666667
15.9398 1 96 192 0.005208333333333333 0.5
15.9531 1 97 192 0.005208333333333333 0.5052083333333334
15.9572 1 98 192 0.005208333333333333 0.5104166666666666
15.9694 1 99 192 0.005208333333333333 0.515625
16.0153 1 100 192 0.005208333333333333 0.5208333333333334
16.032 1 101 192 0.005208333333333333 0.5260416666666666
16.0624 1 102 192 0.005208333333333333 0.53125
16.0913 1 103 192 0.005208333333333333 0.5364583333333334
16.0976 1 104 192 0.005208333333333333 0.5416666666666666
16.109 1 105 192 0.005208333333333333 0.546875
16.115 1 106 192 0.005208333333333333 0.5520833333333334
16.1442 1 107 192 0.005208333333333333 0.5572916666666666
16.2459 1 108 192 0.005208333333333333 0.5625
16.2512 1 109 192 0.005208333333333333 0.5677083333333334
16.2916 1 110 192 0.005208333333333333 0.5729166666666666
16.2928 1 111 192 0.005208333333333333 0.578125
16.2951 1 112 192 0.005208333333333333 0.5833333333333334
16.2957 1 113 192 0.005208333333333333 0.5885416666666666
16.2983 1 114 192 0.005208333333333333 0.59375
16.3144 1 115 192 0.005208333333333333 0.5989583333333334
16.3182 1 116 192 0.005208333333333333 0.6041666666666666
16.337 1 117 192 0.005208333333333333 0.609375
16.3916 1 118 192 0.005208333333333333 0.6145833333333334
16.4059 1 119 192 0.005208333333333333 0.6197916666666666
16.4136 1 120 192 0.005208333333333333 0.625
16.4947 1 121 192 0.005208333333333333 0.6302083333333334
16.4954 1 122 192 0.005208333333333333 0.6354166666666666
16.5015 1 123 192 0.005208333333333333 0.640625
16.5034 1 124 192 0.005208333333333333 0.6458333333333334
16.5367 1 125 192 0.005208333333333333 0.6510416666666666
16.5444 1 126 192 0.005208333333333333 0.65625
16.5498 1 127 192 0.005208333333333333 0.6614583333333334
16.552 1 128 192 0.005208333333333333 0.6666666666666666
16.5578 1 129 192 0.005208333333333333 0.671875
16.5828 1 130 192 0.005208333333333333 0.6770833333333334
16.6117 1 131 192 0.005208333333333333 0.6822916666666666
16.6238 1 132 192 0.005208333333333333 0.6875
16.6511 1 133 192 0.005208333333333333 0.6927083333333334
16.6798 1 134 192 0.005208333333333333 0.6979166666666666
16.6897 1 135 192 0.005208333333333333 0.703125
16.7222 1 136 192 0.005208333333333333 0.7083333333333334
16.738 1 137 192 0.005208333333333333 0.7135416666666666
16.7536 1 138 192 0.005208333333333333 0.71875
16.764 1 139 192 0.005208333333333333 0.7239583333333334
16.7677 1 140 192 0.005208333333333333 0.7291666666666666
16.8419 1 141 192 0.005208333333333333 0.734375
16.8601 1 142 192 0.005208333333333333 0.7395833333333334
16.9237 1 143 192 0.005208333333333333 0.7447916666666666
16.9463 1 144 192 0.005208333333333333 0.75
16.9752 1 145 192 0.005208333333333333 0.7552083333333334
16.9882 1 146 192 0.005208333333333333 0.7604166666666666
17.02 1 147 192 0.005208333333333333 0.765625
17.0305 1 148 192 0.005208333333333333 0.7708333333333334
17.07 1 149 192 0.005208333333333333 0.7760416666666666
17.0958 1 150 192 0.005208333333333333 0.78125
17.1531 1 151 192 0.005208333333333333 0.7864583333333334
17.1618 1 152 192 0.005208333333333333 0.7916666666666666
17.2405 1 153 192 0.005208333333333333 0.796875
17.2966 1 154 192 0.005208333333333333 0.8020833333333334
17.3017 1 155 192 0.005208333333333333 0.8072916666666666
17.3163 1 156 192 0.005208333333333333 0.8125
17.3214 1 157 192 0.005208333333333333 0.8177083333333334
17.3611 1 158 192 0.005208333333333333 0.8229166666666666
17.367 1 159 192 0.005208333333333333 0.828125
17.556 1 160 192 0.005208333333333333 0.8333333333333334
17.5824 1 161 192 0.005208333333333333 0.8385416666666666
17.585 1 162 192 0.005208333333333333 0.84375
17.6597 1 163 192 0.005208333333333333 0.8489583333333334
17.8347 1 164 192 0.005208333333333333 0.8541666666666666
17.9306 1 165 192 0.005208333333333333 0.859375
17.9569 1 166 192 0.005208333333333333 0.8645833333333334
17.9583 1 167 192 0.005208333333333333 0.8697916666666666
18.1418 1 168 192 0.005208333333333333 0.875
18.2381 1 169 192 0.005208333333333333 0.8802083333333334
18.258 1 170 192 0.005208333333333333 0.8854166666666666
18.3342 1 171 192 0.005208333333333333 0.890625
18.4977 1 172 192 0.005208333333333333 0.8958333333333334
18.6297 1 173 192 0.005208333333333333 0.9010416666666666
18.6845 1 174 192 0.005208333333333333 0.90625
18.6965 1 175 192 0.005208333333333333 0.9114583333333334
18.7613 1 176 192 0.005208333333333333 0.9166666666666666
18.8766 1 177 192 0.005208333333333333 0.921875
19.0356 1 178 192 0.005208333333333333 0.9270833333333334
19.0594 1 179 192 0.005208333333333333 0.9322916666666666
19.0605 1 180 192 0.005208333333333333 0.9375
19.1138 1 181 192 0.005208333333333333 0.9427083333333334
19.303 1 182 192 0.005208333333333333 0.9479166666666666
19.3122 1 183 192 0.005208333333333333 0.953125
19.405 1 184 192 0.005208333333333333 0.9583333333333334
19.5189 1 185 192 0.005208333333333333 0.9635416666666666
19.5509 1 186 192 0.005208333333333333 0.96875
19.5617 1 187 192 0.005208333333333333 0.9739583333333334
19.6577 1 188 192 0.005208333333333333 0.9791666666666666
20.1843 1 189 192 0.005208333333333333 0.984375
20.685 1 190 192 0.005208333333333333 0.9895833333333334
20.7634 1 191 192 0.005208333333333333 0.9947916666666666
23.4172 1 192 192 0.005208333333333333 1.0


==> plots/flask_cdf/data/cdf_4_small_bentoml.txt <==
0.0 1 1 234 0.004273504273504274 0.004273504273504274
4.44467 1 2 234 0.004273504273504274 0.008547008547008548
4.73955 1 3 234 0.004273504273504274 0.01282051282051282
4.76235 1 4 234 0.004273504273504274 0.017094017094017096
5.45795 1 5 234 0.004273504273504274 0.021367521367521368
6.19296 1 6 234 0.004273504273504274 0.02564102564102564
6.28991 1 7 234 0.004273504273504274 0.029914529914529916
6.53761 1 8 234 0.004273504273504274 0.03418803418803419
6.58067 1 9 234 0.004273504273504274 0.038461538461538464
7.09067 1 10 234 0.004273504273504274 0.042735042735042736
7.30355 1 11 234 0.004273504273504274 0.04700854700854701
7.34687 1 12 234 0.004273504273504274 0.05128205128205128
7.34821 1 13 234 0.004273504273504274 0.05555555555555555
7.39205 1 14 234 0.004273504273504274 0.05982905982905983
7.43879 1 15 234 0.004273504273504274 0.0641025641025641
7.47893 1 16 234 0.004273504273504274 0.06837606837606838
7.79292 1 17 234 0.004273504273504274 0.07264957264957266
7.87354 1 18 234 0.004273504273504274 0.07692307692307693
8.00765 1 19 234 0.004273504273504274 0.0811965811965812
8.05181 1 20 234 0.004273504273504274 0.08547008547008547
8.12759 1 21 234 0.004273504273504274 0.08974358974358974
8.18857 1 22 234 0.004273504273504274 0.09401709401709402
8.40366 1 23 234 0.004273504273504274 0.09829059829059829
8.49384 1 24 234 0.004273504273504274 0.10256410256410256
8.53264 1 25 234 0.004273504273504274 0.10683760683760683
8.5404 1 26 234 0.004273504273504274 0.1111111111111111
8.68062 1 27 234 0.004273504273504274 0.11538461538461539
8.71932 1 28 234 0.004273504273504274 0.11965811965811966
8.74246 1 29 234 0.004273504273504274 0.12393162393162394
8.81203 1 30 234 0.004273504273504274 0.1282051282051282
8.81871 1 31 234 0.004273504273504274 0.13247863247863248
8.82034 1 32 234 0.004273504273504274 0.13675213675213677
8.86426 1 33 234 0.004273504273504274 0.14102564102564102
8.87179 1 34 234 0.004273504273504274 0.1452991452991453
8.87703 1 35 234 0.004273504273504274 0.14957264957264957
8.8897 1 36 234 0.004273504273504274 0.15384615384615385
8.93279 1 37 234 0.004273504273504274 0.1581196581196581
8.98289 1 38 234 0.004273504273504274 0.1623931623931624
9.00371 1 39 234 0.004273504273504274 0.16666666666666666
9.02205 1 40 234 0.004273504273504274 0.17094017094017094
9.04024 1 41 234 0.004273504273504274 0.1752136752136752
9.04171 1 42 234 0.004273504273504274 0.1794871794871795
9.05094 1 43 234 0.004273504273504274 0.18376068376068377
9.08083 1 44 234 0.004273504273504274 0.18803418803418803
9.09408 1 45 234 0.004273504273504274 0.19230769230769232
9.14232 1 46 234 0.004273504273504274 0.19658119658119658
9.15471 1 47 234 0.004273504273504274 0.20085470085470086
9.17465 1 48 234 0.004273504273504274 0.20512820512820512
9.1929 1 49 234 0.004273504273504274 0.2094017094017094
9.2028 1 50 234 0.004273504273504274 0.21367521367521367
9.2049 1 51 234 0.004273504273504274 0.21794871794871795
9.22 1 52 234 0.004273504273504274 0.2222222222222222
9.24632 1 53 234 0.004273504273504274 0.2264957264957265
9.24835 1 54 234 0.004273504273504274 0.23076923076923078
9.28987 1 55 234 0.004273504273504274 0.23504273504273504
9.4036 1 56 234 0.004273504273504274 0.23931623931623933
9.43731 1 57 234 0.004273504273504274 0.24358974358974358
9.44101 1 58 234 0.004273504273504274 0.24786324786324787
9.47101 1 59 234 0.004273504273504274 0.25213675213675213
9.50615 1 60 234 0.004273504273504274 0.2564102564102564
9.52972 1 61 234 0.004273504273504274 0.2606837606837607
9.53545 1 62 234 0.004273504273504274 0.26495726495726496
9.53697 1 63 234 0.004273504273504274 0.2692307692307692
9.55592 1 64 234 0.004273504273504274 0.27350427350427353
9.59847 1 65 234 0.004273504273504274 0.2777777777777778
9.61869 1 66 234 0.004273504273504274 0.28205128205128205
9.63166 1 67 234 0.004273504273504274 0.2863247863247863
9.65185 1 68 234 0.004273504273504274 0.2905982905982906
9.65398 1 69 234 0.004273504273504274 0.2948717948717949
9.65603 1 70 234 0.004273504273504274 0.29914529914529914
9.65644 1 71 234 0.004273504273504274 0.3034188034188034
9.66827 1 72 234 0.004273504273504274 0.3076923076923077
9.69292 1 73 234 0.004273504273504274 0.31196581196581197
9.70602 1 74 234 0.004273504273504274 0.3162393162393162
9.78905 1 75 234 0.004273504273504274 0.32051282051282054
9.79166 1 76 234 0.004273504273504274 0.3247863247863248
9.80112 1 77 234 0.004273504273504274 0.32905982905982906
9.85352 1 78 234 0.004273504273504274 0.3333333333333333
9.85633 1 79 234 0.004273504273504274 0.33760683760683763
9.91565 1 80 234 0.004273504273504274 0.3418803418803419
9.93992 1 81 234 0.004273504273504274 0.34615384615384615
10.0001 1 82 234 0.004273504273504274 0.3504273504273504
10.0042 1 83 234 0.004273504273504274 0.3547008547008547
10.0047 1 84 234 0.004273504273504274 0.358974358974359
10.0221 1 85 234 0.004273504273504274 0.36324786324786323
10.0304 1 86 234 0.004273504273504274 0.36752136752136755
10.0463 1 87 234 0.004273504273504274 0.3717948717948718
10.0559 1 88 234 0.004273504273504274 0.37606837606837606
10.0587 1 89 234 0.004273504273504274 0.3803418803418803
10.0824 1 90 234 0.004273504273504274 0.38461538461538464
10.1252 1 91 234 0.004273504273504274 0.3888888888888889
10.1253 1 92 234 0.004273504273504274 0.39316239316239315
10.1361 1 93 234 0.004273504273504274 0.3974358974358974
10.1887 1 94 234 0.004273504273504274 0.4017094017094017
10.196 1 95 234 0.004273504273504274 0.405982905982906
10.252 1 96 234 0.004273504273504274 0.41025641025641024
10.2811 1 97 234 0.004273504273504274 0.41452991452991456
10.2986 1 98 234 0.004273504273504274 0.4188034188034188
10.3039 1 99 234 0.004273504273504274 0.4230769230769231
10.3263 1 100 234 0.004273504273504274 0.42735042735042733
10.3378 1 101 234 0.004273504273504274 0.43162393162393164
10.3439 1 102 234 0.004273504273504274 0.4358974358974359
10.3487 1 103 234 0.004273504273504274 0.44017094017094016
10.3711 1 104 234 0.004273504273504274 0.4444444444444444
10.3822 1 105 234 0.004273504273504274 0.44871794871794873
10.3908 1 106 234 0.004273504273504274 0.452991452991453
10.3961 1 107 234 0.004273504273504274 0.45726495726495725
10.4048 1 108 234 0.004273504273504274 0.46153846153846156
10.4083 1 109 234 0.004273504273504274 0.4658119658119658
10.4114 1 110 234 0.004273504273504274 0.4700854700854701
10.4225 1 111 234 0.004273504273504274 0.47435897435897434
10.5 1 112 234 0.004273504273504274 0.47863247863247865
10.5416 1 113 234 0.004273504273504274 0.4829059829059829
10.5506 1 114 234 0.004273504273504274 0.48717948717948717
10.5762 1 115 234 0.004273504273504274 0.49145299145299143
10.5888 1 116 234 0.004273504273504274 0.49572649572649574
10.6494 1 117 234 0.004273504273504274 0.5
10.6532 1 118 234 0.004273504273504274 0.5042735042735043
10.6621 1 119 234 0.004273504273504274 0.5085470085470085
10.6706 1 120 234 0.004273504273504274 0.5128205128205128
10.6806 1 121 234 0.004273504273504274 0.5170940170940171
10.6902 2 123 234 0.008547008547008548 0.5256410256410257
10.7521 1 124 234 0.004273504273504274 0.5299145299145299
10.7784 1 125 234 0.004273504273504274 0.5341880341880342
10.7972 1 126 234 0.004273504273504274 0.5384615384615384
10.8059 1 127 234 0.004273504273504274 0.5427350427350427
10.8581 1 128 234 0.004273504273504274 0.5470085470085471
10.8828 1 129 234 0.004273504273504274 0.5512820512820513
10.8877 1 130 234 0.004273504273504274 0.5555555555555556
10.9118 1 131 234 0.004273504273504274 0.5598290598290598
10.9293 1 132 234 0.004273504273504274 0.5641025641025641
11.0065 1 133 234 0.004273504273504274 0.5683760683760684
11.0149 1 134 234 0.004273504273504274 0.5726495726495726
11.0181 1 135 234 0.004273504273504274 0.5769230769230769
11.0194 1 136 234 0.004273504273504274 0.5811965811965812
11.0338 1 137 234 0.004273504273504274 0.5854700854700855
11.0799 1 138 234 0.004273504273504274 0.5897435897435898
11.0848 1 139 234 0.004273504273504274 0.594017094017094
11.1042 1 140 234 0.004273504273504274 0.5982905982905983
11.1083 1 141 234 0.004273504273504274 0.6025641025641025
11.1938 1 142 234 0.004273504273504274 0.6068376068376068
11.2499 1 143 234 0.004273504273504274 0.6111111111111112
11.2557 1 144 234 0.004273504273504274 0.6153846153846154
11.2609 1 145 234 0.004273504273504274 0.6196581196581197
11.2653 1 146 234 0.004273504273504274 0.6239316239316239
11.284 1 147 234 0.004273504273504274 0.6282051282051282
11.3127 1 148 234 0.004273504273504274 0.6324786324786325
11.3324 1 149 234 0.004273504273504274 0.6367521367521367
11.3689 1 150 234 0.004273504273504274 0.6410256410256411
11.3718 1 151 234 0.004273504273504274 0.6452991452991453
11.3781 1 152 234 0.004273504273504274 0.6495726495726496
11.4054 1 153 234 0.004273504273504274 0.6538461538461539
11.415 1 154 234 0.004273504273504274 0.6581196581196581
11.4172 1 155 234 0.004273504273504274 0.6623931623931624
11.4492 1 156 234 0.004273504273504274 0.6666666666666666
11.4767 1 157 234 0.004273504273504274 0.6709401709401709
11.4868 1 158 234 0.004273504273504274 0.6752136752136753
11.5255 1 159 234 0.004273504273504274 0.6794871794871795
11.5707 1 160 234 0.004273504273504274 0.6837606837606838
11.5735 1 161 234 0.004273504273504274 0.688034188034188
11.6172 1 162 234 0.004273504273504274 0.6923076923076923
11.6242 1 163 234 0.004273504273504274 0.6965811965811965
11.6572 1 164 234 0.004273504273504274 0.7008547008547008
11.7072 1 165 234 0.004273504273504274 0.7051282051282052
11.7086 1 166 234 0.004273504273504274 0.7094017094017094
11.7462 1 167 234 0.004273504273504274 0.7136752136752137
11.752 1 168 234 0.004273504273504274 0.717948717948718
11.8413 1 169 234 0.004273504273504274 0.7222222222222222
11.8552 1 170 234 0.004273504273504274 0.7264957264957265
11.876 1 171 234 0.004273504273504274 0.7307692307692307
11.9519 1 172 234 0.004273504273504274 0.7350427350427351
11.9893 1 173 234 0.004273504273504274 0.7393162393162394
12.0068 1 174 234 0.004273504273504274 0.7435897435897436
12.0357 1 175 234 0.004273504273504274 0.7478632478632479
12.0566 1 176 234 0.004273504273504274 0.7521367521367521
12.0577 1 177 234 0.004273504273504274 0.7564102564102564
12.0838 1 178 234 0.004273504273504274 0.7606837606837606
12.1039 1 179 234 0.004273504273504274 0.7649572649572649
12.112 1 180 234 0.004273504273504274 0.7692307692307693
12.1952 1 181 234 0.004273504273504274 0.7735042735042735
12.2622 1 182 234 0.004273504273504274 0.7777777777777778
12.2753 1 183 234 0.004273504273504274 0.782051282051282
12.3007 1 184 234 0.004273504273504274 0.7863247863247863
12.3136 1 185 234 0.004273504273504274 0.7905982905982906
12.4196 1 186 234 0.004273504273504274 0.7948717948717948
12.4261 1 187 234 0.004273504273504274 0.7991452991452992
12.4334 1 188 234 0.004273504273504274 0.8034188034188035
12.4491 1 189 234 0.004273504273504274 0.8076923076923077
12.4601 1 190 234 0.004273504273504274 0.811965811965812
12.4881 1 191 234 0.004273504273504274 0.8162393162393162
12.5516 1 192 234 0.004273504273504274 0.8205128205128205
12.56 1 193 234 0.004273504273504274 0.8247863247863247
12.6036 1 194 234 0.004273504273504274 0.8290598290598291
12.6458 1 195 234 0.004273504273504274 0.8333333333333334
12.6549 1 196 234 0.004273504273504274 0.8376068376068376
12.6974 1 197 234 0.004273504273504274 0.8418803418803419
12.7118 1 198 234 0.004273504273504274 0.8461538461538461
12.7172 1 199 234 0.004273504273504274 0.8504273504273504
12.7277 1 200 234 0.004273504273504274 0.8547008547008547
12.7476 1 201 234 0.004273504273504274 0.8589743589743589
12.7541 1 202 234 0.004273504273504274 0.8632478632478633
12.9831 1 203 234 0.004273504273504274 0.8675213675213675
13.0503 1 204 234 0.004273504273504274 0.8717948717948718
13.1987 1 205 234 0.004273504273504274 0.8760683760683761
13.243 1 206 234 0.004273504273504274 0.8803418803418803
13.2843 1 207 234 0.004273504273504274 0.8846153846153846
13.3216 1 208 234 0.004273504273504274 0.8888888888888888
13.3748 1 209 234 0.004273504273504274 0.8931623931623932
13.4844 1 210 234 0.004273504273504274 0.8974358974358975
13.5069 1 211 234 0.004273504273504274 0.9017094017094017
13.5174 1 212 234 0.004273504273504274 0.905982905982906
13.5277 1 213 234 0.004273504273504274 0.9102564102564102
13.5783 1 214 234 0.004273504273504274 0.9145299145299145
13.5831 1 215 234 0.004273504273504274 0.9188034188034188
13.6314 1 216 234 0.004273504273504274 0.9230769230769231
13.705 1 217 234 0.004273504273504274 0.9273504273504274
13.714 1 218 234 0.004273504273504274 0.9316239316239316
13.7412 1 219 234 0.004273504273504274 0.9358974358974359
13.8122 1 220 234 0.004273504273504274 0.9401709401709402
13.983 1 221 234 0.004273504273504274 0.9444444444444444
13.9928 1 222 234 0.004273504273504274 0.9487179487179487
14.0214 1 223 234 0.004273504273504274 0.9529914529914529
14.0328 1 224 234 0.004273504273504274 0.9572649572649573
14.0622 1 225 234 0.004273504273504274 0.9615384615384616
14.2074 1 226 234 0.004273504273504274 0.9658119658119658
14.3485 1 227 234 0.004273504273504274 0.9700854700854701
14.3588 1 228 234 0.004273504273504274 0.9743589743589743
14.3754 1 229 234 0.004273504273504274 0.9786324786324786
14.6646 1 230 234 0.004273504273504274 0.9829059829059829
15.2064 1 231 234 0.004273504273504274 0.9871794871794872
16.3409 1 232 234 0.004273504273504274 0.9914529914529915
17.002 1 233 234 0.004273504273504274 0.9957264957264957
17.7406 1 234 234 0.004273504273504274 1.0


==> plots/flask_cdf/data/cdf_4_small_mlflow.txt <==
0.0 1 1 144 0.006944444444444444 0.006944444444444444
3.17513 1 2 144 0.006944444444444444 0.013888888888888888
3.27201 1 3 144 0.006944444444444444 0.020833333333333332
3.57343 1 4 144 0.006944444444444444 0.027777777777777776
3.90298 1 5 144 0.006944444444444444 0.034722222222222224
4.18398 1 6 144 0.006944444444444444 0.041666666666666664
4.21329 1 7 144 0.006944444444444444 0.04861111111111111
4.27937 1 8 144 0.006944444444444444 0.05555555555555555
4.75502 1 9 144 0.006944444444444444 0.0625
4.79089 1 10 144 0.006944444444444444 0.06944444444444445
5.12647 1 11 144 0.006944444444444444 0.0763888888888889
5.19268 1 12 144 0.006944444444444444 0.08333333333333333
5.20786 1 13 144 0.006944444444444444 0.09027777777777778
5.21157 1 14 144 0.006944444444444444 0.09722222222222222
5.50332 1 15 144 0.006944444444444444 0.10416666666666667
5.51561 1 16 144 0.006944444444444444 0.1111111111111111
5.64994 1 17 144 0.006944444444444444 0.11805555555555555
5.9284 1 18 144 0.006944444444444444 0.125
6.2494 1 19 144 0.006944444444444444 0.13194444444444445
6.31907 1 20 144 0.006944444444444444 0.1388888888888889
6.47349 1 21 144 0.006944444444444444 0.14583333333333334
6.58378 1 22 144 0.006944444444444444 0.1527777777777778
6.66331 1 23 144 0.006944444444444444 0.1597222222222222
6.75188 1 24 144 0.006944444444444444 0.16666666666666666
6.77271 1 25 144 0.006944444444444444 0.1736111111111111
6.84078 1 26 144 0.006944444444444444 0.18055555555555555
7.09199 1 27 144 0.006944444444444444 0.1875
7.13892 1 28 144 0.006944444444444444 0.19444444444444445
7.14588 1 29 144 0.006944444444444444 0.2013888888888889
7.23601 1 30 144 0.006944444444444444 0.20833333333333334
7.25584 1 31 144 0.006944444444444444 0.2152777777777778
7.28204 1 32 144 0.006944444444444444 0.2222222222222222
7.30145 1 33 144 0.006944444444444444 0.22916666666666666
7.36544 1 34 144 0.006944444444444444 0.2361111111111111
7.37266 1 35 144 0.006944444444444444 0.24305555555555555
7.44385 1 36 144 0.006944444444444444 0.25
7.48779 1 37 144 0.006944444444444444 0.2569444444444444
7.49593 1 38 144 0.006944444444444444 0.2638888888888889
7.63465 1 39 144 0.006944444444444444 0.2708333333333333
7.71017 1 40 144 0.006944444444444444 0.2777777777777778
7.84177 1 41 144 0.006944444444444444 0.2847222222222222
7.86395 1 42 144 0.006944444444444444 0.2916666666666667
8.31485 1 43 144 0.006944444444444444 0.2986111111111111
8.34703 1 44 144 0.006944444444444444 0.3055555555555556
8.41438 1 45 144 0.006944444444444444 0.3125
8.82041 1 46 144 0.006944444444444444 0.3194444444444444
9.11352 1 47 144 0.006944444444444444 0.3263888888888889
9.47257 1 48 144 0.006944444444444444 0.3333333333333333
9.6896 1 49 144 0.006944444444444444 0.3402777777777778
10.1758 1 50 144 0.006944444444444444 0.3472222222222222
10.2975 1 51 144 0.006944444444444444 0.3541666666666667
10.3192 1 52 144 0.006944444444444444 0.3611111111111111
10.3772 1 53 144 0.006944444444444444 0.3680555555555556
10.6356 1 54 144 0.006944444444444444 0.375
10.752 1 55 144 0.006944444444444444 0.3819444444444444
11.622 1 56 144 0.006944444444444444 0.3888888888888889
11.8131 1 57 144 0.006944444444444444 0.3958333333333333
12.5323 1 58 144 0.006944444444444444 0.4027777777777778
12.5628 1 59 144 0.006944444444444444 0.4097222222222222
13.4137 1 60 144 0.006944444444444444 0.4166666666666667
13.5046 1 61 144 0.006944444444444444 0.4236111111111111
13.6241 1 62 144 0.006944444444444444 0.4305555555555556
13.9265 1 63 144 0.006944444444444444 0.4375
15.2552 1 64 144 0.006944444444444444 0.4444444444444444
15.424 1 65 144 0.006944444444444444 0.4513888888888889
15.6052 1 66 144 0.006944444444444444 0.4583333333333333
15.9522 1 67 144 0.006944444444444444 0.4652777777777778
16.0267 1 68 144 0.006944444444444444 0.4722222222222222
16.4518 1 69 144 0.006944444444444444 0.4791666666666667
17.6735 1 70 144 0.006944444444444444 0.4861111111111111
18.3509 1 71 144 0.006944444444444444 0.4930555555555556
18.4082 1 72 144 0.006944444444444444 0.5
18.7435 1 73 144 0.006944444444444444 0.5069444444444444
18.7656 1 74 144 0.006944444444444444 0.5138888888888888
20.3097 1 75 144 0.006944444444444444 0.5208333333333334
20.5725 1 76 144 0.006944444444444444 0.5277777777777778
20.7303 1 77 144 0.006944444444444444 0.5347222222222222
20.8387 1 78 144 0.006944444444444444 0.5416666666666666
20.917 1 79 144 0.006944444444444444 0.5486111111111112
21.1123 1 80 144 0.006944444444444444 0.5555555555555556
21.1516 1 81 144 0.006944444444444444 0.5625
21.3143 1 82 144 0.006944444444444444 0.5694444444444444
22.4598 1 83 144 0.006944444444444444 0.5763888888888888
22.59 1 84 144 0.006944444444444444 0.5833333333333334
23.0389 1 85 144 0.006944444444444444 0.5902777777777778
23.0452 1 86 144 0.006944444444444444 0.5972222222222222
26.2693 1 87 144 0.006944444444444444 0.6041666666666666
26.3397 1 88 144 0.006944444444444444 0.6111111111111112
26.3675 1 89 144 0.006944444444444444 0.6180555555555556
26.8488 1 90 144 0.006944444444444444 0.625
27.613 1 91 144 0.006944444444444444 0.6319444444444444
28.3187 1 92 144 0.006944444444444444 0.6388888888888888
28.597 1 93 144 0.006944444444444444 0.6458333333333334
30.303 1 94 144 0.006944444444444444 0.6527777777777778
30.6151 1 95 144 0.006944444444444444 0.6597222222222222
30.6634 1 96 144 0.006944444444444444 0.6666666666666666
30.9211 1 97 144 0.006944444444444444 0.6736111111111112
31.0919 1 98 144 0.006944444444444444 0.6805555555555556
32.3516 1 99 144 0.006944444444444444 0.6875
34.4068 1 100 144 0.006944444444444444 0.6944444444444444
34.9032 1 101 144 0.006944444444444444 0.7013888888888888
36.3562 1 102 144 0.006944444444444444 0.7083333333333334
37.3567 1 103 144 0.006944444444444444 0.7152777777777778
38.1706 1 104 144 0.006944444444444444 0.7222222222222222
39.5156 1 105 144 0.006944444444444444 0.7291666666666666
40.2839 1 106 144 0.006944444444444444 0.7361111111111112
41.6049 1 107 144 0.006944444444444444 0.7430555555555556
46.7309 1 108 144 0.006944444444444444 0.75
48.8856 1 109 144 0.006944444444444444 0.7569444444444444
50.1407 1 110 144 0.006944444444444444 0.7638888888888888
51.057 1 111 144 0.006944444444444444 0.7708333333333334
53.2773 1 112 144 0.006944444444444444 0.7777777777777778
53.5201 1 113 144 0.006944444444444444 0.7847222222222222
56.9821 1 114 144 0.006944444444444444 0.7916666666666666
59.1871 1 115 144 0.006944444444444444 0.7986111111111112
61.72 1 116 144 0.006944444444444444 0.8055555555555556
62.9273 1 117 144 0.006944444444444444 0.8125
63.7043 1 118 144 0.006944444444444444 0.8194444444444444
68.412 1 119 144 0.006944444444444444 0.8263888888888888
72.0836 1 120 144 0.006944444444444444 0.8333333333333334
72.5958 1 121 144 0.006944444444444444 0.8402777777777778
72.7189 1 122 144 0.006944444444444444 0.8472222222222222
72.7502 1 123 144 0.006944444444444444 0.8541666666666666
73.5351 1 124 144 0.006944444444444444 0.8611111111111112
73.7223 1 125 144 0.006944444444444444 0.8680555555555556
77.5232 1 126 144 0.006944444444444444 0.875
78.435 1 127 144 0.006944444444444444 0.8819444444444444
79.5066 1 128 144 0.006944444444444444 0.8888888888888888
79.5776 1 129 144 0.006944444444444444 0.8958333333333334
82.4439 1 130 144 0.006944444444444444 0.9027777777777778
84.4712 1 131 144 0.006944444444444444 0.9097222222222222
84.8032 1 132 144 0.006944444444444444 0.9166666666666666
95.6081 1 133 144 0.006944444444444444 0.9236111111111112
95.7915 1 134 144 0.006944444444444444 0.9305555555555556
96.2745 1 135 144 0.006944444444444444 0.9375
96.7023 1 136 144 0.006944444444444444 0.9444444444444444
99.04 1 137 144 0.006944444444444444 0.9513888888888888
103.208 1 138 144 0.006944444444444444 0.9583333333333334
104.391 1 139 144 0.006944444444444444 0.9652777777777778
109.597 1 140 144 0.006944444444444444 0.9722222222222222
109.936 1 141 144 0.006944444444444444 0.9791666666666666
112.058 1 142 144 0.006944444444444444 0.9861111111111112
113.251 1 143 144 0.006944444444444444 0.9930555555555556
179.524 1 144 144 0.006944444444444444 1.0


==> plots/flask_cdf/data/cdf_4_small_mlserver.txt <==
0.0 1 1 235 0.00425531914893617 0.00425531914893617
3.85604 1 2 235 0.00425531914893617 0.00851063829787234
4.35599 1 3 235 0.00425531914893617 0.01276595744680851
4.359 1 4 235 0.00425531914893617 0.01702127659574468
4.42053 1 5 235 0.00425531914893617 0.02127659574468085
4.56006 1 6 235 0.00425531914893617 0.02553191489361702
5.27931 1 7 235 0.00425531914893617 0.029787234042553193
5.34088 1 8 235 0.00425531914893617 0.03404255319148936
5.42496 1 9 235 0.00425531914893617 0.03829787234042553
5.46057 1 10 235 0.00425531914893617 0.0425531914893617
6.0739 1 11 235 0.00425531914893617 0.04680851063829787
6.16767 1 12 235 0.00425531914893617 0.05106382978723404
6.38407 1 13 235 0.00425531914893617 0.05531914893617021
6.50991 1 14 235 0.00425531914893617 0.059574468085106386
7.07414 1 15 235 0.00425531914893617 0.06382978723404255
7.43013 1 16 235 0.00425531914893617 0.06808510638297872
7.60121 1 17 235 0.00425531914893617 0.07234042553191489
7.64929 1 18 235 0.00425531914893617 0.07659574468085106
7.66418 1 19 235 0.00425531914893617 0.08085106382978724
7.74414 1 20 235 0.00425531914893617 0.0851063829787234
7.85738 1 21 235 0.00425531914893617 0.08936170212765958
8.09123 1 22 235 0.00425531914893617 0.09361702127659574
8.16564 1 23 235 0.00425531914893617 0.09787234042553192
8.18142 1 24 235 0.00425531914893617 0.10212765957446808
8.21676 1 25 235 0.00425531914893617 0.10638297872340426
8.2652 1 26 235 0.00425531914893617 0.11063829787234042
8.35583 1 27 235 0.00425531914893617 0.1148936170212766
8.57745 1 28 235 0.00425531914893617 0.11914893617021277
8.60531 1 29 235 0.00425531914893617 0.12340425531914893
8.64932 1 30 235 0.00425531914893617 0.1276595744680851
8.68486 1 31 235 0.00425531914893617 0.13191489361702127
8.74329 1 32 235 0.00425531914893617 0.13617021276595745
8.85345 1 33 235 0.00425531914893617 0.14042553191489363
8.88692 1 34 235 0.00425531914893617 0.14468085106382977
8.93462 1 35 235 0.00425531914893617 0.14893617021276595
9.07774 1 36 235 0.00425531914893617 0.15319148936170213
9.08108 1 37 235 0.00425531914893617 0.1574468085106383
9.08316 1 38 235 0.00425531914893617 0.16170212765957448
9.0969 1 39 235 0.00425531914893617 0.16595744680851063
9.13381 1 40 235 0.00425531914893617 0.1702127659574468
9.13417 1 41 235 0.00425531914893617 0.17446808510638298
9.19123 1 42 235 0.00425531914893617 0.17872340425531916
9.28299 1 43 235 0.00425531914893617 0.1829787234042553
9.29364 1 44 235 0.00425531914893617 0.18723404255319148
9.29377 1 45 235 0.00425531914893617 0.19148936170212766
9.33826 1 46 235 0.00425531914893617 0.19574468085106383
9.34396 1 47 235 0.00425531914893617 0.2
9.41832 1 48 235 0.00425531914893617 0.20425531914893616
9.4198 1 49 235 0.00425531914893617 0.20851063829787234
9.441 1 50 235 0.00425531914893617 0.2127659574468085
9.45761 1 51 235 0.00425531914893617 0.2170212765957447
9.46992 1 52 235 0.00425531914893617 0.22127659574468084
9.49662 1 53 235 0.00425531914893617 0.225531914893617
9.54599 1 54 235 0.00425531914893617 0.2297872340425532
9.56088 1 55 235 0.00425531914893617 0.23404255319148937
9.57668 1 56 235 0.00425531914893617 0.23829787234042554
9.58011 1 57 235 0.00425531914893617 0.2425531914893617
9.58398 1 58 235 0.00425531914893617 0.24680851063829787
9.70942 1 59 235 0.00425531914893617 0.251063829787234
9.73985 1 60 235 0.00425531914893617 0.2553191489361702
9.74389 1 61 235 0.00425531914893617 0.25957446808510637
9.7916 1 62 235 0.00425531914893617 0.26382978723404255
9.84075 1 63 235 0.00425531914893617 0.2680851063829787
9.85008 1 64 235 0.00425531914893617 0.2723404255319149
9.87221 1 65 235 0.00425531914893617 0.2765957446808511
9.87674 1 66 235 0.00425531914893617 0.28085106382978725
9.88646 1 67 235 0.00425531914893617 0.2851063829787234
9.90057 1 68 235 0.00425531914893617 0.28936170212765955
9.90733 1 69 235 0.00425531914893617 0.2936170212765957
9.90784 1 70 235 0.00425531914893617 0.2978723404255319
9.91 1 71 235 0.00425531914893617 0.3021276595744681
9.92127 1 72 235 0.00425531914893617 0.30638297872340425
9.92775 1 73 235 0.00425531914893617 0.31063829787234043
9.97871 1 74 235 0.00425531914893617 0.3148936170212766
9.9829 1 75 235 0.00425531914893617 0.3191489361702128
10.0036 1 76 235 0.00425531914893617 0.32340425531914896
10.0145 1 77 235 0.00425531914893617 0.3276595744680851
10.1021 1 78 235 0.00425531914893617 0.33191489361702126
10.1235 1 79 235 0.00425531914893617 0.33617021276595743
10.1468 1 80 235 0.00425531914893617 0.3404255319148936
10.1524 1 81 235 0.00425531914893617 0.3446808510638298
10.2013 1 82 235 0.00425531914893617 0.34893617021276596
10.2479 1 83 235 0.00425531914893617 0.35319148936170214
10.251 1 84 235 0.00425531914893617 0.3574468085106383
10.2713 1 85 235 0.00425531914893617 0.3617021276595745
10.2904 1 86 235 0.00425531914893617 0.3659574468085106
10.3092 1 87 235 0.00425531914893617 0.3702127659574468
10.3169 1 88 235 0.00425531914893617 0.37446808510638296
10.3191 1 89 235 0.00425531914893617 0.37872340425531914
10.3201 1 90 235 0.00425531914893617 0.3829787234042553
10.3519 1 91 235 0.00425531914893617 0.3872340425531915
10.384 1 92 235 0.00425531914893617 0.39148936170212767
10.3866 1 93 235 0.00425531914893617 0.39574468085106385
10.3921 1 94 235 0.00425531914893617 0.4
10.4416 1 95 235 0.00425531914893617 0.40425531914893614
10.45 1 96 235 0.00425531914893617 0.4085106382978723
10.51 1 97 235 0.00425531914893617 0.4127659574468085
10.5154 1 98 235 0.00425531914893617 0.41702127659574467
10.5691 1 99 235 0.00425531914893617 0.42127659574468085
10.5756 1 100 235 0.00425531914893617 0.425531914893617
10.6591 1 101 235 0.00425531914893617 0.4297872340425532
10.6627 1 102 235 0.00425531914893617 0.4340425531914894
10.7207 1 103 235 0.00425531914893617 0.43829787234042555
10.7269 1 104 235 0.00425531914893617 0.4425531914893617
10.845 1 105 235 0.00425531914893617 0.44680851063829785
10.8467 1 106 235 0.00425531914893617 0.451063829787234
10.8478 1 107 235 0.00425531914893617 0.4553191489361702
10.9028 1 108 235 0.00425531914893617 0.4595744680851064
10.9727 1 109 235 0.00425531914893617 0.46382978723404256
11.0156 1 110 235 0.00425531914893617 0.46808510638297873
11.0277 1 111 235 0.00425531914893617 0.4723404255319149
11.0294 1 112 235 0.00425531914893617 0.4765957446808511
11.0436 1 113 235 0.00425531914893617 0.4808510638297872
11.059 1 114 235 0.00425531914893617 0.4851063829787234
11.0689 1 115 235 0.00425531914893617 0.48936170212765956
11.1031 1 116 235 0.00425531914893617 0.49361702127659574
11.1444 1 117 235 0.00425531914893617 0.4978723404255319
11.158 1 118 235 0.00425531914893617 0.502127659574468
11.1667 1 119 235 0.00425531914893617 0.5063829787234042
11.249 1 120 235 0.00425531914893617 0.5106382978723404
11.2769 1 121 235 0.00425531914893617 0.5148936170212766
11.3 1 122 235 0.00425531914893617 0.5191489361702127
11.3208 1 123 235 0.00425531914893617 0.5234042553191489
11.3232 1 124 235 0.00425531914893617 0.5276595744680851
11.3284 1 125 235 0.00425531914893617 0.5319148936170213
11.3375 1 126 235 0.00425531914893617 0.5361702127659574
11.3585 1 127 235 0.00425531914893617 0.5404255319148936
11.3591 1 128 235 0.00425531914893617 0.5446808510638298
11.3726 1 129 235 0.00425531914893617 0.548936170212766
11.3828 1 130 235 0.00425531914893617 0.5531914893617021
11.4209 1 131 235 0.00425531914893617 0.5574468085106383
11.4535 1 132 235 0.00425531914893617 0.5617021276595745
11.4823 1 133 235 0.00425531914893617 0.5659574468085107
11.4915 1 134 235 0.00425531914893617 0.5702127659574469
11.5137 1 135 235 0.00425531914893617 0.574468085106383
11.554 1 136 235 0.00425531914893617 0.5787234042553191
11.562 1 137 235 0.00425531914893617 0.5829787234042553
11.6096 1 138 235 0.00425531914893617 0.5872340425531914
11.6268 1 139 235 0.00425531914893617 0.5914893617021276
11.6441 1 140 235 0.00425531914893617 0.5957446808510638
11.6452 1 141 235 0.00425531914893617 0.6
11.7227 1 142 235 0.00425531914893617 0.6042553191489362
11.7333 1 143 235 0.00425531914893617 0.6085106382978723
11.7383 1 144 235 0.00425531914893617 0.6127659574468085
11.74 1 145 235 0.00425531914893617 0.6170212765957447
11.7883 1 146 235 0.00425531914893617 0.6212765957446809
11.8034 1 147 235 0.00425531914893617 0.625531914893617
11.8471 1 148 235 0.00425531914893617 0.6297872340425532
11.8743 1 149 235 0.00425531914893617 0.6340425531914894
11.8785 1 150 235 0.00425531914893617 0.6382978723404256
11.9353 1 151 235 0.00425531914893617 0.6425531914893617
11.9356 1 152 235 0.00425531914893617 0.6468085106382979
11.9422 1 153 235 0.00425531914893617 0.6510638297872341
11.9649 1 154 235 0.00425531914893617 0.6553191489361702
11.988 1 155 235 0.00425531914893617 0.6595744680851063
11.9946 1 156 235 0.00425531914893617 0.6638297872340425
12.0588 1 157 235 0.00425531914893617 0.6680851063829787
12.0851 1 158 235 0.00425531914893617 0.6723404255319149
12.0883 1 159 235 0.00425531914893617 0.676595744680851
12.1128 1 160 235 0.00425531914893617 0.6808510638297872
12.1174 1 161 235 0.00425531914893617 0.6851063829787234
12.1329 1 162 235 0.00425531914893617 0.6893617021276596
12.145 1 163 235 0.00425531914893617 0.6936170212765957
12.1644 1 164 235 0.00425531914893617 0.6978723404255319
12.2272 1 165 235 0.00425531914893617 0.7021276595744681
12.2275 1 166 235 0.00425531914893617 0.7063829787234043
12.2353 1 167 235 0.00425531914893617 0.7106382978723405
12.2613 1 168 235 0.00425531914893617 0.7148936170212766
12.2801 1 169 235 0.00425531914893617 0.7191489361702128
12.2872 1 170 235 0.00425531914893617 0.723404255319149
12.3198 1 171 235 0.00425531914893617 0.7276595744680852
12.3202 1 172 235 0.00425531914893617 0.7319148936170212
12.3392 1 173 235 0.00425531914893617 0.7361702127659574
12.3398 1 174 235 0.00425531914893617 0.7404255319148936
12.3421 1 175 235 0.00425531914893617 0.7446808510638298
12.3861 1 176 235 0.00425531914893617 0.7489361702127659
12.4277 1 177 235 0.00425531914893617 0.7531914893617021
12.4849 1 178 235 0.00425531914893617 0.7574468085106383
12.5176 1 179 235 0.00425531914893617 0.7617021276595745
12.518 1 180 235 0.00425531914893617 0.7659574468085106
12.5288 1 181 235 0.00425531914893617 0.7702127659574468
12.5295 1 182 235 0.00425531914893617 0.774468085106383
12.5524 1 183 235 0.00425531914893617 0.7787234042553192
12.5866 1 184 235 0.00425531914893617 0.7829787234042553
12.6454 1 185 235 0.00425531914893617 0.7872340425531915
12.6544 1 186 235 0.00425531914893617 0.7914893617021277
12.6696 1 187 235 0.00425531914893617 0.7957446808510639
12.6715 1 188 235 0.00425531914893617 0.8
12.6762 1 189 235 0.00425531914893617 0.8042553191489362
12.6891 1 190 235 0.00425531914893617 0.8085106382978723
12.7205 1 191 235 0.00425531914893617 0.8127659574468085
12.7294 1 192 235 0.00425531914893617 0.8170212765957446
12.7602 1 193 235 0.00425531914893617 0.8212765957446808
12.8115 1 194 235 0.00425531914893617 0.825531914893617
12.8121 1 195 235 0.00425531914893617 0.8297872340425532
12.8495 1 196 235 0.00425531914893617 0.8340425531914893
12.8734 1 197 235 0.00425531914893617 0.8382978723404255
12.9341 1 198 235 0.00425531914893617 0.8425531914893617
12.9427 1 199 235 0.00425531914893617 0.8468085106382979
12.9891 1 200 235 0.00425531914893617 0.851063829787234
12.995 1 201 235 0.00425531914893617 0.8553191489361702
13.1275 1 202 235 0.00425531914893617 0.8595744680851064
13.2449 1 203 235 0.00425531914893617 0.8638297872340426
13.2771 1 204 235 0.00425531914893617 0.8680851063829788
13.3083 1 205 235 0.00425531914893617 0.8723404255319149
13.3437 1 206 235 0.00425531914893617 0.8765957446808511
13.3965 1 207 235 0.00425531914893617 0.8808510638297873
13.5064 1 208 235 0.00425531914893617 0.8851063829787233
13.5573 1 209 235 0.00425531914893617 0.8893617021276595
13.6147 1 210 235 0.00425531914893617 0.8936170212765957
13.6488 1 211 235 0.00425531914893617 0.8978723404255319
13.6528 1 212 235 0.00425531914893617 0.902127659574468
13.6673 1 213 235 0.00425531914893617 0.9063829787234042
13.7606 1 214 235 0.00425531914893617 0.9106382978723404
13.8143 1 215 235 0.00425531914893617 0.9148936170212766
13.8604 1 216 235 0.00425531914893617 0.9191489361702128
13.9362 1 217 235 0.00425531914893617 0.9234042553191489
13.9878 1 218 235 0.00425531914893617 0.9276595744680851
14.0141 1 219 235 0.00425531914893617 0.9319148936170213
14.0183 1 220 235 0.00425531914893617 0.9361702127659575
14.084 1 221 235 0.00425531914893617 0.9404255319148936
14.1093 1 222 235 0.00425531914893617 0.9446808510638298
14.1602 1 223 235 0.00425531914893617 0.948936170212766
14.2907 1 224 235 0.00425531914893617 0.9531914893617022
14.3243 1 225 235 0.00425531914893617 0.9574468085106383
14.4771 1 226 235 0.00425531914893617 0.9617021276595744
14.7942 1 227 235 0.00425531914893617 0.9659574468085106
14.855 1 228 235 0.00425531914893617 0.9702127659574468
15.5208 1 229 235 0.00425531914893617 0.9744680851063829
15.8103 1 230 235 0.00425531914893617 0.9787234042553191
16.7707 1 231 235 0.00425531914893617 0.9829787234042553
17.1281 1 232 235 0.00425531914893617 0.9872340425531915
17.3836 1 233 235 0.00425531914893617 0.9914893617021276
17.9559 1 234 235 0.00425531914893617 0.9957446808510638
18.6937 1 235 235 0.00425531914893617 1.0


==> plots/flask_cdf/data/cdf_4_small_tfserving.txt <==
0.0 1 1 195 0.005128205128205128 0.005128205128205128
6.04462 1 2 195 0.005128205128205128 0.010256410256410256
6.12404 1 3 195 0.005128205128205128 0.015384615384615385
6.50796 1 4 195 0.005128205128205128 0.020512820512820513
6.83423 1 5 195 0.005128205128205128 0.02564102564102564
6.99142 1 6 195 0.005128205128205128 0.03076923076923077
7.08916 1 7 195 0.005128205128205128 0.035897435897435895
7.51779 1 8 195 0.005128205128205128 0.041025641025641026
7.97525 1 9 195 0.005128205128205128 0.046153846153846156
8.24792 1 10 195 0.005128205128205128 0.05128205128205128
8.60005 1 11 195 0.005128205128205128 0.05641025641025641
8.63651 1 12 195 0.005128205128205128 0.06153846153846154
8.72414 1 13 195 0.005128205128205128 0.06666666666666667
8.84808 1 14 195 0.005128205128205128 0.07179487179487179
8.94276 1 15 195 0.005128205128205128 0.07692307692307693
9.63754 1 16 195 0.005128205128205128 0.08205128205128205
9.7613 1 17 195 0.005128205128205128 0.08717948717948718
9.79751 1 18 195 0.005128205128205128 0.09230769230769231
9.8698 1 19 195 0.005128205128205128 0.09743589743589744
9.8985 1 20 195 0.005128205128205128 0.10256410256410256
10.5692 1 21 195 0.005128205128205128 0.1076923076923077
10.6306 1 22 195 0.005128205128205128 0.11282051282051282
10.6584 1 23 195 0.005128205128205128 0.11794871794871795
10.7998 1 24 195 0.005128205128205128 0.12307692307692308
10.9348 1 25 195 0.005128205128205128 0.1282051282051282
10.9825 1 26 195 0.005128205128205128 0.13333333333333333
11.411 1 27 195 0.005128205128205128 0.13846153846153847
11.5016 1 28 195 0.005128205128205128 0.14358974358974358
11.5049 1 29 195 0.005128205128205128 0.14871794871794872
11.635 1 30 195 0.005128205128205128 0.15384615384615385
11.7374 1 31 195 0.005128205128205128 0.15897435897435896
11.8514 1 32 195 0.005128205128205128 0.1641025641025641
11.9396 1 33 195 0.005128205128205128 0.16923076923076924
11.955 1 34 195 0.005128205128205128 0.17435897435897435
12.0248 1 35 195 0.005128205128205128 0.1794871794871795
12.1862 1 36 195 0.005128205128205128 0.18461538461538463
12.2665 1 37 195 0.005128205128205128 0.18974358974358974
12.305 1 38 195 0.005128205128205128 0.19487179487179487
12.357 1 39 195 0.005128205128205128 0.2
12.4404 1 40 195 0.005128205128205128 0.20512820512820512
12.5656 1 41 195 0.005128205128205128 0.21025641025641026
12.5725 1 42 195 0.005128205128205128 0.2153846153846154
12.5966 1 43 195 0.005128205128205128 0.2205128205128205
12.6295 1 44 195 0.005128205128205128 0.22564102564102564
12.654 1 45 195 0.005128205128205128 0.23076923076923078
12.6758 1 46 195 0.005128205128205128 0.2358974358974359
12.7445 1 47 195 0.005128205128205128 0.24102564102564103
12.7576 1 48 195 0.005128205128205128 0.24615384615384617
12.7795 1 49 195 0.005128205128205128 0.2512820512820513
12.7866 1 50 195 0.005128205128205128 0.2564102564102564
12.8238 1 51 195 0.005128205128205128 0.26153846153846155
12.8695 1 52 195 0.005128205128205128 0.26666666666666666
12.9392 1 53 195 0.005128205128205128 0.2717948717948718
12.957 1 54 195 0.005128205128205128 0.27692307692307694
13.1278 1 55 195 0.005128205128205128 0.28205128205128205
13.2108 1 56 195 0.005128205128205128 0.28717948717948716
13.2151 1 57 195 0.005128205128205128 0.2923076923076923
13.2241 1 58 195 0.005128205128205128 0.29743589743589743
13.2432 1 59 195 0.005128205128205128 0.30256410256410254
13.2835 1 60 195 0.005128205128205128 0.3076923076923077
13.4335 1 61 195 0.005128205128205128 0.3128205128205128
13.461 1 62 195 0.005128205128205128 0.31794871794871793
13.5192 1 63 195 0.005128205128205128 0.3230769230769231
13.5391 1 64 195 0.005128205128205128 0.3282051282051282
13.5539 1 65 195 0.005128205128205128 0.3333333333333333
13.5901 1 66 195 0.005128205128205128 0.3384615384615385
13.6101 1 67 195 0.005128205128205128 0.3435897435897436
13.7035 1 68 195 0.005128205128205128 0.3487179487179487
13.713 1 69 195 0.005128205128205128 0.35384615384615387
13.7785 1 70 195 0.005128205128205128 0.358974358974359
13.7817 1 71 195 0.005128205128205128 0.3641025641025641
13.8171 1 72 195 0.005128205128205128 0.36923076923076925
13.8347 1 73 195 0.005128205128205128 0.37435897435897436
13.8485 1 74 195 0.005128205128205128 0.37948717948717947
13.9113 1 75 195 0.005128205128205128 0.38461538461538464
14.0027 1 76 195 0.005128205128205128 0.38974358974358975
14.0173 1 77 195 0.005128205128205128 0.39487179487179486
14.0419 1 78 195 0.005128205128205128 0.4
14.0727 1 79 195 0.005128205128205128 0.40512820512820513
14.0791 1 80 195 0.005128205128205128 0.41025641025641024
14.1003 1 81 195 0.005128205128205128 0.4153846153846154
14.1378 1 82 195 0.005128205128205128 0.4205128205128205
14.1513 1 83 195 0.005128205128205128 0.4256410256410256
14.1939 1 84 195 0.005128205128205128 0.4307692307692308
14.221 1 85 195 0.005128205128205128 0.4358974358974359
14.234 1 86 195 0.005128205128205128 0.441025641025641
14.2397 1 87 195 0.005128205128205128 0.4461538461538462
14.245 1 88 195 0.005128205128205128 0.4512820512820513
14.2925 1 89 195 0.005128205128205128 0.4564102564102564
14.293 1 90 195 0.005128205128205128 0.46153846153846156
14.3262 1 91 195 0.005128205128205128 0.4666666666666667
14.3525 1 92 195 0.005128205128205128 0.4717948717948718
14.3606 1 93 195 0.005128205128205128 0.47692307692307695
14.3843 1 94 195 0.005128205128205128 0.48205128205128206
14.3948 1 95 195 0.005128205128205128 0.48717948717948717
14.4276 1 96 195 0.005128205128205128 0.49230769230769234
14.4424 1 97 195 0.005128205128205128 0.49743589743589745
14.4458 1 98 195 0.005128205128205128 0.5025641025641026
14.4603 1 99 195 0.005128205128205128 0.5076923076923077
14.4937 1 100 195 0.005128205128205128 0.5128205128205128
14.4965 1 101 195 0.005128205128205128 0.517948717948718
14.5261 1 102 195 0.005128205128205128 0.5230769230769231
14.5496 1 103 195 0.005128205128205128 0.5282051282051282
14.6062 1 104 195 0.005128205128205128 0.5333333333333333
14.7324 1 105 195 0.005128205128205128 0.5384615384615384
14.7481 1 106 195 0.005128205128205128 0.5435897435897435
14.7726 1 107 195 0.005128205128205128 0.5487179487179488
14.8678 1 108 195 0.005128205128205128 0.5538461538461539
14.8816 1 109 195 0.005128205128205128 0.558974358974359
14.8914 1 110 195 0.005128205128205128 0.5641025641025641
14.8968 1 111 195 0.005128205128205128 0.5692307692307692
14.9179 1 112 195 0.005128205128205128 0.5743589743589743
15.0267 1 113 195 0.005128205128205128 0.5794871794871795
15.0545 1 114 195 0.005128205128205128 0.5846153846153846
15.103 1 115 195 0.005128205128205128 0.5897435897435898
15.1104 1 116 195 0.005128205128205128 0.5948717948717949
15.1116 1 117 195 0.005128205128205128 0.6
15.1265 1 118 195 0.005128205128205128 0.6051282051282051
15.1561 1 119 195 0.005128205128205128 0.6102564102564103
15.2541 1 120 195 0.005128205128205128 0.6153846153846154
15.2892 1 121 195 0.005128205128205128 0.6205128205128205
15.2994 1 122 195 0.005128205128205128 0.6256410256410256
15.3133 1 123 195 0.005128205128205128 0.6307692307692307
15.3152 1 124 195 0.005128205128205128 0.6358974358974359
15.356 1 125 195 0.005128205128205128 0.6410256410256411
15.3979 1 126 195 0.005128205128205128 0.6461538461538462
15.5021 1 127 195 0.005128205128205128 0.6512820512820513
15.5445 1 128 195 0.005128205128205128 0.6564102564102564
15.5529 1 129 195 0.005128205128205128 0.6615384615384615
15.5775 1 130 195 0.005128205128205128 0.6666666666666666
15.7409 1 131 195 0.005128205128205128 0.6717948717948717
15.7439 1 132 195 0.005128205128205128 0.676923076923077
15.7498 1 133 195 0.005128205128205128 0.6820512820512821
15.7709 1 134 195 0.005128205128205128 0.6871794871794872
15.7984 1 135 195 0.005128205128205128 0.6923076923076923
15.8106 1 136 195 0.005128205128205128 0.6974358974358974
15.8392 1 137 195 0.005128205128205128 0.7025641025641025
15.8446 1 138 195 0.005128205128205128 0.7076923076923077
15.862 1 139 195 0.005128205128205128 0.7128205128205128
15.8784 1 140 195 0.005128205128205128 0.717948717948718
15.9828 1 141 195 0.005128205128205128 0.7230769230769231
16.0471 1 142 195 0.005128205128205128 0.7282051282051282
16.0825 1 143 195 0.005128205128205128 0.7333333333333333
16.1831 1 144 195 0.005128205128205128 0.7384615384615385
16.2849 1 145 195 0.005128205128205128 0.7435897435897436
16.3449 1 146 195 0.005128205128205128 0.7487179487179487
16.4678 1 147 195 0.005128205128205128 0.7538461538461538
16.4706 1 148 195 0.005128205128205128 0.7589743589743589
16.6401 1 149 195 0.005128205128205128 0.764102564102564
16.6898 1 150 195 0.005128205128205128 0.7692307692307693
16.7888 1 151 195 0.005128205128205128 0.7743589743589744
16.8811 1 152 195 0.005128205128205128 0.7794871794871795
16.9212 1 153 195 0.005128205128205128 0.7846153846153846
16.9502 1 154 195 0.005128205128205128 0.7897435897435897
16.9954 1 155 195 0.005128205128205128 0.7948717948717948
17.0335 1 156 195 0.005128205128205128 0.8
17.1402 1 157 195 0.005128205128205128 0.8051282051282052
17.1581 1 158 195 0.005128205128205128 0.8102564102564103
17.2136 1 159 195 0.005128205128205128 0.8153846153846154
17.2503 1 160 195 0.005128205128205128 0.8205128205128205
17.2682 1 161 195 0.005128205128205128 0.8256410256410256
17.2748 1 162 195 0.005128205128205128 0.8307692307692308
17.3166 1 163 195 0.005128205128205128 0.8358974358974359
17.3258 1 164 195 0.005128205128205128 0.841025641025641
17.3704 1 165 195 0.005128205128205128 0.8461538461538461
17.3798 1 166 195 0.005128205128205128 0.8512820512820513
17.4415 1 167 195 0.005128205128205128 0.8564102564102564
17.4457 1 168 195 0.005128205128205128 0.8615384615384616
17.4483 1 169 195 0.005128205128205128 0.8666666666666667
17.5113 1 170 195 0.005128205128205128 0.8717948717948718
17.5577 1 171 195 0.005128205128205128 0.8769230769230769
17.9471 1 172 195 0.005128205128205128 0.882051282051282
18.0459 1 173 195 0.005128205128205128 0.8871794871794871
18.1352 1 174 195 0.005128205128205128 0.8923076923076924
18.1511 1 175 195 0.005128205128205128 0.8974358974358975
18.2278 1 176 195 0.005128205128205128 0.9025641025641026
18.2796 1 177 195 0.005128205128205128 0.9076923076923077
18.4172 1 178 195 0.005128205128205128 0.9128205128205128
18.4887 1 179 195 0.005128205128205128 0.9179487179487179
18.5579 1 180 195 0.005128205128205128 0.9230769230769231
18.6171 1 181 195 0.005128205128205128 0.9282051282051282
18.7226 1 182 195 0.005128205128205128 0.9333333333333333
18.7571 1 183 195 0.005128205128205128 0.9384615384615385
18.7837 1 184 195 0.005128205128205128 0.9435897435897436
18.8022 1 185 195 0.005128205128205128 0.9487179487179487
18.9671 1 186 195 0.005128205128205128 0.9538461538461539
19.0484 1 187 195 0.005128205128205128 0.958974358974359
19.1515 1 188 195 0.005128205128205128 0.9641025641025641
19.1625 1 189 195 0.005128205128205128 0.9692307692307692
19.2929 1 190 195 0.005128205128205128 0.9743589743589743
19.5538 1 191 195 0.005128205128205128 0.9794871794871794
19.7871 1 192 195 0.005128205128205128 0.9846153846153847
19.8075 1 193 195 0.005128205128205128 0.9897435897435898
20.5525 1 194 195 0.005128205128205128 0.9948717948717949
20.7619 1 195 195 0.005128205128205128 1.0


==> plots/flask_cdf/data/cdf_4_small_torchserve.txt <==
0.0 1 1 195 0.005128205128205128 0.005128205128205128
7.18133 1 2 195 0.005128205128205128 0.010256410256410256
7.59433 1 3 195 0.005128205128205128 0.015384615384615385
8.0707 1 4 195 0.005128205128205128 0.020512820512820513
8.10817 1 5 195 0.005128205128205128 0.02564102564102564
8.13235 1 6 195 0.005128205128205128 0.03076923076923077
8.37169 1 7 195 0.005128205128205128 0.035897435897435895
8.75628 1 8 195 0.005128205128205128 0.041025641025641026
8.81012 1 9 195 0.005128205128205128 0.046153846153846156
8.97525 1 10 195 0.005128205128205128 0.05128205128205128
9.29979 1 11 195 0.005128205128205128 0.05641025641025641
9.33561 1 12 195 0.005128205128205128 0.06153846153846154
9.52305 1 13 195 0.005128205128205128 0.06666666666666667
9.55084 1 14 195 0.005128205128205128 0.07179487179487179
9.7941 1 15 195 0.005128205128205128 0.07692307692307693
9.79702 1 16 195 0.005128205128205128 0.08205128205128205
9.90064 1 17 195 0.005128205128205128 0.08717948717948718
10.0386 1 18 195 0.005128205128205128 0.09230769230769231
10.1923 1 19 195 0.005128205128205128 0.09743589743589744
10.29 1 20 195 0.005128205128205128 0.10256410256410256
10.3905 1 21 195 0.005128205128205128 0.1076923076923077
10.4436 1 22 195 0.005128205128205128 0.11282051282051282
10.6152 1 23 195 0.005128205128205128 0.11794871794871795
10.6336 1 24 195 0.005128205128205128 0.12307692307692308
10.6404 1 25 195 0.005128205128205128 0.1282051282051282
10.7377 1 26 195 0.005128205128205128 0.13333333333333333
10.7859 1 27 195 0.005128205128205128 0.13846153846153847
10.8206 1 28 195 0.005128205128205128 0.14358974358974358
10.8458 1 29 195 0.005128205128205128 0.14871794871794872
10.9453 1 30 195 0.005128205128205128 0.15384615384615385
11.1487 1 31 195 0.005128205128205128 0.15897435897435896
11.1993 1 32 195 0.005128205128205128 0.1641025641025641
11.3415 1 33 195 0.005128205128205128 0.16923076923076924
11.4421 1 34 195 0.005128205128205128 0.17435897435897435
11.6045 1 35 195 0.005128205128205128 0.1794871794871795
11.6768 1 36 195 0.005128205128205128 0.18461538461538463
11.7997 1 37 195 0.005128205128205128 0.18974358974358974
11.8017 1 38 195 0.005128205128205128 0.19487179487179487
11.8077 1 39 195 0.005128205128205128 0.2
11.8245 1 40 195 0.005128205128205128 0.20512820512820512
11.8309 1 41 195 0.005128205128205128 0.21025641025641026
11.8381 1 42 195 0.005128205128205128 0.2153846153846154
11.9991 1 43 195 0.005128205128205128 0.2205128205128205
12.047 1 44 195 0.005128205128205128 0.22564102564102564
12.0684 1 45 195 0.005128205128205128 0.23076923076923078
12.0752 1 46 195 0.005128205128205128 0.2358974358974359
12.0854 1 47 195 0.005128205128205128 0.24102564102564103
12.1451 1 48 195 0.005128205128205128 0.24615384615384617
12.1985 1 49 195 0.005128205128205128 0.2512820512820513
12.3167 1 50 195 0.005128205128205128 0.2564102564102564
12.343 1 51 195 0.005128205128205128 0.26153846153846155
12.365 1 52 195 0.005128205128205128 0.26666666666666666
12.4481 1 53 195 0.005128205128205128 0.2717948717948718
12.4563 1 54 195 0.005128205128205128 0.27692307692307694
12.6043 1 55 195 0.005128205128205128 0.28205128205128205
12.6224 1 56 195 0.005128205128205128 0.28717948717948716
12.6293 1 57 195 0.005128205128205128 0.2923076923076923
12.7624 1 58 195 0.005128205128205128 0.29743589743589743
12.8434 1 59 195 0.005128205128205128 0.30256410256410254
12.8635 1 60 195 0.005128205128205128 0.3076923076923077
12.8636 1 61 195 0.005128205128205128 0.3128205128205128
12.9112 1 62 195 0.005128205128205128 0.31794871794871793
12.9207 1 63 195 0.005128205128205128 0.3230769230769231
12.9495 1 64 195 0.005128205128205128 0.3282051282051282
12.9628 1 65 195 0.005128205128205128 0.3333333333333333
12.9802 1 66 195 0.005128205128205128 0.3384615384615385
12.9892 1 67 195 0.005128205128205128 0.3435897435897436
13.002 1 68 195 0.005128205128205128 0.3487179487179487
13.0119 1 69 195 0.005128205128205128 0.35384615384615387
13.0877 1 70 195 0.005128205128205128 0.358974358974359
13.1065 1 71 195 0.005128205128205128 0.3641025641025641
13.1089 1 72 195 0.005128205128205128 0.36923076923076925
13.1601 1 73 195 0.005128205128205128 0.37435897435897436
13.1626 1 74 195 0.005128205128205128 0.37948717948717947
13.234 1 75 195 0.005128205128205128 0.38461538461538464
13.298 1 76 195 0.005128205128205128 0.38974358974358975
13.3146 1 77 195 0.005128205128205128 0.39487179487179486
13.3252 1 78 195 0.005128205128205128 0.4
13.3587 1 79 195 0.005128205128205128 0.40512820512820513
13.3723 1 80 195 0.005128205128205128 0.41025641025641024
13.3848 1 81 195 0.005128205128205128 0.4153846153846154
13.4249 1 82 195 0.005128205128205128 0.4205128205128205
13.4274 1 83 195 0.005128205128205128 0.4256410256410256
13.4585 1 84 195 0.005128205128205128 0.4307692307692308
13.4596 1 85 195 0.005128205128205128 0.4358974358974359
13.4753 1 86 195 0.005128205128205128 0.441025641025641
13.5019 1 87 195 0.005128205128205128 0.4461538461538462
13.5032 1 88 195 0.005128205128205128 0.4512820512820513
13.5263 1 89 195 0.005128205128205128 0.4564102564102564
13.5351 1 90 195 0.005128205128205128 0.46153846153846156
13.5423 1 91 195 0.005128205128205128 0.4666666666666667
13.5806 1 92 195 0.005128205128205128 0.4717948717948718
13.5844 1 93 195 0.005128205128205128 0.47692307692307695
13.5959 1 94 195 0.005128205128205128 0.48205128205128206
13.6268 1 95 195 0.005128205128205128 0.48717948717948717
13.6306 1 96 195 0.005128205128205128 0.49230769230769234
13.686 1 97 195 0.005128205128205128 0.49743589743589745
13.7224 1 98 195 0.005128205128205128 0.5025641025641026
13.7954 1 99 195 0.005128205128205128 0.5076923076923077
13.8056 1 100 195 0.005128205128205128 0.5128205128205128
13.8189 1 101 195 0.005128205128205128 0.517948717948718
13.8309 1 102 195 0.005128205128205128 0.5230769230769231
13.8478 1 103 195 0.005128205128205128 0.5282051282051282
13.8713 1 104 195 0.005128205128205128 0.5333333333333333
13.8988 1 105 195 0.005128205128205128 0.5384615384615384
13.949 1 106 195 0.005128205128205128 0.5435897435897435
13.9891 1 107 195 0.005128205128205128 0.5487179487179488
13.9984 1 108 195 0.005128205128205128 0.5538461538461539
14.03 1 109 195 0.005128205128205128 0.558974358974359
14.0456 1 110 195 0.005128205128205128 0.5641025641025641
14.0625 1 111 195 0.005128205128205128 0.5692307692307692
14.0646 1 112 195 0.005128205128205128 0.5743589743589743
14.1567 1 113 195 0.005128205128205128 0.5794871794871795
14.1917 1 114 195 0.005128205128205128 0.5846153846153846
14.1994 1 115 195 0.005128205128205128 0.5897435897435898
14.2429 1 116 195 0.005128205128205128 0.5948717948717949
14.2896 1 117 195 0.005128205128205128 0.6
14.303 1 118 195 0.005128205128205128 0.6051282051282051
14.3071 1 119 195 0.005128205128205128 0.6102564102564103
14.4278 1 120 195 0.005128205128205128 0.6153846153846154
14.4589 1 121 195 0.005128205128205128 0.6205128205128205
14.5363 1 122 195 0.005128205128205128 0.6256410256410256
14.5894 1 123 195 0.005128205128205128 0.6307692307692307
14.6166 1 124 195 0.005128205128205128 0.6358974358974359
14.6179 1 125 195 0.005128205128205128 0.6410256410256411
14.7476 1 126 195 0.005128205128205128 0.6461538461538462
14.774 1 127 195 0.005128205128205128 0.6512820512820513
14.8263 1 128 195 0.005128205128205128 0.6564102564102564
14.8657 1 129 195 0.005128205128205128 0.6615384615384615
14.9 1 130 195 0.005128205128205128 0.6666666666666666
14.9073 1 131 195 0.005128205128205128 0.6717948717948717
15.0785 1 132 195 0.005128205128205128 0.676923076923077
15.0891 1 133 195 0.005128205128205128 0.6820512820512821
15.0955 1 134 195 0.005128205128205128 0.6871794871794872
15.206 1 135 195 0.005128205128205128 0.6923076923076923
15.2108 1 136 195 0.005128205128205128 0.6974358974358974
15.2224 1 137 195 0.005128205128205128 0.7025641025641025
15.2303 1 138 195 0.005128205128205128 0.7076923076923077
15.2561 1 139 195 0.005128205128205128 0.7128205128205128
15.322 1 140 195 0.005128205128205128 0.717948717948718
15.4605 1 141 195 0.005128205128205128 0.7230769230769231
15.4907 1 142 195 0.005128205128205128 0.7282051282051282
15.4937 1 143 195 0.005128205128205128 0.7333333333333333
15.5135 1 144 195 0.005128205128205128 0.7384615384615385
15.6425 1 145 195 0.005128205128205128 0.7435897435897436
15.6464 1 146 195 0.005128205128205128 0.7487179487179487
15.6642 1 147 195 0.005128205128205128 0.7538461538461538
15.6722 1 148 195 0.005128205128205128 0.7589743589743589
15.7063 1 149 195 0.005128205128205128 0.764102564102564
15.7243 1 150 195 0.005128205128205128 0.7692307692307693
15.7745 1 151 195 0.005128205128205128 0.7743589743589744
15.8465 1 152 195 0.005128205128205128 0.7794871794871795
15.8509 1 153 195 0.005128205128205128 0.7846153846153846
15.9344 1 154 195 0.005128205128205128 0.7897435897435897
15.9448 1 155 195 0.005128205128205128 0.7948717948717948
15.9866 1 156 195 0.005128205128205128 0.8
16.0425 1 157 195 0.005128205128205128 0.8051282051282052
16.1919 1 158 195 0.005128205128205128 0.8102564102564103
16.221 1 159 195 0.005128205128205128 0.8153846153846154
16.3304 1 160 195 0.005128205128205128 0.8205128205128205
16.4576 1 161 195 0.005128205128205128 0.8256410256410256
16.4656 1 162 195 0.005128205128205128 0.8307692307692308
16.4668 1 163 195 0.005128205128205128 0.8358974358974359
16.5234 1 164 195 0.005128205128205128 0.841025641025641
16.7701 1 165 195 0.005128205128205128 0.8461538461538461
16.7913 1 166 195 0.005128205128205128 0.8512820512820513
16.8901 1 167 195 0.005128205128205128 0.8564102564102564
16.8972 1 168 195 0.005128205128205128 0.8615384615384616
16.943 1 169 195 0.005128205128205128 0.8666666666666667
16.9594 1 170 195 0.005128205128205128 0.8717948717948718
17.0905 1 171 195 0.005128205128205128 0.8769230769230769
17.095 1 172 195 0.005128205128205128 0.882051282051282
17.0975 1 173 195 0.005128205128205128 0.8871794871794871
17.1003 1 174 195 0.005128205128205128 0.8923076923076924
17.1434 1 175 195 0.005128205128205128 0.8974358974358975
17.2279 1 176 195 0.005128205128205128 0.9025641025641026
17.5346 1 177 195 0.005128205128205128 0.9076923076923077
17.5966 1 178 195 0.005128205128205128 0.9128205128205128
17.6186 1 179 195 0.005128205128205128 0.9179487179487179
17.6246 1 180 195 0.005128205128205128 0.9230769230769231
17.7517 1 181 195 0.005128205128205128 0.9282051282051282
17.7764 1 182 195 0.005128205128205128 0.9333333333333333
17.8245 1 183 195 0.005128205128205128 0.9384615384615385
17.8413 1 184 195 0.005128205128205128 0.9435897435897436
17.8627 1 185 195 0.005128205128205128 0.9487179487179487
18.1836 1 186 195 0.005128205128205128 0.9538461538461539
18.2418 1 187 195 0.005128205128205128 0.958974358974359
18.3416 1 188 195 0.005128205128205128 0.9641025641025641
18.5655 1 189 195 0.005128205128205128 0.9692307692307692
18.6225 1 190 195 0.005128205128205128 0.9743589743589743
18.7723 1 191 195 0.005128205128205128 0.9794871794871794
18.7799 1 192 195 0.005128205128205128 0.9846153846153847
18.8106 1 193 195 0.005128205128205128 0.9897435897435898
18.922 1 194 195 0.005128205128205128 0.9948717948717949
19.2995 1 195 195 0.005128205128205128 1.0


==> plots/flask_cdf/data/experiments-full/scenario-1/big/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010848045349121094,18.308520555496216,0.010702339035034147,0.680594,3.838539123535156e-05,0.00019025802612304688
0.0001220703125,18.62997817993164,0.012203462509155272,0.337646,3.266334533691406e-05,0.0001246929168701172
7.414817810058594e-05,18.53888487815857,0.010304460586547881,0.513736,3.0994415283203125e-05,0.0001506805419921875
0.00015926361083984375,19.354568481445312,0.009464032730102545,0.140841,2.956390380859375e-05,0.0001468658447265625
8.797645568847656e-05,20.067818641662598,0.04575217877197263,0.273867,3.0994415283203125e-05,0.00015401840209960938
9.179115295410156e-05,20.267675161361694,0.010194505981445334,0.292496,2.9087066650390625e-05,0.0001354217529296875
0.00012087821960449219,20.213836908340454,0.009957441558837932,0.520635,3.123283386230469e-05,0.00014734268188476562
0.0001266002655029297,22.73529601097107,0.009707567535400391,0.121364,2.193450927734375e-05,0.000110626220703125
0.00043487548828125,24.091058254241943,0.03971739962768556,0.277993,3.0040740966796875e-05,0.0001499652862548828
0.000152587890625,24.261436223983765,0.058052129577636724,0.161601,2.86102294921875e-05,0.00012969970703125
0.00010728836059570312,24.60157561302185,0.009883948547363283,0.105668,3.075599670410156e-05,0.00012612342834472656
0.00013494491577148438,24.55518889427185,0.018950158370971693,0.413786,3.0279159545898438e-05,0.00014281272888183594
0.00011587142944335938,32.602426528930664,0.023993980957031313,1.320374,3.123283386230469e-05,0.00023818016052246094
8.797645568847656e-05,32.93119478225708,0.02259777790832529,1.654907,2.765655517578125e-05,0.00010895729064941406
0.0001316070556640625,32.89623284339905,0.010663596847534151,1.707122,2.956390380859375e-05,0.0001347064971923828
0.000141143798828125,33.53528094291687,0.05791928091430665,0.858896,3.3855438232421875e-05,0.00014328956604003906
0.00011372566223144531,33.72456479072571,0.010609437973022384,2.047368,2.6226043701171875e-05,0.00012636184692382812
8.487701416015625e-05,33.70311379432678,0.00761773033142088,2.0583,1.9311904907226562e-05,9.918212890625e-05
0.00011420249938964844,34.800745487213135,0.00804149308776858,0.952294,1.9073486328125e-05,7.319450378417969e-05
0.0001316070556640625,36.002501487731934,0.008998451324462892,0.225604,2.765655517578125e-05,0.00012350082397460938
0.00010228157043457031,36.33714175224304,0.005019395492553716,0.079577,1.9788742065429688e-05,9.036064147949219e-05
0.00013971328735351562,36.53520655632019,0.009250872879028316,0.16397,2.1457672119140625e-05,0.00010371208190917969
0.00022101402282714844,36.8058557510376,0.005122146499633787,0.092212,2.0503997802734375e-05,8.845329284667969e-05
0.00010848045349121094,36.94277334213257,0.010535248306274392,0.256572,3.075599670410156e-05,0.0001430511474609375
0.00011920928955078125,37.2258083820343,0.005683290725708001,0.070444,2.1457672119140625e-05,0.00010180473327636719
9.965896606445312e-05,37.403377056121826,0.010251100936889648,0.071284,2.3603439331054688e-05,0.00011324882507324219
7.82012939453125e-05,37.25000047683716,0.004957901138305659,0.189281,1.8358230590820312e-05,8.654594421386719e-05
0.00018405914306640625,37.60107612609863,0.009500254516601553,0.12587,2.6464462280273438e-05,0.00013136863708496094
5.6743621826171875e-05,37.73616623878479,0.005965164459228511,0.075687,2.6702880859375e-05,0.0001277923583984375
8.535385131835938e-05,37.86141514778137,0.010797501831054684,0.13097,2.6702880859375e-05,0.00010967254638671875
8.106231689453125e-05,38.0197217464447,0.017931374252319332,0.150287,2.574920654296875e-05,0.00011682510375976562
7.987022399902344e-05,38.22253084182739,0.00502982321166992,0.212396,2.0265579223632812e-05,9.72747802734375e-05
9.059906005859375e-05,38.23280620574951,0.006759084426879877,0.107313,2.5033950805664062e-05,0.00010633468627929688
5.269050598144531e-05,38.46687340736389,0.00510247135925293,0.192717,2.0265579223632812e-05,9.870529174804688e-05
0.00018334388732910156,38.86259961128235,0.022861701202392587,0.136925,2.956390380859375e-05,0.00011324882507324219
0.00011563301086425781,38.59344983100891,0.01115826911926271,0.287425,1.9311904907226562e-05,8.869171142578125e-05
8.702278137207031e-05,38.91839814186096,0.010662444671630855,0.074216,2.002716064453125e-05,9.584426879882812e-05
0.00010275840759277344,38.9595730304718,0.010323339889526356,0.138277,2.2411346435546875e-05,0.00011420249938964844
7.486343383789062e-05,39.164453983306885,0.009993801986694362,0.265738,2.002716064453125e-05,0.00011038780212402344
9.274482727050781e-05,39.684606313705444,0.010790997955322262,0.100303,2.3603439331054688e-05,0.00010323524475097656
7.843971252441406e-05,39.829334020614624,0.00918160943603516,0.072904,2.1219253540039062e-05,0.00010466575622558594
7.700920104980469e-05,40.07453441619873,0.006236499557495112,0.126365,2.2411346435546875e-05,0.0001049041748046875
6.103515625e-05,40.460543632507324,0.010430042495727543,0.093885,2.1219253540039062e-05,9.584426879882812e-05
9.250640869140625e-05,40.62911915779114,0.006602288925170896,0.197438,3.790855407714844e-05,0.0002181529998779297
8.940696716308594e-05,40.581603050231934,0.01147567768859864,0.316517,3.361701965332031e-05,0.0001430511474609375
0.00011730194091796875,40.999207735061646,0.006384551834106439,0.081101,2.2172927856445312e-05,0.00010728836059570312
8.7738037109375e-05,41.21268939971924,0.005704541061401364,0.095502,2.1219253540039062e-05,0.00010728836059570312
7.653236389160156e-05,41.70970630645752,0.008611270996093753,0.113604,2.1457672119140625e-05,0.00010943412780761719
0.00010323524475097656,42.06198573112488,0.010346039169311538,0.315982,2.1696090698242188e-05,0.00010561943054199219
0.00018334388732910156,23.87853193283081,0.010827822204589832,0.346204,3.647804260253906e-05,0.00016641616821289062
7.43865966796875e-05,42.40177655220032,0.00800303411865233,0.479171,1.7642974853515625e-05,0.00010251998901367188
0.0001983642578125,23.451991319656372,0.011206797348022435,0.288714,3.647804260253906e-05,0.0001621246337890625
0.00014829635620117188,24.151657819747925,0.006588496704101554,0.15698,2.1696090698242188e-05,8.893013000488281e-05
0.0001437664031982422,22.95710301399231,0.027104342849731455,0.147692,2.2411346435546875e-05,0.00011038780212402344
0.00011992454528808594,24.411004781723022,0.006250070999145513,0.089027,2.3365020751953125e-05,0.00010228157043457031
0.00011587142944335938,22.80768609046936,0.0054272831726074194,0.086495,2.1219253540039062e-05,9.989738464355469e-05
0.0001308917999267578,23.119662523269653,0.006031664199829104,0.076305,2.1457672119140625e-05,9.846687316894531e-05
0.000125885009765625,20.92230749130249,0.005507032394409181,0.092375,2.09808349609375e-05,9.417533874511719e-05
7.748603820800781e-05,32.743650913238525,0.019319061889648492,0.50211,3.528594970703125e-05,0.00014162063598632812
0.0001316070556640625,34.706536054611206,0.005308152084350537,0.67012,2.1696090698242188e-05,9.703636169433594e-05
8.749961853027344e-05,33.22034478187561,0.010579964324951174,0.350103,2.8848648071289062e-05,0.0001049041748046875
8.463859558105469e-05,33.45007252693176,0.011035596023559524,0.698814,2.5510787963867188e-05,0.00011372566223144531
0.00016546249389648438,44.34913110733032,0.15220996092224126,0.947691,1.4781951904296875e-05,6.389617919921875e-05
7.343292236328125e-05,33.89259362220764,0.009073500045776367,0.235291,2.1696090698242188e-05,9.870529174804688e-05
0.00013780593872070312,45.22429347038269,0.013110630172729495,0.102031,2.6464462280273438e-05,0.0005841255187988281
0.00019073486328125,35.84539484977722,0.011597803100585932,0.087941,2.574920654296875e-05,0.00012445449829101562
0.00017213821411132812,36.62874126434326,0.010328030075073241,0.138711,2.193450927734375e-05,0.00010347366333007812
8.654594421386719e-05,46.085062980651855,0.011532385299682618,0.218527,2.86102294921875e-05,0.00011873245239257812
0.0002167224884033203,46.47615361213684,0.010756034393310548,0.14573,2.9802322387695312e-05,0.00014281272888183594
0.00010824203491210938,36.60108017921448,0.021927549652099587,0.341996,1.5735626220703125e-05,0.00010347366333007812
9.059906005859375e-05,35.17101263999939,0.02930700230407715,0.226102,3.3855438232421875e-05,0.00013685226440429688
7.462501525878906e-05,36.24355363845825,0.005782976287841801,0.163406,1.811981201171875e-05,9.608268737792969e-05
9.5367431640625e-05,36.725847482681274,0.009085689636230465,0.137104,2.765655517578125e-05,0.00012946128845214844
8.034706115722656e-05,34.993956565856934,0.005847505737304692,0.123774,1.9788742065429688e-05,9.775161743164062e-05
8.20159912109375e-05,36.913626194000244,0.006763995681762697,0.235789,2.6226043701171875e-05,0.00011181831359863281
6.937980651855469e-05,35.401715993881226,0.010365703475952143,0.127337,2.1696090698242188e-05,0.00010466575622558594
7.462501525878906e-05,36.751128911972046,0.017949778442382824,0.210995,3.528594970703125e-05,0.00014710426330566406
0.00010919570922851562,36.506324768066406,0.006768811843872069,0.196077,2.2649765014648438e-05,9.918212890625e-05
8.225440979003906e-05,36.04376792907715,0.016622607589721686,0.081824,2.5033950805664062e-05,0.00011873245239257812
9.34600830078125e-05,36.8443398475647,0.01179535528564453,0.077336,2.384185791015625e-05,0.00010633468627929688
7.605552673339844e-05,36.68281364440918,0.012176374038696286,0.151091,2.193450927734375e-05,9.942054748535156e-05
0.0001163482666015625,37.51994299888611,0.010644091125488309,0.255329,3.0040740966796875e-05,0.00012826919555664062
7.653236389160156e-05,36.76933193206787,0.011141502944946285,0.079433,2.47955322265625e-05,0.00010943412780761719
8.654594421386719e-05,36.26488447189331,0.006984553009033195,0.146794,2.2411346435546875e-05,9.250640869140625e-05
6.365776062011719e-05,36.17365646362305,0.0064327934112548835,0.137516,2.2411346435546875e-05,0.00011491775512695312
8.821487426757812e-05,37.19354224205017,0.011238796646118154,0.171968,2.2172927856445312e-05,0.000102996826171875
9.012222290039062e-05,37.18391394615173,0.006288832000732422,0.082246,2.2172927856445312e-05,0.00010371208190917969
0.00010204315185546875,37.33530068397522,0.015944916152954097,0.126725,3.0279159545898438e-05,0.0001227855682373047
9.036064147949219e-05,37.21467614173889,0.0143764199066162,0.18962,2.956390380859375e-05,0.0001373291015625
8.702278137207031e-05,36.79663586616516,0.009128319610595709,0.081311,2.1696090698242188e-05,0.00010037422180175781
8.749961853027344e-05,37.87539100646973,0.015259737304687507,0.074996,2.2172927856445312e-05,9.751319885253906e-05
8.535385131835938e-05,38.21162247657776,0.0192302356262207,0.097973,2.6226043701171875e-05,0.00012350082397460938
8.177757263183594e-05,38.87139177322388,0.010975111007690441,0.237,2.2411346435546875e-05,0.000240325927734375
0.0001201629638671875,37.89197134971619,0.009726561553955085,0.092092,2.2172927856445312e-05,0.00011610984802246094
9.250640869140625e-05,36.78413796424866,0.0063488059997558605,0.080025,1.8358230590820312e-05,9.512901306152344e-05
7.915496826171875e-05,37.894835472106934,0.007231216812133789,0.0746,1.8835067749023438e-05,9.632110595703125e-05
9.417533874511719e-05,37.81515574455261,0.02522101866149902,0.075811,2.7179718017578125e-05,0.00011157989501953125
0.0001251697540283203,37.684067249298096,0.010145647949218739,0.158731,2.6941299438476562e-05,0.0001316070556640625
0.00016450881958007812,36.75044059753418,0.01808867109680176,0.090166,2.2411346435546875e-05,0.00014019012451171875
0.0001239776611328125,36.25687122344971,0.006463040390014649,0.075835,2.6226043701171875e-05,0.00010728836059570312
0.00010061264038085938,36.45499610900879,0.005895486450195317,0.076275,3.7670135498046875e-05,0.00017499923706054688
0.00010967254638671875,38.57543873786926,0.006379627273559577,0.075052,2.1457672119140625e-05,0.000324249267578125
0.00012230873107910156,39.53022384643555,0.006488800811767573,0.07795,2.3126602172851562e-05,0.00010180473327636719
0.00010800361633300781,39.59431982040405,0.006412841812133779,0.132059,2.3365020751953125e-05,0.00010132789611816406
7.867813110351562e-05,39.64760875701904,0.007313825012207037,0.082199,2.3126602172851562e-05,0.00010609626770019531
8.058547973632812e-05,39.99997282028198,0.006359369201660164,0.18208,2.2172927856445312e-05,0.0001251697540283203
9.036064147949219e-05,40.22449994087219,0.006475220443725588,0.097023,2.2649765014648438e-05,0.00010371208190917969
7.843971252441406e-05,40.22004318237305,0.005579078994750977,0.089739,2.7418136596679688e-05,0.000125885009765625


==> plots/flask_cdf/data/experiments-full/scenario-1/big/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00015401840209960938,22.42500329017639,0.10919531137084962,0.151884,4.124641418457031e-05,0.00023221969604492188
9.560585021972656e-05,22.847297430038452,0.03000741899108887,0.114824,3.147125244140625e-05,0.00012993812561035156
9.632110595703125e-05,23.01737332344055,0.01718500633239746,0.1173,3.170967102050781e-05,0.0001227855682373047
0.00011157989501953125,23.163403272628784,0.010094712112426768,0.126877,2.956390380859375e-05,0.00011754035949707031
0.00011396408081054688,23.329509735107422,0.04562099710083008,0.123794,4.172325134277344e-05,0.00013756752014160156
9.441375732421875e-05,23.58869695663452,0.017951235168457036,0.186857,3.8623809814453125e-05,0.00015234947204589844
9.512901306152344e-05,23.63391399383545,0.05627679493713378,0.149822,5.269050598144531e-05,0.0001742839813232422
9.72747802734375e-05,24.06440281867981,0.013141615798950207,0.137172,4.076957702636719e-05,0.0001506805419921875
0.00010991096496582031,24.038169622421265,0.02687833610534668,0.165715,2.5510787963867188e-05,0.0001342296600341797
0.00012040138244628906,24.458128690719604,0.009736638427734368,0.143824,3.266334533691406e-05,0.0001289844512939453
0.0001609325408935547,24.670702695846558,0.008172240661621089,0.145376,4.076957702636719e-05,0.0001595020294189453
0.00014638900756835938,25.72504758834839,0.030544615402221684,0.121735,2.8133392333984375e-05,0.00011181831359863281
8.20159912109375e-05,25.850560426712036,0.01593898379516602,0.104028,4.8160552978515625e-05,0.000171661376953125
8.96453857421875e-05,25.911094665527344,0.009479291687011712,0.112365,2.3365020751953125e-05,9.512901306152344e-05
0.00012755393981933594,26.071492433547974,0.009519782821655276,0.109983,2.384185791015625e-05,8.630752563476562e-05
0.00015592575073242188,26.240575790405273,0.007413724517822268,0.125775,3.075599670410156e-05,0.00011801719665527344
0.00012111663818359375,27.686464071273804,0.0049994028320312495,0.121351,2.7179718017578125e-05,0.00011348724365234375
7.867813110351562e-05,27.56547236442566,0.01104686541748047,0.119823,2.765655517578125e-05,0.00010585784912109375
8.749961853027344e-05,27.980370044708252,0.018724150283813468,0.143992,5.4836273193359375e-05,0.00018835067749023438
0.00010514259338378906,28.278473138809204,0.011530183593749993,0.136358,3.24249267578125e-05,0.00010156631469726562
9.322166442871094e-05,28.447303295135498,0.02351714825439452,0.178102,2.9802322387695312e-05,0.00010633468627929688
7.772445678710938e-05,28.459965229034424,0.024732840881347654,0.07989,3.7670135498046875e-05,0.00013685226440429688
7.081031799316406e-05,28.572552919387817,0.005284955703735356,0.080813,2.574920654296875e-05,0.00010085105895996094
8.344650268554688e-05,28.74044394493103,0.015403290695190433,0.095731,2.574920654296875e-05,9.179115295410156e-05
9.965896606445312e-05,28.978003978729248,0.005333312850952149,0.112594,2.3126602172851562e-05,8.988380432128906e-05
7.939338684082031e-05,29.172358512878418,0.005273460479736328,0.086604,3.0040740966796875e-05,0.00012087821960449219
8.320808410644531e-05,29.48779010772705,0.009734892166137696,0.085937,3.600120544433594e-05,0.0001430511474609375
0.00011873245239257812,29.9321768283844,0.015716849624633794,0.098463,3.0040740966796875e-05,0.00011730194091796875
8.20159912109375e-05,29.842313289642334,0.005081987960815423,0.078617,3.552436828613281e-05,0.00014472007751464844
6.580352783203125e-05,30.066884517669678,0.016047483734130855,0.103621,3.0279159545898438e-05,0.00011897087097167969
6.532669067382812e-05,30.191717624664307,0.005153667083740238,0.104959,2.8371810913085938e-05,0.00011014938354492188
0.00011301040649414062,30.534504890441895,0.012520456771850583,0.09052,3.2901763916015625e-05,0.00012183189392089844
6.67572021484375e-05,30.62352418899536,0.005608864532470698,0.077964,2.765655517578125e-05,0.00011324882507324219
6.67572021484375e-05,30.881277561187744,0.013719265747070317,0.082825,5.14984130859375e-05,0.00018024444580078125
6.937980651855469e-05,31.043384313583374,0.010093855194091783,0.129371,2.8371810913085938e-05,0.00010895729064941406
7.486343383789062e-05,31.15860366821289,0.005587583053588863,0.113487,2.7179718017578125e-05,0.00011348724365234375
7.772445678710938e-05,33.30045962333679,0.005762058593749994,0.124548,3.147125244140625e-05,0.00011777877807617188
6.413459777832031e-05,35.319744348526,0.010450639419555666,0.106945,2.5033950805664062e-05,9.369850158691406e-05
7.152557373046875e-05,35.640594244003296,0.009062633422851574,0.135646,4.1484832763671875e-05,0.0001628398895263672
0.00010228157043457031,36.29025149345398,0.011803924057006837,0.142178,5.412101745605469e-05,0.0001709461212158203
6.818771362304688e-05,36.43827176094055,0.010894000427246087,0.155258,3.933906555175781e-05,0.00013971328735351562
7.224082946777344e-05,40.54479265213013,0.01228318754577637,0.172511,3.5762786865234375e-05,0.00013518333435058594
8.273124694824219e-05,40.83763861656189,0.0376616864929199,0.276749,3.123283386230469e-05,0.00011968612670898438
0.00011301040649414062,41.204466581344604,0.022621591232299815,0.198952,3.3855438232421875e-05,0.00011944770812988281
9.608268737792969e-05,41.34812784194946,0.011930359939575197,0.183946,3.600120544433594e-05,0.0001385211944580078
8.630752563476562e-05,41.33939456939697,0.01037811364746094,0.232929,3.337860107421875e-05,0.0001220703125
9.393692016601562e-05,53.375909090042114,0.01243286186218262,0.142065,6.437301635742188e-05,0.0002079010009765625
9.083747863769531e-05,53.49219083786011,0.011718139312744152,0.150077,3.6716461181640625e-05,0.000148773193359375
6.580352783203125e-05,56.598896980285645,0.011716594528198232,0.163476,4.220008850097656e-05,0.00018835067749023438
0.00011730194091796875,34.55436730384827,0.011740834304809572,0.144703,3.504753112792969e-05,0.00013303756713867188
0.0001704692840576172,34.115010261535645,0.01149768626403809,0.120153,3.266334533691406e-05,0.00013017654418945312
0.00013113021850585938,32.36510181427002,0.03673294282531739,0.197319,4.6253204345703125e-05,0.0001709461212158203
9.679794311523438e-05,32.46282625198364,0.01592500234985353,0.163536,2.765655517578125e-05,0.00010514259338378906
0.00015354156494140625,33.91915583610535,0.025407687973022453,0.145851,3.266334533691406e-05,0.00010848045349121094
0.00010466575622558594,35.79923629760742,0.01392403993225097,0.109104,3.5762786865234375e-05,0.0001583099365234375
0.0001227855682373047,36.12647247314453,0.018425709747314445,0.448776,4.601478576660156e-05,0.000164031982421875
0.00014972686767578125,37.232332706451416,0.010499740447998049,0.099035,2.8133392333984375e-05,0.00011467933654785156
8.630752563476562e-05,36.13069748878479,0.02744086753845215,0.084505,2.5510787963867188e-05,8.416175842285156e-05
8.20159912109375e-05,38.01442360877991,0.005269890441894534,0.10736,3.314018249511719e-05,0.00012612342834472656
0.00011444091796875,38.464017391204834,0.01140459880065918,0.122183,2.384185791015625e-05,8.654594421386719e-05
0.00024509429931640625,37.189188957214355,0.016588471221923834,0.127825,2.9802322387695312e-05,0.0001220703125
8.606910705566406e-05,33.46346974372864,0.00590854296875,0.087048,2.7179718017578125e-05,0.00010824203491210938
0.00017905235290527344,33.31336188316345,0.006105859237670902,0.112119,3.170967102050781e-05,0.000141143798828125
0.00012135505676269531,35.543262243270874,0.010144669311523441,0.106957,2.574920654296875e-05,9.417533874511719e-05
0.00013875961303710938,37.591280937194824,0.010211649475097659,0.11144,2.5272369384765625e-05,0.00011181831359863281
9.202957153320312e-05,61.451247692108154,0.0068665674133300825,0.076733,2.8848648071289062e-05,0.00011181831359863281
0.00012755393981933594,34.0368230342865,0.02163678733825683,0.088705,3.0994415283203125e-05,0.00012040138244628906
0.00017833709716796875,35.906410932540894,0.016221021301269525,0.111393,2.9325485229492188e-05,0.00011801719665527344
8.845329284667969e-05,36.47050666809082,0.006102098983764653,0.097131,2.8848648071289062e-05,0.00010824203491210938
8.916854858398438e-05,34.190600872039795,0.01721167926025391,0.109483,2.7418136596679688e-05,0.00011897087097167969
7.271766662597656e-05,33.94850993156433,0.032910506942749024,0.081122,2.5510787963867188e-05,0.00012111663818359375
8.916854858398438e-05,34.292490005493164,0.010282788955688474,0.104063,2.7179718017578125e-05,0.00011301040649414062
8.440017700195312e-05,34.27666139602661,0.006272918045043943,0.106588,2.8371810913085938e-05,0.00010895729064941406
7.939338684082031e-05,34.17686057090759,0.0207545779876709,0.081357,3.123283386230469e-05,0.00011873245239257812
0.00010204315185546875,34.247979402542114,0.015774382720947278,0.133314,3.647804260253906e-05,0.00014209747314453125
7.510185241699219e-05,34.43599772453308,0.01915958253479004,0.085659,3.910064697265625e-05,0.00013446807861328125
8.392333984375e-05,34.18203139305115,0.023287741699218753,0.08846,3.4332275390625e-05,0.00012135505676269531
7.62939453125e-05,33.83395791053772,0.03525375431823731,0.108912,5.173683166503906e-05,0.00018262863159179688
0.00010371208190917969,33.90620565414429,0.007178617645263674,0.079899,2.8371810913085938e-05,0.00010991096496582031
8.034706115722656e-05,34.4324688911438,0.005847678878784179,0.097497,2.8133392333984375e-05,0.00010919570922851562
9.179115295410156e-05,34.67504596710205,0.01227753945922852,0.090859,2.6226043701171875e-05,9.632110595703125e-05
8.106231689453125e-05,35.100653648376465,0.012254639587402347,0.107915,4.4345855712890625e-05,0.00016307830810546875
8.821487426757812e-05,35.33604979515076,0.012913718978881827,0.153733,3.695487976074219e-05,0.00013113021850585938
7.486343383789062e-05,36.046406269073486,0.023878206192016596,0.099764,4.076957702636719e-05,0.0001404285430908203
0.0001285076141357422,36.353487968444824,0.02112478157043457,0.096165,4.3392181396484375e-05,0.00014281272888183594
7.843971252441406e-05,36.24756741523743,0.01256676950073242,0.082804,3.719329833984375e-05,0.00013446807861328125
8.106231689453125e-05,34.242735862731934,0.013178955078124999,0.173375,3.528594970703125e-05,0.00012803077697753906
7.843971252441406e-05,32.512176752090454,0.010719115936279291,0.107063,4.7206878662109375e-05,0.0001747608184814453
0.00011992454528808594,31.436675548553467,0.010014042312622068,0.101218,2.5033950805664062e-05,9.846687316894531e-05
0.00014257431030273438,33.15187954902649,0.017219252624511724,0.11671,3.933906555175781e-05,0.00012564659118652344
0.0001609325408935547,32.60277080535889,0.01141685055541991,0.136612,4.172325134277344e-05,0.00016498565673828125
0.00011229515075683594,32.36248970031738,0.005712898742675776,0.116263,2.3126602172851562e-05,8.535385131835938e-05
0.0001201629638671875,33.00513768196106,0.016801943588256832,0.092075,2.7418136596679688e-05,0.00011801719665527344
0.00023818016052246094,33.76385712623596,0.01942826997375488,0.127084,3.1948089599609375e-05,0.00015091896057128906
0.0001671314239501953,33.317086935043335,0.006855423629760743,0.098162,2.5987625122070312e-05,0.00010800361633300781


==> plots/flask_cdf/data/experiments-full/scenario-1/big/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
6.985664367675781e-05,19.180551767349243,0.11284175955200193,0.301061,6.103515625e-05,0.00017762184143066406
0.00010061264038085938,18.941514253616333,0.09960739331054685,0.448927,3.552436828613281e-05,0.00011587142944335938
7.224082946777344e-05,20.110494136810303,0.11336284223937987,0.331886,4.7206878662109375e-05,0.00015282630920410156
7.987022399902344e-05,20.471308946609497,0.10728154574584958,0.253163,3.528594970703125e-05,0.000118255615234375
0.00021719932556152344,25.542720317840576,0.0965307202606201,0.349822,4.9591064453125e-05,0.00017118453979492188
0.00017189979553222656,26.16258215904236,0.10089851385498047,0.248111,4.0531158447265625e-05,0.00013256072998046875
8.654594421386719e-05,26.66663956642151,0.13232923709106448,0.257663,4.6253204345703125e-05,0.00016808509826660156
5.91278076171875e-05,27.272438526153564,0.09353067263793946,0.254683,3.9577484130859375e-05,0.0001201629638671875
6.198883056640625e-05,27.79722547531128,0.08992789572143556,0.232116,3.790855407714844e-05,0.00012969970703125
7.796287536621094e-05,27.904984712600708,0.1604906717681885,0.286985,3.0279159545898438e-05,9.059906005859375e-05
8.893013000488281e-05,28.155277967453003,0.07972956985473634,0.26581,4.673004150390625e-05,0.00015234947204589844
5.817413330078125e-05,28.27144169807434,0.10576987286376954,0.280267,3.0279159545898438e-05,0.00010800361633300781
0.00012063980102539062,28.65450406074524,0.12258973390197753,0.253759,4.291534423828125e-05,0.00014281272888183594
7.748603820800781e-05,28.92543864250183,0.09872417968750002,0.264435,3.409385681152344e-05,0.00010561943054199219
9.202957153320312e-05,29.1998450756073,0.09076587222290039,0.233543,3.719329833984375e-05,0.00011324882507324219
5.888938903808594e-05,29.523635625839233,0.055339726287841784,0.156818,3.361701965332031e-05,0.00013875961303710938
9.202957153320312e-05,29.780055046081543,0.05802430767822264,0.298277,3.600120544433594e-05,0.00011205673217773438
9.131431579589844e-05,30.33472228050232,0.0906059602355957,0.22664,2.765655517578125e-05,9.036064147949219e-05
0.00010609626770019531,30.7105073928833,0.053000472442626956,0.175508,3.1948089599609375e-05,0.00010919570922851562
7.915496826171875e-05,30.799769163131714,0.05861778097534179,0.186621,2.7179718017578125e-05,8.559226989746094e-05
6.771087646484375e-05,31.049856662750244,0.13254180659484863,0.200883,2.3126602172851562e-05,0.00011730194091796875
0.00011682510375976562,31.414546966552734,0.11430628442382812,0.151704,3.6716461181640625e-05,0.00011181831359863281
0.00010585784912109375,31.482123613357544,0.10858075363159181,0.15918,4.4345855712890625e-05,0.00013947486877441406
0.00010514259338378906,31.887512922286987,0.053163511108398426,0.196476,2.6941299438476562e-05,9.036064147949219e-05
0.00015544891357421875,32.28839707374573,0.05170025024414063,0.156525,2.7179718017578125e-05,9.107589721679688e-05
8.654594421386719e-05,32.44171333312988,0.05108497027587891,0.233233,2.7418136596679688e-05,8.845329284667969e-05
9.202957153320312e-05,32.60069465637207,0.09511536184692382,0.217511,3.62396240234375e-05,0.00011777877807617188
6.532669067382812e-05,32.954551219940186,0.06125355126953125,0.228549,3.123283386230469e-05,9.441375732421875e-05
5.841255187988281e-05,33.10612082481384,0.05236655421447753,0.163948,2.47955322265625e-05,7.367134094238281e-05
0.00011467933654785156,33.31412625312805,0.06516680155944823,0.185038,2.9802322387695312e-05,0.00010919570922851562
8.20159912109375e-05,33.43028211593628,0.054473063293457025,0.216009,2.956390380859375e-05,9.560585021972656e-05
6.031990051269531e-05,33.68066620826721,0.1564502887420654,0.288882,3.170967102050781e-05,0.00010156631469726562
8.869171142578125e-05,33.78260087966919,0.21127412965393066,0.163049,4.029273986816406e-05,0.0001246929168701172
0.00010657310485839844,34.04321050643921,0.06512931608581543,0.170181,3.123283386230469e-05,0.00010585784912109375
8.130073547363281e-05,33.98572826385498,0.07591953623962402,0.243893,3.075599670410156e-05,0.00011777877807617188
5.936622619628906e-05,34.24304747581482,0.06941970928955077,0.157262,3.123283386230469e-05,0.00010728836059570312
6.556510925292969e-05,35.098878622055054,0.06710785740661623,0.276537,4.1961669921875e-05,0.00013494491577148438
0.00011324882507324219,35.3071403503418,0.08575684085083007,0.256998,3.4809112548828125e-05,0.00011205673217773438
8.0108642578125e-05,36.14081573486328,0.16293909303283693,0.110409,3.337860107421875e-05,0.00012946128845214844
0.00011610984802246094,36.02234649658203,0.15806620219421386,0.285868,3.695487976074219e-05,0.00011849403381347656
9.679794311523438e-05,36.13128638267517,0.14427327813720703,0.317554,3.2901763916015625e-05,9.655952453613281e-05
5.6743621826171875e-05,36.32012414932251,0.06711736262512208,0.204393,2.9325485229492188e-05,9.465217590332031e-05
7.176399230957031e-05,36.260234117507935,0.15140034574890138,0.119606,3.314018249511719e-05,0.0001087188720703125
8.0108642578125e-05,36.60973834991455,0.09657453744506836,0.082649,4.410743713378906e-05,0.00014543533325195312
7.62939453125e-05,36.66433358192444,0.05337695666503907,0.094063,3.528594970703125e-05,0.00011873245239257812
8.726119995117188e-05,36.83317828178406,0.06484202708435059,0.077383,2.956390380859375e-05,0.0006816387176513672
7.462501525878906e-05,37.05477809906006,0.06313082012939453,0.111877,3.552436828613281e-05,0.00012111663818359375
7.557868957519531e-05,38.807080030441284,0.0793024490661621,0.167693,3.2901763916015625e-05,0.0001220703125
6.890296936035156e-05,38.784140825271606,0.06637200881958008,0.08223,4.482269287109375e-05,0.00016021728515625
0.00010848045349121094,53.94953966140747,0.10100330335998535,0.107226,3.5762786865234375e-05,0.00011992454528808594
0.00017976760864257812,30.6454439163208,0.09735051203918457,0.201763,4.076957702636719e-05,0.00014257431030273438
0.00020599365234375,28.949918270111084,0.09651611404418946,0.09795,3.647804260253906e-05,0.00012254714965820312
0.00011849403381347656,28.744283437728882,0.06469183976745606,0.122374,2.6464462280273438e-05,8.940696716308594e-05
0.00020933151245117188,30.855111360549927,0.10050859220886231,0.094591,3.6716461181640625e-05,0.00012803077697753906
0.00018453598022460938,29.478253602981567,0.05937945687866211,0.100824,3.62396240234375e-05,0.00011563301086425781
0.00013589859008789062,37.38961482048035,0.09670820939636231,0.101199,3.457069396972656e-05,0.00011205673217773438
0.0001609325408935547,30.65738606452942,0.10071738432312012,0.093316,3.3855438232421875e-05,0.0001971721649169922
0.00014400482177734375,30.041836738586426,0.07068156039428711,0.080153,4.2438507080078125e-05,0.0001842975616455078
0.0001068115234375,38.52877235412598,0.08354485729980468,0.093562,3.6716461181640625e-05,0.00011730194091796875
0.00011968612670898438,38.73193287849426,0.053131704101562496,0.09349,2.6941299438476562e-05,8.749961853027344e-05
0.00011014938354492188,38.67917847633362,0.054257839355468754,0.09759,3.5762786865234375e-05,0.00011658668518066406
0.00022673606872558594,32.263590574264526,0.05594818258666992,0.075296,3.24249267578125e-05,0.00011086463928222656
8.106231689453125e-05,30.577786922454834,0.07181667936706543,0.080791,3.337860107421875e-05,0.0001125335693359375
0.00011920928955078125,30.28263545036316,0.053413117507934565,0.097446,2.6464462280273438e-05,8.630752563476562e-05
0.00011301040649414062,29.824645280838013,0.05133581196594238,0.073982,2.6702880859375e-05,8.654594421386719e-05
8.487701416015625e-05,30.301367044448853,0.07744072305297851,0.095459,3.5762786865234375e-05,0.00010919570922851562
0.00010824203491210938,31.117071390151978,0.05104543815612793,0.093765,3.0279159545898438e-05,0.0001049041748046875
8.463859558105469e-05,29.816192150115967,0.051690283737182624,0.07229,2.7418136596679688e-05,9.012222290039062e-05
7.891654968261719e-05,29.94437003135681,0.06616933766174317,0.091067,4.4345855712890625e-05,0.00014019012451171875
0.00010228157043457031,29.478693962097168,0.1370200242614746,0.17304,4.172325134277344e-05,0.00013709068298339844
9.512901306152344e-05,30.21331548690796,0.07645727456665039,0.090564,3.4809112548828125e-05,0.00011920928955078125
0.00011491775512695312,29.97763204574585,0.10769046087646483,0.294721,5.984306335449219e-05,0.000171661376953125
7.557868957519531e-05,30.518930912017822,0.05583291793823242,0.10924,2.6702880859375e-05,8.416175842285156e-05
7.891654968261719e-05,30.332066774368286,0.05025790196228028,0.073792,2.5987625122070312e-05,8.893013000488281e-05
0.00014066696166992188,29.00121521949768,0.0948172488861084,0.194657,4.1961669921875e-05,0.00012683868408203125
8.821487426757812e-05,29.572107315063477,0.08628106152343751,0.136482,4.00543212890625e-05,0.00012803077697753906
9.441375732421875e-05,30.676472902297974,0.0994395969543457,0.081759,2.9087066650390625e-05,9.012222290039062e-05
7.224082946777344e-05,30.65462875366211,0.11412119186401368,0.14062,2.8848648071289062e-05,9.107589721679688e-05
8.153915405273438e-05,30.38349223136902,0.0749305418548584,0.084844,2.7894973754882812e-05,8.749961853027344e-05
6.842613220214844e-05,29.75579285621643,0.051658558883666994,0.089835,3.647804260253906e-05,0.00011587142944335938
9.059906005859375e-05,30.027757167816162,0.051783472366333,0.06893,2.7894973754882812e-05,8.96453857421875e-05
9.226799011230469e-05,31.7272732257843,0.054037762268066405,0.119242,3.695487976074219e-05,0.00011873245239257812
8.869171142578125e-05,30.6329243183136,0.1929611721343994,0.295368,3.743171691894531e-05,0.00012922286987304688
0.00011444091796875,30.284477472305298,0.09534378863525389,0.394388,2.86102294921875e-05,8.249282836914062e-05
0.0001049041748046875,30.92697834968567,0.09312092231750488,0.103135,3.790855407714844e-05,0.00012922286987304688
0.0001442432403564453,31.162424325942993,0.11982886257934569,0.141692,4.1484832763671875e-05,0.00013065338134765625
6.461143493652344e-05,39.25376653671265,0.053585373474121095,0.077624,3.600120544433594e-05,0.0001819133758544922
0.00011801719665527344,39.54038691520691,0.09745226756286621,0.111488,4.363059997558594e-05,0.0002522468566894531
9.870529174804688e-05,39.19956302642822,0.05480373620605469,0.186329,3.647804260253906e-05,0.00012183189392089844
8.20159912109375e-05,39.77559471130371,0.09910200582885742,0.089561,2.8133392333984375e-05,8.821487426757812e-05
0.0001049041748046875,40.12523627281189,0.07543899099731445,0.095376,2.8371810913085938e-05,8.940696716308594e-05
0.00014162063598632812,40.96036171913147,0.0804951436920166,0.112483,3.62396240234375e-05,0.00011610984802246094
8.106231689453125e-05,39.66983437538147,0.053690191574096685,0.088305,2.6941299438476562e-05,8.058547973632812e-05
9.775161743164062e-05,40.6499981880188,0.05043627601623535,0.086565,3.552436828613281e-05,0.00011348724365234375
0.0001342296600341797,42.73756384849548,0.059751889404296876,0.086866,3.147125244140625e-05,9.608268737792969e-05
0.000148773193359375,44.26812243461609,0.05974231684875489,0.081643,3.075599670410156e-05,9.584426879882812e-05


==> plots/flask_cdf/data/experiments-full/scenario-1/big/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.000102996826171875,19.419227123260498,0.012806321838378931,0.568997,3.337860107421875e-05,0.00015211105346679688
0.00010704994201660156,20.085241079330444,0.01442958460998535,0.069288,3.0279159545898438e-05,0.00011396408081054688
8.726119995117188e-05,20.057649850845337,0.02302297161865234,0.049112,3.170967102050781e-05,0.00012993812561035156
8.606910705566406e-05,20.108274936676025,0.012424549224853504,0.216597,3.409385681152344e-05,0.00014472007751464844
8.487701416015625e-05,20.01127004623413,0.016202029769897486,0.498532,2.9325485229492188e-05,0.0001125335693359375
6.67572021484375e-05,20.309942483901978,0.011895624221801737,0.367111,2.6941299438476562e-05,0.00010609626770019531
0.00012612342834472656,21.010621070861816,0.009089428405761713,0.07827,2.3603439331054688e-05,0.00010633468627929688
7.009506225585938e-05,21.20197105407715,0.0048412649536132835,0.033135,2.3603439331054688e-05,0.00010657310485839844
0.00033736228942871094,21.504409551620483,0.009346591308593749,0.085647,2.9087066650390625e-05,0.00011539459228515625
6.747245788574219e-05,21.632301807403564,0.009233938323974608,0.099288,3.0279159545898438e-05,0.00013637542724609375
0.0001068115234375,21.74443030357361,0.009228551696777346,0.040476,2.7179718017578125e-05,0.00011587142944335938
8.940696716308594e-05,22.000372409820557,0.008923784591674803,0.017673,2.8133392333984375e-05,0.0001239776611328125
8.440017700195312e-05,22.165135383605957,0.009590476531982422,0.012355,3.0517578125e-05,0.00013399124145507812
7.319450378417969e-05,22.337716579437256,0.008837111373901366,0.006554,2.4080276489257812e-05,0.00010514259338378906
7.534027099609375e-05,22.665659189224243,0.009604060577392576,0.032751,3.075599670410156e-05,0.00013899803161621094
7.176399230957031e-05,22.90611958503723,0.009289438507080083,0.256378,3.075599670410156e-05,0.000152587890625
9.179115295410156e-05,23.67973780632019,0.008990563125610362,0.250905,3.0517578125e-05,0.00013256072998046875
8.702278137207031e-05,24.8929386138916,0.005538087783813483,0.132764,2.384185791015625e-05,0.00014495849609375
0.00011897087097167969,26.739285707473755,0.006536581817626953,0.006884,2.9087066650390625e-05,0.00011086463928222656
9.822845458984375e-05,27.06813383102417,0.0064677635650634835,0.093077,2.6464462280273438e-05,0.00011658668518066406
0.00010204315185546875,27.254344701766968,0.030516677734374997,0.284028,3.147125244140625e-05,0.0001232624053955078
9.942054748535156e-05,27.46020817756653,0.009314363311767576,0.232351,2.574920654296875e-05,0.00023865699768066406
0.00012254714965820312,27.42490553855896,0.00986327792358399,0.368888,3.4809112548828125e-05,0.0001537799835205078
9.584426879882812e-05,27.618111610412598,0.012650945266723612,0.608341,3.314018249511719e-05,0.0001385211944580078
7.62939453125e-05,29.376708269119263,0.008707140380859374,0.052843,2.9325485229492188e-05,0.00011658668518066406
9.489059448242188e-05,29.210352420806885,0.005464857147216798,0.018552,3.4809112548828125e-05,0.0001437664031982422
9.965896606445312e-05,29.784152030944824,0.005052346694946289,0.008862,3.0994415283203125e-05,0.00013566017150878906
8.20159912109375e-05,30.012397050857544,0.005364709579467775,0.052813,3.504753112792969e-05,0.00015592575073242188
0.00012683868408203125,29.96763849258423,0.004769795639038086,0.005543,2.2649765014648438e-05,8.749961853027344e-05
0.00013494491577148438,30.559690237045288,0.022175641815185547,0.026858,3.600120544433594e-05,0.000141143798828125
0.00011038780212402344,30.22793436050415,0.03076774371337891,0.067393,3.0517578125e-05,0.0001289844512939453
9.72747802734375e-05,30.626940965652466,0.010036010452270507,0.007879,2.9802322387695312e-05,0.00012421607971191406
0.00011920928955078125,31.25127673149109,0.007405208282470703,0.00732,2.9325485229492188e-05,0.0001327991485595703
9.441375732421875e-05,31.557355403900146,0.009726649307250979,0.077901,2.4080276489257812e-05,0.00010800361633300781
8.96453857421875e-05,31.534586429595947,0.009553400207519519,0.174274,3.0040740966796875e-05,0.0001323223114013672
0.00010800361633300781,31.829009294509888,0.03426581114196778,0.083116,3.123283386230469e-05,0.00012993812561035156
8.320808410644531e-05,31.538545608520508,0.038883225357055656,0.178488,2.2411346435546875e-05,8.916854858398438e-05
0.00014662742614746094,32.02078700065613,0.00648533953857422,0.224383,2.4318695068359375e-05,0.00010895729064941406
0.00010013580322265625,35.214462757110596,0.011211874588012705,0.201617,3.504753112792969e-05,0.00014781951904296875
6.818771362304688e-05,44.18183708190918,0.02011422413635254,0.019412,3.814697265625e-05,0.0005233287811279297
9.1552734375e-05,44.23057007789612,0.01056463761901856,0.094119,3.409385681152344e-05,0.00014519691467285156
7.700920104980469e-05,44.48562455177307,0.01301563743591308,0.11421,2.384185791015625e-05,0.00011801719665527344
8.559226989746094e-05,54.07003951072693,0.009212260070800782,0.676759,3.2901763916015625e-05,0.00011038780212402344
9.012222290039062e-05,54.30346417427063,0.00924669842529302,1.586177,3.1948089599609375e-05,0.00015926361083984375
0.0001323223114013672,54.530460357666016,0.012956305130004786,1.571117,3.409385681152344e-05,0.0001373291015625
5.2928924560546875e-05,54.87480092048645,0.013861085754394598,1.272719,2.6702880859375e-05,0.0001068115234375
0.00011491775512695312,34.81069898605347,0.006089915512084959,0.043602,3.981590270996094e-05,0.00015473365783691406
5.245208740234375e-05,54.5892653465271,0.017601020584106397,1.56549,2.7894973754882812e-05,0.00011897087097167969
0.0002281665802001953,35.55259442329407,0.007144370269775324,1.034175,1.9550323486328125e-05,8.702278137207031e-05
6.866455078125e-05,54.86474609375,0.009594774917602633,1.301721,1.7881393432617188e-05,8.487701416015625e-05
0.00011706352233886719,35.63148617744446,0.006140371292114255,0.323382,1.7404556274414062e-05,8.034706115722656e-05
5.435943603515625e-05,55.745192766189575,0.009180995956420912,0.449559,2.9087066650390625e-05,0.0001316070556640625
0.0001437664031982422,36.0834321975708,0.006793194076538112,0.467753,3.0279159545898438e-05,0.00012564659118652344
0.0001385211944580078,35.58337044715881,0.014039753128051724,0.761024,3.147125244140625e-05,0.0001323223114013672
0.00011730194091796875,55.25038695335388,0.036887562423706055,0.887544,3.123283386230469e-05,0.000118255615234375
8.702278137207031e-05,35.79187536239624,0.010928159149169923,0.005692,2.7418136596679688e-05,0.00014495849609375
0.00011682510375976562,36.69138240814209,0.014250705368041992,0.015518,3.361701965332031e-05,0.00013566017150878906
0.00010323524475097656,35.32764792442322,0.010632385238647457,0.164441,3.4809112548828125e-05,0.00015044212341308594
0.00013256072998046875,37.560160636901855,0.010664724563598627,0.124701,2.9325485229492188e-05,0.0001270771026611328
0.0001201629638671875,36.217965841293335,0.010099094390869142,0.02575,2.193450927734375e-05,9.608268737792969e-05
0.0001232624053955078,35.709622621536255,0.009595578811645508,0.006702,2.9325485229492188e-05,0.00012564659118652344
0.00010538101196289062,31.36564064025879,0.00532775032043456,0.20913,2.9087066650390625e-05,0.00012493133544921875
0.00010251998901367188,35.22742986679077,0.005228554611206054,0.05287,2.288818359375e-05,9.965896606445312e-05
0.00012922286987304688,35.385528802871704,0.00525851478576661,0.174475,2.0742416381835938e-05,9.5367431640625e-05
7.963180541992188e-05,34.661128520965576,0.0058726611328125,0.00873,2.09808349609375e-05,9.584426879882812e-05
0.00011301040649414062,36.707273721694946,0.004794944473266602,0.073254,2.1457672119140625e-05,9.822845458984375e-05
8.106231689453125e-05,33.851027727127075,0.010626459091186523,0.010007,2.7179718017578125e-05,0.00011706352233886719
8.869171142578125e-05,37.81550717353821,0.005784554458618163,0.008599,2.3603439331054688e-05,0.00010013580322265625
0.00011801719665527344,31.935856580734253,0.005017997833251953,0.011729,2.0265579223632812e-05,9.72747802734375e-05
0.00012350082397460938,37.294803857803345,0.007650600357055663,0.043705,2.3126602172851562e-05,0.00010037422180175781
0.00013065338134765625,31.501157522201538,0.005267899566650389,0.030894,2.1457672119140625e-05,9.775161743164062e-05
8.702278137207031e-05,31.607691526412964,0.005169960388183594,0.012041,2.1457672119140625e-05,9.417533874511719e-05
7.891654968261719e-05,31.2294499874115,0.005340260101318359,0.004999,1.9788742065429688e-05,9.489059448242188e-05
0.00020074844360351562,31.96522092819214,0.007145003707885747,0.091067,2.2649765014648438e-05,0.00010085105895996094
8.368492126464844e-05,30.218051195144653,0.005205676254272457,0.108741,3.170967102050781e-05,0.00011777877807617188
8.082389831542969e-05,30.277772188186646,0.005535989349365236,0.055657,2.3126602172851562e-05,0.00010180473327636719
9.393692016601562e-05,30.232402801513672,0.007141841156005857,0.126168,2.86102294921875e-05,0.0001246929168701172
0.00014162063598632812,30.47325038909912,0.005389117965698242,0.07349,2.2649765014648438e-05,0.00010061264038085938
0.00010657310485839844,31.082497358322144,0.010923042114257812,0.023167,2.5510787963867188e-05,0.00010633468627929688
0.0001399517059326172,30.80530858039856,0.0057169011077880805,0.192279,2.4080276489257812e-05,0.00010085105895996094
0.0001323223114013672,31.528871297836304,0.015221923110961912,0.036477,2.956390380859375e-05,0.00011801719665527344
7.915496826171875e-05,30.473923921585083,0.007452668563842774,0.006383,2.4557113647460938e-05,0.00010395050048828125
9.059906005859375e-05,31.9079852104187,0.005600876998901369,0.035425,2.4557113647460938e-05,0.00010061264038085938
9.894371032714844e-05,31.85347604751587,0.0078532315826416,0.00559,4.100799560546875e-05,0.00019288063049316406
7.510185241699219e-05,32.684324502944946,0.008657861785888673,0.006795,3.075599670410156e-05,0.00013589859008789062
7.915496826171875e-05,34.39903116226196,0.011312146545410157,0.010074,3.1948089599609375e-05,0.00013446807861328125
0.00012874603271484375,37.19984006881714,0.012749254821777356,0.210051,3.0279159545898438e-05,0.0001392364501953125
8.320808410644531e-05,36.69311857223511,0.015139916824340793,0.326126,2.4557113647460938e-05,8.678436279296875e-05
0.0001163482666015625,33.26373219490051,0.010450422164916984,0.290528,2.2411346435546875e-05,0.00010275840759277344


==> plots/flask_cdf/data/experiments-full/scenario-1/big/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.107589721679688e-05,21.923677444458008,0.08754214114379882,0.176958,0.0035724639892578125,0.0001506805419921875
6.937980651855469e-05,22.274819135665894,0.00938611805725098,0.073847,0.00016188621520996094,0.00011086463928222656
0.00013399124145507812,22.23981738090515,0.009196554153442393,0.183382,0.00016069412231445312,0.00011682510375976562
0.00010037422180175781,22.30796241760254,0.10360863250732422,0.106935,0.00017333030700683594,0.00011873245239257812
9.1552734375e-05,22.448240280151367,0.03531643507385254,0.067076,0.00018286705017089844,0.0001316070556640625
8.821487426757812e-05,26.85995864868164,0.04162303643798829,0.081894,0.0001838207244873047,0.00012993812561035156
0.0001590251922607422,27.35043978691101,0.022919328674316404,0.061066,0.00021791458129882812,0.00015687942504882812
8.0108642578125e-05,27.709836721420288,0.09742045474243165,0.107023,0.00024819374084472656,0.000133514404296875
7.2479248046875e-05,27.853372812271118,0.008382276260375979,0.082938,0.0002002716064453125,0.00014734268188476562
7.2479248046875e-05,28.081228733062744,0.00988385171508789,0.089129,0.00021409988403320312,0.0001575946807861328
5.078315734863281e-05,30.54880142211914,0.005321000274658205,0.054616,0.00015878677368164062,0.00015425682067871094
0.0001239776611328125,31.11013436317444,0.00890599159240723,0.049585,0.00013399124145507812,0.00010704994201660156
0.0001068115234375,31.0987331867218,0.005181041839599609,0.047097,0.00012969970703125,0.00010037422180175781
0.00012421607971191406,31.40292501449585,0.00626173927307129,0.052605,0.00013971328735351562,0.00010967254638671875
7.915496826171875e-05,31.701637744903564,0.0052246915740966765,0.050833,0.00013184547424316406,0.00010633468627929688
0.00012135505676269531,32.008222341537476,0.0053776894378662135,0.048045,0.00013566017150878906,0.0001049041748046875
0.0001804828643798828,32.070390462875366,0.0057436755371093745,0.048055,0.00014066696166992188,0.00010943412780761719
0.00013899803161621094,32.636940240859985,0.005223430587768557,0.055698,0.00012731552124023438,9.179115295410156e-05
9.465217590332031e-05,32.69480609893799,0.005475025909423822,0.070457,0.0001766681671142578,0.0001442432403564453
0.00010013580322265625,33.17623543739319,0.011214239761352537,0.073478,0.0001423358917236328,0.0001220703125
0.0001220703125,33.37025427818298,0.005013191680908205,0.05352,0.00013566017150878906,8.726119995117188e-05
0.00016021728515625,33.53359770774841,0.004818107284545903,0.201511,0.0001327991485595703,8.940696716308594e-05
9.775161743164062e-05,33.883493185043335,0.006375715179443353,0.07333,0.00012874603271484375,9.036064147949219e-05
0.00014209747314453125,34.088430643081665,0.005233663070678712,0.044237,0.0001270771026611328,9.298324584960938e-05
0.00020003318786621094,34.32126307487488,0.009259516204833985,0.050461,0.00013446807861328125,8.845329284667969e-05
0.00014281272888183594,34.47649145126343,0.005206803329467775,0.042717,0.0001327991485595703,0.000118255615234375
9.775161743164062e-05,34.64960169792175,0.004757175765991217,0.083364,0.00012612342834472656,8.535385131835938e-05
0.00010538101196289062,34.60242962837219,0.005581808654785157,0.050808,0.00010800361633300781,6.794929504394531e-05
6.67572021484375e-05,34.86887836456299,0.005155702545166015,0.036198,0.00012254714965820312,8.106231689453125e-05
8.0108642578125e-05,35.372334718704224,0.009157775421142579,0.02923,0.00017261505126953125,0.00012230873107910156
8.320808410644531e-05,35.54609799385071,0.00991869657897949,0.023741,0.0001361370086669922,9.107589721679688e-05
9.942054748535156e-05,35.73592686653137,0.00714447557067871,0.062834,0.000141143798828125,0.00010800361633300781
7.486343383789062e-05,36.095417737960815,0.005204224655151364,0.048578,0.00014472007751464844,0.0001125335693359375
0.00011658668518066406,36.332921266555786,0.0061778655853271455,0.049341,0.0001678466796875,0.0001437664031982422
9.298324584960938e-05,36.489431619644165,0.00694446430969238,0.043117,0.0001366138458251953,9.560585021972656e-05
8.845329284667969e-05,36.78905177116394,0.007193394744873044,0.192887,0.00016951560974121094,0.00011467933654785156
8.0108642578125e-05,36.78457522392273,0.00893553720092774,0.215969,0.0001690387725830078,0.00011086463928222656
7.462501525878906e-05,37.112606048583984,0.006609427307128907,0.028502,0.00013756752014160156,9.72747802734375e-05
7.62939453125e-05,37.34019184112549,0.0062401768951416,0.052247,0.0001671314239501953,0.00012445449829101562
6.29425048828125e-05,37.4414381980896,0.006975766082763672,0.040429,0.00014925003051757812,0.00011229515075683594
8.869171142578125e-05,37.68955707550049,0.005712108139038087,0.017296,0.00014901161193847656,0.00011372566223144531
6.604194641113281e-05,37.795982837677,0.006553198577880859,0.015398,0.00016260147094726562,0.00011205673217773438
0.0001068115234375,38.004781007766724,0.005725744628906251,0.0266,0.0001246929168701172,8.678436279296875e-05
6.222724914550781e-05,38.079020500183105,0.006649582214355472,0.036055,0.00014495849609375,0.00011301040649414062
8.225440979003906e-05,38.37286376953125,0.006350502532958983,0.017756,0.0001513957977294922,0.00013947486877441406
0.0003154277801513672,38.44799041748047,0.007046354431152344,0.015406,0.00016641616821289062,0.0001163482666015625
7.43865966796875e-05,38.62482976913452,0.007933714767456055,0.020929,0.00014591217041015625,0.00011324882507324219
0.00013494491577148438,38.71890592575073,0.011586852951049803,0.021205,0.0001316070556640625,9.202957153320312e-05
0.0001678466796875,38.90807890892029,0.020571741470336913,0.049041,0.00016236305236816406,0.00010633468627929688
0.00011658668518066406,38.98129439353943,0.011655979629516602,0.019579,0.00017571449279785156,0.00014901161193847656
0.00012683868408203125,37.10654878616333,0.005764913513183596,0.032198,0.000133514404296875,8.797645568847656e-05
0.0001685619354248047,32.64107275009155,0.0056991211090087895,0.029959,0.0001232624053955078,8.296966552734375e-05
0.00010967254638671875,37.304075717926025,0.0056046447448730476,0.026507,0.00012230873107910156,8.702278137207031e-05
0.0001239776611328125,31.97610878944397,0.006793526199340819,0.017822,0.00012969970703125,8.988380432128906e-05
0.00012969970703125,37.73466205596924,0.008180448379516602,0.01866,0.00012874603271484375,9.846687316894531e-05
0.00012755393981933594,32.41405510902405,0.006692067901611327,0.024608,0.000125885009765625,8.797645568847656e-05
0.00010228157043457031,29.11706566810608,0.005547154266357421,0.018443,0.00011944770812988281,8.368492126464844e-05
0.00018310546875,33.349692583084106,0.005663377059936522,0.020036,0.00014710426330566406,9.489059448242188e-05
0.00013685226440429688,38.903151512145996,0.00517725518798828,0.016289,0.0001304149627685547,8.177757263183594e-05
0.0001494884490966797,33.36642050743103,0.007071711380004883,0.016943,0.0001266002655029297,9.5367431640625e-05
9.322166442871094e-05,30.470597743988037,0.005690492279052734,0.015143,0.00011873245239257812,8.726119995117188e-05
7.939338684082031e-05,30.484668731689453,0.006690821243286134,0.023374,0.00012922286987304688,0.0001087188720703125
0.00012063980102539062,39.876423835754395,0.005564831237792969,0.020645,0.00012969970703125,9.036064147949219e-05
9.369850158691406e-05,28.849051237106323,0.006247129806518554,0.021166,0.0001404285430908203,9.489059448242188e-05
7.724761962890625e-05,30.11832356452942,0.010014259704589842,0.017916,0.0001595020294189453,0.00011229515075683594
7.987022399902344e-05,29.991605043411255,0.0067099382629394536,0.015576,0.00014066696166992188,0.000110626220703125
8.344650268554688e-05,32.00150179862976,0.007225563247680665,0.018892,0.000125885009765625,9.059906005859375e-05
0.00013637542724609375,30.982409715652466,0.007654247802734375,0.016756,0.00015020370483398438,0.00010466575622558594
9.250640869140625e-05,31.540660858154297,0.00666014793395996,0.02347,0.00013875961303710938,9.584426879882812e-05
9.036064147949219e-05,30.615358591079712,0.00640515054321289,0.022814,0.0001361370086669922,9.059906005859375e-05
7.557868957519531e-05,30.785080432891846,0.008632910751342773,0.017776,0.00015282630920410156,9.489059448242188e-05
9.822845458984375e-05,30.65417194366455,0.00783251788330078,0.017128,0.00013446807861328125,9.441375732421875e-05
0.00010061264038085938,30.1835618019104,0.009808515853881837,0.022805,0.0001780986785888672,0.00012636184692382812
9.822845458984375e-05,30.864519596099854,0.010026004776000977,0.050441,0.0001850128173828125,0.0001323223114013672
8.392333984375e-05,30.529072523117065,0.010670659133911131,0.039078,0.00012636184692382812,8.7738037109375e-05
8.845329284667969e-05,31.11821413040161,0.0053702731933593754,0.018216,0.00012135505676269531,8.559226989746094e-05
7.486343383789062e-05,30.70657253265381,0.010270381820678711,0.023087,0.00016736984252929688,0.00011706352233886719
8.630752563476562e-05,30.924436569213867,0.010358624282836914,0.017384,0.00013136863708496094,8.392333984375e-05
7.987022399902344e-05,30.224109411239624,0.009853601943969725,0.018013,0.0001614093780517578,0.00011229515075683594
0.00010466575622558594,29.884287118911743,0.01195186019897461,0.02699,0.0001633167266845703,0.00010848045349121094
0.00010609626770019531,29.76122546195984,0.005735783462524412,0.019245,0.00012183189392089844,8.606910705566406e-05
8.463859558105469e-05,31.623980045318604,0.006141023040771486,0.032324,0.0001285076141357422,8.869171142578125e-05
8.726119995117188e-05,30.941242218017578,0.006443604263305664,0.017141,0.00012302398681640625,8.440017700195312e-05
9.560585021972656e-05,31.13339400291443,0.009804981979370117,0.013391,0.0001437664031982422,0.00010228157043457031
0.0001266002655029297,29.93617081642151,0.008990751373291014,0.021163,0.00013947486877441406,0.00011515617370605469
0.00011897087097167969,34.93582367897034,0.0066324796752929675,0.018967,0.00016379356384277344,0.00011563301086425781
9.655952453613281e-05,36.17449116706848,0.006527612731933594,0.013552,0.0001666545867919922,0.00011920928955078125
9.226799011230469e-05,38.718716859817505,0.006593289215087891,0.013318,0.0001800060272216797,9.703636169433594e-05
8.797645568847656e-05,38.85386633872986,0.005243699035644532,0.01504,0.00012040138244628906,8.130073547363281e-05
8.20159912109375e-05,40.65271854400635,0.006259376205444336,0.015261,0.00012969970703125,8.988380432128906e-05
0.0001659393310546875,39.049166679382324,0.005318136260986327,0.016552,0.00016951560974121094,0.00011324882507324219
0.00011467933654785156,40.46801280975342,0.006711813552856445,0.016992,0.0001342296600341797,0.00010442733764648438
9.131431579589844e-05,41.08783793449402,0.007302955184936524,0.017664,0.00012874603271484375,0.00010442733764648438
7.748603820800781e-05,39.79574179649353,0.005741051559448242,0.013995,0.00012040138244628906,9.870529174804688e-05
8.58306884765625e-05,41.88307499885559,0.005996763595581055,0.011666,0.000125885009765625,9.751319885253906e-05
7.963180541992188e-05,41.080158948898315,0.007868341583251955,0.018156,0.0001494884490966797,0.00011920928955078125
0.00014138221740722656,40.383347272872925,0.006461645050048828,0.01933,0.00014829635620117188,0.00011324882507324219
0.0001575946807861328,40.90204191207886,0.00644858253479004,0.020245,0.00015497207641601562,0.00011873245239257812
8.249282836914062e-05,42.5759174823761,0.00837339288330078,0.030259,0.0001609325408935547,0.00010776519775390625
8.606910705566406e-05,20.880587339401245,0.008466743087768555,0.018275,0.0001666545867919922,0.00011682510375976562
0.00012731552124023438,42.180718183517456,0.009065168838500975,0.025645,0.0001735687255859375,0.0001354217529296875
0.00011324882507324219,21.445379734039307,0.008400519699096679,0.019581,0.00015997886657714844,0.00012111663818359375


==> plots/flask_cdf/data/experiments-full/scenario-1/medium/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00015306472778320312,9.295305490493774,0.012088401199340848,0.604324,2.86102294921875e-05,0.00016069412231445312
0.00010991096496582031,9.815655946731567,0.005525684112548834,0.383181,2.7179718017578125e-05,0.00012445449829101562
0.0001461505889892578,10.884706735610962,0.00891385960388183,0.189227,2.6702880859375e-05,0.00011563301086425781
9.489059448242188e-05,11.669952630996704,0.01531237608337399,0.755611,3.147125244140625e-05,0.00012564659118652344
9.560585021972656e-05,12.563766241073608,0.004674945480346637,0.605643,2.0265579223632812e-05,9.250640869140625e-05
9.965896606445312e-05,13.275845527648926,0.004765258987426746,0.197392,2.0503997802734375e-05,9.274482727050781e-05
9.250640869140625e-05,13.605451345443726,0.010199138412475578,0.129615,2.5987625122070312e-05,0.00010466575622558594
9.72747802734375e-05,13.73618745803833,0.010307165679931646,0.171065,2.1219253540039062e-05,9.584426879882812e-05
0.00010704994201660156,13.957138061523438,0.009956639312744153,0.253401,2.6702880859375e-05,0.00010156631469726562
0.000110626220703125,14.243157386779785,0.005544912506103519,0.093899,2.002716064453125e-05,8.7738037109375e-05
0.00015592575073242188,14.356834411621094,0.01041877502441406,0.123685,2.1457672119140625e-05,9.560585021972656e-05
0.00011730194091796875,14.559244394302368,0.014674458374023439,0.102061,2.0503997802734375e-05,0.00014710426330566406
0.00010538101196289062,14.669273614883423,0.014652306549072264,0.090033,2.384185791015625e-05,9.584426879882812e-05
0.00011563301086425781,14.829265832901001,0.010487880691528326,0.075941,2.2172927856445312e-05,9.107589721679688e-05
0.0001366138458251953,14.949038743972778,0.0052304370727539184,0.249516,2.1219253540039062e-05,9.369850158691406e-05
9.417533874511719e-05,14.995643615722656,0.005325746795654285,0.182128,2.3126602172851562e-05,9.274482727050781e-05
0.0001423358917236328,15.342019081115723,0.006875771972656264,0.206053,1.4781951904296875e-05,0.00010752677917480469
0.00012826919555664062,15.561368465423584,0.004905598739624026,0.089321,2.1219253540039062e-05,9.083747863769531e-05
0.00013208389282226562,16.0392804145813,0.0069992647247314466,0.082592,2.0742416381835938e-05,9.298324584960938e-05
0.00013899803161621094,16.466116428375244,0.00736955323791505,0.126044,2.1219253540039062e-05,9.918212890625e-05
0.00010561943054199219,17.075392246246338,0.006654731079101556,0.115654,2.1457672119140625e-05,0.00010395050048828125
0.00012254714965820312,17.1588773727417,0.006825186813354492,0.096262,2.1457672119140625e-05,0.00010013580322265625
0.00014257431030273438,17.52794122695923,0.007127984161376957,0.08338,2.2411346435546875e-05,0.00010204315185546875
8.845329284667969e-05,18.017001152038574,0.012130854766845722,0.258057,2.2172927856445312e-05,9.918212890625e-05
0.00010824203491210938,18.45367741584778,0.015701775009155275,0.112468,3.933906555175781e-05,0.00016498565673828125
0.00011110305786132812,18.75335192680359,0.010146438095092775,0.189053,2.2649765014648438e-05,9.679794311523438e-05
0.00015044212341308594,18.86787509918213,0.009858832733154299,0.113508,2.9087066650390625e-05,0.00013017654418945312
7.581710815429688e-05,18.942822217941284,0.03142533811950682,0.350706,3.600120544433594e-05,0.00013875961303710938
8.7738037109375e-05,19.27150869369507,0.03648287808227538,0.238357,2.4557113647460938e-05,0.0001304149627685547
9.417533874511719e-05,19.319658517837524,0.009421587768554701,0.193259,2.1219253540039062e-05,8.916854858398438e-05
7.128715515136719e-05,19.49410367012024,0.008783565765380863,0.277694,2.8133392333984375e-05,0.000125885009765625
8.535385131835938e-05,19.68588089942932,0.011930068817138678,0.12541,2.9325485229492188e-05,0.00013017654418945312
7.534027099609375e-05,19.904184818267822,0.005886357452392577,0.113373,2.002716064453125e-05,9.322166442871094e-05
7.915496826171875e-05,20.165907859802246,0.010067953796386725,0.17803,2.4557113647460938e-05,0.00011491775512695312
6.961822509765625e-05,20.287092924118042,0.005937682876586914,0.23024,2.6702880859375e-05,0.00013184547424316406
0.00010514259338378906,20.419195890426636,0.010309357086181636,0.169659,2.5033950805664062e-05,0.00011730194091796875
6.29425048828125e-05,20.79349422454834,0.019345298004150385,0.184175,2.2411346435546875e-05,0.0001163482666015625
5.745887756347656e-05,20.849559545516968,0.010795610641479492,0.165076,2.384185791015625e-05,0.00011324882507324219
6.67572021484375e-05,21.391890287399292,0.034521602844238275,0.140326,2.8371810913085938e-05,0.00011873245239257812
6.29425048828125e-05,21.26091980934143,0.015495279495239267,0.302583,2.4318695068359375e-05,0.00010275840759277344
0.00012683868408203125,21.43995714187622,0.00766326234436035,0.156224,3.266334533691406e-05,0.00013828277587890625
6.461143493652344e-05,21.4590425491333,0.01145539215087893,0.25797,2.4318695068359375e-05,0.00011181831359863281
0.00015163421630859375,21.72383189201355,0.007904509414672856,0.208061,2.9802322387695312e-05,0.00016045570373535156
9.870529174804688e-05,21.973482370376587,0.00966085090637206,0.1811,2.6226043701171875e-05,0.00012040138244628906
0.00012135505676269531,22.135056018829346,0.010384855285644534,0.227184,2.7179718017578125e-05,0.00011873245239257812
0.00013637542724609375,25.76433253288269,0.010905484741210947,0.156657,2.6464462280273438e-05,0.00011849403381347656
0.000110626220703125,26.531636238098145,0.011319745590209984,0.316723,3.1948089599609375e-05,0.00013875961303710938
0.00011301040649414062,26.63522171974182,0.009538858291625985,0.334528,2.3365020751953125e-05,0.00010633468627929688
0.000102996826171875,27.383914470672607,0.016117739120483393,0.186534,2.9325485229492188e-05,0.00013780593872070312
0.00013303756713867188,17.96184206008911,0.014678681091308599,0.105346,3.6716461181640625e-05,0.00014781951904296875
0.00011110305786132812,18.45572829246521,0.009308776992797863,0.452781,2.5272369384765625e-05,0.00011897087097167969
0.00011730194091796875,17.375466108322144,0.012064322647094672,0.509241,2.09808349609375e-05,9.393692016601562e-05
0.00013113021850585938,28.660789489746094,0.011491468185424791,0.295806,2.4080276489257812e-05,0.00010800361633300781
7.510185241699219e-05,16.12755060195923,0.006246838760376017,0.71105,2.4557113647460938e-05,0.00011420249938964844
0.0001239776611328125,17.46010732650757,0.010555856323242185,0.255525,2.5272369384765625e-05,0.00010943412780761719
7.867813110351562e-05,19.002816677093506,0.010375378173828123,0.104756,2.4080276489257812e-05,0.00011134147644042969
9.274482727050781e-05,18.1606228351593,0.014711343749999994,0.197691,2.765655517578125e-05,0.00012350082397460938
8.940696716308594e-05,17.45773935317993,0.006786370208740233,0.182672,2.2649765014648438e-05,0.00010967254638671875
7.510185241699219e-05,18.628899097442627,0.005242403152465824,0.276972,1.9311904907226562e-05,8.511543273925781e-05
0.00010228157043457031,17.005830764770508,0.005431455078125008,0.157685,2.193450927734375e-05,0.00010585784912109375
9.059906005859375e-05,17.522857427597046,0.011092459274292005,0.127624,2.0742416381835938e-05,0.00012540817260742188
8.368492126464844e-05,18.012592792510986,0.011327192413330078,0.097663,2.574920654296875e-05,0.00012159347534179688
8.153915405273438e-05,18.028156042099,0.007871411300659159,0.255599,2.5033950805664062e-05,0.00011539459228515625
8.177757263183594e-05,17.70534896850586,0.0061888915710449355,0.217432,2.002716064453125e-05,0.00011181831359863281
8.082389831542969e-05,18.58838987350464,0.011122328842163076,0.372512,2.4557113647460938e-05,0.00011801719665527344
8.034706115722656e-05,19.31507706642151,0.006698604827880858,0.095819,2.4080276489257812e-05,0.00011467933654785156
0.00010395050048828125,17.556827783584595,0.007771170135498051,0.078204,2.09808349609375e-05,9.489059448242188e-05
0.0001704692840576172,18.579749822616577,0.008638715194702148,0.108251,3.0040740966796875e-05,0.00013494491577148438
0.00011730194091796875,17.891204118728638,0.013595076110839821,0.272697,4.410743713378906e-05,0.00019431114196777344
7.939338684082031e-05,19.907429695129395,0.005981700241088864,0.108088,1.5974044799804688e-05,0.0001068115234375
0.00011730194091796875,18.09918761253357,0.010056861236572262,0.119897,2.09808349609375e-05,9.560585021972656e-05
0.0001010894775390625,18.304764986038208,0.005828829376220701,0.108933,2.09808349609375e-05,9.846687316894531e-05
0.00010347366333007812,18.163363456726074,0.01026680494689941,0.119786,3.147125244140625e-05,0.0001461505889892578
0.00012421607971191406,17.305080890655518,0.013236284576416013,0.296489,1.9073486328125e-05,8.893013000488281e-05
0.00010323524475097656,18.118969440460205,0.009689647232055662,0.114664,2.5033950805664062e-05,0.00011515617370605469
7.843971252441406e-05,17.7586030960083,0.019608807495117175,0.132672,2.574920654296875e-05,0.00013637542724609375
0.00011086463928222656,17.36408233642578,0.010480934539794928,0.220159,1.7642974853515625e-05,8.487701416015625e-05
7.653236389160156e-05,17.808027029037476,0.028951192672729498,0.134042,2.7894973754882812e-05,0.0001220703125
0.0005218982696533203,18.521918773651123,0.02065103437805177,0.223651,3.075599670410156e-05,0.00012922286987304688
0.00014519691467285156,17.708714723587036,0.009298353515624996,0.219614,3.1948089599609375e-05,0.00014519691467285156
9.775161743164062e-05,17.90654182434082,0.010313327117919935,0.405904,2.5033950805664062e-05,0.00011229515075683594
0.00011396408081054688,17.882384777069092,0.018158964492797858,0.189048,3.0040740966796875e-05,0.00014138221740722656
0.00011181831359863281,18.066538095474243,0.015148974273681615,0.433252,2.9325485229492188e-05,0.00011491775512695312
0.00011181831359863281,17.751086950302124,0.01244882101440431,0.491106,3.0517578125e-05,0.00011038780212402344
0.00014519691467285156,17.266380548477173,0.007199991027832031,0.284858,2.8133392333984375e-05,0.0001285076141357422
0.011275053024291992,17.714882850646973,0.010985739547729523,0.545318,2.86102294921875e-05,0.00013446807861328125
0.00012087821960449219,17.4182345867157,0.012319840621948241,0.178925,2.6702880859375e-05,0.00011467933654785156
0.0001227855682373047,17.825672388076782,0.009844912857055688,0.397956,1.5497207641601562e-05,9.369850158691406e-05
0.0012412071228027344,19.297006845474243,0.011127468307495114,0.234267,2.6464462280273438e-05,0.00012230873107910156
0.00016808509826660156,21.966994762420654,0.015050231262207059,0.530029,2.8371810913085938e-05,0.0001232624053955078
0.00014519691467285156,22.61463212966919,0.009933302230834967,0.243555,2.5033950805664062e-05,0.00011968612670898438
7.510185241699219e-05,22.851375341415405,0.009998793457031252,0.651752,2.5510787963867188e-05,0.00011801719665527344
0.0001316070556640625,23.940405130386353,0.005780668701171887,0.655211,2.47955322265625e-05,0.00012350082397460938
0.0001251697540283203,25.157803058624268,0.010095678359985372,0.375868,1.9311904907226562e-05,0.0001125335693359375
0.0001068115234375,25.531430959701538,0.005521213394165059,0.434594,2.2649765014648438e-05,0.00010633468627929688
0.00010585784912109375,19.996285438537598,0.010445239089965808,0.313151,2.4318695068359375e-05,0.00011610984802246094
8.440017700195312e-05,21.870025396347046,0.0058517366485595634,0.188617,2.6702880859375e-05,0.00012302398681640625
0.00011086463928222656,20.122690200805664,0.005604430816650394,0.097452,2.3126602172851562e-05,0.00010633468627929688
7.915496826171875e-05,19.863237857818604,0.011294806655883782,0.189616,2.3126602172851562e-05,0.00010895729064941406
7.843971252441406e-05,19.41100835800171,0.01069535260009763,0.393427,2.5987625122070312e-05,0.00011754035949707031
0.00012946128845214844,21.684109210968018,0.011294913619995128,0.302581,1.9073486328125e-05,8.702278137207031e-05
9.036064147949219e-05,21.692306995391846,0.00610789494323731,0.075802,2.2172927856445312e-05,0.00010466575622558594
7.82012939453125e-05,17.39886498451233,0.006107243774414059,0.123602,1.9073486328125e-05,9.679794311523438e-05
8.821487426757812e-05,18.134246349334717,0.005869971450805672,0.172866,1.9788742065429688e-05,9.107589721679688e-05
8.535385131835938e-05,18.9078471660614,0.011135177520751965,0.134396,2.47955322265625e-05,0.00010657310485839844
7.724761962890625e-05,18.25107455253601,0.01118073612976074,0.122157,2.193450927734375e-05,0.00011301040649414062
0.00010037422180175781,18.013612747192383,0.007040367904663086,0.145759,1.9788742065429688e-05,9.465217590332031e-05
0.00010347366333007812,17.213189363479614,0.005748008728027332,0.16975,2.2649765014648438e-05,0.00010371208190917969
8.702278137207031e-05,21.412646770477295,0.0068113426361084,0.116159,2.0503997802734375e-05,9.703636169433594e-05
0.00010275840759277344,17.779202938079834,0.00830765551757813,0.088208,2.0265579223632812e-05,9.942054748535156e-05
9.441375732421875e-05,18.886510372161865,0.007083512451171892,0.280373,2.2411346435546875e-05,0.00011539459228515625
8.20159912109375e-05,18.102432012557983,0.00959804998779297,0.086436,1.2636184692382812e-05,9.870529174804688e-05
0.00010371208190917969,19.440204858779907,0.006840536682128903,0.094433,1.5735626220703125e-05,9.34600830078125e-05
8.463859558105469e-05,19.395742177963257,0.011061126953125,0.078569,3.3855438232421875e-05,0.00010538101196289062
0.00014781951904296875,18.81738543510437,0.00722097026062013,0.239913,2.09808349609375e-05,0.00012683868408203125
8.320808410644531e-05,18.881887197494507,0.009533405380249022,0.201545,3.457069396972656e-05,0.00033402442932128906
7.2479248046875e-05,19.544626235961914,0.009777705810546877,0.207702,2.7894973754882812e-05,0.0001239776611328125
8.106231689453125e-05,17.477905750274658,0.015047996383666995,0.141094,2.6226043701171875e-05,0.00010037422180175781
8.749961853027344e-05,18.01326298713684,0.010681467864990246,0.547002,3.218650817871094e-05,0.00012493133544921875
9.679794311523438e-05,17.717973709106445,0.01005262066650392,0.455082,2.2172927856445312e-05,0.00010752677917480469
0.00010967254638671875,18.84687852859497,0.004815834411621089,0.365041,2.5033950805664062e-05,0.00011467933654785156
0.0001442432403564453,18.24578022956848,0.005239392089843753,0.0842,2.2649765014648438e-05,0.00010752677917480469
0.00010633468627929688,19.779159784317017,0.01682723411560058,0.07541,2.1696090698242188e-05,8.153915405273438e-05
9.584426879882812e-05,17.67754292488098,0.005825768966674805,0.30373,2.4557113647460938e-05,0.00011801719665527344
0.00011420249938964844,18.20594096183777,0.019304239700317388,0.229152,1.9073486328125e-05,8.749961853027344e-05
7.605552673339844e-05,17.321775913238525,0.01264402148437499,0.233053,3.0517578125e-05,0.0001239776611328125
0.00010037422180175781,17.257116079330444,0.01947612577819824,0.175736,2.4080276489257812e-05,0.00010752677917480469
0.0001251697540283203,17.982479572296143,0.010376702072143529,0.331398,2.5272369384765625e-05,0.00010943412780761719
0.00012111663818359375,17.20024275779724,0.014222755981445317,0.229874,3.4809112548828125e-05,0.0001475811004638672
0.0001232624053955078,17.10212731361389,0.009430533737182611,0.180956,3.24249267578125e-05,0.00014400482177734375
0.00012040138244628906,16.8499755859375,0.016330177078247077,0.144615,2.8133392333984375e-05,0.00012421607971191406
9.298324584960938e-05,18.076311826705933,0.012829551834106445,0.137156,2.7179718017578125e-05,0.00012159347534179688
0.00011420249938964844,18.00621724128723,0.013012587188720698,0.120426,2.4557113647460938e-05,0.00011181831359863281
0.00013637542724609375,18.888973712921143,0.009711499313354494,0.184196,2.5033950805664062e-05,0.00011587142944335938
0.00011420249938964844,23.250537395477295,0.009455685241699208,0.458992,2.5510787963867188e-05,0.00011754035949707031
0.00011944770812988281,24.16624903678894,0.014670686447143533,0.360063,2.7179718017578125e-05,0.000110626220703125
0.00010275840759277344,17.39403510093689,0.007322769760131825,0.220176,1.8596649169921875e-05,8.511543273925781e-05
0.00010943412780761719,22.144556999206543,0.005267722534179689,0.090876,1.8835067749023438e-05,8.106231689453125e-05
0.0001881122589111328,24.836485862731934,0.005905025497436517,0.222309,2.9087066650390625e-05,0.0001354217529296875
0.00013017654418945312,19.849409580230713,0.009892035522460929,0.42946,3.1948089599609375e-05,0.0002601146697998047
0.00010037422180175781,17.94363498687744,0.006226010513305652,0.23855,2.5510787963867188e-05,0.00012111663818359375
0.00010824203491210938,26.13407802581787,0.010759069473266603,0.459868,2.6464462280273438e-05,0.0001201629638671875
0.00010132789611816406,20.597411155700684,0.005392465393066426,0.309733,1.8596649169921875e-05,8.0108642578125e-05
0.00010323524475097656,17.88823175430298,0.012131369720458973,0.315564,2.4318695068359375e-05,0.00012826919555664062
0.0001308917999267578,17.933037519454956,0.006965946548461888,0.268732,1.9073486328125e-05,0.00010013580322265625
0.0001068115234375,18.68652606010437,0.009274412506103502,0.160482,1.9073486328125e-05,8.630752563476562e-05
0.00010418891906738281,18.42912769317627,0.005979379150390651,0.254553,1.8596649169921875e-05,0.00011038780212402344
7.605552673339844e-05,17.690852165222168,0.009286892333984387,0.136034,2.0265579223632812e-05,9.274482727050781e-05
0.00010442733764648438,18.47009778022766,0.011127402099609371,0.096016,2.5033950805664062e-05,0.00010538101196289062
7.915496826171875e-05,17.108620643615723,0.011615304458618164,0.123862,2.2172927856445312e-05,0.00010037422180175781
8.034706115722656e-05,18.427802324295044,0.016549619827270504,0.07534,2.2411346435546875e-05,0.00011014938354492188
7.772445678710938e-05,18.186765909194946,0.006546614791870103,0.142748,1.9073486328125e-05,8.797645568847656e-05
8.821487426757812e-05,18.117051124572754,0.01572690841674805,0.10278,1.9311904907226562e-05,9.012222290039062e-05
7.581710815429688e-05,18.07258129119873,0.006688474411010739,0.081056,2.288818359375e-05,0.00010585784912109375
7.62939453125e-05,19.046369791030884,0.006466093643188481,0.238617,1.9073486328125e-05,0.00021076202392578125


==> plots/flask_cdf/data/experiments-full/scenario-1/medium/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010442733764648438,9.580521821975708,0.010805644012451182,0.127099,2.9087066650390625e-05,0.00012493133544921875
7.128715515136719e-05,11.672327280044556,0.009429643981933591,0.116607,3.4809112548828125e-05,0.00014019012451171875
8.535385131835938e-05,12.389658212661743,0.009629773193359378,0.084269,2.956390380859375e-05,0.00011348724365234375
7.939338684082031e-05,12.702358961105347,0.005257244064331049,0.080948,3.123283386230469e-05,0.00011610984802246094
0.00011849403381347656,13.513778448104858,0.005171309219360348,0.075464,2.7179718017578125e-05,0.00011229515075683594
0.00010037422180175781,14.024569511413574,0.005354494033813481,0.072889,2.9325485229492188e-05,0.000110626220703125
8.678436279296875e-05,14.415704011917114,0.005531135726928704,0.074274,2.5987625122070312e-05,0.00011181831359863281
8.20159912109375e-05,14.556854486465454,0.005773165145874018,0.077284,2.7894973754882812e-05,0.00010943412780761719
9.989738464355469e-05,14.81415843963623,0.013426717224121087,0.080185,3.0040740966796875e-05,0.00011467933654785156
8.940696716308594e-05,14.927241325378418,0.01566454669189453,0.103313,2.5510787963867188e-05,0.00010251998901367188
9.250640869140625e-05,15.079766511917114,0.005514939575195318,0.07397,2.5033950805664062e-05,0.00011014938354492188
0.00010824203491210938,15.30748462677002,0.01603671405029297,0.202678,4.696846008300781e-05,0.0001456737518310547
0.00013947486877441406,15.403030633926392,0.005409750808715821,0.117686,2.193450927734375e-05,0.0001270771026611328
0.0001475811004638672,15.503772258758545,0.023839571853637692,0.114679,2.6702880859375e-05,0.00010347366333007812
0.00015044212341308594,15.56433629989624,0.02168708378601074,0.077532,2.956390380859375e-05,0.00010228157043457031
0.00026035308837890625,15.700058460235596,0.005321874069213861,0.083876,2.3126602172851562e-05,9.298324584960938e-05
8.7738037109375e-05,15.893404245376587,0.008477687194824224,0.094522,2.47955322265625e-05,0.000102996826171875
0.000164031982421875,16.043208122253418,0.007983511093139647,0.079472,2.9802322387695312e-05,0.00012183189392089844
0.00012445449829101562,16.226747035980225,0.0055793229217529355,0.075663,2.2172927856445312e-05,9.059906005859375e-05
0.00011992454528808594,16.259169101715088,0.010847623107910154,0.075602,2.8848648071289062e-05,0.000110626220703125
0.00011467933654785156,16.432210683822632,0.009533680282592771,0.077239,3.4809112548828125e-05,0.00015234947204589844
8.511543273925781e-05,16.688758373260498,0.0071701544494628955,0.197403,4.696846008300781e-05,0.0001773834228515625
0.00010156631469726562,17.059505462646484,0.006465480163574219,0.099647,3.147125244140625e-05,0.00011324882507324219
0.0001475811004638672,17.36939311027527,0.01600202806091308,0.084124,2.5272369384765625e-05,0.00010061264038085938
0.000118255615234375,17.34745693206787,0.007410984481811517,0.113961,2.6702880859375e-05,9.179115295410156e-05
0.00011658668518066406,18.098332166671753,0.008743866485595705,0.100006,4.9591064453125e-05,0.0001442432403564453
0.00013256072998046875,18.119786500930786,0.0064232241821289005,0.113405,2.5510787963867188e-05,9.894371032714844e-05
8.440017700195312e-05,18.35149598121643,0.005617275329589846,0.114354,2.7179718017578125e-05,0.0001125335693359375
0.00013685226440429688,18.50395369529724,0.012693083816528339,0.301519,3.504753112792969e-05,0.00013256072998046875
7.033348083496094e-05,18.860047101974487,0.04940514486694336,0.100491,4.649162292480469e-05,0.00015091896057128906
9.822845458984375e-05,19.022408485412598,0.008127415542602545,0.092495,2.6941299438476562e-05,9.942054748535156e-05
8.940696716308594e-05,19.177510499954224,0.006453755722045901,0.105515,3.886222839355469e-05,0.0001289844512939453
7.486343383789062e-05,19.268774271011353,0.007915141799926764,0.089872,4.696846008300781e-05,0.00015091896057128906
8.559226989746094e-05,19.54992413520813,0.005335193466186522,0.075601,3.504753112792969e-05,0.00012373924255371094
0.0001163482666015625,19.749433755874634,0.00676893782043457,0.109056,1.8596649169921875e-05,8.845329284667969e-05
8.177757263183594e-05,19.749528169631958,0.022942054977416998,0.10726,2.7894973754882812e-05,8.559226989746094e-05
8.058547973632812e-05,19.90742516517639,0.031515580505371094,0.112206,3.0040740966796875e-05,0.0001049041748046875
0.00010037422180175781,19.980583667755127,0.03093534300231933,0.093826,3.552436828613281e-05,0.0001125335693359375
8.511543273925781e-05,20.104888200759888,0.010286307052612298,0.087096,3.4332275390625e-05,0.0001220703125
8.177757263183594e-05,20.249713897705078,0.00638549407958984,0.12091,4.4345855712890625e-05,0.00017213821411132812
7.367134094238281e-05,20.392356157302856,0.009828759689331057,0.098105,2.9087066650390625e-05,0.00012826919555664062
8.535385131835938e-05,20.604490041732788,0.027378681838989255,0.102162,5.245208740234375e-05,0.00017881393432617188
6.771087646484375e-05,20.86148190498352,0.01645170094299317,0.136207,3.3855438232421875e-05,0.00012350082397460938
6.413459777832031e-05,20.930875778198242,0.008977645233154294,0.088022,2.3603439331054688e-05,9.179115295410156e-05
9.107589721679688e-05,21.047470092773438,0.016611348663330083,0.122164,3.528594970703125e-05,0.00012373924255371094
6.866455078125e-05,21.135213136672974,0.006092014129638668,0.082542,2.47955322265625e-05,9.489059448242188e-05
0.00010538101196289062,21.23666024208069,0.0057303588104248016,0.079155,2.6226043701171875e-05,0.00011014938354492188
8.535385131835938e-05,21.856700658798218,0.011612101562500005,0.094467,2.7894973754882812e-05,0.0001125335693359375
9.465217590332031e-05,26.63336730003357,0.009444841323852537,0.126639,4.363059997558594e-05,0.0001399517059326172
0.00013256072998046875,19.214099884033203,0.015040523590087895,0.135486,6.008148193359375e-05,0.00019168853759765625
0.00010848045349121094,16.31192398071289,0.009161283508300783,0.119559,3.361701965332031e-05,0.00013828277587890625
0.00010466575622558594,17.609582662582397,0.00919273921203613,0.119688,3.170967102050781e-05,0.00011944770812988281
0.00010967254638671875,16.349435567855835,0.005333281860351563,0.076265,3.3855438232421875e-05,0.00013947486877441406
7.963180541992188e-05,18.094345808029175,0.014154215438842765,0.267992,3.075599670410156e-05,0.00011968612670898438
0.00013899803161621094,16.772271394729614,0.016604657333374018,0.129807,2.6702880859375e-05,0.000110626220703125
9.083747863769531e-05,30.600847721099854,0.014719538955688477,0.080095,2.6226043701171875e-05,0.00011205673217773438
0.00011134147644042969,16.705430507659912,0.010454527679443354,0.121009,2.956390380859375e-05,0.00012302398681640625
0.00010085105895996094,16.940556526184082,0.005373739578247064,0.078423,2.5987625122070312e-05,0.00010967254638671875
9.775161743164062e-05,18.053733825683594,0.005265129623413092,0.07594,2.5033950805664062e-05,8.797645568847656e-05
9.131431579589844e-05,17.723881721496582,0.01025634169006348,0.197931,2.5033950805664062e-05,0.00011873245239257812
7.748603820800781e-05,18.940340280532837,0.005159822738647457,0.090812,2.384185791015625e-05,9.179115295410156e-05
9.083747863769531e-05,18.73723077774048,0.005644403488159172,0.125868,3.552436828613281e-05,8.916854858398438e-05
8.296966552734375e-05,18.372273445129395,0.029363719146728515,0.093182,4.1961669921875e-05,0.00018668174743652344
0.00011849403381347656,19.108668088912964,0.006752220764160155,0.080735,2.1219253540039062e-05,0.00010061264038085938
7.843971252441406e-05,18.66949772834778,0.0071904449615478455,0.081059,2.0265579223632812e-05,9.679794311523438e-05
7.724761962890625e-05,18.664845943450928,0.006334394515991215,0.073486,1.9788742065429688e-05,9.751319885253906e-05
7.915496826171875e-05,18.13279700279236,0.016450706863403317,0.110475,2.956390380859375e-05,0.00010752677917480469
7.82012939453125e-05,18.821614265441895,0.008659334197998053,0.098434,3.981590270996094e-05,0.00017881393432617188
8.368492126464844e-05,18.612778663635254,0.011891683898925781,0.137489,3.457069396972656e-05,0.00012874603271484375
9.107589721679688e-05,17.999206066131592,0.01044614276123046,0.195558,2.2649765014648438e-05,0.00011563301086425781
8.58306884765625e-05,19.569175004959106,0.016664517410278315,0.089967,3.647804260253906e-05,0.00012350082397460938
0.00010585784912109375,18.853660583496094,0.013682062118530278,0.112382,4.553794860839844e-05,0.0001678466796875
0.00015807151794433594,19.662056922912598,0.006894272598266596,0.113391,2.4318695068359375e-05,9.870529174804688e-05
8.20159912109375e-05,17.819385766983032,0.018812872589111324,0.088537,2.9087066650390625e-05,0.00011587142944335938
9.560585021972656e-05,18.68121910095215,0.0073445841827392555,0.082096,3.147125244140625e-05,0.00012230873107910156
8.296966552734375e-05,17.382487773895264,0.021852813888549802,0.085524,4.38690185546875e-05,0.00013828277587890625
9.179115295410156e-05,18.188536643981934,0.024169614578247067,0.135799,3.2901763916015625e-05,0.00010848045349121094
0.00010395050048828125,17.747994422912598,0.006700282180786138,0.090137,2.8133392333984375e-05,0.00011730194091796875
7.677078247070312e-05,19.642964601516724,0.01399808537292481,0.092982,1.7881393432617188e-05,8.606910705566406e-05
8.869171142578125e-05,17.468756675720215,0.01166522253417969,0.076666,2.8848648071289062e-05,9.489059448242188e-05
0.000102996826171875,17.99799084663391,0.018752013763427736,0.083716,2.8371810913085938e-05,0.00010561943054199219
0.00011324882507324219,17.439807176589966,0.011773684051513675,0.103197,4.1484832763671875e-05,0.00016069412231445312
0.00011157989501953125,19.06888484954834,0.027241554824829095,0.082683,3.266334533691406e-05,0.00010943412780761719
0.00012636184692382812,18.52221393585205,0.006674499679565432,0.126524,3.24249267578125e-05,0.0001289844512939453
0.00014066696166992188,18.616508722305298,0.017638955139160167,0.177026,2.47955322265625e-05,9.298324584960938e-05
6.246566772460938e-05,18.075321912765503,0.02286334149169922,0.123807,2.5987625122070312e-05,9.512901306152344e-05
8.177757263183594e-05,18.10304856300354,0.033742049865722656,0.092945,3.838539123535156e-05,0.00012946128845214844
8.440017700195312e-05,18.51487445831299,0.023904859893798827,0.115107,3.7670135498046875e-05,0.00013208389282226562
0.00010228157043457031,18.189270973205566,0.02049812675476073,0.163865,2.6941299438476562e-05,0.00012540817260742188
0.00012922286987304688,18.023552894592285,0.02516318090820313,0.125216,4.124641418457031e-05,0.00014925003051757812
7.915496826171875e-05,18.564936876296997,0.012752907867431634,0.11088,2.4557113647460938e-05,9.751319885253906e-05
0.0001373291015625,18.099704265594482,0.010699958251953134,0.128876,2.6464462280273438e-05,0.00019741058349609375
8.96453857421875e-05,19.330525398254395,0.0060158367767333965,0.096111,3.147125244140625e-05,0.00011372566223144531
0.0001289844512939453,23.985372066497803,0.009912296981811522,0.124155,3.719329833984375e-05,0.0001437664031982422
0.0001068115234375,24.714065074920654,0.009300018707275398,0.140784,2.956390380859375e-05,0.00010967254638671875
0.00010347366333007812,25.470479249954224,0.009431819320678714,0.116699,2.6464462280273438e-05,0.00011229515075683594
0.00010061264038085938,26.18069863319397,0.005459232254028321,0.11283,2.4318695068359375e-05,9.012222290039062e-05
0.0001087188720703125,26.58183479309082,0.005490577789306644,0.113229,3.314018249511719e-05,0.00013399124145507812
9.965896606445312e-05,18.43697166442871,0.0053772972564697236,0.079252,3.1948089599609375e-05,0.0001399517059326172
0.00010824203491210938,22.897807359695435,0.010892906860351562,0.080471,2.8848648071289062e-05,9.703636169433594e-05
0.00010824203491210938,20.233590126037598,0.005294927734374996,0.078781,2.3365020751953125e-05,8.869171142578125e-05
0.00010156631469726562,21.2225239276886,0.010819682174682613,0.124269,2.7418136596679688e-05,0.00011014938354492188
7.62939453125e-05,21.10837435722351,0.01646309432983399,0.12065,2.6941299438476562e-05,9.584426879882812e-05
8.606910705566406e-05,21.710466623306274,0.005642715026855469,0.077223,2.5510787963867188e-05,0.00010013580322265625
7.343292236328125e-05,17.896701335906982,0.005228843444824216,0.080681,2.6226043701171875e-05,0.00010824203491210938
0.00010776519775390625,20.039680242538452,0.005978463699340825,0.072348,2.4080276489257812e-05,9.107589721679688e-05
0.00010728836059570312,20.472818613052368,0.006549131484985357,0.079854,2.5033950805664062e-05,0.00011086463928222656
8.916854858398438e-05,18.27843451499939,0.012087396316528318,0.09607,2.6226043701171875e-05,0.00010061264038085938
7.581710815429688e-05,20.613439321517944,0.016383859832763664,0.130142,2.5510787963867188e-05,0.00010395050048828125
0.00012063980102539062,19.57424235343933,0.005904205032348633,0.104254,3.337860107421875e-05,9.703636169433594e-05
8.96453857421875e-05,18.55353307723999,0.006551448440551763,0.075275,2.3126602172851562e-05,9.083747863769531e-05
8.320808410644531e-05,18.40916347503662,0.006784479003906246,0.226469,4.4345855712890625e-05,0.00017333030700683594
0.00011134147644042969,17.76848292350769,0.015731448486328126,0.099522,2.4318695068359375e-05,0.00010323524475097656
0.00011277198791503906,18.101349115371704,0.007349921112060551,0.09512,2.8848648071289062e-05,0.00011897087097167969
9.679794311523438e-05,19.10132670402527,0.02213730610656739,0.097962,4.744529724121094e-05,0.0001888275146484375
8.511543273925781e-05,19.22667121887207,0.006184983642578121,0.085692,2.5033950805664062e-05,8.893013000488281e-05
0.00010204315185546875,18.403076171875,0.00643694345092774,0.095909,2.574920654296875e-05,0.00010633468627929688
9.298324584960938e-05,19.473507165908813,0.0072646076965331985,0.10147,2.288818359375e-05,9.322166442871094e-05
7.414817810058594e-05,19.54254984855652,0.013552804489135761,0.25098,3.8623809814453125e-05,0.00016355514526367188
0.00010037422180175781,19.108044862747192,0.03317892338562012,0.078457,4.029273986816406e-05,0.00014019012451171875
8.440017700195312e-05,18.84078025817871,0.011123031539916992,0.08258,2.5033950805664062e-05,0.00012040138244628906
0.00019311904907226562,18.614010334014893,0.017734643966674804,0.102368,2.7894973754882812e-05,0.00010538101196289062
0.00011491775512695312,18.77848196029663,0.008952829284667965,0.101455,3.409385681152344e-05,0.00011205673217773438
9.202957153320312e-05,19.148601531982422,0.010168413421630856,0.109378,2.3365020751953125e-05,9.965896606445312e-05
9.560585021972656e-05,18.416914463043213,0.012823434204101564,0.095081,3.075599670410156e-05,9.989738464355469e-05
9.632110595703125e-05,18.532459259033203,0.007301291412353514,0.085856,3.24249267578125e-05,0.00012063980102539062
0.00013303756713867188,19.038249254226685,0.007335054946899414,0.095374,3.1948089599609375e-05,0.00011754035949707031
8.678436279296875e-05,18.143918752670288,0.022407274841308597,0.110801,3.0279159545898438e-05,0.00010418891906738281
9.751319885253906e-05,18.935867309570312,0.007161252777099614,0.092358,2.4318695068359375e-05,0.000118255615234375
9.489059448242188e-05,18.550816297531128,0.021642165115356438,0.127672,4.4345855712890625e-05,0.00016570091247558594
9.298324584960938e-05,18.50411033630371,0.011521515808105467,0.09704,2.7418136596679688e-05,9.417533874511719e-05
0.0001266002655029297,17.584104299545288,0.006880981079101567,0.088084,1.811981201171875e-05,8.726119995117188e-05
9.584426879882812e-05,18.59464406967163,0.007006527236938481,0.077371,1.6689300537109375e-05,8.749961853027344e-05
8.916854858398438e-05,17.981382608413696,0.01011990065002441,0.087981,2.574920654296875e-05,9.202957153320312e-05
0.00014138221740722656,18.503912687301636,0.009779183212280274,0.083509,2.765655517578125e-05,9.5367431640625e-05
0.00011086463928222656,18.757994413375854,0.017218861282348633,0.083662,3.981590270996094e-05,0.0001399517059326172
0.0001575946807861328,17.907004594802856,0.01086740684509277,0.098,3.3855438232421875e-05,0.00014448165893554688
0.000118255615234375,18.321948051452637,0.008894806610107428,0.111714,3.4809112548828125e-05,0.00013971328735351562
8.726119995117188e-05,24.57429599761963,0.006236436172485357,0.085904,2.765655517578125e-05,0.0003383159637451172
0.00012969970703125,26.545018434524536,0.01016137889099121,0.102618,3.457069396972656e-05,0.00019979476928710938
0.00012302398681640625,20.558802127838135,0.009838227035522465,0.079023,3.075599670410156e-05,0.00012230873107910156
9.72747802734375e-05,25.699586629867554,0.006419862335205084,0.113282,3.0040740966796875e-05,0.000118255615234375
0.00010323524475097656,20.951327800750732,0.009572543609619136,0.113862,2.9802322387695312e-05,0.0001220703125
8.487701416015625e-05,20.2502543926239,0.005689806411743159,0.100277,3.4332275390625e-05,0.00012993812561035156
8.034706115722656e-05,19.17567014694214,0.005480006271362303,0.120894,2.6464462280273438e-05,0.00010514259338378906
0.00010561943054199219,19.016002893447876,0.005912805130004889,0.101598,2.47955322265625e-05,0.00010037422180175781
9.775161743164062e-05,20.823083639144897,0.010289857528686497,0.302702,4.38690185546875e-05,0.00021719932556152344
7.939338684082031e-05,29.66467595100403,0.010917948669433589,0.089606,2.574920654296875e-05,0.00013256072998046875
0.00013899803161621094,30.12161111831665,0.012171949829101567,0.086211,3.457069396972656e-05,0.0001575946807861328
7.724761962890625e-05,19.129355669021606,0.0065426335449218775,0.076263,2.2172927856445312e-05,0.00010251998901367188
9.751319885253906e-05,19.004780292510986,0.011383676605224616,0.082795,2.6226043701171875e-05,0.00010061264038085938
8.702278137207031e-05,19.468408584594727,0.017045082000732417,0.075396,3.24249267578125e-05,0.0001246929168701172
7.724761962890625e-05,18.976595401763916,0.006801920379638671,0.092086,2.09808349609375e-05,9.584426879882812e-05
0.00015091896057128906,19.07339310646057,0.01808885601806641,0.082437,3.075599670410156e-05,0.00012135505676269531
7.62939453125e-05,19.34154963493347,0.013238042663574215,0.078226,3.0279159545898438e-05,0.00011610984802246094
9.870529174804688e-05,17.973762035369873,0.012967819305419917,0.107229,2.9087066650390625e-05,0.000110626220703125
7.486343383789062e-05,18.018977403640747,0.018312714996337895,0.09956,2.574920654296875e-05,0.00010442733764648438
7.843971252441406e-05,18.37437415122986,0.012866332580566409,0.090223,2.5987625122070312e-05,0.00010967254638671875
0.00010585784912109375,18.700109720230103,0.008431964645385745,0.101865,3.361701965332031e-05,0.00013136863708496094
9.703636169433594e-05,17.603187084197998,0.01202367570495605,0.075799,2.4557113647460938e-05,9.679794311523438e-05
8.678436279296875e-05,19.300605058670044,0.006650149368286132,0.081276,2.3126602172851562e-05,9.465217590332031e-05
8.368492126464844e-05,19.729252576828003,0.010401793457031253,0.088849,1.9311904907226562e-05,0.00010228157043457031
9.107589721679688e-05,18.64865255355835,0.011423582061767579,0.096941,4.696846008300781e-05,0.0001442432403564453
8.559226989746094e-05,18.449454307556152,0.006552574096679684,0.082389,2.4557113647460938e-05,9.846687316894531e-05
8.392333984375e-05,17.92595911026001,0.02238668885803223,0.086794,2.4080276489257812e-05,9.918212890625e-05
8.487701416015625e-05,17.78982710838318,0.01095552795410154,0.28982,2.0265579223632812e-05,0.0001125335693359375
9.417533874511719e-05,19.034435749053955,0.018290722854614264,0.093092,2.7179718017578125e-05,0.000141143798828125
0.00013184547424316406,17.8474543094635,0.015111962753295904,0.093744,3.504753112792969e-05,0.0001270771026611328
9.679794311523438e-05,17.670672178268433,0.006316447143554685,0.086745,2.6464462280273438e-05,0.0001552104949951172
8.440017700195312e-05,19.662221670150757,0.011242621734619138,0.088022,2.2649765014648438e-05,0.00010585784912109375
8.344650268554688e-05,18.113805294036865,0.017759183563232417,0.087011,3.0279159545898438e-05,0.00011706352233886719
0.0001499652862548828,18.96041226387024,0.007081967102050779,0.167964,2.574920654296875e-05,0.00010800361633300781
9.799003601074219e-05,18.929596185684204,0.023322757843017572,0.100972,2.9087066650390625e-05,0.00010466575622558594
0.00010275840759277344,18.38310217857361,0.0067002322540283266,0.080339,3.0040740966796875e-05,0.00011539459228515625
9.1552734375e-05,18.389910459518433,0.009391806533813468,0.128422,4.506111145019531e-05,0.0001766681671142578
0.00011777877807617188,18.55963897705078,0.029862488708496088,0.11804,4.100799560546875e-05,0.00015783309936523438
0.00014257431030273438,18.314624309539795,0.016340447265625002,0.108568,3.24249267578125e-05,0.00013303756713867188
0.00013208389282226562,18.15717625617981,0.010995752822875973,0.114138,3.075599670410156e-05,0.00011467933654785156
0.00010704994201660156,18.318022966384888,0.01275685565185547,0.132853,3.0994415283203125e-05,0.00010657310485839844
8.988380432128906e-05,18.62762761116028,0.01745952787780762,0.113021,4.315376281738281e-05,0.0001671314239501953
0.00011539459228515625,18.310808897018433,0.010973963455200186,0.198971,3.910064697265625e-05,0.00017595291137695312
9.846687316894531e-05,18.41385769844055,0.011259169937133787,0.091324,2.384185791015625e-05,9.489059448242188e-05
8.392333984375e-05,18.690184831619263,0.018805680053710944,0.103957,3.2901763916015625e-05,0.00012373924255371094
7.915496826171875e-05,18.66556453704834,0.00788944714355469,0.100797,2.765655517578125e-05,0.00011181831359863281
7.43865966796875e-05,22.34618353843689,0.006810200759887697,0.082453,2.765655517578125e-05,0.00010776519775390625
9.918212890625e-05,22.702472925186157,0.013075113952636719,0.145787,4.673004150390625e-05,0.0001373291015625
8.0108642578125e-05,22.91729497909546,0.006229041458129886,0.132074,2.574920654296875e-05,0.00010156631469726562
0.00012040138244628906,22.646106719970703,0.006134331207275384,0.094145,2.7418136596679688e-05,0.00010442733764648438


==> plots/flask_cdf/data/experiments-full/scenario-1/medium/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
8.034706115722656e-05,9.346272468566895,0.09662020193481445,0.121436,4.649162292480469e-05,0.00015997886657714844
9.655952453613281e-05,10.347715616226196,0.09455870600891113,0.090688,3.981590270996094e-05,0.000133514404296875
0.00011348724365234375,10.664780378341675,0.09203365434265137,0.094439,3.1948089599609375e-05,0.00010776519775390625
0.0001125335693359375,11.827004671096802,0.09367815209960938,0.103309,4.38690185546875e-05,0.00014019012451171875
9.5367431640625e-05,12.511934280395508,0.09459045338439942,0.066102,4.3392181396484375e-05,0.00015211105346679688
0.00010037422180175781,13.888563394546509,0.05103350018310547,0.074862,3.337860107421875e-05,0.00010800361633300781
9.274482727050781e-05,14.12619423866272,0.050099506469726565,0.098729,3.147125244140625e-05,0.00011563301086425781
8.296966552734375e-05,14.300047397613525,0.050392517791748054,0.095214,2.8371810913085938e-05,9.274482727050781e-05
0.0001010894775390625,14.393378019332886,0.05138802217102051,0.226964,5.555152893066406e-05,0.00016546249389648438
9.822845458984375e-05,14.923409938812256,0.050761439102172845,0.086957,2.5272369384765625e-05,8.559226989746094e-05
7.295608520507812e-05,15.271844625473022,0.05809299932861328,0.087061,3.528594970703125e-05,0.00012254714965820312
9.512901306152344e-05,15.4101881980896,0.06260685968017578,0.087079,2.8848648071289062e-05,8.606910705566406e-05
0.00013685226440429688,15.672839164733887,0.0878303209991455,0.089478,5.53131103515625e-05,0.00016641616821289062
9.584426879882812e-05,15.933495998382568,0.07426949198913574,0.083818,2.9325485229492188e-05,0.00010156631469726562
8.893013000488281e-05,17.04231834411621,0.09077419291687011,0.089038,3.5762786865234375e-05,0.00011587142944335938
0.00011849403381347656,17.322761297225952,0.07599662475585937,0.10445,3.147125244140625e-05,0.00011181831359863281
9.894371032714844e-05,17.592491149902344,0.07734391085815429,0.193728,4.172325134277344e-05,0.0001494884490966797
0.00010943412780761719,17.771080017089844,0.10472411535644531,0.100066,2.956390380859375e-05,9.1552734375e-05
0.00015664100646972656,18.105246543884277,0.06415447604370117,0.064778,4.4345855712890625e-05,0.00010466575622558594
8.463859558105469e-05,18.306188106536865,0.062056009902954096,0.07036,2.86102294921875e-05,0.00010538101196289062
0.0001308917999267578,18.549453020095825,0.060818717895507815,0.106389,3.2901763916015625e-05,0.00010776519775390625
8.893013000488281e-05,18.90159296989441,0.056476536636352534,0.120745,3.838539123535156e-05,0.00011992454528808594
0.00015664100646972656,18.960369110107422,0.12783132894897462,0.172341,3.504753112792969e-05,0.0001163482666015625
0.00011467933654785156,19.130462646484375,0.08461927569580079,0.099643,2.4557113647460938e-05,8.225440979003906e-05
6.556510925292969e-05,19.623343467712402,0.08093086338806152,0.073217,3.528594970703125e-05,0.0001201629638671875
0.00012254714965820312,20.323211908340454,0.10161631623840331,0.177409,3.552436828613281e-05,0.00011467933654785156
8.106231689453125e-05,20.478400230407715,0.10806436622619628,0.12637,2.6464462280273438e-05,8.702278137207031e-05
7.390975952148438e-05,21.10248589515686,0.09384868594360352,0.116313,3.3855438232421875e-05,0.00011014938354492188
8.988380432128906e-05,21.498221158981323,0.10198273153686524,0.120221,3.838539123535156e-05,0.00012564659118652344
0.00011110305786132812,21.60998272895813,0.1950940358428955,0.118872,4.291534423828125e-05,0.0001361370086669922
7.748603820800781e-05,22.085119485855103,0.08036878717041016,0.136574,4.2438507080078125e-05,0.00013899803161621094
7.653236389160156e-05,22.2433979511261,0.06911003324890136,0.126701,3.7670135498046875e-05,0.00012636184692382812
6.747245788574219e-05,22.73128366470337,0.10710622108459472,0.15187,4.363059997558594e-05,0.0001418590545654297
0.000152587890625,23.324068069458008,0.14175187837219239,0.339584,4.291534423828125e-05,0.00013518333435058594
5.435943603515625e-05,23.457594633102417,0.29220656552124025,0.164952,4.2438507080078125e-05,0.0001366138458251953
8.7738037109375e-05,23.665568590164185,0.2159148927612305,0.298683,4.3392181396484375e-05,0.00013017654418945312
9.775161743164062e-05,23.952099323272705,0.15514815026855466,0.329759,4.792213439941406e-05,0.00014638900756835938
6.937980651855469e-05,24.40656590461731,0.3476375448150635,0.385208,3.600120544433594e-05,0.00014472007751464844
9.250640869140625e-05,24.74689507484436,0.16640414051818847,0.198552,2.6464462280273438e-05,0.00011205673217773438
6.67572021484375e-05,25.192469120025635,0.4128953068084717,0.339543,3.409385681152344e-05,0.00011324882507324219
9.298324584960938e-05,25.192944288253784,0.22916628909301762,0.587023,4.38690185546875e-05,0.00013327598571777344
7.319450378417969e-05,25.46240210533142,0.16823854849243164,0.463451,3.647804260253906e-05,0.00011110305786132812
7.271766662597656e-05,25.741180419921875,0.24271373970031737,0.232305,3.552436828613281e-05,0.00011324882507324219
6.127357482910156e-05,25.65134906768799,0.3027786851043701,0.268513,3.6716461181640625e-05,0.00010228157043457031
0.00010037422180175781,25.715601444244385,0.25054682693481445,0.258525,2.7179718017578125e-05,9.655952453613281e-05
0.00014925003051757812,29.44080686569214,0.06388286074829101,0.063683,3.981590270996094e-05,0.00013709068298339844
9.322166442871094e-05,30.685566902160645,0.05057033959960938,0.063409,3.1948089599609375e-05,0.00011038780212402344
9.632110595703125e-05,31.22261881828308,0.058281444366455076,0.064167,3.0994415283203125e-05,0.00010776519775390625
9.250640869140625e-05,21.408135414123535,0.05900791307067871,0.259994,2.6226043701171875e-05,0.00011706352233886719
0.00011038780212402344,22.70643401145935,0.049034634185791015,0.079874,3.457069396972656e-05,0.00011515617370605469
9.5367431640625e-05,19.35342502593994,0.0656655090637207,0.076318,3.695487976074219e-05,0.00011515617370605469
0.0001392364501953125,33.56885123252869,0.09856516268920898,0.107243,3.3855438232421875e-05,0.00011754035949707031
0.0001163482666015625,23.759061574935913,0.11034417332458496,0.090837,3.147125244140625e-05,0.00011181831359863281
0.00015234947204589844,34.23831057548523,0.06596129690551758,0.085311,3.337860107421875e-05,0.00011181831359863281
0.00022482872009277344,21.03984570503235,0.06582203083801269,0.083042,3.5762786865234375e-05,0.00011539459228515625
0.00010466575622558594,23.037212371826172,0.06917908436584473,0.083657,2.7894973754882812e-05,0.00019168853759765625
9.751319885253906e-05,23.92069435119629,0.06418575358581544,0.092023,2.8848648071289062e-05,9.608268737792969e-05
9.1552734375e-05,21.697972774505615,0.07337195875549317,0.090151,3.24249267578125e-05,0.00011467933654785156
0.00010776519775390625,22.053529262542725,0.05804451008605957,0.090892,3.314018249511719e-05,0.00012373924255371094
9.655952453613281e-05,20.938742637634277,0.05253809257507325,0.07404,3.0517578125e-05,9.822845458984375e-05
0.0001976490020751953,21.819260120391846,0.16134353215026856,0.193157,4.363059997558594e-05,0.0001316070556640625
0.00015664100646972656,20.126041650772095,0.1418922872314453,0.122224,3.838539123535156e-05,0.00011658668518066406
0.0001239776611328125,20.834165811538696,0.0875575245513916,0.093061,2.8133392333984375e-05,9.298324584960938e-05
0.00011849403381347656,22.40653395652771,0.0667657660522461,0.093771,3.075599670410156e-05,9.012222290039062e-05
0.00011086463928222656,23.526490926742554,0.0852329552154541,0.107852,3.0994415283203125e-05,9.703636169433594e-05
0.00011897087097167969,23.198689460754395,0.10223372839355468,0.085066,3.886222839355469e-05,0.000125885009765625
0.00010657310485839844,20.81711459159851,0.0960362947845459,0.121035,3.7670135498046875e-05,0.00011968612670898438
0.00010585784912109375,20.57087254524231,0.10041419816589356,0.105069,3.814697265625e-05,0.0002124309539794922
0.000202178955078125,19.278810501098633,0.13921136633300782,0.183636,3.886222839355469e-05,0.00011992454528808594
0.00019502639770507812,20.452935457229614,0.16917279693603515,0.18928,3.8623809814453125e-05,0.00012040138244628906
0.00010609626770019531,20.829679489135742,0.2777422392730713,0.242062,2.8848648071289062e-05,8.749961853027344e-05
0.00010418891906738281,22.377633571624756,0.12440388708496095,0.245246,2.574920654296875e-05,8.273124694824219e-05
0.00016546249389648438,23.177014112472534,0.19375593519592285,0.151421,3.790855407714844e-05,0.00013780593872070312
0.00010085105895996094,23.50490665435791,0.1159454945526123,0.164054,3.933906555175781e-05,0.00014257431030273438
0.0001785755157470703,20.782933235168457,0.09962677571105957,0.145257,3.8623809814453125e-05,0.00012254714965820312
0.00016164779663085938,22.93528938293457,0.13150334103393554,0.102772,3.314018249511719e-05,0.00020956993103027344
0.00019788742065429688,22.86811113357544,0.1412945662231445,0.120078,3.814697265625e-05,0.00012421607971191406
0.0001468658447265625,20.516108512878418,0.09994493809509278,0.138317,3.457069396972656e-05,0.00011444091796875
0.0001842975616455078,17.967801094055176,0.09542825685119627,0.260344,4.124641418457031e-05,0.00012540817260742188
0.00014591217041015625,21.077648401260376,0.22623199533081054,0.192339,2.9802322387695312e-05,9.059906005859375e-05
0.0001423358917236328,19.04636549949646,0.09689897900390625,0.112917,3.075599670410156e-05,0.0001125335693359375
0.00018024444580078125,19.46533179283142,0.09986888952636719,0.266096,2.9087066650390625e-05,8.845329284667969e-05
0.00015783309936523438,22.324311017990112,0.19883308135986327,0.17563,2.2649765014648438e-05,8.559226989746094e-05
0.00017952919006347656,20.30098605155945,0.28297269804382325,0.117226,3.266334533691406e-05,0.00010800361633300781
0.00014519691467285156,21.277734756469727,0.29770701724243165,0.110838,3.504753112792969e-05,0.00010848045349121094
0.00011396408081054688,21.90914559364319,0.06182127474975585,0.254533,3.886222839355469e-05,0.00010848045349121094
0.00016117095947265625,19.686811447143555,0.05127279019165039,0.090602,3.218650817871094e-05,0.00012183189392089844
0.00013685226440429688,19.335569143295288,0.10068595948791503,0.082044,3.933906555175781e-05,0.00013899803161621094
0.00016951560974121094,19.022284746170044,0.09437458129882813,0.076665,3.600120544433594e-05,0.00010943412780761719
0.0001277923583984375,19.42683696746826,0.09786570680236817,0.099074,2.9325485229492188e-05,9.107589721679688e-05
0.00010704994201660156,19.301594257354736,0.05293211190795899,0.076399,2.8848648071289062e-05,8.58306884765625e-05
9.179115295410156e-05,20.04627513885498,0.05163102841186523,0.091227,2.7179718017578125e-05,8.726119995117188e-05
0.00010919570922851562,20.078712224960327,0.09831130972290039,0.100021,3.62396240234375e-05,0.0002434253692626953
0.0001232624053955078,20.516042470932007,0.0871566907043457,0.068163,2.6226043701171875e-05,8.559226989746094e-05
0.00011587142944335938,20.679605960845947,0.05440944114685059,0.065965,2.9087066650390625e-05,8.511543273925781e-05
0.00016307830810546875,17.285611867904663,0.04985098190307617,0.068675,2.6941299438476562e-05,8.58306884765625e-05
0.00013256072998046875,14.744906902313232,0.0553610405883789,0.072829,2.8133392333984375e-05,8.606910705566406e-05
9.775161743164062e-05,14.342447757720947,0.054425022048950195,0.09833,2.8133392333984375e-05,8.678436279296875e-05
8.273124694824219e-05,16.126988649368286,0.050347514541625976,0.065692,2.956390380859375e-05,8.463859558105469e-05
8.916854858398438e-05,17.050452709197998,0.051087670837402344,0.081289,2.9325485229492188e-05,9.107589721679688e-05
0.00010585784912109375,16.05953550338745,0.054540034484863276,0.07505,3.123283386230469e-05,0.00010991096496582031
0.0001392364501953125,14.528313875198364,0.07743811740112305,0.094383,2.8371810913085938e-05,9.34600830078125e-05
8.940696716308594e-05,14.29276990890503,0.08768555686950684,0.098645,3.9577484130859375e-05,9.107589721679688e-05
0.0002434253692626953,12.311421394348145,0.05779647891235351,0.124228,2.6464462280273438e-05,8.58306884765625e-05
0.00010323524475097656,14.97883653640747,0.05423465728759766,0.074375,2.8133392333984375e-05,7.963180541992188e-05
0.00011682510375976562,13.945077180862427,0.08972693519592286,0.0992,2.7179718017578125e-05,0.0001163482666015625
0.00012063980102539062,14.431680679321289,0.1009414740447998,0.078762,3.457069396972656e-05,0.00010228157043457031
0.00012135505676269531,13.776569128036499,0.05984772067260742,0.062348,2.8371810913085938e-05,9.298324584960938e-05
7.963180541992188e-05,13.990174055099487,0.06461007868957519,0.099528,2.6941299438476562e-05,9.489059448242188e-05
0.00012683868408203125,13.118700742721558,0.050550043640136724,0.07694,2.8133392333984375e-05,8.273124694824219e-05
0.00011539459228515625,13.155577182769775,0.1010325895690918,0.098735,5.412101745605469e-05,0.0002105236053466797
0.0001418590545654297,15.662330865859985,0.06369732876586914,0.118392,3.075599670410156e-05,8.749961853027344e-05
0.000202178955078125,12.617825746536255,0.10426631489562987,0.136942,3.981590270996094e-05,0.00014734268188476562
0.0001575946807861328,13.774718523025513,0.0578143742980957,0.081331,2.7179718017578125e-05,8.296966552734375e-05
0.00015544891357421875,14.242526292800903,0.056847703445434564,0.115862,3.1948089599609375e-05,0.00012493133544921875
8.7738037109375e-05,13.750289916992188,0.07943010983276366,0.149127,2.8133392333984375e-05,9.083747863769531e-05
0.00011730194091796875,14.00039792060852,0.06978799769592287,0.143553,4.1961669921875e-05,0.00012922286987304688
0.0001881122589111328,12.29829716682434,0.17010316302490236,0.119378,2.1219253540039062e-05,8.678436279296875e-05
0.00016379356384277344,12.8166663646698,0.07444597058105468,0.187927,3.981590270996094e-05,0.00022482872009277344
0.00018334388732910156,12.78275728225708,0.09584585884094238,0.118095,2.6941299438476562e-05,0.00011396408081054688
0.00015020370483398438,11.757853031158447,0.12238232107543945,0.240846,2.8371810913085938e-05,8.344650268554688e-05
0.00019598007202148438,12.674298524856567,0.09219105305480957,0.087202,3.504753112792969e-05,0.00010919570922851562
0.00016570091247558594,12.535680055618286,0.07698729486083984,0.107254,2.9087066650390625e-05,8.916854858398438e-05
0.0001571178436279297,12.52979302406311,0.10211001976013184,0.08242,3.933906555175781e-05,0.00011968612670898438
0.00018358230590820312,12.752318620681763,0.09615895295715332,0.109319,3.62396240234375e-05,0.00011038780212402344
0.00021338462829589844,12.821969032287598,0.05582862825012207,0.092879,3.0994415283203125e-05,8.630752563476562e-05
0.00010228157043457031,13.341774940490723,0.11391897499084473,0.097755,3.838539123535156e-05,0.00011467933654785156
0.00014662742614746094,16.102925777435303,0.09646202807617188,0.087723,3.838539123535156e-05,0.0001163482666015625
9.250640869140625e-05,16.26126503944397,0.09441751744079589,0.086582,3.790855407714844e-05,0.00012373924255371094
9.799003601074219e-05,17.475188732147217,0.09178983923339844,0.090711,3.647804260253906e-05,0.00011229515075683594
0.00011229515075683594,18.385546445846558,0.09660171354675293,0.066916,3.62396240234375e-05,0.0001068115234375
0.00010633468627929688,18.265747547149658,0.094704155960083,0.134835,3.814697265625e-05,0.00011515617370605469
8.559226989746094e-05,18.300785064697266,0.05854186596679688,0.067202,2.9087066650390625e-05,8.463859558105469e-05
7.653236389160156e-05,18.120071411132812,0.04928955555725098,0.064217,2.7179718017578125e-05,8.392333984375e-05
0.00011014938354492188,18.57550024986267,0.055175605010986326,0.0873,3.218650817871094e-05,9.274482727050781e-05
0.00010371208190917969,17.939177989959717,0.05862020785522461,0.086828,3.886222839355469e-05,9.393692016601562e-05
0.00014352798461914062,19.159213066101074,0.04882892848205567,0.091638,2.8133392333984375e-05,8.940696716308594e-05
7.677078247070312e-05,18.024306535720825,0.04820976715087891,0.070825,2.7418136596679688e-05,8.511543273925781e-05
0.00010275840759277344,18.375145196914673,0.049761414550781244,0.087026,2.6464462280273438e-05,8.440017700195312e-05
7.367134094238281e-05,18.215083599090576,0.0523862410736084,0.07388,3.4809112548828125e-05,8.821487426757812e-05
0.00010538101196289062,19.152775049209595,0.051676759567260755,0.165035,5.1975250244140625e-05,0.0001766681671142578
7.891654968261719e-05,18.159469604492188,0.05330566545104981,0.124994,5.3882598876953125e-05,0.00021386146545410156
0.00010776519775390625,18.001754760742188,0.050394896972656256,0.101987,2.6464462280273438e-05,8.082389831542969e-05
7.510185241699219e-05,18.02508521080017,0.04835797137451171,0.116333,3.3855438232421875e-05,9.775161743164062e-05
0.00011515617370605469,17.617958068847656,0.052136921768188474,0.086745,2.6941299438476562e-05,8.249282836914062e-05
7.414817810058594e-05,18.161271333694458,0.061027805831909185,0.069447,3.218650817871094e-05,9.632110595703125e-05
8.106231689453125e-05,17.978068351745605,0.052630861740112306,0.10127,3.218650817871094e-05,9.226799011230469e-05
7.367134094238281e-05,17.98784327507019,0.052167199783325194,0.079195,2.7418136596679688e-05,8.58306884765625e-05
9.059906005859375e-05,17.056179761886597,0.05217734510803222,0.078976,4.172325134277344e-05,0.00012159347534179688
0.00015282630920410156,18.321187734603882,0.06347044915771484,0.109754,3.4809112548828125e-05,0.00016760826110839844
0.00011372566223144531,18.1273295879364,0.07464196966552734,0.097316,4.00543212890625e-05,0.000118255615234375
7.724761962890625e-05,17.825810194015503,0.08659604473876953,0.093142,3.3855438232421875e-05,0.00014972686767578125
0.00011038780212402344,18.90734314918518,0.11082307511901855,0.117884,4.601478576660156e-05,0.00016999244689941406
9.417533874511719e-05,18.690354347229004,0.11567749296569824,0.062811,2.5272369384765625e-05,8.225440979003906e-05
9.989738464355469e-05,18.179023265838623,0.14116945385742186,0.094102,2.9325485229492188e-05,8.7738037109375e-05
0.000125885009765625,18.484981775283813,0.09406587020874023,0.071955,2.8133392333984375e-05,8.249282836914062e-05
7.700920104980469e-05,18.907575845718384,0.10313073248291016,0.158856,4.482269287109375e-05,7.43865966796875e-05
0.00011467933654785156,18.534663200378418,0.05212935272216797,0.07134,2.765655517578125e-05,8.606910705566406e-05
8.487701416015625e-05,17.626384496688843,0.04985326901245117,0.097817,2.8371810913085938e-05,8.225440979003906e-05
0.00012612342834472656,17.2537841796875,0.04997674455261231,0.077679,2.193450927734375e-05,8.249282836914062e-05
8.320808410644531e-05,17.82657527923584,0.048549345367431634,0.074107,2.7418136596679688e-05,8.296966552734375e-05
0.00010037422180175781,17.526883602142334,0.08566667477416992,0.124557,5.435943603515625e-05,0.00016045570373535156
9.250640869140625e-05,17.185370445251465,0.0987740587310791,0.084942,3.0279159545898438e-05,8.821487426757812e-05
0.0001270771026611328,17.37912082672119,0.05919725917053223,0.120418,5.626678466796875e-05,0.0001647472381591797
0.00011110305786132812,17.45534110069275,0.07665610249328614,0.078897,2.7418136596679688e-05,9.202957153320312e-05
0.00010395050048828125,17.362420558929443,0.04939799137878417,0.066642,3.910064697265625e-05,8.058547973632812e-05


==> plots/flask_cdf/data/experiments-full/scenario-1/medium/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00018095970153808594,10.770809888839722,0.011584820999145484,0.829786,3.24249267578125e-05,0.00014472007751464844
0.00011610984802246094,13.691656351089478,0.0051984312286376955,0.211201,2.3603439331054688e-05,0.0001361370086669922
8.344650268554688e-05,14.286510944366455,0.004500349090576172,0.159802,2.47955322265625e-05,0.00011754035949707031
7.653236389160156e-05,14.66530990600586,0.0056235383911132815,0.010258,2.8848648071289062e-05,0.0001366138458251953
7.390975952148438e-05,14.863458395004272,0.00788507633972168,0.008042,2.3365020751953125e-05,0.00011754035949707031
8.320808410644531e-05,14.969930410385132,0.006421030380249024,0.026923,2.4080276489257812e-05,0.00011801719665527344
0.00010609626770019531,15.161600112915039,0.005346518707275386,0.105675,2.86102294921875e-05,0.00013899803161621094
0.00010728836059570312,15.37243938446045,0.005923802078247067,0.071037,3.504753112792969e-05,0.00018286705017089844
0.00011587142944335938,15.388514041900635,0.00586479663085937,0.077658,2.2649765014648438e-05,9.417533874511719e-05
0.00015234947204589844,15.446685314178467,0.008057378219604491,0.093626,2.9802322387695312e-05,0.00010371208190917969
0.00011539459228515625,15.643361568450928,0.005555381500244139,0.028188,2.2172927856445312e-05,9.417533874511719e-05
9.369850158691406e-05,15.834741830825806,0.004603717712402344,0.013271,1.6927719116210938e-05,8.130073547363281e-05
0.00020313262939453125,15.865448474884033,0.005693767684936523,0.024156,2.8133392333984375e-05,0.0001289844512939453
9.608268737792969e-05,16.424418926239014,0.009647590698242184,0.113611,2.47955322265625e-05,0.00011897087097167969
0.0001819133758544922,16.48034119606018,0.006459242599487311,0.103832,2.5272369384765625e-05,0.00011897087097167969
0.00011348724365234375,16.704058408737183,0.005933948547363281,0.015868,2.3603439331054688e-05,0.00011396408081054688
0.00010275840759277344,16.768073320388794,0.006378818359374996,0.074035,3.719329833984375e-05,0.00016069412231445312
9.918212890625e-05,16.870264053344727,0.005487244155883794,0.100697,2.0265579223632812e-05,9.751319885253906e-05
0.0001354217529296875,17.278138160705566,0.014105302566528321,0.010556,3.910064697265625e-05,0.00017380714416503906
9.5367431640625e-05,17.509082555770874,0.011514605468750001,0.058981,2.5033950805664062e-05,0.00011706352233886719
0.0001385211944580078,17.553852319717407,0.006509854064941406,0.006339,2.2172927856445312e-05,8.487701416015625e-05
0.0001327991485595703,17.811626434326172,0.01138977212524414,0.026504,3.8623809814453125e-05,0.0001666545867919922
0.000171661376953125,18.155484199523926,0.010113309906005855,0.071927,3.24249267578125e-05,0.00014209747314453125
8.225440979003906e-05,18.300523042678833,0.012474035079956054,0.020417,2.7418136596679688e-05,0.000133514404296875
0.00010633468627929688,18.63347363471985,0.019735173721313476,0.007605,2.4557113647460938e-05,0.00011444091796875
0.00016832351684570312,18.87023639678955,0.009301345977783204,0.006965,2.5510787963867188e-05,0.00012040138244628906
0.0001456737518310547,19.102670192718506,0.008834448226928707,0.114916,2.193450927734375e-05,0.00010514259338378906
8.177757263183594e-05,19.09791088104248,0.009675653152465824,0.16707,2.574920654296875e-05,0.0001163482666015625
8.249282836914062e-05,19.218118906021118,0.006628070495605473,0.064702,3.0279159545898438e-05,0.00011444091796875
7.200241088867188e-05,19.357850074768066,0.01203685177612307,0.298212,2.7894973754882812e-05,0.0001373291015625
6.866455078125e-05,19.661187887191772,0.01332714002990723,0.177366,2.4557113647460938e-05,0.00011754035949707031
0.00010037422180175781,19.696516275405884,0.015653611373901366,0.179425,2.4318695068359375e-05,0.00012874603271484375
7.486343383789062e-05,19.739595413208008,0.03548311614990235,0.2435,2.5510787963867188e-05,0.00012040138244628906
8.153915405273438e-05,20.012391090393066,0.010921514877319335,0.032541,2.3603439331054688e-05,0.00011014938354492188
6.580352783203125e-05,19.865842580795288,0.01522363380432129,0.19971,2.3603439331054688e-05,9.369850158691406e-05
7.081031799316406e-05,20.479750871658325,0.01090295628356934,0.081937,2.765655517578125e-05,0.00011849403381347656
8.320808410644531e-05,20.621198415756226,0.009647510025024425,0.131178,2.6226043701171875e-05,0.000118255615234375
8.320808410644531e-05,20.730082273483276,0.007183739257812516,0.264499,3.1948089599609375e-05,0.0001373291015625
6.341934204101562e-05,21.03334617614746,0.009712815399169919,0.044505,2.8848648071289062e-05,0.00012230873107910156
6.222724914550781e-05,21.167574882507324,0.028060807830810552,0.145393,3.600120544433594e-05,0.0001621246337890625
0.00017189979553222656,21.35790705680847,0.011088664367675777,0.105272,3.24249267578125e-05,0.00014710426330566406
6.198883056640625e-05,21.52737069129944,0.011696123092651368,0.045382,3.147125244140625e-05,0.00014543533325195312
7.05718994140625e-05,21.51171326637268,0.011400648422241214,0.12268,2.765655517578125e-05,0.00010609626770019531
8.368492126464844e-05,21.728461980819702,0.03123308628845215,0.041162,2.4318695068359375e-05,0.0001087188720703125
0.00012111663818359375,21.827376127243042,0.010903841537475586,0.020756,1.8596649169921875e-05,0.00010275840759277344
8.416175842285156e-05,22.0168240070343,0.00942161589050293,0.067121,2.6941299438476562e-05,0.00011348724365234375
0.00010442733764648438,23.645183324813843,0.009511818542480469,0.04836,2.3126602172851562e-05,8.702278137207031e-05
0.00012731552124023438,23.789549112319946,0.011906923538208006,0.112194,2.7179718017578125e-05,0.00010776519775390625
6.890296936035156e-05,23.938329219818115,0.005841688613891602,0.05527,2.4318695068359375e-05,0.0001347064971923828
8.511543273925781e-05,24.10964822769165,0.008307095733642578,0.018484,2.6226043701171875e-05,0.0001201629638671875
7.891654968261719e-05,12.912282466888428,0.009572683532714843,0.106767,2.765655517578125e-05,0.00011801719665527344
8.249282836914062e-05,13.346452951431274,0.008912285675048814,0.321811,2.7179718017578125e-05,0.00011467933654785156
8.988380432128906e-05,14.36622166633606,0.009045671325683569,0.406969,2.6941299438476562e-05,0.00011467933654785156
8.511543273925781e-05,14.672059059143066,0.009771159881591829,0.822931,2.7179718017578125e-05,0.00011539459228515625
9.799003601074219e-05,15.804742336273193,0.009079226547241193,0.374269,4.029273986816406e-05,0.00013899803161621094
0.00011467933654785156,15.551230907440186,0.009294477798461914,0.005173,2.6226043701171875e-05,0.00011277198791503906
0.00011420249938964844,20.112112045288086,0.009319689849853513,0.094946,2.86102294921875e-05,0.00013709068298339844
7.772445678710938e-05,16.34210777282715,0.007721595977783199,0.106201,2.5272369384765625e-05,0.00011014938354492188
9.036064147949219e-05,16.131903886795044,0.00730121092224123,0.424631,2.193450927734375e-05,0.00010848045349121094
9.560585021972656e-05,18.184167623519897,0.004964902084350575,0.400932,3.123283386230469e-05,0.00013875961303710938
9.012222290039062e-05,17.97426414489746,0.00519132646179199,0.140239,2.6702880859375e-05,0.00012373924255371094
8.726119995117188e-05,17.420894622802734,0.004986284851074219,0.145926,2.002716064453125e-05,8.273124694824219e-05
0.00010132789611816406,16.331135988235474,0.005112457168579096,0.111587,2.5510787963867188e-05,0.00012564659118652344
9.34600830078125e-05,16.53740692138672,0.0051560559692382935,0.167006,2.2649765014648438e-05,0.00010943412780761719
0.0001628398895263672,17.783021926879883,0.004980608428955077,0.107336,2.956390380859375e-05,0.00015926361083984375
8.296966552734375e-05,17.332960605621338,0.0051002277679443354,0.009218,2.193450927734375e-05,0.00010895729064941406
9.465217590332031e-05,16.471880674362183,0.005010611831665039,0.008713,3.814697265625e-05,0.0001442432403564453
0.00018525123596191406,16.639949321746826,0.004947894943237302,0.092587,2.4318695068359375e-05,9.393692016601562e-05
9.441375732421875e-05,16.835575580596924,0.004998338470458984,0.013615,2.288818359375e-05,0.00010514259338378906
8.869171142578125e-05,16.440274000167847,0.005014907943725586,0.007663,2.2411346435546875e-05,0.00010728836059570312
8.893013000488281e-05,17.52748990058899,0.004927410293579099,0.054399,3.0040740966796875e-05,0.0001404285430908203
7.605552673339844e-05,17.215173721313477,0.005259843063354492,0.010425,2.3603439331054688e-05,0.00010776519775390625
9.465217590332031e-05,16.54468536376953,0.004609391677856442,0.049612,2.3365020751953125e-05,0.00011181831359863281
0.0001513957977294922,16.297685623168945,0.006560734954833985,0.013609,2.2411346435546875e-05,9.322166442871094e-05
8.416175842285156e-05,16.849111318588257,0.008901719345092776,0.050161,2.574920654296875e-05,0.00010776519775390625
0.00015544891357421875,16.398418188095093,0.008047970016479493,0.019142,1.8835067749023438e-05,0.00010156631469726562
0.00011873245239257812,16.391858339309692,0.00590823794555664,0.013263,2.2411346435546875e-05,0.00011396408081054688
0.0001971721649169922,16.05375909805298,0.006012775573730469,0.01359,2.193450927734375e-05,9.226799011230469e-05
7.796287536621094e-05,16.733548879623413,0.007014941619873047,0.008251,2.288818359375e-05,9.751319885253906e-05
7.200241088867188e-05,16.29714822769165,0.007460459182739257,0.017527,2.5987625122070312e-05,0.00010347366333007812
0.0001068115234375,16.670440912246704,0.010791780349731446,0.022403,3.0040740966796875e-05,0.0001533031463623047
0.00011539459228515625,16.722108840942383,0.005820922149658181,0.250161,2.0265579223632812e-05,8.96453857421875e-05
0.00012445449829101562,17.616469383239746,0.0062871600189209065,0.129821,2.09808349609375e-05,7.295608520507812e-05
0.00010919570922851562,16.972435474395752,0.011951637649536134,0.19835,1.9311904907226562e-05,8.416175842285156e-05
0.000194549560546875,17.08404517173767,0.005298972320556636,0.105425,1.9550323486328125e-05,7.677078247070312e-05
0.00010752677917480469,16.63295269012451,0.008152641479492184,0.113458,2.0742416381835938e-05,9.036064147949219e-05
8.869171142578125e-05,15.831380367279053,0.009111083496093741,0.149237,2.9802322387695312e-05,0.00011777877807617188
0.00017118453979492188,16.447320699691772,0.006677078063964843,0.023542,2.6941299438476562e-05,0.00011563301086425781
0.0001361370086669922,16.16274333000183,0.005073504501342772,0.018894,2.7418136596679688e-05,0.00011920928955078125
0.00018548965454101562,16.566691398620605,0.006574244979858396,0.076296,2.9087066650390625e-05,0.00012922286987304688
8.463859558105469e-05,17.205265998840332,0.005274698501586919,0.119819,2.8848648071289062e-05,0.00011658668518066406
0.00010561943054199219,16.42291522026062,0.008648569732666016,0.023794,2.0265579223632812e-05,8.678436279296875e-05
0.00018024444580078125,17.408758878707886,0.005620372390747069,0.016775,2.7894973754882812e-05,0.00013303756713867188
0.00015425682067871094,25.381336212158203,0.010175151260375992,0.407317,0.00010728836059570312,0.0008723735809326172
0.00011181831359863281,25.94864249229431,0.008884533218383783,0.182871,3.0517578125e-05,0.00013566017150878906
7.772445678710938e-05,26.173410415649414,0.009104049270629883,0.011157,3.0279159545898438e-05,0.00012922286987304688
0.00010347366333007812,18.966833114624023,0.009225500396728537,0.324746,2.5987625122070312e-05,0.00012445449829101562
8.082389831542969e-05,24.47203779220581,0.008938769287109377,0.206481,2.6464462280273438e-05,0.00012350082397460938
0.00010538101196289062,25.104366302490234,0.005353914886474603,0.191669,3.0517578125e-05,0.000133514404296875
0.00014710426330566406,25.4022216796875,0.008982222244262705,0.169728,2.6464462280273438e-05,0.00012350082397460938
0.00010609626770019531,22.22113800048828,0.005605062957763696,0.337454,2.2411346435546875e-05,9.799003601074219e-05
0.00010943412780761719,26.26246166229248,0.004922662109375003,0.108206,2.384185791015625e-05,0.00010037422180175781
9.846687316894531e-05,21.57626485824585,0.005232978866577143,0.073052,2.002716064453125e-05,9.5367431640625e-05
9.179115295410156e-05,19.17245602607727,0.006910947174072266,0.012081,2.193450927734375e-05,8.7738037109375e-05
9.012222290039062e-05,20.269506454467773,0.0060857300720214835,0.083954,2.7418136596679688e-05,0.00011348724365234375
7.081031799316406e-05,19.37824773788452,0.006219789413452148,0.004896,2.47955322265625e-05,0.00010156631469726562
9.059906005859375e-05,20.417664051055908,0.005826403793334961,0.009991,2.1219253540039062e-05,9.560585021972656e-05
9.679794311523438e-05,20.021307945251465,0.005419960571289063,0.004874,2.5033950805664062e-05,0.0001087188720703125
7.796287536621094e-05,18.62961196899414,0.005931799697875981,0.082825,2.193450927734375e-05,9.584426879882812e-05
7.772445678710938e-05,19.496973991394043,0.004852681579589846,0.21131,2.9325485229492188e-05,0.00012564659118652344
7.891654968261719e-05,19.516407012939453,0.007514007019042968,0.019001,1.8835067749023438e-05,0.00011110305786132812
9.274482727050781e-05,19.393200159072876,0.004958778854370117,0.009204,2.1696090698242188e-05,9.441375732421875e-05
7.963180541992188e-05,20.241032123565674,0.00718304637145996,0.010618,2.574920654296875e-05,0.00010776519775390625
7.82012939453125e-05,19.140294790267944,0.0069701141204834005,0.045291,2.47955322265625e-05,0.00010418891906738281
7.343292236328125e-05,19.568350553512573,0.005616390930175781,0.007839,2.2411346435546875e-05,9.775161743164062e-05
6.699562072753906e-05,19.042126893997192,0.006556799942016606,0.224019,3.910064697265625e-05,0.0001804828643798828
7.486343383789062e-05,18.68374514579773,0.01028261866760254,0.005623,2.2649765014648438e-05,0.00010156631469726562
0.00010728836059570312,19.552527904510498,0.006334168579101562,0.005623,2.3365020751953125e-05,9.894371032714844e-05
8.034706115722656e-05,19.855491638183594,0.00507702082824707,0.063583,2.002716064453125e-05,9.679794311523438e-05
7.772445678710938e-05,19.709318161010742,0.005803723907470703,0.015025,2.4318695068359375e-05,0.00010061264038085938
0.00015735626220703125,19.742648601531982,0.013202280151367188,0.013163,4.029273986816406e-05,0.00017023086547851562
8.821487426757812e-05,20.07627534866333,0.005744078430175784,0.057516,2.5272369384765625e-05,0.00010657310485839844
0.00015807151794433594,19.67334485054016,0.008395492324829112,0.15524,2.5510787963867188e-05,0.00010991096496582031
8.559226989746094e-05,18.97793221473694,0.008589369430542004,0.159485,4.124641418457031e-05,0.00199127197265625
8.7738037109375e-05,19.714256048202515,0.005862777114868156,0.159949,2.574920654296875e-05,0.00010800361633300781
0.00015997886657714844,19.561259984970093,0.011964860961914063,0.026802,2.1696090698242188e-05,0.00010037422180175781
0.00013566017150878906,19.238710165023804,0.014479342239379883,0.188582,2.0503997802734375e-05,9.918212890625e-05
8.249282836914062e-05,19.26067876815796,0.030955299453735347,0.15817,2.193450927734375e-05,0.00010466575622558594
8.559226989746094e-05,19.914751768112183,0.010098734481811533,0.138617,8.392333984375e-05,0.00024247169494628906
0.0001347064971923828,18.743414402008057,0.006404308425903317,0.046913,2.8848648071289062e-05,0.0001246929168701172
8.130073547363281e-05,18.297176122665405,0.006017821487426758,0.025241,2.288818359375e-05,9.72747802734375e-05
7.748603820800781e-05,18.550971508026123,0.0063531595916748035,0.104228,2.0265579223632812e-05,9.417533874511719e-05
7.843971252441406e-05,18.78964877128601,0.005141786056518549,0.153619,2.4557113647460938e-05,0.0001068115234375
0.00011277198791503906,19.70030117034912,0.0055583624114990265,0.120376,2.3603439331054688e-05,9.799003601074219e-05
0.00012254714965820312,18.45004415512085,0.014034008743286133,0.011148,2.8848648071289062e-05,0.00013184547424316406
9.34600830078125e-05,19.205974340438843,0.007693990356445302,0.132643,3.147125244140625e-05,0.00013399124145507812
0.0001304149627685547,19.005406379699707,0.011628199157714847,0.15769,2.4557113647460938e-05,0.00010347366333007812
0.00020456314086914062,18.90591263771057,0.007171519500732422,0.021793,3.314018249511719e-05,0.0001354217529296875
8.296966552734375e-05,20.35847282409668,0.011128809112548828,0.051406,3.0040740966796875e-05,0.00013685226440429688
8.344650268554688e-05,25.332799434661865,0.009698582382202114,0.97328,3.0279159545898438e-05,0.0001285076141357422
0.00010919570922851562,26.830410480499268,0.00908432002258297,0.507198,3.1948089599609375e-05,0.0001285076141357422
8.320808410644531e-05,27.069777250289917,0.005198542953491217,0.081824,3.2901763916015625e-05,0.0001595020294189453
0.00011491775512695312,18.212116241455078,0.005324889465332022,0.165029,3.170967102050781e-05,0.0001342296600341797
0.00011515617370605469,28.713204622268677,0.006071486083984376,0.089933,3.218650817871094e-05,0.00013256072998046875
8.463859558105469e-05,17.69599461555481,0.005546687255859384,0.230564,2.4318695068359375e-05,9.942054748535156e-05


==> plots/flask_cdf/data/experiments-full/scenario-1/medium/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00011181831359863281,11.88475775718689,0.011839276062011718,0.017964,0.0017235279083251953,0.0001552104949951172
7.939338684082031e-05,12.808295249938965,0.0051552294769287126,0.017521,0.00017714500427246094,0.0001289844512939453
8.106231689453125e-05,13.614641904830933,0.005035059707641601,0.011582,0.0001404285430908203,0.0001049041748046875
8.654594421386719e-05,14.151443481445312,0.005063545486450195,0.020128,0.00013113021850585938,0.00010609626770019531
0.00011587142944335938,14.204288005828857,0.004862450851440429,0.014536,0.00010585784912109375,7.891654968261719e-05
9.036064147949219e-05,14.39153790473938,0.004806911254882813,0.014299,0.00012803077697753906,9.870529174804688e-05
9.989738464355469e-05,14.570598602294922,0.005780823806762696,0.021196,0.00014257431030273438,0.00010704994201660156
0.00019669532775878906,14.69640851020813,0.004956725875854492,0.015733,0.00011420249938964844,8.463859558105469e-05
9.274482727050781e-05,14.85367751121521,0.005334225906372069,0.019411,0.000152587890625,0.00010657310485839844
8.130073547363281e-05,14.818706274032593,0.005390414230346679,0.022408,0.0001347064971923828,0.0001049041748046875
0.00013256072998046875,15.052688598632812,0.005101147796630859,0.018498,0.00014781951904296875,0.00012230873107910156
0.00015473365783691406,15.234532356262207,0.005963297515869142,0.023294,0.00015163421630859375,0.00011801719665527344
0.00011396408081054688,15.637349367141724,0.006497576171875,0.014468,0.00013327598571777344,9.274482727050781e-05
0.00011944770812988281,16.196130990982056,0.009302634613037108,0.020133,0.0001742839813232422,0.00012564659118652344
8.606910705566406e-05,16.723351001739502,0.006684561386108399,0.014235,0.00014925003051757812,0.00011396408081054688
7.176399230957031e-05,17.23889470100403,0.012545341278076171,0.019799,0.00016379356384277344,0.000118255615234375
0.00010967254638671875,18.048906564712524,0.007010527923583983,0.031897,0.00035691261291503906,0.0001347064971923828
8.749961853027344e-05,18.679368019104004,0.006519214370727538,0.016497,0.00013399124145507812,0.00010967254638671875
0.00012540817260742188,18.793912172317505,0.005801405395507813,0.023711,0.00013399124145507812,0.00010538101196289062
9.298324584960938e-05,19.389535665512085,0.010196376495361328,0.014695,0.0001575946807861328,0.00012350082397460938
0.00010514259338378906,19.53177571296692,0.00664864796447754,0.027537,0.00018405914306640625,0.00011944770812988281
7.176399230957031e-05,19.883992671966553,0.0053565036163330075,0.018189,0.00014138221740722656,0.00010061264038085938
0.000240325927734375,20.275630712509155,0.012021769088745117,0.032506,0.00031280517578125,0.00029778480529785156
0.00013399124145507812,20.888693809509277,0.010371827239990233,0.02363,0.00016307830810546875,0.00012564659118652344
6.198883056640625e-05,20.8279550075531,0.007418348510742186,0.025142,0.00015783309936523438,0.00011587142944335938
0.00012159347534179688,20.94779062271118,0.028853160415649413,0.042789,0.00015592575073242188,0.00010704994201660156
0.00012350082397460938,21.342035055160522,0.016064808013916014,0.025472,0.0001327991485595703,9.584426879882812e-05
0.000102996826171875,21.337374210357666,0.009715646575927737,0.031351,0.0001652240753173828,0.00012350082397460938
0.00010132789611816406,21.596108198165894,0.010089712524414061,0.021475,0.00017642974853515625,0.00012636184692382812
0.00010657310485839844,21.846563816070557,0.01112356979370117,0.02943,0.00013065338134765625,9.322166442871094e-05
0.0003254413604736328,22.133384466171265,0.010730668685913086,0.019327,0.00016808509826660156,0.00011944770812988281
0.00011587142944335938,22.243433952331543,0.01034132225036621,0.01293,0.0001811981201171875,0.00012135505676269531
9.131431579589844e-05,22.4321711063385,0.011516687515258792,0.044222,0.00018143653869628906,0.00012969970703125
7.414817810058594e-05,22.588674783706665,0.011370898437499999,0.023175,0.0001678466796875,0.00012373924255371094
0.00012111663818359375,22.77199363708496,0.009925836837768556,0.053437,0.00016641616821289062,0.0001246929168701172
6.961822509765625e-05,23.01712942123413,0.01166184645080566,0.086996,0.00017833709716796875,0.00012683868408203125
8.702278137207031e-05,23.124264240264893,0.009893144165039058,0.070164,0.00013399124145507812,9.989738464355469e-05
9.083747863769531e-05,23.351608276367188,0.014774207748413086,0.042261,0.00013589859008789062,9.655952453613281e-05
9.250640869140625e-05,23.73632502555847,0.012232038009643557,0.050612,0.0001957416534423828,0.00012683868408203125
0.0001575946807861328,23.724742889404297,0.010089271194458002,0.079893,0.00019097328186035156,0.00012087821960449219
6.008148193359375e-05,24.224690198898315,0.011704373428344725,0.039203,0.0001842975616455078,0.000125885009765625
6.389617919921875e-05,25.050838470458984,0.01011093058776856,0.074248,0.00013756752014160156,9.703636169433594e-05
7.677078247070312e-05,25.151982307434082,0.01024770883178711,0.022789,0.00018739700317382812,0.0001304149627685547
6.365776062011719e-05,25.074872732162476,0.02579228504943848,0.108512,0.00016021728515625,0.00012159347534179688
7.128715515136719e-05,25.133068799972534,0.015412434799194338,0.058293,0.0001919269561767578,0.0001232624053955078
9.894371032714844e-05,25.59581446647644,0.02429700506591797,0.055166,0.0001728534698486328,0.0001404285430908203
6.0558319091796875e-05,25.742318630218506,0.009853650009155272,0.038238,0.0001595020294189453,0.0001049041748046875
6.365776062011719e-05,26.846644401550293,0.010974734497070312,0.018675,0.00017642974853515625,0.00018286705017089844
0.00011229515075683594,15.689908981323242,0.010267913528442384,0.018004,0.00017404556274414062,0.0001239776611328125
0.00010895729064941406,27.68157935142517,0.009910947357177735,0.017789,0.00017452239990234375,0.00011920928955078125
6.318092346191406e-05,28.514793872833252,0.007059240005493163,0.016327,0.00014543533325195312,9.870529174804688e-05
8.368492126464844e-05,16.4041006565094,0.010267129440307617,0.015355,0.00017213821411132812,0.0001220703125
8.487701416015625e-05,16.729353189468384,0.01119955059814453,0.017507,0.00017333030700683594,0.0001227855682373047
0.00011849403381347656,17.058754444122314,0.005875323120117187,0.011884,0.00012612342834472656,9.393692016601562e-05
9.036064147949219e-05,17.24140763282776,0.006209413253784178,0.016813,0.00013756752014160156,9.5367431640625e-05
8.988380432128906e-05,17.14952063560486,0.006345547973632813,0.017338,0.000164031982421875,0.00012111663818359375
0.00010085105895996094,17.265177249908447,0.006264873565673828,0.012111,0.00013756752014160156,9.870529174804688e-05
0.00010633468627929688,19.48850154876709,0.006127908050537111,0.016838,0.00013113021850585938,9.250640869140625e-05
8.344650268554688e-05,17.905771493911743,0.006209556625366212,0.022677,0.0001347064971923828,9.465217590332031e-05
0.000164031982421875,16.13778305053711,0.006663035980224611,0.016959,0.0001513957977294922,0.00010228157043457031
0.00012993812561035156,17.447824478149414,0.006338083358764648,0.020479,0.00013184547424316406,9.369850158691406e-05
0.00011110305786132812,17.158579111099243,0.006800200302124023,0.013818,0.00013136863708496094,9.34600830078125e-05
9.131431579589844e-05,19.045582056045532,0.009150821243286134,0.020914,0.00014352798461914062,0.00010156631469726562
7.939338684082031e-05,18.6402325630188,0.006577170135498047,0.016898,0.00012755393981933594,9.1552734375e-05
0.00011849403381347656,16.14378333091736,0.010055551879882812,0.017107,0.0001537799835205078,0.00012159347534179688
0.00010442733764648438,18.218965768814087,0.015285759521484376,0.027374,0.00020003318786621094,0.00013947486877441406
9.965896606445312e-05,17.446305513381958,0.01119985548400879,0.022261,0.00017547607421875,0.00011706352233886719
0.00010752677917480469,20.57932186126709,0.006228746246337891,0.030101,0.00014901161193847656,0.00010657310485839844
0.00012254714965820312,16.255357265472412,0.00741223503112793,0.01899,0.000141143798828125,9.417533874511719e-05
0.0001010894775390625,17.01240301132202,0.010048333618164063,0.012178,0.00016427040100097656,0.0001049041748046875
8.463859558105469e-05,18.26467728614807,0.006640572357177734,0.0152,0.00021505355834960938,0.00013327598571777344
0.00011467933654785156,16.285547256469727,0.010908845138549804,0.014925,0.0001354217529296875,8.940696716308594e-05
0.00014519691467285156,16.65397310256958,0.006731191299438475,0.028452,0.0001354217529296875,9.441375732421875e-05
8.606910705566406e-05,17.940094232559204,0.0070661654815673824,0.019039,0.00014472007751464844,9.989738464355469e-05
0.0001919269561767578,17.702297925949097,0.0071588733825683586,0.018134,0.00013446807861328125,9.369850158691406e-05
0.00012302398681640625,17.460718870162964,0.005185088287353517,0.016439,0.0001933574676513672,0.0001220703125
0.00016689300537109375,17.25097393989563,0.010297011779785155,0.023876,0.00017833709716796875,0.00012564659118652344
0.00018835067749023438,17.586940050125122,0.008650280746459961,0.014766,0.0001342296600341797,9.775161743164062e-05
0.00011467933654785156,17.450117111206055,0.005915407806396485,0.023669,0.00016689300537109375,0.00013446807861328125
9.417533874511719e-05,17.50705122947693,0.016437864837646483,0.029565,0.00017571449279785156,0.000133514404296875
0.0001423358917236328,17.23227071762085,0.030256638717651368,0.0173,0.000156402587890625,0.00010776519775390625
8.320808410644531e-05,16.92213249206543,0.012888386215209963,0.026336,0.0001628398895263672,0.00012731552124023438
0.00012373924255371094,17.412009239196777,0.015209500015258788,0.029787,0.00017333030700683594,0.00012373924255371094
0.00015425682067871094,16.931910514831543,0.006328768600463865,0.051436,0.0001761913299560547,0.00012564659118652344
0.00019240379333496094,15.76156997680664,0.011822564254760741,0.030939,0.00016760826110839844,0.00012922286987304688
9.298324584960938e-05,18.006651401519775,0.0586634538269043,0.055365,0.0002040863037109375,0.00024247169494628906
0.00019621849060058594,16.62200427055359,0.020446633880615232,0.052282,0.00017952919006347656,0.00012874603271484375
0.000152587890625,17.69260573387146,0.015146369613647463,0.021011,0.0001690387725830078,0.00010704994201660156
9.489059448242188e-05,17.47274398803711,0.024125374603271486,0.061825,0.00016260147094726562,9.226799011230469e-05
0.00013017654418945312,16.510920763015747,0.012546213562011715,0.039718,0.000179290771484375,0.00012063980102539062
0.00013494491577148438,17.398799657821655,0.010125896652221682,0.033267,0.00016641616821289062,0.00012874603271484375
0.00014734268188476562,16.060476064682007,0.01153577621459961,0.02292,0.0001800060272216797,0.00013375282287597656
0.0001773834228515625,18.82715916633606,0.010924000076293947,0.034371,0.00019240379333496094,0.0001366138458251953
0.00010824203491210938,19.866323232650757,0.010107454742431642,0.022461,0.00017213821411132812,0.0001251697540283203
0.00012350082397460938,20.3345730304718,0.006146739303588868,0.017713,0.0001347064971923828,0.00010085105895996094
0.00011610984802246094,19.2459659576416,0.009809871902465819,0.01801,0.00016236305236816406,0.00011587142944335938
0.00010704994201660156,20.578978776931763,0.009689250381469727,0.017567,0.00016808509826660156,0.00011491775512695312
8.20159912109375e-05,18.25711488723755,0.011247015502929687,0.017697,0.0001678466796875,0.00012922286987304688
0.00011014938354492188,19.36807632446289,0.008068324707031251,0.017452,0.00012803077697753906,0.00012040138244628906
0.0001270771026611328,22.277790307998657,0.006911625289916991,0.02185,0.0001227855682373047,9.918212890625e-05
0.00012111663818359375,20.528300285339355,0.010564874862670898,0.012201,0.00016355514526367188,0.00011873245239257812
7.987022399902344e-05,18.401708126068115,0.005953671600341798,0.016873,0.0001728534698486328,0.0001308917999267578
0.00010895729064941406,17.661176919937134,0.006802979690551759,0.016918,0.0001666545867919922,0.0001201629638671875
7.915496826171875e-05,17.50814700126648,0.010286820526123047,0.02213,0.00013756752014160156,9.775161743164062e-05
8.082389831542969e-05,18.040071964263916,0.007498481643676759,0.017962,0.0001811981201171875,9.632110595703125e-05
9.274482727050781e-05,17.566091775894165,0.006687482040405274,0.016807,0.00016880035400390625,0.00011539459228515625
7.891654968261719e-05,17.45233130455017,0.006625773681640626,0.011536,0.00012254714965820312,9.5367431640625e-05
7.700920104980469e-05,17.686744451522827,0.00711129817199707,0.011683,0.00013494491577148438,9.393692016601562e-05
8.797645568847656e-05,17.56940746307373,0.00665416569519043,0.024402,0.00014019012451171875,9.72747802734375e-05
9.179115295410156e-05,18.00889253616333,0.007118018035888671,0.022495,0.0001513957977294922,0.00010156631469726562
0.00010085105895996094,17.307772636413574,0.005761539291381835,0.016476,0.00015592575073242188,0.00012421607971191406
8.034706115722656e-05,18.01772665977478,0.00556743049621582,0.01975,0.00013637542724609375,8.916854858398438e-05
8.130073547363281e-05,17.83611559867859,0.0053777607421874995,0.012002,0.0001289844512939453,8.797645568847656e-05
0.00010800361633300781,15.852113723754883,0.007016865753173826,0.035651,0.0001494884490966797,0.00010633468627929688
0.00011324882507324219,16.18472671508789,0.006720612731933594,0.028984,0.0001595020294189453,0.00010156631469726562
0.00011277198791503906,17.829800844192505,0.008221142288208009,0.013829,0.0001652240753173828,0.0001418590545654297
8.177757263183594e-05,19.63246989250183,0.007340502487182618,0.014589,0.0002162456512451172,0.00013184547424316406
9.72747802734375e-05,17.257344007492065,0.011177181518554687,0.048437,0.00020003318786621094,0.0001456737518310547
0.00011992454528808594,18.25209951400757,0.006088727416992186,0.020185,0.0001385211944580078,8.869171142578125e-05
9.298324584960938e-05,18.35694646835327,0.008530289825439453,0.014366,0.00020956993103027344,0.00013399124145507812
0.00011944770812988281,15.910521268844604,0.011887838302612305,0.027389,0.00013875961303710938,9.822845458984375e-05
8.320808410644531e-05,17.334115028381348,0.007334730468750002,0.033864,0.00013875961303710938,0.00010061264038085938
0.000125885009765625,16.027766466140747,0.006570446823120118,0.024377,0.0001342296600341797,9.369850158691406e-05
9.72747802734375e-05,17.825250387191772,0.015142631469726567,0.073139,0.00016927719116210938,0.00011849403381347656
7.915496826171875e-05,17.40569043159485,0.007982182556152344,0.017644,0.0001361370086669922,9.489059448242188e-05
0.00013589859008789062,17.574478149414062,0.033484617446899415,0.023326,0.00018405914306640625,0.00012612342834472656
0.00010752677917480469,16.38546919822693,0.010538078933715821,0.014169,0.00017333030700683594,0.00012111663818359375
8.392333984375e-05,17.87691855430603,0.007066257858276366,0.0216,0.0001742839813232422,0.00012230873107910156
0.00013399124145507812,17.178327560424805,0.013187282485961915,0.01483,0.00018525123596191406,0.00013208389282226562
0.00016832351684570312,16.135953903198242,0.009725016876220703,0.022029,0.0001327991485595703,9.751319885253906e-05
0.00014662742614746094,16.91052556037903,0.025145180725097655,0.022776,0.00017952919006347656,0.00012540817260742188
0.00014019012451171875,17.114444494247437,0.022224018295288084,0.045767,0.00017786026000976562,0.0001308917999267578
0.0001347064971923828,16.926036596298218,0.01301548567199707,0.016521,0.00016927719116210938,0.00011777877807617188
0.0001633167266845703,17.514647245407104,0.010164282104492186,0.025753,0.0001800060272216797,0.00012135505676269531
0.00013685226440429688,16.954875469207764,0.010587165222167967,0.024015,0.00016236305236816406,0.00012922286987304688
0.00015163421630859375,16.393535375595093,0.010559413604736327,0.023945,0.0001804828643798828,0.00012302398681640625
0.00017309188842773438,16.578140258789062,0.012264342681884765,0.019133,0.00015854835510253906,0.00012302398681640625
0.00013756752014160156,20.434707164764404,0.014667112182617188,0.018351,0.00017881393432617188,0.00013208389282226562
0.00012683868408203125,24.298733711242676,0.007076542984008789,0.013689,0.00020837783813476562,0.00012564659118652344
8.7738037109375e-05,20.232749700546265,0.010761504882812498,0.020931,0.0001697540283203125,0.00011515617370605469
0.0001373291015625,25.961793661117554,0.00599985383605957,0.011589,0.0001652240753173828,0.00011754035949707031


==> plots/flask_cdf/data/experiments-full/scenario-1/small/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
8.630752563476562e-05,10.3771812915802,0.007349907028198266,0.555538,3.24249267578125e-05,0.0001709461212158203
8.034706115722656e-05,10.709756851196289,0.005915944152832031,0.900644,2.8848648071289062e-05,0.00013208389282226562
8.440017700195312e-05,13.501673698425293,0.008570927276611351,0.35061,2.0503997802734375e-05,9.274482727050781e-05
7.581710815429688e-05,13.774395942687988,0.005587368759155276,0.229516,2.3126602172851562e-05,0.00010323524475097656
7.677078247070312e-05,13.616216897964478,0.0056139116210937035,0.515283,2.3365020751953125e-05,0.00010704994201660156
7.367134094238281e-05,14.43315052986145,0.004620548492431653,0.173944,1.8596649169921875e-05,8.511543273925781e-05
0.0001780986785888672,14.73369812965393,0.005170447158813471,0.062575,2.2172927856445312e-05,0.00010609626770019531
8.7738037109375e-05,15.171030521392822,0.006177858749389642,0.109659,1.8835067749023438e-05,8.487701416015625e-05
0.00011110305786132812,15.396224021911621,0.004733695526123044,0.228855,1.9073486328125e-05,0.00010800361633300781
0.000148773193359375,15.426490306854248,0.006865313186645516,0.24161,2.1219253540039062e-05,0.000110626220703125
0.0001480579376220703,15.770134925842285,0.007254166503906256,0.182054,2.3126602172851562e-05,0.00011134147644042969
0.00014209747314453125,15.846476316452026,0.008609326629638675,0.09272,2.5033950805664062e-05,0.00011682510375976562
6.699562072753906e-05,16.17174458503723,0.0075027396240234245,0.234721,1.811981201171875e-05,0.00010395050048828125
0.00011491775512695312,16.846341371536255,0.011447829467773438,0.123293,1.9788742065429688e-05,9.1552734375e-05
6.890296936035156e-05,17.004087448120117,0.00847492041015624,0.242906,2.4080276489257812e-05,0.000110626220703125
9.846687316894531e-05,17.527117252349854,0.009484612350463884,0.31537,2.9087066650390625e-05,0.00015974044799804688
6.4849853515625e-05,18.541081190109253,0.054777156249999986,0.162508,3.0994415283203125e-05,0.00013065338134765625
0.0001347064971923828,18.661388635635376,0.2087466766204834,0.156991,3.0994415283203125e-05,0.00013756752014160156
9.441375732421875e-05,18.800395965576172,0.009050236648559584,0.271356,1.3828277587890625e-05,6.270408630371094e-05
5.555152893066406e-05,19.340384006500244,0.0173004555053711,0.140093,2.6226043701171875e-05,0.00011658668518066406
0.00010609626770019531,19.353845834732056,0.006637679840087896,0.173674,3.314018249511719e-05,0.0001347064971923828
0.00028967857360839844,19.531530380249023,0.016734656448364263,0.08238,3.0994415283203125e-05,0.00014019012451171875
8.153915405273438e-05,19.789373874664307,0.01081031259155274,0.193739,2.002716064453125e-05,8.821487426757812e-05
0.00013399124145507812,20.11830449104309,0.007584753021240231,0.288441,2.4318695068359375e-05,0.00011777877807617188
8.106231689453125e-05,20.333117485046387,0.0232496553955078,0.166419,4.029273986816406e-05,0.00017189979553222656
8.368492126464844e-05,20.343979835510254,0.016672366165161157,0.303401,2.0265579223632812e-05,9.441375732421875e-05
0.0001499652862548828,20.594444036483765,0.030912294708251964,0.203364,3.218650817871094e-05,0.00013065338134765625
9.226799011230469e-05,20.841784715652466,0.012376447097778298,0.594133,2.9802322387695312e-05,0.00013828277587890625
8.153915405273438e-05,21.076540231704712,0.013769209854125997,0.377783,3.552436828613281e-05,0.00014328956604003906
8.96453857421875e-05,21.291719675064087,0.005073427032470712,0.204476,3.0994415283203125e-05,0.00012993812561035156
9.632110595703125e-05,20.857181549072266,0.010693589096069323,0.739495,2.3126602172851562e-05,0.00010657310485839844
7.82012939453125e-05,21.603007793426514,0.0105061976623535,0.374155,1.9550323486328125e-05,9.036064147949219e-05
7.62939453125e-05,22.05378222465515,0.011485378234863286,0.189882,3.0040740966796875e-05,0.0001380443572998047
7.939338684082031e-05,22.190709352493286,0.020631730895996098,0.171094,3.123283386230469e-05,0.0001366138458251953
7.486343383789062e-05,22.61307978630066,0.024701798355102528,0.151238,4.363059997558594e-05,0.0001595020294189453
8.392333984375e-05,22.657982349395752,0.04413965164184569,0.342015,2.956390380859375e-05,0.00013518333435058594
7.939338684082031e-05,23.024311780929565,0.017163581481933587,0.271959,2.4557113647460938e-05,0.00011420249938964844
7.82012939453125e-05,23.20942783355713,0.009787427429199191,0.369671,2.4318695068359375e-05,0.00011968612670898438
7.343292236328125e-05,23.246495008468628,0.010563991455078137,0.385146,2.9802322387695312e-05,0.0001251697540283203
0.00010061264038085938,23.367682456970215,0.010124184463500968,0.241627,2.86102294921875e-05,0.000133514404296875
9.298324584960938e-05,23.576209783554077,0.010438173385620114,0.214479,2.384185791015625e-05,0.00011301040649414062
6.604194641113281e-05,23.96786856651306,0.03401098182678222,0.22672,3.24249267578125e-05,0.00018906593322753906
8.440017700195312e-05,23.898312091827393,0.017390650695800758,0.469606,2.1696090698242188e-05,0.00010609626770019531
6.890296936035156e-05,24.264443159103394,0.019490705337524394,0.295285,3.0517578125e-05,0.0001380443572998047
6.985664367675781e-05,24.537111520767212,0.01611019380187989,0.148499,2.384185791015625e-05,0.00011086463928222656
0.00015974044799804688,24.556721210479736,0.01655858522033693,0.273269,2.4557113647460938e-05,0.00011110305786132812
0.00011086463928222656,24.771209955215454,0.012767416549682609,0.182624,2.3603439331054688e-05,0.00011324882507324219
8.344650268554688e-05,26.577956199645996,0.00606826600646973,0.160104,4.482269287109375e-05,0.00014352798461914062
9.012222290039062e-05,27.31291890144348,0.011067383834838851,0.430578,2.9802322387695312e-05,0.00013494491577148438
0.00015354156494140625,28.41904854774475,0.015283587066650395,0.273808,2.5033950805664062e-05,0.00011730194091796875
7.939338684082031e-05,17.799668788909912,0.008048413421630873,0.314623,2.2649765014648438e-05,0.00011038780212402344
9.393692016601562e-05,15.771541833877563,0.005808415267944345,0.300502,2.9802322387695312e-05,0.0001380443572998047
9.036064147949219e-05,16.0470027923584,0.010856493286132807,0.214121,2.6941299438476562e-05,0.00012874603271484375
7.557868957519531e-05,16.179603576660156,0.008306007202148413,0.308167,2.4318695068359375e-05,0.00011134147644042969
0.00011181831359863281,19.630260467529297,0.018299766647338872,0.092413,3.409385681152344e-05,0.0001480579376220703
7.128715515136719e-05,16.141714334487915,0.005861000411987338,0.591857,2.2649765014648438e-05,0.00010585784912109375
7.2479248046875e-05,16.091134309768677,0.0058280027923584,0.611344,2.384185791015625e-05,0.00011205673217773438
9.250640869140625e-05,15.502102613449097,0.0113192490386963,0.243745,2.4080276489257812e-05,9.751319885253906e-05
9.775161743164062e-05,15.716881036758423,0.005882315811157224,0.200741,1.811981201171875e-05,8.749961853027344e-05
0.00010752677917480469,16.533745527267456,0.005784857009887706,0.199201,1.8835067749023438e-05,8.320808410644531e-05
0.00011587142944335938,16.04815173149109,0.008153933364868166,0.218693,1.8835067749023438e-05,8.821487426757812e-05
0.00010085105895996094,16.62480330467224,0.006594168853759769,0.09655,1.5020370483398438e-05,8.559226989746094e-05
0.00010013580322265625,15.124056816101074,0.006808216049194349,0.168948,1.811981201171875e-05,8.58306884765625e-05
0.00011086463928222656,15.521855115890503,0.02193328477478028,0.099309,2.574920654296875e-05,0.00012087821960449219
0.0001780986785888672,16.283528327941895,0.012885363677978517,0.214946,4.458427429199219e-05,0.0001964569091796875
0.0001125335693359375,13.869062185287476,0.026134909805297854,0.116741,3.0040740966796875e-05,0.00012636184692382812
0.00017404556274414062,14.038068532943726,0.007786157012939443,0.146824,1.6450881958007812e-05,0.0001227855682373047
0.00015020370483398438,13.898879766464233,0.007743336425781247,0.090714,2.0742416381835938e-05,9.298324584960938e-05
0.00017642974853515625,13.171726942062378,0.007262614532470707,0.103654,2.4080276489257812e-05,0.00010848045349121094
0.00013256072998046875,14.386016130447388,0.006192520553588862,0.104093,1.8835067749023438e-05,0.00010585784912109375
0.00010395050048828125,16.260493516921997,0.007320222030639645,0.275814,2.5272369384765625e-05,0.00011897087097167969
0.00012421607971191406,16.01240348815918,0.006757295684814452,0.09167,2.384185791015625e-05,0.000118255615234375
0.00013113021850585938,14.918227434158325,0.014867099136352535,0.288331,2.7179718017578125e-05,0.00012159347534179688
0.00010633468627929688,15.433386325836182,0.005597728271484359,0.25923,2.5272369384765625e-05,0.00011515617370605469
0.00010204315185546875,14.474187850952148,0.013877903656005858,0.221971,2.1219253540039062e-05,9.72747802734375e-05
0.00011992454528808594,14.701992750167847,0.022195807312011706,0.308877,2.5272369384765625e-05,0.00014495849609375
0.00019311904907226562,14.245139598846436,0.008266052719116207,0.181204,3.528594970703125e-05,0.0001583099365234375
0.0001423358917236328,13.932217359542847,0.020153712081909192,0.401825,1.5974044799804688e-05,8.749961853027344e-05
0.00013875961303710938,15.118131160736084,0.009124873657226557,0.076105,1.9788742065429688e-05,8.20159912109375e-05
0.000152587890625,14.783108711242676,0.016968341781616214,0.070573,3.0040740966796875e-05,0.0001232624053955078
0.00011539459228515625,14.381871461868286,0.019214467773437494,0.14349,2.193450927734375e-05,0.00010085105895996094
0.00014781951904296875,14.751024961471558,0.011292762756347663,0.21125,2.1696090698242188e-05,0.00010776519775390625
0.00021791458129882812,13.696803569793701,0.005812106872558592,0.196549,3.0517578125e-05,0.00013947486877441406
0.0001647472381591797,14.3970308303833,0.021343638870239268,0.132428,3.0517578125e-05,0.0001506805419921875
0.0001251697540283203,14.843580484390259,0.0217325184326172,0.138727,2.6941299438476562e-05,0.00012922286987304688
0.00019979476928710938,14.079986572265625,0.006560222229003904,0.181841,1.8596649169921875e-05,8.630752563476562e-05
0.0001900196075439453,13.961679935455322,0.012850116500854492,0.215115,1.8596649169921875e-05,8.726119995117188e-05
0.00012874603271484375,13.654792785644531,0.011695356719970712,0.213357,1.9788742065429688e-05,8.749961853027344e-05
0.00010275840759277344,13.716017723083496,0.01050887437438966,0.181744,2.6464462280273438e-05,0.00012230873107910156
0.00020241737365722656,18.863634824752808,0.011344246658325174,0.380516,2.4318695068359375e-05,0.00011873245239257812
0.00018906593322753906,18.716083526611328,0.010335097030639645,0.145846,3.0517578125e-05,0.0001385211944580078
0.00021266937255859375,19.46682858467102,0.010573831390380872,0.246851,2.3365020751953125e-05,0.00011754035949707031
0.00019502639770507812,19.590222358703613,0.010362733230590837,0.47989,2.5033950805664062e-05,0.00011730194091796875
0.00014162063598632812,21.415305852890015,0.009789954833984371,0.347445,2.9802322387695312e-05,0.00013136863708496094
9.942054748535156e-05,18.974206924438477,0.009862919479370125,0.254544,2.5033950805664062e-05,0.00011205673217773438
0.000125885009765625,21.70003628730774,0.014826228317260742,0.119366,2.7179718017578125e-05,0.00011420249938964844
0.00010061264038085938,21.849059581756592,0.0150241960144043,0.197515,2.9087066650390625e-05,0.0001289844512939453
0.00010728836059570312,22.173431158065796,0.0057988301391601604,0.093163,2.6941299438476562e-05,0.00011944770812988281
0.00012731552124023438,18.178019523620605,0.0108158296661377,0.122942,2.384185791015625e-05,0.00010585784912109375
0.00010323524475097656,19.32919430732727,0.011765087234497096,0.397288,2.0265579223632812e-05,9.489059448242188e-05
9.870529174804688e-05,18.01682162284851,0.009361374282836898,0.295725,1.9311904907226562e-05,9.083747863769531e-05
7.414817810058594e-05,17.622267246246338,0.006100584228515671,0.648017,4.1961669921875e-05,0.00018644332885742188
0.00010228157043457031,18.75219702720642,0.006157622131347629,0.278641,2.5987625122070312e-05,0.00012683868408203125
8.7738037109375e-05,17.450756549835205,0.00597949627685547,0.116437,1.5020370483398438e-05,0.00010156631469726562
7.62939453125e-05,18.57393503189087,0.011759896316528323,0.07296,2.5987625122070312e-05,9.72747802734375e-05
7.104873657226562e-05,17.453163385391235,0.00614014015197753,0.169525,1.5974044799804688e-05,9.1552734375e-05
8.988380432128906e-05,18.06477117538452,0.011288208984374992,0.135776,1.811981201171875e-05,8.988380432128906e-05
0.00015211105346679688,18.13436532020569,0.005814360580444322,0.15804,2.0265579223632812e-05,9.34600830078125e-05
9.584426879882812e-05,19.0937762260437,0.017948495742797846,0.099903,2.2411346435546875e-05,9.322166442871094e-05
9.441375732421875e-05,17.517428398132324,0.0072348965148925914,0.139002,2.2411346435546875e-05,0.00010776519775390625
8.392333984375e-05,17.14454984664917,0.007177742202758783,0.066017,2.4080276489257812e-05,0.00011110305786132812
0.00019025802612304688,17.790931224822998,0.008345365936279298,0.113343,2.0503997802734375e-05,9.775161743164062e-05
7.653236389160156e-05,18.378358364105225,0.0075951387329101505,0.116208,2.4557113647460938e-05,0.00010704994201660156
0.00010180473327636719,17.882967233657837,0.008221276947021489,0.147004,2.6702880859375e-05,0.00012946128845214844
7.700920104980469e-05,19.82533049583435,0.007990858093261721,0.118309,2.0742416381835938e-05,9.822845458984375e-05
7.605552673339844e-05,19.555667400360107,0.018868382690429675,0.321477,2.956390380859375e-05,0.00024628639221191406
0.00010275840759277344,18.854406356811523,0.009247436294555655,0.20849,1.621246337890625e-05,0.0001418590545654297
8.988380432128906e-05,18.51789402961731,0.019454295852661146,0.128622,2.1457672119140625e-05,9.34600830078125e-05
0.00010704994201660156,19.594697952270508,0.009207314926147459,0.181369,1.9311904907226562e-05,9.083747863769531e-05
0.00013756752014160156,19.201481580734253,0.007022116744995116,0.144012,2.7418136596679688e-05,0.00012135505676269531
9.799003601074219e-05,18.12631869316101,0.009121064743041987,0.121966,2.6702880859375e-05,0.00011372566223144531
9.465217590332031e-05,18.9544837474823,0.014321944732666014,0.133355,1.8358230590820312e-05,9.202957153320312e-05
8.702278137207031e-05,18.230492115020752,0.007076082305908227,0.329045,2.6464462280273438e-05,0.00011420249938964844
8.96453857421875e-05,17.74976682662964,0.012555129959106459,0.230448,3.600120544433594e-05,0.00015282630920410156
0.00010895729064941406,18.332743406295776,0.011552302261352565,0.441304,2.765655517578125e-05,0.00012159347534179688
0.00010156631469726562,17.81359601020813,0.009976791076660163,0.22607,3.0040740966796875e-05,0.00011754035949707031
5.91278076171875e-05,18.117568254470825,0.021180341781616208,0.175736,2.3365020751953125e-05,0.00012135505676269531
0.00011801719665527344,18.713860273361206,0.014184859985351572,0.238556,2.5033950805664062e-05,0.00010919570922851562
8.749961853027344e-05,18.395983934402466,0.007455068801879877,0.155201,1.7881393432617188e-05,8.153915405273438e-05
0.00011134147644042969,18.138629913330078,0.011224900878906263,0.144636,3.0279159545898438e-05,0.0001323223114013672
8.392333984375e-05,18.091835021972656,0.00993852706909179,0.14979,2.4080276489257812e-05,0.00010824203491210938
8.96453857421875e-05,26.263066053390503,0.005962252883911168,0.74447,2.384185791015625e-05,0.0001423358917236328
0.00015163421630859375,27.45719838142395,0.011356555557250958,0.305275,2.7418136596679688e-05,0.00012540817260742188
0.00012111663818359375,27.423237085342407,0.005954922531127921,0.164002,1.9073486328125e-05,8.487701416015625e-05
0.00010180473327636719,27.922044038772583,0.022790706085205087,0.145251,2.47955322265625e-05,0.0001049041748046875
8.535385131835938e-05,27.788275003433228,0.006714405502319332,0.220586,3.838539123535156e-05,0.00018024444580078125
0.00010371208190917969,29.089148998260498,0.008765199539184573,0.090153,2.1696090698242188e-05,9.703636169433594e-05
0.00013756752014160156,13.730376243591309,0.008475371871948245,0.187164,4.172325134277344e-05,0.00019073486328125
9.965896606445312e-05,29.338144779205322,0.02178984246826171,0.137469,2.2172927856445312e-05,0.00010991096496582031
7.534027099609375e-05,29.58184313774109,0.0072713523559570364,0.098782,1.9311904907226562e-05,8.749961853027344e-05
0.00011110305786132812,24.060622453689575,0.007472663375854491,0.082553,2.0503997802734375e-05,9.441375732421875e-05
8.225440979003906e-05,23.716329097747803,0.010076314529418942,0.073091,3.743171691894531e-05,0.0001685619354248047
9.679794311523438e-05,21.664977550506592,0.016819941802978522,0.116529,4.00543212890625e-05,0.00019812583923339844
0.000102996826171875,22.472026348114014,0.007205241149902342,0.101856,5.173683166503906e-05,0.0002803802490234375
0.0001232624053955078,25.231215238571167,0.008058887634277367,0.43459,2.3126602172851562e-05,0.0001163482666015625
8.702278137207031e-05,22.171395540237427,0.006477055130004877,0.07369,2.09808349609375e-05,0.00010228157043457031
9.775161743164062e-05,22.47688055038452,0.011801276885986325,0.088438,2.0503997802734375e-05,9.560585021972656e-05
7.319450378417969e-05,21.97742199897766,0.01934143249511719,0.09583,1.9788742065429688e-05,8.916854858398438e-05
0.0001010894775390625,25.07436752319336,0.00757907917785644,0.143322,2.002716064453125e-05,9.059906005859375e-05
7.534027099609375e-05,21.551998615264893,0.005993608413696283,0.069139,2.0742416381835938e-05,9.965896606445312e-05
7.486343383789062e-05,23.396883249282837,0.029625103469848646,0.146329,2.6941299438476562e-05,0.00012111663818359375
9.059906005859375e-05,22.23076319694519,0.027556144149780276,0.093442,1.9550323486328125e-05,9.608268737792969e-05
0.00012063980102539062,24.08927321434021,0.006287704071044925,0.065966,2.4557113647460938e-05,0.000110626220703125
9.822845458984375e-05,23.955381870269775,0.01700083230590821,0.221464,2.193450927734375e-05,0.00010371208190917969
9.179115295410156e-05,21.894808292388916,0.028553231491088862,0.121161,2.0503997802734375e-05,9.870529174804688e-05
8.940696716308594e-05,22.339714765548706,0.024831103729248044,0.095751,3.0040740966796875e-05,0.00047516822814941406
8.7738037109375e-05,22.781359910964966,0.014859236160278316,0.091284,1.9788742065429688e-05,9.465217590332031e-05
7.700920104980469e-05,22.726840019226074,0.020606691223144527,0.102094,2.3603439331054688e-05,0.00012063980102539062
8.20159912109375e-05,23.486640453338623,0.006844148651123053,0.083434,2.1457672119140625e-05,0.00011801719665527344
9.036064147949219e-05,22.712214469909668,0.006047701736450195,0.111429,2.5510787963867188e-05,9.5367431640625e-05
0.00010609626770019531,21.934468746185303,0.008466758209228514,0.086369,2.2172927856445312e-05,0.00010704994201660156
0.00013685226440429688,22.666985988616943,0.05232112994384766,0.090998,2.1696090698242188e-05,7.796287536621094e-05
8.058547973632812e-05,21.37371039390564,0.0066647163391113234,0.0709,2.288818359375e-05,0.0001266002655029297
0.00010275840759277344,20.275321006774902,0.024697566543579103,0.126914,4.935264587402344e-05,0.00018167495727539062
0.00014352798461914062,20.12202477455139,0.04170533229064942,0.089263,2.5272369384765625e-05,0.00011229515075683594
9.608268737792969e-05,22.815213441848755,0.007937575225830079,0.14512,2.1696090698242188e-05,0.00010824203491210938
8.058547973632812e-05,21.5400230884552,0.017485255966186525,0.087865,2.6702880859375e-05,0.00010132789611816406
0.0001354217529296875,21.408687591552734,0.023324072753906244,0.176238,4.363059997558594e-05,0.0001995563507080078
0.00010466575622558594,20.907898902893066,0.04628403881835938,0.127937,3.743171691894531e-05,0.00017952919006347656
9.417533874511719e-05,25.57331347465515,0.018086967437744142,0.115632,2.6702880859375e-05,0.00011038780212402344
9.942054748535156e-05,20.907199382781982,0.008631040847778326,0.079812,2.5987625122070312e-05,0.00010776519775390625
0.00010013580322265625,20.781572341918945,0.011554011276245113,0.092422,5.412101745605469e-05,0.0002529621124267578


==> plots/flask_cdf/data/experiments-full/scenario-1/small/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00011086463928222656,9.331144332885742,0.011972165542602525,0.240994,3.7670135498046875e-05,0.00015163421630859375
0.0001342296600341797,12.343480110168457,0.010055923538208,0.176545,3.457069396972656e-05,0.0001404285430908203
6.29425048828125e-05,12.486956357955933,0.01459455136108398,0.217062,2.6226043701171875e-05,0.00012230873107910156
8.749961853027344e-05,12.745579481124878,0.005783590225219737,0.167896,2.002716064453125e-05,0.00010275840759277344
7.82012939453125e-05,13.867185354232788,0.009235837371826178,0.121192,2.7894973754882812e-05,0.0001125335693359375
7.796287536621094e-05,13.992053270339966,0.00582793943786622,0.160876,2.5272369384765625e-05,0.00011396408081054688
6.341934204101562e-05,14.147071361541748,0.008108744735717766,0.159505,2.5510787963867188e-05,0.0001277923583984375
0.00016927719116210938,14.40033483505249,0.01527208073425293,0.194022,3.886222839355469e-05,0.00013685226440429688
9.965896606445312e-05,14.620367765426636,0.014227193756103512,0.179455,2.384185791015625e-05,9.72747802734375e-05
7.62939453125e-05,14.745810985565186,0.0073084138946533095,0.155567,2.288818359375e-05,8.988380432128906e-05
8.535385131835938e-05,14.85675311088562,0.042547391540527335,0.177018,3.552436828613281e-05,0.0001354217529296875
7.319450378417969e-05,15.074190378189087,0.005650113327026363,0.081793,2.8848648071289062e-05,0.00011873245239257812
7.486343383789062e-05,14.955782651901245,0.022665691696167,0.205864,1.9550323486328125e-05,9.202957153320312e-05
8.463859558105469e-05,15.241726398468018,0.01661093104553224,0.183268,2.3603439331054688e-05,9.107589721679688e-05
0.00011110305786132812,15.292388200759888,0.009660262527465824,0.194185,2.8371810913085938e-05,0.0001220703125
0.00010919570922851562,15.487813949584961,0.011257275009155271,0.187225,2.4557113647460938e-05,0.00010800361633300781
7.748603820800781e-05,15.725878477096558,0.006017699859619141,0.256577,2.5987625122070312e-05,0.00010991096496582031
0.0001404285430908203,15.706266403198242,0.011822900024414051,0.171109,2.9325485229492188e-05,9.465217590332031e-05
7.891654968261719e-05,15.878439664840698,0.018484539566040042,0.09494,2.2649765014648438e-05,9.632110595703125e-05
0.00013017654418945312,16.04014277458191,0.00644608625793458,0.194706,3.409385681152344e-05,0.000148773193359375
0.00011014938354492188,16.026994943618774,0.020677743438720697,0.080046,2.6702880859375e-05,0.00010442733764648438
7.987022399902344e-05,16.476754665374756,0.007782498275756833,0.251363,4.5299530029296875e-05,0.00017571449279785156
8.20159912109375e-05,16.730403184890747,0.00530190672302247,0.126406,3.0517578125e-05,0.00012183189392089844
7.724761962890625e-05,16.88549256324768,0.008870867248535155,0.084079,2.7894973754882812e-05,0.00011157989501953125
6.437301635742188e-05,16.938737154006958,0.006445270553588872,0.115559,2.47955322265625e-05,0.00011563301086425781
6.818771362304688e-05,17.326889276504517,0.0059800236053466765,0.080168,2.5033950805664062e-05,0.00010347366333007812
0.0001220703125,17.429648876190186,0.0118333501586914,0.114724,3.2901763916015625e-05,0.00012159347534179688
9.822845458984375e-05,17.452805042266846,0.010381436004638672,0.235235,2.4318695068359375e-05,0.00010180473327636719
8.869171142578125e-05,17.75754427909851,0.01637070857238769,0.118913,2.4557113647460938e-05,8.0108642578125e-05
0.0001266002655029297,17.735822200775146,0.00922471957397461,0.123223,2.7179718017578125e-05,0.00011110305786132812
0.000133514404296875,18.039764642715454,0.018028535202026366,0.117022,2.574920654296875e-05,0.00010180473327636719
9.274482727050781e-05,18.071512460708618,0.008068445648193354,0.081586,1.8835067749023438e-05,7.2479248046875e-05
5.3882598876953125e-05,18.29344606399536,0.008980648620605464,0.249117,5.054473876953125e-05,0.00018930435180664062
8.296966552734375e-05,18.805490732192993,0.012227233413696276,0.197671,2.2172927856445312e-05,9.083747863769531e-05
0.0002143383026123047,18.961703538894653,0.005920950897216809,0.210967,2.2172927856445312e-05,8.726119995117188e-05
6.699562072753906e-05,19.264845609664917,0.01637546647644042,0.157564,2.6941299438476562e-05,8.821487426757812e-05
8.96453857421875e-05,19.352930545806885,0.010263428161621097,0.107152,3.075599670410156e-05,0.0001399517059326172
6.103515625e-05,19.53439497947693,0.011265840118408199,0.265407,2.384185791015625e-05,9.799003601074219e-05
6.67572021484375e-05,19.720717906951904,0.01677721540832519,0.081626,3.266334533691406e-05,0.00012063980102539062
6.222724914550781e-05,19.60888695716858,0.03565712452697753,0.188592,3.600120544433594e-05,0.00011229515075683594
9.226799011230469e-05,19.945406198501587,0.04118734724426269,0.123851,5.221366882324219e-05,0.00017070770263671875
4.744529724121094e-05,20.12315559387207,0.007941763961791998,0.120887,2.6464462280273438e-05,0.00010824203491210938
6.961822509765625e-05,20.123170614242554,0.007018690032958991,0.12158,1.7881393432617188e-05,9.417533874511719e-05
0.00018095970153808594,20.284448385238647,0.006343066650390625,0.116494,2.2411346435546875e-05,8.749961853027344e-05
6.842613220214844e-05,20.51058268547058,0.005715673522949216,0.24917,3.0279159545898438e-05,0.00011444091796875
0.0001010894775390625,20.71589159965515,0.014710173217773459,0.269933,5.030632019042969e-05,0.0001800060272216797
8.726119995117188e-05,20.997490644454956,0.006529234497070324,0.218433,3.218650817871094e-05,0.00011539459228515625
0.0002841949462890625,26.426055192947388,0.009552451782226565,0.12182,2.9087066650390625e-05,0.0001227855682373047
0.00011849403381347656,18.208457231521606,0.010094145645141606,0.114311,4.076957702636719e-05,0.00013494491577148438
7.486343383789062e-05,16.329524755477905,0.005230869155883777,0.157594,2.8848648071289062e-05,0.00011277198791503906
7.867813110351562e-05,15.447884559631348,0.014233128479003904,0.121922,3.743171691894531e-05,0.00014138221740722656
7.915496826171875e-05,16.935038328170776,0.014597885498046886,0.206666,2.8848648071289062e-05,0.00011682510375976562
5.7697296142578125e-05,29.593185424804688,0.010863177337646468,0.25096,2.6702880859375e-05,0.00011420249938964844
8.988380432128906e-05,17.35050106048584,0.009228478195190432,0.097023,2.7179718017578125e-05,0.00010967254638671875
7.462501525878906e-05,30.262806177139282,0.005208347991943363,0.075596,2.8371810913085938e-05,0.00011396408081054688
7.43865966796875e-05,16.696479320526123,0.005016133346557622,0.16471,2.2411346435546875e-05,9.012222290039062e-05
9.298324584960938e-05,16.145726919174194,0.005175911743164063,0.094443,2.1696090698242188e-05,9.036064147949219e-05
0.00014328956604003906,17.458762645721436,0.005669575637817378,0.073231,2.7894973754882812e-05,0.00011014938354492188
7.891654968261719e-05,17.37197709083557,0.007128431594848633,0.117312,2.6941299438476562e-05,0.000110626220703125
8.106231689453125e-05,17.820310354232788,0.024353774795532232,0.11449,4.38690185546875e-05,0.00016689300537109375
5.9604644775390625e-05,17.35530996322632,0.011295365600585944,0.08922,3.790855407714844e-05,0.00014495849609375
9.250640869140625e-05,17.2491455078125,0.021156001159667967,0.101703,3.337860107421875e-05,0.0001239776611328125
7.581710815429688e-05,17.900884866714478,0.017675602447509764,0.221638,3.075599670410156e-05,0.00011754035949707031
9.512901306152344e-05,17.791972637176514,0.029278882125854486,0.083696,2.9325485229492188e-05,0.00012040138244628906
0.00012230873107910156,17.61876153945923,0.006386054733276358,0.216372,2.0503997802734375e-05,0.00010037422180175781
8.702278137207031e-05,17.17946982383728,0.007271099807739254,0.088273,2.5033950805664062e-05,0.00011944770812988281
0.00011014938354492188,17.771159172058105,0.026941025756835935,0.114651,2.8133392333984375e-05,0.00010251998901367188
8.916854858398438e-05,18.12811303138733,0.005614781967163085,0.219084,2.1219253540039062e-05,8.654594421386719e-05
8.940696716308594e-05,17.169684648513794,0.011569327621459957,0.10047,3.147125244140625e-05,0.00012969970703125
8.487701416015625e-05,17.540691137313843,0.007518985519409174,0.079865,2.2649765014648438e-05,8.630752563476562e-05
7.05718994140625e-05,18.554222106933594,0.006904381851196295,0.085196,2.574920654296875e-05,9.942054748535156e-05
0.00012493133544921875,18.68181562423706,0.03591010023498535,0.100786,2.9325485229492188e-05,0.00010514259338378906
8.797645568847656e-05,17.871323108673096,0.0075167205505371065,0.098457,2.6941299438476562e-05,0.00010132789611816406
0.00011324882507324219,18.59732699394226,0.014350305816650394,0.102378,5.5789947509765625e-05,0.00020241737365722656
7.772445678710938e-05,17.654927492141724,0.01708628146362305,0.113353,2.6941299438476562e-05,0.00013899803161621094
8.463859558105469e-05,18.092458724975586,0.011851442184448252,0.137035,3.361701965332031e-05,0.00012254714965820312
0.00013303756713867188,17.8444402217865,0.010447451309204103,0.093221,2.9325485229492188e-05,0.00011229515075683594
0.0001125335693359375,18.287927627563477,0.02560795094299316,0.084082,3.147125244140625e-05,0.00011205673217773438
9.655952453613281e-05,17.14705514907837,0.006319564605712896,0.126049,2.2649765014648438e-05,8.702278137207031e-05
0.00012063980102539062,17.69598364830017,0.015349781494140624,0.119145,3.0279159545898438e-05,0.0001220703125
0.00016021728515625,18.24411392211914,0.010598262298583988,0.104237,2.86102294921875e-05,0.00010442733764648438
9.846687316894531e-05,17.137662410736084,0.007644335723876947,0.099099,2.2172927856445312e-05,9.369850158691406e-05
0.00012683868408203125,17.056368350982666,0.02390380136108397,0.133534,4.863739013671875e-05,0.00016951560974121094
0.00013208389282226562,18.550321340560913,0.04784269511413575,0.088028,3.147125244140625e-05,0.0001533031463623047
9.202957153320312e-05,17.24980115890503,0.009480872360229486,0.102609,2.956390380859375e-05,0.00011301040649414062
7.534027099609375e-05,18.586825132369995,0.007874893432617186,0.111569,2.193450927734375e-05,0.00010323524475097656
7.295608520507812e-05,17.363922119140625,0.018041595916748046,0.08777,2.5510787963867188e-05,9.632110595703125e-05
6.246566772460938e-05,17.23284888267517,0.011033265274047854,0.104682,3.266334533691406e-05,0.00012564659118652344
9.489059448242188e-05,17.248688459396362,0.019986958129882812,0.103367,2.86102294921875e-05,8.916854858398438e-05
0.00010037422180175781,17.39754033088684,0.0057370943756103465,0.102303,2.4080276489257812e-05,9.179115295410156e-05
9.799003601074219e-05,22.538137912750244,0.010408848464965814,0.121537,3.62396240234375e-05,0.00014519691467285156
8.034706115722656e-05,23.758597135543823,0.009374367675781245,0.116915,3.600120544433594e-05,0.0001575946807861328
0.0001087188720703125,17.890167236328125,0.009436780380249019,0.082501,2.288818359375e-05,8.96453857421875e-05
7.867813110351562e-05,24.535673141479492,0.005447470153808601,0.082961,2.8133392333984375e-05,0.00011110305786132812
9.679794311523438e-05,25.44119668006897,0.00920585443115235,0.114809,2.8133392333984375e-05,0.00011229515075683594
8.511543273925781e-05,25.274284839630127,0.005719554702758783,0.103608,3.695487976074219e-05,0.00014090538024902344
0.00010275840759277344,19.288602590560913,0.0131826587524414,0.216341,2.2411346435546875e-05,9.107589721679688e-05
9.918212890625e-05,25.788023710250854,0.0049949396667480495,0.094469,2.288818359375e-05,8.749961853027344e-05
0.00010609626770019531,26.468507766723633,0.010597103149414061,0.134493,3.5762786865234375e-05,0.0001499652862548828
0.00010156631469726562,18.76056480407715,0.005608653732299809,0.084129,3.3855438232421875e-05,0.00011587142944335938
9.036064147949219e-05,18.468083143234253,0.005124773956298831,0.072974,2.8133392333984375e-05,0.00011372566223144531
0.00010609626770019531,19.140280961990356,0.005359039062500001,0.076306,2.1457672119140625e-05,8.7738037109375e-05
7.43865966796875e-05,17.16773009300232,0.015395167495727544,0.090873,2.288818359375e-05,9.489059448242188e-05
7.009506225585938e-05,18.119775772094727,0.0061975317230224675,0.072776,2.6464462280273438e-05,0.0001163482666015625
0.00010156631469726562,19.0453519821167,0.005270322952270506,0.072215,2.2411346435546875e-05,8.821487426757812e-05
7.796287536621094e-05,18.86303997039795,0.011089005432128901,0.08579,2.2649765014648438e-05,9.131431579589844e-05
7.05718994140625e-05,18.36872887611389,0.011126939529418942,0.081806,2.5033950805664062e-05,0.00011277198791503906
9.965896606445312e-05,19.5438494682312,0.01612008340454102,0.075374,2.9087066650390625e-05,0.0001232624053955078
9.679794311523438e-05,17.49151349067688,0.02148305325317383,0.078802,2.9087066650390625e-05,0.00011467933654785156
9.679794311523438e-05,17.009766817092896,0.01742567471313476,0.106562,2.5987625122070312e-05,0.00011849403381347656
9.393692016601562e-05,17.176093816757202,0.02091826672363281,0.080402,2.5033950805664062e-05,0.00010585784912109375
0.00010514259338378906,17.739346027374268,0.01678814450073242,0.084442,2.4557113647460938e-05,9.799003601074219e-05
8.320808410644531e-05,17.713165521621704,0.020473346817016597,0.087788,2.8848648071289062e-05,0.00011348724365234375
8.392333984375e-05,16.445165395736694,0.017713434417724605,0.095142,2.5987625122070312e-05,0.00010180473327636719
0.00011420249938964844,17.153725624084473,0.01158021014404298,0.211468,4.839897155761719e-05,0.00011992454528808594
8.678436279296875e-05,17.720364570617676,0.005765095581054688,0.086686,2.7179718017578125e-05,0.00010800361633300781
0.000133514404296875,18.218143224716187,0.008029951034545901,0.090389,3.266334533691406e-05,0.00013113021850585938
0.00010657310485839844,16.64394187927246,0.011733273895263671,0.097317,3.4332275390625e-05,9.72747802734375e-05
0.0001430511474609375,18.089214086532593,0.010851357986450191,0.097348,2.5272369384765625e-05,0.00010156631469726562
9.274482727050781e-05,17.715285778045654,0.013650407394409175,0.121341,2.6702880859375e-05,0.00010228157043457031
8.749961853027344e-05,17.96137571334839,0.00612855793762207,0.095582,2.5033950805664062e-05,0.00010037422180175781
9.322166442871094e-05,17.947848558425903,0.006121643447875982,0.099725,3.743171691894531e-05,0.00014734268188476562
0.00010704994201660156,17.023749828338623,0.006919961746215814,0.100917,2.5033950805664062e-05,9.846687316894531e-05
0.00010323524475097656,17.749523639678955,0.023739794784545895,0.091769,3.719329833984375e-05,0.00012993812561035156
9.894371032714844e-05,16.97206211090088,0.014325866302490248,0.195091,3.075599670410156e-05,0.00010728836059570312
9.202957153320312e-05,18.0089430809021,0.036469844955444336,0.105656,1.9788742065429688e-05,9.107589721679688e-05
7.867813110351562e-05,17.148600339889526,0.019650294647216793,0.12839,2.4318695068359375e-05,9.274482727050781e-05
9.822845458984375e-05,17.56280207633972,0.007069689285278319,0.080763,2.2172927856445312e-05,7.486343383789062e-05
0.00012350082397460938,17.425870656967163,0.010556661422729485,0.101167,2.4557113647460938e-05,9.441375732421875e-05
8.058547973632812e-05,17.27341318130493,0.03356315742492676,0.10939,3.886222839355469e-05,0.0001404285430908203
0.00014090538024902344,18.233866930007935,0.016864815078735357,0.115864,3.7670135498046875e-05,0.00012230873107910156
8.940696716308594e-05,17.65306520462036,0.020276062683105472,0.090971,3.4809112548828125e-05,0.0001270771026611328
0.00011944770812988281,17.458537817001343,0.0057435019989013625,0.076298,3.170967102050781e-05,0.00012040138244628906
0.0001246929168701172,23.336646795272827,0.009685668182373042,0.215175,3.0994415283203125e-05,0.0001201629638671875
8.535385131835938e-05,24.588810920715332,0.008995046157836917,0.128855,2.8371810913085938e-05,0.00011372566223144531
6.890296936035156e-05,25.070284366607666,0.009059670059204106,0.117558,2.7418136596679688e-05,0.00010967254638671875
0.0001010894775390625,19.939268827438354,0.005528647598266601,0.073741,2.8133392333984375e-05,0.00011277198791503906
8.177757263183594e-05,26.18975281715393,0.02022482281494141,0.121042,3.814697265625e-05,0.00014519691467285156
0.00011205673217773438,26.667354106903076,0.009560168945312503,0.129188,3.600120544433594e-05,0.00013756752014160156
7.414817810058594e-05,26.720205307006836,0.009422437423706048,0.194306,2.8371810913085938e-05,0.00010657310485839844
5.8650970458984375e-05,27.30758571624756,0.006245229553222653,0.077351,2.1219253540039062e-05,9.012222290039062e-05
0.00010132789611816406,18.69701075553894,0.005489284362792973,0.09616,2.0742416381835938e-05,8.702278137207031e-05
0.00011539459228515625,21.209243535995483,0.005287974700927733,0.078015,2.7894973754882812e-05,0.00011229515075683594
0.0001010894775390625,20.12820076942444,0.005491807617187497,0.084886,2.9325485229492188e-05,0.00010991096496582031
7.390975952148438e-05,18.190734386444092,0.0218593588256836,0.10021,2.5272369384765625e-05,0.00010156631469726562
9.775161743164062e-05,19.059723377227783,0.01079733587646485,0.108411,2.956390380859375e-05,0.00012230873107910156
7.534027099609375e-05,21.736026763916016,0.011612612228393548,0.07827,2.1219253540039062e-05,8.511543273925781e-05
7.557868957519531e-05,22.18246555328369,0.006594593521118158,0.073829,2.1696090698242188e-05,8.630752563476562e-05
7.343292236328125e-05,19.848482608795166,0.01587070280456543,0.079486,2.4557113647460938e-05,9.751319885253906e-05
6.961822509765625e-05,19.84711503982544,0.023719764175415034,0.07881,2.4080276489257812e-05,9.226799011230469e-05
7.510185241699219e-05,19.602145195007324,0.01543386546325684,0.086363,2.0503997802734375e-05,0.00010085105895996094
8.654594421386719e-05,18.492254734039307,0.016585142379760748,0.087944,3.0994415283203125e-05,0.00012493133544921875
7.009506225585938e-05,18.253661632537842,0.00698504287719727,0.073805,2.5272369384765625e-05,9.870529174804688e-05
7.390975952148438e-05,19.02756905555725,0.005454039642333985,0.161078,2.2649765014648438e-05,9.012222290039062e-05
0.00012612342834472656,18.84191393852234,0.01611604940795898,0.104426,2.4318695068359375e-05,8.988380432128906e-05
7.271766662597656e-05,18.44145965576172,0.008862567550659173,0.143768,3.0040740966796875e-05,0.00011348724365234375
7.2479248046875e-05,18.66421389579773,0.00688601243591308,0.219949,2.765655517578125e-05,0.00012755393981933594
8.058547973632812e-05,18.656942129135132,0.008043398422241207,0.090881,2.86102294921875e-05,0.00011610984802246094
9.250640869140625e-05,18.82690405845642,0.012633701553344728,0.096135,2.6226043701171875e-05,0.0001392364501953125
8.678436279296875e-05,18.784194946289062,0.0077913029174804665,0.075227,2.288818359375e-05,9.608268737792969e-05
7.987022399902344e-05,17.87957453727722,0.013008573974609389,0.200336,1.8835067749023438e-05,9.322166442871094e-05


==> plots/flask_cdf/data/experiments-full/scenario-1/small/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0001251697540283203,9.429068088531494,0.09344840519714355,0.108922,4.220008850097656e-05,0.00015425682067871094
8.058547973632812e-05,8.961146593093872,0.09054173713684081,0.106315,3.62396240234375e-05,0.000118255615234375
7.939338684082031e-05,10.112542390823364,0.09379563813781738,0.087644,2.6941299438476562e-05,8.225440979003906e-05
7.390975952148438e-05,11.70035696029663,0.09151101629638672,0.089751,3.528594970703125e-05,0.00011157989501953125
7.224082946777344e-05,12.486955642700195,0.07219557250976562,0.071485,3.361701965332031e-05,0.000110626220703125
0.00010275840759277344,12.930055618286133,0.04627164688110351,0.0666,2.5987625122070312e-05,8.273124694824219e-05
0.00010848045349121094,13.532141923904419,0.04561678443908691,0.07789,2.6941299438476562e-05,8.153915405273438e-05
0.00011968612670898438,13.8200523853302,0.046637614730834956,0.063296,2.7418136596679688e-05,8.416175842285156e-05
6.604194641113281e-05,14.048930168151855,0.04657695552062988,0.062063,2.5510787963867188e-05,8.20159912109375e-05
7.796287536621094e-05,14.306713819503784,0.05633429405212402,0.094655,2.6464462280273438e-05,8.225440979003906e-05
0.0001285076141357422,14.540636777877808,0.04747204913330078,0.060008,2.8133392333984375e-05,8.7738037109375e-05
9.250640869140625e-05,14.63243055343628,0.09154016313171387,0.098854,2.6226043701171875e-05,8.416175842285156e-05
0.00012183189392089844,14.977678537368774,0.06536696224975586,0.082042,3.886222839355469e-05,0.0001227855682373047
8.058547973632812e-05,15.504869937896729,0.0574251109008789,0.086512,3.075599670410156e-05,0.00012969970703125
0.00010514259338378906,15.590219736099243,0.06049899870300293,0.075736,2.9087066650390625e-05,9.059906005859375e-05
0.00010347366333007812,15.928731441497803,0.08094979330444337,0.115211,3.170967102050781e-05,0.00011372566223144531
9.584426879882812e-05,16.13954496383667,0.0746519640045166,0.083292,2.5987625122070312e-05,8.535385131835938e-05
0.00010514259338378906,16.366134643554688,0.0514600234375,0.078789,2.9087066650390625e-05,0.00010800361633300781
0.00011110305786132812,16.919082164764404,0.06608522048950195,0.086465,3.0517578125e-05,0.00011801719665527344
0.00021195411682128906,18.030951023101807,0.08052015663146972,0.316365,2.9802322387695312e-05,0.00011205673217773438
9.083747863769531e-05,18.38745141029358,0.04898551277160644,0.081835,3.0040740966796875e-05,0.00010943412780761719
7.987022399902344e-05,18.618513107299805,0.06526044958496094,0.086616,2.9087066650390625e-05,0.00010752677917480469
0.0001049041748046875,19.004814863204956,0.048758033233642584,0.078619,2.7894973754882812e-05,8.440017700195312e-05
0.00010752677917480469,19.4000461101532,0.05290690652465821,0.079784,2.574920654296875e-05,0.00010204315185546875
0.00011324882507324219,19.633774518966675,0.11498538610839842,0.148326,4.029273986816406e-05,0.0001232624053955078
6.699562072753906e-05,19.814871072769165,0.14297497470092774,0.143453,3.814697265625e-05,0.0001385211944580078
0.00010156631469726562,20.236032247543335,0.14352155168151856,0.150249,4.029273986816406e-05,0.00013685226440429688
0.00011420249938964844,20.331202268600464,0.10924050296020507,0.127893,3.814697265625e-05,0.00012254714965820312
0.00010776519775390625,20.462440967559814,0.10986878575134278,0.117712,3.719329833984375e-05,0.000110626220703125
7.82012939453125e-05,21.140974283218384,0.10029664710998536,0.11721,3.62396240234375e-05,0.00012969970703125
0.00014019012451171875,21.34032940864563,0.09537201924133301,0.137402,3.910064697265625e-05,0.00011038780212402344
8.440017700195312e-05,21.354008197784424,0.12345534104919434,0.132379,3.814697265625e-05,0.0001220703125
0.00014781951904296875,21.695228338241577,0.09437655659484863,0.094517,3.647804260253906e-05,0.0001125335693359375
7.581710815429688e-05,22.033679962158203,0.09822521510314941,0.178373,3.8623809814453125e-05,0.00013637542724609375
7.724761962890625e-05,22.242511749267578,0.08957190766906736,0.394419,3.981590270996094e-05,0.00011873245239257812
7.033348083496094e-05,22.994678020477295,0.18669293380737306,0.11849,4.076957702636719e-05,0.00015163421630859375
0.00010347366333007812,23.49273443222046,0.09727598725891114,0.104084,4.100799560546875e-05,0.000141143798828125
0.00012254714965820312,23.388258934020996,0.09843352278137207,0.221966,3.4809112548828125e-05,0.00011968612670898438
7.843971252441406e-05,23.63034725189209,0.11047946246337892,0.143443,4.220008850097656e-05,0.00014591217041015625
8.082389831542969e-05,24.465089559555054,0.17292395904541014,0.27522,3.719329833984375e-05,0.0001461505889892578
9.632110595703125e-05,24.60395050048828,0.2598057492675781,0.326456,4.0531158447265625e-05,0.0001475811004638672
8.320808410644531e-05,24.759578466415405,0.22068497721862795,0.326103,4.267692565917969e-05,0.00013399124145507812
6.723403930664062e-05,24.748565673828125,0.25950888220214846,0.305011,3.838539123535156e-05,0.00010776519775390625
6.890296936035156e-05,25.580183267593384,0.11855043272399901,0.288756,3.600120544433594e-05,0.00015091896057128906
6.198883056640625e-05,25.69400429725647,0.11144827209472657,0.156765,2.5272369384765625e-05,9.489059448242188e-05
8.273124694824219e-05,26.047670125961304,0.09029103671264649,0.171288,3.838539123535156e-05,0.00013947486877441406
6.461143493652344e-05,27.553383588790894,0.09112485633850098,0.08714,3.4332275390625e-05,0.00012111663818359375
0.00010323524475097656,28.809178113937378,0.05085756553649902,0.08411,3.504753112792969e-05,0.00011110305786132812
9.584426879882812e-05,29.317789554595947,0.04826445977783203,0.067524,4.792213439941406e-05,0.00011348724365234375
0.00012421607971191406,21.280020475387573,0.0713645858001709,0.08458,2.6464462280273438e-05,9.059906005859375e-05
7.867813110351562e-05,31.082708835601807,0.04950215473937988,0.064692,2.6464462280273438e-05,8.487701416015625e-05
8.106231689453125e-05,22.222599506378174,0.04870771194458008,0.08549,2.6226043701171875e-05,8.416175842285156e-05
0.00010132789611816406,20.124403715133667,0.048689498352050775,0.083876,2.2411346435546875e-05,9.632110595703125e-05
7.295608520507812e-05,21.96122431755066,0.048044706756591796,0.068593,2.7179718017578125e-05,8.702278137207031e-05
9.703636169433594e-05,18.798327445983887,0.04978778411865234,0.074105,2.6464462280273438e-05,8.225440979003906e-05
7.677078247070312e-05,18.683631420135498,0.047104602416992186,0.086591,2.6464462280273438e-05,8.0108642578125e-05
7.62939453125e-05,19.84518814086914,0.04666159297180175,0.070138,2.765655517578125e-05,8.654594421386719e-05
7.581710815429688e-05,20.518765687942505,0.04448914556884766,0.097121,5.53131103515625e-05,0.00016641616821289062
8.296966552734375e-05,19.00083327293396,0.052121391250610355,0.085948,2.574920654296875e-05,8.344650268554688e-05
7.534027099609375e-05,19.481446743011475,0.048434408660888675,0.079079,2.6941299438476562e-05,8.606910705566406e-05
9.107589721679688e-05,19.151296615600586,0.04878693901062012,0.09239,2.5987625122070312e-05,8.392333984375e-05
8.749961853027344e-05,19.458192110061646,0.07650072106933593,0.090604,5.984306335449219e-05,0.0004203319549560547
7.748603820800781e-05,18.324464321136475,0.06046232487487793,0.092832,4.673004150390625e-05,0.00013899803161621094
0.00010204315185546875,19.65234398841858,0.07808058575439453,0.075687,3.0040740966796875e-05,9.465217590332031e-05
9.679794311523438e-05,19.59351634979248,0.0728943058013916,0.1004,4.57763671875e-05,0.0001366138458251953
9.632110595703125e-05,20.75739336013794,0.04875371653747558,0.090328,3.075599670410156e-05,9.5367431640625e-05
9.560585021972656e-05,21.598795890808105,0.06385239978027343,0.078823,2.9325485229492188e-05,9.274482727050781e-05
9.417533874511719e-05,20.42614436149597,0.04840855656433106,0.066117,2.6941299438476562e-05,8.487701416015625e-05
0.0001163482666015625,18.915857553482056,0.0583633692779541,0.144121,3.0279159545898438e-05,0.00011515617370605469
9.512901306152344e-05,18.475794792175293,0.13385667388916017,0.09157,3.218650817871094e-05,0.0001270771026611328
8.130073547363281e-05,19.16828465461731,0.0854166167602539,0.079364,2.956390380859375e-05,0.00010824203491210938
0.00010180473327636719,21.08523392677307,0.18852881492614748,0.087985,2.7418136596679688e-05,8.916854858398438e-05
8.463859558105469e-05,18.950186729431152,0.13098252740478517,0.159294,2.956390380859375e-05,0.00010800361633300781
0.00015282630920410156,18.246361255645752,0.08425938014221192,0.108858,3.743171691894531e-05,0.0001354217529296875
9.489059448242188e-05,19.212766408920288,0.09655288844299316,0.098098,3.838539123535156e-05,0.00014710426330566406
0.00012350082397460938,18.50772213935852,0.10436981950378418,0.217969,4.076957702636719e-05,0.00014495849609375
0.00010848045349121094,18.78881001472473,0.10791285865783691,0.112945,3.838539123535156e-05,0.0001418590545654297
0.00011754035949707031,17.92067050933838,0.09210958984375,0.12072,4.124641418457031e-05,0.00012493133544921875
9.465217590332031e-05,19.72427225112915,0.1215919411468506,0.131595,3.981590270996094e-05,0.00010371208190917969
0.00018644332885742188,19.002119302749634,0.14769204299926758,0.121195,3.695487976074219e-05,0.000125885009765625
0.00013828277587890625,18.98228669166565,0.1413917253265381,0.150049,3.9577484130859375e-05,0.00014495849609375
0.00012040138244628906,19.568164110183716,0.12319009597778319,0.279795,3.5762786865234375e-05,0.00011467933654785156
0.0001628398895263672,17.945690631866455,0.10969526139831542,0.170659,6.175041198730469e-05,0.0002465248107910156
0.00011777877807617188,18.70645761489868,0.21217620010375976,0.20005,3.695487976074219e-05,0.00011920928955078125
0.00014448165893554688,21.467655897140503,0.12260261054992677,0.267665,3.933906555175781e-05,0.00011849403381347656
0.00013184547424316406,18.668274879455566,0.17554603114318848,0.216998,3.790855407714844e-05,0.0001163482666015625
0.0001685619354248047,19.069429874420166,0.17318771128845217,0.252723,3.910064697265625e-05,0.00014138221740722656
0.00011968612670898438,20.34043264389038,0.5134613605804443,0.353518,4.172325134277344e-05,0.00013971328735351562
0.00015807151794433594,17.83198595046997,0.26293310743713383,0.158986,3.790855407714844e-05,0.0001220703125
0.0001342296600341797,19.561355590820312,0.2129670562591553,0.368816,3.933906555175781e-05,0.00011086463928222656
0.00017595291137695312,18.69726037979126,0.0916623531036377,0.117657,3.8623809814453125e-05,0.00011348724365234375
0.00014162063598632812,20.549135208129883,0.08954701303100586,0.087464,2.7179718017578125e-05,9.894371032714844e-05
0.0001227855682373047,21.471489906311035,0.05179851918029785,0.071302,2.7179718017578125e-05,9.202957153320312e-05
0.00013327598571777344,21.44373321533203,0.0530839818725586,0.084824,3.7670135498046875e-05,0.0001232624053955078
0.00014901161193847656,22.00184941291809,0.04811314413452149,0.066951,3.5762786865234375e-05,0.00011420249938964844
9.846687316894531e-05,20.606249570846558,0.04874304440307617,0.062947,3.6716461181640625e-05,0.00011539459228515625
0.00010132789611816406,20.337854385375977,0.048542894866943354,0.066197,2.7894973754882812e-05,9.274482727050781e-05
0.00019550323486328125,24.12311887741089,0.04922015380859375,0.078,2.7894973754882812e-05,0.00010085105895996094
7.557868957519531e-05,20.620508670806885,0.047405098541259766,0.071242,2.765655517578125e-05,8.96453857421875e-05
7.843971252441406e-05,19.225388288497925,0.0517941469116211,0.065133,2.7418136596679688e-05,9.1552734375e-05
7.414817810058594e-05,19.269608736038208,0.04962633158874512,0.089628,2.7418136596679688e-05,9.226799011230469e-05
7.176399230957031e-05,19.019587516784668,0.06017839411926269,0.084108,3.0994415283203125e-05,9.799003601074219e-05
7.557868957519531e-05,19.8217933177948,0.07567532861328125,0.093949,3.0994415283203125e-05,9.870529174804688e-05
7.295608520507812e-05,19.39912462234497,0.059687967300415035,0.083125,3.552436828613281e-05,0.00011658668518066406
8.988380432128906e-05,20.027546405792236,0.06252221376037598,0.082509,2.956390380859375e-05,0.00010061264038085938
0.00010347366333007812,19.43747568130493,0.06774370433044434,0.089763,3.0517578125e-05,9.918212890625e-05
0.00010943412780761719,21.07159423828125,0.08139492573547363,0.131577,3.24249267578125e-05,0.00010228157043457031
8.7738037109375e-05,20.846919536590576,0.059750951873779296,0.099413,3.147125244140625e-05,0.0001461505889892578
8.821487426757812e-05,21.400047540664673,0.06294459571838379,0.090725,3.0994415283203125e-05,0.00011396408081054688
9.584426879882812e-05,18.92098593711853,0.057248387496948244,0.105432,4.7206878662109375e-05,0.00014066696166992188
0.00013828277587890625,20.539016008377075,0.07585931907653809,0.11939,2.9087066650390625e-05,9.608268737792969e-05
8.749961853027344e-05,20.472474336624146,0.0935814464263916,0.142457,2.2172927856445312e-05,9.083747863769531e-05
9.965896606445312e-05,18.90156364440918,0.07350289744567871,0.106583,3.981590270996094e-05,0.00010275840759277344
8.320808410644531e-05,18.59282374382019,0.12275255247497557,0.307711,5.3882598876953125e-05,0.0001952648162841797
7.295608520507812e-05,22.34039878845215,0.10158753437805176,0.072402,3.9577484130859375e-05,0.00015354156494140625
9.250640869140625e-05,21.099535942077637,0.06255594779968261,0.090355,2.3365020751953125e-05,8.940696716308594e-05
0.00018262863159179688,19.048975229263306,0.11990470335388184,0.110951,3.790855407714844e-05,0.00011563301086425781
8.130073547363281e-05,23.66006636619568,0.10086456503295899,0.103906,3.981590270996094e-05,0.00012087821960449219
8.630752563476562e-05,19.946435689926147,0.12200633782958986,0.288004,3.314018249511719e-05,9.965896606445312e-05
0.00020456314086914062,19.996007680892944,0.25240375094604495,0.142848,3.1948089599609375e-05,9.417533874511719e-05
8.559226989746094e-05,21.067262649536133,0.10312883694458008,0.220522,3.218650817871094e-05,0.0001270771026611328
0.00013327598571777344,19.885085582733154,0.10270466407775879,0.104035,3.8623809814453125e-05,0.00012302398681640625
0.00010132789611816406,19.531126737594604,0.11592625970458985,0.115129,3.9577484130859375e-05,0.0001270771026611328
0.0001423358917236328,19.044909954071045,0.15171521655273437,0.172988,3.719329833984375e-05,0.00011849403381347656
0.00013780593872070312,20.49949026107788,0.15138850592041014,0.190066,4.4345855712890625e-05,0.00013113021850585938
0.0001976490020751953,17.71929144859314,0.14145403602600098,0.228095,3.910064697265625e-05,0.00012731552124023438
0.0002162456512451172,18.807830572128296,0.14991576107788085,0.169887,3.266334533691406e-05,0.00011086463928222656
0.0001666545867919922,20.06178307533264,0.2518431331939697,0.342918,4.00543212890625e-05,0.0001270771026611328
0.0001862049102783203,19.750224113464355,0.1324544267425537,0.229974,4.076957702636719e-05,0.00012063980102539062
0.00014638900756835938,22.311885595321655,0.12542164747619627,0.359501,4.100799560546875e-05,0.00013780593872070312
0.0001857280731201172,20.664212703704834,0.10513615742492677,0.303442,4.220008850097656e-05,0.00013446807861328125
0.00019931793212890625,19.524857997894287,0.12037471926879884,0.190268,3.814697265625e-05,0.00011920928955078125
0.00015997886657714844,19.079943656921387,0.2759806581878662,0.18711,2.7894973754882812e-05,8.296966552734375e-05
0.00021648406982421875,20.632983684539795,0.1654842529144287,0.143691,3.170967102050781e-05,9.775161743164062e-05
0.0001652240753173828,18.639678955078125,0.1079338217163086,0.106085,4.00543212890625e-05,0.00011491775512695312
0.00010633468627929688,19.22240948677063,0.09159610388183594,0.088326,3.7670135498046875e-05,0.00013017654418945312
0.00013637542724609375,18.98543882369995,0.1133767555847168,0.085811,4.029273986816406e-05,0.00018453598022460938
0.00010800361633300781,20.24872374534607,0.0922480586090088,0.090871,3.886222839355469e-05,0.00011515617370605469
9.894371032714844e-05,21.045400142669678,0.04866738250732422,0.06422,2.9802322387695312e-05,8.797645568847656e-05
9.989738464355469e-05,21.812860012054443,0.04910607130432129,0.071101,2.8133392333984375e-05,9.083747863769531e-05


==> plots/flask_cdf/data/experiments-full/scenario-1/small/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.870529174804688e-05,9.301541566848755,0.011700514160156245,0.096614,2.9325485229492188e-05,0.00012683868408203125
0.00012993812561035156,9.960103988647461,0.005137160964965859,0.561379,3.1948089599609375e-05,0.00014090538024902344
6.937980651855469e-05,11.05163049697876,0.009896553375244144,0.036298,2.7894973754882812e-05,0.00011467933654785156
7.557868957519531e-05,11.292561292648315,0.009539169357299808,0.039427,2.7894973754882812e-05,0.00011563301086425781
6.794929504394531e-05,11.66341757774353,0.005526341888427738,0.154803,2.765655517578125e-05,0.00011491775512695312
7.653236389160156e-05,11.864840507507324,0.0053882575378417785,0.273664,3.170967102050781e-05,0.00015306472778320312
8.0108642578125e-05,12.369790077209473,0.0057352610473632715,0.419387,2.86102294921875e-05,0.00012063980102539062
9.083747863769531e-05,12.773998260498047,0.006841764434814462,0.180941,2.288818359375e-05,9.012222290039062e-05
7.891654968261719e-05,13.257104873657227,0.004815367782592783,0.225512,2.0742416381835938e-05,8.535385131835938e-05
0.00010728836059570312,13.640789270401001,0.005553006301879881,0.304564,2.5987625122070312e-05,0.00011968612670898438
6.747245788574219e-05,13.878734588623047,0.006340094314575197,0.062339,1.8358230590820312e-05,7.843971252441406e-05
0.00012993812561035156,14.07374620437622,0.005168053176879881,0.018572,2.384185791015625e-05,0.00010943412780761719
7.939338684082031e-05,14.164465188980103,0.005225840530395508,0.00979,2.09808349609375e-05,9.059906005859375e-05
7.224082946777344e-05,14.432790517807007,0.008645969848632813,0.04702,2.7894973754882812e-05,0.00013399124145507812
7.081031799316406e-05,14.677592277526855,0.006086605377197265,0.01318,2.1457672119140625e-05,9.1552734375e-05
0.00013208389282226562,14.716383695602417,0.004725663360595697,0.094991,2.4318695068359375e-05,0.00011110305786132812
6.890296936035156e-05,14.84371829032898,0.0054367717742919925,0.00535,2.4557113647460938e-05,0.00010418891906738281
6.771087646484375e-05,14.94589614868164,0.005818140594482421,0.045058,2.6226043701171875e-05,0.00011706352233886719
7.367134094238281e-05,15.114776849746704,0.0059507802124023484,0.098838,2.8133392333984375e-05,0.000125885009765625
0.00010275840759277344,15.173572301864624,0.006143540969848631,0.028209,2.2411346435546875e-05,0.00011205673217773438
0.0001227855682373047,15.393600702285767,0.005644630538940432,0.048788,2.1219253540039062e-05,9.512901306152344e-05
0.00015163421630859375,15.932884216308594,0.011720792633056643,0.110844,4.3392181396484375e-05,0.00018787384033203125
8.702278137207031e-05,16.116636991500854,0.019938636688232425,0.129021,4.076957702636719e-05,0.0001876354217529297
0.00010395050048828125,16.357502460479736,0.011682433944702149,0.010969,2.4318695068359375e-05,9.5367431640625e-05
7.05718994140625e-05,16.41988754272461,0.010375896133422852,0.034386,3.6716461181640625e-05,0.00016808509826660156
0.00010657310485839844,16.716204404830933,0.011285731689453127,0.067133,3.123283386230469e-05,0.00010633468627929688
8.344650268554688e-05,17.045396089553833,0.005340092102050775,0.202909,3.409385681152344e-05,0.0001468658447265625
6.556510925292969e-05,17.259979248046875,0.014851550231933575,0.402689,2.4557113647460938e-05,0.00012350082397460938
9.965896606445312e-05,17.836808681488037,0.006397253952026366,0.096915,2.47955322265625e-05,0.00011992454528808594
7.104873657226562e-05,17.875667572021484,0.008529955505371098,0.078551,3.123283386230469e-05,0.00012445449829101562
7.128715515136719e-05,18.30438208580017,0.032596687530517574,0.091576,2.384185791015625e-05,8.726119995117188e-05
0.0001327991485595703,18.447469472885132,0.012138611953735348,0.049057,2.765655517578125e-05,0.00012755393981933594
9.655952453613281e-05,18.435087203979492,0.004731549362182619,0.137071,2.6941299438476562e-05,0.00013780593872070312
0.00010657310485839844,18.5428729057312,0.01599141751098633,0.084492,2.1219253540039062e-05,0.00010013580322265625
0.00012183189392089844,18.67076826095581,0.032465437042236325,0.085413,2.956390380859375e-05,0.00014472007751464844
9.894371032714844e-05,18.8464195728302,0.024428737991333008,0.051607,2.7894973754882812e-05,0.00011348724365234375
0.00011229515075683594,18.928919553756714,0.006458088912963872,0.086585,3.409385681152344e-05,0.0001571178436279297
6.771087646484375e-05,19.222524881362915,0.008901889038085947,0.2453,2.8848648071289062e-05,0.0001418590545654297
6.699562072753906e-05,19.244771242141724,0.010236292648315437,0.282325,3.075599670410156e-05,0.00013875961303710938
9.822845458984375e-05,19.424996614456177,0.009027337387084972,0.150772,2.4318695068359375e-05,0.00011038780212402344
8.058547973632812e-05,19.258697032928467,0.01008293376159669,0.308548,2.9325485229492188e-05,0.00012755393981933594
8.368492126464844e-05,19.647454500198364,0.011458714355468747,0.075936,2.574920654296875e-05,0.0001342296600341797
0.00011277198791503906,19.885029315948486,0.015765366531372074,0.102974,3.0517578125e-05,0.00012302398681640625
7.987022399902344e-05,19.99336886405945,0.012107703582763672,0.010883,3.075599670410156e-05,0.00016021728515625
7.963180541992188e-05,25.61979627609253,0.00911865008544921,0.553018,2.956390380859375e-05,0.0002002716064453125
6.246566772460938e-05,28.788325309753418,0.009048189270019519,0.221288,2.8848648071289062e-05,0.0001342296600341797
0.0001316070556640625,29.10945439338684,0.005588032592773434,0.138186,2.9802322387695312e-05,0.0001366138458251953
0.00011730194091796875,19.381750345230103,0.009644497268676777,0.326607,2.5510787963867188e-05,0.00011730194091796875
7.62939453125e-05,18.9392671585083,0.004847517593383782,0.219867,2.5033950805664062e-05,0.00011348724365234375
0.00010251998901367188,29.758389472961426,0.007664468536376978,0.38924,2.7179718017578125e-05,0.00012159347534179688
0.00011777877807617188,19.005133390426636,0.005081738876342778,0.149501,2.47955322265625e-05,9.942054748535156e-05
0.00010085105895996094,21.667449474334717,0.005384981399536137,0.104819,2.2649765014648438e-05,9.632110595703125e-05
0.00011730194091796875,19.969470977783203,0.005146979492187495,0.097682,2.6226043701171875e-05,0.00011467933654785156
7.748603820800781e-05,31.05611777305603,0.005073761810302738,0.068311,2.1457672119140625e-05,0.00014138221740722656
6.508827209472656e-05,31.252143144607544,0.006668778167724598,0.146714,4.291534423828125e-05,0.0001850128173828125
7.2479248046875e-05,18.963123083114624,0.0057061599426269545,0.022607,2.1219253540039062e-05,9.870529174804688e-05
7.510185241699219e-05,19.017133712768555,0.0071298856201171875,0.011606,2.4318695068359375e-05,0.00028324127197265625
9.894371032714844e-05,18.63188672065735,0.006095363006591797,0.007515,2.2649765014648438e-05,9.822845458984375e-05
0.00011372566223144531,18.29301357269287,0.006005738098144531,0.017818,2.4557113647460938e-05,0.00011157989501953125
8.058547973632812e-05,20.17166495323181,0.006196513031005859,0.006752,3.814697265625e-05,0.00012373924255371094
0.00010824203491210938,18.70159673690796,0.006290346893310547,0.006641,2.384185791015625e-05,0.00010991096496582031
0.00010180473327636719,18.364996671676636,0.007145029815673828,0.009766,2.5033950805664062e-05,0.00010395050048828125
9.083747863769531e-05,19.0254168510437,0.008327109573364258,0.041227,2.3603439331054688e-05,9.512901306152344e-05
9.870529174804688e-05,18.065524101257324,0.005849714141845701,0.060969,3.838539123535156e-05,0.00017118453979492188
8.749961853027344e-05,19.30916142463684,0.011108346145629883,0.007932,2.7418136596679688e-05,0.0001251697540283203
0.00010442733764648438,19.400712490081787,0.01004130110168457,0.007456,3.0279159545898438e-05,0.00014710426330566406
0.0001342296600341797,19.048753261566162,0.007626076187133788,0.011461,2.47955322265625e-05,0.00011968612670898438
0.00010585784912109375,19.73758625984192,0.011179783996582038,0.127741,3.266334533691406e-05,0.00015354156494140625
0.00011801719665527344,18.184700965881348,0.007725692062377942,0.160095,2.3365020751953125e-05,0.00012040138244628906
8.988380432128906e-05,20.12039303779602,0.01055105992126465,0.104767,3.170967102050781e-05,0.0001437664031982422
9.679794311523438e-05,18.66852879524231,0.006304575042724608,0.18492,2.4557113647460938e-05,0.00012683868408203125
0.00011205673217773438,20.18771195411682,0.00548502960205078,0.05335,2.9325485229492188e-05,0.0001361370086669922
0.00013971328735351562,19.949655294418335,0.007932906829833983,0.024688,2.3603439331054688e-05,0.00010991096496582031
0.0001430511474609375,19.38701343536377,0.011149222763061517,0.181817,3.0517578125e-05,0.00013375282287597656
9.918212890625e-05,18.361327409744263,0.01685580221557617,0.160386,2.3365020751953125e-05,0.00010633468627929688
0.0001804828643798828,18.1108341217041,0.005622192459106445,0.18367,3.0279159545898438e-05,0.00015592575073242188
8.082389831542969e-05,17.99830961227417,0.027760292816162102,0.1582,3.0517578125e-05,0.00011610984802246094
0.0001266002655029297,19.594929456710815,0.004869822479248054,0.177724,3.0517578125e-05,0.00011324882507324219
0.00010418891906738281,19.315367221832275,0.008564936859130859,0.124043,2.288818359375e-05,0.00010395050048828125
0.00012540817260742188,17.812800407409668,0.005796269958496081,0.134782,3.0517578125e-05,0.00012445449829101562
0.00019121170043945312,17.79996395111084,0.00972412741088867,0.070426,2.9802322387695312e-05,0.00012111663818359375
0.00011157989501953125,17.868696689605713,0.011392747756958005,0.159278,2.9802322387695312e-05,0.00013518333435058594
0.00012445449829101562,18.054882287979126,0.010576546493530278,0.093759,3.123283386230469e-05,0.00013756752014160156
7.796287536621094e-05,18.12242579460144,0.017064007492065436,0.24028,2.3603439331054688e-05,0.00010061264038085938
0.0001533031463623047,17.893089056015015,0.010689131896972681,0.267182,2.8848648071289062e-05,0.00013399124145507812
9.226799011230469e-05,18.41413974761963,0.009601601715087893,0.116755,2.288818359375e-05,9.989738464355469e-05
0.00022864341735839844,19.17393922805786,0.012173159408569334,0.324075,2.9087066650390625e-05,0.0001270771026611328
0.00017309188842773438,17.91817307472229,0.011003589843750002,0.061201,2.8371810913085938e-05,0.00013017654418945312
0.00010848045349121094,18.016754627227783,0.005615986984252919,0.229557,3.0040740966796875e-05,0.00014662742614746094
0.0001780986785888672,18.39417290687561,0.010249774276733396,0.051838,3.0040740966796875e-05,0.0001404285430908203
0.0001285076141357422,23.243372678756714,0.009912034759521515,0.50774,2.8133392333984375e-05,0.00013184547424316406
0.0001277923583984375,17.230612754821777,0.010916735717773407,0.509078,2.9087066650390625e-05,0.00014328956604003906
0.00011229515075683594,24.100740671157837,0.00939301972961426,0.335144,2.9325485229492188e-05,0.00012350082397460938
0.00011324882507324219,24.857765674591064,0.010143531021118174,0.217741,3.0040740966796875e-05,0.0001277923583984375
8.797645568847656e-05,15.15489411354065,0.009407647476196289,0.006765,3.0517578125e-05,0.0001354217529296875
0.00011277198791503906,16.186918258666992,0.005165882644653341,0.32519,2.9802322387695312e-05,0.00013494491577148438
7.867813110351562e-05,25.96355700492859,0.009406600967407225,0.138684,2.8848648071289062e-05,0.00013446807861328125
0.00010538101196289062,17.125815391540527,0.010361933395385742,0.040853,2.9325485229492188e-05,0.00013637542724609375
8.058547973632812e-05,15.879438161849976,0.00973040382385254,0.017955,2.9087066650390625e-05,0.00013947486877441406
9.775161743164062e-05,16.451130628585815,0.00911146536254881,0.497271,2.8848648071289062e-05,0.00014257431030273438
9.799003601074219e-05,15.971839427947998,0.005270987808227545,0.440963,2.7179718017578125e-05,0.00012135505676269531
8.153915405273438e-05,16.082449436187744,0.005222616714477546,0.423006,3.0040740966796875e-05,0.0001404285430908203
7.963180541992188e-05,16.191343784332275,0.0050722521209716764,0.35491,2.288818359375e-05,0.00010776519775390625
8.225440979003906e-05,16.32557511329651,0.006018250122070301,0.45161,4.363059997558594e-05,0.00018835067749023438
0.00011229515075683594,16.827670097351074,0.006513119049072272,0.103055,2.6941299438476562e-05,0.00012183189392089844
9.298324584960938e-05,16.84500551223755,0.005071748519897461,0.009174,2.2411346435546875e-05,0.00010657310485839844
7.963180541992188e-05,17.61772632598877,0.0059024322052001945,0.012148,2.4080276489257812e-05,0.00011467933654785156
0.0002143383026123047,16.959195375442505,0.005414562271118167,0.031552,3.123283386230469e-05,0.00014352798461914062
0.00010156631469726562,16.957095623016357,0.007128319854736328,0.00638,2.4557113647460938e-05,0.00012159347534179688
0.00016045570373535156,17.30761218070984,0.00781522021484375,0.006673,2.6702880859375e-05,0.0001239776611328125
9.131431579589844e-05,16.725531339645386,0.008271755111694336,0.022587,2.6464462280273438e-05,0.00012230873107910156
9.703636169433594e-05,17.345149040222168,0.006630846939086915,0.07879,3.314018249511719e-05,0.00015401840209960938
9.34600830078125e-05,16.81218457221985,0.0067365812225341805,0.009633,2.4318695068359375e-05,0.00010466575622558594
8.630752563476562e-05,16.931607246398926,0.006504323669433594,0.006129,2.47955322265625e-05,9.846687316894531e-05
8.344650268554688e-05,17.905036211013794,0.014693369689941407,0.019884,4.076957702636719e-05,0.00018286705017089844
8.845329284667969e-05,15.996632814407349,0.01248677555847168,0.016807,2.47955322265625e-05,9.250640869140625e-05
8.821487426757812e-05,17.35182762145996,0.00612224627685547,0.018638,2.384185791015625e-05,0.00011348724365234375
9.632110595703125e-05,16.418012380599976,0.007061454330444336,0.005914,2.4080276489257812e-05,0.00010776519775390625
0.00010609626770019531,17.39464259147644,0.007739209014892577,0.057443,3.314018249511719e-05,0.00014328956604003906
0.00014472007751464844,16.911954402923584,0.007816229461669918,0.102676,2.5510787963867188e-05,0.00011086463928222656
0.00010633468627929688,17.065189838409424,0.005067483520507815,0.125275,4.100799560546875e-05,0.00011467933654785156
0.00015878677368164062,15.872252702713013,0.009053359878540057,0.319337,2.193450927734375e-05,9.584426879882812e-05
0.00014662742614746094,16.254911422729492,0.023577469161987302,0.225996,9.059906005859375e-05,0.00024771690368652344
0.00013947486877441406,16.342294454574585,0.006254623336791998,0.169205,3.24249267578125e-05,0.0001456737518310547
9.298324584960938e-05,17.37242889404297,0.007634591018676751,0.177738,2.2411346435546875e-05,0.0001068115234375
0.00010728836059570312,16.94904065132141,0.01748063633728028,0.151247,3.123283386230469e-05,0.00012612342834472656
9.72747802734375e-05,17.229161262512207,0.026021011245727532,0.144212,2.9325485229492188e-05,0.00013327598571777344
9.512901306152344e-05,16.438637018203735,0.012468665069580082,0.126856,3.0279159545898438e-05,0.0001366138458251953
0.0001232624053955078,16.94683051109314,0.007428201126098627,0.068001,1.9550323486328125e-05,0.00010204315185546875
0.00014352798461914062,17.90779161453247,0.01701387188720703,0.067372,3.170967102050781e-05,0.000152587890625
0.00014472007751464844,16.849712133407593,0.00720124383544922,0.052494,1.9073486328125e-05,7.915496826171875e-05
0.0001533031463623047,16.545593738555908,0.010615969055175783,0.095857,3.0040740966796875e-05,0.00013685226440429688
0.0001308917999267578,16.48548126220703,0.014297400085449219,0.012683,2.9325485229492188e-05,0.00013685226440429688
8.487701416015625e-05,16.61235547065735,0.0061003851623535055,0.170553,3.0517578125e-05,0.00013637542724609375
9.393692016601562e-05,22.98206377029419,0.009716981933593827,1.042552,2.8848648071289062e-05,0.00014591217041015625
0.00011014938354492188,26.66353416442871,0.005881830307006841,0.517729,3.147125244140625e-05,0.0001342296600341797
0.00011658668518066406,27.609488487243652,0.005579608139038086,0.056491,2.2172927856445312e-05,0.00010323524475097656
0.0001068115234375,27.705835819244385,0.009094221588134777,0.164454,2.5272369384765625e-05,0.00010728836059570312
0.00015163421630859375,27.349975109100342,0.006982720230102539,0.021252,2.6226043701171875e-05,0.00011396408081054688
0.00011515617370605469,22.191965103149414,0.007128807434082032,0.027666,2.5510787963867188e-05,0.00012922286987304688
7.843971252441406e-05,21.310202836990356,0.0058445223083496145,0.114976,2.1696090698242188e-05,0.00010371208190917969
0.000102996826171875,21.88461422920227,0.006429806900024426,0.1488,3.0517578125e-05,0.00013756752014160156
0.00012111663818359375,28.36950373649597,0.007231700958251952,0.010736,3.314018249511719e-05,0.00010061264038085938
0.000102996826171875,21.242450952529907,0.007205994506835938,0.012804,2.3603439331054688e-05,0.00010657310485839844
0.00010919570922851562,21.13183856010437,0.006386059661865236,0.023679,2.5987625122070312e-05,0.00011229515075683594
0.00010251998901367188,20.646939516067505,0.0070479358673095705,0.005475,2.2172927856445312e-05,9.393692016601562e-05
9.846687316894531e-05,20.473723888397217,0.00547045393371582,0.025096,2.2172927856445312e-05,9.107589721679688e-05
8.749961853027344e-05,19.7414972782135,0.006832426010131835,0.008264,2.288818359375e-05,9.393692016601562e-05
9.799003601074219e-05,19.939204692840576,0.009422873077392578,0.006565,2.5987625122070312e-05,0.0005717277526855469
9.894371032714844e-05,18.792271375656128,0.00787942855834961,0.029445,2.288818359375e-05,0.00010156631469726562
9.036064147949219e-05,20.42189335823059,0.011207143829345702,0.016427,2.7179718017578125e-05,0.00014591217041015625
0.00011587142944335938,21.855734825134277,0.016796373092651366,0.028563,4.553794860839844e-05,0.0002942085266113281
8.463859558105469e-05,20.00715184211731,0.012755737930297852,0.008294,5.340576171875e-05,0.00022673606872558594
0.00015592575073242188,20.446892261505127,0.011390164169311517,0.066891,2.47955322265625e-05,0.00010037422180175781
9.322166442871094e-05,19.888847589492798,0.007262865005493169,0.150889,3.504753112792969e-05,0.0001506805419921875
0.00010228157043457031,23.0160870552063,0.007106342590332031,0.019937,1.4066696166992188e-05,9.465217590332031e-05
8.177757263183594e-05,21.525117874145508,0.007473963394165039,0.00686,2.5033950805664062e-05,0.00010895729064941406
8.0108642578125e-05,20.567779541015625,0.0071239973297119175,0.032551,2.384185791015625e-05,9.894371032714844e-05
9.083747863769531e-05,19.671262502670288,0.010441048461914062,0.007818,2.5987625122070312e-05,0.00010752677917480469
9.202957153320312e-05,20.09122323989868,0.006514427062988281,0.027403,3.2901763916015625e-05,0.00014591217041015625
8.606910705566406e-05,19.827104091644287,0.008987308410644532,0.007146,2.6702880859375e-05,0.00011539459228515625
8.606910705566406e-05,20.721574544906616,0.008733300872802732,0.044754,4.00543212890625e-05,0.0001842975616455078
0.00010275840759277344,20.019655466079712,0.014462959320068358,0.040493,2.5510787963867188e-05,0.00010013580322265625
0.00010323524475097656,22.19722008705139,0.009876548202514648,0.009067,3.1948089599609375e-05,0.00012874603271484375
8.082389831542969e-05,21.71528196334839,0.035156752349853514,0.015398,3.981590270996094e-05,0.00017523765563964844
9.393692016601562e-05,20.064639806747437,0.013548066314697266,0.056866,4.0531158447265625e-05,0.0001933574676513672
8.463859558105469e-05,20.033183574676514,0.010448120544433594,0.008777,3.075599670410156e-05,0.00012874603271484375
0.00011086463928222656,21.018975734710693,0.007994728469848632,0.021475,2.8848648071289062e-05,0.00012946128845214844
8.916854858398438e-05,19.453399658203125,0.013881442535400391,0.037112,4.029273986816406e-05,0.00017189979553222656
0.00015163421630859375,19.213740587234497,0.008483734893798826,0.034825,4.3392181396484375e-05,0.00017762184143066406
8.153915405273438e-05,20.236428260803223,0.013716123092651368,0.012112,3.3855438232421875e-05,0.00014543533325195312
0.00017189979553222656,19.637207508087158,0.015808422927856447,0.034995,4.267692565917969e-05,0.0004904270172119141
9.655952453613281e-05,19.66633915901184,0.01983703713989257,0.064144,3.2901763916015625e-05,0.00015664100646972656
0.0001354217529296875,20.17569375038147,0.007585980972290039,0.030216,4.029273986816406e-05,0.0001690387725830078
0.00015091896057128906,21.034786224365234,0.011393352416992188,0.009021,4.458427429199219e-05,0.0001990795135498047
0.0001933574676513672,19.89483070373535,0.00687482273864746,0.010972,2.574920654296875e-05,0.00010371208190917969
0.00014710426330566406,19.92430329322815,0.0059948019561767586,0.007869,2.2172927856445312e-05,9.632110595703125e-05
0.0001480579376220703,20.137038469314575,0.009797617950439453,0.00846,2.47955322265625e-05,0.00013136863708496094
7.724761962890625e-05,20.16986346244812,0.009535489700317383,0.008452,2.6464462280273438e-05,0.00011515617370605469
0.000118255615234375,20.163506031036377,0.008179621520996093,0.008009,2.5272369384765625e-05,0.0001163482666015625
8.916854858398438e-05,21.97572159767151,0.008027069717407229,0.041919,4.673004150390625e-05,0.0001876354217529297
8.845329284667969e-05,22.170732021331787,0.009767975219726563,0.009666,2.3365020751953125e-05,0.00010967254638671875
0.00011086463928222656,22.519700527191162,0.010837882369995118,0.009581,3.3855438232421875e-05,0.00013875961303710938
0.0001289844512939453,22.075233936309814,0.008333039901733398,0.009077,2.5033950805664062e-05,0.00010347366333007812


==> plots/flask_cdf/data/experiments-full/scenario-1/small/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.822845458984375e-05,11.339977025985718,0.012328580093383789,0.01805,0.0015125274658203125,0.0006546974182128906
7.128715515136719e-05,13.202173471450806,0.00462354278564453,0.017125,0.0001499652862548828,0.000118255615234375
8.630752563476562e-05,14.38247275352478,0.004521357910156251,0.011508,0.0001327991485595703,0.00010228157043457031
9.465217590332031e-05,14.602351665496826,0.004609491333007813,0.023316,0.00016307830810546875,0.00012803077697753906
8.177757263183594e-05,14.874658107757568,0.0050672379913330075,0.016281,0.00014090538024902344,0.00010585784912109375
6.818771362304688e-05,15.052340984344482,0.005064291992187501,0.01671,0.0001342296600341797,0.00010395050048828125
0.00010633468627929688,15.18639874458313,0.00485930014038086,0.013796,0.00012874603271484375,0.00010323524475097656
0.00010323524475097656,15.400357723236084,0.006056085830688477,0.013319,0.0001347064971923828,9.512901306152344e-05
9.179115295410156e-05,15.609039545059204,0.006634020126342774,0.023437,0.0001456737518310547,0.0001087188720703125
8.344650268554688e-05,15.764343976974487,0.005714310287475585,0.037176,0.0001819133758544922,0.00012755393981933594
0.0001068115234375,16.477308988571167,0.010764955490112305,0.023507,0.00017309188842773438,0.00013756752014160156
8.58306884765625e-05,16.808396577835083,0.006990058700561522,0.024233,0.00013780593872070312,0.00010585784912109375
0.000186920166015625,18.273125648498535,0.008963201354980469,0.014851,0.0002562999725341797,0.00015306472778320312
9.799003601074219e-05,18.54141926765442,0.010413817825317383,0.01856,0.0001666545867919922,0.00012493133544921875
9.751319885253906e-05,18.80297875404358,0.008142873504638673,0.017747,0.00020194053649902344,0.0001461505889892578
9.632110595703125e-05,19.319961309432983,0.005528610366821288,0.016656,0.0001900196075439453,0.0001285076141357422
0.00014138221740722656,19.560906648635864,0.005516442932128905,0.027886,0.0001685619354248047,0.00012087821960449219
0.00012111663818359375,20.146880626678467,0.01059147023010254,0.013737,0.00013494491577148438,0.00010371208190917969
0.0001270771026611328,20.335242986679077,0.009973976455688476,0.021364,0.000133514404296875,0.00010180473327636719
0.00012230873107910156,20.53804063796997,0.011659245513916006,0.200776,0.0001933574676513672,0.00013327598571777344
7.987022399902344e-05,20.960163593292236,0.006501922393798827,0.016299,0.0001614093780517578,0.000110626220703125
0.000171661376953125,21.283300161361694,0.010004474060058593,0.019383,0.00017333030700683594,0.00012254714965820312
0.0001723766326904297,21.303070783615112,0.012923258514404297,0.03653,0.00012493133544921875,9.131431579589844e-05
0.00015497207641601562,21.5682692527771,0.009494372055053713,0.038603,0.00017142295837402344,0.00012111663818359375
0.00011992454528808594,21.683056354522705,0.005959317993164064,0.017976,0.00013327598571777344,9.322166442871094e-05
0.00011444091796875,22.057883739471436,0.013768526855468748,0.031634,0.0002789497375488281,0.0002300739288330078
6.246566772460938e-05,22.20450234413147,0.009722793029785154,0.032751,0.0001811981201171875,0.00013303756713867188
0.00013446807861328125,22.563910484313965,0.0059610305023193345,0.02798,0.0001728534698486328,0.0001246929168701172
0.0001609325408935547,22.785948038101196,0.013078929107666015,0.026932,0.00016808509826660156,0.0001270771026611328
7.486343383789062e-05,22.93363070487976,0.011308901901245116,0.026505,0.00016546249389648438,0.0001270771026611328
0.00010204315185546875,23.67849087715149,0.01003034211730957,0.020559,0.00019431114196777344,0.00013446807861328125
0.000110626220703125,23.96243977546692,0.012139715942382813,0.020516,0.00012993812561035156,9.942054748535156e-05
0.0002124309539794922,24.26420783996582,0.03456540446472167,0.164223,0.0006000995635986328,0.00016307830810546875
0.0002758502960205078,24.479378700256348,0.00976385481262207,0.028226,0.00016689300537109375,0.00012254714965820312
8.130073547363281e-05,24.48858380317688,0.012495187103271486,0.031463,0.00018644332885742188,0.00012612342834472656
6.914138793945312e-05,24.8536274433136,0.023040382034301757,0.030893,0.00017976760864257812,0.00012540817260742188
0.00010442733764648438,24.883049726486206,0.00972270999145508,0.036798,0.00018715858459472656,0.0001354217529296875
6.985664367675781e-05,25.18426251411438,0.027605978393554692,0.06985,0.0003743171691894531,0.0002734661102294922
8.392333984375e-05,25.61600112915039,0.010577677444458006,0.034971,0.00019621849060058594,0.00013875961303710938
8.177757263183594e-05,25.59687876701355,0.013049518692016603,0.029538,0.00016236305236816406,0.00011539459228515625
0.00011277198791503906,25.641881227493286,0.026072213623046875,0.034303,0.00016307830810546875,0.00011301040649414062
9.012222290039062e-05,26.175382137298584,0.012198647949218752,0.031678,0.0001690387725830078,0.000133514404296875
9.822845458984375e-05,26.20646357536316,0.011102285766601563,0.0271,0.00017523765563964844,0.00011301040649414062
8.654594421386719e-05,26.177308797836304,0.010927647979736325,0.060442,0.00016450881958007812,0.00010418891906738281
6.628036499023438e-05,26.542604684829712,0.014824468994140624,0.02885,0.0001418590545654297,0.0004508495330810547
9.34600830078125e-05,26.558298110961914,0.010174507614135742,0.021204,0.000156402587890625,0.00012183189392089844
7.367134094238281e-05,26.803273916244507,0.006480598556518554,0.016538,0.00013828277587890625,0.00010323524475097656
6.937980651855469e-05,27.01097273826599,0.009964018081665037,0.021826,0.00014162063598632812,0.00010204315185546875
7.557868957519531e-05,27.148070335388184,0.010527704849243164,0.02061,0.00014090538024902344,0.00011491775512695312
6.175041198730469e-05,27.330164432525635,0.01074663493347168,0.018303,0.0001742839813232422,0.00015306472778320312
8.96453857421875e-05,12.929303407669067,0.009943238693237304,0.018744,0.00012803077697753906,9.274482727050781e-05
9.012222290039062e-05,14.969160318374634,0.006032844207763673,0.017202,0.00018143653869628906,0.0001373291015625
8.559226989746094e-05,14.32029390335083,0.006396550811767578,0.011636,0.00018143653869628906,0.0001347064971923828
8.869171142578125e-05,15.052289009094238,0.010467572906494142,0.021872,0.00017333030700683594,0.00013113021850585938
9.703636169433594e-05,18.286101818084717,0.0060936575164794934,0.024026,0.00017452239990234375,0.00013184547424316406
9.1552734375e-05,13.319712400436401,0.006986730438232423,0.022344,0.0001685619354248047,0.0001285076141357422
0.00010657310485839844,14.722068786621094,0.005897700286865235,0.016599,0.00017595291137695312,0.0001289844512939453
9.5367431640625e-05,14.70952844619751,0.005665832397460938,0.018403,0.00018477439880371094,0.00013828277587890625
8.606910705566406e-05,14.30674695968628,0.005751908264160156,0.022165,0.00013947486877441406,0.00010514259338378906
9.34600830078125e-05,15.319587230682373,0.005683185562133788,0.017066,0.0001735687255859375,0.00013065338134765625
0.00010061264038085938,14.918805122375488,0.0056794256134033196,0.011383,0.00017714500427246094,0.00012946128845214844
0.00010204315185546875,13.97400188446045,0.005785592956542969,0.01133,0.0001819133758544922,0.00013208389282226562
0.00011491775512695312,12.77719497680664,0.006682611663818359,0.019892,0.0001270771026611328,8.988380432128906e-05
0.00019550323486328125,12.732647895812988,0.00566726091003418,0.022299,0.00013637542724609375,9.894371032714844e-05
9.369850158691406e-05,12.313157320022583,0.006901321426391601,0.024059,0.00014853477478027344,0.00010156631469726562
9.799003601074219e-05,12.255707263946533,0.007180800842285156,0.026626,0.0001468658447265625,0.0001087188720703125
9.322166442871094e-05,11.979784965515137,0.008997357208251953,0.015318,0.00015592575073242188,0.00011563301086425781
0.00010442733764648438,11.408653259277344,0.006500669326782227,0.022785,0.00015091896057128906,0.00010371208190917969
0.00011134147644042969,13.519418001174927,0.008059852935791013,0.034423,0.00015997886657714844,0.00011968612670898438
9.34600830078125e-05,13.34823727607727,0.006871701339721679,0.018821,0.0001266002655029297,9.369850158691406e-05
0.00016379356384277344,13.074507713317871,0.005109074996948241,0.019876,0.0001480579376220703,0.00011420249938964844
0.00011396408081054688,13.029266119003296,0.00895265216064453,0.016458,0.00030684471130371094,0.0001628398895263672
9.608268737792969e-05,13.057168960571289,0.005905832397460939,0.018163,0.00014662742614746094,9.369850158691406e-05
8.0108642578125e-05,13.400221109390259,0.006068031417846679,0.024538,0.00011754035949707031,8.821487426757812e-05
0.0001575946807861328,12.819187641143799,0.0062544923553466795,0.012999,0.0001373291015625,0.00010228157043457031
8.487701416015625e-05,12.772451877593994,0.005888201568603514,0.038502,0.00017714500427246094,0.00012946128845214844
0.00011920928955078125,13.491668462753296,0.008716503936767579,0.014443,0.0001590251922607422,0.00010848045349121094
0.0001232624053955078,12.739337682723999,0.0067118610839843745,0.017027,0.00013589859008789062,0.000102996826171875
0.0001804828643798828,12.589891910552979,0.006369441223144531,0.018675,0.00019025802612304688,0.00016689300537109375
0.00013303756713867188,12.003718376159668,0.024184679428100583,0.042784,0.0001823902130126953,0.00012183189392089844
0.00010466575622558594,11.7548086643219,0.016653443710327148,0.022508,0.00013375282287597656,9.465217590332031e-05
0.00011992454528808594,12.887885570526123,0.007021096771240236,0.017032,0.00017404556274414062,0.000133514404296875
0.00020599365234375,11.454930782318115,0.0068340966186523425,0.020379,0.00013136863708496094,9.703636169433594e-05
0.0001475811004638672,11.807723999023438,0.010576574798583982,0.038829,0.0001266002655029297,9.059906005859375e-05
0.0001499652862548828,12.148838758468628,0.011593590393066407,0.024235,0.0001685619354248047,0.00011682510375976562
0.00013446807861328125,11.985665559768677,0.011228376312255858,0.02058,0.00017333030700683594,0.0001277923583984375
0.00012493133544921875,12.204086303710938,0.012208215270996095,0.017164,0.00016117095947265625,0.00011515617370605469
0.0001919269561767578,14.948650360107422,0.011570070220947266,0.015448,0.0001685619354248047,0.0001232624053955078
0.0001430511474609375,16.88201141357422,0.00998177442932129,0.017696,0.00017547607421875,0.00012159347534179688
8.273124694824219e-05,16.813865423202515,0.009574490158081055,0.014558,0.00016379356384277344,0.00011754035949707031
0.003820657730102539,18.1535325050354,0.00999890365600586,0.022725,0.00016355514526367188,0.00011873245239257812
0.0001811981201171875,18.404974937438965,0.006291633834838866,0.017385,0.00013446807861328125,9.775161743164062e-05
0.000110626220703125,18.17751145362854,0.00589539649963379,0.01722,0.00012159347534179688,8.940696716308594e-05
0.00010561943054199219,18.846771001815796,0.01002577278137207,0.017405,0.00016689300537109375,0.00011801719665527344
0.0001423358917236328,19.05861759185791,0.010885165420532226,0.022734,0.00016951560974121094,0.00012803077697753906
0.00011324882507324219,19.19745421409607,0.006162966995239258,0.01797,0.0001361370086669922,0.00010395050048828125
0.0001201629638671875,18.5767183303833,0.006580694427490236,0.01851,0.00013780593872070312,0.00010228157043457031
0.00010418891906738281,18.970273733139038,0.006641851089477541,0.020952,0.00012993812561035156,9.1552734375e-05
9.059906005859375e-05,19.495416164398193,0.007108871383666993,0.02208,0.00012874603271484375,8.7738037109375e-05
0.00010538101196289062,19.33605408668518,0.005934489151000977,0.017179,0.00012254714965820312,8.749961853027344e-05
0.00011324882507324219,18.09914231300354,0.005845297485351564,0.027169,0.00012683868408203125,8.869171142578125e-05
0.00010180473327636719,20.01653504371643,0.005517892425537109,0.019157,0.00015997886657714844,0.0001270771026611328
0.00011277198791503906,19.05801224708557,0.007839358642578126,0.011772,0.00012683868408203125,9.298324584960938e-05
0.00011515617370605469,20.22871470451355,0.01002893069458008,0.022118,0.00015807151794433594,0.00011563301086425781
0.00012183189392089844,18.444196701049805,0.0068538053588867165,0.033417,0.0001437664031982422,0.00010228157043457031
8.678436279296875e-05,18.918804168701172,0.009746465454101561,0.016615,0.00016355514526367188,0.0001201629638671875
0.00011849403381347656,20.95360016822815,0.006798003646850587,0.020803,0.0002384185791015625,0.0002143383026123047
0.00010323524475097656,21.136354684829712,0.006286621170043945,0.014045,0.00012350082397460938,8.988380432128906e-05
0.00011348724365234375,21.099976301193237,0.0054951430664062495,0.022314,0.00012111663818359375,8.869171142578125e-05
0.0001614093780517578,20.15887689590454,0.009079256210327149,0.01934,0.00014853477478027344,0.00011539459228515625
8.654594421386719e-05,20.430431365966797,0.010695807022094724,0.035756,0.00013518333435058594,9.322166442871094e-05
0.00011301040649414062,21.195398092269897,0.008144575790405274,0.020721,0.00013494491577148438,9.179115295410156e-05
8.845329284667969e-05,21.911508560180664,0.0067806291809082014,0.019526,0.0001308917999267578,9.441375732421875e-05
9.465217590332031e-05,20.757081031799316,0.007155033569335938,0.016395,0.00012111663818359375,8.487701416015625e-05
0.0001709461212158203,20.577253341674805,0.013100539031982422,0.017634,0.00010824203491210938,6.532669067382812e-05
8.58306884765625e-05,22.099815368652344,0.005494088439941406,0.01297,0.00016117095947265625,9.584426879882812e-05
0.0001068115234375,19.10164785385132,0.009122751159667968,0.01608,0.00017404556274414062,0.00012063980102539062
0.00011539459228515625,20.426310777664185,0.011645719955444337,0.019152,0.00013113021850585938,9.441375732421875e-05
9.72747802734375e-05,21.051166534423828,0.0095899482421875,0.034157,0.00016951560974121094,0.00011467933654785156
0.00010180473327636719,21.086458206176758,0.015700823150634764,0.037364,0.00016427040100097656,0.00011610984802246094
0.00013709068298339844,19.619990587234497,0.010254405395507812,0.019258,0.00017595291137695312,0.00011777877807617188
0.00012183189392089844,18.836689472198486,0.009571527938842774,0.019645,0.0001728534698486328,0.00011944770812988281
0.00011277198791503906,19.465853452682495,0.006772418884277345,0.018396,0.00018906593322753906,0.00014257431030273438
9.250640869140625e-05,19.00282621383667,0.010564414001464843,0.037599,0.0001666545867919922,0.00011754035949707031
0.0001666545867919922,19.68299412727356,0.02753287010192871,0.03445,0.00012302398681640625,8.988380432128906e-05
8.940696716308594e-05,19.593443632125854,0.007330494293212891,0.031166,0.00013184547424316406,9.226799011230469e-05
8.893013000488281e-05,19.375028371810913,0.01113201007080078,0.030308,0.00017571449279785156,0.00013208389282226562
9.918212890625e-05,19.42992115020752,0.010856371444702147,0.018631,0.00018095970153808594,0.0001239776611328125
0.00015497207641601562,19.3819420337677,0.0063301069335937495,0.016642,0.0001723766326904297,0.0001266002655029297
0.0034973621368408203,22.543315649032593,0.013034223190307618,0.017959,0.00020956993103027344,0.00015544891357421875
0.00010037422180175781,23.015010595321655,0.011029549392700195,0.017641,0.00017976760864257812,0.0001327991485595703
0.00011491775512695312,23.161347150802612,0.012512303344726562,0.017908,0.00017762184143066406,0.00013256072998046875
0.000194549560546875,23.57840633392334,0.010730449905395508,0.01576,0.00017118453979492188,0.00013113021850585938
9.775161743164062e-05,25.454713344573975,0.009827893676757814,0.01706,0.00016951560974121094,0.00012803077697753906
0.00011181831359863281,21.561182975769043,0.010551925781249999,0.017097,0.00017523765563964844,0.0001285076141357422
0.00010848045349121094,26.14940357208252,0.010884983398437499,0.017298,0.00016951560974121094,0.0001266002655029297
9.131431579589844e-05,26.80870532989502,0.010678850860595702,0.021655,0.00017786026000976562,0.0001354217529296875
0.00020647048950195312,26.11280918121338,0.008922541198730469,0.02069,0.00013375282287597656,0.00010204315185546875
0.00011992454528808594,20.52192449569702,0.007374210556030273,0.016517,0.00013017654418945312,9.822845458984375e-05
0.00011754035949707031,20.31560969352722,0.00601790037536621,0.016521,0.00017023086547851562,0.00012731552124023438
8.797645568847656e-05,19.735971689224243,0.006655147811889649,0.022878,0.00014257431030273438,0.00010395050048828125
0.00011229515075683594,19.711427450180054,0.007681654235839844,0.012253,0.000141143798828125,0.00010466575622558594
0.00011968612670898438,20.615338563919067,0.006552720733642579,0.030004,0.00012683868408203125,8.606910705566406e-05
0.00011324882507324219,19.00574040412903,0.008108650650024415,0.023586,0.0001513957977294922,0.00010633468627929688
8.535385131835938e-05,19.13336420059204,0.006643988586425783,0.023474,0.00014710426330566406,0.00011157989501953125
0.00011110305786132812,21.354112148284912,0.008773910385131835,0.015844,0.00014138221740722656,0.00010824203491210938
8.106231689453125e-05,20.839716911315918,0.011329598587036131,0.023557,0.00019216537475585938,0.00013446807861328125
8.440017700195312e-05,20.801629543304443,0.0071693826293945315,0.012565,0.0001430511474609375,0.00010514259338378906
9.179115295410156e-05,21.39893412590027,0.007600132080078124,0.028979,0.00015115737915039062,0.00010418891906738281
0.00011539459228515625,19.812874794006348,0.010232066528320313,0.018258,0.00015473365783691406,0.00010752677917480469
0.00010132789611816406,21.15935444831848,0.008936454360961913,0.015907,0.0001595020294189453,0.00011348724365234375
0.00010061264038085938,20.940926790237427,0.00751950650024414,0.012552,0.00013184547424316406,0.0001010894775390625
0.00010037422180175781,21.206868410110474,0.00848482276916504,0.02123,0.00041031837463378906,0.00025534629821777344
9.989738464355469e-05,22.876420259475708,0.02756848542785645,0.047649,0.00018262863159179688,0.00016546249389648438
0.00010013580322265625,21.697088956832886,0.018155858947753907,0.018573,0.00030040740966796875,0.00022292137145996094
0.0001049041748046875,19.519288063049316,0.008422411514282226,0.025624,0.0002646446228027344,0.00024771690368652344
0.00010085105895996094,21.557398557662964,0.013667724166870118,0.029914,0.0001285076141357422,9.274482727050781e-05
0.00014257431030273438,19.087344646453857,0.009712250061035155,0.033555,0.00023412704467773438,0.00024056434631347656
9.5367431640625e-05,20.116257190704346,0.005806708435058594,0.029196,0.00013136863708496094,0.00010395050048828125
9.679794311523438e-05,20.559213399887085,0.00649224937438965,0.03537,0.0001277923583984375,9.72747802734375e-05
0.0001361370086669922,19.723149299621582,0.01499232640075683,0.075452,0.0002651214599609375,0.0002048015594482422
0.0001583099365234375,21.487921714782715,0.02072391227722168,0.02096,0.0004642009735107422,0.0004630088806152344
9.489059448242188e-05,19.62557888031006,0.014407249389648439,0.017764,0.00023627281188964844,0.00016164779663085938
8.296966552734375e-05,19.953596353530884,0.010484548934936524,0.027666,0.00017547607421875,0.00014781951904296875
9.393692016601562e-05,20.33301615715027,0.011660089645385743,0.022465,0.0002071857452392578,0.0001373291015625
0.0001285076141357422,19.762230396270752,0.00963579557800293,0.023816,0.00016546249389648438,0.0001430511474609375
0.0001418590545654297,19.17537808418274,0.007240923080444335,0.016965,0.00013113021850585938,0.00010895729064941406
0.00012731552124023438,20.254717111587524,0.008864141525268557,0.044611,0.00016260147094726562,0.0001633167266845703
0.00011706352233886719,19.476123571395874,0.04224327439880371,0.043879,0.0002455711364746094,0.00016260147094726562
0.00012874603271484375,19.935100317001343,0.0455744708404541,0.059864,0.00031113624572753906,0.00021386146545410156
9.250640869140625e-05,20.227576732635498,0.01132573031616211,0.017408,0.0001201629638671875,7.510185241699219e-05
0.00010967254638671875,19.74927258491516,0.0075821556091308605,0.022975,0.00014281272888183594,9.846687316894531e-05
0.00010013580322265625,19.814729928970337,0.006723381515502929,0.017329,0.0001437664031982422,9.775161743164062e-05
0.00017523765563964844,19.55603790283203,0.006184927688598633,0.013214,0.000141143798828125,9.322166442871094e-05
0.00010800361633300781,19.427194118499756,0.006844806030273437,0.013272,0.0001480579376220703,0.00011134147644042969
9.202957153320312e-05,19.826420068740845,0.0075651139068603525,0.02412,0.00017905235290527344,0.00012040138244628906
0.00012373924255371094,20.25934410095215,0.007892174255371094,0.024013,0.0001628398895263672,0.00012755393981933594
0.00010895729064941406,16.431235790252686,0.008094892074584963,0.020723,0.00015616416931152344,0.0001087188720703125
0.00011205673217773438,20.763194799423218,0.008817488845825193,0.036241,0.00027489662170410156,0.0002028942108154297
0.00011420249938964844,20.85036325454712,0.0289627978515625,0.044905,0.0002562999725341797,0.00017452239990234375
0.00013375282287597656,17.453043937683105,0.008916324325561522,0.024504,0.0001800060272216797,0.0001399517059326172


==> plots/flask_cdf/data/experiments-full/scenario-2/big/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010371208190917969,0.04347658157348633,0.04112553596496582,0.3125,3.695487976074219e-05,0.00015473365783691406
0.0002205371856689453,0.03178763389587402,0.029097881240844725,0.34908,4.744529724121094e-05,0.00015592575073242188
7.82012939453125e-05,0.10989737510681152,0.001535918212890619,0.301599,3.910064697265625e-05,0.000164031982421875
8.249282836914062e-05,0.0896446704864502,0.015656943267822243,0.312356,4.076957702636719e-05,0.00016236305236816406
7.677078247070312e-05,0.1301860809326172,0.00788230194091799,0.32036,4.2438507080078125e-05,0.00016498565673828125
9.989738464355469e-05,0.10100507736206055,0.0009446635742187404,0.150598,4.00543212890625e-05,0.0001552104949951172
0.00010132789611816406,0.1716446876525879,0.0012845213928222576,0.279121,3.62396240234375e-05,0.00014925003051757812
8.368492126464844e-05,0.03603768348693848,0.0009681223449707066,0.124719,3.0994415283203125e-05,0.0001354217529296875
0.00014019012451171875,0.08985161781311035,0.0163179892578125,0.134271,4.220008850097656e-05,0.00015234947204589844
0.0001308917999267578,0.16908836364746094,0.03181889245605468,0.270349,5.53131103515625e-05,0.00018548965454101562
8.130073547363281e-05,0.11806321144104004,0.00595140574645997,0.347543,4.696846008300781e-05,0.00017142295837402344
0.00011110305786132812,0.04584860801696777,0.005946900009155265,0.171051,3.4332275390625e-05,0.0001494884490966797
0.00015282630920410156,0.14309978485107422,0.0018460769195556836,0.270823,3.719329833984375e-05,0.00015783309936523438
0.0018820762634277344,0.1434469223022461,0.024813122131347648,0.220923,2.7894973754882812e-05,0.00011277198791503906
8.344650268554688e-05,0.17694354057312012,0.0017478057861328167,0.360925,4.029273986816406e-05,0.0001480579376220703
0.0001385211944580078,0.054963111877441406,0.013646815887451175,0.105459,3.886222839355469e-05,0.00013875961303710938
0.0001652240753173828,0.13611769676208496,0.0018384019165039178,0.268472,3.457069396972656e-05,0.0001308917999267578
9.560585021972656e-05,0.0633702278137207,0.002507920013427728,0.188339,2.9802322387695312e-05,0.00011420249938964844
7.724761962890625e-05,0.205031156539917,0.011646188186645534,0.344251,4.3392181396484375e-05,0.00016689300537109375
0.00010395050048828125,0.08960199356079102,0.006907554962158197,0.093923,4.57763671875e-05,0.0001697540283203125
0.0001232624053955078,0.06273388862609863,0.000840097457885769,0.290243,2.8371810913085938e-05,0.00011277198791503906
8.893013000488281e-05,0.11988377571105957,0.012344584915161133,0.111928,4.553794860839844e-05,0.00015687942504882812
8.0108642578125e-05,0.05837082862854004,0.005489368881225587,0.214586,3.790855407714844e-05,0.00014829635620117188
0.00012040138244628906,0.11959362030029297,0.010333670318603522,0.092162,4.363059997558594e-05,0.00014209747314453125
0.00019598007202148438,0.12205147743225098,0.023996135208129876,0.322803,4.172325134277344e-05,0.00014925003051757812
0.00010919570922851562,0.09745144844055176,0.009744425369262705,0.209249,3.0994415283203125e-05,0.00012421607971191406
0.00013875961303710938,0.016948223114013672,0.012231412536621078,0.310018,2.9325485229492188e-05,0.00012302398681640625
8.440017700195312e-05,0.05905723571777344,0.0019823548126220447,0.278195,3.790855407714844e-05,0.0001380443572998047
0.00011396408081054688,0.09375190734863281,0.009835440795898431,0.114682,3.2901763916015625e-05,0.0001392364501953125
9.632110595703125e-05,0.09997367858886719,0.005598898529052709,0.267676,3.123283386230469e-05,0.00012373924255371094
0.00010323524475097656,0.11171293258666992,0.017797973983764648,0.067857,3.314018249511719e-05,0.00012063980102539062
0.00012493133544921875,0.09917902946472168,0.007762403930664075,0.186461,2.8848648071289062e-05,0.00010657310485839844
0.00010776519775390625,0.0997304916381836,0.017234986740112312,0.279244,5.91278076171875e-05,0.00021958351135253906
9.775161743164062e-05,0.08383488655090332,0.008174245574951167,0.134247,5.9604644775390625e-05,0.00023746490478515625
0.00013065338134765625,0.11346888542175293,0.017405219924926746,0.228087,5.5789947509765625e-05,0.00017118453979492188
9.655952453613281e-05,0.10362744331359863,0.01300579249572753,0.259278,4.5299530029296875e-05,0.00015592575073242188
0.000110626220703125,0.05622601509094238,0.001625481491088876,0.19887,3.3855438232421875e-05,0.0001220703125
0.00010085105895996094,0.07908844947814941,0.0048217541809082165,0.132813,3.933906555175781e-05,0.00014591217041015625
7.534027099609375e-05,0.0821387767791748,0.0031893814849853486,0.14962,3.457069396972656e-05,0.0001246929168701172
9.202957153320312e-05,0.11451601982116699,0.0021624271545410134,0.082984,2.7894973754882812e-05,0.00012421607971191406
0.00010442733764648438,0.10232305526733398,0.0027927596435546875,0.227964,3.5762786865234375e-05,0.00011944770812988281
0.0001404285430908203,0.10713887214660645,0.002037993743896488,0.096272,3.838539123535156e-05,0.00016188621520996094
9.632110595703125e-05,0.07503533363342285,0.011955815017700183,0.206412,3.8623809814453125e-05,0.0001468658447265625
8.749961853027344e-05,0.08829212188720703,0.006494627578735354,0.084242,3.1948089599609375e-05,0.00012564659118652344
7.271766662597656e-05,0.0944368839263916,0.004508923370361323,0.069943,3.647804260253906e-05,0.00015616416931152344
0.00010347366333007812,0.10510945320129395,0.0058190287628173964,0.195396,4.3392181396484375e-05,0.000186920166015625
0.0001220703125,0.11236190795898438,0.002592930908203117,0.23763,3.409385681152344e-05,0.00012350082397460938
0.00010371208190917969,0.033243417739868164,0.003704035125732419,0.093864,4.291534423828125e-05,0.00015878677368164062
0.00010633468627929688,0.0850684642791748,0.004474169235229503,0.21577,3.838539123535156e-05,0.00014257431030273438
9.012222290039062e-05,0.0722956657409668,0.002202326675415034,0.070054,3.0279159545898438e-05,0.0001373291015625
6.914138793945312e-05,0.06811189651489258,0.0030458024444580123,0.091331,4.601478576660156e-05,0.00015044212341308594
9.655952453613281e-05,0.08399462699890137,0.0008748960266113381,0.236724,3.62396240234375e-05,0.00014662742614746094
8.58306884765625e-05,0.07294154167175293,0.007442226760864257,0.240232,4.076957702636719e-05,0.00016427040100097656
6.580352783203125e-05,0.0673069953918457,0.0019862486419677666,0.083169,3.886222839355469e-05,0.0001480579376220703
9.393692016601562e-05,0.04820895195007324,0.012208871185302728,0.142963,3.457069396972656e-05,0.00011610984802246094
0.0001068115234375,0.048885345458984375,0.010870655258178707,0.078517,3.4332275390625e-05,0.00014019012451171875
6.604194641113281e-05,0.02681255340576172,0.0037791936492919953,0.210865,3.9577484130859375e-05,0.0001468658447265625
0.00010848045349121094,0.05675196647644043,0.0008163241424560541,0.148896,3.600120544433594e-05,0.00013256072998046875
6.723403930664062e-05,0.05423402786254883,0.012806429992675783,0.082314,4.38690185546875e-05,0.00013899803161621094
8.487701416015625e-05,0.05702686309814453,0.0040186662445068355,0.232849,3.981590270996094e-05,0.00016546249389648438
0.00012087821960449219,0.0783848762512207,0.0015951482849121124,0.102517,4.553794860839844e-05,0.00019860267639160156
0.00010561943054199219,0.07491755485534668,0.004336416122436529,0.118653,3.24249267578125e-05,0.0001308917999267578
9.560585021972656e-05,0.06513094902038574,0.01045683947753906,0.079488,3.4809112548828125e-05,0.00014257431030273438
7.200241088867188e-05,0.08188176155090332,0.003499719055175779,0.099067,4.0531158447265625e-05,0.0001475811004638672
0.00010013580322265625,0.09866070747375488,0.012752518569946289,0.076113,3.0517578125e-05,0.00011348724365234375
9.417533874511719e-05,0.05664467811584473,0.002608532135009764,0.080333,3.719329833984375e-05,0.0001571178436279297
7.82012939453125e-05,0.055336713790893555,0.019062525955200194,0.207484,3.600120544433594e-05,0.00013017654418945312
9.250640869140625e-05,0.09795761108398438,0.0015726499938964744,0.134335,4.124641418457031e-05,0.00015592575073242188
0.0001304149627685547,0.03256726264953613,0.014150951095581052,0.092379,3.528594970703125e-05,0.0001304149627685547
0.00010395050048828125,0.08500075340270996,0.009280422607421873,0.182534,3.314018249511719e-05,0.00013947486877441406
9.059906005859375e-05,0.0902094841003418,0.005302755538940426,0.066708,4.2438507080078125e-05,0.00015354156494140625
9.036064147949219e-05,0.08890080451965332,0.022174061019897467,0.082892,3.4809112548828125e-05,0.0001251697540283203
0.00010585784912109375,0.08191871643066406,0.0036528260650634803,0.073431,2.9802322387695312e-05,0.00012445449829101562
9.894371032714844e-05,0.07335925102233887,0.0011494378204345568,0.200613,3.6716461181640625e-05,0.0001418590545654297
0.00011014938354492188,0.0643930435180664,0.006485809417724614,0.080979,6.461143493652344e-05,0.00019812583923339844
0.00013971328735351562,0.06853389739990234,0.003023047622680658,0.141991,4.267692565917969e-05,0.00015211105346679688
0.00013589859008789062,0.05446934700012207,0.012265208908081054,0.167629,4.100799560546875e-05,0.00014209747314453125
0.00012445449829101562,0.06320309638977051,0.0008717416534423858,0.061824,4.3392181396484375e-05,0.00014066696166992188
8.893013000488281e-05,0.04162740707397461,0.0039383718566894516,0.076392,3.933906555175781e-05,0.0001723766326904297
9.465217590332031e-05,0.04905843734741211,0.0015651244506836026,0.239889,4.696846008300781e-05,0.00015592575073242188
0.00010919570922851562,0.09071612358093262,0.018801348297119144,0.118183,4.649162292480469e-05,0.00014781951904296875
0.00012683868408203125,0.06296515464782715,0.00398510032653808,0.12144,3.361701965332031e-05,0.00013327598571777344
0.0001404285430908203,0.09395956993103027,0.009927445114135736,0.168912,3.695487976074219e-05,0.00012922286987304688
7.319450378417969e-05,0.04797673225402832,0.006040821075439448,0.068125,6.175041198730469e-05,0.00022363662719726562
0.00010561943054199219,0.06143641471862793,0.0018009255981445288,0.07964,3.504753112792969e-05,0.00013494491577148438
0.00011420249938964844,0.04714703559875488,0.002134430267333981,0.121673,3.981590270996094e-05,0.00014829635620117188
8.940696716308594e-05,0.06417012214660645,0.013568317916870118,0.105697,4.124641418457031e-05,0.00013303756713867188
7.224082946777344e-05,0.02575850486755371,0.008915790069580085,0.069862,3.0040740966796875e-05,0.00011277198791503906
9.584426879882812e-05,0.03582262992858887,0.008410894668579097,0.091687,3.695487976074219e-05,0.00014281272888183594
0.00010442733764648438,0.048668861389160156,0.003577779754638674,0.063816,3.504753112792969e-05,0.0001499652862548828
9.1552734375e-05,0.03459286689758301,0.0017547188415527326,0.064611,3.910064697265625e-05,0.00014925003051757812
7.534027099609375e-05,0.04512429237365723,0.006900235214233386,0.137585,4.1484832763671875e-05,0.00014591217041015625
0.00010776519775390625,0.024684906005859375,0.023474797302246095,0.086769,3.933906555175781e-05,0.0001316070556640625
9.584426879882812e-05,0.040160417556762695,0.003465909896850583,0.081264,2.86102294921875e-05,0.00011587142944335938
9.72747802734375e-05,0.0386652946472168,0.009288653533935542,0.081432,3.790855407714844e-05,0.0001418590545654297
8.96453857421875e-05,0.0467677116394043,0.0019434331207275335,0.106522,3.838539123535156e-05,0.0001423358917236328
8.416175842285156e-05,0.03662848472595215,0.0010048952484130874,0.09021,4.172325134277344e-05,0.00014853477478027344
6.389617919921875e-05,0.0550692081451416,0.001918581710815423,0.063714,3.0040740966796875e-05,0.00011682510375976562
0.00011134147644042969,0.03155231475830078,0.026715533462524407,0.072484,4.267692565917969e-05,0.00015354156494140625
8.20159912109375e-05,0.043558359146118164,0.00695620074462891,0.076373,3.8623809814453125e-05,0.00014638900756835938
8.273124694824219e-05,0.03462409973144531,0.018660269424438478,0.117353,4.291534423828125e-05,0.00014162063598632812
9.369850158691406e-05,0.028599023818969727,0.005588171661376956,0.080037,3.0517578125e-05,0.00011205673217773438
8.988380432128906e-05,0.04028797149658203,0.0023546653594970768,0.077841,3.314018249511719e-05,0.00013637542724609375
8.249282836914062e-05,0.05087637901306152,0.007167901947021479,0.064073,3.790855407714844e-05,0.00012826919555664062
8.797645568847656e-05,0.05997824668884277,0.007946856689453122,0.072425,3.814697265625e-05,0.00015592575073242188
0.0001266002655029297,0.07796096801757812,0.005066822891235348,0.10337,3.62396240234375e-05,0.0001354217529296875
8.416175842285156e-05,0.07776117324829102,0.0024945274200439405,0.074966,3.337860107421875e-05,0.00013256072998046875
7.677078247070312e-05,0.08362174034118652,0.005519561248779295,0.102619,3.647804260253906e-05,0.0001385211944580078
0.0001277923583984375,0.10328412055969238,0.0034976004333496097,0.093153,4.029273986816406e-05,0.00013685226440429688
0.00011515617370605469,0.07504129409790039,0.0031785457000732403,0.089464,4.124641418457031e-05,0.00013971328735351562
7.748603820800781e-05,0.07870149612426758,0.002467543258666993,0.140735,3.361701965332031e-05,0.00013494491577148438
0.00011014938354492188,0.06155967712402344,0.0024062961730957066,0.067159,3.0517578125e-05,0.00011134147644042969
8.225440979003906e-05,0.08839583396911621,0.010022705749511723,0.074346,3.409385681152344e-05,0.0001308917999267578
0.0001361370086669922,0.07747173309326172,0.010174569274902345,0.078623,3.4809112548828125e-05,0.00012946128845214844
9.72747802734375e-05,0.0661160945892334,0.00865113876342774,0.080145,4.696846008300781e-05,0.00015592575073242188
0.00012302398681640625,0.07405877113342285,0.013037600433349603,0.114863,3.266334533691406e-05,0.00011873245239257812
0.00011682510375976562,0.05703878402709961,0.005642154449462894,0.089556,4.172325134277344e-05,0.0001647472381591797
8.58306884765625e-05,0.06573152542114258,0.0035204733886718687,0.092896,3.528594970703125e-05,0.00013971328735351562
8.368492126464844e-05,0.08660387992858887,0.001854339675903316,0.079295,3.314018249511719e-05,0.00013303756713867188
0.00011730194091796875,0.07453608512878418,0.0028323233947753906,0.074864,3.600120544433594e-05,0.0001342296600341797
0.00011801719665527344,0.08130145072937012,0.0018930783691406272,0.131381,4.5299530029296875e-05,0.00013899803161621094
0.00012969970703125,0.06467962265014648,0.013485619766235357,0.148418,4.696846008300781e-05,0.00020051002502441406
6.67572021484375e-05,0.0935201644897461,0.0034742022705078063,0.079505,3.504753112792969e-05,0.00013184547424316406
0.00011348724365234375,0.06826186180114746,0.01898362174987793,0.086215,3.5762786865234375e-05,0.00013947486877441406
8.869171142578125e-05,0.08593511581420898,0.007368137268066413,0.093646,4.6253204345703125e-05,0.00015163421630859375
9.512901306152344e-05,0.038720130920410156,0.013416075332641608,0.063992,3.647804260253906e-05,0.0001270771026611328
0.00014328956604003906,0.040331125259399414,0.0014804232482910212,0.064562,3.9577484130859375e-05,0.00014925003051757812
0.0001087188720703125,0.06012845039367676,0.0011902193603515743,0.134119,3.4332275390625e-05,0.0001380443572998047
0.00011610984802246094,0.04511904716491699,0.004047200714111326,0.067414,4.1484832763671875e-05,0.0001480579376220703
8.797645568847656e-05,0.030276775360107422,0.009217845336914068,0.078133,5.817413330078125e-05,0.0002071857452392578
8.392333984375e-05,0.05470442771911621,0.006598544113159188,0.125158,4.76837158203125e-05,0.00016570091247558594
0.00011301040649414062,0.046573638916015625,0.001675723312377933,0.084602,2.8848648071289062e-05,0.00012040138244628906
8.821487426757812e-05,0.05260896682739258,0.05669841722106933,0.071664,4.7206878662109375e-05,0.00014662742614746094
9.703636169433594e-05,0.05398893356323242,0.004462781250000006,0.097588,2.765655517578125e-05,0.00011801719665527344
9.179115295410156e-05,0.06044292449951172,0.009836642272949225,0.279717,2.5510787963867188e-05,9.655952453613281e-05
9.131431579589844e-05,0.059686899185180664,0.0048263521728515585,0.123769,3.2901763916015625e-05,0.00012731552124023438
0.00012373924255371094,0.03352785110473633,0.007036058792114247,0.231666,5.1975250244140625e-05,0.00022673606872558594
9.799003601074219e-05,0.051537513732910156,0.0016673685302734387,0.128801,4.124641418457031e-05,0.00012946128845214844
0.00010275840759277344,0.060183048248291016,0.0077959874572753884,0.130081,4.363059997558594e-05,0.0001354217529296875
6.079673767089844e-05,0.04222559928894043,0.0033499374237060536,0.083191,3.695487976074219e-05,0.0001437664031982422
0.00011491775512695312,0.1255643367767334,0.003081320434570309,0.110919,3.814697265625e-05,0.0001373291015625
9.298324584960938e-05,0.05618906021118164,0.006590567520141602,0.071672,3.0040740966796875e-05,0.00012636184692382812
0.00012683868408203125,0.10858035087585449,0.002176014923095701,0.098151,2.8371810913085938e-05,0.00010728836059570312
5.841255187988281e-05,0.06400394439697266,0.011042085693359377,0.111177,4.100799560546875e-05,0.0001480579376220703
6.008148193359375e-05,0.05900692939758301,0.004813108230590821,0.069424,3.361701965332031e-05,0.00013184547424316406
7.987022399902344e-05,0.06450867652893066,0.008081541107177737,0.079677,3.0994415283203125e-05,0.00011157989501953125
0.00010323524475097656,0.058570146560668945,0.0037584311676025356,0.063905,3.6716461181640625e-05,0.00013518333435058594
8.320808410644531e-05,0.058188438415527344,0.0062471373443603595,0.140062,4.982948303222656e-05,0.0001571178436279297
8.058547973632812e-05,0.08148884773254395,0.0018416199188232424,0.110027,3.4809112548828125e-05,0.00012540817260742188
6.031990051269531e-05,0.0674288272857666,0.003721441253662111,0.080066,4.7206878662109375e-05,0.00014734268188476562
6.246566772460938e-05,0.0744936466217041,0.01946644122314453,0.146203,2.6941299438476562e-05,0.00011086463928222656
0.00010085105895996094,0.08372664451599121,0.0023208511199951237,0.084016,3.62396240234375e-05,0.00011706352233886719
6.532669067382812e-05,0.07396388053894043,0.0029414388275146447,0.090465,3.170967102050781e-05,0.0001246929168701172
9.250640869140625e-05,0.0784156322479248,0.009114181793212897,0.079187,3.528594970703125e-05,0.00013947486877441406
8.463859558105469e-05,0.07130885124206543,0.0028955442962646516,0.106319,4.6253204345703125e-05,0.00015473365783691406
0.00010943412780761719,0.06463146209716797,0.004664898544311527,0.071419,3.1948089599609375e-05,0.00012946128845214844
8.153915405273438e-05,0.05528092384338379,0.0028945982055664093,0.071142,3.075599670410156e-05,0.000110626220703125
9.036064147949219e-05,0.059237003326416016,0.004566412719726562,0.092016,3.361701965332031e-05,0.00012254714965820312
8.559226989746094e-05,0.06997871398925781,0.0021509830017089893,0.137373,3.147125244140625e-05,0.00012969970703125
9.775161743164062e-05,0.07242965698242188,0.011434122314453121,0.08676,3.0040740966796875e-05,0.00012087821960449219
8.797645568847656e-05,0.0362095832824707,0.00748572305297851,0.087289,4.1961669921875e-05,0.00014519691467285156
7.605552673339844e-05,0.0459752082824707,0.0017637481231689428,0.076948,2.7894973754882812e-05,0.00011706352233886719
0.00012302398681640625,0.039174556732177734,0.0031881940002441433,0.066688,4.076957702636719e-05,0.00014925003051757812
0.00011324882507324219,0.04331207275390625,0.005219167114257815,0.062074,2.8371810913085938e-05,0.00012493133544921875
8.0108642578125e-05,0.05217885971069336,0.0030184884490966762,0.106506,4.553794860839844e-05,0.00015044212341308594
9.226799011230469e-05,0.0784144401550293,0.010409688766479519,0.250667,3.933906555175781e-05,0.00014472007751464844
7.43865966796875e-05,0.048562049865722656,0.011454320266723633,0.068522,5.316734313964844e-05,0.00015401840209960938
0.00011992454528808594,0.07362580299377441,0.003313267700195313,0.087158,3.123283386230469e-05,0.00012612342834472656
0.00011920928955078125,0.0762321949005127,0.0018203503570556612,0.076879,3.457069396972656e-05,0.00011992454528808594
4.553794860839844e-05,0.03986787796020508,0.0029749768676757826,0.079206,3.5762786865234375e-05,0.00014662742614746094
6.890296936035156e-05,0.04548001289367676,0.012200528518676756,0.133133,4.76837158203125e-05,0.00016546249389648438
0.0001087188720703125,0.06288433074951172,0.019144760772705077,0.119478,5.054473876953125e-05,0.0001418590545654297
7.43865966796875e-05,0.0680544376373291,0.0016763335418701203,0.08463,3.9577484130859375e-05,0.00014162063598632812
8.893013000488281e-05,0.07389187812805176,0.0015452852478027301,0.116151,3.0994415283203125e-05,0.00012087821960449219
7.939338684082031e-05,0.08105063438415527,0.007062199829101556,0.079602,3.147125244140625e-05,0.00011849403381347656
7.43865966796875e-05,0.10574769973754883,0.0007072814636230468,0.082857,3.62396240234375e-05,0.00011396408081054688
0.00010633468627929688,0.061757802963256836,0.0016279629669189444,0.080929,3.7670135498046875e-05,0.0001304149627685547
8.153915405273438e-05,0.06175804138183594,0.0032158921051025358,0.084345,3.314018249511719e-05,0.00015163421630859375
9.894371032714844e-05,0.06991410255432129,0.01651279106140137,0.072975,3.838539123535156e-05,0.0001430511474609375
0.00010251998901367188,0.045563459396362305,0.0009109913787841845,0.099504,4.267692565917969e-05,0.00014710426330566406
8.320808410644531e-05,0.0720064640045166,0.020483186233520495,0.169612,3.695487976074219e-05,0.0001304149627685547
0.00010776519775390625,0.050830841064453125,0.005117190994262694,0.083261,3.361701965332031e-05,0.00012373924255371094
7.677078247070312e-05,0.07515120506286621,0.0019838743438720663,0.084651,2.86102294921875e-05,0.00010466575622558594
8.463859558105469e-05,0.0684974193572998,0.0034892834014892543,0.083693,2.6464462280273438e-05,0.0001087188720703125
0.00010275840759277344,0.07765531539916992,0.013844974899291998,0.068475,2.6702880859375e-05,0.00010585784912109375
0.00010395050048828125,0.06722807884216309,0.0044829656829833975,0.087451,3.933906555175781e-05,0.00014019012451171875
0.00010204315185546875,0.0567011833190918,0.01760757118225098,0.15669,3.5762786865234375e-05,0.00013065338134765625
0.00010347366333007812,0.057962656021118164,0.0037989960937500067,0.070847,4.410743713378906e-05,0.0001621246337890625
0.00015473365783691406,0.05008387565612793,0.00699346119689942,0.113782,2.956390380859375e-05,0.00015115737915039062
0.00010180473327636719,0.061070919036865234,0.008474867599487304,0.095957,4.363059997558594e-05,0.00014638900756835938
7.724761962890625e-05,0.06774067878723145,0.003464879226684564,0.0758,3.814697265625e-05,0.00013303756713867188
8.487701416015625e-05,0.06792259216308594,0.003923515045166012,0.089188,4.2438507080078125e-05,0.0001595020294189453
8.606910705566406e-05,0.06148386001586914,0.0034608578491210906,0.07477,4.7206878662109375e-05,0.00015926361083984375
0.00010156631469726562,0.04153633117675781,0.008527980026245122,0.083241,4.363059997558594e-05,0.000156402587890625
8.916854858398438e-05,0.0643472671508789,0.0010695476531982356,0.069875,3.24249267578125e-05,0.0001308917999267578
0.00010800361633300781,0.056078433990478516,0.008992565368652339,0.154451,2.9087066650390625e-05,0.0001270771026611328
8.869171142578125e-05,0.06000018119812012,0.002337078521728514,0.065277,2.6941299438476562e-05,0.0001068115234375
9.751319885253906e-05,0.051996707916259766,0.001917617568969729,0.08674,2.4080276489257812e-05,9.560585021972656e-05
0.00010323524475097656,0.0431060791015625,0.005474949340820309,0.12177,4.38690185546875e-05,0.0001437664031982422
7.724761962890625e-05,0.06450462341308594,0.00660562065124512,0.077595,4.00543212890625e-05,0.00013518333435058594
8.678436279296875e-05,0.05349254608154297,0.004420281127929693,0.073596,3.314018249511719e-05,0.0001342296600341797
7.128715515136719e-05,0.05381298065185547,0.0019480998229980534,0.09953,4.38690185546875e-05,0.0001499652862548828
0.00011444091796875,0.04958081245422363,0.002555045623779284,0.271355,2.9802322387695312e-05,0.00011491775512695312
9.846687316894531e-05,0.04475522041320801,0.0028522082214355454,0.066262,3.838539123535156e-05,0.00014853477478027344
6.4849853515625e-05,0.05837249755859375,0.002841461471557616,0.099746,3.719329833984375e-05,0.0001361370086669922
8.654594421386719e-05,0.054709672927856445,0.009471089584350584,0.079043,3.647804260253906e-05,0.0001347064971923828
9.1552734375e-05,0.04688692092895508,0.0031389028778076172,0.070701,3.409385681152344e-05,0.00012159347534179688
9.5367431640625e-05,0.03157162666320801,0.002553930297851559,0.062809,3.600120544433594e-05,0.00013399124145507812
0.000102996826171875,0.03695940971374512,0.003215026123046874,0.077668,4.2438507080078125e-05,0.000141143798828125
7.104873657226562e-05,0.03864908218383789,0.011987746994018555,0.080733,3.314018249511719e-05,0.00012803077697753906
9.322166442871094e-05,0.061673641204833984,0.00714859254455566,0.084124,4.601478576660156e-05,0.0001442432403564453
0.00010251998901367188,0.05865645408630371,0.005426657577514649,0.095304,5.364418029785156e-05,0.00016617774963378906
0.00011444091796875,0.08677244186401367,0.0029864900970459005,0.05991,3.62396240234375e-05,0.00015211105346679688
0.00010657310485839844,0.047028541564941406,0.00518180616760254,0.068341,3.0517578125e-05,0.00011658668518066406
6.580352783203125e-05,0.03084707260131836,0.0084407071685791,0.080915,4.5299530029296875e-05,0.0001418590545654297
0.00012135505676269531,0.06699848175048828,0.010763383941650384,0.06617,3.0517578125e-05,0.00013184547424316406
0.0010807514190673828,0.048384666442871094,0.0033019561614990173,0.088941,3.9577484130859375e-05,0.00014328956604003906
6.651878356933594e-05,0.06465792655944824,0.011873679534912113,0.081008,3.8623809814453125e-05,0.00014781951904296875
7.843971252441406e-05,0.07374787330627441,0.00882354193115234,0.086871,3.790855407714844e-05,0.0001423358917236328
0.00011324882507324219,0.05208849906921387,0.0038043420867919925,0.077417,3.719329833984375e-05,0.0001251697540283203
0.00012087821960449219,0.0679316520690918,0.00844495043945312,0.077298,5.14984130859375e-05,0.00015401840209960938
8.20159912109375e-05,0.0703275203704834,0.0016282660064697307,0.102044,3.552436828613281e-05,0.00012040138244628906
0.00010061264038085938,0.048891544342041016,0.006421610046386722,0.125524,2.8848648071289062e-05,0.00011587142944335938
9.846687316894531e-05,0.09237122535705566,0.0022112060394287175,0.108966,2.5033950805664062e-05,0.00010371208190917969
9.942054748535156e-05,0.05604100227355957,0.004218097061157222,0.116956,2.2649765014648438e-05,0.00010180473327636719
8.678436279296875e-05,0.0724344253540039,0.017806184082031246,0.085595,2.9087066650390625e-05,0.00011110305786132812
6.365776062011719e-05,0.07364964485168457,0.007064975540161139,0.090108,3.886222839355469e-05,0.0001385211944580078
8.034706115722656e-05,0.07725191116333008,0.004199010421752941,0.126848,3.314018249511719e-05,0.0001266002655029297
8.916854858398438e-05,0.028020620346069336,0.0029752407226562444,0.096184,2.9325485229492188e-05,0.00011301040649414062
9.608268737792969e-05,0.07757019996643066,0.001707687606811517,0.120885,2.8848648071289062e-05,0.00011301040649414062
0.00015544891357421875,0.04194831848144531,0.008509594268798826,0.08143,2.8133392333984375e-05,0.00011372566223144531
8.96453857421875e-05,0.04523944854736328,0.006261275833129881,0.075157,3.1948089599609375e-05,0.00012826919555664062
7.343292236328125e-05,0.06753253936767578,0.014337281448364256,0.063293,3.1948089599609375e-05,0.00014281272888183594
7.176399230957031e-05,0.061400651931762695,0.002828311264038083,0.076088,4.267692565917969e-05,0.0001456737518310547
0.00010657310485839844,0.04561471939086914,0.004963582000732408,0.12654,4.601478576660156e-05,0.00016045570373535156
7.748603820800781e-05,0.05698680877685547,0.001128781234741208,0.079363,2.9802322387695312e-05,0.00011205673217773438
0.00010585784912109375,0.04368019104003906,0.006329189620971676,0.079239,3.457069396972656e-05,0.00013446807861328125
8.749961853027344e-05,0.034699440002441406,0.00534417521667481,0.087903,3.337860107421875e-05,0.0001304149627685547
0.00010013580322265625,0.0509641170501709,0.0007577035980224633,0.090667,4.100799560546875e-05,0.00012230873107910156
0.00013709068298339844,0.048896074295043945,0.008042885467529293,0.091978,4.267692565917969e-05,0.00014448165893554688
0.00011396408081054688,0.04936504364013672,0.018405036605834965,0.076636,4.029273986816406e-05,0.0001499652862548828
9.775161743164062e-05,0.07982444763183594,0.004489943389892573,0.07412,3.0279159545898438e-05,0.00011515617370605469
7.367134094238281e-05,0.052010297775268555,0.006223666137695316,0.064106,3.1948089599609375e-05,0.00012254714965820312
0.00011038780212402344,0.03970956802368164,0.005170462448120111,0.070943,3.981590270996094e-05,0.00015211105346679688
7.43865966796875e-05,0.06263518333435059,0.002487361999511717,0.103854,3.528594970703125e-05,0.00013446807861328125
8.463859558105469e-05,0.03740501403808594,0.0015399304351806642,0.085979,3.933906555175781e-05,0.00014734268188476562
8.058547973632812e-05,0.05524873733520508,0.0021556889648437494,0.070438,4.220008850097656e-05,0.00013446807861328125
0.00010418891906738281,0.03665733337402344,0.019563267395019526,0.077228,3.2901763916015625e-05,0.0001227855682373047
0.00011181831359863281,0.05659937858581543,0.012276368194580084,0.065769,4.410743713378906e-05,0.00018024444580078125
9.417533874511719e-05,0.06316733360290527,0.0038408317108154233,0.065698,4.124641418457031e-05,0.00011396408081054688
0.00012111663818359375,0.057709455490112305,0.001135831756591793,0.086205,3.933906555175781e-05,0.00012612342834472656
8.344650268554688e-05,0.05187582969665527,0.0018000539398193294,0.084265,4.76837158203125e-05,0.0001571178436279297
7.486343383789062e-05,0.06731152534484863,0.0031034352111816432,0.058945,4.482269287109375e-05,0.00016260147094726562
0.00011205673217773438,0.04425525665283203,0.0031669384460449174,0.105952,3.719329833984375e-05,0.00012874603271484375
0.00010204315185546875,0.04528951644897461,0.010170861587524407,0.11564,3.552436828613281e-05,0.00014543533325195312
8.463859558105469e-05,0.05541229248046875,0.0015825212554931578,0.084792,3.8623809814453125e-05,0.00013756752014160156
8.749961853027344e-05,0.05620098114013672,0.003987676071166998,0.070001,2.9325485229492188e-05,0.0001201629638671875
7.05718994140625e-05,0.034598588943481445,0.001228914794921876,0.06644,4.38690185546875e-05,0.0001316070556640625
8.559226989746094e-05,0.07239723205566406,0.01018918200683594,0.129938,3.457069396972656e-05,0.00011873245239257812
7.653236389160156e-05,0.03889298439025879,0.007854571075439451,0.093655,3.075599670410156e-05,0.00012612342834472656
0.0001087188720703125,0.057825565338134766,0.006301084747314459,0.076135,4.076957702636719e-05,0.00013947486877441406
8.606910705566406e-05,0.03670144081115723,0.0051900186462402464,0.136783,3.147125244140625e-05,0.00012063980102539062
8.678436279296875e-05,0.0583033561706543,0.002116885650634767,0.075362,4.0531158447265625e-05,0.00014448165893554688
8.7738037109375e-05,0.040229082107543945,0.002207012283325191,0.102788,3.743171691894531e-05,0.00014972686767578125
0.00010156631469726562,0.05254316329956055,0.009591522827148438,0.094235,4.601478576660156e-05,0.0001494884490966797
5.91278076171875e-05,0.05986499786376953,0.006502424484252936,0.071444,3.7670135498046875e-05,0.00014090538024902344
0.00011730194091796875,0.038268089294433594,0.0015230525360107466,0.101114,3.4809112548828125e-05,0.00012874603271484375
6.628036499023438e-05,0.06408572196960449,0.0021305050354003957,0.088902,3.814697265625e-05,0.0001373291015625
9.72747802734375e-05,0.06639361381530762,0.004445127227783202,0.066997,3.457069396972656e-05,0.00014090538024902344
8.869171142578125e-05,0.06531977653503418,0.0062197954864502,0.085378,3.1948089599609375e-05,0.00012445449829101562
8.177757263183594e-05,0.025294780731201172,0.002134200424194335,0.097206,4.363059997558594e-05,0.000152587890625
0.0001049041748046875,0.025856971740722656,0.003932685562133789,0.120379,3.600120544433594e-05,0.00012993812561035156
8.368492126464844e-05,0.04672384262084961,0.00553143104553222,0.092785,3.457069396972656e-05,0.00012445449829101562
8.678436279296875e-05,0.05599093437194824,0.0025477991790771454,0.071953,4.315376281738281e-05,0.00014972686767578125
8.320808410644531e-05,0.05942511558532715,0.023156436141967773,0.088366,3.743171691894531e-05,0.00013303756713867188
8.440017700195312e-05,0.03725457191467285,0.012736148406982423,0.138848,3.814697265625e-05,0.00013327598571777344
7.915496826171875e-05,0.04936075210571289,0.0029743143005371148,0.100558,4.601478576660156e-05,0.00012350082397460938
0.00010919570922851562,0.06257224082946777,0.005418302505493161,0.073632,3.1948089599609375e-05,0.0001266002655029297
9.608268737792969e-05,0.058458566665649414,0.004680742675781252,0.096218,4.267692565917969e-05,0.00013828277587890625
8.440017700195312e-05,0.05537533760070801,0.0066630075378417974,0.159108,3.62396240234375e-05,0.00014734268188476562
9.894371032714844e-05,0.08764100074768066,0.0038184398193359392,0.069048,3.0517578125e-05,0.0001270771026611328
7.081031799316406e-05,0.07041811943054199,0.003241976654052736,0.073988,3.5762786865234375e-05,0.00014591217041015625
8.273124694824219e-05,0.10289287567138672,0.009351036849975583,0.071259,3.8623809814453125e-05,0.0001423358917236328
8.082389831542969e-05,0.06938600540161133,0.0028019790649414095,0.090125,3.4332275390625e-05,0.0001323223114013672
8.344650268554688e-05,0.09281730651855469,0.008188839492797861,0.134565,3.6716461181640625e-05,0.00013256072998046875
9.179115295410156e-05,0.08537530899047852,0.008723134689331058,0.089445,4.291534423828125e-05,0.00015878677368164062
0.00010037422180175781,0.03727841377258301,0.0009122271423339795,0.082612,3.2901763916015625e-05,0.00012826919555664062
6.508827209472656e-05,0.09487485885620117,0.015936711334228512,0.115276,3.123283386230469e-05,0.00010728836059570312
6.341934204101562e-05,0.09435296058654785,0.0010058210296630954,0.133483,4.076957702636719e-05,0.00014090538024902344
9.846687316894531e-05,0.06698322296142578,0.0030559591827392513,0.092244,4.792213439941406e-05,0.00020051002502441406
6.103515625e-05,0.07083249092102051,0.0018423049774169975,0.101016,3.886222839355469e-05,0.00015091896057128906
6.890296936035156e-05,0.08717155456542969,0.014323736984252933,0.091943,3.9577484130859375e-05,0.00014901161193847656
8.606910705566406e-05,0.06464314460754395,0.020873438171386732,0.129871,4.029273986816406e-05,0.00014901161193847656
0.0001285076141357422,0.06824040412902832,0.0017851672210693337,0.091421,3.409385681152344e-05,0.0001285076141357422
9.846687316894531e-05,0.09941411018371582,0.00664734963989258,0.105654,2.7418136596679688e-05,0.00011110305786132812
9.608268737792969e-05,0.06598496437072754,0.018698724121093746,0.069581,3.9577484130859375e-05,0.00014472007751464844
9.942054748535156e-05,0.051758766174316406,0.010766698669433597,0.070226,3.457069396972656e-05,0.00013756752014160156
0.00010800361633300781,0.062133073806762695,0.0010619951477050804,0.080676,5.054473876953125e-05,0.00018715858459472656
9.655952453613281e-05,0.07584357261657715,0.009200909393310558,0.129707,3.5762786865234375e-05,0.00013017654418945312
0.00012040138244628906,0.048065900802612305,0.004901047760009769,0.068519,3.647804260253906e-05,0.0001347064971923828
4.4345855712890625e-05,0.03791022300720215,0.004363494308471674,0.086942,4.029273986816406e-05,0.00014257431030273438
7.867813110351562e-05,0.05454826354980469,0.0023926956024169915,0.073366,3.743171691894531e-05,0.0001380443572998047
9.608268737792969e-05,0.06581449508666992,0.0059570310363769585,0.063799,3.170967102050781e-05,0.00012111663818359375
8.726119995117188e-05,0.05181694030761719,0.020448120208740234,0.086979,4.124641418457031e-05,0.0001556873321533203
0.00011229515075683594,0.05952787399291992,0.0020444215240478514,0.080956,4.124641418457031e-05,0.00012874603271484375
0.00011396408081054688,0.041944026947021484,0.002664851028442383,0.079318,5.0067901611328125e-05,0.0002014636993408203
8.797645568847656e-05,0.06491684913635254,0.0011656940917968706,0.112127,3.6716461181640625e-05,0.00012803077697753906
9.584426879882812e-05,0.03837275505065918,0.0059847751770019525,0.078084,3.719329833984375e-05,0.00014019012451171875
7.677078247070312e-05,0.04219651222229004,0.0024263381500244097,0.079073,2.8848648071289062e-05,0.00012683868408203125
6.699562072753906e-05,0.04795551300048828,0.0019466885681152374,0.072613,2.5510787963867188e-05,0.00010418891906738281
7.891654968261719e-05,0.06067204475402832,0.0027822276000976504,0.086887,5.698204040527344e-05,0.0002334117889404297
6.914138793945312e-05,0.07326483726501465,0.004771882659912116,0.081518,3.361701965332031e-05,0.00012087821960449219
9.179115295410156e-05,0.052247047424316406,0.0019723215179443393,0.080217,4.1484832763671875e-05,0.00014257431030273438
9.655952453613281e-05,0.0503849983215332,0.002613218795776362,0.069388,3.528594970703125e-05,0.00013756752014160156
9.989738464355469e-05,0.04257702827453613,0.005087463333129885,0.071448,4.00543212890625e-05,0.0001518726348876953
8.273124694824219e-05,0.02710580825805664,0.0010302187347412117,0.078485,3.886222839355469e-05,0.00012993812561035156
7.367134094238281e-05,0.03863263130187988,0.006357805007934564,0.069306,4.458427429199219e-05,0.0001461505889892578
9.560585021972656e-05,0.04766583442687988,0.002714467285156244,0.079477,3.743171691894531e-05,0.0001266002655029297
6.127357482910156e-05,0.05089879035949707,0.002214163238525385,0.073468,4.100799560546875e-05,0.0001404285430908203
6.985664367675781e-05,0.06764411926269531,0.0017391920318603482,0.083901,3.2901763916015625e-05,0.00012493133544921875
8.940696716308594e-05,0.07478809356689453,0.007401214035034173,0.088192,3.910064697265625e-05,0.00014662742614746094
0.00012993812561035156,0.052614688873291016,0.008004272064208978,0.076466,3.361701965332031e-05,0.0001385211944580078
8.869171142578125e-05,0.07234573364257812,0.015281010253906255,0.066117,4.029273986816406e-05,0.00012874603271484375
0.0008883476257324219,0.04645419120788574,0.008524557098388674,0.079316,4.124641418457031e-05,0.00015163421630859375
0.00010991096496582031,0.05928516387939453,0.0015134676818847614,0.109962,3.314018249511719e-05,0.0001544952392578125
0.0001220703125,0.04998326301574707,0.002941294647216791,0.066974,2.7418136596679688e-05,0.0001087188720703125
9.703636169433594e-05,0.054656982421875,0.005766270538330079,0.079054,3.337860107421875e-05,0.00011920928955078125
8.177757263183594e-05,0.04709672927856445,0.020090845672607424,0.119683,5.030632019042969e-05,0.00014519691467285156
7.772445678710938e-05,0.052999258041381836,0.017150386749267582,0.136014,3.814697265625e-05,0.0001373291015625
9.465217590332031e-05,0.08876466751098633,0.010415431793212887,0.081792,2.956390380859375e-05,0.00010800361633300781
8.463859558105469e-05,0.04797959327697754,0.01578184869384766,0.080174,2.9325485229492188e-05,0.0001163482666015625
6.151199340820312e-05,0.05731081962585449,0.006817736907958991,0.085404,3.123283386230469e-05,0.00012445449829101562
0.00012111663818359375,0.044571876525878906,0.00452685192871094,0.130687,4.172325134277344e-05,0.0001461505889892578
0.00014734268188476562,0.03690218925476074,0.007247769134521478,0.070707,3.719329833984375e-05,0.00015735626220703125
9.560585021972656e-05,0.05086541175842285,0.003926991882324218,0.07356,3.24249267578125e-05,0.00011849403381347656
9.107589721679688e-05,0.049767494201660156,0.008792341415405275,0.092583,2.6464462280273438e-05,0.00010323524475097656
7.891654968261719e-05,0.052690744400024414,0.006344423019409184,0.064438,3.0279159545898438e-05,0.00011587142944335938
9.584426879882812e-05,0.058315277099609375,0.001176206069946284,0.153119,4.291534423828125e-05,0.00014448165893554688
0.00010418891906738281,0.057874441146850586,0.0014487967376708988,0.092362,3.337860107421875e-05,0.00011658668518066406
7.176399230957031e-05,0.06464815139770508,0.0032868189086914107,0.072001,3.4332275390625e-05,0.0001347064971923828
0.00010013580322265625,0.04792022705078125,0.00803067349243164,0.094362,3.337860107421875e-05,0.000125885009765625
7.176399230957031e-05,0.06203341484069824,0.0050922918243408236,0.060783,2.765655517578125e-05,0.00012230873107910156
7.653236389160156e-05,0.04067063331604004,0.0018280281677246074,0.092961,4.0531158447265625e-05,0.0001380443572998047
8.869171142578125e-05,0.045310258865356445,0.0017659894104004037,0.145663,3.4809112548828125e-05,0.0001494884490966797
7.200241088867188e-05,0.05607199668884277,0.011745555068969724,0.068123,3.409385681152344e-05,0.00012159347534179688
8.416175842285156e-05,0.04239988327026367,0.0023050650787353466,0.087455,4.291534423828125e-05,0.00014829635620117188
9.107589721679688e-05,0.0314936637878418,0.0046398623352050805,0.083812,4.029273986816406e-05,0.00013589859008789062
6.29425048828125e-05,0.02902054786682129,0.0014913439483642543,0.178678,3.075599670410156e-05,0.00011920928955078125
0.00011920928955078125,0.04292869567871094,0.010640489959716795,0.076975,3.504753112792969e-05,0.00013637542724609375
7.343292236328125e-05,0.040750980377197266,0.005296237945556642,0.092,3.504753112792969e-05,0.00016260147094726562
8.130073547363281e-05,0.05477452278137207,0.010807293731689455,0.062443,3.552436828613281e-05,0.00013136863708496094
8.916854858398438e-05,0.06592464447021484,0.0025411467742919858,0.09223,3.814697265625e-05,0.00013494491577148438
0.00011920928955078125,0.0668022632598877,0.008537341659545894,0.109657,3.8623809814453125e-05,0.00012969970703125
8.702278137207031e-05,0.050306081771850586,0.0032222606201171844,0.083873,4.506111145019531e-05,0.00015497207641601562
8.7738037109375e-05,0.08671450614929199,0.0022794607849121185,0.145778,3.1948089599609375e-05,0.00012302398681640625
9.226799011230469e-05,0.04760551452636719,0.010578017959594732,0.083115,4.5299530029296875e-05,0.00015401840209960938
0.00011110305786132812,0.07183408737182617,0.007574850372314451,0.084871,3.5762786865234375e-05,0.00013709068298339844
8.988380432128906e-05,0.08441400527954102,0.0033603199462890615,0.061377,5.0067901611328125e-05,0.00018715858459472656
0.00012373924255371094,0.06831645965576172,0.0032294073333740264,0.092401,4.0531158447265625e-05,0.00013875961303710938
0.00013875961303710938,0.06260251998901367,0.00446319514465332,0.072963,3.4332275390625e-05,0.00013566017150878906
0.0001785755157470703,0.04102134704589844,0.017570014633178713,0.063761,4.2438507080078125e-05,0.00014019012451171875
8.153915405273438e-05,0.05079817771911621,0.006531144515991211,0.163133,3.409385681152344e-05,0.00012063980102539062
8.20159912109375e-05,0.03754568099975586,0.0014759533081054738,0.074859,3.552436828613281e-05,0.00013637542724609375
0.00010609626770019531,0.07191801071166992,0.004149319305419924,0.15511,3.933906555175781e-05,0.00014638900756835938
9.179115295410156e-05,0.031128644943237305,0.0027225790557861285,0.108519,4.220008850097656e-05,0.0001423358917236328
9.560585021972656e-05,0.04602479934692383,0.004042201828002925,0.063101,2.765655517578125e-05,9.465217590332031e-05
0.00013589859008789062,0.05336952209472656,0.005209988616943356,0.068026,4.649162292480469e-05,0.00018906593322753906
8.392333984375e-05,0.04890918731689453,0.010023998184204103,0.12758,3.1948089599609375e-05,0.00012445449829101562
8.797645568847656e-05,0.059105873107910156,0.010618987976074218,0.079014,3.170967102050781e-05,0.00011467933654785156
0.0001010894775390625,0.07965254783630371,0.00446019587707519,0.076548,2.7418136596679688e-05,0.00010561943054199219
9.202957153320312e-05,0.06502699851989746,0.006211120986938476,0.09135,2.6702880859375e-05,0.00010156631469726562
0.00010013580322265625,0.06869792938232422,0.004925675582885744,0.066675,4.482269287109375e-05,0.00018739700317382812
8.511543273925781e-05,0.0755469799041748,0.00953149967956543,0.092417,2.6226043701171875e-05,0.00010633468627929688
8.487701416015625e-05,0.05437922477722168,0.011374949356079106,0.090554,4.4345855712890625e-05,0.00014901161193847656
0.00010347366333007812,0.028802156448364258,0.0023110859832763675,0.076404,3.62396240234375e-05,0.00012421607971191406
8.845329284667969e-05,0.05118536949157715,0.007401524383544925,0.061068,3.075599670410156e-05,0.00013065338134765625
7.367134094238281e-05,0.03665280342102051,0.007471345520019532,0.06515,2.6941299438476562e-05,0.0001087188720703125
6.937980651855469e-05,0.03140759468078613,0.0059203846435546825,0.093977,3.886222839355469e-05,0.0001418590545654297
0.0001246929168701172,0.03623247146606445,0.006902536621093747,0.070635,3.123283386230469e-05,0.00010776519775390625
6.890296936035156e-05,0.043009281158447266,0.0008891524810790974,0.063198,3.886222839355469e-05,0.0001380443572998047
6.556510925292969e-05,0.05339336395263672,0.0021279840240478465,0.066224,5.435943603515625e-05,0.0002300739288330078
8.034706115722656e-05,0.02451348304748535,0.004077196716308587,0.106426,3.9577484130859375e-05,0.00013756752014160156
8.106231689453125e-05,0.030778169631958008,0.001045179489135739,0.066222,2.9325485229492188e-05,0.00012493133544921875
9.202957153320312e-05,0.04718923568725586,0.0041093203582763665,0.080221,4.291534423828125e-05,0.00012803077697753906
9.918212890625e-05,0.047089338302612305,0.0035530939636230496,0.069269,3.0279159545898438e-05,0.00011277198791503906
8.225440979003906e-05,0.06353998184204102,0.003521010131835936,0.061655,3.504753112792969e-05,0.00013303756713867188
7.581710815429688e-05,0.03350543975830078,0.0031095479736328036,0.145574,3.0279159545898438e-05,0.00011897087097167969
0.00010156631469726562,0.06965422630310059,0.010814645004272455,0.090925,3.910064697265625e-05,0.00014925003051757812
6.890296936035156e-05,0.04489779472351074,0.006778801559448239,0.071551,4.935264587402344e-05,0.0001952648162841797
0.00010967254638671875,0.08192753791809082,0.0008754380035400355,0.06897,3.600120544433594e-05,0.00013637542724609375
0.00012183189392089844,0.054549455642700195,0.0031642359619140636,0.088337,3.170967102050781e-05,0.00011920928955078125
0.00010967254638671875,0.0610964298248291,0.005671329971313477,0.082704,3.814697265625e-05,0.00014829635620117188
0.00010561943054199219,0.06508278846740723,0.00853357325744629,0.066538,4.458427429199219e-05,0.00020051002502441406
0.00010657310485839844,0.024786710739135742,0.0016634804992675806,0.063122,5.221366882324219e-05,0.00015807151794433594
0.00010156631469726562,0.04873538017272949,0.002438670181274416,0.124776,4.601478576660156e-05,0.00015354156494140625
6.508827209472656e-05,0.03500008583068848,0.0069751690979003855,0.081738,3.552436828613281e-05,0.0001354217529296875
0.0001049041748046875,0.04946184158325195,0.0007636720275878972,0.094465,3.361701965332031e-05,0.0001361370086669922
8.606910705566406e-05,0.07642102241516113,0.013838112121582036,0.073569,3.647804260253906e-05,0.00013136863708496094
6.556510925292969e-05,0.060240983963012695,0.0050306132659912045,0.097739,2.9802322387695312e-05,0.00011849403381347656
0.00010395050048828125,0.08415913581848145,0.00410787895202637,0.07772,4.410743713378906e-05,0.00017714500427246094
0.00013208389282226562,0.0651087760925293,0.024519542282104498,0.082657,5.221366882324219e-05,0.00018358230590820312
0.00010848045349121094,0.06319236755371094,0.017901673187255857,0.075186,3.552436828613281e-05,0.0001430511474609375
0.00011396408081054688,0.05598258972167969,0.004573292938232415,0.072609,3.528594970703125e-05,0.00012946128845214844
7.390975952148438e-05,0.07226443290710449,0.0066709498748779295,0.062639,3.266334533691406e-05,0.0001285076141357422
8.058547973632812e-05,0.05603647232055664,0.013042887756347654,0.070828,4.649162292480469e-05,0.00012683868408203125
7.367134094238281e-05,0.047289133071899414,0.006021562866210944,0.090496,3.123283386230469e-05,0.00012135505676269531
7.05718994140625e-05,0.05746793746948242,0.0010478604278564424,0.080029,2.9802322387695312e-05,0.0001251697540283203
9.465217590332031e-05,0.0737619400024414,0.03154230946350098,0.065912,3.24249267578125e-05,0.0001270771026611328
8.20159912109375e-05,0.07172870635986328,0.0082120754699707,0.106977,3.0279159545898438e-05,0.00011754035949707031
9.274482727050781e-05,0.09213566780090332,0.007249695892333985,0.087505,4.267692565917969e-05,0.0001475811004638672
0.00010132789611816406,0.06994104385375977,0.00886507984924316,0.075007,5.078315734863281e-05,0.00014257431030273438
6.365776062011719e-05,0.10243964195251465,0.0045862940826416065,0.095771,6.985664367675781e-05,0.00020813941955566406
7.748603820800781e-05,0.1252455711364746,0.006046555465698239,0.118731,4.887580871582031e-05,0.00020313262939453125
6.580352783203125e-05,0.04401707649230957,0.0029577805938720697,0.093931,3.552436828613281e-05,0.00012683868408203125
7.653236389160156e-05,0.07638812065124512,0.0034782510223388685,0.069881,4.1484832763671875e-05,0.00014162063598632812
8.869171142578125e-05,0.0989384651184082,0.003555580612182613,0.087954,3.5762786865234375e-05,0.00013256072998046875
7.176399230957031e-05,0.07925796508789062,0.0007908945922851518,0.069637,3.170967102050781e-05,0.00012063980102539062
0.00013065338134765625,0.08944964408874512,0.008535445068359376,0.152502,3.647804260253906e-05,0.0001354217529296875
6.008148193359375e-05,0.08830928802490234,0.0007406364135742194,0.119532,3.528594970703125e-05,0.00012445449829101562
8.58306884765625e-05,0.07605338096618652,0.004007878280639643,0.082349,4.506111145019531e-05,0.00013899803161621094
0.00011539459228515625,0.05515742301940918,0.003911408355712895,0.067422,4.458427429199219e-05,0.00018978118896484375
9.250640869140625e-05,0.08198690414428711,0.0030528386077881,0.201779,3.4332275390625e-05,0.00011849403381347656
9.894371032714844e-05,0.05783843994140625,0.00763276799011231,0.125272,4.3392181396484375e-05,0.00015401840209960938
7.939338684082031e-05,0.052895545959472656,0.003321991836547855,0.087613,4.506111145019531e-05,0.00015020370483398438
8.225440979003906e-05,0.08053088188171387,0.0031285888519287097,0.183366,3.62396240234375e-05,0.00013566017150878906
9.608268737792969e-05,0.0617830753326416,0.00569778369140625,0.077043,2.9087066650390625e-05,0.00011372566223144531
7.653236389160156e-05,0.06932306289672852,0.0042144156036376945,0.073269,2.9087066650390625e-05,0.00011563301086425781
7.677078247070312e-05,0.05420184135437012,0.009924690826416019,0.083492,4.363059997558594e-05,0.0001506805419921875
0.00011587142944335938,0.03686714172363281,0.0014464138641357427,0.165186,3.2901763916015625e-05,0.00011706352233886719
0.00010013580322265625,0.029998779296875,0.008456227386474613,0.076262,5.435943603515625e-05,0.00017189979553222656
7.653236389160156e-05,0.04270601272583008,0.00810129158020019,0.072205,3.170967102050781e-05,0.00012636184692382812
6.771087646484375e-05,0.040227413177490234,0.0022446960144043016,0.077482,3.9577484130859375e-05,0.00014400482177734375
0.0001373291015625,0.08572721481323242,0.007521792022705087,0.252683,3.1948089599609375e-05,0.00011587142944335938
7.772445678710938e-05,0.06182122230529785,0.008898590637207021,0.184374,4.00543212890625e-05,0.00015687942504882812
7.581710815429688e-05,0.03289604187011719,0.0012989957122802737,0.065622,5.2928924560546875e-05,0.00020551681518554688
0.00010848045349121094,0.05088996887207031,0.010690816986083984,0.145038,5.602836608886719e-05,0.0001442432403564453
6.461143493652344e-05,0.02000260353088379,0.011532046173095709,0.085377,3.838539123535156e-05,0.00013971328735351562
8.463859558105469e-05,0.04007887840270996,0.005924611145019534,0.068894,4.506111145019531e-05,0.0001544952392578125
8.225440979003906e-05,0.03038930892944336,0.001646695053100583,0.094863,3.981590270996094e-05,0.0001392364501953125
6.67572021484375e-05,0.045371055603027344,0.004409157577514644,0.166634,4.029273986816406e-05,0.00014853477478027344
9.083747863769531e-05,0.04421281814575195,0.00821566482543945,0.08304,3.695487976074219e-05,0.00014138221740722656
6.747245788574219e-05,0.05471491813659668,0.00865831944274903,0.079007,3.790855407714844e-05,0.0001537799835205078
6.318092346191406e-05,0.061164140701293945,0.00262706890869141,0.076567,6.175041198730469e-05,0.00013756752014160156
7.176399230957031e-05,0.07265377044677734,0.006827840652465819,0.071285,3.1948089599609375e-05,0.00011110305786132812
0.00010561943054199219,0.06406688690185547,0.00221392172241211,0.071991,5.364418029785156e-05,0.0002052783966064453
8.296966552734375e-05,0.06362271308898926,0.0013866231079101565,0.210063,4.57763671875e-05,0.0001499652862548828
7.62939453125e-05,0.06865930557250977,0.004317815643310546,0.066719,3.1948089599609375e-05,0.0001316070556640625
0.00011754035949707031,0.060034751892089844,0.004395054489135741,0.092169,3.123283386230469e-05,0.00011396408081054688
0.00011157989501953125,0.03525257110595703,0.004244867965698243,0.086353,5.054473876953125e-05,0.0001697540283203125
6.794929504394531e-05,0.021006107330322266,0.0009433130187988248,0.072883,3.981590270996094e-05,0.00013566017150878906
0.00010585784912109375,0.06397151947021484,0.0030343966827392627,0.075664,3.147125244140625e-05,0.00011944770812988281
9.942054748535156e-05,0.05787515640258789,0.003375854461669922,0.085632,3.361701965332031e-05,0.00011420249938964844
8.416175842285156e-05,0.06054377555847168,0.006020846832275384,0.084737,4.649162292480469e-05,0.00015115737915039062
9.369850158691406e-05,0.06917095184326172,0.005003629684448244,0.060875,4.1961669921875e-05,0.00015234947204589844
8.893013000488281e-05,0.0636451244354248,0.00954961473083496,0.069134,3.719329833984375e-05,0.0001437664031982422
9.226799011230469e-05,0.03477740287780762,0.0022552158813476664,0.139477,4.291534423828125e-05,0.00014543533325195312
8.0108642578125e-05,0.029537200927734375,0.0012347151794433603,0.062846,2.8848648071289062e-05,0.00011849403381347656
6.723403930664062e-05,0.07083344459533691,0.0027818623046874935,0.120677,4.4345855712890625e-05,0.000148773193359375
7.009506225585938e-05,0.039853811264038086,0.008890354354858396,0.077642,3.361701965332031e-05,0.00012755393981933594
6.794929504394531e-05,0.03104257583618164,0.009178991958618168,0.082353,2.6226043701171875e-05,0.00010561943054199219
9.34600830078125e-05,0.0515589714050293,0.0019327250366210913,0.083012,2.47955322265625e-05,0.00010514259338378906
5.888938903808594e-05,0.054078102111816406,0.008168882781982426,0.078718,3.337860107421875e-05,0.00012373924255371094
6.985664367675781e-05,0.06722331047058105,0.011082403808593752,0.088794,4.124641418457031e-05,0.00016999244689941406
5.7697296142578125e-05,0.08527231216430664,0.016356237945556643,0.08094,5.1975250244140625e-05,0.0001652240753173828
9.632110595703125e-05,0.05498957633972168,0.003065797836303716,0.080493,3.3855438232421875e-05,0.00014662742614746094
9.1552734375e-05,0.053543806076049805,0.003273463043212896,0.069891,3.24249267578125e-05,0.0001266002655029297
9.465217590332031e-05,0.05743074417114258,0.00836463124084473,0.069032,2.47955322265625e-05,0.00010204315185546875
8.678436279296875e-05,0.07320928573608398,0.00676195472717285,0.10581,2.6226043701171875e-05,9.918212890625e-05
7.677078247070312e-05,0.0258026123046875,0.0009575773925781239,0.088478,3.8623809814453125e-05,0.000141143798828125
7.009506225585938e-05,0.05106186866760254,0.014647184616088868,0.062069,2.8848648071289062e-05,0.000118255615234375
9.679794311523438e-05,0.06744050979614258,0.0027223654785156204,0.065946,4.6253204345703125e-05,0.00014734268188476562
7.271766662597656e-05,0.058938026428222656,0.00632351361083984,0.075867,3.0279159545898438e-05,0.00012111663818359375
9.489059448242188e-05,0.06502246856689453,0.0100975064239502,0.089679,4.4345855712890625e-05,0.0001442432403564453
0.00011730194091796875,0.047919511795043945,0.0013525141448974543,0.069778,3.0517578125e-05,0.00011873245239257812
7.510185241699219e-05,0.0412440299987793,0.004769686035156248,0.069121,2.9802322387695312e-05,0.0001049041748046875
0.0001277923583984375,0.0512387752532959,0.0017736360015869201,0.067656,2.9087066650390625e-05,0.0001506805419921875
5.888938903808594e-05,0.050264596939086914,0.005411849365234381,0.07039,2.7418136596679688e-05,0.0001068115234375
9.560585021972656e-05,0.06363224983215332,0.0007786345214843698,0.118053,4.291534423828125e-05,0.0001347064971923828
7.009506225585938e-05,0.05689096450805664,0.00233998556518554,0.087221,3.719329833984375e-05,0.00015354156494140625
8.463859558105469e-05,0.040112972259521484,0.000818054962158199,0.076575,3.4809112548828125e-05,0.0001354217529296875
8.106231689453125e-05,0.05928778648376465,0.002933634567260743,0.0712,2.9325485229492188e-05,0.0001163482666015625
6.866455078125e-05,0.042366981506347656,0.006841300399780273,0.065817,3.6716461181640625e-05,0.00011134147644042969
6.222724914550781e-05,0.04764151573181152,0.0035944789123535104,0.069055,3.266334533691406e-05,0.00012540817260742188
0.00010204315185546875,0.03841972351074219,0.008146230590820314,0.072712,3.695487976074219e-05,0.00014328956604003906
6.961822509765625e-05,0.04537343978881836,0.007140088592529292,0.086289,4.38690185546875e-05,0.00015211105346679688
7.581710815429688e-05,0.07120108604431152,0.006130892776489261,0.076901,3.4809112548828125e-05,0.00014019012451171875
8.893013000488281e-05,0.05732607841491699,0.0028873950653076214,0.087432,3.218650817871094e-05,0.00013899803161621094
0.00010251998901367188,0.07709527015686035,0.002847743804931635,0.084042,3.6716461181640625e-05,0.00014019012451171875
9.5367431640625e-05,0.0690774917602539,0.0032435286712646505,0.10768,3.7670135498046875e-05,0.00015044212341308594
0.00011682510375976562,0.09154105186462402,0.006705485229492186,0.08512,3.62396240234375e-05,0.0001423358917236328
8.726119995117188e-05,0.0895392894744873,0.009635094055175777,0.083166,4.506111145019531e-05,0.00015306472778320312
8.96453857421875e-05,0.06084394454956055,0.004024435134887691,0.106479,3.528594970703125e-05,0.00012493133544921875
0.00011348724365234375,0.04601168632507324,0.003992542770385743,0.074322,3.9577484130859375e-05,0.00015592575073242188
0.00010085105895996094,0.07729220390319824,0.009959541397094734,0.159295,4.1484832763671875e-05,0.00015163421630859375
7.772445678710938e-05,0.09106326103210449,0.0016424274902343688,0.120302,4.029273986816406e-05,0.00013303756713867188
8.749961853027344e-05,0.058405399322509766,0.0025635160675048785,0.097501,4.5299530029296875e-05,0.00017881393432617188
8.463859558105469e-05,0.0487065315246582,0.00697347647094726,0.100611,2.956390380859375e-05,0.00011754035949707031
6.29425048828125e-05,0.07562375068664551,0.00668097877502441,0.19225,3.838539123535156e-05,0.0001423358917236328
7.772445678710938e-05,0.042913198471069336,0.030788924301147463,0.093137,2.956390380859375e-05,0.00010466575622558594
7.700920104980469e-05,0.08981728553771973,0.008543390411376944,0.209406,4.744529724121094e-05,0.00013780593872070312
7.796287536621094e-05,0.047332763671875,0.008300870071411143,0.151189,3.4809112548828125e-05,0.00013113021850585938
7.772445678710938e-05,0.03630328178405762,0.006665645965576172,0.109541,3.266334533691406e-05,0.0001270771026611328
9.059906005859375e-05,0.05442667007446289,0.0012998710021972781,0.129539,3.4809112548828125e-05,0.00012731552124023438
0.00011301040649414062,0.09832429885864258,0.010290861938476559,0.064502,3.910064697265625e-05,0.00015282630920410156
8.463859558105469e-05,0.049584388732910156,0.0023165150299072346,0.147361,3.457069396972656e-05,0.00012087821960449219
0.00010275840759277344,0.058414459228515625,0.0037623318481445345,0.189495,3.528594970703125e-05,0.00014328956604003906
9.179115295410156e-05,0.04751753807067871,0.003847980407714849,0.064396,3.218650817871094e-05,0.00012612342834472656
0.0001232624053955078,0.0930016040802002,0.007571502426147458,0.068747,4.291534423828125e-05,0.00012969970703125
9.512901306152344e-05,0.06616735458374023,0.012727949996948248,0.088429,3.0994415283203125e-05,0.00013065338134765625
0.00012350082397460938,0.13956046104431152,0.0029254199676513604,0.099807,4.5299530029296875e-05,0.00014972686767578125
9.560585021972656e-05,0.07810473442077637,0.006293301910400395,0.091331,2.765655517578125e-05,0.000102996826171875
8.416175842285156e-05,0.09505009651184082,0.0056661698608398425,0.082872,3.457069396972656e-05,0.00012922286987304688
0.00011205673217773438,0.07398748397827148,0.004907164810180664,0.135102,3.0040740966796875e-05,0.00011992454528808594
0.00012087821960449219,0.07661271095275879,0.0012385592041015622,0.061744,2.4557113647460938e-05,9.059906005859375e-05
9.870529174804688e-05,0.10021209716796875,0.008307013381958009,0.086436,2.8371810913085938e-05,0.0001125335693359375
0.00013208389282226562,0.08356332778930664,0.004801301757812501,0.111608,4.2438507080078125e-05,0.00015091896057128906
0.00010180473327636719,0.08632636070251465,0.0021939278259277273,0.148736,3.695487976074219e-05,0.00013399124145507812
7.867813110351562e-05,0.03929758071899414,0.004559555633544918,0.122992,3.147125244140625e-05,0.00012683868408203125
6.0558319091796875e-05,0.03774833679199219,0.0026466762847900394,0.060668,3.886222839355469e-05,0.00013756752014160156
8.392333984375e-05,0.07237696647644043,0.0026012593231201087,0.142604,3.361701965332031e-05,0.0001266002655029297
0.00010061264038085938,0.0505678653717041,0.0042541126708984245,0.140527,5.125999450683594e-05,0.00013899803161621094
7.033348083496094e-05,0.01845407485961914,0.0011962995910644592,0.147585,3.814697265625e-05,0.00013136863708496094
6.699562072753906e-05,0.0463566780090332,0.002386269989013673,0.18131,3.5762786865234375e-05,0.00012993812561035156
6.961822509765625e-05,0.04332566261291504,0.007148178695678714,0.079676,3.790855407714844e-05,0.00015354156494140625
8.58306884765625e-05,0.03337359428405762,0.001991208465576183,0.193317,4.673004150390625e-05,0.00014448165893554688
9.441375732421875e-05,0.08217024803161621,0.0040218634796142586,0.06073,3.814697265625e-05,0.00014328956604003906
9.012222290039062e-05,0.05957436561584473,0.0008702184600830054,0.096833,3.695487976074219e-05,0.0001366138458251953
8.416175842285156e-05,0.05876326560974121,0.006510881851196276,0.234027,3.838539123535156e-05,0.00014281272888183594
8.487701416015625e-05,0.047742605209350586,0.0008344962158203101,0.066596,3.314018249511719e-05,0.00012493133544921875
6.818771362304688e-05,0.05804753303527832,0.003318942260742197,0.198675,4.076957702636719e-05,0.00014925003051757812
9.1552734375e-05,0.04813408851623535,0.004815891510009773,0.241944,3.8623809814453125e-05,0.00014352798461914062
8.487701416015625e-05,0.08393526077270508,0.0019222863006591873,0.15022,2.9325485229492188e-05,0.00010848045349121094
9.703636169433594e-05,0.03464651107788086,0.0069501424560546865,0.111624,4.38690185546875e-05,0.00015211105346679688
9.72747802734375e-05,0.04475092887878418,0.00861202172851562,0.082029,4.029273986816406e-05,0.0001392364501953125
8.058547973632812e-05,0.016927480697631836,0.010313352111816387,0.266421,4.00543212890625e-05,0.0001323223114013672
7.414817810058594e-05,0.03930187225341797,0.012952846847534186,0.099364,3.457069396972656e-05,0.00011467933654785156
0.00011134147644042969,0.053977251052856445,0.0030318831939697144,0.181573,4.220008850097656e-05,0.00014781951904296875
0.00010609626770019531,0.051386117935180664,0.0009164791870117234,0.06917,3.647804260253906e-05,0.00012803077697753906
9.465217590332031e-05,0.052083492279052734,0.004709451858520508,0.250083,4.0531158447265625e-05,0.00014781951904296875
9.274482727050781e-05,0.059564828872680664,0.0024678719024658208,0.119102,3.5762786865234375e-05,0.00013780593872070312
9.322166442871094e-05,0.07587552070617676,0.0016300929412841891,0.251739,3.647804260253906e-05,0.00013566017150878906
0.0001227855682373047,0.04257559776306152,0.0026754137878417933,0.071787,3.910064697265625e-05,0.00013017654418945312
0.00011754035949707031,0.038065195083618164,0.0031531989898681556,0.147766,4.124641418457031e-05,0.00014710426330566406
0.00011992454528808594,0.030646800994873047,0.001997798721313504,0.253858,3.647804260253906e-05,0.00014162063598632812
8.559226989746094e-05,0.04485940933227539,0.015490957000732428,0.074997,3.5762786865234375e-05,0.00013780593872070312
0.00010943412780761719,0.06800079345703125,0.002846090423583983,0.068288,3.743171691894531e-05,0.000141143798828125
0.00011444091796875,0.10103511810302734,0.0029198919067382756,0.116874,3.9577484130859375e-05,0.00014066696166992188
6.628036499023438e-05,0.04791712760925293,0.0026823426971435693,0.253399,3.314018249511719e-05,0.00011515617370605469
0.00012254714965820312,0.06248021125793457,0.002440454376220702,0.106462,3.337860107421875e-05,0.00014257431030273438
8.487701416015625e-05,0.060771942138671875,0.0074519899749755925,0.09391,3.24249267578125e-05,0.00012636184692382812
0.00010943412780761719,0.05031013488769531,0.01688706399536133,0.073434,2.9325485229492188e-05,0.00010633468627929688
0.00011968612670898438,0.03560137748718262,0.0020244619293212918,0.247333,4.57763671875e-05,0.00014662742614746094
0.00048732757568359375,0.06804466247558594,0.0008895220336914006,0.091244,3.790855407714844e-05,0.00013756752014160156
0.00012183189392089844,0.061684608459472656,0.0008426053924560639,0.149358,3.552436828613281e-05,0.00014281272888183594
9.179115295410156e-05,0.05190730094909668,0.001598119873046866,0.287781,4.38690185546875e-05,0.0001480579376220703
0.00010776519775390625,0.08525848388671875,0.015988451736450193,0.113207,3.600120544433594e-05,0.00013017654418945312
5.698204040527344e-05,0.06678390502929688,0.026990708953857426,0.116018,2.9087066650390625e-05,0.00010991096496582031
9.131431579589844e-05,0.08619809150695801,0.014734589752197269,0.084366,3.0994415283203125e-05,0.00012683868408203125
9.083747863769531e-05,0.07463192939758301,0.015733805908203127,0.081911,2.7418136596679688e-05,0.00010061264038085938
0.0001087188720703125,0.06238412857055664,0.0021313299865722696,0.076553,4.291534423828125e-05,0.0001456737518310547
0.0001621246337890625,0.05177617073059082,0.0027715061035156197,0.097391,3.266334533691406e-05,0.00012946128845214844
0.00014019012451171875,0.047837257385253906,0.0018687874755859424,0.302504,3.552436828613281e-05,0.0001308917999267578
0.00010442733764648438,0.07665872573852539,0.004515818450927744,0.142752,3.6716461181640625e-05,0.00013375282287597656
8.988380432128906e-05,0.05207562446594238,0.003641085968017585,0.084765,3.0279159545898438e-05,0.0001201629638671875
0.00012564659118652344,0.056395530700683594,0.01740696325683594,0.068521,4.3392181396484375e-05,0.00015306472778320312
7.843971252441406e-05,0.06109142303466797,0.005812617645263696,0.25314,4.00543212890625e-05,0.00014638900756835938
0.0001347064971923828,0.056380510330200195,0.0016929795379638651,0.087688,4.267692565917969e-05,0.00013566017150878906
9.989738464355469e-05,0.052423954010009766,0.004458337326049805,0.11598,3.8623809814453125e-05,0.00014019012451171875
0.00010347366333007812,0.026871442794799805,0.008261385223388679,0.082753,3.647804260253906e-05,0.0001442432403564453
9.202957153320312e-05,0.03977537155151367,0.002729249740600584,0.072174,5.936622619628906e-05,0.00019931793212890625
0.002705812454223633,0.06672430038452148,0.007417861206054699,0.126293,3.528594970703125e-05,0.0001442432403564453
9.799003601074219e-05,0.04415774345397949,0.005510218627929692,0.063717,4.220008850097656e-05,0.0001380443572998047
9.703636169433594e-05,0.07330083847045898,0.021615681289672853,0.113051,3.337860107421875e-05,0.00012040138244628906
8.153915405273438e-05,0.03118157386779785,0.008666993576049803,0.071244,3.981590270996094e-05,0.00013494491577148438
0.00011205673217773438,0.06164288520812988,0.002408964065551758,0.101146,3.4332275390625e-05,0.00013065338134765625
0.00010371208190917969,0.04109835624694824,0.00539117524719239,0.068474,4.1961669921875e-05,0.0001537799835205078
7.700920104980469e-05,0.031302690505981445,0.012129428955078125,0.070104,3.361701965332031e-05,0.00015091896057128906
0.00010728836059570312,0.06280016899108887,0.01533101173400879,0.06354,4.458427429199219e-05,0.0001506805419921875
7.343292236328125e-05,0.06876778602600098,0.008590481567382818,0.065325,4.00543212890625e-05,0.00011706352233886719
0.00013566017150878906,0.07031512260437012,0.012837016357421877,0.067161,2.9802322387695312e-05,0.0001385211944580078
8.7738037109375e-05,0.0473332405090332,0.00536994180297852,0.081104,4.3392181396484375e-05,0.000194549560546875
9.799003601074219e-05,0.08299922943115234,0.0010556377258300748,0.082666,3.0994415283203125e-05,0.00011873245239257812
8.511543273925781e-05,0.04890155792236328,0.006361676315307624,0.068821,4.410743713378906e-05,0.0001277923583984375
0.0001010894775390625,0.07457661628723145,0.013255080001831052,0.083082,3.695487976074219e-05,0.00013828277587890625
6.890296936035156e-05,0.05184793472290039,0.003300117202758787,0.075754,3.4809112548828125e-05,0.0001361370086669922
9.608268737792969e-05,0.06409907341003418,0.006095380737304687,0.074698,3.0279159545898438e-05,0.00011777877807617188
7.510185241699219e-05,0.06348085403442383,0.008994665328979495,0.074958,3.0994415283203125e-05,0.00012612342834472656
7.128715515136719e-05,0.07049417495727539,0.0019823607788085895,0.067139,4.291534423828125e-05,0.0001468658447265625
7.939338684082031e-05,0.07848548889160156,0.002238978591918947,0.094234,3.719329833984375e-05,0.00013494491577148438
9.799003601074219e-05,0.05471038818359375,0.004285054458618168,0.064786,3.314018249511719e-05,0.00012373924255371094
9.1552734375e-05,0.0468907356262207,0.0030444835510253926,0.076666,2.6702880859375e-05,0.00011301040649414062
9.679794311523438e-05,0.0432891845703125,0.007974114852905279,0.079119,5.53131103515625e-05,0.0001614093780517578
9.202957153320312e-05,0.03685760498046875,0.0036627472076416062,0.094009,3.600120544433594e-05,0.00013327598571777344
9.34600830078125e-05,0.06627416610717773,0.012654027847290042,0.082521,3.361701965332031e-05,0.00012826919555664062
8.96453857421875e-05,0.07974052429199219,0.011301939651489262,0.066603,2.8133392333984375e-05,0.00010919570922851562
9.417533874511719e-05,0.05950140953063965,0.0020330965576171867,0.063944,2.7418136596679688e-05,0.00010228157043457031
0.00011420249938964844,0.05591464042663574,0.0025181534576416004,0.11322,4.2438507080078125e-05,0.00015234947204589844
9.131431579589844e-05,0.07749223709106445,0.0029761036071777325,0.070134,2.5510787963867188e-05,0.00011920928955078125
9.918212890625e-05,0.08974242210388184,0.002017293548583987,0.093775,2.9087066650390625e-05,0.00011277198791503906
0.00010800361633300781,0.06423568725585938,0.0018039304199218842,0.142281,4.2438507080078125e-05,0.00014781951904296875
8.368492126464844e-05,0.03603720664978027,0.008704262588500974,0.078252,3.1948089599609375e-05,0.0001385211944580078
9.942054748535156e-05,0.04085040092468262,0.006856761764526362,0.064351,2.765655517578125e-05,0.00010752677917480469
8.392333984375e-05,0.040354013442993164,0.008882431625366213,0.064926,2.86102294921875e-05,0.0001163482666015625
8.034706115722656e-05,0.05217862129211426,0.003752894256591796,0.123627,2.8133392333984375e-05,0.00012445449829101562
8.487701416015625e-05,0.07530045509338379,0.008319607421875014,0.181103,4.4345855712890625e-05,0.00014710426330566406
7.43865966796875e-05,0.035772085189819336,0.002377762145996082,0.139055,3.62396240234375e-05,0.0001404285430908203
7.271766662597656e-05,0.04169511795043945,0.0022389233703613287,0.119088,4.1961669921875e-05,0.0001437664031982422
8.797645568847656e-05,0.03698301315307617,0.016844674072265628,0.09229,2.7418136596679688e-05,0.00011587142944335938
8.869171142578125e-05,0.06282973289489746,0.005450162963867189,0.072795,2.8848648071289062e-05,0.00011944770812988281
8.654594421386719e-05,0.05443286895751953,0.009597024414062488,0.187928,3.075599670410156e-05,0.00013113021850585938
8.296966552734375e-05,0.05850720405578613,0.002286409332275391,0.073823,2.574920654296875e-05,0.00010657310485839844
6.747245788574219e-05,0.04859304428100586,0.005798578506469726,0.141819,2.5272369384765625e-05,0.00010442733764648438
8.082389831542969e-05,0.040426015853881836,0.0036689161682128962,0.06681,4.100799560546875e-05,0.00017452239990234375
6.580352783203125e-05,0.059298038482666016,0.0061186937561035215,0.179751,4.458427429199219e-05,0.0001316070556640625
8.821487426757812e-05,0.037934303283691406,0.010796976898193367,0.192627,4.2438507080078125e-05,0.00014209747314453125
7.224082946777344e-05,0.07340478897094727,0.0030592182159423775,0.09345,2.9325485229492188e-05,0.00012564659118652344
6.556510925292969e-05,0.04158759117126465,0.0030749715881347728,0.182192,4.839897155761719e-05,0.00015497207641601562
9.417533874511719e-05,0.07116842269897461,0.0015864355773925753,0.062253,4.363059997558594e-05,0.00014328956604003906
9.72747802734375e-05,0.06291341781616211,0.010837857345581042,0.215321,3.981590270996094e-05,0.00013899803161621094
0.00011897087097167969,0.0742497444152832,0.01251323722839355,0.087135,3.24249267578125e-05,0.0001163482666015625
6.29425048828125e-05,0.0778205394744873,0.002595247070312501,0.096358,2.9087066650390625e-05,0.00011992454528808594
7.224082946777344e-05,0.04808855056762695,0.00579963310241699,0.139295,4.458427429199219e-05,0.0001862049102783203
6.127357482910156e-05,0.0747230052947998,0.002489603790283207,0.196516,4.2438507080078125e-05,0.00014138221740722656
6.651878356933594e-05,0.07375621795654297,0.010430902557373056,0.220045,3.981590270996094e-05,0.0001289844512939453
0.00010442733764648438,0.028681039810180664,0.0073627095489502,0.070197,2.8371810913085938e-05,0.0001220703125
6.461143493652344e-05,0.03180074691772461,0.003764354232788092,0.066546,3.0040740966796875e-05,0.00011515617370605469
8.916854858398438e-05,0.0927426815032959,0.004468908096313479,0.192549,4.4345855712890625e-05,0.00014972686767578125
7.867813110351562e-05,0.056429386138916016,0.0040442546386718625,0.288173,3.170967102050781e-05,0.0001277923583984375
6.318092346191406e-05,0.05761909484863281,0.005758385711669922,0.087644,3.0279159545898438e-05,0.00011110305786132812
9.775161743164062e-05,0.10085415840148926,0.0013159470520019423,0.173329,4.2438507080078125e-05,0.00014519691467285156
8.821487426757812e-05,0.05074048042297363,0.002774070053100583,0.068345,2.956390380859375e-05,0.0001087188720703125
8.058547973632812e-05,0.06049633026123047,0.009222805801391593,0.234384,3.790855407714844e-05,0.00013685226440429688
9.632110595703125e-05,0.040509939193725586,0.00301107194519043,0.085174,3.24249267578125e-05,0.000133514404296875
8.58306884765625e-05,0.07168412208557129,0.002439796264648436,0.079292,3.1948089599609375e-05,0.000125885009765625
8.749961853027344e-05,0.05929255485534668,0.017375479583740236,0.113245,4.458427429199219e-05,0.00014281272888183594
9.489059448242188e-05,0.04901528358459473,0.00396322138977051,0.186193,4.124641418457031e-05,0.00015854835510253906
8.487701416015625e-05,0.06132841110229492,0.017056581588745123,0.094854,4.220008850097656e-05,0.00014734268188476562
9.5367431640625e-05,0.0607144832611084,0.003383289627075181,0.254871,3.170967102050781e-05,0.00011920928955078125
7.653236389160156e-05,0.06697773933410645,0.002090661361694335,0.070272,4.076957702636719e-05,0.00014591217041015625
7.796287536621094e-05,0.06592512130737305,0.004264380187988276,0.206655,4.220008850097656e-05,0.0001354217529296875
5.841255187988281e-05,0.054987430572509766,0.008524164474487311,0.125937,3.600120544433594e-05,0.00012922286987304688
7.534027099609375e-05,0.057570695877075195,0.01548502069091795,0.296644,4.38690185546875e-05,0.00017023086547851562
0.00010371208190917969,0.058806419372558594,0.004429589416503912,0.073498,4.1961669921875e-05,0.00015592575073242188
0.00010061264038085938,0.05002188682556152,0.004877709121704099,0.18778,4.9114227294921875e-05,0.0001742839813232422
0.0001461505889892578,0.0697927474975586,0.005940248382568361,0.072087,4.6253204345703125e-05,0.00015282630920410156
0.00012946128845214844,0.03894758224487305,0.011077404998779294,0.114151,4.00543212890625e-05,0.00014209747314453125
0.00010251998901367188,0.06638193130493164,0.0019803244628906203,0.084846,3.838539123535156e-05,0.00017023086547851562
0.00012874603271484375,0.05134749412536621,0.003591072601318357,0.074131,3.814697265625e-05,0.0001392364501953125
7.581710815429688e-05,0.06141972541809082,0.017028590438842778,0.192852,5.555152893066406e-05,0.00019288063049316406
0.00011038780212402344,0.06322288513183594,0.003492075775146486,0.074127,3.552436828613281e-05,0.00013375282287597656
0.0001285076141357422,0.06368160247802734,0.012994201980590814,0.144739,3.218650817871094e-05,0.00012731552124023438
6.031990051269531e-05,0.06714153289794922,0.0023354502563476542,0.113762,3.743171691894531e-05,0.00013899803161621094
0.0001087188720703125,0.03346705436706543,0.011052108612060546,0.19591,3.4332275390625e-05,0.00012755393981933594
9.489059448242188e-05,0.046154022216796875,0.005856559082031254,0.072154,3.0517578125e-05,0.00010371208190917969
8.916854858398438e-05,0.049547433853149414,0.007338145507812505,0.079286,3.814697265625e-05,0.00012373924255371094
8.821487426757812e-05,0.04561018943786621,0.006189474380493165,0.085312,4.220008850097656e-05,0.00014710426330566406
9.489059448242188e-05,0.04786276817321777,0.0032012580718994155,0.077291,4.482269287109375e-05,0.000141143798828125
0.00010848045349121094,0.06257128715515137,0.007762215667724615,0.066519,3.0517578125e-05,0.00012373924255371094
0.0001068115234375,0.061870574951171875,0.001092033859252925,0.119579,3.62396240234375e-05,0.00014472007751464844
7.176399230957031e-05,0.031450510025024414,0.007204256515502924,0.077395,4.363059997558594e-05,0.0001544952392578125
6.437301635742188e-05,0.0503697395324707,0.0032302851104736297,0.06106,4.1961669921875e-05,0.0001537799835205078
9.489059448242188e-05,0.05704331398010254,0.010692194244384778,0.138503,3.7670135498046875e-05,0.00013494491577148438
7.700920104980469e-05,0.07626867294311523,0.01580832102966309,0.095243,3.314018249511719e-05,0.00013709068298339844
5.8650970458984375e-05,0.0503544807434082,0.0015719949951171902,0.083326,3.1948089599609375e-05,0.00012493133544921875
8.845329284667969e-05,0.029914379119873047,0.003649527267456057,0.076971,4.124641418457031e-05,0.00013136863708496094
8.487701416015625e-05,0.03639078140258789,0.003975739700317393,0.127293,3.695487976074219e-05,0.00014209747314453125
0.00010204315185546875,0.056749820709228516,0.0009668714141845697,0.07134,3.981590270996094e-05,0.00015306472778320312
8.559226989746094e-05,0.04873394966125488,0.004941955398559572,0.103101,3.7670135498046875e-05,0.00013709068298339844
0.00012302398681640625,0.040303707122802734,0.011705197067260753,0.188405,3.695487976074219e-05,0.00012803077697753906
0.00012302398681640625,0.04103541374206543,0.011424117767333986,0.084063,3.361701965332031e-05,0.00013518333435058594
6.198883056640625e-05,0.06926345825195312,0.0016846431579589788,0.069541,3.719329833984375e-05,0.00013828277587890625
6.890296936035156e-05,0.06978631019592285,0.00814770606994629,0.075835,3.361701965332031e-05,0.00014662742614746094
0.00010347366333007812,0.06862282752990723,0.013956164932250978,0.079775,4.3392181396484375e-05,0.0001499652862548828
9.417533874511719e-05,0.06006026268005371,0.003560115829467775,0.072684,2.956390380859375e-05,0.000125885009765625
0.00011587142944335938,0.05749225616455078,0.008820175567626959,0.080284,4.00543212890625e-05,0.00014281272888183594
9.584426879882812e-05,0.07804512977600098,0.004876468658447264,0.0645,3.314018249511719e-05,0.00012230873107910156
7.62939453125e-05,0.03345084190368652,0.006404661819458007,0.072103,3.910064697265625e-05,0.0001518726348876953
8.416175842285156e-05,0.044884681701660156,0.006137475906372064,0.100639,4.291534423828125e-05,0.00015926361083984375
8.726119995117188e-05,0.0343317985534668,0.002645614654541009,0.077618,3.3855438232421875e-05,0.00012993812561035156
9.131431579589844e-05,0.049986839294433594,0.0034548276367187547,0.091081,3.790855407714844e-05,0.00015592575073242188
9.34600830078125e-05,0.0388188362121582,0.002485805267333996,0.142806,3.504753112792969e-05,0.00012731552124023438
7.05718994140625e-05,0.035689592361450195,0.008101123504638666,0.084195,4.100799560546875e-05,0.00015020370483398438
0.00010442733764648438,0.043323516845703125,0.015543984313964837,0.071804,3.9577484130859375e-05,0.00013327598571777344
8.058547973632812e-05,0.05224752426147461,0.0008857171325683533,0.072747,3.647804260253906e-05,0.0001361370086669922
8.940696716308594e-05,0.060642242431640625,0.023655660003662107,0.098706,4.744529724121094e-05,0.00015234947204589844
0.00010061264038085938,0.0868234634399414,0.015564723281860357,0.090095,4.696846008300781e-05,0.0001544952392578125
8.320808410644531e-05,0.07170319557189941,0.0011177069549560548,0.083287,2.86102294921875e-05,0.00011157989501953125
6.723403930664062e-05,0.07572674751281738,0.009679393783569343,0.113434,4.410743713378906e-05,0.00012493133544921875
9.918212890625e-05,0.09801292419433594,0.006976608810424806,0.081815,3.4809112548828125e-05,0.000125885009765625
0.00011324882507324219,0.09009671211242676,0.0014451703948974576,0.122908,4.1484832763671875e-05,0.00015044212341308594
9.894371032714844e-05,0.10744833946228027,0.001966164077758792,0.071961,3.170967102050781e-05,0.00011539459228515625
0.00010013580322265625,0.018093347549438477,0.0017315537261962943,0.07157,3.743171691894531e-05,0.00013756752014160156
0.00011777877807617188,0.08951377868652344,0.005702547744750985,0.132096,3.361701965332031e-05,0.0001342296600341797
0.0001068115234375,0.09715723991394043,0.006110841430664066,0.140261,4.363059997558594e-05,0.00013947486877441406
0.00010180473327636719,0.025743484497070312,0.005557886047363278,0.069955,3.147125244140625e-05,0.0001270771026611328
8.58306884765625e-05,0.0830843448638916,0.002261980422973625,0.165666,3.814697265625e-05,0.00014662742614746094
7.367134094238281e-05,0.03945183753967285,0.010153357254028314,0.063214,4.100799560546875e-05,0.00014925003051757812
7.05718994140625e-05,0.03229999542236328,0.0023310587463378912,0.124819,3.3855438232421875e-05,0.00012969970703125
8.082389831542969e-05,0.0404818058013916,0.0087885075378418,0.071045,3.504753112792969e-05,0.0001366138458251953
0.00011587142944335938,0.055359601974487305,0.009844827362060549,0.181004,5.078315734863281e-05,0.00016188621520996094
9.632110595703125e-05,0.026250839233398438,0.0019364278869628826,0.149292,4.8160552978515625e-05,0.00018668174743652344
9.059906005859375e-05,0.06344771385192871,0.0016974774017333993,0.077236,3.981590270996094e-05,0.00017261505126953125
0.00010156631469726562,0.0738520622253418,0.0017651131744384763,0.073213,3.1948089599609375e-05,0.00011181831359863281
0.00013303756713867188,0.04504060745239258,0.005281229995727527,0.156651,4.124641418457031e-05,0.0001442432403564453
0.00010776519775390625,0.06405878067016602,0.004780157272338881,0.141333,3.0040740966796875e-05,0.00012755393981933594
8.368492126464844e-05,0.07371950149536133,0.0042075767059326225,0.068198,2.8848648071289062e-05,0.0001270771026611328
0.00011014938354492188,0.041608333587646484,0.004713561691284174,0.119261,4.1961669921875e-05,0.00013518333435058594
8.630752563476562e-05,0.06320071220397949,0.0010536430511474681,0.184884,3.409385681152344e-05,0.00012564659118652344
8.749961853027344e-05,0.031558990478515625,0.005355138595581052,0.065042,4.553794860839844e-05,0.0001533031463623047
0.00010037422180175781,0.048828840255737305,0.004806228454589834,0.151542,6.341934204101562e-05,0.00022864341735839844
0.00012731552124023438,0.04502129554748535,0.0023968316802978618,0.195899,3.790855407714844e-05,0.00013971328735351562
6.461143493652344e-05,0.05179190635681152,0.006063394699096683,0.082465,3.337860107421875e-05,0.00012540817260742188
9.274482727050781e-05,0.06091928482055664,0.0013188297729492121,0.064602,3.170967102050781e-05,0.0001304149627685547
8.273124694824219e-05,0.0431365966796875,0.0021349152221679657,0.091061,3.981590270996094e-05,0.00016164779663085938
6.67572021484375e-05,0.04447317123413086,0.003918056503295894,0.079059,4.076957702636719e-05,0.00013303756713867188
0.00012230873107910156,0.05841207504272461,0.0036952624053954997,0.168303,3.6716461181640625e-05,0.0001366138458251953
8.821487426757812e-05,0.06305670738220215,0.0012018630523681628,0.069273,3.123283386230469e-05,0.00012636184692382812
0.00010442733764648438,0.06020402908325195,0.0035761271667480443,0.23163,3.147125244140625e-05,0.0001232624053955078
9.083747863769531e-05,0.04965567588806152,0.003901142608642577,0.095888,3.2901763916015625e-05,0.0001251697540283203
7.319450378417969e-05,0.03662824630737305,0.018638617126464835,0.179183,4.935264587402344e-05,0.00016570091247558594
6.532669067382812e-05,0.0689554214477539,0.00315424478149412,0.252574,3.552436828613281e-05,0.00013756752014160156
7.390975952148438e-05,0.05796933174133301,0.0046021309051513665,0.075059,4.57763671875e-05,0.0001747608184814453
9.083747863769531e-05,0.05522584915161133,0.003546963882446283,0.075675,3.170967102050781e-05,0.0001232624053955078
9.393692016601562e-05,0.037448883056640625,0.00653954350280761,0.137857,2.956390380859375e-05,0.00010895729064941406
8.821487426757812e-05,0.04197812080383301,0.00545385801696778,0.122426,4.291534423828125e-05,0.00014710426330566406
9.059906005859375e-05,0.03662896156311035,0.0013999320220947076,0.265755,3.743171691894531e-05,0.00013375282287597656
0.00010251998901367188,0.0427858829498291,0.003114878738403326,0.105012,3.719329833984375e-05,0.0001499652862548828
0.00010800361633300781,0.04750490188598633,0.0032051417999267584,0.078957,3.6716461181640625e-05,0.00013017654418945312
0.00010251998901367188,0.07678937911987305,0.0081004376220703,0.132145,3.7670135498046875e-05,0.0001704692840576172
0.00010728836059570312,0.044617414474487305,0.010209687042236334,0.080325,3.170967102050781e-05,0.00011491775512695312
9.441375732421875e-05,0.05843782424926758,0.0034817669525146477,0.194661,3.6716461181640625e-05,0.00014400482177734375
8.130073547363281e-05,0.0422511100769043,0.016149866516113276,0.073218,7.319450378417969e-05,0.00015306472778320312
8.916854858398438e-05,0.03667712211608887,0.00991583470153809,0.144562,4.220008850097656e-05,0.0001461505889892578
7.486343383789062e-05,0.05354022979736328,0.0011079763488769517,0.082442,3.647804260253906e-05,0.00014829635620117188
9.799003601074219e-05,0.041942596435546875,0.0014207701873779344,0.189105,4.1961669921875e-05,0.00013780593872070312
9.202957153320312e-05,0.06324481964111328,0.007625437316894537,0.07644,4.076957702636719e-05,0.00015020370483398438
0.000110626220703125,0.058974504470825195,0.005274731567382812,0.072547,3.910064697265625e-05,0.00013685226440429688
0.00010132789611816406,0.07142949104309082,0.00475417788696289,0.064443,3.814697265625e-05,0.00014472007751464844
7.867813110351562e-05,0.05705904960632324,0.003819044570922858,0.15752,3.743171691894531e-05,0.00014162063598632812
9.226799011230469e-05,0.048858642578125,0.004808417434692375,0.191005,4.1961669921875e-05,0.0001461505889892578
0.00012183189392089844,0.042185306549072266,0.005397523925781245,0.150677,4.124641418457031e-05,0.0001628398895263672
0.00011920928955078125,0.049474239349365234,0.001182558044433596,0.095191,3.5762786865234375e-05,0.00012135505676269531
0.00011396408081054688,0.07189011573791504,0.007503177886962892,0.092944,3.790855407714844e-05,0.0001456737518310547
0.00010585784912109375,0.07859110832214355,0.0025654570770263646,0.062905,3.1948089599609375e-05,0.00012040138244628906
0.00011610984802246094,0.03935742378234863,0.0014831009521484306,0.085986,3.981590270996094e-05,0.0001468658447265625
0.00010395050048828125,0.0392909049987793,0.0037782150878906268,0.079386,2.765655517578125e-05,0.00011730194091796875
9.775161743164062e-05,0.07154464721679688,0.0039231741027832,0.124892,6.246566772460938e-05,0.0002758502960205078
0.0001010894775390625,0.03476428985595703,0.0023511981201171928,0.12283,4.7206878662109375e-05,0.0001583099365234375
8.106231689453125e-05,0.05247902870178223,0.006425226821899416,0.09311,3.600120544433594e-05,0.0001251697540283203
9.322166442871094e-05,0.04034924507141113,0.016216918472290037,0.059671,2.956390380859375e-05,0.0001266002655029297
0.00010895729064941406,0.06623673439025879,0.009502316436767577,0.065415,3.4332275390625e-05,0.00013399124145507812
9.608268737792969e-05,0.06571125984191895,0.0031641655273437486,0.071993,3.1948089599609375e-05,0.00013017654418945312
0.00012183189392089844,0.06516146659851074,0.012154655380249027,0.07783,2.8848648071289062e-05,0.00010371208190917969
7.224082946777344e-05,0.0566103458404541,0.0021474337005615296,0.066185,3.3855438232421875e-05,0.00012731552124023438
7.033348083496094e-05,0.04078555107116699,0.0025892878112793033,0.065144,3.814697265625e-05,0.0001461505889892578
8.678436279296875e-05,0.03662538528442383,0.004874965423583982,0.079931,4.076957702636719e-05,0.00014352798461914062
7.200241088867188e-05,0.03498029708862305,0.003941085876464842,0.095736,4.220008850097656e-05,0.00017833709716796875
8.58306884765625e-05,0.05332589149475098,0.007071746856689459,0.063493,3.8623809814453125e-05,0.00016021728515625
7.343292236328125e-05,0.03495430946350098,0.0022360101928710907,0.071051,3.9577484130859375e-05,0.00012874603271484375
6.699562072753906e-05,0.04985189437866211,0.002488619506835932,0.121037,4.124641418457031e-05,0.00015425682067871094
9.894371032714844e-05,0.02983856201171875,0.010957075241088868,0.077722,3.170967102050781e-05,0.00011944770812988281
8.58306884765625e-05,0.04739665985107422,0.0037426529998779295,0.082413,4.124641418457031e-05,0.00014638900756835938
0.00010132789611816406,0.07690215110778809,0.0020939056243896442,0.092991,4.792213439941406e-05,0.0001575946807861328
9.989738464355469e-05,0.05684328079223633,0.007198824478149415,0.093374,3.24249267578125e-05,0.00012612342834472656
8.96453857421875e-05,0.05632662773132324,0.005241853317260736,0.154341,2.86102294921875e-05,0.00010752677917480469
0.0001068115234375,0.051801204681396484,0.009903582809448239,0.076727,3.838539123535156e-05,0.000141143798828125
0.0001773834228515625,0.05704784393310547,0.0017547932891845697,0.079097,4.124641418457031e-05,0.000141143798828125
0.00010967254638671875,0.03135418891906738,0.0011347949676513702,0.091832,4.124641418457031e-05,0.00013947486877441406
0.00011730194091796875,0.0622255802154541,0.0020797565460205086,0.117825,3.981590270996094e-05,0.00014853477478027344
8.416175842285156e-05,0.037375688552856445,0.015275225494384759,0.068002,3.910064697265625e-05,0.0001480579376220703
9.34600830078125e-05,0.04967975616455078,0.0010350845642089906,0.072693,3.5762786865234375e-05,0.0001316070556640625
4.9591064453125e-05,0.03680062294006348,0.0010415114135742254,0.117278,3.600120544433594e-05,0.00013709068298339844
6.961822509765625e-05,0.05077362060546875,0.006488046035766595,0.068265,4.267692565917969e-05,0.00015735626220703125
0.00010538101196289062,0.05125308036804199,0.0008919348297119073,0.123744,3.9577484130859375e-05,0.0001366138458251953
0.00010848045349121094,0.07327079772949219,0.004811491790771491,0.091759,3.790855407714844e-05,0.00014066696166992188
0.00011849403381347656,0.06355476379394531,0.0059505255432128895,0.060378,3.7670135498046875e-05,0.00013184547424316406
0.00010085105895996094,0.06646060943603516,0.0037749380950927724,0.078237,4.315376281738281e-05,0.00013256072998046875
0.00012087821960449219,0.07854223251342773,0.008109110397338873,0.065006,3.6716461181640625e-05,0.00014400482177734375
9.322166442871094e-05,0.05637383460998535,0.016755066848754885,0.120724,3.981590270996094e-05,0.0001437664031982422
0.00012087821960449219,0.04083728790283203,0.007321304733276371,0.078718,2.8371810913085938e-05,0.00010418891906738281
0.00010323524475097656,0.0662996768951416,0.014513347290039058,0.074577,4.506111145019531e-05,0.00014162063598632812
8.7738037109375e-05,0.0314178466796875,0.003199775146484396,0.256501,3.4332275390625e-05,0.00012993812561035156
8.368492126464844e-05,0.05905652046203613,0.004470465286254888,0.097242,3.3855438232421875e-05,0.00012946128845214844
8.797645568847656e-05,0.05131888389587402,0.002088617645263663,0.131864,4.267692565917969e-05,0.00014853477478027344
0.000102996826171875,0.07828187942504883,0.0010017072143554684,0.090531,4.1484832763671875e-05,0.00014734268188476562
0.00012826919555664062,0.07817196846008301,0.008223225051879883,0.059218,3.743171691894531e-05,0.00013780593872070312
9.918212890625e-05,0.05951285362243652,0.007151561798095701,0.095861,2.7894973754882812e-05,0.00010514259338378906
7.772445678710938e-05,0.05975484848022461,0.017861839843750005,0.073874,3.933906555175781e-05,0.000141143798828125
8.58306884765625e-05,0.06717658042907715,0.009913687133789068,0.084975,4.38690185546875e-05,0.00015234947204589844
0.00010156631469726562,0.04779458045959473,0.0016719977874755793,0.075398,3.361701965332031e-05,0.0001342296600341797
8.678436279296875e-05,0.05428481101989746,0.008101551864624024,0.122502,3.695487976074219e-05,0.00014138221740722656
8.082389831542969e-05,0.05372881889343262,0.007818668014526367,0.089268,3.1948089599609375e-05,0.00013256072998046875
9.5367431640625e-05,0.06284618377685547,0.005928258331298827,0.066067,3.147125244140625e-05,0.00013875961303710938
9.059906005859375e-05,0.07428503036499023,0.0009004892272949233,0.067508,4.124641418457031e-05,0.00013566017150878906
0.00010156631469726562,0.046395301818847656,0.0022143602905273507,0.142644,2.8848648071289062e-05,0.00011157989501953125
6.747245788574219e-05,0.06939125061035156,0.004028306915283206,0.071198,3.6716461181640625e-05,0.00012969970703125
6.914138793945312e-05,0.0723104476928711,0.007145314971923833,0.091858,2.9325485229492188e-05,0.00011301040649414062
6.937980651855469e-05,0.03961825370788574,0.006251749588012695,0.079624,4.482269287109375e-05,0.00014901161193847656
8.606910705566406e-05,0.030047893524169922,0.009476947631835944,0.093785,3.337860107421875e-05,0.00012683868408203125
9.441375732421875e-05,0.04980349540710449,0.01761033326721191,0.071259,4.410743713378906e-05,0.00016260147094726562
8.106231689453125e-05,0.05950474739074707,0.005395676300048835,0.079478,4.7206878662109375e-05,0.00018548965454101562
6.628036499023438e-05,0.08447098731994629,0.004386946746826173,0.067203,4.267692565917969e-05,0.0001475811004638672
6.532669067382812e-05,0.06693339347839355,0.006724841049194338,0.085047,3.4332275390625e-05,0.0001289844512939453
8.392333984375e-05,0.08240199089050293,0.0007563613739013653,0.081041,3.719329833984375e-05,0.00013494491577148438
7.605552673339844e-05,0.06213998794555664,0.008739569061279304,0.075107,4.3392181396484375e-05,0.00014495849609375
0.00010156631469726562,0.07856154441833496,0.0031298632507324176,0.097612,5.412101745605469e-05,0.00020074844360351562
7.987022399902344e-05,0.0861973762512207,0.0013010642242431703,0.08428,3.814697265625e-05,0.0001399517059326172
0.00010633468627929688,0.1042788028717041,0.012692645553588872,0.068296,3.910064697265625e-05,0.00014209747314453125
7.581710815429688e-05,0.07560396194458008,0.0035829272003173873,0.075928,3.218650817871094e-05,0.00014019012451171875
8.082389831542969e-05,0.045627593994140625,0.0018360962371826162,0.064527,4.410743713378906e-05,0.000141143798828125
8.368492126464844e-05,0.06712746620178223,0.0008028147430420018,0.126378,3.743171691894531e-05,0.00012993812561035156
0.00010466575622558594,0.02016305923461914,0.009145089797973627,0.08432,4.267692565917969e-05,0.0001430511474609375
8.392333984375e-05,0.04506802558898926,0.005529040527343751,0.0833,4.220008850097656e-05,0.00014781951904296875
9.441375732421875e-05,0.047907114028930664,0.0028578506317138708,0.081091,4.482269287109375e-05,0.00014638900756835938
0.00010323524475097656,0.03669404983520508,0.0015977830963134765,0.130967,3.24249267578125e-05,0.00013208389282226562
0.0001163482666015625,0.04619765281677246,0.0018958297424316456,0.067782,3.719329833984375e-05,0.0001270771026611328
0.00010132789611816406,0.021274089813232422,0.0049521695404052685,0.115222,3.552436828613281e-05,0.00013685226440429688
6.628036499023438e-05,0.03492927551269531,0.008249359329223632,0.075267,4.267692565917969e-05,0.00016307830810546875
6.198883056640625e-05,0.05014157295227051,0.005908650329589843,0.151172,3.790855407714844e-05,0.0001475811004638672
8.106231689453125e-05,0.0521245002746582,0.003218747238159181,0.059446,3.62396240234375e-05,0.0001392364501953125
9.1552734375e-05,0.041376590728759766,0.002456173385620125,0.128711,3.8623809814453125e-05,0.00013756752014160156
0.00010704994201660156,0.048950910568237305,0.0054818648681640575,0.114889,3.814697265625e-05,0.0001316070556640625
9.417533874511719e-05,0.04535102844238281,0.020682466522216794,0.077309,5.1021575927734375e-05,0.00018215179443359375
0.00012230873107910156,0.03437328338623047,0.0060130766754150355,0.109212,4.267692565917969e-05,0.00015664100646972656
0.00010967254638671875,0.0631868839263916,0.001426096099853516,0.074031,3.743171691894531e-05,0.00014400482177734375
0.0001125335693359375,0.0346837043762207,0.0013673690032958985,0.063055,3.457069396972656e-05,0.00012874603271484375
9.417533874511719e-05,0.05574774742126465,0.014488811279296882,0.093799,3.123283386230469e-05,0.00010442733764648438
7.343292236328125e-05,0.05385756492614746,0.004023932556152354,0.189571,2.6941299438476562e-05,0.00010824203491210938
9.036064147949219e-05,0.04140114784240723,0.0021741268005371073,0.059366,2.7179718017578125e-05,0.00011515617370605469
0.00010275840759277344,0.040189266204833984,0.013500151031494143,0.064982,2.765655517578125e-05,0.00010704994201660156
9.417533874511719e-05,0.03808331489562988,0.00207757159423827,0.160563,5.412101745605469e-05,0.0002048015594482422
0.00010943412780761719,0.04335618019104004,0.00959779667663574,0.076102,2.7894973754882812e-05,0.00011801719665527344
0.00012230873107910156,0.059737443923950195,0.006943984527587904,0.179105,4.673004150390625e-05,0.00015115737915039062
7.367134094238281e-05,0.020276546478271484,0.005460518295288083,0.070343,3.814697265625e-05,0.00012969970703125
8.678436279296875e-05,0.03347277641296387,0.000725463088989256,0.074616,4.2438507080078125e-05,0.0001423358917236328
8.058547973632812e-05,0.034895896911621094,0.0019139402313232412,0.067108,3.0040740966796875e-05,0.00012946128845214844
0.00010037422180175781,0.039105892181396484,0.007819727462768544,0.130006,3.314018249511719e-05,0.00013208389282226562
6.818771362304688e-05,0.030025243759155273,0.005136144454956054,0.078292,3.170967102050781e-05,0.00012922286987304688
9.965896606445312e-05,0.04021787643432617,0.001800977188110342,0.220619,4.601478576660156e-05,0.0001513957977294922
7.748603820800781e-05,0.04964947700500488,0.0020717515869140557,0.064283,3.7670135498046875e-05,0.00012969970703125
6.604194641113281e-05,0.05388617515563965,0.0007510034942627003,0.076885,3.7670135498046875e-05,0.00010013580322265625
6.365776062011719e-05,0.04104018211364746,0.0020845813903808547,0.095184,2.956390380859375e-05,0.00011467933654785156
6.413459777832031e-05,0.05694746971130371,0.0030906275177002007,0.06391,2.7894973754882812e-05,0.00011563301086425781
7.557868957519531e-05,0.044800758361816406,0.0008157871093749935,0.176766,4.124641418457031e-05,0.00014090538024902344
7.796287536621094e-05,0.059444427490234375,0.001971039901733404,0.077939,4.315376281738281e-05,0.0001475811004638672
7.534027099609375e-05,0.052059173583984375,0.010112889297485356,0.141842,3.4809112548828125e-05,0.0001270771026611328
5.6743621826171875e-05,0.08281087875366211,0.00868628346252441,0.070982,3.361701965332031e-05,0.0001232624053955078
0.00010275840759277344,0.04772830009460449,0.003524844970703128,0.082035,4.410743713378906e-05,0.00014495849609375
8.082389831542969e-05,0.059423208236694336,0.001304464248657225,0.071896,3.838539123535156e-05,0.0001361370086669922
8.630752563476562e-05,0.027905941009521484,0.006242540710449218,0.083482,4.673004150390625e-05,0.00015211105346679688
9.72747802734375e-05,0.05744123458862305,0.00547310665893555,0.129437,3.790855407714844e-05,0.000152587890625
8.487701416015625e-05,0.03745579719543457,0.00456532119750977,0.07801,4.649162292480469e-05,0.00014162063598632812
6.985664367675781e-05,0.04425191879272461,0.002511412521362305,0.079429,4.172325134277344e-05,0.0001404285430908203
8.559226989746094e-05,0.055875539779663086,0.003647776153564458,0.132072,3.886222839355469e-05,0.00013136863708496094
7.033348083496094e-05,0.040669918060302734,0.0018903118743896496,0.111261,3.218650817871094e-05,0.00010538101196289062
8.845329284667969e-05,0.04300975799560547,0.002384700714111329,0.076889,4.267692565917969e-05,0.0001399517059326172
7.653236389160156e-05,0.05971980094909668,0.0028252948455810556,0.081732,3.0517578125e-05,0.00011897087097167969
8.869171142578125e-05,0.04935646057128906,0.008361287200927728,0.103262,2.4080276489257812e-05,0.00012803077697753906
8.654594421386719e-05,0.030839204788208008,0.0039003498992919994,0.131154,4.100799560546875e-05,0.00014138221740722656
7.772445678710938e-05,0.05382251739501953,0.009287218048095708,0.100073,4.506111145019531e-05,0.00016641616821289062
0.00011038780212402344,0.05782318115234375,0.006736925384521475,0.132253,2.5987625122070312e-05,0.00011897087097167969
9.369850158691406e-05,0.0612030029296875,0.009961572006225591,0.094147,2.6941299438476562e-05,0.00010418891906738281
0.00013947486877441406,0.0667881965637207,0.0007799319610595767,0.102014,3.838539123535156e-05,0.00013375282287597656
8.535385131835938e-05,0.04543876647949219,0.0026552924041748083,0.132462,4.4345855712890625e-05,0.0002980232238769531
8.58306884765625e-05,0.04987478256225586,0.0010349273376464851,0.131882,3.504753112792969e-05,0.00014352798461914062
7.939338684082031e-05,0.07355165481567383,0.009730256744384769,0.070129,4.100799560546875e-05,0.00014972686767578125
7.987022399902344e-05,0.09759283065795898,0.008391797241210933,0.093741,4.649162292480469e-05,0.00019311904907226562
0.00010752677917480469,0.0933380126953125,0.0037182752838134797,0.082826,3.2901763916015625e-05,0.000125885009765625
8.463859558105469e-05,0.09470415115356445,0.0048961140899658195,0.097997,4.0531158447265625e-05,0.0001270771026611328
7.43865966796875e-05,0.05587434768676758,0.006095486419677734,0.095457,3.123283386230469e-05,0.0001323223114013672
9.107589721679688e-05,0.06823945045471191,0.010665838562011712,0.082614,3.0517578125e-05,0.00010824203491210938
7.677078247070312e-05,0.09561371803283691,0.0045256968383789176,0.130012,2.6941299438476562e-05,0.00010371208190917969
8.702278137207031e-05,0.06003069877624512,0.00936312434387207,0.081178,4.1961669921875e-05,0.00013780593872070312
9.322166442871094e-05,0.0687708854675293,0.004368947586059574,0.081091,2.8848648071289062e-05,0.00012230873107910156
0.00010228157043457031,0.08439302444458008,0.004355313354492185,0.075019,4.649162292480469e-05,0.0001552104949951172
0.00012731552124023438,0.07629179954528809,0.00530834609985352,0.105305,3.743171691894531e-05,0.0001327991485595703
8.797645568847656e-05,0.08141136169433594,0.013505630783081049,0.088996,2.574920654296875e-05,0.00010442733764648438
9.1552734375e-05,0.0659186840057373,0.003101046310424807,0.084714,4.506111145019531e-05,0.0001518726348876953
0.00010728836059570312,0.07116961479187012,0.011515301605224612,0.076804,3.719329833984375e-05,0.00013136863708496094
0.00012826919555664062,0.10273218154907227,0.001633218002319331,0.0743,2.9087066650390625e-05,0.00012803077697753906
9.608268737792969e-05,0.07008171081542969,0.0052213804168701194,0.075958,4.076957702636719e-05,0.0001480579376220703
8.821487426757812e-05,0.11983752250671387,0.0076930012817382765,0.115763,3.600120544433594e-05,0.00012969970703125
7.557868957519531e-05,0.05046844482421875,0.0008762830352783135,0.06889,3.600120544433594e-05,0.00014162063598632812
8.153915405273438e-05,0.06185555458068848,0.014344878082275386,0.08862,3.981590270996094e-05,0.0001354217529296875
8.869171142578125e-05,0.044652462005615234,0.01576461402893066,0.08683,4.363059997558594e-05,0.0001666545867919922
9.393692016601562e-05,0.04645586013793945,0.0038422817382812446,0.077159,3.2901763916015625e-05,0.00011372566223144531
0.00010752677917480469,0.06473207473754883,0.01437738525390625,0.119755,3.9577484130859375e-05,0.00013256072998046875
9.202957153320312e-05,0.04343152046203613,0.0027249035339355493,0.076277,3.790855407714844e-05,0.0001347064971923828
9.179115295410156e-05,0.06365585327148438,0.003601656997680669,0.090387,4.267692565917969e-05,0.0001513957977294922
0.00011348724365234375,0.07625031471252441,0.00878952804565429,0.093215,3.5762786865234375e-05,0.00012445449829101562
0.00011968612670898438,0.053338050842285156,0.015915946334838865,0.082956,3.647804260253906e-05,0.0001513957977294922
9.918212890625e-05,0.06693434715270996,0.00671357376098633,0.092305,3.409385681152344e-05,0.00011968612670898438
0.00010538101196289062,0.07395410537719727,0.0017895585479736353,0.087281,3.814697265625e-05,0.0001399517059326172
8.440017700195312e-05,0.08423042297363281,0.0029193726348877014,0.08317,3.3855438232421875e-05,0.00013899803161621094
0.0001239776611328125,0.08980178833007812,0.0039837603912353525,0.080039,6.246566772460938e-05,0.00022339820861816406
0.000110626220703125,0.047348737716674805,0.014894246704101569,0.082268,5.1975250244140625e-05,0.0002079010009765625
0.00010919570922851562,0.05040383338928223,0.014084089904785158,0.058419,3.5762786865234375e-05,0.00012874603271484375
9.894371032714844e-05,0.07206916809082031,0.0021827491760253864,0.0641,3.9577484130859375e-05,0.00014138221740722656
0.00013208389282226562,0.0675346851348877,0.009453910919189457,0.113479,4.267692565917969e-05,0.0001442432403564453
0.0001270771026611328,0.03744983673095703,0.0022574687194824167,0.07523,3.0040740966796875e-05,0.00010704994201660156
7.319450378417969e-05,0.027041912078857422,0.005188915863037116,0.087235,4.1484832763671875e-05,0.00014734268188476562
8.7738037109375e-05,0.046286582946777344,0.003693581161499024,0.08269,4.57763671875e-05,0.00017881393432617188
0.00011205673217773438,0.05129647254943848,0.003659043472290041,0.074182,4.9114227294921875e-05,0.00016069412231445312
7.414817810058594e-05,0.06340217590332031,0.003501831420898438,0.062666,3.719329833984375e-05,0.0001327991485595703
9.751319885253906e-05,0.07582974433898926,0.0016485250701904347,0.083851,2.956390380859375e-05,0.00010848045349121094
0.00010895729064941406,0.06311488151550293,0.012325349227905277,0.064758,4.506111145019531e-05,0.00013637542724609375
7.605552673339844e-05,0.0755467414855957,0.0042473752136230475,0.084688,2.8371810913085938e-05,0.00012135505676269531
5.91278076171875e-05,0.03670144081115723,0.0018016512908935536,0.060371,5.0067901611328125e-05,0.00020074844360351562
0.00012612342834472656,0.0403745174407959,0.0012210843353271453,0.061622,3.0040740966796875e-05,0.00011610984802246094
7.05718994140625e-05,0.03708148002624512,0.014415813339233405,0.066837,3.266334533691406e-05,0.0001289844512939453
8.845329284667969e-05,0.03991079330444336,0.0008195247344970763,0.079132,3.0517578125e-05,0.0001049041748046875
8.440017700195312e-05,0.015184640884399414,0.0016449902343749975,0.05997,4.315376281738281e-05,0.00014829635620117188
6.556510925292969e-05,0.02442169189453125,0.00569423159790039,0.076183,2.765655517578125e-05,0.00011420249938964844
8.153915405273438e-05,0.04358482360839844,0.0037173561248779324,0.114909,3.2901763916015625e-05,0.00011014938354492188
6.413459777832031e-05,0.0347287654876709,0.016435981964111335,0.063326,3.457069396972656e-05,0.00013399124145507812
6.818771362304688e-05,0.04777026176452637,0.008150431793212884,0.068432,4.5299530029296875e-05,0.0001552104949951172
7.462501525878906e-05,0.04119443893432617,0.0009534903411865248,0.063137,3.552436828613281e-05,0.0001323223114013672
6.937980651855469e-05,0.038256168365478516,0.0038309448852539008,0.078186,3.0517578125e-05,0.00012540817260742188
8.058547973632812e-05,0.03330636024475098,0.002072706771850591,0.073624,3.170967102050781e-05,0.00013017654418945312
8.678436279296875e-05,0.05896639823913574,0.005281109039306647,0.086583,3.123283386230469e-05,0.00012540817260742188
6.198883056640625e-05,0.04359722137451172,0.0037805491333007812,0.080262,3.8623809814453125e-05,0.00019621849060058594
6.341934204101562e-05,0.06470131874084473,0.007824621963500977,0.0867,5.0067901611328125e-05,0.00016498565673828125
6.365776062011719e-05,0.06924057006835938,0.0008153018646240295,0.079007,3.1948089599609375e-05,0.0001423358917236328
7.891654968261719e-05,0.06462621688842773,0.007887098327636718,0.090184,3.314018249511719e-05,0.00014591217041015625
6.151199340820312e-05,0.07802271842956543,0.002181760635375979,0.083035,3.147125244140625e-05,0.00011754035949707031
8.320808410644531e-05,0.07087922096252441,0.0008472280578613323,0.079342,3.2901763916015625e-05,0.0001232624053955078
8.106231689453125e-05,0.07117366790771484,0.0032350347137451163,0.121615,3.719329833984375e-05,0.0001456737518310547
9.036064147949219e-05,0.04126548767089844,0.010500315002441404,0.069121,3.361701965332031e-05,0.00012373924255371094
0.00011515617370605469,0.06147885322570801,0.001561093017578119,0.078353,4.267692565917969e-05,0.0001480579376220703
0.00012040138244628906,0.05197453498840332,0.000818026138305672,0.148499,3.981590270996094e-05,0.00014448165893554688
8.153915405273438e-05,0.04252958297729492,0.011881097534179694,0.121372,5.245208740234375e-05,0.00019788742065429688
9.846687316894531e-05,0.07062530517578125,0.0071132770996093775,0.082452,3.3855438232421875e-05,0.00013828277587890625
0.00010228157043457031,0.06766629219055176,0.015947150146484373,0.077738,3.0994415283203125e-05,0.00011157989501953125
7.033348083496094e-05,0.08871841430664062,0.0057425433807373055,0.075557,2.956390380859375e-05,0.00011849403381347656
8.106231689453125e-05,0.05041217803955078,0.0011794905548095647,0.067862,4.124641418457031e-05,0.0001506805419921875
6.4849853515625e-05,0.09409737586975098,0.003063231781005857,0.087522,3.600120544433594e-05,0.00012731552124023438
8.7738037109375e-05,0.0946810245513916,0.011321703201293942,0.097694,2.9087066650390625e-05,0.00011587142944335938
0.00011801719665527344,0.0375218391418457,0.001135872909545893,0.074578,4.0531158447265625e-05,0.00015807151794433594
9.799003601074219e-05,0.04265904426574707,0.00116206555175781,0.069427,3.8623809814453125e-05,0.00012302398681640625
0.00018715858459472656,0.05554914474487305,0.0012705127716064468,0.12955,4.100799560546875e-05,0.0001327991485595703
9.369850158691406e-05,0.06758999824523926,0.0037049428863525358,0.082208,4.5299530029296875e-05,0.00014925003051757812
9.417533874511719e-05,0.05193352699279785,0.0018857133636474566,0.106049,4.935264587402344e-05,0.00020837783813476562
8.463859558105469e-05,0.055750370025634766,0.016786346359252927,0.069705,3.361701965332031e-05,0.00011682510375976562
8.726119995117188e-05,0.04834318161010742,0.0018855962219238298,0.066356,3.504753112792969e-05,0.00013208389282226562
0.0001049041748046875,0.038979291915893555,0.0022683708038330197,0.168616,3.528594970703125e-05,0.00012373924255371094
7.724761962890625e-05,0.0693662166595459,0.0023350358886718714,0.079433,3.1948089599609375e-05,0.00011754035949707031
0.0001010894775390625,0.06381678581237793,0.015284998458862303,0.119756,4.506111145019531e-05,0.00015282630920410156
7.081031799316406e-05,0.0605626106262207,0.003179288070678715,0.102932,3.457069396972656e-05,0.00013208389282226562
0.00011205673217773438,0.04797863960266113,0.02388070530700684,0.075902,3.337860107421875e-05,0.0001232624053955078
0.00010013580322265625,0.06482553482055664,0.001888620437622071,0.077361,4.315376281738281e-05,0.0001456737518310547
8.702278137207031e-05,0.0574033260345459,0.010264053237915044,0.084087,4.00543212890625e-05,0.00015735626220703125
0.00010180473327636719,0.0641171932220459,0.0007166344757080084,0.069063,3.4332275390625e-05,0.00012373924255371094
9.894371032714844e-05,0.0733482837677002,0.01785957670593262,0.070171,3.409385681152344e-05,0.00011944770812988281
8.749961853027344e-05,0.05486011505126953,0.0028115261077880926,0.158075,4.935264587402344e-05,0.00014925003051757812
9.202957153320312e-05,0.025179147720336914,0.003712853622436521,0.0558,3.4809112548828125e-05,0.0001227855682373047
0.00010585784912109375,0.03863191604614258,0.004476490844726566,0.067936,3.695487976074219e-05,0.00013685226440429688
0.00010800361633300781,0.07331967353820801,0.008139689376831044,0.146547,4.601478576660156e-05,0.0001430511474609375
9.393692016601562e-05,0.019584178924560547,0.012501609252929688,0.076501,3.7670135498046875e-05,0.00013375282287597656
7.462501525878906e-05,0.02478337287902832,0.002957292678833004,0.082722,3.743171691894531e-05,0.00014543533325195312
5.793571472167969e-05,0.03798723220825195,0.011069954223632814,0.06193,3.600120544433594e-05,0.0001323223114013672
5.364418029785156e-05,0.0453646183013916,0.015604191665649414,0.068245,3.600120544433594e-05,0.00013637542724609375
0.00010704994201660156,0.027936220169067383,0.0008348352050781271,0.068215,3.1948089599609375e-05,0.00012063980102539062
0.00011467933654785156,0.0723717212677002,0.0038456851806640546,0.175241,4.172325134277344e-05,0.00013065338134765625
7.700920104980469e-05,0.035997629165649414,0.011991356918334958,0.071453,4.4345855712890625e-05,0.0001544952392578125
7.557868957519531e-05,0.047883033752441406,0.010252887725830079,0.077375,6.723403930664062e-05,0.00014090538024902344
6.67572021484375e-05,0.03264212608337402,0.002070773971557624,0.113212,3.361701965332031e-05,0.0001201629638671875
0.0001087188720703125,0.08175826072692871,0.006329050933837885,0.066988,4.100799560546875e-05,0.00015020370483398438
8.869171142578125e-05,0.06213951110839844,0.015957367645263676,0.082839,4.410743713378906e-05,0.00014543533325195312
9.632110595703125e-05,0.0547640323638916,0.002653388641357418,0.105077,3.933906555175781e-05,0.00014281272888183594
0.00014400482177734375,0.05817079544067383,0.00516156739807129,0.088129,3.814697265625e-05,0.00014543533325195312
0.00011372566223144531,0.06458520889282227,0.007936878128051758,0.08158,3.147125244140625e-05,0.00011920928955078125
9.679794311523438e-05,0.07212638854980469,0.0042164340057373045,0.073421,3.743171691894531e-05,0.00013685226440429688
0.0001857280731201172,0.04922938346862793,0.006152278839111333,0.088014,4.601478576660156e-05,0.0001575946807861328
0.00010156631469726562,0.07094645500183105,0.00555442518615723,0.110981,3.981590270996094e-05,0.000148773193359375
9.918212890625e-05,0.04073810577392578,0.0017822016906738347,0.074455,3.218650817871094e-05,0.0001277923583984375
0.00010776519775390625,0.030181884765625,0.011376372100830076,0.070148,4.3392181396484375e-05,0.00014972686767578125
7.414817810058594e-05,0.04163217544555664,0.0009801721496582039,0.087033,4.363059997558594e-05,0.00015115737915039062
9.369850158691406e-05,0.03906106948852539,0.006307691101074209,0.131421,3.5762786865234375e-05,0.0001270771026611328
0.00012087821960449219,0.0430910587310791,0.0023075989379882783,0.075311,3.4332275390625e-05,0.0001404285430908203
9.274482727050781e-05,0.04680442810058594,0.0011662397918701106,0.064144,3.600120544433594e-05,0.00013399124145507812
8.96453857421875e-05,0.05318856239318848,0.001958491134643553,0.08945,2.5272369384765625e-05,0.00010132789611816406
8.416175842285156e-05,0.03735756874084473,0.0021024585266113255,0.064598,3.4332275390625e-05,0.0001304149627685547
0.00010204315185546875,0.07317185401916504,0.0019726541442871143,0.107358,3.7670135498046875e-05,0.00014281272888183594
7.700920104980469e-05,0.033930301666259766,0.010355169342041018,0.063927,3.170967102050781e-05,0.00012612342834472656
0.00013518333435058594,0.037405967712402344,0.01101421699523926,0.079525,3.981590270996094e-05,0.00014352798461914062
6.723403930664062e-05,0.05691838264465332,0.009222367431640621,0.068998,3.528594970703125e-05,0.0001232624053955078
7.581710815429688e-05,0.05451607704162598,0.01009039215087891,0.071835,3.0517578125e-05,0.00011682510375976562
6.079673767089844e-05,0.07224321365356445,0.003409470016479496,0.078468,3.6716461181640625e-05,0.0001392364501953125
7.462501525878906e-05,0.04985952377319336,0.0056707054595947215,0.075327,3.3855438232421875e-05,0.0001289844512939453
0.00011038780212402344,0.04108262062072754,0.005838908706665036,0.069164,3.24249267578125e-05,0.00011324882507324219
9.846687316894531e-05,0.053321123123168945,0.003450952224731442,0.05782,4.410743713378906e-05,0.0001361370086669922
7.891654968261719e-05,0.07793807983398438,0.0026609796295165994,0.122324,3.218650817871094e-05,0.00011897087097167969
9.441375732421875e-05,0.04925990104675293,0.0013477674407958995,0.074183,3.0040740966796875e-05,0.00013303756713867188
0.00011444091796875,0.0574803352355957,0.005440415817260735,0.123869,2.9325485229492188e-05,0.00012302398681640625
0.00010442733764648438,0.052797794342041016,0.009934737045288092,0.088818,2.6226043701171875e-05,0.00010728836059570312
7.987022399902344e-05,0.06710553169250488,0.004224449600219726,0.075461,3.147125244140625e-05,0.00011348724365234375
0.0001087188720703125,0.08397603034973145,0.0008928244323730405,0.066253,3.62396240234375e-05,0.00013136863708496094
0.00011205673217773438,0.05304765701293945,0.011333797760009756,0.15193,3.5762786865234375e-05,0.00013899803161621094
0.00011086463928222656,0.04780864715576172,0.004635921279907224,0.100608,2.7179718017578125e-05,0.0001068115234375
9.918212890625e-05,0.03561258316040039,0.0009801106109619123,0.077086,5.6743621826171875e-05,0.0001354217529296875
8.678436279296875e-05,0.06065797805786133,0.017772885955810544,0.115886,4.935264587402344e-05,0.00019216537475585938
8.273124694824219e-05,0.04987382888793945,0.005668597595214847,0.081008,2.765655517578125e-05,0.00010967254638671875
9.179115295410156e-05,0.050220489501953125,0.004794898941040043,0.084948,3.24249267578125e-05,0.00013947486877441406
7.748603820800781e-05,0.05078291893005371,0.0050849180450439485,0.076526,3.409385681152344e-05,0.00011992454528808594
8.678436279296875e-05,0.05919647216796875,0.003291760208129879,0.087648,4.410743713378906e-05,0.00017070770263671875
0.00013756752014160156,0.06607961654663086,0.009079282791137691,0.075118,4.6253204345703125e-05,0.00015974044799804688
0.00011086463928222656,0.04794621467590332,0.009993222549438477,0.084272,3.814697265625e-05,0.00013113021850585938
0.00011515617370605469,0.0505986213684082,0.006807827056884763,0.080986,2.8848648071289062e-05,0.00012063980102539062
7.390975952148438e-05,0.08587217330932617,0.0038455989532470702,0.095332,2.8133392333984375e-05,0.00011587142944335938
8.177757263183594e-05,0.03411126136779785,0.0022481674346923886,0.064659,2.6702880859375e-05,0.00010418891906738281
9.703636169433594e-05,0.03759026527404785,0.0022192473602294926,0.08448,3.933906555175781e-05,0.00014281272888183594
0.00010991096496582031,0.04969334602355957,0.011838237442016605,0.077136,3.409385681152344e-05,0.0001220703125
9.72747802734375e-05,0.056517839431762695,0.002053849411010736,0.075925,4.506111145019531e-05,0.0001533031463623047
0.00010919570922851562,0.06942152976989746,0.004192135314941406,0.071645,4.744529724121094e-05,0.00015282630920410156
9.703636169433594e-05,0.04642820358276367,0.008528931442260745,0.126884,4.601478576660156e-05,0.0001952648162841797
9.322166442871094e-05,0.05425596237182617,0.006339429763793938,0.077896,3.266334533691406e-05,0.0001277923583984375
8.511543273925781e-05,0.04479241371154785,0.0016868064880371098,0.07145,2.8371810913085938e-05,0.00010418891906738281
9.012222290039062e-05,0.04750394821166992,0.0077176320648193325,0.077615,4.076957702636719e-05,0.00013494491577148438
0.00010061264038085938,0.0531926155090332,0.001689597610473631,0.075296,3.218650817871094e-05,0.00012421607971191406
7.748603820800781e-05,0.05023908615112305,0.0067292977600097725,0.117472,3.790855407714844e-05,0.0001342296600341797
9.965896606445312e-05,0.04007863998413086,0.021667943344116203,0.16414,5.435943603515625e-05,0.0002071857452392578
6.365776062011719e-05,0.053598642349243164,0.00556148713684082,0.062389,4.100799560546875e-05,0.0001468658447265625
9.393692016601562e-05,0.05449676513671875,0.005586667449951177,0.075067,4.1961669921875e-05,0.00016045570373535156
9.226799011230469e-05,0.0341496467590332,0.007742805572509767,0.115604,3.981590270996094e-05,0.0001423358917236328
8.320808410644531e-05,0.03834247589111328,0.0024762221374511617,0.134696,3.075599670410156e-05,0.00011491775512695312
9.393692016601562e-05,0.047492265701293945,0.0022151562957763715,0.076622,4.1961669921875e-05,0.00014829635620117188
0.00010347366333007812,0.0701899528503418,0.0031412427215576216,0.076497,4.220008850097656e-05,0.00014400482177734375
6.890296936035156e-05,0.06605124473571777,0.010403993530273437,0.145455,3.457069396972656e-05,0.00012159347534179688
6.413459777832031e-05,0.07195711135864258,0.0011832891845703075,0.06936,4.00543212890625e-05,0.0001361370086669922
9.632110595703125e-05,0.035874128341674805,0.00303980833435058,0.069361,3.790855407714844e-05,0.00014519691467285156
0.0001068115234375,0.05855512619018555,0.009448649520874028,0.067505,3.337860107421875e-05,0.00013136863708496094
5.6743621826171875e-05,0.05120444297790527,0.0021046957550048817,0.086119,3.981590270996094e-05,0.00013971328735351562
6.151199340820312e-05,0.035735368728637695,0.0070683801727294965,0.104167,3.719329833984375e-05,0.00011920928955078125
0.00011944770812988281,0.053238630294799805,0.003383001785278311,0.17527,3.719329833984375e-05,0.0001354217529296875
9.632110595703125e-05,0.0413975715637207,0.0023903776855468684,0.094728,4.38690185546875e-05,0.00012731552124023438
8.535385131835938e-05,0.06539773941040039,0.013442610122680665,0.179423,4.839897155761719e-05,0.00014925003051757812
9.059906005859375e-05,0.04144740104675293,0.00209632104492187,0.114889,3.24249267578125e-05,0.00011992454528808594
5.7697296142578125e-05,0.03523445129394531,0.005450525878906251,0.082051,3.3855438232421875e-05,0.00013446807861328125
8.130073547363281e-05,0.05430436134338379,0.004658421142578126,0.070617,4.3392181396484375e-05,0.0001361370086669922
5.888938903808594e-05,0.037526607513427734,0.0026757956695556695,0.09763,3.504753112792969e-05,0.00014448165893554688
0.0001068115234375,0.03441452980041504,0.004801454681396478,0.207156,4.029273986816406e-05,0.0001366138458251953
8.535385131835938e-05,0.06610250473022461,0.003853387649536133,0.077542,4.291534423828125e-05,0.0001857280731201172
9.417533874511719e-05,0.04368424415588379,0.0018803230895996087,0.113386,3.933906555175781e-05,0.00014019012451171875
7.534027099609375e-05,0.0544581413269043,0.003979856445312513,0.137698,3.266334533691406e-05,0.00015306472778320312
8.702278137207031e-05,0.034955501556396484,0.003435997406005864,0.112784,4.2438507080078125e-05,0.00015115737915039062
9.870529174804688e-05,0.05992841720581055,0.0010316204223632802,0.056659,3.814697265625e-05,0.0001430511474609375
8.630752563476562e-05,0.05297350883483887,0.006008553604125971,0.144821,3.075599670410156e-05,0.00012612342834472656
5.841255187988281e-05,0.03126049041748047,0.001235317901611327,0.080846,3.24249267578125e-05,0.00012826919555664062
9.393692016601562e-05,0.06131410598754883,0.0015834750823974508,0.128507,4.100799560546875e-05,0.0001437664031982422
0.00010156631469726562,0.0732424259185791,0.006624477874755855,0.068763,3.62396240234375e-05,0.0001437664031982422
8.511543273925781e-05,0.04028892517089844,0.006756817321777339,0.076395,4.029273986816406e-05,0.0001289844512939453
6.151199340820312e-05,0.049993038177490234,0.002501339355468757,0.063409,2.7179718017578125e-05,0.00011229515075683594
7.200241088867188e-05,0.023272275924682617,0.0012231081390380871,0.06866,3.0517578125e-05,0.00011515617370605469
7.176399230957031e-05,0.04153776168823242,0.00385628538513183,0.198496,4.172325134277344e-05,0.00014448165893554688
0.00011515617370605469,0.04802393913269043,0.006485525283813479,0.06834,4.100799560546875e-05,0.00014710426330566406
9.202957153320312e-05,0.046990394592285156,0.009672416412353516,0.069813,3.719329833984375e-05,0.0001373291015625
7.081031799316406e-05,0.05059933662414551,0.0017284396514892636,0.068364,2.7418136596679688e-05,0.00010585784912109375
8.511543273925781e-05,0.05243253707885742,0.0027737555847167916,0.227664,3.981590270996094e-05,0.00013709068298339844
7.367134094238281e-05,0.03760266304016113,0.0060130470123291035,0.073516,3.552436828613281e-05,0.00013303756713867188
8.535385131835938e-05,0.03302192687988281,0.011656904571533205,0.095857,4.935264587402344e-05,0.0002014636993408203
6.341934204101562e-05,0.06517887115478516,0.0036523903503418165,0.284311,4.220008850097656e-05,0.00014734268188476562
6.794929504394531e-05,0.05520033836364746,0.004564547988891596,0.071928,4.124641418457031e-05,0.00014138221740722656
8.130073547363281e-05,0.05573534965515137,0.011434975250244145,0.097992,4.410743713378906e-05,0.00018167495727539062
8.034706115722656e-05,0.06110739707946777,0.004546968612670899,0.070465,3.5762786865234375e-05,0.0001304149627685547
8.368492126464844e-05,0.06154346466064453,0.009979817733764648,0.061515,3.719329833984375e-05,0.00011301040649414062
8.273124694824219e-05,0.04770708084106445,0.0032945313720703084,0.282947,3.886222839355469e-05,0.00013685226440429688
8.106231689453125e-05,0.040927886962890625,0.004361473831176757,0.076641,4.172325134277344e-05,0.0001614093780517578
8.320808410644531e-05,0.05073046684265137,0.010321714981079089,0.132867,3.5762786865234375e-05,0.00012946128845214844
0.00010013580322265625,0.03673863410949707,0.006362506561279291,0.08432,3.8623809814453125e-05,0.0001480579376220703
7.534027099609375e-05,0.035392045974731445,0.0012213014831543023,0.305251,4.3392181396484375e-05,0.00013947486877441406
8.96453857421875e-05,0.0547480583190918,0.01703654981994629,0.068411,3.6716461181640625e-05,0.00012826919555664062
6.532669067382812e-05,0.07768034934997559,0.000880630187988285,0.07332,3.981590270996094e-05,0.0001423358917236328
9.894371032714844e-05,0.06933999061584473,0.004918170150756837,0.071366,3.62396240234375e-05,0.0001323223114013672
7.939338684082031e-05,0.04740762710571289,0.003371034912109369,0.120496,6.008148193359375e-05,0.00021457672119140625
7.796287536621094e-05,0.044579267501831055,0.0015664906616210672,0.327763,4.0531158447265625e-05,0.00014328956604003906
0.00011110305786132812,0.052988290786743164,0.012718090179443364,0.072847,3.337860107421875e-05,0.00012254714965820312
0.00012540817260742188,0.0557708740234375,0.003425397567749025,0.075695,4.363059997558594e-05,0.00017547607421875
9.72747802734375e-05,0.03631162643432617,0.0014591695251464781,0.065906,4.220008850097656e-05,0.00015211105346679688
6.29425048828125e-05,0.07937312126159668,0.0023294765014648666,0.320248,3.719329833984375e-05,0.0001430511474609375
0.0001125335693359375,0.04939723014831543,0.0010271962127685608,0.085529,3.7670135498046875e-05,0.00013780593872070312
0.00011491775512695312,0.05420088768005371,0.009107446426391608,0.070681,3.409385681152344e-05,0.0001266002655029297
0.00011754035949707031,0.07574748992919922,0.00678466300964356,0.08145,3.24249267578125e-05,0.00012063980102539062
6.413459777832031e-05,0.05377364158630371,0.004883389633178692,0.347932,4.124641418457031e-05,0.00016117095947265625
7.176399230957031e-05,0.07470345497131348,0.0026721308746337907,0.096371,4.0531158447265625e-05,0.00014925003051757812
9.298324584960938e-05,0.0485992431640625,0.0021087595977783147,0.070221,3.8623809814453125e-05,0.0001373291015625
9.465217590332031e-05,0.06188702583312988,0.00305192065429688,0.108898,3.5762786865234375e-05,0.00013947486877441406
0.00010347366333007812,0.06652331352233887,0.005803083709716772,0.251246,4.291534423828125e-05,0.00015115737915039062
0.00010156631469726562,0.06300139427185059,0.0029590109252929653,0.07391,4.553794860839844e-05,0.00018262863159179688
8.630752563476562e-05,0.04647636413574219,0.01509010281372071,0.077577,4.291534423828125e-05,0.00013780593872070312
8.416175842285156e-05,0.04749035835266113,0.0017873493347168035,0.069959,2.8371810913085938e-05,0.000110626220703125
8.869171142578125e-05,0.04175972938537598,0.019333580688476557,0.101846,4.38690185546875e-05,0.00014543533325195312
8.368492126464844e-05,0.058176279067993164,0.011188739791870114,0.061934,3.3855438232421875e-05,0.00013399124145507812
8.177757263183594e-05,0.03660893440246582,0.0025928605194091847,0.176588,4.2438507080078125e-05,0.00013566017150878906
8.153915405273438e-05,0.06416583061218262,0.004262746612548829,0.111983,3.0517578125e-05,0.000125885009765625
7.82012939453125e-05,0.045006513595581055,0.0035825222625732456,0.068186,5.340576171875e-05,0.0002052783966064453
6.461143493652344e-05,0.05831146240234375,0.0011029774627685507,0.125004,3.7670135498046875e-05,0.0001366138458251953
6.437301635742188e-05,0.06296634674072266,0.003015769714355465,0.066056,3.981590270996094e-05,0.00014662742614746094
0.00011157989501953125,0.04568147659301758,0.009280143402099608,0.086577,2.9087066650390625e-05,0.0001289844512939453
0.00011229515075683594,0.047057151794433594,0.0047265999298095746,0.067977,4.38690185546875e-05,0.0001552104949951172
6.556510925292969e-05,0.0733025074005127,0.004321022369384767,0.069923,3.981590270996094e-05,0.00013184547424316406
9.417533874511719e-05,0.06506061553955078,0.0042617216644287165,0.066144,3.5762786865234375e-05,0.0001163482666015625
0.00011086463928222656,0.05939769744873047,0.004852749847412102,0.197526,4.458427429199219e-05,0.0001456737518310547
0.00010657310485839844,0.036187171936035156,0.00541946846008301,0.06494,3.6716461181640625e-05,0.0001366138458251953
0.00010204315185546875,0.04491734504699707,0.001911308425903327,0.082656,4.8160552978515625e-05,0.0001685619354248047
9.179115295410156e-05,0.04763650894165039,0.005235812286376956,0.229071,3.123283386230469e-05,0.00011920928955078125
8.7738037109375e-05,0.043450355529785156,0.0024679928283691394,0.067927,3.4332275390625e-05,0.0001323223114013672
6.580352783203125e-05,0.030073881149291992,0.004441304534912094,0.254456,3.314018249511719e-05,0.00013589859008789062
7.104873657226562e-05,0.0251617431640625,0.007566574691772465,0.078426,3.9577484130859375e-05,0.00014662742614746094
8.96453857421875e-05,0.030936241149902344,0.002394839004516605,0.091096,3.5762786865234375e-05,0.00014019012451171875
6.151199340820312e-05,0.032254695892333984,0.0007782375030517541,0.096307,3.361701965332031e-05,0.00012421607971191406
6.151199340820312e-05,0.060819149017333984,0.00356196144104004,0.079345,5.340576171875e-05,0.00020384788513183594
9.822845458984375e-05,0.06606101989746094,0.0029197503204345665,0.070913,4.482269287109375e-05,0.00014853477478027344
5.14984130859375e-05,0.05020475387573242,0.005571232131958009,0.096496,4.649162292480469e-05,0.00016379356384277344
8.58306884765625e-05,0.0514979362487793,0.0036749732360839837,0.228714,2.7894973754882812e-05,0.00012612342834472656
9.989738464355469e-05,0.040941476821899414,0.00309389051818848,0.076706,4.887580871582031e-05,0.00015592575073242188
8.916854858398438e-05,0.04653215408325195,0.008814952209472662,0.077772,4.38690185546875e-05,0.0001227855682373047
8.082389831542969e-05,0.043807029724121094,0.0026000912017822286,0.074293,4.029273986816406e-05,0.00013875961303710938
0.0001289844512939453,0.06316041946411133,0.004251947647094717,0.245569,4.2438507080078125e-05,0.00014591217041015625
8.726119995117188e-05,0.07418632507324219,0.007805165466308592,0.059241,3.0517578125e-05,0.00012159347534179688
8.606910705566406e-05,0.05467653274536133,0.0030690731048584052,0.114225,4.57763671875e-05,0.00018310546875
9.942054748535156e-05,0.05695509910583496,0.0022298523254394575,0.240393,3.814697265625e-05,0.0001366138458251953
8.368492126464844e-05,0.04835319519042969,0.0018359733734130829,0.080834,4.029273986816406e-05,0.00014829635620117188
8.606910705566406e-05,0.04207491874694824,0.013957176437377927,0.069635,3.814697265625e-05,0.0001266002655029297
8.559226989746094e-05,0.07151913642883301,0.010376798721313474,0.089229,4.100799560546875e-05,0.0001392364501953125
8.487701416015625e-05,0.06388616561889648,0.02252107879638672,0.10503,5.0067901611328125e-05,0.00016379356384277344
7.796287536621094e-05,0.057555437088012695,0.0014157810363769618,0.236309,3.4809112548828125e-05,0.0001270771026611328
0.0001087188720703125,0.04133033752441406,0.005246565078735353,0.061076,3.0994415283203125e-05,0.00011086463928222656
5.602836608886719e-05,0.05491447448730469,0.008575506835937496,0.095169,4.029273986816406e-05,0.0001354217529296875
9.512901306152344e-05,0.042058467864990234,0.0065641436462402225,0.215487,3.933906555175781e-05,0.00017142295837402344
5.435943603515625e-05,0.06029486656188965,0.0224095629119873,0.12316,3.218650817871094e-05,0.00011944770812988281
8.0108642578125e-05,0.06783127784729004,0.0038016950683593814,0.083017,4.3392181396484375e-05,0.00016880035400390625
0.00012493133544921875,0.05487418174743652,0.0008358140716552692,0.068374,3.4332275390625e-05,0.00012826919555664062
7.200241088867188e-05,0.04472017288208008,0.005897440490722661,0.078065,4.172325134277344e-05,0.00013780593872070312
9.012222290039062e-05,0.08347773551940918,0.0033495372619628816,0.167166,3.4332275390625e-05,0.00013065338134765625
0.00011134147644042969,0.058797359466552734,0.010767885635375979,0.138902,3.933906555175781e-05,0.0001437664031982422
8.797645568847656e-05,0.0780942440032959,0.013413270584106449,0.089209,4.601478576660156e-05,0.0001437664031982422
0.00011348724365234375,0.0961751937866211,0.002526318771362307,0.074043,3.457069396972656e-05,0.00011730194091796875
0.00010085105895996094,0.07418107986450195,0.005819764282226567,0.075748,3.62396240234375e-05,0.00015592575073242188
0.00012946128845214844,0.07513165473937988,0.0017351558074951146,0.074714,3.504753112792969e-05,0.00012302398681640625
7.581710815429688e-05,0.06670784950256348,0.0038495533599853526,0.145786,4.00543212890625e-05,0.00014138221740722656
7.271766662597656e-05,0.06537365913391113,0.0034747870788574275,0.068489,4.0531158447265625e-05,0.000148773193359375
9.703636169433594e-05,0.05549812316894531,0.0017493789672851506,0.093825,3.3855438232421875e-05,0.00011920928955078125
8.392333984375e-05,0.04340219497680664,0.003972256698608401,0.07371,4.482269287109375e-05,0.0001494884490966797
7.414817810058594e-05,0.07442736625671387,0.009695987686157231,0.107816,3.8623809814453125e-05,0.0001380443572998047
7.224082946777344e-05,0.09241724014282227,0.015976366363525396,0.084364,2.8371810913085938e-05,0.00010275840759277344
9.298324584960938e-05,0.04530024528503418,0.005005075378417975,0.07458,3.147125244140625e-05,0.00012445449829101562
7.200241088867188e-05,0.03892636299133301,0.004357783004760744,0.061353,4.363059997558594e-05,0.0001468658447265625
0.00010204315185546875,0.03103351593017578,0.005984719955444334,0.071688,3.814697265625e-05,0.00013494491577148438
9.846687316894531e-05,0.053558349609375,0.004210547363281247,0.078988,3.933906555175781e-05,0.00014138221740722656
7.367134094238281e-05,0.05128884315490723,0.002378084594726562,0.098843,3.1948089599609375e-05,0.00011396408081054688
9.846687316894531e-05,0.07424259185791016,0.0033903454132080055,0.058943,3.266334533691406e-05,0.00013446807861328125
0.00010752677917480469,0.06465935707092285,0.000818645385742181,0.077396,4.100799560546875e-05,0.00013780593872070312
0.00010204315185546875,0.06379318237304688,0.0057759136352539125,0.095284,3.457069396972656e-05,0.0001366138458251953
8.392333984375e-05,0.07629752159118652,0.005594571151733396,0.07871,3.504753112792969e-05,0.00013136863708496094
7.82012939453125e-05,0.05068349838256836,0.004075302383422852,0.074378,3.123283386230469e-05,0.00011181831359863281
8.487701416015625e-05,0.038443803787231445,0.0017728242797851596,0.068533,3.933906555175781e-05,0.0001227855682373047
0.00015544891357421875,0.036978721618652344,0.011190469436645506,0.07957,4.649162292480469e-05,0.00014829635620117188
8.678436279296875e-05,0.04916048049926758,0.004159249145507811,0.058068,3.266334533691406e-05,0.0001270771026611328
6.461143493652344e-05,0.05187559127807617,0.0027975489044189394,0.10161,3.337860107421875e-05,0.00012540817260742188
0.00010633468627929688,0.0463709831237793,0.011051817108154297,0.082774,3.600120544433594e-05,0.00013017654418945312
6.532669067382812e-05,0.05974841117858887,0.0033612734832763613,0.070471,3.790855407714844e-05,0.0001404285430908203
6.771087646484375e-05,0.06143927574157715,0.00750886093139648,0.097515,3.337860107421875e-05,0.00012922286987304688
0.00011205673217773438,0.06560444831848145,0.0209037032623291,0.080598,2.9087066650390625e-05,0.00011014938354492188
6.866455078125e-05,0.07119321823120117,0.005011840164184572,0.086338,4.291534423828125e-05,0.00014662742614746094
7.367134094238281e-05,0.06882190704345703,0.006942977691650393,0.083174,4.00543212890625e-05,0.0001437664031982422
7.367134094238281e-05,0.0767052173614502,0.0036583215332031266,0.084465,3.790855407714844e-05,0.0001270771026611328
8.893013000488281e-05,0.044175148010253906,0.009210724426269537,0.072749,4.100799560546875e-05,0.00013446807861328125
9.799003601074219e-05,0.047818899154663086,0.010255237457275385,0.162778,4.38690185546875e-05,0.0001537799835205078
0.00011968612670898438,0.05547738075256348,0.0037018984985351527,0.08583,5.173683166503906e-05,0.0002014636993408203
9.703636169433594e-05,0.07056546211242676,0.009203582519531253,0.089681,4.482269287109375e-05,0.000141143798828125
0.00011610984802246094,0.06935954093933105,0.010417872863769537,0.078744,3.814697265625e-05,0.0001308917999267578
9.894371032714844e-05,0.04058051109313965,0.0022998930969238274,0.142846,4.291534423828125e-05,0.0001366138458251953
0.00012946128845214844,0.0716865062713623,0.0018660653991699194,0.071883,3.719329833984375e-05,0.00013017654418945312
6.222724914550781e-05,0.07659292221069336,0.013268945693969733,0.102,3.075599670410156e-05,0.0001239776611328125
0.00015282630920410156,0.07812333106994629,0.0011889702758789006,0.080004,2.956390380859375e-05,0.00011587142944335938
0.00011324882507324219,0.04240679740905762,0.003968614883422858,0.08718,4.363059997558594e-05,0.0001628398895263672
9.560585021972656e-05,0.058391571044921875,0.0029478184051513617,0.079643,3.147125244140625e-05,0.00012612342834472656
6.175041198730469e-05,0.0989680290222168,0.003077779052734375,0.135102,2.5272369384765625e-05,0.00010180473327636719
6.103515625e-05,0.061528921127319336,0.008233192321777341,0.080778,4.982948303222656e-05,0.0001723766326904297
7.05718994140625e-05,0.08424758911132812,0.006066784362792968,0.072145,3.457069396972656e-05,0.00012230873107910156
0.00010323524475097656,0.05612039566040039,0.006465269073486324,0.133691,2.8133392333984375e-05,0.00011730194091796875
8.678436279296875e-05,0.036818504333496094,0.004666713287353519,0.073598,2.8848648071289062e-05,0.00011038780212402344
9.012222290039062e-05,0.09668564796447754,0.0035249538269042924,0.102691,4.124641418457031e-05,0.0001442432403564453
7.534027099609375e-05,0.03976035118103027,0.002274868942260741,0.077474,4.291534423828125e-05,0.0001678466796875
7.724761962890625e-05,0.07833600044250488,0.0020011278381347752,0.166176,3.3855438232421875e-05,0.00011610984802246094
0.00011324882507324219,0.05044865608215332,0.0034297778472900387,0.072214,6.031990051269531e-05,0.0002009868621826172
7.62939453125e-05,0.04909515380859375,0.003121444320678707,0.070275,4.649162292480469e-05,0.00015354156494140625
6.723403930664062e-05,0.060713768005371094,0.007839695938110347,0.104717,4.38690185546875e-05,0.00014853477478027344
9.512901306152344e-05,0.0387117862701416,0.008196462066650395,0.075817,3.1948089599609375e-05,0.000125885009765625
0.00010466575622558594,0.06533598899841309,0.002002644241333007,0.193662,3.0994415283203125e-05,0.0001266002655029297
7.176399230957031e-05,0.04210615158081055,0.0007538518829345725,0.101033,4.172325134277344e-05,0.00011157989501953125
0.00011086463928222656,0.052083730697631836,0.012222498016357428,0.06792,4.076957702636719e-05,0.0001380443572998047
7.700920104980469e-05,0.05962991714477539,0.0034209256134033195,0.068329,2.956390380859375e-05,0.00012040138244628906
8.749961853027344e-05,0.046722412109375,0.0035005647277832064,0.066965,4.076957702636719e-05,0.00013327598571777344
7.343292236328125e-05,0.053527116775512695,0.006324136123657231,0.11839,3.361701965332031e-05,0.00013136863708496094
6.890296936035156e-05,0.04941821098327637,0.00859914778137208,0.212191,4.172325134277344e-05,0.00017714500427246094
5.8650970458984375e-05,0.06544923782348633,0.0022398485107421873,0.163133,3.552436828613281e-05,0.0001347064971923828
8.726119995117188e-05,0.030237913131713867,0.0028119067993164076,0.064816,4.9114227294921875e-05,0.0001926422119140625
7.987022399902344e-05,0.03667640686035156,0.012394880691528318,0.074034,3.910064697265625e-05,0.00014591217041015625
7.987022399902344e-05,0.03735184669494629,0.014239247009277346,0.060978,3.4809112548828125e-05,0.00012922286987304688
7.82012939453125e-05,0.05126619338989258,0.0029658092803954983,0.187343,4.601478576660156e-05,0.0001506805419921875
7.152557373046875e-05,0.02869415283203125,0.01667523808288575,0.071527,3.647804260253906e-05,0.0001270771026611328
7.867813110351562e-05,0.04522252082824707,0.0019322086944580097,0.141761,3.933906555175781e-05,0.00014853477478027344
9.274482727050781e-05,0.057877540588378906,0.004560734237670894,0.096086,3.981590270996094e-05,0.00014901161193847656
6.961822509765625e-05,0.032509565353393555,0.007907749649047835,0.257954,3.719329833984375e-05,0.0001418590545654297
7.987022399902344e-05,0.05999898910522461,0.004620218032836909,0.239431,3.218650817871094e-05,0.00012445449829101562
8.58306884765625e-05,0.053774118423461914,0.007001856826782227,0.126776,3.075599670410156e-05,0.00011944770812988281
8.320808410644531e-05,0.04044198989868164,0.0036428194580078177,0.300894,3.504753112792969e-05,0.0001385211944580078
7.605552673339844e-05,0.13299155235290527,0.004525319061279301,0.075415,4.506111145019531e-05,0.00015091896057128906
7.295608520507812e-05,0.08387589454650879,0.004712705886840807,0.133062,3.743171691894531e-05,0.0001266002655029297
0.00011467933654785156,0.1253983974456787,0.0023301091766357446,0.064815,2.8133392333984375e-05,0.00010752677917480469
0.000102996826171875,0.11335539817810059,0.0078076065368652275,0.071818,3.719329833984375e-05,0.0001201629638671875
6.604194641113281e-05,0.0482790470123291,0.003173091110229509,0.334991,3.719329833984375e-05,0.00013303756713867188
0.00010561943054199219,0.047586679458618164,0.001423838531494137,0.376863,3.719329833984375e-05,0.0001308917999267578
8.726119995117188e-05,0.05503559112548828,0.0008304147949218799,0.074651,4.6253204345703125e-05,0.00016427040100097656
7.176399230957031e-05,0.08252286911010742,0.003961455368041988,0.068776,3.743171691894531e-05,0.00013065338134765625
8.535385131835938e-05,0.04114198684692383,0.007679901641845677,0.351131,4.1961669921875e-05,0.00016021728515625
5.5789947509765625e-05,0.09345221519470215,0.0008118071746826133,0.089355,3.695487976074219e-05,0.0001304149627685547
9.822845458984375e-05,0.043241024017333984,0.0071217458953857365,0.080226,4.7206878662109375e-05,0.0001494884490966797
0.00012612342834472656,0.07547354698181152,0.0016742050628662103,0.104727,3.528594970703125e-05,0.00012636184692382812
7.605552673339844e-05,0.06812095642089844,0.0037439241027831804,0.371165,3.600120544433594e-05,0.00012111663818359375
6.794929504394531e-05,0.0446009635925293,0.00474117169189453,0.077127,4.38690185546875e-05,0.0001518726348876953
0.0001068115234375,0.040834665298461914,0.001817402435302734,0.079624,4.1961669921875e-05,0.0001780986785888672
8.130073547363281e-05,0.07380485534667969,0.007475723587036132,0.076239,4.553794860839844e-05,0.00015163421630859375
8.273124694824219e-05,0.08774900436401367,0.0077101330413818225,0.137086,3.719329833984375e-05,0.00013637542724609375
8.96453857421875e-05,0.0886237621307373,0.001689054031372067,0.08873,3.6716461181640625e-05,0.00014209747314453125
8.440017700195312e-05,0.05688047409057617,0.003905546203613275,0.393934,4.100799560546875e-05,0.00016188621520996094
9.036064147949219e-05,0.03348398208618164,0.0013214437561035186,0.086892,4.3392181396484375e-05,0.00014591217041015625
9.918212890625e-05,0.044146060943603516,0.004592171768188477,0.075696,4.291534423828125e-05,0.00014495849609375
0.00010752677917480469,0.044924259185791016,0.0013584602508544819,0.173384,4.5299530029296875e-05,0.00014710426330566406
7.939338684082031e-05,0.07334160804748535,0.0017353580017089865,0.440523,3.3855438232421875e-05,0.00012636184692382812
8.0108642578125e-05,0.04387831687927246,0.0012002118530273498,0.073956,4.220008850097656e-05,0.00014209747314453125
9.131431579589844e-05,0.043656349182128906,0.0059534813232421935,0.082393,3.24249267578125e-05,0.00012230873107910156
9.226799011230469e-05,0.045282840728759766,0.00149780329895019,0.081433,4.363059997558594e-05,0.0001575946807861328
9.560585021972656e-05,0.05017971992492676,0.006141984069824219,0.189387,4.076957702636719e-05,0.00014972686767578125
9.560585021972656e-05,0.05876588821411133,0.012838494384765628,0.076887,3.266334533691406e-05,0.00011873245239257812
0.00012421607971191406,0.09743762016296387,0.007191096939086927,0.394636,4.0531158447265625e-05,0.0001475811004638672
9.799003601074219e-05,0.05016446113586426,0.0068155349273681665,0.099548,3.9577484130859375e-05,0.00013756752014160156
9.059906005859375e-05,0.07995486259460449,0.0058852990112304715,0.073654,3.4809112548828125e-05,0.00012087821960449219
0.00010013580322265625,0.06827664375305176,0.0024623685607910173,0.108624,4.363059997558594e-05,0.0001342296600341797
7.677078247070312e-05,0.043395042419433594,0.005053070251464842,0.065083,4.1961669921875e-05,0.00014400482177734375
9.012222290039062e-05,0.05205655097961426,0.0048949746246337855,0.064363,3.0994415283203125e-05,0.00013184547424316406
0.00014925003051757812,0.036412954330444336,0.0014784365997314586,0.444314,3.0040740966796875e-05,0.00011181831359863281
0.00010132789611816406,0.04919552803039551,0.009024509490966809,0.127236,4.00543212890625e-05,0.00016045570373535156
8.535385131835938e-05,0.051784515380859375,0.010249803192138668,0.140518,3.0040740966796875e-05,0.00010991096496582031
8.893013000488281e-05,0.0546267032623291,0.0020481995849609413,0.474047,2.9802322387695312e-05,0.00011229515075683594
0.00012969970703125,0.04735445976257324,0.0012928991699218684,0.08371,4.1961669921875e-05,0.00014400482177734375
9.5367431640625e-05,0.07713961601257324,0.0011317989044189458,0.075932,3.457069396972656e-05,0.0001220703125
8.940696716308594e-05,0.06400275230407715,0.001538499877929686,0.083802,3.314018249511719e-05,0.0001385211944580078
8.988380432128906e-05,0.06723451614379883,0.0068392749481201165,0.136657,3.0517578125e-05,0.00010752677917480469
8.606910705566406e-05,0.04619860649108887,0.011494308944702158,0.524829,2.5510787963867188e-05,0.00010371208190917969
8.749961853027344e-05,0.08668184280395508,0.002650728393554687,0.059649,4.649162292480469e-05,0.0001468658447265625
9.965896606445312e-05,0.09207892417907715,0.0067841476135253875,0.070607,4.00543212890625e-05,0.00013971328735351562
8.416175842285156e-05,0.09550642967224121,0.005009104705810549,0.073474,3.5762786865234375e-05,0.00012993812561035156
9.512901306152344e-05,0.07097268104553223,0.005817967834472651,0.063435,4.482269287109375e-05,0.00015044212341308594
0.00010085105895996094,0.09039115905761719,0.002909090209960885,0.532024,3.4809112548828125e-05,0.00012922286987304688
9.34600830078125e-05,0.05025529861450195,0.006546860397338872,0.172037,4.1961669921875e-05,0.00013899803161621094
8.177757263183594e-05,0.035762786865234375,0.004280644805908201,0.082817,3.7670135498046875e-05,0.00012636184692382812
8.487701416015625e-05,0.03736710548400879,0.006670526382446293,0.089153,3.266334533691406e-05,0.0001163482666015625
7.915496826171875e-05,0.05111336708068848,0.006964129577636716,0.087689,3.647804260253906e-05,0.000118255615234375
6.794929504394531e-05,0.058945655822753906,0.02101964978027343,0.250562,5.0067901611328125e-05,0.00019741058349609375
9.107589721679688e-05,0.03961944580078125,0.00879688558959961,0.091821,3.218650817871094e-05,0.00012302398681640625
9.775161743164062e-05,0.062020063400268555,0.01007897824096679,0.106162,3.695487976074219e-05,0.0001385211944580078
5.841255187988281e-05,0.07133030891418457,0.004265285171508787,0.083761,3.552436828613281e-05,0.0001270771026611328
6.67572021484375e-05,0.06768655776977539,0.010488923278808598,0.090859,7.05718994140625e-05,0.00014162063598632812
9.393692016601562e-05,0.07304024696350098,0.004685518402099603,0.128281,3.838539123535156e-05,0.0001990795135498047
0.0001232624053955078,0.056313276290893555,0.003415538146972652,0.073772,3.528594970703125e-05,0.00012564659118652344
0.00010657310485839844,0.03143048286437988,0.0011897002258300787,0.106946,4.100799560546875e-05,0.0001430511474609375
8.845329284667969e-05,0.05010199546813965,0.013659471267700202,0.086056,4.696846008300781e-05,0.00019121170043945312
9.72747802734375e-05,0.04630851745605469,0.008766286026000977,0.083439,4.029273986816406e-05,0.00014901161193847656
8.940696716308594e-05,0.05279684066772461,0.013618488662719724,0.085232,4.792213439941406e-05,0.00015473365783691406
9.608268737792969e-05,0.06081724166870117,0.002848427841186524,0.068078,3.361701965332031e-05,0.00012159347534179688
0.00011134147644042969,0.056868791580200195,0.00945776362609864,0.113823,3.910064697265625e-05,0.0001323223114013672
8.58306884765625e-05,0.04561805725097656,0.004110998962402343,0.061127,3.695487976074219e-05,0.00014710426330566406
9.584426879882812e-05,0.03356504440307617,0.002825005401611333,0.082186,3.790855407714844e-05,0.000141143798828125
6.890296936035156e-05,0.047148704528808594,0.003943231033325195,0.061501,3.337860107421875e-05,0.00012493133544921875
9.083747863769531e-05,0.059929847717285156,0.0008538182983398312,0.149574,3.552436828613281e-05,0.00012826919555664062
8.440017700195312e-05,0.04665970802307129,0.006633100799560546,0.083996,4.4345855712890625e-05,0.00013899803161621094
0.00011372566223144531,0.06133866310119629,0.004020941787719723,0.076519,3.123283386230469e-05,0.00013399124145507812
0.00011563301086425781,0.023886442184448242,0.004380282012939454,0.074058,3.457069396972656e-05,0.00013113021850585938
9.632110595703125e-05,0.06700682640075684,0.007094588623046877,0.18414,4.839897155761719e-05,0.00019359588623046875
0.00011396408081054688,0.058034658432006836,0.006646341339111322,0.111934,3.218650817871094e-05,0.00011968612670898438
7.843971252441406e-05,0.04894661903381348,0.0036835322265624942,0.083612,4.00543212890625e-05,0.0001442432403564453
7.295608520507812e-05,0.059151649475097656,0.014264016891479492,0.085924,3.9577484130859375e-05,0.00017762184143066406
5.412101745605469e-05,0.03996396064758301,0.003389113800048832,0.127383,4.0531158447265625e-05,0.0001575946807861328
8.392333984375e-05,0.06822991371154785,0.007462461425781247,0.077323,4.315376281738281e-05,0.00015211105346679688
0.00010156631469726562,0.09607815742492676,0.002306598922729497,0.069378,3.910064697265625e-05,0.0001232624053955078
9.34600830078125e-05,0.06621026992797852,0.004600973312377923,0.069958,4.291534423828125e-05,0.00014734268188476562
7.128715515136719e-05,0.07079243659973145,0.0032388475952148388,0.149844,3.9577484130859375e-05,0.0001571178436279297
0.00011968612670898438,0.1140897274017334,0.00661062326049805,0.076679,3.647804260253906e-05,0.0001270771026611328
0.00011324882507324219,0.05446171760559082,0.010903076370239254,0.079392,4.482269287109375e-05,0.00015497207641601562
0.0001232624053955078,0.05477619171142578,0.013852819076538084,0.064209,3.790855407714844e-05,0.00013017654418945312
0.0001354217529296875,0.08353090286254883,0.013018060058593753,0.077581,3.457069396972656e-05,0.00012493133544921875
0.00010991096496582031,0.08083748817443848,0.009009285324096686,0.122732,3.743171691894531e-05,0.0001304149627685547
9.775161743164062e-05,0.04594826698303223,0.002029985671997067,0.082194,2.8371810913085938e-05,0.0001087188720703125
7.367134094238281e-05,0.07477426528930664,0.006860030502319342,0.120831,4.00543212890625e-05,0.0001461505889892578
0.00010013580322265625,0.044621944427490234,0.002462145370483393,0.108881,4.267692565917969e-05,0.00011658668518066406
7.724761962890625e-05,0.04667496681213379,0.016647295257568362,0.071878,2.6941299438476562e-05,0.00010347366333007812
9.632110595703125e-05,0.07059407234191895,0.003727834716796871,0.062934,2.4318695068359375e-05,9.918212890625e-05
0.00010967254638671875,0.04829716682434082,0.012226511779785162,0.092259,4.076957702636719e-05,0.00013828277587890625
0.00010609626770019531,0.07021903991699219,0.01674260737609863,0.123628,4.57763671875e-05,0.0001583099365234375
9.298324584960938e-05,0.0573883056640625,0.0016977702331543026,0.097255,3.147125244140625e-05,0.0001251697540283203
0.00010061264038085938,0.04785466194152832,0.008198256729125983,0.081352,4.3392181396484375e-05,0.00013875961303710938
0.0001010894775390625,0.09410762786865234,0.012074045425415042,0.075319,3.314018249511719e-05,0.0001342296600341797
8.58306884765625e-05,0.06820321083068848,0.004957546905517585,0.072096,3.4809112548828125e-05,0.0001316070556640625
9.322166442871094e-05,0.06607317924499512,0.006683904418945313,0.150865,2.9802322387695312e-05,0.00011515617370605469
9.250640869140625e-05,0.06899380683898926,0.0010721609191894493,0.110142,3.62396240234375e-05,0.00013589859008789062
6.222724914550781e-05,0.07668876647949219,0.0035994129638671907,0.109802,3.719329833984375e-05,0.0001361370086669922
7.867813110351562e-05,0.056735992431640625,0.004506744506835941,0.074097,2.9325485229492188e-05,0.00010895729064941406
5.793571472167969e-05,0.05173945426940918,0.007258620681762695,0.073185,4.315376281738281e-05,0.0001506805419921875
0.00012373924255371094,0.04592585563659668,0.00401400837707519,0.066252,3.8623809814453125e-05,0.0001423358917236328
0.00010514259338378906,0.08556675910949707,0.028939709213256837,0.105572,3.8623809814453125e-05,0.00012087821960449219
0.00010180473327636719,0.05373191833496094,0.016496014526367175,0.132672,3.4809112548828125e-05,0.00012373924255371094
8.559226989746094e-05,0.07277703285217285,0.0014464259948730462,0.070216,4.2438507080078125e-05,0.00014066696166992188
7.081031799316406e-05,0.07406759262084961,0.0028085813140869276,0.12729,4.3392181396484375e-05,0.00012946128845214844
7.43865966796875e-05,0.04926419258117676,0.0012822814788818332,0.119466,3.790855407714844e-05,0.00014138221740722656
8.559226989746094e-05,0.05694246292114258,0.016880350952148432,0.074495,4.0531158447265625e-05,0.00014162063598632812
8.153915405273438e-05,0.04704856872558594,0.010845068222045895,0.066944,3.24249267578125e-05,0.00012612342834472656
8.654594421386719e-05,0.06454348564147949,0.0027321283264160195,0.074083,4.220008850097656e-05,0.0001366138458251953
0.00011539459228515625,0.043406009674072266,0.004293467056274411,0.067013,3.314018249511719e-05,0.00012803077697753906
0.00010538101196289062,0.041414737701416016,0.0025034344177246037,0.141602,4.0531158447265625e-05,0.00014781951904296875
0.00013637542724609375,0.029122114181518555,0.001939979858398444,0.07143,2.7179718017578125e-05,0.00012063980102539062
9.417533874511719e-05,0.04625368118286133,0.012099159729003911,0.073763,5.125999450683594e-05,0.0001919269561767578
0.00010013580322265625,0.05508708953857422,0.006798448318481448,0.168181,4.2438507080078125e-05,0.00014328956604003906
0.00010275840759277344,0.05489826202392578,0.0012938498840332074,0.073139,4.649162292480469e-05,0.00020265579223632812
0.00010061264038085938,0.053125858306884766,0.002769776519775391,0.072241,3.528594970703125e-05,0.00013256072998046875
7.200241088867188e-05,0.04208564758300781,0.0012549839172363297,0.119309,3.218650817871094e-05,0.0001232624053955078
0.00011181831359863281,0.03508758544921875,0.001215443328857424,0.170846,4.076957702636719e-05,0.0001430511474609375
6.890296936035156e-05,0.04739880561828613,0.000812666580200197,0.085353,3.2901763916015625e-05,0.000133514404296875
6.890296936035156e-05,0.0455319881439209,0.002328812545776368,0.098481,3.266334533691406e-05,0.00012803077697753906
7.081031799316406e-05,0.05274009704589844,0.0027920948791503863,0.066695,2.9802322387695312e-05,0.00010943412780761719
0.0001304149627685547,0.05698871612548828,0.001516475128173822,0.162001,4.100799560546875e-05,0.0001361370086669922
5.5789947509765625e-05,0.044769287109375,0.0017787482147216815,0.128162,3.552436828613281e-05,0.0001373291015625
0.00010704994201660156,0.048680782318115234,0.0038684632720947243,0.095806,3.6716461181640625e-05,0.00013780593872070312
8.416175842285156e-05,0.04529452323913574,0.0071738201446533145,0.080018,3.0994415283203125e-05,0.00010848045349121094
8.702278137207031e-05,0.0346837043762207,0.011713688934326172,0.174012,4.315376281738281e-05,0.00016427040100097656
0.00010824203491210938,0.07712101936340332,0.008796610137939448,0.065003,3.790855407714844e-05,0.0001404285430908203
0.00010347366333007812,0.06401419639587402,0.003559938339233404,0.064021,3.6716461181640625e-05,0.00014019012451171875
0.00010633468627929688,0.06392073631286621,0.0036415549163818367,0.095012,3.910064697265625e-05,0.0001316070556640625
0.00012230873107910156,0.0396733283996582,0.014329815460205078,0.079249,4.0531158447265625e-05,0.0001518726348876953
0.0001232624053955078,0.056198835372924805,0.012569432693481458,0.132869,3.814697265625e-05,0.0001361370086669922
9.703636169433594e-05,0.04947185516357422,0.0033304539642333986,0.085979,4.649162292480469e-05,0.00015854835510253906
6.628036499023438e-05,0.0472712516784668,0.009622162521362304,0.084037,3.7670135498046875e-05,0.00013375282287597656
0.00011754035949707031,0.06550812721252441,0.0026340811309814582,0.126569,4.029273986816406e-05,0.00014090538024902344
0.00010538101196289062,0.05194211006164551,0.011698339599609378,0.086656,3.528594970703125e-05,0.00013399124145507812
9.34600830078125e-05,0.07020688056945801,0.023986197860717776,0.062817,4.7206878662109375e-05,0.0001804828643798828
9.942054748535156e-05,0.05058860778808594,0.009615338226318354,0.070304,3.814697265625e-05,0.00012540817260742188
9.989738464355469e-05,0.07697010040283203,0.01171105593872071,0.132958,4.458427429199219e-05,0.00017309188842773438
0.00010418891906738281,0.07260465621948242,0.0021439346008300803,0.111607,3.4332275390625e-05,0.00014710426330566406
9.632110595703125e-05,0.030864715576171875,0.0037555346527099603,0.089546,3.2901763916015625e-05,0.00012421607971191406
6.270408630371094e-05,0.06447625160217285,0.002899570587158201,0.064972,4.363059997558594e-05,0.00014400482177734375
8.225440979003906e-05,0.046776533126831055,0.008416659545898438,0.060925,3.4809112548828125e-05,0.00011777877807617188
0.00011014938354492188,0.06200981140136719,0.002849331375122069,0.115829,5.53131103515625e-05,0.00018668174743652344
9.322166442871094e-05,0.05928325653076172,0.013013428161621099,0.073152,4.887580871582031e-05,0.00018596649169921875
9.131431579589844e-05,0.039667606353759766,0.008114534790039069,0.107343,3.4809112548828125e-05,0.00013303756713867188
9.584426879882812e-05,0.053954362869262695,0.002534153091430666,0.080163,3.4809112548828125e-05,0.0001289844512939453
9.870529174804688e-05,0.043259382247924805,0.0012565061187744114,0.07359,3.552436828613281e-05,0.00013947486877441406
9.417533874511719e-05,0.06602025032043457,0.002229962600708013,0.062911,4.1484832763671875e-05,0.0001430511474609375
6.818771362304688e-05,0.05275869369506836,0.0031863727874755915,0.079743,3.647804260253906e-05,0.0001354217529296875
9.775161743164062e-05,0.036679983139038086,0.005970610977172858,0.112949,3.838539123535156e-05,0.0001399517059326172
9.942054748535156e-05,0.07020902633666992,0.0018701601257324202,0.082026,3.6716461181640625e-05,0.00013065338134765625
9.274482727050781e-05,0.06394195556640625,0.0029926278381347676,0.063622,3.4332275390625e-05,0.00012803077697753906
9.5367431640625e-05,0.052080392837524414,0.0022444627380371063,0.07724,2.8371810913085938e-05,0.00010895729064941406
8.225440979003906e-05,0.09029650688171387,0.0013934483489990296,0.076079,3.314018249511719e-05,0.00014972686767578125
9.918212890625e-05,0.07457232475280762,0.005752754943847652,0.069207,3.314018249511719e-05,0.0001251697540283203
0.00011730194091796875,0.07018494606018066,0.003982175704956056,0.076028,2.8371810913085938e-05,0.00011038780212402344
7.271766662597656e-05,0.08907461166381836,0.007306766128540046,0.08915,3.218650817871094e-05,0.00011777877807617188
7.462501525878906e-05,0.02609848976135254,0.007336636947631842,0.070626,4.220008850097656e-05,0.00014090538024902344
0.00010633468627929688,0.07804203033447266,0.005450376373291016,0.081344,3.647804260253906e-05,0.00012993812561035156
0.000148773193359375,0.056201934814453125,0.0011082458953857455,0.094052,3.314018249511719e-05,0.00012564659118652344
0.00012636184692382812,0.05361533164978027,0.0034838730621337827,0.084695,2.9325485229492188e-05,0.00011992454528808594
8.368492126464844e-05,0.04624605178833008,0.0068036669311523496,0.090844,3.600120544433594e-05,0.0001533031463623047
9.846687316894531e-05,0.050719499588012695,0.003189416427612307,0.097855,3.9577484130859375e-05,0.00014710426330566406
8.893013000488281e-05,0.06284570693969727,0.0021119767913818366,0.066024,2.6941299438476562e-05,0.00010704994201660156
7.581710815429688e-05,0.04139304161071777,0.0046359449768066385,0.081735,3.910064697265625e-05,0.0001456737518310547
8.082389831542969e-05,0.053281545639038086,0.007187832458496093,0.087492,3.695487976074219e-05,0.00014495849609375
8.296966552734375e-05,0.06947517395019531,0.0019211494903564469,0.086602,3.981590270996094e-05,0.00014019012451171875
8.606910705566406e-05,0.05485892295837402,0.004275995635986324,0.126725,4.172325134277344e-05,0.0001423358917236328
7.557868957519531e-05,0.03832101821899414,0.017410411773681647,0.086264,4.220008850097656e-05,0.00014209747314453125
8.392333984375e-05,0.062273263931274414,0.009966976562500007,0.125409,3.314018249511719e-05,0.00011992454528808594
8.177757263183594e-05,0.05231595039367676,0.005359634368896485,0.069757,3.9577484130859375e-05,0.00013136863708496094
6.699562072753906e-05,0.0468754768371582,0.009508975051879864,0.288401,3.5762786865234375e-05,0.00012421607971191406
8.726119995117188e-05,0.06852149963378906,0.009370789398193358,0.089561,3.647804260253906e-05,0.00013375282287597656
0.00010180473327636719,0.0627293586730957,0.003098546234130861,0.078484,3.218650817871094e-05,0.00011873245239257812
9.107589721679688e-05,0.07848000526428223,0.01757819668579101,0.112307,3.981590270996094e-05,0.0001480579376220703
9.751319885253906e-05,0.052976369857788086,0.010792687255859384,0.147193,3.7670135498046875e-05,0.00013875961303710938
8.58306884765625e-05,0.059488534927368164,0.0034569906158447017,0.347133,3.504753112792969e-05,0.00013184547424316406
8.106231689453125e-05,0.04038095474243164,0.0054833581237793,0.077997,4.458427429199219e-05,0.0001518726348876953
9.703636169433594e-05,0.0638129711151123,0.002897297393798834,0.072638,3.0517578125e-05,0.00011730194091796875
0.0001685619354248047,0.05432844161987305,0.001418937850952151,0.141899,3.075599670410156e-05,0.0001289844512939453
6.699562072753906e-05,0.06905841827392578,0.001158969039916996,0.06813,4.029273986816406e-05,0.00014066696166992188
9.989738464355469e-05,0.05059456825256348,0.0032942609100341524,0.321547,3.4332275390625e-05,0.0001323223114013672
6.914138793945312e-05,0.05497550964355469,0.004096282043457036,0.11746,4.5299530029296875e-05,0.00014972686767578125
0.00010204315185546875,0.03307819366455078,0.0041272899017334025,0.079689,4.410743713378906e-05,0.00014829635620117188
0.00010251998901367188,0.04997062683105469,0.0026580239257812527,0.098729,3.62396240234375e-05,0.00013947486877441406
0.00010442733764648438,0.06188035011291504,0.005116507629394529,0.063446,3.743171691894531e-05,0.0001361370086669922
6.818771362304688e-05,0.05967116355895996,0.002263344512939469,0.366214,3.123283386230469e-05,0.0001125335693359375
0.00010061264038085938,0.04073071479797363,0.0034012388610839828,0.09056,3.814697265625e-05,0.0001392364501953125
0.00010561943054199219,0.049988508224487305,0.004398289916992176,0.194727,3.719329833984375e-05,0.0001308917999267578
8.559226989746094e-05,0.06368041038513184,0.0009648674316406203,0.194443,3.814697265625e-05,0.00012922286987304688
7.152557373046875e-05,0.05081653594970703,0.008536773864746092,0.080833,3.910064697265625e-05,0.00011992454528808594
0.00010633468627929688,0.04397940635681152,0.001950039566040035,0.103662,2.8371810913085938e-05,0.00010561943054199219
6.842613220214844e-05,0.08992409706115723,0.006161640731811524,0.090308,4.00543212890625e-05,0.0001461505889892578
7.939338684082031e-05,0.05595111846923828,0.017728044067382806,0.072789,4.315376281738281e-05,0.00015020370483398438
6.937980651855469e-05,0.07657766342163086,0.012676764266967774,0.078582,4.3392181396484375e-05,0.0001506805419921875
8.463859558105469e-05,0.05085325241088867,0.007574330322265621,0.170408,3.1948089599609375e-05,0.00011873245239257812
0.00012826919555664062,0.05758476257324219,0.004220931808471676,0.070483,4.2438507080078125e-05,0.00018715858459472656
9.322166442871094e-05,0.06164360046386719,0.002530617706298831,0.061408,3.8623809814453125e-05,0.00014472007751464844
8.702278137207031e-05,0.06653714179992676,0.0012475253753662097,0.171682,3.933906555175781e-05,0.00013780593872070312
0.00010657310485839844,0.06455636024475098,0.0016097040557861292,0.09596,4.172325134277344e-05,0.0001430511474609375
0.00010752677917480469,0.07071661949157715,0.0018338921813964848,0.068522,3.981590270996094e-05,0.0001373291015625
9.655952453613281e-05,0.03744029998779297,0.006089306335449213,0.17177,3.7670135498046875e-05,0.00013518333435058594
8.320808410644531e-05,0.03954124450683594,0.004874659957885746,0.068435,3.409385681152344e-05,0.00013566017150878906
0.00010633468627929688,0.06605792045593262,0.0021140879669189483,0.082396,3.647804260253906e-05,0.0001366138458251953
0.00010061264038085938,0.047144412994384766,0.0037386405487060542,0.068398,3.457069396972656e-05,0.00012612342834472656
0.00015687942504882812,0.05803370475769043,0.012380265426635756,0.14705,3.409385681152344e-05,0.0001327991485595703
0.00010919570922851562,0.029531240463256836,0.0022391155242919986,0.0647,2.7179718017578125e-05,0.00010395050048828125
0.0001220703125,0.052951812744140625,0.0027864107055664,0.091758,3.0279159545898438e-05,0.0001251697540283203
9.059906005859375e-05,0.03288769721984863,0.005806368453979499,0.079367,4.172325134277344e-05,0.00014495849609375
7.677078247070312e-05,0.05702972412109375,0.005273051635742182,0.184758,3.743171691894531e-05,0.00013208389282226562
0.00010585784912109375,0.0386505126953125,0.003313751434326176,0.081826,3.457069396972656e-05,0.00012135505676269531
0.00011348724365234375,0.03120875358581543,0.005890353958129882,0.113858,4.4345855712890625e-05,0.00013780593872070312
0.00011849403381347656,0.0453188419342041,0.0013466309661865211,0.062988,4.2438507080078125e-05,0.0001430511474609375
9.942054748535156e-05,0.038524627685546875,0.009272258010864232,0.266234,3.7670135498046875e-05,0.00012445449829101562
8.130073547363281e-05,0.038446903228759766,0.0029041257781982355,0.067308,3.314018249511719e-05,0.00013566017150878906
9.870529174804688e-05,0.03693723678588867,0.003248688110351561,0.080791,5.221366882324219e-05,0.00015592575073242188
7.271766662597656e-05,0.047443389892578125,0.0027374808044433596,0.133853,3.7670135498046875e-05,0.0001266002655029297
8.416175842285156e-05,0.03794598579406738,0.008842877670288088,0.074529,3.0994415283203125e-05,0.00011801719665527344
7.081031799316406e-05,0.03610658645629883,0.0011037178192138675,0.073934,4.601478576660156e-05,0.00014591217041015625
9.179115295410156e-05,0.051413536071777344,0.0013091234588623046,0.18256,4.00543212890625e-05,0.00013327598571777344
9.560585021972656e-05,0.06182241439819336,0.0025226548919677766,0.100699,3.147125244140625e-05,0.0001068115234375
6.437301635742188e-05,0.03687405586242676,0.001438173492431638,0.077517,3.790855407714844e-05,0.00012993812561035156
7.486343383789062e-05,0.053320884704589844,0.0099860308227539,0.164194,3.0517578125e-05,0.00010585784912109375
0.00010657310485839844,0.04441356658935547,0.007360949768066394,0.145411,3.409385681152344e-05,0.00014472007751464844
8.869171142578125e-05,0.04943990707397461,0.0121199196472168,0.098811,2.8133392333984375e-05,0.00011014938354492188
8.416175842285156e-05,0.04597759246826172,0.014373070709228511,0.093158,3.0040740966796875e-05,0.000110626220703125
9.608268737792969e-05,0.03803277015686035,0.008157423385620116,0.095666,3.24249267578125e-05,0.00011491775512695312
8.082389831542969e-05,0.04689192771911621,0.001897375915527355,0.125627,4.363059997558594e-05,0.0001533031463623047
9.846687316894531e-05,0.04857945442199707,0.005143062347412103,0.178681,3.457069396972656e-05,0.00012731552124023438
7.891654968261719e-05,0.05280780792236328,0.0015081116790771482,0.085688,3.647804260253906e-05,0.0001308917999267578
6.508827209472656e-05,0.043167829513549805,0.0054362990112304665,0.105353,4.649162292480469e-05,0.0001442432403564453
9.441375732421875e-05,0.07413887977600098,0.00507928224182129,0.099869,3.3855438232421875e-05,0.0001285076141357422
0.00010037422180175781,0.030696630477905273,0.00668803829956055,0.153277,4.458427429199219e-05,0.0001475811004638672
8.416175842285156e-05,0.05471301078796387,0.006687723052978517,0.119337,3.4809112548828125e-05,0.00012755393981933594
0.00010466575622558594,0.04648137092590332,0.002565211914062504,0.080702,4.38690185546875e-05,0.0001456737518310547
0.00010347366333007812,0.054013967514038086,0.005733966995239259,0.112149,3.7670135498046875e-05,0.00016021728515625
7.843971252441406e-05,0.07929182052612305,0.0027165543060302666,0.139827,3.266334533691406e-05,0.00011420249938964844
8.535385131835938e-05,0.07148098945617676,0.003547494537353521,0.114268,4.8160552978515625e-05,0.0001480579376220703
6.67572021484375e-05,0.04683518409729004,0.0074116753845214906,0.065172,4.696846008300781e-05,0.00016069412231445312
8.559226989746094e-05,0.04910755157470703,0.01533623237609863,0.0723,3.5762786865234375e-05,0.00011944770812988281
6.747245788574219e-05,0.06779861450195312,0.014712055099487309,0.084837,5.793571472167969e-05,0.00021600723266601562
9.918212890625e-05,0.04250812530517578,0.006988763504028328,0.13132,3.5762786865234375e-05,0.0001246929168701172
9.441375732421875e-05,0.06714367866516113,0.010148527297973636,0.08234,4.267692565917969e-05,0.0001399517059326172
0.00010991096496582031,0.056799888610839844,0.004602175476074222,0.064523,4.220008850097656e-05,0.00013947486877441406
9.465217590332031e-05,0.04521656036376953,0.009981510314941405,0.071715,3.695487976074219e-05,0.0001354217529296875
9.322166442871094e-05,0.05326724052429199,0.013608559448242186,0.144318,5.459785461425781e-05,0.00020766258239746094
7.748603820800781e-05,0.07886886596679688,0.005267437576293943,0.117176,3.4332275390625e-05,0.00013756752014160156
8.58306884765625e-05,0.028226613998413086,0.001393655471801758,0.10857,3.24249267578125e-05,0.00012969970703125
6.604194641113281e-05,0.07230806350708008,0.01086966589355469,0.058266,4.76837158203125e-05,0.00014829635620117188
8.559226989746094e-05,0.06623244285583496,0.007499045639038082,0.084845,3.528594970703125e-05,0.00012230873107910156
8.535385131835938e-05,0.06825733184814453,0.007649602661132807,0.06474,3.9577484130859375e-05,0.00012564659118652344
7.963180541992188e-05,0.07078933715820312,0.0025103014526367123,0.073344,4.029273986816406e-05,0.00014448165893554688
0.00010704994201660156,0.07031631469726562,0.000887530929565436,0.066393,3.218650817871094e-05,0.00011730194091796875
0.00012230873107910156,0.05079054832458496,0.008942337173461906,0.145906,3.170967102050781e-05,0.00012683868408203125
0.0001068115234375,0.03273439407348633,0.004660030883789065,0.083881,2.765655517578125e-05,0.00011539459228515625
8.416175842285156e-05,0.048459768295288086,0.008646575515747074,0.085282,5.0067901611328125e-05,0.0001423358917236328
5.984306335449219e-05,0.03556108474731445,0.0033513298645019562,0.105986,3.790855407714844e-05,0.0001418590545654297
0.00011467933654785156,0.05196642875671387,0.0024971804046630824,0.07706,3.695487976074219e-05,0.00012612342834472656
8.344650268554688e-05,0.0552515983581543,0.0015734568939208965,0.070814,3.123283386230469e-05,0.00011706352233886719
6.198883056640625e-05,0.06570601463317871,0.009683578125000009,0.130209,3.7670135498046875e-05,0.00014519691467285156
6.794929504394531e-05,0.04376077651977539,0.01129039831542969,0.092971,4.3392181396484375e-05,0.00014972686767578125
7.605552673339844e-05,0.04920697212219238,0.014609360427856447,0.07428,4.553794860839844e-05,0.00018286705017089844
7.772445678710938e-05,0.050513267517089844,0.0069003733978271475,0.110264,3.123283386230469e-05,0.00010561943054199219
8.487701416015625e-05,0.05744647979736328,0.0057662154235839785,0.098571,3.337860107421875e-05,0.00011086463928222656
6.4849853515625e-05,0.04996323585510254,0.0013745081481933707,0.190819,4.9114227294921875e-05,0.0001850128173828125
7.891654968261719e-05,0.060669898986816406,0.0017530730590820248,0.066489,3.933906555175781e-05,0.0001347064971923828
8.392333984375e-05,0.07445287704467773,0.009889333114624033,0.20714,3.075599670410156e-05,0.00010776519775390625
8.273124694824219e-05,0.059296607971191406,0.007733060974121089,0.063906,3.910064697265625e-05,0.0001308917999267578
6.914138793945312e-05,0.05751657485961914,0.004089366134643557,0.194741,4.2438507080078125e-05,0.00013589859008789062
0.0001087188720703125,0.07634687423706055,0.0027532839508056656,0.094928,4.3392181396484375e-05,0.00013446807861328125
6.866455078125e-05,0.05248451232910156,0.005399824996948244,0.062554,3.552436828613281e-05,0.00014901161193847656
9.34600830078125e-05,0.0398867130279541,0.0022224484863281185,0.081781,4.982948303222656e-05,0.00019669532775878906
6.771087646484375e-05,0.052031517028808594,0.008383817779541017,0.065288,3.8623809814453125e-05,0.00013375282287597656
8.606910705566406e-05,0.058838605880737305,0.000934721054077145,0.066486,3.981590270996094e-05,0.00014281272888183594
6.747245788574219e-05,0.07327675819396973,0.0047637018432617195,0.060501,3.409385681152344e-05,0.00012683868408203125
8.535385131835938e-05,0.0672767162322998,0.001267077835083008,0.236817,3.743171691894531e-05,0.0001246929168701172
5.984306335449219e-05,0.04940915107727051,0.013117084945678717,0.115211,4.744529724121094e-05,0.0002002716064453125
8.749961853027344e-05,0.03430795669555664,0.0022734079132080143,0.084474,3.3855438232421875e-05,0.0001327991485595703
0.00015354156494140625,0.03354477882385254,0.003847034286499018,0.079851,4.1961669921875e-05,0.0001480579376220703
6.866455078125e-05,0.04699587821960449,0.002911509521484376,0.067092,3.4809112548828125e-05,0.00013899803161621094
7.891654968261719e-05,0.0274507999420166,0.0030938450317382626,0.262452,2.8371810913085938e-05,0.00011181831359863281
9.560585021972656e-05,0.039420366287231445,0.004305493728637699,0.064633,2.8133392333984375e-05,0.00011277198791503906
0.00010275840759277344,0.06875085830688477,0.002147119445800788,0.074205,4.57763671875e-05,0.0001499652862548828
5.4836273193359375e-05,0.03583025932312012,0.009139173629760744,0.310722,3.504753112792969e-05,0.00013518333435058594
9.72747802734375e-05,0.05914473533630371,0.002364093673706061,0.067087,2.7894973754882812e-05,0.000110626220703125
7.43865966796875e-05,0.052478790283203125,0.0011091294097900217,0.34077,3.4332275390625e-05,0.00013828277587890625
0.00011897087097167969,0.03780651092529297,0.0018336976470947203,0.087831,4.220008850097656e-05,0.00013875961303710938
8.368492126464844e-05,0.05999350547790527,0.013930032424926755,0.080195,3.600120544433594e-05,0.0001277923583984375
7.748603820800781e-05,0.053281545639038086,0.003324710937500003,0.082979,2.86102294921875e-05,0.00010585784912109375
7.05718994140625e-05,0.050893545150756836,0.003273564254760747,0.101988,3.0517578125e-05,0.0001201629638671875
0.00010991096496582031,0.06125450134277344,0.004322391357421879,0.06591,4.076957702636719e-05,0.00013017654418945312
0.00011324882507324219,0.049626827239990234,0.0035843757781982566,0.289284,4.076957702636719e-05,0.0001533031463623047
5.4836273193359375e-05,0.05704641342163086,0.007529465087890624,0.095166,3.695487976074219e-05,0.0001277923583984375
8.678436279296875e-05,0.0432891845703125,0.0008921252288818377,0.090071,3.886222839355469e-05,0.00013184547424316406
0.00010514259338378906,0.03895902633666992,0.0020946022949218795,0.084129,3.123283386230469e-05,0.00013208389282226562
9.489059448242188e-05,0.06029391288757324,0.0011654720611572467,0.250868,2.765655517578125e-05,0.00010704994201660156
8.749961853027344e-05,0.05112290382385254,0.006241996627807611,0.072969,6.198883056640625e-05,0.00018215179443359375
7.05718994140625e-05,0.07520031929016113,0.01147773857116699,0.149425,3.314018249511719e-05,0.0001308917999267578
0.0001010894775390625,0.04796648025512695,0.012740502182006841,0.093634,2.4557113647460938e-05,9.298324584960938e-05
9.417533874511719e-05,0.056054115295410156,0.005686842041015619,0.08117,4.553794860839844e-05,0.00014090538024902344
0.00011444091796875,0.06651759147644043,0.00641183200073242,0.285248,3.62396240234375e-05,0.00013589859008789062
0.00010848045349121094,0.08518838882446289,0.003321648498535154,0.066679,2.86102294921875e-05,0.00011467933654785156
9.250640869140625e-05,0.06544137001037598,0.0013954158325195365,0.086973,3.981590270996094e-05,0.00014448165893554688
8.463859558105469e-05,0.07660245895385742,0.01757268041992187,0.091356,4.8160552978515625e-05,0.00016164779663085938
9.489059448242188e-05,0.054186105728149414,0.004853713592529299,0.082716,2.956390380859375e-05,0.00012445449829101562
8.535385131835938e-05,0.05196547508239746,0.007564533905029314,0.294971,3.790855407714844e-05,0.00014328956604003906
7.271766662597656e-05,0.0593717098236084,0.0016094879760742142,0.064586,4.410743713378906e-05,0.0001361370086669922
6.699562072753906e-05,0.043939828872680664,0.0051972558593749996,0.07424,3.4809112548828125e-05,0.00012350082397460938
7.343292236328125e-05,0.036255598068237305,0.007330608154296869,0.091924,3.6716461181640625e-05,0.00013828277587890625
9.870529174804688e-05,0.04150724411010742,0.00211751179504395,0.108302,3.3855438232421875e-05,0.000141143798828125
7.843971252441406e-05,0.04879045486450195,0.007471142349243162,0.069565,4.3392181396484375e-05,0.00015091896057128906
8.153915405273438e-05,0.056700706481933594,0.004949398941040038,0.061356,4.100799560546875e-05,0.0001342296600341797
8.177757263183594e-05,0.050486087799072266,0.004079564636230465,0.077657,3.337860107421875e-05,0.00012063980102539062
9.441375732421875e-05,0.038651466369628906,0.0031034794921875053,0.123163,3.886222839355469e-05,0.00014328956604003906
5.602836608886719e-05,0.044643402099609375,0.010999813354492183,0.091812,3.600120544433594e-05,0.00012373924255371094
8.7738037109375e-05,0.06750774383544922,0.0024730881195068333,0.078877,4.2438507080078125e-05,0.00013566017150878906
0.00012063980102539062,0.05189776420593262,0.00599460404968262,0.059514,3.910064697265625e-05,0.0001499652862548828
6.914138793945312e-05,0.05221271514892578,0.0031601311187744174,0.112702,4.124641418457031e-05,0.00014352798461914062
0.0001220703125,0.031075239181518555,0.0028804641113281265,0.063789,3.528594970703125e-05,0.00012969970703125
7.581710815429688e-05,0.04546666145324707,0.0008275586853027372,0.110399,4.1484832763671875e-05,0.00014662742614746094
8.416175842285156e-05,0.03592967987060547,0.000979359405517577,0.080957,3.361701965332031e-05,0.0001385211944580078
0.00010657310485839844,0.0489048957824707,0.0040076848754882766,0.134524,4.267692565917969e-05,0.0001742839813232422
7.2479248046875e-05,0.03725743293762207,0.010102201171875005,0.083129,5.602836608886719e-05,0.00022745132446289062
5.4836273193359375e-05,0.06290721893310547,0.0007328459167480483,0.077735,4.0531158447265625e-05,0.00015354156494140625
0.00010776519775390625,0.05878949165344238,0.0017351039886474573,0.0791,4.506111145019531e-05,0.0001461505889892578
9.465217590332031e-05,0.04301023483276367,0.009251340591430651,0.131063,5.125999450683594e-05,0.00019884109497070312
0.00011277198791503906,0.06668329238891602,0.0040487451324462825,0.083474,5.412101745605469e-05,0.00020623207092285156
9.202957153320312e-05,0.06363630294799805,0.0065869471282958975,0.119603,4.601478576660156e-05,0.00013375282287597656
0.00012183189392089844,0.05962181091308594,0.003088305221557619,0.069714,4.2438507080078125e-05,0.0001461505889892578
7.390975952148438e-05,0.06304407119750977,0.009585443023681639,0.106296,4.935264587402344e-05,0.00015926361083984375
0.00012922286987304688,0.0648646354675293,0.0027234189453125,0.077431,3.147125244140625e-05,0.00012373924255371094
8.654594421386719e-05,0.04502987861633301,0.013154365295410156,0.078056,4.2438507080078125e-05,0.00014472007751464844
7.62939453125e-05,0.05330061912536621,0.01132378976440429,0.073774,3.5762786865234375e-05,0.00013494491577148438
6.532669067382812e-05,0.07562708854675293,0.0023957228240966827,0.065869,3.6716461181640625e-05,0.0001270771026611328
0.00011730194091796875,0.07628893852233887,0.0021877729797363243,0.08676,5.459785461425781e-05,0.0002052783966064453
7.462501525878906e-05,0.059462547302246094,0.004644471221923824,0.092894,4.1961669921875e-05,0.00014448165893554688
9.751319885253906e-05,0.07894206047058105,0.011684499191284184,0.072251,3.7670135498046875e-05,0.00012230873107910156
0.00011301040649414062,0.04282712936401367,0.0013567529296874964,0.08719,3.910064697265625e-05,0.00015115737915039062
8.153915405273438e-05,0.04739952087402344,0.0038561306610107454,0.058986,3.647804260253906e-05,0.0001456737518310547
0.00015401840209960938,0.04241776466369629,0.00925883128356933,0.112878,3.504753112792969e-05,0.00011777877807617188
0.00010824203491210938,0.05204153060913086,0.009684042861938483,0.080797,3.24249267578125e-05,0.00011563301086425781
8.726119995117188e-05,0.04737281799316406,0.005777265151977545,0.078091,3.62396240234375e-05,0.00014328956604003906
9.965896606445312e-05,0.068603515625,0.004915484313964845,0.058995,4.076957702636719e-05,0.00014162063598632812
6.961822509765625e-05,0.04635787010192871,0.010479211959838863,0.074965,3.266334533691406e-05,0.00012111663818359375
0.0001087188720703125,0.054120779037475586,0.0016583489685058628,0.146422,3.719329833984375e-05,0.0001366138458251953
6.0558319091796875e-05,0.061949968338012695,0.0018446264038085997,0.085099,3.1948089599609375e-05,0.00013256072998046875
0.00012612342834472656,0.045797109603881836,0.00465456321716308,0.072095,4.4345855712890625e-05,0.0001499652862548828
0.00011110305786132812,0.05851626396179199,0.0031024873199462927,0.073556,2.6226043701171875e-05,0.00010180473327636719
9.775161743164062e-05,0.037154436111450195,0.0026586780700683654,0.083059,4.38690185546875e-05,0.00013566017150878906
9.799003601074219e-05,0.03913569450378418,0.0018107406768798767,0.071734,3.62396240234375e-05,0.00014472007751464844
8.821487426757812e-05,0.08268499374389648,0.00861170222473144,0.064378,3.8623809814453125e-05,0.00010776519775390625
0.00012111663818359375,0.05245828628540039,0.007817579177856443,0.135271,4.315376281738281e-05,0.0001480579376220703
9.679794311523438e-05,0.05560493469238281,0.004277862411499023,0.066969,4.00543212890625e-05,0.00014209747314453125
0.00011420249938964844,0.07997989654541016,0.008121108657836912,0.076018,3.528594970703125e-05,0.00013566017150878906
9.417533874511719e-05,0.0458984375,0.0012677235565185518,0.070579,4.220008850097656e-05,0.00013637542724609375
8.320808410644531e-05,0.06573247909545898,0.010143977005004884,0.078568,3.457069396972656e-05,0.000141143798828125
9.846687316894531e-05,0.09525394439697266,0.006521390182495118,0.138043,4.9591064453125e-05,0.00015687942504882812
7.963180541992188e-05,0.043676137924194336,0.0020620737915039017,0.069762,3.886222839355469e-05,0.00013518333435058594
8.606910705566406e-05,0.04089760780334473,0.012252923416137693,0.064376,3.814697265625e-05,0.00013566017150878906
8.320808410644531e-05,0.046793222427368164,0.0011922479095459043,0.064756,3.933906555175781e-05,0.0001399517059326172
0.00011682510375976562,0.03694486618041992,0.00593145826721192,0.116141,4.57763671875e-05,0.00012683868408203125
8.869171142578125e-05,0.06797242164611816,0.009004950836181635,0.184147,3.838539123535156e-05,0.00013947486877441406
8.20159912109375e-05,0.03580951690673828,0.004443822631835931,0.096865,3.647804260253906e-05,0.00012946128845214844
0.00012969970703125,0.04510378837585449,0.0026784620208740173,0.063533,3.6716461181640625e-05,0.0001342296600341797
8.487701416015625e-05,0.03245282173156738,0.0014050964813232397,0.081777,3.552436828613281e-05,0.00012302398681640625
0.0001251697540283203,0.050916194915771484,0.020839542602539063,0.101576,4.7206878662109375e-05,0.0001633167266845703
6.270408630371094e-05,0.04947519302368164,0.001973775756835938,0.088837,3.3855438232421875e-05,0.00012803077697753906
6.4849853515625e-05,0.05341911315917969,0.0027443744964599642,0.088543,4.3392181396484375e-05,0.0001418590545654297
0.00010514259338378906,0.07053327560424805,0.002599254943847662,0.142673,3.1948089599609375e-05,0.0001392364501953125
0.00011610984802246094,0.058644771575927734,0.000993021759033208,0.117141,5.14984130859375e-05,0.0001785755157470703
9.608268737792969e-05,0.0456843376159668,0.002326499649047853,0.072129,3.170967102050781e-05,0.00012063980102539062
0.00012731552124023438,0.03917503356933594,0.003099145233154299,0.132963,3.552436828613281e-05,0.0001246929168701172
0.00011324882507324219,0.03162193298339844,0.001157289001464848,0.107553,3.886222839355469e-05,0.00014090538024902344
6.985664367675781e-05,0.08890175819396973,0.009149159637451165,0.072359,4.792213439941406e-05,0.0001888275146484375
0.00011205673217773438,0.08881950378417969,0.0012597972717285216,0.065866,2.9325485229492188e-05,0.00011134147644042969
7.62939453125e-05,0.03510332107543945,0.008982683197021474,0.148684,4.076957702636719e-05,0.0001442432403564453
5.936622619628906e-05,0.09601783752441406,0.025639182723999024,0.065261,3.981590270996094e-05,0.00012636184692382812
5.817413330078125e-05,0.11076807975769043,0.0012559935302734332,0.092103,4.1484832763671875e-05,0.0001327991485595703
0.00010061264038085938,0.04593992233276367,0.001978409713745119,0.081856,3.600120544433594e-05,0.00013256072998046875
0.00010323524475097656,0.07317042350769043,0.002601777496337887,0.09281,3.0279159545898438e-05,0.00011897087097167969
9.226799011230469e-05,0.07593083381652832,0.005061292297363282,0.072893,4.76837158203125e-05,0.0001513957977294922
9.250640869140625e-05,0.08154106140136719,0.003367513122558591,0.09206,3.4809112548828125e-05,0.00011849403381347656
7.891654968261719e-05,0.05837512016296387,0.0008285904235839914,0.140618,3.9577484130859375e-05,0.00014019012451171875
0.00011658668518066406,0.07614803314208984,0.0008701491851806631,0.062723,3.123283386230469e-05,0.00011205673217773438
0.0001163482666015625,0.07765555381774902,0.0012387288513183575,0.082831,4.029273986816406e-05,0.0001373291015625
6.961822509765625e-05,0.09681987762451172,0.017612562149047856,0.081257,2.6941299438476562e-05,0.00010085105895996094
8.630752563476562e-05,0.07871389389038086,0.0036481817779541043,0.109969,3.3855438232421875e-05,0.00011396408081054688
9.560585021972656e-05,0.035756587982177734,0.006325254730224605,0.071496,3.504753112792969e-05,0.00011324882507324219
0.00011515617370605469,0.041071414947509766,0.0018187208709716796,0.072519,3.314018249511719e-05,0.00011038780212402344
8.96453857421875e-05,0.0745844841003418,0.020692717117309578,0.172006,4.7206878662109375e-05,0.0001513957977294922
0.000125885009765625,0.05073976516723633,0.00486898394775391,0.065063,3.1948089599609375e-05,0.00011444091796875
0.00011372566223144531,0.049310922622680664,0.006988693496704099,0.078003,4.0531158447265625e-05,0.0001354217529296875
0.00013971328735351562,0.049620628356933594,0.00581956057739258,0.153723,2.8133392333984375e-05,0.00011754035949707031
0.00010967254638671875,0.04921436309814453,0.0014640871429443397,0.07511,4.100799560546875e-05,0.000148773193359375
6.508827209472656e-05,0.05750083923339844,0.002246900741577143,0.068958,3.170967102050781e-05,0.00012826919555664062
8.177757263183594e-05,0.044219017028808594,0.010602164230346683,0.10704,2.6941299438476562e-05,0.00010943412780761719
0.00011038780212402344,0.050057172775268555,0.0038090924987792957,0.124349,3.409385681152344e-05,0.0001232624053955078
8.58306884765625e-05,0.03928852081298828,0.0017066205902099563,0.090008,4.410743713378906e-05,0.0001499652862548828
7.271766662597656e-05,0.05368351936340332,0.004686575485229494,0.124249,4.7206878662109375e-05,0.00019311904907226562
7.009506225585938e-05,0.044561147689819336,0.002940822174072266,0.154723,4.291534423828125e-05,0.00012421607971191406
7.343292236328125e-05,0.04456520080566406,0.001279332778930664,0.085202,2.9325485229492188e-05,0.00011372566223144531
8.487701416015625e-05,0.047357797622680664,0.007464444274902338,0.095005,4.553794860839844e-05,0.0001659393310546875
7.2479248046875e-05,0.060582876205444336,0.0036196118469238314,0.109788,4.291534423828125e-05,0.00014925003051757812
8.320808410644531e-05,0.0651099681854248,0.01512681741333008,0.088004,3.981590270996094e-05,0.00012946128845214844
9.083747863769531e-05,0.02796339988708496,0.011390301010131831,0.158003,2.7179718017578125e-05,0.00010776519775390625
0.0001087188720703125,0.06839442253112793,0.0034132216186523456,0.088253,4.315376281738281e-05,0.00013780593872070312
9.72747802734375e-05,0.06608796119689941,0.003788874038696294,0.151666,4.124641418457031e-05,0.00015425682067871094
9.965896606445312e-05,0.051733970642089844,0.010178450317382806,0.098405,3.6716461181640625e-05,0.000125885009765625
9.799003601074219e-05,0.05704355239868164,0.0013222361297607482,0.092953,3.24249267578125e-05,0.00012350082397460938
5.793571472167969e-05,0.06402063369750977,0.0021039682006835925,0.06894,3.337860107421875e-05,0.00012564659118652344
8.130073547363281e-05,0.030353069305419922,0.0023880160064697342,0.175503,4.1961669921875e-05,0.00016999244689941406
9.393692016601562e-05,0.0667870044708252,0.010020735290527341,0.078197,2.8133392333984375e-05,0.00010752677917480469
9.822845458984375e-05,0.04379630088806152,0.006215511383056649,0.147111,3.600120544433594e-05,0.00013017654418945312
9.608268737792969e-05,0.03300952911376953,0.00963609204101562,0.065502,4.9591064453125e-05,0.00017881393432617188
8.606910705566406e-05,0.04354524612426758,0.012417027633666991,0.062182,3.170967102050781e-05,0.00013327598571777344
9.393692016601562e-05,0.024640560150146484,0.0023985201721191396,0.084537,3.695487976074219e-05,0.00012683868408203125
8.869171142578125e-05,0.06793904304504395,0.019540565124511716,0.142709,3.1948089599609375e-05,0.00012612342834472656
8.177757263183594e-05,0.04790616035461426,0.011636104476928713,0.087212,4.3392181396484375e-05,0.0001456737518310547
7.82012939453125e-05,0.08462142944335938,0.00305296620178222,0.181262,3.0279159545898438e-05,0.0001220703125
9.417533874511719e-05,0.05113077163696289,0.004389939315795899,0.083592,3.123283386230469e-05,0.0001308917999267578
8.249282836914062e-05,0.058068037033081055,0.004718051818847657,0.084646,4.553794860839844e-05,0.00015878677368164062
6.413459777832031e-05,0.05627894401550293,0.01333506393432618,0.131375,3.337860107421875e-05,0.00012564659118652344
9.202957153320312e-05,0.08531975746154785,0.003738931961059566,0.067805,5.817413330078125e-05,0.00015306472778320312
6.794929504394531e-05,0.05371689796447754,0.015128084777832035,0.094801,3.4332275390625e-05,0.0001227855682373047
5.745887756347656e-05,0.06215023994445801,0.0044588882446289085,0.097425,2.956390380859375e-05,0.000110626220703125
9.870529174804688e-05,0.06089901924133301,0.007587458740234379,0.095314,2.574920654296875e-05,0.00010609626770019531
8.797645568847656e-05,0.05756211280822754,0.005985913665771475,0.138192,2.8371810913085938e-05,0.00010323524475097656
9.202957153320312e-05,0.05364108085632324,0.0030973565979003914,0.080733,4.3392181396484375e-05,0.00014734268188476562
8.463859558105469e-05,0.05867791175842285,0.005589647369384762,0.10967,4.410743713378906e-05,0.000156402587890625
8.7738037109375e-05,0.05359148979187012,0.001955156448364262,0.073722,3.123283386230469e-05,0.0001232624053955078
9.799003601074219e-05,0.06363272666931152,0.0027917710876464857,0.06909,3.337860107421875e-05,0.000125885009765625
7.653236389160156e-05,0.05627703666687012,0.0018895661010742137,0.102636,4.482269287109375e-05,0.0001475811004638672
0.00010395050048828125,0.04331684112548828,0.001559161773681636,0.082584,7.05718994140625e-05,0.0001773834228515625
7.414817810058594e-05,0.06717801094055176,0.0034376793060302696,0.094184,3.7670135498046875e-05,0.00014162063598632812
0.00010848045349121094,0.05987358093261719,0.0019473205871581994,0.077643,2.956390380859375e-05,0.00011038780212402344
7.772445678710938e-05,0.04794812202453613,0.0031425770111083995,0.078568,3.170967102050781e-05,0.00012135505676269531
8.392333984375e-05,0.07647061347961426,0.022025121307373052,0.153275,4.696846008300781e-05,0.00015354156494140625
6.890296936035156e-05,0.05088615417480469,0.008362257431030279,0.088527,3.075599670410156e-05,0.00010967254638671875
7.867813110351562e-05,0.04891014099121094,0.0022374448089599597,0.089172,4.291534423828125e-05,0.00014472007751464844
5.078315734863281e-05,0.07056069374084473,0.0054506861114501926,0.06686,2.7179718017578125e-05,0.00012755393981933594
6.628036499023438e-05,0.0828850269317627,0.008970015411376958,0.07812,4.1484832763671875e-05,0.00014281272888183594
8.082389831542969e-05,0.049834489822387695,0.006859551773071293,0.135015,6.151199340820312e-05,0.0002079010009765625
7.367134094238281e-05,0.038962364196777344,0.004829056762695308,0.069651,3.314018249511719e-05,0.00012445449829101562
8.344650268554688e-05,0.07396650314331055,0.00716309774780273,0.084166,3.1948089599609375e-05,0.00011849403381347656
7.414817810058594e-05,0.027448415756225586,0.004554053543090825,0.067852,3.361701965332031e-05,0.00011110305786132812
9.465217590332031e-05,0.06441950798034668,0.005692110702514644,0.076728,4.9591064453125e-05,0.00017070770263671875
0.00010418891906738281,0.06801939010620117,0.001016468795776368,0.074891,3.552436828613281e-05,0.00013589859008789062
0.00010418891906738281,0.04285836219787598,0.0029316639251708854,0.128843,3.4332275390625e-05,0.0001239776611328125
6.67572021484375e-05,0.046428680419921875,0.00146752807617187,0.09678,3.0040740966796875e-05,0.0001308917999267578
7.367134094238281e-05,0.07013750076293945,0.0013848903198242224,0.063773,3.7670135498046875e-05,0.0001480579376220703
6.341934204101562e-05,0.05711722373962402,0.012308920440673832,0.079065,4.38690185546875e-05,0.000148773193359375
9.989738464355469e-05,0.051822662353515625,0.003344906173706058,0.070989,3.3855438232421875e-05,0.00012087821960449219
8.106231689453125e-05,0.02963399887084961,0.001955953689575199,0.082104,2.86102294921875e-05,0.00010776519775390625
7.605552673339844e-05,0.0403742790222168,0.0012802211456298812,0.078307,4.2438507080078125e-05,0.0001399517059326172
5.7697296142578125e-05,0.0533289909362793,0.003926593673706041,0.135837,3.8623809814453125e-05,0.00015687942504882812
7.224082946777344e-05,0.04873037338256836,0.002249238449096677,0.072119,3.24249267578125e-05,0.00012063980102539062
9.107589721679688e-05,0.04433798789978027,0.0008897564544677744,0.067786,3.1948089599609375e-05,0.0001556873321533203
9.226799011230469e-05,0.04032421112060547,0.009990975921630854,0.094907,6.127357482910156e-05,0.00017333030700683594
8.535385131835938e-05,0.06278610229492188,0.0033995921630859405,0.080148,3.0994415283203125e-05,0.00011944770812988281
0.00010704994201660156,0.03971099853515625,0.00188484777832032,0.128656,2.7179718017578125e-05,0.00010228157043457031
9.226799011230469e-05,0.049039363861083984,0.007620308639526369,0.081898,2.6702880859375e-05,0.00010561943054199219
5.0067901611328125e-05,0.0514073371887207,0.0014529792175292933,0.072689,3.933906555175781e-05,0.00013828277587890625
0.00010395050048828125,0.08001279830932617,0.00949868994140625,0.083496,3.600120544433594e-05,0.0001423358917236328
0.00017404556274414062,0.045125722885131836,0.003387189575195307,0.095629,3.361701965332031e-05,0.00013327598571777344
9.751319885253906e-05,0.07149791717529297,0.01719871762084961,0.090072,2.8371810913085938e-05,0.00010752677917480469
8.96453857421875e-05,0.07781982421875,0.004612539321899409,0.076368,2.9325485229492188e-05,0.00012803077697753906
7.772445678710938e-05,0.08234500885009766,0.00830418807983399,0.07168,2.5510787963867188e-05,0.00010037422180175781
8.702278137207031e-05,0.059247732162475586,0.0010707902679443354,0.076724,3.0279159545898438e-05,0.00011086463928222656
7.62939453125e-05,0.04748415946960449,0.000793457305908199,0.091187,4.100799560546875e-05,0.0001316070556640625
0.000133514404296875,0.07620811462402344,0.004554253341674808,0.142648,3.838539123535156e-05,0.00013399124145507812
0.00011086463928222656,0.056688785552978516,0.0022183796844482406,0.059754,4.4345855712890625e-05,0.0001404285430908203
5.316734313964844e-05,0.06271791458129883,0.01594605339050293,0.05962,3.0994415283203125e-05,0.00011086463928222656
6.246566772460938e-05,0.04077458381652832,0.008636509277343746,0.075798,2.9325485229492188e-05,0.0001308917999267578
8.654594421386719e-05,0.04162168502807617,0.0031821460113525407,0.123014,3.933906555175781e-05,0.00015163421630859375
0.00010395050048828125,0.07733392715454102,0.0034629175567627013,0.091385,3.457069396972656e-05,0.00015211105346679688
0.0001418590545654297,0.06167960166931152,0.005005554443359372,0.112819,4.315376281738281e-05,0.00014925003051757812
0.00010418891906738281,0.018810510635375977,0.007275424819946294,0.076219,3.361701965332031e-05,0.00011944770812988281
9.131431579589844e-05,0.0384676456451416,0.004472077850341788,0.130171,5.316734313964844e-05,0.0001780986785888672
8.58306884765625e-05,0.07568168640136719,0.007373548828125007,0.082989,4.3392181396484375e-05,0.00017762184143066406
0.00013446807861328125,0.05203866958618164,0.014429265960693355,0.118316,3.695487976074219e-05,0.00013685226440429688
9.298324584960938e-05,0.04898667335510254,0.003466492294311535,0.179551,2.9325485229492188e-05,0.00010919570922851562
9.465217590332031e-05,0.07454991340637207,0.006998918289184572,0.075806,3.910064697265625e-05,0.0001609325408935547
6.556510925292969e-05,0.07440757751464844,0.0030996067657470677,0.071786,3.981590270996094e-05,0.00015425682067871094
0.00010180473327636719,0.0713188648223877,0.0017762543792724655,0.080188,3.075599670410156e-05,0.00011420249938964844
9.989738464355469e-05,0.04585671424865723,0.015571946487426769,0.158265,3.8623809814453125e-05,0.0001437664031982422
8.106231689453125e-05,0.054322004318237305,0.0008104582519531112,0.146578,3.552436828613281e-05,0.00012254714965820312
9.083747863769531e-05,0.03209853172302246,0.002331890838623049,0.092707,4.124641418457031e-05,0.0001399517059326172
7.271766662597656e-05,0.06816291809082031,0.004585361282348627,0.072858,3.337860107421875e-05,0.000118255615234375
6.914138793945312e-05,0.04189777374267578,0.014127532196044922,0.0613,5.0067901611328125e-05,0.0001537799835205078
8.749961853027344e-05,0.03835034370422363,0.002886815765380857,0.068747,3.6716461181640625e-05,0.000141143798828125
9.775161743164062e-05,0.049570560455322266,0.00598946357727051,0.087365,4.1961669921875e-05,0.0001392364501953125
9.632110595703125e-05,0.062413930892944336,0.008808108978271473,0.199945,3.0040740966796875e-05,0.00010824203491210938
0.00010275840759277344,0.03784942626953125,0.0017759961853027334,0.061599,2.956390380859375e-05,0.000110626220703125
0.0001068115234375,0.032063961029052734,0.0021096268157958925,0.073177,3.743171691894531e-05,0.00014352798461914062
9.489059448242188e-05,0.03518867492675781,0.0009178379516601443,0.198752,3.743171691894531e-05,0.00014734268188476562
0.00011396408081054688,0.028941631317138672,0.00782796214294433,0.082418,4.029273986816406e-05,0.00014543533325195312
7.867813110351562e-05,0.043814659118652344,0.0017847802886962888,0.070174,3.4332275390625e-05,0.0001323223114013672
7.43865966796875e-05,0.053905487060546875,0.009106423355102533,0.223474,5.054473876953125e-05,0.00020694732666015625
0.00011944770812988281,0.058252811431884766,0.003841467620849609,0.083898,3.24249267578125e-05,0.000125885009765625
8.940696716308594e-05,0.050035953521728516,0.01719136050415039,0.085743,4.315376281738281e-05,0.0001475811004638672
0.00012922286987304688,0.05247688293457031,0.01679744500732422,0.058004,3.933906555175781e-05,0.0001373291015625
0.00010848045349121094,0.060880422592163086,0.004478507492065423,0.073178,3.4332275390625e-05,0.00014591217041015625
0.00011014938354492188,0.047501564025878906,0.005970570220947269,0.138235,4.5299530029296875e-05,0.00016498565673828125
0.00010585784912109375,0.07201576232910156,0.0010705387420654328,0.073168,3.814697265625e-05,0.0001385211944580078
0.0001201629638671875,0.054233551025390625,0.0033322197113037078,0.080959,4.601478576660156e-05,0.00014829635620117188
9.417533874511719e-05,0.04243302345275879,0.002260910430908203,0.118284,4.38690185546875e-05,0.00015854835510253906
9.107589721679688e-05,0.08899044990539551,0.011363862335205074,0.092713,2.7179718017578125e-05,0.00010418891906738281
0.00010347366333007812,0.04180788993835449,0.0021365430603027397,0.063924,3.743171691894531e-05,0.00012493133544921875
7.414817810058594e-05,0.07311129570007324,0.0037455282440185533,0.081651,3.981590270996094e-05,0.00014710426330566406
0.00011420249938964844,0.07339620590209961,0.005848222137451176,0.068824,3.457069396972656e-05,0.0001392364501953125
0.00014352798461914062,0.04452061653137207,0.0017668488769531226,0.071647,3.457069396972656e-05,0.00014209747314453125
6.723403930664062e-05,0.06707572937011719,0.0031352676391601664,0.1261,3.528594970703125e-05,0.0001246929168701172
9.107589721679688e-05,0.03963923454284668,0.010478181976318363,0.070906,3.6716461181640625e-05,0.00012969970703125
6.890296936035156e-05,0.050048828125,0.010961555984497065,0.065572,3.647804260253906e-05,0.0001289844512939453
6.961822509765625e-05,0.07213091850280762,0.0021466175842285162,0.092445,3.910064697265625e-05,0.0001361370086669922
9.298324584960938e-05,0.05907320976257324,0.0015956340026855448,0.087355,3.8623809814453125e-05,0.00012087821960449219
8.392333984375e-05,0.08700108528137207,0.012688261184692379,0.09084,3.743171691894531e-05,0.0001437664031982422
6.937980651855469e-05,0.0941307544708252,0.003292521972656254,0.08073,3.147125244140625e-05,0.00011301040649414062
8.177757263183594e-05,0.0806736946105957,0.008923528167724612,0.093678,4.4345855712890625e-05,0.0001513957977294922
9.72747802734375e-05,0.08878064155578613,0.01559412889099121,0.124529,5.4836273193359375e-05,0.00019216537475585938
0.0001366138458251953,0.06584310531616211,0.01940907524108887,0.06927,3.0994415283203125e-05,0.0001270771026611328
0.00011563301086425781,0.06508016586303711,0.00136429811096192,0.071819,2.6941299438476562e-05,0.00010204315185546875
7.915496826171875e-05,0.12065362930297852,0.0046649011840820265,0.113626,4.3392181396484375e-05,0.00015091896057128906
8.082389831542969e-05,0.03151202201843262,0.0018958190765380883,0.060541,4.4345855712890625e-05,0.00015473365783691406
0.0001125335693359375,0.03215527534484863,0.0035380882720947304,0.074652,3.170967102050781e-05,0.00011277198791503906
0.0001392364501953125,0.026610374450683594,0.0013035861053466852,0.070196,3.4332275390625e-05,0.0001285076141357422
0.00010776519775390625,0.07410860061645508,0.005889162353515623,0.116246,2.8848648071289062e-05,0.00010466575622558594
8.940696716308594e-05,0.11046671867370605,0.0011272417144775337,0.139992,3.62396240234375e-05,0.0001354217529296875
6.4849853515625e-05,0.04044699668884277,0.0011120705871582037,0.074572,3.719329833984375e-05,0.00013709068298339844
9.179115295410156e-05,0.03230762481689453,0.0027614978027343806,0.088055,3.0517578125e-05,0.00012254714965820312
5.793571472167969e-05,0.06363749504089355,0.003545742736816404,0.105464,4.291534423828125e-05,0.00014662742614746094
7.677078247070312e-05,0.06966948509216309,0.0065929237670898505,0.065893,4.982948303222656e-05,0.00020265579223632812
8.20159912109375e-05,0.05930328369140625,0.024546834625244138,0.084636,4.0531158447265625e-05,0.00013375282287597656
0.00012087821960449219,0.08815479278564453,0.004903250793457034,0.073196,3.814697265625e-05,0.000133514404296875
8.153915405273438e-05,0.09704875946044922,0.0035681851043701113,0.106786,4.029273986816406e-05,0.00015234947204589844
9.1552734375e-05,0.06398129463195801,0.012590442291259774,0.146584,3.838539123535156e-05,0.000133514404296875
0.00011157989501953125,0.05647850036621094,0.011392827087402344,0.088269,5.3882598876953125e-05,0.0002002716064453125
7.200241088867188e-05,0.07720375061035156,0.016749242477416992,0.07732,3.933906555175781e-05,0.0001385211944580078
7.033348083496094e-05,0.038941383361816406,0.003060610809326167,0.09746,3.552436828613281e-05,0.00012946128845214844
8.440017700195312e-05,0.04842329025268555,0.0008718726043701192,0.081162,3.3855438232421875e-05,0.00011348724365234375
9.870529174804688e-05,0.03184103965759277,0.003725790878295901,0.123929,3.9577484130859375e-05,0.00014734268188476562
0.00010776519775390625,0.030917644500732422,0.010277433563232422,0.098399,4.38690185546875e-05,0.00015115737915039062
9.012222290039062e-05,0.03834724426269531,0.0027821305389404277,0.121963,3.075599670410156e-05,0.000110626220703125
8.559226989746094e-05,0.04553699493408203,0.0042937798614502,0.089013,4.00543212890625e-05,0.00013208389282226562
5.984306335449219e-05,0.06871676445007324,0.005017990188598637,0.08567,3.4809112548828125e-05,0.00012183189392089844
0.0001220703125,0.07437467575073242,0.010105114013671881,0.094368,4.029273986816406e-05,0.00014662742614746094
0.00011587142944335938,0.07951998710632324,0.003668942459106442,0.087967,3.170967102050781e-05,0.00011706352233886719
6.747245788574219e-05,0.06366252899169922,0.009461757049560551,0.118765,3.0040740966796875e-05,0.00010824203491210938
9.393692016601562e-05,0.08202600479125977,0.009745975326538092,0.066851,4.410743713378906e-05,0.0001468658447265625
0.00010704994201660156,0.06104016304016113,0.0021771152801513677,0.063568,3.1948089599609375e-05,0.00011372566223144531
0.00011587142944335938,0.06676864624023438,0.0015213470153808556,0.105757,4.029273986816406e-05,0.0001392364501953125
8.749961853027344e-05,0.06701207160949707,0.009300441452026367,0.120379,3.790855407714844e-05,0.00014162063598632812
0.00012373924255371094,0.048751115798950195,0.0027152067413330067,0.084551,3.075599670410156e-05,0.00012135505676269531
0.00011539459228515625,0.05237746238708496,0.004867905670166012,0.092394,2.7894973754882812e-05,0.00010418891906738281
8.368492126464844e-05,0.041402339935302734,0.002753557479858393,0.092812,3.886222839355469e-05,0.00014090538024902344
8.606910705566406e-05,0.04352426528930664,0.002977657653808599,0.080548,3.0994415283203125e-05,0.0001456737518310547
8.106231689453125e-05,0.04613852500915527,0.005835767623901367,0.078403,3.9577484130859375e-05,0.00014257431030273438
9.679794311523438e-05,0.04004311561584473,0.0010849215545654378,0.132846,3.838539123535156e-05,0.00014662742614746094
7.43865966796875e-05,0.04886293411254883,0.01102738928222656,0.080306,3.528594970703125e-05,0.0001347064971923828
7.176399230957031e-05,0.06292152404785156,0.0040370262451171895,0.077443,3.981590270996094e-05,0.0001461505889892578
0.00010561943054199219,0.06150341033935547,0.0029786268920898445,0.070728,4.57763671875e-05,0.00019741058349609375
8.726119995117188e-05,0.06089186668395996,0.0019928064727783162,0.112085,3.8623809814453125e-05,0.00012826919555664062
0.000118255615234375,0.04598641395568848,0.00461592478942871,0.074823,4.5299530029296875e-05,0.0001499652862548828
9.1552734375e-05,0.0674281120300293,0.00269975262451172,0.076542,3.457069396972656e-05,0.00013637542724609375
9.393692016601562e-05,0.06363892555236816,0.0019154620361328256,0.148355,3.6716461181640625e-05,0.000133514404296875
7.009506225585938e-05,0.06360411643981934,0.0065714633941650405,0.06245,3.695487976074219e-05,0.00013208389282226562
0.00010466575622558594,0.058295249938964844,0.003991972518920903,0.105749,3.910064697265625e-05,0.00012493133544921875
9.918212890625e-05,0.05471444129943848,0.005648839797973634,0.068285,3.7670135498046875e-05,0.00013780593872070312
9.632110595703125e-05,0.06855487823486328,0.003157009704589847,0.161492,5.7697296142578125e-05,0.00019598007202148438
9.846687316894531e-05,0.039884090423583984,0.003451826141357417,0.072052,3.981590270996094e-05,0.0001227855682373047
0.00010728836059570312,0.025076866149902344,0.0013296507720947232,0.124712,3.910064697265625e-05,0.0001327991485595703
9.870529174804688e-05,0.0406184196472168,0.00599464154052734,0.076852,5.0067901611328125e-05,0.0002014636993408203
6.866455078125e-05,0.05409884452819824,0.000857499328613287,0.136484,3.62396240234375e-05,0.0001327991485595703
8.821487426757812e-05,0.03641867637634277,0.009025045989990238,0.079176,3.814697265625e-05,0.0001327991485595703
9.655952453613281e-05,0.0455775260925293,0.001977451034545899,0.073004,3.8623809814453125e-05,0.00014972686767578125
8.702278137207031e-05,0.05844759941101074,0.003389620681762698,0.077054,4.506111145019531e-05,0.00015234947204589844
7.271766662597656e-05,0.03658437728881836,0.015794481094360352,0.139792,3.7670135498046875e-05,0.0001304149627685547
0.00012564659118652344,0.06907248497009277,0.000788280654907228,0.112024,3.695487976074219e-05,0.000133514404296875
7.534027099609375e-05,0.0691378116607666,0.0061402310333252,0.074929,4.172325134277344e-05,0.0001354217529296875
0.000110626220703125,0.056325674057006836,0.008663235946655273,0.123779,3.24249267578125e-05,0.00011801719665527344
0.0001537799835205078,0.043935298919677734,0.001557615737915033,0.109395,4.1961669921875e-05,0.00014400482177734375
9.441375732421875e-05,0.03675436973571777,0.003627286148071285,0.1048,4.38690185546875e-05,0.00015234947204589844
7.224082946777344e-05,0.0641779899597168,0.005746955169677735,0.060161,5.125999450683594e-05,0.00015306472778320312
8.702278137207031e-05,0.0678260326385498,0.00891993739318847,0.081378,5.030632019042969e-05,0.00014472007751464844
0.00012040138244628906,0.05872225761413574,0.0014096842498779183,0.128203,3.647804260253906e-05,0.00013566017150878906
5.3882598876953125e-05,0.04504275321960449,0.01306401876831055,0.098256,3.4809112548828125e-05,0.00013947486877441406
9.012222290039062e-05,0.06889963150024414,0.010377122100830083,0.067241,3.337860107421875e-05,0.00013327598571777344
0.00010561943054199219,0.038518667221069336,0.005033340499877928,0.084052,3.62396240234375e-05,0.0001366138458251953
7.653236389160156e-05,0.07333087921142578,0.0008295727844238321,0.124663,3.838539123535156e-05,0.00013136863708496094
0.00014400482177734375,0.05166292190551758,0.01447196070861817,0.158603,3.0279159545898438e-05,0.0001201629638671875
9.846687316894531e-05,0.0470128059387207,0.017441240234375002,0.063705,3.4809112548828125e-05,0.00011706352233886719
0.00010180473327636719,0.0395960807800293,0.003994664672851561,0.074796,3.409385681152344e-05,0.00011920928955078125
0.00011277198791503906,0.045461416244506836,0.004936390197753909,0.114312,4.506111145019531e-05,0.00014257431030273438
6.008148193359375e-05,0.06672811508178711,0.003536693435668939,0.073344,3.838539123535156e-05,0.0001609325408935547
7.343292236328125e-05,0.05996251106262207,0.018437422683715815,0.078047,3.266334533691406e-05,0.00012183189392089844
0.00010013580322265625,0.0542604923248291,0.0036628563385009832,0.080852,4.029273986816406e-05,0.00012159347534179688
0.00010037422180175781,0.049118757247924805,0.004666548950195318,0.070668,2.8133392333984375e-05,0.00010180473327636719
7.510185241699219e-05,0.05155372619628906,0.002385435546874995,0.065211,5.340576171875e-05,0.00014472007751464844
8.487701416015625e-05,0.04398632049560547,0.006438361328125003,0.088807,3.1948089599609375e-05,0.00013947486877441406
9.417533874511719e-05,0.04945874214172363,0.007283835754394535,0.08789,3.8623809814453125e-05,0.0001385211944580078
9.72747802734375e-05,0.06543493270874023,0.004855299453735348,0.074895,4.601478576660156e-05,0.00011277198791503906
9.512901306152344e-05,0.0808722972869873,0.004144549652099608,0.078529,2.9802322387695312e-05,0.00010895729064941406
0.00012540817260742188,0.048796892166137695,0.0014933415985107432,0.061715,4.506111145019531e-05,0.0001518726348876953
7.987022399902344e-05,0.03350353240966797,0.0034125444335937616,0.127958,3.218650817871094e-05,0.00012302398681640625
0.00010514259338378906,0.07340216636657715,0.002840308532714844,0.092015,5.2928924560546875e-05,0.00017690658569335938
9.846687316894531e-05,0.043801069259643555,0.0026213718872070274,0.073952,2.8848648071289062e-05,0.00012493133544921875
8.869171142578125e-05,0.05577278137207031,0.005426404495239262,0.064605,4.410743713378906e-05,0.0001430511474609375
0.0001068115234375,0.1019601821899414,0.0014562202606201169,0.108959,3.0279159545898438e-05,0.0001392364501953125
0.0001068115234375,0.04977679252624512,0.007308111938476566,0.071391,4.649162292480469e-05,0.00014495849609375
0.000110626220703125,0.04867100715637207,0.0013444182128906218,0.075228,3.337860107421875e-05,0.00012993812561035156
9.822845458984375e-05,0.053420305252075195,0.0033910965576171848,0.078211,4.57763671875e-05,0.00014901161193847656
7.772445678710938e-05,0.05248260498046875,0.004579119384765629,0.063662,3.1948089599609375e-05,0.00011706352233886719
8.177757263183594e-05,0.05338788032531738,0.02166296920776367,0.066025,3.337860107421875e-05,0.00011205673217773438
6.198883056640625e-05,0.05539274215698242,0.00155379402160645,0.067255,2.6941299438476562e-05,0.00010704994201660156
5.8650970458984375e-05,0.07014155387878418,0.0026160735778808647,0.079882,3.62396240234375e-05,0.00012493133544921875
0.00010180473327636719,0.05095076560974121,0.0009035540313720725,0.066078,2.9325485229492188e-05,0.00011777877807617188
9.131431579589844e-05,0.045566558837890625,0.0086560514831543,0.059535,4.410743713378906e-05,0.0001499652862548828
8.249282836914062e-05,0.03592109680175781,0.0007533272552490283,0.06262,3.0279159545898438e-05,0.00011539459228515625
0.00010347366333007812,0.0409696102142334,0.021667235275268565,0.130929,3.457069396972656e-05,0.0001392364501953125
8.20159912109375e-05,0.05933547019958496,0.005915636276245112,0.123451,2.8133392333984375e-05,0.00010991096496582031
8.320808410644531e-05,0.043857574462890625,0.009649074890136722,0.067548,3.2901763916015625e-05,0.00012493133544921875
5.269050598144531e-05,0.019912004470825195,0.011234734039306637,0.090395,2.7418136596679688e-05,0.00011539459228515625
9.608268737792969e-05,0.05872082710266113,0.005818587738037104,0.075619,4.363059997558594e-05,0.00015020370483398438
7.891654968261719e-05,0.03484058380126953,0.0029901179809570244,0.066198,4.029273986816406e-05,0.00014019012451171875
8.416175842285156e-05,0.044167518615722656,0.011715757995605466,0.109419,3.600120544433594e-05,0.00014209747314453125
9.465217590332031e-05,0.04387092590332031,0.0020946812591552677,0.089454,6.175041198730469e-05,0.0002181529998779297
8.702278137207031e-05,0.05239605903625488,0.004522403198242181,0.092369,3.504753112792969e-05,0.00013971328735351562
0.00010800361633300781,0.04044532775878906,0.0014050042266845753,0.126688,3.910064697265625e-05,0.0001347064971923828
8.034706115722656e-05,0.0778357982635498,0.006568581939697268,0.069949,4.482269287109375e-05,0.00017213821411132812
7.82012939453125e-05,0.04820084571838379,0.02092033340454101,0.07448,3.2901763916015625e-05,0.00011920928955078125
7.104873657226562e-05,0.05872511863708496,0.00468252874755859,0.104661,4.00543212890625e-05,0.00013709068298339844
6.389617919921875e-05,0.04902768135070801,0.011562044647216801,0.116947,4.744529724121094e-05,0.0001652240753173828
7.414817810058594e-05,0.07821130752563477,0.005846685836791987,0.084652,3.933906555175781e-05,0.00014257431030273438
6.29425048828125e-05,0.028711795806884766,0.01159217039489746,0.253386,3.933906555175781e-05,0.0001380443572998047
7.748603820800781e-05,0.06700730323791504,0.0011492443695068355,0.063111,3.528594970703125e-05,0.00012993812561035156
7.748603820800781e-05,0.05659985542297363,0.01166029922485351,0.07283,3.266334533691406e-05,0.00012683868408203125
6.604194641113281e-05,0.06932783126831055,0.003466241790771485,0.151698,3.814697265625e-05,0.0001537799835205078
0.00010156631469726562,0.04718661308288574,0.006038142959594733,0.089608,3.647804260253906e-05,0.00012993812561035156
9.894371032714844e-05,0.05148506164550781,0.0018240218200683556,0.077546,3.790855407714844e-05,0.00014472007751464844
8.034706115722656e-05,0.03225588798522949,0.00695019184875488,0.085607,3.695487976074219e-05,0.0001361370086669922
9.417533874511719e-05,0.05639076232910156,0.0029159629516601615,0.073707,4.029273986816406e-05,0.0001380443572998047
7.677078247070312e-05,0.05447268486022949,0.009337633956909175,0.186811,5.173683166503906e-05,0.0001513957977294922
0.00011157989501953125,0.04425978660583496,0.005011186141967772,0.071355,3.3855438232421875e-05,0.00012493133544921875
0.00010538101196289062,0.06286048889160156,0.011301372329711915,0.096733,6.175041198730469e-05,0.0002262592315673828
0.00010061264038085938,0.07771182060241699,0.015501025619506836,0.08831,4.649162292480469e-05,0.00015115737915039062
0.00010561943054199219,0.06441688537597656,0.01941774989318848,0.075763,3.4332275390625e-05,0.00011372566223144531
0.00010538101196289062,0.06474041938781738,0.0017828466186523423,0.084024,3.337860107421875e-05,0.00013208389282226562
9.799003601074219e-05,0.07343506813049316,0.0035722673797607407,0.07166,2.6941299438476562e-05,0.00010800361633300781
9.179115295410156e-05,0.048460960388183594,0.0033798645782470715,0.066745,3.123283386230469e-05,0.00011658668518066406
0.00011730194091796875,0.05957746505737305,0.011307239425659185,0.099087,3.2901763916015625e-05,0.00012135505676269531
7.653236389160156e-05,0.0462186336517334,0.004078870407104487,0.082834,4.673004150390625e-05,0.00015354156494140625
6.413459777832031e-05,0.056616783142089844,0.0047792797088623,0.083875,3.457069396972656e-05,0.00013780593872070312
0.0001087188720703125,0.048534393310546875,0.001498670700073243,0.061847,3.9577484130859375e-05,0.00013685226440429688
7.2479248046875e-05,0.05168485641479492,0.0029057309265136666,0.091313,3.075599670410156e-05,0.00011849403381347656
9.703636169433594e-05,0.057727813720703125,0.0049046746673583885,0.148156,4.410743713378906e-05,0.0001475811004638672
9.799003601074219e-05,0.05055427551269531,0.014896614776611333,0.081589,3.719329833984375e-05,0.0001304149627685547
7.2479248046875e-05,0.045630455017089844,0.016797001861572264,0.082151,2.86102294921875e-05,0.00011324882507324219
0.00012564659118652344,0.06620049476623535,0.004792405120849608,0.136658,3.337860107421875e-05,0.0001289844512939453
5.91278076171875e-05,0.0483245849609375,0.0049582448730468714,0.067624,3.147125244140625e-05,0.00011992454528808594
9.298324584960938e-05,0.049642324447631836,0.0013847132568359372,0.065012,3.4332275390625e-05,0.0001385211944580078
7.486343383789062e-05,0.03497433662414551,0.0048618046264648496,0.094327,4.172325134277344e-05,0.0001373291015625
9.131431579589844e-05,0.06349778175354004,0.006831907516479496,0.167819,2.9325485229492188e-05,0.00011181831359863281
7.581710815429688e-05,0.03397226333618164,0.001908537780761721,0.089113,3.4809112548828125e-05,0.00014066696166992188
6.771087646484375e-05,0.03770804405212402,0.005799813537597662,0.090095,3.981590270996094e-05,0.00013136863708496094
9.560585021972656e-05,0.07167768478393555,0.008446474899291984,0.222311,4.029273986816406e-05,0.0001380443572998047
7.486343383789062e-05,0.04028463363647461,0.00131309587097167,0.141384,4.482269287109375e-05,0.00013256072998046875
8.916854858398438e-05,0.04991340637207031,0.0035809354705810537,0.089033,2.956390380859375e-05,0.00011110305786132812
8.606910705566406e-05,0.05275225639343262,0.0024003900146484375,0.092515,3.7670135498046875e-05,0.0001347064971923828
0.00010180473327636719,0.04697847366333008,0.001486301116943367,0.25632,3.933906555175781e-05,0.00015497207641601562
6.365776062011719e-05,0.07405996322631836,0.0024329199218749986,0.15281,3.4332275390625e-05,0.0001239776611328125
6.842613220214844e-05,0.030533790588378906,0.007959418685913072,0.174442,3.719329833984375e-05,0.00011134147644042969
0.00010085105895996094,0.06023001670837402,0.0023712150421142525,0.078616,2.9325485229492188e-05,0.00010919570922851562
9.274482727050781e-05,0.0501255989074707,0.004291528411865239,0.099504,2.7418136596679688e-05,0.00010895729064941406
0.00011348724365234375,0.0690925121307373,0.0037657463378906186,0.099418,2.8371810913085938e-05,0.00010418891906738281
7.081031799316406e-05,0.028726577758789062,0.002420154205322267,0.294709,4.0531158447265625e-05,0.0001468658447265625
9.775161743164062e-05,0.09005618095397949,0.006254009429931637,0.082833,4.0531158447265625e-05,0.0001418590545654297
9.989738464355469e-05,0.07776713371276855,0.010782911483764646,0.081708,3.0517578125e-05,0.00012230873107910156
9.751319885253906e-05,0.06444597244262695,0.0018934735107421913,0.110745,2.7894973754882812e-05,0.00010895729064941406
0.0001239776611328125,0.06984877586364746,0.0026744686126708994,0.08015,2.7179718017578125e-05,0.00010561943054199219
8.392333984375e-05,0.04255175590515137,0.007394749771118148,0.337189,4.5299530029296875e-05,0.00015282630920410156
9.059906005859375e-05,0.06514120101928711,0.00405981640625,0.113677,4.4345855712890625e-05,0.00015497207641601562
9.059906005859375e-05,0.044869184494018555,0.002553218002319335,0.07338,7.271766662597656e-05,0.00014328956604003906
9.894371032714844e-05,0.06225943565368652,0.000790140579223636,0.091027,3.0994415283203125e-05,0.00011563301086425781
0.00010061264038085938,0.06087923049926758,0.0025903532257079975,0.238576,5.4836273193359375e-05,0.0002155303955078125
0.0001285076141357422,0.07379698753356934,0.003655859832763675,0.14287,3.814697265625e-05,0.00014972686767578125
6.818771362304688e-05,0.05498147010803223,0.0007152610931396436,0.082834,3.504753112792969e-05,0.0001347064971923828
7.772445678710938e-05,0.04408907890319824,0.0013291200866699243,0.074251,2.574920654296875e-05,9.751319885253906e-05
7.534027099609375e-05,0.0438687801361084,0.010265491012573236,0.096171,3.8623809814453125e-05,0.00013589859008789062
0.00010180473327636719,0.06357717514038086,0.002282772125244137,0.301236,3.266334533691406e-05,0.00011801719665527344
7.176399230957031e-05,0.05463099479675293,0.004406985382080078,0.092071,4.6253204345703125e-05,0.0001552104949951172
7.987022399902344e-05,0.04732179641723633,0.0009624909667968751,0.118922,4.458427429199219e-05,0.00015354156494140625
8.797645568847656e-05,0.06565642356872559,0.00115172229003907,0.250048,4.100799560546875e-05,0.00012540817260742188
6.413459777832031e-05,0.05199170112609863,0.008347273529052734,0.083287,3.504753112792969e-05,0.00012683868408203125
8.726119995117188e-05,0.04752802848815918,0.0018811542968750067,0.065227,3.814697265625e-05,0.00013399124145507812
8.082389831542969e-05,0.0788886547088623,0.006199433563232423,0.118102,4.1961669921875e-05,0.0001342296600341797
7.724761962890625e-05,0.04194760322570801,0.0011631815338134788,0.23626,3.695487976074219e-05,0.00013327598571777344
0.00010156631469726562,0.033057451248168945,0.002044877075195309,0.068651,3.6716461181640625e-05,0.00012183189392089844
9.083747863769531e-05,0.046514272689819336,0.001502660598754882,0.071035,3.6716461181640625e-05,0.00014090538024902344
0.00011110305786132812,0.03967690467834473,0.0013253235015869003,0.133534,4.0531158447265625e-05,0.00012040138244628906
6.389617919921875e-05,0.0582125186920166,0.007403864151000972,0.240319,4.3392181396484375e-05,0.0001461505889892578
9.918212890625e-05,0.041437387466430664,0.004164627410888674,0.068173,3.647804260253906e-05,0.00014519691467285156
0.00010037422180175781,0.04448676109313965,0.010620549819946284,0.152952,4.506111145019531e-05,0.00013971328735351562
5.626678466796875e-05,0.04612851142883301,0.003051821105957031,0.067357,3.62396240234375e-05,0.0001327991485595703
0.00012230873107910156,0.038957834243774414,0.010966734024047853,0.084729,5.650520324707031e-05,0.00022840499877929688
7.987022399902344e-05,0.047702789306640625,0.007631145950317386,0.251079,3.314018249511719e-05,0.0001304149627685547
9.226799011230469e-05,0.040030717849731445,0.0020587354736328056,0.188617,3.552436828613281e-05,0.000141143798828125
8.606910705566406e-05,0.07380938529968262,0.004797839645385715,0.259796,3.361701965332031e-05,0.000133514404296875
6.723403930664062e-05,0.053305864334106445,0.003151485626220696,0.133583,4.410743713378906e-05,0.00015020370483398438
7.128715515136719e-05,0.03816628456115723,0.005887002807617184,0.101594,3.814697265625e-05,0.00013709068298339844
9.870529174804688e-05,0.027159929275512695,0.0009332438201904159,0.224703,3.8623809814453125e-05,0.000133514404296875
8.845329284667969e-05,0.06781744956970215,0.0011875688323974565,0.071774,3.314018249511719e-05,0.0001323223114013672
7.510185241699219e-05,0.019823551177978516,0.0032872855377197308,0.14903,4.1961669921875e-05,0.0001475811004638672
5.221366882324219e-05,0.05722236633300781,0.0017808691101074275,0.111992,3.4332275390625e-05,0.0001232624053955078
9.799003601074219e-05,0.07722997665405273,0.015512404129028323,0.083978,4.649162292480469e-05,0.00015425682067871094
5.7220458984375e-05,0.04088139533996582,0.00400319760131837,0.200672,3.62396240234375e-05,0.0001442432403564453
8.606910705566406e-05,0.05893731117248535,0.011756054595947252,0.157596,4.363059997558594e-05,0.00014352798461914062
9.131431579589844e-05,0.0927422046661377,0.020204570159912102,0.100265,3.4809112548828125e-05,0.00013589859008789062
8.559226989746094e-05,0.06925249099731445,0.009375943405151355,0.168918,3.123283386230469e-05,0.00012302398681640625
0.00010609626770019531,0.05818009376525879,0.0010538699645996075,0.116898,4.291534423828125e-05,0.00015091896057128906
7.843971252441406e-05,0.08305025100708008,0.006685484725952151,0.076818,3.504753112792969e-05,0.00013518333435058594
0.00010347366333007812,0.03620648384094238,0.0011268080139160142,0.149785,2.9802322387695312e-05,0.00011754035949707031
8.535385131835938e-05,0.12222838401794434,0.01153629466247559,0.064313,2.9802322387695312e-05,0.00011467933654785156
8.606910705566406e-05,0.13886737823486328,0.0011608637237548874,0.064785,3.24249267578125e-05,0.00011491775512695312
7.796287536621094e-05,0.11354970932006836,0.017082084243774415,0.103907,4.601478576660156e-05,0.00018310546875
0.00010776519775390625,0.10371923446655273,0.007206491836547854,0.122791,4.1961669921875e-05,0.00014400482177734375
8.225440979003906e-05,0.05536389350891113,0.00642811215209961,0.061597,4.076957702636719e-05,0.00013971328735351562
8.130073547363281e-05,0.12756752967834473,0.005445187881469721,0.122397,2.6941299438476562e-05,0.00011301040649414062
7.605552673339844e-05,0.05932450294494629,0.0020786774749755876,0.086588,3.147125244140625e-05,0.00012874603271484375
7.104873657226562e-05,0.04112815856933594,0.005744677429199221,0.06512,3.790855407714844e-05,0.00015306472778320312
8.7738037109375e-05,0.13049769401550293,0.004307331268310538,0.150958,4.2438507080078125e-05,0.00013589859008789062
0.00010204315185546875,0.056046485900878906,0.004910668670654289,0.128588,4.220008850097656e-05,0.00013780593872070312
8.535385131835938e-05,0.0575559139251709,0.0009909846649169968,0.097839,3.7670135498046875e-05,0.0001304149627685547
9.34600830078125e-05,0.05314469337463379,0.008069223342895504,0.082264,3.4809112548828125e-05,0.00012946128845214844
7.486343383789062e-05,0.07414436340332031,0.002400861968994139,0.36551,4.267692565917969e-05,0.0001468658447265625
0.00013256072998046875,0.08563852310180664,0.002395882537841787,0.161422,3.743171691894531e-05,0.0001671314239501953
8.153915405273438e-05,0.07828807830810547,0.0087206174621582,0.085274,5.698204040527344e-05,0.00021529197692871094
9.298324584960938e-05,0.05729866027832031,0.002146727935791015,0.069633,4.5299530029296875e-05,0.00014519691467285156
0.00010037422180175781,0.08327436447143555,0.012216801284790038,0.084301,4.2438507080078125e-05,0.00013375282287597656
6.413459777832031e-05,0.06895947456359863,0.0072810385742187456,0.071996,3.3855438232421875e-05,0.00012254714965820312
6.604194641113281e-05,0.046140193939208984,0.006104981231689455,0.101325,3.0994415283203125e-05,0.00012159347534179688
9.918212890625e-05,0.07093667984008789,0.007604095733642582,0.066062,2.7418136596679688e-05,0.00010466575622558594
7.081031799316406e-05,0.0747215747833252,0.011907782287597646,0.13428,2.9802322387695312e-05,0.000102996826171875
8.320808410644531e-05,0.06189274787902832,0.0012458289489746255,0.447364,4.220008850097656e-05,0.00013756752014160156
9.703636169433594e-05,0.0427703857421875,0.018666089004516606,0.172481,3.6716461181640625e-05,0.00012683868408203125
0.00010991096496582031,0.0350947380065918,0.004924953231811524,0.07299,4.673004150390625e-05,0.00015020370483398438
8.0108642578125e-05,0.01780557632446289,0.010330180847167969,0.100688,3.838539123535156e-05,0.00012493133544921875
0.00010466575622558594,0.050667524337768555,0.0035293759155273427,0.061495,4.029273986816406e-05,0.00017786026000976562
0.0001049041748046875,0.03999185562133789,0.004070831680297857,0.069225,3.0279159545898438e-05,0.00011610984802246094
9.584426879882812e-05,0.03749871253967285,0.001229492172241206,0.087441,3.1948089599609375e-05,0.00012731552124023438
9.202957153320312e-05,0.059731245040893555,0.0020334552307128967,0.095423,4.124641418457031e-05,0.0001456737518310547
7.2479248046875e-05,0.060881614685058594,0.000771013778686519,0.076381,4.673004150390625e-05,0.0001304149627685547
0.00010228157043457031,0.08100318908691406,0.011761382186889643,0.085887,6.365776062011719e-05,0.0001811981201171875
8.821487426757812e-05,0.05982518196105957,0.004788328659057622,0.073263,4.2438507080078125e-05,0.00018358230590820312
9.298324584960938e-05,0.035715341567993164,0.015543937652587894,0.113132,2.7179718017578125e-05,0.00010848045349121094
8.273124694824219e-05,0.07038283348083496,0.004875430511474613,0.120126,3.647804260253906e-05,0.00012803077697753906
7.653236389160156e-05,0.08032035827636719,0.013639992568969722,0.112127,4.100799560546875e-05,0.00014328956604003906
9.822845458984375e-05,0.05721116065979004,0.004936897171020513,0.099587,3.147125244140625e-05,0.00014066696166992188
0.00012969970703125,0.05274820327758789,0.003295269882202148,0.076363,3.719329833984375e-05,0.00014591217041015625
9.393692016601562e-05,0.06071901321411133,0.0067800848846435585,0.066562,3.743171691894531e-05,0.00015163421630859375
0.0001201629638671875,0.059514522552490234,0.007959308715820318,0.064354,4.482269287109375e-05,0.00015425682067871094
9.751319885253906e-05,0.049300432205200195,0.001902604705810551,0.068768,3.0994415283203125e-05,0.00011348724365234375
8.463859558105469e-05,0.05995655059814453,0.004847140792846677,0.123171,2.8133392333984375e-05,0.00011157989501953125
8.916854858398438e-05,0.05450558662414551,0.005260151489257819,0.141867,2.8371810913085938e-05,0.00011968612670898438
7.104873657226562e-05,0.046009063720703125,0.005728961029052737,0.088835,3.504753112792969e-05,0.00014448165893554688
8.702278137207031e-05,0.054758310317993164,0.0013626007995605482,0.081454,3.4332275390625e-05,0.0001251697540283203
0.00011348724365234375,0.05462813377380371,0.002868315597534185,0.089429,3.409385681152344e-05,0.0001380443572998047
0.00010061264038085938,0.056276559829711914,0.0036861934814453184,0.114434,2.8133392333984375e-05,0.00010514259338378906
9.72747802734375e-05,0.05092430114746094,0.002048371200561519,0.088745,2.9325485229492188e-05,0.000133514404296875
9.608268737792969e-05,0.05576729774475098,0.0015257198333740174,0.07555,4.00543212890625e-05,0.00013303756713867188
0.000102996826171875,0.08941984176635742,0.01098346473693848,0.064605,3.0279159545898438e-05,0.00010991096496582031
6.365776062011719e-05,0.06473445892333984,0.006688802612304687,0.074837,4.172325134277344e-05,0.00015234947204589844
0.00010633468627929688,0.05805468559265137,0.0024005420227050794,0.066398,3.62396240234375e-05,0.00012826919555664062
8.678436279296875e-05,0.07784581184387207,0.012036724929809561,0.140745,5.7220458984375e-05,0.0002262592315673828
9.107589721679688e-05,0.042012691497802734,0.00647326374816895,0.093967,3.790855407714844e-05,0.00013017654418945312
7.319450378417969e-05,0.059908151626586914,0.002997573883056645,0.065368,4.76837158203125e-05,0.0001804828643798828
9.393692016601562e-05,0.05590677261352539,0.002453397094726556,0.080213,3.552436828613281e-05,0.00013256072998046875
0.00010466575622558594,0.040662288665771484,0.0008920223999023397,0.100845,3.528594970703125e-05,0.0001468658447265625
5.9604644775390625e-05,0.07383394241333008,0.009571883636474612,0.065869,3.361701965332031e-05,0.0001316070556640625
6.771087646484375e-05,0.036921024322509766,0.0009045188903808593,0.07195,4.029273986816406e-05,0.00012683868408203125
8.034706115722656e-05,0.0424191951751709,0.001590346954345706,0.081952,5.5789947509765625e-05,0.00018334388732910156
9.822845458984375e-05,0.07935023307800293,0.013192765945434573,0.090181,3.457069396972656e-05,0.0001285076141357422
0.0001087188720703125,0.08456993103027344,0.0012988529357910172,0.072434,4.00543212890625e-05,0.00013756752014160156
0.00010275840759277344,0.10387134552001953,0.001349058105468745,0.079698,2.574920654296875e-05,0.00011229515075683594
8.869171142578125e-05,0.09250664710998535,0.002681257232666018,0.079566,5.245208740234375e-05,0.00015616416931152344
0.00010609626770019531,0.0713052749633789,0.0024579497985839777,0.099682,3.361701965332031e-05,0.0001251697540283203
0.00010824203491210938,0.04046773910522461,0.006490741485595697,0.084681,4.38690185546875e-05,0.0001513957977294922
5.936622619628906e-05,0.04617166519165039,0.00794815719604492,0.06162,3.552436828613281e-05,0.0001246929168701172
0.00010228157043457031,0.05366349220275879,0.007566890609741209,0.060962,2.956390380859375e-05,0.00010466575622558594
6.270408630371094e-05,0.05099654197692871,0.0027603101654052747,0.070783,2.9087066650390625e-05,0.00011134147644042969
9.393692016601562e-05,0.036591529846191406,0.0008152294616699252,0.078427,3.838539123535156e-05,0.00014138221740722656
6.794929504394531e-05,0.043457746505737305,0.00380319589233398,0.067514,3.2901763916015625e-05,0.00012564659118652344
7.486343383789062e-05,0.05453896522521973,0.0009429834289550743,0.070358,3.147125244140625e-05,0.00011706352233886719
9.226799011230469e-05,0.03178715705871582,0.001522083892822268,0.107985,4.649162292480469e-05,0.0001404285430908203
7.128715515136719e-05,0.0576016902923584,0.005053604049682615,0.060455,4.029273986816406e-05,0.0001347064971923828
0.00011396408081054688,0.05434536933898926,0.0020179768829345635,0.070472,3.0517578125e-05,0.00011444091796875
6.747245788574219e-05,0.06982803344726562,0.008953548263549799,0.111851,4.124641418457031e-05,0.0001323223114013672
9.918212890625e-05,0.044783830642700195,0.0023645195007324232,0.073475,3.838539123535156e-05,0.00013065338134765625
9.72747802734375e-05,0.04309821128845215,0.0030259155578613306,0.080093,3.790855407714844e-05,0.00014162063598632812
0.00011754035949707031,0.05871081352233887,0.0076705458831787116,0.078055,3.504753112792969e-05,0.00014066696166992188
0.00014638900756835938,0.02901768684387207,0.01397898687744141,0.085906,2.7418136596679688e-05,0.00010538101196289062
0.00011444091796875,0.029940128326416016,0.004244803070068359,0.130301,2.9325485229492188e-05,0.00010943412780761719
0.0001125335693359375,0.04254937171936035,0.004420918380737299,0.082738,4.363059997558594e-05,0.000141143798828125
5.5789947509765625e-05,0.06833124160766602,0.006439160476684566,0.073314,2.8848648071289062e-05,0.00011014938354492188
8.416175842285156e-05,0.06151151657104492,0.003401697586059571,0.078152,3.886222839355469e-05,0.000133514404296875
7.534027099609375e-05,0.07541775703430176,0.0021587301177978524,0.090058,3.0994415283203125e-05,0.00011920928955078125
0.00010275840759277344,0.08814811706542969,0.007355914779663089,0.116879,4.935264587402344e-05,0.00019669532775878906
0.0001068115234375,0.0379030704498291,0.001722479995727541,0.101616,3.886222839355469e-05,0.00013184547424316406
0.0001251697540283203,0.07682204246520996,0.001076942916870119,0.081079,3.1948089599609375e-05,0.00011205673217773438
0.0005631446838378906,0.0625612735748291,0.009267989257812498,0.078821,3.0517578125e-05,0.00011873245239257812
0.00011444091796875,0.07066488265991211,0.000745540420532223,0.085608,4.029273986816406e-05,0.00015425682067871094
0.00011777877807617188,0.045797109603881836,0.017674146667480475,0.098059,4.482269287109375e-05,0.0001442432403564453
8.869171142578125e-05,0.0638270378112793,0.006738803207397462,0.103088,5.91278076171875e-05,0.00021719932556152344
8.678436279296875e-05,0.07319140434265137,0.0045802689819335884,0.068722,3.3855438232421875e-05,0.0001277923583984375
7.534027099609375e-05,0.07995080947875977,0.0007942588043212823,0.11453,4.1961669921875e-05,0.00014543533325195312
0.00010633468627929688,0.05857968330383301,0.0016473275451660135,0.096347,5.316734313964844e-05,0.00020360946655273438
6.914138793945312e-05,0.05248546600341797,0.0031662743682861344,0.102338,3.5762786865234375e-05,0.00012993812561035156
8.416175842285156e-05,0.03609156608581543,0.002731468063354503,0.147719,3.814697265625e-05,0.00012636184692382812
0.00010251998901367188,0.08331799507141113,0.007544356262207036,0.070738,3.9577484130859375e-05,0.00015306472778320312
9.083747863769531e-05,0.06458544731140137,0.0031890762786865173,0.082752,3.933906555175781e-05,0.0001251697540283203
0.000110626220703125,0.062032461166381836,0.0023551637573242246,0.087583,3.9577484130859375e-05,0.0001494884490966797
9.632110595703125e-05,0.04566621780395508,0.00413228076171876,0.134593,3.838539123535156e-05,0.00013828277587890625
0.0001125335693359375,0.04662156105041504,0.0033288040924072254,0.091295,3.600120544433594e-05,0.0001361370086669922
6.628036499023438e-05,0.045870304107666016,0.009240507797241213,0.077721,4.363059997558594e-05,0.0001537799835205078
8.940696716308594e-05,0.060875892639160156,0.0069702766723632875,0.072693,4.124641418457031e-05,0.00013518333435058594
0.00014925003051757812,0.05118107795715332,0.0026830119781494077,0.186757,3.24249267578125e-05,0.00012564659118652344
0.00011610984802246094,0.05072498321533203,0.009162827743530277,0.080036,2.9802322387695312e-05,0.00010561943054199219
9.179115295410156e-05,0.04314446449279785,0.003908178894042963,0.097558,5.3882598876953125e-05,0.0001652240753173828
8.940696716308594e-05,0.05881476402282715,0.005838085708618171,0.07544,3.528594970703125e-05,0.00011706352233886719
0.00012087821960449219,0.04896140098571777,0.00107210552978515,0.116597,3.2901763916015625e-05,0.00011157989501953125
0.00011086463928222656,0.05551910400390625,0.013849530868530274,0.07657,3.695487976074219e-05,0.0001308917999267578
9.560585021972656e-05,0.0729072093963623,0.0025680257873535173,0.088392,4.744529724121094e-05,0.0001499652862548828
0.00010395050048828125,0.041356563568115234,0.0030594917755126932,0.118827,3.647804260253906e-05,0.0001392364501953125
7.05718994140625e-05,0.04079890251159668,0.004205373229980464,0.078935,4.172325134277344e-05,0.00013589859008789062
9.202957153320312e-05,0.0365748405456543,0.011349870925903324,0.105444,3.409385681152344e-05,0.00013494491577148438
5.841255187988281e-05,0.04574894905090332,0.004444582092285154,0.084538,4.267692565917969e-05,0.00017023086547851562
6.556510925292969e-05,0.05723977088928223,0.0039097829589843786,0.075249,3.314018249511719e-05,0.00011372566223144531
8.702278137207031e-05,0.06405973434448242,0.0010252867431640722,0.151328,5.125999450683594e-05,0.0001862049102783203
9.059906005859375e-05,0.04426693916320801,0.0008505120544433642,0.069822,3.981590270996094e-05,0.00014662742614746094
8.463859558105469e-05,0.03407406806945801,0.004583889007568356,0.065875,3.814697265625e-05,0.00014257431030273438
7.653236389160156e-05,0.04712414741516113,0.0030008061676025377,0.164272,3.719329833984375e-05,0.00013518333435058594
9.250640869140625e-05,0.037099599838256836,0.003967439300537112,0.085893,3.4332275390625e-05,0.0001246929168701172
7.748603820800781e-05,0.04360675811767578,0.011151447708129883,0.082718,4.029273986816406e-05,0.00013017654418945312
8.893013000488281e-05,0.03226494789123535,0.006025174499511718,0.089574,3.7670135498046875e-05,0.00012445449829101562
5.459785461425781e-05,0.061818599700927734,0.007619529891967763,0.203024,3.266334533691406e-05,0.00013113021850585938
9.584426879882812e-05,0.05974435806274414,0.00247304321289063,0.06824,2.8371810913085938e-05,0.00010752677917480469
7.200241088867188e-05,0.0534358024597168,0.0038280669860839833,0.093307,3.075599670410156e-05,0.00011348724365234375
8.249282836914062e-05,0.09988093376159668,0.0026653697509765595,0.102523,4.458427429199219e-05,0.00013780593872070312
0.00011205673217773438,0.0403897762298584,0.002504799728393556,0.082495,2.8848648071289062e-05,0.00010728836059570312
8.654594421386719e-05,0.052069664001464844,0.009745190032958984,0.064166,5.14984130859375e-05,0.0001475811004638672
7.009506225585938e-05,0.07845425605773926,0.003873300048828132,0.260428,3.361701965332031e-05,0.0001220703125
0.00013136863708496094,0.04655289649963379,0.0031481219177246222,0.128262,4.100799560546875e-05,0.00015807151794433594
0.00010657310485839844,0.055988311767578125,0.0073851719055175735,0.063809,4.553794860839844e-05,0.00014925003051757812
0.00011682510375976562,0.056397438049316406,0.0028524104766845665,0.080807,2.9325485229492188e-05,0.00011205673217773438
0.00010418891906738281,0.04462242126464844,0.008657860839843753,0.107637,3.933906555175781e-05,0.00015878677368164062
8.606910705566406e-05,0.05381608009338379,0.006669833465576175,0.229654,3.0517578125e-05,0.00012159347534179688
0.000110626220703125,0.04166603088378906,0.007290127487182607,0.16503,4.363059997558594e-05,0.00014901161193847656
8.7738037109375e-05,0.03177165985107422,0.002346244308471676,0.069428,4.4345855712890625e-05,0.00014472007751464844
7.05718994140625e-05,0.06949138641357422,0.006269725173950191,0.069581,3.2901763916015625e-05,0.00011873245239257812
6.508827209472656e-05,0.031101703643798828,0.009266255065917967,0.167853,4.220008850097656e-05,0.0001671314239501953
9.417533874511719e-05,0.05484151840209961,0.01164749998474121,0.208981,6.270408630371094e-05,0.00022792816162109375
7.295608520507812e-05,0.06365776062011719,0.004601017868041998,0.084738,3.4809112548828125e-05,0.0001380443572998047
9.942054748535156e-05,0.05226421356201172,0.010723574050903323,0.091666,4.267692565917969e-05,0.00014400482177734375
8.749961853027344e-05,0.0600588321685791,0.0028478897247314477,0.080884,4.100799560546875e-05,0.0001423358917236328
8.320808410644531e-05,0.069671630859375,0.0089360023651123,0.082709,3.9577484130859375e-05,0.0001266002655029297
0.00010824203491210938,0.07106518745422363,0.007829393707275395,0.069989,3.457069396972656e-05,0.00011801719665527344
8.96453857421875e-05,0.04165768623352051,0.00430767646789551,0.192715,3.886222839355469e-05,0.0001575946807861328
9.965896606445312e-05,0.03498983383178711,0.012005432281494144,0.160715,3.933906555175781e-05,0.0001270771026611328
7.271766662597656e-05,0.06395268440246582,0.001266357376098634,0.088323,4.57763671875e-05,0.00014448165893554688
0.00010514259338378906,0.05025839805603027,0.010534196929931641,0.120545,2.9802322387695312e-05,0.00010943412780761719
9.584426879882812e-05,0.0889596939086914,0.007984110916137696,0.095012,3.838539123535156e-05,0.0001380443572998047
0.00010895729064941406,0.06914925575256348,0.0008371446990966813,0.083785,4.601478576660156e-05,0.00015497207641601562
0.00010395050048828125,0.056887149810791016,0.0020297396697998016,0.148621,4.57763671875e-05,0.00014853477478027344
9.298324584960938e-05,0.03699803352355957,0.00785446081542969,0.105196,3.3855438232421875e-05,0.0001327991485595703
7.486343383789062e-05,0.039472341537475586,0.0009899443359375065,0.070528,3.3855438232421875e-05,0.00012946128845214844
9.1552734375e-05,0.044301748275756836,0.004617224197387693,0.121145,4.6253204345703125e-05,0.00015211105346679688
0.00013208389282226562,0.04591035842895508,0.010015233322143546,0.133029,4.076957702636719e-05,0.00012922286987304688
6.580352783203125e-05,0.04961705207824707,0.0018040681915283269,0.079742,4.1961669921875e-05,0.0001354217529296875
9.441375732421875e-05,0.0385591983795166,0.004281212936401366,0.070314,3.695487976074219e-05,0.0001392364501953125
9.584426879882812e-05,0.05392742156982422,0.006222584869384762,0.147123,4.482269287109375e-05,0.00015926361083984375
7.677078247070312e-05,0.05648064613342285,0.004317275314331057,0.094095,3.0279159545898438e-05,0.0001239776611328125
5.9604644775390625e-05,0.04494619369506836,0.011820919265747076,0.16951,3.0517578125e-05,0.00010609626770019531
5.817413330078125e-05,0.0626070499420166,0.0032584525604248127,0.133873,4.458427429199219e-05,0.00014734268188476562
7.700920104980469e-05,0.041101694107055664,0.008936301315307621,0.076012,2.8371810913085938e-05,0.00011324882507324219
6.437301635742188e-05,0.052188873291015625,0.0031944614410400335,0.0719,2.7894973754882812e-05,0.00011301040649414062
8.7738037109375e-05,0.0369868278503418,0.005019302520751945,0.15809,5.5789947509765625e-05,0.00021076202392578125
6.794929504394531e-05,0.06264281272888184,0.0031101260070800774,0.109237,5.245208740234375e-05,0.00014638900756835938
8.630752563476562e-05,0.042719364166259766,0.003742708236694342,0.063493,3.9577484130859375e-05,0.00013875961303710938
6.031990051269531e-05,0.0453341007232666,0.0028535614776611373,0.069295,3.409385681152344e-05,0.00013113021850585938
6.508827209472656e-05,0.05013871192932129,0.0012529144744873044,0.066802,3.910064697265625e-05,0.00012803077697753906
6.532669067382812e-05,0.050194740295410156,0.01042828057861328,0.072714,3.552436828613281e-05,0.00013208389282226562
8.368492126464844e-05,0.05805468559265137,0.005284553344726564,0.075917,4.7206878662109375e-05,0.00014472007751464844
6.794929504394531e-05,0.05450177192687988,0.005267764419555676,0.192206,4.0531158447265625e-05,0.00012969970703125
7.510185241699219e-05,0.06432914733886719,0.0018518643188476513,0.07677,3.075599670410156e-05,0.00011706352233886719
8.821487426757812e-05,0.0633687973022461,0.0016341353759765642,0.066689,4.124641418457031e-05,0.00014829635620117188
8.440017700195312e-05,0.056073665618896484,0.0023886793823242186,0.078028,3.409385681152344e-05,0.00012803077697753906
7.700920104980469e-05,0.030280351638793945,0.0016428249511718784,0.204759,4.100799560546875e-05,0.00014400482177734375
0.0001270771026611328,0.05242776870727539,0.0054263398895263715,0.065049,3.695487976074219e-05,0.00013327598571777344
5.626678466796875e-05,0.06083822250366211,0.005650670166015628,0.068755,3.910064697265625e-05,0.00014162063598632812
7.939338684082031e-05,0.06303215026855469,0.0029109106903076193,0.077887,3.528594970703125e-05,0.0001347064971923828
7.796287536621094e-05,0.06602263450622559,0.004064624420166016,0.092709,5.6743621826171875e-05,0.0001277923583984375
9.202957153320312e-05,0.052168846130371094,0.0012502944335937433,0.079339,3.528594970703125e-05,0.00013685226440429688
0.00011324882507324219,0.05314469337463379,0.01097945637512207,0.140902,3.075599670410156e-05,0.00011968612670898438
6.794929504394531e-05,0.06175422668457031,0.00650257640075684,0.087848,3.361701965332031e-05,0.00013017654418945312
0.000102996826171875,0.04138302803039551,0.00393700845336914,0.080374,3.075599670410156e-05,0.00013494491577148438
7.414817810058594e-05,0.043161630630493164,0.011267719085693365,0.103167,2.9802322387695312e-05,0.00011038780212402344
0.0001068115234375,0.08905792236328125,0.011058609039306638,0.088618,4.100799560546875e-05,0.00015401840209960938
0.00010943412780761719,0.06797122955322266,0.007693771179199213,0.084167,5.0067901611328125e-05,0.00016117095947265625
0.00010061264038085938,0.06086111068725586,0.0029493073883056775,0.146856,3.719329833984375e-05,0.0001342296600341797
0.000102996826171875,0.06941008567810059,0.009949688995361333,0.090137,3.814697265625e-05,0.00012731552124023438
0.00012564659118652344,0.07807779312133789,0.0008407441711425767,0.072215,3.504753112792969e-05,0.00012087821960449219
8.0108642578125e-05,0.0812981128692627,0.018945272186279297,0.112997,2.288818359375e-05,9.1552734375e-05
9.894371032714844e-05,0.06980681419372559,0.014428498870849613,0.085518,3.4809112548828125e-05,0.00012826919555664062
0.00018787384033203125,0.05642104148864746,0.0055659025268554735,0.103667,5.030632019042969e-05,0.00021004676818847656
0.00010538101196289062,0.05836987495422363,0.014074874130249021,0.083234,4.506111145019531e-05,0.00014448165893554688
0.00010991096496582031,0.04002571105957031,0.002170384628295899,0.091793,3.0040740966796875e-05,0.000110626220703125
7.224082946777344e-05,0.034767866134643555,0.006561019531250004,0.104584,3.361701965332031e-05,0.00012826919555664062
7.295608520507812e-05,0.07239842414855957,0.0011026801147460963,0.067271,3.0279159545898438e-05,0.00010514259338378906
0.00010704994201660156,0.06252670288085938,0.0034949913177490244,0.088809,4.00543212890625e-05,0.00015044212341308594
5.984306335449219e-05,0.06616067886352539,0.0008415068664550801,0.114771,3.647804260253906e-05,0.00013184547424316406
7.677078247070312e-05,0.03493213653564453,0.006210439285278327,0.093341,3.504753112792969e-05,0.00013136863708496094
8.559226989746094e-05,0.05699491500854492,0.017577174468994136,0.066154,3.743171691894531e-05,0.00014829635620117188
9.441375732421875e-05,0.05244922637939453,0.021141344009399418,0.089014,3.3855438232421875e-05,0.00014090538024902344
0.00010967254638671875,0.07539534568786621,0.0022354009246826206,0.08549,3.6716461181640625e-05,0.00013303756713867188
7.367134094238281e-05,0.06604743003845215,0.0015345162506103516,0.107238,3.504753112792969e-05,0.00012135505676269531
8.225440979003906e-05,0.09106707572937012,0.0023209983825683567,0.149925,5.555152893066406e-05,0.0001938343048095703
9.894371032714844e-05,0.056710004806518555,0.0010738599090576173,0.081372,2.9325485229492188e-05,0.00012230873107910156
8.535385131835938e-05,0.05891132354736328,0.006863054016113285,0.061997,4.3392181396484375e-05,0.00014853477478027344
0.00010180473327636719,0.07089352607727051,0.009928319732666002,0.127983,2.9802322387695312e-05,0.00010633468627929688
9.465217590332031e-05,0.06245899200439453,0.0057210266571045,0.142227,5.030632019042969e-05,0.00018310546875
8.940696716308594e-05,0.055951595306396484,0.0012808956756591716,0.131086,3.457069396972656e-05,0.00011658668518066406
9.179115295410156e-05,0.05936431884765625,0.0020453779144287143,0.074708,3.600120544433594e-05,0.0001327991485595703
6.270408630371094e-05,0.04895377159118652,0.00465365620422363,0.124517,3.409385681152344e-05,0.00011491775512695312
9.131431579589844e-05,0.05268287658691406,0.003347092620849604,0.078533,4.9114227294921875e-05,0.00020551681518554688
0.0001163482666015625,0.06904029846191406,0.0012686348876953107,0.072479,4.029273986816406e-05,0.00013709068298339844
0.00010061264038085938,0.0831763744354248,0.003741756362915037,0.06058,3.9577484130859375e-05,0.00019288063049316406
0.00010132789611816406,0.06565427780151367,0.004191489120483394,0.069554,3.600120544433594e-05,0.00012183189392089844
0.00012183189392089844,0.03722524642944336,0.00538715307617188,0.149501,5.316734313964844e-05,0.0001404285430908203
0.00011920928955078125,0.0226593017578125,0.0025669853210449206,0.070175,4.363059997558594e-05,0.00013899803161621094
6.008148193359375e-05,0.026279449462890625,0.0010718536834716796,0.066552,3.2901763916015625e-05,0.0001323223114013672
8.463859558105469e-05,0.05140376091003418,0.013364228027343744,0.195582,3.361701965332031e-05,0.00013184547424316406
8.225440979003906e-05,0.05100822448730469,0.002280785339355468,0.096332,3.790855407714844e-05,0.00014066696166992188
0.00013566017150878906,0.05966830253601074,0.004868103179931638,0.073965,3.743171691894531e-05,0.00012111663818359375
0.00010251998901367188,0.04579925537109375,0.016604952957153307,0.188873,3.552436828613281e-05,0.00012350082397460938
8.606910705566406e-05,0.07544255256652832,0.007504295791625981,0.101211,3.266334533691406e-05,0.00011610984802246094
0.00010251998901367188,0.040814876556396484,0.00612259252929688,0.063591,2.8848648071289062e-05,0.00010585784912109375
8.392333984375e-05,0.04187798500061035,0.0038715066223144468,0.063672,3.910064697265625e-05,0.00014519691467285156
6.127357482910156e-05,0.06276893615722656,0.003922065231323241,0.145178,3.719329833984375e-05,0.00014925003051757812
6.532669067382812e-05,0.07159566879272461,0.004443915359497064,0.095283,4.3392181396484375e-05,0.0001316070556640625
8.678436279296875e-05,0.05509686470031738,0.005621181533813482,0.106802,4.458427429199219e-05,0.00013208389282226562
0.00010180473327636719,0.08018827438354492,0.005617596054077148,0.0911,2.9802322387695312e-05,0.00011086463928222656
8.20159912109375e-05,0.07940125465393066,0.003100696456909177,0.092462,3.790855407714844e-05,0.00015544891357421875
8.225440979003906e-05,0.08839273452758789,0.010400137832641598,0.091422,4.1484832763671875e-05,0.00014591217041015625
7.867813110351562e-05,0.08659124374389648,0.002726276062011729,0.136452,3.24249267578125e-05,0.0001239776611328125
9.799003601074219e-05,0.07172727584838867,0.0073185510711669954,0.158467,3.5762786865234375e-05,0.00012874603271484375
9.226799011230469e-05,0.06432127952575684,0.021348050628662116,0.073914,4.363059997558594e-05,0.00014781951904296875
5.9604644775390625e-05,0.10382246971130371,0.0065651659545898355,0.140994,3.814697265625e-05,0.00014829635620117188
8.296966552734375e-05,0.03642129898071289,0.003142081848144518,0.139334,3.170967102050781e-05,0.00012111663818359375
9.012222290039062e-05,0.06331801414489746,0.0348972080078125,0.076141,4.220008850097656e-05,0.00014162063598632812
8.106231689453125e-05,0.07400393486022949,0.0016077351379394506,0.12102,4.1484832763671875e-05,0.00014400482177734375
0.00011157989501953125,0.0518193244934082,0.004940449691772458,0.172849,3.457069396972656e-05,0.00014519691467285156
7.748603820800781e-05,0.08419442176818848,0.002279518371582037,0.071944,3.600120544433594e-05,0.0001323223114013672
0.0001266002655029297,0.06433391571044922,0.0008059922027587874,0.170045,3.743171691894531e-05,0.00013709068298339844
0.00010037422180175781,0.08566880226135254,0.009615949859619138,0.14751,4.601478576660156e-05,0.00019693374633789062
0.00010180473327636719,0.09185385704040527,0.0010264276123046895,0.07464,3.814697265625e-05,0.00014066696166992188
0.00013208389282226562,0.07934784889221191,0.0024811527557372925,0.184043,4.935264587402344e-05,0.0001494884490966797
8.177757263183594e-05,0.0917978286743164,0.003293496170043958,0.171335,2.9087066650390625e-05,0.00011467933654785156
9.322166442871094e-05,0.10981512069702148,0.005116528930664069,0.081685,2.7894973754882812e-05,0.000102996826171875
9.369850158691406e-05,0.08480072021484375,0.009347355377197275,0.131013,4.1961669921875e-05,0.00015115737915039062
0.00010275840759277344,0.07035708427429199,0.0017805306243896535,0.13432,4.2438507080078125e-05,0.00014781951904296875
7.963180541992188e-05,0.05273938179016113,0.010524798660278334,0.190345,3.981590270996094e-05,0.00014400482177734375
5.3882598876953125e-05,0.038828134536743164,0.004022465072631834,0.061489,3.743171691894531e-05,0.00013756752014160156
9.751319885253906e-05,0.027063608169555664,0.006865997451782221,0.080281,2.956390380859375e-05,0.00011420249938964844
0.00010371208190917969,0.05848383903503418,0.0024459542541503954,0.129297,4.124641418457031e-05,0.00015354156494140625
0.00010704994201660156,0.07887721061706543,0.0016600570373535295,0.179632,3.457069396972656e-05,0.00011897087097167969
0.00011348724365234375,0.09334540367126465,0.0018623951263427863,0.237193,2.6226043701171875e-05,0.00010085105895996094
7.534027099609375e-05,0.022066116333007812,0.005267714294433595,0.136516,4.220008850097656e-05,0.00014662742614746094
9.226799011230469e-05,0.06598019599914551,0.0009481839447021412,0.220922,3.981590270996094e-05,0.00012803077697753906
5.8650970458984375e-05,0.032944679260253906,0.012106227584838869,0.149754,3.0279159545898438e-05,0.00012063980102539062
0.00010538101196289062,0.053760528564453125,0.0018579313507080114,0.082326,4.291534423828125e-05,0.00015044212341308594
8.153915405273438e-05,0.055754661560058594,0.0032543589782714766,0.146905,3.504753112792969e-05,0.0001373291015625
0.0001266002655029297,0.053205013275146484,0.0016177500610351503,0.080712,4.1484832763671875e-05,0.00014066696166992188
7.271766662597656e-05,0.06731820106506348,0.001419506622314437,0.253624,3.552436828613281e-05,0.00012874603271484375
0.00010514259338378906,0.04518485069274902,0.014779437240600574,0.148991,3.314018249511719e-05,0.0001304149627685547
9.107589721679688e-05,0.05568337440490723,0.005877615219116214,0.075194,4.1961669921875e-05,0.0001373291015625
0.00010156631469726562,0.06028580665588379,0.004074512374877937,0.066212,4.553794860839844e-05,0.00017380714416503906
9.298324584960938e-05,0.05447077751159668,0.002256332733154287,0.175798,4.291534423828125e-05,0.00014829635620117188
9.751319885253906e-05,0.056596994400024414,0.007117757827758794,0.095618,4.57763671875e-05,0.00017642974853515625
7.891654968261719e-05,0.05325794219970703,0.010914141021728524,0.190489,4.315376281738281e-05,0.0001468658447265625
5.53131103515625e-05,0.06763219833374023,0.003898440032958972,0.230169,5.030632019042969e-05,0.00014328956604003906
0.00011181831359863281,0.04709982872009277,0.02230903015136719,0.078275,3.0279159545898438e-05,0.00010347366333007812
0.00010371208190917969,0.0428164005279541,0.007898698379516608,0.069723,3.790855407714844e-05,0.00013518333435058594
8.320808410644531e-05,0.037865400314331055,0.0024782267608642605,0.073321,4.076957702636719e-05,0.00015211105346679688
9.1552734375e-05,0.045383453369140625,0.005432582931518548,0.19117,4.220008850097656e-05,0.00012993812561035156
0.00011777877807617188,0.044155120849609375,0.007702757385253903,0.094822,4.2438507080078125e-05,0.00017380714416503906
7.128715515136719e-05,0.0348203182220459,0.0037497930297851617,0.069974,3.743171691894531e-05,0.00013566017150878906
9.5367431640625e-05,0.03736996650695801,0.0035414616546630834,0.092129,4.029273986816406e-05,0.00014090538024902344
0.00010061264038085938,0.0503079891204834,0.0015158713531494145,0.06268,3.0040740966796875e-05,0.00011086463928222656
9.369850158691406e-05,0.05100870132446289,0.0012368476867675726,0.171825,3.528594970703125e-05,0.00012183189392089844
0.00010728836059570312,0.05746030807495117,0.018199879623413087,0.074724,3.838539123535156e-05,0.0001475811004638672
9.34600830078125e-05,0.0400385856628418,0.005004402694702148,0.083565,3.0040740966796875e-05,0.000125885009765625
6.771087646484375e-05,0.04859590530395508,0.002838116409301761,0.064523,3.886222839355469e-05,0.0001456737518310547
0.00010013580322265625,0.062452077865600586,0.0055320970916747925,0.174385,3.600120544433594e-05,0.00012159347534179688
7.82012939453125e-05,0.04732704162597656,0.005621941131591798,0.069756,3.62396240234375e-05,0.00013780593872070312
8.416175842285156e-05,0.043668508529663086,0.001928160476684565,0.1247,3.814697265625e-05,0.0001285076141357422
8.606910705566406e-05,0.04861259460449219,0.001819278640747074,0.077705,4.1484832763671875e-05,0.00015211105346679688
7.653236389160156e-05,0.07126641273498535,0.003109064468383785,0.068041,3.933906555175781e-05,0.0001361370086669922
7.343292236328125e-05,0.07982063293457031,0.009722114166259767,0.060341,4.363059997558594e-05,0.0001544952392578125
8.296966552734375e-05,0.07392501831054688,0.0045587163238525324,0.082697,3.7670135498046875e-05,0.000141143798828125
8.678436279296875e-05,0.08546161651611328,0.0012818732147216738,0.068112,3.910064697265625e-05,0.000156402587890625
8.392333984375e-05,0.07880806922912598,0.012809135314941406,0.078653,3.7670135498046875e-05,0.0001266002655029297
0.0001049041748046875,0.03952431678771973,0.009976030822753917,0.132954,3.218650817871094e-05,0.00012183189392089844
9.679794311523438e-05,0.07785844802856445,0.00348247068786621,0.058241,3.62396240234375e-05,0.00013256072998046875
8.463859558105469e-05,0.0436248779296875,0.005913137496948245,0.090361,4.100799560546875e-05,0.0001327991485595703
0.0001347064971923828,0.01947760581970215,0.0016785063018798785,0.081876,3.9577484130859375e-05,0.00013518333435058594
0.00011038780212402344,0.03912019729614258,0.017943700286865233,0.082678,4.029273986816406e-05,0.0001518726348876953
9.918212890625e-05,0.03893160820007324,0.000822398132324223,0.094731,3.7670135498046875e-05,0.00013637542724609375
7.653236389160156e-05,0.04723238945007324,0.0015113340301513706,0.087183,3.4809112548828125e-05,0.00015020370483398438
9.870529174804688e-05,0.041079044342041016,0.0017457216949462867,0.080528,3.9577484130859375e-05,0.00014257431030273438
8.440017700195312e-05,0.05721879005432129,0.0069619335021972595,0.101416,3.814697265625e-05,0.00012969970703125
8.726119995117188e-05,0.060030460357666016,0.002335080932617181,0.080976,4.124641418457031e-05,0.00014209747314453125
0.00011348724365234375,0.07066965103149414,0.007846152267456052,0.08254,5.269050598144531e-05,0.00021004676818847656
9.655952453613281e-05,0.04920387268066406,0.007395585281372075,0.087418,4.220008850097656e-05,0.00013327598571777344
8.225440979003906e-05,0.06397628784179688,0.0034209468536376963,0.062832,3.3855438232421875e-05,0.00011944770812988281
8.678436279296875e-05,0.05701804161071777,0.00659072790527343,0.131446,3.5762786865234375e-05,0.00013494491577148438
8.678436279296875e-05,0.06790399551391602,0.00680355921936035,0.093363,3.62396240234375e-05,0.00013017654418945312
7.915496826171875e-05,0.06765294075012207,0.006164368164062503,0.075638,3.218650817871094e-05,0.000125885009765625
0.00010180473327636719,0.06317901611328125,0.011253215576171871,0.089924,3.1948089599609375e-05,0.00012254714965820312
9.489059448242188e-05,0.05847883224487305,0.004247236999511725,0.068891,4.076957702636719e-05,0.0001347064971923828
0.00010967254638671875,0.041290998458862305,0.010961594894409177,0.103522,5.9604644775390625e-05,0.0002052783966064453
6.461143493652344e-05,0.06573700904846191,0.0010803809661865255,0.074973,3.552436828613281e-05,0.00013113021850585938
0.00015497207641601562,0.07345438003540039,0.0050480473175048834,0.083786,4.935264587402344e-05,0.00014281272888183594
7.939338684082031e-05,0.05648040771484375,0.002783515548706053,0.0674,2.9802322387695312e-05,0.00011229515075683594
0.00010228157043457031,0.024908065795898438,0.02869973001098633,0.084479,2.5987625122070312e-05,9.679794311523438e-05
8.416175842285156e-05,0.05263710021972656,0.006998751129150396,0.084461,2.4318695068359375e-05,0.00010180473327636719
6.389617919921875e-05,0.06275272369384766,0.009370152145385738,0.064794,2.9325485229492188e-05,0.00010824203491210938
0.00010776519775390625,0.06819343566894531,0.002042625427246092,0.09575,4.00543212890625e-05,0.00015234947204589844
6.985664367675781e-05,0.06033015251159668,0.0013296125183105412,0.076299,4.172325134277344e-05,0.0001437664031982422
8.20159912109375e-05,0.06593799591064453,0.003325124984741218,0.086444,3.552436828613281e-05,0.0001277923583984375
0.00010585784912109375,0.05057716369628906,0.005657759368896481,0.087037,4.1484832763671875e-05,0.00012731552124023438
7.414817810058594e-05,0.06572890281677246,0.011600237319946291,0.061152,4.267692565917969e-05,0.00013303756713867188
9.298324584960938e-05,0.07381010055541992,0.007561150283813489,0.13953,3.5762786865234375e-05,0.00013756752014160156
8.940696716308594e-05,0.07973933219909668,0.0024710081329345768,0.113476,4.172325134277344e-05,0.00012755393981933594
6.937980651855469e-05,0.03508710861206055,0.0024220815124511713,0.087631,4.267692565917969e-05,0.0001342296600341797
9.655952453613281e-05,0.05105781555175781,0.002021539733886718,0.129802,4.1484832763671875e-05,0.00014734268188476562
9.846687316894531e-05,0.04471707344055176,0.010671122940063477,0.065192,4.0531158447265625e-05,0.000152587890625
9.5367431640625e-05,0.06503772735595703,0.01744485308837891,0.068753,3.1948089599609375e-05,0.00011110305786132812
0.00010800361633300781,0.03496360778808594,0.0012386855773925814,0.066507,3.790855407714844e-05,0.0001380443572998047
7.390975952148438e-05,0.04796409606933594,0.0042698276672363256,0.070884,3.933906555175781e-05,0.00013828277587890625
0.00010704994201660156,0.047824859619140625,0.00869065660095214,0.165389,3.8623809814453125e-05,0.00013065338134765625
8.654594421386719e-05,0.0417180061340332,0.0054645453033447255,0.073519,3.981590270996094e-05,0.00015854835510253906
9.226799011230469e-05,0.04349231719970703,0.005590598083496087,0.067849,4.38690185546875e-05,0.00014829635620117188
8.058547973632812e-05,0.05276346206665039,0.0033671751708984343,0.087703,4.982948303222656e-05,0.00015091896057128906
0.0001590251922607422,0.049277305603027344,0.003903696609497076,0.197874,3.4809112548828125e-05,0.00012421607971191406
0.00010347366333007812,0.055330514907836914,0.004086143142700199,0.084643,3.4809112548828125e-05,0.0001220703125
8.106231689453125e-05,0.05871319770812988,0.0017983536376953158,0.071461,3.552436828613281e-05,0.0001354217529296875
0.00010895729064941406,0.0620121955871582,0.005037208068847665,0.223487,4.76837158203125e-05,0.000152587890625
9.34600830078125e-05,0.06956887245178223,0.010110759780883785,0.070927,5.269050598144531e-05,0.0001583099365234375
5.6743621826171875e-05,0.0496973991394043,0.002565137588500979,0.098063,2.8133392333984375e-05,0.00010466575622558594
5.841255187988281e-05,0.048680782318115234,0.016382978179931645,0.091747,2.6702880859375e-05,0.00011038780212402344
6.4849853515625e-05,0.08122706413269043,0.0027734705810546906,0.079912,2.6702880859375e-05,0.00010323524475097656
9.393692016601562e-05,0.0572664737701416,0.003707244689941408,0.091417,4.5299530029296875e-05,0.0001614093780517578
6.246566772460938e-05,0.07059073448181152,0.008455748703002933,0.123873,3.0517578125e-05,0.00012874603271484375
0.0001227855682373047,0.06412482261657715,0.012945473007202155,0.122621,2.6464462280273438e-05,0.00010561943054199219
8.153915405273438e-05,0.06256628036499023,0.0022616380004882863,0.063272,4.363059997558594e-05,0.0001556873321533203
8.320808410644531e-05,0.06333088874816895,0.006844383438110363,0.139892,3.528594970703125e-05,0.0001544952392578125
7.462501525878906e-05,0.019478797912597656,0.0011601537170410209,0.106081,4.839897155761719e-05,0.00016570091247558594
5.9604644775390625e-05,0.043238162994384766,0.0007724304199218796,0.073,3.170967102050781e-05,0.00012254714965820312
6.4849853515625e-05,0.0345454216003418,0.0017608227386474579,0.094211,2.5987625122070312e-05,0.00010395050048828125
6.771087646484375e-05,0.027532339096069336,0.049789489395141606,0.130768,3.075599670410156e-05,0.000102996826171875
0.00010418891906738281,0.04078507423400879,0.002426506179809579,0.174281,2.5510787963867188e-05,0.00010371208190917969
7.009506225585938e-05,0.03593635559082031,0.004974660171508785,0.088911,2.7418136596679688e-05,0.0001354217529296875
5.793571472167969e-05,0.042970895767211914,0.004090019744873052,0.205756,4.553794860839844e-05,0.00015020370483398438
7.009506225585938e-05,0.04799175262451172,0.04368391200256348,0.063063,3.886222839355469e-05,0.00013136863708496094
5.7220458984375e-05,0.058501243591308594,0.01782895210266114,0.105345,3.695487976074219e-05,0.0001456737518310547
8.225440979003906e-05,0.06209278106689453,0.0015370197143554643,0.243316,3.123283386230469e-05,0.0001347064971923828
8.7738037109375e-05,0.04263663291931152,0.0034450401306152373,0.071725,4.00543212890625e-05,0.00014019012451171875
7.081031799316406e-05,0.06590914726257324,0.0071076173706054735,0.160658,4.506111145019531e-05,0.0001475811004638672
8.106231689453125e-05,0.03146100044250488,0.007956401336669916,0.068112,3.409385681152344e-05,0.00012350082397460938
7.319450378417969e-05,0.04457998275756836,0.003412705215454101,0.076391,4.267692565917969e-05,0.00014472007751464844
6.532669067382812e-05,0.0905311107635498,0.005874225311279291,0.14682,3.62396240234375e-05,0.00013184547424316406
6.389617919921875e-05,0.06390810012817383,0.0031480587615966837,0.301811,3.814697265625e-05,0.00013780593872070312
0.00010943412780761719,0.027337312698364258,0.008973226852416999,0.086805,3.838539123535156e-05,0.00014710426330566406
0.00010251998901367188,0.09934020042419434,0.0024796195373535113,0.179789,4.315376281738281e-05,0.00013184547424316406
7.700920104980469e-05,0.10054755210876465,0.0024041547546386766,0.195849,4.649162292480469e-05,0.0001704692840576172
8.916854858398438e-05,0.04679536819458008,0.007632218429565435,0.078203,5.1975250244140625e-05,0.00012445449829101562
6.842613220214844e-05,0.049924612045288086,0.0026468933715820264,0.093061,4.0531158447265625e-05,0.0001392364501953125
8.606910705566406e-05,0.029756784439086914,0.002712604797363294,0.134812,4.172325134277344e-05,0.00013375282287597656
9.822845458984375e-05,0.038675785064697266,0.009329284896850587,0.08126,4.696846008300781e-05,0.0001671314239501953
9.775161743164062e-05,0.03384280204772949,0.003931293045043943,0.192914,3.552436828613281e-05,0.000133514404296875
7.033348083496094e-05,0.0744936466217041,0.0013496627197265576,0.114764,3.266334533691406e-05,0.0001201629638671875
8.463859558105469e-05,0.05923199653625488,0.004410765670776362,0.148401,3.24249267578125e-05,0.0001308917999267578
7.009506225585938e-05,0.06280398368835449,0.013639643249511717,0.06194,3.0279159545898438e-05,0.00011014938354492188
9.608268737792969e-05,0.038991689682006836,0.0034174569244384834,0.237088,3.814697265625e-05,0.00015091896057128906
8.416175842285156e-05,0.055986642837524414,0.008234408859252931,0.071421,3.24249267578125e-05,0.00011563301086425781
9.34600830078125e-05,0.03248000144958496,0.002698471984863282,0.14154,3.9577484130859375e-05,0.00011849403381347656
9.34600830078125e-05,0.043248653411865234,0.004292373184204112,0.139171,5.2928924560546875e-05,0.00017905235290527344
0.00010609626770019531,0.0448305606842041,0.0012179709472656258,0.106696,3.6716461181640625e-05,0.00011897087097167969
0.00010013580322265625,0.04506063461303711,0.0032823795928955124,0.069961,4.00543212890625e-05,0.00013017654418945312
9.512901306152344e-05,0.03959822654724121,0.0037179301605224646,0.086364,2.956390380859375e-05,0.00010704994201660156
9.679794311523438e-05,0.038765668869018555,0.007824148696899402,0.178381,4.839897155761719e-05,0.00020122528076171875
0.00011110305786132812,0.047593116760253906,0.002531529678344732,0.062536,3.4809112548828125e-05,0.00012946128845214844
8.344650268554688e-05,0.04713320732116699,0.00479817797851563,0.084378,3.838539123535156e-05,0.0001285076141357422
0.00013709068298339844,0.0335540771484375,0.0037715786590576117,0.171936,3.719329833984375e-05,0.0001468658447265625
9.584426879882812e-05,0.07513546943664551,0.003284697631835934,0.096071,4.57763671875e-05,0.00015497207641601562
8.511543273925781e-05,0.07962703704833984,0.013990034545898436,0.092461,4.291534423828125e-05,0.0001628398895263672
0.00013947486877441406,0.09087467193603516,0.01475694682312012,0.070878,3.838539123535156e-05,0.0001499652862548828
0.00011944770812988281,0.08249235153198242,0.004159767425537114,0.081062,3.695487976074219e-05,0.0001308917999267578
7.319450378417969e-05,0.06001019477844238,0.019917608016967778,0.119681,3.24249267578125e-05,0.00012183189392089844
0.00011849403381347656,0.08877730369567871,0.0044275912628173875,0.088389,4.601478576660156e-05,0.0001575946807861328
0.00012636184692382812,0.0602269172668457,0.011092666473388677,0.096035,5.221366882324219e-05,0.00019621849060058594
0.00014209747314453125,0.04874730110168457,0.0032642724761962894,0.085174,3.0279159545898438e-05,0.00012922286987304688
8.535385131835938e-05,0.057579755783081055,0.003614676177978518,0.096287,5.5789947509765625e-05,0.00013375282287597656
8.678436279296875e-05,0.06359291076660156,0.0019070335540771477,0.093834,3.790855407714844e-05,0.00012636184692382812
7.2479248046875e-05,0.07072949409484863,0.003495240570068364,0.083199,4.220008850097656e-05,0.0001652240753173828
9.632110595703125e-05,0.09395074844360352,0.0040057411956787164,0.06817,3.314018249511719e-05,0.00012445449829101562
6.437301635742188e-05,0.07214045524597168,0.0010775359497070258,0.080989,3.504753112792969e-05,0.00014138221740722656
0.00010514259338378906,0.08919143676757812,0.003392534652709958,0.074284,4.220008850097656e-05,0.0001468658447265625
9.369850158691406e-05,0.05754566192626953,0.0015037055206298805,0.087605,4.100799560546875e-05,0.00014209747314453125
7.104873657226562e-05,0.07336306571960449,0.0030592782897949228,0.080608,5.078315734863281e-05,0.00019598007202148438
0.00010585784912109375,0.04799699783325195,0.0016643716430664035,0.08934,3.600120544433594e-05,0.0001380443572998047
0.00011348724365234375,0.044172048568725586,0.0029309806060791033,0.06433,4.0531158447265625e-05,0.00014543533325195312
9.322166442871094e-05,0.04969286918640137,0.004567371292114264,0.074955,3.719329833984375e-05,0.0001392364501953125
0.00010251998901367188,0.0558781623840332,0.0036993604278564435,0.11644,2.9802322387695312e-05,0.00010728836059570312
8.96453857421875e-05,0.048671722412109375,0.0010870503845214902,0.108606,3.6716461181640625e-05,0.00012755393981933594
8.726119995117188e-05,0.04778861999511719,0.003653442276000979,0.071462,3.719329833984375e-05,0.00012803077697753906
7.462501525878906e-05,0.028085947036743164,0.008912737518310551,0.086294,4.410743713378906e-05,0.00014638900756835938
7.200241088867188e-05,0.05519390106201172,0.0012133444366455026,0.071969,4.172325134277344e-05,0.00014138221740722656
0.00010633468627929688,0.05435514450073242,0.007837950469970711,0.183523,3.409385681152344e-05,0.00012302398681640625
9.202957153320312e-05,0.030829191207885742,0.0009515342102050794,0.139014,3.218650817871094e-05,0.0001323223114013672
8.368492126464844e-05,0.04623889923095703,0.0027678200988769525,0.113497,4.267692565917969e-05,0.00013256072998046875
0.00011181831359863281,0.04813981056213379,0.003922436828613277,0.09338,3.600120544433594e-05,0.00012755393981933594
7.987022399902344e-05,0.04746580123901367,0.016301640838623052,0.074831,3.361701965332031e-05,0.00011014938354492188
6.341934204101562e-05,0.06316852569580078,0.001881994384765634,0.126906,2.86102294921875e-05,0.00010251998901367188
8.821487426757812e-05,0.053278446197509766,0.0027618135070800742,0.06564,4.076957702636719e-05,0.0001316070556640625
9.822845458984375e-05,0.06513333320617676,0.004473661026000983,0.124841,5.2928924560546875e-05,0.00016832351684570312
0.0001068115234375,0.050539493560791016,0.006929553817749026,0.101976,3.790855407714844e-05,0.00013828277587890625
0.00011539459228515625,0.047643184661865234,0.008526985809326176,0.066603,3.2901763916015625e-05,0.0001289844512939453
9.202957153320312e-05,0.0431368350982666,0.00442647950744629,0.080899,3.7670135498046875e-05,0.00013685226440429688
6.866455078125e-05,0.04358530044555664,0.00842015902709961,0.116978,3.981590270996094e-05,0.0001537799835205078
0.00011134147644042969,0.055379390716552734,0.001423539306640631,0.104873,4.3392181396484375e-05,0.0001537799835205078
6.890296936035156e-05,0.03965497016906738,0.011472217864990239,0.073555,6.961822509765625e-05,0.00019216537475585938
9.179115295410156e-05,0.02957749366760254,0.005021555450439447,0.098197,3.218650817871094e-05,0.0001125335693359375
6.103515625e-05,0.051596879959106445,0.004702327728271491,0.07075,2.8371810913085938e-05,0.00010609626770019531
9.012222290039062e-05,0.04233574867248535,0.0061756341094970635,0.171188,3.647804260253906e-05,0.00011801719665527344
9.036064147949219e-05,0.04402589797973633,0.0025080343017578194,0.102749,4.2438507080078125e-05,0.00023865699768066406
0.00011205673217773438,0.03039693832397461,0.012657887145996097,0.083853,3.886222839355469e-05,0.0001385211944580078
9.489059448242188e-05,0.03941607475280762,0.004577125823974612,0.083437,4.291534423828125e-05,0.00015163421630859375
7.748603820800781e-05,0.04375410079956055,0.00722118984985351,0.073607,3.743171691894531e-05,0.00013136863708496094
6.628036499023438e-05,0.06627273559570312,0.0020334108734130912,0.064035,4.1484832763671875e-05,0.000156402587890625
6.985664367675781e-05,0.04738593101501465,0.0029781557312011653,0.168801,4.172325134277344e-05,0.00013780593872070312
8.630752563476562e-05,0.03740525245666504,0.004521525894165032,0.073289,5.626678466796875e-05,0.00020503997802734375
0.0001232624053955078,0.05536174774169922,0.0020372908325195366,0.100003,2.9802322387695312e-05,0.00010442733764648438
8.273124694824219e-05,0.038742780685424805,0.003967249984741211,0.16588,3.4332275390625e-05,0.0001308917999267578
8.749961853027344e-05,0.040462493896484375,0.0032728360748291024,0.07589,3.647804260253906e-05,0.00013637542724609375
9.942054748535156e-05,0.04285311698913574,0.004888082687377934,0.073333,3.528594970703125e-05,0.00011372566223144531
0.00011229515075683594,0.03898167610168457,0.005831179061889652,0.067159,3.8623809814453125e-05,0.00015425682067871094
8.487701416015625e-05,0.06676936149597168,0.002821206024169909,0.180547,5.8650970458984375e-05,0.00021576881408691406
9.393692016601562e-05,0.04842066764831543,0.0019152400360107485,0.064589,3.2901763916015625e-05,0.00011396408081054688
7.200241088867188e-05,0.05304431915283203,0.004601275405883787,0.08254,2.9087066650390625e-05,0.00010657310485839844
8.368492126464844e-05,0.03767895698547363,0.004282590469360352,0.061216,2.9325485229492188e-05,0.00010752677917480469
6.818771362304688e-05,0.03592038154602051,0.001372880935668952,0.070625,2.765655517578125e-05,0.000118255615234375
9.1552734375e-05,0.05131196975708008,0.0016608125610351604,0.073833,3.147125244140625e-05,0.000118255615234375
9.34600830078125e-05,0.027041196823120117,0.002898620437622068,0.201351,4.0531158447265625e-05,0.00013971328735351562
9.036064147949219e-05,0.05242729187011719,0.009616129623413086,0.071589,4.696846008300781e-05,0.0001468658447265625
0.0001289844512939453,0.04072213172912598,0.00236895349121094,0.067049,3.504753112792969e-05,0.00013136863708496094
0.00010037422180175781,0.02298712730407715,0.0016341979217529279,0.077655,3.719329833984375e-05,0.00013303756713867188
9.322166442871094e-05,0.03177356719970703,0.002032138504028322,0.064011,4.1484832763671875e-05,0.00013637542724609375
0.00010132789611816406,0.03899383544921875,0.00862545706176758,0.066536,3.266334533691406e-05,0.00012421607971191406
8.58306884765625e-05,0.04714632034301758,0.0033629222564697248,0.137907,4.5299530029296875e-05,0.00014162063598632812
7.200241088867188e-05,0.021086454391479492,0.0015582366790771462,0.071966,3.457069396972656e-05,0.00012540817260742188
8.702278137207031e-05,0.05897402763366699,0.0014564757995605415,0.063782,2.7894973754882812e-05,0.0001125335693359375
0.00010323524475097656,0.038614511489868164,0.003404164382934574,0.079828,4.00543212890625e-05,0.00014591217041015625
8.630752563476562e-05,0.05544781684875488,0.0036727560882568316,0.063212,3.838539123535156e-05,0.0001513957977294922
5.0067901611328125e-05,0.04529738426208496,0.0062440730438232395,0.071689,3.0994415283203125e-05,0.00011396408081054688
0.00010275840759277344,0.02871084213256836,0.002657414398193364,0.10604,4.1484832763671875e-05,0.00013065338134765625
5.5789947509765625e-05,0.04482579231262207,0.01333322543334961,0.077458,3.981590270996094e-05,0.00013875961303710938
0.00010371208190917969,0.04743027687072754,0.002277569152832032,0.070298,3.5762786865234375e-05,0.0001373291015625
9.632110595703125e-05,0.04139256477355957,0.0008681416015624971,0.082277,3.719329833984375e-05,0.00015020370483398438
7.700920104980469e-05,0.048519134521484375,0.005317741912841803,0.064506,3.647804260253906e-05,0.0001361370086669922
6.699562072753906e-05,0.04742121696472168,0.00615583815002442,0.083156,3.6716461181640625e-05,0.00014066696166992188
7.176399230957031e-05,0.036273956298828125,0.007071116760253904,0.103022,3.0040740966796875e-05,0.00011086463928222656
8.034706115722656e-05,0.07681703567504883,0.0023225150146484325,0.078921,3.9577484130859375e-05,0.0001537799835205078
9.846687316894531e-05,0.05415153503417969,0.002611134597778314,0.075578,3.409385681152344e-05,0.00012946128845214844
0.00012874603271484375,0.05543017387390137,0.013704517974853517,0.07811,4.1961669921875e-05,0.0001437664031982422
0.000102996826171875,0.03723597526550293,0.002121453033447268,0.068964,2.8848648071289062e-05,0.0001201629638671875
0.00011157989501953125,0.07018136978149414,0.0055807766571044914,0.075961,4.76837158203125e-05,0.00014209747314453125
0.00010371208190917969,0.07518553733825684,0.019160277694702146,0.067456,3.743171691894531e-05,0.00013875961303710938
8.344650268554688e-05,0.09056949615478516,0.01343698146057129,0.073628,3.4332275390625e-05,0.00015211105346679688
8.320808410644531e-05,0.06807661056518555,0.0025900500335693244,0.142496,3.910064697265625e-05,0.0001480579376220703
0.00010895729064941406,0.07336020469665527,0.00292872537231445,0.134439,4.172325134277344e-05,0.00014638900756835938
0.00011968612670898438,0.08900952339172363,0.009998638626098635,0.095704,2.765655517578125e-05,9.799003601074219e-05
9.465217590332031e-05,0.08655643463134766,0.007121384582519527,0.084665,3.9577484130859375e-05,0.00013327598571777344
7.963180541992188e-05,0.06777596473693848,0.004364706848144537,0.085377,4.363059997558594e-05,0.00015234947204589844
0.00011467933654785156,0.07642722129821777,0.001528179748535169,0.182242,3.9577484130859375e-05,0.00014734268188476562
9.775161743164062e-05,0.09844589233398438,0.006159783523559559,0.167557,3.5762786865234375e-05,0.00013256072998046875
9.179115295410156e-05,0.1007540225982666,0.0007766885986328076,0.085651,2.6702880859375e-05,0.00010466575622558594
7.581710815429688e-05,0.08751296997070312,0.009327354690551765,0.145253,3.0994415283203125e-05,0.00011444091796875
0.00010585784912109375,0.12192606925964355,0.013888464675903323,0.100464,5.221366882324219e-05,0.00020122528076171875
0.00020742416381835938,0.08910202980041504,0.006903168441772467,0.139148,4.4345855712890625e-05,0.00014328956604003906
0.00011467933654785156,0.0918576717376709,0.001443643737792974,0.123399,4.3392181396484375e-05,0.00014400482177734375
0.00011110305786132812,0.08839249610900879,0.010524787124633783,0.063616,4.1484832763671875e-05,0.0001285076141357422
9.560585021972656e-05,0.08916068077087402,0.0034013183593749885,0.1317,4.029273986816406e-05,0.00013208389282226562
8.749961853027344e-05,0.08048272132873535,0.0009025550231933632,0.186164,3.886222839355469e-05,0.00016117095947265625
8.440017700195312e-05,0.0901799201965332,0.01129868093872069,0.127511,3.4332275390625e-05,0.00014400482177734375
0.00011873245239257812,0.05014967918395996,0.0012494922790527302,0.082084,3.8623809814453125e-05,0.00013208389282226562
0.00010919570922851562,0.07969427108764648,0.00477259753417969,0.089418,4.649162292480469e-05,0.00015020370483398438
0.000110626220703125,0.08984541893005371,0.006705210891723629,0.116484,3.1948089599609375e-05,0.00011730194091796875
0.00010657310485839844,0.07157468795776367,0.02369195220947265,0.14102,3.719329833984375e-05,0.00013756752014160156
0.00010561943054199219,0.11415290832519531,0.006311931854248054,0.164319,4.220008850097656e-05,0.00015306472778320312
9.608268737792969e-05,0.04069781303405762,0.007682335968017581,0.100255,4.6253204345703125e-05,0.00014925003051757812
7.748603820800781e-05,0.10368990898132324,0.031125513885498057,0.173502,4.673004150390625e-05,0.0001900196075439453
6.794929504394531e-05,0.06385660171508789,0.009143338241577148,0.07671,4.363059997558594e-05,0.00014901161193847656
9.1552734375e-05,0.05008673667907715,0.006216288070678699,0.131145,4.1961669921875e-05,0.0001480579376220703
0.00010180473327636719,0.07890129089355469,0.005828625488281253,0.08445,3.719329833984375e-05,0.00014853477478027344
0.00010371208190917969,0.04585075378417969,0.0021409228973388594,0.153982,4.291534423828125e-05,0.00014162063598632812
0.00013446807861328125,0.07804059982299805,0.00281378100585937,0.082418,5.078315734863281e-05,0.00015282630920410156
8.296966552734375e-05,0.07198095321655273,0.02466333181762695,0.094226,3.170967102050781e-05,0.00011515617370605469
0.00011467933654785156,0.07686972618103027,0.016110857666015624,0.084662,2.7418136596679688e-05,0.00010204315185546875
9.036064147949219e-05,0.09495329856872559,0.0033455299987792952,0.076961,4.4345855712890625e-05,0.00016427040100097656
8.416175842285156e-05,0.09491586685180664,0.01787773352050781,0.069496,4.2438507080078125e-05,0.00014162063598632812
0.000118255615234375,0.08116292953491211,0.001673731002807613,0.07534,4.00543212890625e-05,0.00012636184692382812
0.00010895729064941406,0.10429072380065918,0.004792205841064448,0.091743,5.054473876953125e-05,0.0002067089080810547
9.822845458984375e-05,0.0724034309387207,0.012196734603881834,0.058991,3.886222839355469e-05,0.00013256072998046875
7.152557373046875e-05,0.0493621826171875,0.005506910629272457,0.09843,3.886222839355469e-05,0.00011682510375976562
0.0001232624053955078,0.10897541046142578,0.012860654800415039,0.148507,3.790855407714844e-05,0.00013113021850585938
9.846687316894531e-05,0.023487091064453125,0.0034807034149169913,0.079236,2.8133392333984375e-05,0.00010776519775390625
6.079673767089844e-05,0.05827212333679199,0.011542652648925775,0.063131,4.482269287109375e-05,0.0001518726348876953
8.630752563476562e-05,0.036299705505371094,0.024208562454223634,0.083966,3.170967102050781e-05,0.00011038780212402344
9.942054748535156e-05,0.05783367156982422,0.0028922882385253867,0.152868,3.790855407714844e-05,0.00014591217041015625
6.842613220214844e-05,0.05002164840698242,0.004238098785400393,0.115603,4.57763671875e-05,0.00014495849609375
7.152557373046875e-05,0.07584381103515625,0.004861845748901361,0.070832,3.170967102050781e-05,0.0001246929168701172
0.00010395050048828125,0.057662248611450195,0.006043028686523441,0.087377,4.553794860839844e-05,0.0001494884490966797
0.00010943412780761719,0.07654905319213867,0.01407127145385742,0.098664,3.409385681152344e-05,0.00014972686767578125
7.62939453125e-05,0.04187655448913574,0.016080122360229487,0.146791,3.838539123535156e-05,0.00014066696166992188
9.870529174804688e-05,0.04992818832397461,0.003545271881103512,0.072217,4.4345855712890625e-05,0.00013566017150878906
9.799003601074219e-05,0.040567636489868164,0.009095076446533207,0.07962,4.363059997558594e-05,0.00016045570373535156
0.00011277198791503906,0.07677769660949707,0.006552225311279303,0.130517,3.24249267578125e-05,0.0001277923583984375
0.000110626220703125,0.04429030418395996,0.0033525829162597692,0.077941,3.814697265625e-05,0.00013637542724609375
5.650520324707031e-05,0.06691503524780273,0.005652036499023433,0.188476,3.24249267578125e-05,0.00012302398681640625
0.00011897087097167969,0.03764081001281738,0.004414853546142572,0.166053,4.887580871582031e-05,0.0001385211944580078
8.606910705566406e-05,0.04371166229248047,0.006662772415161139,0.081477,3.838539123535156e-05,0.000125885009765625
9.250640869140625e-05,0.060054779052734375,0.011085644195556646,0.104277,3.504753112792969e-05,0.0001251697540283203
0.00010633468627929688,0.06528711318969727,0.007575488571166994,0.071296,4.6253204345703125e-05,0.0001480579376220703
7.867813110351562e-05,0.06352877616882324,0.00462224026489258,0.072767,3.170967102050781e-05,0.00011181831359863281
0.00010776519775390625,0.046012163162231445,0.015170704788208006,0.085981,4.100799560546875e-05,0.000148773193359375
9.846687316894531e-05,0.06962919235229492,0.0014835487213134824,0.156716,3.9577484130859375e-05,0.00012874603271484375
0.00010395050048828125,0.052873849868774414,0.019854301727294923,0.100312,3.600120544433594e-05,0.00013446807861328125
6.747245788574219e-05,0.07433533668518066,0.0025412701721191366,0.111738,3.981590270996094e-05,0.0001468658447265625
9.989738464355469e-05,0.042623281478881836,0.008796194290161138,0.095701,4.4345855712890625e-05,0.00014662742614746094
8.487701416015625e-05,0.0717000961303711,0.0022291499786376984,0.073057,3.5762786865234375e-05,0.00015473365783691406
9.584426879882812e-05,0.06006312370300293,0.00645405198669434,0.070059,2.8848648071289062e-05,0.00011920928955078125
9.202957153320312e-05,0.061251163482666016,0.008546266815185555,0.144003,4.6253204345703125e-05,0.00014829635620117188
0.00011396408081054688,0.0823664665222168,0.007146965896606447,0.105363,3.8623809814453125e-05,0.00013780593872070312
0.00011014938354492188,0.042128562927246094,0.021367927642822263,0.073979,4.553794860839844e-05,0.00014090538024902344
7.963180541992188e-05,0.053969621658325195,0.010846835372924801,0.154727,4.4345855712890625e-05,0.0001685619354248047
8.96453857421875e-05,0.05487179756164551,0.011881474685668941,0.088925,3.981590270996094e-05,0.00014257431030273438
6.532669067382812e-05,0.07258152961730957,0.0023943412933349617,0.067134,4.0531158447265625e-05,0.0001418590545654297
8.416175842285156e-05,0.06129646301269531,0.00951701458740234,0.100887,4.124641418457031e-05,0.0001475811004638672
6.198883056640625e-05,0.05764412879943848,0.0036338803558349647,0.092872,3.814697265625e-05,0.000152587890625
8.296966552734375e-05,0.07021832466125488,0.0065753703155517484,0.193171,3.62396240234375e-05,0.0001308917999267578
9.799003601074219e-05,0.053583621978759766,0.006426613723754887,0.133738,4.100799560546875e-05,0.00014710426330566406
7.891654968261719e-05,0.04827690124511719,0.011625421157836921,0.085209,3.933906555175781e-05,0.00014209747314453125
6.008148193359375e-05,0.09159302711486816,0.013504235321044916,0.094394,3.266334533691406e-05,0.00013327598571777344
5.936622619628906e-05,0.07497191429138184,0.003733526336669929,0.136788,4.00543212890625e-05,0.00013136863708496094
0.0001277923583984375,0.05717587471008301,0.0038350141754150413,0.102601,5.1021575927734375e-05,0.00016236305236816406
8.225440979003906e-05,0.04074525833129883,0.002302021392822262,0.082791,3.0279159545898438e-05,0.0001246929168701172
0.00011038780212402344,0.07668066024780273,0.011961104812622067,0.061185,3.4332275390625e-05,0.00013494491577148438
8.296966552734375e-05,0.08489871025085449,0.00285079264831542,0.156898,3.814697265625e-05,0.0001270771026611328
0.00010395050048828125,0.06853437423706055,0.005424105560302733,0.092863,4.220008850097656e-05,0.00015020370483398438
7.081031799316406e-05,0.054691314697265625,0.0019599795989990176,0.158032,4.57763671875e-05,0.00015020370483398438
0.00011658668518066406,0.040193796157836914,0.007504379180908197,0.093021,3.814697265625e-05,0.00013637542724609375
9.226799011230469e-05,0.0627446174621582,0.0036623286132812516,0.072212,2.956390380859375e-05,0.00011110305786132812
7.748603820800781e-05,0.06566524505615234,0.004415304748535159,0.071933,4.00543212890625e-05,0.00013256072998046875
0.0001533031463623047,0.07898259162902832,0.002158185729980472,0.19524,4.124641418457031e-05,0.0001735687255859375
8.916854858398438e-05,0.07116436958312988,0.002727597991943359,0.128858,3.886222839355469e-05,0.00014281272888183594
8.153915405273438e-05,0.03083515167236328,0.002824464157104495,0.097272,4.410743713378906e-05,0.00015616416931152344
5.793571472167969e-05,0.04236245155334473,0.003391808380126954,0.086811,4.935264587402344e-05,0.00017714500427246094
0.00010848045349121094,0.019037485122680664,0.0026012809600830106,0.119516,3.743171691894531e-05,0.00013375282287597656
8.869171142578125e-05,0.059693336486816406,0.0011808709716796817,0.070915,3.933906555175781e-05,0.00015354156494140625
9.512901306152344e-05,0.03744173049926758,0.002307305053710934,0.223971,3.409385681152344e-05,0.0001289844512939453
8.0108642578125e-05,0.060523271560668945,0.007094801528930661,0.090617,3.3855438232421875e-05,0.00012302398681640625
0.00011301040649414062,0.057805538177490234,0.007200014831542964,0.120023,3.933906555175781e-05,0.00014495849609375
9.655952453613281e-05,0.035806894302368164,0.0018986274414062448,0.082307,4.458427429199219e-05,0.0001380443572998047
0.00010657310485839844,0.04707479476928711,0.0019295307769775366,0.115386,4.1484832763671875e-05,0.0001480579376220703
8.845329284667969e-05,0.03356432914733887,0.001636524978637699,0.079509,3.218650817871094e-05,0.00011301040649414062
0.00010848045349121094,0.0460047721862793,0.00242929562377929,0.103512,4.7206878662109375e-05,0.0001499652862548828
9.989738464355469e-05,0.05648326873779297,0.007694018218994139,0.061877,3.409385681152344e-05,0.0001239776611328125
0.00010728836059570312,0.07020282745361328,0.009265366455078125,0.079804,3.600120544433594e-05,0.00013399124145507812
0.00010561943054199219,0.06926774978637695,0.029004602264404294,0.076601,3.4809112548828125e-05,0.0001246929168701172
0.00010275840759277344,0.04416656494140625,0.001932680862426761,0.075957,3.3855438232421875e-05,0.00014495849609375
8.916854858398438e-05,0.06345725059509277,0.0043744973907470786,0.129349,3.695487976074219e-05,0.00013709068298339844
0.00011706352233886719,0.035494089126586914,0.003977714843749994,0.085805,4.458427429199219e-05,0.00019073486328125
8.630752563476562e-05,0.06734442710876465,0.006567185562133787,0.063057,4.792213439941406e-05,0.00014972686767578125
6.175041198730469e-05,0.052281856536865234,0.014891297012329108,0.068544,5.14984130859375e-05,0.00014543533325195312
0.000125885009765625,0.06592273712158203,0.014981570541381842,0.066338,3.0040740966796875e-05,0.00011873245239257812
7.843971252441406e-05,0.041428327560424805,0.0100168288269043,0.109871,3.62396240234375e-05,0.00014710426330566406
8.559226989746094e-05,0.05867338180541992,0.007366531692504882,0.075364,4.172325134277344e-05,0.00013780593872070312
9.369850158691406e-05,0.07408452033996582,0.004927886062622067,0.076519,3.9577484130859375e-05,0.00014710426330566406
9.512901306152344e-05,0.07370615005493164,0.008573418960571288,0.09314,3.4332275390625e-05,0.00012946128845214844
9.202957153320312e-05,0.06112813949584961,0.00467212237548828,0.070383,3.719329833984375e-05,0.00016379356384277344
0.00010991096496582031,0.04458475112915039,0.00520037881469726,0.093534,5.0067901611328125e-05,0.00014162063598632812
0.0001068115234375,0.05475473403930664,0.00425719721984863,0.145818,3.2901763916015625e-05,0.00012922286987304688
7.152557373046875e-05,0.08266139030456543,0.0008002757110595754,0.080021,4.1961669921875e-05,0.00014448165893554688
0.00010585784912109375,0.07069730758666992,0.004010688385009772,0.124341,3.123283386230469e-05,0.00011324882507324219
0.00011610984802246094,0.08134317398071289,0.0028052653350830042,0.089771,4.029273986816406e-05,0.00013375282287597656
0.00018477439880371094,0.09223127365112305,0.0008650801086425713,0.07451,4.1961669921875e-05,0.00012564659118652344
0.00013327598571777344,0.07881665229797363,0.008491753952026365,0.118258,3.719329833984375e-05,0.0001366138458251953
0.00010013580322265625,0.06403589248657227,0.0044669228668212935,0.155413,3.814697265625e-05,0.00014543533325195312
0.00010323524475097656,0.11909627914428711,0.009491828186035153,0.079918,3.4332275390625e-05,0.00012373924255371094
8.916854858398438e-05,0.10413670539855957,0.006578613876342787,0.130426,4.076957702636719e-05,0.00014519691467285156
7.581710815429688e-05,0.07312273979187012,0.009181299240112295,0.190618,3.123283386230469e-05,0.00011444091796875
0.0001437664031982422,0.06190204620361328,0.0023282841033935575,0.123443,4.2438507080078125e-05,0.00014543533325195312
0.00012087821960449219,0.04116535186767578,0.002458155929565428,0.074588,4.1961669921875e-05,0.0001392364501953125
6.580352783203125e-05,0.0700540542602539,0.0009190905151367224,0.074569,4.38690185546875e-05,0.00014781951904296875
7.176399230957031e-05,0.05788230895996094,0.0014646032562255773,0.192976,3.0994415283203125e-05,0.00012111663818359375
7.176399230957031e-05,0.04392075538635254,0.009448295196533202,0.133466,6.413459777832031e-05,0.0002307891845703125
0.00012350082397460938,0.041887760162353516,0.00528749829101563,0.072292,3.409385681152344e-05,0.0001251697540283203
0.00013637542724609375,0.029224634170532227,0.003448208343505857,0.113138,3.218650817871094e-05,0.00012803077697753906
7.2479248046875e-05,0.05614829063415527,0.004520446807861331,0.067368,2.9087066650390625e-05,0.0001049041748046875
8.487701416015625e-05,0.05575108528137207,0.0012879102172851514,0.067431,3.6716461181640625e-05,0.00013685226440429688
0.0001475811004638672,0.03313493728637695,0.013024966247558584,0.189092,3.075599670410156e-05,0.00010991096496582031
8.511543273925781e-05,0.04843306541442871,0.0016118461456298833,0.072116,4.4345855712890625e-05,0.00014662742614746094
0.00012612342834472656,0.060071706771850586,0.0009318554382324318,0.155352,2.9087066650390625e-05,0.00013875961303710938
7.367134094238281e-05,0.044902801513671875,0.004286515396118171,0.069057,2.765655517578125e-05,0.00010848045349121094
7.224082946777344e-05,0.03428077697753906,0.002418646423339832,0.244933,3.147125244140625e-05,0.00011730194091796875
9.322166442871094e-05,0.031882524490356445,0.0011212099914550827,0.084462,4.76837158203125e-05,0.00015091896057128906
7.843971252441406e-05,0.037450313568115234,0.00427397369384766,0.10926,3.170967102050781e-05,0.0001232624053955078
6.985664367675781e-05,0.049909353256225586,0.004982343246459964,0.183473,3.075599670410156e-05,0.0001289844512939453
8.96453857421875e-05,0.05061221122741699,0.006304502517700192,0.089993,3.2901763916015625e-05,0.00013208389282226562
6.127357482910156e-05,0.04991412162780762,0.007296909378051761,0.078802,3.075599670410156e-05,0.00011944770812988281
6.127357482910156e-05,0.058402299880981445,0.009642257476806637,0.120674,3.170967102050781e-05,0.0001239776611328125
8.749961853027344e-05,0.04027915000915527,0.005616341369628908,0.218582,3.361701965332031e-05,0.00012111663818359375
7.677078247070312e-05,0.05592226982116699,0.0010439321136474639,0.06734,3.1948089599609375e-05,0.00012421607971191406
6.985664367675781e-05,0.06104397773742676,0.0037619760284423875,0.080174,3.0040740966796875e-05,0.00010943412780761719
6.961822509765625e-05,0.06941032409667969,0.012609928451538077,0.131614,4.887580871582031e-05,0.00016760826110839844
7.772445678710938e-05,0.057802677154541016,0.0014611494140625014,0.088642,3.3855438232421875e-05,0.0001316070556640625
8.344650268554688e-05,0.055106163024902344,0.0027463546447753784,0.149657,3.170967102050781e-05,0.00011944770812988281
9.799003601074219e-05,0.06797218322753906,0.010105496719360355,0.065647,4.1961669921875e-05,0.00014328956604003906
8.702278137207031e-05,0.04670095443725586,0.006792023895263677,0.082727,3.504753112792969e-05,0.00011086463928222656
9.131431579589844e-05,0.06829690933227539,0.008067796951293948,0.184444,4.8160552978515625e-05,0.00014710426330566406
8.869171142578125e-05,0.052880287170410156,0.004260802490234375,0.076668,6.175041198730469e-05,0.00020003318786621094
8.559226989746094e-05,0.069122314453125,0.008911121902465818,0.06969,4.696846008300781e-05,0.00018596649169921875
9.417533874511719e-05,0.07622098922729492,0.0027320664672851602,0.080147,4.3392181396484375e-05,0.00016498565673828125
7.581710815429688e-05,0.03957056999206543,0.007221178268432604,0.210326,3.24249267578125e-05,0.00011229515075683594
0.0001125335693359375,0.05521821975708008,0.002599118164062497,0.075297,3.5762786865234375e-05,0.00012612342834472656
8.034706115722656e-05,0.0407862663269043,0.007139643920898442,0.095161,3.361701965332031e-05,0.0001373291015625
8.916854858398438e-05,0.04910731315612793,0.002637900665283216,0.210772,4.38690185546875e-05,0.00015544891357421875
8.535385131835938e-05,0.08952450752258301,0.0023495456237793005,0.076248,3.814697265625e-05,0.0001232624053955078
8.177757263183594e-05,0.0757758617401123,0.003911099975585933,0.078782,4.3392181396484375e-05,0.00013971328735351562
9.655952453613281e-05,0.08475899696350098,0.003779396224975584,0.068774,4.506111145019531e-05,0.00017213821411132812
8.535385131835938e-05,0.0691840648651123,0.009286161941528315,0.093256,4.6253204345703125e-05,0.0001304149627685547
7.104873657226562e-05,0.05759024620056152,0.003459390625000003,0.250691,4.1961669921875e-05,0.0001342296600341797
0.0001068115234375,0.08294343948364258,0.018043171585083007,0.131662,4.5299530029296875e-05,0.00015354156494140625
8.177757263183594e-05,0.041573524475097656,0.002244307312011723,0.071016,3.2901763916015625e-05,0.00013303756713867188
7.271766662597656e-05,0.03707742691040039,0.004254574523925775,0.078964,4.4345855712890625e-05,0.000152587890625
6.628036499023438e-05,0.04716658592224121,0.004203013870239261,0.077303,4.363059997558594e-05,0.0001633167266845703
8.606910705566406e-05,0.046395301818847656,0.008726428894042959,0.127896,3.075599670410156e-05,0.0001251697540283203
8.630752563476562e-05,0.04919695854187012,0.009106387863159177,0.20224,4.57763671875e-05,0.00014662742614746094
8.082389831542969e-05,0.04369807243347168,0.002202462402343744,0.071734,3.3855438232421875e-05,0.00014853477478027344
6.4849853515625e-05,0.06642508506774902,0.002325330459594724,0.119688,4.935264587402344e-05,0.00015473365783691406
8.535385131835938e-05,0.0452573299407959,0.00558382725524903,0.128102,3.552436828613281e-05,0.00012493133544921875
6.4849853515625e-05,0.05933523178100586,0.006567399261474607,0.074977,3.4332275390625e-05,0.0001342296600341797
8.797645568847656e-05,0.05701851844787598,0.0013234546661377022,0.0797,4.1484832763671875e-05,0.00014472007751464844
7.653236389160156e-05,0.05050158500671387,0.013556271881103518,0.077831,2.9325485229492188e-05,0.00010347366333007812
9.107589721679688e-05,0.05714535713195801,0.0021860218963623,0.075604,3.409385681152344e-05,0.0001316070556640625
0.000125885009765625,0.035071372985839844,0.0046284237670898565,0.13817,3.266334533691406e-05,0.000125885009765625
9.083747863769531e-05,0.060701608657836914,0.004289399566650393,0.08656,3.123283386230469e-05,0.0001308917999267578
0.00010323524475097656,0.04111433029174805,0.004848072265625003,0.082951,3.6716461181640625e-05,0.0001575946807861328
9.369850158691406e-05,0.06771278381347656,0.002768857650756837,0.09207,4.506111145019531e-05,0.00014495849609375
0.000110626220703125,0.0536501407623291,0.004957963043212887,0.076019,5.364418029785156e-05,0.00018787384033203125
9.250640869140625e-05,0.023600101470947266,0.002135341934204102,0.082246,3.910064697265625e-05,0.0001232624053955078
9.965896606445312e-05,0.042650699615478516,0.001225944351196287,0.060601,3.24249267578125e-05,0.00011205673217773438
7.295608520507812e-05,0.042195796966552734,0.0014695628051757809,0.071312,4.2438507080078125e-05,0.00013685226440429688
0.00011968612670898438,0.05622553825378418,0.006023691925048827,0.108391,3.695487976074219e-05,0.000125885009765625
8.177757263183594e-05,0.07536149024963379,0.0036511320343017573,0.062001,3.528594970703125e-05,0.00013327598571777344
9.298324584960938e-05,0.056622982025146484,0.008152114974975588,0.079538,3.6716461181640625e-05,0.0001373291015625
9.226799011230469e-05,0.0699155330657959,0.0029048142852783204,0.071256,3.7670135498046875e-05,0.00011467933654785156
9.894371032714844e-05,0.07979536056518555,0.003436288940429688,0.065913,4.601478576660156e-05,0.00015497207641601562
6.937980651855469e-05,0.048421382904052734,0.0007544626007080085,0.087824,3.719329833984375e-05,0.0001361370086669922
0.00010895729064941406,0.03972792625427246,0.012638214981079102,0.091488,2.7418136596679688e-05,0.00011086463928222656
8.249282836914062e-05,0.028661727905273438,0.0008536226806640651,0.091319,4.172325134277344e-05,0.00013589859008789062
9.703636169433594e-05,0.04194498062133789,0.006028178741455073,0.082973,3.4809112548828125e-05,0.00013017654418945312
7.462501525878906e-05,0.03645753860473633,0.00530819914245606,0.079951,3.170967102050781e-05,0.00011277198791503906
7.462501525878906e-05,0.0433042049407959,0.008877837265014649,0.080012,4.076957702636719e-05,0.00013494491577148438
7.224082946777344e-05,0.05553174018859863,0.002363217971801751,0.077327,3.266334533691406e-05,0.0001361370086669922
7.009506225585938e-05,0.07398819923400879,0.002720929565429686,0.09031,3.2901763916015625e-05,0.00012731552124023438
0.00011205673217773438,0.040727853775024414,0.004835475448608392,0.111421,3.7670135498046875e-05,0.00014138221740722656
7.62939453125e-05,0.057341575622558594,0.008365106811523443,0.07651,4.029273986816406e-05,0.00015974044799804688
7.367134094238281e-05,0.04813551902770996,0.005010485092163092,0.095909,4.291534423828125e-05,0.000141143798828125
9.34600830078125e-05,0.07595157623291016,0.01077734703063965,0.071185,3.8623809814453125e-05,0.00015044212341308594
7.915496826171875e-05,0.06642341613769531,0.003175720565795896,0.061857,4.076957702636719e-05,0.00013685226440429688
8.249282836914062e-05,0.05336499214172363,0.006337777618408202,0.074046,3.528594970703125e-05,0.00012755393981933594
0.000102996826171875,0.06314706802368164,0.0034650765991210974,0.08209,5.316734313964844e-05,0.00013685226440429688
0.00011777877807617188,0.05722928047180176,0.004574388351440431,0.068535,3.0040740966796875e-05,0.00013637542724609375
9.608268737792969e-05,0.059609174728393555,0.004338466217041009,0.084348,3.075599670410156e-05,0.00010967254638671875
6.246566772460938e-05,0.04075741767883301,0.013926405578613285,0.071169,3.838539123535156e-05,0.0001494884490966797
0.00010180473327636719,0.06890130043029785,0.0014660368194580053,0.082901,4.0531158447265625e-05,0.0001461505889892578
0.00011587142944335938,0.04284954071044922,0.004261784530639648,0.107974,4.8160552978515625e-05,0.0001480579376220703
0.0001010894775390625,0.0663444995880127,0.006448259017944338,0.066952,4.410743713378906e-05,0.00018167495727539062
0.00011968612670898438,0.04258394241333008,0.013512061813354487,0.087622,4.1961669921875e-05,0.000141143798828125
8.916854858398438e-05,0.050191402435302734,0.005478004913330073,0.077145,3.0040740966796875e-05,0.00011086463928222656
9.870529174804688e-05,0.043874502182006836,0.006943832733154298,0.069548,2.4557113647460938e-05,0.00010395050048828125
7.462501525878906e-05,0.07671904563903809,0.002929839950561522,0.083469,4.1484832763671875e-05,0.00017952919006347656
7.82012939453125e-05,0.042774200439453125,0.010671505554199212,0.125867,3.123283386230469e-05,0.00012135505676269531
8.177757263183594e-05,0.06717133522033691,0.004394248260498043,0.088661,3.9577484130859375e-05,0.00014448165893554688
8.177757263183594e-05,0.08230400085449219,0.0034785463256835902,0.066833,4.1484832763671875e-05,0.00011658668518066406
8.940696716308594e-05,0.06846356391906738,0.003342489837646484,0.068051,2.6464462280273438e-05,0.00010704994201660156
8.058547973632812e-05,0.07963442802429199,0.013123882598876951,0.096305,4.696846008300781e-05,0.00015878677368164062
8.845329284667969e-05,0.06081581115722656,0.005324433486938479,0.136182,3.647804260253906e-05,0.0001437664031982422
6.461143493652344e-05,0.058771610260009766,0.005430947799682617,0.069355,3.814697265625e-05,0.0001232624053955078
9.703636169433594e-05,0.04124927520751953,0.006585746520996097,0.105306,3.4809112548828125e-05,0.00012946128845214844
7.557868957519531e-05,0.051047325134277344,0.0010223867492675787,0.074017,4.0531158447265625e-05,0.00017523765563964844
7.796287536621094e-05,0.0457768440246582,0.009203063751220708,0.095549,3.123283386230469e-05,0.00011658668518066406
0.0003523826599121094,0.03342294692993164,0.003672874496459963,0.079802,4.076957702636719e-05,0.00014448165893554688
6.651878356933594e-05,0.04644298553466797,0.00283425912475585,0.143354,4.982948303222656e-05,0.00020074844360351562
8.726119995117188e-05,0.04567122459411621,0.007668742309570306,0.091439,3.838539123535156e-05,0.00014448165893554688
5.5789947509765625e-05,0.060134172439575195,0.005939145278930663,0.085425,3.695487976074219e-05,0.00013017654418945312
6.937980651855469e-05,0.04610037803649902,0.013405859680175783,0.089405,2.9325485229492188e-05,0.00010895729064941406
6.985664367675781e-05,0.07369208335876465,0.007436751953125001,0.091959,3.814697265625e-05,0.00014495849609375
6.866455078125e-05,0.08307170867919922,0.009162533752441408,0.062158,3.4809112548828125e-05,0.0001251697540283203
0.00011086463928222656,0.08760237693786621,0.009975108184814452,0.07771,3.528594970703125e-05,0.0001385211944580078
6.628036499023438e-05,0.08945655822753906,0.003172305969238287,0.110396,5.316734313964844e-05,0.00022101402282714844
0.00010228157043457031,0.06083250045776367,0.010200509735107416,0.127254,3.552436828613281e-05,0.00016117095947265625
5.316734313964844e-05,0.07529211044311523,0.002045734893798834,0.119388,2.574920654296875e-05,0.00010371208190917969
8.940696716308594e-05,0.07675433158874512,0.009706040252685538,0.175436,2.4318695068359375e-05,9.799003601074219e-05
9.417533874511719e-05,0.06807327270507812,0.004856166549682614,0.077254,3.62396240234375e-05,0.0001456737518310547
6.29425048828125e-05,0.07023906707763672,0.003603077957153325,0.110078,4.1484832763671875e-05,0.00013494491577148438
0.00011754035949707031,0.05456137657165527,0.004333468597412099,0.135057,3.647804260253906e-05,0.00014901161193847656
0.00011610984802246094,0.05025291442871094,0.002946064559936526,0.103808,4.38690185546875e-05,0.00016736984252929688
0.00011539459228515625,0.07619404792785645,0.003297404052734376,0.144648,3.981590270996094e-05,0.00013899803161621094
9.179115295410156e-05,0.09836602210998535,0.008243534942626952,0.057179,3.62396240234375e-05,0.00013589859008789062
0.00010061264038085938,0.09403848648071289,0.00440030683898926,0.088031,3.170967102050781e-05,0.00012183189392089844
0.00010991096496582031,0.07214689254760742,0.0033096773071289165,0.191958,4.5299530029296875e-05,0.00015401840209960938
0.00013113021850585938,0.05656099319458008,0.0008764819488525366,0.080764,5.054473876953125e-05,0.0001862049102783203
8.559226989746094e-05,0.04836392402648926,0.004090716125488281,0.068523,3.6716461181640625e-05,0.0001220703125
7.486343383789062e-05,0.025461435317993164,0.002205454650878902,0.072884,4.00543212890625e-05,0.00013303756713867188
9.369850158691406e-05,0.09628677368164062,0.005745214019775402,0.162039,3.814697265625e-05,0.00013446807861328125
8.702278137207031e-05,0.03656125068664551,0.011629662796020512,0.071654,3.7670135498046875e-05,0.00014257431030273438
6.747245788574219e-05,0.03644609451293945,0.0025315133056640626,0.070354,3.981590270996094e-05,0.00014972686767578125
0.00011205673217773438,0.10307550430297852,0.007071705368041997,0.163322,4.410743713378906e-05,0.00014352798461914062
6.318092346191406e-05,0.04511761665344238,0.008107979125976564,0.108555,3.4809112548828125e-05,0.0001308917999267578
8.678436279296875e-05,0.050391197204589844,0.005466932907104496,0.090235,4.220008850097656e-05,0.0001418590545654297
6.604194641113281e-05,0.06688880920410156,0.015746444564819342,0.090094,3.552436828613281e-05,0.00013637542724609375
7.867813110351562e-05,0.05636954307556152,0.006568016021728518,0.208507,3.910064697265625e-05,0.0001461505889892578
6.532669067382812e-05,0.07136058807373047,0.008896877273559575,0.123316,4.124641418457031e-05,0.0001456737518310547
0.00010514259338378906,0.06140279769897461,0.0007981922454834006,0.074168,6.151199340820312e-05,0.00012731552124023438
8.654594421386719e-05,0.06193947792053223,0.00294704743957519,0.070859,5.435943603515625e-05,0.0002086162567138672
6.771087646484375e-05,0.04076266288757324,0.0023216476745605563,0.184743,4.172325134277344e-05,0.0001480579376220703
0.00010037422180175781,0.06119418144226074,0.0048437395019531315,0.080533,3.62396240234375e-05,0.00012969970703125
9.465217590332031e-05,0.06934714317321777,0.0061643143157958935,0.134552,3.838539123535156e-05,0.00016045570373535156
7.2479248046875e-05,0.05393052101135254,0.007090170135498036,0.12576,5.030632019042969e-05,0.00019478797912597656
9.989738464355469e-05,0.03799247741699219,0.002492454742431635,0.092576,4.0531158447265625e-05,0.0001575946807861328
9.34600830078125e-05,0.04023909568786621,0.01429908796691895,0.085836,3.3855438232421875e-05,0.0001277923583984375
0.00011277198791503906,0.036463260650634766,0.008959070266723629,0.192111,3.147125244140625e-05,0.00012254714965820312
9.036064147949219e-05,0.05770134925842285,0.01423172982788086,0.074614,3.743171691894531e-05,0.00013327598571777344
7.367134094238281e-05,0.0446009635925293,0.0011001266937255838,0.159527,4.267692565917969e-05,0.0001418590545654297
0.00011038780212402344,0.07024121284484863,0.007148296081542965,0.104938,3.933906555175781e-05,0.00012755393981933594
0.00010919570922851562,0.06431174278259277,0.008637493331909177,0.109142,4.00543212890625e-05,0.00016045570373535156
8.821487426757812e-05,0.11315464973449707,0.0036332851257324245,0.082216,3.266334533691406e-05,0.00012254714965820312
8.511543273925781e-05,0.1188201904296875,0.0039925270690917974,0.077611,2.9325485229492188e-05,0.00010323524475097656
9.679794311523438e-05,0.08417153358459473,0.010409379714965819,0.094681,3.24249267578125e-05,0.00011229515075683594
9.226799011230469e-05,0.08704495429992676,0.008934490509033208,0.104805,4.291534423828125e-05,0.0001373291015625
9.417533874511719e-05,0.06725025177001953,0.0064447707061767445,0.151462,3.4332275390625e-05,0.00012874603271484375
7.390975952148438e-05,0.10894513130187988,0.0036868779754638675,0.073365,2.8848648071289062e-05,0.00011515617370605469
9.489059448242188e-05,0.10802268981933594,0.009194397262573248,0.076246,3.4332275390625e-05,0.00011515617370605469
9.918212890625e-05,0.09519648551940918,0.0031239365692138643,0.063613,3.4332275390625e-05,0.0001304149627685547
9.107589721679688e-05,0.11216378211975098,0.003874410324096675,0.09857,4.1961669921875e-05,0.0001423358917236328
0.00010800361633300781,0.05214381217956543,0.0007892308349609356,0.081263,3.361701965332031e-05,0.00013327598571777344
0.00010228157043457031,0.06267881393432617,0.009567543045043939,0.066184,4.57763671875e-05,0.0001461505889892578
0.0001430511474609375,0.04767799377441406,0.0009294371032714799,0.12506,3.814697265625e-05,0.00013208389282226562
9.322166442871094e-05,0.02577066421508789,0.00505583801269531,0.077725,3.218650817871094e-05,0.0001201629638671875
8.0108642578125e-05,0.049832820892333984,0.001288073196411138,0.104735,3.62396240234375e-05,0.00013589859008789062
0.0001087188720703125,0.03915524482727051,0.0073439851226806685,0.082006,3.7670135498046875e-05,0.00014400482177734375
0.00012826919555664062,0.05882763862609863,0.00253912705993653,0.113004,3.838539123535156e-05,0.0001380443572998047
6.723403930664062e-05,0.06482768058776855,0.0025176485748290983,0.065903,4.2438507080078125e-05,0.00016450881958007812
7.534027099609375e-05,0.04220724105834961,0.0037310577392578176,0.09115,3.457069396972656e-05,0.00011777877807617188
9.560585021972656e-05,0.07271003723144531,0.004442598968505865,0.069419,5.173683166503906e-05,0.00020599365234375
5.555152893066406e-05,0.06048774719238281,0.009132121414184569,0.082706,4.38690185546875e-05,0.00013589859008789062
8.368492126464844e-05,0.05238771438598633,0.006793938400268568,0.147023,4.0531158447265625e-05,0.00014209747314453125
0.00011682510375976562,0.0666651725769043,0.0026378759918212896,0.099869,4.506111145019531e-05,0.00012803077697753906
8.916854858398438e-05,0.05955338478088379,0.0063735267791747985,0.118734,7.295608520507812e-05,0.00023317337036132812
0.00011730194091796875,0.055468082427978516,0.01145780960083008,0.084715,4.363059997558594e-05,0.00012445449829101562
0.00011157989501953125,0.05580949783325195,0.0007968845825195303,0.067552,3.4809112548828125e-05,0.00012636184692382812
7.939338684082031e-05,0.0467987060546875,0.007067856063842776,0.095635,4.839897155761719e-05,0.00016164779663085938
9.965896606445312e-05,0.05916619300842285,0.007166852127075199,0.064564,4.291534423828125e-05,0.00014591217041015625
8.249282836914062e-05,0.05101609230041504,0.004534261627197264,0.08358,3.0040740966796875e-05,0.00010919570922851562
9.560585021972656e-05,0.06317496299743652,0.0066368472900390635,0.074641,3.9577484130859375e-05,0.00013494491577148438
0.00032067298889160156,0.0580446720123291,0.011498610183715827,0.111353,3.3855438232421875e-05,0.00013136863708496094
8.463859558105469e-05,0.03862619400024414,0.0011957987518310537,0.063403,3.3855438232421875e-05,0.0001266002655029297
9.489059448242188e-05,0.042345285415649414,0.019684577941894543,0.127125,4.506111145019531e-05,0.00014901161193847656
5.9604644775390625e-05,0.01948070526123047,0.0073181873321533225,0.078775,3.62396240234375e-05,0.0001323223114013672
6.4849853515625e-05,0.042025089263916016,0.02164252450561524,0.063049,4.6253204345703125e-05,0.00015306472778320312
0.0010869503021240234,0.06362247467041016,0.0013040156402587821,0.159171,3.075599670410156e-05,0.000118255615234375
0.00011849403381347656,0.05181598663330078,0.010867724014282223,0.067124,3.552436828613281e-05,0.00012755393981933594
0.00011014938354492188,0.03940296173095703,0.011083378570556635,0.070832,3.552436828613281e-05,0.0001266002655029297
5.269050598144531e-05,0.05414938926696777,0.002788447296142582,0.118363,4.506111145019531e-05,0.00015783309936523438
6.508827209472656e-05,0.03648829460144043,0.00474108746337891,0.087072,3.933906555175781e-05,0.0001266002655029297
8.916854858398438e-05,0.025791406631469727,0.0034508697814941425,0.168293,4.315376281738281e-05,0.00015425682067871094
7.700920104980469e-05,0.07178783416748047,0.003007322723388675,0.063593,3.719329833984375e-05,0.00011658668518066406
0.00012564659118652344,0.052201032638549805,0.009524034164428707,0.136077,3.4809112548828125e-05,0.00014066696166992188
9.989738464355469e-05,0.0249936580657959,0.01321877717590332,0.066954,4.291534423828125e-05,0.00015306472778320312
0.00013208389282226562,0.05780029296875,0.0027812112579345682,0.075324,4.863739013671875e-05,0.00019025802612304688
7.414817810058594e-05,0.05160331726074219,0.007529820098876955,0.15561,3.218650817871094e-05,0.00012969970703125
8.177757263183594e-05,0.049134254455566406,0.006736304763793943,0.091171,3.2901763916015625e-05,0.0001163482666015625
7.390975952148438e-05,0.05562233924865723,0.0035522734069824285,0.087485,4.1961669921875e-05,0.00014448165893554688
8.606910705566406e-05,0.05851244926452637,0.01347812683105469,0.12243,3.457069396972656e-05,0.00013065338134765625
6.818771362304688e-05,0.05737161636352539,0.0049208781890869024,0.202082,3.719329833984375e-05,0.00012683868408203125
8.58306884765625e-05,0.08206486701965332,0.014406478713989257,0.106101,3.4332275390625e-05,0.0001354217529296875
8.726119995117188e-05,0.06915926933288574,0.00600105307006836,0.069951,4.673004150390625e-05,0.00014853477478027344
9.799003601074219e-05,0.0785207748413086,0.001510271377563474,0.081555,4.673004150390625e-05,0.00014352798461914062
9.608268737792969e-05,0.07287096977233887,0.001653530380249027,0.070753,3.409385681152344e-05,0.0001201629638671875
4.9591064453125e-05,0.07981395721435547,0.007534231079101561,0.122587,3.218650817871094e-05,0.0001289844512939453
8.869171142578125e-05,0.060919761657714844,0.0012537895812988198,0.153261,3.147125244140625e-05,0.00011944770812988281
8.082389831542969e-05,0.052411556243896484,0.0038774090881347617,0.102288,4.601478576660156e-05,0.00015425682067871094
7.724761962890625e-05,0.08322572708129883,0.0007553868865966817,0.080815,3.075599670410156e-05,0.00011014938354492188
9.179115295410156e-05,0.0793600082397461,0.001842681793212897,0.172396,3.5762786865234375e-05,0.00013327598571777344
0.00010561943054199219,0.07181906700134277,0.008980865264892585,0.078174,3.314018249511719e-05,0.00011897087097167969
0.00010013580322265625,0.1183476448059082,0.0019371067504882766,0.074827,4.00543212890625e-05,0.00013709068298339844
7.224082946777344e-05,0.0658566951751709,0.006189750946044917,0.123437,3.075599670410156e-05,0.00011301040649414062
0.00010323524475097656,0.07798910140991211,0.0060482931823730435,0.072328,4.4345855712890625e-05,0.00014495849609375
0.00010395050048828125,0.0937197208404541,0.0024669897155761844,0.248017,3.552436828613281e-05,0.00012350082397460938
9.942054748535156e-05,0.0729367733001709,0.011523682922363276,0.148706,3.552436828613281e-05,0.00013208389282226562
7.390975952148438e-05,0.06793379783630371,0.008331271392822262,0.065043,3.981590270996094e-05,0.00013566017150878906
7.390975952148438e-05,0.05997037887573242,0.0009149197387695318,0.098745,4.2438507080078125e-05,0.0001385211944580078
0.00010085105895996094,0.07682323455810547,0.0016650655670166076,0.074858,3.409385681152344e-05,0.00013208389282226562
0.00010943412780761719,0.09333372116088867,0.015401808242797854,0.06827,3.5762786865234375e-05,0.0001556873321533203
9.608268737792969e-05,0.0778961181640625,0.006487181900024425,0.138977,3.528594970703125e-05,0.00011944770812988281
0.00010347366333007812,0.08227729797363281,0.0027062972259521423,0.070055,3.4332275390625e-05,0.00012564659118652344
0.00011038780212402344,0.08241581916809082,0.0014580496215820249,0.07716,3.4809112548828125e-05,0.0001437664031982422
0.00010704994201660156,0.09069061279296875,0.004504820953369154,0.131564,3.838539123535156e-05,0.00012946128845214844
9.846687316894531e-05,0.07219576835632324,0.005437811111450197,0.068826,4.458427429199219e-05,0.00016880035400390625
8.630752563476562e-05,0.07272958755493164,0.009140159622192376,0.066434,4.673004150390625e-05,0.00015306472778320312
9.441375732421875e-05,0.051325321197509766,0.003880422882080084,0.075996,3.552436828613281e-05,0.00012111663818359375
8.249282836914062e-05,0.03750205039978027,0.003965939773559565,0.121411,3.695487976074219e-05,0.00013685226440429688
0.00011658668518066406,0.04731130599975586,0.006983126922607427,0.086404,3.814697265625e-05,0.0001327991485595703
0.00011181831359863281,0.037645816802978516,0.0030456319732665993,0.077933,2.5510787963867188e-05,8.7738037109375e-05
7.700920104980469e-05,0.05812335014343262,0.001203946701049799,0.083834,4.887580871582031e-05,0.00021982192993164062
5.793571472167969e-05,0.0719594955444336,0.008713477188110358,0.065269,4.458427429199219e-05,0.00014638900756835938
7.510185241699219e-05,0.05073857307434082,0.013807775405883793,0.096771,3.719329833984375e-05,0.00012826919555664062
9.369850158691406e-05,0.06176614761352539,0.0034563663024902297,0.073148,3.600120544433594e-05,0.0001354217529296875
7.295608520507812e-05,0.08698797225952148,0.0015081820373535199,0.072362,3.147125244140625e-05,0.00013136863708496094
9.274482727050781e-05,0.06643891334533691,0.002363809951782224,0.058416,3.24249267578125e-05,0.00011467933654785156
0.0001239776611328125,0.04161262512207031,0.0011976547698974577,0.085802,3.4809112548828125e-05,0.00012350082397460938
8.249282836914062e-05,0.04009890556335449,0.003909677032470707,0.068921,2.8133392333984375e-05,0.00010395050048828125
8.96453857421875e-05,0.04803752899169922,0.0021930925140380836,0.069399,4.076957702636719e-05,0.00014352798461914062
9.584426879882812e-05,0.04907679557800293,0.004458873611450198,0.062969,4.1484832763671875e-05,0.00015091896057128906
0.00012445449829101562,0.0403745174407959,0.006722321334838868,0.082384,2.86102294921875e-05,0.00012111663818359375
0.00010895729064941406,0.04741215705871582,0.001807197006225586,0.080817,4.315376281738281e-05,0.00014781951904296875
7.891654968261719e-05,0.055877685546875,0.008940559616088861,0.073635,3.647804260253906e-05,0.00012087821960449219
9.250640869140625e-05,0.05772209167480469,0.005633875411987302,0.105756,4.553794860839844e-05,0.00016188621520996094
0.00011658668518066406,0.05928492546081543,0.006173953369140631,0.109522,3.409385681152344e-05,0.00013017654418945312
8.845329284667969e-05,0.06792211532592773,0.018138934600830076,0.079987,3.743171691894531e-05,0.0001468658447265625
5.888938903808594e-05,0.07871127128601074,0.002781324172973637,0.065049,3.933906555175781e-05,0.00011968612670898438
0.00010418891906738281,0.08515381813049316,0.004643473312377931,0.062103,2.7894973754882812e-05,0.00010466575622558594
9.083747863769531e-05,0.06882953643798828,0.0024579301605224674,0.087624,4.029273986816406e-05,0.00014257431030273438
0.00010442733764648438,0.02724599838256836,0.0050240298767089825,0.082498,3.5762786865234375e-05,0.000125885009765625
7.581710815429688e-05,0.02117443084716797,0.0007139118041992187,0.091391,3.4809112548828125e-05,0.00015282630920410156
6.890296936035156e-05,0.03435516357421875,0.012890088836669922,0.066108,3.0517578125e-05,0.0001087188720703125
8.630752563476562e-05,0.04326963424682617,0.005399011520385744,0.068521,2.7179718017578125e-05,9.989738464355469e-05
5.340576171875e-05,0.0471339225769043,0.0033271566314697215,0.065433,2.5272369384765625e-05,0.00010180473327636719
6.103515625e-05,0.048374176025390625,0.006232867080688473,0.083943,3.528594970703125e-05,0.00012969970703125
8.845329284667969e-05,0.03907918930053711,0.002012419723510739,0.083901,3.1948089599609375e-05,0.00012636184692382812
7.843971252441406e-05,0.05276083946228027,0.004743822174072265,0.074795,4.7206878662109375e-05,0.00018739700317382812
7.891654968261719e-05,0.07625508308410645,0.0018158997650146447,0.111488,4.792213439941406e-05,0.0002014636993408203
6.890296936035156e-05,0.07019329071044922,0.0032008378906250023,0.078983,3.5762786865234375e-05,0.0001430511474609375
9.012222290039062e-05,0.04041910171508789,0.005481374053955074,0.06997,2.5272369384765625e-05,9.202957153320312e-05
0.00011563301086425781,0.08512711524963379,0.004062127929687506,0.074719,3.4332275390625e-05,0.00011444091796875
8.320808410644531e-05,0.05429339408874512,0.006548666702270514,0.064589,4.506111145019531e-05,0.00015044212341308594
8.702278137207031e-05,0.0542905330657959,0.013699368011474616,0.133763,3.838539123535156e-05,0.0001404285430908203
0.00010251998901367188,0.05689597129821777,0.008685330276489253,0.07337,2.9802322387695312e-05,0.00013208389282226562
9.298324584960938e-05,0.035582542419433594,0.0035837021026611376,0.084434,4.267692565917969e-05,0.0001704692840576172
7.915496826171875e-05,0.06756949424743652,0.0023407700653076124,0.062588,3.719329833984375e-05,0.0001380443572998047
8.869171142578125e-05,0.08694243431091309,0.0013727584075927668,0.18623,3.719329833984375e-05,0.00012946128845214844
7.414817810058594e-05,0.05120396614074707,0.002956301498413083,0.05945,3.361701965332031e-05,0.00012564659118652344
8.273124694824219e-05,0.07697081565856934,0.0027910697479247987,0.074648,4.291534423828125e-05,0.0001533031463623047
7.700920104980469e-05,0.04737377166748047,0.012482513549804689,0.124097,4.673004150390625e-05,0.00012445449829101562
7.414817810058594e-05,0.07055258750915527,0.009074532852172856,0.134015,3.5762786865234375e-05,0.00014352798461914062
9.989738464355469e-05,0.04928159713745117,0.003980194625854486,0.09044,4.1961669921875e-05,0.0001494884490966797
8.654594421386719e-05,0.041173458099365234,0.00968766744995117,0.070966,3.2901763916015625e-05,0.00012755393981933594
9.846687316894531e-05,0.07171201705932617,0.0018744231719970694,0.065748,3.3855438232421875e-05,0.00013184547424316406
7.033348083496094e-05,0.07797551155090332,0.013640666473388671,0.077862,4.792213439941406e-05,0.000209808349609375
8.893013000488281e-05,0.08052825927734375,0.004335424789428707,0.067291,4.673004150390625e-05,0.00014662742614746094
0.00010657310485839844,0.06530261039733887,0.008727706375122074,0.068935,4.9591064453125e-05,0.000164031982421875
0.00010824203491210938,0.06843709945678711,0.012748279022216785,0.137001,3.147125244140625e-05,0.00011730194091796875
0.00010347366333007812,0.03418469429016113,0.0029295183563232408,0.06536,3.3855438232421875e-05,0.00012540817260742188
0.00010180473327636719,0.03320050239562988,0.00910007000732422,0.059842,3.218650817871094e-05,0.00012254714965820312
6.413459777832031e-05,0.02588367462158203,0.003693076522827146,0.083442,3.790855407714844e-05,0.00013589859008789062
8.440017700195312e-05,0.043625831604003906,0.0035147861633300775,0.071784,3.3855438232421875e-05,0.0001277923583984375
7.128715515136719e-05,0.05561399459838867,0.0021878846435546898,0.058647,3.743171691894531e-05,0.00013566017150878906
9.393692016601562e-05,0.04864978790283203,0.0029133452606201204,0.078205,3.123283386230469e-05,0.00012183189392089844
0.00011515617370605469,0.04482221603393555,0.0047042392578124925,0.134166,3.3855438232421875e-05,0.00013399124145507812
9.465217590332031e-05,0.04140329360961914,0.0030252753753662043,0.072248,4.2438507080078125e-05,0.0001480579376220703
9.822845458984375e-05,0.04683828353881836,0.004560368743896481,0.083984,3.7670135498046875e-05,0.00012373924255371094
0.00010371208190917969,0.041742801666259766,0.004599099044799798,0.075495,3.4809112548828125e-05,0.00012731552124023438
0.00011348724365234375,0.03803730010986328,0.0038733823089599634,0.063122,3.2901763916015625e-05,0.00014138221740722656
7.748603820800781e-05,0.07104659080505371,0.006024186126708991,0.142533,3.123283386230469e-05,0.00011968612670898438
0.00010371208190917969,0.03880453109741211,0.005902690643310546,0.078806,3.814697265625e-05,0.00014090538024902344
0.00010895729064941406,0.023555278778076172,0.008622858032226566,0.093941,4.8160552978515625e-05,0.00018596649169921875
0.00011539459228515625,0.06439948081970215,0.0010319217987060647,0.180968,3.62396240234375e-05,0.0001742839813232422
7.748603820800781e-05,0.047792673110961914,0.0046354653015136665,0.071761,4.1484832763671875e-05,0.00014352798461914062
7.796287536621094e-05,0.05538487434387207,0.008809484405517584,0.07508,3.0040740966796875e-05,0.00012683868408203125
7.748603820800781e-05,0.0421442985534668,0.003110386245727542,0.126107,4.482269287109375e-05,0.00015234947204589844
0.000110626220703125,0.045502424240112305,0.002075918228149426,0.181993,3.62396240234375e-05,0.00013589859008789062
8.368492126464844e-05,0.05414104461669922,0.002263031448364261,0.133961,4.506111145019531e-05,0.00015354156494140625
7.390975952148438e-05,0.05890297889709473,0.006008177902221676,0.069123,3.600120544433594e-05,0.00012874603271484375
6.699562072753906e-05,0.03065037727355957,0.0019288501129150343,0.114639,2.956390380859375e-05,0.00012612342834472656
9.655952453613281e-05,0.05885934829711914,0.006197754043579098,0.109281,3.0040740966796875e-05,0.0001220703125
6.818771362304688e-05,0.07678437232971191,0.0039036925048828164,0.101628,3.314018249511719e-05,0.00012183189392089844
9.822845458984375e-05,0.0740966796875,0.004056310272216784,0.12665,3.600120544433594e-05,0.0001499652862548828
8.606910705566406e-05,0.045807838439941406,0.009381557495117182,0.185868,4.482269287109375e-05,0.0001506805419921875
7.343292236328125e-05,0.03585314750671387,0.0019298377838134761,0.085591,3.9577484130859375e-05,0.0001323223114013672
9.679794311523438e-05,0.030215024948120117,0.0009744838409423695,0.144607,3.6716461181640625e-05,0.0001361370086669922
0.00010585784912109375,0.04343557357788086,0.006206815856933584,0.163531,6.0558319091796875e-05,0.000213623046875
7.343292236328125e-05,0.06489896774291992,0.007800761474609376,0.060036,4.100799560546875e-05,0.0001327991485595703
0.00010061264038085938,0.048848628997802734,0.010061977569580077,0.079458,4.8160552978515625e-05,0.00019550323486328125
8.678436279296875e-05,0.0607755184173584,0.008391542343139644,0.106896,4.076957702636719e-05,0.00014781951904296875
9.274482727050781e-05,0.04482626914978027,0.0034492164611816534,0.145025,3.695487976074219e-05,0.00012874603271484375
0.00010156631469726562,0.0520482063293457,0.004386172348022466,0.067019,2.7418136596679688e-05,0.00010037422180175781
0.00011181831359863281,0.0765228271484375,0.005012077743530269,0.103718,3.4332275390625e-05,0.00011706352233886719
9.226799011230469e-05,0.034381866455078125,0.019151833099365245,0.184131,3.9577484130859375e-05,0.0001461505889892578
8.654594421386719e-05,0.07849407196044922,0.0009626741790771526,0.102835,3.8623809814453125e-05,0.00013136863708496094
0.00010156631469726562,0.03639101982116699,0.0054335201110839865,0.089016,4.076957702636719e-05,0.00013828277587890625
8.630752563476562e-05,0.0478663444519043,0.003430720092773426,0.190148,4.076957702636719e-05,0.0001850128173828125
8.559226989746094e-05,0.048529624938964844,0.0018927825012207133,0.180496,3.266334533691406e-05,0.0001163482666015625
8.130073547363281e-05,0.04611635208129883,0.0019795124969482353,0.115779,4.1961669921875e-05,0.00014448165893554688
8.106231689453125e-05,0.060135602951049805,0.0031581910247802797,0.081463,3.457069396972656e-05,0.00013494491577148438
0.00010633468627929688,0.07297921180725098,0.0031882841796875006,0.074128,4.553794860839844e-05,0.00014662742614746094
0.00011324882507324219,0.0345761775970459,0.0011964386444091868,0.146002,2.7418136596679688e-05,0.00010442733764648438
8.678436279296875e-05,0.08332300186157227,0.0065083396301269525,0.088089,4.1961669921875e-05,0.00016999244689941406
0.0001246929168701172,0.08921551704406738,0.004935908599853517,0.091029,4.029273986816406e-05,0.00015211105346679688
9.608268737792969e-05,0.0403447151184082,0.011363695846557623,0.065589,3.695487976074219e-05,0.00011968612670898438
8.940696716308594e-05,0.04631161689758301,0.01595069198608398,0.169075,3.1948089599609375e-05,0.00012612342834472656
9.846687316894531e-05,0.06176614761352539,0.006401341033935554,0.087249,3.2901763916015625e-05,0.00011849403381347656
0.00013971328735351562,0.05115962028503418,0.015113132247924807,0.071115,4.291534423828125e-05,0.00015091896057128906
7.176399230957031e-05,0.0683736801147461,0.010845751602172854,0.092693,2.956390380859375e-05,0.00012183189392089844
7.605552673339844e-05,0.06960272789001465,0.013104751510620113,0.08608,3.838539123535156e-05,0.00014352798461914062
9.942054748535156e-05,0.08211088180541992,0.00998529164123535,0.219057,4.8160552978515625e-05,0.00015020370483398438
0.00010466575622558594,0.07026529312133789,0.016229592697143552,0.087508,2.956390380859375e-05,0.00011873245239257812
0.00014066696166992188,0.07882452011108398,0.005357699676513672,0.076654,3.9577484130859375e-05,0.00014710426330566406
0.00010442733764648438,0.07306361198425293,0.006590859741210944,0.073081,4.00543212890625e-05,0.00013971328735351562
8.96453857421875e-05,0.07420206069946289,0.003562924407958981,0.115026,3.457069396972656e-05,0.0001163482666015625
7.081031799316406e-05,0.04416799545288086,0.004799262619018557,0.219025,4.076957702636719e-05,0.0001380443572998047
7.081031799316406e-05,0.06729841232299805,0.009345227935791012,0.070247,3.647804260253906e-05,0.00012183189392089844
6.747245788574219e-05,0.08188629150390625,0.0015569042358398455,0.069159,4.00543212890625e-05,0.00014543533325195312
0.00013446807861328125,0.04370713233947754,0.013430544403076172,0.137322,4.291534423828125e-05,0.00014495849609375
0.00011014938354492188,0.055227041244506836,0.011786298370361326,0.08415,4.029273986816406e-05,0.00014066696166992188
9.34600830078125e-05,0.04937553405761719,0.0022273464965820305,0.059545,3.147125244140625e-05,0.00011110305786132812
8.344650268554688e-05,0.042424917221069336,0.006967645156860353,0.075987,3.62396240234375e-05,0.00014972686767578125
0.00011873245239257812,0.0504457950592041,0.0026375030364990254,0.076666,2.6226043701171875e-05,0.00010013580322265625
9.489059448242188e-05,0.0454554557800293,0.007660422775268544,0.186928,5.0067901611328125e-05,0.00014328956604003906
7.486343383789062e-05,0.03992462158203125,0.004025768615722652,0.075298,3.528594970703125e-05,0.00012373924255371094
9.083747863769531e-05,0.03360629081726074,0.0035019285736083983,0.110069,4.601478576660156e-05,0.00015401840209960938
7.43865966796875e-05,0.07961487770080566,0.0016767102813720625,0.22009,4.410743713378906e-05,0.00015854835510253906
0.00010037422180175781,0.045697927474975586,0.008356029006958005,0.069053,3.814697265625e-05,0.00014281272888183594
9.775161743164062e-05,0.052320241928100586,0.01610548347473144,0.08081,3.3855438232421875e-05,0.0001418590545654297
0.00015115737915039062,0.03709888458251953,0.018405811355590815,0.119552,3.6716461181640625e-05,0.0001304149627685547
0.00010037422180175781,0.024848222732543945,0.000913403671264662,0.170557,4.100799560546875e-05,0.0001430511474609375
8.344650268554688e-05,0.05581259727478027,0.0047856482391357424,0.073712,4.00543212890625e-05,0.00012087821960449219
0.00010061264038085938,0.04860663414001465,0.005749388290405277,0.074874,3.600120544433594e-05,0.00011682510375976562
8.225440979003906e-05,0.05814194679260254,0.007762225936889661,0.138226,3.695487976074219e-05,0.00013637542724609375
7.62939453125e-05,0.06291770935058594,0.0036841077880859358,0.070342,4.506111145019531e-05,0.00014638900756835938
0.00010180473327636719,0.06069612503051758,0.0032096539916992295,0.187406,3.4332275390625e-05,0.0001323223114013672
8.463859558105469e-05,0.04254269599914551,0.0035637837982177706,0.089465,2.7894973754882812e-05,0.00010824203491210938
7.653236389160156e-05,0.05522656440734863,0.011552953353881845,0.129459,4.4345855712890625e-05,0.00015401840209960938
0.00010061264038085938,0.05530047416687012,0.026698369461059565,0.090744,3.8623809814453125e-05,0.00012350082397460938
9.846687316894531e-05,0.04851245880126953,0.005375346481323248,0.097338,3.838539123535156e-05,0.00012373924255371094
0.00010228157043457031,0.044716835021972656,0.00460985516357422,0.060487,4.267692565917969e-05,0.0001308917999267578
0.00010156631469726562,0.05313730239868164,0.0034790419769287068,0.08658,4.2438507080078125e-05,0.00014710426330566406
9.441375732421875e-05,0.0507051944732666,0.001950944885253908,0.220691,4.863739013671875e-05,0.00018739700317382812
0.00010895729064941406,0.05532097816467285,0.004527162109374996,0.116414,4.172325134277344e-05,0.00014162063598632812
6.914138793945312e-05,0.04770970344543457,0.003151430938720709,0.084877,3.314018249511719e-05,0.00011920928955078125
8.654594421386719e-05,0.07161259651184082,0.003906857894897461,0.076501,3.2901763916015625e-05,0.00013399124145507812
0.0005388259887695312,0.04402947425842285,0.007936915710449216,0.087647,2.8133392333984375e-05,0.00010848045349121094
9.107589721679688e-05,0.03586888313293457,0.009487837890625003,0.088321,4.601478576660156e-05,0.00015163421630859375
0.00010919570922851562,0.05615854263305664,0.0029123853607177785,0.204008,3.337860107421875e-05,0.00013518333435058594
7.772445678710938e-05,0.04387807846069336,0.0013086862182617176,0.096915,4.458427429199219e-05,0.0001442432403564453
6.413459777832031e-05,0.07847023010253906,0.0033027290039062546,0.124482,3.266334533691406e-05,0.00011229515075683594
8.58306884765625e-05,0.07454705238342285,0.005245416564941402,0.10233,3.695487976074219e-05,0.0001385211944580078
0.00010418891906738281,0.05536031723022461,0.0010162602386474678,0.093979,3.600120544433594e-05,0.0001347064971923828
9.226799011230469e-05,0.07439947128295898,0.0020444316101074222,0.081455,2.9325485229492188e-05,0.00010728836059570312
0.00010013580322265625,0.053896188735961914,0.013602093582153321,0.06712,3.123283386230469e-05,0.00012731552124023438
7.009506225585938e-05,0.053601741790771484,0.004475102508544923,0.063262,3.814697265625e-05,0.00013136863708496094
8.273124694824219e-05,0.05655169486999512,0.006643875595092774,0.066579,4.5299530029296875e-05,0.00018978118896484375
9.822845458984375e-05,0.06821823120117188,0.004915398590087897,0.081158,4.7206878662109375e-05,0.0001513957977294922
8.797645568847656e-05,0.04548454284667969,0.023614648086547854,0.058043,4.363059997558594e-05,0.00014662742614746094
6.151199340820312e-05,0.052704811096191406,0.005776545227050775,0.074787,4.2438507080078125e-05,0.00014019012451171875
9.179115295410156e-05,0.0700688362121582,0.0021882093200683572,0.072299,2.9325485229492188e-05,0.00011110305786132812
0.00011754035949707031,0.030018329620361328,0.006708725982666017,0.071144,2.7894973754882812e-05,0.0001316070556640625
0.00011754035949707031,0.05287361145019531,0.00105090396118164,0.072228,4.1961669921875e-05,0.00014281272888183594
0.0001239776611328125,0.04719972610473633,0.0015515181274414064,0.071478,4.315376281738281e-05,0.00014328956604003906
0.00010848045349121094,0.043517112731933594,0.0021064210510253895,0.068815,4.1961669921875e-05,0.0001354217529296875
9.107589721679688e-05,0.0368649959564209,0.005774671539306636,0.102691,5.0067901611328125e-05,0.0002048015594482422
0.000102996826171875,0.0426790714263916,0.0016804731750488244,0.07416,3.528594970703125e-05,0.00012755393981933594
8.296966552734375e-05,0.04550790786743164,0.0020766212463378952,0.25105,3.7670135498046875e-05,0.00012755393981933594
8.20159912109375e-05,0.039399147033691406,0.001764158493041998,0.072194,4.76837158203125e-05,0.00017952919006347656
0.00010251998901367188,0.0501711368560791,0.002005721130371091,0.095085,3.600120544433594e-05,0.000118255615234375
7.653236389160156e-05,0.04956960678100586,0.0012134452056884737,0.072605,4.38690185546875e-05,0.00014400482177734375
8.58306884765625e-05,0.06274223327636719,0.0013467077178955095,0.067258,3.4809112548828125e-05,0.0001289844512939453
0.00012564659118652344,0.057808637619018555,0.006743557998657224,0.071828,3.600120544433594e-05,0.00011992454528808594
9.34600830078125e-05,0.04776430130004883,0.0009878400726318348,0.070383,4.1961669921875e-05,0.00014400482177734375
0.00011873245239257812,0.053666114807128906,0.006101014083862308,0.064731,4.267692565917969e-05,0.00014328956604003906
8.249282836914062e-05,0.04071927070617676,0.004208073608398449,0.137033,3.0279159545898438e-05,0.00011849403381347656
0.00011014938354492188,0.04935431480407715,0.004924693313598627,0.071359,4.172325134277344e-05,0.00015163421630859375
0.0001010894775390625,0.05893397331237793,0.006928011566162115,0.116044,3.814697265625e-05,0.0001423358917236328
9.489059448242188e-05,0.05068635940551758,0.012687668441772465,0.063051,2.9087066650390625e-05,0.00011134147644042969
9.250640869140625e-05,0.044905900955200195,0.021834515289306647,0.072471,4.482269287109375e-05,0.00015282630920410156
7.367134094238281e-05,0.0282742977142334,0.0018397431182861357,0.06802,3.4809112548828125e-05,0.00012803077697753906
9.012222290039062e-05,0.02666449546813965,0.005636106018066411,0.067546,2.8848648071289062e-05,0.00010752677917480469
8.511543273925781e-05,0.0314793586730957,0.007325744995117178,0.151791,3.5762786865234375e-05,0.00013303756713867188
7.200241088867188e-05,0.0627896785736084,0.011211647674560551,0.066478,4.649162292480469e-05,0.0001544952392578125
6.127357482910156e-05,0.05271267890930176,0.009406081954956055,0.065233,3.123283386230469e-05,0.00014138221740722656
8.7738037109375e-05,0.0449216365814209,0.0013239970703124992,0.171848,3.5762786865234375e-05,0.00012922286987304688
9.822845458984375e-05,0.03848767280578613,0.01173930393981934,0.093857,4.482269287109375e-05,0.0001850128173828125
6.246566772460938e-05,0.043418169021606445,0.0038420929107665924,0.128284,2.765655517578125e-05,0.000102996826171875
7.581710815429688e-05,0.08438658714294434,0.0043830757446289,0.076993,4.315376281738281e-05,0.00014448165893554688
7.82012939453125e-05,0.058879852294921875,0.0019283237457275448,0.102875,3.2901763916015625e-05,0.00011205673217773438
7.939338684082031e-05,0.05758500099182129,0.0150294181213379,0.135314,4.458427429199219e-05,0.00014591217041015625
7.724761962890625e-05,0.05275130271911621,0.004631499557495117,0.09672,3.719329833984375e-05,0.0001418590545654297
0.00010347366333007812,0.033722639083862305,0.004081075561523428,0.131087,5.245208740234375e-05,0.00014734268188476562
7.724761962890625e-05,0.07114362716674805,0.0027955588836669903,0.091823,3.314018249511719e-05,0.0001227855682373047
0.00011563301086425781,0.047547340393066406,0.008379226455688477,0.07374,2.7894973754882812e-05,0.000110626220703125
8.749961853027344e-05,0.08170199394226074,0.012512750274658202,0.090393,3.0994415283203125e-05,0.0001232624053955078
9.34600830078125e-05,0.06905794143676758,0.0023414935302734363,0.083205,3.1948089599609375e-05,0.00013971328735351562
0.0001285076141357422,0.0696249008178711,0.0011573711853027357,0.114952,3.62396240234375e-05,0.00013208389282226562
9.393692016601562e-05,0.0597536563873291,0.005315373275756832,0.064377,4.601478576660156e-05,0.00014829635620117188
0.00010466575622558594,0.06671738624572754,0.002232865402221673,0.122703,3.361701965332031e-05,0.0001239776611328125
7.653236389160156e-05,0.05685544013977051,0.009242424148559567,0.078781,2.7894973754882812e-05,0.0001049041748046875
0.00010943412780761719,0.06322169303894043,0.0008544644470214885,0.071363,4.458427429199219e-05,0.00014972686767578125
5.698204040527344e-05,0.07062077522277832,0.008900721527099614,0.086224,3.314018249511719e-05,0.00011682510375976562
0.00012445449829101562,0.06513190269470215,0.0013453364257812461,0.081487,3.4809112548828125e-05,0.00013637542724609375
7.224082946777344e-05,0.04046988487243652,0.0009321793823242053,0.149797,4.982948303222656e-05,0.00017118453979492188
9.560585021972656e-05,0.050759077072143555,0.011161876922607422,0.078319,2.9087066650390625e-05,0.00014162063598632812
0.0001049041748046875,0.05573773384094238,0.0032837058715820266,0.097307,2.4557113647460938e-05,0.00010395050048828125
7.581710815429688e-05,0.06725001335144043,0.02092846781921387,0.065828,3.123283386230469e-05,0.00011086463928222656
7.295608520507812e-05,0.04189586639404297,0.004127632614135748,0.122954,4.315376281738281e-05,0.0001552104949951172
9.989738464355469e-05,0.07238388061523438,0.00648179258728028,0.067031,3.1948089599609375e-05,0.0001342296600341797
5.745887756347656e-05,0.07209014892578125,0.01700145571899414,0.082843,2.8371810913085938e-05,0.00011348724365234375
0.00011849403381347656,0.0648045539855957,0.0032343898162841833,0.123914,4.601478576660156e-05,0.00015401840209960938
0.00010728836059570312,0.03940749168395996,0.0035849434356689386,0.077202,3.457069396972656e-05,0.0001163482666015625
0.00011515617370605469,0.06547331809997559,0.012910324569702147,0.068579,3.218650817871094e-05,0.00011324882507324219
0.00010418891906738281,0.06820845603942871,0.0033964531555175786,0.068286,3.933906555175781e-05,0.00010895729064941406
8.749961853027344e-05,0.0801844596862793,0.005199208175659192,0.155488,4.6253204345703125e-05,0.00015115737915039062
9.274482727050781e-05,0.05677628517150879,0.0035411841278076145,0.086412,3.62396240234375e-05,0.0001304149627685547
8.58306884765625e-05,0.0725393295288086,0.00477503251647949,0.062454,3.1948089599609375e-05,0.00011372566223144531
0.00010085105895996094,0.018500089645385742,0.004495042648315434,0.06541,3.24249267578125e-05,0.0001270771026611328
9.393692016601562e-05,0.0763401985168457,0.005161006515502928,0.122407,3.814697265625e-05,0.00013875961303710938
8.916854858398438e-05,0.048218727111816406,0.003417125106811525,0.071324,4.6253204345703125e-05,0.0001583099365234375
9.465217590332031e-05,0.07701277732849121,0.002258348571777341,0.085288,3.838539123535156e-05,0.0001499652862548828
9.72747802734375e-05,0.04508829116821289,0.007240640457153322,0.060542,3.24249267578125e-05,0.000110626220703125
7.748603820800781e-05,0.044519662857055664,0.005409701568603514,0.109293,4.482269287109375e-05,0.00014925003051757812
7.891654968261719e-05,0.07046055793762207,0.017862867691040035,0.153423,4.00543212890625e-05,0.0001361370086669922
7.700920104980469e-05,0.04069066047668457,0.002604658676147467,0.072249,3.266334533691406e-05,0.0001220703125
8.940696716308594e-05,0.031530141830444336,0.002294119354248045,0.100954,3.9577484130859375e-05,0.00016427040100097656
0.00010037422180175781,0.04847216606140137,0.0040457212677001975,0.068326,4.482269287109375e-05,0.0001518726348876953
9.465217590332031e-05,0.025081872940063477,0.006721461929321285,0.070761,4.363059997558594e-05,0.00014591217041015625
8.273124694824219e-05,0.038912057876586914,0.0071700340423584,0.122209,3.0517578125e-05,0.00013017654418945312
0.00011086463928222656,0.05007505416870117,0.0007040510253906243,0.061342,3.409385681152344e-05,0.00012230873107910156
8.392333984375e-05,0.04760169982910156,0.009984294799804685,0.072396,2.8848648071289062e-05,0.00011086463928222656
8.654594421386719e-05,0.03657102584838867,0.002872178588867194,0.089289,4.601478576660156e-05,0.00015544891357421875
9.632110595703125e-05,0.05086159706115723,0.0018285787658691433,0.074792,3.528594970703125e-05,0.00012230873107910156
9.059906005859375e-05,0.05176520347595215,0.00356129014587403,0.097074,2.9802322387695312e-05,0.00011229515075683594
9.441375732421875e-05,0.032318115234375,0.0167637063446045,0.189656,2.8848648071289062e-05,0.00010704994201660156
6.771087646484375e-05,0.046071529388427734,0.006428070816040035,0.064516,2.7894973754882812e-05,0.00011205673217773438
0.00010848045349121094,0.03267049789428711,0.0022778409729003884,0.106699,4.7206878662109375e-05,0.00016117095947265625
0.00011205673217773438,0.035646915435791016,0.001224791961669927,0.063369,3.361701965332031e-05,0.00013947486877441406
9.560585021972656e-05,0.04415535926818848,0.006172550155639653,0.084823,4.076957702636719e-05,0.0001373291015625
8.344650268554688e-05,0.04204416275024414,0.004847221878051755,0.078322,3.24249267578125e-05,0.0001239776611328125
6.175041198730469e-05,0.046524763107299805,0.005235525421142584,0.076121,3.552436828613281e-05,0.00013685226440429688
9.417533874511719e-05,0.0523068904876709,0.009646887359619147,0.123065,4.935264587402344e-05,0.0001652240753173828
6.842613220214844e-05,0.06025409698486328,0.008988140426635746,0.085989,3.457069396972656e-05,0.00014257431030273438
9.083747863769531e-05,0.04810976982116699,0.004438738632202149,0.102075,3.695487976074219e-05,0.0001342296600341797
5.698204040527344e-05,0.07784700393676758,0.004611017868041994,0.069103,3.647804260253906e-05,0.000133514404296875
9.250640869140625e-05,0.057257890701293945,0.006232691848754884,0.094137,3.0040740966796875e-05,0.00011181831359863281
6.0558319091796875e-05,0.07982063293457031,0.0047751037750244085,0.071109,2.8133392333984375e-05,0.00010776519775390625
9.131431579589844e-05,0.06486916542053223,0.0033478494110107393,0.137131,4.267692565917969e-05,0.00013518333435058594
8.654594421386719e-05,0.07588768005371094,0.01167841831970215,0.106432,3.886222839355469e-05,0.00018310546875
8.893013000488281e-05,0.06461977958679199,0.007262264541625971,0.104871,2.7894973754882812e-05,0.00010395050048828125
9.131431579589844e-05,0.0849294662475586,0.0046290131225585895,0.082986,4.744529724121094e-05,0.00015616416931152344
7.605552673339844e-05,0.08094382286071777,0.008595521316528326,0.08589,2.8371810913085938e-05,0.00011777877807617188
0.00011849403381347656,0.07328081130981445,0.008557472320556647,0.094354,3.4809112548828125e-05,0.00013589859008789062
0.0001010894775390625,0.10047459602355957,0.006851964355468754,0.115699,4.649162292480469e-05,0.00015020370483398438
7.987022399902344e-05,0.05302715301513672,0.003254015457153314,0.101638,3.0279159545898438e-05,0.00012564659118652344
0.00010418891906738281,0.06307673454284668,0.049631109909057614,0.083596,3.123283386230469e-05,0.00011110305786132812
6.604194641113281e-05,0.09404635429382324,0.007704545333862306,0.067522,3.266334533691406e-05,0.00012040138244628906
9.584426879882812e-05,0.08539676666259766,0.004508235687255863,0.089556,4.57763671875e-05,0.00015282630920410156
0.00013375282287597656,0.037392377853393555,0.0019141353302001979,0.079857,3.147125244140625e-05,0.0001232624053955078
9.34600830078125e-05,0.0438380241394043,0.006950502441406256,0.075302,4.315376281738281e-05,0.0001480579376220703
8.893013000488281e-05,0.052405595779418945,0.006994236709594731,0.078398,3.600120544433594e-05,0.00012230873107910156
0.00010251998901367188,0.0469515323638916,0.0031863797149658257,0.070654,4.410743713378906e-05,0.00014638900756835938
8.726119995117188e-05,0.032929420471191406,0.014572366912841792,0.080642,3.7670135498046875e-05,0.0001437664031982422
7.867813110351562e-05,0.06462407112121582,0.0008048947601318329,0.072397,4.267692565917969e-05,0.0001480579376220703
7.224082946777344e-05,0.05720925331115723,0.009578943405151363,0.074965,3.075599670410156e-05,0.00013136863708496094
7.62939453125e-05,0.06629157066345215,0.00492588302612304,0.06753,4.1484832763671875e-05,0.00016570091247558594
8.273124694824219e-05,0.05101442337036133,0.0018462957000732472,0.11814,3.3855438232421875e-05,0.00011849403381347656
0.00010085105895996094,0.04912543296813965,0.0026833305816650332,0.073052,4.5299530029296875e-05,0.00014662742614746094
6.270408630371094e-05,0.05131816864013672,0.0032371055908203133,0.060043,3.4809112548828125e-05,0.0001227855682373047
8.130073547363281e-05,0.05963897705078125,0.00564853495788574,0.112583,3.409385681152344e-05,0.0001308917999267578
9.369850158691406e-05,0.06198883056640625,0.006075991897583011,0.077345,3.0994415283203125e-05,0.00011706352233886719
0.00010204315185546875,0.03142428398132324,0.019157408889770508,0.072366,5.0067901611328125e-05,0.00016069412231445312
6.556510925292969e-05,0.04112052917480469,0.00169144799804688,0.079924,2.6941299438476562e-05,0.00012373924255371094
0.00010848045349121094,0.03633594512939453,0.003066037567138677,0.106442,3.0279159545898438e-05,0.00012683868408203125
9.202957153320312e-05,0.02393174171447754,0.008582309341430672,0.1664,3.170967102050781e-05,0.00012755393981933594
7.939338684082031e-05,0.05081009864807129,0.01112149772644043,0.081275,2.5987625122070312e-05,0.00010514259338378906
9.036064147949219e-05,0.030232906341552734,0.0018513858337402406,0.076523,2.574920654296875e-05,0.00010704994201660156
8.821487426757812e-05,0.0541226863861084,0.0009276253204345691,0.070952,2.6702880859375e-05,0.00010085105895996094
6.651878356933594e-05,0.04624319076538086,0.019909206771850582,0.09485,4.458427429199219e-05,0.0001766681671142578
5.650520324707031e-05,0.05431818962097168,0.008316349746704102,0.098648,5.1021575927734375e-05,0.00018930435180664062
8.034706115722656e-05,0.07114648818969727,0.003962878067016604,0.077443,3.814697265625e-05,0.000141143798828125
9.608268737792969e-05,0.08311319351196289,0.004145599838256839,0.079829,3.743171691894531e-05,0.00013947486877441406
0.00011348724365234375,0.0610194206237793,0.002032132934570316,0.069976,4.5299530029296875e-05,0.00015664100646972656
6.437301635742188e-05,0.07184147834777832,0.0011453361968994102,0.133302,2.86102294921875e-05,0.00012564659118652344
9.465217590332031e-05,0.058721303939819336,0.006563448883056641,0.075474,4.38690185546875e-05,0.0001480579376220703
0.000102996826171875,0.07251930236816406,0.0054877514495849655,0.085586,3.814697265625e-05,0.000141143798828125
0.00017213821411132812,0.05804014205932617,0.003560402465820317,0.089749,4.291534423828125e-05,0.00014901161193847656
8.869171142578125e-05,0.05628633499145508,0.003492599792480469,0.09393,4.6253204345703125e-05,0.00014710426330566406
6.937980651855469e-05,0.07215642929077148,0.010564245925903326,0.096464,3.886222839355469e-05,0.0001266002655029297
9.322166442871094e-05,0.06966900825500488,0.002545358352661134,0.076195,3.0994415283203125e-05,0.00011038780212402344
9.989738464355469e-05,0.04005026817321777,0.007319141738891602,0.082357,3.838539123535156e-05,0.000133514404296875
0.0001087188720703125,0.04605245590209961,0.006865519592285152,0.073328,4.1484832763671875e-05,0.000148773193359375
9.202957153320312e-05,0.06869626045227051,0.006815190826416018,0.078789,4.267692565917969e-05,0.00014495849609375
6.842613220214844e-05,0.03646373748779297,0.006043546920776369,0.076944,3.361701965332031e-05,0.00012540817260742188
0.00013327598571777344,0.03947615623474121,0.002561058074951175,0.097868,3.314018249511719e-05,0.0001323223114013672
8.797645568847656e-05,0.05890607833862305,0.00403951210021973,0.084435,4.482269287109375e-05,0.00014829635620117188
8.368492126464844e-05,0.05864357948303223,0.001647710388183593,0.074157,4.315376281738281e-05,0.0001506805419921875
0.00010180473327636719,0.06031322479248047,0.01196420645141602,0.087556,3.814697265625e-05,0.0001404285430908203
0.00012040138244628906,0.056336402893066406,0.0048223778839111275,0.075688,3.9577484130859375e-05,0.00015592575073242188
8.869171142578125e-05,0.060286521911621094,0.02118375630187988,0.066277,3.337860107421875e-05,0.00012302398681640625
9.870529174804688e-05,0.057685136795043945,0.0026999222259521533,0.111077,3.933906555175781e-05,0.0001475811004638672
9.942054748535156e-05,0.06442737579345703,0.0030351494598388623,0.089245,4.38690185546875e-05,0.00017833709716796875
0.0001373291015625,0.04329991340637207,0.00728332757568359,0.118204,4.220008850097656e-05,0.00014543533325195312
0.00010061264038085938,0.06497573852539062,0.004312346939086914,0.088921,4.363059997558594e-05,0.00012302398681640625
9.989738464355469e-05,0.03947877883911133,0.001833645278930665,0.081718,3.266334533691406e-05,0.00012564659118652344
6.771087646484375e-05,0.04539036750793457,0.005635781341552737,0.069519,3.4332275390625e-05,0.00012564659118652344
9.441375732421875e-05,0.04920649528503418,0.020737551116943365,0.084725,4.0531158447265625e-05,0.0001647472381591797
0.0001049041748046875,0.04667043685913086,0.012184493759155285,0.131122,2.6464462280273438e-05,9.870529174804688e-05
9.870529174804688e-05,0.045386314392089844,0.010258635345458983,0.069634,3.4332275390625e-05,0.00012493133544921875
0.00012493133544921875,0.0349583625793457,0.0014833096160888626,0.077186,4.1961669921875e-05,0.00014662742614746094
0.00012373924255371094,0.040970802307128906,0.000993783538818363,0.069282,3.3855438232421875e-05,0.00012350082397460938
9.72747802734375e-05,0.05054306983947754,0.0088445023803711,0.112172,3.695487976074219e-05,0.00013899803161621094
7.009506225585938e-05,0.060263872146606445,0.0007966448211669946,0.07661,3.457069396972656e-05,0.0001316070556640625
5.53131103515625e-05,0.06406283378601074,0.007207705596923825,0.064696,3.147125244140625e-05,0.00011539459228515625
0.00013494491577148438,0.034755706787109375,0.008641989944458014,0.065227,4.601478576660156e-05,0.0001494884490966797
5.984306335449219e-05,0.07034182548522949,0.004222820999145505,0.102773,3.5762786865234375e-05,0.00012946128845214844
9.942054748535156e-05,0.04697990417480469,0.0011404678649902383,0.103418,3.0279159545898438e-05,0.00011610984802246094
9.274482727050781e-05,0.04841351509094238,0.0029538663635253898,0.073949,3.170967102050781e-05,0.00013828277587890625
9.274482727050781e-05,0.05485820770263672,0.008017679016113277,0.070608,4.3392181396484375e-05,0.00014972686767578125
6.604194641113281e-05,0.039721012115478516,0.004300907165527348,0.096368,3.743171691894531e-05,0.0001373291015625
7.224082946777344e-05,0.05850052833557129,0.0007813638305664006,0.083265,4.363059997558594e-05,0.0001468658447265625
9.489059448242188e-05,0.055376291275024414,0.002809131332397463,0.102379,3.7670135498046875e-05,0.00013113021850585938
0.00011849403381347656,0.05769634246826172,0.0017548542785644494,0.078545,3.361701965332031e-05,0.00011944770812988281
6.365776062011719e-05,0.06957483291625977,0.016041588409423824,0.076492,2.47955322265625e-05,0.00010347366333007812
5.340576171875e-05,0.07336664199829102,0.008854870971679682,0.078866,3.528594970703125e-05,0.0001277923583984375
7.939338684082031e-05,0.11501955986022949,0.009016665359497064,0.086804,4.935264587402344e-05,0.0001785755157470703
0.00010967254638671875,0.08340167999267578,0.00421864454650879,0.091376,3.719329833984375e-05,0.0001285076141357422
0.00010418891906738281,0.07038164138793945,0.021235507339477544,0.106456,4.506111145019531e-05,0.0001323223114013672
8.678436279296875e-05,0.0694129467010498,0.003989439666748043,0.072037,3.743171691894531e-05,0.00012540817260742188
9.512901306152344e-05,0.05615377426147461,0.008724302749633789,0.07152,3.170967102050781e-05,0.00011348724365234375
0.00010418891906738281,0.06379342079162598,0.0035707105712890624,0.080942,2.8133392333984375e-05,0.00011754035949707031
9.369850158691406e-05,0.057497501373291016,0.0020325035552978543,0.075902,3.361701965332031e-05,0.00012636184692382812
9.226799011230469e-05,0.09478044509887695,0.003900895019531253,0.076429,4.315376281738281e-05,0.00019049644470214844
8.130073547363281e-05,0.052967071533203125,0.017579718872070313,0.060654,4.220008850097656e-05,0.00015211105346679688
6.508827209472656e-05,0.05588245391845703,0.0051070739440917945,0.079182,3.719329833984375e-05,0.00012421607971191406
9.560585021972656e-05,0.06543850898742676,0.01361272943115234,0.077199,3.361701965332031e-05,0.0001342296600341797
9.965896606445312e-05,0.05852794647216797,0.0069137718200683596,0.06855,3.075599670410156e-05,0.00011491775512695312
0.00011849403381347656,0.06197667121887207,0.002913923171997068,0.135021,4.506111145019531e-05,0.0001423358917236328
9.369850158691406e-05,0.06616640090942383,0.007365846862792971,0.079635,3.218650817871094e-05,0.0001239776611328125
6.413459777832031e-05,0.04094719886779785,0.017274540328979487,0.064725,3.695487976074219e-05,0.00014495849609375
7.367134094238281e-05,0.03795051574707031,0.004243866287231446,0.089864,3.910064697265625e-05,0.0001494884490966797
8.726119995117188e-05,0.04615187644958496,0.015922906417846674,0.10648,5.3882598876953125e-05,0.0001590251922607422
0.00010538101196289062,0.06095743179321289,0.006866253540039065,0.061228,3.790855407714844e-05,0.00016164779663085938
7.009506225585938e-05,0.08629322052001953,0.002511874694824223,0.064355,3.647804260253906e-05,0.00013113021850585938
6.937980651855469e-05,0.06632828712463379,0.020556520462036126,0.06975,3.719329833984375e-05,0.00012564659118652344
5.626678466796875e-05,0.0683279037475586,0.008950146774291998,0.101446,5.626678466796875e-05,0.00020194053649902344
8.249282836914062e-05,0.0671844482421875,0.00261570260620117,0.109349,3.528594970703125e-05,0.0001251697540283203
0.00011086463928222656,0.07122921943664551,0.011069909286499022,0.0863,3.4332275390625e-05,0.00011491775512695312
0.00011491775512695312,0.0676271915435791,0.0020075975494384807,0.066867,2.5987625122070312e-05,0.00010514259338378906
6.794929504394531e-05,0.05653214454650879,0.002880650833129883,0.084397,2.9087066650390625e-05,0.00010561943054199219
9.655952453613281e-05,0.039849281311035156,0.006068285949707028,0.072092,3.7670135498046875e-05,0.00012826919555664062
0.00010991096496582031,0.06990432739257812,0.004963131011962885,0.100611,3.0517578125e-05,0.00011301040649414062
9.560585021972656e-05,0.0519406795501709,0.006774954864501942,0.143578,5.6743621826171875e-05,0.00015401840209960938
6.651878356933594e-05,0.024187803268432617,0.0014722306518554634,0.103122,2.956390380859375e-05,0.00012350082397460938
7.009506225585938e-05,0.04491591453552246,0.002129611892700195,0.082205,3.5762786865234375e-05,0.00012993812561035156
8.749961853027344e-05,0.03423118591308594,0.0023837721099853534,0.060826,2.6702880859375e-05,0.00011587142944335938
5.793571472167969e-05,0.040775299072265625,0.012034655212402351,0.137676,3.0279159545898438e-05,0.00013518333435058594
6.699562072753906e-05,0.031045913696289062,0.00959660697937012,0.07024,4.57763671875e-05,0.0001556873321533203
8.392333984375e-05,0.03333258628845215,0.011751008117675779,0.067012,3.123283386230469e-05,0.00010991096496582031
0.00010800361633300781,0.05753970146179199,0.0024318851165771455,0.070482,2.47955322265625e-05,0.00010442733764648438
7.987022399902344e-05,0.03897881507873535,0.0031935196685791145,0.16917,3.600120544433594e-05,0.00011968612670898438
6.890296936035156e-05,0.043053388595581055,0.013347802871704104,0.075306,4.506111145019531e-05,0.00015091896057128906
9.870529174804688e-05,0.04317522048950195,0.022604535308837895,0.075859,4.100799560546875e-05,0.00012922286987304688
8.606910705566406e-05,0.07995963096618652,0.0007447899780273493,0.073679,3.0517578125e-05,0.00012612342834472656
7.43865966796875e-05,0.055864572525024414,0.003532196090698242,0.144927,3.123283386230469e-05,0.0001316070556640625
9.369850158691406e-05,0.06581687927246094,0.001958227935791021,0.077634,4.792213439941406e-05,0.0001499652862548828
0.00010037422180175781,0.07842326164245605,0.00820774223327636,0.076855,3.4809112548828125e-05,0.0001289844512939453
8.845329284667969e-05,0.06853461265563965,0.008485628189086908,0.116486,2.8133392333984375e-05,0.0001201629638671875
8.749961853027344e-05,0.049037933349609375,0.007031383117675788,0.077591,3.4809112548828125e-05,0.00011205673217773438
7.987022399902344e-05,0.11090755462646484,0.011114952651977539,0.138183,3.62396240234375e-05,0.0001239776611328125
0.00010085105895996094,0.0758657455444336,0.013273307662963862,0.165219,3.5762786865234375e-05,0.00013017654418945312
7.963180541992188e-05,0.0662682056427002,0.0051116823730468774,0.097744,4.458427429199219e-05,0.0001583099365234375
9.107589721679688e-05,0.03945422172546387,0.008424676116943364,0.083366,4.267692565917969e-05,0.00014901161193847656
9.059906005859375e-05,0.08437156677246094,0.00287700555419923,0.172724,3.9577484130859375e-05,0.00012946128845214844
8.463859558105469e-05,0.03380107879638672,0.013932909027099608,0.091934,3.838539123535156e-05,0.00014519691467285156
0.00011086463928222656,0.02667975425720215,0.02745162596130371,0.121781,5.030632019042969e-05,0.00016164779663085938
9.870529174804688e-05,0.07125115394592285,0.0037295488433837787,0.186317,3.528594970703125e-05,0.00014662742614746094
8.678436279296875e-05,0.05609416961669922,0.005173379821777346,0.110205,3.218650817871094e-05,0.00011587142944335938
8.678436279296875e-05,0.0771493911743164,0.002404136886596686,0.090885,3.743171691894531e-05,0.0001366138458251953
8.535385131835938e-05,0.09877634048461914,0.0008907441558837909,0.081856,4.1484832763671875e-05,0.0001354217529296875
6.0558319091796875e-05,0.09908699989318848,0.004929481262207033,0.075306,3.790855407714844e-05,0.00013136863708496094
6.437301635742188e-05,0.041698455810546875,0.004582814590454107,0.110133,3.600120544433594e-05,0.0001227855682373047
0.00010728836059570312,0.08830070495605469,0.004232347976684564,0.101888,4.38690185546875e-05,0.00015807151794433594
7.390975952148438e-05,0.06785821914672852,0.004208797119140628,0.081702,3.457069396972656e-05,0.00013184547424316406
9.5367431640625e-05,0.06285905838012695,0.021806062667846682,0.083507,4.100799560546875e-05,0.0001437664031982422
0.0001010894775390625,0.08495020866394043,0.0009620722656250025,0.071212,3.790855407714844e-05,0.00012755393981933594
8.940696716308594e-05,0.08643627166748047,0.0033468680419921903,0.085671,4.267692565917969e-05,0.0001418590545654297
7.867813110351562e-05,0.07392764091491699,0.012388471084594732,0.125494,4.8160552978515625e-05,0.0001537799835205078
9.584426879882812e-05,0.027572154998779297,0.0008341942443847589,0.070236,3.4332275390625e-05,0.00013113021850585938
9.512901306152344e-05,0.07194066047668457,0.004753508193969719,0.127117,4.315376281738281e-05,0.00014472007751464844
9.632110595703125e-05,0.04160022735595703,0.0031949157867431632,0.075184,3.337860107421875e-05,0.0001354217529296875
8.368492126464844e-05,0.042403459548950195,0.0008593015441894503,0.063724,3.647804260253906e-05,0.0005538463592529297
0.00011539459228515625,0.04718637466430664,0.0021325016784667916,0.12717,3.7670135498046875e-05,0.00014281272888183594
8.606910705566406e-05,0.05130577087402344,0.0021379674224853568,0.063147,4.00543212890625e-05,0.00014257431030273438
0.00010728836059570312,0.0454254150390625,0.0013088290863037116,0.063207,3.0994415283203125e-05,0.0001227855682373047
7.82012939453125e-05,0.04281926155090332,0.02094484600830078,0.124377,3.409385681152344e-05,0.00012564659118652344
6.723403930664062e-05,0.03490877151489258,0.014740276336669925,0.075,4.1961669921875e-05,0.00014853477478027344
9.274482727050781e-05,0.051096200942993164,0.01028321310424804,0.067086,3.790855407714844e-05,0.00013756752014160156
7.486343383789062e-05,0.05188250541687012,0.00270301300048828,0.084315,3.910064697265625e-05,0.00014662742614746094
5.8650970458984375e-05,0.05647873878479004,0.0047078878326415885,0.171333,2.956390380859375e-05,0.00013208389282226562
0.00011372566223144531,0.05415844917297363,0.01244481890869141,0.094093,3.528594970703125e-05,0.00012183189392089844
0.00012350082397460938,0.05129575729370117,0.0026585275726318386,0.087267,3.266334533691406e-05,0.0001304149627685547
9.34600830078125e-05,0.07185530662536621,0.011935091293334962,0.084937,3.24249267578125e-05,0.00011372566223144531
0.00010371208190917969,0.03755807876586914,0.00518759190368652,0.071232,4.267692565917969e-05,0.00015306472778320312
8.463859558105469e-05,0.07262969017028809,0.005970343841552733,0.070161,3.170967102050781e-05,0.00012946128845214844
9.393692016601562e-05,0.04772591590881348,0.006968386810302735,0.154307,3.0994415283203125e-05,0.00011301040649414062
7.414817810058594e-05,0.040495872497558594,0.005468386108398435,0.070343,4.38690185546875e-05,0.0001518726348876953
8.988380432128906e-05,0.055925846099853516,0.0035439777374267623,0.12,3.981590270996094e-05,0.00014495849609375
0.00011181831359863281,0.0861978530883789,0.004610825958251956,0.062185,3.6716461181640625e-05,0.0001456737518310547
8.416175842285156e-05,0.06856322288513184,0.00612323367309571,0.085903,2.956390380859375e-05,0.00010895729064941406
8.606910705566406e-05,0.053989410400390625,0.0036384926757812436,0.124604,3.600120544433594e-05,0.00013899803161621094
0.00010824203491210938,0.057037353515625,0.02019165600585937,0.109962,3.147125244140625e-05,0.00011038780212402344
8.916854858398438e-05,0.0810093879699707,0.018817672515869147,0.063174,4.982948303222656e-05,0.00015854835510253906
0.00010013580322265625,0.12563562393188477,0.005319608291625977,0.084841,4.696846008300781e-05,0.00013399124145507812
8.96453857421875e-05,0.06172657012939453,0.01233005508422852,0.06566,3.9577484130859375e-05,0.00012540817260742188
6.866455078125e-05,0.07286691665649414,0.010868102996826168,0.121757,3.409385681152344e-05,0.00013828277587890625
9.441375732421875e-05,0.07970666885375977,0.000981206787109376,0.104087,3.695487976074219e-05,0.0001316070556640625
8.487701416015625e-05,0.03483843803405762,0.01258699856567383,0.101492,3.0994415283203125e-05,0.00011205673217773438
7.653236389160156e-05,0.05669879913330078,0.004691738876342777,0.071766,4.601478576660156e-05,0.00015473365783691406
9.369850158691406e-05,0.05103015899658203,0.011993930145263676,0.072154,3.719329833984375e-05,0.00013184547424316406
0.0001049041748046875,0.06606221199035645,0.004948850784301753,0.07584,3.552436828613281e-05,0.00012731552124023438
0.00010371208190917969,0.06964826583862305,0.013485180511474612,0.091985,4.744529724121094e-05,0.0001857280731201172
0.00010275840759277344,0.05020499229431152,0.00857788883972168,0.059107,4.100799560546875e-05,0.0001316070556640625
0.00010585784912109375,0.05250072479248047,0.0052367486724853585,0.115224,3.528594970703125e-05,0.00012755393981933594
6.508827209472656e-05,0.05130314826965332,0.013045441345214848,0.090721,4.744529724121094e-05,0.00018167495727539062
9.1552734375e-05,0.06561088562011719,0.0063188623199463,0.154324,3.1948089599609375e-05,0.00011301040649414062
6.937980651855469e-05,0.057366371154785156,0.02595829858398438,0.074929,3.743171691894531e-05,0.00015997886657714844
9.989738464355469e-05,0.08698296546936035,0.005833219085693356,0.069539,2.7418136596679688e-05,0.00010204315185546875
9.846687316894531e-05,0.07239437103271484,0.0054420660247802705,0.077226,2.6702880859375e-05,0.00010228157043457031
6.079673767089844e-05,0.09180188179016113,0.0037513013000488316,0.075263,2.7894973754882812e-05,0.00010657310485839844
9.059906005859375e-05,0.0728912353515625,0.0013977758178710942,0.066274,4.291534423828125e-05,0.00015211105346679688
6.747245788574219e-05,0.07667183876037598,0.027887659072875978,0.1075,3.4332275390625e-05,0.00011777877807617188
5.91278076171875e-05,0.029996633529663086,0.005917643280029292,0.08153,3.6716461181640625e-05,0.0001456737518310547
0.00010633468627929688,0.04240012168884277,0.0026076783599853492,0.102106,2.7418136596679688e-05,0.00010752677917480469
0.000125885009765625,0.04195117950439453,0.003365429428100586,0.075322,2.9325485229492188e-05,0.00010514259338378906
5.817413330078125e-05,0.053040504455566406,0.010019037185668947,0.060514,3.0994415283203125e-05,0.00011467933654785156
6.604194641113281e-05,0.0211484432220459,0.001233725814819342,0.073845,3.0994415283203125e-05,0.0001285076141357422
7.343292236328125e-05,0.04153013229370117,0.0012336596374511732,0.056837,3.457069396972656e-05,0.0001251697540283203
8.702278137207031e-05,0.03920602798461914,0.002415696350097654,0.067234,3.0994415283203125e-05,0.00011348724365234375
0.00010061264038085938,0.07382893562316895,0.009183981399536134,0.06977,2.8371810913085938e-05,0.00010251998901367188
6.29425048828125e-05,0.05323028564453125,0.001906509963989264,0.115183,4.482269287109375e-05,0.0001518726348876953
7.581710815429688e-05,0.039819955825805664,0.0020632807922363328,0.070405,3.123283386230469e-05,0.0001366138458251953
6.270408630371094e-05,0.05875658988952637,0.009216691055297849,0.095085,3.457069396972656e-05,0.00011229515075683594
0.00011038780212402344,0.046447038650512695,0.0024838412628173795,0.062989,4.315376281738281e-05,0.00016427040100097656
9.608268737792969e-05,0.032604217529296875,0.012228161056518555,0.089892,3.504753112792969e-05,0.00012803077697753906
9.465217590332031e-05,0.034742116928100586,0.005637280410766596,0.090356,4.4345855712890625e-05,0.0001430511474609375
9.989738464355469e-05,0.02682781219482422,0.001279715698242187,0.061432,3.3855438232421875e-05,0.00011873245239257812
9.679794311523438e-05,0.047052860260009766,0.004705439590454108,0.072901,3.4809112548828125e-05,0.00011658668518066406
4.887580871582031e-05,0.03384685516357422,0.01038193890380859,0.089257,3.910064697265625e-05,0.00012683868408203125
9.632110595703125e-05,0.06675958633422852,0.004258327270507817,0.065049,4.291534423828125e-05,0.00014829635620117188
9.179115295410156e-05,0.02833414077758789,0.01821115969848633,0.087033,3.528594970703125e-05,0.0001246929168701172
7.176399230957031e-05,0.060555219650268555,0.010743163681030274,0.06515,4.100799560546875e-05,0.00016880035400390625
9.417533874511719e-05,0.05469822883605957,0.010693760269165034,0.088357,2.9802322387695312e-05,0.00011658668518066406
6.604194641113281e-05,0.07467222213745117,0.005353143173217778,0.079619,3.981590270996094e-05,0.0001399517059326172
0.000102996826171875,0.034684181213378906,0.0021863306274414046,0.075726,3.361701965332031e-05,0.00012254714965820312
0.00010848045349121094,0.08397102355957031,0.01387749961853027,0.07996,4.506111145019531e-05,0.00019073486328125
8.869171142578125e-05,0.10747122764587402,0.0073536780242919875,0.091812,3.4332275390625e-05,0.00013208389282226562
8.487701416015625e-05,0.04165506362915039,0.004551935211181635,0.112184,2.5510787963867188e-05,0.00010824203491210938
6.079673767089844e-05,0.05635380744934082,0.020738114288330084,0.081172,2.384185791015625e-05,8.893013000488281e-05
9.298324584960938e-05,0.05769968032836914,0.0029508790130615276,0.071363,4.3392181396484375e-05,0.00015211105346679688
9.34600830078125e-05,0.06075596809387207,0.0036460886230468698,0.101651,3.337860107421875e-05,0.00012183189392089844
6.747245788574219e-05,0.06517529487609863,0.007966145126342777,0.133433,3.886222839355469e-05,0.0001392364501953125
7.987022399902344e-05,0.09411096572875977,0.00648927766418457,0.099509,4.1961669921875e-05,0.0001659393310546875
8.177757263183594e-05,0.06941652297973633,0.007997596221923836,0.138369,3.7670135498046875e-05,0.00014328956604003906
7.128715515136719e-05,0.025463104248046875,0.007981637863159183,0.097896,3.4809112548828125e-05,0.00013113021850585938
9.083747863769531e-05,0.03988242149353027,0.0018539171905517515,0.091203,3.2901763916015625e-05,0.00011467933654785156
6.723403930664062e-05,0.059243202209472656,0.010511799133300782,0.061812,3.62396240234375e-05,0.0001430511474609375
7.939338684082031e-05,0.056275129318237305,0.015500206115722656,0.078472,3.457069396972656e-05,0.00013589859008789062
0.00010395050048828125,0.06888389587402344,0.0017809613800048862,0.08864,2.8133392333984375e-05,0.00011110305786132812
0.00011324882507324219,0.06252193450927734,0.010541267547607425,0.067465,3.457069396972656e-05,0.00011920928955078125
0.00010776519775390625,0.04287219047546387,0.0008747548675537148,0.075665,4.363059997558594e-05,0.00014925003051757812
0.00011086463928222656,0.03752636909484863,0.013034629837036127,0.080934,5.173683166503906e-05,0.00021266937255859375
6.628036499023438e-05,0.06147885322570801,0.0050019987182617215,0.074667,4.029273986816406e-05,0.00013375282287597656
8.082389831542969e-05,0.04319334030151367,0.003107831604003908,0.071768,4.267692565917969e-05,0.000148773193359375
0.00010228157043457031,0.048137664794921875,0.003048407333374026,0.092582,3.4332275390625e-05,0.00012230873107910156
0.00011372566223144531,0.05693507194519043,0.004290056076049806,0.100035,3.1948089599609375e-05,0.00013303756713867188
0.00010585784912109375,0.06439375877380371,0.005503197143554683,0.068027,4.410743713378906e-05,0.0001404285430908203
0.00013875961303710938,0.07458639144897461,0.006741297988891601,0.065845,3.4809112548828125e-05,0.00012564659118652344
9.512901306152344e-05,0.05555438995361328,0.003950782562255853,0.092799,2.9325485229492188e-05,0.00012373924255371094
7.915496826171875e-05,0.06657767295837402,0.005618025268554691,0.071086,4.57763671875e-05,0.00014925003051757812
0.00012564659118652344,0.05258655548095703,0.01766363821411132,0.084071,3.6716461181640625e-05,0.00011587142944335938
8.749961853027344e-05,0.06262588500976562,0.0017583775177001937,0.076961,3.4332275390625e-05,0.00013756752014160156
0.00010752677917480469,0.0426182746887207,0.0037584413604736383,0.074692,3.8623809814453125e-05,0.0001304149627685547
8.726119995117188e-05,0.055895090103149414,0.0038587361907958945,0.121965,3.6716461181640625e-05,0.00011801719665527344
7.62939453125e-05,0.05353355407714844,0.008241410812377933,0.065341,4.553794860839844e-05,0.00014901161193847656
0.00010895729064941406,0.041313886642456055,0.00771872010803222,0.082419,5.125999450683594e-05,0.00020575523376464844
9.489059448242188e-05,0.06703805923461914,0.006904446350097654,0.074464,3.695487976074219e-05,0.00012874603271484375
9.059906005859375e-05,0.053926944732666016,0.0024586473388671926,0.069683,3.361701965332031e-05,0.00011539459228515625
7.319450378417969e-05,0.05793619155883789,0.00518804331970215,0.060188,3.170967102050781e-05,0.00011563301086425781
9.870529174804688e-05,0.060845375061035156,0.009750342315673816,0.144856,3.8623809814453125e-05,0.00017571449279785156
9.179115295410156e-05,0.03953289985656738,0.004354850662231444,0.075837,3.5762786865234375e-05,0.0001220703125
0.00010013580322265625,0.042769670486450195,0.0013205978088378922,0.074682,3.170967102050781e-05,0.00013375282287597656
9.894371032714844e-05,0.06853413581848145,0.0011792957611083954,0.064418,2.6941299438476562e-05,0.00010395050048828125
9.298324584960938e-05,0.04885244369506836,0.007735397979736325,0.075353,2.5272369384765625e-05,0.00010061264038085938
0.00013399124145507812,0.05907583236694336,0.005467850585937503,0.076304,3.62396240234375e-05,0.0001308917999267578
7.891654968261719e-05,0.05625653266906738,0.007957448455810548,0.095428,4.0531158447265625e-05,0.00015091896057128906
6.937980651855469e-05,0.043357133865356445,0.0023764182434082015,0.086064,3.123283386230469e-05,0.00012183189392089844
8.869171142578125e-05,0.0541994571685791,0.01759320779418945,0.072869,4.410743713378906e-05,0.00014352798461914062
7.033348083496094e-05,0.043404340744018555,0.008850474090576169,0.07928,3.600120544433594e-05,0.0001399517059326172
9.703636169433594e-05,0.04551553726196289,0.0025735049133300825,0.134737,2.9325485229492188e-05,0.00010991096496582031
0.00010466575622558594,0.05914759635925293,0.013467332458496087,0.089025,4.100799560546875e-05,0.00015163421630859375
0.00010275840759277344,0.09045743942260742,0.008926774414062498,0.059692,4.410743713378906e-05,0.00014400482177734375
0.00010061264038085938,0.04815936088562012,0.006356415084838862,0.088121,5.125999450683594e-05,0.00019598007202148438
7.82012939453125e-05,0.03463411331176758,0.0021314066467285064,0.154594,3.4332275390625e-05,0.00012993812561035156
0.00010323524475097656,0.06279540061950684,0.00936257151794434,0.123608,2.4080276489257812e-05,0.00010585784912109375
0.00010275840759277344,0.04426765441894531,0.0015217292022705053,0.06278,3.337860107421875e-05,0.00011396408081054688
8.940696716308594e-05,0.072174072265625,0.010347561050415038,0.130024,4.00543212890625e-05,0.00014781951904296875
7.82012939453125e-05,0.05605340003967285,0.0042791108856201215,0.071224,3.981590270996094e-05,0.0001354217529296875
7.939338684082031e-05,0.03999686241149902,0.006114649093627925,0.092187,3.910064697265625e-05,0.00014138221740722656
7.176399230957031e-05,0.05916881561279297,0.006799622833251959,0.082213,3.838539123535156e-05,0.00012183189392089844
0.00011849403381347656,0.06799769401550293,0.002201171386718756,0.117237,3.457069396972656e-05,0.00012159347534179688
6.723403930664062e-05,0.08489656448364258,0.004427381881713863,0.068291,6.0558319091796875e-05,0.0002295970916748047
8.654594421386719e-05,0.08409929275512695,0.016159108154296872,0.075283,3.695487976074219e-05,0.0001518726348876953
0.00011372566223144531,0.07291984558105469,0.004351585159301757,0.089865,4.0531158447265625e-05,0.00014472007751464844
8.797645568847656e-05,0.08345174789428711,0.0019289513549804738,0.080479,4.38690185546875e-05,0.00014209747314453125
8.893013000488281e-05,0.08632183074951172,0.00526874150085449,0.154337,4.649162292480469e-05,0.0001373291015625
6.67572021484375e-05,0.06664466857910156,0.008303911666870112,0.124145,3.5762786865234375e-05,0.0001385211944580078
9.822845458984375e-05,0.06145048141479492,0.02403893641662598,0.077108,4.601478576660156e-05,0.00015163421630859375
0.00010347366333007812,0.09894442558288574,0.012716141082763671,0.134298,4.029273986816406e-05,0.00018167495727539062
9.441375732421875e-05,0.05891275405883789,0.010352604782104494,0.089988,3.933906555175781e-05,0.000141143798828125
0.0001227855682373047,0.05081748962402344,0.01632041790771485,0.129072,3.0040740966796875e-05,0.00010251998901367188
0.00010061264038085938,0.08369779586791992,0.0027852300109863226,0.086956,3.504753112792969e-05,0.00011372566223144531
9.751319885253906e-05,0.09759974479675293,0.0025258646697998016,0.071953,3.457069396972656e-05,0.00012564659118652344
0.00010848045349121094,0.056176185607910156,0.02000923634338378,0.141717,4.601478576660156e-05,0.0001533031463623047
8.034706115722656e-05,0.05012798309326172,0.006829852081298826,0.109599,3.266334533691406e-05,0.00013756752014160156
9.465217590332031e-05,0.07983636856079102,0.0021619788360595638,0.095505,3.075599670410156e-05,0.00011444091796875
6.437301635742188e-05,0.07168221473693848,0.0024190435028076107,0.165415,4.4345855712890625e-05,0.00014638900756835938
0.00011920928955078125,0.06889700889587402,0.018826524291992185,0.060914,3.814697265625e-05,0.00013136863708496094
0.00010848045349121094,0.04666590690612793,0.004093897293090815,0.069777,4.4345855712890625e-05,0.00014638900756835938
0.0001361370086669922,0.06113004684448242,0.0030560200500488327,0.07547,3.6716461181640625e-05,0.00014066696166992188
9.179115295410156e-05,0.09763169288635254,0.0008679237976074172,0.161611,3.7670135498046875e-05,0.00012636184692382812
6.246566772460938e-05,0.04065084457397461,0.002948741348266601,0.081692,3.647804260253906e-05,0.00013494491577148438
6.079673767089844e-05,0.06452727317810059,0.003030101547241204,0.065865,3.4809112548828125e-05,0.00013136863708496094
9.5367431640625e-05,0.08477139472961426,0.004088831436157236,0.193013,4.4345855712890625e-05,0.0001461505889892578
0.00010776519775390625,0.059470176696777344,0.006364828308105475,0.099267,3.719329833984375e-05,0.00012421607971191406
0.00010943412780761719,0.0569913387298584,0.005636048995971685,0.095313,4.863739013671875e-05,0.00016641616821289062
8.797645568847656e-05,0.0635371208190918,0.008502312515258792,0.072627,3.8623809814453125e-05,0.00014328956604003906
7.796287536621094e-05,0.062462806701660156,0.007944588012695306,0.086555,2.4557113647460938e-05,9.298324584960938e-05
0.00010418891906738281,0.06434845924377441,0.0029384173889160092,0.237573,4.172325134277344e-05,0.00014472007751464844
9.179115295410156e-05,0.04934215545654297,0.00999920462036133,0.143066,4.57763671875e-05,0.0001544952392578125
9.918212890625e-05,0.05421090126037598,0.0013772449188232394,0.073382,4.00543212890625e-05,0.00015234947204589844
6.914138793945312e-05,0.07007884979248047,0.003089691558837898,0.125159,4.673004150390625e-05,0.000148773193359375
9.512901306152344e-05,0.07768464088439941,0.005001264953613277,0.2361,3.147125244140625e-05,0.00012183189392089844
9.1552734375e-05,0.06877827644348145,0.0031096399841308575,0.068219,3.266334533691406e-05,0.00013184547424316406
9.179115295410156e-05,0.0729362964630127,0.0019834432678222658,0.146342,4.029273986816406e-05,0.0001456737518310547
8.535385131835938e-05,0.07490062713623047,0.0007499400024414127,0.073012,3.4332275390625e-05,0.00014066696166992188
9.894371032714844e-05,0.054784536361694336,0.013696884460449213,0.06968,4.3392181396484375e-05,0.00015473365783691406
8.511543273925781e-05,0.060051679611206055,0.004939369201660153,0.0585,3.7670135498046875e-05,0.000125885009765625
8.106231689453125e-05,0.08829760551452637,0.004796962387084963,0.180393,4.315376281738281e-05,0.0001506805419921875
0.0001010894775390625,0.054955482482910156,0.004521280426025384,0.113031,3.600120544433594e-05,0.00013709068298339844
8.440017700195312e-05,0.03812098503112793,0.0035550307922363328,0.080632,3.647804260253906e-05,0.00014472007751464844
0.00010466575622558594,0.08810186386108398,0.018061357635498043,0.219281,4.8160552978515625e-05,0.00017523765563964844
6.914138793945312e-05,0.06270384788513184,0.004196802368164068,0.076135,2.6941299438476562e-05,0.00012755393981933594
8.916854858398438e-05,0.056734323501586914,0.00635618466186523,0.088162,2.6702880859375e-05,0.00010371208190917969
0.00011515617370605469,0.0534207820892334,0.000791640991210929,0.134056,4.220008850097656e-05,0.00014591217041015625
0.0001201629638671875,0.04871225357055664,0.0030076453399658226,0.07303,3.0040740966796875e-05,0.00012564659118652344
0.00012493133544921875,0.0551149845123291,0.0072710382995605505,0.246444,3.337860107421875e-05,0.00013136863708496094
9.918212890625e-05,0.03877067565917969,0.0035357987060546936,0.074511,3.457069396972656e-05,0.00012350082397460938
8.320808410644531e-05,0.034612417221069336,0.006690024490356439,0.07988,4.1961669921875e-05,0.00014400482177734375
9.799003601074219e-05,0.047547101974487305,0.005319482498168951,0.08682,4.315376281738281e-05,0.00014972686767578125
8.249282836914062e-05,0.06647944450378418,0.0022626764984131076,0.269128,3.5762786865234375e-05,0.00013947486877441406
9.679794311523438e-05,0.04761934280395508,0.00893281629943847,0.082891,3.0994415283203125e-05,0.00011324882507324219
0.00010275840759277344,0.0554046630859375,0.0017793686828613264,0.078654,3.600120544433594e-05,0.00014209747314453125
9.107589721679688e-05,0.050202131271362305,0.0011771967773437503,0.070562,3.0040740966796875e-05,0.00013303756713867188
0.00010228157043457031,0.05204057693481445,0.0019178128967285157,0.110374,3.814697265625e-05,0.00013780593872070312
0.00011229515075683594,0.039397239685058594,0.001178533630371098,0.069545,3.147125244140625e-05,0.00012493133544921875
0.00010704994201660156,0.027069568634033203,0.004861084838867213,0.269429,3.147125244140625e-05,0.00011444091796875
0.00010919570922851562,0.0500946044921875,0.0014240783233642473,0.223423,4.124641418457031e-05,0.00014781951904296875
0.00010561943054199219,0.04166746139526367,0.0011463296203613332,0.122622,4.291534423828125e-05,0.000141143798828125
8.106231689453125e-05,0.04893660545349121,0.002131511520385737,0.095226,3.790855407714844e-05,0.0001347064971923828
7.224082946777344e-05,0.03359508514404297,0.004857969146728522,0.090344,4.506111145019531e-05,0.00016164779663085938
6.604194641113281e-05,0.06263351440429688,0.005646005447387692,0.065917,3.24249267578125e-05,0.00011539459228515625
0.00010228157043457031,0.03350567817687988,0.0017653133239746155,0.128241,4.00543212890625e-05,0.0001423358917236328
0.00011014938354492188,0.07521510124206543,0.014151695388793947,0.072281,3.743171691894531e-05,0.00013756752014160156
0.0001010894775390625,0.06090044975280762,0.010778264358520515,0.123897,3.1948089599609375e-05,0.0001201629638671875
8.153915405273438e-05,0.04153609275817871,0.0011589712829589843,0.081053,2.9087066650390625e-05,0.00011658668518066406
9.441375732421875e-05,0.06560587882995605,0.019238197204589857,0.140528,3.62396240234375e-05,0.0001308917999267578
6.961822509765625e-05,0.07042622566223145,0.0025190537719726597,0.096397,4.1961669921875e-05,0.00014090538024902344
8.58306884765625e-05,0.06388473510742188,0.00429657455444335,0.15329,3.218650817871094e-05,0.000110626220703125
9.036064147949219e-05,0.07151412963867188,0.0020261944274902466,0.155877,3.24249267578125e-05,0.0001270771026611328
5.8650970458984375e-05,0.06299614906311035,0.0056138660888671865,0.073852,2.8133392333984375e-05,0.00010347366333007812
0.00011324882507324219,0.055371761322021484,0.003917633590698244,0.06544,4.57763671875e-05,0.00015020370483398438
5.9604644775390625e-05,0.07789778709411621,0.012313733825683598,0.084365,4.076957702636719e-05,0.0001418590545654297
8.678436279296875e-05,0.032607078552246094,0.0025146755828857337,0.162836,3.62396240234375e-05,0.00012683868408203125
6.699562072753906e-05,0.04979228973388672,0.006834022308349619,0.153049,3.695487976074219e-05,0.0001232624053955078
0.00011134147644042969,0.05197596549987793,0.0025853432006835986,0.089943,4.458427429199219e-05,0.00014448165893554688
7.677078247070312e-05,0.03951001167297363,0.001460685607910156,0.078153,3.4809112548828125e-05,0.000125885009765625
9.107589721679688e-05,0.05655956268310547,0.012949298934936529,0.083795,4.4345855712890625e-05,0.0001628398895263672
9.441375732421875e-05,0.0621337890625,0.006115446990966791,0.090106,4.2438507080078125e-05,0.00014829635620117188
8.654594421386719e-05,0.05464911460876465,0.012232540237426759,0.190413,2.7894973754882812e-05,0.00010752677917480469
8.249282836914062e-05,0.07363724708557129,0.0036072665252685487,0.083071,5.173683166503906e-05,0.00015425682067871094
6.341934204101562e-05,0.06723666191101074,0.0012949400482177714,0.105894,3.2901763916015625e-05,0.00012826919555664062
8.416175842285156e-05,0.07037353515625,0.0022232092590332014,0.064153,3.6716461181640625e-05,0.00014591217041015625
0.0001232624053955078,0.06854677200317383,0.004965233612060541,0.07895,4.100799560546875e-05,0.00016546249389648438
6.914138793945312e-05,0.06760883331298828,0.0012989167327880913,0.132488,2.9325485229492188e-05,0.00013518333435058594
9.322166442871094e-05,0.06961226463317871,0.005036328857421862,0.150157,4.696846008300781e-05,0.0001595020294189453
0.00010180473327636719,0.02786087989807129,0.004536023696899413,0.101591,5.936622619628906e-05,0.0001392364501953125
7.104873657226562e-05,0.037757158279418945,0.0035863710937499987,0.123794,3.314018249511719e-05,0.00012493133544921875
6.604194641113281e-05,0.03146839141845703,0.009797684295654294,0.121992,3.7670135498046875e-05,0.00013828277587890625
0.00011157989501953125,0.04494976997375488,0.061899512481689456,0.081175,4.8160552978515625e-05,0.0001595020294189453
7.43865966796875e-05,0.08803343772888184,0.002703177719116212,0.09497,4.410743713378906e-05,0.00014209747314453125
8.416175842285156e-05,0.10351181030273438,0.0014661578216552673,0.092646,4.2438507080078125e-05,0.00015115737915039062
0.00010132789611816406,0.10154175758361816,0.0030260972900390676,0.082158,4.267692565917969e-05,0.0001373291015625
8.58306884765625e-05,0.03575849533081055,0.009060883224487302,0.062412,3.2901763916015625e-05,0.00013875961303710938
0.0001289844512939453,0.048604488372802734,0.0035264704132080132,0.076385,2.86102294921875e-05,0.00010561943054199219
5.5789947509765625e-05,0.047791481018066406,0.010368711990356438,0.063506,3.361701965332031e-05,0.0001266002655029297
5.6743621826171875e-05,0.10159564018249512,0.005420232894897459,0.143347,5.0067901611328125e-05,0.00015091896057128906
8.320808410644531e-05,0.04329514503479004,0.009696183273315423,0.076078,2.7179718017578125e-05,0.00010943412780761719
8.535385131835938e-05,0.03170919418334961,0.004100477966308594,0.106891,3.218650817871094e-05,0.0001347064971923828
0.00010704994201660156,0.04243659973144531,0.0017040951385498063,0.059286,3.075599670410156e-05,0.00012254714965820312
9.012222290039062e-05,0.053936004638671875,0.004788649948120116,0.441442,3.170967102050781e-05,0.0001201629638671875
7.748603820800781e-05,0.037926673889160156,0.004887574951171869,0.119483,4.553794860839844e-05,0.000152587890625
7.510185241699219e-05,0.020520687103271484,0.008033091979980464,0.074619,4.172325134277344e-05,0.00012254714965820312
5.626678466796875e-05,0.055681467056274414,0.003182419265747069,0.123461,3.361701965332031e-05,0.0001239776611328125
6.127357482910156e-05,0.044954776763916016,0.0008631952209472715,0.074983,4.220008850097656e-05,0.00013899803161621094
8.320808410644531e-05,0.04425954818725586,0.003396065948486335,0.080852,3.8623809814453125e-05,0.00013589859008789062
0.00012755393981933594,0.01791667938232422,0.010645590057373033,0.144635,3.4809112548828125e-05,0.00014162063598632812
0.00010132789611816406,0.05859375,0.007448201629638676,0.076303,5.7220458984375e-05,0.00017213821411132812
8.797645568847656e-05,0.06302142143249512,0.0029964797668457083,0.089457,5.221366882324219e-05,0.00019812583923339844
0.00010204315185546875,0.0581660270690918,0.0016046446990966856,0.075205,3.147125244140625e-05,0.00011301040649414062
6.866455078125e-05,0.058933258056640625,0.0145683726196289,0.065587,4.601478576660156e-05,0.00014829635620117188
8.96453857421875e-05,0.05007815361022949,0.0017291095733642514,0.141575,4.0531158447265625e-05,0.0001399517059326172
9.34600830078125e-05,0.03137469291687012,0.004751090255737306,0.079234,4.458427429199219e-05,0.0001552104949951172
6.29425048828125e-05,0.038953542709350586,0.0020496065063476537,0.081333,4.482269287109375e-05,0.00014591217041015625
7.2479248046875e-05,0.03819894790649414,0.002674049697875977,0.089989,2.8133392333984375e-05,0.00011372566223144531
9.965896606445312e-05,0.058170318603515625,0.012978518249511718,0.060648,2.7179718017578125e-05,0.00010466575622558594
6.318092346191406e-05,0.05624985694885254,0.010945544601440427,0.060699,3.457069396972656e-05,0.00013017654418945312
8.606910705566406e-05,0.0651254653930664,0.001584004394531241,0.144908,3.266334533691406e-05,0.0001285076141357422
9.799003601074219e-05,0.08034038543701172,0.001630193862915033,0.07734,4.1961669921875e-05,0.00016117095947265625
8.702278137207031e-05,0.06797146797180176,0.006984894912719725,0.109932,4.100799560546875e-05,0.00014019012451171875
7.915496826171875e-05,0.05889630317687988,0.0014180094299316437,0.118919,5.340576171875e-05,0.0001933574676513672
8.797645568847656e-05,0.046509504318237305,0.0012001585388183578,0.09056,3.790855407714844e-05,0.00012874603271484375
9.703636169433594e-05,0.08058452606201172,0.002398233474731448,0.121861,3.695487976074219e-05,0.0001385211944580078
5.936622619628906e-05,0.04320645332336426,0.006424172637939457,0.083977,3.7670135498046875e-05,0.0001392364501953125
9.465217590332031e-05,0.06213736534118652,0.0008401562194824269,0.079577,3.886222839355469e-05,0.00013971328735351562
6.508827209472656e-05,0.04981517791748047,0.009508250030517584,0.100016,4.220008850097656e-05,0.00012755393981933594
9.799003601074219e-05,0.0801541805267334,0.008405547744750982,0.066893,3.743171691894531e-05,0.0001270771026611328
0.00011348724365234375,0.07391595840454102,0.004107871475219724,0.07631,3.9577484130859375e-05,0.00014328956604003906
0.00010824203491210938,0.04716014862060547,0.001705797851562496,0.087787,3.743171691894531e-05,0.00012254714965820312
6.937980651855469e-05,0.057906150817871094,0.014236752792358393,0.145904,3.9577484130859375e-05,0.00013184547424316406
9.751319885253906e-05,0.056711673736572266,0.007529600067138667,0.071705,3.123283386230469e-05,0.00014090538024902344
0.00011134147644042969,0.05565810203552246,0.014094404602050775,0.08185,4.363059997558594e-05,0.00014543533325195312
0.00012063980102539062,0.07192587852478027,0.0014258904571533143,0.085888,3.62396240234375e-05,0.0001418590545654297
9.369850158691406e-05,0.0887155532836914,0.010836174285888678,0.064187,4.887580871582031e-05,0.00014972686767578125
6.318092346191406e-05,0.0722963809967041,0.008610672988891593,0.194835,4.5299530029296875e-05,0.0001304149627685547
0.00011920928955078125,0.0707848072052002,0.0028280753479003884,0.096139,2.6226043701171875e-05,0.00012183189392089844
8.440017700195312e-05,0.05550074577331543,0.010929729568481442,0.070788,4.5299530029296875e-05,0.00014925003051757812
8.058547973632812e-05,0.061216115951538086,0.012207920501708991,0.134152,3.337860107421875e-05,0.0001239776611328125
8.153915405273438e-05,0.04484438896179199,0.002083636276245124,0.096033,4.38690185546875e-05,0.0001537799835205078
0.00012159347534179688,0.06045246124267578,0.013716473526000972,0.120481,5.7697296142578125e-05,0.0001327991485595703
6.866455078125e-05,0.04721856117248535,0.0056431544799804695,0.085798,4.076957702636719e-05,0.00014925003051757812
6.008148193359375e-05,0.04905104637145996,0.0012446613159179665,0.068941,3.600120544433594e-05,0.0001373291015625
9.799003601074219e-05,0.04014945030212402,0.0033481867980957036,0.07818,4.220008850097656e-05,0.00014066696166992188
8.96453857421875e-05,0.0433957576751709,0.004108490341186516,0.169357,3.3855438232421875e-05,0.0001220703125
8.940696716308594e-05,0.029964923858642578,0.0023078958282470724,0.080024,3.4809112548828125e-05,0.0001308917999267578
8.392333984375e-05,0.04515504837036133,0.004225643981933591,0.059311,4.172325134277344e-05,0.0001614093780517578
0.00010180473327636719,0.029793977737426758,0.0040970257110595765,0.119693,3.647804260253906e-05,0.0001399517059326172
0.00012636184692382812,0.06807494163513184,0.0044704420776367215,0.212253,5.3882598876953125e-05,0.0002067089080810547
0.00010061264038085938,0.04770946502685547,0.001728316329956056,0.062901,4.792213439941406e-05,0.00014209747314453125
0.00010561943054199219,0.034995079040527344,0.002358927108764647,0.104048,3.910064697265625e-05,0.00013947486877441406
9.465217590332031e-05,0.034158945083618164,0.005434698974609353,0.256738,3.838539123535156e-05,0.0001380443572998047
7.796287536621094e-05,0.06159400939941406,0.007855214675903319,0.071341,4.029273986816406e-05,0.00015020370483398438
0.000102996826171875,0.060381174087524414,0.007938129104614264,0.090261,3.600120544433594e-05,0.0001266002655029297
5.459785461425781e-05,0.05591940879821777,0.0018845430755615178,0.28886,3.695487976074219e-05,0.00015211105346679688
9.059906005859375e-05,0.0859525203704834,0.0041256698150634735,0.090048,4.267692565917969e-05,0.00014925003051757812
8.893013000488281e-05,0.049063682556152344,0.008061891632080084,0.114295,4.38690185546875e-05,0.0001480579376220703
0.00011086463928222656,0.052555084228515625,0.004795566513061525,0.072448,3.337860107421875e-05,0.0001347064971923828
9.489059448242188e-05,0.0685422420501709,0.005151578628540043,0.111813,4.291534423828125e-05,0.0001323223114013672
8.416175842285156e-05,0.039945363998413086,0.01646811912536622,0.27902,4.792213439941406e-05,0.00015974044799804688
9.751319885253906e-05,0.06702518463134766,0.01427155888366699,0.080347,4.458427429199219e-05,0.00015020370483398438
9.489059448242188e-05,0.04089093208312988,0.005691388732910155,0.122018,3.814697265625e-05,0.00014519691467285156
8.606910705566406e-05,0.032956838607788086,0.0020386379089355477,0.293516,3.600120544433594e-05,0.00013375282287597656
9.250640869140625e-05,0.06127047538757324,0.0022028363800048884,0.117515,3.910064697265625e-05,0.0001399517059326172
0.00016760826110839844,0.06148695945739746,0.01340297451782227,0.092442,3.0279159545898438e-05,0.00012159347534179688
9.989738464355469e-05,0.09000968933105469,0.0018609911804199214,0.083912,4.3392181396484375e-05,0.00014448165893554688
9.036064147949219e-05,0.04184412956237793,0.005057150695800761,0.333502,3.4809112548828125e-05,0.0001308917999267578
0.00010347366333007812,0.06847524642944336,0.0038375261383056525,0.137667,4.291534423828125e-05,0.0001423358917236328
9.822845458984375e-05,0.09807848930358887,0.003161203918457034,0.09569,3.7670135498046875e-05,0.00012993812561035156
0.0001049041748046875,0.07360982894897461,0.004810809936523441,0.081285,4.267692565917969e-05,0.0001385211944580078
0.0001125335693359375,0.04558897018432617,0.005951367492675774,0.33038,4.458427429199219e-05,0.00018310546875
0.0001049041748046875,0.042556047439575195,0.011893106094360353,0.059709,3.9577484130859375e-05,0.0001423358917236328
9.083747863769531e-05,0.056467533111572266,0.004468927154541016,0.08849,3.647804260253906e-05,0.00013399124145507812
8.368492126464844e-05,0.045839786529541016,0.0024291529388427713,0.067803,4.220008850097656e-05,0.00016450881958007812
7.462501525878906e-05,0.08593511581420898,0.020758226501464833,0.219788,3.743171691894531e-05,0.0001373291015625
0.00012040138244628906,0.04548215866088867,0.0024444954376220684,0.090477,2.956390380859375e-05,0.00010967254638671875
8.416175842285156e-05,0.05173802375793457,0.0032022124633789006,0.090564,7.653236389160156e-05,0.00031113624572753906
0.00010132789611816406,0.04879641532897949,0.011278485671997074,0.065133,3.719329833984375e-05,0.00013756752014160156
9.107589721679688e-05,0.08349895477294922,0.0041561877899169986,0.244332,3.4332275390625e-05,0.00012946128845214844
7.200241088867188e-05,0.06126260757446289,0.0012482416076660119,0.145208,3.886222839355469e-05,0.00012564659118652344
0.00010776519775390625,0.0688943862915039,0.0051999654388427685,0.069915,5.078315734863281e-05,0.00015234947204589844
0.0001246929168701172,0.06616520881652832,0.002061553756713866,0.098733,3.5762786865234375e-05,0.0001285076141357422
0.000102996826171875,0.03693842887878418,0.008224735824584967,0.084558,3.0040740966796875e-05,0.00010967254638671875
0.00011301040649414062,0.07781314849853516,0.004706669876098635,0.285078,3.647804260253906e-05,0.0001266002655029297
0.00010013580322265625,0.06712746620178223,0.0027260019073486463,0.160899,3.743171691894531e-05,0.00012826919555664062
6.651878356933594e-05,0.024891376495361328,0.007962921356201177,0.064451,4.410743713378906e-05,0.00014543533325195312
8.726119995117188e-05,0.03355216979980469,0.00578696112060547,0.061881,3.0279159545898438e-05,0.00010418891906738281
8.392333984375e-05,0.10397052764892578,0.014305190567016624,0.345421,3.647804260253906e-05,0.00014257431030273438
9.179115295410156e-05,0.033614158630371094,0.0013986835479736365,0.074,4.6253204345703125e-05,0.00015664100646972656
8.726119995117188e-05,0.0334012508392334,0.0007953719635009765,0.074198,3.814697265625e-05,0.00013375282287597656
8.726119995117188e-05,0.07115721702575684,0.003802480453491186,0.371306,3.8623809814453125e-05,0.00012874603271484375
7.581710815429688e-05,0.047803401947021484,0.003722673507690427,0.073354,3.3855438232421875e-05,0.0001373291015625
9.441375732421875e-05,0.054915428161621094,0.003697007980346667,0.412285,4.38690185546875e-05,0.00019669532775878906
0.00010323524475097656,0.05416297912597656,0.0028488231658935492,0.0874,4.315376281738281e-05,0.0001423358917236328
0.0001049041748046875,0.046608924865722656,0.005985588546752935,0.077454,3.838539123535156e-05,0.00013375282287597656
7.963180541992188e-05,0.037012577056884766,0.010266731201171872,0.081389,4.076957702636719e-05,0.00013113021850585938
9.775161743164062e-05,0.05299186706542969,0.0026871732635497803,0.299758,3.457069396972656e-05,0.00014448165893554688
8.296966552734375e-05,0.07037734985351562,0.003235652832031255,0.080146,3.4332275390625e-05,0.00011301040649414062
7.987022399902344e-05,0.09578490257263184,0.00881535911560058,0.085375,4.6253204345703125e-05,0.0001544952392578125
9.822845458984375e-05,0.08186745643615723,0.002023015548706056,0.091598,3.743171691894531e-05,0.00013756752014160156
7.319450378417969e-05,0.047737836837768555,0.012389283218383784,0.128585,3.0517578125e-05,0.00010919570922851562
0.00011920928955078125,0.04965615272521973,0.0016550163879394675,0.340211,2.5987625122070312e-05,0.00010204315185546875
6.794929504394531e-05,0.06062912940979004,0.0015991950836181656,0.083341,2.7894973754882812e-05,0.00010395050048828125
8.153915405273438e-05,0.07618355751037598,0.00844495405578613,0.093031,4.315376281738281e-05,0.00015044212341308594
0.000118255615234375,0.08104777336120605,0.006349768966674801,0.084456,4.38690185546875e-05,0.00015020370483398438
8.535385131835938e-05,0.07878565788269043,0.0028133272552490207,0.076185,3.457069396972656e-05,0.00013589859008789062
0.00011086463928222656,0.04136490821838379,0.008707839889526392,0.35083,3.170967102050781e-05,0.00011420249938964844
0.00010895729064941406,0.06889820098876953,0.0048131209869384795,0.061498,3.24249267578125e-05,0.0001266002655029297
9.608268737792969e-05,0.10185360908508301,0.007554310821533197,0.071151,4.76837158203125e-05,0.0001468658447265625
8.273124694824219e-05,0.05327200889587402,0.003377202148437508,0.391505,3.647804260253906e-05,0.00014972686767578125
0.00011372566223144531,0.027762174606323242,0.0026335366668701204,0.092706,3.24249267578125e-05,0.00012254714965820312
8.392333984375e-05,0.04099583625793457,0.0044266975402832,0.07495,4.410743713378906e-05,0.0001533031463623047
8.320808410644531e-05,0.031171321868896484,0.00422926483154297,0.09565,5.364418029785156e-05,0.00018310546875
6.556510925292969e-05,0.046590566635131836,0.007085400009155279,0.083975,3.504753112792969e-05,0.0001251697540283203
0.00010919570922851562,0.04306507110595703,0.002514572982788066,0.403245,3.719329833984375e-05,0.00012731552124023438
8.130073547363281e-05,0.06510019302368164,0.007564020690917966,0.085815,3.361701965332031e-05,0.00012087821960449219
0.00010085105895996094,0.06244802474975586,0.0077448966522216806,0.066898,3.8623809814453125e-05,0.00017070770263671875
0.00011992454528808594,0.06853890419006348,0.0030022422180175784,0.083939,4.315376281738281e-05,0.0001544952392578125
8.130073547363281e-05,0.07318639755249023,0.004059331527709958,0.095834,3.6716461181640625e-05,0.00013375282287597656
8.988380432128906e-05,0.06351494789123535,0.003995721969604488,0.075715,3.504753112792969e-05,0.00013375282287597656
8.559226989746094e-05,0.04798769950866699,0.00562833493041992,0.448797,2.5510787963867188e-05,0.00010061264038085938
8.940696716308594e-05,0.038771867752075195,0.0072222430267333965,0.081721,5.078315734863281e-05,0.0001533031463623047
8.96453857421875e-05,0.05312967300415039,0.005895629440307616,0.058789,4.076957702636719e-05,0.00015735626220703125
8.893013000488281e-05,0.05850052833557129,0.0058521751708984215,0.475843,3.647804260253906e-05,0.00011944770812988281
0.00010371208190917969,0.042481422424316406,0.0015995808410644574,0.069545,4.649162292480469e-05,0.00017333030700683594
8.96453857421875e-05,0.046415090560913086,0.0070430063476562554,0.070876,4.1961669921875e-05,0.00014352798461914062
9.799003601074219e-05,0.07496070861816406,0.0015854542999267363,0.405772,3.838539123535156e-05,0.00013875961303710938
7.462501525878906e-05,0.03907918930053711,0.0015373012390136748,0.069366,4.291534423828125e-05,0.00015735626220703125
8.916854858398438e-05,0.043157339096069336,0.00790341119384766,0.089029,4.100799560546875e-05,0.00015211105346679688
7.581710815429688e-05,0.044799089431762695,0.002868803848266599,0.074936,3.528594970703125e-05,0.0001373291015625
7.414817810058594e-05,0.05785012245178223,0.0013635492095947221,0.065474,3.814697265625e-05,0.00012636184692382812
0.00010585784912109375,0.02824687957763672,0.010564723663330083,0.10282,4.8160552978515625e-05,0.000156402587890625
7.557868957519531e-05,0.07935047149658203,0.0015896217956543057,0.433911,4.3392181396484375e-05,0.00019407272338867188
8.893013000488281e-05,0.019126415252685547,0.0028164542236328166,0.077996,4.220008850097656e-05,0.000152587890625
7.176399230957031e-05,0.051162004470825195,0.005786828063964841,0.114276,4.124641418457031e-05,0.00013566017150878906
9.846687316894531e-05,0.03191328048706055,0.005803317703247074,0.092886,4.839897155761719e-05,0.00014853477478027344
7.009506225585938e-05,0.07135009765625,0.000844938583374033,0.489805,3.0517578125e-05,0.000133514404296875
6.67572021484375e-05,0.0706319808959961,0.005217629440307611,0.075092,3.0279159545898438e-05,0.00013113021850585938
6.532669067382812e-05,0.0432286262512207,0.003952033920288089,0.109205,4.9114227294921875e-05,0.00014781951904296875
0.00011205673217773438,0.07371783256530762,0.0018428884124755823,0.071565,4.220008850097656e-05,0.00015163421630859375
6.699562072753906e-05,0.09301376342773438,0.004403425399780267,0.070208,4.9591064453125e-05,0.0001952648162841797
8.177757263183594e-05,0.06284093856811523,0.0038158555908203162,0.414933,3.600120544433594e-05,0.00014162063598632812
0.00010371208190917969,0.05866074562072754,0.0032351829833984352,0.063543,3.123283386230469e-05,0.00010895729064941406
5.841255187988281e-05,0.051517486572265625,0.005017425125122071,0.150282,4.291534423828125e-05,0.0001475811004638672
0.00011086463928222656,0.07264542579650879,0.007739159057617184,0.082652,3.552436828613281e-05,0.00013399124145507812
8.511543273925781e-05,0.085968017578125,0.004846858535766607,0.418539,4.76837158203125e-05,0.00019550323486328125
8.153915405273438e-05,0.042311668395996094,0.0047373090057373085,0.086572,2.86102294921875e-05,0.00010371208190917969
9.226799011230469e-05,0.054082393646240234,0.00395144253540039,0.062667,4.38690185546875e-05,0.0001494884490966797
6.67572021484375e-05,0.061173200607299805,0.007344227493286143,0.197037,3.1948089599609375e-05,0.00012636184692382812
8.869171142578125e-05,0.06279754638671875,0.015029580398559575,0.118404,5.316734313964844e-05,0.00017213821411132812
8.821487426757812e-05,0.042391300201416016,0.0011378834686279204,0.462154,3.457069396972656e-05,0.0001437664031982422
0.00010132789611816406,0.06256222724914551,0.0007415409545898505,0.090177,3.647804260253906e-05,0.00012826919555664062
0.0001163482666015625,0.05182695388793945,0.009153879699707032,0.08219,4.5299530029296875e-05,0.00015020370483398438
0.00010061264038085938,0.05588269233703613,0.0034619461822509856,0.12982,4.00543212890625e-05,0.00015020370483398438
8.106231689453125e-05,0.04877042770385742,0.0031148106079101345,0.484702,4.0531158447265625e-05,0.00012183189392089844
6.556510925292969e-05,0.0609126091003418,0.003321587554931643,0.069408,3.5762786865234375e-05,0.00012254714965820312
8.440017700195312e-05,0.04942893981933594,0.010115267868041983,0.161255,4.57763671875e-05,0.0001552104949951172
9.226799011230469e-05,0.07154631614685059,0.0021195392761230447,0.061059,3.600120544433594e-05,0.00012636184692382812
8.392333984375e-05,0.03163433074951172,0.0017681855163574206,0.065679,4.38690185546875e-05,0.00014090538024902344
9.322166442871094e-05,0.05851030349731445,0.0019107114562988414,0.301774,3.790855407714844e-05,0.00014281272888183594
9.942054748535156e-05,0.024216651916503906,0.005370870620727539,0.086493,3.0040740966796875e-05,0.00011348724365234375
8.797645568847656e-05,0.031021833419799805,0.004067280471801757,0.084412,3.361701965332031e-05,0.0001316070556640625
9.989738464355469e-05,0.046515703201293945,0.007696476318359374,0.181173,4.38690185546875e-05,0.0001468658447265625
8.463859558105469e-05,0.021671533584594727,0.00940191952514649,0.085307,3.8623809814453125e-05,0.00013875961303710938
0.0001285076141357422,0.04298543930053711,0.003415485061645518,0.320011,3.838539123535156e-05,0.00015974044799804688
6.341934204101562e-05,0.056807518005371094,0.002820259521484375,0.172652,4.3392181396484375e-05,0.0001533031463623047
9.250640869140625e-05,0.04059553146362305,0.004122990692138673,0.079262,3.147125244140625e-05,0.00012612342834472656
7.843971252441406e-05,0.036588430404663086,0.008502926391601565,0.084631,3.7670135498046875e-05,0.00014853477478027344
7.486343383789062e-05,0.06119203567504883,0.0028593622589111467,0.282485,3.5762786865234375e-05,0.0001480579376220703
9.322166442871094e-05,0.03797507286071777,0.004012818222045911,0.13237,3.3855438232421875e-05,0.00012040138244628906
5.6743621826171875e-05,0.06739258766174316,0.008815192276000972,0.093644,4.00543212890625e-05,0.00014543533325195312
0.00010991096496582031,0.04988551139831543,0.004534929229736334,0.067323,4.57763671875e-05,0.00014638900756835938
0.00010251998901367188,0.05959033966064453,0.01030453657531738,0.315056,4.1484832763671875e-05,0.00014448165893554688
8.0108642578125e-05,0.07237672805786133,0.016233426727294914,0.137136,3.2901763916015625e-05,0.00012373924255371094
0.00010395050048828125,0.05327177047729492,0.028111756576538083,0.088036,4.267692565917969e-05,0.0001678466796875
7.605552673339844e-05,0.04604172706604004,0.0017931211547851378,0.348542,3.9577484130859375e-05,0.000148773193359375
9.250640869140625e-05,0.07607412338256836,0.003464756759643556,0.183891,3.552436828613281e-05,0.00013685226440429688
9.751319885253906e-05,0.07825732231140137,0.0033453123626708964,0.080944,4.3392181396484375e-05,0.00015807151794433594
0.000102996826171875,0.06121253967285156,0.01160256344604492,0.122907,3.933906555175781e-05,0.00012874603271484375
9.751319885253906e-05,0.062246084213256836,0.0024746534576415846,0.386701,3.719329833984375e-05,0.0001404285430908203
0.00012159347534179688,0.0635976791381836,0.006906068359375003,0.108664,3.5762786865234375e-05,0.00012636184692382812
0.00011181831359863281,0.06273365020751953,0.00462475074768065,0.188485,4.029273986816406e-05,0.00015020370483398438
0.00010633468627929688,0.08248472213745117,0.004246688247680666,0.086324,4.506111145019531e-05,0.00018072128295898438
8.392333984375e-05,0.06960582733154297,0.012781481460571287,0.113346,3.504753112792969e-05,0.00013756752014160156
8.535385131835938e-05,0.08052730560302734,0.0030027427978515653,0.176618,2.574920654296875e-05,0.00010371208190917969
7.486343383789062e-05,0.07840824127197266,0.004236752716064454,0.094984,3.170967102050781e-05,0.00013303756713867188
9.775161743164062e-05,0.0940406322479248,0.002951627593994144,0.093719,4.673004150390625e-05,0.00016450881958007812
0.00010228157043457031,0.08432626724243164,0.015884033050537122,0.21216,4.410743713378906e-05,0.00014734268188476562
0.00010347366333007812,0.0798482894897461,0.003451001571655274,0.060876,3.8623809814453125e-05,0.0001361370086669922
8.153915405273438e-05,0.08210873603820801,0.01226628462219237,0.127761,3.504753112792969e-05,0.00012302398681640625
7.009506225585938e-05,0.10313034057617188,0.00082914050292969,0.108193,4.887580871582031e-05,0.0001506805419921875
8.463859558105469e-05,0.09748363494873047,0.005149600891113271,0.160146,3.600120544433594e-05,0.0001285076141357422
7.128715515136719e-05,0.07671236991882324,0.06074422384643555,0.178536,3.981590270996094e-05,0.00014853477478027344
0.00010251998901367188,0.042531490325927734,0.005196643356323236,0.080671,3.743171691894531e-05,0.0001232624053955078
9.822845458984375e-05,0.042807579040527344,0.0011997381286621145,0.065742,3.552436828613281e-05,0.00013065338134765625
7.891654968261719e-05,0.03906846046447754,0.010046867446899407,0.08192,3.0994415283203125e-05,0.00011420249938964844
0.00011754035949707031,0.06379055976867676,0.005563739395141598,0.069525,4.5299530029296875e-05,0.00015163421630859375
8.893013000488281e-05,0.0892326831817627,0.004504940704345706,0.201596,3.2901763916015625e-05,0.00013685226440429688
9.822845458984375e-05,0.03504037857055664,0.0032893807220459037,0.16532,3.266334533691406e-05,0.00012946128845214844
0.00011086463928222656,0.040910959243774414,0.0017522707214355504,0.091776,3.1948089599609375e-05,0.00010633468627929688
9.1552734375e-05,0.043749332427978516,0.00528852870178223,0.070628,2.9325485229492188e-05,0.00011086463928222656
9.989738464355469e-05,0.029191970825195312,0.003268504638671871,0.074105,4.291534423828125e-05,0.00014925003051757812
0.00010228157043457031,0.050217628479003906,0.0014277955932617131,0.084833,3.600120544433594e-05,0.00013446807861328125
9.1552734375e-05,0.06966972351074219,0.006908206451416016,0.123862,3.9577484130859375e-05,0.00013947486877441406
9.584426879882812e-05,0.08675956726074219,0.011734742416381838,0.253911,3.814697265625e-05,0.00013780593872070312
0.00010323524475097656,0.021239042282104492,0.007067127471923826,0.081194,3.62396240234375e-05,0.0001266002655029297
9.202957153320312e-05,0.02918243408203125,0.0024965821380615177,0.073038,3.981590270996094e-05,0.00011777877807617188
8.416175842285156e-05,0.03718757629394531,0.0035249102783203173,0.12018,3.457069396972656e-05,0.00014162063598632812
8.20159912109375e-05,0.040708065032958984,0.0013987369995117072,0.267052,3.0994415283203125e-05,0.00011920928955078125
6.961822509765625e-05,0.03355836868286133,0.020141712539672854,0.079857,3.457069396972656e-05,0.00012421607971191406
6.222724914550781e-05,0.048247575759887695,0.003714904205322264,0.102008,3.314018249511719e-05,0.00012540817260742188
8.440017700195312e-05,0.03478074073791504,0.00822878224182129,0.088907,2.765655517578125e-05,0.0001010894775390625
8.177757263183594e-05,0.04460549354553223,0.003989934844970705,0.079705,3.147125244140625e-05,0.0001277923583984375
5.841255187988281e-05,0.05601000785827637,0.006176512222290043,0.082895,4.410743713378906e-05,0.00017213821411132812
0.00010514259338378906,0.03236985206604004,0.004620772186279293,0.088259,4.9591064453125e-05,0.00018596649169921875
9.655952453613281e-05,0.044878244400024414,0.002060698135375974,0.121242,4.267692565917969e-05,0.00014591217041015625
9.083747863769531e-05,0.05291628837585449,0.0015526999053955132,0.075719,3.504753112792969e-05,0.000133514404296875
7.104873657226562e-05,0.047368764877319336,0.006700840469360342,0.125204,3.719329833984375e-05,0.00012755393981933594
8.463859558105469e-05,0.08121824264526367,0.0027113317108154317,0.07464,2.7894973754882812e-05,0.00010943412780761719
9.989738464355469e-05,0.06577491760253906,0.024672398147583013,0.12369,4.887580871582031e-05,0.0001595020294189453
9.226799011230469e-05,0.07982373237609863,0.011236456573486334,0.077162,3.1948089599609375e-05,0.00011467933654785156
9.822845458984375e-05,0.06392884254455566,0.004953050094604491,0.070119,3.528594970703125e-05,0.00014281272888183594
0.00011301040649414062,0.05234050750732422,0.006991012466430663,0.075462,3.981590270996094e-05,0.00013446807861328125
9.751319885253906e-05,0.05764603614807129,0.00799972760009765,0.105107,4.673004150390625e-05,0.00016069412231445312
7.963180541992188e-05,0.0634603500366211,0.010090546920776378,0.151022,3.695487976074219e-05,0.0001227855682373047
8.559226989746094e-05,0.0749814510345459,0.0027237971496582025,0.157555,4.291534423828125e-05,0.0001506805419921875
0.00010991096496582031,0.03959846496582031,0.0026761217803955087,0.059703,3.7670135498046875e-05,0.00013065338134765625
9.1552734375e-05,0.0702211856842041,0.005159369232177732,0.117023,3.7670135498046875e-05,0.00013828277587890625
9.799003601074219e-05,0.0470125675201416,0.001596440795898435,0.107296,4.315376281738281e-05,0.0001461505889892578
8.797645568847656e-05,0.0629427433013916,0.005918268386840814,0.085958,3.1948089599609375e-05,0.00011610984802246094
7.987022399902344e-05,0.05431962013244629,0.0022039832153320366,0.079771,3.933906555175781e-05,0.0001327991485595703
0.00010180473327636719,0.052080392837524414,0.0008737813568115288,0.06459,4.2438507080078125e-05,0.00014138221740722656
6.699562072753906e-05,0.0676720142364502,0.003324809097290035,0.100151,4.839897155761719e-05,0.00018262863159179688
0.00012350082397460938,0.08297610282897949,0.0022090617828369186,0.087057,3.600120544433594e-05,0.00013256072998046875
9.751319885253906e-05,0.058252573013305664,0.0016005863647460955,0.061402,5.316734313964844e-05,0.0001499652862548828
9.465217590332031e-05,0.06911230087280273,0.007685888046264647,0.079556,3.600120544433594e-05,0.00013685226440429688
9.632110595703125e-05,0.04715085029602051,0.0034082431488037107,0.070507,4.315376281738281e-05,0.0001480579376220703
9.5367431640625e-05,0.06539583206176758,0.013686338745117183,0.142989,3.62396240234375e-05,0.00013446807861328125
8.368492126464844e-05,0.05524563789367676,0.0017771045074462949,0.077689,3.552436828613281e-05,0.00013065338134765625
9.72747802734375e-05,0.0609591007232666,0.0036474659118652386,0.075734,4.7206878662109375e-05,0.00018525123596191406
9.489059448242188e-05,0.04245924949645996,0.005159005233764648,0.061453,3.2901763916015625e-05,0.0001220703125
8.320808410644531e-05,0.046831369400024414,0.004827503616333009,0.096843,3.457069396972656e-05,0.00012135505676269531
0.00010466575622558594,0.02928781509399414,0.004029429061889647,0.072867,3.719329833984375e-05,0.00012755393981933594
0.00011134147644042969,0.043445587158203125,0.004238040649414063,0.069563,3.7670135498046875e-05,0.00012087821960449219
7.748603820800781e-05,0.0454411506652832,0.001975393646240234,0.067732,4.482269287109375e-05,0.00014543533325195312
9.322166442871094e-05,0.04438352584838867,0.010690489028930661,0.089951,3.4332275390625e-05,0.00012755393981933594
0.00010919570922851562,0.06205582618713379,0.013173523101806639,0.05684,3.910064697265625e-05,0.00014519691467285156
8.392333984375e-05,0.042911529541015625,0.0089941682434082,0.059915,3.814697265625e-05,0.00015354156494140625
0.00010609626770019531,0.04233431816101074,0.01788076622009277,0.067305,2.9087066650390625e-05,0.00011086463928222656
6.556510925292969e-05,0.05855298042297363,0.004181084564208987,0.116422,2.8848648071289062e-05,0.00011944770812988281
0.00010085105895996094,0.024185895919799805,0.0016833664550781197,0.071761,4.0531158447265625e-05,0.00014519691467285156
9.083747863769531e-05,0.0386197566986084,0.0008852668457031282,0.069782,4.1961669921875e-05,0.00014853477478027344
8.034706115722656e-05,0.03460955619812012,0.0015935801544189332,0.161896,3.62396240234375e-05,0.00013494491577148438
0.000102996826171875,0.027788877487182617,0.022118638809204103,0.076667,3.361701965332031e-05,0.00011038780212402344
7.081031799316406e-05,0.048662424087524414,0.004352634979248052,0.073749,3.719329833984375e-05,0.00011920928955078125
0.0001068115234375,0.047727108001708984,0.003134258758544922,0.063138,4.38690185546875e-05,0.00014352798461914062
0.00014209747314453125,0.04393362998962402,0.0033942511291503857,0.080253,2.956390380859375e-05,0.00013017654418945312
9.1552734375e-05,0.03600049018859863,0.00992217024230957,0.086341,3.4809112548828125e-05,0.000125885009765625
9.632110595703125e-05,0.07346677780151367,0.00783877803039551,0.076513,4.2438507080078125e-05,0.00015115737915039062
6.175041198730469e-05,0.07097363471984863,0.002740937469482424,0.070352,3.314018249511719e-05,0.00012731552124023438
8.273124694824219e-05,0.07773947715759277,0.001907652313232422,0.082843,2.956390380859375e-05,0.00012826919555664062
9.417533874511719e-05,0.06042623519897461,0.001968676376342779,0.09695,2.8133392333984375e-05,0.00011157989501953125
9.512901306152344e-05,0.0780344009399414,0.004035494796752928,0.089658,4.315376281738281e-05,0.00016021728515625
0.00010013580322265625,0.044022560119628906,0.002598631744384766,0.08312,2.8848648071289062e-05,0.00011682510375976562
9.608268737792969e-05,0.02823638916015625,0.0023052616882324184,0.09392,3.457069396972656e-05,0.0001323223114013672
6.842613220214844e-05,0.04384469985961914,0.007431889602661126,0.075703,3.075599670410156e-05,0.00011229515075683594
8.368492126464844e-05,0.03279685974121094,0.0033982274780273436,0.070049,2.8848648071289062e-05,0.00010609626770019531
9.799003601074219e-05,0.06661820411682129,0.005525864822387705,0.143918,2.9087066650390625e-05,0.00010943412780761719
0.00011157989501953125,0.03887033462524414,0.010069443817138674,0.13313,4.3392181396484375e-05,0.00015020370483398438
7.653236389160156e-05,0.03823256492614746,0.00605717503356934,0.094107,3.790855407714844e-05,0.00013756752014160156
6.365776062011719e-05,0.06330060958862305,0.005910286926269534,0.077026,3.647804260253906e-05,0.00013256072998046875
7.224082946777344e-05,0.07135605812072754,0.006702357131958006,0.081693,3.4332275390625e-05,0.00013637542724609375
6.103515625e-05,0.05581855773925781,0.00583781005859374,0.143355,4.00543212890625e-05,0.00013756752014160156
7.414817810058594e-05,0.05699324607849121,0.0062176704711914,0.124368,4.6253204345703125e-05,0.0001823902130126953
7.677078247070312e-05,0.05736589431762695,0.003722916793823236,0.0913,4.9591064453125e-05,0.0001366138458251953
5.602836608886719e-05,0.06306099891662598,0.0025287812500000006,0.083897,3.910064697265625e-05,0.00015735626220703125
9.72747802734375e-05,0.08171367645263672,0.012273596237182618,0.093152,4.410743713378906e-05,0.000164031982421875
7.176399230957031e-05,0.03966069221496582,0.011323262634277353,0.20281,4.2438507080078125e-05,0.00014853477478027344
7.557868957519531e-05,0.07698535919189453,0.013935040008544924,0.076263,4.00543212890625e-05,0.00012612342834472656
7.653236389160156e-05,0.07697343826293945,0.0049997830810546845,0.074756,4.792213439941406e-05,0.00014925003051757812
6.890296936035156e-05,0.08954024314880371,0.010211705535888668,0.069206,3.719329833984375e-05,0.00012755393981933594
6.866455078125e-05,0.08268117904663086,0.014765815460205084,0.125688,3.600120544433594e-05,0.00011610984802246094
9.202957153320312e-05,0.09932565689086914,0.01986573825073243,0.094548,4.2438507080078125e-05,0.00014495849609375
0.00011301040649414062,0.054594993591308594,0.008646944793701178,0.084641,4.5299530029296875e-05,0.00012493133544921875
6.079673767089844e-05,0.08522582054138184,0.009001264816284188,0.194319,4.410743713378906e-05,0.0001232624053955078
0.00012421607971191406,0.11728429794311523,0.003431475570678716,0.066547,3.600120544433594e-05,0.0001354217529296875
9.846687316894531e-05,0.0474245548248291,0.006345256637573238,0.110101,3.6716461181640625e-05,0.00013828277587890625
0.00011086463928222656,0.0640866756439209,0.004045394912719727,0.073809,4.5299530029296875e-05,0.0001518726348876953
6.937980651855469e-05,0.058576345443725586,0.008140456527709963,0.078081,5.7220458984375e-05,0.000209808349609375
8.487701416015625e-05,0.07334446907043457,0.005920156448364258,0.069757,3.504753112792969e-05,0.00012946128845214844
8.869171142578125e-05,0.08126187324523926,0.008763557647705075,0.073951,5.650520324707031e-05,0.00020313262939453125
7.772445678710938e-05,0.08261370658874512,0.008044066696166988,0.070095,3.337860107421875e-05,0.0001418590545654297
9.751319885253906e-05,0.03607821464538574,0.004721161544799804,0.084162,4.458427429199219e-05,0.00018334388732910156
7.62939453125e-05,0.03863239288330078,0.004116333297729494,0.065371,4.029273986816406e-05,0.0001423358917236328
9.894371032714844e-05,0.03940534591674805,0.009226456268310548,0.085492,3.457069396972656e-05,0.0001304149627685547
9.322166442871094e-05,0.03553485870361328,0.0022434214782714873,0.062955,3.4809112548828125e-05,0.0001327991485595703
8.58306884765625e-05,0.031150341033935547,0.008653719894409176,0.123408,4.363059997558594e-05,0.00014853477478027344
6.413459777832031e-05,0.05254983901977539,0.00971281616210938,0.091205,3.8623809814453125e-05,0.00013518333435058594
0.002307415008544922,0.06775164604187012,0.008067273315429682,0.078616,3.147125244140625e-05,0.00011038780212402344
7.486343383789062e-05,0.03792524337768555,0.005000467727661134,0.061777,3.8623809814453125e-05,0.00014352798461914062
0.000102996826171875,0.054454803466796875,0.00793771589660644,0.069416,3.814697265625e-05,0.0001392364501953125
8.440017700195312e-05,0.049540042877197266,0.007820087707519532,0.085187,3.5762786865234375e-05,0.00013971328735351562
0.00010323524475097656,0.04222607612609863,0.0016500685424804679,0.075753,2.7418136596679688e-05,0.00010943412780761719
8.440017700195312e-05,0.049488067626953125,0.0015165353240966795,0.056006,4.3392181396484375e-05,0.00014925003051757812
9.822845458984375e-05,0.04247593879699707,0.003698342941284183,0.066077,3.4332275390625e-05,0.00011849403381347656
0.00012755393981933594,0.03328084945678711,0.010604309478759767,0.061534,3.170967102050781e-05,0.0001316070556640625
5.9604644775390625e-05,0.039731502532958984,0.0032601912841796893,0.119739,3.218650817871094e-05,0.00011348724365234375
0.00010514259338378906,0.05426192283630371,0.01001688877868652,0.096432,4.506111145019531e-05,0.00015211105346679688
9.655952453613281e-05,0.032910823822021484,0.005129783813476563,0.062583,3.123283386230469e-05,0.0001285076141357422
9.655952453613281e-05,0.029855966567993164,0.003692663360595705,0.096024,5.745887756347656e-05,0.0002086162567138672
0.00010061264038085938,0.032350778579711914,0.008982687271118159,0.123687,3.361701965332031e-05,0.0001304149627685547
8.869171142578125e-05,0.03412485122680664,0.009432287673950199,0.098645,3.600120544433594e-05,0.00013566017150878906
7.152557373046875e-05,0.04825782775878906,0.00945020744323731,0.085155,3.170967102050781e-05,0.00011301040649414062
5.626678466796875e-05,0.06752157211303711,0.005311543045043943,0.086065,4.458427429199219e-05,0.00015044212341308594
5.626678466796875e-05,0.04460906982421875,0.001058940475463871,0.116032,3.2901763916015625e-05,0.00011110305786132812
0.00010013580322265625,0.06345677375793457,0.010559215927124027,0.1021,4.458427429199219e-05,0.0001914501190185547
5.91278076171875e-05,0.050197601318359375,0.008105983901977545,0.090899,4.363059997558594e-05,0.00014519691467285156
8.749961853027344e-05,0.07007718086242676,0.004089126327514653,0.076622,4.3392181396484375e-05,0.00018405914306640625
7.772445678710938e-05,0.0633249282836914,0.0051444924926757896,0.130015,3.838539123535156e-05,0.00015211105346679688
7.271766662597656e-05,0.06218385696411133,0.0025039058837890565,0.084084,3.552436828613281e-05,0.00013566017150878906
0.00010204315185546875,0.051189422607421875,0.00864145266723633,0.091903,3.8623809814453125e-05,0.00012683868408203125
9.655952453613281e-05,0.06864762306213379,0.01893353993225097,0.143157,4.553794860839844e-05,0.00016307830810546875
0.00010442733764648438,0.05800175666809082,0.0020553469696044935,0.071796,3.981590270996094e-05,0.00014257431030273438
7.2479248046875e-05,0.07447481155395508,0.008156281936645499,0.181237,3.9577484130859375e-05,0.0001544952392578125
0.000133514404296875,0.06787705421447754,0.007963551864624024,0.09139,4.696846008300781e-05,0.00017380714416503906
8.368492126464844e-05,0.057860374450683594,0.008361430953979496,0.085601,3.457069396972656e-05,0.00013017654418945312
0.00010442733764648438,0.06437397003173828,0.004739722702026369,0.094178,4.220008850097656e-05,0.00012922286987304688
9.560585021972656e-05,0.07456135749816895,0.005054116561889643,0.074772,4.744529724121094e-05,0.00014662742614746094
9.059906005859375e-05,0.08467268943786621,0.0007629986419677715,0.080486,3.0517578125e-05,0.00012350082397460938
7.534027099609375e-05,0.08716154098510742,0.00713328701782226,0.205157,3.647804260253906e-05,0.0001380443572998047
9.942054748535156e-05,0.05310654640197754,0.0008432935180664042,0.067456,3.647804260253906e-05,0.00013446807861328125
8.511543273925781e-05,0.06987214088439941,0.01301768273925781,0.107254,3.600120544433594e-05,0.0001239776611328125
9.965896606445312e-05,0.09205150604248047,0.003977282684326178,0.132432,2.9802322387695312e-05,0.00010561943054199219
9.441375732421875e-05,0.07027173042297363,0.0008726399688720743,0.236397,3.7670135498046875e-05,0.00014400482177734375
9.441375732421875e-05,0.08135867118835449,0.005523420669555662,0.088923,3.7670135498046875e-05,0.00015497207641601562
9.894371032714844e-05,0.08918952941894531,0.017511496978759755,0.127869,6.175041198730469e-05,0.00022172927856445312
9.679794311523438e-05,0.08372378349304199,0.006507790039062503,0.091652,3.814697265625e-05,0.000133514404296875
0.00012183189392089844,0.08123946189880371,0.002686355270385743,0.080511,2.956390380859375e-05,0.00010800361633300781
0.00011539459228515625,0.08073067665100098,0.014533693405151371,0.066104,2.6702880859375e-05,0.00010251998901367188
5.793571472167969e-05,0.08177781105041504,0.000904093399047845,0.28986,3.123283386230469e-05,0.00011849403381347656
7.152557373046875e-05,0.05931210517883301,0.0013622970581054772,0.131125,4.291534423828125e-05,0.00015044212341308594
9.942054748535156e-05,0.06883025169372559,0.0024752677612304708,0.080482,4.4345855712890625e-05,0.0001513957977294922
0.000164031982421875,0.04879641532897949,0.012808143753051754,0.078906,3.409385681152344e-05,0.00012803077697753906
9.322166442871094e-05,0.07203912734985352,0.0034608675537109446,0.130044,3.4809112548828125e-05,0.00011920928955078125
0.00011777877807617188,0.060082197189331055,0.010603666259765623,0.075948,4.482269287109375e-05,0.0001556873321533203
0.00010967254638671875,0.033020973205566406,0.0044907047119140675,0.066991,4.9114227294921875e-05,0.00021338462829589844
0.00011348724365234375,0.06658077239990234,0.011115018768310544,0.11583,4.673004150390625e-05,0.0001404285430908203
0.00013780593872070312,0.09267592430114746,0.0033169472503662145,0.139095,2.7894973754882812e-05,0.00010967254638671875
0.00012969970703125,0.038919925689697266,0.002442826370239251,0.083946,3.123283386230469e-05,0.00011515617370605469
6.031990051269531e-05,0.04324150085449219,0.010531259063720697,0.065046,2.765655517578125e-05,0.00010752677917480469
8.440017700195312e-05,0.05089068412780762,0.0010874311523437485,0.107517,4.2438507080078125e-05,0.0001423358917236328
9.441375732421875e-05,0.05243420600891113,0.006219705764770503,0.084083,4.744529724121094e-05,0.0001895427703857422
9.441375732421875e-05,0.04563498497009277,0.0017710362701416071,0.072097,3.933906555175781e-05,0.0001266002655029297
0.00011420249938964844,0.04610586166381836,0.0015143315734863216,0.116181,3.647804260253906e-05,0.00013756752014160156
0.00010275840759277344,0.05685544013977051,0.0036364714660644393,0.157596,2.7418136596679688e-05,0.00010561943054199219
8.320808410644531e-05,0.07698607444763184,0.005354965179443366,0.078257,4.5299530029296875e-05,0.00016069412231445312
7.82012939453125e-05,0.0577847957611084,0.0026582518157959034,0.098019,3.647804260253906e-05,0.00013017654418945312
7.104873657226562e-05,0.06516075134277344,0.0045132211151122925,0.125706,3.0040740966796875e-05,9.012222290039062e-05
0.00010204315185546875,0.045206308364868164,0.0019566823883056667,0.075583,2.9802322387695312e-05,0.00012421607971191406
7.081031799316406e-05,0.05415654182434082,0.008381105041503911,0.1069,2.8848648071289062e-05,0.00010251998901367188
9.894371032714844e-05,0.029470205307006836,0.004422375473022461,0.138516,3.409385681152344e-05,0.00012421607971191406
8.916854858398438e-05,0.06969165802001953,0.004824932968139642,0.067738,4.482269287109375e-05,0.00014781951904296875
8.988380432128906e-05,0.04844498634338379,0.0016978664550781203,0.079559,4.410743713378906e-05,0.00014853477478027344
8.487701416015625e-05,0.032486677169799805,0.004269601013183605,0.177248,3.4809112548828125e-05,0.00012540817260742188
6.937980651855469e-05,0.08514857292175293,0.001868452819824215,0.095516,2.9087066650390625e-05,0.00010347366333007812
6.580352783203125e-05,0.050539255142211914,0.003521983871459966,0.06799,3.2901763916015625e-05,0.00010395050048828125
9.489059448242188e-05,0.05047607421875,0.004478077758789056,0.094561,4.315376281738281e-05,0.00014901161193847656
8.392333984375e-05,0.05070972442626953,0.003411901290893554,0.078292,4.267692565917969e-05,0.00015044212341308594
8.869171142578125e-05,0.07744574546813965,0.004007856704711904,0.144798,4.6253204345703125e-05,0.00019073486328125
7.748603820800781e-05,0.05109739303588867,0.01110273123168945,0.061171,5.435943603515625e-05,0.00014972686767578125
5.91278076171875e-05,0.05466628074645996,0.006593369918823241,0.085744,4.506111145019531e-05,0.0001227855682373047
6.866455078125e-05,0.05205821990966797,0.007010001785278316,0.077893,3.790855407714844e-05,0.0001277923583984375
0.00011181831359863281,0.04525327682495117,0.0031790885925293,0.137125,3.743171691894531e-05,0.00013589859008789062
9.512901306152344e-05,0.03685641288757324,0.004350317916870114,0.06804,3.457069396972656e-05,0.00012493133544921875
8.463859558105469e-05,0.06038665771484375,0.0009306532592773392,0.123603,3.24249267578125e-05,0.00013136863708496094
8.58306884765625e-05,0.04184746742248535,0.018440957855224607,0.076226,3.600120544433594e-05,0.00013637542724609375
0.00011157989501953125,0.048999786376953125,0.00537431686401367,0.06382,3.8623809814453125e-05,0.0001354217529296875
9.131431579589844e-05,0.04850935935974121,0.010102457183837898,0.128156,3.9577484130859375e-05,0.0001266002655029297
7.581710815429688e-05,0.06029558181762695,0.02605220321655273,0.081085,2.2172927856445312e-05,8.749961853027344e-05
8.225440979003906e-05,0.06370043754577637,0.006039113281249994,0.094852,4.458427429199219e-05,0.0001494884490966797
0.00011277198791503906,0.047724008560180664,0.004444116851806637,0.063128,3.4809112548828125e-05,0.00014019012451171875
0.0001049041748046875,0.05227971076965332,0.003759866821289065,0.079288,3.457069396972656e-05,0.00011420249938964844
0.00011515617370605469,0.06583094596862793,0.006680529495239257,0.112179,4.38690185546875e-05,0.00014352798461914062
0.00015234947204589844,0.07157588005065918,0.01573177058410645,0.079078,3.6716461181640625e-05,0.00013327598571777344
9.465217590332031e-05,0.06853032112121582,0.002657585098266607,0.083448,4.267692565917969e-05,0.00015115737915039062
0.00010228157043457031,0.08892583847045898,0.005480251174926759,0.080344,3.552436828613281e-05,0.00012040138244628906
7.104873657226562e-05,0.060761451721191406,0.006350857513427732,0.097582,2.9087066650390625e-05,0.00011396408081054688
9.870529174804688e-05,0.059403181076049805,0.0026594187316894558,0.072544,4.38690185546875e-05,0.0001494884490966797
0.00010204315185546875,0.0489962100982666,0.001920177764892575,0.06668,4.076957702636719e-05,0.00015306472778320312
7.867813110351562e-05,0.05716228485107422,0.018715484664916987,0.134802,4.0531158447265625e-05,0.0001423358917236328
8.702278137207031e-05,0.10194993019104004,0.0015740225524902285,0.128253,3.600120544433594e-05,0.00013303756713867188
8.296966552734375e-05,0.041878700256347656,0.0020015401153564427,0.075047,3.457069396972656e-05,0.00012755393981933594
9.870529174804688e-05,0.03343081474304199,0.00540317602539063,0.089846,2.4318695068359375e-05,9.369850158691406e-05
0.00012874603271484375,0.03554105758666992,0.0032194807891845756,0.111812,4.5299530029296875e-05,0.0001456737518310547
6.794929504394531e-05,0.06191253662109375,0.0037244925384521538,0.086737,4.267692565917969e-05,0.00014662742614746094
9.512901306152344e-05,0.07351136207580566,0.004307075912475589,0.064218,3.337860107421875e-05,0.00012874603271484375
8.940696716308594e-05,0.0760040283203125,0.004413281402587885,0.086665,3.0517578125e-05,0.00011563301086425781
8.58306884765625e-05,0.06633281707763672,0.005863057281494138,0.067248,4.0531158447265625e-05,0.00015234947204589844
0.00010633468627929688,0.06882905960083008,0.007209413192749023,0.085827,2.9802322387695312e-05,0.00013065338134765625
7.82012939453125e-05,0.05138754844665527,0.005868017349243165,0.08484,4.4345855712890625e-05,0.00015020370483398438
9.441375732421875e-05,0.030115842819213867,0.0018173449249267587,0.073753,3.4332275390625e-05,0.00012874603271484375
8.106231689453125e-05,0.055760860443115234,0.02173655235290528,0.142505,4.744529724121094e-05,0.0001575946807861328
5.7220458984375e-05,0.05935478210449219,0.008306609329223627,0.063491,3.5762786865234375e-05,0.00013947486877441406
5.626678466796875e-05,0.03771090507507324,0.006640752456665039,0.085452,4.38690185546875e-05,0.00015091896057128906
0.00011968612670898438,0.06233501434326172,0.007060251190185551,0.147198,3.0994415283203125e-05,0.0001232624053955078
5.4836273193359375e-05,0.07230353355407715,0.004903373962402341,0.066194,3.528594970703125e-05,0.00011777877807617188
9.274482727050781e-05,0.05166339874267578,0.002757966339111323,0.063088,4.1961669921875e-05,0.00014638900756835938
8.130073547363281e-05,0.06319522857666016,0.0029467634735107356,0.092244,3.3855438232421875e-05,0.00012159347534179688
6.175041198730469e-05,0.026821136474609375,0.0021390700531005724,0.16273,4.291534423828125e-05,0.00015020370483398438
9.775161743164062e-05,0.0434117317199707,0.0017969939575195326,0.085839,3.409385681152344e-05,0.0001544952392578125
7.843971252441406e-05,0.05270099639892578,0.008812759872436515,0.139079,4.38690185546875e-05,0.00014781951904296875
7.62939453125e-05,0.02881002426147461,0.009603192749023437,0.08931,5.0067901611328125e-05,0.00019860267639160156
8.630752563476562e-05,0.044499874114990234,0.0011591059570312534,0.079537,3.4809112548828125e-05,0.00012922286987304688
9.036064147949219e-05,0.04727888107299805,0.012418501754760752,0.193429,3.981590270996094e-05,0.00013399124145507812
5.602836608886719e-05,0.059748172760009766,0.004978899856567381,0.081429,3.075599670410156e-05,0.00011014938354492188
6.318092346191406e-05,0.05913138389587402,0.006024556442260742,0.092279,4.458427429199219e-05,0.00016808509826660156
0.00011277198791503906,0.039902687072753906,0.003609668640136718,0.086771,3.5762786865234375e-05,0.00013494491577148438
6.103515625e-05,0.03982043266296387,0.022525043365478503,0.154403,5.269050598144531e-05,0.000209808349609375
8.511543273925781e-05,0.04100322723388672,0.01571258403015137,0.092513,2.86102294921875e-05,0.0001266002655029297
8.225440979003906e-05,0.03422212600708008,0.023388369232177728,0.083169,3.6716461181640625e-05,0.00012302398681640625
8.082389831542969e-05,0.054547786712646484,0.011148191604614263,0.080215,3.719329833984375e-05,0.0001499652862548828
9.083747863769531e-05,0.05811786651611328,0.012048052291870115,0.058145,3.123283386230469e-05,0.00011491775512695312
6.67572021484375e-05,0.08658552169799805,0.003968330764770503,0.06485,3.0040740966796875e-05,0.00010967254638671875
0.00010204315185546875,0.04751110076904297,0.007005739395141597,0.146208,3.457069396972656e-05,0.0001285076141357422
7.128715515136719e-05,0.05245399475097656,0.011342648742675779,0.059852,4.410743713378906e-05,0.00014591217041015625
9.846687316894531e-05,0.05830788612365723,0.015791804290771483,0.077849,3.838539123535156e-05,0.0001380443572998047
0.00012373924255371094,0.10415101051330566,0.0026900527343750036,0.067714,3.600120544433594e-05,0.00013327598571777344
9.036064147949219e-05,0.058266639709472656,0.01352845254516602,0.164544,3.4809112548828125e-05,0.00013113021850585938
7.081031799316406e-05,0.06638932228088379,0.0060030151672363224,0.079893,3.2901763916015625e-05,0.0001342296600341797
6.842613220214844e-05,0.08105587959289551,0.00383800144958496,0.059892,3.314018249511719e-05,0.00011706352233886719
7.963180541992188e-05,0.08748316764831543,0.005264636108398439,0.058828,3.4809112548828125e-05,0.00011277198791503906
9.918212890625e-05,0.04163789749145508,0.00532615217590332,0.065081,4.220008850097656e-05,0.00014781951904296875
7.390975952148438e-05,0.050466060638427734,0.008198866989135745,0.186998,3.314018249511719e-05,0.00017380714416503906
6.580352783203125e-05,0.044196128845214844,0.0041670816650390685,0.082726,4.4345855712890625e-05,0.00016307830810546875
9.226799011230469e-05,0.06592130661010742,0.004572708801269532,0.204096,4.172325134277344e-05,0.00012826919555664062
9.989738464355469e-05,0.05508065223693848,0.003242717742919926,0.089,4.410743713378906e-05,0.00015020370483398438
9.131431579589844e-05,0.06561589241027832,0.0034767764739990215,0.069357,4.124641418457031e-05,0.0001404285430908203
8.106231689453125e-05,0.054633140563964844,0.004764434295654291,0.123119,3.218650817871094e-05,0.00011610984802246094
0.00010395050048828125,0.07152748107910156,0.013931834762573245,0.070532,3.910064697265625e-05,0.00014448165893554688
0.00010323524475097656,0.08230805397033691,0.015835706329345695,0.2159,3.552436828613281e-05,0.00012183189392089844
0.0001533031463623047,0.04585075378417969,0.0032124909820556644,0.060106,4.38690185546875e-05,0.00014638900756835938
0.00011157989501953125,0.01771402359008789,0.011367025512695306,0.066531,4.315376281738281e-05,0.00015234947204589844
9.322166442871094e-05,0.05722332000732422,0.0027301549682617193,0.106724,3.528594970703125e-05,0.00012445449829101562
9.083747863769531e-05,0.031267404556274414,0.005059330520629873,0.23444,3.647804260253906e-05,0.0001342296600341797
9.441375732421875e-05,0.06105971336364746,0.018365243728637695,0.124792,5.841255187988281e-05,0.0002155303955078125
0.00010204315185546875,0.030947208404541016,0.00917701829528808,0.090064,4.100799560546875e-05,0.00013685226440429688
7.152557373046875e-05,0.04007220268249512,0.002133289733886712,0.110159,4.7206878662109375e-05,0.00017952919006347656
8.320808410644531e-05,0.055692434310913086,0.0028401085662841663,0.233195,4.506111145019531e-05,0.0001480579376220703
9.560585021972656e-05,0.03190255165100098,0.004396765441894532,0.07503,4.744529724121094e-05,0.0001499652862548828
9.202957153320312e-05,0.035022735595703125,0.013857460159301754,0.094031,4.410743713378906e-05,0.0001373291015625
6.127357482910156e-05,0.057486772537231445,0.004806329971313472,0.067944,4.1484832763671875e-05,0.00018334388732910156
9.894371032714844e-05,0.050164222717285156,0.0013024589843750045,0.149668,3.170967102050781e-05,0.00013327598571777344
8.797645568847656e-05,0.06167292594909668,0.0048294440307617426,0.283946,3.647804260253906e-05,0.00013566017150878906
6.914138793945312e-05,0.07621049880981445,0.009081014358520503,0.074813,4.3392181396484375e-05,0.00015544891357421875
5.602836608886719e-05,0.08960127830505371,0.005907206634521489,0.086696,4.38690185546875e-05,0.00014901161193847656
0.00012993812561035156,0.056563615798950195,0.006451938339233396,0.076754,4.2438507080078125e-05,0.00014209747314453125
9.655952453613281e-05,0.04483819007873535,0.0008795789489746131,0.068824,3.409385681152344e-05,0.0001251697540283203
8.368492126464844e-05,0.037259817123413086,0.01320428149414063,0.175978,3.695487976074219e-05,0.00012826919555664062
6.842613220214844e-05,0.06612420082092285,0.001284990600585928,0.155871,3.0994415283203125e-05,0.000125885009765625
0.00010323524475097656,0.0523831844329834,0.0052991906127929644,0.122229,4.2438507080078125e-05,0.0001475811004638672
0.00012731552124023438,0.04167485237121582,0.006220725891113277,0.098528,3.528594970703125e-05,0.0001342296600341797
0.00010085105895996094,0.06331706047058105,0.0011658919219970643,0.077687,3.552436828613281e-05,0.000141143798828125
0.0001430511474609375,0.043924570083618164,0.012511005813598639,0.123343,4.38690185546875e-05,0.00013875961303710938
8.988380432128906e-05,0.07574152946472168,0.009288391403198246,0.078746,4.4345855712890625e-05,0.00014662742614746094
6.747245788574219e-05,0.05617713928222656,0.009514592926025384,0.136358,3.5762786865234375e-05,0.00013709068298339844
0.0001232624053955078,0.07212948799133301,0.006171986053466791,0.101402,4.38690185546875e-05,0.00015115737915039062
0.00010943412780761719,0.08638930320739746,0.0048711517944335925,0.073436,3.218650817871094e-05,0.0001342296600341797
0.000110626220703125,0.07923030853271484,0.008952505722045895,0.09911,3.3855438232421875e-05,0.00012135505676269531
0.0001373291015625,0.1315319538116455,0.008299032241821283,0.077118,4.363059997558594e-05,0.0001697540283203125
0.00010323524475097656,0.07483315467834473,0.002005529251098634,0.11566,4.029273986816406e-05,0.00014090538024902344
9.72747802734375e-05,0.07081341743469238,0.00477036067199707,0.163438,3.266334533691406e-05,0.00012111663818359375
8.96453857421875e-05,0.0704033374786377,0.01564570259094239,0.07476,3.886222839355469e-05,0.00013113021850585938
0.00010085105895996094,0.06229567527770996,0.011596037536621084,0.132919,3.62396240234375e-05,0.00014662742614746094
8.225440979003906e-05,0.07275867462158203,0.0008079070281982459,0.12458,3.552436828613281e-05,0.00012540817260742188
7.939338684082031e-05,0.06996417045593262,0.002390376556396484,0.077487,3.266334533691406e-05,0.00010728836059570312
0.00010180473327636719,0.08757710456848145,0.0012173708190918037,0.081851,4.0531158447265625e-05,0.0001430511474609375
9.322166442871094e-05,0.0653839111328125,0.0219369419708252,0.082936,4.0531158447265625e-05,0.00013566017150878906
0.00011920928955078125,0.03934454917907715,0.006345228652954102,0.070895,3.266334533691406e-05,0.00013446807861328125
9.942054748535156e-05,0.06596517562866211,0.00681369949340821,0.113365,2.8848648071289062e-05,0.00011873245239257812
0.00011229515075683594,0.0519559383392334,0.0059838699188232425,0.125416,4.315376281738281e-05,0.00014781951904296875
0.00011372566223144531,0.05656862258911133,0.006875202239990233,0.095486,3.695487976074219e-05,0.0001308917999267578
9.298324584960938e-05,0.03883218765258789,0.0020406453704834016,0.07024,2.9802322387695312e-05,0.00010848045349121094
0.00010061264038085938,0.05647921562194824,0.002005793914794926,0.087765,3.2901763916015625e-05,0.00012373924255371094
0.00010657310485839844,0.03527712821960449,0.0056093734741210904,0.0631,6.341934204101562e-05,0.0001552104949951172
0.00012612342834472656,0.037676095962524414,0.004555533157348635,0.069714,3.0040740966796875e-05,0.00011730194091796875
9.298324584960938e-05,0.04173612594604492,0.007821673339843738,0.128981,4.172325134277344e-05,0.0001392364501953125
9.703636169433594e-05,0.04285550117492676,0.007228227554321287,0.080264,3.409385681152344e-05,0.0001232624053955078
8.606910705566406e-05,0.05433249473571777,0.006041936706542975,0.082851,4.482269287109375e-05,0.00015664100646972656
7.82012939453125e-05,0.06154942512512207,0.0051954051361084025,0.079689,3.0994415283203125e-05,0.00013303756713867188
0.00010228157043457031,0.06118893623352051,0.0024299903411865303,0.069473,2.9325485229492188e-05,0.00011587142944335938
0.00011014938354492188,0.05752277374267578,0.00787988526916504,0.077499,2.6702880859375e-05,0.0001010894775390625
0.00011372566223144531,0.03863930702209473,0.002871983078002932,0.072572,3.838539123535156e-05,0.000152587890625
9.059906005859375e-05,0.059606313705444336,0.003753540939331057,0.065606,3.695487976074219e-05,0.0001468658447265625
6.723403930664062e-05,0.0434870719909668,0.006371836624145505,0.08329,4.649162292480469e-05,0.00015115737915039062
9.751319885253906e-05,0.0431368350982666,0.007513175125122076,0.08138,3.504753112792969e-05,0.0001347064971923828
7.367134094238281e-05,0.04162454605102539,0.0044910931549072275,0.066329,4.2438507080078125e-05,0.00018286705017089844
9.703636169433594e-05,0.053438425064086914,0.003478644607543935,0.131477,4.553794860839844e-05,0.00017380714416503906
9.846687316894531e-05,0.0312960147857666,0.013444101730346686,0.095409,5.221366882324219e-05,0.00019121170043945312
6.794929504394531e-05,0.06351304054260254,0.0037349648284912135,0.068395,3.647804260253906e-05,0.0001285076141357422
6.842613220214844e-05,0.0524754524230957,0.005601701385498051,0.084768,3.2901763916015625e-05,0.00012230873107910156
6.103515625e-05,0.07295680046081543,0.00803981866455078,0.081679,3.1948089599609375e-05,0.0001227855682373047
5.459785461425781e-05,0.06943941116333008,0.0017441384277343819,0.097129,4.029273986816406e-05,0.00014591217041015625
6.270408630371094e-05,0.08681941032409668,0.0018267931976318347,0.074671,3.457069396972656e-05,0.0001266002655029297
8.821487426757812e-05,0.05250811576843262,0.0026415451507568466,0.126377,2.7894973754882812e-05,0.000102996826171875
0.00010943412780761719,0.044565677642822266,0.001709152618408205,0.068909,3.266334533691406e-05,0.00012731552124023438
9.72747802734375e-05,0.03700757026672363,0.007621299911499027,0.078274,4.410743713378906e-05,0.00014853477478027344
0.00010943412780761719,0.055869340896606445,0.007561407104492185,0.077184,5.602836608886719e-05,0.00015664100646972656
8.606910705566406e-05,0.03922581672668457,0.0019707564239501985,0.132962,3.814697265625e-05,0.00012755393981933594
8.535385131835938e-05,0.06009316444396973,0.003604193389892582,0.094537,3.4809112548828125e-05,0.000125885009765625
8.0108642578125e-05,0.0673830509185791,0.0034009130249023495,0.079049,2.956390380859375e-05,0.00010323524475097656
0.00011110305786132812,0.04661989212036133,0.0023177342376708987,0.067079,4.4345855712890625e-05,0.0001494884490966797
6.818771362304688e-05,0.05484366416931152,0.007580109497070317,0.074804,4.410743713378906e-05,0.0001456737518310547
6.914138793945312e-05,0.04804110527038574,0.009955532455444338,0.0726,4.76837158203125e-05,0.00019240379333496094
8.106231689453125e-05,0.0639200210571289,0.013704134445190433,0.067645,4.57763671875e-05,0.00014710426330566406
8.416175842285156e-05,0.06283712387084961,0.010732392181396488,0.067436,3.147125244140625e-05,0.00010728836059570312
0.00010561943054199219,0.04035806655883789,0.006449652740478512,0.088203,4.6253204345703125e-05,0.00014901161193847656
0.00010919570922851562,0.03863644599914551,0.012377002471923831,0.105181,5.125999450683594e-05,0.00015425682067871094
7.414817810058594e-05,0.07400751113891602,0.0019105878906249957,0.076367,4.076957702636719e-05,0.00014257431030273438
8.916854858398438e-05,0.04145359992980957,0.006462834899902348,0.084532,3.504753112792969e-05,0.00012445449829101562
9.131431579589844e-05,0.03696942329406738,0.0012680117340087838,0.155728,4.410743713378906e-05,0.0001461505889892578
9.369850158691406e-05,0.06560587882995605,0.0029995288543701176,0.085382,3.457069396972656e-05,0.00012445449829101562
8.821487426757812e-05,0.06789278984069824,0.002161962844848639,0.064173,4.553794860839844e-05,0.0001933574676513672
8.535385131835938e-05,0.04814934730529785,0.002952263916015621,0.084637,4.220008850097656e-05,0.00014162063598632812
8.20159912109375e-05,0.0605618953704834,0.005140849700927735,0.060584,3.0994415283203125e-05,0.00012612342834472656
5.53131103515625e-05,0.055533647537231445,0.002395530670166013,0.089007,3.5762786865234375e-05,0.00012612342834472656
8.249282836914062e-05,0.03654336929321289,0.008111685028076174,0.06476,4.3392181396484375e-05,0.00015020370483398438
8.058547973632812e-05,0.0725564956665039,0.010234282272338857,0.169082,3.6716461181640625e-05,0.0001380443572998047
9.894371032714844e-05,0.07077312469482422,0.007275685699462894,0.076692,3.4332275390625e-05,0.00012230873107910156
6.4849853515625e-05,0.05317831039428711,0.0015926099090576157,0.092572,4.100799560546875e-05,0.00010895729064941406
8.273124694824219e-05,0.039087772369384766,0.0008775051574707038,0.075127,4.38690185546875e-05,0.00013375282287597656
0.00010561943054199219,0.03876328468322754,0.0008440518798828178,0.065381,3.62396240234375e-05,0.0001251697540283203
8.893013000488281e-05,0.08125066757202148,0.006602131149291979,0.168003,4.267692565917969e-05,0.00015091896057128906
0.00010538101196289062,0.05709695816040039,0.0013829245147705116,0.080619,3.2901763916015625e-05,0.0001461505889892578
9.799003601074219e-05,0.05090618133544922,0.012021522491455078,0.070632,3.0040740966796875e-05,0.00010037422180175781
9.083747863769531e-05,0.03751015663146973,0.020877865814208987,0.092401,4.7206878662109375e-05,0.00016379356384277344
8.7738037109375e-05,0.03294968605041504,0.004356400390625001,0.063179,6.413459777832031e-05,0.000118255615234375
0.00010895729064941406,0.060254573822021484,0.00401254382324219,0.124373,4.410743713378906e-05,0.0001430511474609375
5.650520324707031e-05,0.03409147262573242,0.002442646575927729,0.085499,4.00543212890625e-05,0.00013899803161621094
5.91278076171875e-05,0.0620877742767334,0.001603739120483394,0.076048,4.100799560546875e-05,0.0001430511474609375
8.821487426757812e-05,0.04909086227416992,0.009874425292968753,0.085699,4.8160552978515625e-05,0.0001800060272216797
6.222724914550781e-05,0.05403256416320801,0.0062692744445800724,0.08203,4.315376281738281e-05,0.00013828277587890625
9.298324584960938e-05,0.0811452865600586,0.006177619232177731,0.073036,3.504753112792969e-05,0.0001251697540283203
9.226799011230469e-05,0.06293654441833496,0.0023169582824707075,0.086627,4.9114227294921875e-05,0.0001785755157470703
8.916854858398438e-05,0.04871392250061035,0.0032915656738281215,0.060082,4.220008850097656e-05,0.00014281272888183594
9.560585021972656e-05,0.09043478965759277,0.007975885528564458,0.084531,3.4332275390625e-05,0.0001347064971923828
6.008148193359375e-05,0.06655311584472656,0.0028033143768310537,0.114774,2.6464462280273438e-05,0.00010085105895996094
0.00010323524475097656,0.06540465354919434,0.001711432205200189,0.063214,4.363059997558594e-05,0.00015115737915039062
8.96453857421875e-05,0.045810699462890625,0.004469807022094735,0.151357,3.457069396972656e-05,0.00012159347534179688
8.487701416015625e-05,0.05450558662414551,0.007277605712890628,0.111287,3.0517578125e-05,0.00010824203491210938
0.00012135505676269531,0.050954341888427734,0.004624235549926761,0.082909,4.3392181396484375e-05,0.0001480579376220703
0.00010800361633300781,0.05365777015686035,0.0025880675048828156,0.077553,3.695487976074219e-05,0.00012993812561035156
0.000125885009765625,0.050516366958618164,0.0024939893035888644,0.072147,4.410743713378906e-05,0.00015044212341308594
0.00010228157043457031,0.04625272750854492,0.0022672119750976605,0.104736,4.291534423828125e-05,0.00017976760864257812
8.678436279296875e-05,0.05547904968261719,0.0019792222137451215,0.071113,3.0517578125e-05,0.00010752677917480469
0.0001049041748046875,0.05653882026672363,0.001224852905273438,0.076265,4.458427429199219e-05,0.00014495849609375
8.678436279296875e-05,0.040970802307128906,0.0023747152404785116,0.069817,3.361701965332031e-05,0.00012087821960449219
7.963180541992188e-05,0.0626363754272461,0.000903984497070312,0.110777,4.029273986816406e-05,0.00014257431030273438
9.131431579589844e-05,0.024387121200561523,0.009219643280029291,0.078228,4.76837158203125e-05,0.0001964569091796875
9.870529174804688e-05,0.052433013916015625,0.0029455738220214855,0.119809,4.649162292480469e-05,0.00016498565673828125
0.00010561943054199219,0.057383060455322266,0.004476655410766597,0.081751,3.5762786865234375e-05,0.00012445449829101562
6.604194641113281e-05,0.05405569076538086,0.0036869447174072284,0.075556,4.9114227294921875e-05,0.00017786026000976562
7.963180541992188e-05,0.06402301788330078,0.0025686777801513655,0.079778,3.504753112792969e-05,0.00013017654418945312
8.296966552734375e-05,0.05096292495727539,0.01181326991271972,0.126588,3.147125244140625e-05,0.00012135505676269531
0.00010061264038085938,0.04232048988342285,0.008560182449340814,0.116153,4.744529724121094e-05,0.00015354156494140625
8.749961853027344e-05,0.07101106643676758,0.0020523165283203165,0.092844,4.410743713378906e-05,0.0001442432403564453
9.560585021972656e-05,0.028043031692504883,0.014677888366699213,0.072178,3.814697265625e-05,0.0001342296600341797
9.34600830078125e-05,0.029901981353759766,0.0021715363311767544,0.103245,2.6464462280273438e-05,0.00010919570922851562
0.00011324882507324219,0.03671884536743164,0.003370455474853512,0.079655,3.504753112792969e-05,0.00012803077697753906
0.00010180473327636719,0.02881312370300293,0.005574313186645502,0.071026,3.7670135498046875e-05,0.00012946128845214844
5.91278076171875e-05,0.04430961608886719,0.002223845046997075,0.113006,2.956390380859375e-05,0.00011706352233886719
7.05718994140625e-05,0.04887723922729492,0.011802844039916993,0.118033,2.7894973754882812e-05,0.00010776519775390625
0.00011467933654785156,0.03819632530212402,0.008819274673461913,0.07474,4.6253204345703125e-05,0.0001442432403564453
8.797645568847656e-05,0.045781612396240234,0.0008398418884277281,0.089177,3.170967102050781e-05,0.00012993812561035156
0.00012993812561035156,0.03855419158935547,0.0026497287597656224,0.061441,3.457069396972656e-05,0.00013136863708496094
8.678436279296875e-05,0.05072736740112305,0.006383523147583003,0.081432,3.0279159545898438e-05,0.00010848045349121094
9.298324584960938e-05,0.050122737884521484,0.007031505233764654,0.067393,3.838539123535156e-05,0.0001308917999267578
7.462501525878906e-05,0.04572582244873047,0.005160573440551763,0.141119,3.5762786865234375e-05,0.0001499652862548828
9.608268737792969e-05,0.04771876335144043,0.0052199570617675745,0.124629,4.482269287109375e-05,0.00018715858459472656
8.058547973632812e-05,0.04663276672363281,0.002053775375366204,0.065407,3.0040740966796875e-05,0.00011229515075683594
8.940696716308594e-05,0.039229393005371094,0.002320239135742183,0.073453,3.5762786865234375e-05,0.00012111663818359375
9.417533874511719e-05,0.040544986724853516,0.01774343821716308,0.103928,3.218650817871094e-05,0.00010561943054199219
0.000110626220703125,0.04801774024963379,0.0008340388031005813,0.073703,2.765655517578125e-05,0.00010943412780761719
0.00010609626770019531,0.05366325378417969,0.004548911468505862,0.144508,2.5987625122070312e-05,0.00010085105895996094
8.845329284667969e-05,0.04583573341369629,0.00644173838806153,0.083253,4.2438507080078125e-05,0.0001430511474609375
8.058547973632812e-05,0.0477597713470459,0.003391402648925776,0.083001,3.647804260253906e-05,0.00014472007751464844
7.152557373046875e-05,0.05245041847229004,0.00933031044006348,0.077275,4.2438507080078125e-05,0.00012874603271484375
9.059906005859375e-05,0.03462028503417969,0.013445278503417965,0.122048,3.3855438232421875e-05,0.00011992454528808594
8.893013000488281e-05,0.06674027442932129,0.005904885055541986,0.074523,4.57763671875e-05,0.00015091896057128906
9.846687316894531e-05,0.049553871154785156,0.017044434600830077,0.088894,3.5762786865234375e-05,0.00012874603271484375
8.749961853027344e-05,0.04210090637207031,0.004205895187377934,0.063273,4.076957702636719e-05,0.00013828277587890625
0.00011157989501953125,0.0501706600189209,0.0007270472717285092,0.101555,3.552436828613281e-05,0.00013256072998046875
0.00011968612670898438,0.08334088325500488,0.0011266162109375005,0.07503,4.3392181396484375e-05,0.00014352798461914062
8.940696716308594e-05,0.06172800064086914,0.0008339284057617136,0.078713,4.363059997558594e-05,0.00014519691467285156
0.00011801719665527344,0.05906534194946289,0.015479437744140623,0.094113,2.765655517578125e-05,0.00012826919555664062
6.723403930664062e-05,0.06415915489196777,0.000989640121459967,0.07687,3.4332275390625e-05,0.00013184547424316406
6.175041198730469e-05,0.08258509635925293,0.0011193546905517576,0.090961,4.363059997558594e-05,0.00016880035400390625
0.00010585784912109375,0.09451103210449219,0.008761962203979498,0.089595,4.00543212890625e-05,0.00015211105346679688
6.628036499023438e-05,0.055216073989868164,0.000814462707519531,0.098052,4.076957702636719e-05,0.00014257431030273438
9.1552734375e-05,0.06723666191101074,0.021372678359985353,0.067716,5.173683166503906e-05,0.00018072128295898438
8.535385131835938e-05,0.06566119194030762,0.004585584640502932,0.075375,3.4809112548828125e-05,0.00012564659118652344
0.00013971328735351562,0.07668375968933105,0.02068024963378906,0.106435,4.029273986816406e-05,0.0001456737518310547
9.942054748535156e-05,0.06258201599121094,0.003866785522460933,0.072204,3.552436828613281e-05,0.00016951560974121094
5.745887756347656e-05,0.0572514533996582,0.009756147125244141,0.080872,3.743171691894531e-05,0.00013184547424316406
0.00012874603271484375,0.05351686477661133,0.002177845901489256,0.117231,3.5762786865234375e-05,0.0001380443572998047
6.818771362304688e-05,0.07693362236022949,0.0061121459960937485,0.067275,3.695487976074219e-05,0.00014662742614746094
7.486343383789062e-05,0.03883028030395508,0.009208442855834956,0.119524,5.269050598144531e-05,0.0001480579376220703
9.655952453613281e-05,0.09351634979248047,0.003917956405639647,0.089519,6.866455078125e-05,0.0002086162567138672
0.00010132789611816406,0.06175112724304199,0.021973271377563483,0.076717,3.62396240234375e-05,0.00015354156494140625
6.818771362304688e-05,0.07195806503295898,0.008333168441772454,0.262718,3.7670135498046875e-05,0.000125885009765625
9.632110595703125e-05,0.04336118698120117,0.001573514694213865,0.064431,4.5299530029296875e-05,0.0001442432403564453
7.677078247070312e-05,0.06713342666625977,0.004984601211547854,0.0818,3.790855407714844e-05,0.00013709068298339844
9.34600830078125e-05,0.07492351531982422,0.012635819763183592,0.144956,3.790855407714844e-05,0.00014281272888183594
8.153915405273438e-05,0.054267168045043945,0.01173210523986816,0.118191,4.267692565917969e-05,0.00014710426330566406
6.29425048828125e-05,0.05213284492492676,0.0011421011810302667,0.081587,4.220008850097656e-05,0.0001888275146484375
8.535385131835938e-05,0.04073047637939453,0.018550185012817383,0.08745,4.4345855712890625e-05,0.00011324882507324219
0.00010323524475097656,0.0778193473815918,0.006044020736694328,0.152012,2.6941299438476562e-05,0.00011157989501953125
0.00012254714965820312,0.06842279434204102,0.0014582102508544914,0.091253,2.574920654296875e-05,0.00010538101196289062
7.009506225585938e-05,0.07054662704467773,0.0031223502807617154,0.092782,4.220008850097656e-05,0.00014472007751464844
8.940696716308594e-05,0.04496359825134277,0.006440702606201165,0.074274,3.62396240234375e-05,0.00012683868408203125
0.00011467933654785156,0.07660174369812012,0.0021384153442382814,0.099467,3.314018249511719e-05,0.00011467933654785156
9.036064147949219e-05,0.08749556541442871,0.004402129730224608,0.118341,3.2901763916015625e-05,0.00012493133544921875
0.00010800361633300781,0.023317575454711914,0.017502347076416014,0.066637,3.170967102050781e-05,0.00011897087097167969
0.00012540817260742188,0.04738354682922363,0.00671080456542969,0.084367,4.267692565917969e-05,0.000152587890625
0.00010776519775390625,0.06564569473266602,0.0015476999816894654,0.136644,3.4809112548828125e-05,0.0001270771026611328
0.00010728836059570312,0.03082895278930664,0.004363990142822266,0.099772,2.9325485229492188e-05,0.00012540817260742188
9.369850158691406e-05,0.032468318939208984,0.005722427551269532,0.093083,5.8650970458984375e-05,0.00021505355834960938
6.651878356933594e-05,0.04440164566040039,0.003828473693847659,0.086268,3.910064697265625e-05,0.00013780593872070312
7.557868957519531e-05,0.06687021255493164,0.0018733101501464816,0.065736,3.4809112548828125e-05,0.000125885009765625
7.295608520507812e-05,0.04168295860290527,0.010376062271118161,0.096903,4.601478576660156e-05,0.00011968612670898438
8.416175842285156e-05,0.03125405311584473,0.008708006896972653,0.07971,4.649162292480469e-05,0.00018215179443359375
7.486343383789062e-05,0.04562807083129883,0.004501985076904302,0.145171,3.4332275390625e-05,0.0001373291015625
6.127357482910156e-05,0.04781293869018555,0.008248721801757813,0.084313,3.3855438232421875e-05,0.00011682510375976562
7.43865966796875e-05,0.05879402160644531,0.004016641082763672,0.072685,4.315376281738281e-05,0.0001423358917236328
7.367134094238281e-05,0.0491938591003418,0.005992462356567377,0.081392,2.9087066650390625e-05,0.00011110305786132812
8.7738037109375e-05,0.039751529693603516,0.002528638961791993,0.077472,3.5762786865234375e-05,0.00012564659118652344
7.987022399902344e-05,0.07861518859863281,0.012165449996948241,0.081179,6.175041198730469e-05,0.0002148151397705078
6.628036499023438e-05,0.028070688247680664,0.010801316497802721,0.150352,4.363059997558594e-05,0.0001399517059326172
8.845329284667969e-05,0.07255721092224121,0.0051830843353271455,0.08891,3.3855438232421875e-05,0.0001232624053955078
0.00011038780212402344,0.046582937240600586,0.006506170989990234,0.068023,4.00543212890625e-05,0.00011539459228515625
7.82012939453125e-05,0.0844109058380127,0.005419828140258792,0.066188,2.6941299438476562e-05,9.965896606445312e-05
0.00011539459228515625,0.018944978713989258,0.004680684738159177,0.080445,4.506111145019531e-05,0.00014781951904296875
7.772445678710938e-05,0.03497958183288574,0.006600741760253909,0.066383,3.743171691894531e-05,0.00013899803161621094
9.512901306152344e-05,0.02945852279663086,0.001634586151123052,0.087667,3.337860107421875e-05,0.0001232624053955078
8.153915405273438e-05,0.06205153465270996,0.014773802368164057,0.128058,4.935264587402344e-05,0.0001652240753173828
6.079673767089844e-05,0.04698610305786133,0.002887021270751952,0.065984,2.8133392333984375e-05,0.00011515617370605469
8.654594421386719e-05,0.0488131046295166,0.002456880462646485,0.073087,3.6716461181640625e-05,0.00012493133544921875
8.344650268554688e-05,0.030492305755615234,0.0016112872467041045,0.080939,4.458427429199219e-05,0.0001499652862548828
0.00010514259338378906,0.05596637725830078,0.003386489822387692,0.077698,3.0994415283203125e-05,0.00013208389282226562
8.273124694824219e-05,0.047644615173339844,0.005420915161132814,0.064039,3.0517578125e-05,0.000118255615234375
8.702278137207031e-05,0.06306028366088867,0.011082851043701172,0.061209,2.6464462280273438e-05,0.00011515617370605469
6.341934204101562e-05,0.04524040222167969,0.0013992258605957097,0.099294,4.172325134277344e-05,0.000148773193359375
6.461143493652344e-05,0.04206442832946777,0.001965976608276368,0.073087,3.3855438232421875e-05,0.00011754035949707031
6.937980651855469e-05,0.028867006301879883,0.004119740280151371,0.087016,2.4080276489257812e-05,0.0001049041748046875
9.202957153320312e-05,0.05924487113952637,0.004969273941040041,0.059383,2.6941299438476562e-05,0.0001049041748046875
8.296966552734375e-05,0.03558993339538574,0.004563453674316403,0.081375,4.7206878662109375e-05,0.0001544952392578125
8.344650268554688e-05,0.07163286209106445,0.005166539108276372,0.070863,3.719329833984375e-05,0.0001354217529296875
7.724761962890625e-05,0.04326581954956055,0.013002174652099616,0.110687,3.504753112792969e-05,0.00011968612670898438
7.796287536621094e-05,0.04244041442871094,0.0020603649291992127,0.071734,2.765655517578125e-05,0.00010943412780761719
6.866455078125e-05,0.04802298545837402,0.0013268114624023497,0.068794,4.458427429199219e-05,0.00016260147094726562
6.222724914550781e-05,0.03781318664550781,0.0058637199249267635,0.106816,3.695487976074219e-05,0.0001270771026611328
0.00010514259338378906,0.03887820243835449,0.002684171035766597,0.136522,2.8848648071289062e-05,0.00011777877807617188
8.988380432128906e-05,0.030920743942260742,0.008184813064575192,0.091256,4.7206878662109375e-05,0.000148773193359375
6.175041198730469e-05,0.04376864433288574,0.004493458602905273,0.076252,3.457069396972656e-05,0.00013256072998046875
6.961822509765625e-05,0.0372927188873291,0.0029486137390136724,0.096275,3.910064697265625e-05,0.00013113021850585938
8.296966552734375e-05,0.05536627769470215,0.0023644926910400266,0.147437,3.504753112792969e-05,0.0001266002655029297
9.584426879882812e-05,0.03672432899475098,0.005471700103759761,0.102067,4.029273986816406e-05,0.00013971328735351562
7.939338684082031e-05,0.05636930465698242,0.0034158456573486345,0.067924,4.506111145019531e-05,0.00015592575073242188
8.249282836914062e-05,0.03704547882080078,0.005132204010009772,0.176198,3.2901763916015625e-05,0.00012373924255371094
0.00011420249938964844,0.04130411148071289,0.001083320327758791,0.087004,4.267692565917969e-05,0.00014734268188476562
9.202957153320312e-05,0.026025056838989258,0.010103267807006835,0.059406,3.981590270996094e-05,0.00015664100646972656
7.104873657226562e-05,0.05344271659851074,0.004671265502929678,0.184429,2.9087066650390625e-05,0.00012636184692382812
7.390975952148438e-05,0.06308436393737793,0.0016398048858642517,0.120302,5.984306335449219e-05,0.00021576881408691406
7.295608520507812e-05,0.03583335876464844,0.0026074249725341753,0.108977,4.553794860839844e-05,0.00014972686767578125
6.556510925292969e-05,0.026264429092407227,0.011735971084594732,0.212084,3.1948089599609375e-05,0.00012922286987304688
0.00010085105895996094,0.0407719612121582,0.013184012145996099,0.132155,4.744529724121094e-05,0.00016570091247558594
5.5789947509765625e-05,0.05054330825805664,0.004595734390258788,0.092891,5.459785461425781e-05,0.000152587890625
7.867813110351562e-05,0.08501434326171875,0.012434570617675778,0.08293,3.528594970703125e-05,0.00012230873107910156
8.320808410644531e-05,0.046212196350097656,0.0019974857330322254,0.113775,3.4809112548828125e-05,0.00013065338134765625
7.176399230957031e-05,0.04637789726257324,0.015691584762573235,0.127366,4.6253204345703125e-05,0.00015783309936523438
9.441375732421875e-05,0.04739785194396973,0.0014068715362548778,0.243372,4.100799560546875e-05,0.0001399517059326172
6.890296936035156e-05,0.07551908493041992,0.0008731209564208919,0.11607,4.1484832763671875e-05,0.0001277923583984375
9.226799011230469e-05,0.055802106857299805,0.0009185604248046902,0.099284,4.2438507080078125e-05,0.0001785755157470703
7.581710815429688e-05,0.08094239234924316,0.002260963241577152,0.077733,3.5762786865234375e-05,0.00012564659118652344
7.987022399902344e-05,0.045233964920043945,0.020354707336425776,0.103025,3.695487976074219e-05,0.00013947486877441406
6.318092346191406e-05,0.04421877861022949,0.004330049026489258,0.311612,4.506111145019531e-05,0.0001609325408935547
8.344650268554688e-05,0.10295414924621582,0.005928715301513676,0.074374,3.528594970703125e-05,0.00013589859008789062
0.00010943412780761719,0.06984829902648926,0.0016467644958496064,0.069247,4.9591064453125e-05,0.0001633167266845703
9.608268737792969e-05,0.09862565994262695,0.004360699401855475,0.080214,3.790855407714844e-05,0.00013828277587890625
9.107589721679688e-05,0.10942578315734863,0.0034798488006591854,0.134014,3.62396240234375e-05,0.00013184547424316406
0.00010561943054199219,0.048381805419921875,0.013328209197998042,0.107437,3.0994415283203125e-05,0.00011324882507324219
0.00012135505676269531,0.05677080154418945,0.0017136938629150333,0.085069,2.765655517578125e-05,0.00010371208190917969
9.584426879882812e-05,0.08893918991088867,0.023943694534301757,0.15206,2.7894973754882812e-05,0.00011324882507324219
0.00010323524475097656,0.05360221862792969,0.0027859603271484373,0.084439,4.482269287109375e-05,0.00015163421630859375
6.842613220214844e-05,0.03691530227661133,0.0040337381134033234,0.088224,3.7670135498046875e-05,0.00013375282287597656
0.00010442733764648438,0.09086942672729492,0.007960077774047863,0.190763,2.9325485229492188e-05,0.00010848045349121094
0.0001380443572998047,0.04726409912109375,0.0029568531341552795,0.116668,4.38690185546875e-05,0.00015163421630859375
0.00011301040649414062,0.03725886344909668,0.0038012107696533265,0.103166,3.743171691894531e-05,0.0001201629638671875
8.916854858398438e-05,0.08442282676696777,0.0007812444000244168,0.075347,3.123283386230469e-05,0.00011801719665527344
7.867813110351562e-05,0.04236030578613281,0.00337820063781738,0.100913,3.1948089599609375e-05,0.00011539459228515625
8.559226989746094e-05,0.09253478050231934,0.0030656891937255876,0.064788,4.482269287109375e-05,0.00015091896057128906
0.00011420249938964844,0.050878286361694336,0.021796097061157232,0.083753,3.0279159545898438e-05,0.00011324882507324219
8.440017700195312e-05,0.07376933097839355,0.0025033558807373013,0.068054,4.410743713378906e-05,0.00014734268188476562
9.942054748535156e-05,0.08676791191101074,0.014175791091918938,0.134055,4.4345855712890625e-05,0.00014853477478027344
6.937980651855469e-05,0.07147455215454102,0.010886876632690431,0.122098,3.409385681152344e-05,0.00012063980102539062
0.00010585784912109375,0.04809141159057617,0.007093151931762694,0.06212,3.62396240234375e-05,0.00012993812561035156
0.00011038780212402344,0.048341989517211914,0.0033434522705078074,0.067917,3.528594970703125e-05,0.0001590251922607422
0.00010752677917480469,0.03540229797363281,0.0016312074279785094,0.08704,4.363059997558594e-05,0.0001480579376220703
0.00011134147644042969,0.07611346244812012,0.009839275726318347,0.155041,3.695487976074219e-05,0.0001423358917236328
0.0001068115234375,0.054076433181762695,0.014921432678222657,0.093333,2.6226043701171875e-05,0.00010418891906738281
0.00011801719665527344,0.02946329116821289,0.0018069284210205094,0.068049,2.8848648071289062e-05,0.00010776519775390625
6.794929504394531e-05,0.043955087661743164,0.0014425855712890678,0.096742,4.5299530029296875e-05,0.0001399517059326172
0.00011110305786132812,0.04196810722351074,0.010360749069213866,0.061259,3.0517578125e-05,0.0001163482666015625
8.58306884765625e-05,0.07226967811584473,0.009385742477416997,0.170621,2.7418136596679688e-05,0.00010395050048828125
8.749961853027344e-05,0.03750109672546387,0.0034978109893798875,0.101419,3.170967102050781e-05,0.00012922286987304688
0.0001392364501953125,0.050466299057006836,0.010500011077880858,0.063209,4.482269287109375e-05,0.00020575523376464844
9.822845458984375e-05,0.04598045349121094,0.0032975098419189414,0.06632,3.218650817871094e-05,0.0001232624053955078
6.651878356933594e-05,0.03447890281677246,0.008217458465576172,0.097247,2.8848648071289062e-05,0.00011777877807617188
0.00011420249938964844,0.038762569427490234,0.005495248840332034,0.141177,4.4345855712890625e-05,0.00015807151794433594
7.43865966796875e-05,0.028054475784301758,0.013394173385620115,0.086523,3.266334533691406e-05,0.0001266002655029297
7.009506225585938e-05,0.04092693328857422,0.008267441360473637,0.132683,2.4318695068359375e-05,0.00010442733764648438
8.678436279296875e-05,0.017690181732177734,0.003233571746826175,0.124997,2.6464462280273438e-05,0.00010800361633300781
5.1021575927734375e-05,0.0338132381439209,0.0025548843994140646,0.103961,2.6941299438476562e-05,0.00010633468627929688
6.532669067382812e-05,0.06463956832885742,0.0030397071685790977,0.086316,4.315376281738281e-05,0.0001723766326904297
5.8650970458984375e-05,0.04047131538391113,0.0020479710083007863,0.082727,3.647804260253906e-05,0.00013518333435058594
0.0001049041748046875,0.046941518783569336,0.0007355416259765685,0.085654,3.62396240234375e-05,0.00014138221740722656
7.62939453125e-05,0.08618783950805664,0.0037717295379638693,0.097328,2.288818359375e-05,9.703636169433594e-05
8.797645568847656e-05,0.07361030578613281,0.006900158737182624,0.083877,2.5033950805664062e-05,0.00011372566223144531
0.00010037422180175781,0.04126596450805664,0.010361469940185553,0.073096,2.5272369384765625e-05,0.00010371208190917969
7.343292236328125e-05,0.06715965270996094,0.011134114471435558,0.130734,4.57763671875e-05,0.0001456737518310547
6.604194641113281e-05,0.05067920684814453,0.0011300925292968833,0.185771,3.0517578125e-05,0.00011539459228515625
7.772445678710938e-05,0.06417584419250488,0.01087476170349122,0.130347,3.4332275390625e-05,0.00012421607971191406
9.560585021972656e-05,0.057718515396118164,0.012808455474853514,0.117092,3.0994415283203125e-05,0.00011539459228515625
8.535385131835938e-05,0.09147357940673828,0.006408325744628907,0.078874,4.458427429199219e-05,0.0001857280731201172
9.298324584960938e-05,0.041812896728515625,0.06706862155151368,0.085988,3.147125244140625e-05,0.00011372566223144531
9.512901306152344e-05,0.09862780570983887,0.0029811269226074216,0.074781,4.124641418457031e-05,0.00016427040100097656
7.271766662597656e-05,0.11084485054016113,0.0012800338134765638,0.085964,3.790855407714844e-05,0.00014066696166992188
8.916854858398438e-05,0.12087392807006836,0.0007705586090087924,0.080786,3.886222839355469e-05,0.00013685226440429688
7.987022399902344e-05,0.1257331371307373,0.003080348220825202,0.119859,3.24249267578125e-05,0.00013327598571777344
6.246566772460938e-05,0.14588594436645508,0.001724819976806638,0.067068,3.719329833984375e-05,0.00013828277587890625
8.797645568847656e-05,0.10440468788146973,0.007473255523681638,0.113291,4.172325134277344e-05,0.0001590251922607422
7.224082946777344e-05,0.14119362831115723,0.0015398509216308642,0.08578,2.9325485229492188e-05,0.00010347366333007812
9.1552734375e-05,0.07904958724975586,0.0032573561248779304,0.068494,4.553794860839844e-05,0.00015163421630859375
0.00011730194091796875,0.05231285095214844,0.002606929458618165,0.095761,3.147125244140625e-05,0.00013017654418945312
0.0001468658447265625,0.07038712501525879,0.017191990707397464,0.072127,3.719329833984375e-05,0.0001342296600341797
9.322166442871094e-05,0.0641789436340332,0.008000670120239264,0.079853,4.553794860839844e-05,0.00015544891357421875
0.00010943412780761719,0.06251144409179688,0.0008060858459472686,0.071378,2.8848648071289062e-05,0.00011014938354492188
0.0001277923583984375,0.07989335060119629,0.017025947067260738,0.085428,3.886222839355469e-05,0.00016880035400390625
8.368492126464844e-05,0.0674128532409668,0.0038232769012451207,0.0711,3.170967102050781e-05,0.0001163482666015625
0.00011134147644042969,0.06529831886291504,0.0012863975067138739,0.085348,3.457069396972656e-05,0.00013399124145507812
0.0001087188720703125,0.05995798110961914,0.0030640871124267555,0.077267,4.100799560546875e-05,0.0001437664031982422
8.58306884765625e-05,0.03930807113647461,0.03055082583618164,0.066898,3.409385681152344e-05,0.00014281272888183594
7.987022399902344e-05,0.04503512382507324,0.01570206652832032,0.075288,4.935264587402344e-05,0.00015974044799804688
0.000102996826171875,0.06650972366333008,0.001235445770263674,0.057766,3.814697265625e-05,0.00014209747314453125
0.0001163482666015625,0.0943138599395752,0.004431288192749017,0.071027,3.337860107421875e-05,0.00013017654418945312
5.91278076171875e-05,0.0652461051940918,0.013032062530517571,0.08575,2.7894973754882812e-05,0.00011777877807617188
0.0001220703125,0.04444527626037598,0.003209909790039059,0.071232,4.5299530029296875e-05,0.00015497207641601562
9.393692016601562e-05,0.0593564510345459,0.0012290492706298894,0.128407,3.7670135498046875e-05,0.00012540817260742188
8.273124694824219e-05,0.038500308990478516,0.004476434890747075,0.073583,4.315376281738281e-05,0.00014448165893554688
9.202957153320312e-05,0.02691197395324707,0.0030651661987304707,0.114438,4.696846008300781e-05,0.00014472007751464844
8.869171142578125e-05,0.04706835746765137,0.004432434738159179,0.061162,3.2901763916015625e-05,0.0001270771026611328
9.775161743164062e-05,0.05802154541015625,0.008829975097656248,0.072507,4.1961669921875e-05,0.0001571178436279297
8.702278137207031e-05,0.046662092208862305,0.012385682525634767,0.102935,4.410743713378906e-05,0.00014925003051757812
8.153915405273438e-05,0.06000208854675293,0.0031330853576660156,0.066663,3.552436828613281e-05,0.000125885009765625
9.417533874511719e-05,0.056448936462402344,0.0064224150085449155,0.120885,4.291534423828125e-05,0.0001533031463623047
9.846687316894531e-05,0.04265427589416504,0.011881293197631843,0.072429,3.123283386230469e-05,0.00013184547424316406
0.00011539459228515625,0.04418516159057617,0.0024640208435058597,0.07213,4.363059997558594e-05,0.0001506805419921875
8.130073547363281e-05,0.06275701522827148,0.0010213233032226599,0.134821,4.3392181396484375e-05,0.00014495849609375
0.00010752677917480469,0.04653358459472656,0.005321576950073237,0.083903,4.410743713378906e-05,0.00014162063598632812
0.00010466575622558594,0.038921356201171875,0.007546430130004889,0.07848,3.0279159545898438e-05,0.00012612342834472656
7.033348083496094e-05,0.06600022315979004,0.008972729537963867,0.076502,3.600120544433594e-05,0.00014543533325195312
8.296966552734375e-05,0.0737299919128418,0.0032615918273925792,0.090363,3.981590270996094e-05,0.00012993812561035156
6.866455078125e-05,0.07892131805419922,0.006341197586059569,0.083025,3.2901763916015625e-05,0.00013899803161621094
9.226799011230469e-05,0.06765556335449219,0.010397493225097656,0.065844,4.863739013671875e-05,0.0001494884490966797
8.630752563476562e-05,0.08389449119567871,0.01088610391235352,0.087154,3.2901763916015625e-05,0.0001461505889892578
0.00012969970703125,0.05535244941711426,0.005026875976562498,0.075921,2.8133392333984375e-05,0.0001125335693359375
8.678436279296875e-05,0.06997871398925781,0.011062621780395507,0.121629,4.2438507080078125e-05,0.00015234947204589844
6.508827209472656e-05,0.05993843078613281,0.00624510537719726,0.083334,3.886222839355469e-05,0.0001399517059326172
8.916854858398438e-05,0.056894779205322266,0.009864912689208985,0.113912,3.910064697265625e-05,0.00013947486877441406
8.678436279296875e-05,0.06960844993591309,0.005526673156738285,0.075693,3.218650817871094e-05,0.00011801719665527344
8.916854858398438e-05,0.07943320274353027,0.01858258190917969,0.077317,3.0994415283203125e-05,0.00011038780212402344
0.000110626220703125,0.07236242294311523,0.0008835135498046764,0.151321,3.337860107421875e-05,0.00013685226440429688
9.083747863769531e-05,0.08124947547912598,0.0034325739135742245,0.076801,4.363059997558594e-05,0.0001518726348876953
8.678436279296875e-05,0.06620073318481445,0.006269419815063473,0.115248,3.4809112548828125e-05,0.00013446807861328125
8.130073547363281e-05,0.08540654182434082,0.0066716735687255835,0.094141,3.62396240234375e-05,0.0001308917999267578
8.320808410644531e-05,0.06792521476745605,0.021570391632080077,0.124224,2.956390380859375e-05,0.00011301040649414062
0.00013017654418945312,0.07427525520324707,0.006403053970336914,0.09153,4.2438507080078125e-05,0.00014734268188476562
0.00012183189392089844,0.07000255584716797,0.002958047546386705,0.143636,3.790855407714844e-05,0.00012826919555664062
0.0001049041748046875,0.04950571060180664,0.004172580093383796,0.119956,4.363059997558594e-05,0.0001475811004638672
9.775161743164062e-05,0.05689883232116699,0.002208141601562505,0.080937,4.482269287109375e-05,0.0001895427703857422
6.29425048828125e-05,0.06592607498168945,0.008899520950317388,0.06817,3.790855407714844e-05,0.00013184547424316406
9.846687316894531e-05,0.04109597206115723,0.010683896011352528,0.127231,3.814697265625e-05,0.00013875961303710938
7.510185241699219e-05,0.08345365524291992,0.01236141157531738,0.076671,3.743171691894531e-05,0.0001308917999267578
0.00010466575622558594,0.04043102264404297,0.004947634307861326,0.187058,3.838539123535156e-05,0.00011587142944335938
7.343292236328125e-05,0.044115304946899414,0.0012616942138671816,0.065753,2.9087066650390625e-05,0.00010251998901367188
7.271766662597656e-05,0.06603312492370605,0.0054389066772461,0.124092,3.504753112792969e-05,0.00014543533325195312
8.416175842285156e-05,0.052210092544555664,0.009594215362548827,0.086632,3.314018249511719e-05,0.00011801719665527344
6.818771362304688e-05,0.08670592308044434,0.00348521424865722,0.143934,4.506111145019531e-05,0.0001881122589111328
7.2479248046875e-05,0.043474674224853516,0.006333696640014652,0.191687,4.3392181396484375e-05,0.0001571178436279297
9.1552734375e-05,0.03591012954711914,0.010980124557495113,0.068887,3.218650817871094e-05,0.0001304149627685547
9.34600830078125e-05,0.04661369323730469,0.004448786819458012,0.107262,2.9325485229492188e-05,0.0001277923583984375
9.703636169433594e-05,0.07705426216125488,0.0013110266265869142,0.134769,3.838539123535156e-05,0.00014138221740722656
9.632110595703125e-05,0.06993222236633301,0.0021449594879150435,0.10246,4.291534423828125e-05,0.00014591217041015625
8.559226989746094e-05,0.04312539100646973,0.0036012679290771538,0.066505,3.5762786865234375e-05,0.000164031982421875
9.512901306152344e-05,0.061745643615722656,0.018229086471557618,0.078499,4.4345855712890625e-05,0.0001723766326904297
9.179115295410156e-05,0.055371761322021484,0.0025283054199218696,0.069291,4.601478576660156e-05,0.00014972686767578125
7.009506225585938e-05,0.04729056358337402,0.002319811538696287,0.066221,4.4345855712890625e-05,0.0001926422119140625
9.1552734375e-05,0.046401262283325195,0.0008807303161621205,0.137228,3.9577484130859375e-05,0.000156402587890625
5.8650970458984375e-05,0.04482293128967285,0.0034555690917968673,0.170384,2.86102294921875e-05,0.00012636184692382812
7.653236389160156e-05,0.04824423789978027,0.006127475082397457,0.077088,3.1948089599609375e-05,0.0001239776611328125
9.870529174804688e-05,0.061083078384399414,0.0026195630035400347,0.084804,3.647804260253906e-05,0.0001461505889892578
0.00010037422180175781,0.04621481895446777,0.01723557287597656,0.081361,4.5299530029296875e-05,0.00015497207641601562
0.00010228157043457031,0.07477951049804688,0.006719895141601567,0.121082,4.3392181396484375e-05,0.0001385211944580078
0.00011587142944335938,0.054494380950927734,0.003465949386596681,0.094706,4.4345855712890625e-05,0.0001461505889892578
8.177757263183594e-05,0.04569888114929199,0.006605039962768552,0.065791,3.6716461181640625e-05,0.00012969970703125
6.508827209472656e-05,0.05119824409484863,0.0014118356475830013,0.083474,3.7670135498046875e-05,0.0001423358917236328
0.00010538101196289062,0.04337811470031738,0.025091594802856443,0.069413,5.054473876953125e-05,0.0001995563507080078
8.654594421386719e-05,0.052222490310668945,0.007468336502075207,0.136284,4.38690185546875e-05,0.00013971328735351562
9.608268737792969e-05,0.07688045501708984,0.0032609078979492223,0.10099,4.57763671875e-05,0.0001513957977294922
5.602836608886719e-05,0.0730750560760498,0.00724216882324219,0.099659,3.0517578125e-05,0.0001163482666015625
9.799003601074219e-05,0.08888864517211914,0.006704007431030279,0.086279,3.838539123535156e-05,0.00014734268188476562
6.937980651855469e-05,0.06376147270202637,0.00528328849792481,0.095105,3.719329833984375e-05,0.00012063980102539062
7.915496826171875e-05,0.0908207893371582,0.0016357049102783267,0.084488,4.124641418457031e-05,0.0001494884490966797
9.632110595703125e-05,0.0855093002319336,0.0023009203033447223,0.082542,4.410743713378906e-05,0.0001518726348876953
9.083747863769531e-05,0.06128835678100586,0.001994031143188482,0.124925,3.4332275390625e-05,0.00014448165893554688
0.00010561943054199219,0.08115029335021973,0.0012010184631347648,0.069564,3.3855438232421875e-05,0.00012993812561035156
0.00010418891906738281,0.1381211280822754,0.013498835128784178,0.088381,3.504753112792969e-05,0.0001442432403564453
0.00010585784912109375,0.06200885772705078,0.001618788696289064,0.058724,3.8623809814453125e-05,0.00012993812561035156
0.00010538101196289062,0.05387568473815918,0.015903249572753908,0.071851,4.57763671875e-05,0.0001354217529296875
9.703636169433594e-05,0.0819706916809082,0.0010282261810302673,0.130529,3.314018249511719e-05,0.00010824203491210938
8.034706115722656e-05,0.05176091194152832,0.002261084197998045,0.069676,3.409385681152344e-05,0.00012612342834472656
0.00010657310485839844,0.03466081619262695,0.003647175521850579,0.067655,4.7206878662109375e-05,0.0001480579376220703
0.00010991096496582031,0.03888702392578125,0.003562574874877933,0.122388,3.170967102050781e-05,0.00011992454528808594
6.985664367675781e-05,0.053508758544921875,0.016218773193359376,0.062055,4.506111145019531e-05,0.00015234947204589844
0.00011539459228515625,0.05752134323120117,0.0026464608154296854,0.079154,4.1484832763671875e-05,0.00014209747314453125
0.00010633468627929688,0.04938554763793945,0.0021054160919189435,0.062141,3.147125244140625e-05,0.00012302398681640625
8.320808410644531e-05,0.06089282035827637,0.007433273727416992,0.083218,3.981590270996094e-05,0.0001430511474609375
0.00010991096496582031,0.039518117904663086,0.005875341186523442,0.115865,3.337860107421875e-05,0.00012159347534179688
9.918212890625e-05,0.03184676170349121,0.0018494134674072321,0.072999,4.220008850097656e-05,0.00014495849609375
8.20159912109375e-05,0.04166150093078613,0.0009059053039550818,0.063315,3.4809112548828125e-05,0.0001399517059326172
7.05718994140625e-05,0.050690412521362305,0.011421197708129882,0.062917,2.7894973754882812e-05,0.0001201629638671875
8.869171142578125e-05,0.043801069259643555,0.001288284317016608,0.066934,3.600120544433594e-05,0.0001246929168701172
4.1484832763671875e-05,0.038465261459350586,0.002264957229614256,0.099108,4.291534423828125e-05,0.00013828277587890625
7.176399230957031e-05,0.03407859802246094,0.0030381121063232375,0.078435,3.600120544433594e-05,0.00011777877807617188
0.00010824203491210938,0.03452134132385254,0.0026547518615722687,0.092387,3.218650817871094e-05,0.0001285076141357422
0.0008161067962646484,0.061937808990478516,0.003976506530761717,0.074838,4.57763671875e-05,0.00014472007751464844
6.246566772460938e-05,0.06375813484191895,0.003301283935546878,0.072821,3.0040740966796875e-05,0.00011467933654785156
9.202957153320312e-05,0.03696179389953613,0.0046262612152099675,0.07952,3.0517578125e-05,0.00012946128845214844
8.535385131835938e-05,0.057758331298828125,0.005677212753295899,0.12271,2.8133392333984375e-05,0.00011324882507324219
7.557868957519531e-05,0.043852806091308594,0.005177170059204095,0.082378,3.361701965332031e-05,0.0001392364501953125
8.988380432128906e-05,0.03876757621765137,0.005530085189819331,0.077117,4.506111145019531e-05,0.0001499652862548828
6.198883056640625e-05,0.04394817352294922,0.0013047208709716929,0.182408,3.695487976074219e-05,0.00013709068298339844
7.486343383789062e-05,0.057817935943603516,0.010237877197265627,0.061055,4.220008850097656e-05,0.0001475811004638672
8.463859558105469e-05,0.052118539810180664,0.00401097462463379,0.080872,4.1961669921875e-05,0.00014019012451171875
0.0001068115234375,0.025790929794311523,0.0020421550292968743,0.068648,3.647804260253906e-05,0.00013780593872070312
0.00010561943054199219,0.05121660232543945,0.010159957122802737,0.22155,3.933906555175781e-05,0.0001418590545654297
7.748603820800781e-05,0.05714702606201172,0.0032523579101562533,0.090902,3.457069396972656e-05,0.0001308917999267578
7.319450378417969e-05,0.056505680084228516,0.009427456253051747,0.141857,4.220008850097656e-05,0.00017070770263671875
8.7738037109375e-05,0.04783034324645996,0.0052527985687255835,0.081888,3.457069396972656e-05,0.00012683868408203125
8.320808410644531e-05,0.060503244400024414,0.003974125900268549,0.08246,4.076957702636719e-05,0.00012040138244628906
8.177757263183594e-05,0.05401182174682617,0.004737433425903326,0.269283,3.1948089599609375e-05,0.00012612342834472656
6.031990051269531e-05,0.08850741386413574,0.010588533370971681,0.068632,4.220008850097656e-05,0.00012540817260742188
7.2479248046875e-05,0.06675553321838379,0.0051801598968505835,0.099081,2.8848648071289062e-05,0.00010657310485839844
0.00010228157043457031,0.09213757514953613,0.00110353996276856,0.06348,2.9802322387695312e-05,0.00012040138244628906
7.033348083496094e-05,0.05548834800720215,0.0031127909240722396,0.267344,3.1948089599609375e-05,0.00012636184692382812
7.295608520507812e-05,0.05137348175048828,0.011823465240478517,0.087712,5.435943603515625e-05,0.00021004676818847656
0.00010418891906738281,0.04708361625671387,0.0072911979370117175,0.077932,3.910064697265625e-05,0.00013184547424316406
0.00010442733764648438,0.07891201972961426,0.022619455032348634,0.20082,3.0517578125e-05,0.00010800361633300781
9.34600830078125e-05,0.04870128631591797,0.0008523586120605525,0.069391,3.5762786865234375e-05,0.00012540817260742188
5.7697296142578125e-05,0.07707905769348145,0.0036973861389160145,0.068357,2.86102294921875e-05,0.00010275840759277344
9.059906005859375e-05,0.035003662109375,0.000864495193481446,0.075238,4.291534423828125e-05,0.0001468658447265625
0.00010442733764648438,0.03602480888366699,0.0016361740264892594,0.081884,3.790855407714844e-05,0.0001442432403564453
0.00010013580322265625,0.07323718070983887,0.008148508712768565,0.231728,3.647804260253906e-05,0.00012683868408203125
9.369850158691406e-05,0.05585932731628418,0.0027921466217041002,0.063889,3.0517578125e-05,0.00012612342834472656
7.772445678710938e-05,0.04608440399169922,0.012676059661865233,0.079889,2.9087066650390625e-05,0.00011897087097167969
6.914138793945312e-05,0.04602408409118652,0.01414373609924316,0.122951,3.5762786865234375e-05,0.00012254714965820312
0.000110626220703125,0.07115626335144043,0.0036107938232421977,0.253681,2.765655517578125e-05,0.00010943412780761719
9.369850158691406e-05,0.04580402374267578,0.0013829495086669918,0.081761,3.814697265625e-05,0.0001232624053955078
6.008148193359375e-05,0.05840349197387695,0.004576066040039059,0.068401,3.170967102050781e-05,0.0001232624053955078
5.8650970458984375e-05,0.04236006736755371,0.005308757156372079,0.148831,4.863739013671875e-05,0.00013399124145507812
9.417533874511719e-05,0.040273427963256836,0.00945515170288086,0.283248,3.266334533691406e-05,0.00012087821960449219
7.510185241699219e-05,0.06447482109069824,0.0008165436248779301,0.175427,3.4809112548828125e-05,0.000133514404296875
9.083747863769531e-05,0.0336155891418457,0.0020459450836181614,0.094613,3.647804260253906e-05,0.00013136863708496094
8.344650268554688e-05,0.05396556854248047,0.012808523986816422,0.307627,3.314018249511719e-05,0.00011491775512695312
0.00012636184692382812,0.047060489654541016,0.01282734880065918,0.085604,2.956390380859375e-05,0.000110626220703125
8.606910705566406e-05,0.035332441329956055,0.005129585601806638,0.089298,3.552436828613281e-05,0.00012969970703125
9.751319885253906e-05,0.04575061798095703,0.014821810104370114,0.183423,3.504753112792969e-05,0.0001347064971923828
0.00012969970703125,0.0702974796295166,0.0062581430206298805,0.081874,4.00543212890625e-05,0.0001723766326904297
8.106231689453125e-05,0.05613994598388672,0.0010762755279540848,0.352287,2.86102294921875e-05,0.00011444091796875
5.6743621826171875e-05,0.04663419723510742,0.0036973261413574265,0.142119,3.409385681152344e-05,0.00013875961303710938
6.341934204101562e-05,0.05924534797668457,0.00246122645568847,0.064033,3.0279159545898438e-05,0.00011205673217773438
8.344650268554688e-05,0.0658273696899414,0.009190608917236331,0.199264,3.695487976074219e-05,0.00014972686767578125
8.082389831542969e-05,0.03924226760864258,0.003680411437988307,0.250696,2.6702880859375e-05,0.0001251697540283203
9.202957153320312e-05,0.03843379020690918,0.004469928939819345,0.126517,2.8371810913085938e-05,0.00012636184692382812
6.628036499023438e-05,0.07502317428588867,0.005806538055419919,0.082652,2.8371810913085938e-05,0.00011086463928222656
8.749961853027344e-05,0.0866861343383789,0.005928239608764652,0.175674,4.553794860839844e-05,0.000148773193359375
9.083747863769531e-05,0.057587385177612305,0.0055092023925781275,0.140567,3.0040740966796875e-05,0.00013303756713867188
9.179115295410156e-05,0.07175612449645996,0.005499755737304685,0.128028,3.6716461181640625e-05,0.00014090538024902344
9.274482727050781e-05,0.06371831893920898,0.016528831802368166,0.197989,4.863739013671875e-05,0.00014925003051757812
9.1552734375e-05,0.06371378898620605,0.005759966415405271,0.089756,3.6716461181640625e-05,0.0001366138458251953
8.869171142578125e-05,0.03481030464172363,0.0063367400970459065,0.154216,3.5762786865234375e-05,0.00014591217041015625
8.416175842285156e-05,0.07893180847167969,0.0034908107147216816,0.072739,3.170967102050781e-05,0.00011730194091796875
8.344650268554688e-05,0.08584880828857422,0.0036511100616455072,0.079541,3.7670135498046875e-05,0.00013637542724609375
9.226799011230469e-05,0.04348897933959961,0.010503232543945307,0.142407,2.956390380859375e-05,0.00010776519775390625
8.654594421386719e-05,0.06561708450317383,0.0011529576416015597,0.072938,4.00543212890625e-05,0.00016450881958007812
0.0001163482666015625,0.05199456214904785,0.0022505608367919816,0.242545,4.76837158203125e-05,0.00015544891357421875
0.00011157989501953125,0.06899309158325195,0.0027849713287353556,0.065979,3.647804260253906e-05,0.0001277923583984375
9.751319885253906e-05,0.05414891242980957,0.011093008163452156,0.179222,3.600120544433594e-05,0.0001461505889892578
9.369850158691406e-05,0.057288408279418945,0.0013849126129150402,0.077097,3.457069396972656e-05,0.0001227855682373047
8.296966552734375e-05,0.07799148559570312,0.0008414937438964848,0.105281,2.9087066650390625e-05,0.00010943412780761719
9.584426879882812e-05,0.037192583084106445,0.017556481460571288,0.171071,5.507469177246094e-05,0.000148773193359375
7.271766662597656e-05,0.06620454788208008,0.009685986770629887,0.079911,3.743171691894531e-05,0.00016069412231445312
9.751319885253906e-05,0.0657954216003418,0.0024865443878173826,0.079832,4.076957702636719e-05,0.00013828277587890625
0.00010275840759277344,0.05978655815124512,0.0036106926574707016,0.083136,3.62396240234375e-05,0.00012683868408203125
0.00011301040649414062,0.05980372428894043,0.0008726610107421817,0.091258,3.4809112548828125e-05,0.00013017654418945312
7.939338684082031e-05,0.07623744010925293,0.0024838834228515516,0.208631,4.1961669921875e-05,0.00015282630920410156
0.00010752677917480469,0.05163264274597168,0.0052673435363769505,0.061559,3.695487976074219e-05,0.00012731552124023438
9.775161743164062e-05,0.06148076057434082,0.006252911529541022,0.07279,3.075599670410156e-05,0.00010967254638671875
0.00013947486877441406,0.08084464073181152,0.011039655761718753,0.11792,3.910064697265625e-05,0.0001430511474609375
8.559226989746094e-05,0.04581594467163086,0.004186333114624019,0.072218,3.886222839355469e-05,0.0001373291015625
7.843971252441406e-05,0.050502777099609375,0.006944973266601567,0.065437,3.790855407714844e-05,0.00013136863708496094
5.5789947509765625e-05,0.04706931114196777,0.013161768920898431,0.075467,3.8623809814453125e-05,0.00014352798461914062
9.393692016601562e-05,0.022037744522094727,0.003102360305786145,0.132065,3.743171691894531e-05,0.00012874603271484375
8.821487426757812e-05,0.06424903869628906,0.007678226211547845,0.088872,4.076957702636719e-05,0.00014090538024902344
9.226799011230469e-05,0.07132387161254883,0.0008618551635742183,0.07986,3.910064697265625e-05,0.0001347064971923828
9.036064147949219e-05,0.07544994354248047,0.005606035614013669,0.078725,3.600120544433594e-05,0.00013136863708496094
8.678436279296875e-05,0.07616019248962402,0.0013020854187011724,0.06098,3.790855407714844e-05,0.00011754035949707031
7.534027099609375e-05,0.051004886627197266,0.011156999420166014,0.091476,3.218650817871094e-05,0.00011110305786132812
0.00011563301086425781,0.07367467880249023,0.005120162277221674,0.087345,3.743171691894531e-05,0.00012874603271484375
0.00010347366333007812,0.06976485252380371,0.002959622406005863,0.123026,3.361701965332031e-05,0.00013494491577148438
0.000110626220703125,0.040303945541381836,0.004029163131713864,0.061365,4.38690185546875e-05,0.00015234947204589844
0.00011491775512695312,0.056909799575805664,0.0098987576751709,0.314747,3.933906555175781e-05,0.0001380443572998047
9.512901306152344e-05,0.03362584114074707,0.009242223541259767,0.080108,3.6716461181640625e-05,0.0001246929168701172
0.00010323524475097656,0.041246652603149414,0.011266318176269538,0.068252,4.0531158447265625e-05,0.00014352798461914062
9.799003601074219e-05,0.047896623611450195,0.0009384324340820371,0.152997,3.62396240234375e-05,0.0001289844512939453
8.130073547363281e-05,0.05546402931213379,0.014881861022949222,0.063246,4.458427429199219e-05,0.00020051002502441406
8.106231689453125e-05,0.03774666786193848,0.01705365878295899,0.068088,4.267692565917969e-05,0.0001373291015625
8.20159912109375e-05,0.04824113845825195,0.0026018982391357443,0.079802,3.743171691894531e-05,0.0001304149627685547
0.0001227855682373047,0.06064653396606445,0.001968590835571299,0.190321,2.956390380859375e-05,0.00010943412780761719
8.440017700195312e-05,0.06321334838867188,0.021524530227661126,0.069667,3.933906555175781e-05,0.00013637542724609375
7.82012939453125e-05,0.07690906524658203,0.013209530853271478,0.071276,4.124641418457031e-05,0.00013780593872070312
0.00010371208190917969,0.04062294960021973,0.004784895462036143,0.200756,3.62396240234375e-05,0.00012636184692382812
9.226799011230469e-05,0.06837272644042969,0.00838781915283203,0.068094,3.361701965332031e-05,0.0001609325408935547
6.961822509765625e-05,0.09710812568664551,0.012840309219360357,0.130295,3.7670135498046875e-05,0.00013113021850585938
7.295608520507812e-05,0.06363415718078613,0.018096799728393564,0.129403,2.9325485229492188e-05,0.00011205673217773438
9.226799011230469e-05,0.06014823913574219,0.001684634201049806,0.070658,2.956390380859375e-05,0.00011491775512695312
0.00011372566223144531,0.07003998756408691,0.0023993036346435515,0.062642,4.506111145019531e-05,0.00014472007751464844
0.00010418891906738281,0.06222224235534668,0.010343592605590826,0.08904,3.838539123535156e-05,0.00012826919555664062
7.581710815429688e-05,0.04337143898010254,0.002667957183837888,0.237153,3.552436828613281e-05,0.00012803077697753906
0.00010085105895996094,0.07015037536621094,0.008072116699218757,0.12516,4.7206878662109375e-05,0.000156402587890625
7.081031799316406e-05,0.034915924072265625,0.009268382644653322,0.0789,3.4809112548828125e-05,0.00013113021850585938
6.318092346191406e-05,0.04631805419921875,0.00895560496520996,0.068843,3.0040740966796875e-05,0.00011205673217773438
0.00011539459228515625,0.0527188777923584,0.0027580515136718803,0.108551,3.409385681152344e-05,0.00013136863708496094
8.320808410644531e-05,0.07764840126037598,0.004418931060791026,0.217019,3.24249267578125e-05,0.00011396408081054688
7.62939453125e-05,0.05214190483093262,0.007550825820922855,0.099589,4.315376281738281e-05,0.0001513957977294922
8.273124694824219e-05,0.0816500186920166,0.0017568480987548707,0.253398,3.62396240234375e-05,0.00013399124145507812
8.511543273925781e-05,0.06023979187011719,0.02083557832336426,0.086824,3.123283386230469e-05,0.0001304149627685547
0.00010251998901367188,0.07411384582519531,0.006212868148803716,0.093093,3.0517578125e-05,0.00010323524475097656
9.584426879882812e-05,0.0614171028137207,0.00931373318481446,0.072512,2.7894973754882812e-05,0.00010728836059570312
0.00011301040649414062,0.0590052604675293,0.0032449049072265645,0.078567,4.7206878662109375e-05,0.0001575946807861328
7.653236389160156e-05,0.0656747817993164,0.0056320534973144515,0.064597,3.600120544433594e-05,0.0001456737518310547
9.799003601074219e-05,0.04572105407714844,0.003664521697998052,0.129796,4.744529724121094e-05,0.00018334388732910156
0.0001049041748046875,0.05329155921936035,0.00931483670043945,0.188142,3.0517578125e-05,0.00012183189392089844
8.511543273925781e-05,0.0590670108795166,0.004158582672119146,0.091566,2.8371810913085938e-05,0.00010514259338378906
0.00011682510375976562,0.04953718185424805,0.005785596984863278,0.077906,3.647804260253906e-05,0.000141143798828125
8.606910705566406e-05,0.06329035758972168,0.0010732450256347725,0.083974,4.172325134277344e-05,0.00014829635620117188
9.775161743164062e-05,0.05258941650390625,0.003305470230102539,0.083523,4.363059997558594e-05,0.00014400482177734375
7.176399230957031e-05,0.053986310958862305,0.0018738654479980577,0.187739,3.5762786865234375e-05,0.00012803077697753906
0.00010061264038085938,0.0573430061340332,0.0009182962799072214,0.078935,3.504753112792969e-05,0.00012373924255371094
0.00010395050048828125,0.06751394271850586,0.0036197067565917895,0.128643,2.7418136596679688e-05,0.00010752677917480469
9.250640869140625e-05,0.03850531578063965,0.0037164587860107484,0.085737,4.506111145019531e-05,0.00018835067749023438
9.5367431640625e-05,0.058022499084472656,0.0035906317749023475,0.093996,3.0279159545898438e-05,0.0001227855682373047
8.344650268554688e-05,0.05639839172363281,0.0016802992401123013,0.057494,2.7894973754882812e-05,0.00010585784912109375
6.508827209472656e-05,0.051325082778930664,0.004486301513671881,0.063854,4.506111145019531e-05,0.0001537799835205078
8.344650268554688e-05,0.03952455520629883,0.00280017782592773,0.136411,3.2901763916015625e-05,0.00012135505676269531
8.678436279296875e-05,0.04380059242248535,0.007331826416015624,0.065609,4.3392181396484375e-05,0.00013685226440429688
7.581710815429688e-05,0.02808523178100586,0.03257339604187012,0.062522,5.6743621826171875e-05,0.00020885467529296875
0.00014090538024902344,0.05291485786437988,0.012485392410278323,0.060943,3.62396240234375e-05,0.00012183189392089844
0.00010991096496582031,0.05635571479797363,0.0025944271240234407,0.133184,3.6716461181640625e-05,0.00013065338134765625
6.699562072753906e-05,0.05431365966796875,0.0019366723022460897,0.075104,3.504753112792969e-05,0.00013685226440429688
7.462501525878906e-05,0.04011940956115723,0.004876737854003915,0.127128,4.7206878662109375e-05,0.0001633167266845703
8.988380432128906e-05,0.04657769203186035,0.0010794615631103538,0.074612,3.5762786865234375e-05,0.00012755393981933594
0.00010037422180175781,0.08477783203125,0.002032431427001949,0.088384,3.409385681152344e-05,0.00014257431030273438
8.535385131835938e-05,0.08847808837890625,0.0018235785522460884,0.069846,4.1961669921875e-05,0.0001888275146484375
8.559226989746094e-05,0.06157517433166504,0.0028304521484374956,0.083458,2.6941299438476562e-05,0.00011658668518066406
8.273124694824219e-05,0.0774228572845459,0.006954199432373048,0.066051,3.0040740966796875e-05,0.00011706352233886719
9.72747802734375e-05,0.06219172477722168,0.0013828428344726529,0.065917,2.765655517578125e-05,0.00010633468627929688
0.00010895729064941406,0.04817008972167969,0.0012647207946777372,0.137153,4.4345855712890625e-05,0.00016260147094726562
6.651878356933594e-05,0.045967817306518555,0.00836034671020508,0.073988,3.409385681152344e-05,0.00013327598571777344
6.985664367675781e-05,0.059862375259399414,0.007975836273193357,0.070204,2.9325485229492188e-05,0.00012063980102539062
9.703636169433594e-05,0.0517885684967041,0.0036261947479248047,0.091391,4.38690185546875e-05,0.0001437664031982422
0.00011539459228515625,0.0422818660736084,0.003226100509643559,0.084032,3.552436828613281e-05,0.00013566017150878906
0.00010347366333007812,0.0758821964263916,0.004187772521972652,0.06299,3.3855438232421875e-05,0.00014328956604003906
5.698204040527344e-05,0.0768592357635498,0.004024177627563477,0.058045,4.696846008300781e-05,0.00015544891357421875
6.580352783203125e-05,0.06259703636169434,0.0020647684783935555,0.086353,3.552436828613281e-05,0.0001308917999267578
6.365776062011719e-05,0.06410551071166992,0.0007465234069824189,0.125447,4.00543212890625e-05,0.00012564659118652344
6.461143493652344e-05,0.04245448112487793,0.030611036315917967,0.139184,3.552436828613281e-05,0.0001361370086669922
7.486343383789062e-05,0.08840584754943848,0.01043530334472656,0.09811,4.982948303222656e-05,0.00015115737915039062
0.00010991096496582031,0.049616098403930664,0.017894534042358398,0.072422,3.838539123535156e-05,0.00012826919555664062
9.608268737792969e-05,0.06217503547668457,0.005315125183105479,0.177221,4.482269287109375e-05,0.0001964569091796875
0.00011396408081054688,0.03438401222229004,0.0008927505340576153,0.077891,4.57763671875e-05,0.0001423358917236328
0.00011420249938964844,0.08308863639831543,0.004920735855102526,0.13098,4.482269287109375e-05,0.00014591217041015625
7.176399230957031e-05,0.04103827476501465,0.015090351531982432,0.145527,3.719329833984375e-05,0.00012755393981933594
0.000164031982421875,0.06270670890808105,0.0010704624938964874,0.061595,3.6716461181640625e-05,0.00013208389282226562
0.00010704994201660156,0.04476761817932129,0.0020238382568359414,0.097576,3.62396240234375e-05,0.00012040138244628906
8.463859558105469e-05,0.049920082092285156,0.015653805984497074,0.096036,5.054473876953125e-05,0.0001513957977294922
6.246566772460938e-05,0.06052541732788086,0.005638739486694355,0.261304,3.6716461181640625e-05,0.00011968612670898438
9.608268737792969e-05,0.04687142372131348,0.0038752882537841926,0.173444,3.838539123535156e-05,0.00014257431030273438
0.00012302398681640625,0.0469357967376709,0.0016657520904540951,0.088636,3.170967102050781e-05,0.0001266002655029297
6.818771362304688e-05,0.054941415786743164,0.009144552917480467,0.062155,3.504753112792969e-05,0.00010776519775390625
0.00010132789611816406,0.08663296699523926,0.0033427686309814436,0.06629,4.267692565917969e-05,0.00014543533325195312
9.250640869140625e-05,0.0469052791595459,0.017001912826538082,0.066431,4.553794860839844e-05,0.00018095970153808594
7.724761962890625e-05,0.03873562812805176,0.012752877197265616,0.18354,3.790855407714844e-05,0.00014138221740722656
9.417533874511719e-05,0.08916497230529785,0.005506485153198237,0.072274,3.1948089599609375e-05,0.00011539459228515625
6.508827209472656e-05,0.08779263496398926,0.013294578353881842,0.074983,2.8371810913085938e-05,0.00011777877807617188
0.0001010894775390625,0.05192255973815918,0.0014859046478271493,0.073198,2.8848648071289062e-05,0.00010657310485839844
0.0001163482666015625,0.06455659866333008,0.004953326248168952,0.088651,2.6464462280273438e-05,0.00010085105895996094
0.00010538101196289062,0.046868085861206055,0.002270644500732416,0.075522,3.62396240234375e-05,0.0001308917999267578
0.00010251998901367188,0.06569671630859375,0.006854788192749026,0.107666,3.4332275390625e-05,0.0001316070556640625
9.584426879882812e-05,0.038897037506103516,0.005014415939331052,0.078017,3.0279159545898438e-05,0.00012683868408203125
7.2479248046875e-05,0.04907584190368652,0.0021377251586914003,0.067779,2.7894973754882812e-05,0.00010848045349121094
6.365776062011719e-05,0.04340505599975586,0.009774879119873042,0.090452,6.866455078125e-05,0.00015425682067871094
8.296966552734375e-05,0.06345868110656738,0.001423848678588871,0.072973,4.38690185546875e-05,0.0001437664031982422
7.557868957519531e-05,0.06409287452697754,0.007053475265502929,0.08487,4.839897155761719e-05,0.0001983642578125
8.749961853027344e-05,0.0342259407043457,0.0028294144592285186,0.082729,3.24249267578125e-05,0.00013256072998046875
9.775161743164062e-05,0.06606817245483398,0.0034492703704833982,0.078597,4.0531158447265625e-05,0.00012826919555664062
9.655952453613281e-05,0.051705121994018555,0.003500696929931643,0.072891,4.744529724121094e-05,0.00018930435180664062
7.82012939453125e-05,0.05899167060852051,0.003305898941040039,0.070812,3.838539123535156e-05,0.0001323223114013672
8.893013000488281e-05,0.053014516830444336,0.020883389556884763,0.099137,3.62396240234375e-05,0.0001285076141357422
9.679794311523438e-05,0.058019399642944336,0.00753655589294433,0.080268,3.1948089599609375e-05,0.00011992454528808594
9.5367431640625e-05,0.04530668258666992,0.00290556661987304,0.069001,3.600120544433594e-05,0.00012111663818359375
8.702278137207031e-05,0.05881166458129883,0.01907582106018066,0.080406,6.175041198730469e-05,0.00021457672119140625
8.20159912109375e-05,0.06175708770751953,0.019466075286865225,0.13389,3.647804260253906e-05,0.00013756752014160156
8.7738037109375e-05,0.057045936584472656,0.00543212074279785,0.07531,2.765655517578125e-05,0.0001049041748046875
0.00012302398681640625,0.04186296463012695,0.0014774272766113344,0.099891,3.361701965332031e-05,0.00012373924255371094
8.654594421386719e-05,0.05810546875,0.008769928955078124,0.065651,4.553794860839844e-05,0.00015091896057128906
8.0108642578125e-05,0.0491485595703125,0.016883101425170896,0.082665,3.147125244140625e-05,0.00012040138244628906
5.984306335449219e-05,0.04966568946838379,0.018485810394287108,0.073755,3.123283386230469e-05,0.00011849403381347656
0.00012969970703125,0.032372474670410156,0.0030107221221923886,0.07354,3.528594970703125e-05,0.0001430511474609375
8.7738037109375e-05,0.0654151439666748,0.015121894073486325,0.1348,3.4809112548828125e-05,0.00013208389282226562
8.296966552734375e-05,0.025679826736450195,0.0013831963958740173,0.078256,3.838539123535156e-05,0.0001456737518310547
0.00010037422180175781,0.022991657257080078,0.009363652282714838,0.079144,3.314018249511719e-05,0.00010180473327636719
9.870529174804688e-05,0.056160688400268555,0.008046623931884767,0.117589,4.3392181396484375e-05,0.00015783309936523438
7.653236389160156e-05,0.032453060150146484,0.014787387054443366,0.069557,3.504753112792969e-05,0.0001456737518310547
6.246566772460938e-05,0.0305023193359375,0.011376392532348636,0.078274,4.696846008300781e-05,0.00015091896057128906
8.96453857421875e-05,0.03777766227722168,0.0042912765502929745,0.074775,3.361701965332031e-05,0.00011467933654785156
5.936622619628906e-05,0.039647579193115234,0.0068355466308593765,0.119656,3.8623809814453125e-05,0.0001385211944580078
0.00011205673217773438,0.039113759994506836,0.0018115612030029232,0.088525,2.9802322387695312e-05,0.00011873245239257812
7.009506225585938e-05,0.04667401313781738,0.0028744198913574215,0.070188,2.8371810913085938e-05,0.00010895729064941406
6.937980651855469e-05,0.06652617454528809,0.01692759880065918,0.069785,3.1948089599609375e-05,0.00012373924255371094
0.00012969970703125,0.03011035919189453,0.002682497085571292,0.090486,4.029273986816406e-05,0.00012993812561035156
0.00010275840759277344,0.06701993942260742,0.006842789413452149,0.066773,3.838539123535156e-05,0.00014328956604003906
6.29425048828125e-05,0.035598039627075195,0.017534857925415037,0.090366,3.409385681152344e-05,0.000118255615234375
6.413459777832031e-05,0.05779218673706055,0.002898660980224607,0.077364,3.719329833984375e-05,0.00013446807861328125
9.894371032714844e-05,0.049291372299194336,0.009450220352172856,0.089694,3.409385681152344e-05,0.00012874603271484375
8.916854858398438e-05,0.07308411598205566,0.0139954395904541,0.063611,4.38690185546875e-05,0.00014138221740722656
8.392333984375e-05,0.04383254051208496,0.00927595550537108,0.15593,3.075599670410156e-05,0.00012564659118652344
0.00011706352233886719,0.05687737464904785,0.0016955873565673851,0.103267,2.8133392333984375e-05,0.00010824203491210938
9.822845458984375e-05,0.06722211837768555,0.007817502426147455,0.084126,2.86102294921875e-05,0.00011539459228515625
8.7738037109375e-05,0.0641176700592041,0.013865685043334963,0.06494,4.4345855712890625e-05,0.0001659393310546875
9.799003601074219e-05,0.05808830261230469,0.0041306433868408265,0.093605,3.218650817871094e-05,0.00013589859008789062
9.107589721679688e-05,0.07129096984863281,0.0008237547607422013,0.127928,4.00543212890625e-05,0.00014019012451171875
0.00012111663818359375,0.05745291709899902,0.012485863204956052,0.086079,3.218650817871094e-05,0.00011181831359863281
6.818771362304688e-05,0.06607675552368164,0.01745693556213379,0.079511,3.0994415283203125e-05,0.00012564659118652344
7.843971252441406e-05,0.07807183265686035,0.0009596292877197266,0.08251,2.9087066650390625e-05,0.00010466575622558594
9.417533874511719e-05,0.08798766136169434,0.0067811965179443295,0.104705,4.2438507080078125e-05,0.00015497207641601562
0.00012421607971191406,0.07110190391540527,0.004453765624999995,0.083681,3.600120544433594e-05,0.00014090538024902344
0.0001125335693359375,0.07576203346252441,0.006940377426147462,0.08305,2.574920654296875e-05,0.00010514259338378906
9.250640869140625e-05,0.05931544303894043,0.006596267791748045,0.072604,3.790855407714844e-05,0.0001366138458251953
8.606910705566406e-05,0.09108781814575195,0.002376976058959951,0.155927,4.1961669921875e-05,0.00014162063598632812
0.00010132789611816406,0.06523799896240234,0.02502531114196778,0.115794,3.933906555175781e-05,0.0001456737518310547
8.916854858398438e-05,0.0599212646484375,0.004190520858764646,0.1154,3.409385681152344e-05,0.00012135505676269531
7.867813110351562e-05,0.06389451026916504,0.012279192413330073,0.081086,4.029273986816406e-05,0.00014662742614746094
0.00010204315185546875,0.06423544883728027,0.0015585243225097745,0.136925,4.172325134277344e-05,0.0001437664031982422
6.842613220214844e-05,0.06302213668823242,0.012088197616577145,0.073521,3.337860107421875e-05,0.00012302398681640625
9.584426879882812e-05,0.045195579528808594,0.006568450653076166,0.076313,3.6716461181640625e-05,0.0001239776611328125
8.440017700195312e-05,0.052448272705078125,0.0015425227050781254,0.101687,3.4332275390625e-05,0.0001239776611328125
0.00011396408081054688,0.04953265190124512,0.0011324404754638612,0.076896,5.0067901611328125e-05,0.00014257431030273438
0.00010585784912109375,0.03768134117126465,0.004786382629394542,0.155573,3.62396240234375e-05,0.00014448165893554688
6.532669067382812e-05,0.06574082374572754,0.007960548309326174,0.083771,4.076957702636719e-05,0.00010418891906738281
8.0108642578125e-05,0.058724403381347656,0.006383243408203121,0.090285,4.57763671875e-05,0.0001571178436279297
0.00010442733764648438,0.04335451126098633,0.007917541427612307,0.110705,3.910064697265625e-05,0.0001270771026611328
0.00012421607971191406,0.04199695587158203,0.0010688867034912009,0.204606,2.574920654296875e-05,0.00010275840759277344
9.846687316894531e-05,0.064544677734375,0.007339174758911132,0.079763,3.695487976074219e-05,0.0001308917999267578
9.417533874511719e-05,0.052957773208618164,0.006103318969726573,0.131983,4.291534423828125e-05,0.00016236305236816406
0.00011682510375976562,0.05410599708557129,0.011315097961425782,0.116215,3.7670135498046875e-05,0.00012755393981933594
9.989738464355469e-05,0.06520962715148926,0.0114589052734375,0.072144,4.982948303222656e-05,0.0001685619354248047
7.367134094238281e-05,0.07282400131225586,0.0027444591522216844,0.072875,3.719329833984375e-05,0.00012969970703125
7.843971252441406e-05,0.04861187934875488,0.006170446044921882,0.065893,3.4332275390625e-05,0.0001277923583984375
9.465217590332031e-05,0.08231949806213379,0.010757731918334956,0.172296,3.719329833984375e-05,0.00013589859008789062
8.511543273925781e-05,0.048886775970458984,0.005608482955932616,0.061426,4.100799560546875e-05,0.00014543533325195312
7.843971252441406e-05,0.05514168739318848,0.005958220046997073,0.083881,3.0040740966796875e-05,0.00011587142944335938
9.322166442871094e-05,0.031385183334350586,0.003258134170532223,0.065029,3.719329833984375e-05,0.00013065338134765625
0.00011658668518066406,0.05168342590332031,0.005597842712402351,0.217355,3.361701965332031e-05,0.0001361370086669922
0.0001430511474609375,0.038908958435058594,0.0027768515930175763,0.189389,3.695487976074219e-05,0.00013756752014160156
8.034706115722656e-05,0.056945085525512695,0.005116939147949223,0.064466,2.8133392333984375e-05,0.00010514259338378906
9.202957153320312e-05,0.06272768974304199,0.009498683090209958,0.07538,2.7894973754882812e-05,0.00010156631469726562
9.512901306152344e-05,0.08211922645568848,0.0030673292999267576,0.074212,3.409385681152344e-05,0.00011992454528808594
6.532669067382812e-05,0.031667232513427734,0.0037520198669433458,0.191066,3.3855438232421875e-05,0.00013637542724609375
7.62939453125e-05,0.046414852142333984,0.004242175125122066,0.084651,4.315376281738281e-05,0.00014972686767578125
9.131431579589844e-05,0.07419729232788086,0.006244961730957024,0.064408,3.457069396972656e-05,0.00012135505676269531
9.965896606445312e-05,0.04744553565979004,0.001511790466308588,0.090925,3.409385681152344e-05,0.00013566017150878906
8.654594421386719e-05,0.06950855255126953,0.0044699065856933645,0.089457,5.6743621826171875e-05,0.00015020370483398438
8.821487426757812e-05,0.02589869499206543,0.000842139266967773,0.065026,3.0994415283203125e-05,0.00011968612670898438
7.462501525878906e-05,0.05961942672729492,0.010626822311401357,0.184818,3.4809112548828125e-05,0.00012087821960449219
6.222724914550781e-05,0.05361485481262207,0.004019888565063481,0.066228,4.673004150390625e-05,0.00015401840209960938
8.702278137207031e-05,0.03611016273498535,0.0010065410461425756,0.078641,3.886222839355469e-05,0.00013375282287597656
5.7697296142578125e-05,0.04933643341064453,0.007151544036865243,0.251185,4.3392181396484375e-05,0.00015044212341308594
0.00010037422180175781,0.045549869537353516,0.0024144708709716856,0.068017,3.910064697265625e-05,0.00013685226440429688
6.532669067382812e-05,0.07423210144042969,0.0008190230865478543,0.055448,5.245208740234375e-05,0.0001926422119140625
7.534027099609375e-05,0.05629992485046387,0.002395305465698244,0.055976,2.956390380859375e-05,0.00011014938354492188
7.176399230957031e-05,0.0583345890045166,0.008718848159790044,0.098297,3.528594970703125e-05,0.00012755393981933594
0.00010156631469726562,0.03614234924316406,0.0027757391815185772,0.254862,5.650520324707031e-05,0.0002086162567138672
0.0001010894775390625,0.058145761489868164,0.0023114886474609325,0.121855,4.00543212890625e-05,0.00014162063598632812
0.00012230873107910156,0.04505300521850586,0.0036635072631835963,0.141233,2.765655517578125e-05,0.00010514259338378906
0.00011372566223144531,0.05265665054321289,0.0011218869323730563,0.246688,3.814697265625e-05,0.0001354217529296875


==> plots/flask_cdf/data/experiments-full/scenario-2/big/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010275840759277344,0.038571834564208984,0.0705092744445801,0.252165,5.888938903808594e-05,0.00015926361083984375
0.00014519691467285156,0.043647050857543945,0.06955334053039552,0.25015,4.315376281738281e-05,0.00017690658569335938
9.965896606445312e-05,0.08983016014099121,0.004442965591430675,0.208137,2.7179718017578125e-05,0.00012063980102539062
0.00010585784912109375,0.10451936721801758,0.01947543484497069,0.197032,4.76837158203125e-05,0.0001552104949951172
8.678436279296875e-05,0.08283853530883789,0.03593851081848143,0.27283,4.482269287109375e-05,0.00016355514526367188
0.0001270771026611328,0.08085751533508301,0.022610809951782218,0.241294,4.220008850097656e-05,0.00015997886657714844
8.082389831542969e-05,0.15976715087890625,0.010945846893310546,0.228548,3.838539123535156e-05,0.00014901161193847656
7.796287536621094e-05,0.12216687202453613,0.0035049785919189502,0.249218,3.266334533691406e-05,0.00011944770812988281
7.224082946777344e-05,0.10579681396484375,0.008337059234619137,0.214951,3.62396240234375e-05,0.00016069412231445312
7.891654968261719e-05,0.08330130577087402,0.05509495806884768,0.278898,3.0517578125e-05,0.00013184547424316406
8.368492126464844e-05,0.04995608329772949,0.08271844200134276,0.291835,4.482269287109375e-05,0.00017023086547851562
0.00010585784912109375,0.11387753486633301,0.02669042039489744,0.257819,3.886222839355469e-05,0.00015616416931152344
7.62939453125e-05,0.16569304466247559,0.02070204296875,0.251942,3.790855407714844e-05,0.0001628398895263672
0.0001316070556640625,0.08420038223266602,0.009656698608398434,0.219475,6.365776062011719e-05,0.00021910667419433594
8.606910705566406e-05,0.09394454956054688,0.008783995300292946,0.257294,3.218650817871094e-05,0.00014972686767578125
0.00012254714965820312,0.08506035804748535,0.01069454890441894,0.093713,4.6253204345703125e-05,0.0001621246337890625
7.295608520507812e-05,0.07103896141052246,0.011864267700195316,0.109857,3.552436828613281e-05,0.00012946128845214844
0.00014328956604003906,0.053502798080444336,0.008895561981201172,0.2122,3.4809112548828125e-05,0.000141143798828125
0.00012540817260742188,0.058349609375,0.012792087951660147,0.222034,3.337860107421875e-05,0.0001323223114013672
5.269050598144531e-05,0.08837389945983887,0.02886354891967774,0.081478,4.6253204345703125e-05,0.00016236305236816406
0.00018334388732910156,0.05086970329284668,0.0043780460357666084,0.24225,4.696846008300781e-05,0.0001671314239501953
8.559226989746094e-05,0.04771900177001953,0.003484506210327143,0.247591,5.698204040527344e-05,0.0002224445343017578
7.963180541992188e-05,0.08354568481445312,0.007621005844116208,0.233851,3.695487976074219e-05,0.00014066696166992188
9.608268737792969e-05,0.16849780082702637,0.009800513656616217,0.090192,5.435943603515625e-05,0.0002067089080810547
0.00014901161193847656,0.10224795341491699,0.02940473265075684,0.079106,3.981590270996094e-05,0.0001380443572998047
9.584426879882812e-05,0.050304412841796875,0.013103735778808606,0.233752,5.91278076171875e-05,0.0002079010009765625
0.0001316070556640625,0.08139848709106445,0.010881506973266591,0.240019,3.933906555175781e-05,0.00014543533325195312
0.00010609626770019531,0.1133737564086914,0.009107489913940434,0.091956,4.649162292480469e-05,0.00013637542724609375
0.00012254714965820312,0.11266946792602539,0.015558076919555658,0.069611,5.245208740234375e-05,0.00018167495727539062
0.00024390220642089844,0.1349477767944336,0.014176760986328113,0.223147,5.412101745605469e-05,0.00015497207641601562
0.0001556873321533203,0.10349130630493164,0.010660054000854485,0.083516,4.7206878662109375e-05,0.00015234947204589844
0.00012230873107910156,0.10338902473449707,0.016315922653198256,0.232363,4.029273986816406e-05,0.00013828277587890625
0.00011491775512695312,0.11189913749694824,0.021766933609008776,0.206274,5.269050598144531e-05,0.00019168853759765625
0.0001380443572998047,0.1289076805114746,0.012069719924926753,0.22561,4.291534423828125e-05,0.00015354156494140625
0.00011396408081054688,0.11762142181396484,0.02749941250610352,0.079757,4.029273986816406e-05,0.00013113021850585938
0.0001308917999267578,0.1368727684020996,0.028209173736572266,0.067565,2.4318695068359375e-05,8.749961853027344e-05
0.00015163421630859375,0.10639286041259766,0.005020337585449217,0.075671,4.6253204345703125e-05,0.0001671314239501953
0.00011754035949707031,0.1284785270690918,0.00483345103454591,0.226398,3.552436828613281e-05,0.0001327991485595703
0.0001304149627685547,0.11273407936096191,0.03169196597290039,0.110488,3.8623809814453125e-05,0.00014543533325195312
0.00014781951904296875,0.1647777557373047,0.002226022888183604,0.195649,3.337860107421875e-05,0.00011849403381347656
0.00011372566223144531,0.13045525550842285,0.0022236897735595784,0.212997,3.0994415283203125e-05,0.00011396408081054688
0.00014710426330566406,0.06568598747253418,0.012176454498291009,0.081698,4.9114227294921875e-05,0.00016117095947265625
0.00015282630920410156,0.09268856048583984,0.012026414337158203,0.24481,4.1484832763671875e-05,0.0001933574676513672
9.846687316894531e-05,0.12894487380981445,0.01486431610107422,0.07013,3.743171691894531e-05,0.00013136863708496094
0.00010132789611816406,0.09268331527709961,0.007353984817504877,0.072691,3.24249267578125e-05,0.00011491775512695312
0.00013899803161621094,0.09253215789794922,0.012921434677124019,0.075812,3.075599670410156e-05,0.00011134147644042969
8.702278137207031e-05,0.16112804412841797,0.003280827621459967,0.069696,4.2438507080078125e-05,0.0001475811004638672
0.00015687942504882812,0.10688447952270508,0.022477621246337898,0.183774,3.6716461181640625e-05,0.00014734268188476562
0.00011038780212402344,0.10907888412475586,0.0012842337188720687,0.202294,4.100799560546875e-05,0.000152587890625
7.963180541992188e-05,0.02730870246887207,0.022096618759155272,0.060663,4.0531158447265625e-05,0.00013494491577148438
0.0001049041748046875,0.03873801231384277,0.0030667886505127,0.070724,5.078315734863281e-05,0.0001628398895263672
8.630752563476562e-05,0.04518580436706543,0.005153087890625005,0.080937,4.6253204345703125e-05,0.0001838207244873047
6.079673767089844e-05,0.06371951103210449,0.020752806579589847,0.072363,3.790855407714844e-05,0.0001308917999267578
0.00015544891357421875,0.0908803939819336,0.009657372116088858,0.202801,8.130073547363281e-05,0.00022935867309570312
8.988380432128906e-05,0.05114340782165527,0.006300080429077148,0.068689,4.9114227294921875e-05,0.0001983642578125
8.130073547363281e-05,0.06761026382446289,0.013512466384887692,0.077948,3.0279159545898438e-05,0.00010848045349121094
0.00013399124145507812,0.040144920349121094,0.01997233067321777,0.075742,5.364418029785156e-05,0.0002269744873046875
5.841255187988281e-05,0.01596212387084961,0.0013625354461669903,0.197382,4.100799560546875e-05,0.00014495849609375
9.655952453613281e-05,0.05663633346557617,0.013037873779296869,0.072789,4.100799560546875e-05,0.0001468658447265625
8.106231689453125e-05,0.07614588737487793,0.011948010040283202,0.064499,3.337860107421875e-05,0.00011849403381347656
8.082389831542969e-05,0.0789175033569336,0.006488298675537116,0.067503,3.0994415283203125e-05,0.00010919570922851562
0.00010085105895996094,0.0724344253540039,0.011470724258422854,0.08334,3.552436828613281e-05,0.00013589859008789062
9.5367431640625e-05,0.07577204704284668,0.016416943527221686,0.068724,4.410743713378906e-05,0.00014591217041015625
8.96453857421875e-05,0.03525853157043457,0.030388818954467767,0.187701,3.933906555175781e-05,0.00015664100646972656
0.00012731552124023438,0.05247235298156738,0.00366911282348633,0.059827,3.838539123535156e-05,0.00013709068298339844
9.5367431640625e-05,0.07424664497375488,0.021032998245239257,0.062182,3.695487976074219e-05,0.00013065338134765625
9.989738464355469e-05,0.06912040710449219,0.009600165527343746,0.081182,3.981590270996094e-05,0.00012540817260742188
6.842613220214844e-05,0.10218167304992676,0.005397959136962893,0.181475,3.647804260253906e-05,0.00014328956604003906
9.942054748535156e-05,0.0889739990234375,0.011313362899780272,0.070134,4.0531158447265625e-05,0.00013518333435058594
0.0001010894775390625,0.0960988998413086,0.007133170974731443,0.092712,5.6743621826171875e-05,0.00011730194091796875
6.890296936035156e-05,0.09571647644042969,0.0023043086395263535,0.212214,3.6716461181640625e-05,0.00013566017150878906
7.700920104980469e-05,0.10605072975158691,0.011496817428588865,0.081943,3.0279159545898438e-05,0.00010967254638671875
0.00010085105895996094,0.09866476058959961,0.02656815866088867,0.097039,5.173683166503906e-05,0.00019216537475585938
0.00011968612670898438,0.12191534042358398,0.031094663436889644,0.082667,3.910064697265625e-05,0.00014162063598632812
0.00010776519775390625,0.13429617881774902,0.0026992887573242252,0.104817,4.673004150390625e-05,0.00015497207641601562
0.00012993812561035156,0.11267399787902832,0.012656686950683588,0.073524,3.933906555175781e-05,0.0001404285430908203
0.00010824203491210938,0.14710307121276855,0.015556960113525392,0.082342,4.458427429199219e-05,0.00014638900756835938
0.00011920928955078125,0.14995574951171875,0.005690104034423826,0.092947,3.504753112792969e-05,0.0001418590545654297
9.441375732421875e-05,0.13560986518859863,0.007318473358154304,0.092855,6.246566772460938e-05,0.00022554397583007812
6.723403930664062e-05,0.16983985900878906,0.011065505691528324,0.069504,4.220008850097656e-05,0.00013017654418945312
0.00020575523376464844,0.14829277992248535,0.007271801101684572,0.064913,3.337860107421875e-05,0.00012922286987304688
0.00014281272888183594,0.1446084976196289,0.007219310104370116,0.073838,4.220008850097656e-05,0.0001347064971923828
0.00010704994201660156,0.1329500675201416,0.004647236526489254,0.072037,3.075599670410156e-05,0.00011467933654785156
8.392333984375e-05,0.050065040588378906,0.007287312133789067,0.066117,3.361701965332031e-05,0.00011515617370605469
8.869171142578125e-05,0.062212467193603516,0.004397094924926764,0.067267,5.698204040527344e-05,0.00014734268188476562
0.00012087821960449219,0.04939150810241699,0.002523223968505864,0.065479,4.076957702636719e-05,0.0001323223114013672
0.0001049041748046875,0.05143451690673828,0.0026788412475586,0.072485,3.5762786865234375e-05,0.0001308917999267578
9.72747802734375e-05,0.06224370002746582,0.005615698364257807,0.066072,5.0067901611328125e-05,0.00015687942504882812
0.00010061264038085938,0.05508828163146973,0.006779090423583989,0.064355,4.1484832763671875e-05,0.00014495849609375
8.034706115722656e-05,0.05364656448364258,0.005033588424682614,0.062184,4.00543212890625e-05,0.00011873245239257812
0.00010228157043457031,0.15213346481323242,0.016578452636718755,0.197098,4.1484832763671875e-05,0.00014328956604003906
0.00010919570922851562,0.022640228271484375,0.011386671051025393,0.063441,3.2901763916015625e-05,0.00014209747314453125
0.00013518333435058594,0.037364959716796875,0.008084997802734376,0.059294,4.482269287109375e-05,0.00014972686767578125
9.894371032714844e-05,0.040593624114990234,0.01624532926940918,0.064791,4.506111145019531e-05,0.0001430511474609375
0.00011849403381347656,0.05160689353942871,0.011674385223388678,0.07934,3.361701965332031e-05,0.00011420249938964844
6.67572021484375e-05,0.06131386756896973,0.012918696975708008,0.06565,3.147125244140625e-05,0.00010776519775390625
8.296966552734375e-05,0.0323483943939209,0.007811497360229486,0.176544,3.886222839355469e-05,0.00015735626220703125
9.036064147949219e-05,0.05346846580505371,0.007562313171386725,0.109979,5.91278076171875e-05,0.0001537799835205078
7.534027099609375e-05,0.10045742988586426,0.008917167633056639,0.072632,4.5299530029296875e-05,0.00013875961303710938
9.584426879882812e-05,0.09493589401245117,0.008000330718994142,0.074266,3.647804260253906e-05,0.0001304149627685547
0.00012564659118652344,0.09138727188110352,0.011109153930664056,0.069833,5.698204040527344e-05,0.00015544891357421875
0.00010156631469726562,0.10178852081298828,0.00907141915893555,0.060409,3.337860107421875e-05,0.00011491775512695312
8.511543273925781e-05,0.10288190841674805,0.008856692718505865,0.070376,3.24249267578125e-05,0.00013065338134765625
0.00011277198791503906,0.1131432056427002,0.002972756805419925,0.06156,4.601478576660156e-05,0.00014901161193847656
0.00013375282287597656,0.06083559989929199,0.007371333328247069,0.058359,3.6716461181640625e-05,0.00011920928955078125
9.870529174804688e-05,0.06058526039123535,0.018947128112792963,0.068542,3.838539123535156e-05,0.0001304149627685547
9.608268737792969e-05,0.07478833198547363,0.01089028239440918,0.059648,4.863739013671875e-05,0.00014710426330566406
0.00010371208190917969,0.0663750171661377,0.00859793649291992,0.059719,3.337860107421875e-05,0.00012159347534179688
5.745887756347656e-05,0.07349801063537598,0.028939066970825197,0.062262,3.409385681152344e-05,0.00011849403381347656
0.00015544891357421875,0.09009671211242676,0.0015077144927978514,0.076793,4.3392181396484375e-05,0.0001494884490966797
9.226799011230469e-05,0.07229208946228027,0.00579166891479492,0.066401,3.910064697265625e-05,0.00013327598571777344
9.465217590332031e-05,0.07452702522277832,0.0050588338012695355,0.080563,4.410743713378906e-05,0.0001361370086669922
8.392333984375e-05,0.08356571197509766,0.010940132583618159,0.080836,4.982948303222656e-05,0.0001571178436279297
0.00011038780212402344,0.06866979598999023,0.007830577285766596,0.086942,4.482269287109375e-05,0.00015354156494140625
8.845329284667969e-05,0.08228492736816406,0.008545215423583982,0.080167,4.5299530029296875e-05,0.00013875961303710938
9.417533874511719e-05,0.07852530479431152,0.001426538238525385,0.06449,3.743171691894531e-05,0.00013780593872070312
0.00011563301086425781,0.08907246589660645,0.006248436965942378,0.066335,3.24249267578125e-05,0.00012087821960449219
8.96453857421875e-05,0.08667206764221191,0.014933497070312496,0.087926,6.031990051269531e-05,0.00019311904907226562
7.915496826171875e-05,0.10724115371704102,0.006465036239624022,0.07116,6.151199340820312e-05,0.00021839141845703125
0.00013518333435058594,0.05394911766052246,0.008302049438476566,0.233483,3.457069396972656e-05,0.00012254714965820312
9.870529174804688e-05,0.10813546180725098,0.002664176849365235,0.069271,3.8623809814453125e-05,0.00013136863708496094
0.00039839744567871094,0.0865638256072998,0.01446275434875488,0.079071,4.696846008300781e-05,0.00014662742614746094
8.392333984375e-05,0.07381010055541992,0.009808174072265627,0.060264,3.528594970703125e-05,0.00012946128845214844
0.00011754035949707031,0.09597110748291016,0.007534814895629877,0.069611,5.316734313964844e-05,0.0002148151397705078
9.202957153320312e-05,0.06669449806213379,0.0031358596343994127,0.066248,4.029273986816406e-05,0.00014972686767578125
0.00010251998901367188,0.04082798957824707,0.0032577041625976577,0.057725,4.029273986816406e-05,0.00012373924255371094
9.226799011230469e-05,0.0644998550415039,0.007014257659912107,0.06951,3.695487976074219e-05,0.00011873245239257812
7.534027099609375e-05,0.04795956611633301,0.014223334457397457,0.068748,5.984306335449219e-05,0.00019431114196777344
6.508827209472656e-05,0.05298638343811035,0.007270677490234377,0.05608,4.2438507080078125e-05,0.00013446807861328125
9.417533874511719e-05,0.04110240936279297,0.008721359878540044,0.069669,4.57763671875e-05,0.00014543533325195312
0.00010633468627929688,0.06134748458862305,0.002779219451904298,0.058759,3.886222839355469e-05,0.00013899803161621094
9.942054748535156e-05,0.022179126739501953,0.001730072082519532,0.061736,3.8623809814453125e-05,0.00013828277587890625
7.104873657226562e-05,0.05358481407165527,0.002485859191894535,0.066687,4.029273986816406e-05,0.0001575946807861328
8.392333984375e-05,0.04652118682861328,0.009384364974975593,0.066587,3.1948089599609375e-05,0.00012087821960449219
0.00010347366333007812,0.05594444274902344,0.012939756179809574,0.058299,3.552436828613281e-05,0.00013113021850585938
0.0001049041748046875,0.04276680946350098,0.006315526794433597,0.062226,3.8623809814453125e-05,0.0001399517059326172
9.918212890625e-05,0.03433084487915039,0.002718475585937498,0.057569,4.553794860839844e-05,0.0001266002655029297
8.893013000488281e-05,0.02359604835510254,0.0023608476867675796,0.061326,4.267692565917969e-05,0.0001399517059326172
0.0001614093780517578,0.0263974666595459,0.002617465484619136,0.066862,3.910064697265625e-05,0.00016069412231445312
9.036064147949219e-05,0.04403877258300781,0.01685527731323242,0.062036,4.267692565917969e-05,0.00014925003051757812
8.320808410644531e-05,0.040946245193481445,0.010839160568237305,0.057643,3.361701965332031e-05,0.00013589859008789062
0.00011324882507324219,0.03457784652709961,0.0119794407043457,0.061309,4.2438507080078125e-05,0.00014019012451171875
9.012222290039062e-05,0.026723861694335938,0.016204124923706056,0.081079,7.462501525878906e-05,0.00021982192993164062
8.20159912109375e-05,0.03875279426574707,0.009852933944702144,0.067486,3.409385681152344e-05,0.00011944770812988281
6.818771362304688e-05,0.0486750602722168,0.00736368601989746,0.060593,3.7670135498046875e-05,0.00014090538024902344
6.437301635742188e-05,0.05541205406188965,0.00422164448547363,0.067637,3.4332275390625e-05,0.00012373924255371094
6.747245788574219e-05,0.0807790756225586,0.006164595626831054,0.065026,4.172325134277344e-05,0.0001437664031982422
8.797645568847656e-05,0.06980109214782715,0.022341988250732428,0.064728,4.887580871582031e-05,0.0001399517059326172
0.00010919570922851562,0.05703139305114746,0.01181919650268555,0.078108,3.647804260253906e-05,0.0001347064971923828
9.250640869140625e-05,0.06819486618041992,0.013147983856201167,0.099305,4.553794860839844e-05,0.00013685226440429688
0.00010013580322265625,0.073028564453125,0.003189576171875,0.064651,3.790855407714844e-05,0.00013566017150878906
0.0001010894775390625,0.08493638038635254,0.012288484390258786,0.065667,4.410743713378906e-05,0.00014734268188476562
6.890296936035156e-05,0.10774374008178711,0.001567517257690429,0.076974,3.933906555175781e-05,0.0001437664031982422
7.367134094238281e-05,0.07111239433288574,0.028933564788818353,0.065268,3.337860107421875e-05,0.00012373924255371094
0.00011324882507324219,0.08842968940734863,0.0071979378509521436,0.089245,3.838539123535156e-05,0.0001518726348876953
0.00010991096496582031,0.07326197624206543,0.013488891464233405,0.074844,3.981590270996094e-05,0.00013494491577148438
9.942054748535156e-05,0.07611489295959473,0.001714351348876951,0.056445,3.314018249511719e-05,0.00011110305786132812
9.965896606445312e-05,0.08893561363220215,0.018365095199584958,0.066361,5.316734313964844e-05,0.00020742416381835938
9.942054748535156e-05,0.07795333862304688,0.008282923431396486,0.07428,3.2901763916015625e-05,0.00012159347534179688
0.00010466575622558594,0.0626065731048584,0.004772256774902339,0.07133,3.314018249511719e-05,0.00013947486877441406
0.00013875961303710938,0.03709530830383301,0.013114752578735345,0.06395,3.337860107421875e-05,0.00013685226440429688
9.107589721679688e-05,0.04014015197753906,0.02561624922180175,0.066281,3.218650817871094e-05,0.00011777877807617188
7.295608520507812e-05,0.05843329429626465,0.007185865631103516,0.066135,4.863739013671875e-05,0.00015687942504882812
6.961822509765625e-05,0.07108950614929199,0.012554891708374025,0.061347,3.719329833984375e-05,0.00012731552124023438
6.651878356933594e-05,0.08539938926696777,0.0013924877777099637,0.065786,4.2438507080078125e-05,0.00014472007751464844
7.653236389160156e-05,0.06139993667602539,0.008050970199584964,0.074722,3.9577484130859375e-05,0.00014638900756835938
0.00010991096496582031,0.07502603530883789,0.003339032409667972,0.069227,3.4332275390625e-05,0.0001404285430908203
0.00013828277587890625,0.09338068962097168,0.005208634475708004,0.064571,4.410743713378906e-05,0.00014925003051757812
0.00011301040649414062,0.07183313369750977,0.011170788742065424,0.066974,3.218650817871094e-05,0.00011110305786132812
9.822845458984375e-05,0.06775760650634766,0.005204931015014652,0.073431,4.315376281738281e-05,0.0001480579376220703
6.413459777832031e-05,0.05978226661682129,0.010065222045898436,0.075878,3.266334533691406e-05,0.00011372566223144531
0.00010991096496582031,0.09966731071472168,0.015150099746704102,0.072283,4.029273986816406e-05,0.00012731552124023438
9.226799011230469e-05,0.0807344913482666,0.02705066134643555,0.070628,3.933906555175781e-05,0.00012922286987304688
6.29425048828125e-05,0.10268497467041016,0.013643116470336912,0.061829,4.863739013671875e-05,0.0001533031463623047
9.679794311523438e-05,0.06275677680969238,0.01820977937316895,0.072709,4.1484832763671875e-05,0.0001308917999267578
0.00010156631469726562,0.03807830810546875,0.0017643271026611396,0.064769,4.76837158203125e-05,0.0002167224884033203
0.0001385211944580078,0.09830784797668457,0.0032197856445312506,0.057823,4.410743713378906e-05,0.00014090538024902344
0.0001201629638671875,0.0317082405090332,0.010233623474121094,0.062382,3.790855407714844e-05,0.00014138221740722656
8.535385131835938e-05,0.043755531311035156,0.027448191802978514,0.062932,3.4809112548828125e-05,0.0001239776611328125
8.7738037109375e-05,0.035245418548583984,0.018464285797119145,0.062856,4.5299530029296875e-05,0.0001285076141357422
6.771087646484375e-05,0.0530545711517334,0.00987169438171387,0.059917,4.076957702636719e-05,0.00013184547424316406
0.00011587142944335938,0.02000713348388672,0.0027144733886718744,0.062452,3.4332275390625e-05,0.00012874603271484375
0.00011920928955078125,0.025463342666625977,0.002376422332763667,0.067001,4.291534423828125e-05,0.00015354156494140625
6.818771362304688e-05,0.04322195053100586,0.008729979812622073,0.062463,6.079673767089844e-05,0.0002338886260986328
9.417533874511719e-05,0.04867434501647949,0.002404955413818355,0.080322,3.0994415283203125e-05,0.00013136863708496094
5.841255187988281e-05,0.05380606651306152,0.004772578964233401,0.070865,4.673004150390625e-05,0.0001513957977294922
8.726119995117188e-05,0.06323599815368652,0.01521049061584473,0.061942,3.886222839355469e-05,0.00013303756713867188
0.00013399124145507812,0.05539512634277344,0.015360813049316413,0.062521,4.673004150390625e-05,0.00015425682067871094
0.00017547607421875,0.030094385147094727,0.0031156757354736386,0.065325,3.4809112548828125e-05,0.0001430511474609375
8.893013000488281e-05,0.024524211883544922,0.006023963211059573,0.062102,4.1484832763671875e-05,0.00013971328735351562
7.534027099609375e-05,0.034744977951049805,0.007407716064453125,0.057095,4.124641418457031e-05,0.00014066696166992188
0.0002040863037109375,0.03330564498901367,0.0048765449218750034,0.066382,4.315376281738281e-05,0.00014734268188476562
7.390975952148438e-05,0.050563812255859375,0.019295172546386713,0.066752,3.981590270996094e-05,0.00012969970703125
7.724761962890625e-05,0.04673314094543457,0.007855336196899418,0.064092,3.647804260253906e-05,0.00012564659118652344
0.00010824203491210938,0.03819990158081055,0.007722833755493166,0.075722,4.863739013671875e-05,0.0001468658447265625
8.58306884765625e-05,0.05826997756958008,0.014804639877319337,0.061861,5.7220458984375e-05,0.00020051002502441406
0.00012493133544921875,0.04112696647644043,0.0033276792449951215,0.070558,3.910064697265625e-05,0.00013589859008789062
0.0001125335693359375,0.04251456260681152,0.011612006774902345,0.076209,3.8623809814453125e-05,0.00015282630920410156
9.489059448242188e-05,0.0679166316986084,0.004261493545532229,0.055969,3.4809112548828125e-05,0.00012636184692382812
7.43865966796875e-05,0.06363606452941895,0.006580065078735348,0.08318,4.4345855712890625e-05,0.00017261505126953125
9.918212890625e-05,0.0605320930480957,0.005113762802124028,0.078981,3.600120544433594e-05,0.00011134147644042969
8.487701416015625e-05,0.08385705947875977,0.014583722396850587,0.075029,6.890296936035156e-05,0.00013518333435058594
0.00010228157043457031,0.03658103942871094,0.0040468611755371114,0.070921,4.38690185546875e-05,0.00015044212341308594
0.0005886554718017578,0.035584211349487305,0.007931190292358392,0.073108,3.838539123535156e-05,0.000141143798828125
9.632110595703125e-05,0.05744624137878418,0.009483566116333011,0.069726,3.409385681152344e-05,0.00011205673217773438
7.772445678710938e-05,0.05790400505065918,0.013135425933837888,0.066041,4.0531158447265625e-05,0.00014662742614746094
0.00010609626770019531,0.07027530670166016,0.007816005279541016,0.060973,3.0040740966796875e-05,0.00011229515075683594
6.842613220214844e-05,0.05887031555175781,0.003436653839111334,0.080964,3.218650817871094e-05,0.00011110305786132812
9.083747863769531e-05,0.07971000671386719,0.011542273941040043,0.068435,6.461143493652344e-05,0.00021386146545410156
7.2479248046875e-05,0.08729672431945801,0.007043158294677734,0.067898,3.528594970703125e-05,0.0001227855682373047
0.00011038780212402344,0.0797128677368164,0.005549132324218747,0.063474,3.719329833984375e-05,0.0001437664031982422
0.00013256072998046875,0.05994296073913574,0.012304015853881842,0.074997,4.100799560546875e-05,0.00014257431030273438
9.322166442871094e-05,0.11677956581115723,0.006729416992187501,0.063873,4.506111145019531e-05,0.0001544952392578125
9.489059448242188e-05,0.06597757339477539,0.017192621719360354,0.060513,3.8623809814453125e-05,0.00013017654418945312
0.00011277198791503906,0.0792078971862793,0.011401784088134762,0.069373,4.172325134277344e-05,0.0001373291015625
0.00011992454528808594,0.07540631294250488,0.005079701889038085,0.062362,3.218650817871094e-05,0.00011491775512695312
9.226799011230469e-05,0.08576321601867676,0.011342352325439453,0.082843,2.8848648071289062e-05,0.00010943412780761719
8.821487426757812e-05,0.09022140502929688,0.005397104827880861,0.058058,3.6716461181640625e-05,0.00013589859008789062
7.510185241699219e-05,0.08142805099487305,0.019127689453125,0.071479,4.9114227294921875e-05,0.0001423358917236328
9.465217590332031e-05,0.041495561599731445,0.0015268847961425747,0.071773,4.124641418457031e-05,0.00014066696166992188
0.00012111663818359375,0.04405808448791504,0.0044264954071044915,0.076627,3.528594970703125e-05,0.00012493133544921875
7.987022399902344e-05,0.054337501525878906,0.015758645050048828,0.072533,4.744529724121094e-05,0.00013303756713867188
0.00010466575622558594,0.05339980125427246,0.011672861450195311,0.060732,3.1948089599609375e-05,0.00011515617370605469
9.1552734375e-05,0.07132768630981445,0.013781056686401366,0.062279,3.361701965332031e-05,0.00011229515075683594
0.00010251998901367188,0.0742950439453125,0.007887050765991208,0.062656,5.173683166503906e-05,0.00015878677368164062
0.00010991096496582031,0.02928900718688965,0.02229823902893066,0.058812,5.173683166503906e-05,0.0001556873321533203
9.34600830078125e-05,0.03226733207702637,0.009319666168212892,0.057253,4.029273986816406e-05,0.00013685226440429688
7.581710815429688e-05,0.025665760040283203,0.004776918350219733,0.070514,3.552436828613281e-05,0.00012350082397460938
0.00010704994201660156,0.04189896583557129,0.008584364028930667,0.058854,3.886222839355469e-05,0.00013875961303710938
0.00011110305786132812,0.026455402374267578,0.006484532104492194,0.064589,3.24249267578125e-05,0.00011348724365234375
7.557868957519531e-05,0.03717160224914551,0.011330342453002927,0.056057,3.600120544433594e-05,0.0001621246337890625
8.106231689453125e-05,0.04181790351867676,0.0030419145812988282,0.059676,3.647804260253906e-05,0.00012540817260742188
9.059906005859375e-05,0.041573524475097656,0.004615198364257812,0.05926,4.9591064453125e-05,0.0001270771026611328
0.00012755393981933594,0.0406951904296875,0.005837910064697263,0.066041,4.458427429199219e-05,0.0001404285430908203
0.00012254714965820312,0.030890703201293945,0.003615871612548824,0.067708,3.218650817871094e-05,0.00012803077697753906
9.393692016601562e-05,0.04509854316711426,0.016178568237304694,0.075357,4.506111145019531e-05,0.0001430511474609375
0.00011467933654785156,0.05941057205200195,0.0026999969177246147,0.064257,3.62396240234375e-05,0.00013256072998046875
8.320808410644531e-05,0.05376076698303223,0.003528812835693354,0.069402,3.695487976074219e-05,0.0001251697540283203
9.918212890625e-05,0.06698369979858398,0.020409849746704095,0.063117,3.9577484130859375e-05,0.00014448165893554688
7.414817810058594e-05,0.07404780387878418,0.007095878799438474,0.077892,4.172325134277344e-05,0.00014734268188476562
8.463859558105469e-05,0.08523893356323242,0.01921874685668945,0.066971,3.528594970703125e-05,0.0001266002655029297
7.390975952148438e-05,0.07927751541137695,0.022334971618652347,0.065425,3.552436828613281e-05,0.00011563301086425781
9.274482727050781e-05,0.08403444290161133,0.009959758956909176,0.063142,2.956390380859375e-05,0.00011277198791503906
0.0001010894775390625,0.05425548553466797,0.004138841094970702,0.05856,4.315376281738281e-05,0.00014925003051757812
8.296966552734375e-05,0.03312540054321289,0.0048838244628906236,0.07413,4.482269287109375e-05,0.00014781951904296875
0.00010728836059570312,0.05705070495605469,0.00508393280029297,0.064705,3.814697265625e-05,0.00014328956604003906
7.772445678710938e-05,0.0535120964050293,0.016126879791259763,0.063946,3.695487976074219e-05,0.0001537799835205078
8.177757263183594e-05,0.06029391288757324,0.004373004516601567,0.064591,3.314018249511719e-05,0.00011467933654785156
0.00012111663818359375,0.0588226318359375,0.005861662475585935,0.062183,3.743171691894531e-05,0.00012922286987304688
8.797645568847656e-05,0.08432650566101074,0.006141328918457034,0.063413,4.553794860839844e-05,0.00014257431030273438
0.00010156631469726562,0.05833292007446289,0.011518183303833002,0.070499,4.0531158447265625e-05,0.00014543533325195312
8.106231689453125e-05,0.06932687759399414,0.003332012237548823,0.068236,4.5299530029296875e-05,0.00014901161193847656
0.00012922286987304688,0.06043124198913574,0.010824783157348639,0.067351,4.3392181396484375e-05,0.00014472007751464844
8.940696716308594e-05,0.0629422664642334,0.00570987405395508,0.061929,3.8623809814453125e-05,0.00013875961303710938
8.797645568847656e-05,0.05630326271057129,0.01270708987426758,0.063553,3.4809112548828125e-05,0.00012421607971191406
8.821487426757812e-05,0.048522233963012695,0.004436777542114259,0.061902,4.7206878662109375e-05,0.00015354156494140625
6.580352783203125e-05,0.03202533721923828,0.015601056076049807,0.088724,5.1021575927734375e-05,0.00015306472778320312
8.96453857421875e-05,0.06736445426940918,0.005430983489990236,0.058356,4.5299530029296875e-05,0.0001475811004638672
0.0001010894775390625,0.06575536727905273,0.012294223587036135,0.063608,3.409385681152344e-05,0.00011277198791503906
8.344650268554688e-05,0.07205843925476074,0.006448486877441401,0.085624,4.00543212890625e-05,0.0001385211944580078
0.00018596649169921875,0.03565692901611328,0.002204572601318358,0.067705,4.506111145019531e-05,0.00015020370483398438
9.131431579589844e-05,0.04065871238708496,0.005762895553588873,0.063507,6.008148193359375e-05,0.00021028518676757812
8.988380432128906e-05,0.030443429946899414,0.014906593978881832,0.071662,3.933906555175781e-05,0.00013446807861328125
0.00010728836059570312,0.04315972328186035,0.004298219696044922,0.058434,3.6716461181640625e-05,0.00014519691467285156
7.009506225585938e-05,0.04430532455444336,0.009591122039794925,0.059916,3.552436828613281e-05,0.00012254714965820312
8.177757263183594e-05,0.04690742492675781,0.003355165847778327,0.071416,3.838539123535156e-05,0.00012373924255371094
0.0001010894775390625,0.04447770118713379,0.007750821136474614,0.074526,5.53131103515625e-05,0.0002193450927734375
0.00010442733764648438,0.05565786361694336,0.010685060897827142,0.062534,3.4332275390625e-05,0.00011920928955078125
8.20159912109375e-05,0.04586219787597656,0.013099280319213868,0.062915,3.552436828613281e-05,0.0001246929168701172
7.295608520507812e-05,0.057813405990600586,0.0037366160736083953,0.065889,4.291534423828125e-05,0.00012373924255371094
8.320808410644531e-05,0.06591081619262695,0.004603864929199217,0.061378,4.76837158203125e-05,0.00015425682067871094
8.225440979003906e-05,0.04082465171813965,0.004065767852783203,0.075433,3.528594970703125e-05,0.00014138221740722656
0.00010776519775390625,0.046494483947753906,0.00319292530822754,0.059252,5.1975250244140625e-05,0.0001461505889892578
7.224082946777344e-05,0.04769492149353027,0.008079517745971682,0.07285,3.910064697265625e-05,0.00012540817260742188
0.0001385211944580078,0.055819034576416016,0.015797203186035155,0.063847,3.790855407714844e-05,0.00013136863708496094
8.630752563476562e-05,0.05956912040710449,0.006047900253295893,0.062769,3.910064697265625e-05,0.00014638900756835938
7.176399230957031e-05,0.0332186222076416,0.005693396179199214,0.064683,3.647804260253906e-05,0.00014662742614746094
0.0001232624053955078,0.0616757869720459,0.007044062454223635,0.062068,2.8848648071289062e-05,0.00011396408081054688
9.34600830078125e-05,0.04621720314025879,0.007466374160766606,0.062648,2.956390380859375e-05,0.00011444091796875
5.9604644775390625e-05,0.05770587921142578,0.0009176931915283182,0.059144,4.4345855712890625e-05,0.0001475811004638672
9.965896606445312e-05,0.0415651798248291,0.009062843734741213,0.064593,4.315376281738281e-05,0.00014328956604003906
8.0108642578125e-05,0.04221177101135254,0.009992067993164058,0.072537,3.361701965332031e-05,0.00012135505676269531
8.225440979003906e-05,0.06763935089111328,0.014407188903808592,0.057888,3.743171691894531e-05,0.0001475811004638672
9.608268737792969e-05,0.08080601692199707,0.011153823822021486,0.084257,4.291534423828125e-05,0.000133514404296875
8.487701416015625e-05,0.061279296875,0.009988903442382818,0.064659,3.409385681152344e-05,0.00011754035949707031
8.797645568847656e-05,0.03734779357910156,0.006617781417846677,0.066957,4.601478576660156e-05,0.00015735626220703125
0.00010895729064941406,0.061860084533691406,0.013948707870483398,0.067121,5.626678466796875e-05,0.0002071857452392578
7.128715515136719e-05,0.06054282188415527,0.0026419251708984376,0.068897,4.1484832763671875e-05,0.0001423358917236328
8.130073547363281e-05,0.07789468765258789,0.009148907424926758,0.067398,4.506111145019531e-05,0.00014901161193847656
6.818771362304688e-05,0.06436443328857422,0.011414967910766599,0.071883,4.029273986816406e-05,0.0001308917999267578
9.131431579589844e-05,0.08895492553710938,0.001101793182373051,0.069462,3.981590270996094e-05,0.00013637542724609375
9.5367431640625e-05,0.08159899711608887,0.011570683502197268,0.061651,4.458427429199219e-05,0.00014901161193847656
9.751319885253906e-05,0.09765839576721191,0.0195333872680664,0.069762,4.6253204345703125e-05,0.00017070770263671875
9.298324584960938e-05,0.03432273864746094,0.005817189056396485,0.063318,3.504753112792969e-05,0.00011754035949707031
9.703636169433594e-05,0.04859280586242676,0.0032697852935791027,0.061916,4.482269287109375e-05,0.0001392364501953125
8.893013000488281e-05,0.050339698791503906,0.003229482040405268,0.06714,4.57763671875e-05,0.0001552104949951172
8.392333984375e-05,0.04626941680908203,0.018156641418457034,0.064093,3.361701965332031e-05,0.00013518333435058594
9.560585021972656e-05,0.05839800834655762,0.0066254063873291,0.064847,3.0517578125e-05,0.00011467933654785156
8.821487426757812e-05,0.06166553497314453,0.008252336898803711,0.071034,4.100799560546875e-05,0.0001544952392578125
9.012222290039062e-05,0.06400871276855469,0.007586605789184575,0.062523,4.2438507080078125e-05,0.00013828277587890625
9.965896606445312e-05,0.032782554626464844,0.004280442138671875,0.064304,3.409385681152344e-05,0.00012493133544921875
9.036064147949219e-05,0.029879093170166016,0.00866913014221192,0.071167,3.7670135498046875e-05,0.0001685619354248047
0.00011610984802246094,0.03206014633178711,0.01817249392700196,0.065408,3.981590270996094e-05,0.00014090538024902344
7.009506225585938e-05,0.058135032653808594,0.008911310226440428,0.057118,4.124641418457031e-05,0.0001544952392578125
0.00010943412780761719,0.054312944412231445,0.008633120574951178,0.069335,4.363059997558594e-05,0.00013637542724609375
0.00010156631469726562,0.07831573486328125,0.00384347090148926,0.062831,3.719329833984375e-05,0.0001392364501953125
7.963180541992188e-05,0.055875301361083984,0.004504181472778326,0.084183,4.887580871582031e-05,0.00015592575073242188
0.0001049041748046875,0.0421292781829834,0.006609699783325193,0.08569,3.790855407714844e-05,0.00012540817260742188
8.463859558105469e-05,0.06712937355041504,0.0020922417144775413,0.060902,3.170967102050781e-05,0.00011229515075683594
8.487701416015625e-05,0.06573152542114258,0.0016453575897216813,0.061645,3.814697265625e-05,0.00014495849609375
9.512901306152344e-05,0.05039381980895996,0.011145015808105466,0.073979,3.504753112792969e-05,0.00013256072998046875
9.489059448242188e-05,0.04651284217834473,0.00846444718933105,0.071149,4.00543212890625e-05,0.00013113021850585938
6.794929504394531e-05,0.04943227767944336,0.00784790774536133,0.068313,4.100799560546875e-05,0.0001518726348876953
9.012222290039062e-05,0.05036354064941406,0.007480626708984375,0.073143,3.814697265625e-05,0.0001270771026611328
7.176399230957031e-05,0.06875443458557129,0.003189123428344723,0.075062,3.886222839355469e-05,0.00015044212341308594
8.678436279296875e-05,0.04534006118774414,0.010330902587890628,0.060138,6.222724914550781e-05,0.0002155303955078125
9.799003601074219e-05,0.053148746490478516,0.00943778317260742,0.090297,3.3855438232421875e-05,0.00012540817260742188
0.00010657310485839844,0.06629633903503418,0.008250486114501951,0.068372,5.6743621826171875e-05,0.00014138221740722656
9.322166442871094e-05,0.030425310134887695,0.004318547866821287,0.071577,4.458427429199219e-05,0.00013399124145507812
0.00010418891906738281,0.06011795997619629,0.009084048858642585,0.069709,3.719329833984375e-05,0.00012493133544921875
4.792213439941406e-05,0.06467318534851074,0.0008598746643066341,0.069764,4.2438507080078125e-05,0.00015306472778320312
6.961822509765625e-05,0.058318376541137695,0.016434236770629884,0.077069,3.409385681152344e-05,0.00011730194091796875
9.274482727050781e-05,0.051424503326416016,0.018282515182495115,0.065735,3.1948089599609375e-05,0.00010848045349121094
0.00010704994201660156,0.08486413955688477,0.012773202880859376,0.057566,3.886222839355469e-05,0.00015306472778320312
7.319450378417969e-05,0.07071995735168457,0.016629942092895506,0.073215,3.2901763916015625e-05,0.000110626220703125
9.441375732421875e-05,0.061868906021118164,0.003721417602539065,0.069866,3.6716461181640625e-05,0.00013780593872070312
9.059906005859375e-05,0.07988667488098145,0.014555874893188478,0.066953,6.413459777832031e-05,0.00021386146545410156
7.796287536621094e-05,0.07079553604125977,0.004700786651611333,0.072986,4.0531158447265625e-05,0.0001437664031982422
7.367134094238281e-05,0.06371855735778809,0.0028967608642578094,0.061955,3.3855438232421875e-05,0.00012254714965820312
0.00010275840759277344,0.07220721244812012,0.010361666397094724,0.067096,3.981590270996094e-05,0.0001456737518310547
6.318092346191406e-05,0.07397985458374023,0.0017345379638671887,0.066745,4.100799560546875e-05,0.00013494491577148438
8.797645568847656e-05,0.04833078384399414,0.0022881536865234364,0.061835,4.124641418457031e-05,0.00014543533325195312
9.179115295410156e-05,0.03317737579345703,0.0026110539550781298,0.073763,3.886222839355469e-05,0.0001430511474609375
7.700920104980469e-05,0.04868197441101074,0.00814222862243652,0.072855,4.649162292480469e-05,0.0001552104949951172
0.00011444091796875,0.06380248069763184,0.015365827011108404,0.070251,5.412101745605469e-05,0.0001785755157470703
0.00011920928955078125,0.06282806396484375,0.0068389400939941475,0.071277,4.76837158203125e-05,0.00017452239990234375
0.00012040138244628906,0.06397581100463867,0.0029966912841796894,0.065315,4.839897155761719e-05,0.00014662742614746094
6.103515625e-05,0.08997583389282227,0.008178477951049798,0.065629,3.504753112792969e-05,0.00011205673217773438
0.00010275840759277344,0.09065866470336914,0.004232715347290042,0.062622,2.9325485229492188e-05,0.00011229515075683594
9.465217590332031e-05,0.04264473915100098,0.0039865903167724676,0.064672,4.696846008300781e-05,0.00013947486877441406
9.679794311523438e-05,0.059417009353637695,0.0070360618896484345,0.061268,4.2438507080078125e-05,0.00014925003051757812
9.775161743164062e-05,0.03487443923950195,0.007714823181152339,0.072843,4.172325134277344e-05,0.00014019012451171875
0.00011396408081054688,0.03898334503173828,0.00837432827758789,0.061952,4.8160552978515625e-05,0.00019478797912597656
0.00013208389282226562,0.050931453704833984,0.00536103060913086,0.085743,4.553794860839844e-05,0.000141143798828125
9.131431579589844e-05,0.0601193904876709,0.008626454177856444,0.070009,4.5299530029296875e-05,0.00015163421630859375
6.961822509765625e-05,0.048175811767578125,0.005982318359375002,0.082244,3.4809112548828125e-05,0.0001285076141357422
7.271766662597656e-05,0.06655478477478027,0.007955677490234375,0.07102,4.601478576660156e-05,0.00014710426330566406
8.20159912109375e-05,0.05694246292114258,0.009084932556152343,0.05951,4.673004150390625e-05,0.00015473365783691406
6.508827209472656e-05,0.07905960083007812,0.00915156364440918,0.061875,3.361701965332031e-05,0.00011968612670898438
0.0002048015594482422,0.05655384063720703,0.002590562210083011,0.057515,4.3392181396484375e-05,0.00014972686767578125
0.00010180473327636719,0.04481983184814453,0.00302234043884278,0.077952,3.0517578125e-05,0.00013828277587890625
7.581710815429688e-05,0.04491829872131348,0.0070956098480224605,0.063333,4.553794860839844e-05,0.0001513957977294922
8.940696716308594e-05,0.034519195556640625,0.008206829498291018,0.091527,3.838539123535156e-05,0.00012755393981933594
9.417533874511719e-05,0.04360008239746094,0.006524549148559572,0.083452,3.9577484130859375e-05,0.00014090538024902344
9.5367431640625e-05,0.048436880111694336,0.008542225234985351,0.067607,4.00543212890625e-05,0.00014090538024902344
7.271766662597656e-05,0.033902645111083984,0.0060762819671630885,0.070185,3.9577484130859375e-05,0.00013327598571777344
8.940696716308594e-05,0.04820871353149414,0.009552125915527343,0.067191,3.5762786865234375e-05,0.00013256072998046875
8.749961853027344e-05,0.04259967803955078,0.009736955108642573,0.063685,5.340576171875e-05,0.00013327598571777344
7.081031799316406e-05,0.05769991874694824,0.0083875460357666,0.058553,3.218650817871094e-05,0.00011324882507324219
0.00012683868408203125,0.05123090744018555,0.007107280944824219,0.062201,3.62396240234375e-05,0.0001342296600341797
9.989738464355469e-05,0.042502641677856445,0.02044463224792481,0.073596,5.412101745605469e-05,0.0002028942108154297
8.320808410644531e-05,0.055901288986206055,0.008824234451293947,0.057711,4.3392181396484375e-05,0.00013971328735351562
0.00010967254638671875,0.05559515953063965,0.004692983184814453,0.081039,3.600120544433594e-05,0.00011777877807617188
0.00010585784912109375,0.06610584259033203,0.005216455078125001,0.06415,4.100799560546875e-05,0.0001392364501953125
8.20159912109375e-05,0.07849931716918945,0.008048406188964838,0.064407,4.649162292480469e-05,0.0001499652862548828
0.00010633468627929688,0.08122515678405762,0.004796260696411134,0.065094,3.743171691894531e-05,0.00013113021850585938
0.00012230873107910156,0.05881667137145996,0.016395350143432616,0.072978,4.696846008300781e-05,0.000148773193359375
9.274482727050781e-05,0.06786561012268066,0.005843391616821292,0.055892,4.458427429199219e-05,0.00013136863708496094
9.107589721679688e-05,0.06259775161743164,0.0028311846466064494,0.070128,3.266334533691406e-05,0.00011372566223144531
9.250640869140625e-05,0.07381296157836914,0.01831201914978027,0.069483,3.4809112548828125e-05,0.00013971328735351562
9.799003601074219e-05,0.05560731887817383,0.0022885406951904247,0.097127,3.743171691894531e-05,0.0001366138458251953
7.390975952148438e-05,0.07409787178039551,0.00941211418151855,0.08221,4.2438507080078125e-05,0.0001354217529296875
0.00010657310485839844,0.05834650993347168,0.009158965286254886,0.069116,5.7697296142578125e-05,0.0002117156982421875
8.463859558105469e-05,0.07246518135070801,0.008180235488891602,0.086867,3.170967102050781e-05,0.00011467933654785156
0.00010180473327636719,0.07006549835205078,0.024946222961425776,0.073287,3.6716461181640625e-05,0.00012040138244628906
9.441375732421875e-05,0.022139787673950195,0.022567408752441405,0.062425,3.647804260253906e-05,0.00013566017150878906
6.461143493652344e-05,0.0268251895904541,0.009946212081909177,0.06047,2.6226043701171875e-05,9.655952453613281e-05
7.176399230957031e-05,0.051346778869628906,0.010869868133544916,0.066877,5.626678466796875e-05,0.00020503997802734375
7.390975952148438e-05,0.06026625633239746,0.009786396682739257,0.068912,5.316734313964844e-05,0.00016188621520996094
6.318092346191406e-05,0.07226729393005371,0.0026934736785888674,0.065844,4.124641418457031e-05,0.00014209747314453125
0.00010251998901367188,0.06595993041992188,0.011269189727783208,0.068962,3.62396240234375e-05,0.00013136863708496094
0.00012922286987304688,0.07061076164245605,0.007243383728027339,0.064739,3.62396240234375e-05,0.0001289844512939453
9.1552734375e-05,0.0864572525024414,0.0015566492156982442,0.066092,4.482269287109375e-05,0.00014328956604003906
0.00012683868408203125,0.07778668403625488,0.003584597290039057,0.073787,4.267692565917969e-05,0.00013637542724609375
9.846687316894531e-05,0.04325437545776367,0.0021327228393554637,0.072066,4.100799560546875e-05,0.0001308917999267578
0.00010800361633300781,0.08359575271606445,0.010574648590087887,0.06378,4.315376281738281e-05,0.00014328956604003906
8.20159912109375e-05,0.06428098678588867,0.008479396575927736,0.059931,3.6716461181640625e-05,0.00012993812561035156
0.00010824203491210938,0.0381007194519043,0.00647168280029297,0.059411,4.267692565917969e-05,0.00014162063598632812
0.000118255615234375,0.06486845016479492,0.007500404281616212,0.05758,4.601478576660156e-05,0.00014448165893554688
0.00013136863708496094,0.0347745418548584,0.004761481628417968,0.06164,5.626678466796875e-05,0.0002014636993408203
6.937980651855469e-05,0.04476499557495117,0.0029520325775146475,0.056763,4.029273986816406e-05,0.000133514404296875
0.00010347366333007812,0.04494357109069824,0.0061904103851318365,0.05749,4.00543212890625e-05,0.00015282630920410156
7.724761962890625e-05,0.06402087211608887,0.00696143321228028,0.074608,3.743171691894531e-05,0.0001323223114013672
9.846687316894531e-05,0.06501102447509766,0.011307943420410152,0.07917,3.2901763916015625e-05,0.00011920928955078125
8.249282836914062e-05,0.03277230262756348,0.004445917831420898,0.056589,3.886222839355469e-05,0.0001418590545654297
0.00010776519775390625,0.04033470153808594,0.013073685867309573,0.073668,4.38690185546875e-05,0.000133514404296875
9.250640869140625e-05,0.045812368392944336,0.004239640213012694,0.062349,4.3392181396484375e-05,0.0001480579376220703
8.416175842285156e-05,0.039836883544921875,0.02263053527832032,0.063965,3.8623809814453125e-05,0.00013566017150878906
5.984306335449219e-05,0.046439409255981445,0.0034134157257080106,0.074667,4.2438507080078125e-05,0.0001361370086669922
9.34600830078125e-05,0.07236552238464355,0.00735651495361328,0.065776,4.267692565917969e-05,0.00013208389282226562
5.91278076171875e-05,0.07030224800109863,0.024240272583007816,0.058861,3.814697265625e-05,0.00013518333435058594
0.00018715858459472656,0.0495915412902832,0.004834407455444334,0.060143,4.744529724121094e-05,0.00014710426330566406
7.319450378417969e-05,0.09076380729675293,0.008898223663330082,0.065424,4.863739013671875e-05,0.0001277923583984375
0.00010800361633300781,0.04871654510498047,0.009897707931518548,0.079283,4.6253204345703125e-05,0.00013947486877441406
0.00013184547424316406,0.02671360969543457,0.013435629440307614,0.082499,4.7206878662109375e-05,0.00015592575073242188
0.0001227855682373047,0.028207778930664062,0.01958921502685547,0.071089,3.910064697265625e-05,0.00013327598571777344
0.00010514259338378906,0.03912162780761719,0.011215164505004885,0.072614,3.5762786865234375e-05,0.00013947486877441406
7.2479248046875e-05,0.053218841552734375,0.011671772750854487,0.066391,4.291534423828125e-05,0.00015091896057128906
9.393692016601562e-05,0.06299424171447754,0.007757974563598627,0.069014,3.743171691894531e-05,0.0001251697540283203
5.340576171875e-05,0.04774355888366699,0.0013230930633544857,0.065143,5.817413330078125e-05,0.0002040863037109375
6.031990051269531e-05,0.03584098815917969,0.012013152938842774,0.058219,3.695487976074219e-05,0.00014591217041015625
9.250640869140625e-05,0.05388331413269043,0.0021794697113037137,0.070393,3.7670135498046875e-05,0.00013208389282226562
8.726119995117188e-05,0.06775093078613281,0.007766455764770502,0.07863,4.601478576660156e-05,0.0001494884490966797
9.059906005859375e-05,0.08864998817443848,0.022194288818359373,0.062183,3.3855438232421875e-05,0.00012755393981933594
0.0001304149627685547,0.07243847846984863,0.016578772842407233,0.065838,2.8371810913085938e-05,0.00010800361633300781
7.152557373046875e-05,0.08568549156188965,0.005769085052490228,0.070347,4.38690185546875e-05,0.00014829635620117188
7.176399230957031e-05,0.08757495880126953,0.00832876470947265,0.067516,4.4345855712890625e-05,0.00013303756713867188
8.845329284667969e-05,0.05725526809692383,0.007633011749267581,0.061547,4.0531158447265625e-05,0.0001366138458251953
9.918212890625e-05,0.0852820873260498,0.010372748535156254,0.072307,3.695487976074219e-05,0.00013136863708496094
8.821487426757812e-05,0.08652520179748535,0.003215989151000978,0.09021,3.9577484130859375e-05,0.0001270771026611328
0.00010418891906738281,0.0546114444732666,0.012261370666503908,0.058342,3.6716461181640625e-05,0.000133514404296875
5.555152893066406e-05,0.05007123947143555,0.0054426670989990295,0.079354,5.269050598144531e-05,0.0001995563507080078
9.72747802734375e-05,0.04218316078186035,0.00999941958618164,0.069383,4.0531158447265625e-05,0.00014662742614746094
0.000102996826171875,0.035926103591918945,0.007542367065429684,0.068887,4.410743713378906e-05,0.00014925003051757812
9.560585021972656e-05,0.06213045120239258,0.005987897506713864,0.057209,4.5299530029296875e-05,0.0001494884490966797
7.700920104980469e-05,0.04632091522216797,0.021144937576293946,0.062236,3.814697265625e-05,0.00013971328735351562
8.034706115722656e-05,0.06081509590148926,0.013553017593383787,0.062724,4.696846008300781e-05,0.00015616416931152344
0.00010013580322265625,0.07405829429626465,0.005988913269042967,0.06203,5.602836608886719e-05,0.00015020370483398438
6.794929504394531e-05,0.06320023536682129,0.010842396682739258,0.067856,3.528594970703125e-05,0.00011348724365234375
0.00010228157043457031,0.06685400009155273,0.003175486907958991,0.069515,3.814697265625e-05,0.00013136863708496094
0.00010180473327636719,0.04917502403259277,0.006700511550903315,0.071275,4.982948303222656e-05,0.00013637542724609375
9.965896606445312e-05,0.05867910385131836,0.004116541046142577,0.075531,3.6716461181640625e-05,0.00013828277587890625
0.0001010894775390625,0.03375577926635742,0.0027197711639404265,0.067582,3.719329833984375e-05,0.00013399124145507812
0.00010704994201660156,0.03167295455932617,0.013285676116943354,0.06288,4.9591064453125e-05,0.00011992454528808594
7.152557373046875e-05,0.05344057083129883,0.01013736529541015,0.081073,3.6716461181640625e-05,0.00013065338134765625
0.00012350082397460938,0.06199049949645996,0.008898862197875973,0.088647,2.9802322387695312e-05,0.00010919570922851562
6.866455078125e-05,0.06596875190734863,0.011166500503540039,0.067468,4.673004150390625e-05,0.00014472007751464844
8.368492126464844e-05,0.03651928901672363,0.0033728509674072205,0.117374,3.0279159545898438e-05,0.00011205673217773438
9.465217590332031e-05,0.05590415000915527,0.002954702774047857,0.064909,3.62396240234375e-05,0.00013327598571777344
0.00010967254638671875,0.056040287017822266,0.04584837292480469,0.059237,4.363059997558594e-05,0.00014734268188476562
9.274482727050781e-05,0.08551239967346191,0.005363238494873045,0.055557,3.2901763916015625e-05,0.0001399517059326172
9.298324584960938e-05,0.09030890464782715,0.009908625793457033,0.058425,4.696846008300781e-05,0.00014829635620117188
9.012222290039062e-05,0.09822297096252441,0.0013507419433593792,0.064716,4.410743713378906e-05,0.00014352798461914062
8.463859558105469e-05,0.08935546875,0.005205052124023439,0.062214,3.504753112792969e-05,0.0001289844512939453
9.489059448242188e-05,0.046083927154541016,0.004724348815917975,0.068391,3.933906555175781e-05,0.00014400482177734375
6.651878356933594e-05,0.036557912826538086,0.006360307403564455,0.071254,4.38690185546875e-05,0.00014638900756835938
7.367134094238281e-05,0.04464316368103027,0.00795739860534668,0.068425,3.886222839355469e-05,0.00014138221740722656
7.462501525878906e-05,0.05047464370727539,0.00633888871765137,0.060749,4.57763671875e-05,0.0001537799835205078
0.00013136863708496094,0.05569028854370117,0.02394127545166015,0.065377,3.6716461181640625e-05,0.00012803077697753906
0.00011348724365234375,0.046100616455078125,0.00884413916015625,0.062361,4.124641418457031e-05,0.00014209747314453125
0.00010061264038085938,0.04557609558105469,0.0057218257751464885,0.067991,4.172325134277344e-05,0.0001442432403564453
0.00011658668518066406,0.038394927978515625,0.006447987579345699,0.069526,4.220008850097656e-05,0.00014257431030273438
8.416175842285156e-05,0.03984951972961426,0.007495844100952151,0.067951,3.814697265625e-05,0.00012969970703125
0.00010395050048828125,0.02882242202758789,0.009908887405395507,0.06248,3.1948089599609375e-05,0.00011682510375976562
5.8650970458984375e-05,0.044124603271484375,0.0076361510925292975,0.063332,4.9591064453125e-05,0.00016045570373535156
0.000102996826171875,0.04006004333496094,0.002706664352416996,0.092095,3.457069396972656e-05,0.00012159347534179688
0.0001342296600341797,0.0478663444519043,0.0055618276367187525,0.073349,4.0531158447265625e-05,0.00014472007751464844
9.584426879882812e-05,0.05816817283630371,0.01214717729187012,0.059999,4.0531158447265625e-05,0.00014448165893554688
7.605552673339844e-05,0.06340885162353516,0.010093221939086919,0.065562,3.62396240234375e-05,0.0001323223114013672
7.176399230957031e-05,0.05991792678833008,0.019830083496093748,0.076018,4.410743713378906e-05,0.00014710426330566406
0.0001163482666015625,0.042626380920410156,0.008511056671142575,0.061615,3.790855407714844e-05,0.00012993812561035156
8.702278137207031e-05,0.03500652313232422,0.012031239761352536,0.057036,3.4809112548828125e-05,0.0001323223114013672
9.417533874511719e-05,0.09331750869750977,0.011322510406494138,0.059103,3.6716461181640625e-05,0.0001246929168701172
9.465217590332031e-05,0.06810760498046875,0.006520351821899417,0.063718,4.2438507080078125e-05,0.00014710426330566406
9.34600830078125e-05,0.06380105018615723,0.010239933563232426,0.074999,3.4809112548828125e-05,0.00011706352233886719
6.341934204101562e-05,0.0606379508972168,0.025358760162353514,0.063404,4.6253204345703125e-05,0.00014710426330566406
8.296966552734375e-05,0.0659639835357666,0.006607942596435545,0.060309,3.647804260253906e-05,0.0001304149627685547
0.00011849403381347656,0.05028557777404785,0.016754814071655272,0.06808,4.315376281738281e-05,0.00014591217041015625
9.751319885253906e-05,0.08387279510498047,0.006740350021362307,0.066411,4.76837158203125e-05,0.0001468658447265625
0.00010085105895996094,0.08469367027282715,0.017045288772583003,0.065155,3.504753112792969e-05,0.0001163482666015625
8.416175842285156e-05,0.08522558212280273,0.005902875076293945,0.068689,6.771087646484375e-05,0.00018215179443359375
0.00011944770812988281,0.06622076034545898,0.005985502380371099,0.068156,4.291534423828125e-05,0.0001468658447265625
0.00011205673217773438,0.05228996276855469,0.007534874450683592,0.058138,4.649162292480469e-05,0.00013494491577148438
9.751319885253906e-05,0.0414426326751709,0.0025365991821289097,0.076276,5.793571472167969e-05,0.00014138221740722656
8.225440979003906e-05,0.022402048110961914,0.010449705795288089,0.091721,3.9577484130859375e-05,0.00014019012451171875
7.891654968261719e-05,0.05585598945617676,0.02081289222717285,0.067345,3.647804260253906e-05,0.0001246929168701172
9.012222290039062e-05,0.05120682716369629,0.009492486770629888,0.072292,4.9114227294921875e-05,0.00015497207641601562
0.00010442733764648438,0.04793238639831543,0.004615805282592769,0.068485,3.981590270996094e-05,0.0001342296600341797
0.00017333030700683594,0.036511898040771484,0.005690563522338862,0.064739,3.4809112548828125e-05,0.00014901161193847656
0.0001010894775390625,0.04769277572631836,0.0032645387573242216,0.061283,4.553794860839844e-05,0.0001456737518310547
8.654594421386719e-05,0.045020103454589844,0.009993614486694335,0.067496,4.673004150390625e-05,0.00015497207641601562
8.392333984375e-05,0.06150364875793457,0.00521117678833008,0.058613,3.8623809814453125e-05,0.00012373924255371094
6.961822509765625e-05,0.07826757431030273,0.00440476428222656,0.061538,4.57763671875e-05,0.00015425682067871094
7.843971252441406e-05,0.07749271392822266,0.00419209410095215,0.059536,4.410743713378906e-05,0.00014209747314453125
9.059906005859375e-05,0.06148838996887207,0.002829872024536134,0.056837,4.1961669921875e-05,0.0001361370086669922
0.00012946128845214844,0.049069881439208984,0.00471324494934082,0.066289,4.1484832763671875e-05,0.000141143798828125
7.343292236328125e-05,0.05137491226196289,0.006004248992919924,0.059383,3.719329833984375e-05,0.00014328956604003906
6.67572021484375e-05,0.06064176559448242,0.009458673141479496,0.065827,3.7670135498046875e-05,0.0001366138458251953
9.560585021972656e-05,0.05714583396911621,0.010147167449951172,0.062694,4.267692565917969e-05,0.00012946128845214844
0.00011515617370605469,0.04755830764770508,0.007709764083862307,0.059216,3.3855438232421875e-05,0.0001304149627685547
0.00011157989501953125,0.027411460876464844,0.0033269396667480466,0.064887,4.315376281738281e-05,0.0001327991485595703
0.0001342296600341797,0.036064863204956055,0.016474793548583985,0.071505,3.743171691894531e-05,0.00014495849609375
8.654594421386719e-05,0.042867183685302734,0.014432450592041013,0.060338,3.2901763916015625e-05,0.00011944770812988281
6.508827209472656e-05,0.04998898506164551,0.012455841812133786,0.063516,3.9577484130859375e-05,0.00015854835510253906
8.869171142578125e-05,0.05404162406921387,0.0032664471740722623,0.070413,4.8160552978515625e-05,0.00013518333435058594
0.00011110305786132812,0.06325268745422363,0.0035941574401855414,0.067168,3.4809112548828125e-05,0.000133514404296875
9.274482727050781e-05,0.05573320388793945,0.0022288157501220707,0.063471,3.361701965332031e-05,0.0001227855682373047
0.00011014938354492188,0.04064345359802246,0.0030227091827392596,0.057121,4.6253204345703125e-05,0.00014781951904296875
8.511543273925781e-05,0.06832051277160645,0.009993637710571296,0.067794,3.62396240234375e-05,0.00012636184692382812
0.0001239776611328125,0.07960295677185059,0.0052870971069335915,0.071189,3.647804260253906e-05,0.00012969970703125
9.703636169433594e-05,0.0382990837097168,0.009500943542480475,0.065949,3.814697265625e-05,0.00014066696166992188
0.0001277923583984375,0.046643733978271484,0.005024276199340816,0.06256,4.696846008300781e-05,0.00014734268188476562
9.083747863769531e-05,0.04987335205078125,0.003440175231933587,0.064491,4.649162292480469e-05,0.00014901161193847656
0.00010657310485839844,0.0493168830871582,0.027210127426147458,0.058874,3.981590270996094e-05,0.00013875961303710938
0.00012159347534179688,0.05081892013549805,0.00777488600158692,0.065561,4.553794860839844e-05,0.00013494491577148438
0.00013136863708496094,0.06683540344238281,0.0042995004272460904,0.06029,3.123283386230469e-05,0.000125885009765625
0.000102996826171875,0.02677464485168457,0.004650412124633796,0.079256,5.626678466796875e-05,0.0002067089080810547
6.937980651855469e-05,0.047353506088256836,0.005490029663085941,0.077081,4.601478576660156e-05,0.00015592575073242188
0.0001125335693359375,0.04494738578796387,0.0036675420074462894,0.059197,4.0531158447265625e-05,0.000152587890625
8.416175842285156e-05,0.05560469627380371,0.000890156814575202,0.076578,3.4809112548828125e-05,0.00013208389282226562
9.512901306152344e-05,0.05194520950317383,0.0037056404724121056,0.070011,5.364418029785156e-05,0.0001499652862548828
9.608268737792969e-05,0.046570777893066406,0.0082068324584961,0.070848,3.504753112792969e-05,0.00012922286987304688
7.963180541992188e-05,0.042680978775024414,0.006227313323974609,0.061279,3.6716461181640625e-05,0.00014400482177734375
0.00011539459228515625,0.06049370765686035,0.011338408950805665,0.072671,4.601478576660156e-05,0.00014901161193847656
6.389617919921875e-05,0.07149219512939453,0.0024708807067871097,0.074267,3.337860107421875e-05,0.00014066696166992188
7.891654968261719e-05,0.0821218490600586,0.005965292709350589,0.060332,3.790855407714844e-05,0.000141143798828125
7.390975952148438e-05,0.06376171112060547,0.009556634735107428,0.067351,3.528594970703125e-05,0.00011968612670898438
9.489059448242188e-05,0.10237979888916016,0.0051606162719726595,0.063482,4.1484832763671875e-05,0.00014257431030273438
9.012222290039062e-05,0.0535125732421875,0.004984617477416992,0.079319,5.078315734863281e-05,0.00018858909606933594
8.249282836914062e-05,0.06751132011413574,0.01418694836425781,0.061407,8.630752563476562e-05,0.00014710426330566406
8.082389831542969e-05,0.05445432662963867,0.010996629974365235,0.073878,9.34600830078125e-05,0.00023508071899414062
0.00010967254638671875,0.06508255004882812,0.007273105529785162,0.063521,3.600120544433594e-05,0.0001354217529296875
0.00011086463928222656,0.0968167781829834,0.025773467285156254,0.072043,3.8623809814453125e-05,0.00012636184692382812
0.0001163482666015625,0.05229806900024414,0.0065506588592529336,0.077011,3.24249267578125e-05,0.000125885009765625
0.00011801719665527344,0.0760042667388916,0.009924447311401366,0.085911,3.814697265625e-05,0.0001437664031982422
0.00012636184692382812,0.0837864875793457,0.006041774658203131,0.063771,4.673004150390625e-05,0.00015211105346679688
9.632110595703125e-05,0.05936074256896973,0.02736317715454102,0.085127,3.62396240234375e-05,0.00012302398681640625
8.440017700195312e-05,0.05899405479431152,0.014464206420898434,0.088813,3.719329833984375e-05,0.000133514404296875
7.390975952148438e-05,0.08699321746826172,0.010685237319946292,0.062067,4.124641418457031e-05,0.00013494491577148438
9.34600830078125e-05,0.06769466400146484,0.008734040695190431,0.067244,6.151199340820312e-05,0.00020623207092285156
7.128715515136719e-05,0.05246591567993164,0.005244267105102535,0.072551,4.267692565917969e-05,0.0001475811004638672
9.632110595703125e-05,0.04905390739440918,0.0023595504150390606,0.064514,3.123283386230469e-05,0.00011038780212402344
0.00010085105895996094,0.06227874755859375,0.010423104843139644,0.074591,3.743171691894531e-05,0.00012612342834472656
7.915496826171875e-05,0.05767512321472168,0.0029017859649658195,0.057755,4.363059997558594e-05,0.00014901161193847656
9.751319885253906e-05,0.05212259292602539,0.009928990951538083,0.064959,3.361701965332031e-05,0.00011396408081054688
8.797645568847656e-05,0.04419660568237305,0.0018127881317138647,0.057722,4.291534423828125e-05,0.00014901161193847656
0.00011372566223144531,0.05043911933898926,0.010308220703124996,0.069068,4.00543212890625e-05,0.0001251697540283203
0.00010347366333007812,0.03327035903930664,0.0074694600982666,0.061058,3.4809112548828125e-05,0.0001354217529296875
0.00010037422180175781,0.026582002639770508,0.004960436187744138,0.061864,4.458427429199219e-05,0.0001399517059326172
8.344650268554688e-05,0.052633047103881836,0.003047335342407226,0.064721,3.5762786865234375e-05,0.00014400482177734375
0.0001010894775390625,0.04468512535095215,0.0036381752624511654,0.076161,4.5299530029296875e-05,0.00014638900756835938
8.487701416015625e-05,0.044310569763183594,0.00695529740905762,0.074514,4.4345855712890625e-05,0.0001385211944580078
6.222724914550781e-05,0.04391837120056152,0.01484041117858887,0.060533,3.886222839355469e-05,0.00014257431030273438
5.364418029785156e-05,0.06866335868835449,0.004432180465698238,0.067611,4.863739013671875e-05,0.00013446807861328125
9.72747802734375e-05,0.05671381950378418,0.01563013450622558,0.089455,3.552436828613281e-05,0.0001220703125
0.00010633468627929688,0.032927751541137695,0.007006175811767573,0.067667,3.314018249511719e-05,0.00011467933654785156
0.00011658668518066406,0.037032365798950195,0.0030496035919189424,0.071939,4.792213439941406e-05,0.0001461505889892578
9.560585021972656e-05,0.05088663101196289,0.004422959167480464,0.084943,3.790855407714844e-05,0.00011801719665527344
8.630752563476562e-05,0.05311012268066406,0.003120953948974603,0.072442,4.673004150390625e-05,0.00014543533325195312
6.961822509765625e-05,0.06116342544555664,0.005833265274047858,0.063007,4.9591064453125e-05,0.000141143798828125
0.00011491775512695312,0.03573727607727051,0.014114480514526365,0.056605,4.601478576660156e-05,0.00014281272888183594
8.368492126464844e-05,0.04017043113708496,0.004241722579956059,0.062829,3.7670135498046875e-05,0.00011944770812988281
7.891654968261719e-05,0.03859400749206543,0.004350856536865233,0.063556,5.364418029785156e-05,0.00017595291137695312
6.103515625e-05,0.05370616912841797,0.007194510070800783,0.073308,5.078315734863281e-05,0.00017261505126953125
9.322166442871094e-05,0.04845571517944336,0.009601869171142571,0.065407,4.220008850097656e-05,0.00014710426330566406
7.390975952148438e-05,0.04944252967834473,0.011067570724487302,0.07896,4.3392181396484375e-05,0.00014328956604003906
8.130073547363281e-05,0.049158573150634766,0.0051012277984619075,0.06796,3.790855407714844e-05,0.00012636184692382812
9.775161743164062e-05,0.040912628173828125,0.003823528625488279,0.058048,4.506111145019531e-05,0.00017642974853515625
0.00011086463928222656,0.029649019241333008,0.011541103530883792,0.063149,4.792213439941406e-05,0.0001552104949951172
9.72747802734375e-05,0.03892874717712402,0.0029239595489501946,0.062917,3.7670135498046875e-05,0.00012183189392089844
6.651878356933594e-05,0.05523061752319336,0.0021157670135498047,0.079138,3.9577484130859375e-05,0.00014257431030273438
5.2928924560546875e-05,0.06052660942077637,0.00634100317382813,0.071681,3.528594970703125e-05,0.00012111663818359375
0.0001227855682373047,0.045836687088012695,0.004891900680541995,0.058202,4.601478576660156e-05,0.00014162063598632812
9.489059448242188e-05,0.03351473808288574,0.017766363586425776,0.065086,5.245208740234375e-05,0.0001556873321533203
9.5367431640625e-05,0.06277298927307129,0.017608676467895504,0.070039,3.719329833984375e-05,0.00013375282287597656
9.012222290039062e-05,0.049901723861694336,0.009474553695678706,0.067584,3.910064697265625e-05,0.00014638900756835938
8.7738037109375e-05,0.05213809013366699,0.01315231156921387,0.059444,3.719329833984375e-05,0.0001323223114013672
9.417533874511719e-05,0.04667997360229492,0.013329146316528317,0.075297,3.910064697265625e-05,0.00013780593872070312
8.702278137207031e-05,0.02821826934814453,0.006174259735107421,0.064874,4.100799560546875e-05,0.00014209747314453125
6.270408630371094e-05,0.03897595405578613,0.001980476745605475,0.071791,3.0279159545898438e-05,0.0001327991485595703
0.0001316070556640625,0.041799068450927734,0.01739248344421386,0.067655,3.314018249511719e-05,0.0001289844512939453
7.963180541992188e-05,0.06010794639587402,0.0011675407867431653,0.071352,4.1961669921875e-05,0.00014281272888183594
8.654594421386719e-05,0.06765937805175781,0.004466486541748041,0.066433,3.314018249511719e-05,0.0001227855682373047
0.00011515617370605469,0.06018638610839844,0.0015590132141113308,0.05916,4.1484832763671875e-05,0.00014209747314453125
7.867813110351562e-05,0.04536771774291992,0.005009003952026372,0.063147,3.695487976074219e-05,0.00012731552124023438
0.00013136863708496094,0.053395986557006836,0.0036038629455566393,0.056583,4.673004150390625e-05,0.00015115737915039062
0.00011372566223144531,0.04113507270812988,0.00673097874450683,0.070957,3.4809112548828125e-05,0.00011348724365234375
6.937980651855469e-05,0.0424346923828125,0.011076861129760744,0.061714,3.4332275390625e-05,0.00012826919555664062
9.584426879882812e-05,0.030268430709838867,0.003294801422119145,0.068504,4.124641418457031e-05,0.00014352798461914062
0.00011420249938964844,0.06140327453613281,0.004966555541992185,0.071356,6.127357482910156e-05,0.000148773193359375
8.034706115722656e-05,0.04735374450683594,0.011999864624023436,0.060302,4.696846008300781e-05,0.00013899803161621094
0.00010013580322265625,0.04642772674560547,0.0060450195007324195,0.061982,3.695487976074219e-05,0.00013327598571777344
7.2479248046875e-05,0.037415504455566406,0.01221297424316406,0.08057,4.9114227294921875e-05,0.00018596649169921875
8.249282836914062e-05,0.03515768051147461,0.0031979278564453067,0.06585,4.00543212890625e-05,0.00013399124145507812
9.179115295410156e-05,0.036310434341430664,0.0030273837432861356,0.059264,3.24249267578125e-05,0.00011181831359863281
9.1552734375e-05,0.03236222267150879,0.0036877131805419933,0.064289,4.8160552978515625e-05,0.00015425682067871094
9.083747863769531e-05,0.030814170837402344,0.017488948013305666,0.062248,3.886222839355469e-05,0.0001456737518310547
7.700920104980469e-05,0.03417706489562988,0.004592150177001958,0.069711,4.124641418457031e-05,0.0001442432403564453
9.202957153320312e-05,0.03917098045349121,0.006046313308715814,0.071151,4.0531158447265625e-05,0.00013589859008789062
8.749961853027344e-05,0.038388967514038086,0.007263756607055666,0.058252,4.267692565917969e-05,0.0001423358917236328
8.702278137207031e-05,0.04400062561035156,0.014632023300170896,0.062211,4.0531158447265625e-05,0.00012683868408203125
8.296966552734375e-05,0.043091773986816406,0.012342993103027347,0.071114,3.933906555175781e-05,0.00014472007751464844
6.914138793945312e-05,0.04719948768615723,0.003140102767944339,0.071725,2.9325485229492188e-05,0.00010704994201660156
6.198883056640625e-05,0.0747673511505127,0.004474226486206052,0.058263,3.886222839355469e-05,0.0001423358917236328
9.942054748535156e-05,0.050282955169677734,0.006007007507324219,0.069771,4.38690185546875e-05,0.00013494491577148438
9.298324584960938e-05,0.046582698822021484,0.017572999526977537,0.079723,5.626678466796875e-05,0.0002117156982421875
7.939338684082031e-05,0.09884881973266602,0.002728245788574224,0.066519,3.886222839355469e-05,0.00013256072998046875
0.00014734268188476562,0.0684208869934082,0.012353124084472658,0.07106,3.981590270996094e-05,0.00013589859008789062
0.00011134147644042969,0.0784146785736084,0.00210756153869629,0.078152,3.504753112792969e-05,0.0001285076141357422
6.341934204101562e-05,0.07337474822998047,0.015199601852416991,0.070813,3.8623809814453125e-05,0.0001392364501953125
8.7738037109375e-05,0.10732698440551758,0.013916459335327147,0.054786,4.5299530029296875e-05,0.00016498565673828125
0.00011110305786132812,0.05648398399353027,0.0035113988342285185,0.099381,4.3392181396484375e-05,0.00013828277587890625
8.821487426757812e-05,0.06473350524902344,0.009189355102539057,0.071234,3.910064697265625e-05,0.00013113021850585938
9.512901306152344e-05,0.09732198715209961,0.008194845428466796,0.067885,3.981590270996094e-05,0.00016069412231445312
8.392333984375e-05,0.08242630958557129,0.006193449737548831,0.064398,3.719329833984375e-05,0.00012564659118652344
0.00010347366333007812,0.08028531074523926,0.004206009552001955,0.085478,3.790855407714844e-05,0.0001380443572998047
5.125999450683594e-05,0.09813666343688965,0.007242656570434568,0.061219,3.552436828613281e-05,0.00012826919555664062
0.00010776519775390625,0.09389042854309082,0.007160393386840824,0.071044,4.029273986816406e-05,0.0001399517059326172
7.772445678710938e-05,0.07577848434448242,0.006669326385498053,0.077841,3.337860107421875e-05,0.00014734268188476562
0.00012969970703125,0.05734562873840332,0.010415047653198242,0.068342,4.267692565917969e-05,0.00014734268188476562
9.489059448242188e-05,0.05120396614074707,0.011358452804565433,0.080092,3.8623809814453125e-05,0.00012421607971191406
8.249282836914062e-05,0.07284808158874512,0.004426225357055669,0.07232,5.173683166503906e-05,0.00017952919006347656
0.00011372566223144531,0.04112958908081055,0.0015834632873535162,0.05715,4.100799560546875e-05,0.0001361370086669922
8.988380432128906e-05,0.07463860511779785,0.006748912887573247,0.06917,3.409385681152344e-05,0.00012135505676269531
8.058547973632812e-05,0.04702329635620117,0.006681866287231442,0.071801,3.6716461181640625e-05,0.00013136863708496094
9.942054748535156e-05,0.059870004653930664,0.00501705142211914,0.070688,4.863739013671875e-05,0.00015234947204589844
7.271766662597656e-05,0.06842160224914551,0.003756687545776363,0.06385,3.504753112792969e-05,0.00011515617370605469
6.985664367675781e-05,0.07572388648986816,0.011926956207275394,0.066868,3.4809112548828125e-05,0.00013709068298339844
0.00012445449829101562,0.054696083068847656,0.005246020095825192,0.059832,3.790855407714844e-05,0.00013780593872070312
0.00010251998901367188,0.029728174209594727,0.0018370212707519568,0.067034,3.910064697265625e-05,0.0001430511474609375
0.00010323524475097656,0.06536340713500977,0.0016149956207275398,0.060952,3.838539123535156e-05,0.00012874603271484375
8.702278137207031e-05,0.0425868034362793,0.009583988006591798,0.060667,3.647804260253906e-05,0.00013685226440429688
6.222724914550781e-05,0.05783843994140625,0.003764069946289056,0.072692,4.5299530029296875e-05,0.00012350082397460938
6.794929504394531e-05,0.06880831718444824,0.008949218170166015,0.069758,4.029273986816406e-05,0.0001304149627685547
0.00011777877807617188,0.06522226333618164,0.007797319992065427,0.059117,4.38690185546875e-05,0.0001659393310546875
9.703636169433594e-05,0.05536937713623047,0.012331716110229499,0.069973,4.00543212890625e-05,0.00013399124145507812
0.00011372566223144531,0.060559749603271484,0.004296576431274415,0.070672,4.3392181396484375e-05,0.0001392364501953125
9.965896606445312e-05,0.0661017894744873,0.0036200948791503956,0.065867,3.743171691894531e-05,0.00013756752014160156
0.00010609626770019531,0.05579018592834473,0.015365449508666994,0.059966,4.935264587402344e-05,0.000179290771484375
9.989738464355469e-05,0.05671501159667969,0.0037090539398193373,0.082356,3.8623809814453125e-05,0.0001418590545654297
9.655952453613281e-05,0.07846832275390625,0.0038537036743164083,0.070366,4.506111145019531e-05,0.0001518726348876953
8.988380432128906e-05,0.055663108825683594,0.008536366973876955,0.079164,4.124641418457031e-05,0.00013899803161621094
9.870529174804688e-05,0.06322288513183594,0.006032027908325202,0.066004,4.601478576660156e-05,0.00015425682067871094
6.246566772460938e-05,0.06582236289978027,0.006808107940673824,0.064058,3.743171691894531e-05,0.00012826919555664062
0.00010132789611816406,0.05954742431640625,0.003916513198852542,0.058681,4.0531158447265625e-05,0.00014519691467285156
9.989738464355469e-05,0.03232073783874512,0.004186548828124997,0.070551,3.62396240234375e-05,0.00012302398681640625
0.00011587142944335938,0.02958536148071289,0.01088030404663086,0.058129,4.458427429199219e-05,0.00012874603271484375
8.96453857421875e-05,0.04261159896850586,0.020712253097534175,0.062796,4.673004150390625e-05,0.00015473365783691406
9.942054748535156e-05,0.03513598442077637,0.0017390033416748024,0.063432,3.790855407714844e-05,0.0001354217529296875
6.246566772460938e-05,0.04334902763366699,0.020610012786865237,0.061457,5.14984130859375e-05,0.0001373291015625
7.581710815429688e-05,0.049063682556152344,0.007960197372436528,0.076455,4.029273986816406e-05,0.00013756752014160156
8.606910705566406e-05,0.08515024185180664,0.004449439514160158,0.059112,6.628036499023438e-05,0.00023126602172851562
8.034706115722656e-05,0.06632590293884277,0.005049685089111328,0.075933,3.695487976074219e-05,0.00013494491577148438
0.00010132789611816406,0.0816812515258789,0.008968591857910158,0.080899,3.457069396972656e-05,0.00012421607971191406
9.012222290039062e-05,0.07842516899108887,0.012963184188842777,0.069476,4.6253204345703125e-05,0.0001323223114013672
9.608268737792969e-05,0.05695319175720215,0.001859162292480468,0.06529,3.0279159545898438e-05,0.00012087821960449219
0.00010132789611816406,0.06981801986694336,0.013999342224121095,0.058128,4.57763671875e-05,0.00015115737915039062
9.250640869140625e-05,0.06590938568115234,0.006413204864501948,0.069721,4.267692565917969e-05,0.0001468658447265625
0.00011897087097167969,0.06459164619445801,0.01851230407714844,0.062365,4.0531158447265625e-05,0.0001380443572998047
8.463859558105469e-05,0.050606727600097656,0.017660005905151363,0.075673,4.220008850097656e-05,0.0001418590545654297
0.00011157989501953125,0.05655622482299805,0.007171895019531249,0.073158,3.361701965332031e-05,0.00013494491577148438
8.392333984375e-05,0.03378438949584961,0.005565662704467775,0.057739,3.910064697265625e-05,0.000133514404296875
0.00010585784912109375,0.03947877883911133,0.024646849609374993,0.067974,3.552436828613281e-05,0.00012683868408203125
7.82012939453125e-05,0.055922746658325195,0.008387794509887692,0.062809,3.0279159545898438e-05,0.00010633468627929688
5.745887756347656e-05,0.058652639389038086,0.004484680191040036,0.062309,4.6253204345703125e-05,0.00014829635620117188
0.00011968612670898438,0.041555166244506836,0.0063217660369873085,0.085781,4.220008850097656e-05,0.00012445449829101562
9.560585021972656e-05,0.07109498977661133,0.014508474075317385,0.067688,4.38690185546875e-05,0.00014734268188476562
7.891654968261719e-05,0.0541534423828125,0.009083360961914061,0.068746,3.5762786865234375e-05,0.0001163482666015625
0.00011801719665527344,0.07841825485229492,0.009387543716430663,0.061835,4.5299530029296875e-05,0.00011849403381347656
8.082389831542969e-05,0.05476665496826172,0.01285548738098144,0.087539,4.220008850097656e-05,0.00014781951904296875
7.843971252441406e-05,0.05073428153991699,0.02300343826293945,0.069595,3.5762786865234375e-05,0.00011372566223144531
0.00010204315185546875,0.10328555107116699,0.002987169372558593,0.067538,4.506111145019531e-05,0.00011515617370605469
7.700920104980469e-05,0.07329130172729492,0.006052996398925779,0.062273,3.1948089599609375e-05,0.00011277198791503906
9.226799011230469e-05,0.0849142074584961,0.008767483413696292,0.064412,3.743171691894531e-05,0.00013256072998046875
8.7738037109375e-05,0.060172080993652344,0.006199984588623045,0.06296,4.887580871582031e-05,0.00015163421630859375
0.00010395050048828125,0.058994293212890625,0.0028735310974121048,0.067181,4.076957702636719e-05,0.00012254714965820312
0.00011134147644042969,0.038649559020996094,0.0033297771606445314,0.070909,4.839897155761719e-05,0.0001823902130126953
9.131431579589844e-05,0.07834100723266602,0.009566145141601562,0.059642,4.458427429199219e-05,0.00015163421630859375
7.414817810058594e-05,0.05891704559326172,0.0074268262634277354,0.084299,3.457069396972656e-05,0.00011396408081054688
0.00010061264038085938,0.06534957885742188,0.004091016052246099,0.082227,4.3392181396484375e-05,0.00016951560974121094
9.942054748535156e-05,0.04880356788635254,0.00377406460571289,0.073907,4.9591064453125e-05,0.00015735626220703125
8.749961853027344e-05,0.041411638259887695,0.00278298461914063,0.06262,4.172325134277344e-05,0.00014448165893554688
8.916854858398438e-05,0.05985426902770996,0.007446458511352533,0.068945,4.0531158447265625e-05,0.0001399517059326172
9.465217590332031e-05,0.04936408996582031,0.01725925349426269,0.064283,3.886222839355469e-05,0.00012350082397460938
9.322166442871094e-05,0.050752878189086914,0.01079491868591309,0.070044,5.173683166503906e-05,0.0001773834228515625
0.00012135505676269531,0.03694462776184082,0.0025566849212646514,0.060027,4.1484832763671875e-05,0.00014138221740722656
0.00012254714965820312,0.03933405876159668,0.01118808633422852,0.063384,3.528594970703125e-05,0.0001327991485595703
0.00010132789611816406,0.03612995147705078,0.006746302612304689,0.066967,4.57763671875e-05,0.00014901161193847656
6.127357482910156e-05,0.03561735153198242,0.01799624307250977,0.073124,4.00543212890625e-05,0.00014281272888183594
8.487701416015625e-05,0.06052374839782715,0.012258833984374995,0.066446,3.552436828613281e-05,0.00012302398681640625
8.797645568847656e-05,0.0497431755065918,0.02046571879577637,0.059348,4.673004150390625e-05,0.00013327598571777344
7.677078247070312e-05,0.02917337417602539,0.004898569305419917,0.064517,3.62396240234375e-05,0.0001304149627685547
6.103515625e-05,0.07969498634338379,0.0036823481597900443,0.064271,4.0531158447265625e-05,0.0001289844512939453
0.00011110305786132812,0.07131409645080566,0.007396612808227537,0.057978,3.361701965332031e-05,0.00011873245239257812
8.463859558105469e-05,0.050075531005859375,0.007665318725585943,0.082352,3.814697265625e-05,0.00014281272888183594
8.0108642578125e-05,0.052704572677612305,0.004119782058715826,0.068683,4.649162292480469e-05,0.00015044212341308594
4.482269287109375e-05,0.0733022689819336,0.01279633232116699,0.06754,4.601478576660156e-05,0.00014662742614746094
5.9604644775390625e-05,0.07590699195861816,0.011000448364257814,0.072406,5.435943603515625e-05,0.00019073486328125
0.00010585784912109375,0.05607724189758301,0.0073767368469238315,0.061109,3.62396240234375e-05,0.00012922286987304688
9.107589721679688e-05,0.030837297439575195,0.0029823416137695347,0.06616,3.8623809814453125e-05,0.0001327991485595703
5.435943603515625e-05,0.02402639389038086,0.0029537547760009747,0.069232,5.7697296142578125e-05,0.000213623046875
6.532669067382812e-05,0.04414820671081543,0.008319765899658202,0.061627,3.910064697265625e-05,0.00013113021850585938
8.749961853027344e-05,0.05064845085144043,0.0029265653991699253,0.06301,3.8623809814453125e-05,0.00013828277587890625
6.508827209472656e-05,0.06148695945739746,0.00281024882507324,0.059803,4.172325134277344e-05,0.0001544952392578125
8.177757263183594e-05,0.059816837310791016,0.0051163781280517545,0.060963,4.792213439941406e-05,0.00018978118896484375
6.580352783203125e-05,0.06986832618713379,0.003838130432128911,0.079369,4.363059997558594e-05,0.00012993812561035156
9.5367431640625e-05,0.042894840240478516,0.005402936050415044,0.078328,3.719329833984375e-05,0.0001220703125
8.630752563476562e-05,0.052538394927978516,0.013071704605102541,0.063747,3.790855407714844e-05,0.00011777877807617188
0.00013780593872070312,0.05354166030883789,0.0030229051818847635,0.060601,3.838539123535156e-05,0.00014019012451171875
8.368492126464844e-05,0.04150247573852539,0.00834406243896485,0.070459,3.886222839355469e-05,0.00013709068298339844
0.0001423358917236328,0.04035496711730957,0.0023632590484619076,0.06728,3.719329833984375e-05,0.0001361370086669922
7.62939453125e-05,0.03938651084899902,0.0038098515930175825,0.063356,4.863739013671875e-05,0.00015020370483398438
9.679794311523438e-05,0.0458369255065918,0.0069097766113281195,0.072455,3.62396240234375e-05,0.0001347064971923828
8.392333984375e-05,0.05848097801208496,0.004423387588500971,0.068861,5.340576171875e-05,0.0001857280731201172
8.559226989746094e-05,0.0728754997253418,0.0027533435668945366,0.075941,4.1961669921875e-05,0.0001347064971923828
0.00010538101196289062,0.06380057334899902,0.001358939437866205,0.071595,3.218650817871094e-05,0.00010704994201660156
7.915496826171875e-05,0.05296063423156738,0.009527950881958007,0.060801,4.696846008300781e-05,0.0001575946807861328
0.00012040138244628906,0.05748629570007324,0.0026685270080566426,0.086449,3.886222839355469e-05,0.00013446807861328125
7.486343383789062e-05,0.05215263366699219,0.012255385787963868,0.063942,4.4345855712890625e-05,0.00015306472778320312
9.465217590332031e-05,0.06749105453491211,0.0020299320983886704,0.076045,3.719329833984375e-05,0.0001239776611328125
7.772445678710938e-05,0.04250764846801758,0.03294974845886231,0.066935,3.0279159545898438e-05,0.00010657310485839844
0.00012564659118652344,0.07296347618103027,0.005279566543579098,0.068207,4.4345855712890625e-05,0.00014472007751464844
9.107589721679688e-05,0.05690336227416992,0.010863593124389642,0.071526,3.457069396972656e-05,0.00013017654418945312
0.0001068115234375,0.05937027931213379,0.0027884006652832,0.062184,4.6253204345703125e-05,0.0001423358917236328
8.916854858398438e-05,0.049358367919921875,0.004638645263671873,0.057354,4.267692565917969e-05,0.0001480579376220703
0.00010561943054199219,0.0480809211730957,0.012109080627441406,0.061897,4.291534423828125e-05,0.0001366138458251953
7.462501525878906e-05,0.0780792236328125,0.01072645922851563,0.063313,4.315376281738281e-05,0.00012922286987304688
8.940696716308594e-05,0.06922554969787598,0.009970523468017578,0.061834,3.361701965332031e-05,0.00011348724365234375
7.581710815429688e-05,0.054930686950683594,0.009831542785644534,0.074417,3.981590270996094e-05,0.00015044212341308594
5.9604644775390625e-05,0.04256439208984375,0.003208306655883786,0.06489,3.552436828613281e-05,0.000133514404296875
8.893013000488281e-05,0.061460018157958984,0.011847095626831061,0.067156,4.0531158447265625e-05,0.0001304149627685547
7.915496826171875e-05,0.05206012725830078,0.005961257736206052,0.068983,4.076957702636719e-05,0.00014328956604003906
8.940696716308594e-05,0.034448862075805664,0.00357484248352051,0.067868,4.1484832763671875e-05,0.00013756752014160156
8.630752563476562e-05,0.03253746032714844,0.006813016494750981,0.064091,4.57763671875e-05,0.00015282630920410156
6.222724914550781e-05,0.0481419563293457,0.00214347744750977,0.063342,4.7206878662109375e-05,0.00014209747314453125
0.00011348724365234375,0.0393064022064209,0.0034272686614990194,0.070261,4.6253204345703125e-05,0.0001461505889892578
8.106231689453125e-05,0.05684542655944824,0.015112806427001954,0.065538,4.1961669921875e-05,0.00014066696166992188
0.00014090538024902344,0.06342959403991699,0.009431213470458985,0.069729,4.124641418457031e-05,0.0001366138458251953
9.655952453613281e-05,0.04896426200866699,0.00471235021972656,0.067456,3.361701965332031e-05,0.00012421607971191406
0.00011157989501953125,0.06161975860595703,0.0035026285247802685,0.064517,4.0531158447265625e-05,0.00015544891357421875
9.441375732421875e-05,0.049071311950683594,0.005904621444702149,0.058739,7.224082946777344e-05,0.00012230873107910156
0.00011491775512695312,0.04981088638305664,0.009307137954711914,0.061862,4.4345855712890625e-05,0.00015044212341308594
0.00010609626770019531,0.06017327308654785,0.013238315689086913,0.067788,4.57763671875e-05,0.0001430511474609375
9.965896606445312e-05,0.049582719802856445,0.01585801864624023,0.094865,4.9114227294921875e-05,0.00019097328186035156
7.271766662597656e-05,0.05917787551879883,0.01625580369567871,0.064709,4.3392181396484375e-05,0.00014472007751464844
9.846687316894531e-05,0.07007813453674316,0.007431980712890626,0.070117,3.695487976074219e-05,0.00012040138244628906
0.00011181831359863281,0.05507659912109375,0.012196340530395505,0.057507,4.315376281738281e-05,0.00014352798461914062
7.843971252441406e-05,0.08984541893005371,0.0022602848510742124,0.070527,3.4332275390625e-05,0.00011515617370605469
0.00010251998901367188,0.07015776634216309,0.012785383605957032,0.074225,4.076957702636719e-05,0.0001437664031982422
9.393692016601562e-05,0.05652189254760742,0.0036928705444335963,0.058501,3.886222839355469e-05,0.0001342296600341797
0.00010180473327636719,0.06163740158081055,0.015620817001342768,0.067917,5.555152893066406e-05,0.00015544891357421875
0.00012493133544921875,0.04693436622619629,0.007245517364501949,0.065959,4.172325134277344e-05,0.00014901161193847656
0.0001125335693359375,0.054062604904174805,0.002414718994140627,0.076416,4.267692565917969e-05,0.0001499652862548828
6.794929504394531e-05,0.06303143501281738,0.014571287429809572,0.061062,3.933906555175781e-05,0.00015211105346679688
9.1552734375e-05,0.09012627601623535,0.012588706039428708,0.059526,4.410743713378906e-05,0.0001373291015625
8.7738037109375e-05,0.058382272720336914,0.017789790863037114,0.088306,3.24249267578125e-05,0.00012731552124023438
8.416175842285156e-05,0.08995461463928223,0.005637998016357421,0.066692,4.792213439941406e-05,0.00015592575073242188
9.131431579589844e-05,0.08109927177429199,0.013059364135742185,0.080292,3.361701965332031e-05,0.00012230873107910156
9.34600830078125e-05,0.07522869110107422,0.0024880174713134834,0.073192,6.008148193359375e-05,0.0002105236053466797
0.0001304149627685547,0.050032615661621094,0.008377435897827148,0.070701,4.9591064453125e-05,0.00014781951904296875
0.0001399517059326172,0.046515703201293945,0.0027997449035644523,0.058213,3.409385681152344e-05,0.00011897087097167969
9.202957153320312e-05,0.03780531883239746,0.010343115234375005,0.06885,5.221366882324219e-05,0.00020265579223632812
9.465217590332031e-05,0.04455399513244629,0.007443393692016603,0.064441,4.291534423828125e-05,0.0001304149627685547
8.749961853027344e-05,0.05611157417297363,0.013604142135620119,0.058481,3.719329833984375e-05,0.0001385211944580078
6.413459777832031e-05,0.050087690353393555,0.009254674697875977,0.061924,4.6253204345703125e-05,0.00013446807861328125
0.00012755393981933594,0.05058741569519043,0.005016941055297847,0.071941,4.100799560546875e-05,0.00013256072998046875
6.985664367675781e-05,0.05221390724182129,0.00425560577392578,0.05992,3.552436828613281e-05,0.00012683868408203125
8.463859558105469e-05,0.06673669815063477,0.008436720962524416,0.070255,4.410743713378906e-05,0.00014853477478027344
0.00011277198791503906,0.04248213768005371,0.005468036300659174,0.080268,3.838539123535156e-05,0.000141143798828125
0.00010251998901367188,0.05044198036193848,0.009282577331542974,0.072042,4.553794860839844e-05,0.00014543533325195312
9.942054748535156e-05,0.059658050537109375,0.005232171112060549,0.069894,3.647804260253906e-05,0.00013446807861328125
0.00011038780212402344,0.03941655158996582,0.005693677581787113,0.062011,4.887580871582031e-05,0.00018405914306640625
0.00010943412780761719,0.05672311782836914,0.015347709625244142,0.060632,3.838539123535156e-05,0.0001380443572998047
8.702278137207031e-05,0.053691864013671875,0.00778622778320312,0.074966,4.5299530029296875e-05,0.0001430511474609375
8.177757263183594e-05,0.09096503257751465,0.005553827575683595,0.065246,4.506111145019531e-05,0.00015616416931152344
0.00012087821960449219,0.07581830024719238,0.0021297338867187487,0.087035,3.600120544433594e-05,0.0001304149627685547
8.916854858398438e-05,0.07307195663452148,0.007504480407714842,0.084177,3.075599670410156e-05,0.00010943412780761719
8.893013000488281e-05,0.06243586540222168,0.001660145492553708,0.063405,6.103515625e-05,0.0002167224884033203
0.00010156631469726562,0.07506704330444336,0.00481282235717774,0.083434,5.602836608886719e-05,0.00021028518676757812
0.00010061264038085938,0.04506087303161621,0.007106672058105473,0.06874,3.600120544433594e-05,0.0001246929168701172
9.942054748535156e-05,0.031511783599853516,0.008746862426757818,0.068434,3.528594970703125e-05,0.00013566017150878906
9.274482727050781e-05,0.034088134765625,0.04069918379211426,0.074956,0.00010442733764648438,0.00017309188842773438
6.818771362304688e-05,0.04341268539428711,0.04941967791748047,0.055083,3.743171691894531e-05,0.00012731552124023438
6.437301635742188e-05,0.04152488708496094,0.06035612124633789,0.059958,4.00543212890625e-05,0.0001277923583984375
0.00010585784912109375,0.05350995063781738,0.023580641799926763,0.113269,3.814697265625e-05,0.00014281272888183594
9.465217590332031e-05,0.04182553291320801,0.015132855392456054,0.107724,5.3882598876953125e-05,0.0001723766326904297
7.843971252441406e-05,0.11098527908325195,0.0026054528656005854,0.065706,4.4345855712890625e-05,0.0001404285430908203
8.249282836914062e-05,0.0424044132232666,0.012996441802978514,0.128165,4.076957702636719e-05,0.00013899803161621094
5.841255187988281e-05,0.054262399673461914,0.05597165657043457,0.07499,3.814697265625e-05,0.0001347064971923828
7.367134094238281e-05,0.10519886016845703,0.019754810455322264,0.064972,3.886222839355469e-05,0.00013375282287597656
0.00011730194091796875,0.0910341739654541,0.0032310117950439393,0.083751,3.337860107421875e-05,0.00013494491577148438
6.175041198730469e-05,0.03355860710144043,0.0008486392669677795,0.072832,4.291534423828125e-05,0.00014472007751464844
9.131431579589844e-05,0.11690068244934082,0.007265563720703125,0.077806,4.124641418457031e-05,0.00013184547424316406
0.00010085105895996094,0.06292319297790527,0.013314713943481452,0.070112,4.076957702636719e-05,0.00014400482177734375
8.702278137207031e-05,0.0681605339050293,0.01572265739440918,0.060675,4.792213439941406e-05,0.0001533031463623047
6.723403930664062e-05,0.062085628509521484,0.008839239974975585,0.080804,4.4345855712890625e-05,0.00016021728515625
0.00014901161193847656,0.0574040412902832,0.008000482635498046,0.075045,3.6716461181640625e-05,0.0001361370086669922
0.00010514259338378906,0.0804903507232666,0.01337091612243653,0.070556,4.649162292480469e-05,0.0001499652862548828
0.000102996826171875,0.041731834411621094,0.0022119213104248026,0.068025,3.600120544433594e-05,0.00012087821960449219
0.00010752677917480469,0.04048752784729004,0.0009279897766113349,0.070167,3.552436828613281e-05,0.00014829635620117188
0.0001125335693359375,0.04896044731140137,0.006763111541748051,0.073902,3.838539123535156e-05,0.0001232624053955078
0.00011682510375976562,0.06813859939575195,0.004623270706176755,0.067346,3.457069396972656e-05,0.00012874603271484375
0.00011014938354492188,0.0529026985168457,0.012693192352294921,0.072561,4.458427429199219e-05,0.0001437664031982422
8.130073547363281e-05,0.07596921920776367,0.004514434844970702,0.071368,5.14984130859375e-05,0.00014901161193847656
0.00010037422180175781,0.07532382011413574,0.003701863265991215,0.071724,3.981590270996094e-05,0.00013399124145507812
0.000118255615234375,0.07447004318237305,0.009088735046386721,0.06231,4.100799560546875e-05,0.0001266002655029297
9.775161743164062e-05,0.06329584121704102,0.01091061486816406,0.058679,4.363059997558594e-05,0.00014925003051757812
0.00010776519775390625,0.07172966003417969,0.012886744247436521,0.058589,3.838539123535156e-05,0.00013971328735351562
9.584426879882812e-05,0.0478825569152832,0.0034277007598876932,0.062398,4.458427429199219e-05,0.00015044212341308594
0.00010514259338378906,0.05231785774230957,0.009961053436279302,0.067782,4.76837158203125e-05,0.00015234947204589844
0.00010204315185546875,0.048590898513793945,0.0029414555053710947,0.060702,4.100799560546875e-05,0.00017571449279785156
0.00010943412780761719,0.06124520301818848,0.015038979995727536,0.064862,4.6253204345703125e-05,0.0001862049102783203
9.202957153320312e-05,0.04369926452636719,0.009112591079711914,0.059371,3.361701965332031e-05,0.00012636184692382812
9.083747863769531e-05,0.04374432563781738,0.008287339843749998,0.060011,4.696846008300781e-05,0.00016117095947265625
7.987022399902344e-05,0.021381139755249023,0.007588216506958012,0.064938,5.125999450683594e-05,0.00020003318786621094
7.271766662597656e-05,0.04881572723388672,0.009047155624389645,0.058694,4.76837158203125e-05,0.00016355514526367188
0.0001418590545654297,0.05198097229003906,0.008198606048583981,0.069039,3.5762786865234375e-05,0.0001227855682373047
0.00011420249938964844,0.04329800605773926,0.022432371887207037,0.069766,4.482269287109375e-05,0.0001456737518310547
7.343292236328125e-05,0.06708407402038574,0.0025321983032226547,0.068857,4.38690185546875e-05,0.00014519691467285156
8.106231689453125e-05,0.06614828109741211,0.0036844147338867123,0.063686,3.6716461181640625e-05,0.00011157989501953125
0.00011134147644042969,0.04572701454162598,0.004421352645874024,0.058128,3.4332275390625e-05,0.00011301040649414062
7.176399230957031e-05,0.04082322120666504,0.0050621045227050715,0.064713,5.5789947509765625e-05,0.00018858909606933594
9.846687316894531e-05,0.06257891654968262,0.0157803528137207,0.065168,4.601478576660156e-05,0.00013566017150878906
0.00010466575622558594,0.03641176223754883,0.027694787139892582,0.08363,3.9577484130859375e-05,0.0001366138458251953
8.58306884765625e-05,0.04540562629699707,0.015775444732666018,0.061589,3.4809112548828125e-05,0.00011229515075683594
8.821487426757812e-05,0.03712630271911621,0.009247770767211907,0.06302,4.363059997558594e-05,0.0001327991485595703
0.00010156631469726562,0.045088768005371094,0.009013496261596678,0.060594,3.790855407714844e-05,0.00013828277587890625
8.130073547363281e-05,0.054096221923828125,0.003171095062255866,0.075024,3.600120544433594e-05,0.00013017654418945312
5.8650970458984375e-05,0.036444902420043945,0.013932266494750975,0.076503,6.079673767089844e-05,0.0002193450927734375
7.295608520507812e-05,0.06619453430175781,0.003125263336181641,0.062097,3.218650817871094e-05,0.00011348724365234375
7.557868957519531e-05,0.04741835594177246,0.008403788925170894,0.062824,4.124641418457031e-05,0.00014638900756835938
7.867813110351562e-05,0.06405878067016602,0.009474762802124025,0.058995,5.269050598144531e-05,0.0001537799835205078
0.00011849403381347656,0.032500267028808594,0.012503509872436522,0.068982,5.2928924560546875e-05,0.00015997886657714844
9.942054748535156e-05,0.07216644287109375,0.015209308044433593,0.061633,3.170967102050781e-05,0.000125885009765625
8.869171142578125e-05,0.038285255432128906,0.0036332925872802763,0.062067,3.933906555175781e-05,0.00014066696166992188
8.034706115722656e-05,0.057173728942871094,0.012994397140502933,0.071849,3.790855407714844e-05,0.00013875961303710938
0.00011038780212402344,0.05523800849914551,0.0059608835906982405,0.067303,4.649162292480469e-05,0.00014638900756835938
0.00011157989501953125,0.06282520294189453,0.017055853225708004,0.075673,3.910064697265625e-05,0.0001327991485595703
9.632110595703125e-05,0.06191396713256836,0.0038490557098388722,0.067435,3.552436828613281e-05,0.00011658668518066406
0.00010156631469726562,0.07187819480895996,0.011511647705078128,0.062421,4.4345855712890625e-05,0.0001304149627685547
9.441375732421875e-05,0.06081891059875488,0.004366357452392583,0.068018,3.933906555175781e-05,0.00012612342834472656
0.0002193450927734375,0.05077052116394043,0.01741493342590332,0.061293,3.5762786865234375e-05,0.00014543533325195312
0.00011897087097167969,0.053850650787353516,0.017784587387084966,0.067796,3.075599670410156e-05,0.00010776519775390625
9.942054748535156e-05,0.07930827140808105,0.006736339492797852,0.065705,4.3392181396484375e-05,0.00014853477478027344
0.00010347366333007812,0.0664830207824707,0.0064696001739501935,0.067428,3.743171691894531e-05,0.0001201629638671875
7.510185241699219e-05,0.06903553009033203,0.015680412124633794,0.068226,4.3392181396484375e-05,0.00014519691467285156
0.00010657310485839844,0.04367876052856445,0.004523516723632812,0.069453,4.0531158447265625e-05,0.00014543533325195312
0.00011348724365234375,0.03852725028991699,0.0060548986053466786,0.062515,3.2901763916015625e-05,0.0001220703125
0.00011992454528808594,0.057015180587768555,0.016122821685791017,0.061028,4.673004150390625e-05,0.0001480579376220703
9.918212890625e-05,0.05385613441467285,0.0035963348236083964,0.081166,4.1961669921875e-05,0.00012683868408203125
0.00010228157043457031,0.04224801063537598,0.004620050216674804,0.071049,3.504753112792969e-05,0.00012612342834472656
0.00010228157043457031,0.0781548023223877,0.011298635345458982,0.068594,5.53131103515625e-05,0.00017547607421875
8.678436279296875e-05,0.05316948890686035,0.007991292327880858,0.081831,4.1484832763671875e-05,0.00013899803161621094
0.0001392364501953125,0.06609916687011719,0.0027476879577636726,0.068827,3.552436828613281e-05,0.0001232624053955078
8.940696716308594e-05,0.06631278991699219,0.009687011199951176,0.095869,3.0279159545898438e-05,0.00010919570922851562
6.985664367675781e-05,0.07580018043518066,0.0025301358337402324,0.087563,4.363059997558594e-05,0.00014019012451171875
6.890296936035156e-05,0.04475092887878418,0.005489419082641597,0.065571,3.910064697265625e-05,0.0001461505889892578
9.703636169433594e-05,0.04856729507446289,0.004732616409301754,0.070441,3.3855438232421875e-05,0.00012731552124023438
6.437301635742188e-05,0.062361717224121094,0.01207564645385742,0.059644,4.839897155761719e-05,0.00018358230590820312
9.417533874511719e-05,0.07775068283081055,0.014135068603515627,0.071379,3.7670135498046875e-05,0.00012683868408203125
0.00010061264038085938,0.07375502586364746,0.005961270996093754,0.069379,3.9577484130859375e-05,0.00013756752014160156
8.845329284667969e-05,0.05266928672790527,0.03224702641296387,0.067632,3.838539123535156e-05,0.0001347064971923828
0.00012922286987304688,0.0693519115447998,0.017865252685546874,0.061675,4.482269287109375e-05,0.0001456737518310547
0.00011205673217773438,0.06808280944824219,0.008853990386962884,0.065226,3.0279159545898438e-05,0.000110626220703125
9.059906005859375e-05,0.04041886329650879,0.007699964996337891,0.067204,2.956390380859375e-05,0.00011277198791503906
8.845329284667969e-05,0.05610322952270508,0.002265223541259763,0.055835,3.8623809814453125e-05,0.0001251697540283203
7.462501525878906e-05,0.05329418182373047,0.01333056379699707,0.070161,4.8160552978515625e-05,0.00015997886657714844
0.00010371208190917969,0.041394948959350586,0.0055146795501708964,0.062051,4.458427429199219e-05,0.00014209747314453125
9.369850158691406e-05,0.040152788162231445,0.003543212982177732,0.057604,3.552436828613281e-05,0.00014328956604003906
9.942054748535156e-05,0.07288908958435059,0.003490056884765627,0.071587,4.649162292480469e-05,0.00013065338134765625
0.00010585784912109375,0.049841880798339844,0.009704816787719728,0.068882,5.030632019042969e-05,0.00015926361083984375
7.414817810058594e-05,0.04984283447265625,0.008143751754760745,0.060985,3.266334533691406e-05,0.00012111663818359375
0.00010848045349121094,0.04230213165283203,0.004013727996826172,0.075877,4.5299530029296875e-05,0.00015735626220703125
9.202957153320312e-05,0.04800081253051758,0.006759116699218748,0.063973,3.266334533691406e-05,0.00012493133544921875
7.367134094238281e-05,0.05846548080444336,0.009367056472778322,0.061742,4.5299530029296875e-05,0.0001494884490966797
0.000102996826171875,0.0413510799407959,0.007323910217285158,0.061395,3.5762786865234375e-05,0.00012135505676269531
5.4836273193359375e-05,0.017058610916137695,0.012228491424560547,0.066926,4.696846008300781e-05,0.00015163421630859375
5.745887756347656e-05,0.02467060089111328,0.016371556701660156,0.073435,4.124641418457031e-05,0.00013947486877441406
9.584426879882812e-05,0.0583493709564209,0.014656796951293946,0.06848,4.363059997558594e-05,0.0001475811004638672
5.817413330078125e-05,0.05744171142578125,0.015309364105224613,0.066174,2.9325485229492188e-05,0.00011205673217773438
0.00014638900756835938,0.049715518951416016,0.014401303939819338,0.091195,5.555152893066406e-05,0.00020432472229003906
0.00010037422180175781,0.06172442436218262,0.011848327117919916,0.076244,4.1961669921875e-05,0.00014901161193847656
8.20159912109375e-05,0.045653581619262695,0.0048293179931640645,0.065981,3.981590270996094e-05,0.0001361370086669922
8.487701416015625e-05,0.06311225891113281,0.011239041732788085,0.062001,3.838539123535156e-05,0.00013709068298339844
0.00011873245239257812,0.044862985610961914,0.008301178787231439,0.067252,4.100799560546875e-05,0.00014257431030273438
0.00010418891906738281,0.05557084083557129,0.006091127456665041,0.060611,4.267692565917969e-05,0.00014138221740722656
8.20159912109375e-05,0.08520007133483887,0.017511380310058597,0.069005,4.029273986816406e-05,0.00014495849609375
9.679794311523438e-05,0.05907917022705078,0.015943592636108395,0.079683,3.7670135498046875e-05,0.00011992454528808594
0.0001308917999267578,0.07426333427429199,0.012371244323730463,0.080962,4.935264587402344e-05,0.00018930435180664062
0.0001087188720703125,0.07377099990844727,0.0057877011718750065,0.064006,3.719329833984375e-05,0.00014019012451171875
0.00011086463928222656,0.07584929466247559,0.0034925350036621033,0.070041,3.2901763916015625e-05,0.00011086463928222656
0.0001068115234375,0.055101871490478516,0.016975251403808594,0.064109,4.1961669921875e-05,0.0001316070556640625
9.441375732421875e-05,0.05363965034484863,0.005261666229248049,0.069422,4.1961669921875e-05,0.00014781951904296875
0.00011491775512695312,0.053925275802612305,0.008293642440795904,0.065284,4.291534423828125e-05,0.00015091896057128906
0.00010514259338378906,0.08294486999511719,0.005189928070068364,0.068809,3.2901763916015625e-05,0.00011730194091796875
0.00010561943054199219,0.06352949142456055,0.009073191421508787,0.057957,4.363059997558594e-05,0.0001494884490966797
9.489059448242188e-05,0.056238651275634766,0.0023518479614257765,0.074397,4.3392181396484375e-05,0.00016021728515625
0.00011014938354492188,0.06682848930358887,0.01095419757080078,0.072478,3.0517578125e-05,0.00010919570922851562
0.0001010894775390625,0.04300999641418457,0.005703429946899416,0.071615,3.7670135498046875e-05,0.00014352798461914062
0.00012445449829101562,0.040999650955200195,0.00673003726196289,0.062223,4.172325134277344e-05,0.00014352798461914062
0.00010466575622558594,0.0670323371887207,0.007073974578857417,0.075632,3.8623809814453125e-05,0.0001246929168701172
7.176399230957031e-05,0.07239675521850586,0.012676590652465819,0.06153,3.6716461181640625e-05,0.00013446807861328125
8.225440979003906e-05,0.060899972915649414,0.008754561203002928,0.081582,3.814697265625e-05,0.00011968612670898438
9.036064147949219e-05,0.06551456451416016,0.02386803688049316,0.06861,3.4809112548828125e-05,0.00012612342834472656
6.651878356933594e-05,0.06897521018981934,0.006243391555786126,0.078631,4.00543212890625e-05,0.0001239776611328125
9.799003601074219e-05,0.0758063793182373,0.01583890144348145,0.062705,3.9577484130859375e-05,0.0001385211944580078
8.702278137207031e-05,0.048554182052612305,0.011782629379272463,0.076041,3.337860107421875e-05,0.00012302398681640625
9.822845458984375e-05,0.0706021785736084,0.008077673385620113,0.068402,6.723403930664062e-05,0.0002205371856689453
9.369850158691406e-05,0.059721946716308594,0.010060482681274407,0.090787,4.100799560546875e-05,0.00016117095947265625
0.00010132789611816406,0.09377121925354004,0.009538880172729497,0.062634,4.1484832763671875e-05,0.00012159347534179688
9.34600830078125e-05,0.08821249008178711,0.0012055956878662122,0.078096,3.814697265625e-05,0.00013637542724609375
0.000110626220703125,0.08849978446960449,0.018810553527832036,0.071099,4.00543212890625e-05,0.00012540817260742188
0.00010156631469726562,0.03807973861694336,0.011226698944091798,0.067203,3.790855407714844e-05,0.00012564659118652344
8.916854858398438e-05,0.03722858428955078,0.005256630661010744,0.065398,4.124641418457031e-05,0.000141143798828125
0.0001354217529296875,0.026419878005981445,0.007977950759887692,0.077379,3.504753112792969e-05,0.000125885009765625
7.390975952148438e-05,0.06155586242675781,0.0060879645538330085,0.068605,3.886222839355469e-05,0.00013518333435058594
7.939338684082031e-05,0.06198859214782715,0.0076738635101318425,0.068946,4.935264587402344e-05,0.0001533031463623047
9.274482727050781e-05,0.05144476890563965,0.006028795349121097,0.063413,3.5762786865234375e-05,0.0001239776611328125
9.918212890625e-05,0.0574495792388916,0.00277489250183105,0.067195,4.601478576660156e-05,0.0001506805419921875
9.751319885253906e-05,0.04853105545043945,0.020834076156616213,0.06451,3.743171691894531e-05,0.0001277923583984375
9.679794311523438e-05,0.036458730697631836,0.007253617370605467,0.066762,4.029273986816406e-05,0.00014019012451171875
8.034706115722656e-05,0.035663604736328125,0.011724221252441408,0.062526,2.8371810913085938e-05,9.942054748535156e-05
8.535385131835938e-05,0.07763195037841797,0.0045165968475341794,0.072644,4.315376281738281e-05,0.00012445449829101562
5.984306335449219e-05,0.05897116661071777,0.0035561216583251953,0.058226,4.482269287109375e-05,0.000141143798828125
9.441375732421875e-05,0.048746347427368164,0.004688623184204099,0.080181,3.409385681152344e-05,0.00012373924255371094
6.818771362304688e-05,0.07180452346801758,0.010123212448120117,0.062084,3.218650817871094e-05,0.00011706352233886719
9.632110595703125e-05,0.061842918395996094,0.009497141006469728,0.060972,5.078315734863281e-05,0.00014972686767578125
6.461143493652344e-05,0.05787777900695801,0.015703571151733403,0.068601,5.245208740234375e-05,0.00014638900756835938
0.00010538101196289062,0.041252851486206055,0.005680674362182614,0.05995,3.910064697265625e-05,0.000133514404296875
0.00011587142944335938,0.07566499710083008,0.008861340011596677,0.062211,4.57763671875e-05,0.0001480579376220703
0.00011420249938964844,0.05485129356384277,0.007814640869140618,0.063936,3.719329833984375e-05,0.00014519691467285156
0.00014495849609375,0.05030345916748047,0.011257424285888676,0.067672,4.5299530029296875e-05,0.00015091896057128906
8.535385131835938e-05,0.06913185119628906,0.010962243255615234,0.057616,4.792213439941406e-05,0.0001361370086669922
6.127357482910156e-05,0.05100226402282715,0.02682471759033203,0.068578,4.38690185546875e-05,0.00014281272888183594
0.00010275840759277344,0.04912734031677246,0.0028490135650634796,0.069352,4.0531158447265625e-05,0.00012755393981933594
6.604194641113281e-05,0.05489611625671387,0.005235808181762697,0.070325,3.647804260253906e-05,0.0001239776611328125
6.437301635742188e-05,0.060564517974853516,0.008357453399658196,0.064519,3.814697265625e-05,0.00015163421630859375
0.00010895729064941406,0.04944443702697754,0.013176823898315426,0.080654,5.3882598876953125e-05,0.00016355514526367188
9.870529174804688e-05,0.08083748817443848,0.0027238157043456973,0.076424,5.841255187988281e-05,0.00015306472778320312
0.00010919570922851562,0.07555770874023438,0.013645687561035152,0.07552,3.361701965332031e-05,0.00011396408081054688
9.083747863769531e-05,0.07656693458557129,0.001930524047851566,0.060991,3.933906555175781e-05,0.00014209747314453125
7.510185241699219e-05,0.08737754821777344,0.010099458816528323,0.075597,3.3855438232421875e-05,0.00011682510375976562
0.00012183189392089844,0.07323884963989258,0.004408797470092776,0.061734,3.8623809814453125e-05,0.0001380443572998047
7.128715515136719e-05,0.0937657356262207,0.009657921920776372,0.079189,3.7670135498046875e-05,0.00012350082397460938
5.698204040527344e-05,0.04092049598693848,0.006521184478759767,0.063664,5.054473876953125e-05,0.0001544952392578125
9.202957153320312e-05,0.03294205665588379,0.01391128182983399,0.071444,3.409385681152344e-05,0.00013256072998046875
5.602836608886719e-05,0.06404685974121094,0.0037735422210693342,0.064042,4.124641418457031e-05,0.0001430511474609375
7.05718994140625e-05,0.03861260414123535,0.023241703964233404,0.069974,3.600120544433594e-05,0.00013113021850585938
7.390975952148438e-05,0.05671334266662598,0.011794052261352536,0.062156,4.458427429199219e-05,0.0001361370086669922
8.96453857421875e-05,0.05153346061706543,0.006257341201782229,0.058917,3.647804260253906e-05,0.00011587142944335938
0.00010466575622558594,0.05419492721557617,0.010577238800048828,0.059648,4.267692565917969e-05,0.00013971328735351562
9.393692016601562e-05,0.033487796783447266,0.0030248317260742202,0.056823,4.220008850097656e-05,0.00013828277587890625
0.0001087188720703125,0.037732601165771484,0.003881538085937497,0.065195,4.267692565917969e-05,0.00012564659118652344
8.034706115722656e-05,0.04286050796508789,0.00979970974731445,0.066777,3.981590270996094e-05,0.0001308917999267578
8.296966552734375e-05,0.05547761917114258,0.008082614578247077,0.073761,3.62396240234375e-05,0.00013589859008789062
0.00010704994201660156,0.05667901039123535,0.003960468750000001,0.06977,4.076957702636719e-05,0.000141143798828125
9.512901306152344e-05,0.05421257019042969,0.01961439616394043,0.060453,3.838539123535156e-05,0.00013327598571777344
9.250640869140625e-05,0.06001734733581543,0.007081200057983399,0.059218,4.220008850097656e-05,0.0001289844512939453
0.00011038780212402344,0.03654026985168457,0.005928264709472657,0.062104,5.364418029785156e-05,0.00012922286987304688
7.700920104980469e-05,0.03082895278930664,0.006821654495239263,0.067116,4.9591064453125e-05,0.00014162063598632812
8.630752563476562e-05,0.043245792388916016,0.002923305023193365,0.070862,5.0067901611328125e-05,0.0001876354217529297
5.459785461425781e-05,0.051841020584106445,0.003392991409301757,0.062015,4.673004150390625e-05,0.00016927719116210938
0.00010442733764648438,0.04889845848083496,0.011687387023925778,0.060789,4.1961669921875e-05,0.00014781951904296875
0.000110626220703125,0.04061079025268555,0.011662073440551757,0.064305,5.555152893066406e-05,0.0001800060272216797
6.723403930664062e-05,0.06129813194274902,0.0025659669799804746,0.062508,3.361701965332031e-05,0.00011014938354492188
8.58306884765625e-05,0.06681251525878906,0.01376784245300293,0.061432,4.506111145019531e-05,0.00013780593872070312
9.1552734375e-05,0.06236696243286133,0.009180043380737302,0.064307,3.0279159545898438e-05,0.00010967254638671875
0.00011229515075683594,0.04692196846008301,0.00367001580810547,0.065829,4.553794860839844e-05,0.00014591217041015625
0.00011610984802246094,0.053754329681396484,0.023160225891113287,0.073776,4.1961669921875e-05,0.00013947486877441406
9.34600830078125e-05,0.04339027404785156,0.0028174657592773406,0.079724,5.0067901611328125e-05,0.00014734268188476562
7.987022399902344e-05,0.052438974380493164,0.007487015243530272,0.061204,3.337860107421875e-05,0.000118255615234375
0.00011754035949707031,0.06745433807373047,0.006526533432006834,0.06518,4.792213439941406e-05,0.00013256072998046875
7.915496826171875e-05,0.06080317497253418,0.010867370635986334,0.063493,4.291534423828125e-05,0.0001266002655029297
0.00019979476928710938,0.06196784973144531,0.0035369895019531222,0.085746,4.9114227294921875e-05,0.0001494884490966797
7.414817810058594e-05,0.04259634017944336,0.013253776947021484,0.071659,3.7670135498046875e-05,0.00013685226440429688
0.00010275840759277344,0.03743267059326172,0.011823416061401373,0.071805,4.6253204345703125e-05,0.00012254714965820312
8.0108642578125e-05,0.08712029457092285,0.016643529464721682,0.074723,4.315376281738281e-05,0.0001423358917236328
6.794929504394531e-05,0.07281064987182617,0.01036911473083496,0.060502,3.314018249511719e-05,0.00011682510375976562
9.894371032714844e-05,0.08892393112182617,0.027984235702514654,0.072014,4.2438507080078125e-05,0.00013017654418945312
0.00010967254638671875,0.05039715766906738,0.0029138428955078066,0.072497,4.220008850097656e-05,0.0001366138458251953
9.369850158691406e-05,0.05325031280517578,0.011512552383422858,0.070847,4.2438507080078125e-05,0.00014972686767578125
7.963180541992188e-05,0.050194740295410156,0.0028336400604248024,0.08254,4.076957702636719e-05,0.0001461505889892578
9.560585021972656e-05,0.08688855171203613,0.0033370313415527347,0.060099,3.910064697265625e-05,0.00014257431030273438
8.487701416015625e-05,0.08634614944458008,0.007259639907836915,0.065649,3.790855407714844e-05,0.0001385211944580078
8.559226989746094e-05,0.07240819931030273,0.012782179870605467,0.077835,4.792213439941406e-05,0.00015974044799804688
9.655952453613281e-05,0.07979869842529297,0.02712934899902343,0.070319,4.9591064453125e-05,0.00014352798461914062
0.00010704994201660156,0.10016441345214844,0.008490605072021484,0.063971,3.361701965332031e-05,0.00011849403381347656
0.0001418590545654297,0.0757293701171875,0.016276809631347658,0.060514,3.7670135498046875e-05,0.00015664100646972656
6.628036499023438e-05,0.09180974960327148,0.002602676055908207,0.065452,4.5299530029296875e-05,0.00014495849609375
8.630752563476562e-05,0.06131267547607422,0.00517172105407715,0.077874,3.6716461181640625e-05,0.00014472007751464844
9.870529174804688e-05,0.03921079635620117,0.019280200576782223,0.061275,3.886222839355469e-05,0.0001323223114013672
9.441375732421875e-05,0.043073415756225586,0.013943970901489258,0.076168,4.38690185546875e-05,0.00014090538024902344
0.00010609626770019531,0.04392576217651367,0.007952943496704099,0.06532,3.790855407714844e-05,0.00011849403381347656
9.083747863769531e-05,0.05211997032165527,0.007193771850585937,0.064513,4.267692565917969e-05,0.0001392364501953125
0.0001125335693359375,0.043375253677368164,0.010675173126220697,0.066489,3.8623809814453125e-05,0.00014066696166992188
9.441375732421875e-05,0.0447080135345459,0.002628682952880858,0.060094,4.00543212890625e-05,0.000133514404296875
8.20159912109375e-05,0.04675483703613281,0.01328522425842285,0.058088,4.076957702636719e-05,0.0001678466796875
6.67572021484375e-05,0.03812384605407715,0.012007893218994134,0.071235,4.363059997558594e-05,0.0001399517059326172
6.461143493652344e-05,0.05761837959289551,0.0028335547027587837,0.075244,3.647804260253906e-05,0.00013327598571777344
0.00011944770812988281,0.05281424522399902,0.003386076217651364,0.058819,3.7670135498046875e-05,0.00012683868408203125
7.700920104980469e-05,0.04111289978027344,0.002804821228027346,0.068201,4.315376281738281e-05,0.00015211105346679688
9.393692016601562e-05,0.041849374771118164,0.009294418411254876,0.066295,3.7670135498046875e-05,0.00013589859008789062
9.465217590332031e-05,0.0536961555480957,0.007443709259033204,0.066745,5.364418029785156e-05,0.00017404556274414062
0.00013303756713867188,0.06812739372253418,0.005931195877075197,0.059452,3.838539123535156e-05,0.00012993812561035156
9.894371032714844e-05,0.07854008674621582,0.010689294570922853,0.060806,3.552436828613281e-05,0.0001342296600341797
0.00010824203491210938,0.050452470779418945,0.004789102127075201,0.070848,4.410743713378906e-05,0.0001423358917236328
0.0001347064971923828,0.052969932556152344,0.005510707855224603,0.069625,3.457069396972656e-05,0.00013327598571777344
9.179115295410156e-05,0.052978515625,0.009756673278808595,0.087685,4.839897155761719e-05,0.00015425682067871094
9.250640869140625e-05,0.05683088302612305,0.012566013732910157,0.062409,3.409385681152344e-05,0.00011968612670898438
8.678436279296875e-05,0.04313349723815918,0.002278434555053707,0.070233,4.00543212890625e-05,0.00013899803161621094
0.00010347366333007812,0.059165239334106445,0.006721024642944343,0.092314,2.9802322387695312e-05,0.00011467933654785156
8.153915405273438e-05,0.03966093063354492,0.017537734069824215,0.06471,3.6716461181640625e-05,0.00012540817260742188
0.00010323524475097656,0.03437232971191406,0.007608225692749021,0.074686,3.361701965332031e-05,0.00011515617370605469
8.130073547363281e-05,0.03892111778259277,0.00363769830322265,0.075564,4.267692565917969e-05,0.00015091896057128906
0.0001010894775390625,0.062146902084350586,0.01024404020690918,0.063346,4.2438507080078125e-05,0.00014448165893554688
7.05718994140625e-05,0.06390547752380371,0.003116693817138666,0.065864,4.649162292480469e-05,0.0001437664031982422
9.1552734375e-05,0.05950522422790527,0.02898600898742676,0.075515,3.981590270996094e-05,0.00014352798461914062
6.580352783203125e-05,0.08897256851196289,0.003822582778930661,0.07094,3.9577484130859375e-05,0.00014138221740722656
8.344650268554688e-05,0.08646631240844727,0.013217416244506841,0.063494,4.792213439941406e-05,0.0001518726348876953
7.128715515136719e-05,0.08670401573181152,0.022227292037963864,0.079849,6.747245788574219e-05,0.0002770423889160156
0.00010633468627929688,0.07434344291687012,0.005257638076782228,0.074321,3.2901763916015625e-05,0.00013065338134765625
8.249282836914062e-05,0.03578972816467285,0.005489065155029296,0.067066,3.123283386230469e-05,0.0001633167266845703
8.344650268554688e-05,0.0829460620880127,0.006947524154663098,0.128762,4.863739013671875e-05,0.0001659393310546875
8.726119995117188e-05,0.044313907623291016,0.00922444165039063,0.072597,4.124641418457031e-05,0.00013494491577148438
8.344650268554688e-05,0.04687190055847168,0.007988479721069336,0.066663,3.409385681152344e-05,0.00011944770812988281
0.00011038780212402344,0.051731109619140625,0.004966377349853515,0.070979,4.1961669921875e-05,0.0001480579376220703
8.869171142578125e-05,0.03671836853027344,0.021206015914916998,0.074206,3.8623809814453125e-05,0.0001308917999267578
9.608268737792969e-05,0.05998992919921875,0.010692236877441405,0.061849,4.220008850097656e-05,0.00013518333435058594
0.00011897087097167969,0.049979209899902344,0.012186039459228512,0.067513,4.315376281738281e-05,0.000164031982421875
9.846687316894531e-05,0.0648343563079834,0.009801291519165041,0.062394,3.886222839355469e-05,0.00012969970703125
0.00010228157043457031,0.07099676132202148,0.01362588876342774,0.071264,3.910064697265625e-05,0.00014400482177734375
0.00010657310485839844,0.036741018295288086,0.005912643188476563,0.077181,3.218650817871094e-05,0.00012230873107910156
0.00013756752014160156,0.06708717346191406,0.008119975418090813,0.072831,3.9577484130859375e-05,0.0001308917999267578
9.322166442871094e-05,0.05913949012756348,0.01816462022399902,0.056134,3.5762786865234375e-05,0.00013399124145507812
9.131431579589844e-05,0.07384610176086426,0.010064297195434571,0.066454,3.910064697265625e-05,0.0001266002655029297
8.845329284667969e-05,0.09723544120788574,0.0041995727996826104,0.064727,3.504753112792969e-05,0.00013303756713867188
8.869171142578125e-05,0.07422757148742676,0.003782791702270513,0.069308,4.0531158447265625e-05,0.00012111663818359375
9.179115295410156e-05,0.09790468215942383,0.0021949785156250012,0.095858,4.9591064453125e-05,0.00014829635620117188
8.249282836914062e-05,0.08898377418518066,0.012856506912231447,0.058058,3.5762786865234375e-05,0.00013113021850585938
6.508827209472656e-05,0.06976747512817383,0.013341152465820308,0.076062,4.315376281738281e-05,0.0001468658447265625
8.0108642578125e-05,0.08579397201538086,0.012321733428955081,0.070698,4.172325134277344e-05,0.00012803077697753906
8.130073547363281e-05,0.047080039978027344,0.004340735916137699,0.061546,3.552436828613281e-05,0.00011944770812988281
0.00011777877807617188,0.04539942741394043,0.009019269592285162,0.067268,4.0531158447265625e-05,0.0001392364501953125
0.00010657310485839844,0.05220317840576172,0.005425831039428716,0.068642,4.839897155761719e-05,0.0001494884490966797
0.00010275840759277344,0.04506540298461914,0.008456075119018552,0.079626,4.863739013671875e-05,0.00015306472778320312
9.799003601074219e-05,0.055565595626831055,0.004443420608520501,0.066267,4.553794860839844e-05,0.00015878677368164062
0.0001266002655029297,0.06595182418823242,0.004676010818481444,0.061905,3.3855438232421875e-05,0.00012731552124023438
0.00014257431030273438,0.04171586036682129,0.009855295288085944,0.090538,3.361701965332031e-05,0.00011134147644042969
8.821487426757812e-05,0.08180093765258789,0.00792344644165039,0.062174,4.172325134277344e-05,0.0001251697540283203
0.00010466575622558594,0.058341264724731445,0.022163995620727545,0.071653,4.220008850097656e-05,0.0001456737518310547
8.726119995117188e-05,0.08788847923278809,0.003725542449951172,0.05935,3.647804260253906e-05,0.00014281272888183594
8.559226989746094e-05,0.05597329139709473,0.015405758361816402,0.07627,5.030632019042969e-05,0.0001933574676513672
0.00012803077697753906,0.09288620948791504,0.008823749237060544,0.081195,3.528594970703125e-05,0.00011539459228515625
0.00010156631469726562,0.06176567077636719,0.0026648336486816415,0.070492,3.409385681152344e-05,0.00012969970703125
8.225440979003906e-05,0.06641817092895508,0.001411260879516603,0.061562,3.3855438232421875e-05,0.0001246929168701172
0.00012683868408203125,0.0534515380859375,0.010342436096191412,0.067753,4.00543212890625e-05,0.0001285076141357422
9.465217590332031e-05,0.049530982971191406,0.009382270385742186,0.062973,2.9087066650390625e-05,0.00010919570922851562
9.012222290039062e-05,0.045893192291259766,0.009826003311157225,0.074727,3.0279159545898438e-05,0.0001125335693359375
9.894371032714844e-05,0.0839078426361084,0.006030223419189448,0.067098,4.4345855712890625e-05,0.00014781951904296875
9.846687316894531e-05,0.06615900993347168,0.016797517745971685,0.064132,3.8623809814453125e-05,0.0001354217529296875
9.608268737792969e-05,0.058588504791259766,0.01315597912597656,0.087882,3.075599670410156e-05,0.00010895729064941406
0.00010800361633300781,0.0834343433380127,0.012557279006958008,0.068758,2.6226043701171875e-05,9.608268737792969e-05
7.319450378417969e-05,0.06982612609863281,0.0035091480255126928,0.062225,5.435943603515625e-05,0.00019669532775878906
0.00014281272888183594,0.08871793746948242,0.005662943542480467,0.069787,3.647804260253906e-05,0.00013303756713867188
9.512901306152344e-05,0.05524730682373047,0.0029625975646972724,0.071846,3.933906555175781e-05,0.0001366138458251953
9.632110595703125e-05,0.05645561218261719,0.003479518936157222,0.071552,3.9577484130859375e-05,0.0001385211944580078
9.226799011230469e-05,0.06232619285583496,0.005105711425781256,0.067961,4.5299530029296875e-05,0.00013494491577148438
8.654594421386719e-05,0.12048912048339844,0.008946493133544925,0.062941,3.147125244140625e-05,0.00010466575622558594
9.131431579589844e-05,0.05368852615356445,0.016389617156982422,0.0683,3.981590270996094e-05,0.0001513957977294922
8.20159912109375e-05,0.04034852981567383,0.013519193496704107,0.06366,3.647804260253906e-05,0.0001347064971923828
0.00011873245239257812,0.0704348087310791,0.003491151000976564,0.063123,4.100799560546875e-05,0.00013256072998046875
6.175041198730469e-05,0.061415910720825195,0.02142128828430176,0.074016,4.100799560546875e-05,0.0001423358917236328
9.584426879882812e-05,0.025127172470092773,0.005320991577148437,0.062861,4.553794860839844e-05,0.0001590251922607422
0.00013136863708496094,0.03751802444458008,0.0070958125457763616,0.078089,3.814697265625e-05,0.0001380443572998047
6.699562072753906e-05,0.06035041809082031,0.002760091979980464,0.064267,4.673004150390625e-05,0.00017118453979492188
6.985664367675781e-05,0.06290459632873535,0.005346663070678714,0.059749,3.814697265625e-05,0.0001461505889892578
0.00011515617370605469,0.045677900314331055,0.012871004364013672,0.074878,3.528594970703125e-05,0.00012183189392089844
9.369850158691406e-05,0.052529335021972656,0.004795613708496099,0.066935,4.1961669921875e-05,0.00012946128845214844
8.249282836914062e-05,0.033956050872802734,0.007463609344482425,0.070268,4.00543212890625e-05,0.0001647472381591797
0.00010657310485839844,0.03426814079284668,0.018142190307617184,0.068831,3.4332275390625e-05,0.00011563301086425781
7.605552673339844e-05,0.047252655029296875,0.004599955261230471,0.065662,3.9577484130859375e-05,0.00016236305236816406
9.107589721679688e-05,0.06395125389099121,0.001816927276611327,0.060489,3.6716461181640625e-05,0.00013256072998046875
0.00011777877807617188,0.06426692008972168,0.005939178680419918,0.074951,4.410743713378906e-05,0.00014281272888183594
9.989738464355469e-05,0.05524492263793945,0.0039470507659912085,0.066596,4.7206878662109375e-05,0.00016236305236816406
7.700920104980469e-05,0.04479217529296875,0.00812127639770508,0.05848,4.029273986816406e-05,0.0001266002655029297
8.940696716308594e-05,0.08691620826721191,0.01071890821838379,0.061896,4.863739013671875e-05,0.00015163421630859375
6.747245788574219e-05,0.055362701416015625,0.007205784683227537,0.07062,3.719329833984375e-05,0.00011897087097167969
7.700920104980469e-05,0.05847358703613281,0.023092018508911127,0.065475,4.2438507080078125e-05,0.0001456737518310547
5.91278076171875e-05,0.05649161338806152,0.008943692260742181,0.064144,3.62396240234375e-05,0.00012111663818359375
9.012222290039062e-05,0.050168752670288086,0.02136742642211914,0.060197,4.482269287109375e-05,0.00013947486877441406
0.00012040138244628906,0.019051074981689453,0.007869391708374023,0.05822,3.814697265625e-05,0.0001380443572998047
6.270408630371094e-05,0.039313554763793945,0.008038829940795897,0.060656,5.245208740234375e-05,0.00016164779663085938
8.0108642578125e-05,0.04018831253051758,0.004530471252441409,0.073626,3.314018249511719e-05,0.00012421607971191406
7.653236389160156e-05,0.047421932220458984,0.003181480041503912,0.071084,4.7206878662109375e-05,0.00015115737915039062
7.009506225585938e-05,0.06800436973571777,0.009734430679321296,0.071166,4.3392181396484375e-05,0.0001399517059326172
7.915496826171875e-05,0.05655193328857422,0.006816066360473633,0.065775,3.4332275390625e-05,0.00012135505676269531
0.00010991096496582031,0.056488990783691406,0.010589508605957032,0.062749,4.935264587402344e-05,0.0001556873321533203
9.608268737792969e-05,0.057032108306884766,0.006658091094970703,0.075572,5.4836273193359375e-05,0.00012993812561035156
9.799003601074219e-05,0.06271028518676758,0.008214391586303708,0.057278,4.1961669921875e-05,0.00013899803161621094
0.00011014938354492188,0.034276723861694336,0.004878643768310542,0.069332,4.291534423828125e-05,0.00012421607971191406
8.726119995117188e-05,0.022218942642211914,0.0177781573638916,0.070189,5.030632019042969e-05,0.00017333030700683594
7.462501525878906e-05,0.031024456024169922,0.012493627212524415,0.060827,8.273124694824219e-05,0.0001270771026611328
0.00010037422180175781,0.0354461669921875,0.012262867645263673,0.063096,3.9577484130859375e-05,0.00014019012451171875
6.031990051269531e-05,0.05417895317077637,0.02028579479980469,0.069907,4.8160552978515625e-05,0.00015211105346679688
6.508827209472656e-05,0.05006837844848633,0.032460826370239254,0.069553,3.7670135498046875e-05,0.00011992454528808594
9.441375732421875e-05,0.059694766998291016,0.012864817718505853,0.083946,5.269050598144531e-05,0.00013828277587890625
5.793571472167969e-05,0.07092976570129395,0.014879757736206048,0.067877,3.218650817871094e-05,0.00011277198791503906
5.030632019042969e-05,0.06461977958679199,0.0134740327758789,0.076508,3.8623809814453125e-05,0.00013136863708496094
8.988380432128906e-05,0.06574630737304688,0.006565304656982421,0.065429,3.337860107421875e-05,0.00011491775512695312
0.00010037422180175781,0.08277201652526855,0.0023269908447265605,0.062273,4.3392181396484375e-05,0.00014925003051757812
0.00013303756713867188,0.03627181053161621,0.006250160949707026,0.069957,3.552436828613281e-05,0.00014209747314453125
8.058547973632812e-05,0.06274557113647461,0.013847504470825195,0.060752,3.743171691894531e-05,0.00016927719116210938
5.888938903808594e-05,0.04413247108459473,0.0166686227722168,0.079858,4.291534423828125e-05,0.00014853477478027344
8.893013000488281e-05,0.07687997817993164,0.007876159347534176,0.085886,7.05718994140625e-05,0.00015211105346679688
8.058547973632812e-05,0.047438859939575195,0.025164415573120116,0.087326,3.409385681152344e-05,0.00011348724365234375
5.9604644775390625e-05,0.07300066947937012,0.021897048355102533,0.064199,3.218650817871094e-05,0.00010728836059570312
0.00010657310485839844,0.055580854415893555,0.012936825210571289,0.059968,3.62396240234375e-05,0.00013947486877441406
0.00014281272888183594,0.05540919303894043,0.0050859901428222665,0.083425,4.5299530029296875e-05,0.00015544891357421875
9.655952453613281e-05,0.055693864822387695,0.004502095642089837,0.080435,4.696846008300781e-05,0.0001659393310546875
8.392333984375e-05,0.06867384910583496,0.04992566166687011,0.062992,5.626678466796875e-05,0.00016736984252929688
9.369850158691406e-05,0.07993078231811523,0.0012646907501220744,0.093732,3.5762786865234375e-05,0.0001246929168701172
0.0001087188720703125,0.07141637802124023,0.003267557128906251,0.065191,3.266334533691406e-05,0.00011706352233886719
6.198883056640625e-05,0.05488753318786621,0.049089918960571285,0.076061,3.814697265625e-05,0.00012040138244628906
0.00011968612670898438,0.06927800178527832,0.013641799453735351,0.073921,3.647804260253906e-05,0.00012874603271484375
8.082389831542969e-05,0.08288002014160156,0.051737266799926754,0.063628,4.553794860839844e-05,0.00010657310485839844
0.00011944770812988281,0.08973884582519531,0.013410669540405276,0.114576,3.361701965332031e-05,0.00016832351684570312
9.512901306152344e-05,0.06779241561889648,0.05434901196289063,0.066657,4.458427429199219e-05,0.00014710426330566406
9.393692016601562e-05,0.0815737247467041,0.006763025360107422,0.08992,4.601478576660156e-05,0.00014495849609375
0.0001614093780517578,0.10825729370117188,0.005992324752807615,0.06858,3.337860107421875e-05,0.00011491775512695312
8.034706115722656e-05,0.09864473342895508,0.013756913543701177,0.067324,4.410743713378906e-05,0.00013756752014160156
8.559226989746094e-05,0.12843608856201172,0.0036902043609619156,0.064122,3.3855438232421875e-05,0.0001239776611328125
8.749961853027344e-05,0.05172085762023926,0.004489530166625982,0.078591,3.0279159545898438e-05,0.00010371208190917969
7.104873657226562e-05,0.05083346366882324,0.007521886840820308,0.064059,4.363059997558594e-05,0.0001392364501953125
0.0001239776611328125,0.04406881332397461,0.0024923544006347637,0.070592,5.5789947509765625e-05,0.0001628398895263672
9.632110595703125e-05,0.04066920280456543,0.014181809951782226,0.062223,3.528594970703125e-05,0.0001227855682373047
8.344650268554688e-05,0.04408693313598633,0.01786952604675293,0.072406,4.458427429199219e-05,0.00014519691467285156
8.082389831542969e-05,0.047384023666381836,0.005776756011962897,0.062688,4.982948303222656e-05,0.0001823902130126953
9.107589721679688e-05,0.029027938842773438,0.004065664230346683,0.058889,5.173683166503906e-05,0.0001900196075439453
9.965896606445312e-05,0.04040718078613281,0.0016900519866943353,0.059198,3.266334533691406e-05,0.00012493133544921875
6.985664367675781e-05,0.0468137264251709,0.006490767471313483,0.065283,4.38690185546875e-05,0.0001513957977294922
8.749961853027344e-05,0.04105377197265625,0.0018319019317626917,0.0791,4.3392181396484375e-05,0.0001609325408935547
7.462501525878906e-05,0.06430292129516602,0.0020985570068359355,0.065763,3.552436828613281e-05,0.00013113021850585938
6.508827209472656e-05,0.07120704650878906,0.007082057144165037,0.059498,3.337860107421875e-05,0.00012993812561035156
7.271766662597656e-05,0.054456233978271484,0.005850301071166991,0.062279,2.956390380859375e-05,0.00010752677917480469
8.797645568847656e-05,0.04329323768615723,0.005168074508666992,0.064304,3.6716461181640625e-05,0.00013518333435058594
0.00014448165893554688,0.030834436416625977,0.0036610012817382825,0.07292,2.9325485229492188e-05,0.00010752677917480469
6.67572021484375e-05,0.041403770446777344,0.0015176839904785175,0.058467,3.719329833984375e-05,0.00013756752014160156
9.202957153320312e-05,0.04261922836303711,0.007982624603271482,0.066249,5.054473876953125e-05,0.00015664100646972656
7.772445678710938e-05,0.04306840896606445,0.016824108078002928,0.060573,3.528594970703125e-05,0.00011944770812988281
7.43865966796875e-05,0.05690908432006836,0.003716014434814452,0.062973,4.267692565917969e-05,0.00014162063598632812
7.343292236328125e-05,0.05663490295410156,0.01283528086853028,0.073678,3.2901763916015625e-05,0.000110626220703125
0.00010776519775390625,0.07606172561645508,0.006978879028320312,0.057644,4.291534423828125e-05,0.00015306472778320312
7.963180541992188e-05,0.06703424453735352,0.011322085937500004,0.080841,4.553794860839844e-05,0.0001556873321533203
9.846687316894531e-05,0.07120776176452637,0.005865752456665041,0.070602,4.2438507080078125e-05,0.00013303756713867188
0.00010228157043457031,0.058313608169555664,0.009269703002929688,0.069479,4.792213439941406e-05,0.0001595020294189453
8.726119995117188e-05,0.08310580253601074,0.026292445785522464,0.101143,3.695487976074219e-05,0.0001308917999267578
7.009506225585938e-05,0.0646657943725586,0.013860229309082026,0.099792,4.57763671875e-05,0.00015354156494140625
6.985664367675781e-05,0.07928109169006348,0.0125663793182373,0.06324,3.8623809814453125e-05,0.00012946128845214844
7.081031799316406e-05,0.08671092987060547,0.016383901428222658,0.071851,3.7670135498046875e-05,0.0001366138458251953
9.679794311523438e-05,0.05426335334777832,0.012425372451782227,0.064956,3.409385681152344e-05,0.0001227855682373047
0.00011944770812988281,0.0670468807220459,0.010318797134399413,0.065901,3.886222839355469e-05,0.00014281272888183594
9.942054748535156e-05,0.057967424392700195,0.01360101713562012,0.072156,3.170967102050781e-05,0.00011420249938964844
7.104873657226562e-05,0.06466984748840332,0.009442247726440436,0.063423,4.744529724121094e-05,0.0001513957977294922
0.00010013580322265625,0.059617042541503906,0.0019140046386718762,0.098897,3.814697265625e-05,0.0001266002655029297
5.245208740234375e-05,0.051151275634765625,0.007689417770385745,0.099922,3.886222839355469e-05,0.00014591217041015625
9.799003601074219e-05,0.09213542938232422,0.010290159057617182,0.064476,3.743171691894531e-05,0.00014019012451171875
8.749961853027344e-05,0.05758500099182129,0.005177035644531244,0.075397,4.220008850097656e-05,0.00014138221740722656
0.00011229515075683594,0.0791013240814209,0.005871058105468743,0.075176,3.528594970703125e-05,0.0001246929168701172
0.00010633468627929688,0.07757043838500977,0.011094251144409178,0.062862,4.4345855712890625e-05,0.0001430511474609375
9.179115295410156e-05,0.06821560859680176,0.0027493519897460877,0.070263,3.0994415283203125e-05,0.00010967254638671875
7.748603820800781e-05,0.08008408546447754,0.023495289978027342,0.074366,4.458427429199219e-05,0.00014257431030273438
9.965896606445312e-05,0.1156010627746582,0.0020463587341308653,0.068794,3.266334533691406e-05,0.00012731552124023438
9.393692016601562e-05,0.06707429885864258,0.00690490591430664,0.060301,3.504753112792969e-05,0.00011897087097167969
0.00010061264038085938,0.08942532539367676,0.0025551444854736358,0.061491,4.696846008300781e-05,0.0001461505889892578
0.00010442733764648438,0.09328866004943848,0.0036945264434814495,0.084615,3.2901763916015625e-05,0.00011777877807617188
0.00010228157043457031,0.0567624568939209,0.00859192771911621,0.06955,3.814697265625e-05,0.00013327598571777344
0.00010895729064941406,0.048503875732421875,0.0033351428985595732,0.068575,4.029273986816406e-05,0.00013327598571777344
0.00010824203491210938,0.03280186653137207,0.002550883071899414,0.056457,4.410743713378906e-05,0.00015091896057128906
0.00011205673217773438,0.04346060752868652,0.008608733398437499,0.062543,4.4345855712890625e-05,0.0001518726348876953
7.200241088867188e-05,0.04246377944946289,0.015377672348022467,0.079465,4.0531158447265625e-05,0.00012803077697753906
7.867813110351562e-05,0.05388069152832031,0.021319735687255856,0.064932,4.076957702636719e-05,0.00012135505676269531
6.914138793945312e-05,0.057871341705322266,0.010561766967773431,0.068515,4.3392181396484375e-05,0.0001442432403564453
8.630752563476562e-05,0.05426144599914551,0.0024596637115478492,0.061864,4.076957702636719e-05,0.0001289844512939453
8.845329284667969e-05,0.04199981689453125,0.012477128738403315,0.068306,4.315376281738281e-05,0.00015091896057128906
7.62939453125e-05,0.04345512390136719,0.006609744857788091,0.083476,4.220008850097656e-05,0.00015735626220703125
5.91278076171875e-05,0.05129575729370117,0.011165949218749999,0.068607,3.24249267578125e-05,0.00011134147644042969
7.319450378417969e-05,0.07358360290527344,0.002128863037109373,0.062412,3.4332275390625e-05,0.00012874603271484375
6.461143493652344e-05,0.058161258697509766,0.008916035720825194,0.070078,2.7418136596679688e-05,0.0001010894775390625
6.604194641113281e-05,0.05771231651306152,0.02239892794799804,0.066628,5.030632019042969e-05,0.0001590251922607422
8.535385131835938e-05,0.02018141746520996,0.018011546859741212,0.056865,4.887580871582031e-05,0.0001475811004638672
0.00010967254638671875,0.02788233757019043,0.0054401004333496095,0.067773,3.838539123535156e-05,0.0001399517059326172
7.724761962890625e-05,0.04352116584777832,0.003697609771728519,0.068311,4.315376281738281e-05,0.000133514404296875
9.632110595703125e-05,0.031709909439086914,0.007704945861816401,0.063463,4.315376281738281e-05,0.00014400482177734375
8.606910705566406e-05,0.03918910026550293,0.008729976852416999,0.067517,4.506111145019531e-05,0.0001399517059326172
6.961822509765625e-05,0.03164982795715332,0.0046360887298583925,0.064074,3.4332275390625e-05,0.00011610984802246094
9.417533874511719e-05,0.03762960433959961,0.002326980880737302,0.062371,4.267692565917969e-05,0.0001430511474609375
7.200241088867188e-05,0.04480743408203125,0.004626969161987307,0.065259,4.458427429199219e-05,0.00014543533325195312
6.556510925292969e-05,0.05979418754577637,0.0023171556243896524,0.065424,4.482269287109375e-05,0.00014472007751464844
8.559226989746094e-05,0.05536055564880371,0.0017474600830078152,0.060846,4.100799560546875e-05,0.00013875961303710938
0.0001163482666015625,0.038600921630859375,0.006878610656738282,0.065552,3.266334533691406e-05,0.0001270771026611328
9.894371032714844e-05,0.04436898231506348,0.004686820007324219,0.060349,4.029273986816406e-05,0.00014495849609375
8.535385131835938e-05,0.06339573860168457,0.00257707629394531,0.073673,4.267692565917969e-05,0.00014972686767578125
0.00010561943054199219,0.04791116714477539,0.010788608825683596,0.068312,4.506111145019531e-05,0.0001418590545654297
7.510185241699219e-05,0.059111833572387695,0.028044517227172855,0.085504,4.172325134277344e-05,0.00015997886657714844
7.224082946777344e-05,0.06453752517700195,0.019398590728759768,0.084478,3.981590270996094e-05,0.0001666545867919922
9.72747802734375e-05,0.11191034317016602,0.006340667755126955,0.083618,3.7670135498046875e-05,0.0001277923583984375
0.0005269050598144531,0.08379697799682617,0.004064775024414061,0.067539,3.123283386230469e-05,0.00010728836059570312
0.00014448165893554688,0.08571672439575195,0.007330759643554688,0.067176,6.985664367675781e-05,0.0001609325408935547
7.796287536621094e-05,0.08267879486083984,0.006390250991821292,0.070726,2.765655517578125e-05,0.00010156631469726562
0.00010538101196289062,0.10717535018920898,0.022133368011474613,0.062829,4.220008850097656e-05,0.0001399517059326172
9.942054748535156e-05,0.08847713470458984,0.0058118880157470715,0.069562,2.9325485229492188e-05,0.00010728836059570312
7.271766662597656e-05,0.07633686065673828,0.03230239924621582,0.090183,2.9802322387695312e-05,0.00010418891906738281
8.440017700195312e-05,0.10178446769714355,0.014602622894287112,0.066896,5.0067901611328125e-05,0.00015854835510253906
7.009506225585938e-05,0.1022958755493164,0.007745141326904292,0.077963,3.981590270996094e-05,0.0001552104949951172
0.00010466575622558594,0.08936047554016113,0.014317084243774411,0.106672,3.2901763916015625e-05,0.00012159347534179688
0.00010251998901367188,0.07207131385803223,0.0014642684783935517,0.063516,3.5762786865234375e-05,0.0001270771026611328
8.797645568847656e-05,0.09268760681152344,0.0018705978393554756,0.070375,3.1948089599609375e-05,0.00010776519775390625
0.00010895729064941406,0.04670548439025879,0.01022410469055176,0.062325,3.1948089599609375e-05,0.00012540817260742188
8.916854858398438e-05,0.0394895076751709,0.005421517288208014,0.084988,4.792213439941406e-05,0.00014090538024902344
6.842613220214844e-05,0.05591845512390137,0.0036501239013671943,0.071055,4.172325134277344e-05,0.00014543533325195312
0.00010013580322265625,0.041455745697021484,0.015230900939941408,0.086241,3.7670135498046875e-05,0.00013136863708496094
9.632110595703125e-05,0.06608200073242188,0.005893764160156245,0.075077,5.626678466796875e-05,0.0002086162567138672
0.00010228157043457031,0.06090998649597168,0.004551863571166992,0.064554,3.24249267578125e-05,0.0001163482666015625
0.0001125335693359375,0.09146380424499512,0.015435779968261717,0.072534,4.1484832763671875e-05,0.0001304149627685547
0.00010037422180175781,0.04256939888000488,0.018660719818115235,0.083731,4.2438507080078125e-05,0.00014090538024902344
9.107589721679688e-05,0.04409193992614746,0.012251287139892583,0.075636,4.029273986816406e-05,0.00014328956604003906
9.655952453613281e-05,0.05234718322753906,0.009643676284790043,0.069296,3.838539123535156e-05,0.0001308917999267578
0.00010418891906738281,0.06956243515014648,0.0028274516296386693,0.069205,3.695487976074219e-05,0.00013875961303710938
0.00011420249938964844,0.07789802551269531,0.0009506724548339826,0.057305,3.695487976074219e-05,0.00013256072998046875
8.106231689453125e-05,0.04293227195739746,0.006662926330566407,0.062735,4.100799560546875e-05,0.00017118453979492188
0.00010323524475097656,0.07059621810913086,0.011751505065917975,0.075524,3.8623809814453125e-05,0.00013947486877441406
8.511543273925781e-05,0.04145622253417969,0.033460719116210944,0.077217,3.933906555175781e-05,0.0001323223114013672
6.67572021484375e-05,0.07402777671813965,0.011125999923706054,0.068579,3.4332275390625e-05,0.00012373924255371094
9.226799011230469e-05,0.0426180362701416,0.011935995315551756,0.056951,6.031990051269531e-05,0.00012874603271484375
0.0001049041748046875,0.04306674003601074,0.003987033096313472,0.085609,4.673004150390625e-05,0.00014662742614746094
6.937980651855469e-05,0.05252718925476074,0.014630224319458013,0.064854,5.1975250244140625e-05,0.00019478797912597656
6.222724914550781e-05,0.059535980224609375,0.0012435411987304634,0.075244,4.76837158203125e-05,0.0001475811004638672
5.6743621826171875e-05,0.0652608871459961,0.010735995376586913,0.081887,3.814697265625e-05,0.0001304149627685547
8.058547973632812e-05,0.08391427993774414,0.006751996643066402,0.062768,3.600120544433594e-05,0.0001285076141357422
7.700920104980469e-05,0.08529996871948242,0.00783073396301269,0.064129,3.075599670410156e-05,0.00011014938354492188
5.91278076171875e-05,0.07506608963012695,0.011735210845947266,0.078027,2.956390380859375e-05,0.00010657310485839844
8.678436279296875e-05,0.09916234016418457,0.0034557294769287095,0.073908,4.601478576660156e-05,0.0001506805419921875
8.177757263183594e-05,0.09549355506896973,0.002829545013427734,0.072783,3.8623809814453125e-05,0.00014328956604003906
0.000110626220703125,0.029862642288208008,0.006450593231201174,0.070602,7.772445678710938e-05,0.0002651214599609375
0.00010085105895996094,0.04391050338745117,0.005106805358886718,0.082039,3.600120544433594e-05,0.00011944770812988281
7.510185241699219e-05,0.04682278633117676,0.007242272201538086,0.068134,5.340576171875e-05,0.00017023086547851562
7.486343383789062e-05,0.04208874702453613,0.01689710357666016,0.075595,4.0531158447265625e-05,0.0001373291015625
8.440017700195312e-05,0.0670011043548584,0.013537607681274419,0.073638,4.076957702636719e-05,0.00013446807861328125
8.726119995117188e-05,0.04763150215148926,0.003956647415161135,0.066605,4.935264587402344e-05,0.0001609325408935547
0.00013756752014160156,0.06383824348449707,0.016146447494506833,0.072772,3.886222839355469e-05,0.0001385211944580078
0.00010466575622558594,0.048280954360961914,0.003933852447509767,0.067411,3.719329833984375e-05,0.0001404285430908203
9.989738464355469e-05,0.06412124633789062,0.018574817535400384,0.069528,5.8650970458984375e-05,0.00022101402282714844
9.560585021972656e-05,0.06516337394714355,0.00439153285217285,0.060573,4.982948303222656e-05,0.00018715858459472656
0.00010442733764648438,0.06068110466003418,0.0055459269561767555,0.072771,3.0040740966796875e-05,0.00010561943054199219
7.271766662597656e-05,0.06711649894714355,0.019999203598022458,0.063613,4.124641418457031e-05,0.00013566017150878906
0.00010609626770019531,0.03255748748779297,0.005387982162475588,0.057766,4.5299530029296875e-05,0.00013518333435058594
0.00010609626770019531,0.03598737716674805,0.015478099243164067,0.063633,4.1484832763671875e-05,0.00014257431030273438
0.00013113021850585938,0.04822683334350586,0.0054797685546875,0.065733,4.935264587402344e-05,0.0001552104949951172
8.726119995117188e-05,0.05157279968261719,0.00758296282958984,0.068443,3.4809112548828125e-05,0.00014328956604003906
0.00010848045349121094,0.05705666542053223,0.023681651321411132,0.065984,4.458427429199219e-05,0.00015306472778320312
0.00011730194091796875,0.06883955001831055,0.0050546902618408135,0.071929,4.410743713378906e-05,0.0001423358917236328
0.0001316070556640625,0.06310486793518066,0.018335086593627925,0.063365,3.933906555175781e-05,0.00014352798461914062
9.131431579589844e-05,0.084075927734375,0.003126161117553705,0.075855,3.600120544433594e-05,0.0001342296600341797
9.72747802734375e-05,0.07758021354675293,0.0018283267211914034,0.072605,4.124641418457031e-05,0.000133514404296875
8.392333984375e-05,0.09409689903259277,0.004753461349487301,0.065987,4.458427429199219e-05,0.00013756752014160156
8.58306884765625e-05,0.0521237850189209,0.011932727737426763,0.09208,4.1961669921875e-05,0.0001361370086669922
9.179115295410156e-05,0.08589673042297363,0.007571007766723634,0.075335,3.743171691894531e-05,0.00013256072998046875
0.0001201629638671875,0.04844975471496582,0.010756074676513669,0.06149,4.124641418457031e-05,0.00013518333435058594
6.651878356933594e-05,0.08354496955871582,0.005501107528686523,0.061397,3.3855438232421875e-05,0.00012040138244628906
5.6743621826171875e-05,0.08155703544616699,0.005038760070800785,0.063745,4.029273986816406e-05,0.00014209747314453125
0.00011467933654785156,0.05119061470031738,0.01054631413269043,0.074587,5.269050598144531e-05,0.00019788742065429688
0.0001068115234375,0.06043648719787598,0.006315319351196287,0.061371,3.981590270996094e-05,0.0001404285430908203
8.344650268554688e-05,0.04041481018066406,0.010327930358886725,0.063146,4.00543212890625e-05,0.00012493133544921875
0.00010418891906738281,0.04873776435852051,0.006539059249877924,0.082058,4.3392181396484375e-05,0.0001347064971923828
0.00010228157043457031,0.04497933387756348,0.00647458029174805,0.069796,4.291534423828125e-05,0.00014472007751464844
0.00016188621520996094,0.042295217514038086,0.004357201156616211,0.067315,3.528594970703125e-05,0.00011229515075683594
8.392333984375e-05,0.06617116928100586,0.0012478820648193362,0.056741,3.981590270996094e-05,0.0001373291015625
7.2479248046875e-05,0.05089759826660156,0.006281269973754881,0.062106,4.029273986816406e-05,0.00014090538024902344
8.368492126464844e-05,0.0673377513885498,0.002533511642456049,0.064171,4.506111145019531e-05,0.0001518726348876953
9.846687316894531e-05,0.06056547164916992,0.0037835055999755896,0.072432,4.553794860839844e-05,0.00016641616821289062
9.894371032714844e-05,0.06421709060668945,0.006712295516967767,0.073316,4.3392181396484375e-05,0.00016117095947265625
6.29425048828125e-05,0.048770904541015625,0.01463412542724609,0.059721,3.3855438232421875e-05,0.00012946128845214844
0.00010609626770019531,0.06077289581298828,0.005499930847167975,0.070362,4.482269287109375e-05,0.0001456737518310547
0.00012946128845214844,0.05157923698425293,0.0035613164520263696,0.061665,3.337860107421875e-05,0.00011587142944335938
8.440017700195312e-05,0.06212115287780762,0.014169440261840818,0.058908,6.651878356933594e-05,0.00024390220642089844
9.679794311523438e-05,0.053801536560058594,0.006301621734619144,0.061713,4.267692565917969e-05,0.000156402587890625
9.775161743164062e-05,0.049822092056274414,0.01057511947631836,0.06202,3.7670135498046875e-05,0.0001308917999267578
9.989738464355469e-05,0.04631614685058594,0.016439068099975584,0.076378,3.933906555175781e-05,0.0001373291015625
9.012222290039062e-05,0.05661463737487793,0.0038795968170165993,0.061413,3.457069396972656e-05,0.00013303756713867188
5.817413330078125e-05,0.035596609115600586,0.005335834930419919,0.066277,5.078315734863281e-05,0.000141143798828125
9.751319885253906e-05,0.05002951622009277,0.0033348899688720735,0.081591,2.8133392333984375e-05,0.00011944770812988281
8.940696716308594e-05,0.06344866752624512,0.002375303329467768,0.084611,4.291534423828125e-05,0.00012993812561035156
8.392333984375e-05,0.056302785873413086,0.027266524047851556,0.066905,3.337860107421875e-05,0.00012159347534179688
8.869171142578125e-05,0.0710294246673584,0.005522265670776363,0.076977,3.647804260253906e-05,0.00011587142944335938
6.794929504394531e-05,0.09082961082458496,0.012741391250610357,0.062828,5.125999450683594e-05,0.00014901161193847656
6.079673767089844e-05,0.07445693016052246,0.005281221710205078,0.075114,3.218650817871094e-05,0.00010728836059570312
7.677078247070312e-05,0.07392048835754395,0.026824694885253908,0.066911,3.123283386230469e-05,0.00010466575622558594
0.00011324882507324219,0.0587770938873291,0.005094391510009767,0.061978,4.9591064453125e-05,0.00020432472229003906
9.584426879882812e-05,0.04441356658935547,0.007500202560424801,0.07885,3.981590270996094e-05,0.00013637542724609375
9.250640869140625e-05,0.053620338439941406,0.016058560119628904,0.059214,3.218650817871094e-05,0.00011444091796875
9.72747802734375e-05,0.05576443672180176,0.003434680953979488,0.063184,3.933906555175781e-05,0.00011444091796875
6.29425048828125e-05,0.05780959129333496,0.012979335037231449,0.061109,4.172325134277344e-05,0.00014400482177734375
0.000102996826171875,0.0491635799407959,0.02598785298156739,0.081172,3.6716461181640625e-05,0.00011968612670898438
9.369850158691406e-05,0.038315773010253906,0.0024063057556152345,0.059336,4.38690185546875e-05,0.00014972686767578125
7.104873657226562e-05,0.04683685302734375,0.014439782119750971,0.066474,4.506111145019531e-05,0.00014734268188476562
0.0001232624053955078,0.04873514175415039,0.01718766648864746,0.064624,4.3392181396484375e-05,0.00013875961303710938
8.273124694824219e-05,0.06416988372802734,0.011247178695678713,0.059952,3.790855407714844e-05,0.00013518333435058594
0.0001499652862548828,0.05328845977783203,0.004635174575805666,0.058134,3.6716461181640625e-05,0.0001323223114013672
0.00010657310485839844,0.05178689956665039,0.010176486267089849,0.078911,4.839897155761719e-05,0.0001373291015625
8.821487426757812e-05,0.05471682548522949,0.011470394668579104,0.09644,4.363059997558594e-05,0.0001392364501953125
8.368492126464844e-05,0.07356715202331543,0.005412892364501959,0.073651,3.457069396972656e-05,0.00011587142944335938
6.628036499023438e-05,0.07369399070739746,0.007967942581176751,0.06864,3.0279159545898438e-05,0.0001010894775390625
9.822845458984375e-05,0.05432558059692383,0.036512556823730474,0.069516,4.2438507080078125e-05,0.0001366138458251953
8.082389831542969e-05,0.06833505630493164,0.008834258941650394,0.081771,4.7206878662109375e-05,0.00020599365234375
8.273124694824219e-05,0.019593000411987305,0.0035300475616455024,0.070873,4.3392181396484375e-05,0.0001468658447265625
6.389617919921875e-05,0.04296517372131348,0.004774102584838867,0.061383,4.649162292480469e-05,0.00015974044799804688
8.320808410644531e-05,0.04401421546936035,0.03273158023071289,0.066678,3.838539123535156e-05,0.00013756752014160156
0.00010776519775390625,0.06186413764953613,0.008732159301757816,0.067228,3.9577484130859375e-05,0.0001418590545654297
7.200241088867188e-05,0.05507326126098633,0.01473593315124512,0.066535,3.170967102050781e-05,0.00010991096496582031
7.581710815429688e-05,0.07232236862182617,0.004081577041625976,0.058247,4.458427429199219e-05,0.00015425682067871094
9.5367431640625e-05,0.029707670211791992,0.0203735622253418,0.061291,4.649162292480469e-05,0.00015354156494140625
8.058547973632812e-05,0.0342402458190918,0.005488633102416991,0.061481,3.5762786865234375e-05,0.0001494884490966797
6.699562072753906e-05,0.05063033103942871,0.012116876113891603,0.059737,3.1948089599609375e-05,0.00011277198791503906
8.821487426757812e-05,0.03854966163635254,0.0070434541778564425,0.055967,4.172325134277344e-05,0.0001456737518310547
0.00013184547424316406,0.05626368522644043,0.014491728347778322,0.061256,3.123283386230469e-05,0.00013303756713867188
6.437301635742188e-05,0.04376530647277832,0.020503972320556646,0.074595,2.8133392333984375e-05,0.00010609626770019531
9.179115295410156e-05,0.049741506576538086,0.012179162231445315,0.062484,4.9591064453125e-05,0.00015044212341308594
4.029273986816406e-05,0.03919363021850586,0.012329318222045901,0.069366,3.5762786865234375e-05,0.00012159347534179688
5.650520324707031e-05,0.06283879280090332,0.0022413049011230507,0.070947,3.743171691894531e-05,0.00013899803161621094
7.271766662597656e-05,0.021257877349853516,0.010340782455444335,0.060496,4.363059997558594e-05,0.00014400482177734375
0.00010585784912109375,0.04035663604736328,0.002111377914428711,0.074642,4.76837158203125e-05,0.00018286705017089844
0.0001068115234375,0.04594063758850098,0.004598281616210939,0.060181,3.647804260253906e-05,0.0001289844512939453
0.0001163482666015625,0.03612041473388672,0.019138308273315432,0.084214,4.839897155761719e-05,0.00014925003051757812
7.390975952148438e-05,0.06243276596069336,0.003154678466796873,0.064972,4.1484832763671875e-05,0.00012636184692382812
5.53131103515625e-05,0.06260514259338379,0.0072077525482177746,0.073614,3.814697265625e-05,0.00014472007751464844
0.0001087188720703125,0.036284685134887695,0.0033870927429199282,0.063465,3.719329833984375e-05,0.00012636184692382812
9.107589721679688e-05,0.0698084831237793,0.01187995544433594,0.06709,4.863739013671875e-05,0.00015544891357421875
9.1552734375e-05,0.06396603584289551,0.007993337997436525,0.061041,4.458427429199219e-05,0.0001475811004638672
0.00010037422180175781,0.06215524673461914,0.017927841613769535,0.074652,4.363059997558594e-05,0.00014638900756835938
0.00010371208190917969,0.07034015655517578,0.004256330352783201,0.060594,3.838539123535156e-05,0.0001347064971923828
8.440017700195312e-05,0.07099580764770508,0.010130998229980467,0.082775,3.695487976074219e-05,0.0001277923583984375
9.107589721679688e-05,0.03382253646850586,0.006886027252197266,0.059988,3.9577484130859375e-05,0.00013375282287597656
8.845329284667969e-05,0.040503501892089844,0.003407607025146489,0.062981,3.361701965332031e-05,0.00012135505676269531
8.153915405273438e-05,0.0491938591003418,0.005079983779907225,0.062078,4.124641418457031e-05,0.00014495849609375
7.200241088867188e-05,0.05939030647277832,0.007779330551147462,0.071713,6.103515625e-05,0.00021576881408691406
6.866455078125e-05,0.06269168853759766,0.005584954238891604,0.073349,3.361701965332031e-05,0.00010991096496582031
0.00011539459228515625,0.04954171180725098,0.01351243135070801,0.078484,4.076957702636719e-05,0.00014257431030273438
7.081031799316406e-05,0.07648348808288574,0.006944846618652342,0.078862,4.291534423828125e-05,0.0001461505889892578
0.00010991096496582031,0.05379533767700195,0.0028612253417968775,0.067951,3.24249267578125e-05,0.00011587142944335938
0.00011396408081054688,0.05315804481506348,0.004687651504516603,0.062436,6.0558319091796875e-05,0.00020837783813476562
8.249282836914062e-05,0.03479290008544922,0.005224433181762689,0.095727,5.340576171875e-05,0.00015401840209960938
9.131431579589844e-05,0.061873435974121094,0.02033096411132812,0.085401,3.8623809814453125e-05,0.0001361370086669922
9.131431579589844e-05,0.06618380546569824,0.012128157974243159,0.063199,3.337860107421875e-05,0.00010967254638671875
9.751319885253906e-05,0.04820370674133301,0.011402638290405276,0.073127,3.0040740966796875e-05,0.00011181831359863281
9.322166442871094e-05,0.06096076965332031,0.01304464799499512,0.064259,4.363059997558594e-05,0.000141143798828125
0.0001087188720703125,0.05641818046569824,0.010770668823242187,0.057068,3.4809112548828125e-05,0.00011491775512695312
0.0001239776611328125,0.05801057815551758,0.00700393739318847,0.067669,5.1021575927734375e-05,0.00016570091247558594
0.00011014938354492188,0.07118511199951172,0.002639691329956048,0.067849,3.4809112548828125e-05,0.0001304149627685547
8.344650268554688e-05,0.041687726974487305,0.002085872100830083,0.071626,4.76837158203125e-05,0.00014853477478027344
0.00010514259338378906,0.05887126922607422,0.002563346679687495,0.067917,3.337860107421875e-05,0.00011038780212402344
0.0001246929168701172,0.0491175651550293,0.007925185684204104,0.062296,3.981590270996094e-05,0.0001347064971923828
8.702278137207031e-05,0.051795244216918945,0.003951533584594727,0.064595,3.981590270996094e-05,0.00013899803161621094
9.584426879882812e-05,0.036396026611328125,0.0043458165893554696,0.059599,3.814697265625e-05,0.00012063980102539062
9.417533874511719e-05,0.03235626220703125,0.003591845199584963,0.061603,4.4345855712890625e-05,0.000148773193359375
7.367134094238281e-05,0.02478957176208496,0.0056548414764404364,0.064769,3.910064697265625e-05,0.000141143798828125
6.67572021484375e-05,0.04609537124633789,0.0030307158203125018,0.060278,5.8650970458984375e-05,0.00015091896057128906
8.678436279296875e-05,0.0430598258972168,0.013480662902832036,0.064466,4.410743713378906e-05,0.00013947486877441406
8.916854858398438e-05,0.05284762382507324,0.001488208541870123,0.06724,3.886222839355469e-05,0.00012540817260742188
9.107589721679688e-05,0.05426478385925293,0.0034665677032470754,0.067879,3.7670135498046875e-05,0.00013971328735351562
0.00010061264038085938,0.05693507194519043,0.004675446182250978,0.058294,3.2901763916015625e-05,0.00012183189392089844
8.487701416015625e-05,0.05420851707458496,0.002916989303588864,0.056099,4.172325134277344e-05,0.00014400482177734375
5.698204040527344e-05,0.05070948600769043,0.006533315170288087,0.060237,3.5762786865234375e-05,0.000125885009765625
9.465217590332031e-05,0.04656481742858887,0.0049548292236328145,0.066092,4.482269287109375e-05,0.00014328956604003906
0.0001232624053955078,0.0499722957611084,0.00501780522155762,0.059972,3.838539123535156e-05,0.00012874603271484375
0.00010752677917480469,0.05547666549682617,0.013184951354980462,0.069223,4.220008850097656e-05,0.0001227855682373047
0.00010967254638671875,0.03451800346374512,0.02878068026733399,0.067683,3.504753112792969e-05,0.00010919570922851562
0.00011563301086425781,0.06620454788208008,0.006270069595336915,0.058704,3.814697265625e-05,0.0001366138458251953
6.842613220214844e-05,0.05697202682495117,0.004421076919555664,0.065123,3.9577484130859375e-05,0.00012230873107910156
9.036064147949219e-05,0.07478547096252441,0.014484770538330083,0.062523,3.933906555175781e-05,0.00013518333435058594
9.1552734375e-05,0.06206655502319336,0.011511017379760742,0.059815,4.506111145019531e-05,0.00016760826110839844
9.322166442871094e-05,0.05016350746154785,0.013413433532714847,0.06777,4.172325134277344e-05,0.00014472007751464844
9.417533874511719e-05,0.032575130462646484,0.009655608535766608,0.081699,3.4809112548828125e-05,0.0001277923583984375
5.936622619628906e-05,0.049957275390625,0.008502759307861325,0.060456,4.6253204345703125e-05,0.00012111663818359375
9.250640869140625e-05,0.07062649726867676,0.002879276992797851,0.060773,3.910064697265625e-05,0.0001342296600341797
9.703636169433594e-05,0.05020546913146973,0.0353772001953125,0.068703,4.124641418457031e-05,0.00013518333435058594
0.00010895729064941406,0.07787466049194336,0.035184004440307615,0.06661,4.3392181396484375e-05,0.00015306472778320312
8.320808410644531e-05,0.06446266174316406,0.006591486450195312,0.059954,2.5272369384765625e-05,8.821487426757812e-05
7.748603820800781e-05,0.0631093978881836,0.0024198547515869168,0.074334,4.458427429199219e-05,0.00014472007751464844
9.393692016601562e-05,0.057326555252075195,0.002751740844726569,0.089192,3.552436828613281e-05,0.0001289844512939453
8.416175842285156e-05,0.04945731163024902,0.029304629440307622,0.09788,4.029273986816406e-05,0.00014901161193847656
0.000133514404296875,0.07131075859069824,0.017826837646484378,0.094413,3.0040740966796875e-05,0.00011754035949707031
0.00010085105895996094,0.05879092216491699,0.005760896514892581,0.062351,4.220008850097656e-05,0.0001399517059326172
7.963180541992188e-05,0.03644752502441406,0.006490689392089841,0.06038,3.9577484130859375e-05,0.00014591217041015625
7.176399230957031e-05,0.04999542236328125,0.005457784118652345,0.07156,4.029273986816406e-05,0.0001373291015625
7.82012939453125e-05,0.05367708206176758,0.013437900161743163,0.06665,4.649162292480469e-05,0.00014710426330566406
8.988380432128906e-05,0.05409407615661621,0.004019972839355471,0.05846,4.673004150390625e-05,0.00017571449279785156
0.00012230873107910156,0.03925037384033203,0.007151339553833014,0.073401,2.765655517578125e-05,0.00010752677917480469
8.296966552734375e-05,0.06614303588867188,0.014795094390869137,0.067929,4.458427429199219e-05,0.000133514404296875
0.00011038780212402344,0.055715322494506836,0.0075738628845214845,0.060127,4.076957702636719e-05,0.0001342296600341797
0.00010538101196289062,0.054134368896484375,0.0025703952331542976,0.059273,4.267692565917969e-05,0.0001392364501953125
8.96453857421875e-05,0.0793159008026123,0.004774102249145512,0.07146,3.838539123535156e-05,0.00012946128845214844
0.00010824203491210938,0.05631279945373535,0.013732572540283206,0.063691,4.267692565917969e-05,0.0001697540283203125
0.00010776519775390625,0.0480344295501709,0.001767084609985356,0.074138,4.100799560546875e-05,0.00013756752014160156
9.512901306152344e-05,0.04207944869995117,0.009040131225585932,0.070235,3.886222839355469e-05,0.00013375282287597656
8.845329284667969e-05,0.06147265434265137,0.001491135986328121,0.069817,4.220008850097656e-05,0.00013566017150878906
9.393692016601562e-05,0.06943631172180176,0.004842056259155271,0.061316,3.719329833984375e-05,0.00012946128845214844
0.00010180473327636719,0.05191683769226074,0.004375366302490233,0.072229,3.814697265625e-05,0.00013184547424316406
0.00012969970703125,0.06768321990966797,0.021312162658691403,0.063253,3.743171691894531e-05,0.00012183189392089844
0.0001087188720703125,0.05157184600830078,0.005603475204467773,0.062584,4.00543212890625e-05,0.0001518726348876953
9.632110595703125e-05,0.04561257362365723,0.0081462857055664,0.084445,3.886222839355469e-05,0.0001392364501953125
0.00010156631469726562,0.04699993133544922,0.009452679656982418,0.068401,3.910064697265625e-05,0.0001347064971923828
0.00010442733764648438,0.04973173141479492,0.0018849855499267626,0.066117,3.62396240234375e-05,0.00012111663818359375
0.0001068115234375,0.08959627151489258,0.016139315383911126,0.071207,3.528594970703125e-05,0.00012612342834472656
9.560585021972656e-05,0.05208992958068848,0.008722819213867188,0.060245,3.24249267578125e-05,0.0001251697540283203
9.1552734375e-05,0.03609943389892578,0.013801792907714841,0.07495,4.744529724121094e-05,0.00014328956604003906
8.559226989746094e-05,0.02444934844970703,0.01911275872802734,0.074354,3.7670135498046875e-05,0.0001220703125
9.870529174804688e-05,0.04455280303955078,0.00771153410339355,0.075091,3.8623809814453125e-05,0.0001404285430908203
6.604194641113281e-05,0.055945396423339844,0.007420761840820314,0.077832,3.814697265625e-05,0.0001385211944580078
8.821487426757812e-05,0.06452465057373047,0.005570418182373048,0.059134,3.0517578125e-05,0.00011086463928222656
7.677078247070312e-05,0.0663766860961914,0.006789481506347658,0.059015,4.5299530029296875e-05,0.00013875961303710938
7.295608520507812e-05,0.04089760780334473,0.0018577991943359434,0.062952,4.76837158203125e-05,0.00014925003051757812
0.00015020370483398438,0.05705571174621582,0.0031839875183105465,0.064679,4.029273986816406e-05,0.00014352798461914062
8.392333984375e-05,0.028928756713867188,0.0021457773132324276,0.068933,3.24249267578125e-05,0.00012183189392089844
9.083747863769531e-05,0.031678199768066406,0.009026167572021487,0.064412,4.6253204345703125e-05,0.00015926361083984375
8.988380432128906e-05,0.03318977355957031,0.001037819534301751,0.067544,4.291534423828125e-05,0.00014543533325195312
7.987022399902344e-05,0.03354024887084961,0.0065501326751708985,0.05833,3.600120544433594e-05,0.00013113021850585938
0.00010514259338378906,0.03638625144958496,0.008355484893798823,0.077922,3.600120544433594e-05,0.00011181831359863281
9.131431579589844e-05,0.026516437530517578,0.0028110239410400334,0.07326,6.198883056640625e-05,0.00013375282287597656
6.818771362304688e-05,0.025111913681030273,0.010941186691284174,0.075924,4.00543212890625e-05,0.00012731552124023438
5.6743621826171875e-05,0.04471421241760254,0.01921372828674317,0.064048,3.4809112548828125e-05,0.0001347064971923828
0.00010657310485839844,0.05745267868041992,0.006222692352294917,0.071219,4.458427429199219e-05,0.00014591217041015625
8.273124694824219e-05,0.06419134140014648,0.00496417909240722,0.064269,3.9577484130859375e-05,0.0001327991485595703
7.534027099609375e-05,0.03550076484680176,0.018927478363037112,0.074473,3.266334533691406e-05,0.00011777877807617188
7.534027099609375e-05,0.06251096725463867,0.005194314773559569,0.063542,3.600120544433594e-05,0.00012445449829101562
7.271766662597656e-05,0.0728602409362793,0.008191444259643556,0.057094,4.363059997558594e-05,0.00014519691467285156
0.00010609626770019531,0.0473480224609375,0.01384090235900879,0.061368,4.00543212890625e-05,0.0001366138458251953
0.0001430511474609375,0.04568886756896973,0.010329818191528325,0.06731,4.363059997558594e-05,0.00014829635620117188
9.72747802734375e-05,0.0625448226928711,0.0037769207458496074,0.081277,4.2438507080078125e-05,0.00014519691467285156
8.678436279296875e-05,0.04984140396118164,0.02440743797302246,0.080445,3.314018249511719e-05,0.00011038780212402344
0.00011563301086425781,0.08382153511047363,0.018646266220092772,0.089977,8.225440979003906e-05,0.0002758502960205078
0.00010466575622558594,0.1029043197631836,0.008008522445678706,0.088093,3.4809112548828125e-05,0.00011944770812988281
0.00010395050048828125,0.10274505615234375,0.006959386032104498,0.070432,3.600120544433594e-05,0.000133514404296875
7.700920104980469e-05,0.077362060546875,0.012347397033691407,0.109083,3.4809112548828125e-05,0.00011444091796875
7.510185241699219e-05,0.07954192161560059,0.021185004165649418,0.098797,3.0517578125e-05,0.00010824203491210938
7.534027099609375e-05,0.07542037963867188,0.002526485839843745,0.123534,3.719329833984375e-05,0.0001418590545654297
9.751319885253906e-05,0.08176970481872559,0.015721086227416997,0.079813,3.266334533691406e-05,0.0001163482666015625
0.00010275840759277344,0.10177087783813477,0.008050786270141608,0.108786,4.100799560546875e-05,0.00014066696166992188
9.703636169433594e-05,0.11657595634460449,0.005852821990966803,0.064978,3.910064697265625e-05,0.0001385211944580078
0.0002434253692626953,0.0284121036529541,0.007350588378906252,0.05769,3.504753112792969e-05,0.00014328956604003906
7.390975952148438e-05,0.054262638092041016,0.007104616836547853,0.062346,3.6716461181640625e-05,0.00012493133544921875
7.2479248046875e-05,0.04992246627807617,0.006871454193115231,0.062073,3.886222839355469e-05,0.00012969970703125
7.915496826171875e-05,0.04739022254943848,0.006543300094604493,0.072435,4.315376281738281e-05,0.00014972686767578125
6.961822509765625e-05,0.05797147750854492,0.012329208267211914,0.074587,3.910064697265625e-05,0.00014495849609375
7.295608520507812e-05,0.05850839614868164,0.01387328511047363,0.066042,4.00543212890625e-05,0.00015044212341308594
0.00011682510375976562,0.047149658203125,0.0032677019805908147,0.084153,4.5299530029296875e-05,0.00015020370483398438
0.00011610984802246094,0.06662774085998535,0.005876891464233397,0.066831,3.4809112548828125e-05,0.000118255615234375
0.00010800361633300781,0.047720909118652344,0.0013060236511230477,0.087019,4.220008850097656e-05,0.000141143798828125
9.799003601074219e-05,0.08646368980407715,0.0077304611511230525,0.095243,3.933906555175781e-05,0.0001308917999267578
7.915496826171875e-05,0.05896306037902832,0.005718603576660153,0.063336,3.170967102050781e-05,0.00010800361633300781
9.202957153320312e-05,0.0819847583770752,0.018321351226806643,0.070491,4.673004150390625e-05,0.00016021728515625
0.00010442733764648438,0.06345057487487793,0.006998305877685546,0.070966,3.218650817871094e-05,0.00010895729064941406
7.343292236328125e-05,0.05964779853820801,0.016027141082763666,0.068487,3.743171691894531e-05,0.00012826919555664062
0.00010395050048828125,0.06453990936279297,0.01186884985351562,0.066321,3.147125244140625e-05,0.00011706352233886719
9.059906005859375e-05,0.06956052780151367,0.009640276199340825,0.073569,5.936622619628906e-05,0.00014090538024902344
8.535385131835938e-05,0.038196563720703125,0.003201012863159179,0.061661,4.8160552978515625e-05,0.0001544952392578125
0.00012731552124023438,0.040735721588134766,0.011576784576416019,0.087211,4.935264587402344e-05,0.00015473365783691406
9.894371032714844e-05,0.05545806884765625,0.004486302703857428,0.073581,4.458427429199219e-05,0.00014519691467285156
6.270408630371094e-05,0.06429529190063477,0.0029468424224853504,0.060385,4.38690185546875e-05,0.0001480579376220703
0.00010991096496582031,0.057364463806152344,0.022632692047119138,0.061129,3.3855438232421875e-05,0.00011086463928222656
6.437301635742188e-05,0.07315897941589355,0.010738407699584958,0.055433,3.075599670410156e-05,0.00010848045349121094
8.630752563476562e-05,0.08051824569702148,0.007871875946044923,0.061208,4.267692565917969e-05,0.0001518726348876953
8.7738037109375e-05,0.04151606559753418,0.005854034729003907,0.06243,5.4836273193359375e-05,0.000225067138671875
8.678436279296875e-05,0.03577589988708496,0.009732364364624019,0.063254,5.173683166503906e-05,0.0001926422119140625
8.416175842285156e-05,0.045809030532836914,0.009682869873046882,0.072665,5.030632019042969e-05,0.00014090538024902344
9.179115295410156e-05,0.07642459869384766,0.009725301315307619,0.059598,3.719329833984375e-05,0.0001270771026611328
7.200241088867188e-05,0.060840606689453125,0.006970809844970699,0.074771,4.6253204345703125e-05,0.00014138221740722656
9.059906005859375e-05,0.05742788314819336,0.0063793642883300805,0.083812,3.528594970703125e-05,0.0001323223114013672
0.00010442733764648438,0.04069638252258301,0.003221132614135744,0.069173,3.719329833984375e-05,0.00013446807861328125
8.368492126464844e-05,0.03796982765197754,0.0056321121673584,0.068327,3.838539123535156e-05,0.0001423358917236328
7.343292236328125e-05,0.04888200759887695,0.0039740522613525425,0.085601,3.9577484130859375e-05,0.00012731552124023438
9.107589721679688e-05,0.05735182762145996,0.006964385345458984,0.069022,3.6716461181640625e-05,0.00012135505676269531
0.00012302398681640625,0.05588650703430176,0.011579373413085944,0.064644,6.4849853515625e-05,0.00021195411682128906
9.775161743164062e-05,0.06233406066894531,0.015546336212158202,0.07796,3.838539123535156e-05,0.000133514404296875
9.703636169433594e-05,0.07576489448547363,0.002766746688842775,0.065024,4.553794860839844e-05,0.00014519691467285156
6.246566772460938e-05,0.08756661415100098,0.0018733018798828133,0.068258,4.0531158447265625e-05,0.0001361370086669922
0.00010085105895996094,0.08440566062927246,0.007504409469604491,0.059511,3.981590270996094e-05,0.00014090538024902344
9.512901306152344e-05,0.051796674728393555,0.0009100069427490226,0.07406,3.5762786865234375e-05,0.00013637542724609375
7.152557373046875e-05,0.05449628829956055,0.004800614242553708,0.071495,4.1484832763671875e-05,0.000152587890625
8.320808410644531e-05,0.04311871528625488,0.007198162811279302,0.074207,4.696846008300781e-05,0.00014472007751464844
7.200241088867188e-05,0.05770111083984375,0.007807449813842772,0.061204,3.695487976074219e-05,0.00012755393981933594
6.008148193359375e-05,0.04581856727600098,0.010391708633422855,0.070503,3.504753112792969e-05,0.0001266002655029297
8.654594421386719e-05,0.07493472099304199,0.0036276827087402402,0.073526,4.744529724121094e-05,0.00015425682067871094
8.20159912109375e-05,0.03587675094604492,0.007046587905883792,0.06154,4.076957702636719e-05,0.0001423358917236328
0.00010085105895996094,0.050551414489746094,0.0019536738433837825,0.065046,3.719329833984375e-05,0.0001251697540283203
6.961822509765625e-05,0.053316354751586914,0.0040066745300293,0.064398,4.076957702636719e-05,0.0001304149627685547
5.841255187988281e-05,0.08306288719177246,0.009142063293457028,0.058215,4.6253204345703125e-05,0.0001513957977294922
0.00012040138244628906,0.07154202461242676,0.0053913245697021495,0.060473,4.1484832763671875e-05,0.00013065338134765625
0.00012969970703125,0.04619169235229492,0.005822045715332028,0.069317,2.9325485229492188e-05,9.989738464355469e-05
8.296966552734375e-05,0.06027388572692871,0.00566561543273926,0.064732,4.482269287109375e-05,0.0001392364501953125
9.846687316894531e-05,0.05842328071594238,0.005246386535644534,0.064842,3.838539123535156e-05,0.00013375282287597656
6.389617919921875e-05,0.03305315971374512,0.0061066328124999986,0.073117,4.363059997558594e-05,0.000148773193359375
8.678436279296875e-05,0.04649639129638672,0.0114109411315918,0.063967,4.00543212890625e-05,0.0001323223114013672
0.00010085105895996094,0.046190738677978516,0.0078120247039794866,0.083709,4.4345855712890625e-05,0.0001480579376220703
9.250640869140625e-05,0.04997110366821289,0.006717821411132807,0.072996,4.172325134277344e-05,0.00014495849609375
7.700920104980469e-05,0.0757758617401123,0.0010093343200683613,0.059806,4.482269287109375e-05,0.000141143798828125
8.416175842285156e-05,0.0869450569152832,0.004587243423461909,0.066765,4.553794860839844e-05,0.00016498565673828125
0.00010442733764648438,0.07393050193786621,0.0072820922698974555,0.078741,4.124641418457031e-05,0.00013828277587890625
9.417533874511719e-05,0.06823992729187012,0.006767174560546874,0.081318,3.790855407714844e-05,0.0001308917999267578
0.00010418891906738281,0.042153358459472656,0.001199194473266607,0.065131,4.172325134277344e-05,0.00014543533325195312
9.012222290039062e-05,0.03865623474121094,0.017209756271362307,0.058383,3.886222839355469e-05,0.00012254714965820312
0.00013113021850585938,0.05286145210266113,0.0189466580657959,0.084172,8.678436279296875e-05,0.0001461505889892578
8.869171142578125e-05,0.056583404541015625,0.0029851308288574158,0.062631,4.649162292480469e-05,0.00014925003051757812
6.556510925292969e-05,0.04114842414855957,0.005624407501220702,0.077155,3.409385681152344e-05,0.00011229515075683594
9.632110595703125e-05,0.0466160774230957,0.01661444589233399,0.074234,5.6743621826171875e-05,0.0002124309539794922
0.0001246929168701172,0.06850624084472656,0.006413800491333013,0.062786,3.933906555175781e-05,0.0001220703125
9.846687316894531e-05,0.05315256118774414,0.005647830276489255,0.068595,3.337860107421875e-05,0.00012826919555664062
8.940696716308594e-05,0.044309139251708984,0.017652996582031247,0.075006,3.0517578125e-05,0.00010728836059570312
8.463859558105469e-05,0.060114145278930664,0.007760037994384766,0.064775,3.933906555175781e-05,0.0001442432403564453
8.988380432128906e-05,0.06711483001708984,0.005079433059692384,0.07965,4.649162292480469e-05,0.0001518726348876953
8.511543273925781e-05,0.03456592559814453,0.011931954223632815,0.061068,3.62396240234375e-05,0.00012969970703125
7.653236389160156e-05,0.07281208038330078,0.003129003585815429,0.063236,4.00543212890625e-05,0.00013875961303710938
8.749961853027344e-05,0.08657073974609375,0.01108360539245605,0.076617,5.125999450683594e-05,0.00016736984252929688
5.8650970458984375e-05,0.06000375747680664,0.006807988403320309,0.077102,3.552436828613281e-05,0.00012040138244628906
0.0001049041748046875,0.07371377944946289,0.007453138320922856,0.081132,4.863739013671875e-05,0.00015974044799804688
8.106231689453125e-05,0.08731412887573242,0.004462205688476564,0.063983,3.0040740966796875e-05,0.00010848045349121094
9.584426879882812e-05,0.04911088943481445,0.005010098983764644,0.066973,3.218650817871094e-05,0.00012135505676269531
0.0009980201721191406,0.07684087753295898,0.005314917068481445,0.087145,4.6253204345703125e-05,0.0001513957977294922
9.083747863769531e-05,0.047843217849731445,0.011991945449829108,0.070833,4.029273986816406e-05,0.0001342296600341797
6.222724914550781e-05,0.061959266662597656,0.006735001098632815,0.076763,4.5299530029296875e-05,0.0001480579376220703
8.559226989746094e-05,0.0632627010345459,0.005227967468261721,0.062234,4.6253204345703125e-05,0.0001499652862548828
9.560585021972656e-05,0.04885387420654297,0.006746412811279301,0.078565,3.314018249511719e-05,0.0001125335693359375
0.00011134147644042969,0.06674551963806152,0.011366451797485355,0.06344,3.4332275390625e-05,0.00011229515075683594
0.00010085105895996094,0.06409382820129395,0.005033105682373043,0.062601,4.076957702636719e-05,0.0001342296600341797
8.678436279296875e-05,0.0776820182800293,0.008924451782226561,0.059948,5.435943603515625e-05,0.000152587890625
0.00010418891906738281,0.03540182113647461,0.0091016976928711,0.067115,3.2901763916015625e-05,0.00012063980102539062
8.702278137207031e-05,0.08202958106994629,0.011223348785400392,0.065649,3.8623809814453125e-05,0.00014066696166992188
8.797645568847656e-05,0.05023312568664551,0.014555209075927736,0.058738,3.5762786865234375e-05,0.00012636184692382812
7.486343383789062e-05,0.034809112548828125,0.0014994840850830055,0.067151,4.38690185546875e-05,0.00013780593872070312
9.751319885253906e-05,0.04436445236206055,0.003109216156005859,0.057935,3.2901763916015625e-05,0.00011563301086425781
0.00010514259338378906,0.03722405433654785,0.012033327957153325,0.074304,3.981590270996094e-05,0.0001418590545654297
9.560585021972656e-05,0.049063920974731445,0.0015252300567626942,0.059143,4.076957702636719e-05,0.0001308917999267578
0.00011110305786132812,0.06447577476501465,0.022453158691406253,0.066147,4.267692565917969e-05,0.00014591217041015625
9.822845458984375e-05,0.05066347122192383,0.01491652410888672,0.071741,3.361701965332031e-05,0.0001220703125
0.00010752677917480469,0.05033254623413086,0.007919124633789063,0.070368,3.981590270996094e-05,0.00013875961303710938
0.00011014938354492188,0.049707889556884766,0.004604150909423829,0.057656,4.172325134277344e-05,0.0001289844512939453
0.00012540817260742188,0.0375065803527832,0.007619440475463868,0.070409,3.24249267578125e-05,0.0001266002655029297
8.153915405273438e-05,0.06224656105041504,0.005814432464599603,0.066239,2.8371810913085938e-05,0.00010395050048828125
0.00010204315185546875,0.0642547607421875,0.005889305877685547,0.05645,5.1975250244140625e-05,0.00015211105346679688
6.437301635742188e-05,0.05891990661621094,0.0016049443206787167,0.063979,4.291534423828125e-05,0.00015044212341308594
6.4849853515625e-05,0.0728600025177002,0.007075878860473631,0.070398,4.6253204345703125e-05,0.00014495849609375
8.654594421386719e-05,0.0793454647064209,0.009800431304931634,0.064394,3.719329833984375e-05,0.00012636184692382812
8.273124694824219e-05,0.07609772682189941,0.007879224166870119,0.05914,4.315376281738281e-05,0.0001316070556640625
0.00013780593872070312,0.060211181640625,0.020766704483032222,0.086705,4.553794860839844e-05,0.0001506805419921875
9.417533874511719e-05,0.07305788993835449,0.0049240651550293,0.083256,5.030632019042969e-05,0.00018095970153808594
6.508827209472656e-05,0.03804445266723633,0.0048507384948730525,0.063882,3.528594970703125e-05,0.0001239776611328125
0.00010633468627929688,0.052819252014160156,0.01211514372253418,0.067731,3.147125244140625e-05,0.00011396408081054688
7.82012939453125e-05,0.07683372497558594,0.0030822901458740226,0.066303,4.315376281738281e-05,0.0001499652862548828
8.225440979003906e-05,0.07257294654846191,0.01630401962280273,0.067945,6.437301635742188e-05,0.0002231597900390625
6.365776062011719e-05,0.0678853988647461,0.003928904403686526,0.069561,4.029273986816406e-05,0.00013589859008789062
8.678436279296875e-05,0.06375765800476074,0.010046525497436523,0.06973,3.743171691894531e-05,0.0001385211944580078
9.441375732421875e-05,0.06387948989868164,0.0176553556060791,0.07109,4.935264587402344e-05,0.00015616416931152344
8.702278137207031e-05,0.0731208324432373,0.014354139984130862,0.064787,3.8623809814453125e-05,0.000141143798828125
8.678436279296875e-05,0.0409696102142334,0.0038941141510009797,0.060235,4.1961669921875e-05,0.00013136863708496094
0.00011348724365234375,0.06649637222290039,0.006088893615722651,0.075188,3.886222839355469e-05,0.0001366138458251953
5.650520324707031e-05,0.06533265113830566,0.01905192723083496,0.056702,3.695487976074219e-05,0.00012493133544921875
7.486343383789062e-05,0.077301025390625,0.006332840988159179,0.061703,4.410743713378906e-05,0.00014472007751464844
6.270408630371094e-05,0.0663754940032959,0.011666609161376948,0.072982,4.458427429199219e-05,0.0001442432403564453
6.842613220214844e-05,0.06847834587097168,0.006707733688354492,0.067815,3.4332275390625e-05,0.00012183189392089844
7.677078247070312e-05,0.09113073348999023,0.011729628341674805,0.063207,4.673004150390625e-05,0.0001552104949951172
7.557868957519531e-05,0.09844350814819336,0.009487169067382811,0.067358,4.100799560546875e-05,0.00014352798461914062
7.224082946777344e-05,0.08446955680847168,0.011318747238159177,0.082596,3.910064697265625e-05,0.00015282630920410156
9.751319885253906e-05,0.07861518859863281,0.002547487731933591,0.062454,4.8160552978515625e-05,0.00015044212341308594
6.937980651855469e-05,0.08446526527404785,0.0025266562347412078,0.060387,3.790855407714844e-05,0.0001347064971923828
0.00010466575622558594,0.07301712036132812,0.006967904983520512,0.088889,3.9577484130859375e-05,0.00013756752014160156
9.012222290039062e-05,0.08829045295715332,0.004555306442260737,0.074217,3.5762786865234375e-05,0.0001289844512939453
7.534027099609375e-05,0.08853816986083984,0.003833180496215824,0.064453,4.601478576660156e-05,0.00014662742614746094
6.914138793945312e-05,0.09115338325500488,0.01934526333618164,0.092752,4.57763671875e-05,0.00013756752014160156
9.5367431640625e-05,0.07926487922668457,0.011422366210937507,0.076453,4.1484832763671875e-05,0.0001437664031982422
9.942054748535156e-05,0.07280850410461426,0.017941397369384764,0.062162,3.552436828613281e-05,0.00011682510375976562
9.632110595703125e-05,0.07164883613586426,0.006026560394287103,0.066683,3.4332275390625e-05,0.00013113021850585938
7.295608520507812e-05,0.0751807689666748,0.014513730178833006,0.070189,2.8848648071289062e-05,0.00010752677917480469
0.00011944770812988281,0.05032634735107422,0.013635784240722662,0.079604,4.792213439941406e-05,0.00015735626220703125
0.00011372566223144531,0.09775829315185547,0.010463641448974603,0.068029,2.7179718017578125e-05,9.059906005859375e-05
9.393692016601562e-05,0.06970477104187012,0.005912380661010741,0.076461,4.315376281738281e-05,0.0001418590545654297
0.00010943412780761719,0.06559133529663086,0.0012663721618652313,0.057119,3.123283386230469e-05,0.00011563301086425781
0.00011682510375976562,0.06682038307189941,0.01575771810913086,0.078276,4.124641418457031e-05,0.00011968612670898438
6.985664367675781e-05,0.09482121467590332,0.003703603652954107,0.063771,3.647804260253906e-05,0.0001361370086669922
7.343292236328125e-05,0.09602046012878418,0.010008332199096678,0.069731,3.910064697265625e-05,0.0001347064971923828
0.00010848045349121094,0.05660080909729004,0.01493362504577636,0.075134,3.075599670410156e-05,0.00011920928955078125
9.274482727050781e-05,0.06219053268432617,0.010293834045410157,0.060897,3.0279159545898438e-05,0.0001049041748046875
9.751319885253906e-05,0.04896998405456543,0.009679676589965824,0.078565,5.221366882324219e-05,0.00016736984252929688
9.632110595703125e-05,0.06177783012390137,0.009008883575439455,0.058321,4.076957702636719e-05,0.00012874603271484375
9.679794311523438e-05,0.03224539756774902,0.004221951843261712,0.064949,3.6716461181640625e-05,0.00013375282287597656
0.00010895729064941406,0.059958696365356445,0.017255189102172858,0.069682,5.412101745605469e-05,0.00013566017150878906
6.198883056640625e-05,0.031948089599609375,0.0036679909057617255,0.069043,5.078315734863281e-05,0.00015926361083984375
7.534027099609375e-05,0.0521702766418457,0.006970818649291999,0.092439,4.5299530029296875e-05,0.0001373291015625
0.00012421607971191406,0.07438802719116211,0.006626335983276374,0.075995,5.507469177246094e-05,0.00016045570373535156
5.650520324707031e-05,0.0586543083190918,0.014992946990966802,0.089041,4.696846008300781e-05,0.00011920928955078125
0.00010609626770019531,0.05202460289001465,0.006188848861694338,0.061291,4.5299530029296875e-05,0.00014472007751464844
8.7738037109375e-05,0.07362866401672363,0.010149462799072265,0.077446,4.076957702636719e-05,0.00013208389282226562
8.58306884765625e-05,0.07771873474121094,0.005865362487792972,0.071614,3.933906555175781e-05,0.00013136863708496094
8.0108642578125e-05,0.04550790786743164,0.00415625498962402,0.065168,3.719329833984375e-05,0.0001418590545654297
8.940696716308594e-05,0.03955364227294922,0.004242077743530276,0.057613,4.9591064453125e-05,0.00014734268188476562
0.00010395050048828125,0.054137229919433594,0.008910506973266605,0.070115,3.838539123535156e-05,0.0001323223114013672
0.00010967254638671875,0.05636096000671387,0.002282037857055663,0.079347,4.0531158447265625e-05,0.00014495849609375
7.796287536621094e-05,0.047217369079589844,0.013087204620361323,0.077478,4.00543212890625e-05,0.00018453598022460938
9.298324584960938e-05,0.07709503173828125,0.023374336242675778,0.066375,4.839897155761719e-05,0.0001442432403564453
8.96453857421875e-05,0.0572662353515625,0.0036161347351074263,0.065479,5.221366882324219e-05,0.00021123886108398438
8.916854858398438e-05,0.05348849296569824,0.004198645248413083,0.08311,3.170967102050781e-05,0.00010848045349121094
9.751319885253906e-05,0.04109358787536621,0.003276086257934567,0.057251,3.743171691894531e-05,0.00012755393981933594
8.893013000488281e-05,0.054184675216674805,0.004135777114868164,0.067926,4.57763671875e-05,0.00015044212341308594
0.000118255615234375,0.05038309097290039,0.011687270767211919,0.084018,3.695487976074219e-05,0.00012493133544921875
8.988380432128906e-05,0.07085347175598145,0.01315794282531739,0.064644,3.600120544433594e-05,0.0001327991485595703
8.058547973632812e-05,0.041329383850097656,0.017166162658691406,0.083024,3.719329833984375e-05,0.0001354217529296875
8.845329284667969e-05,0.07885074615478516,0.01737742370605469,0.08606,3.838539123535156e-05,0.0001361370086669922
0.00011348724365234375,0.08423805236816406,0.00497941899108887,0.061727,4.482269287109375e-05,0.00013685226440429688
9.584426879882812e-05,0.09644961357116699,0.024643358764648432,0.07369,4.076957702636719e-05,0.00013208389282226562
9.036064147949219e-05,0.09316205978393555,0.002750078552246099,0.076732,4.0531158447265625e-05,0.00013327598571777344
0.00011277198791503906,0.07108139991760254,0.0022301205902099663,0.066047,3.457069396972656e-05,0.0001232624053955078
0.00010013580322265625,0.07230901718139648,0.010463947860717776,0.072433,5.078315734863281e-05,0.00018095970153808594
0.00010466575622558594,0.06177210807800293,0.005963764495849608,0.080555,5.221366882324219e-05,0.0001347064971923828
9.441375732421875e-05,0.029727935791015625,0.008057521804809564,0.088816,3.170967102050781e-05,0.00011992454528808594
6.270408630371094e-05,0.05051255226135254,0.0017926114654541053,0.07264,3.4332275390625e-05,0.00010323524475097656
9.417533874511719e-05,0.051892757415771484,0.010078031539916987,0.068,4.315376281738281e-05,0.0001494884490966797
7.390975952148438e-05,0.04629349708557129,0.010040827651977544,0.074804,4.0531158447265625e-05,0.00014352798461914062
8.630752563476562e-05,0.05978274345397949,0.01491057872009277,0.075158,3.1948089599609375e-05,0.00011420249938964844
8.630752563476562e-05,0.06355547904968262,0.007319771713256838,0.057856,4.482269287109375e-05,0.0001423358917236328
0.00011110305786132812,0.05690503120422363,0.013451937652587898,0.068349,4.0531158447265625e-05,0.00012755393981933594
8.440017700195312e-05,0.09049224853515625,0.025413913436889646,0.076629,3.790855407714844e-05,0.00012445449829101562
7.581710815429688e-05,0.08593273162841797,0.0012407297821044883,0.069803,3.695487976074219e-05,0.00013518333435058594
0.00012135505676269531,0.037467241287231445,0.00262400137329101,0.093936,3.814697265625e-05,0.00012254714965820312
0.00011992454528808594,0.03851509094238281,0.010611292419433593,0.06794,5.650520324707031e-05,0.00018334388732910156
9.703636169433594e-05,0.046285390853881836,0.009615342285156245,0.070623,4.7206878662109375e-05,0.00014781951904296875
0.00011444091796875,0.0707099437713623,0.016534061782836916,0.057107,4.076957702636719e-05,0.00012922286987304688
7.939338684082031e-05,0.06567192077636719,0.002680041656494145,0.07214,3.24249267578125e-05,0.00011038780212402344
8.916854858398438e-05,0.07815694808959961,0.0031167436523437536,0.071308,6.365776062011719e-05,0.0002460479736328125
8.225440979003906e-05,0.08163619041442871,0.006262631286621093,0.073311,3.409385681152344e-05,0.00011730194091796875
0.0001285076141357422,0.0807807445526123,0.002175128906250004,0.065757,4.291534423828125e-05,0.00017690658569335938
0.0001480579376220703,0.0768585205078125,0.006847471237182615,0.065375,3.361701965332031e-05,0.0001246929168701172
0.00012302398681640625,0.0399165153503418,0.0021153951873779248,0.073176,4.00543212890625e-05,0.00013780593872070312
9.250640869140625e-05,0.05503511428833008,0.008159954742431641,0.063471,4.3392181396484375e-05,0.0001392364501953125
8.416175842285156e-05,0.06446266174316406,0.0037329360656738336,0.070307,4.601478576660156e-05,0.00014019012451171875
7.605552673339844e-05,0.03313493728637695,0.0064723366394043025,0.065686,3.552436828613281e-05,0.00012874603271484375
8.344650268554688e-05,0.04027104377746582,0.016577176376342775,0.074529,4.267692565917969e-05,0.00015473365783691406
6.556510925292969e-05,0.04870033264160156,0.011314642730712893,0.065634,5.054473876953125e-05,0.00014472007751464844
7.2479248046875e-05,0.04736447334289551,0.008079348388671873,0.070759,3.743171691894531e-05,0.00013208389282226562
9.369850158691406e-05,0.039966583251953125,0.01721412812805176,0.060584,3.647804260253906e-05,0.0001232624053955078
5.793571472167969e-05,0.04903292655944824,0.01922036647033691,0.060158,3.266334533691406e-05,0.00011348724365234375
7.486343383789062e-05,0.06424856185913086,0.007947877151489258,0.061168,4.1484832763671875e-05,0.00014472007751464844
9.608268737792969e-05,0.042119503021240234,0.005328430908203119,0.070832,4.220008850097656e-05,0.0001461505889892578
0.00010418891906738281,0.060146331787109375,0.02014034162902832,0.086186,4.506111145019531e-05,0.00014710426330566406
8.702278137207031e-05,0.07750320434570312,0.004297774978637689,0.065129,3.337860107421875e-05,0.00011014938354492188
0.00011110305786132812,0.07585978507995605,0.015444863464355474,0.074623,2.9087066650390625e-05,0.000102996826171875
9.1552734375e-05,0.07640743255615234,0.009135830154418947,0.06451,4.2438507080078125e-05,0.0001430511474609375
9.107589721679688e-05,0.07970142364501953,0.0322569352722168,0.06134,4.482269287109375e-05,0.00016021728515625
6.461143493652344e-05,0.09143614768981934,0.003191690383911136,0.074389,3.0517578125e-05,0.00011134147644042969
7.367134094238281e-05,0.10820746421813965,0.002628634338378906,0.06062,3.933906555175781e-05,0.00013780593872070312
0.00010061264038085938,0.09792542457580566,0.012434890823364256,0.061045,3.933906555175781e-05,0.00012946128845214844
9.5367431640625e-05,0.08102917671203613,0.005577155761718744,0.08432,6.723403930664062e-05,0.00023245811462402344
8.177757263183594e-05,0.036559343338012695,0.007011033340454095,0.068154,3.314018249511719e-05,0.0001227855682373047
0.0001087188720703125,0.027860403060913086,0.006178098083496092,0.090699,4.00543212890625e-05,0.0001513957977294922
0.0001049041748046875,0.05319619178771973,0.0017350341339111286,0.069498,2.956390380859375e-05,0.00010538101196289062
9.584426879882812e-05,0.06253957748413086,0.003666563613891602,0.055492,4.887580871582031e-05,0.00017786026000976562
8.916854858398438e-05,0.06409573554992676,0.004970637100219721,0.069832,5.2928924560546875e-05,0.0001575946807861328
9.369850158691406e-05,0.05230283737182617,0.0026850554199218807,0.065228,3.981590270996094e-05,0.00014019012451171875
9.989738464355469e-05,0.0785667896270752,0.006085259445190429,0.061592,5.316734313964844e-05,0.0001354217529296875
8.320808410644531e-05,0.0538935661315918,0.007887143798828128,0.070379,4.1484832763671875e-05,0.00013208389282226562
0.00010633468627929688,0.07364630699157715,0.004022358322143552,0.06285,4.363059997558594e-05,0.00013685226440429688
9.298324584960938e-05,0.07211494445800781,0.016711755691528316,0.067764,4.2438507080078125e-05,0.0001461505889892578
6.365776062011719e-05,0.0876774787902832,0.009807182159423833,0.06466,3.790855407714844e-05,0.000133514404296875
0.00010418891906738281,0.056036949157714844,0.007510467422485345,0.065587,3.2901763916015625e-05,0.00011849403381347656
7.939338684082031e-05,0.07822203636169434,0.0071441308746337875,0.060649,4.1961669921875e-05,0.00015306472778320312
0.000102996826171875,0.04666304588317871,0.004291762283325201,0.081172,5.459785461425781e-05,0.0001804828643798828
0.00010085105895996094,0.05334758758544922,0.001760351165771487,0.063316,3.218650817871094e-05,0.00012803077697753906
8.916854858398438e-05,0.0925137996673584,0.009739145233154292,0.063823,3.457069396972656e-05,0.00011873245239257812
9.441375732421875e-05,0.06247854232788086,0.0046217405548095725,0.068326,3.600120544433594e-05,0.0001373291015625
0.000110626220703125,0.06862592697143555,0.005915375076293944,0.076489,4.863739013671875e-05,0.00012803077697753906
0.00010347366333007812,0.055925607681274414,0.005413805023193358,0.060559,2.9087066650390625e-05,9.989738464355469e-05
7.62939453125e-05,0.04672741889953613,0.0034059396820068366,0.070742,4.029273986816406e-05,0.00015401840209960938
9.322166442871094e-05,0.08329391479492188,0.002463820053100585,0.064749,3.7670135498046875e-05,0.00014662742614746094
8.535385131835938e-05,0.0568692684173584,0.007699660324096677,0.067401,4.0531158447265625e-05,0.0001430511474609375
7.867813110351562e-05,0.07233548164367676,0.01034200291442871,0.060552,4.673004150390625e-05,0.00013256072998046875
8.487701416015625e-05,0.07622337341308594,0.009809403930664061,0.059414,4.458427429199219e-05,0.0001480579376220703
8.940696716308594e-05,0.06065821647644043,0.003973861038208001,0.064463,3.981590270996094e-05,0.0001361370086669922
0.00010061264038085938,0.04853463172912598,0.003011799835205081,0.061026,4.029273986816406e-05,0.0001327991485595703
6.389617919921875e-05,0.05069565773010254,0.016961038085937505,0.075553,3.600120544433594e-05,0.0001323223114013672
8.678436279296875e-05,0.06834745407104492,0.017228560974121093,0.062223,5.173683166503906e-05,0.0001513957977294922
8.487701416015625e-05,0.05156874656677246,0.007515910781860355,0.062011,4.2438507080078125e-05,0.00014066696166992188
8.273124694824219e-05,0.052675724029541016,0.007407036743164064,0.062915,3.647804260253906e-05,0.00013113021850585938
0.00010442733764648438,0.05467081069946289,0.004525271041870116,0.057367,4.506111145019531e-05,0.00014352798461914062
7.343292236328125e-05,0.04145073890686035,0.011353932846069337,0.076237,4.5299530029296875e-05,0.0001354217529296875
9.942054748535156e-05,0.04957270622253418,0.01201779429626465,0.069853,4.553794860839844e-05,0.00014495849609375
0.00010919570922851562,0.04667806625366211,0.008249954681396485,0.070895,4.076957702636719e-05,0.00013709068298339844
9.059906005859375e-05,0.06578826904296875,0.003576844482421876,0.079595,4.291534423828125e-05,0.00013446807861328125
8.392333984375e-05,0.051827430725097656,0.0014902662353515617,0.066192,3.1948089599609375e-05,0.00011181831359863281
8.7738037109375e-05,0.05183601379394531,0.002058856719970706,0.058931,3.910064697265625e-05,0.00013756752014160156
9.083747863769531e-05,0.04470229148864746,0.005571706451416011,0.070511,5.435943603515625e-05,0.0002124309539794922
8.7738037109375e-05,0.04570460319519043,0.006865242721557613,0.072773,4.1484832763671875e-05,0.00014472007751464844
0.00011801719665527344,0.047550201416015625,0.005352152709960936,0.06962,3.2901763916015625e-05,0.00012063980102539062
8.845329284667969e-05,0.04166269302368164,0.011184196090698241,0.05915,4.315376281738281e-05,0.00014734268188476562
9.274482727050781e-05,0.0762484073638916,0.00571958541870117,0.064375,5.626678466796875e-05,0.00022745132446289062
0.00010895729064941406,0.07504487037658691,0.009719336441040033,0.063422,3.743171691894531e-05,0.00012159347534179688
0.00010728836059570312,0.0531005859375,0.006124519607543941,0.080003,4.4345855712890625e-05,0.00015664100646972656
8.463859558105469e-05,0.06512832641601562,0.0051914605102539035,0.067304,4.410743713378906e-05,0.00014472007751464844
6.341934204101562e-05,0.06697797775268555,0.005713556579589843,0.067871,3.910064697265625e-05,0.00012612342834472656
9.393692016601562e-05,0.06084585189819336,0.0030750136260986327,0.061612,3.910064697265625e-05,0.0001304149627685547
7.939338684082031e-05,0.07345867156982422,0.006693929687500003,0.071309,3.981590270996094e-05,0.0001347064971923828
0.00011563301086425781,0.03931474685668945,0.0021262770080566346,0.06746,4.267692565917969e-05,0.0001456737518310547
8.440017700195312e-05,0.05562949180603027,0.014363519943237306,0.061687,4.267692565917969e-05,0.000148773193359375
7.700920104980469e-05,0.0753180980682373,0.0030908412322998013,0.066139,3.981590270996094e-05,0.00014352798461914062
0.00010323524475097656,0.04454398155212402,0.013225105133056636,0.07516,7.05718994140625e-05,0.00014448165893554688
0.00010251998901367188,0.07439708709716797,0.002831239761352536,0.066236,4.172325134277344e-05,0.00013828277587890625
7.009506225585938e-05,0.04979825019836426,0.008523774108886717,0.08204,3.7670135498046875e-05,0.00014519691467285156
9.059906005859375e-05,0.07354402542114258,0.01259993276977539,0.060946,4.291534423828125e-05,0.00014352798461914062
8.535385131835938e-05,0.0753793716430664,0.0024025225524902383,0.072737,4.410743713378906e-05,0.0001392364501953125
9.894371032714844e-05,0.05086970329284668,0.014296993759155274,0.089947,4.076957702636719e-05,0.00013113021850585938
0.0001430511474609375,0.057541847229003906,0.025557739562988277,0.06793,3.218650817871094e-05,0.00010848045349121094
8.630752563476562e-05,0.06811857223510742,0.0017319923553466843,0.072209,4.506111145019531e-05,0.00014781951904296875
0.00010943412780761719,0.031126737594604492,0.0034431788940429697,0.066773,4.5299530029296875e-05,0.0001468658447265625
9.608268737792969e-05,0.050038814544677734,0.010816461044311526,0.081869,4.363059997558594e-05,0.0001533031463623047
9.918212890625e-05,0.04515862464904785,0.018803259246826173,0.081107,3.6716461181640625e-05,0.00013136863708496094
9.036064147949219e-05,0.07275938987731934,0.00593733470153808,0.062603,3.457069396972656e-05,0.0001246929168701172
9.918212890625e-05,0.06007552146911621,0.0056348294982910135,0.094099,5.340576171875e-05,0.00017070770263671875
9.870529174804688e-05,0.06635665893554688,0.0053426201934814455,0.088338,4.029273986816406e-05,0.00013136863708496094
7.033348083496094e-05,0.06511664390563965,0.0066104758605956965,0.066739,3.337860107421875e-05,0.00010824203491210938
0.00010514259338378906,0.02487015724182129,0.0016671562347412155,0.069059,4.124641418457031e-05,0.00014448165893554688
8.130073547363281e-05,0.02463388442993164,0.008370635757446288,0.07549,4.458427429199219e-05,0.00013756752014160156
8.058547973632812e-05,0.039531707763671875,0.005070037536621094,0.06132,4.744529724121094e-05,0.00014781951904296875
0.00011658668518066406,0.052400827407836914,0.0009049541931152316,0.060227,4.2438507080078125e-05,0.00014090538024902344
0.001039743423461914,0.048662662506103516,0.009029465667724612,0.069158,3.9577484130859375e-05,0.0001373291015625
9.775161743164062e-05,0.0648658275604248,0.00416695170593262,0.074098,4.1961669921875e-05,0.00013899803161621094
0.00010609626770019531,0.06003165245056152,0.011727817306518548,0.06549,3.24249267578125e-05,0.00011181831359863281
8.273124694824219e-05,0.06053614616394043,0.011539430557250971,0.068764,4.2438507080078125e-05,0.0001404285430908203
7.891654968261719e-05,0.07414889335632324,0.0052736674652099635,0.065689,4.220008850097656e-05,0.0001385211944580078
8.845329284667969e-05,0.024112224578857422,0.0035155590515136698,0.062627,3.600120544433594e-05,0.00012969970703125
8.177757263183594e-05,0.035193681716918945,0.014534278671264646,0.061233,3.528594970703125e-05,0.00012946128845214844
8.130073547363281e-05,0.03818154335021973,0.008122293563842767,0.077979,4.7206878662109375e-05,0.00015306472778320312
8.177757263183594e-05,0.07869338989257812,0.004338406372070315,0.0612,4.124641418457031e-05,0.0001423358917236328
0.0001227855682373047,0.05604076385498047,0.004082468917846679,0.072422,3.314018249511719e-05,0.0001277923583984375
9.655952453613281e-05,0.07381510734558105,0.0037948040466308647,0.073027,4.3392181396484375e-05,0.00014257431030273438
0.00010728836059570312,0.06282567977905273,0.007414314895629881,0.061919,3.0994415283203125e-05,0.00011515617370605469
7.62939453125e-05,0.09371566772460938,0.00863016838073731,0.06681,4.315376281738281e-05,0.00015354156494140625
0.00010037422180175781,0.06065773963928223,0.025105183807373047,0.065234,3.528594970703125e-05,0.00012445449829101562
0.00016307830810546875,0.06345748901367188,0.011557513092041019,0.072002,5.125999450683594e-05,0.00012946128845214844
9.322166442871094e-05,0.03929471969604492,0.0017943300323486344,0.063442,4.076957702636719e-05,0.00014519691467285156
9.012222290039062e-05,0.05161166191101074,0.009077827224731438,0.08149,3.504753112792969e-05,0.00013256072998046875
0.00010085105895996094,0.047190189361572266,0.009927171020507816,0.07647,3.62396240234375e-05,0.0001285076141357422
0.00011754035949707031,0.05250191688537598,0.0045406285095214854,0.07317,4.673004150390625e-05,0.00016069412231445312
9.846687316894531e-05,0.07233262062072754,0.0067797185211181665,0.059972,3.504753112792969e-05,0.0001361370086669922
7.319450378417969e-05,0.05690455436706543,0.019462823669433596,0.063483,4.363059997558594e-05,0.00014734268188476562
9.5367431640625e-05,0.055176734924316406,0.002462747283935543,0.078004,3.600120544433594e-05,0.00012373924255371094
8.940696716308594e-05,0.07511019706726074,0.006478348327636718,0.064249,4.291534423828125e-05,0.0001373291015625
9.775161743164062e-05,0.06339049339294434,0.004766698837280273,0.063375,3.7670135498046875e-05,0.0001342296600341797
0.00011920928955078125,0.07023358345031738,0.012427850448608405,0.062813,4.839897155761719e-05,0.0001366138458251953
0.00010013580322265625,0.06302237510681152,0.00630585554504394,0.066516,6.508827209472656e-05,0.00014781951904296875
0.0001068115234375,0.04314756393432617,0.020980841552734372,0.063488,2.9325485229492188e-05,9.870529174804688e-05
8.153915405273438e-05,0.04982709884643555,0.00263595643615723,0.071419,3.814697265625e-05,0.0001399517059326172
9.059906005859375e-05,0.06171393394470215,0.005752555679321286,0.077101,4.220008850097656e-05,0.00013899803161621094
9.298324584960938e-05,0.07014203071594238,0.00975816963195801,0.067895,4.6253204345703125e-05,0.00014901161193847656
9.584426879882812e-05,0.08351612091064453,0.005299816772460941,0.067353,4.1961669921875e-05,0.0001380443572998047
8.726119995117188e-05,0.08191943168640137,0.014643010177612298,0.068335,4.601478576660156e-05,0.0001552104949951172
0.00011801719665527344,0.08681845664978027,0.015741806503295902,0.078954,4.172325134277344e-05,0.0001373291015625
8.463859558105469e-05,0.07523894309997559,0.023338472351074224,0.075816,3.4809112548828125e-05,0.0001227855682373047
0.00012636184692382812,0.09034585952758789,0.03944953524780273,0.082153,3.528594970703125e-05,0.00013518333435058594
9.036064147949219e-05,0.025611162185668945,0.015622223800659182,0.065231,3.552436828613281e-05,0.00012874603271484375
7.05718994140625e-05,0.05586862564086914,0.004171366287231443,0.066499,4.601478576660156e-05,0.00014972686767578125
8.749961853027344e-05,0.05887651443481445,0.021609040969848628,0.083056,4.315376281738281e-05,0.0001361370086669922
9.1552734375e-05,0.10094380378723145,0.009807543243408198,0.064961,4.00543212890625e-05,0.0001323223114013672
0.000102996826171875,0.07486963272094727,0.010126215713500974,0.066332,3.8623809814453125e-05,0.00013518333435058594
7.319450378417969e-05,0.08479475975036621,0.00252129969787597,0.078423,4.1961669921875e-05,0.00012493133544921875
7.271766662597656e-05,0.030030250549316406,0.0034635854492187507,0.062874,3.5762786865234375e-05,0.00013113021850585938
0.0001239776611328125,0.08005452156066895,0.00444117237854004,0.063207,4.410743713378906e-05,0.00013756752014160156
8.869171142578125e-05,0.06317973136901855,0.006234642135620111,0.073663,5.698204040527344e-05,0.00014019012451171875
8.344650268554688e-05,0.06244158744812012,0.006258180694580076,0.07667,3.6716461181640625e-05,0.00014495849609375
0.00011229515075683594,0.07453012466430664,0.007997774688720705,0.073683,3.528594970703125e-05,0.0001285076141357422
7.62939453125e-05,0.05417633056640625,0.010678191268920903,0.075137,6.198883056640625e-05,0.0002148151397705078
0.00010251998901367188,0.05765414237976074,0.000846342910766601,0.103936,4.2438507080078125e-05,0.00014448165893554688
8.821487426757812e-05,0.0781850814819336,0.01813360916137695,0.066515,3.24249267578125e-05,0.0001342296600341797
0.00010275840759277344,0.06014108657836914,0.007794169372558599,0.109606,2.8133392333984375e-05,0.00010514259338378906
9.894371032714844e-05,0.04662442207336426,0.0014207319030761778,0.081949,3.886222839355469e-05,0.00014328956604003906
8.916854858398438e-05,0.08923959732055664,0.005496128463745115,0.1091,3.457069396972656e-05,0.00013756752014160156
9.322166442871094e-05,0.06474471092224121,0.010638089157104486,0.067974,2.765655517578125e-05,0.00010728836059570312
0.00011658668518066406,0.04857230186462402,0.00525303504943847,0.10952,4.8160552978515625e-05,0.00014352798461914062
9.274482727050781e-05,0.04802513122558594,0.05298776300048828,0.061374,4.482269287109375e-05,0.0001475811004638672
9.679794311523438e-05,0.07826042175292969,0.0037355668640136758,0.069365,4.458427429199219e-05,0.0001480579376220703
6.008148193359375e-05,0.026772737503051758,0.011603151382446289,0.078361,4.863739013671875e-05,0.00015115737915039062
5.1021575927734375e-05,0.062261343002319336,0.003907690185546875,0.059031,3.9577484130859375e-05,0.00013637542724609375
8.749961853027344e-05,0.05700373649597168,0.009082150344848633,0.067995,2.7179718017578125e-05,9.846687316894531e-05
6.0558319091796875e-05,0.04502987861633301,0.013765207427978515,0.074906,4.267692565917969e-05,0.00018525123596191406
6.794929504394531e-05,0.04635262489318848,0.020724211563110356,0.066686,5.745887756347656e-05,0.00016045570373535156
7.867813110351562e-05,0.06418681144714355,0.0058023117675781305,0.065811,3.814697265625e-05,0.00013709068298339844
6.628036499023438e-05,0.03668093681335449,0.011962885498046874,0.068676,5.602836608886719e-05,0.0001850128173828125
0.00012731552124023438,0.03145146369934082,0.017383752380371098,0.076289,4.363059997558594e-05,0.00014066696166992188
9.369850158691406e-05,0.05365896224975586,0.004188555923461915,0.079859,3.695487976074219e-05,0.0001366138458251953
8.392333984375e-05,0.07888913154602051,0.0032188666076660155,0.059253,4.100799560546875e-05,0.0001437664031982422
7.224082946777344e-05,0.07740354537963867,0.0044745672607421905,0.06666,3.0279159545898438e-05,0.00010991096496582031
9.870529174804688e-05,0.06275129318237305,0.002552915542602535,0.074632,4.458427429199219e-05,0.0001418590545654297
7.486343383789062e-05,0.1055753231048584,0.0030754936370849598,0.061509,4.506111145019531e-05,0.000148773193359375
0.00013494491577148438,0.06138491630554199,0.0054629388275146545,0.064506,3.1948089599609375e-05,0.00013446807861328125
0.00010037422180175781,0.07816648483276367,0.0037556151428222717,0.063271,3.981590270996094e-05,0.00013303756713867188
8.368492126464844e-05,0.06878972053527832,0.007127183715820315,0.078858,4.5299530029296875e-05,0.00014138221740722656
0.00010132789611816406,0.04414701461791992,0.020172814407348638,0.07021,3.647804260253906e-05,0.0001304149627685547
9.5367431640625e-05,0.04611968994140625,0.013752727600097658,0.068104,4.267692565917969e-05,0.0001614093780517578
8.845329284667969e-05,0.05808854103088379,0.024958758071899415,0.063346,4.315376281738281e-05,0.00018739700317382812
9.298324584960938e-05,0.07248806953430176,0.009402243286132816,0.071044,3.457069396972656e-05,0.00011110305786132812
0.00010085105895996094,0.06014537811279297,0.011219265365600584,0.061975,3.62396240234375e-05,0.00013017654418945312
6.771087646484375e-05,0.0620267391204834,0.007310181686401365,0.070703,3.337860107421875e-05,0.00011372566223144531
8.368492126464844e-05,0.043349266052246094,0.014084848785400395,0.0706,4.029273986816406e-05,0.00014448165893554688
9.751319885253906e-05,0.061290740966796875,0.005550981582641598,0.066486,3.4809112548828125e-05,0.00013017654418945312
7.128715515136719e-05,0.0678701400756836,0.0042395456848144525,0.066844,4.4345855712890625e-05,0.00014519691467285156
6.246566772460938e-05,0.06541967391967773,0.02354844848632813,0.07608,4.00543212890625e-05,0.00013899803161621094
9.417533874511719e-05,0.07938003540039062,0.010813437210083002,0.078589,5.650520324707031e-05,0.0002033710479736328
8.749961853027344e-05,0.09067010879516602,0.008342980575561529,0.062675,3.266334533691406e-05,0.00012087821960449219
8.440017700195312e-05,0.06156754493713379,0.01590730003356934,0.070585,4.863739013671875e-05,0.00015687942504882812
7.271766662597656e-05,0.10511016845703125,0.013812134597778317,0.064377,3.7670135498046875e-05,0.00012111663818359375
0.00010347366333007812,0.10412311553955078,0.010089052841186524,0.070603,3.886222839355469e-05,0.00013518333435058594
8.654594421386719e-05,0.08061742782592773,0.0070207801818847615,0.070275,4.029273986816406e-05,0.00012540817260742188
8.797645568847656e-05,0.08930826187133789,0.009378734222412116,0.069709,4.1484832763671875e-05,0.00015735626220703125
6.103515625e-05,0.08474993705749512,0.004074890304565426,0.070774,3.814697265625e-05,0.00011944770812988281
0.00010824203491210938,0.03098750114440918,0.014380666229248051,0.091553,4.0531158447265625e-05,0.00013017654418945312
0.0001316070556640625,0.06548666954040527,0.011834563064575199,0.0837,2.9325485229492188e-05,0.00010633468627929688
8.106231689453125e-05,0.059229373931884766,0.008717542068481444,0.062258,4.696846008300781e-05,0.00014472007751464844
5.698204040527344e-05,0.05394387245178223,0.005066916061401361,0.070749,4.1961669921875e-05,0.00012540817260742188
5.936622619628906e-05,0.06107902526855469,0.006135996566772467,0.064964,3.075599670410156e-05,0.00010275840759277344
9.012222290039062e-05,0.0549771785736084,0.005334645111083981,0.059818,5.2928924560546875e-05,0.00020599365234375
9.131431579589844e-05,0.06187605857849121,0.003811606765747072,0.071074,3.0279159545898438e-05,0.00011396408081054688
8.893013000488281e-05,0.0334780216217041,0.007658938385009764,0.062099,3.409385681152344e-05,0.00013065338134765625
9.274482727050781e-05,0.048574209213256836,0.010587723632812497,0.059679,4.2438507080078125e-05,0.0001456737518310547
8.344650268554688e-05,0.03589129447937012,0.006612689300537114,0.071529,3.62396240234375e-05,0.00012969970703125
9.965896606445312e-05,0.0498809814453125,0.0016661738891601552,0.075323,3.910064697265625e-05,0.0001285076141357422
6.222724914550781e-05,0.07360315322875977,0.007335828460693361,0.063886,3.790855407714844e-05,0.0001361370086669922
6.985664367675781e-05,0.08126425743103027,0.0066404505310058565,0.075644,4.601478576660156e-05,0.00015687942504882812
9.703636169433594e-05,0.08139324188232422,0.003664402511596679,0.060572,4.553794860839844e-05,0.00015115737915039062
9.584426879882812e-05,0.08056950569152832,0.014358580810546875,0.076168,4.00543212890625e-05,0.0001289844512939453
0.00017189979553222656,0.0763709545135498,0.0022654259490966777,0.06722,3.3855438232421875e-05,0.00011205673217773438
0.00011086463928222656,0.04755997657775879,0.01969898506164551,0.06154,5.1975250244140625e-05,0.00016307830810546875
0.000102996826171875,0.04284524917602539,0.021004776977539066,0.075776,3.695487976074219e-05,0.0001289844512939453
9.608268737792969e-05,0.059107065200805664,0.016354729034423823,0.076423,4.9591064453125e-05,0.0001609325408935547
9.942054748535156e-05,0.06400132179260254,0.009153896682739256,0.061732,3.3855438232421875e-05,0.0001251697540283203
9.560585021972656e-05,0.05365443229675293,0.022706903854370117,0.071534,4.1484832763671875e-05,0.00016021728515625
0.00012040138244628906,0.0647892951965332,0.014635087982177733,0.075809,4.482269287109375e-05,0.00014400482177734375
6.604194641113281e-05,0.03789401054382324,0.006362997726440431,0.062596,4.935264587402344e-05,0.0001437664031982422
0.00018405914306640625,0.03412795066833496,0.014374667587280274,0.07281,4.696846008300781e-05,0.00014472007751464844
0.00010776519775390625,0.036457061767578125,0.013652562728881837,0.060709,3.7670135498046875e-05,0.0001285076141357422
7.128715515136719e-05,0.05517411231994629,0.001596436447143551,0.072356,4.363059997558594e-05,0.00014638900756835938
5.984306335449219e-05,0.06284093856811523,0.003427677551269534,0.068034,4.172325134277344e-05,0.00014901161193847656
9.560585021972656e-05,0.07501626014709473,0.007226518157958987,0.062046,4.315376281738281e-05,0.00013828277587890625
8.869171142578125e-05,0.07958292961120605,0.008031346282958984,0.064415,4.1961669921875e-05,0.00013875961303710938
0.00010204315185546875,0.06938838958740234,0.009922751266479492,0.056818,4.267692565917969e-05,0.00013971328735351562
0.00011467933654785156,0.06503915786743164,0.02844245606994629,0.067259,3.528594970703125e-05,0.00011205673217773438
8.845329284667969e-05,0.07030868530273438,0.012734244628906252,0.074279,3.7670135498046875e-05,0.0001361370086669922
0.0001704692840576172,0.03785109519958496,0.002523844009399409,0.068569,3.933906555175781e-05,0.00014090538024902344
7.557868957519531e-05,0.03638172149658203,0.002690936767578131,0.063063,3.886222839355469e-05,0.00014543533325195312
7.891654968261719e-05,0.055593252182006836,0.007207779769897463,0.06612,4.315376281738281e-05,0.00014495849609375
6.222724914550781e-05,0.0522761344909668,0.019449694961547852,0.057081,4.553794860839844e-05,0.00013685226440429688
6.437301635742188e-05,0.056288957595825195,0.015097158782958982,0.062232,4.2438507080078125e-05,0.000125885009765625
8.988380432128906e-05,0.06495475769042969,0.0012658949890136661,0.067196,5.2928924560546875e-05,0.00019669532775878906
8.749961853027344e-05,0.06635332107543945,0.0050531975402832024,0.066511,3.2901763916015625e-05,0.0001289844512939453
0.00011324882507324219,0.06419110298156738,0.015627490005493162,0.05854,4.935264587402344e-05,0.00015020370483398438
0.00010228157043457031,0.047812700271606445,0.029999010818481442,0.067832,3.695487976074219e-05,0.0001327991485595703
9.608268737792969e-05,0.06719136238098145,0.010183754806518557,0.058245,3.814697265625e-05,0.00013709068298339844
9.1552734375e-05,0.04291415214538574,0.02284265309143066,0.067667,7.486343383789062e-05,0.00023555755615234375
8.678436279296875e-05,0.046045780181884766,0.006665148712158203,0.060474,3.6716461181640625e-05,0.00012087821960449219
9.584426879882812e-05,0.056752681732177734,0.01267098498535156,0.070148,5.364418029785156e-05,0.00021076202392578125
6.008148193359375e-05,0.039897918701171875,0.017008883453369136,0.080974,3.814697265625e-05,0.00013828277587890625
9.584426879882812e-05,0.05717301368713379,0.006234150024414062,0.071229,4.00543212890625e-05,0.0001442432403564453
9.560585021972656e-05,0.03414630889892578,0.026525078247070316,0.074902,3.886222839355469e-05,0.00013589859008789062
9.72747802734375e-05,0.06366944313049316,0.009635213699340825,0.064785,3.24249267578125e-05,0.00011277198791503906
7.510185241699219e-05,0.06309771537780762,0.013489872039794917,0.067736,5.459785461425781e-05,0.0002338886260986328
6.4849853515625e-05,0.03418087959289551,0.013423154647827146,0.065167,3.9577484130859375e-05,0.00012731552124023438
8.916854858398438e-05,0.04384589195251465,0.013086110824584968,0.069931,4.1484832763671875e-05,0.00014162063598632812
0.00010347366333007812,0.07903051376342773,0.021322947708129883,0.064734,3.4332275390625e-05,0.00012254714965820312
0.0001049041748046875,0.05208778381347656,0.007319825714111328,0.073907,3.600120544433594e-05,0.00014853477478027344
7.700920104980469e-05,0.06804370880126953,0.013478757720947268,0.063344,4.5299530029296875e-05,0.00015616416931152344
9.465217590332031e-05,0.051485300064086914,0.010334401779174801,0.065945,4.4345855712890625e-05,0.0001456737518310547
0.00011920928955078125,0.07738423347473145,0.010026973861694335,0.059406,4.1961669921875e-05,0.00014400482177734375
8.845329284667969e-05,0.0614471435546875,0.0007955576019287175,0.064117,3.8623809814453125e-05,0.0001373291015625
8.416175842285156e-05,0.06900763511657715,0.0023313979034423893,0.066712,3.695487976074219e-05,0.0001246929168701172
0.0001678466796875,0.09752964973449707,0.007395526199340821,0.07972,4.124641418457031e-05,0.0001373291015625
0.00011157989501953125,0.057990074157714844,0.0058374130706787125,0.070977,4.506111145019531e-05,0.00013947486877441406
6.747245788574219e-05,0.0342254638671875,0.006649811691284181,0.058731,3.24249267578125e-05,0.00011563301086425781
7.891654968261719e-05,0.04366445541381836,0.0026161836395263705,0.069324,3.933906555175781e-05,0.0001404285430908203
0.00010466575622558594,0.0659036636352539,0.012765124298095704,0.075599,4.458427429199219e-05,0.0001266002655029297
7.510185241699219e-05,0.05682730674743652,0.004320734146118166,0.076347,4.553794860839844e-05,0.00014448165893554688
0.00011110305786132812,0.04515552520751953,0.008119718139648444,0.066532,3.790855407714844e-05,0.00013947486877441406
8.893013000488281e-05,0.04654264450073242,0.009122129974365234,0.06794,4.601478576660156e-05,0.00014781951904296875
9.298324584960938e-05,0.05575299263000488,0.010749261260986326,0.075574,5.8650970458984375e-05,0.0002124309539794922
7.62939453125e-05,0.06867575645446777,0.005493555984497064,0.07104,4.0531158447265625e-05,0.0001399517059326172
0.00017547607421875,0.06152081489562988,0.012277194610595704,0.060584,3.981590270996094e-05,0.00013494491577148438
0.00011849403381347656,0.059119462966918945,0.019213598953247077,0.079964,3.337860107421875e-05,0.0001270771026611328
8.106231689453125e-05,0.03666996955871582,0.0042335925292968785,0.081105,5.1021575927734375e-05,0.00019478797912597656
7.581710815429688e-05,0.07174229621887207,0.0014650110015869133,0.073824,3.504753112792969e-05,0.00012731552124023438
8.630752563476562e-05,0.053452491760253906,0.0012408673095703066,0.06857,4.1484832763671875e-05,0.00013208389282226562
9.107589721679688e-05,0.07023310661315918,0.007178185317993163,0.076877,4.410743713378906e-05,0.00014519691467285156
9.560585021972656e-05,0.07183384895324707,0.011488734909057621,0.084629,5.0067901611328125e-05,0.0001823902130126953
0.0004248619079589844,0.05415701866149902,0.00819454364013672,0.064608,3.409385681152344e-05,0.00012564659118652344
8.869171142578125e-05,0.07237434387207031,0.0030682115783691455,0.074651,4.172325134277344e-05,0.00014162063598632812
6.222724914550781e-05,0.09994959831237793,0.01988216835021972,0.090565,3.790855407714844e-05,0.00014829635620117188
6.67572021484375e-05,0.10060334205627441,0.005006948989868171,0.063881,3.886222839355469e-05,0.0001373291015625
0.00010824203491210938,0.09607958793640137,0.01972456062316895,0.06387,3.4332275390625e-05,0.00011682510375976562
0.00011014938354492188,0.05518937110900879,0.018666324569702145,0.078448,4.00543212890625e-05,0.00014472007751464844
0.00010585784912109375,0.11327695846557617,0.011241987045288088,0.075792,4.0531158447265625e-05,0.00014734268188476562
0.00012445449829101562,0.033582448959350586,0.00966219560241699,0.058284,3.62396240234375e-05,0.00012564659118652344
9.679794311523438e-05,0.11160731315612793,0.007300666351318361,0.083605,3.361701965332031e-05,0.00010895729064941406
9.942054748535156e-05,0.04288029670715332,0.002731704940795901,0.06401,4.220008850097656e-05,0.00014829635620117188
9.822845458984375e-05,0.044013261795043945,0.004453647277832026,0.075202,4.4345855712890625e-05,0.00014591217041015625
8.0108642578125e-05,0.06242084503173828,0.01823571160888672,0.063539,4.172325134277344e-05,0.0001442432403564453
9.918212890625e-05,0.07909369468688965,0.007446923828124993,0.07315,3.0994415283203125e-05,0.0001125335693359375
0.00011324882507324219,0.06507658958435059,0.01590382618713379,0.061777,4.792213439941406e-05,0.00015997886657714844
0.00010347366333007812,0.06594467163085938,0.008002111114501956,0.062761,3.9577484130859375e-05,0.00013494491577148438
0.0001735687255859375,0.05324912071228027,0.006950389938354493,0.07392,5.555152893066406e-05,0.0002028942108154297
9.942054748535156e-05,0.07056427001953125,0.023668830551147463,0.063636,3.838539123535156e-05,0.00012302398681640625
0.00010228157043457031,0.03555560111999512,0.00661614849853516,0.071197,5.2928924560546875e-05,0.00019359588623046875
0.00010609626770019531,0.0745248794555664,0.005432638122558592,0.060698,3.600120544433594e-05,0.0001251697540283203
0.000118255615234375,0.041741132736206055,0.016475680496215818,0.059623,4.1484832763671875e-05,0.0001659393310546875
9.059906005859375e-05,0.06864023208618164,0.017550491912841804,0.063992,4.315376281738281e-05,0.0001480579376220703
0.00012540817260742188,0.07694649696350098,0.01850991310119629,0.06236,3.790855407714844e-05,0.0001285076141357422
8.702278137207031e-05,0.04493570327758789,0.02060476007080078,0.063804,4.0531158447265625e-05,0.0001308917999267578
8.273124694824219e-05,0.06227993965148926,0.0015785348052978487,0.057313,4.220008850097656e-05,0.0001442432403564453
9.822845458984375e-05,0.08672428131103516,0.005036039932250977,0.071117,3.3855438232421875e-05,0.00011563301086425781
9.655952453613281e-05,0.04807424545288086,0.006822207107543943,0.082235,4.0531158447265625e-05,0.00015664100646972656
9.322166442871094e-05,0.051778554916381836,0.006774297912597663,0.067392,3.2901763916015625e-05,0.00011563301086425781
7.05718994140625e-05,0.056704044342041016,0.015247507202148437,0.059038,4.291534423828125e-05,0.0001494884490966797
9.512901306152344e-05,0.07205629348754883,0.012029629058837893,0.060555,3.910064697265625e-05,0.0001220703125
9.608268737792969e-05,0.06169295310974121,0.012952206512451173,0.063429,3.9577484130859375e-05,0.00013589859008789062
0.00011324882507324219,0.05478310585021973,0.012943660369873045,0.079959,5.817413330078125e-05,0.00019693374633789062
0.00010061264038085938,0.05256795883178711,0.008883583862304686,0.065318,3.123283386230469e-05,0.00011157989501953125
8.702278137207031e-05,0.05506157875061035,0.0049821268157958926,0.078117,4.220008850097656e-05,0.00014519691467285156
9.846687316894531e-05,0.06079459190368652,0.006392663543701174,0.070782,3.266334533691406e-05,0.000133514404296875
8.225440979003906e-05,0.06284260749816895,0.006243670776367186,0.071147,3.933906555175781e-05,0.00012350082397460938
9.489059448242188e-05,0.06986761093139648,0.0035891374816894583,0.071126,7.987022399902344e-05,0.000118255615234375
9.417533874511719e-05,0.01876664161682129,0.008091037414550778,0.073327,3.504753112792969e-05,0.00011610984802246094
9.1552734375e-05,0.052916526794433594,0.010625988983154297,0.064401,4.4345855712890625e-05,0.0001461505889892578
5.7220458984375e-05,0.042144060134887695,0.01195446553039551,0.059702,3.886222839355469e-05,0.00012755393981933594
5.125999450683594e-05,0.06574082374572754,0.008034601364135738,0.07559,3.361701965332031e-05,0.00014209747314453125
0.00011801719665527344,0.05177187919616699,0.009844465286254885,0.060618,5.030632019042969e-05,0.0001735687255859375
0.00010085105895996094,0.05546212196350098,0.007117095077514651,0.061387,3.504753112792969e-05,0.00012993812561035156
6.914138793945312e-05,0.07102823257446289,0.009322081039428706,0.084277,4.0531158447265625e-05,0.00013756752014160156
8.153915405273438e-05,0.06867814064025879,0.002606516189575192,0.066805,3.910064697265625e-05,0.00013256072998046875
0.00010943412780761719,0.07747435569763184,0.00999609526062012,0.067216,4.863739013671875e-05,0.00021886825561523438
8.153915405273438e-05,0.05884599685668945,0.01620962896728516,0.067646,4.839897155761719e-05,0.00015306472778320312
8.511543273925781e-05,0.04672861099243164,0.0021523773040771493,0.071616,4.220008850097656e-05,0.00013136863708496094
0.00013303756713867188,0.0739908218383789,0.01223944592285156,0.090477,3.743171691894531e-05,0.00011897087097167969
8.845329284667969e-05,0.05971574783325195,0.002068593582153319,0.086466,3.123283386230469e-05,0.00011086463928222656
6.508827209472656e-05,0.06460404396057129,0.013538875762939453,0.062458,4.839897155761719e-05,0.00013375282287597656
6.628036499023438e-05,0.06754279136657715,0.006964595977783206,0.075708,3.600120544433594e-05,0.0001201629638671875
8.320808410644531e-05,0.06612730026245117,0.009324559158325196,0.067106,4.2438507080078125e-05,0.0001366138458251953
9.369850158691406e-05,0.028324365615844727,0.008112650726318366,0.068877,4.100799560546875e-05,0.0001308917999267578
0.00014138221740722656,0.03125619888305664,0.014677832275390629,0.071294,4.291534423828125e-05,0.00014495849609375
5.459785461425781e-05,0.06038641929626465,0.008963773056030272,0.062779,5.245208740234375e-05,0.0001933574676513672
5.555152893066406e-05,0.0708317756652832,0.010632760879516603,0.075778,3.314018249511719e-05,0.0001239776611328125
6.031990051269531e-05,0.08180618286132812,0.01243677526855469,0.060361,3.0994415283203125e-05,0.00010561943054199219
6.365776062011719e-05,0.07340884208679199,0.0039880545501709,0.069437,4.410743713378906e-05,0.00014591217041015625
4.792213439941406e-05,0.07491111755371094,0.0034055480041503966,0.079021,3.4809112548828125e-05,0.00012993812561035156
0.00012874603271484375,0.055754899978637695,0.0030230002441406223,0.060671,3.9577484130859375e-05,0.0001423358917236328
6.651878356933594e-05,0.09524989128112793,0.00846902737426758,0.059002,4.291534423828125e-05,0.00013685226440429688
9.107589721679688e-05,0.06383967399597168,0.00628397747802735,0.063257,4.4345855712890625e-05,0.0001461505889892578
9.441375732421875e-05,0.05925703048706055,0.003688766464233398,0.067066,5.650520324707031e-05,0.0001971721649169922
7.62939453125e-05,0.06272721290588379,0.0012346232910156185,0.062673,3.6716461181640625e-05,0.000125885009765625
8.96453857421875e-05,0.05611419677734375,0.010731849639892585,0.062507,3.910064697265625e-05,0.0001423358917236328
9.179115295410156e-05,0.07794570922851562,0.002695780303955078,0.059572,3.409385681152344e-05,0.00011587142944335938
8.106231689453125e-05,0.03271365165710449,0.013554020996093749,0.05788,3.337860107421875e-05,0.00010824203491210938
9.512901306152344e-05,0.03365159034729004,0.005067551773071291,0.058682,4.315376281738281e-05,0.00014901161193847656
0.00012493133544921875,0.03457164764404297,0.004663897811889653,0.067838,3.647804260253906e-05,0.0001442432403564453
8.58306884765625e-05,0.04316258430480957,0.003961959854125979,0.055559,4.0531158447265625e-05,0.00014090538024902344
8.821487426757812e-05,0.038374900817871094,0.0020413310852050726,0.066391,3.62396240234375e-05,0.00013303756713867188
9.1552734375e-05,0.041419029235839844,0.009250055908203124,0.061051,4.363059997558594e-05,0.0001595020294189453
0.0001227855682373047,0.05634307861328125,0.01572275410461426,0.060992,4.482269287109375e-05,0.0001475811004638672
8.893013000488281e-05,0.06228828430175781,0.0024648211364746153,0.064187,3.910064697265625e-05,0.00012803077697753906
0.00010180473327636719,0.07892560958862305,0.008031587036132812,0.066067,3.838539123535156e-05,0.00013566017150878906
9.131431579589844e-05,0.0547945499420166,0.008109548767089844,0.074142,3.0517578125e-05,0.00011348724365234375
8.511543273925781e-05,0.07254457473754883,0.019278681320190436,0.064756,3.886222839355469e-05,0.00013208389282226562
0.00010037422180175781,0.07408523559570312,0.017820394027709963,0.059612,4.482269287109375e-05,0.00014734268188476562
7.748603820800781e-05,0.08059048652648926,0.01472516186523437,0.073772,3.5762786865234375e-05,0.00012350082397460938
9.465217590332031e-05,0.08331823348999023,0.003963925765991208,0.064626,3.743171691894531e-05,0.0001277923583984375
0.00010395050048828125,0.035582542419433594,0.0017267509765624967,0.061643,3.910064697265625e-05,0.00012540817260742188
5.14984130859375e-05,0.06619453430175781,0.004572551956176757,0.08351,4.7206878662109375e-05,0.00015211105346679688
8.654594421386719e-05,0.0717618465423584,0.011927593948364262,0.078398,3.814697265625e-05,0.0001392364501953125
7.963180541992188e-05,0.060857534408569336,0.008086842239379888,0.077787,4.267692565917969e-05,0.00011658668518066406
9.393692016601562e-05,0.060524702072143555,0.030690776245117193,0.078133,3.790855407714844e-05,0.0001220703125
6.67572021484375e-05,0.0812385082244873,0.006664668624877926,0.077782,4.315376281738281e-05,0.0001399517059326172
8.296966552734375e-05,0.07153773307800293,0.003748073410034178,0.075976,4.363059997558594e-05,0.00014495849609375
0.00010418891906738281,0.03742551803588867,0.018972403274536136,0.060714,3.7670135498046875e-05,0.00013017654418945312
8.749961853027344e-05,0.04147911071777344,0.00260645985412597,0.064727,3.528594970703125e-05,0.00011944770812988281
9.584426879882812e-05,0.04210996627807617,0.015280731979370119,0.066509,7.128715515136719e-05,0.00015497207641601562
6.151199340820312e-05,0.062222957611083984,0.0044139391174316395,0.068926,3.5762786865234375e-05,0.00013780593872070312
0.00010085105895996094,0.06277060508728027,0.015681272079467776,0.059098,3.409385681152344e-05,0.00012683868408203125
8.153915405273438e-05,0.06452250480651855,0.02680810844421387,0.08363,5.2928924560546875e-05,0.00015783309936523438
0.00010466575622558594,0.06222081184387207,0.009309335678100591,0.079632,4.696846008300781e-05,0.0001475811004638672
0.00010156631469726562,0.06862449645996094,0.008479840408325195,0.068439,4.00543212890625e-05,0.00014328956604003906
8.988380432128906e-05,0.05954384803771973,0.005990272018432614,0.060678,5.030632019042969e-05,0.0001780986785888672
0.00010633468627929688,0.04203081130981445,0.0038302601470947273,0.071186,3.981590270996094e-05,0.00013756752014160156
5.817413330078125e-05,0.03688240051269531,0.003984321258544921,0.071077,6.29425048828125e-05,0.00016450881958007812
8.320808410644531e-05,0.06037735939025879,0.013239183441162108,0.059684,3.457069396972656e-05,0.00013184547424316406
7.867813110351562e-05,0.06837940216064453,0.0021037943267822323,0.07601,2.7894973754882812e-05,0.00011420249938964844
6.937980651855469e-05,0.049451351165771484,0.0036060862426757767,0.066612,3.743171691894531e-05,0.00013709068298339844
8.606910705566406e-05,0.06590795516967773,0.0045078548126220724,0.064732,3.147125244140625e-05,0.00012183189392089844
0.00012350082397460938,0.055193185806274414,0.0057703674316406245,0.07245,4.1961669921875e-05,0.00014734268188476562
9.632110595703125e-05,0.05852484703063965,0.0008016562652587919,0.058355,4.38690185546875e-05,0.0001366138458251953
7.295608520507812e-05,0.08765125274658203,0.013801253036499025,0.061596,3.4809112548828125e-05,0.00011777877807617188
7.963180541992188e-05,0.0880126953125,0.02018512817382813,0.075415,4.00543212890625e-05,0.00013494491577148438
0.00010514259338378906,0.06183266639709473,0.016293202682495123,0.070654,4.553794860839844e-05,0.0001499652862548828
0.00010251998901367188,0.04372978210449219,0.007900316299438478,0.076111,4.00543212890625e-05,0.00013017654418945312
7.009506225585938e-05,0.050763607025146484,0.006943194412231443,0.066901,3.695487976074219e-05,0.00012540817260742188
6.794929504394531e-05,0.049889564514160156,0.003494217422485346,0.065697,3.814697265625e-05,0.00012803077697753906
7.367134094238281e-05,0.04192042350769043,0.009387241897583012,0.07794,4.9591064453125e-05,0.0001575946807861328
8.106231689453125e-05,0.07835936546325684,0.01399516325378418,0.067621,4.076957702636719e-05,0.00013899803161621094
8.249282836914062e-05,0.05730485916137695,0.01240366839599609,0.076783,3.790855407714844e-05,0.00011849403381347656
6.794929504394531e-05,0.0633995532989502,0.015539162734985346,0.067446,5.7220458984375e-05,0.00013446807861328125
6.413459777832031e-05,0.06786656379699707,0.011527953247070316,0.072321,3.314018249511719e-05,0.00010776519775390625
0.00010180473327636719,0.07128524780273438,0.004617201751708988,0.064106,3.600120544433594e-05,0.00012969970703125
9.560585021972656e-05,0.07720375061035156,0.01147248796081543,0.064414,3.170967102050781e-05,0.0001068115234375
8.344650268554688e-05,0.04822993278503418,0.004071564193725584,0.061829,3.5762786865234375e-05,0.00013446807861328125
5.841255187988281e-05,0.04419255256652832,0.007314513381958002,0.063991,3.719329833984375e-05,0.00013566017150878906
7.2479248046875e-05,0.046297550201416016,0.00838551307678223,0.06924,4.458427429199219e-05,0.00014972686767578125
8.606910705566406e-05,0.05290365219116211,0.010072417510986323,0.074786,3.910064697265625e-05,0.00012445449829101562
8.7738037109375e-05,0.06215310096740723,0.006059666488647461,0.060127,3.647804260253906e-05,0.00012230873107910156
8.130073547363281e-05,0.05756235122680664,0.0062608035888671865,0.064416,3.695487976074219e-05,0.00012636184692382812
0.00010228157043457031,0.04465317726135254,0.008985000717163086,0.066788,4.220008850097656e-05,0.00014495849609375
8.749961853027344e-05,0.03049445152282715,0.014219540466308592,0.074311,4.792213439941406e-05,0.0001621246337890625
8.082389831542969e-05,0.046950340270996094,0.003507046493530272,0.061766,4.172325134277344e-05,0.00014066696166992188
0.00010657310485839844,0.04239344596862793,0.0027379990539550814,0.066854,3.600120544433594e-05,0.00014066696166992188
9.632110595703125e-05,0.052843332290649414,0.003094187713623048,0.059474,4.744529724121094e-05,0.00015163421630859375
9.441375732421875e-05,0.054961204528808594,0.011587890869140624,0.079694,3.910064697265625e-05,0.00014090538024902344
0.00010132789611816406,0.07390975952148438,0.004611107208251947,0.078298,3.743171691894531e-05,0.0001323223114013672
7.295608520507812e-05,0.05451369285583496,0.014535999435424801,0.094031,3.337860107421875e-05,0.00013065338134765625
7.081031799316406e-05,0.050919532775878906,0.0053857953796386734,0.060299,3.933906555175781e-05,0.00014090538024902344
8.821487426757812e-05,0.04658198356628418,0.010748310012817383,0.065955,3.1948089599609375e-05,0.00011038780212402344
8.320808410644531e-05,0.05274605751037598,0.005643889038085936,0.061058,3.8623809814453125e-05,0.00012087821960449219
5.5789947509765625e-05,0.05373835563659668,0.00337001393127441,0.070622,4.100799560546875e-05,0.00013327598571777344
6.723403930664062e-05,0.03352093696594238,0.0013511176147461001,0.097296,4.172325134277344e-05,0.0001289844512939453
9.417533874511719e-05,0.04961991310119629,0.0017212694396972622,0.093351,4.38690185546875e-05,0.00014328956604003906
8.368492126464844e-05,0.06220531463623047,0.004633642608642574,0.071718,3.24249267578125e-05,0.00012612342834472656
9.775161743164062e-05,0.07466626167297363,0.0035277994384765657,0.062476,3.981590270996094e-05,0.00013494491577148438
8.034706115722656e-05,0.0766134262084961,0.009707808578491212,0.063887,3.314018249511719e-05,0.00010943412780761719
0.00010061264038085938,0.04179191589355469,0.0090001761932373,0.073398,3.600120544433594e-05,0.000125885009765625
8.320808410644531e-05,0.10521197319030762,0.004946970153808593,0.060024,3.170967102050781e-05,0.00010561943054199219
5.745887756347656e-05,0.058197021484375,0.009695413177490238,0.061782,3.838539123535156e-05,0.00013637542724609375
8.535385131835938e-05,0.04980802536010742,0.005898277221679682,0.068639,4.1961669921875e-05,0.00014209747314453125
0.00011134147644042969,0.0417482852935791,0.009262940490722654,0.066887,4.506111145019531e-05,0.0001437664031982422
6.67572021484375e-05,0.05121564865112305,0.01332890812683106,0.070557,4.029273986816406e-05,0.00014495849609375
8.678436279296875e-05,0.06618666648864746,0.003110038269042964,0.066862,3.170967102050781e-05,0.00012493133544921875
6.246566772460938e-05,0.06373000144958496,0.008350430953979499,0.069987,4.267692565917969e-05,0.00014901161193847656
9.274482727050781e-05,0.07245802879333496,0.004901936355590816,0.072509,4.696846008300781e-05,0.00018930435180664062
9.012222290039062e-05,0.09089040756225586,0.007028295166015622,0.061518,4.3392181396484375e-05,0.00014710426330566406
7.939338684082031e-05,0.08217406272888184,0.010389316436767576,0.064528,4.1484832763671875e-05,0.0001690387725830078
9.846687316894531e-05,0.11040234565734863,0.0035648219299316414,0.07478,4.076957702636719e-05,0.00013136863708496094
0.00010228157043457031,0.08031654357910156,0.00770372630310058,0.069763,3.838539123535156e-05,0.00013589859008789062
0.00012350082397460938,0.07021808624267578,0.006984381973266604,0.070088,4.673004150390625e-05,0.0001552104949951172
0.00010657310485839844,0.06689214706420898,0.009336330566406252,0.060465,3.7670135498046875e-05,0.00012302398681640625
9.918212890625e-05,0.08413124084472656,0.0013785713195800797,0.070075,4.9591064453125e-05,0.00015425682067871094
0.00011801719665527344,0.06674718856811523,0.0038561493377685524,0.072202,3.695487976074219e-05,0.0001404285430908203
9.751319885253906e-05,0.08967375755310059,0.014409884826660155,0.070758,4.506111145019531e-05,0.0001380443572998047
0.00011396408081054688,0.060739994049072266,0.02427438151550293,0.062278,4.172325134277344e-05,0.0001556873321533203
0.00010895729064941406,0.06941938400268555,0.006397705230712897,0.063715,7.62939453125e-05,0.0002803802490234375
9.202957153320312e-05,0.04085659980773926,0.008228451339721679,0.076058,3.075599670410156e-05,0.00010585784912109375
9.1552734375e-05,0.021718502044677734,0.013698418731689456,0.061505,3.814697265625e-05,0.00013065338134765625
5.316734313964844e-05,0.04238128662109375,0.006867808914184564,0.072275,4.8160552978515625e-05,0.00017905235290527344
6.031990051269531e-05,0.05035281181335449,0.0021762635345459053,0.077688,3.7670135498046875e-05,0.00014281272888183594
6.127357482910156e-05,0.05367755889892578,0.012244707305908209,0.068017,4.029273986816406e-05,0.00013017654418945312
9.274482727050781e-05,0.06617903709411621,0.0028442462005615204,0.070371,2.86102294921875e-05,0.00010466575622558594
0.00011563301086425781,0.0655984878540039,0.0035308516693115244,0.062055,3.981590270996094e-05,0.00013327598571777344
8.606910705566406e-05,0.07160639762878418,0.005494867538452151,0.059576,3.147125244140625e-05,0.0001087188720703125
0.000102996826171875,0.03380608558654785,0.0052490099182128935,0.070601,3.886222839355469e-05,0.00013184547424316406
7.939338684082031e-05,0.04174065589904785,0.0013542995758056703,0.063368,4.5299530029296875e-05,0.00014710426330566406
0.00010728836059570312,0.03557872772216797,0.029081772979736326,0.059866,4.267692565917969e-05,0.00013875961303710938
7.462501525878906e-05,0.0573582649230957,0.004426124450683591,0.065153,3.457069396972656e-05,0.000125885009765625
8.797645568847656e-05,0.0653696060180664,0.012900432067871087,0.076744,3.910064697265625e-05,0.0001437664031982422
6.818771362304688e-05,0.06835603713989258,0.01366661901855469,0.076221,4.4345855712890625e-05,0.0001404285430908203
0.00010633468627929688,0.062355995178222656,0.013675281265258785,0.070872,4.673004150390625e-05,0.00015664100646972656
0.00010037422180175781,0.0609738826751709,0.007295118591308589,0.064878,3.218650817871094e-05,0.00011968612670898438
9.393692016601562e-05,0.06757068634033203,0.006482333724975586,0.072907,6.270408630371094e-05,0.0001456737518310547
8.845329284667969e-05,0.05837702751159668,0.005207631271362298,0.068432,3.8623809814453125e-05,0.0001385211944580078
0.0001010894775390625,0.07643747329711914,0.013095376663208008,0.07707,3.814697265625e-05,0.00014019012451171875
6.771087646484375e-05,0.06949615478515625,0.005569581878662105,0.078462,3.981590270996094e-05,0.0001385211944580078
9.202957153320312e-05,0.07559013366699219,0.005708873077392582,0.072779,3.0994415283203125e-05,0.00010848045349121094
9.584426879882812e-05,0.06000566482543945,0.004838813018798828,0.061175,3.9577484130859375e-05,0.00013947486877441406
6.961822509765625e-05,0.0768425464630127,0.00387195091247558,0.078325,3.743171691894531e-05,0.00013756752014160156
0.00010156631469726562,0.056557655334472656,0.004733588119506832,0.068804,3.910064697265625e-05,0.00014019012451171875
9.489059448242188e-05,0.0992271900177002,0.004807323989868162,0.06994,7.128715515136719e-05,0.00018668174743652344
0.0001246929168701172,0.05052351951599121,0.02088369691467286,0.065199,5.269050598144531e-05,0.00020241737365722656
9.250640869140625e-05,0.06877517700195312,0.006096203125000005,0.065437,3.743171691894531e-05,0.0001251697540283203
0.00010085105895996094,0.07047557830810547,0.005394757690429686,0.075185,6.031990051269531e-05,0.00016760826110839844
0.00011348724365234375,0.05281782150268555,0.00804242538452149,0.07626,5.507469177246094e-05,0.00017714500427246094
8.58306884765625e-05,0.05336761474609375,0.004348874084472654,0.075158,4.1484832763671875e-05,0.00012826919555664062
0.00010156631469726562,0.0689857006072998,0.009623803817749021,0.056313,4.029273986816406e-05,0.00014400482177734375
5.888938903808594e-05,0.07767868041992188,0.0037317149505615294,0.065089,4.4345855712890625e-05,0.00015544891357421875
9.226799011230469e-05,0.05899667739868164,0.010608144668579095,0.077771,3.5762786865234375e-05,0.00012922286987304688
0.00011682510375976562,0.07069253921508789,0.005644825836181644,0.060554,3.743171691894531e-05,0.00012731552124023438
8.0108642578125e-05,0.06883025169372559,0.003619885787963864,0.064765,4.291534423828125e-05,0.00015354156494140625
7.796287536621094e-05,0.03784036636352539,0.01594709182739258,0.069865,3.814697265625e-05,0.00012946128845214844
9.679794311523438e-05,0.04309988021850586,0.013444598312377931,0.055255,5.4836273193359375e-05,0.00020265579223632812
8.20159912109375e-05,0.054673194885253906,0.013965022460937504,0.064633,4.124641418457031e-05,0.0001468658447265625
8.225440979003906e-05,0.053823232650756836,0.023069555068969724,0.072424,4.6253204345703125e-05,0.00014925003051757812
8.678436279296875e-05,0.06787228584289551,0.005935101455688471,0.074231,3.814697265625e-05,0.00014925003051757812
0.0001049041748046875,0.06326651573181152,0.01058391903686523,0.066112,3.838539123535156e-05,0.00013709068298339844
0.00010442733764648438,0.04498553276062012,0.012714174331665037,0.064486,3.838539123535156e-05,0.00014448165893554688
8.249282836914062e-05,0.049498558044433594,0.013264087646484374,0.071632,4.4345855712890625e-05,0.00014352798461914062
9.107589721679688e-05,0.0381321907043457,0.0130373572845459,0.072198,5.507469177246094e-05,0.0001952648162841797
9.822845458984375e-05,0.05298137664794922,0.0008891440582275423,0.06888,3.3855438232421875e-05,0.00012087821960449219
8.96453857421875e-05,0.05983233451843262,0.005974598709106445,0.060759,3.337860107421875e-05,0.00011658668518066406
7.963180541992188e-05,0.0692605972290039,0.013786197830200193,0.061149,4.4345855712890625e-05,0.0001404285430908203
7.557868957519531e-05,0.060376882553100586,0.004725356918334964,0.063094,4.839897155761719e-05,0.0001442432403564453
0.00011205673217773438,0.062264204025268555,0.006241001632690424,0.081822,5.078315734863281e-05,0.0001595020294189453
9.465217590332031e-05,0.0891106128692627,0.011743795379638669,0.069566,3.4809112548828125e-05,0.00011849403381347656
0.00011754035949707031,0.06642413139343262,0.009486115982055662,0.063598,3.528594970703125e-05,0.00013399124145507812
0.00013875961303710938,0.07175588607788086,0.0063443996582031315,0.073234,4.673004150390625e-05,0.00014209747314453125
0.00011873245239257812,0.046901702880859375,0.0055703216400146485,0.061591,3.5762786865234375e-05,0.00012564659118652344
9.942054748535156e-05,0.06754374504089355,0.0029727188415527295,0.063393,3.647804260253906e-05,0.00011467933654785156
9.369850158691406e-05,0.058010101318359375,0.0024592609558105466,0.058934,4.076957702636719e-05,0.00014638900756835938
8.821487426757812e-05,0.04393625259399414,0.010297305831909173,0.06549,4.00543212890625e-05,0.00013446807861328125
7.367134094238281e-05,0.05578923225402832,0.010909538833618171,0.067683,4.553794860839844e-05,0.00013303756713867188
9.584426879882812e-05,0.02771735191345215,0.015124816940307616,0.060302,4.458427429199219e-05,0.00013780593872070312
0.00014901161193847656,0.04445195198059082,0.004128074890136717,0.057444,3.5762786865234375e-05,0.00011682510375976562
0.00011086463928222656,0.05001401901245117,0.007668792282104486,0.072164,4.649162292480469e-05,0.00013875961303710938
9.179115295410156e-05,0.03326821327209473,0.0024323175506591743,0.068167,4.100799560546875e-05,0.00014209747314453125
5.7697296142578125e-05,0.04468703269958496,0.003515393295288091,0.070335,4.506111145019531e-05,0.00015211105346679688
7.224082946777344e-05,0.049346208572387695,0.015114946090698245,0.066938,4.291534423828125e-05,0.00014519691467285156
7.534027099609375e-05,0.054773807525634766,0.01689469158935547,0.060722,4.506111145019531e-05,0.00014138221740722656
4.8160552978515625e-05,0.07439327239990234,0.0032636541137695263,0.062949,3.814697265625e-05,0.00014400482177734375
8.0108642578125e-05,0.07211923599243164,0.0038215101318359312,0.069167,4.124641418457031e-05,0.0001304149627685547
9.751319885253906e-05,0.07109999656677246,0.006187209457397459,0.059206,3.981590270996094e-05,0.0001373291015625
6.890296936035156e-05,0.06764078140258789,0.000858192626953122,0.066208,5.936622619628906e-05,0.00015211105346679688
0.00013828277587890625,0.06469035148620605,0.026156145355224605,0.063628,4.1961669921875e-05,0.00013303756713867188
8.034706115722656e-05,0.019278526306152344,0.029704323379516603,0.104558,3.790855407714844e-05,0.00013184547424316406
9.655952453613281e-05,0.07747578620910645,0.0013641754913330112,0.05807,3.147125244140625e-05,0.00010943412780761719
8.678436279296875e-05,0.05488395690917969,0.01538490438842774,0.083421,3.552436828613281e-05,0.00012993812561035156
0.00012969970703125,0.05582380294799805,0.01820608251953125,0.104116,3.2901763916015625e-05,0.0001201629638671875
0.0001049041748046875,0.026944875717163086,0.04596371311950684,0.060777,4.76837158203125e-05,0.00014710426330566406
8.821487426757812e-05,0.08125734329223633,0.008470005126953131,0.063479,4.124641418457031e-05,0.00013065338134765625
0.00010013580322265625,0.09782743453979492,0.006506619796752933,0.05789,3.3855438232421875e-05,0.00013065338134765625
8.0108642578125e-05,0.08395028114318848,0.007651033142089841,0.068497,4.8160552978515625e-05,0.0001983642578125
7.295608520507812e-05,0.09958720207214355,0.002840872451782231,0.066728,3.0517578125e-05,0.00011086463928222656
5.269050598144531e-05,0.037332773208618164,0.007029633987426759,0.060362,4.458427429199219e-05,0.00015044212341308594
0.00011134147644042969,0.04927492141723633,0.013042935623168946,0.060786,3.9577484130859375e-05,0.00013518333435058594
7.319450378417969e-05,0.06039261817932129,0.008506801513671877,0.067646,2.7894973754882812e-05,0.00010609626770019531
6.628036499023438e-05,0.06087803840637207,0.001594321960449216,0.065181,4.267692565917969e-05,0.00013136863708496094
0.00010633468627929688,0.04289531707763672,0.002654094879150387,0.066833,4.172325134277344e-05,0.0001347064971923828
9.369850158691406e-05,0.07844948768615723,0.01264469769287109,0.063572,4.410743713378906e-05,0.0001423358917236328
0.0001201629638671875,0.04878354072570801,0.014106177017211917,0.060603,4.2438507080078125e-05,0.0001430511474609375
9.489059448242188e-05,0.07412552833557129,0.012987119277954096,0.076216,3.647804260253906e-05,0.00011706352233886719
9.274482727050781e-05,0.058171749114990234,0.009515850006103513,0.065514,3.838539123535156e-05,0.00013184547424316406
0.00012254714965820312,0.048087120056152344,0.004889543334960944,0.074233,3.552436828613281e-05,0.00013494491577148438
8.916854858398438e-05,0.04680013656616211,0.0017796930847168019,0.063619,4.267692565917969e-05,0.0001399517059326172
0.00010561943054199219,0.051796913146972656,0.016764039642333986,0.087268,4.100799560546875e-05,0.000133514404296875
7.271766662597656e-05,0.07068467140197754,0.013421176193237308,0.068977,4.1484832763671875e-05,0.00013756752014160156
8.654594421386719e-05,0.06221938133239746,0.0016815432739257785,0.06933,3.1948089599609375e-05,0.00010728836059570312
0.00011110305786132812,0.05438685417175293,0.009660722259521484,0.073421,3.719329833984375e-05,0.00012445449829101562
0.00010275840759277344,0.04565286636352539,0.011185412704467768,0.063838,3.170967102050781e-05,0.00011944770812988281
9.441375732421875e-05,0.06047964096069336,0.012258585510253904,0.06219,3.981590270996094e-05,0.00013756752014160156
0.0002129077911376953,0.05442523956298828,0.0053171833648681666,0.069186,5.173683166503906e-05,0.0001723766326904297
0.00010085105895996094,0.03691887855529785,0.0019905958709716814,0.070394,3.62396240234375e-05,0.00012803077697753906
6.222724914550781e-05,0.06076192855834961,0.0036714029998779346,0.062953,4.0531158447265625e-05,0.0001277923583984375
8.463859558105469e-05,0.05751347541809082,0.01570292669677735,0.071111,4.076957702636719e-05,0.0001385211944580078
8.821487426757812e-05,0.07822060585021973,0.017240753082275392,0.068146,3.719329833984375e-05,0.00013399124145507812
8.7738037109375e-05,0.07057976722717285,0.011726128631591795,0.058769,4.124641418457031e-05,0.00014901161193847656
8.20159912109375e-05,0.05044269561767578,0.0074703224792480455,0.089186,3.24249267578125e-05,0.00011110305786132812
9.775161743164062e-05,0.06937217712402344,0.0013926020660400412,0.058321,4.7206878662109375e-05,0.00013875961303710938
9.679794311523438e-05,0.05874347686767578,0.008312914474487301,0.075367,3.409385681152344e-05,0.00011467933654785156
9.560585021972656e-05,0.05719423294067383,0.008944147903442376,0.071818,3.8623809814453125e-05,0.00014591217041015625
7.963180541992188e-05,0.05021166801452637,0.00892175898742676,0.060423,4.124641418457031e-05,0.0001308917999267578
8.511543273925781e-05,0.0458831787109375,0.0050043916778564485,0.080467,5.650520324707031e-05,0.00016045570373535156
8.654594421386719e-05,0.04797792434692383,0.005618642990112305,0.062833,3.62396240234375e-05,0.0001220703125
0.00011014938354492188,0.05670356750488281,0.006724882568359375,0.059586,4.6253204345703125e-05,0.00014519691467285156
7.319450378417969e-05,0.05986928939819336,0.014476092025756837,0.085978,3.504753112792969e-05,0.00011777877807617188
8.726119995117188e-05,0.0563812255859375,0.0024836106414794917,0.064013,4.3392181396484375e-05,0.00013017654418945312
7.128715515136719e-05,0.05133819580078125,0.012554244750976565,0.075056,4.5299530029296875e-05,0.0001404285430908203
0.00010085105895996094,0.06559348106384277,0.01206634545898437,0.083694,5.4836273193359375e-05,0.0002067089080810547
6.866455078125e-05,0.05406546592712402,0.01232789942932129,0.064178,3.4809112548828125e-05,0.00012063980102539062
0.0005080699920654297,0.06061148643493652,0.006244679855346685,0.070626,3.910064697265625e-05,0.00013303756713867188
0.00011515617370605469,0.09170842170715332,0.003973652694702151,0.072877,3.4809112548828125e-05,0.00013685226440429688
9.441375732421875e-05,0.031099557876586914,0.012302680786132808,0.067167,3.528594970703125e-05,0.00013566017150878906
9.202957153320312e-05,0.05689597129821777,0.010478901519775388,0.066485,4.172325134277344e-05,0.00013518333435058594
9.655952453613281e-05,0.07380199432373047,0.00949624473571778,0.07218,3.528594970703125e-05,0.0001163482666015625
6.937980651855469e-05,0.05680537223815918,0.006588744812011715,0.065695,3.7670135498046875e-05,0.000133514404296875
9.512901306152344e-05,0.04910397529602051,0.00835919734191895,0.079813,3.8623809814453125e-05,0.0001246929168701172
8.034706115722656e-05,0.06857562065124512,0.006578257598876952,0.061835,3.695487976074219e-05,0.00012230873107910156
9.822845458984375e-05,0.04228997230529785,0.004927648315429689,0.07199,3.4809112548828125e-05,0.0001220703125
6.556510925292969e-05,0.03414416313171387,0.004812360031127935,0.070418,3.981590270996094e-05,0.0001418590545654297
9.489059448242188e-05,0.04409384727478027,0.008162126495361327,0.075323,3.9577484130859375e-05,0.00014925003051757812
9.655952453613281e-05,0.0542140007019043,0.012330367126464847,0.087835,5.507469177246094e-05,0.00016164779663085938
0.0001304149627685547,0.052703142166137695,0.007724062622070316,0.064162,4.076957702636719e-05,0.00014519691467285156
0.00014543533325195312,0.05532646179199219,0.01600416090393067,0.073651,3.62396240234375e-05,0.00011873245239257812
6.508827209472656e-05,0.0567324161529541,0.011841430343627932,0.079136,3.504753112792969e-05,0.00011944770812988281
7.987022399902344e-05,0.07989144325256348,0.006465353103637696,0.062229,4.3392181396484375e-05,0.00015735626220703125
6.222724914550781e-05,0.07464218139648438,0.005064529067993165,0.072643,4.172325134277344e-05,0.0001373291015625
0.00010418891906738281,0.06091928482055664,0.008347208816528326,0.073443,3.743171691894531e-05,0.00012826919555664062
9.489059448242188e-05,0.0661628246307373,0.004645367202758793,0.06269,4.649162292480469e-05,0.0001506805419921875
0.00011157989501953125,0.04556107521057129,0.002225227737426755,0.062725,3.337860107421875e-05,0.0001285076141357422
7.534027099609375e-05,0.07448458671569824,0.023726990707397463,0.081217,3.647804260253906e-05,0.0001316070556640625
0.00010037422180175781,0.04075050354003906,0.012320470947265627,0.072156,4.506111145019531e-05,0.0001468658447265625
0.0001163482666015625,0.02875971794128418,0.005291480728149417,0.070379,5.4836273193359375e-05,0.00020933151245117188
8.940696716308594e-05,0.040266990661621094,0.0032329959106445344,0.062705,3.790855407714844e-05,0.00012874603271484375
5.507469177246094e-05,0.052572011947631836,0.005880227005004887,0.071113,4.6253204345703125e-05,0.00017786026000976562
8.7738037109375e-05,0.06502246856689453,0.005273710647583009,0.062034,3.647804260253906e-05,0.00011587142944335938
6.222724914550781e-05,0.058774709701538086,0.006091159866333004,0.070677,3.838539123535156e-05,0.0001266002655029297
5.4836273193359375e-05,0.08130478858947754,0.010246263275146487,0.06249,4.172325134277344e-05,0.00015163421630859375
0.00010395050048828125,0.06285572052001953,0.013166379959106446,0.061868,4.1484832763671875e-05,0.000125885009765625
0.00012183189392089844,0.06648397445678711,0.005185148315429683,0.079545,4.029273986816406e-05,0.00015115737915039062
8.869171142578125e-05,0.04152274131774902,0.009272889877319335,0.086924,6.246566772460938e-05,0.00014662742614746094
5.817413330078125e-05,0.05441856384277344,0.0049610281219482355,0.072026,3.409385681152344e-05,0.00011539459228515625
0.0001678466796875,0.05787014961242676,0.016192492752075197,0.063595,3.814697265625e-05,0.0001347064971923828
8.797645568847656e-05,0.03564596176147461,0.0031169634552001974,0.066203,3.647804260253906e-05,0.00013494491577148438
8.130073547363281e-05,0.04721212387084961,0.014090870147705076,0.065694,2.9325485229492188e-05,0.00010442733764648438
0.00010037422180175781,0.04466700553894043,0.0041682875976562506,0.074239,4.506111145019531e-05,0.00015211105346679688
6.699562072753906e-05,0.06879234313964844,0.0029025555419921883,0.057795,4.172325134277344e-05,0.00013709068298339844
8.082389831542969e-05,0.055475711822509766,0.006200404617309571,0.064428,3.266334533691406e-05,0.00010991096496582031
7.295608520507812e-05,0.06929516792297363,0.00927942895507812,0.072954,4.172325134277344e-05,0.00012540817260742188
7.486343383789062e-05,0.061159372329711914,0.007863609039306642,0.060563,3.743171691894531e-05,0.00012946128845214844
9.417533874511719e-05,0.04059791564941406,0.012019049667358395,0.068776,4.291534423828125e-05,0.0001385211944580078
9.703636169433594e-05,0.04235720634460449,0.019710562103271483,0.061357,4.57763671875e-05,0.00014281272888183594
9.441375732421875e-05,0.035895586013793945,0.00224036737060547,0.067869,3.457069396972656e-05,0.00011110305786132812
0.0001366138458251953,0.060559749603271484,0.0056997361145019465,0.074829,4.315376281738281e-05,0.00014519691467285156
7.677078247070312e-05,0.06689071655273438,0.007983769958496097,0.062282,4.482269287109375e-05,0.0001423358917236328
7.081031799316406e-05,0.06737637519836426,0.007076935943603521,0.066366,4.649162292480469e-05,0.0001800060272216797
9.1552734375e-05,0.06194424629211426,0.0041296258697509775,0.062624,4.482269287109375e-05,0.0001461505889892578
0.00011467933654785156,0.055240631103515625,0.006826403198242181,0.07444,4.410743713378906e-05,0.00015401840209960938
9.5367431640625e-05,0.0629889965057373,0.013222234237670896,0.063987,4.124641418457031e-05,0.00014257431030273438
8.869171142578125e-05,0.07067513465881348,0.003862231445312503,0.06555,4.696846008300781e-05,0.00013256072998046875
7.104873657226562e-05,0.053800106048583984,0.009620232009887694,0.076225,4.38690185546875e-05,0.00014162063598632812
0.0001385211944580078,0.053612470626831055,0.008566468719482426,0.068921,3.838539123535156e-05,0.0001361370086669922
0.0001049041748046875,0.0451960563659668,0.005952701858520509,0.065246,4.291534423828125e-05,0.00014209747314453125
6.961822509765625e-05,0.03910684585571289,0.005101030303955076,0.076698,4.124641418457031e-05,0.00013017654418945312
9.703636169433594e-05,0.05112576484680176,0.016908734344482423,0.062776,3.886222839355469e-05,0.00013518333435058594
8.535385131835938e-05,0.0394134521484375,0.019251262771606444,0.060788,3.457069396972656e-05,0.00011467933654785156
0.00010991096496582031,0.05356740951538086,0.0158957451171875,0.065693,3.910064697265625e-05,0.00013637542724609375
0.00010228157043457031,0.04763936996459961,0.008531079940795896,0.06407,4.076957702636719e-05,0.00015044212341308594
0.00010848045349121094,0.0547938346862793,0.007113885742187506,0.074719,4.8160552978515625e-05,0.0001442432403564453
9.34600830078125e-05,0.05356860160827637,0.016839143218994143,0.07031,3.552436828613281e-05,0.00012731552124023438
9.775161743164062e-05,0.0529632568359375,0.004728953231811522,0.073186,3.981590270996094e-05,0.0001380443572998047
9.179115295410156e-05,0.07803630828857422,0.007561172409057612,0.071955,4.029273986816406e-05,0.00014257431030273438
9.560585021972656e-05,0.0733487606048584,0.009421840316772456,0.063143,4.315376281738281e-05,0.00014495849609375
0.00010704994201660156,0.05776834487915039,0.008505228256225586,0.070701,6.961822509765625e-05,0.0002484321594238281
0.00010323524475097656,0.04369759559631348,0.011814002593994143,0.059466,3.743171691894531e-05,0.00013494491577148438
8.368492126464844e-05,0.043799638748168945,0.002112467361450196,0.062874,5.936622619628906e-05,0.00014138221740722656
8.916854858398438e-05,0.03259015083312988,0.0038815410156250035,0.079523,3.147125244140625e-05,0.00011086463928222656
8.225440979003906e-05,0.0690155029296875,0.010365684692382818,0.072583,4.57763671875e-05,0.0001537799835205078
9.298324584960938e-05,0.07150721549987793,0.00948982757568359,0.06131,4.029273986816406e-05,0.00013875961303710938
9.369850158691406e-05,0.07138824462890625,0.006241424789428712,0.08101,3.4332275390625e-05,0.0001285076141357422
9.751319885253906e-05,0.07523179054260254,0.013313231613159178,0.058873,4.553794860839844e-05,0.00018548965454101562
8.821487426757812e-05,0.06137204170227051,0.023689447402954103,0.0765,3.600120544433594e-05,0.00012183189392089844
0.00011515617370605469,0.0668935775756836,0.00717315484619141,0.070434,4.1484832763671875e-05,0.00014019012451171875
8.320808410644531e-05,0.042142391204833984,0.006928523025512695,0.064665,5.078315734863281e-05,0.00017499923706054688
0.00010466575622558594,0.05427098274230957,0.012897203613281255,0.076649,3.886222839355469e-05,0.00013947486877441406
6.818771362304688e-05,0.06417512893676758,0.0030215578460693338,0.063085,4.100799560546875e-05,0.00013589859008789062
8.082389831542969e-05,0.05306410789489746,0.013783724777221673,0.064033,3.8623809814453125e-05,0.00013136863708496094
0.00010442733764648438,0.04373979568481445,0.014309164978027339,0.065974,3.4809112548828125e-05,0.00012993812561035156
9.107589721679688e-05,0.03847146034240723,0.0010978583679199239,0.060139,3.409385681152344e-05,0.00012350082397460938
0.00010371208190917969,0.05446314811706543,0.002534145446777346,0.060354,4.76837158203125e-05,0.00016927719116210938
9.608268737792969e-05,0.04769539833068848,0.00953854957580566,0.09034,4.744529724121094e-05,0.00016307830810546875
0.00010251998901367188,0.05230283737182617,0.015500376663208013,0.074665,3.552436828613281e-05,0.00012135505676269531
8.130073547363281e-05,0.06460118293762207,0.003841707229614258,0.062375,4.1961669921875e-05,0.00014662742614746094
7.796287536621094e-05,0.09362626075744629,0.008528960815429684,0.065459,4.100799560546875e-05,0.00013709068298339844
7.700920104980469e-05,0.06781721115112305,0.012387530044555659,0.070096,3.170967102050781e-05,0.00010704994201660156
9.274482727050781e-05,0.08362603187561035,0.005816167617797852,0.069799,4.982948303222656e-05,0.0001533031463623047
9.72747802734375e-05,0.08490800857543945,0.008927471221923833,0.072986,4.482269287109375e-05,0.00014472007751464844
9.036064147949219e-05,0.0744333267211914,0.008833922927856439,0.081032,4.124641418457031e-05,0.00013685226440429688
9.679794311523438e-05,0.0721745491027832,0.006657746932983398,0.062327,3.790855407714844e-05,0.00011873245239257812
0.00010085105895996094,0.05822110176086426,0.012566125366210934,0.069303,4.172325134277344e-05,0.00013875961303710938
0.00012755393981933594,0.09519505500793457,0.0018904024810791065,0.066103,4.982948303222656e-05,0.000152587890625
0.00011348724365234375,0.06994867324829102,0.021531880798339842,0.05956,3.3855438232421875e-05,0.00013375282287597656
8.440017700195312e-05,0.08104443550109863,0.0038271116180419867,0.090883,3.266334533691406e-05,0.00011730194091796875
9.703636169433594e-05,0.06829333305358887,0.006792965255737304,0.059614,4.458427429199219e-05,0.00014257431030273438
0.0001220703125,0.06604266166687012,0.011763061141967776,0.06265,3.600120544433594e-05,0.00011920928955078125
0.00010275840759277344,0.043236494064331055,0.012278273193359376,0.073808,4.1961669921875e-05,0.00014257431030273438
9.226799011230469e-05,0.06722831726074219,0.01193236099243164,0.077765,4.172325134277344e-05,0.00015664100646972656
7.915496826171875e-05,0.043200016021728516,0.025091148880004882,0.076072,4.4345855712890625e-05,0.00013899803161621094
9.107589721679688e-05,0.05669355392456055,0.02355330035400391,0.062553,3.743171691894531e-05,0.00013113021850585938
0.00011658668518066406,0.06384134292602539,0.010876951705932614,0.067388,3.743171691894531e-05,0.00011754035949707031
9.131431579589844e-05,0.06375551223754883,0.013385037841796878,0.06231,4.38690185546875e-05,0.000133514404296875
0.00010251998901367188,0.045868873596191406,0.0036692167510986307,0.070051,4.1484832763671875e-05,0.00013947486877441406
9.679794311523438e-05,0.02689838409423828,0.011147022811889645,0.078933,4.6253204345703125e-05,0.00013589859008789062
8.249282836914062e-05,0.04890727996826172,0.01398657014465332,0.084924,3.337860107421875e-05,0.00012969970703125
6.151199340820312e-05,0.07193326950073242,0.00202559370422363,0.071481,3.3855438232421875e-05,0.0001232624053955078
0.00011491775512695312,0.06825137138366699,0.01145338288879394,0.077909,4.410743713378906e-05,0.0001964569091796875
8.845329284667969e-05,0.07401919364929199,0.00813521368408203,0.060351,3.6716461181640625e-05,0.00012755393981933594
7.152557373046875e-05,0.0606534481048584,0.006395277801513666,0.090509,4.1961669921875e-05,0.00013709068298339844
0.00010275840759277344,0.03206992149353027,0.013670148239135746,0.07264,4.029273986816406e-05,0.00013208389282226562
0.00010848045349121094,0.04424595832824707,0.003363135009765622,0.063169,4.291534423828125e-05,0.00014138221740722656
6.914138793945312e-05,0.03879547119140625,0.01572782276916504,0.060862,2.9802322387695312e-05,0.0001087188720703125
9.1552734375e-05,0.0862886905670166,0.009793347412109368,0.064269,6.937980651855469e-05,0.00015544891357421875
9.369850158691406e-05,0.06862545013427734,0.017411583175659176,0.07101,4.291534423828125e-05,0.00014829635620117188
8.869171142578125e-05,0.0765383243560791,0.005152962799072264,0.090255,4.9591064453125e-05,0.0001423358917236328
8.988380432128906e-05,0.056414127349853516,0.0035878144531250045,0.104597,3.981590270996094e-05,0.00013875961303710938
9.703636169433594e-05,0.055320024490356445,0.014563587265014652,0.07042,4.267692565917969e-05,0.00017499923706054688
7.772445678710938e-05,0.06947445869445801,0.0025051569976806687,0.068046,3.457069396972656e-05,0.000118255615234375
9.775161743164062e-05,0.03271770477294922,0.0015924340209960974,0.066354,4.458427429199219e-05,0.0001499652862548828
8.821487426757812e-05,0.04991269111633301,0.005128008865356443,0.067526,4.7206878662109375e-05,0.0001494884490966797
8.726119995117188e-05,0.06936001777648926,0.008880352035522454,0.066309,4.029273986816406e-05,0.00013947486877441406
0.00030612945556640625,0.05992007255554199,0.008127706527709957,0.066375,4.1484832763671875e-05,0.00014328956604003906
0.0001404285430908203,0.07623815536499023,0.02267576997375488,0.069149,3.9577484130859375e-05,0.00013113021850585938
0.0001125335693359375,0.07062625885009766,0.002259601501464842,0.072271,4.839897155761719e-05,0.00014257431030273438
0.00011348724365234375,0.05427074432373047,0.008902205276489258,0.055575,3.933906555175781e-05,0.0001418590545654297
0.00011134147644042969,0.050177574157714844,0.01570275630187988,0.071758,4.9591064453125e-05,0.00015616416931152344
9.751319885253906e-05,0.04335284233093262,0.008390003707885743,0.074197,3.910064697265625e-05,0.000118255615234375
0.00012373924255371094,0.06723451614379883,0.014298516159057612,0.074495,4.482269287109375e-05,0.00014138221740722656
8.869171142578125e-05,0.06451177597045898,0.008106833374023431,0.067613,3.7670135498046875e-05,0.00012445449829101562
0.00011038780212402344,0.055381059646606445,0.0018607613677978502,0.071313,4.410743713378906e-05,0.0001468658447265625
0.00010633468627929688,0.0644063949584961,0.00932271530151367,0.07098,4.8160552978515625e-05,0.00016045570373535156
0.00010776519775390625,0.0733346939086914,0.009715093276977532,0.077327,3.838539123535156e-05,0.00013566017150878906
0.00011610984802246094,0.07896113395690918,0.00965080940246582,0.07188,3.266334533691406e-05,0.00011992454528808594
0.00011396408081054688,0.06531810760498047,0.005966038101196287,0.061232,4.410743713378906e-05,0.00014328956604003906
8.058547973632812e-05,0.0766286849975586,0.02037568727111816,0.065419,3.8623809814453125e-05,0.00012755393981933594
8.916854858398438e-05,0.04978775978088379,0.016065109802246097,0.059999,4.1961669921875e-05,0.00014328956604003906
7.724761962890625e-05,0.0972585678100586,0.024478016891479493,0.060085,3.504753112792969e-05,0.0001125335693359375
0.00011277198791503906,0.07381129264831543,0.019819648788452146,0.084802,4.6253204345703125e-05,0.00014638900756835938
9.989738464355469e-05,0.04446983337402344,0.0037098153533935557,0.063956,3.24249267578125e-05,0.00012755393981933594
9.083747863769531e-05,0.040283203125,0.006513151123046873,0.060698,3.743171691894531e-05,0.00012826919555664062
8.20159912109375e-05,0.049065589904785156,0.009118909713745113,0.066903,4.1961669921875e-05,0.0001842975616455078
9.489059448242188e-05,0.05697131156921387,0.010499501312255854,0.070137,4.029273986816406e-05,0.00013971328735351562
9.012222290039062e-05,0.05737614631652832,0.02215123762512207,0.059906,5.078315734863281e-05,0.000164031982421875
9.34600830078125e-05,0.0524442195892334,0.01721955819702148,0.075994,3.6716461181640625e-05,0.000118255615234375
6.532669067382812e-05,0.05910944938659668,0.007592364440917973,0.063814,3.1948089599609375e-05,0.00010514259338378906
0.00010251998901367188,0.0656285285949707,0.007652869522094721,0.063213,4.8160552978515625e-05,0.0001480579376220703
8.678436279296875e-05,0.01745152473449707,0.0041167064514160134,0.071966,5.888938903808594e-05,0.000202178955078125
9.107589721679688e-05,0.03404855728149414,0.002387933227539066,0.077303,4.38690185546875e-05,0.0001385211944580078
8.96453857421875e-05,0.03742051124572754,0.016229050903320316,0.07647,4.029273986816406e-05,0.0001361370086669922
6.890296936035156e-05,0.05665993690490723,0.012785773010253909,0.072405,5.7697296142578125e-05,0.00016236305236816406
7.009506225585938e-05,0.05200457572937012,0.010105184616088864,0.082236,6.985664367675781e-05,0.00014495849609375
9.72747802734375e-05,0.051233768463134766,0.003130093582153319,0.061967,3.552436828613281e-05,0.0001289844512939453
9.322166442871094e-05,0.06744241714477539,0.004947606872558588,0.080226,4.4345855712890625e-05,0.00016880035400390625
9.560585021972656e-05,0.04067516326904297,0.011016383117675783,0.057981,4.38690185546875e-05,0.00014519691467285156
8.130073547363281e-05,0.03544449806213379,0.007726426544189452,0.05881,3.409385681152344e-05,0.00012302398681640625
7.367134094238281e-05,0.04988670349121094,0.004842420043945306,0.06506,4.4345855712890625e-05,0.00015020370483398438
9.799003601074219e-05,0.046602725982666016,0.006829729232788087,0.06934,5.0067901611328125e-05,0.00014448165893554688
8.702278137207031e-05,0.07501006126403809,0.017712194152832025,0.080254,4.6253204345703125e-05,0.0001475811004638672
9.512901306152344e-05,0.09198427200317383,0.014769731674194334,0.07334,4.315376281738281e-05,0.0001423358917236328
0.00015163421630859375,0.06578683853149414,0.012153972961425785,0.066548,4.0531158447265625e-05,0.0001430511474609375
8.487701416015625e-05,0.04848527908325195,0.0068423701324462904,0.059196,4.5299530029296875e-05,0.00013256072998046875
0.00010514259338378906,0.05546164512634277,0.006918931716918944,0.063431,3.886222839355469e-05,0.0001437664031982422
9.107589721679688e-05,0.041472673416137695,0.004256912506103522,0.063937,3.910064697265625e-05,0.00014090538024902344
0.00016570091247558594,0.052126407623291016,0.008139328399658197,0.078409,4.363059997558594e-05,0.00014472007751464844
7.104873657226562e-05,0.062186241149902344,0.01120816007995605,0.070511,3.695487976074219e-05,0.00014328956604003906
0.00010180473327636719,0.05682563781738281,0.012768382049560545,0.062724,3.4332275390625e-05,0.00011372566223144531
6.866455078125e-05,0.07534003257751465,0.006065470230102538,0.065138,4.1484832763671875e-05,0.0001494884490966797
9.107589721679688e-05,0.0720663070678711,0.008139791213989264,0.062563,4.4345855712890625e-05,0.00014972686767578125
9.298324584960938e-05,0.04851341247558594,0.00327312335205078,0.060933,5.435943603515625e-05,0.0001418590545654297
0.00010776519775390625,0.04645705223083496,0.0031777980346679724,0.063773,4.649162292480469e-05,0.00014543533325195312
9.465217590332031e-05,0.03303670883178711,0.009392958953857423,0.059397,4.00543212890625e-05,0.00014543533325195312
0.00012159347534179688,0.042015790939331055,0.0020508074188232417,0.073685,4.1961669921875e-05,0.00014066696166992188
0.0001289844512939453,0.04509997367858887,0.007167975662231443,0.074977,4.673004150390625e-05,0.0001518726348876953
0.0001361370086669922,0.04117918014526367,0.0027094048614502014,0.069113,3.3855438232421875e-05,0.00012254714965820312
7.152557373046875e-05,0.046484947204589844,0.006266655075073235,0.074413,4.124641418457031e-05,0.00013303756713867188
7.939338684082031e-05,0.045134544372558594,0.0076842093963623015,0.065223,4.6253204345703125e-05,0.0001442432403564453
7.43865966796875e-05,0.04296374320983887,0.002551059951782224,0.062135,3.504753112792969e-05,0.00012087821960449219
8.535385131835938e-05,0.042379140853881836,0.011359903366088872,0.080493,4.076957702636719e-05,0.00013875961303710938
6.723403930664062e-05,0.051828622817993164,0.0027628506011962845,0.069318,3.981590270996094e-05,0.00015401840209960938
6.628036499023438e-05,0.057561397552490234,0.006183997375488276,0.066918,3.790855407714844e-05,0.00012874603271484375
9.918212890625e-05,0.03067326545715332,0.003051875518798833,0.071751,6.008148193359375e-05,0.00020766258239746094
8.153915405273438e-05,0.029949188232421875,0.0059425152282714805,0.080252,4.6253204345703125e-05,0.00014734268188476562
8.940696716308594e-05,0.05263924598693848,0.005893959762573245,0.064898,3.9577484130859375e-05,0.00014019012451171875
7.152557373046875e-05,0.042294979095458984,0.006207060180664067,0.069364,3.528594970703125e-05,0.0001220703125
0.00015687942504882812,0.07117104530334473,0.009539186416625975,0.064264,7.200241088867188e-05,0.0001614093780517578
8.559226989746094e-05,0.09765768051147461,0.005927487655639649,0.060654,3.170967102050781e-05,0.00011205673217773438
7.390975952148438e-05,0.0408778190612793,0.026069356643676753,0.075563,4.100799560546875e-05,0.00013756752014160156
6.890296936035156e-05,0.056258440017700195,0.010789269409179694,0.072415,4.0531158447265625e-05,0.00013256072998046875
6.151199340820312e-05,0.04653024673461914,0.02041563127136231,0.068849,4.76837158203125e-05,0.00018024444580078125
6.103515625e-05,0.06847143173217773,0.012812970748901364,0.064834,3.814697265625e-05,0.0001354217529296875
6.937980651855469e-05,0.053295135498046875,0.009470398620605475,0.072846,5.7697296142578125e-05,0.0001513957977294922
0.00010085105895996094,0.04492831230163574,0.007199361526489256,0.071438,3.910064697265625e-05,0.0001399517059326172
6.866455078125e-05,0.0990903377532959,0.015105893905639642,0.069542,3.361701965332031e-05,0.00012922286987304688
9.918212890625e-05,0.0659949779510498,0.009624986892700194,0.080569,4.553794860839844e-05,0.00015044212341308594
0.00010800361633300781,0.059761762619018555,0.01104955406188965,0.0678,3.4809112548828125e-05,0.00012135505676269531
8.702278137207031e-05,0.06844353675842285,0.005452746551513676,0.071432,4.220008850097656e-05,0.00014925003051757812
9.822845458984375e-05,0.0727083683013916,0.002478043548583983,0.058158,4.7206878662109375e-05,0.00014090538024902344
9.036064147949219e-05,0.05151033401489258,0.009050086135864263,0.066505,4.100799560546875e-05,0.00014448165893554688
8.845329284667969e-05,0.04946613311767578,0.0038930515289306578,0.066475,3.838539123535156e-05,0.00013327598571777344
0.00010466575622558594,0.055930137634277344,0.024449409774780273,0.067496,4.124641418457031e-05,0.00014066696166992188
8.726119995117188e-05,0.07599115371704102,0.005330349960327149,0.05971,3.8623809814453125e-05,0.0001361370086669922
7.748603820800781e-05,0.04811811447143555,0.002450939666748045,0.065763,3.981590270996094e-05,0.0001430511474609375
9.083747863769531e-05,0.09239625930786133,0.018005114608764652,0.067894,4.482269287109375e-05,0.00014901161193847656
0.00011277198791503906,0.05603218078613281,0.002589575637817386,0.060686,3.981590270996094e-05,0.00014162063598632812
9.107589721679688e-05,0.050373077392578125,0.006124927551269532,0.069243,3.123283386230469e-05,0.00011110305786132812
7.82012939453125e-05,0.05341219902038574,0.019505961456298834,0.069335,4.1961669921875e-05,0.0001475811004638672
7.43865966796875e-05,0.023210763931274414,0.005417226776123045,0.060691,4.57763671875e-05,0.0001575946807861328
9.894371032714844e-05,0.028426170349121094,0.009381284667968753,0.070323,3.600120544433594e-05,0.00012874603271484375
5.7697296142578125e-05,0.043816328048706055,0.0022101706695556653,0.05708,4.673004150390625e-05,0.0001456737518310547
9.012222290039062e-05,0.04836630821228027,0.004693776901245117,0.062417,3.838539123535156e-05,0.00014090538024902344
0.00011849403381347656,0.06473612785339355,0.009152741333007808,0.069554,4.4345855712890625e-05,0.0001423358917236328
9.608268737792969e-05,0.07484960556030273,0.008563157119750975,0.062585,3.910064697265625e-05,0.00014710426330566406
8.416175842285156e-05,0.06413865089416504,0.019070470413208,0.076466,4.172325134277344e-05,0.000156402587890625
9.34600830078125e-05,0.06148076057434082,0.005238386886596683,0.076332,4.029273986816406e-05,0.0001246929168701172
8.606910705566406e-05,0.05504441261291504,0.011007027130126953,0.08652,4.363059997558594e-05,0.0001494884490966797
6.818771362304688e-05,0.03967475891113281,0.015508580474853512,0.10072,4.744529724121094e-05,0.0001456737518310547
6.866455078125e-05,0.05757617950439453,0.007579788452148434,0.082819,3.528594970703125e-05,0.00011181831359863281
7.891654968261719e-05,0.06603574752807617,0.00287793478393554,0.072706,3.504753112792969e-05,0.00012993812561035156
0.00010633468627929688,0.057532548904418945,0.0026915141601562484,0.058748,3.0994415283203125e-05,0.00010895729064941406
9.417533874511719e-05,0.06133460998535156,0.012119910766601558,0.067098,5.030632019042969e-05,0.00014519691467285156
8.273124694824219e-05,0.07062673568725586,0.002101631469726556,0.070555,4.315376281738281e-05,0.0001456737518310547
9.965896606445312e-05,0.06208395957946777,0.0038455539550781292,0.064716,3.4332275390625e-05,0.00011897087097167969
8.916854858398438e-05,0.06308603286743164,0.003531432418823241,0.066345,4.3392181396484375e-05,0.00014352798461914062
9.250640869140625e-05,0.03729677200317383,0.0046918710632324195,0.071758,4.2438507080078125e-05,0.00013017654418945312
9.250640869140625e-05,0.03751087188720703,0.009282367568969725,0.059844,6.866455078125e-05,0.0001556873321533203
6.508827209472656e-05,0.04269099235534668,0.010936851257324215,0.081931,4.839897155761719e-05,0.00015044212341308594
8.797645568847656e-05,0.06824803352355957,0.005342656417846675,0.066279,3.147125244140625e-05,0.00010800361633300781
0.00010442733764648438,0.07124066352844238,0.008046223724365233,0.058762,4.0531158447265625e-05,0.00013971328735351562
6.222724914550781e-05,0.08020949363708496,0.004906697952270514,0.078438,3.695487976074219e-05,0.00012063980102539062
0.00010561943054199219,0.02840256690979004,0.0015694558410644516,0.083247,4.029273986816406e-05,0.000125885009765625
8.082389831542969e-05,0.05057811737060547,0.003310657745361323,0.068944,3.6716461181640625e-05,0.00014090538024902344
6.890296936035156e-05,0.05806422233581543,0.005986261550903316,0.068083,4.076957702636719e-05,0.0001423358917236328
0.00012946128845214844,0.06315374374389648,0.008849530838012695,0.085327,4.649162292480469e-05,0.00015306472778320312
9.226799011230469e-05,0.06697773933410645,0.02190946206665039,0.062104,3.695487976074219e-05,0.00013136863708496094
6.365776062011719e-05,0.07573199272155762,0.016198910522460933,0.07745,3.9577484130859375e-05,0.00014400482177734375
6.270408630371094e-05,0.07449460029602051,0.009339317871093752,0.076499,4.124641418457031e-05,0.00010657310485839844
7.605552673339844e-05,0.11454963684082031,0.009074717803955079,0.060029,4.363059997558594e-05,0.00014162063598632812
7.081031799316406e-05,0.0859231948852539,0.0009690742797851537,0.073243,4.0531158447265625e-05,0.00013947486877441406
0.0001010894775390625,0.055197715759277344,0.008825129791259767,0.075154,4.00543212890625e-05,0.00012969970703125
9.608268737792969e-05,0.052880287170410156,0.015567280853271484,0.065012,4.673004150390625e-05,0.00017189979553222656
9.584426879882812e-05,0.05810356140136719,0.0041054432067871086,0.057984,3.743171691894531e-05,0.00012636184692382812
9.465217590332031e-05,0.08659934997558594,0.0026578755340576146,0.062454,3.62396240234375e-05,0.00013327598571777344
9.775161743164062e-05,0.04874277114868164,0.005154031723022465,0.066007,3.910064697265625e-05,0.00014591217041015625
0.00010013580322265625,0.05447983741760254,0.0032029339599609352,0.064445,3.8623809814453125e-05,0.00013637542724609375
0.00011181831359863281,0.059752464294433594,0.011386952377319334,0.062349,3.457069396972656e-05,0.0001366138458251953
0.00012993812561035156,0.06726193428039551,0.010900906707763669,0.067998,3.337860107421875e-05,0.00011229515075683594
8.535385131835938e-05,0.06820797920227051,0.0016475592803955053,0.059755,3.62396240234375e-05,0.0001354217529296875
8.511543273925781e-05,0.0283358097076416,0.005107047607421873,0.055848,4.887580871582031e-05,0.00018477439880371094
0.00010395050048828125,0.03065943717956543,0.0025878365325927716,0.067095,3.981590270996094e-05,0.0001270771026611328
9.298324584960938e-05,0.05043458938598633,0.008183696273803706,0.078671,3.933906555175781e-05,0.0001385211944580078
7.700920104980469e-05,0.04708743095397949,0.00859761152648926,0.073946,3.075599670410156e-05,0.00011682510375976562
0.0001361370086669922,0.06385517120361328,0.012609257400512691,0.072412,4.410743713378906e-05,0.00014543533325195312
0.00010609626770019531,0.04487037658691406,0.012771717330932617,0.059878,3.457069396972656e-05,0.00011730194091796875
0.00010561943054199219,0.05787253379821777,0.0084588353729248,0.063365,3.075599670410156e-05,0.0001087188720703125
9.846687316894531e-05,0.07113242149353027,0.009452436492919922,0.066677,4.172325134277344e-05,0.00014352798461914062
8.368492126464844e-05,0.07161283493041992,0.005504469589233396,0.066471,3.123283386230469e-05,0.00011491775512695312
7.104873657226562e-05,0.07953381538391113,0.013523084808349607,0.061399,4.458427429199219e-05,0.00014090538024902344
0.00010037422180175781,0.0738980770111084,0.024192429824829095,0.068154,3.62396240234375e-05,0.00013971328735351562
0.00011563301086425781,0.0799558162689209,0.0033332324523925733,0.067098,3.886222839355469e-05,0.0001475811004638672
9.441375732421875e-05,0.035355567932128906,0.00709032783508301,0.063025,4.5299530029296875e-05,0.00015211105346679688
9.72747802734375e-05,0.04750800132751465,0.008828954483032225,0.086924,4.076957702636719e-05,0.00014781951904296875
9.441375732421875e-05,0.04698896408081055,0.006495577667236324,0.064752,3.886222839355469e-05,0.00012755393981933594
8.797645568847656e-05,0.051854610443115234,0.003717859024047851,0.062681,3.8623809814453125e-05,0.00014066696166992188
9.72747802734375e-05,0.06492185592651367,0.0021669845123291065,0.068573,3.266334533691406e-05,0.00011539459228515625
8.797645568847656e-05,0.021672964096069336,0.0032502988128662105,0.061647,4.2438507080078125e-05,0.0001480579376220703
7.867813110351562e-05,0.03728318214416504,0.014772823562622071,0.057885,4.5299530029296875e-05,0.00015783309936523438
0.00011205673217773438,0.06901097297668457,0.011148818374633787,0.059574,4.410743713378906e-05,0.0001418590545654297
6.389617919921875e-05,0.037117719650268555,0.01887263598632813,0.075873,4.553794860839844e-05,0.00016760826110839844
9.34600830078125e-05,0.07219123840332031,0.0053028536376953095,0.060144,4.1961669921875e-05,0.0001380443572998047
0.00011515617370605469,0.06166720390319824,0.004051994827270505,0.062447,3.695487976074219e-05,0.0001380443572998047
8.296966552734375e-05,0.041880130767822266,0.004677508224487308,0.060936,4.363059997558594e-05,0.00013780593872070312
0.00011396408081054688,0.046300649642944336,0.009657074676513666,0.062589,3.24249267578125e-05,0.0001087188720703125
0.00010609626770019531,0.05299520492553711,0.004076148300170897,0.059095,3.8623809814453125e-05,0.00014638900756835938
0.00010824203491210938,0.06423711776733398,0.0124513500213623,0.076325,3.6716461181640625e-05,0.00011801719665527344
8.845329284667969e-05,0.026874780654907227,0.003608115158081057,0.06154,3.8623809814453125e-05,0.0001380443572998047
0.00011277198791503906,0.03992605209350586,0.002917568069458004,0.070219,4.172325134277344e-05,0.0001285076141357422
8.7738037109375e-05,0.05010485649108887,0.02347081449890137,0.071266,4.076957702636719e-05,0.00014209747314453125
9.5367431640625e-05,0.06879663467407227,0.006747121520996088,0.064129,4.1961669921875e-05,0.0001499652862548828
9.202957153320312e-05,0.07263994216918945,0.018737764617919928,0.084003,4.1961669921875e-05,0.0001392364501953125
7.224082946777344e-05,0.07364678382873535,0.003817210632324222,0.096619,3.910064697265625e-05,0.00012445449829101562
8.368492126464844e-05,0.06682515144348145,0.011690711914062499,0.079389,4.172325134277344e-05,0.0001423358917236328
7.724761962890625e-05,0.05750417709350586,0.0032768046264648465,0.064662,3.0517578125e-05,0.00011134147644042969
6.580352783203125e-05,0.07198119163513184,0.02360261955261231,0.07085,3.910064697265625e-05,0.0001308917999267578
9.584426879882812e-05,0.05771064758300781,0.009380084304809577,0.072845,4.1961669921875e-05,0.00012230873107910156
8.535385131835938e-05,0.06423211097717285,0.007265021621704101,0.073088,3.2901763916015625e-05,0.00011348724365234375
7.939338684082031e-05,0.0832977294921875,0.003059629394531249,0.059448,4.076957702636719e-05,0.0001442432403564453
7.843971252441406e-05,0.07937145233154297,0.006785851440429688,0.06354,3.337860107421875e-05,0.00011730194091796875
9.393692016601562e-05,0.06324648857116699,0.0019136152801513678,0.071644,4.506111145019531e-05,0.00015354156494140625
0.00010633468627929688,0.07936310768127441,0.053874403961181636,0.074092,3.3855438232421875e-05,0.0001163482666015625
6.413459777832031e-05,0.06658220291137695,0.004771621826171871,0.098847,3.314018249511719e-05,0.00011134147644042969
0.00013208389282226562,0.08082318305969238,0.012140675354003913,0.09545,3.528594970703125e-05,0.00013637542724609375
8.916854858398438e-05,0.06372284889221191,0.020028777801513672,0.100313,2.9802322387695312e-05,0.00010895729064941406
8.20159912109375e-05,0.03910326957702637,0.0054914562377929715,0.108609,4.38690185546875e-05,0.00016689300537109375
5.6743621826171875e-05,0.04294466972351074,0.005444362884521478,0.116944,3.933906555175781e-05,0.0001499652862548828
7.987022399902344e-05,0.0897829532623291,0.005783368942260739,0.066153,3.1948089599609375e-05,0.0001327991485595703
8.440017700195312e-05,0.0985722541809082,0.003516002716064448,0.068361,4.458427429199219e-05,0.0001437664031982422
9.179115295410156e-05,0.10500431060791016,0.011698397903442383,0.057345,3.647804260253906e-05,0.00012159347534179688
0.00010418891906738281,0.030028343200683594,0.0030997945556640594,0.070274,4.029273986816406e-05,0.00014925003051757812
8.606910705566406e-05,0.03591346740722656,0.005620163833618158,0.067113,3.4809112548828125e-05,0.0001354217529296875
8.845329284667969e-05,0.0397188663482666,0.0044356523742675805,0.057176,4.601478576660156e-05,0.00014925003051757812
6.556510925292969e-05,0.04240870475769043,0.00694360063171387,0.088724,4.696846008300781e-05,0.00012826919555664062
0.00010776519775390625,0.023260116577148438,0.006321738800048826,0.071716,3.647804260253906e-05,0.0001289844512939453
8.893013000488281e-05,0.04349827766418457,0.006865881790161135,0.069311,2.9087066650390625e-05,0.00010561943054199219
9.560585021972656e-05,0.03585171699523926,0.006629810623168947,0.065246,5.7220458984375e-05,0.0001850128173828125
0.00010657310485839844,0.03937959671020508,0.0024970613098144537,0.059065,4.124641418457031e-05,0.00012874603271484375
8.20159912109375e-05,0.030064105987548828,0.008136208374023436,0.057818,4.2438507080078125e-05,0.00014281272888183594
8.177757263183594e-05,0.04035043716430664,0.0020060213317871084,0.074976,3.528594970703125e-05,0.00013136863708496094
6.866455078125e-05,0.05384206771850586,0.011210876907348635,0.056711,3.886222839355469e-05,0.0001251697540283203
7.796287536621094e-05,0.0685722827911377,0.009006699447631834,0.06212,4.124641418457031e-05,0.0001385211944580078
7.534027099609375e-05,0.04146313667297363,0.01681373551940918,0.082289,4.601478576660156e-05,0.00013303756713867188
0.00010728836059570312,0.050201416015625,0.008721987014770505,0.066444,4.4345855712890625e-05,0.0001456737518310547
9.441375732421875e-05,0.024459362030029297,0.010809028244018554,0.066775,4.744529724121094e-05,0.00014328956604003906
7.700920104980469e-05,0.014369964599609375,0.004045694580078127,0.06476,5.650520324707031e-05,0.000209808349609375
0.0001239776611328125,0.02665996551513672,0.0022899197692871076,0.062363,3.695487976074219e-05,0.00011920928955078125
6.937980651855469e-05,0.03359532356262207,0.014024425735473633,0.066135,5.435943603515625e-05,0.000125885009765625
6.461143493652344e-05,0.04257845878601074,0.006252822769165042,0.070337,5.0067901611328125e-05,0.0001857280731201172
8.320808410644531e-05,0.049802541732788086,0.0033822440948486354,0.063441,4.482269287109375e-05,0.0001513957977294922
9.799003601074219e-05,0.03747224807739258,0.009294808288574222,0.060929,4.410743713378906e-05,0.00013875961303710938
9.059906005859375e-05,0.03479337692260742,0.011727456222534183,0.065189,4.076957702636719e-05,0.00013184547424316406
7.224082946777344e-05,0.023967981338500977,0.0038432817993164087,0.085269,3.552436828613281e-05,0.0001220703125
0.00010704994201660156,0.05838608741760254,0.015031051040649418,0.068574,4.506111145019531e-05,0.00014901161193847656
6.985664367675781e-05,0.051072120666503906,0.015153995086669925,0.074098,3.790855407714844e-05,0.00015354156494140625
7.796287536621094e-05,0.07010793685913086,0.009027581634521484,0.058185,3.886222839355469e-05,0.00011181831359863281
0.00010418891906738281,0.05213522911071777,0.002567829605102545,0.076204,6.318092346191406e-05,0.0001609325408935547
0.00010442733764648438,0.038680315017700195,0.003514203353881834,0.063279,3.695487976074219e-05,0.00013518333435058594
7.534027099609375e-05,0.05032753944396973,0.012282716720581052,0.057382,4.649162292480469e-05,0.00015354156494140625
6.29425048828125e-05,0.05292057991027832,0.0098232412109375,0.060474,4.76837158203125e-05,0.00014901161193847656
8.082389831542969e-05,0.04925107955932617,0.011707872787475593,0.063409,2.956390380859375e-05,0.00010991096496582031
7.128715515136719e-05,0.06095576286315918,0.0047592943267822235,0.065542,3.3855438232421875e-05,0.00011730194091796875
9.202957153320312e-05,0.0562131404876709,0.0028356270599365213,0.05802,3.123283386230469e-05,0.00010538101196289062
9.965896606445312e-05,0.03289675712585449,0.002235646362304694,0.06513,4.553794860839844e-05,0.00014734268188476562
9.226799011230469e-05,0.0356748104095459,0.008821175399780272,0.061884,4.696846008300781e-05,0.00013518333435058594
8.034706115722656e-05,0.04072928428649902,0.008308646011352533,0.0632,5.793571472167969e-05,0.00015163421630859375
7.772445678710938e-05,0.054676055908203125,0.00763084136962891,0.06813,3.743171691894531e-05,0.00013327598571777344
8.368492126464844e-05,0.0680093765258789,0.00505277766418457,0.061883,4.57763671875e-05,0.0001499652862548828
9.274482727050781e-05,0.06238818168640137,0.015351627151489258,0.081108,4.5299530029296875e-05,0.0001289844512939453
9.250640869140625e-05,0.07721447944641113,0.013890775451660162,0.067615,4.00543212890625e-05,0.00013566017150878906
9.298324584960938e-05,0.0853724479675293,0.0036731899566650322,0.071818,4.458427429199219e-05,0.00014734268188476562
8.58306884765625e-05,0.057981252670288086,0.005216904632568353,0.063533,3.1948089599609375e-05,0.00010848045349121094
9.512901306152344e-05,0.07112646102905273,0.014728055694580078,0.081872,4.5299530029296875e-05,0.00015425682067871094
9.894371032714844e-05,0.0664515495300293,0.005960812835693358,0.082595,4.5299530029296875e-05,0.00015044212341308594
7.128715515136719e-05,0.09512758255004883,0.010496843765258793,0.075027,3.361701965332031e-05,0.00011157989501953125
0.00011348724365234375,0.04840421676635742,0.011425054763793949,0.066951,4.410743713378906e-05,0.0001475811004638672
8.559226989746094e-05,0.06899428367614746,0.007432148284912107,0.06543,3.62396240234375e-05,0.00012564659118652344
7.700920104980469e-05,0.06041240692138672,0.0019129457702636715,0.064901,3.2901763916015625e-05,0.00011897087097167969
0.00012302398681640625,0.06040072441101074,0.015521221908569333,0.063891,4.38690185546875e-05,0.00012040138244628906
0.00010061264038085938,0.0481264591217041,0.007489571670532227,0.075446,3.9577484130859375e-05,0.00013303756713867188
9.441375732421875e-05,0.04217886924743652,0.005851960937499998,0.068733,3.9577484130859375e-05,0.0001361370086669922
0.0001049041748046875,0.060689687728881836,0.0037203212738037075,0.06165,4.1484832763671875e-05,0.000125885009765625
0.00010395050048828125,0.07986950874328613,0.0027515604095458973,0.060267,4.458427429199219e-05,0.0001361370086669922
0.00011301040649414062,0.05851435661315918,0.004905563293457038,0.070264,4.4345855712890625e-05,0.0001475811004638672
0.00011920928955078125,0.06020212173461914,0.006439469619750976,0.077404,4.2438507080078125e-05,0.00012826919555664062
8.678436279296875e-05,0.07259869575500488,0.010047560195922858,0.063645,3.743171691894531e-05,0.0001342296600341797
0.0001049041748046875,0.06418967247009277,0.005980393585205079,0.071241,2.9087066650390625e-05,0.00011849403381347656
0.00010085105895996094,0.02401113510131836,0.007416966201782227,0.067523,3.719329833984375e-05,0.00014281272888183594
0.00014662742614746094,0.05402064323425293,0.010396213729858397,0.060267,4.458427429199219e-05,0.0001392364501953125
7.843971252441406e-05,0.030035734176635742,0.009540023391723634,0.071657,3.838539123535156e-05,0.0001399517059326172
7.367134094238281e-05,0.03315925598144531,0.007259380935668941,0.072551,3.409385681152344e-05,0.0001304149627685547
0.00011897087097167969,0.05608725547790527,0.010140166488647462,0.063859,4.315376281738281e-05,0.00014162063598632812
5.9604644775390625e-05,0.0557560920715332,0.006719563446044921,0.06529,3.910064697265625e-05,0.0001423358917236328
0.00013875961303710938,0.04112577438354492,0.020778043090820306,0.080588,4.38690185546875e-05,0.0001742839813232422
9.72747802734375e-05,0.05081820487976074,0.010123180099487303,0.060129,3.814697265625e-05,0.00012803077697753906
9.012222290039062e-05,0.07829546928405762,0.010878635772705078,0.063291,3.147125244140625e-05,0.00011134147644042969
9.989738464355469e-05,0.05723237991333008,0.019081829147338872,0.06917,4.6253204345703125e-05,0.00014734268188476562
0.00010132789611816406,0.0740811824798584,0.0077736683807373,0.075479,4.7206878662109375e-05,0.00016307830810546875
8.749961853027344e-05,0.039602041244506836,0.002279463378906249,0.076433,3.9577484130859375e-05,0.00013875961303710938
9.942054748535156e-05,0.07462072372436523,0.0014892665100097596,0.06363,4.220008850097656e-05,0.00013637542724609375
8.678436279296875e-05,0.04782700538635254,0.005516843002319333,0.064557,3.910064697265625e-05,0.00014138221740722656
0.00013256072998046875,0.05212879180908203,0.0030839817657470694,0.062036,4.00543212890625e-05,0.00014257431030273438
0.00011467933654785156,0.039795637130737305,0.010329178543090817,0.06403,3.6716461181640625e-05,0.00012493133544921875
0.00010848045349121094,0.042133331298828125,0.004075809860229498,0.067975,4.076957702636719e-05,0.00011563301086425781
9.298324584960938e-05,0.025181293487548828,0.005120157791137697,0.061499,4.0531158447265625e-05,0.00014162063598632812
5.9604644775390625e-05,0.053040504455566406,0.013658705123901368,0.061791,4.649162292480469e-05,0.00015926361083984375
0.00015497207641601562,0.039337158203125,0.011295447067260739,0.083346,5.459785461425781e-05,0.0001494884490966797
7.534027099609375e-05,0.04098820686340332,0.01205517903137207,0.064692,3.62396240234375e-05,0.00011587142944335938
9.131431579589844e-05,0.05159807205200195,0.01900692893981934,0.065105,3.3855438232421875e-05,0.00012755393981933594
7.367134094238281e-05,0.05363178253173828,0.009770215820312497,0.076976,3.910064697265625e-05,0.00015878677368164062
8.654594421386719e-05,0.06840229034423828,0.00685882414245606,0.072541,3.0517578125e-05,0.00010371208190917969
8.058547973632812e-05,0.10290741920471191,0.006878097534179686,0.063875,3.910064697265625e-05,0.00012731552124023438
5.745887756347656e-05,0.055230140686035156,0.008767499191284181,0.090793,5.269050598144531e-05,0.00015544891357421875
0.00010132789611816406,0.05619454383850098,0.01093002774047852,0.105207,4.291534423828125e-05,0.00013756752014160156
0.00010752677917480469,0.06681966781616211,0.005511397125244136,0.089023,3.743171691894531e-05,0.00012731552124023438
9.322166442871094e-05,0.08289098739624023,0.016910066253662107,0.076643,3.4332275390625e-05,0.00011134147644042969
9.369850158691406e-05,0.07145023345947266,0.017371749389648444,0.069487,3.838539123535156e-05,0.00013875961303710938
0.00010204315185546875,0.03643321990966797,0.006867328155517577,0.078487,3.647804260253906e-05,0.0001323223114013672
0.00014519691467285156,0.03784060478210449,0.003945712829589845,0.068174,3.147125244140625e-05,0.00010442733764648438
7.677078247070312e-05,0.04533982276916504,0.007006917007446288,0.061717,3.5762786865234375e-05,0.0001347064971923828
6.103515625e-05,0.051226139068603516,0.009299115417480464,0.062977,4.649162292480469e-05,0.00015163421630859375
6.079673767089844e-05,0.07119631767272949,0.006655242050170901,0.061887,3.838539123535156e-05,0.00012731552124023438
6.771087646484375e-05,0.06963348388671875,0.02172636494445801,0.058002,3.266334533691406e-05,0.00010991096496582031
0.000156402587890625,0.06934928894042969,0.0059952152557373045,0.079943,3.0994415283203125e-05,0.00011014938354492188
5.936622619628906e-05,0.05883359909057617,0.011061811782836911,0.074298,4.6253204345703125e-05,0.00013136863708496094
0.00010204315185546875,0.038619041442871094,0.0033606399841308587,0.067968,5.6743621826171875e-05,0.00020265579223632812
0.00010371208190917969,0.046227216720581055,0.001501303726196293,0.067894,3.743171691894531e-05,0.000125885009765625
9.036064147949219e-05,0.04337596893310547,0.012383657089233405,0.070334,3.1948089599609375e-05,0.00010585784912109375
6.008148193359375e-05,0.050556182861328125,0.003955965789794916,0.067016,4.363059997558594e-05,0.0001499652862548828
6.508827209472656e-05,0.05885601043701172,0.0022350904846191386,0.061385,4.291534423828125e-05,0.0001404285430908203
9.036064147949219e-05,0.06404662132263184,0.0026999071350097686,0.070476,4.363059997558594e-05,0.0001480579376220703
0.00011348724365234375,0.06732559204101562,0.004631599029541016,0.061716,3.170967102050781e-05,0.00011444091796875
8.797645568847656e-05,0.024333715438842773,0.004350715072631836,0.065067,4.267692565917969e-05,0.00014209747314453125
9.846687316894531e-05,0.03405356407165527,0.013984762329101563,0.058031,3.5762786865234375e-05,0.00011944770812988281
8.320808410644531e-05,0.041344642639160156,0.012978289306640627,0.058162,4.172325134277344e-05,0.0001399517059326172
8.082389831542969e-05,0.041795969009399414,0.003364822906494147,0.064131,3.528594970703125e-05,0.00011801719665527344
9.560585021972656e-05,0.033090829849243164,0.0035529956512451166,0.086507,4.792213439941406e-05,0.0001423358917236328
0.00010132789611816406,0.04570770263671875,0.004155297836303709,0.071591,3.7670135498046875e-05,0.00012063980102539062
9.608268737792969e-05,0.0464167594909668,0.00559286691284179,0.066184,4.0531158447265625e-05,0.0001456737518310547
0.00010323524475097656,0.05766916275024414,0.005933009887695309,0.058049,3.123283386230469e-05,0.00010919570922851562
7.772445678710938e-05,0.0700075626373291,0.009323229660034182,0.068936,4.863739013671875e-05,0.00015687942504882812
7.200241088867188e-05,0.08650946617126465,0.0014014001770019519,0.061183,4.100799560546875e-05,0.00012969970703125
6.389617919921875e-05,0.07230496406555176,0.004106374252319342,0.070362,3.170967102050781e-05,0.000110626220703125
8.0108642578125e-05,0.049356698989868164,0.004409332168579097,0.079087,2.8371810913085938e-05,9.608268737792969e-05
0.00010085105895996094,0.04217839241027832,0.016519693023681642,0.056393,3.8623809814453125e-05,0.00013756752014160156
8.702278137207031e-05,0.03139495849609375,0.011085531921386713,0.066905,4.291534423828125e-05,0.00014925003051757812
9.417533874511719e-05,0.03744196891784668,0.012969821899414063,0.084757,3.600120544433594e-05,0.00012922286987304688
0.00011777877807617188,0.043587684631347656,0.013145954711914064,0.062242,4.100799560546875e-05,0.00013256072998046875
9.107589721679688e-05,0.04906153678894043,0.005969228454589845,0.072254,4.5299530029296875e-05,0.00015926361083984375
7.343292236328125e-05,0.05309748649597168,0.0018540906829834017,0.060783,3.361701965332031e-05,0.00013494491577148438
6.246566772460938e-05,0.05975484848022461,0.006934744720458991,0.07662,4.6253204345703125e-05,0.000152587890625
6.794929504394531e-05,0.06982684135437012,0.004957671493530269,0.070081,4.1484832763671875e-05,0.00013875961303710938
6.413459777832031e-05,0.09382367134094238,0.0012271542968750049,0.065881,4.7206878662109375e-05,0.0001468658447265625
9.942054748535156e-05,0.042604684829711914,0.00667989833068848,0.064453,3.743171691894531e-05,0.0001327991485595703
0.00011897087097167969,0.06946396827697754,0.014851380767822268,0.062185,4.315376281738281e-05,0.00014591217041015625
9.942054748535156e-05,0.05189657211303711,0.0038712358398437507,0.055783,4.553794860839844e-05,0.0001437664031982422
9.942054748535156e-05,0.05005073547363281,0.0097573113861084,0.069756,4.57763671875e-05,0.0001461505889892578
9.560585021972656e-05,0.03665924072265625,0.011026455413818359,0.063888,3.266334533691406e-05,0.00013303756713867188
8.559226989746094e-05,0.051908016204833984,0.004113279632568356,0.054871,3.6716461181640625e-05,0.00013375282287597656
6.67572021484375e-05,0.04219245910644531,0.009935663269042966,0.069802,3.218650817871094e-05,0.00012826919555664062
8.916854858398438e-05,0.05756711959838867,0.012226058105468757,0.068821,5.125999450683594e-05,0.00015091896057128906
0.00010418891906738281,0.045656681060791016,0.007750084915161132,0.07746,3.838539123535156e-05,0.0001475811004638672
9.036064147949219e-05,0.03240180015563965,0.002618776657104499,0.078923,4.458427429199219e-05,0.0001499652862548828
6.985664367675781e-05,0.0505681037902832,0.0025773214416503903,0.065567,3.814697265625e-05,0.00013685226440429688
5.4836273193359375e-05,0.05504631996154785,0.017600873641967774,0.061695,3.600120544433594e-05,0.00011563301086425781
7.62939453125e-05,0.04674100875854492,0.003473879226684573,0.060166,4.410743713378906e-05,0.00013947486877441406
0.000102996826171875,0.05045509338378906,0.016271658035278323,0.059354,5.459785461425781e-05,0.0001914501190185547
9.918212890625e-05,0.04701519012451172,0.0027848551788330067,0.068246,3.8623809814453125e-05,0.00013518333435058594
8.893013000488281e-05,0.07013320922851562,0.005328558456420898,0.063763,3.266334533691406e-05,0.00012636184692382812
8.630752563476562e-05,0.03264331817626953,0.009004795669555664,0.060051,4.57763671875e-05,0.00015425682067871094
9.131431579589844e-05,0.05078482627868652,0.02071285629272461,0.061625,3.9577484130859375e-05,0.00013303756713867188
0.00010180473327636719,0.06010842323303223,0.007627825881958011,0.076373,3.933906555175781e-05,0.0001475811004638672
7.319450378417969e-05,0.05387449264526367,0.011695304611206062,0.073747,4.38690185546875e-05,0.00014138221740722656
0.00011920928955078125,0.058305978775024414,0.00649914024353028,0.064145,4.291534423828125e-05,0.0001697540283203125
0.00011038780212402344,0.03644251823425293,0.008130178802490229,0.073357,3.886222839355469e-05,0.0001308917999267578
9.322166442871094e-05,0.040908098220825195,0.0036371663970947293,0.066008,3.9577484130859375e-05,0.00013875961303710938
7.462501525878906e-05,0.04399514198303223,0.002074326965332038,0.073553,3.8623809814453125e-05,0.00012946128845214844
7.796287536621094e-05,0.0648951530456543,0.002010723419189453,0.063305,4.172325134277344e-05,0.00015020370483398438
8.463859558105469e-05,0.06144833564758301,0.010581073379516595,0.0729,3.814697265625e-05,0.00012946128845214844
8.893013000488281e-05,0.0619661808013916,0.0037211233215332096,0.064242,3.790855407714844e-05,0.0001308917999267578
9.512901306152344e-05,0.07229089736938477,0.0028061744995117183,0.061543,3.9577484130859375e-05,0.00014209747314453125
9.560585021972656e-05,0.03758811950683594,0.009586290817260743,0.070895,4.744529724121094e-05,0.00014710426330566406
8.225440979003906e-05,0.06168055534362793,0.0016948908843994193,0.064271,4.696846008300781e-05,0.00015044212341308594
0.00010776519775390625,0.05293607711791992,0.004509227722167969,0.070132,3.647804260253906e-05,0.0001461505889892578
9.322166442871094e-05,0.05370664596557617,0.007235106262207025,0.067141,3.3855438232421875e-05,0.00013947486877441406
0.0001327991485595703,0.04160189628601074,0.0023168276824951234,0.063146,4.00543212890625e-05,0.0001423358917236328
9.465217590332031e-05,0.0499262809753418,0.0019775973205566344,0.071637,3.9577484130859375e-05,0.0001342296600341797
9.679794311523438e-05,0.04496049880981445,0.004408825881958012,0.063967,4.00543212890625e-05,0.0001399517059326172
7.367134094238281e-05,0.046820878982543945,0.010232450607299798,0.070472,4.4345855712890625e-05,0.00014495849609375
7.772445678710938e-05,0.06575393676757812,0.0030700865631103497,0.066762,3.504753112792969e-05,0.0001285076141357422
8.845329284667969e-05,0.06036567687988281,0.007685808776855471,0.064926,3.3855438232421875e-05,0.00011467933654785156
0.00010824203491210938,0.03536033630371094,0.0047934444732666,0.065443,4.5299530029296875e-05,0.00015234947204589844
9.632110595703125e-05,0.04655623435974121,0.017096330841064447,0.065767,4.839897155761719e-05,0.000156402587890625
8.916854858398438e-05,0.04624366760253906,0.0017322761840820322,0.075543,4.267692565917969e-05,0.00014591217041015625
9.465217590332031e-05,0.04524946212768555,0.00853857957458496,0.054459,3.3855438232421875e-05,0.0001308917999267578
9.107589721679688e-05,0.04681992530822754,0.018591668258666996,0.064064,5.340576171875e-05,0.00023436546325683594
9.72747802734375e-05,0.04403042793273926,0.015293139709472658,0.066411,3.886222839355469e-05,0.00013709068298339844
0.0001289844512939453,0.04448390007019043,0.005802058563232418,0.065765,3.218650817871094e-05,0.00011348724365234375
8.96453857421875e-05,0.06673526763916016,0.0018662430114746026,0.065518,2.956390380859375e-05,0.00010395050048828125
6.532669067382812e-05,0.07956075668334961,0.011151733551025389,0.072465,4.7206878662109375e-05,0.00015115737915039062
7.987022399902344e-05,0.05989813804626465,0.007837317504882813,0.07621,4.792213439941406e-05,0.0001366138458251953
0.0001049041748046875,0.04793906211853027,0.0014575961914062435,0.070541,4.649162292480469e-05,0.0001506805419921875
7.486343383789062e-05,0.08524799346923828,0.006786547698974604,0.08196,3.814697265625e-05,0.0001308917999267578
0.0001068115234375,0.06185770034790039,0.0019276844177246039,0.067959,4.673004150390625e-05,0.00015020370483398438
6.67572021484375e-05,0.07503533363342285,0.0010147511749267549,0.061372,4.0531158447265625e-05,0.0001289844512939453
8.416175842285156e-05,0.07166099548339844,0.013772040664672858,0.065963,3.6716461181640625e-05,0.0001289844512939453
9.250640869140625e-05,0.06372380256652832,0.0038404039611816404,0.061626,3.5762786865234375e-05,0.0001327991485595703
9.131431579589844e-05,0.04087567329406738,0.0074654584197998,0.064572,3.695487976074219e-05,0.00014066696166992188
0.0001347064971923828,0.0716402530670166,0.005533065612792966,0.057542,3.266334533691406e-05,0.00011920928955078125
0.00010824203491210938,0.05019783973693848,0.004151322906494143,0.086782,3.743171691894531e-05,0.00014162063598632812
9.036064147949219e-05,0.052106380462646484,0.004090771667480467,0.074533,4.7206878662109375e-05,0.00015878677368164062
6.937980651855469e-05,0.04770469665527344,0.0037112451477050723,0.066308,3.981590270996094e-05,0.00013208389282226562
7.605552673339844e-05,0.048940181732177734,0.017123200897216792,0.063046,3.337860107421875e-05,0.00011730194091796875
6.0558319091796875e-05,0.0655055046081543,0.0034189844970703154,0.077012,4.6253204345703125e-05,0.00014472007751464844
0.00012445449829101562,0.05640912055969238,0.013693535385131836,0.067565,3.743171691894531e-05,0.00011873245239257812
0.00010251998901367188,0.04187774658203125,0.006441834136962893,0.069103,3.838539123535156e-05,0.00013399124145507812
7.677078247070312e-05,0.07565593719482422,0.01191046830749512,0.061609,4.0531158447265625e-05,0.00014090538024902344
9.822845458984375e-05,0.05629086494445801,0.01219465417480469,0.062129,5.1021575927734375e-05,0.0001575946807861328
6.270408630371094e-05,0.0676419734954834,0.012568964233398441,0.078135,3.170967102050781e-05,0.00011014938354492188
0.00010609626770019531,0.05842089653015137,0.003473529129028319,0.06672,3.814697265625e-05,0.0001385211944580078
0.000110626220703125,0.06126546859741211,0.004646357406616217,0.065561,3.504753112792969e-05,0.00012874603271484375
9.1552734375e-05,0.04267144203186035,0.004188613281250003,0.073265,4.76837158203125e-05,0.00014734268188476562
9.584426879882812e-05,0.0810391902923584,0.009558151580810553,0.063798,6.270408630371094e-05,0.000133514404296875
0.00026535987854003906,0.06680893898010254,0.004472269790649408,0.070832,4.8160552978515625e-05,0.000148773193359375
7.009506225585938e-05,0.06289219856262207,0.02103702935791016,0.067854,5.459785461425781e-05,0.0001811981201171875
8.440017700195312e-05,0.0866546630859375,0.006276796585083011,0.075069,3.981590270996094e-05,0.00013494491577148438
0.00011873245239257812,0.07819485664367676,0.006234122314453125,0.06071,3.361701965332031e-05,0.00011181831359863281
9.870529174804688e-05,0.06034255027770996,0.017289772155761718,0.063722,4.38690185546875e-05,0.0001442432403564453
9.584426879882812e-05,0.06574630737304688,0.0077888209533691355,0.06578,4.172325134277344e-05,0.00012731552124023438
0.000102996826171875,0.06731581687927246,0.004946954330444342,0.078341,3.933906555175781e-05,0.00013446807861328125
7.939338684082031e-05,0.07512211799621582,0.004482712615966791,0.062686,4.124641418457031e-05,0.00014162063598632812
9.942054748535156e-05,0.10648941993713379,0.023413901062011716,0.078655,4.8160552978515625e-05,0.00015091896057128906
9.489059448242188e-05,0.0630044937133789,0.0184721653137207,0.067359,3.4809112548828125e-05,0.00013685226440429688
8.249282836914062e-05,0.0810093879699707,0.00811411337280274,0.065881,4.982948303222656e-05,0.00012612342834472656
0.00013136863708496094,0.08524250984191895,0.007537150619506841,0.066977,3.5762786865234375e-05,0.00012350082397460938
8.130073547363281e-05,0.05538344383239746,0.005407562591552735,0.062423,5.14984130859375e-05,0.0001933574676513672
0.000133514404296875,0.04420280456542969,0.0052921673736572306,0.069129,4.00543212890625e-05,0.00012755393981933594
0.00011277198791503906,0.05530810356140137,0.007566102142333983,0.074005,4.124641418457031e-05,0.00014328956604003906
9.560585021972656e-05,0.0651242733001709,0.0036121838684081975,0.063588,3.647804260253906e-05,0.00012087821960449219
8.845329284667969e-05,0.0567474365234375,0.009346363006591793,0.082389,4.887580871582031e-05,0.0001575946807861328
0.00010132789611816406,0.06762504577636719,0.00938544123840332,0.068468,5.626678466796875e-05,0.00018525123596191406
0.00013637542724609375,0.04853343963623047,0.018206936599731445,0.060398,3.933906555175781e-05,0.0001251697540283203
8.0108642578125e-05,0.045592546463012695,0.004415993591308592,0.065804,3.0994415283203125e-05,0.0001163482666015625
8.678436279296875e-05,0.03714585304260254,0.018268204559326165,0.064186,4.4345855712890625e-05,0.00014781951904296875
8.916854858398438e-05,0.05864429473876953,0.008032214752197273,0.069584,3.62396240234375e-05,0.00012063980102539062
8.726119995117188e-05,0.05762362480163574,0.007524382522583015,0.064422,3.814697265625e-05,0.00012230873107910156
9.632110595703125e-05,0.05715656280517578,0.004831745422363282,0.070437,6.914138793945312e-05,0.0002357959747314453
0.00010251998901367188,0.056082725524902344,0.0031279452819824236,0.061298,4.410743713378906e-05,0.00013971328735351562
7.724761962890625e-05,0.08738923072814941,0.003151022186279294,0.062385,3.62396240234375e-05,0.0001285076141357422
8.535385131835938e-05,0.07844281196594238,0.0018577808532714846,0.070909,3.790855407714844e-05,0.0001380443572998047
0.00013947486877441406,0.052156686782836914,0.016160588180541988,0.065488,4.029273986816406e-05,0.00014519691467285156
9.632110595703125e-05,0.047383785247802734,0.00800581446838379,0.059238,4.029273986816406e-05,0.000141143798828125
7.486343383789062e-05,0.05157589912414551,0.006496956939697263,0.07588,3.504753112792969e-05,0.00012636184692382812
0.00012493133544921875,0.051210880279541016,0.00307776159667969,0.065356,7.176399230957031e-05,0.0002071857452392578
0.00010848045349121094,0.06723666191101074,0.012413876403808588,0.062811,3.838539123535156e-05,0.0001361370086669922
9.942054748535156e-05,0.033173322677612305,0.00850404751586914,0.063722,4.076957702636719e-05,0.00014734268188476562
9.870529174804688e-05,0.07452535629272461,0.00600232133483887,0.067479,3.314018249511719e-05,0.00012350082397460938
8.20159912109375e-05,0.050752878189086914,0.007404946411132811,0.058637,4.00543212890625e-05,0.0001430511474609375
0.00010991096496582031,0.040596961975097656,0.007389910583496098,0.06312,4.076957702636719e-05,0.00013709068298339844
0.00010275840759277344,0.06765341758728027,0.00366569689941406,0.060858,5.7220458984375e-05,0.00021266937255859375
0.00011944770812988281,0.06518125534057617,0.007538825637817381,0.075268,4.6253204345703125e-05,0.000186920166015625
9.655952453613281e-05,0.047966718673706055,0.008493863800048823,0.071497,3.743171691894531e-05,0.00011920928955078125
0.00011754035949707031,0.060309648513793945,0.012555305526733396,0.069552,4.839897155761719e-05,0.00014925003051757812
8.797645568847656e-05,0.06177878379821777,0.014825139480590818,0.071619,3.719329833984375e-05,0.0001308917999267578
0.00010991096496582031,0.04864668846130371,0.005205351898193364,0.063453,3.743171691894531e-05,0.00012350082397460938
9.489059448242188e-05,0.06661415100097656,0.006190841918945311,0.064444,3.2901763916015625e-05,0.00010967254638671875
0.00010061264038085938,0.05216526985168457,0.008271717193603513,0.057847,4.1484832763671875e-05,0.0001456737518310547
0.00010848045349121094,0.03927254676818848,0.009422334030151372,0.063647,4.363059997558594e-05,0.00014090538024902344
5.6743621826171875e-05,0.0280458927154541,0.0026734493103027362,0.058016,3.6716461181640625e-05,0.0001239776611328125
0.00012373924255371094,0.03836178779602051,0.001801722351074217,0.054384,4.100799560546875e-05,0.0001456737518310547
0.00014495849609375,0.04289698600769043,0.01006312464904785,0.089783,3.170967102050781e-05,0.00012230873107910156
0.00011730194091796875,0.05933713912963867,0.004057234649658209,0.07712,4.315376281738281e-05,0.00014472007751464844
0.00010204315185546875,0.04521989822387695,0.007174465499877936,0.068239,3.790855407714844e-05,0.0001342296600341797
0.00010514259338378906,0.056015968322753906,0.007724473983764649,0.070118,3.552436828613281e-05,0.00012254714965820312
0.0001068115234375,0.06379175186157227,0.007196016937255856,0.063919,3.337860107421875e-05,0.0001270771026611328
8.845329284667969e-05,0.0615694522857666,0.0027362336120605457,0.065554,4.1961669921875e-05,0.00014448165893554688
8.392333984375e-05,0.07126116752624512,0.006395073867797849,0.063849,3.910064697265625e-05,0.0001373291015625
7.462501525878906e-05,0.04614591598510742,0.007619544982910155,0.056125,3.8623809814453125e-05,0.0001385211944580078
0.00010347366333007812,0.031636714935302734,0.013273732055664067,0.082561,3.695487976074219e-05,0.0001201629638671875
0.00011277198791503906,0.03325700759887695,0.007873610794067384,0.086713,5.125999450683594e-05,0.0001537799835205078
9.131431579589844e-05,0.05028939247131348,0.014043232101440428,0.076156,4.458427429199219e-05,0.00014734268188476562
0.00010609626770019531,0.06876993179321289,0.01695475177001953,0.058108,4.2438507080078125e-05,0.00014257431030273438
0.00010037422180175781,0.028505802154541016,0.009505906875610357,0.072167,3.933906555175781e-05,0.0001518726348876953
9.703636169433594e-05,0.04166293144226074,0.0029102992553710905,0.062198,3.3855438232421875e-05,0.00011658668518066406
9.465217590332031e-05,0.05002737045288086,0.006631136245727545,0.071805,3.409385681152344e-05,0.00014448165893554688
8.368492126464844e-05,0.049799203872680664,0.005374606140136719,0.060592,4.029273986816406e-05,0.00014209747314453125
6.031990051269531e-05,0.04054141044616699,0.009193149383544916,0.069042,3.8623809814453125e-05,0.0001366138458251953
0.0001049041748046875,0.046192169189453125,0.007600934310913091,0.071529,3.337860107421875e-05,0.00011444091796875
7.82012939453125e-05,0.04005742073059082,0.002900196304321284,0.072385,5.91278076171875e-05,0.00015735626220703125
0.00011277198791503906,0.04048776626586914,0.0028517337799072243,0.0604,4.100799560546875e-05,0.0001385211944580078
9.5367431640625e-05,0.0484156608581543,0.016658072982788083,0.068789,4.649162292480469e-05,0.00017905235290527344
0.00011444091796875,0.05173969268798828,0.004654015243530277,0.064037,5.91278076171875e-05,0.00013256072998046875
7.581710815429688e-05,0.04623293876647949,0.007196429779052729,0.067348,3.981590270996094e-05,0.000125885009765625
0.00010037422180175781,0.07173728942871094,0.006172466873168941,0.072051,4.57763671875e-05,0.0001506805419921875
0.00011491775512695312,0.05898475646972656,0.007937359191894533,0.069048,3.695487976074219e-05,0.00012350082397460938
8.058547973632812e-05,0.05751371383666992,0.008380879394531249,0.058033,4.482269287109375e-05,0.00014591217041015625
0.00010466575622558594,0.06123614311218262,0.007489623413085934,0.057015,3.337860107421875e-05,0.00011229515075683594
0.00011610984802246094,0.04504799842834473,0.004828560302734375,0.079152,4.0531158447265625e-05,0.00013971328735351562
0.0001125335693359375,0.06561088562011719,0.001023844085693365,0.068489,3.838539123535156e-05,0.0001361370086669922
0.0001087188720703125,0.05923795700073242,0.007913640991210932,0.080059,4.744529724121094e-05,0.00014328956604003906
0.00011277198791503906,0.05830264091491699,0.007760492126464846,0.063108,4.2438507080078125e-05,0.00013399124145507812
0.00011277198791503906,0.05059027671813965,0.01503812062072754,0.065107,4.410743713378906e-05,0.0001361370086669922
9.059906005859375e-05,0.04897427558898926,0.0041706198883056655,0.06458,3.7670135498046875e-05,0.00011920928955078125
7.724761962890625e-05,0.042220354080200195,0.006225199264526374,0.064006,4.100799560546875e-05,0.00012969970703125
0.00010991096496582031,0.046896934509277344,0.006981231201171875,0.061237,4.7206878662109375e-05,0.00015282630920410156
7.891654968261719e-05,0.03496599197387695,0.0016625792083740237,0.059544,4.410743713378906e-05,0.00014257431030273438
0.00010514259338378906,0.03416275978088379,0.0038621456756591788,0.069911,3.2901763916015625e-05,0.00011134147644042969
8.344650268554688e-05,0.05048775672912598,0.0018306627960205102,0.081453,3.838539123535156e-05,0.00014662742614746094
0.0001399517059326172,0.05885028839111328,0.007989604080200191,0.069387,4.553794860839844e-05,0.0001456737518310547
8.440017700195312e-05,0.05343317985534668,0.002722484344482419,0.057431,3.409385681152344e-05,0.00011706352233886719
8.916854858398438e-05,0.054940223693847656,0.0019124176177978541,0.061984,3.2901763916015625e-05,0.00012254714965820312
8.106231689453125e-05,0.06925201416015625,0.00854022523498535,0.067609,4.76837158203125e-05,0.0001475811004638672
8.296966552734375e-05,0.04600214958190918,0.0035302371673583965,0.072382,3.910064697265625e-05,0.00012636184692382812
0.0001010894775390625,0.041676998138427734,0.004308935272216791,0.073663,5.364418029785156e-05,0.00019931793212890625
7.843971252441406e-05,0.048232316970825195,0.01896370478820801,0.066563,6.651878356933594e-05,0.0001533031463623047
6.127357482910156e-05,0.06528544425964355,0.0022152265014648426,0.066456,4.0531158447265625e-05,0.00014066696166992188
0.00011157989501953125,0.06322455406188965,0.005929994934082028,0.070857,4.76837158203125e-05,0.00015687942504882812
0.0001068115234375,0.060173988342285156,0.005836909606933595,0.059897,3.695487976074219e-05,0.00013875961303710938
0.00010442733764648438,0.04431295394897461,0.012312833389282227,0.069341,4.553794860839844e-05,0.00015115737915039062
0.00010538101196289062,0.045731306076049805,0.005020249435424798,0.076203,4.124641418457031e-05,0.00014257431030273438
8.130073547363281e-05,0.05655503273010254,0.011195661117553712,0.059973,2.9325485229492188e-05,0.00010704994201660156
7.653236389160156e-05,0.05717301368713379,0.0038506361999511712,0.064596,4.6253204345703125e-05,0.00016379356384277344
9.1552734375e-05,0.02979874610900879,0.006497094436645506,0.078404,4.4345855712890625e-05,0.00014281272888183594
0.00010991096496582031,0.06496286392211914,0.0014387919769287133,0.069089,3.24249267578125e-05,0.00011682510375976562
0.00010037422180175781,0.03163337707519531,0.008226271606445318,0.070099,3.170967102050781e-05,0.00010037422180175781
0.00012350082397460938,0.03438520431518555,0.01738342483520508,0.072045,4.744529724121094e-05,0.0001766681671142578
9.799003601074219e-05,0.0611875057220459,0.02542786112976074,0.062988,3.8623809814453125e-05,0.00013303756713867188
0.0001049041748046875,0.04860568046569824,0.003188522583007808,0.083819,5.555152893066406e-05,0.0002028942108154297
6.818771362304688e-05,0.03570747375488281,0.006504876159667966,0.067526,3.123283386230469e-05,0.00010967254638671875
8.487701416015625e-05,0.02973341941833496,0.024258039871215824,0.059409,3.123283386230469e-05,0.00010466575622558594
7.843971252441406e-05,0.028334379196166992,0.004616208892822271,0.075594,4.76837158203125e-05,0.0001494884490966797
9.1552734375e-05,0.08191037178039551,0.007597687835693354,0.06338,6.4849853515625e-05,0.0002186298370361328
0.00010728836059570312,0.04322481155395508,0.008978585357666019,0.084255,3.3855438232421875e-05,0.00011706352233886719
8.082389831542969e-05,0.05934000015258789,0.004260843368530276,0.067604,4.2438507080078125e-05,0.00012969970703125
8.130073547363281e-05,0.06563258171081543,0.010987572616577151,0.064856,3.2901763916015625e-05,0.00010800361633300781
9.918212890625e-05,0.07639241218566895,0.012988057586669918,0.069428,4.1484832763671875e-05,0.0001456737518310547
7.796287536621094e-05,0.07008576393127441,0.006845227981567378,0.074924,4.100799560546875e-05,0.0001289844512939453
7.557868957519531e-05,0.0787355899810791,0.0031604431152343765,0.0702,4.124641418457031e-05,0.0001227855682373047
0.00011563301086425781,0.04715085029602051,0.003252888656616215,0.071349,3.9577484130859375e-05,0.00013780593872070312
9.894371032714844e-05,0.04764246940612793,0.0061380694732666025,0.073864,4.076957702636719e-05,0.00013971328735351562
8.368492126464844e-05,0.04996633529663086,0.003731285446166993,0.066107,3.528594970703125e-05,0.00013494491577148438
6.437301635742188e-05,0.05575275421142578,0.016403600280761724,0.067782,3.647804260253906e-05,0.00014519691467285156
7.43865966796875e-05,0.051025390625,0.01397148652648926,0.097869,4.124641418457031e-05,0.00013637542724609375
7.319450378417969e-05,0.06489753723144531,0.007824542160034184,0.067505,3.719329833984375e-05,0.00013184547424316406
0.00010538101196289062,0.05203390121459961,0.008046718597412114,0.07275,4.0531158447265625e-05,0.00014352798461914062
8.058547973632812e-05,0.061942100524902344,0.0008637299804687554,0.069197,4.100799560546875e-05,0.00013828277587890625
9.965896606445312e-05,0.04121756553649902,0.021986730484008787,0.072021,3.528594970703125e-05,0.00013589859008789062
8.96453857421875e-05,0.07298684120178223,0.019017353332519533,0.060562,5.459785461425781e-05,0.0001537799835205078
8.320808410644531e-05,0.06763482093811035,0.0026731621856689453,0.069813,3.719329833984375e-05,0.00012826919555664062
8.153915405273438e-05,0.07165145874023438,0.009047464080810544,0.061379,4.38690185546875e-05,0.00015115737915039062
8.106231689453125e-05,0.05316472053527832,0.007096201309204103,0.061416,4.8160552978515625e-05,0.0001380443572998047
0.00010180473327636719,0.05477499961853027,0.004019121780395513,0.073985,5.459785461425781e-05,0.0001995563507080078
6.842613220214844e-05,0.03884148597717285,0.02583204516601563,0.070058,3.719329833984375e-05,0.00016355514526367188
0.00010085105895996094,0.05684375762939453,0.004001128814697261,0.075202,4.267692565917969e-05,0.0001418590545654297
9.441375732421875e-05,0.04596662521362305,0.0010418722076415976,0.067333,4.1484832763671875e-05,0.00014138221740722656
0.00012350082397460938,0.07696938514709473,0.0025258358764648423,0.061995,3.8623809814453125e-05,0.000133514404296875
0.00010395050048828125,0.05500507354736328,0.008993613098144532,0.075377,8.130073547363281e-05,0.0001595020294189453
9.5367431640625e-05,0.05187058448791504,0.01208243615722656,0.058499,4.00543212890625e-05,0.00013566017150878906
0.00011324882507324219,0.06769275665283203,0.005226884002685547,0.08763,4.00543212890625e-05,0.0001373291015625
9.5367431640625e-05,0.03946185111999512,0.00791500378417969,0.057467,3.62396240234375e-05,0.00012731552124023438
9.584426879882812e-05,0.02939152717590332,0.0042174097442626984,0.060235,4.744529724121094e-05,0.0001475811004638672
0.00011229515075683594,0.04588150978088379,0.005960245452880861,0.073364,4.553794860839844e-05,0.00015783309936523438
7.224082946777344e-05,0.05009794235229492,0.003936755264282221,0.070637,4.267692565917969e-05,0.00014734268188476562
6.914138793945312e-05,0.05564308166503906,0.007027268569946288,0.062307,3.4332275390625e-05,0.0001232624053955078
9.131431579589844e-05,0.05518913269042969,0.010471313735961912,0.076628,3.4809112548828125e-05,0.00011086463928222656
0.00011920928955078125,0.05503201484680176,0.0061620655059814455,0.06225,3.814697265625e-05,0.00014090538024902344
8.130073547363281e-05,0.029152870178222656,0.004150473999023435,0.064001,3.7670135498046875e-05,0.00014472007751464844
6.747245788574219e-05,0.0551609992980957,0.0059996121215820306,0.05797,4.482269287109375e-05,0.0001595020294189453
5.8650970458984375e-05,0.05810356140136719,0.006805976272583003,0.062699,3.3855438232421875e-05,0.0001239776611328125
5.698204040527344e-05,0.045038461685180664,0.013160990203857428,0.067836,4.029273986816406e-05,0.00016188621520996094
6.508827209472656e-05,0.0666513442993164,0.0015220890045165997,0.064625,4.172325134277344e-05,0.00013446807861328125
9.632110595703125e-05,0.056659698486328125,0.014575983398437499,0.060482,3.600120544433594e-05,0.00013375282287597656
8.344650268554688e-05,0.041684627532958984,0.005009157897949215,0.071898,5.316734313964844e-05,0.000152587890625
8.845329284667969e-05,0.0355219841003418,0.006070844818115234,0.082649,4.100799560546875e-05,0.0001442432403564453
8.0108642578125e-05,0.048729658126831055,0.005313039932250976,0.07084,4.2438507080078125e-05,0.0001354217529296875
6.866455078125e-05,0.056716203689575195,0.013512074890136713,0.063685,3.457069396972656e-05,0.00012159347534179688
0.00010538101196289062,0.035173892974853516,0.0023234835815429677,0.07363,4.5299530029296875e-05,0.0001652240753173828
9.322166442871094e-05,0.03149700164794922,0.0029239785156249948,0.063879,3.5762786865234375e-05,0.00011539459228515625
9.512901306152344e-05,0.06066465377807617,0.012794549423217776,0.058994,4.00543212890625e-05,0.00013756752014160156
8.0108642578125e-05,0.0507357120513916,0.01819175123596191,0.067931,4.5299530029296875e-05,0.00015163421630859375
5.698204040527344e-05,0.05191159248352051,0.010317011596679686,0.062023,5.14984130859375e-05,0.00016117095947265625
9.322166442871094e-05,0.05915021896362305,0.0031581036376953087,0.066195,3.695487976074219e-05,0.00014472007751464844
9.489059448242188e-05,0.06235337257385254,0.02030733049011231,0.066699,7.510185241699219e-05,0.0001652240753173828
0.00010585784912109375,0.056977272033691406,0.0040309641418457,0.066694,5.245208740234375e-05,0.00013709068298339844
0.00011873245239257812,0.03714585304260254,0.00863975761413574,0.10477,4.38690185546875e-05,0.0001506805419921875
7.987022399902344e-05,0.07679533958435059,0.005325320266723631,0.059026,2.9325485229492188e-05,0.00011086463928222656
7.486343383789062e-05,0.05840754508972168,0.0030283678588867158,0.069469,5.125999450683594e-05,0.0001068115234375
7.081031799316406e-05,0.05750584602355957,0.0057835641021728584,0.071388,3.504753112792969e-05,0.00012874603271484375
5.698204040527344e-05,0.07468104362487793,0.012152480255126955,0.098314,4.5299530029296875e-05,0.0001456737518310547
0.00010728836059570312,0.08213257789611816,0.044571197891235356,0.069725,4.172325134277344e-05,0.00013899803161621094
8.249282836914062e-05,0.11573672294616699,0.006445409347534181,0.059973,3.910064697265625e-05,0.00014662742614746094
7.724761962890625e-05,0.13752317428588867,0.006163445404052739,0.066672,4.57763671875e-05,0.00014662742614746094
9.417533874511719e-05,0.10118293762207031,0.00439888131713867,0.075324,5.0067901611328125e-05,0.000186920166015625
8.511543273925781e-05,0.04226350784301758,0.005395900299072262,0.081223,4.220008850097656e-05,0.00014901161193847656
8.988380432128906e-05,0.040656328201293945,0.012543419860839844,0.064276,4.601478576660156e-05,0.00014472007751464844
0.0001270771026611328,0.07875728607177734,0.012812696533203119,0.065545,3.814697265625e-05,0.0001251697540283203
6.866455078125e-05,0.054910898208618164,0.006334097412109371,0.063822,3.0279159545898438e-05,0.00010323524475097656
8.749961853027344e-05,0.0687565803527832,0.007345419021606445,0.055604,5.0067901611328125e-05,0.00014495849609375
0.00010943412780761719,0.04682803153991699,0.009805862213134765,0.062424,3.1948089599609375e-05,0.00010943412780761719
9.107589721679688e-05,0.052556514739990234,0.006956088317871097,0.057786,4.291534423828125e-05,0.0001442432403564453
8.20159912109375e-05,0.04473423957824707,0.009521280441284183,0.06709,4.100799560546875e-05,0.00017142295837402344
0.00010752677917480469,0.03316760063171387,0.00171117407226562,0.068361,3.910064697265625e-05,0.00012803077697753906
7.605552673339844e-05,0.055089473724365234,0.007013684066772455,0.067016,4.172325134277344e-05,0.0001461505889892578
0.000110626220703125,0.055075645446777344,0.009900749206542964,0.06825,4.124641418457031e-05,0.00014972686767578125
0.00011110305786132812,0.03238654136657715,0.008154649017333981,0.060477,3.933906555175781e-05,0.00012874603271484375
0.00014472007751464844,0.07042622566223145,0.004404729721069339,0.058528,4.5299530029296875e-05,0.00015282630920410156
9.369850158691406e-05,0.07220125198364258,0.006735721099853514,0.062862,3.6716461181640625e-05,0.00013589859008789062
8.487701416015625e-05,0.038419246673583984,0.004092861251831059,0.069295,3.504753112792969e-05,0.0001220703125
7.700920104980469e-05,0.049979209899902344,0.012848341232299804,0.064194,4.315376281738281e-05,0.0001442432403564453
0.0011320114135742188,0.060965538024902344,0.0017439836425781272,0.058883,3.1948089599609375e-05,0.00011086463928222656
9.751319885253906e-05,0.04817485809326172,0.00330147775268555,0.071489,3.8623809814453125e-05,0.0001251697540283203
0.00010180473327636719,0.023581743240356445,0.0015861769714355517,0.070946,4.220008850097656e-05,0.000148773193359375
5.7697296142578125e-05,0.048250436782836914,0.0024631103210449173,0.072232,4.220008850097656e-05,0.00014448165893554688
6.747245788574219e-05,0.05506181716918945,0.002736456130981446,0.069826,3.266334533691406e-05,0.00010967254638671875
5.7697296142578125e-05,0.05817818641662598,0.008588202514648438,0.05996,3.24249267578125e-05,0.00011014938354492188
8.058547973632812e-05,0.05396628379821777,0.0066064459228515615,0.06486,4.0531158447265625e-05,0.00013685226440429688
0.000110626220703125,0.056120872497558594,0.0043581000213623045,0.064887,3.528594970703125e-05,0.00011730194091796875
7.653236389160156e-05,0.05730271339416504,0.003640552261352542,0.062497,4.5299530029296875e-05,0.00014829635620117188
9.870529174804688e-05,0.06073403358459473,0.011202046203613286,0.066325,3.910064697265625e-05,0.00012612342834472656
7.748603820800781e-05,0.04584622383117676,0.007924728027343744,0.083834,3.2901763916015625e-05,0.0001125335693359375
0.0001938343048095703,0.058293819427490234,0.008843431823730472,0.063982,3.814697265625e-05,0.00013828277587890625
0.0001068115234375,0.05278635025024414,0.0009184504699707025,0.05763,3.9577484130859375e-05,0.00012826919555664062
9.083747863769531e-05,0.07090282440185547,0.0024937379302978485,0.065431,4.172325134277344e-05,0.00014400482177734375
9.72747802734375e-05,0.08997583389282227,0.011948960723876953,0.07331,4.38690185546875e-05,0.0001366138458251953
0.00011444091796875,0.06363511085510254,0.012450336471557619,0.072559,4.38690185546875e-05,0.0001354217529296875
5.7220458984375e-05,0.0604403018951416,0.0028859772796630823,0.067638,4.3392181396484375e-05,0.00014925003051757812
9.799003601074219e-05,0.06776833534240723,0.007847183776855463,0.070624,4.315376281738281e-05,0.0001647472381591797
8.106231689453125e-05,0.04858088493347168,0.01013846035766601,0.065517,6.365776062011719e-05,0.00012373924255371094
6.842613220214844e-05,0.06653642654418945,0.03182322383117676,0.060898,5.125999450683594e-05,0.00015282630920410156
9.751319885253906e-05,0.07384967803955078,0.002365284545898433,0.076742,3.24249267578125e-05,0.00011491775512695312
0.00012063980102539062,0.07672238349914551,0.006476510742187497,0.069497,4.315376281738281e-05,0.0001289844512939453
0.00012159347534179688,0.07317113876342773,0.005222916809082032,0.064484,3.5762786865234375e-05,0.00012040138244628906
8.177757263183594e-05,0.08934593200683594,0.0059202363128662144,0.081438,2.9325485229492188e-05,0.00011181831359863281
8.320808410644531e-05,0.04914093017578125,0.004022503890991208,0.063835,4.410743713378906e-05,0.00014662742614746094
0.0001010894775390625,0.05461549758911133,0.003864482269287109,0.061765,5.650520324707031e-05,0.0001850128173828125
8.559226989746094e-05,0.06480526924133301,0.010973984268188477,0.074197,4.029273986816406e-05,0.00013399124145507812
9.250640869140625e-05,0.06576275825500488,0.004549624786376952,0.062765,4.2438507080078125e-05,0.0001404285430908203
8.845329284667969e-05,0.06826615333557129,0.005403996047973633,0.067065,3.147125244140625e-05,0.00012111663818359375
9.965896606445312e-05,0.05564236640930176,0.009896921874999999,0.061148,5.3882598876953125e-05,0.00020599365234375
9.560585021972656e-05,0.04606938362121582,0.014052301513671872,0.069913,3.981590270996094e-05,0.0001399517059326172
8.392333984375e-05,0.05109715461730957,0.004538805465698237,0.07727,3.552436828613281e-05,0.0001418590545654297
6.532669067382812e-05,0.0545649528503418,0.0051418994445800795,0.061673,3.8623809814453125e-05,0.00013875961303710938
6.67572021484375e-05,0.05958819389343262,0.007848060256958014,0.066143,3.814697265625e-05,0.0001266002655029297
5.984306335449219e-05,0.054451704025268555,0.00840584884643554,0.068765,4.9114227294921875e-05,0.00018143653869628906
5.8650970458984375e-05,0.06790637969970703,0.0068110246429443355,0.060974,3.790855407714844e-05,0.00014328956604003906
8.96453857421875e-05,0.0287477970123291,0.0025651987762451145,0.065278,3.528594970703125e-05,0.00013875961303710938
0.00011348724365234375,0.060037851333618164,0.008662302871704108,0.072179,3.6716461181640625e-05,0.0001227855682373047
0.00010967254638671875,0.059182167053222656,0.003543623458862305,0.063138,4.863739013671875e-05,0.0001480579376220703
7.176399230957031e-05,0.06379556655883789,0.008105883590698248,0.065158,3.4809112548828125e-05,0.00011944770812988281
7.152557373046875e-05,0.060289621353149414,0.00442735720825195,0.066763,3.743171691894531e-05,0.000133514404296875
0.00011444091796875,0.07509469985961914,0.02308378140258789,0.060182,4.9114227294921875e-05,0.00015282630920410156
9.608268737792969e-05,0.04701685905456543,0.004755199539184574,0.062913,2.956390380859375e-05,0.00011420249938964844
0.00011706352233886719,0.06829094886779785,0.0013427933807373116,0.068238,4.3392181396484375e-05,0.00014495849609375
8.440017700195312e-05,0.043923377990722656,0.0027045537567138705,0.06684,3.6716461181640625e-05,0.00012564659118652344
8.511543273925781e-05,0.04911327362060547,0.011087028198242185,0.06432,3.7670135498046875e-05,0.00014066696166992188
6.4849853515625e-05,0.03188800811767578,0.004976268646240234,0.062778,3.4809112548828125e-05,0.0001285076141357422
9.083747863769531e-05,0.06163787841796875,0.009774011062622073,0.058001,4.649162292480469e-05,0.00014543533325195312
7.462501525878906e-05,0.03372454643249512,0.015341686035156246,0.074174,5.459785461425781e-05,0.0002200603485107422
8.034706115722656e-05,0.031938791275024414,0.0034239084472656306,0.064451,4.696846008300781e-05,0.00014400482177734375
6.127357482910156e-05,0.07083487510681152,0.0062062885894775405,0.067286,3.910064697265625e-05,0.00012826919555664062
9.083747863769531e-05,0.07720088958740234,0.011112463424682612,0.069777,5.245208740234375e-05,0.0001518726348876953
5.841255187988281e-05,0.06840729713439941,0.0036341790008544914,0.061245,3.9577484130859375e-05,0.00013566017150878906
9.989738464355469e-05,0.06846451759338379,0.005407065612792972,0.073293,3.600120544433594e-05,0.00012254714965820312
8.797645568847656e-05,0.06000781059265137,0.0086814898223877,0.072403,4.410743713378906e-05,0.0001342296600341797
0.00010323524475097656,0.08101034164428711,0.005198122833251953,0.060377,3.24249267578125e-05,0.00012040138244628906
8.797645568847656e-05,0.04962730407714844,0.00489897610473633,0.061832,4.792213439941406e-05,0.0001533031463623047
8.106231689453125e-05,0.05910968780517578,0.008067336196899408,0.06388,5.0067901611328125e-05,0.00018858909606933594
8.893013000488281e-05,0.060302734375,0.00902568983459473,0.073681,4.0531158447265625e-05,0.0001430511474609375
9.822845458984375e-05,0.06066274642944336,0.00858590431213379,0.06055,3.8623809814453125e-05,0.0001366138458251953
9.036064147949219e-05,0.07062387466430664,0.0144520405883789,0.082488,4.220008850097656e-05,0.00014209747314453125
0.00010538101196289062,0.03826594352722168,0.0065987850189208955,0.06115,3.933906555175781e-05,0.0001285076141357422
7.081031799316406e-05,0.039568424224853516,0.005772490768432614,0.06822,5.1021575927734375e-05,0.00016188621520996094
9.942054748535156e-05,0.04003167152404785,0.0018533863220214775,0.078909,4.172325134277344e-05,0.00013875961303710938
8.511543273925781e-05,0.046298980712890625,0.006082394897460944,0.065838,3.4332275390625e-05,0.00011563301086425781
6.198883056640625e-05,0.06564807891845703,0.011574561614990236,0.067105,4.267692565917969e-05,0.000164031982421875
6.175041198730469e-05,0.06616663932800293,0.01210615756225586,0.074878,5.5789947509765625e-05,0.0002086162567138672
9.036064147949219e-05,0.07770204544067383,0.0169360765838623,0.062685,4.673004150390625e-05,0.00015091896057128906
0.00012564659118652344,0.060245513916015625,0.005723592239379877,0.076244,4.172325134277344e-05,0.00014662742614746094
8.177757263183594e-05,0.07917022705078125,0.003961980819702143,0.06825,3.814697265625e-05,0.0001392364501953125
0.00013518333435058594,0.07161068916320801,0.01812517504882813,0.072348,4.267692565917969e-05,0.0001506805419921875
9.870529174804688e-05,0.061844825744628906,0.002790335311889644,0.068735,3.886222839355469e-05,0.00012969970703125
8.797645568847656e-05,0.047263145446777344,0.008106612579345703,0.062008,4.2438507080078125e-05,0.00014162063598632812
0.00014734268188476562,0.10369515419006348,0.006797325195312495,0.067986,3.552436828613281e-05,0.00012683868408203125
8.487701416015625e-05,0.070159912109375,0.005461112533569332,0.070289,3.314018249511719e-05,0.0001289844512939453
8.487701416015625e-05,0.06543684005737305,0.0076704875793457,0.076116,4.553794860839844e-05,0.00014925003051757812
0.00012111663818359375,0.06694531440734863,0.008536360565185544,0.071259,3.5762786865234375e-05,0.00012183189392089844
0.00010657310485839844,0.08994770050048828,0.006513877288818359,0.069133,3.838539123535156e-05,0.00014448165893554688
0.00010395050048828125,0.06508922576904297,0.006318541931152347,0.058126,5.412101745605469e-05,0.0001773834228515625
0.00010800361633300781,0.09316158294677734,0.011581350357055667,0.067118,3.695487976074219e-05,0.0001327991485595703
0.00011682510375976562,0.06232166290283203,0.0028894134063720683,0.063848,4.57763671875e-05,0.00014710426330566406
0.00012922286987304688,0.05042552947998047,0.004608130584716791,0.075439,3.8623809814453125e-05,0.0001380443572998047
8.559226989746094e-05,0.05858421325683594,0.005541906616210943,0.069003,4.553794860839844e-05,0.00014829635620117188
0.00011205673217773438,0.04037737846374512,0.01129248220825195,0.061851,4.315376281738281e-05,0.00014019012451171875
9.655952453613281e-05,0.03230881690979004,0.007151539382934571,0.066315,3.981590270996094e-05,0.00014209747314453125
0.00010251998901367188,0.06956958770751953,0.006321408401489259,0.067189,4.553794860839844e-05,0.00013446807861328125
7.891654968261719e-05,0.04077577590942383,0.007125616592407222,0.076756,4.553794860839844e-05,0.00014495849609375
0.00010013580322265625,0.056845903396606445,0.010334345245361323,0.06485,5.1021575927734375e-05,0.0001595020294189453
9.512901306152344e-05,0.05090212821960449,0.005327238037109369,0.065073,3.3855438232421875e-05,0.00011277198791503906
8.749961853027344e-05,0.05823087692260742,0.008901831146240234,0.059829,3.552436828613281e-05,0.00012087821960449219
0.00010943412780761719,0.06660676002502441,0.010215500610351563,0.063082,4.5299530029296875e-05,0.00014543533325195312
0.00011420249938964844,0.05559659004211426,0.020408590515136715,0.078517,8.344650268554688e-05,0.0001595020294189453
9.322166442871094e-05,0.04961824417114258,0.014280598480224609,0.057193,4.887580871582031e-05,0.00017380714416503906
9.822845458984375e-05,0.043931007385253906,0.004846545928955073,0.083056,3.4332275390625e-05,0.00012350082397460938
0.0001049041748046875,0.03482413291931152,0.003963263671874995,0.066807,3.6716461181640625e-05,0.0001392364501953125
9.679794311523438e-05,0.04820966720581055,0.01711842314147949,0.069886,7.367134094238281e-05,0.00021314620971679688
0.00010633468627929688,0.044870853424072266,0.029691679367065432,0.091666,6.29425048828125e-05,0.00021600723266601562
7.963180541992188e-05,0.04639863967895508,0.024381931091308595,0.068299,3.6716461181640625e-05,0.0001304149627685547
0.00010776519775390625,0.07253909111022949,0.004805881607055668,0.078288,3.24249267578125e-05,0.0001251697540283203
6.508827209472656e-05,0.06628823280334473,0.011257045318603512,0.065848,4.482269287109375e-05,0.00014638900756835938
9.822845458984375e-05,0.0457768440246582,0.0019832336883544854,0.064727,4.315376281738281e-05,0.0001308917999267578
0.00012969970703125,0.04777216911315918,0.0038692914276123036,0.079597,4.792213439941406e-05,0.00019407272338867188
8.96453857421875e-05,0.059816598892211914,0.0008313785247802685,0.078907,3.504753112792969e-05,0.00012350082397460938
7.963180541992188e-05,0.04854249954223633,0.005377826843261713,0.09309,3.361701965332031e-05,0.00011587142944335938
4.7206878662109375e-05,0.07043576240539551,0.007603557388305662,0.067983,4.00543212890625e-05,0.00014901161193847656
7.05718994140625e-05,0.07707786560058594,0.00287347161865234,0.077074,3.886222839355469e-05,0.00012969970703125
7.200241088867188e-05,0.07526397705078125,0.0036902664031982363,0.066766,2.9325485229492188e-05,0.00010228157043457031
9.942054748535156e-05,0.07147216796875,0.010803619812011722,0.075152,3.695487976074219e-05,0.00013256072998046875
8.440017700195312e-05,0.06062483787536621,0.010579838027954105,0.06251,5.6743621826171875e-05,0.00020360946655273438
7.843971252441406e-05,0.0801553726196289,0.006433904083251951,0.067442,3.7670135498046875e-05,0.0001494884490966797
7.653236389160156e-05,0.10376977920532227,0.021202813186645506,0.06321,4.506111145019531e-05,0.0001418590545654297
0.00011157989501953125,0.06856226921081543,0.004672405578613287,0.080423,4.0531158447265625e-05,0.0001327991485595703
9.274482727050781e-05,0.06419897079467773,0.00815561657714843,0.069792,6.961822509765625e-05,0.0002739429473876953
0.00011992454528808594,0.05714988708496094,0.002338894729614252,0.07462,3.790855407714844e-05,0.00012874603271484375
7.534027099609375e-05,0.06851625442504883,0.014507203384399411,0.064154,3.9577484130859375e-05,0.00013303756713867188
8.082389831542969e-05,0.08051300048828125,0.013267566223144525,0.07623,6.270408630371094e-05,0.0001423358917236328
0.00011992454528808594,0.04559731483459473,0.0028223764648437483,0.072701,3.814697265625e-05,0.0001163482666015625
0.00010895729064941406,0.07091426849365234,0.0025477584686279253,0.068166,3.981590270996094e-05,0.00018215179443359375
8.320808410644531e-05,0.03847312927246094,0.018980433181762693,0.081971,3.552436828613281e-05,0.0001347064971923828
9.608268737792969e-05,0.07080435752868652,0.011992557861328128,0.060048,4.5299530029296875e-05,0.0001480579376220703
8.440017700195312e-05,0.07785773277282715,0.007777795242309565,0.067001,4.0531158447265625e-05,0.00014591217041015625
8.20159912109375e-05,0.07906198501586914,0.0060695028381347604,0.089842,4.744529724121094e-05,0.0001404285430908203
0.00010919570922851562,0.06179952621459961,0.011236695266723634,0.058974,3.600120544433594e-05,0.00012755393981933594
8.0108642578125e-05,0.08413553237915039,0.010200784149169917,0.06306,4.2438507080078125e-05,0.00013709068298339844
8.893013000488281e-05,0.10610508918762207,0.007448017105102539,0.066441,3.504753112792969e-05,0.00012183189392089844
7.343292236328125e-05,0.08281803131103516,0.02065021620178223,0.073821,3.790855407714844e-05,0.00012946128845214844
0.00011682510375976562,0.05764126777648926,0.006170572418212894,0.086281,4.601478576660156e-05,0.0001518726348876953
0.00010442733764648438,0.057943105697631836,0.003849121612548828,0.087006,4.38690185546875e-05,0.00017213821411132812
9.703636169433594e-05,0.07531380653381348,0.014096934402465816,0.069387,6.0558319091796875e-05,0.00022482872009277344
9.799003601074219e-05,0.07161664962768555,0.0041606899871826225,0.075386,4.863739013671875e-05,0.00013780593872070312
5.888938903808594e-05,0.07251501083374023,0.003138536773681644,0.071239,4.291534423828125e-05,0.00013017654418945312
0.00023055076599121094,0.06602931022644043,0.017790609375000002,0.071809,4.172325134277344e-05,0.0001327991485595703
8.511543273925781e-05,0.08571410179138184,0.0026966514587402346,0.06225,3.552436828613281e-05,0.0001266002655029297
0.000125885009765625,0.05219101905822754,0.00317530082702637,0.06376,4.863739013671875e-05,0.00015163421630859375
8.821487426757812e-05,0.0751190185546875,0.011398476440429683,0.068693,3.981590270996094e-05,0.0001392364501953125
9.608268737792969e-05,0.05293607711791992,0.005218628143310547,0.070701,5.555152893066406e-05,0.0001780986785888672
0.00010466575622558594,0.03150153160095215,0.0042173017883300815,0.06156,3.1948089599609375e-05,0.00011420249938964844
9.989738464355469e-05,0.06834006309509277,0.0012647142791748014,0.05646,4.1484832763671875e-05,0.00014352798461914062
6.699562072753906e-05,0.04861044883728027,0.010517122772216794,0.062572,3.790855407714844e-05,0.00012421607971191406
9.012222290039062e-05,0.059685707092285156,0.0016953763122558585,0.061363,3.6716461181640625e-05,0.00013709068298339844
0.00010538101196289062,0.03181600570678711,0.008912487426757813,0.062409,3.4809112548828125e-05,0.0001270771026611328
7.724761962890625e-05,0.017953872680664062,0.005511985580444342,0.074358,4.673004150390625e-05,0.0001513957977294922
7.82012939453125e-05,0.0437471866607666,0.005168986862182617,0.088782,3.600120544433594e-05,0.0001456737518310547
7.605552673339844e-05,0.04191327095031738,0.0108573042602539,0.078728,3.910064697265625e-05,0.0001480579376220703
0.00014162063598632812,0.05725216865539551,0.019010873855590818,0.065236,4.124641418457031e-05,0.00013566017150878906
9.5367431640625e-05,0.04522109031677246,0.017568025985717772,0.056784,3.695487976074219e-05,0.00014162063598632812
9.918212890625e-05,0.06207156181335449,0.006014867767333981,0.069941,7.43865966796875e-05,0.0001544952392578125
0.00011324882507324219,0.05095982551574707,0.016595007797241212,0.078179,4.649162292480469e-05,0.00013685226440429688
0.00010919570922851562,0.07043933868408203,0.004155803665161134,0.064941,4.1484832763671875e-05,0.00016832351684570312
6.556510925292969e-05,0.06318116188049316,0.007586650054931643,0.073932,3.719329833984375e-05,0.00012540817260742188
8.249282836914062e-05,0.06933140754699707,0.006327456665039061,0.0708,3.695487976074219e-05,0.00012111663818359375
9.34600830078125e-05,0.07413983345031738,0.0023968191833496078,0.070328,4.696846008300781e-05,0.000148773193359375
9.489059448242188e-05,0.045244693756103516,0.006171146957397455,0.081683,4.315376281738281e-05,0.00015664100646972656
9.441375732421875e-05,0.06188511848449707,0.02658031941223145,0.064842,4.3392181396484375e-05,0.00014090538024902344
0.00010466575622558594,0.09610962867736816,0.02047995211791992,0.077378,3.314018249511719e-05,0.00010824203491210938
0.0001087188720703125,0.08426451683044434,0.03259078324890137,0.065564,4.076957702636719e-05,0.00014066696166992188
0.00010514259338378906,0.0694112777709961,0.026709989776611334,0.09126,3.457069396972656e-05,0.00011920928955078125
9.751319885253906e-05,0.031440019607543945,0.006661773162841798,0.059744,3.3855438232421875e-05,0.00012969970703125
0.00010085105895996094,0.08912158012390137,0.020078002059936526,0.077887,4.291534423828125e-05,0.00013971328735351562
8.559226989746094e-05,0.05323505401611328,0.013115155288696292,0.080328,4.38690185546875e-05,0.00016021728515625
0.00011134147644042969,0.05546283721923828,0.010828284896850587,0.111011,4.363059997558594e-05,0.0001533031463623047
7.152557373046875e-05,0.07747673988342285,0.009374171081542967,0.069509,4.172325134277344e-05,0.00013971328735351562
8.0108642578125e-05,0.0647881031036377,0.009003921600341802,0.080229,3.504753112792969e-05,0.00011372566223144531
7.772445678710938e-05,0.06340169906616211,0.014769815109252932,0.082952,4.029273986816406e-05,0.00014328956604003906
6.914138793945312e-05,0.0854499340057373,0.009010214263916017,0.066218,3.838539123535156e-05,0.0001506805419921875
0.00010228157043457031,0.06889700889587402,0.0035005411987304655,0.057362,4.267692565917969e-05,0.00014328956604003906
9.131431579589844e-05,0.0818789005279541,0.007704338241577152,0.093774,4.315376281738281e-05,0.000141143798828125
8.58306884765625e-05,0.04224133491516113,0.00439306912231445,0.064127,3.600120544433594e-05,0.00012421607971191406
9.250640869140625e-05,0.03782200813293457,0.0027568144226074245,0.06231,3.814697265625e-05,0.00013399124145507812
7.2479248046875e-05,0.06308770179748535,0.00976273280334472,0.064338,4.267692565917969e-05,0.0001437664031982422
9.417533874511719e-05,0.05776476860046387,0.006407403350830079,0.071699,4.8160552978515625e-05,0.0001544952392578125
8.130073547363281e-05,0.0697636604309082,0.013174710708618163,0.062244,5.316734313964844e-05,0.00020313262939453125
7.963180541992188e-05,0.0742344856262207,0.00598839241027832,0.06744,3.814697265625e-05,0.0001323223114013672
0.00010156631469726562,0.06802487373352051,0.003401513442993165,0.06039,3.8623809814453125e-05,0.0001347064971923828
0.00013113021850585938,0.0864102840423584,0.005750105728149407,0.064061,4.76837158203125e-05,0.00015783309936523438
0.00011277198791503906,0.08210921287536621,0.01686978649902343,0.063977,3.933906555175781e-05,0.00013637542724609375
8.749961853027344e-05,0.05138134956359863,0.020592230163574213,0.065989,4.00543212890625e-05,0.0001461505889892578
0.00011587142944335938,0.06969213485717773,0.0045858784790039075,0.080788,3.719329833984375e-05,0.00013709068298339844
6.842613220214844e-05,0.07420468330383301,0.005080527099609378,0.072766,3.266334533691406e-05,0.00012040138244628906
8.654594421386719e-05,0.049500226974487305,0.011859216278076165,0.065407,4.482269287109375e-05,0.0001392364501953125
9.608268737792969e-05,0.0829770565032959,0.0037829982604980494,0.069741,3.886222839355469e-05,0.00014162063598632812
8.535385131835938e-05,0.03496980667114258,0.027336645462036138,0.080548,3.6716461181640625e-05,0.0001270771026611328
0.00014162063598632812,0.07241988182067871,0.0019270509796142574,0.057942,4.57763671875e-05,0.00016498565673828125
0.0001068115234375,0.08028483390808105,0.006292548812866214,0.093761,3.6716461181640625e-05,0.0001289844512939453
6.747245788574219e-05,0.05400443077087402,0.009341506301879882,0.089838,4.673004150390625e-05,0.00014543533325195312
0.00010657310485839844,0.0644538402557373,0.009392878448486325,0.095363,4.100799560546875e-05,0.00016641616821289062
9.250640869140625e-05,0.02472090721130371,0.013993233108520506,0.0616,3.123283386230469e-05,9.870529174804688e-05
8.344650268554688e-05,0.043494224548339844,0.0027634322814941437,0.076207,4.57763671875e-05,0.00014209747314453125
5.841255187988281e-05,0.042235612869262695,0.006529580474853511,0.078449,3.8623809814453125e-05,0.0001323223114013672
5.602836608886719e-05,0.0629580020904541,0.003276588241577144,0.070858,4.649162292480469e-05,0.00014066696166992188
8.535385131835938e-05,0.07784605026245117,0.002944871673583982,0.060865,3.218650817871094e-05,0.00012135505676269531
9.107589721679688e-05,0.06560277938842773,0.0035558199920654315,0.071171,4.076957702636719e-05,0.00014209747314453125
7.557868957519531e-05,0.07606220245361328,0.010465704025268557,0.059611,4.2438507080078125e-05,0.00012564659118652344
8.7738037109375e-05,0.05144453048706055,0.0025282144622802705,0.071717,3.9577484130859375e-05,0.00013780593872070312
9.918212890625e-05,0.05244588851928711,0.012305981140136715,0.075145,2.7418136596679688e-05,0.00013017654418945312
9.131431579589844e-05,0.05203843116760254,0.006180369552612308,0.053116,4.3392181396484375e-05,0.00014281272888183594
0.00012731552124023438,0.05156540870666504,0.00883987571716309,0.06498,4.410743713378906e-05,0.000156402587890625
9.083747863769531e-05,0.04748058319091797,0.00989996211242676,0.068478,4.506111145019531e-05,0.00015592575073242188
9.679794311523438e-05,0.06345272064208984,0.003879279800415039,0.057879,4.029273986816406e-05,0.00012731552124023438
9.250640869140625e-05,0.04927206039428711,0.00832242012023926,0.075625,3.1948089599609375e-05,0.00011515617370605469
0.00010561943054199219,0.08652043342590332,0.011346812667846679,0.05881,3.743171691894531e-05,0.00014710426330566406
9.655952453613281e-05,0.0679464340209961,0.0019322344360351573,0.074294,4.00543212890625e-05,0.000156402587890625
8.511543273925781e-05,0.05834555625915527,0.004108122573852541,0.069964,3.5762786865234375e-05,0.00012922286987304688
9.870529174804688e-05,0.052922964096069336,0.012829467437744144,0.066202,4.935264587402344e-05,0.00015783309936523438
9.489059448242188e-05,0.0898740291595459,0.025996064651489265,0.069487,4.0531158447265625e-05,0.0001246929168701172
9.942054748535156e-05,0.07985424995422363,0.004153365997314459,0.063146,5.7220458984375e-05,0.0001285076141357422
8.225440979003906e-05,0.07069873809814453,0.006218942047119147,0.065824,4.76837158203125e-05,0.00016641616821289062
9.274482727050781e-05,0.053488969802856445,0.01191417875671387,0.067396,4.220008850097656e-05,0.0001380443572998047
0.0001862049102783203,0.04120826721191406,0.010740623077392583,0.095091,5.817413330078125e-05,0.0001678466796875
0.00011086463928222656,0.07093405723571777,0.007395765823364264,0.095381,4.00543212890625e-05,0.00013589859008789062
8.273124694824219e-05,0.06392717361450195,0.01300928085327148,0.083195,3.981590270996094e-05,0.00011658668518066406
7.05718994140625e-05,0.06651115417480469,0.005310684906005864,0.066964,3.147125244140625e-05,0.00012493133544921875
6.628036499023438e-05,0.06318211555480957,0.016493054183959965,0.070766,5.888938903808594e-05,0.00018978118896484375
8.535385131835938e-05,0.07448339462280273,0.006289774093627923,0.062715,7.486343383789062e-05,0.000148773193359375
7.271766662597656e-05,0.05759406089782715,0.024584899383544925,0.080994,4.76837158203125e-05,0.00017380714416503906
0.00010442733764648438,0.03765106201171875,0.005012084243774417,0.069102,4.482269287109375e-05,0.0001342296600341797
9.942054748535156e-05,0.034973859786987305,0.005201065750122066,0.08003,4.506111145019531e-05,0.000152587890625
8.034706115722656e-05,0.05065202713012695,0.015685585067749017,0.074177,5.125999450683594e-05,0.00015687942504882812
6.532669067382812e-05,0.061145782470703125,0.0009341199035644565,0.081563,4.220008850097656e-05,0.000133514404296875
0.00011014938354492188,0.0722358226776123,0.009798396987915042,0.078205,3.910064697265625e-05,0.0001418590545654297
7.534027099609375e-05,0.09038734436035156,0.015037545028686525,0.066509,4.124641418457031e-05,0.00014591217041015625
9.894371032714844e-05,0.07525086402893066,0.018297562454223634,0.074252,3.457069396972656e-05,0.0001227855682373047
8.225440979003906e-05,0.07345199584960938,0.006433382415771488,0.07085,3.886222839355469e-05,0.00013375282287597656
0.00010013580322265625,0.06822395324707031,0.0023748149871826163,0.0635,3.9577484130859375e-05,0.00015234947204589844
8.845329284667969e-05,0.05777621269226074,0.0029033947296142615,0.066243,4.291534423828125e-05,0.0001385211944580078
0.00010228157043457031,0.03411459922790527,0.0037972154541015685,0.065533,4.315376281738281e-05,0.0001354217529296875
8.082389831542969e-05,0.04729723930358887,0.017512114166259765,0.068176,3.647804260253906e-05,0.00013589859008789062
0.0001010894775390625,0.040152549743652344,0.010144063903808592,0.060198,4.649162292480469e-05,0.00014162063598632812
9.918212890625e-05,0.033187150955200195,0.004207705825805666,0.062956,3.62396240234375e-05,0.0001304149627685547
0.00011038780212402344,0.044493675231933594,0.012276218811035161,0.065659,3.147125244140625e-05,0.00011420249938964844
7.82012939453125e-05,0.04160666465759277,0.0017813582763671898,0.062914,4.267692565917969e-05,0.0001461505889892578
6.842613220214844e-05,0.04889106750488281,0.016174147171020503,0.076631,4.506111145019531e-05,0.00015091896057128906
5.9604644775390625e-05,0.05762505531311035,0.005580245544433593,0.078098,3.886222839355469e-05,0.0001342296600341797
7.009506225585938e-05,0.0503392219543457,0.004774041290283207,0.068255,3.743171691894531e-05,0.00012445449829101562
5.3882598876953125e-05,0.0713663101196289,0.011045616729736335,0.063742,3.6716461181640625e-05,0.0001308917999267578
0.00011515617370605469,0.057286739349365234,0.02334815884399414,0.062092,4.553794860839844e-05,0.0001552104949951172
0.00010204315185546875,0.04671812057495117,0.009781282165527344,0.081122,3.409385681152344e-05,0.0001475811004638672
8.988380432128906e-05,0.08357048034667969,0.005591751586914065,0.076388,4.124641418457031e-05,0.00014090538024902344
8.916854858398438e-05,0.04416203498840332,0.024616992401123042,0.067126,3.2901763916015625e-05,0.00011348724365234375
8.058547973632812e-05,0.06586003303527832,0.002370256896972657,0.058704,4.0531158447265625e-05,0.00013446807861328125
0.00014662742614746094,0.05627894401550293,0.00979114747619629,0.076694,4.029273986816406e-05,0.0001571178436279297
9.226799011230469e-05,0.029056549072265625,0.003160439910888671,0.058435,4.57763671875e-05,0.00014352798461914062
0.00010323524475097656,0.05957341194152832,0.010944762527465818,0.060088,3.4809112548828125e-05,0.00017905235290527344
7.534027099609375e-05,0.04047870635986328,0.028603017395019525,0.064282,3.981590270996094e-05,0.00015211105346679688
5.507469177246094e-05,0.05842232704162598,0.009818063156127932,0.066633,4.267692565917969e-05,0.00013780593872070312
7.176399230957031e-05,0.07837557792663574,0.005569646820068358,0.067941,4.124641418457031e-05,0.00014781951904296875
9.822845458984375e-05,0.0690300464630127,0.0042805972442626905,0.070914,3.62396240234375e-05,0.00011348724365234375
8.7738037109375e-05,0.05181312561035156,0.008617209350585936,0.062113,5.078315734863281e-05,0.0001952648162841797
0.00010251998901367188,0.07283878326416016,0.008652330459594723,0.066486,4.076957702636719e-05,0.00014519691467285156
0.00010514259338378906,0.057848453521728516,0.020012184906005856,0.0757,3.504753112792969e-05,0.00013709068298339844
8.940696716308594e-05,0.052915096282958984,0.010437606460571291,0.070768,3.0040740966796875e-05,0.00011086463928222656
9.417533874511719e-05,0.0847017765045166,0.022956483901977534,0.068236,3.6716461181640625e-05,0.00015354156494140625
9.703636169433594e-05,0.07705044746398926,0.012338267272949219,0.068231,4.124641418457031e-05,0.00013828277587890625
8.869171142578125e-05,0.06391453742980957,0.0033116648712158137,0.074496,8.702278137207031e-05,0.00011992454528808594
7.557868957519531e-05,0.042733192443847656,0.0044605205383300844,0.068641,5.626678466796875e-05,0.0001583099365234375
8.845329284667969e-05,0.0524752140045166,0.0016480187072753921,0.070311,3.62396240234375e-05,0.00012183189392089844
6.0558319091796875e-05,0.06543397903442383,0.01576118777465821,0.070543,3.933906555175781e-05,0.00013256072998046875
7.796287536621094e-05,0.07633781433105469,0.0030191071014404325,0.085227,4.839897155761719e-05,0.00016355514526367188
0.00011420249938964844,0.028756380081176758,0.022946658889770502,0.072483,3.6716461181640625e-05,0.00012159347534179688
7.271766662597656e-05,0.0716702938079834,0.005480840637207038,0.082323,4.291534423828125e-05,0.0001499652862548828
0.00011610984802246094,0.06667017936706543,0.011053109497070307,0.071331,3.886222839355469e-05,0.00013327598571777344
0.00010371208190917969,0.063934326171875,0.0033901091918945303,0.085314,3.600120544433594e-05,0.00011730194091796875
0.00010132789611816406,0.06126523017883301,0.008059083221435545,0.074727,3.838539123535156e-05,0.00013494491577148438
0.0001220703125,0.05017733573913574,0.004868076446533198,0.068222,3.838539123535156e-05,0.0001087188720703125
9.298324584960938e-05,0.04871535301208496,0.012129081512451172,0.062299,4.220008850097656e-05,0.00014352798461914062
0.00010466575622558594,0.05988264083862305,0.00795054028320312,0.071872,4.6253204345703125e-05,0.00014257431030273438
6.937980651855469e-05,0.051743268966674805,0.006971876312255862,0.063899,4.100799560546875e-05,0.00013256072998046875
9.512901306152344e-05,0.05584430694580078,0.019194618957519533,0.062582,3.8623809814453125e-05,0.0001285076141357422
0.00011014938354492188,0.04030776023864746,0.004196209609985353,0.058037,3.910064697265625e-05,0.00013875961303710938
5.53131103515625e-05,0.06936788558959961,0.005986025726318359,0.076863,3.838539123535156e-05,0.00014472007751464844
8.0108642578125e-05,0.03453660011291504,0.01475012669372558,0.067752,4.291534423828125e-05,0.0001468658447265625
8.463859558105469e-05,0.03157210350036621,0.017133086898803718,0.073872,3.743171691894531e-05,0.00012421607971191406
9.34600830078125e-05,0.048363685607910156,0.010837288146972657,0.062444,4.029273986816406e-05,0.00012874603271484375
9.322166442871094e-05,0.051934003829956055,0.006766076568603521,0.066921,4.363059997558594e-05,0.00014853477478027344
9.417533874511719e-05,0.07494378089904785,0.00360499726867676,0.059209,4.506111145019531e-05,0.00014853477478027344
8.702278137207031e-05,0.054639577865600586,0.0016425921478271516,0.060346,3.814697265625e-05,0.00012683868408203125
8.440017700195312e-05,0.07674264907836914,0.006299568405151362,0.072385,3.981590270996094e-05,0.00013446807861328125
0.0001347064971923828,0.04788541793823242,0.0036605112457275407,0.06501,4.4345855712890625e-05,0.00014472007751464844
9.107589721679688e-05,0.04390311241149902,0.003428309020996098,0.062565,5.555152893066406e-05,0.0001430511474609375
8.702278137207031e-05,0.05804586410522461,0.006043630401611322,0.073108,4.4345855712890625e-05,0.00015306472778320312
8.130073547363281e-05,0.030046939849853516,0.009904289703369137,0.05927,4.172325134277344e-05,0.00014066696166992188
0.0001270771026611328,0.05181241035461426,0.0032922592010498075,0.063191,4.0531158447265625e-05,0.0001392364501953125
0.00011181831359863281,0.045683860778808594,0.004880823547363279,0.061843,3.933906555175781e-05,0.0001266002655029297
0.0001201629638671875,0.05795121192932129,0.008957001296997072,0.073558,3.3855438232421875e-05,0.00012874603271484375
8.678436279296875e-05,0.02976393699645996,0.0028210889587402324,0.061149,4.506111145019531e-05,0.0001430511474609375
9.369850158691406e-05,0.03061079978942871,0.011228899459838869,0.06152,4.2438507080078125e-05,0.0001392364501953125
8.487701416015625e-05,0.050096988677978516,0.004650976715087893,0.065065,4.458427429199219e-05,0.0001628398895263672
5.650520324707031e-05,0.055138587951660156,0.003313052886962889,0.063931,4.172325134277344e-05,0.00014734268188476562
7.295608520507812e-05,0.06774568557739258,0.006371110595703125,0.065761,4.1484832763671875e-05,0.00012946128845214844
9.679794311523438e-05,0.051201820373535156,0.002414861633300777,0.063073,3.552436828613281e-05,0.00013375282287597656
9.441375732421875e-05,0.03889012336730957,0.014572868118286134,0.072865,3.457069396972656e-05,0.0001266002655029297
8.726119995117188e-05,0.0500640869140625,0.002976980682373051,0.062704,2.8371810913085938e-05,0.000110626220703125
7.462501525878906e-05,0.07545781135559082,0.008182975891113276,0.069222,4.315376281738281e-05,0.00014019012451171875
0.00013685226440429688,0.046933650970458984,0.005335801239013671,0.057755,4.1961669921875e-05,0.0001513957977294922
0.0001239776611328125,0.05541729927062988,0.012122155883789065,0.062747,4.792213439941406e-05,0.00019168853759765625
8.273124694824219e-05,0.028130769729614258,0.018834059478759768,0.065023,5.626678466796875e-05,0.00018405914306640625
0.00011086463928222656,0.0432133674621582,0.007523163116455081,0.083187,4.7206878662109375e-05,0.0001685619354248047
7.915496826171875e-05,0.06727957725524902,0.0069069209289550765,0.07123,4.744529724121094e-05,0.00013685226440429688
8.821487426757812e-05,0.07038068771362305,0.009984056930541996,0.06727,3.981590270996094e-05,0.00012969970703125
9.870529174804688e-05,0.07495260238647461,0.004383839523315433,0.072113,3.0517578125e-05,0.00010371208190917969
9.107589721679688e-05,0.0639493465423584,0.021694683486938482,0.076843,3.1948089599609375e-05,0.00010704994201660156
8.463859558105469e-05,0.08125472068786621,0.0015924430084228516,0.06148,4.38690185546875e-05,0.0001468658447265625
7.700920104980469e-05,0.053319692611694336,0.014618629074096681,0.0639,5.936622619628906e-05,0.00020813941955566406
9.059906005859375e-05,0.0632483959197998,0.0025174577484130822,0.074049,3.790855407714844e-05,0.0001201629638671875
0.00011205673217773438,0.0646200180053711,0.0108125121459961,0.064214,4.482269287109375e-05,0.00012612342834472656
0.00010848045349121094,0.06252431869506836,0.00479908843994141,0.06054,3.838539123535156e-05,0.00013709068298339844
0.00010585784912109375,0.05177044868469238,0.01152024208068847,0.06889,7.009506225585938e-05,0.00023746490478515625
0.00010752677917480469,0.057118892669677734,0.0025120000152587946,0.081547,3.7670135498046875e-05,0.00013256072998046875
9.202957153320312e-05,0.05320000648498535,0.0035505762634277377,0.068644,4.267692565917969e-05,0.00011706352233886719
8.96453857421875e-05,0.04706454277038574,0.014171373550415034,0.068583,4.0531158447265625e-05,0.00012946128845214844
7.939338684082031e-05,0.06082963943481445,0.004937107284545897,0.060767,4.172325134277344e-05,0.0001380443572998047
9.72747802734375e-05,0.043479204177856445,0.0024109726104736273,0.080434,4.696846008300781e-05,0.00015592575073242188
5.984306335449219e-05,0.047499656677246094,0.014817439331054685,0.071286,5.5789947509765625e-05,0.00018668174743652344
9.489059448242188e-05,0.058695077896118164,0.03174898864746094,0.06898,5.030632019042969e-05,0.00012826919555664062
5.888938903808594e-05,0.057135820388793945,0.0019686407318115218,0.063251,4.124641418457031e-05,0.0001366138458251953
8.463859558105469e-05,0.05944085121154785,0.006964609207153319,0.064236,3.790855407714844e-05,0.00013685226440429688
0.0005125999450683594,0.06208658218383789,0.0038406868438720654,0.072052,4.4345855712890625e-05,0.0001437664031982422
9.846687316894531e-05,0.08281612396240234,0.009401818069458001,0.067641,4.9114227294921875e-05,0.0001595020294189453
9.107589721679688e-05,0.07375264167785645,0.010485314727783204,0.071699,3.790855407714844e-05,0.00015401840209960938
8.249282836914062e-05,0.04612255096435547,0.011159521774291997,0.073846,3.790855407714844e-05,0.000133514404296875
0.00011396408081054688,0.06470584869384766,0.01869678392028809,0.074929,3.790855407714844e-05,0.00014162063598632812
8.58306884765625e-05,0.06170153617858887,0.0043276541595459045,0.064062,5.793571472167969e-05,0.0001976490020751953
9.226799011230469e-05,0.06978893280029297,0.0018703478851318373,0.068646,4.3392181396484375e-05,0.0001380443572998047
9.417533874511719e-05,0.06561017036437988,0.0045967781524658136,0.095977,4.3392181396484375e-05,0.00015115737915039062
8.058547973632812e-05,0.08255767822265625,0.00552740135192871,0.076475,3.719329833984375e-05,0.0001461505889892578
7.152557373046875e-05,0.061780691146850586,0.01191585717773437,0.102094,6.246566772460938e-05,0.00013637542724609375
0.00011777877807617188,0.04984879493713379,0.007105299057006839,0.058986,2.9087066650390625e-05,0.0001361370086669922
7.367134094238281e-05,0.07294726371765137,0.0086928154296875,0.088643,2.8133392333984375e-05,0.00010371208190917969
0.00010037422180175781,0.0536196231842041,0.009099946533203118,0.120039,2.8848648071289062e-05,0.00010156631469726562
0.00011396408081054688,0.09217262268066406,0.004070776275634763,0.054121,4.2438507080078125e-05,0.000141143798828125
0.00014662742614746094,0.05010819435119629,0.005326647933959955,0.063866,3.647804260253906e-05,0.00012969970703125
8.463859558105469e-05,0.09335970878601074,0.004601308746337893,0.07958,4.57763671875e-05,0.000148773193359375
8.0108642578125e-05,0.041597843170166016,0.008873977523803714,0.062844,4.315376281738281e-05,0.00014472007751464844
0.00011467933654785156,0.10424304008483887,0.018260518615722657,0.072782,3.5762786865234375e-05,0.00011658668518066406
6.318092346191406e-05,0.04675936698913574,0.010504263717651369,0.062443,3.170967102050781e-05,0.00010228157043457031
6.651878356933594e-05,0.056092023849487305,0.010357961532592774,0.076903,5.078315734863281e-05,0.00015783309936523438
6.079673767089844e-05,0.044573068618774414,0.006358210144042975,0.076065,4.1484832763671875e-05,0.00014591217041015625
8.320808410644531e-05,0.04330039024353027,0.004661484313964841,0.059249,3.933906555175781e-05,0.00012731552124023438
5.245208740234375e-05,0.04039597511291504,0.005454545776367184,0.085608,4.649162292480469e-05,0.00015163421630859375
8.797645568847656e-05,0.03647279739379883,0.002498054244995121,0.077247,4.4345855712890625e-05,0.00013375282287597656
8.606910705566406e-05,0.05632948875427246,0.005312235076904301,0.070142,3.814697265625e-05,0.0001251697540283203
7.390975952148438e-05,0.05408906936645508,0.011967967773437505,0.064799,3.24249267578125e-05,0.0001342296600341797
0.00018644332885742188,0.06634926795959473,0.0024414931488037084,0.059755,4.5299530029296875e-05,0.00014495849609375
5.698204040527344e-05,0.0582120418548584,0.015098646759033205,0.081551,3.7670135498046875e-05,0.0001513957977294922
0.0001010894775390625,0.04618692398071289,0.006992434555053717,0.065519,4.482269287109375e-05,0.00013589859008789062
9.1552734375e-05,0.03171205520629883,0.00934369883728027,0.058798,3.600120544433594e-05,0.0001285076141357422
7.605552673339844e-05,0.03769254684448242,0.002267460037231439,0.073774,4.8160552978515625e-05,0.00019621849060058594
8.344650268554688e-05,0.02791309356689453,0.013806467422485355,0.074916,3.695487976074219e-05,0.0001304149627685547
7.724761962890625e-05,0.05002164840698242,0.009281898925781247,0.058902,3.314018249511719e-05,0.00011682510375976562
6.461143493652344e-05,0.044864654541015625,0.019781600158691404,0.063807,7.510185241699219e-05,0.0001392364501953125
7.557868957519531e-05,0.03795051574707031,0.01432487351989746,0.079999,3.457069396972656e-05,0.00011396408081054688
0.00011157989501953125,0.05399751663208008,0.004077081344604494,0.067577,4.100799560546875e-05,0.00015020370483398438
7.367134094238281e-05,0.027813196182250977,0.0023277590942382825,0.077305,4.410743713378906e-05,0.00014781951904296875
9.703636169433594e-05,0.047293663024902344,0.017220153671264643,0.087844,4.100799560546875e-05,0.00014710426330566406
9.679794311523438e-05,0.061830997467041016,0.007639350952148433,0.068111,4.315376281738281e-05,0.0001475811004638672
7.963180541992188e-05,0.03886580467224121,0.014751948348999025,0.086158,3.743171691894531e-05,0.00012683868408203125
0.00011014938354492188,0.07412886619567871,0.01530750093078613,0.073229,3.933906555175781e-05,0.00014138221740722656
6.389617919921875e-05,0.08908987045288086,0.008590726333618168,0.065119,4.315376281738281e-05,0.0001361370086669922
7.700920104980469e-05,0.08727574348449707,0.012844310394287115,0.071584,3.886222839355469e-05,0.0001347064971923828
7.891654968261719e-05,0.0756833553314209,0.004556918716430658,0.08815,3.62396240234375e-05,0.0001270771026611328
6.723403930664062e-05,0.06463122367858887,0.01097288093566895,0.07665,4.982948303222656e-05,0.0001735687255859375
0.0001804828643798828,0.047986745834350586,0.02550960978698731,0.083683,5.1021575927734375e-05,0.00017404556274414062
9.369850158691406e-05,0.1000816822052002,0.021433881790161133,0.070368,5.435943603515625e-05,0.0001354217529296875
9.202957153320312e-05,0.06213259696960449,0.006890098709106451,0.067656,3.886222839355469e-05,0.00012421607971191406
9.083747863769531e-05,0.06612563133239746,0.009574629943847654,0.063432,3.814697265625e-05,0.00011944770812988281
8.869171142578125e-05,0.10131573677062988,0.014598988677978514,0.082373,4.0531158447265625e-05,0.00014448165893554688
0.00010132789611816406,0.03171586990356445,0.005747726699829106,0.069753,4.863739013671875e-05,0.00016307830810546875
0.00012350082397460938,0.06667137145996094,0.002530510528564456,0.068492,4.1484832763671875e-05,0.00014448165893554688
7.796287536621094e-05,0.04021620750427246,0.022733234268188476,0.066344,3.9577484130859375e-05,0.00013256072998046875
8.392333984375e-05,0.05089592933654785,0.005202014190673829,0.075918,4.2438507080078125e-05,0.00013399124145507812
8.082389831542969e-05,0.06213259696960449,0.010822146804809571,0.064567,4.1484832763671875e-05,0.00013065338134765625
0.00010132789611816406,0.04662060737609863,0.0014404028167724625,0.072101,4.38690185546875e-05,0.0001277923583984375
0.00010132789611816406,0.05936694145202637,0.00346321279907226,0.080226,4.291534423828125e-05,0.00012612342834472656
8.654594421386719e-05,0.0744638442993164,0.01269247290039062,0.065711,3.910064697265625e-05,0.00012350082397460938
6.341934204101562e-05,0.04848647117614746,0.005040316680908208,0.086696,4.172325134277344e-05,0.00013303756713867188
8.535385131835938e-05,0.07944130897521973,0.0016504076385498029,0.072035,4.553794860839844e-05,0.0001480579376220703
6.985664367675781e-05,0.07911443710327148,0.008941796371459962,0.067453,3.409385681152344e-05,0.00013208389282226562
0.00011992454528808594,0.08650994300842285,0.007198446578979487,0.06943,2.9802322387695312e-05,0.00011014938354492188
0.00010037422180175781,0.07085728645324707,0.013668055923461916,0.078192,4.363059997558594e-05,0.00014853477478027344
8.678436279296875e-05,0.033739566802978516,0.017379058197021485,0.068022,3.743171691894531e-05,0.00017189979553222656
8.440017700195312e-05,0.06693506240844727,0.011780020523071283,0.0632,4.100799560546875e-05,0.0001533031463623047
0.00010204315185546875,0.06950783729553223,0.0043041037902832036,0.061889,3.743171691894531e-05,0.00013399124145507812
0.00011944770812988281,0.057817935943603516,0.001963620681762701,0.062855,4.100799560546875e-05,0.00012993812561035156
0.00010418891906738281,0.046923160552978516,0.011781988784790046,0.064228,3.743171691894531e-05,0.00011920928955078125
0.00015211105346679688,0.05124163627624512,0.0027963096466064458,0.072116,4.9114227294921875e-05,0.00015020370483398438
0.0001087188720703125,0.05753970146179199,0.006017061050415037,0.079667,4.0531158447265625e-05,0.00014162063598632812
8.702278137207031e-05,0.06816864013671875,0.007836900131225587,0.060383,3.814697265625e-05,0.0001373291015625
0.00011777877807617188,0.0743398666381836,0.008927012802124018,0.063449,3.62396240234375e-05,0.00015211105346679688
9.894371032714844e-05,0.03590869903564453,0.0025700551452636777,0.067906,4.315376281738281e-05,0.00014066696166992188
9.942054748535156e-05,0.04157304763793945,0.004639858566284183,0.055614,4.291534423828125e-05,0.00013637542724609375
0.00010037422180175781,0.035913944244384766,0.0059822057800292955,0.082442,3.743171691894531e-05,0.00013208389282226562
7.963180541992188e-05,0.05513119697570801,0.0052089416809081995,0.065043,4.291534423828125e-05,0.00014209747314453125
0.00010085105895996094,0.06156468391418457,0.0032428307800292933,0.079322,3.981590270996094e-05,0.0001270771026611328
7.367134094238281e-05,0.0658714771270752,0.005104443832397457,0.065904,2.956390380859375e-05,0.00010442733764648438
0.00010919570922851562,0.035486459732055664,0.00870841442871094,0.064982,4.076957702636719e-05,0.00013709068298339844
0.00011181831359863281,0.04270648956298828,0.0016821436309814447,0.058185,3.814697265625e-05,0.00011801719665527344
6.508827209472656e-05,0.04592156410217285,0.00418385942077637,0.060249,3.7670135498046875e-05,0.00013136863708496094
4.887580871582031e-05,0.04544401168823242,0.0029605843658447317,0.079563,3.9577484130859375e-05,0.00014400482177734375
8.20159912109375e-05,0.04329419136047363,0.0075500373229980405,0.085139,4.792213439941406e-05,0.00014925003051757812
9.393692016601562e-05,0.046431779861450195,0.004058989273071287,0.074339,3.4809112548828125e-05,0.00014734268188476562
8.869171142578125e-05,0.054282188415527344,0.0019092351074218722,0.069788,3.695487976074219e-05,0.00013136863708496094
9.107589721679688e-05,0.06195521354675293,0.0033714784698486294,0.069067,4.172325134277344e-05,0.00015020370483398438
8.869171142578125e-05,0.048528194427490234,0.005960414916992188,0.070118,3.933906555175781e-05,0.00013947486877441406
8.416175842285156e-05,0.03211712837219238,0.005026140106201171,0.074712,3.0994415283203125e-05,0.000110626220703125
8.535385131835938e-05,0.04806995391845703,0.009795896408081053,0.063653,4.4345855712890625e-05,0.0001571178436279297
8.20159912109375e-05,0.0504305362701416,0.010857503829956053,0.064514,4.1961669921875e-05,0.00014519691467285156
6.842613220214844e-05,0.07067751884460449,0.0038046125335693404,0.064133,3.3855438232421875e-05,0.000125885009765625
8.702278137207031e-05,0.07152318954467773,0.001301283462524408,0.062742,3.9577484130859375e-05,0.00014352798461914062
9.751319885253906e-05,0.049187421798706055,0.00994993156433105,0.079185,4.172325134277344e-05,0.00013709068298339844
0.00011372566223144531,0.04041695594787598,0.004832823165893549,0.069791,3.695487976074219e-05,0.00012755393981933594
8.726119995117188e-05,0.04494524002075195,0.004111953796386722,0.058986,3.719329833984375e-05,0.00013709068298339844
7.843971252441406e-05,0.03719067573547363,0.008826084533691408,0.068659,3.7670135498046875e-05,0.00014138221740722656
0.00011086463928222656,0.04511308670043945,0.025352656021118164,0.06386,4.7206878662109375e-05,0.00015282630920410156
7.367134094238281e-05,0.043115854263305664,0.01542665103149414,0.070868,4.410743713378906e-05,0.0001633167266845703
0.00010919570922851562,0.05753922462463379,0.014899509246826169,0.057667,4.1484832763671875e-05,0.00012993812561035156
9.655952453613281e-05,0.060434818267822266,0.0043048845825195275,0.064044,4.3392181396484375e-05,0.0001442432403564453
0.0001163482666015625,0.0405573844909668,0.014301391052246093,0.077876,4.220008850097656e-05,0.00014066696166992188
0.00010228157043457031,0.03812146186828613,0.0083275200958252,0.064563,6.127357482910156e-05,0.00020360946655273438
7.009506225585938e-05,0.05222320556640625,0.001614502349853518,0.060659,4.6253204345703125e-05,0.00016379356384277344
0.00010919570922851562,0.04072070121765137,0.02748016024780274,0.072638,3.0517578125e-05,0.00011944770812988281
6.699562072753906e-05,0.05971980094909668,0.00929388203430176,0.068077,6.699562072753906e-05,0.00021719932556152344
0.00010752677917480469,0.05009889602661133,0.008174544479370119,0.062873,4.4345855712890625e-05,0.0001442432403564453
0.00011610984802246094,0.07749462127685547,0.0022423647766113275,0.074712,4.744529724121094e-05,0.000152587890625
7.62939453125e-05,0.04434394836425781,0.004074007568359378,0.06419,4.291534423828125e-05,0.0001533031463623047
7.796287536621094e-05,0.05083966255187988,0.004777263137817379,0.061428,3.981590270996094e-05,0.00013065338134765625
0.00011920928955078125,0.04912972450256348,0.006553508316040041,0.079039,4.363059997558594e-05,0.0001430511474609375
0.00012445449829101562,0.04736137390136719,0.004462847778320317,0.063578,3.886222839355469e-05,0.0001423358917236328
9.083747863769531e-05,0.06874775886535645,0.0031076232147216817,0.06238,4.029273986816406e-05,0.0001366138458251953
9.870529174804688e-05,0.0588376522064209,0.008945636276245117,0.073546,4.076957702636719e-05,0.00014209747314453125
7.510185241699219e-05,0.05983781814575195,0.010171817626953128,0.06666,2.9325485229492188e-05,0.00011038780212402344
8.416175842285156e-05,0.07405447959899902,0.009635870147705075,0.070149,3.8623809814453125e-05,0.00011754035949707031
6.628036499023438e-05,0.08022832870483398,0.01089264733886719,0.061249,3.170967102050781e-05,0.000118255615234375
7.82012939453125e-05,0.06446599960327148,0.0010910386962890567,0.063158,4.38690185546875e-05,0.0001430511474609375
0.00013136863708496094,0.03146862983703613,0.003363021926879886,0.07067,3.62396240234375e-05,0.00014638900756835938
0.00010323524475097656,0.060161590576171875,0.0064695942077636764,0.075359,4.649162292480469e-05,0.0001513957977294922
8.845329284667969e-05,0.0483088493347168,0.0057004832916259796,0.082507,4.267692565917969e-05,0.00014829635620117188
7.104873657226562e-05,0.05465245246887207,0.004833531188964846,0.069575,3.886222839355469e-05,0.0001354217529296875
6.532669067382812e-05,0.0675051212310791,0.009225515548706056,0.060958,4.1961669921875e-05,0.00015211105346679688
9.942054748535156e-05,0.05661296844482422,0.007613959930419925,0.065952,3.600120544433594e-05,0.00012826919555664062
0.00012111663818359375,0.05182385444641113,0.010281894134521491,0.069626,6.461143493652344e-05,0.00021886825561523438
8.7738037109375e-05,0.062488555908203125,0.006044341598510736,0.072789,4.1961669921875e-05,0.00014328956604003906
0.00010251998901367188,0.04265093803405762,0.005988128753662114,0.065104,2.956390380859375e-05,0.00011754035949707031
9.894371032714844e-05,0.03963971138000488,0.009385437805175784,0.061443,4.57763671875e-05,0.00014495849609375
0.00012302398681640625,0.053054094314575195,0.003120424987792969,0.067523,4.863739013671875e-05,0.0001461505889892578
9.083747863769531e-05,0.03516077995300293,0.0035171279907226516,0.083375,4.124641418457031e-05,0.0001327991485595703
0.00010824203491210938,0.050159454345703125,0.0066452657623291,0.064583,3.218650817871094e-05,0.00012540817260742188
9.417533874511719e-05,0.06914925575256348,0.008755537033081053,0.057125,5.602836608886719e-05,0.00014710426330566406
9.775161743164062e-05,0.05968070030212402,0.007772855499267581,0.062872,3.457069396972656e-05,0.00014328956604003906
7.82012939453125e-05,0.07158732414245605,0.00744084031677246,0.065124,3.790855407714844e-05,0.0001246929168701172
0.0001068115234375,0.04951643943786621,0.012037376342773437,0.062889,4.410743713378906e-05,0.0001456737518310547
6.771087646484375e-05,0.07029008865356445,0.0069241235046386684,0.069747,4.220008850097656e-05,0.0001342296600341797
9.679794311523438e-05,0.05749177932739258,0.016877593032836917,0.061158,4.267692565917969e-05,0.00014972686767578125
7.987022399902344e-05,0.054186344146728516,0.007700901733398435,0.074214,4.553794860839844e-05,0.00014781951904296875
9.202957153320312e-05,0.061710357666015625,0.003851320281982415,0.066434,3.8623809814453125e-05,0.00014328956604003906
0.00011134147644042969,0.07327842712402344,0.026789265655517577,0.065401,4.9591064453125e-05,0.00015926361083984375
0.00010466575622558594,0.07375550270080566,0.0016495084838867163,0.071092,3.647804260253906e-05,0.00011992454528808594
9.822845458984375e-05,0.05367779731750488,0.0009204522399902382,0.074097,4.363059997558594e-05,0.00014829635620117188
8.487701416015625e-05,0.06192135810852051,0.00521238246154785,0.058623,3.528594970703125e-05,0.00011467933654785156
7.843971252441406e-05,0.07242441177368164,0.005370394989013677,0.070904,4.291534423828125e-05,0.00013327598571777344
6.341934204101562e-05,0.09293293952941895,0.0016196501464843804,0.068628,3.528594970703125e-05,0.00011324882507324219
9.679794311523438e-05,0.07026886940002441,0.005570563888549804,0.082275,4.100799560546875e-05,0.00014853477478027344
8.893013000488281e-05,0.09254789352416992,0.0045880627136230465,0.056027,4.100799560546875e-05,0.00012373924255371094
9.369850158691406e-05,0.06486129760742188,0.010003552352905273,0.076113,3.9577484130859375e-05,0.00013494491577148438
9.369850158691406e-05,0.07561802864074707,0.0017202403411865214,0.074089,2.9325485229492188e-05,0.00011014938354492188
0.00011420249938964844,0.090301513671875,0.005539565551757816,0.072862,3.886222839355469e-05,0.00014090538024902344
0.0001087188720703125,0.07225298881530762,0.005772949310302741,0.062729,3.2901763916015625e-05,0.00011396408081054688
8.726119995117188e-05,0.07319331169128418,0.006795648574829102,0.061625,4.601478576660156e-05,0.00014400482177734375
0.00013327598571777344,0.05138707160949707,0.0024739623260498084,0.06523,5.340576171875e-05,0.0001983642578125
7.557868957519531e-05,0.03466629981994629,0.0038912435760498076,0.064301,4.982948303222656e-05,0.00015354156494140625
8.654594421386719e-05,0.05290508270263672,0.002811332962036131,0.061128,3.814697265625e-05,0.0001392364501953125
7.605552673339844e-05,0.0635671615600586,0.003403861968994143,0.067632,3.600120544433594e-05,0.00012755393981933594
6.651878356933594e-05,0.04942917823791504,0.0040800715637207,0.07638,4.506111145019531e-05,0.0001537799835205078
9.226799011230469e-05,0.051483154296875,0.004533220153808595,0.064344,3.838539123535156e-05,0.00012612342834472656
9.274482727050781e-05,0.04033541679382324,0.019098806427001958,0.077177,3.886222839355469e-05,0.0001327991485595703
9.679794311523438e-05,0.04370403289794922,0.01647682398986816,0.066083,4.506111145019531e-05,0.00014257431030273438
9.489059448242188e-05,0.059276580810546875,0.017538859695434575,0.075581,3.409385681152344e-05,0.00010466575622558594
9.512901306152344e-05,0.05502581596374512,0.019594640289306638,0.061039,3.719329833984375e-05,0.0001347064971923828
0.0001049041748046875,0.0427851676940918,0.0062906871948242155,0.065459,4.363059997558594e-05,0.00014591217041015625
8.726119995117188e-05,0.04791426658630371,0.011122403045654303,0.073304,3.8623809814453125e-05,0.00013875961303710938
9.584426879882812e-05,0.0480649471282959,0.003420729080200198,0.060284,3.886222839355469e-05,0.0001347064971923828
6.437301635742188e-05,0.0505216121673584,0.023341403213500977,0.063859,3.719329833984375e-05,0.00013709068298339844
6.29425048828125e-05,0.07358050346374512,0.008861942825317382,0.06894,3.981590270996094e-05,0.00013375282287597656
8.320808410644531e-05,0.0596466064453125,0.001414160568237302,0.067068,3.6716461181640625e-05,0.00013971328735351562
9.107589721679688e-05,0.05523991584777832,0.02118009819030761,0.07036,3.743171691894531e-05,0.0001304149627685547
8.535385131835938e-05,0.04509139060974121,0.011742134033203122,0.065639,6.341934204101562e-05,0.00023102760314941406
0.00010013580322265625,0.05151009559631348,0.005988989959716792,0.089439,3.1948089599609375e-05,0.00012493133544921875
7.700920104980469e-05,0.049277305603027344,0.007465713195800777,0.066445,4.100799560546875e-05,0.00014019012451171875
0.00010609626770019531,0.07229399681091309,0.0032541725769043017,0.063411,3.457069396972656e-05,0.00012087821960449219
0.00012445449829101562,0.04942750930786133,0.010674268692016604,0.059257,4.267692565917969e-05,0.00015354156494140625
0.00011301040649414062,0.052805423736572266,0.005367252532958985,0.061708,4.363059997558594e-05,0.0001392364501953125
0.00010347366333007812,0.044918060302734375,0.004815958587646482,0.077808,3.4332275390625e-05,0.00011897087097167969
8.106231689453125e-05,0.0476839542388916,0.0031582156066894546,0.063012,5.817413330078125e-05,0.0001518726348876953
0.00010895729064941406,0.051779747009277344,0.009618298629760741,0.062196,3.4332275390625e-05,0.00011396408081054688
8.416175842285156e-05,0.029206514358520508,0.009803238403320313,0.062388,4.1484832763671875e-05,0.00015926361083984375
6.628036499023438e-05,0.03486967086791992,0.008196361526489254,0.070441,3.814697265625e-05,0.000141143798828125
0.00010132789611816406,0.051906585693359375,0.007932370468139646,0.063654,3.218650817871094e-05,0.00011396408081054688
8.487701416015625e-05,0.04768824577331543,0.016444097717285153,0.063017,3.838539123535156e-05,0.00014519691467285156
6.937980651855469e-05,0.0658864974975586,0.015464604644775393,0.06272,3.743171691894531e-05,0.0001347064971923828
8.177757263183594e-05,0.05377960205078125,0.022265845245361328,0.060731,3.647804260253906e-05,0.00012135505676269531
8.96453857421875e-05,0.07185935974121094,0.003574193954467772,0.064125,5.054473876953125e-05,0.00015020370483398438
0.00011301040649414062,0.0641171932220459,0.011570156860351566,0.068075,4.124641418457031e-05,0.00014019012451171875
0.0001277923583984375,0.058441162109375,0.020567631805419928,0.073262,4.076957702636719e-05,0.00014352798461914062
0.00010085105895996094,0.0660543441772461,0.008086194488525392,0.064178,3.409385681152344e-05,0.00012445449829101562
0.00011992454528808594,0.08463144302368164,0.00903583982849121,0.061141,3.409385681152344e-05,0.0001323223114013672
8.058547973632812e-05,0.054274797439575195,0.017171719940185542,0.070192,4.0531158447265625e-05,0.0001201629638671875
9.512901306152344e-05,0.0839080810546875,0.004653433364868162,0.073756,3.6716461181640625e-05,0.0001380443572998047
9.083747863769531e-05,0.05288958549499512,0.008959749404907222,0.068208,4.1484832763671875e-05,0.00014209747314453125
9.72747802734375e-05,0.06804704666137695,0.003988923965454097,0.067514,3.886222839355469e-05,0.0001418590545654297
9.393692016601562e-05,0.04586195945739746,0.004752105209350585,0.066428,4.0531158447265625e-05,0.00013065338134765625
8.797645568847656e-05,0.05858206748962402,0.00624438110351562,0.07634,4.4345855712890625e-05,0.0001456737518310547
8.320808410644531e-05,0.05270528793334961,0.002241621307373043,0.071496,3.933906555175781e-05,0.00013780593872070312
0.00012159347534179688,0.08856058120727539,0.01888392153930664,0.062238,3.933906555175781e-05,0.0001404285430908203
7.915496826171875e-05,0.06688213348388672,0.019339586502075193,0.065819,3.695487976074219e-05,0.0001220703125
0.00010180473327636719,0.05488705635070801,0.023717256607055662,0.080861,4.482269287109375e-05,0.0001583099365234375
9.870529174804688e-05,0.07171320915222168,0.012009120925903317,0.061816,4.57763671875e-05,0.00014495849609375
0.00010752677917480469,0.07617735862731934,0.01291320762634278,0.0904,4.863739013671875e-05,0.00016427040100097656
8.273124694824219e-05,0.06005573272705078,0.007511284240722657,0.062291,3.886222839355469e-05,0.0001270771026611328
0.0001468658447265625,0.06249570846557617,0.011451410034179682,0.071997,4.3392181396484375e-05,0.0001590251922607422
7.891654968261719e-05,0.06960129737854004,0.016122722381591792,0.067556,3.814697265625e-05,0.0001366138458251953
6.818771362304688e-05,0.0637810230255127,0.0021847103118896455,0.0752,3.123283386230469e-05,0.00010824203491210938
0.00010919570922851562,0.06494569778442383,0.004789334442138665,0.072248,3.600120544433594e-05,0.00012111663818359375
7.295608520507812e-05,0.08859634399414062,0.004149067321777347,0.067284,5.650520324707031e-05,0.0001266002655029297
0.00011277198791503906,0.05476808547973633,0.005578517089843749,0.070189,5.14984130859375e-05,0.0002040863037109375
9.822845458984375e-05,0.06810259819030762,0.005287211791992187,0.061758,6.437301635742188e-05,0.0002009868621826172
7.200241088867188e-05,0.046019554138183594,0.0046507978668212935,0.075151,3.62396240234375e-05,0.00012159347534179688
8.630752563476562e-05,0.050057172775268555,0.02238437637329102,0.06441,3.314018249511719e-05,0.00010967254638671875
0.00010013580322265625,0.08210921287536621,0.004675942794799805,0.061258,4.6253204345703125e-05,0.0001380443572998047
8.416175842285156e-05,0.0562443733215332,0.013816091720581056,0.061708,5.030632019042969e-05,0.00019502639770507812
0.0001163482666015625,0.05684351921081543,0.006072140090942382,0.067732,4.2438507080078125e-05,0.0001430511474609375
8.082389831542969e-05,0.07309937477111816,0.0050423955078125055,0.069863,4.696846008300781e-05,0.00014066696166992188
0.00010013580322265625,0.07246232032775879,0.014559898361206053,0.068441,4.029273986816406e-05,0.00013399124145507812
9.799003601074219e-05,0.055594682693481445,0.007584758071899414,0.065095,3.647804260253906e-05,0.00012826919555664062
0.00011396408081054688,0.06181454658508301,0.00554917227172852,0.067436,4.982948303222656e-05,0.00014400482177734375
0.00010752677917480469,0.05924654006958008,0.0019678434753417906,0.080185,4.792213439941406e-05,0.0001850128173828125
8.296966552734375e-05,0.05530428886413574,0.007475826492309573,0.063885,4.506111145019531e-05,0.0001468658447265625
8.106231689453125e-05,0.05611419677734375,0.004264946517944332,0.072065,3.6716461181640625e-05,0.00012803077697753906
7.557868957519531e-05,0.04160904884338379,0.011001379730224609,0.068773,4.0531158447265625e-05,0.00013899803161621094
8.511543273925781e-05,0.06900334358215332,0.007817225769042965,0.072897,3.647804260253906e-05,0.00012230873107910156
7.748603820800781e-05,0.05783247947692871,0.010381005569458007,0.077404,4.601478576660156e-05,0.00015544891357421875
8.440017700195312e-05,0.07405662536621094,0.00789691412353516,0.064301,4.00543212890625e-05,0.00013256072998046875
0.000125885009765625,0.07474637031555176,0.03363906909179687,0.069888,3.170967102050781e-05,0.00010991096496582031
0.00011372566223144531,0.09030795097351074,0.0062079868011474665,0.079632,4.839897155761719e-05,0.00015211105346679688
0.00011277198791503906,0.07256627082824707,0.0033531815032959017,0.065952,3.981590270996094e-05,0.0001361370086669922
6.747245788574219e-05,0.07642769813537598,0.0048681069030761664,0.068736,3.910064697265625e-05,0.00012683868408203125
8.296966552734375e-05,0.08754491806030273,0.002267887725830073,0.08536,4.863739013671875e-05,0.00014400482177734375
0.00011324882507324219,0.057084083557128906,0.013890380371093747,0.065112,4.5299530029296875e-05,0.0001456737518310547
9.560585021972656e-05,0.06546449661254883,0.00441959963989258,0.064913,3.981590270996094e-05,0.00014090538024902344
0.0001423358917236328,0.06172370910644531,0.013854129089355474,0.078411,3.5762786865234375e-05,0.00011682510375976562
9.274482727050781e-05,0.04170942306518555,0.008990506576538083,0.056376,4.38690185546875e-05,0.0001461505889892578
8.153915405273438e-05,0.05755352973937988,0.007027663726806646,0.06323,5.221366882324219e-05,0.00019979476928710938
8.7738037109375e-05,0.0581507682800293,0.007274342086791993,0.073947,3.814697265625e-05,0.00013208389282226562
8.96453857421875e-05,0.03610944747924805,0.023993338546752924,0.071165,6.198883056640625e-05,0.0002148151397705078
0.0001380443572998047,0.056224822998046875,0.015470365798950197,0.068437,3.0040740966796875e-05,0.00012731552124023438
7.605552673339844e-05,0.060459136962890625,0.00804598851013183,0.070527,4.553794860839844e-05,0.00015020370483398438
8.96453857421875e-05,0.08218646049499512,0.013814879272460931,0.067627,3.933906555175781e-05,0.00014019012451171875
8.678436279296875e-05,0.0802769660949707,0.019759060241699225,0.063923,4.1961669921875e-05,0.0001227855682373047
8.702278137207031e-05,0.10086274147033691,0.006471064529418945,0.057165,4.553794860839844e-05,0.0001499652862548828
9.250640869140625e-05,0.08629155158996582,0.008850588714599608,0.061738,3.600120544433594e-05,0.00012421607971191406
8.845329284667969e-05,0.0928802490234375,0.00339682772827149,0.064243,4.9114227294921875e-05,0.00015425682067871094
8.559226989746094e-05,0.0677342414855957,0.011282869354248048,0.072434,4.553794860839844e-05,0.00014162063598632812
9.560585021972656e-05,0.07677197456359863,0.0075764815216064485,0.079787,3.9577484130859375e-05,0.00012755393981933594
0.00010752677917480469,0.05230140686035156,0.0012226564788818395,0.07851,3.8623809814453125e-05,0.00013899803161621094
7.557868957519531e-05,0.0467989444732666,0.006700520736694332,0.065418,4.1484832763671875e-05,0.0001327991485595703
9.775161743164062e-05,0.03837728500366211,0.004438539108276365,0.087216,3.7670135498046875e-05,0.0001423358917236328
0.00010085105895996094,0.04704737663269043,0.01667925961303711,0.069397,4.506111145019531e-05,0.00015091896057128906
9.131431579589844e-05,0.045149803161621094,0.0028743450622558536,0.079227,3.6716461181640625e-05,0.00012087821960449219
5.8650970458984375e-05,0.0422053337097168,0.007553840164184575,0.068171,3.600120544433594e-05,0.0001266002655029297
7.939338684082031e-05,0.05467939376831055,0.01022083186340332,0.087408,4.982948303222656e-05,0.0001575946807861328
8.535385131835938e-05,0.03462338447570801,0.02025091432189942,0.066589,4.5299530029296875e-05,0.00014710426330566406
8.96453857421875e-05,0.03454899787902832,0.007384040023803717,0.073123,3.075599670410156e-05,0.00011992454528808594
8.702278137207031e-05,0.05041956901550293,0.00786598504638672,0.067439,4.649162292480469e-05,0.0001518726348876953
0.0001201629638671875,0.06085991859436035,0.008079215011596683,0.06104,4.57763671875e-05,0.00016951560974121094
0.0001049041748046875,0.053510189056396484,0.001124129196166987,0.070179,4.267692565917969e-05,0.0001430511474609375
0.00010347366333007812,0.04242706298828125,0.010618632247924809,0.067797,3.5762786865234375e-05,0.00012755393981933594
9.107589721679688e-05,0.055830955505371094,0.0029563342132568338,0.063196,3.838539123535156e-05,0.0001323223114013672
7.867813110351562e-05,0.045534372329711914,0.013667616912841796,0.069828,3.147125244140625e-05,0.0001087188720703125
8.0108642578125e-05,0.05834364891052246,0.014251982315063479,0.061367,4.839897155761719e-05,0.00015997886657714844
6.079673767089844e-05,0.0470278263092041,0.008365261947631833,0.063738,4.9114227294921875e-05,0.00015401840209960938
9.870529174804688e-05,0.04665541648864746,0.00497632786560058,0.077007,4.410743713378906e-05,0.00014901161193847656
0.00010585784912109375,0.043195247650146484,0.021120914047241215,0.068282,4.267692565917969e-05,0.00013136863708496094
8.344650268554688e-05,0.0501856803894043,0.005495272399902343,0.068898,3.719329833984375e-05,0.00012540817260742188
0.00010037422180175781,0.06191706657409668,0.004763250076293947,0.060063,3.1948089599609375e-05,0.00011920928955078125
9.107589721679688e-05,0.06793975830078125,0.004673628860473636,0.068894,5.0067901611328125e-05,0.00015974044799804688
6.937980651855469e-05,0.04427361488342285,0.004147612503051762,0.067547,4.9114227294921875e-05,0.0001537799835205078
7.104873657226562e-05,0.034235239028930664,0.0047834042816162076,0.075922,3.170967102050781e-05,0.00011277198791503906
9.393692016601562e-05,0.06622099876403809,0.009901574386596682,0.066786,4.363059997558594e-05,0.00014662742614746094
8.58306884765625e-05,0.04283261299133301,0.00564778974914551,0.057891,4.291534423828125e-05,0.0001442432403564453
6.723403930664062e-05,0.06390786170959473,0.00851278550720215,0.061624,4.076957702636719e-05,0.00013875961303710938
9.34600830078125e-05,0.020420551300048828,0.002429305877685549,0.05991,3.9577484130859375e-05,0.00014281272888183594
7.581710815429688e-05,0.03238511085510254,0.005291892761230467,0.056181,3.695487976074219e-05,0.0001289844512939453
8.416175842285156e-05,0.03816485404968262,0.004527850280761719,0.067939,4.100799560546875e-05,0.0001494884490966797
8.96453857421875e-05,0.05046701431274414,0.01177836758422851,0.063282,4.553794860839844e-05,0.00013637542724609375
6.127357482910156e-05,0.04936933517456055,0.018813327011108397,0.074616,4.291534423828125e-05,0.00013780593872070312
9.894371032714844e-05,0.05769753456115723,0.0063913903198242195,0.066579,3.504753112792969e-05,0.00012969970703125
9.775161743164062e-05,0.05094027519226074,0.003383921859741214,0.061727,4.0531158447265625e-05,0.00013971328735351562
9.012222290039062e-05,0.02981853485107422,0.00880919633483887,0.062719,4.458427429199219e-05,0.00016307830810546875
7.772445678710938e-05,0.03783416748046875,0.002561090179443365,0.067379,3.600120544433594e-05,0.0001232624053955078
9.250640869140625e-05,0.049866437911987305,0.002597806838989261,0.066396,5.9604644775390625e-05,0.000213623046875
9.441375732421875e-05,0.06434869766235352,0.0015027444305419912,0.063056,3.9577484130859375e-05,0.0001354217529296875
8.821487426757812e-05,0.06759214401245117,0.003174988113403318,0.061739,4.4345855712890625e-05,0.00014090538024902344
9.369850158691406e-05,0.05591130256652832,0.009502413864135736,0.06338,4.029273986816406e-05,0.00012969970703125
9.5367431640625e-05,0.04288959503173828,0.006538437728881838,0.06587,4.2438507080078125e-05,0.0001544952392578125
9.632110595703125e-05,0.044883012771606445,0.0036448616485595664,0.067777,3.3855438232421875e-05,0.00012564659118652344
0.00010013580322265625,0.04241347312927246,0.007878628402709961,0.059544,6.103515625e-05,0.00020766258239746094
7.128715515136719e-05,0.05298209190368652,0.01652093328857422,0.071281,4.76837158203125e-05,0.00015664100646972656
8.7738037109375e-05,0.05843758583068848,0.011091144302368162,0.059872,3.790855407714844e-05,0.00011873245239257812
0.00011992454528808594,0.06466293334960938,0.006460812881469727,0.084272,4.172325134277344e-05,0.00014400482177734375
0.00013518333435058594,0.05530810356140137,0.018429268081665034,0.064142,3.62396240234375e-05,0.00012373924255371094
9.965896606445312e-05,0.044815778732299805,0.00827347428894043,0.063249,4.458427429199219e-05,0.00015163421630859375
6.794929504394531e-05,0.05463981628417969,0.01361953739929199,0.069677,4.553794860839844e-05,0.0001533031463623047
9.72747802734375e-05,0.06271958351135254,0.015238513366699222,0.065758,3.8623809814453125e-05,0.0001373291015625
6.175041198730469e-05,0.058699607849121094,0.009706126953125005,0.064299,4.792213439941406e-05,0.00017547607421875
6.4849853515625e-05,0.04803276062011719,0.009563586547851569,0.077772,3.886222839355469e-05,0.0001380443572998047
0.00012350082397460938,0.0667731761932373,0.006090480667114255,0.061469,4.38690185546875e-05,0.00014352798461914062
7.534027099609375e-05,0.05455517768859863,0.01827616329956054,0.065517,3.647804260253906e-05,0.0001690387725830078
0.00012540817260742188,0.06390094757080078,0.00661056498718262,0.055358,4.172325134277344e-05,0.00012803077697753906
9.751319885253906e-05,0.03944587707519531,0.004300643981933597,0.059236,4.863739013671875e-05,0.0001418590545654297
9.512901306152344e-05,0.039520978927612305,0.006123670318603516,0.080747,4.601478576660156e-05,0.00014090538024902344
0.00012612342834472656,0.05288124084472656,0.004389466064453125,0.056207,4.100799560546875e-05,0.00013828277587890625
0.00010442733764648438,0.06567740440368652,0.019423380249023438,0.058982,4.1484832763671875e-05,0.0001399517059326172
0.00010085105895996094,0.03901314735412598,0.015360659576416011,0.081474,4.4345855712890625e-05,0.00014495849609375
0.00011658668518066406,0.053774356842041016,0.0030694908447265606,0.069343,3.981590270996094e-05,0.00012636184692382812
7.43865966796875e-05,0.027189970016479492,0.01077793698120117,0.059927,3.218650817871094e-05,0.000118255615234375
0.00011014938354492188,0.04689455032348633,0.006548233840942386,0.072627,4.57763671875e-05,0.00014448165893554688
8.058547973632812e-05,0.05047273635864258,0.0082127381439209,0.064663,3.814697265625e-05,0.0001304149627685547
9.036064147949219e-05,0.05971789360046387,0.011933987350463873,0.06878,3.933906555175781e-05,0.00014734268188476562
9.393692016601562e-05,0.0574946403503418,0.002247338317871092,0.066401,3.910064697265625e-05,0.0001361370086669922
7.724761962890625e-05,0.07098031044006348,0.015204999252319343,0.069029,3.814697265625e-05,0.00012731552124023438
9.965896606445312e-05,0.04927420616149902,0.013129158523559573,0.072697,3.814697265625e-05,0.00013637542724609375
0.000125885009765625,0.0875709056854248,0.013654788253784175,0.077727,3.62396240234375e-05,0.0001227855682373047
0.00010824203491210938,0.061988115310668945,0.008525088012695317,0.062537,4.935264587402344e-05,0.00014519691467285156
8.749961853027344e-05,0.05652308464050293,0.008221875259399408,0.106328,3.9577484130859375e-05,0.00013256072998046875
8.726119995117188e-05,0.07953310012817383,0.0021648243713378867,0.072495,3.8623809814453125e-05,0.00012111663818359375
8.225440979003906e-05,0.07427263259887695,0.016721877792358397,0.082872,6.508827209472656e-05,0.0002219676971435547
0.00010919570922851562,0.07082414627075195,0.0016908684997558598,0.077847,4.2438507080078125e-05,0.0001430511474609375
7.796287536621094e-05,0.0610353946685791,0.004115777038574214,0.069526,3.647804260253906e-05,0.00012683868408203125
9.202957153320312e-05,0.07185745239257812,0.015158208343505855,0.070178,3.886222839355469e-05,0.00013327598571777344
0.00010633468627929688,0.04903674125671387,0.000872982055664065,0.067618,3.600120544433594e-05,0.00012731552124023438
6.222724914550781e-05,0.08602285385131836,0.010359660827636716,0.073063,3.0994415283203125e-05,0.00011420249938964844
6.270408630371094e-05,0.08173155784606934,0.0056306083374023375,0.086707,4.076957702636719e-05,0.00014543533325195312
0.00010633468627929688,0.06589865684509277,0.005656804794311521,0.065056,4.458427429199219e-05,0.00013875961303710938
0.00011181831359863281,0.08160996437072754,0.016343697235107424,0.084978,4.482269287109375e-05,0.00014448165893554688
8.654594421386719e-05,0.04559826850891113,0.005175468246459966,0.075858,3.910064697265625e-05,0.00013756752014160156
9.632110595703125e-05,0.06720423698425293,0.004941256164550781,0.068176,4.00543212890625e-05,0.0001575946807861328
0.00012445449829101562,0.09128069877624512,0.009826065124511715,0.066486,4.100799560546875e-05,0.00013256072998046875
9.608268737792969e-05,0.053624868392944336,0.0014765553131103476,0.063961,4.0531158447265625e-05,0.00015616416931152344
7.700920104980469e-05,0.030768871307373047,0.0043690255737304645,0.066015,3.504753112792969e-05,0.00012636184692382812
7.677078247070312e-05,0.060834646224975586,0.0034322258453369156,0.060077,4.00543212890625e-05,0.00014519691467285156
0.00010824203491210938,0.0784602165222168,0.005433434722900393,0.069852,4.315376281738281e-05,0.0001430511474609375
0.00010132789611816406,0.0430753231048584,0.010032386734008789,0.074698,3.1948089599609375e-05,0.000110626220703125
0.00011372566223144531,0.06306338310241699,0.006451747116088868,0.071241,3.743171691894531e-05,0.00014448165893554688
9.322166442871094e-05,0.059476375579833984,0.009437282043457035,0.065244,3.314018249511719e-05,0.00012731552124023438
8.749961853027344e-05,0.05051064491271973,0.006877885223388669,0.060699,4.410743713378906e-05,0.00014781951904296875
8.034706115722656e-05,0.04723191261291504,0.004707688781738287,0.074803,3.2901763916015625e-05,0.00012493133544921875
8.940696716308594e-05,0.07017207145690918,0.0055862199249267636,0.068031,3.9577484130859375e-05,0.0001385211944580078
9.655952453613281e-05,0.06092357635498047,0.004974420318603512,0.07799,3.3855438232421875e-05,0.00012755393981933594
7.677078247070312e-05,0.06926369667053223,0.00825477655029297,0.062999,2.8133392333984375e-05,0.00010609626770019531
7.915496826171875e-05,0.1033163070678711,0.002792578445434568,0.058589,4.38690185546875e-05,0.0001480579376220703
8.702278137207031e-05,0.05809140205383301,0.0029550023498535194,0.067131,4.57763671875e-05,0.00014901161193847656
0.00011730194091796875,0.044677019119262695,0.007090793167114258,0.057539,4.220008850097656e-05,0.0001499652862548828
8.749961853027344e-05,0.060455322265625,0.009635002044677737,0.066771,3.695487976074219e-05,0.00012636184692382812
0.00011897087097167969,0.06344223022460938,0.009252119003295894,0.082514,4.172325134277344e-05,0.00012946128845214844
5.91278076171875e-05,0.036902427673339844,0.00887935798645019,0.06807,4.553794860839844e-05,0.00014066696166992188
0.00011396408081054688,0.04484152793884277,0.014926895156860354,0.071934,4.267692565917969e-05,0.00015044212341308594
5.7697296142578125e-05,0.05257225036621094,0.003907996353149416,0.062241,4.00543212890625e-05,0.00014019012451171875
0.00010251998901367188,0.05769538879394531,0.04152150651550293,0.062609,5.888938903808594e-05,0.00019049644470214844
8.20159912109375e-05,0.022420167922973633,0.011305537582397454,0.065074,3.838539123535156e-05,0.0001499652862548828
9.179115295410156e-05,0.01703619956970215,0.013751907806396485,0.07052,3.170967102050781e-05,0.00011229515075683594
0.00011181831359863281,0.051552534103393555,0.0562817093963623,0.071313,4.2438507080078125e-05,0.00013327598571777344
5.650520324707031e-05,0.04639458656311035,0.0017286128997802686,0.068,3.719329833984375e-05,0.0001404285430908203
8.988380432128906e-05,0.04897880554199219,0.0036880192718505844,0.100329,4.458427429199219e-05,0.00014138221740722656
8.535385131835938e-05,0.10746383666992188,0.009550151840209964,0.070934,4.4345855712890625e-05,0.00014328956604003906
9.918212890625e-05,0.09151268005371094,0.004294757400512689,0.072914,3.504753112792969e-05,0.00011491775512695312
9.822845458984375e-05,0.09263849258422852,0.005119999877929687,0.056783,4.076957702636719e-05,0.00013899803161621094
5.7220458984375e-05,0.1342167854309082,0.006398334594726565,0.083104,4.2438507080078125e-05,0.0001270771026611328
9.012222290039062e-05,0.07751965522766113,0.006247808105468752,0.070893,4.1484832763671875e-05,0.00014328956604003906
7.486343383789062e-05,0.06493306159973145,0.012142640197753907,0.064137,3.1948089599609375e-05,0.00011396408081054688
8.797645568847656e-05,0.1117100715637207,0.03366869761657715,0.075378,4.839897155761719e-05,0.00015783309936523438
0.00011301040649414062,0.08269667625427246,0.018702518890380854,0.069777,4.00543212890625e-05,0.0001380443572998047
0.00010132789611816406,0.05811762809753418,0.008115750900268559,0.072459,3.457069396972656e-05,0.0001163482666015625
7.653236389160156e-05,0.06750798225402832,0.0023552422790527328,0.061447,5.650520324707031e-05,0.00020003318786621094
0.00012254714965820312,0.06489157676696777,0.010280142456054686,0.077044,4.5299530029296875e-05,0.00014472007751464844
8.273124694824219e-05,0.08951878547668457,0.024861182312011718,0.077696,3.814697265625e-05,0.0001327991485595703
5.435943603515625e-05,0.05616497993469238,0.0041479198455810495,0.07455,3.981590270996094e-05,0.00014019012451171875
0.00010633468627929688,0.059973716735839844,0.007895957168579104,0.069741,3.933906555175781e-05,0.0001327991485595703
7.557868957519531e-05,0.06864786148071289,0.0029705498962402377,0.065272,3.170967102050781e-05,0.000118255615234375
7.319450378417969e-05,0.0592193603515625,0.005788524185180666,0.063664,4.029273986816406e-05,0.0001456737518310547
0.00010585784912109375,0.03482675552368164,0.003814156143188474,0.078183,3.886222839355469e-05,0.00012230873107910156
0.00010037422180175781,0.042344093322753906,0.003683963424682621,0.069393,4.38690185546875e-05,0.00014066696166992188
0.0001087188720703125,0.10177946090698242,0.004637946884155267,0.073483,4.2438507080078125e-05,0.00013566017150878906
7.987022399902344e-05,0.06050705909729004,0.003480230133056636,0.071233,3.4809112548828125e-05,0.00012826919555664062
9.059906005859375e-05,0.0741109848022461,0.008045403839111329,0.072449,4.1961669921875e-05,0.00014352798461914062
7.271766662597656e-05,0.10217523574829102,0.008493199188232423,0.063318,4.7206878662109375e-05,0.00015163421630859375
9.632110595703125e-05,0.07118606567382812,0.01139960583496094,0.060887,3.5762786865234375e-05,0.00013780593872070312
9.274482727050781e-05,0.03260183334350586,0.013629295166015624,0.054917,3.790855407714844e-05,0.00013017654418945312
8.249282836914062e-05,0.07714653015136719,0.014360729248046877,0.098993,4.1484832763671875e-05,0.0001442432403564453
6.866455078125e-05,0.09536600112915039,0.01986349131774902,0.095878,3.218650817871094e-05,0.00010848045349121094
8.511543273925781e-05,0.03844332695007324,0.009760274688720705,0.079733,4.673004150390625e-05,0.00015044212341308594
0.00010037422180175781,0.04974508285522461,0.009985990600585942,0.08467,4.2438507080078125e-05,0.00013637542724609375
8.273124694824219e-05,0.05115962028503418,0.005779067153930659,0.078505,4.4345855712890625e-05,0.000186920166015625
5.14984130859375e-05,0.0405573844909668,0.005481113876342772,0.092461,4.744529724121094e-05,0.0001380443572998047
6.937980651855469e-05,0.0760037899017334,0.014269708511352536,0.066028,4.220008850097656e-05,0.00016760826110839844
7.843971252441406e-05,0.08536505699157715,0.0021378194732665987,0.058333,5.14984130859375e-05,0.00012731552124023438
7.081031799316406e-05,0.06770563125610352,0.0009303799591064421,0.074104,3.9577484130859375e-05,0.00013637542724609375
7.05718994140625e-05,0.08646750450134277,0.0031691312408447248,0.066415,4.5299530029296875e-05,0.00014734268188476562
8.940696716308594e-05,0.04993700981140137,0.0054103261260986385,0.071972,5.054473876953125e-05,0.0001513957977294922
9.72747802734375e-05,0.08954739570617676,0.012362787536621095,0.081371,4.982948303222656e-05,0.0001494884490966797
0.00012636184692382812,0.05097222328186035,0.00483743853759766,0.085198,3.695487976074219e-05,0.00013065338134765625
8.034706115722656e-05,0.05856013298034668,0.004026332214355471,0.066022,3.647804260253906e-05,0.00013017654418945312
8.797645568847656e-05,0.027716875076293945,0.0031486492156982404,0.0645,3.886222839355469e-05,0.0001380443572998047
8.463859558105469e-05,0.039396047592163086,0.0024714934844970726,0.065273,3.647804260253906e-05,0.00013303756713867188
0.00016236305236816406,0.04877948760986328,0.02542820863342285,0.063279,3.886222839355469e-05,0.00013256072998046875
5.1021575927734375e-05,0.05963468551635742,0.011374275939941406,0.064707,4.0531158447265625e-05,0.00014400482177734375
5.125999450683594e-05,0.06273627281188965,0.006341891143798822,0.066752,3.457069396972656e-05,0.00012969970703125
6.532669067382812e-05,0.05286002159118652,0.0076985448608398455,0.071074,0.00010085105895996094,0.00016379356384277344
9.393692016601562e-05,0.04405713081359863,0.0035197587738037134,0.076499,4.363059997558594e-05,0.00014662742614746094
0.0001316070556640625,0.03325176239013672,0.002667313018798828,0.071159,3.814697265625e-05,0.00012111663818359375
8.845329284667969e-05,0.054178476333618164,0.008909180160522459,0.069454,3.790855407714844e-05,0.00015091896057128906
8.535385131835938e-05,0.043393611907958984,0.0027862701721191457,0.095868,3.5762786865234375e-05,0.0001277923583984375
9.894371032714844e-05,0.05274462699890137,0.018339508773803713,0.057773,3.695487976074219e-05,0.00012111663818359375
8.678436279296875e-05,0.04265642166137695,0.004866810577392577,0.064832,3.0040740966796875e-05,0.00011754035949707031
0.00011181831359863281,0.06862092018127441,0.010775149765014647,0.05956,4.4345855712890625e-05,0.0001423358917236328
0.00013875961303710938,0.05461621284484863,0.015887060958862304,0.065443,4.863739013671875e-05,0.00017881393432617188
0.0001354217529296875,0.04174947738647461,0.010637017761230466,0.068414,3.528594970703125e-05,0.00012564659118652344
0.00011444091796875,0.06132197380065918,0.003523908035278321,0.060383,4.100799560546875e-05,0.00013303756713867188
9.751319885253906e-05,0.03417706489562988,0.0038165634765625067,0.064436,5.9604644775390625e-05,0.0002231597900390625
9.703636169433594e-05,0.04894900321960449,0.01213503372192383,0.070755,3.790855407714844e-05,0.00013518333435058594
9.822845458984375e-05,0.08441710472106934,0.01796649032592773,0.07144,4.38690185546875e-05,0.0001304149627685547
9.655952453613281e-05,0.07667660713195801,0.012581829864501959,0.073318,4.696846008300781e-05,0.0001785755157470703
0.00010514259338378906,0.07034087181091309,0.025015888122558595,0.060646,4.458427429199219e-05,0.0001442432403564453
0.00010156631469726562,0.07016587257385254,0.00604836938476562,0.066099,3.123283386230469e-05,0.00010657310485839844
9.34600830078125e-05,0.03154754638671875,0.006039834686279291,0.064379,3.62396240234375e-05,0.0001251697540283203
7.2479248046875e-05,0.029169559478759766,0.011559630661010747,0.07472,4.3392181396484375e-05,0.00014400482177734375
9.918212890625e-05,0.04872274398803711,0.015397005859374993,0.075759,4.0531158447265625e-05,0.0001327991485595703
6.127357482910156e-05,0.05977797508239746,0.0021197415313720658,0.075604,4.863739013671875e-05,0.0001506805419921875
6.842613220214844e-05,0.07117128372192383,0.006189389099121097,0.060811,4.029273986816406e-05,0.0001227855682373047
5.9604644775390625e-05,0.06263399124145508,0.0067741181182861265,0.08457,4.1484832763671875e-05,0.0001423358917236328
8.893013000488281e-05,0.04328274726867676,0.011779753616333002,0.062547,5.125999450683594e-05,0.00019884109497070312
5.3882598876953125e-05,0.08373045921325684,0.009316470977783209,0.071403,3.4332275390625e-05,0.0001285076141357422
9.226799011230469e-05,0.07478666305541992,0.005738858367919916,0.071123,4.100799560546875e-05,0.00014138221740722656
0.00012421607971191406,0.04013180732727051,0.005393932662963868,0.073489,4.982948303222656e-05,0.0001685619354248047
8.344650268554688e-05,0.07011032104492188,0.008097746536254877,0.062853,4.2438507080078125e-05,0.0001327991485595703
7.390975952148438e-05,0.07098650932312012,0.011098090194702148,0.064776,3.838539123535156e-05,0.00015592575073242188
0.00011014938354492188,0.08167624473571777,0.009696899536132814,0.061472,4.649162292480469e-05,0.00014472007751464844
0.00011205673217773438,0.05929303169250488,0.01718531857299805,0.060367,5.8650970458984375e-05,0.00014638900756835938
9.441375732421875e-05,0.06311225891113281,0.015674748031616212,0.058683,3.886222839355469e-05,0.0001380443572998047
0.00011467933654785156,0.05226445198059082,0.002083946044921875,0.062167,4.0531158447265625e-05,0.0001385211944580078
7.367134094238281e-05,0.04141569137573242,0.015977005477905273,0.067454,3.3855438232421875e-05,0.00013136863708496094
9.202957153320312e-05,0.04866385459899902,0.005168268890380856,0.079405,2.8371810913085938e-05,0.00010609626770019531
7.224082946777344e-05,0.06990933418273926,0.00395261814880371,0.060197,4.8160552978515625e-05,0.0001571178436279297
8.535385131835938e-05,0.05208587646484375,0.018092210601806644,0.070476,3.6716461181640625e-05,0.0001227855682373047
7.486343383789062e-05,0.061133623123168945,0.011870476745605471,0.061901,3.7670135498046875e-05,0.0001327991485595703
0.00010204315185546875,0.06533145904541016,0.006609518539428712,0.054763,4.363059997558594e-05,0.0001418590545654297
8.869171142578125e-05,0.0836794376373291,0.005555925796508786,0.059277,3.886222839355469e-05,0.0001366138458251953
0.00010752677917480469,0.06420087814331055,0.012254262878417965,0.078073,4.00543212890625e-05,0.0001380443572998047
9.083747863769531e-05,0.0666661262512207,0.00968846305847168,0.10066,4.4345855712890625e-05,0.00014162063598632812
0.00010251998901367188,0.0549314022064209,0.013168134506225587,0.076292,4.00543212890625e-05,0.00013256072998046875
0.00011110305786132812,0.054810523986816406,0.0075138468017578175,0.071376,3.790855407714844e-05,0.00012874603271484375
9.34600830078125e-05,0.07345056533813477,0.006375698181152342,0.072229,4.315376281738281e-05,0.00014734268188476562
9.822845458984375e-05,0.04647970199584961,0.0077645788421630835,0.067276,3.361701965332031e-05,0.0001537799835205078
0.00010132789611816406,0.07599067687988281,0.02128410055541992,0.083776,5.316734313964844e-05,0.00017642974853515625
0.0001010894775390625,0.04869532585144043,0.0034764408874511654,0.07852,3.0994415283203125e-05,0.00010657310485839844
8.416175842285156e-05,0.08050823211669922,0.004147595108032226,0.068412,4.100799560546875e-05,0.00014734268188476562
8.7738037109375e-05,0.07399225234985352,0.006875582092285157,0.066482,4.0531158447265625e-05,0.00012874603271484375
9.489059448242188e-05,0.06485223770141602,0.004089979232788088,0.060361,5.1975250244140625e-05,0.00020003318786621094
9.083747863769531e-05,0.06792831420898438,0.0038617612457275408,0.08434,4.029273986816406e-05,0.00014209747314453125
0.00010728836059570312,0.04400444030761719,0.011180132354736333,0.069711,5.364418029785156e-05,0.00017786026000976562
8.058547973632812e-05,0.02992391586303711,0.009609985687255865,0.064923,3.814697265625e-05,0.0001308917999267578
5.7220458984375e-05,0.05479621887207031,0.007516829406738285,0.056613,3.719329833984375e-05,0.00014257431030273438
0.0001068115234375,0.06081557273864746,0.012604114013671876,0.060619,4.482269287109375e-05,0.00018405914306640625
9.274482727050781e-05,0.04694724082946777,0.0046044661560058625,0.060346,4.029273986816406e-05,0.00014448165893554688
0.00010013580322265625,0.05808901786804199,0.0020703526458740185,0.076104,4.76837158203125e-05,0.0001628398895263672
8.630752563476562e-05,0.04005169868469238,0.0029344414978027394,0.066422,5.030632019042969e-05,0.00019240379333496094
9.34600830078125e-05,0.05414271354675293,0.00396058953857422,0.058939,4.1961669921875e-05,0.00014066696166992188
9.560585021972656e-05,0.04559326171875,0.0024684365997314495,0.068324,4.649162292480469e-05,0.00013303756713867188
9.751319885253906e-05,0.04153561592102051,0.004768163177490237,0.062803,3.337860107421875e-05,0.00013518333435058594
9.417533874511719e-05,0.03663444519042969,0.0013098931732177799,0.064131,3.981590270996094e-05,0.0001552104949951172
0.00013208389282226562,0.037357330322265625,0.0037062631683349584,0.058742,4.363059997558594e-05,0.00014853477478027344
5.054473876953125e-05,0.04288887977600098,0.0018440562133789085,0.062137,3.5762786865234375e-05,0.00011587142944335938
8.440017700195312e-05,0.02850961685180664,0.008475057891845703,0.083246,4.029273986816406e-05,0.00014781951904296875
6.723403930664062e-05,0.050334930419921875,0.0015542688140869204,0.068974,3.147125244140625e-05,0.0001125335693359375
9.298324584960938e-05,0.0573430061340332,0.006042224853515625,0.062382,4.4345855712890625e-05,0.00013899803161621094
9.1552734375e-05,0.056572675704956055,0.005800100326538091,0.07275,3.170967102050781e-05,0.00011396408081054688
0.00010895729064941406,0.06282329559326172,0.005407407562255856,0.069858,6.127357482910156e-05,0.0002110004425048828
0.0002110004425048828,0.04391765594482422,0.011462763320922845,0.071263,3.4332275390625e-05,0.00012803077697753906
7.2479248046875e-05,0.05990099906921387,0.0022964423675537124,0.061548,3.4809112548828125e-05,0.00012612342834472656
6.437301635742188e-05,0.07504796981811523,0.021905960586547854,0.072447,3.600120544433594e-05,0.00012493133544921875
0.00010514259338378906,0.04418683052062988,0.011187203628540032,0.068668,2.9087066650390625e-05,0.00010204315185546875
9.775161743164062e-05,0.05432534217834473,0.0025784010314941347,0.064185,4.220008850097656e-05,0.00014829635620117188
0.00011324882507324219,0.04413294792175293,0.01442916592407227,0.074387,3.504753112792969e-05,0.00012421607971191406
9.632110595703125e-05,0.06627631187438965,0.007165994567871092,0.06783,5.340576171875e-05,0.00014781951904296875
0.00011467933654785156,0.07101798057556152,0.005946556701660152,0.08386,4.601478576660156e-05,0.00013494491577148438
6.794929504394531e-05,0.07248663902282715,0.006052746948242191,0.068866,3.981590270996094e-05,0.00013136863708496094
0.00010442733764648438,0.06121516227722168,0.01745477754211426,0.080134,3.0279159545898438e-05,0.00010395050048828125
6.985664367675781e-05,0.07752394676208496,0.009172688140869134,0.07111,3.218650817871094e-05,0.00011920928955078125
6.604194641113281e-05,0.07650256156921387,0.010471737060546882,0.062965,4.482269287109375e-05,0.0001380443572998047
8.487701416015625e-05,0.08104467391967773,0.005115191223144536,0.078523,5.53131103515625e-05,0.000148773193359375
0.00010657310485839844,0.06837987899780273,0.005417458694458005,0.064057,4.7206878662109375e-05,0.00018286705017089844
5.8650970458984375e-05,0.09089231491088867,0.010371710220336908,0.078284,3.814697265625e-05,0.0001697540283203125
0.00010514259338378906,0.07893157005310059,0.010775428512573237,0.071247,4.6253204345703125e-05,0.00013375282287597656
7.104873657226562e-05,0.05365109443664551,0.014733958160400393,0.073613,3.814697265625e-05,0.00012445449829101562
0.00010204315185546875,0.05505657196044922,0.0008736423187255815,0.072107,4.172325134277344e-05,0.0001366138458251953
9.107589721679688e-05,0.059854984283447266,0.003373573867797852,0.059058,4.601478576660156e-05,0.00013136863708496094
0.00010132789611816406,0.06463265419006348,0.03449863848876954,0.064673,5.507469177246094e-05,0.0001652240753173828
0.00010418891906738281,0.06770849227905273,0.007382904769897461,0.067898,4.076957702636719e-05,0.00014209747314453125
8.654594421386719e-05,0.0293428897857666,0.03223147091674805,0.071627,3.790855407714844e-05,0.00012350082397460938
0.00010156631469726562,0.06463027000427246,0.014672489181518561,0.082809,4.172325134277344e-05,0.0001380443572998047
7.343292236328125e-05,0.0762474536895752,0.005417369461059571,0.06515,3.719329833984375e-05,0.00013327598571777344
0.00011396408081054688,0.06580066680908203,0.023874561386108398,0.059545,3.6716461181640625e-05,0.00013208389282226562
8.296966552734375e-05,0.054785966873168945,0.00941171148681641,0.087391,3.361701965332031e-05,0.00011968612670898438
0.00012183189392089844,0.05991315841674805,0.012442527832031244,0.068986,4.673004150390625e-05,0.00016117095947265625
8.416175842285156e-05,0.06741118431091309,0.00992994396972656,0.075422,4.4345855712890625e-05,0.00014090538024902344
8.58306884765625e-05,0.06732559204101562,0.007371572463989257,0.071632,5.14984130859375e-05,0.00015044212341308594
6.961822509765625e-05,0.06472611427307129,0.004856103805541995,0.067271,4.410743713378906e-05,0.00015544891357421875
9.512901306152344e-05,0.07202553749084473,0.004092475952148435,0.057986,3.4332275390625e-05,0.00012087821960449219
0.00010395050048828125,0.054490089416503906,0.011101764572143555,0.073837,5.3882598876953125e-05,0.00019669532775878906
9.059906005859375e-05,0.017460346221923828,0.015137441619873043,0.070441,3.0994415283203125e-05,0.0001308917999267578
8.797645568847656e-05,0.054737091064453125,0.0031508296813964817,0.058416,4.57763671875e-05,0.00014901161193847656
7.963180541992188e-05,0.043091535568237305,0.010876574539184572,0.062651,3.361701965332031e-05,0.00011610984802246094
9.250640869140625e-05,0.02876901626586914,0.014588294189453122,0.080432,3.504753112792969e-05,0.00010800361633300781
8.702278137207031e-05,0.05227947235107422,0.0083758553314209,0.059495,3.719329833984375e-05,0.0001308917999267578
9.441375732421875e-05,0.031241893768310547,0.002712908096313471,0.069305,4.6253204345703125e-05,0.00014853477478027344
0.00011086463928222656,0.04770851135253906,0.00866239456176758,0.073335,5.459785461425781e-05,0.00017833709716796875
9.608268737792969e-05,0.04070758819580078,0.011150604034423833,0.079674,3.337860107421875e-05,0.0001125335693359375
8.0108642578125e-05,0.054679155349731445,0.010296053619384765,0.06053,2.9802322387695312e-05,0.0001163482666015625
6.365776062011719e-05,0.05939674377441406,0.0019043815765380848,0.061509,4.291534423828125e-05,0.00014781951904296875
7.271766662597656e-05,0.062140464782714844,0.0016354658355712953,0.063701,3.838539123535156e-05,0.00013065338134765625
0.00010800361633300781,0.04481148719787598,0.00414311218261719,0.07575,4.1961669921875e-05,0.0001513957977294922
6.67572021484375e-05,0.06836462020874023,0.01348709098815918,0.058455,4.506111145019531e-05,0.00014543533325195312
0.00012731552124023438,0.04726409912109375,0.013955740814208986,0.081745,4.410743713378906e-05,0.00016427040100097656
8.821487426757812e-05,0.06094980239868164,0.005981782058715815,0.082446,3.886222839355469e-05,0.0001354217529296875
9.560585021972656e-05,0.03031134605407715,0.002035904861450194,0.061974,3.361701965332031e-05,0.00011754035949707031
7.05718994140625e-05,0.03557753562927246,0.011658988647460941,0.073445,4.792213439941406e-05,0.00016951560974121094
0.0001239776611328125,0.05364871025085449,0.014522007888793945,0.068981,4.0531158447265625e-05,0.0001404285430908203
0.00010442733764648438,0.049269914627075195,0.0018430788726806618,0.061628,4.291534423828125e-05,0.00014591217041015625
8.153915405273438e-05,0.06314587593078613,0.013549449813842776,0.071087,3.910064697265625e-05,0.00014209747314453125
0.00010251998901367188,0.04184412956237793,0.008562616867065428,0.088381,4.839897155761719e-05,0.00015497207641601562
7.295608520507812e-05,0.06862854957580566,0.012033627044677732,0.058513,3.910064697265625e-05,0.00014066696166992188
7.534027099609375e-05,0.060002803802490234,0.006015103378295902,0.071835,3.0517578125e-05,0.00011348724365234375
8.392333984375e-05,0.043900489807128906,0.011795636077880853,0.071679,3.0040740966796875e-05,0.00010609626770019531
8.368492126464844e-05,0.05408763885498047,0.00800560224914551,0.060416,4.267692565917969e-05,0.00014090538024902344
8.869171142578125e-05,0.02393627166748047,0.006131319427490234,0.0756,4.00543212890625e-05,0.00015091896057128906
8.893013000488281e-05,0.04171347618103027,0.014642163879394529,0.060268,3.886222839355469e-05,0.00012111663818359375
7.033348083496094e-05,0.04683184623718262,0.005133024322509769,0.063038,4.100799560546875e-05,0.00013637542724609375
9.965896606445312e-05,0.058855295181274414,0.002839293533325196,0.071394,4.3392181396484375e-05,0.00015211105346679688
0.00010561943054199219,0.07245635986328125,0.016691326049804688,0.062271,4.744529724121094e-05,0.00013184547424316406
8.249282836914062e-05,0.07248878479003906,0.0061756793975830115,0.06455,4.363059997558594e-05,0.00014138221740722656
0.00010061264038085938,0.06271052360534668,0.0018046829986572283,0.063095,2.9802322387695312e-05,0.00011181831359863281
0.00010228157043457031,0.040067195892333984,0.0021121697845458975,0.056756,4.5299530029296875e-05,0.00013685226440429688
8.177757263183594e-05,0.04300332069396973,0.005248281951904299,0.065079,4.1961669921875e-05,0.0001742839813232422
8.606910705566406e-05,0.04917168617248535,0.0028563228912353578,0.066518,4.3392181396484375e-05,0.00013375282287597656
0.00014328956604003906,0.04083585739135742,0.017473479583740237,0.066272,3.4332275390625e-05,0.00011444091796875
5.555152893066406e-05,0.06722116470336914,0.01032023037719726,0.065587,3.9577484130859375e-05,0.0001437664031982422
9.34600830078125e-05,0.053227901458740234,0.002491651199340819,0.070952,4.2438507080078125e-05,0.00014734268188476562
7.700920104980469e-05,0.03992128372192383,0.011937423248291015,0.06973,3.4332275390625e-05,0.00011849403381347656
9.250640869140625e-05,0.05337214469909668,0.013333290023803707,0.086705,3.528594970703125e-05,0.0001308917999267578
6.747245788574219e-05,0.0757436752319336,0.008415590942382811,0.069162,4.935264587402344e-05,0.00018405914306640625
6.556510925292969e-05,0.0814812183380127,0.005069809936523437,0.081026,4.7206878662109375e-05,0.00014925003051757812
9.083747863769531e-05,0.07144713401794434,0.014588530181884767,0.058801,3.5762786865234375e-05,0.00015497207641601562
0.00010466575622558594,0.08604884147644043,0.012734686599731447,0.061964,4.38690185546875e-05,0.00014519691467285156
0.00011444091796875,0.0774238109588623,0.009459172592163084,0.078765,3.933906555175781e-05,0.00013327598571777344
0.00010728836059570312,0.07660722732543945,0.0013421345367431586,0.068736,4.363059997558594e-05,0.00014710426330566406
6.747245788574219e-05,0.04004406929016113,0.004362871398925786,0.077635,3.600120544433594e-05,0.00013875961303710938
0.00016045570373535156,0.06689023971557617,0.0029399343719482413,0.068676,4.267692565917969e-05,0.00014472007751464844
8.630752563476562e-05,0.06071901321411133,0.003197897308349608,0.060982,4.1961669921875e-05,0.00014662742614746094
9.1552734375e-05,0.060536861419677734,0.029522551162719728,0.062492,3.9577484130859375e-05,0.00014972686767578125
7.534027099609375e-05,0.050687313079833984,0.0033140291748046877,0.061244,4.00543212890625e-05,0.0001354217529296875
0.00011301040649414062,0.048922061920166016,0.004314899932861327,0.064888,3.266334533691406e-05,0.00010728836059570312
8.20159912109375e-05,0.03782820701599121,0.011500301574707036,0.064951,3.4332275390625e-05,0.00012111663818359375
7.963180541992188e-05,0.06742548942565918,0.011580892013549803,0.056001,3.647804260253906e-05,0.00014257431030273438
8.940696716308594e-05,0.018652915954589844,0.011562963745117186,0.061128,4.291534423828125e-05,0.00013685226440429688
9.441375732421875e-05,0.028909921646118164,0.005959543624877932,0.060909,5.2928924560546875e-05,0.00019979476928710938
5.2928924560546875e-05,0.04611372947692871,0.006761396392822264,0.068566,3.981590270996094e-05,0.0001342296600341797
7.987022399902344e-05,0.05737781524658203,0.007821103302001947,0.071609,5.0067901611328125e-05,0.00018334388732910156
7.867813110351562e-05,0.06713724136352539,0.007003493728637698,0.061935,3.981590270996094e-05,0.0001323223114013672
8.153915405273438e-05,0.05014753341674805,0.007588489639282228,0.064788,3.647804260253906e-05,0.00014781951904296875
9.846687316894531e-05,0.02891397476196289,0.0017194277191162066,0.06861,4.935264587402344e-05,0.00016927719116210938
8.153915405273438e-05,0.0348210334777832,0.010521630767822268,0.070421,4.6253204345703125e-05,0.00016498565673828125
9.274482727050781e-05,0.05110001564025879,0.002691167114257806,0.064602,3.170967102050781e-05,0.00011730194091796875
9.131431579589844e-05,0.054229736328125,0.013654043350219733,0.06359,5.0067901611328125e-05,0.00016808509826660156
8.7738037109375e-05,0.06774306297302246,0.002686944473266603,0.059737,5.245208740234375e-05,0.00025916099548339844
0.00010538101196289062,0.06444215774536133,0.004929011367797845,0.072151,3.4809112548828125e-05,0.00012922286987304688
8.988380432128906e-05,0.028551101684570312,0.005937153564453124,0.057589,4.8160552978515625e-05,0.0001537799835205078
5.817413330078125e-05,0.03824043273925781,0.014119666488647459,0.067692,4.8160552978515625e-05,0.0001499652862548828
7.414817810058594e-05,0.044104814529418945,0.01168931214904785,0.067649,3.314018249511719e-05,0.00011301040649414062
6.0558319091796875e-05,0.05174875259399414,0.008553625930786138,0.066311,3.838539123535156e-05,0.00015234947204589844
8.988380432128906e-05,0.06053447723388672,0.002771269744873045,0.070356,3.910064697265625e-05,0.00014710426330566406
9.560585021972656e-05,0.04143476486206055,0.0018465849456787142,0.071794,3.814697265625e-05,0.0001373291015625
8.749961853027344e-05,0.04652833938598633,0.0032906108551025437,0.068157,4.029273986816406e-05,0.00013685226440429688
7.367134094238281e-05,0.03739213943481445,0.004149534576416022,0.090732,4.601478576660156e-05,0.0001499652862548828
7.128715515136719e-05,0.04978513717651367,0.025814320205688475,0.061676,3.552436828613281e-05,0.00012230873107910156
8.368492126464844e-05,0.07811784744262695,0.022861317306518553,0.062169,3.743171691894531e-05,0.00011968612670898438
6.4849853515625e-05,0.05379176139831543,0.018673404190063483,0.073303,4.100799560546875e-05,0.00013709068298339844
6.532669067382812e-05,0.07639265060424805,0.009320156814575195,0.068148,4.172325134277344e-05,0.0001308917999267578
9.107589721679688e-05,0.06601929664611816,0.0032718970794677754,0.065648,5.078315734863281e-05,0.00018906593322753906
8.726119995117188e-05,0.03759288787841797,0.02495099128723144,0.07111,3.409385681152344e-05,0.00013256072998046875
0.00010824203491210938,0.05601954460144043,0.011078876876831054,0.0606,8.416175842285156e-05,0.00020933151245117188
8.153915405273438e-05,0.04964494705200195,0.025856739562988285,0.067631,3.600120544433594e-05,0.00011515617370605469
8.249282836914062e-05,0.07164764404296875,0.006323782119750973,0.07459,2.9087066650390625e-05,0.00010204315185546875
7.224082946777344e-05,0.05429506301879883,0.0015993102111816343,0.074121,4.267692565917969e-05,0.00014925003051757812
0.0001049041748046875,0.08688092231750488,0.008996590042114255,0.062225,4.076957702636719e-05,0.00015211105346679688
8.416175842285156e-05,0.10589933395385742,0.027083907562255857,0.055994,3.552436828613281e-05,0.00013208389282226562
0.00010800361633300781,0.09656691551208496,0.011936297470092776,0.062019,4.124641418457031e-05,0.00012755393981933594
8.416175842285156e-05,0.05814671516418457,0.03193556050109864,0.066687,3.504753112792969e-05,0.00011658668518066406
8.58306884765625e-05,0.042704105377197266,0.016864153381347655,0.084829,3.743171691894531e-05,0.00013756752014160156
0.00011348724365234375,0.06473851203918457,0.013892602737426762,0.072542,4.553794860839844e-05,0.000141143798828125
0.00011444091796875,0.07665443420410156,0.010569993133544925,0.06913,3.981590270996094e-05,0.00012302398681640625
7.939338684082031e-05,0.08355712890625,0.0026504847869873033,0.073339,3.647804260253906e-05,0.00012826919555664062
9.441375732421875e-05,0.05759382247924805,0.01619251020812988,0.070841,3.4332275390625e-05,0.00010991096496582031
0.00010752677917480469,0.04906964302062988,0.010948393356323236,0.071013,4.363059997558594e-05,0.00014281272888183594
9.441375732421875e-05,0.08739471435546875,0.003912876037597657,0.085146,4.2438507080078125e-05,0.00014638900756835938
9.655952453613281e-05,0.07103729248046875,0.0026252914276123085,0.065216,4.220008850097656e-05,0.00013875961303710938
9.489059448242188e-05,0.08493208885192871,0.006102764511108402,0.070725,3.4809112548828125e-05,0.0001246929168701172
9.34600830078125e-05,0.08246064186096191,0.004728468887329099,0.075533,4.00543212890625e-05,0.0001552104949951172
8.96453857421875e-05,0.09373927116394043,0.02830354351806641,0.075152,3.5762786865234375e-05,0.00012183189392089844
0.00013399124145507812,0.03194546699523926,0.012747303573608398,0.059808,4.220008850097656e-05,0.0001430511474609375
0.00010037422180175781,0.09178376197814941,0.0030187440185546893,0.073197,4.267692565917969e-05,0.00014448165893554688
0.0001342296600341797,0.044626474380493164,0.00950849583435058,0.065822,6.413459777832031e-05,0.0002205371856689453
0.00010538101196289062,0.04763674736022949,0.0061081110534668,0.056544,3.838539123535156e-05,0.00013518333435058594
9.846687316894531e-05,0.037177085876464844,0.002474016784667965,0.087426,4.601478576660156e-05,0.00014853477478027344
9.751319885253906e-05,0.04979825019836426,0.004606869079589848,0.066048,3.147125244140625e-05,0.00011324882507324219
0.00011157989501953125,0.0690610408782959,0.005680153503417967,0.06536,4.172325134277344e-05,0.00015282630920410156
0.00010442733764648438,0.056699275970458984,0.00795178953552246,0.066261,3.3855438232421875e-05,0.00011467933654785156
6.628036499023438e-05,0.047672271728515625,0.004569526962280274,0.082371,3.814697265625e-05,0.00013780593872070312
8.606910705566406e-05,0.04540753364562988,0.004753989730834962,0.079789,4.124641418457031e-05,0.00013685226440429688
7.891654968261719e-05,0.05441141128540039,0.0073836075592041,0.06357,5.984306335449219e-05,0.0001926422119140625
0.0001087188720703125,0.06153154373168945,0.0021580773162841738,0.06542,4.482269287109375e-05,0.00014638900756835938
9.083747863769531e-05,0.09148287773132324,0.013908046630859372,0.073521,4.029273986816406e-05,0.00014638900756835938
8.463859558105469e-05,0.07538866996765137,0.005095596923828119,0.070485,5.030632019042969e-05,0.00012803077697753906
0.00010800361633300781,0.06662821769714355,0.0018805889587402286,0.069902,4.458427429199219e-05,0.00013875961303710938
0.00010037422180175781,0.0483243465423584,0.005732655685424803,0.062307,3.838539123535156e-05,0.00013065338134765625
0.0001125335693359375,0.049928903579711914,0.005729307388305668,0.065951,3.5762786865234375e-05,0.0001246929168701172
0.00011968612670898438,0.04854178428649902,0.0046390352020263675,0.075724,4.649162292480469e-05,0.0001583099365234375
9.441375732421875e-05,0.060868024826049805,0.00863348678588867,0.06346,3.719329833984375e-05,0.0001361370086669922
8.821487426757812e-05,0.06519508361816406,0.0038829712829589885,0.078329,4.482269287109375e-05,0.0001423358917236328
8.893013000488281e-05,0.026383161544799805,0.00870773921203613,0.073298,3.910064697265625e-05,0.00013017654418945312
6.771087646484375e-05,0.028759241104125977,0.010296329223632814,0.068563,4.5299530029296875e-05,0.00015163421630859375
0.00013589859008789062,0.03867745399475098,0.0104809905090332,0.064196,4.38690185546875e-05,0.0001704692840576172
7.081031799316406e-05,0.03912782669067383,0.005164245422363281,0.062292,3.886222839355469e-05,0.0001347064971923828
7.200241088867188e-05,0.05325484275817871,0.005756239654541015,0.068648,6.151199340820312e-05,0.000156402587890625
6.890296936035156e-05,0.06473708152770996,0.011151532012939447,0.071193,4.9591064453125e-05,0.00021004676818847656
0.00010704994201660156,0.06255841255187988,0.004781139785766601,0.059718,4.506111145019531e-05,0.0001342296600341797
9.679794311523438e-05,0.06843185424804688,0.010960069610595702,0.075573,5.602836608886719e-05,0.0001811981201171875
5.7697296142578125e-05,0.09668612480163574,0.0022380154724121123,0.061713,3.6716461181640625e-05,0.00013065338134765625
0.00010085105895996094,0.041532039642333984,0.007128215316772463,0.071296,6.604194641113281e-05,0.00021791458129882812
9.775161743164062e-05,0.03240537643432617,0.0055702445220947305,0.071155,4.5299530029296875e-05,0.0001461505889892578
6.127357482910156e-05,0.0575406551361084,0.005458372421264651,0.060055,3.695487976074219e-05,0.0001366138458251953
0.0001201629638671875,0.060723066329956055,0.016913603881835937,0.061446,4.506111145019531e-05,0.000141143798828125
7.43865966796875e-05,0.05666756629943848,0.017261680145263678,0.06298,4.124641418457031e-05,0.00013518333435058594
9.322166442871094e-05,0.03872251510620117,0.006239510833740233,0.058463,3.504753112792969e-05,0.00012111663818359375
7.843971252441406e-05,0.047944068908691406,0.0034108014373779305,0.074322,3.743171691894531e-05,0.00014519691467285156
7.62939453125e-05,0.05533194541931152,0.010025802581787105,0.075257,3.743171691894531e-05,0.00013971328735351562
0.0001010894775390625,0.060285329818725586,0.002168377044677733,0.080097,4.029273986816406e-05,0.00013899803161621094
6.222724914550781e-05,0.05988645553588867,0.012373382278442382,0.105254,6.651878356933594e-05,0.0002257823944091797
9.417533874511719e-05,0.06372499465942383,0.008343996246337887,0.094392,4.458427429199219e-05,0.0001373291015625
8.153915405273438e-05,0.05786728858947754,0.004848711746215817,0.067832,4.220008850097656e-05,0.00017547607421875
8.463859558105469e-05,0.0679936408996582,0.012162783874511723,0.063661,3.4332275390625e-05,0.00012540817260742188
7.43865966796875e-05,0.08792495727539062,0.01665164416503906,0.071218,4.220008850097656e-05,0.00014734268188476562
0.0004241466522216797,0.07027554512023926,0.02495264643859864,0.072083,2.8133392333984375e-05,9.202957153320312e-05
0.00010442733764648438,0.10432624816894531,0.010361907989501956,0.066993,3.361701965332031e-05,0.00012445449829101562
9.679794311523438e-05,0.08202528953552246,0.005427970077514652,0.061123,5.054473876953125e-05,0.0001773834228515625
6.4849853515625e-05,0.08717179298400879,0.010513811325073244,0.068701,4.315376281738281e-05,0.00015163421630859375
9.179115295410156e-05,0.09107351303100586,0.018839921279907232,0.070779,4.076957702636719e-05,0.00012922286987304688
7.653236389160156e-05,0.08000516891479492,0.007508191467285159,0.061699,4.00543212890625e-05,0.0001513957977294922
5.698204040527344e-05,0.08334994316101074,0.00851666239929199,0.061108,5.626678466796875e-05,0.0002071857452392578
9.72747802734375e-05,0.07311511039733887,0.016568925598144532,0.080497,3.838539123535156e-05,0.00012540817260742188
0.0001289844512939453,0.08071446418762207,0.0027785310668945323,0.071033,4.076957702636719e-05,0.0001430511474609375
0.00010180473327636719,0.07041478157043457,0.0016010889739990208,0.068303,4.100799560546875e-05,0.00013589859008789062
0.0001380443572998047,0.0626218318939209,0.0016997560119628857,0.08239,4.3392181396484375e-05,0.00015282630920410156
6.580352783203125e-05,0.04678487777709961,0.0071693429870605535,0.080408,4.649162292480469e-05,0.0001480579376220703
8.392333984375e-05,0.061659812927246094,0.005377057113647457,0.080585,4.076957702636719e-05,0.00013637542724609375
7.319450378417969e-05,0.07752132415771484,0.005378263504028327,0.062618,4.100799560546875e-05,0.00014734268188476562
7.867813110351562e-05,0.07114100456237793,0.010665471801757816,0.062365,3.4332275390625e-05,0.00011682510375976562
6.532669067382812e-05,0.024829864501953125,0.00149738575744629,0.062832,3.743171691894531e-05,0.0001430511474609375
0.00010538101196289062,0.04267716407775879,0.009702484893798831,0.06095,3.0040740966796875e-05,0.00011396408081054688
0.00010180473327636719,0.027756929397583008,0.005197096115112307,0.091819,3.075599670410156e-05,0.00010967254638671875
8.153915405273438e-05,0.0457301139831543,0.001757032089233404,0.071195,4.482269287109375e-05,0.00014972686767578125
9.608268737792969e-05,0.05723738670349121,0.002938596160888672,0.057192,4.863739013671875e-05,0.00014257431030273438
8.225440979003906e-05,0.0594024658203125,0.010309939758300787,0.077883,4.076957702636719e-05,0.00015163421630859375
0.00010561943054199219,0.05485105514526367,0.007605572265624999,0.072381,4.076957702636719e-05,0.0001399517059326172
9.5367431640625e-05,0.04995131492614746,0.0034236758117675847,0.063437,3.9577484130859375e-05,0.00013589859008789062
8.058547973632812e-05,0.026582002639770508,0.015630938201904296,0.061044,3.743171691894531e-05,0.00012612342834472656
5.91278076171875e-05,0.0408933162689209,0.010123042907714846,0.06691,4.124641418457031e-05,0.00012993812561035156
6.318092346191406e-05,0.05039644241333008,0.008765559967041009,0.085292,4.220008850097656e-05,0.00014352798461914062
7.295608520507812e-05,0.06558442115783691,0.025258657424926764,0.063007,4.124641418457031e-05,0.00014138221740722656
5.054473876953125e-05,0.08733963966369629,0.02220040768432617,0.069287,5.435943603515625e-05,0.00018906593322753906
0.00010538101196289062,0.07396507263183594,0.011945986343383785,0.067749,4.1961669921875e-05,0.00014400482177734375
0.00011777877807617188,0.05521130561828613,0.005483079162597659,0.061359,3.528594970703125e-05,0.0001304149627685547
0.00010323524475097656,0.07120728492736816,0.010653507965087891,0.079082,6.532669067382812e-05,0.00019788742065429688
9.822845458984375e-05,0.046617984771728516,0.00819617272949219,0.070934,3.2901763916015625e-05,0.0001289844512939453
8.153915405273438e-05,0.08624029159545898,0.0043733200531005795,0.086277,4.553794860839844e-05,0.00015878677368164062
0.0001361370086669922,0.0708162784576416,0.0041623374481201195,0.054373,3.3855438232421875e-05,0.0001125335693359375
0.00010347366333007812,0.06062459945678711,0.005104397964477536,0.118925,4.076957702636719e-05,0.0001385211944580078
0.00016355514526367188,0.07504677772521973,0.008049910171508787,0.089742,4.076957702636719e-05,0.00013566017150878906
8.654594421386719e-05,0.06578683853149414,0.027243715057373052,0.083115,7.724761962890625e-05,0.00012803077697753906
9.608268737792969e-05,0.04945707321166992,0.01200628968811035,0.098109,4.0531158447265625e-05,0.00014090538024902344
8.249282836914062e-05,0.10489344596862793,0.0053337230224609344,0.061948,5.1021575927734375e-05,0.00014853477478027344
0.00012636184692382812,0.0770118236541748,0.01148568873596191,0.065848,4.839897155761719e-05,0.0001399517059326172
8.0108642578125e-05,0.04211997985839844,0.007166682220458992,0.130099,3.62396240234375e-05,0.00011467933654785156
5.7697296142578125e-05,0.11116647720336914,0.006319750946044922,0.060807,3.266334533691406e-05,0.00010943412780761719
0.00011229515075683594,0.12712621688842773,0.015487117218017585,0.069501,5.412101745605469e-05,0.000148773193359375
0.000102996826171875,0.059296607971191406,0.0063811222229003955,0.071834,3.743171691894531e-05,0.00011849403381347656
5.841255187988281e-05,0.06303715705871582,0.015829469161987304,0.061869,4.57763671875e-05,0.0001475811004638672
0.00012683868408203125,0.07405614852905273,0.009794806335449213,0.066502,3.743171691894531e-05,0.00012993812561035156
8.749961853027344e-05,0.0509185791015625,0.028269043075561523,0.067163,3.7670135498046875e-05,0.00013756752014160156
8.487701416015625e-05,0.0774989128112793,0.021258083648681647,0.07143,3.910064697265625e-05,0.00012421607971191406
0.0001010894775390625,0.05799412727355957,0.011955094009399411,0.078669,4.863739013671875e-05,0.00015044212341308594
8.58306884765625e-05,0.07207965850830078,0.02346017256164551,0.084146,3.910064697265625e-05,0.00013208389282226562
0.00010251998901367188,0.0569911003112793,0.008878424255371095,0.073808,4.076957702636719e-05,0.0001373291015625
0.0001125335693359375,0.09492039680480957,0.004851154861450199,0.07869,3.62396240234375e-05,0.00013494491577148438
8.368492126464844e-05,0.06219816207885742,0.0030881140899658155,0.068555,4.00543212890625e-05,0.0001354217529296875
8.726119995117188e-05,0.07665848731994629,0.01500760090637207,0.062472,4.100799560546875e-05,0.0001404285430908203
0.00010514259338378906,0.04451394081115723,0.007974495651245112,0.074273,3.337860107421875e-05,0.00013637542724609375
7.271766662597656e-05,0.04563117027282715,0.015412287353515623,0.061801,4.7206878662109375e-05,0.00014781951904296875
0.00010442733764648438,0.06478762626647949,0.006433246871948239,0.062253,3.814697265625e-05,0.0001614093780517578
9.226799011230469e-05,0.04931783676147461,0.0026427920532226534,0.08193,3.886222839355469e-05,0.0001347064971923828
7.414817810058594e-05,0.07070112228393555,0.0036087700653076177,0.06132,4.076957702636719e-05,0.00013971328735351562
8.702278137207031e-05,0.0677177906036377,0.001737218734741211,0.077778,3.743171691894531e-05,0.00013327598571777344
7.653236389160156e-05,0.08692717552185059,0.004318466247558592,0.064986,4.4345855712890625e-05,0.00014162063598632812
9.822845458984375e-05,0.055135488510131836,0.004086279129028314,0.077826,6.580352783203125e-05,0.000213623046875
0.00010204315185546875,0.05777883529663086,0.0027453301391601598,0.072779,4.315376281738281e-05,0.00014638900756835938
8.940696716308594e-05,0.05978131294250488,0.0034483669281005908,0.06645,3.314018249511719e-05,0.00010967254638671875
0.00010371208190917969,0.05297994613647461,0.017070171752929686,0.057284,6.0558319091796875e-05,0.0001709461212158203
7.653236389160156e-05,0.05362653732299805,0.006434954421997069,0.065582,4.172325134277344e-05,0.00012564659118652344
6.365776062011719e-05,0.02062678337097168,0.012555771865844723,0.065085,4.291534423828125e-05,0.00013971328735351562
6.985664367675781e-05,0.048134565353393555,0.004518745437622068,0.061059,5.245208740234375e-05,0.00021505355834960938
0.0001308917999267578,0.06925535202026367,0.013170103149414067,0.06942,3.62396240234375e-05,0.00013875961303710938
9.250640869140625e-05,0.05815720558166504,0.006528363388061523,0.061682,3.981590270996094e-05,0.00014519691467285156
0.00012540817260742188,0.05090737342834473,0.018075657974243167,0.065064,3.528594970703125e-05,0.0001270771026611328
9.989738464355469e-05,0.05689668655395508,0.010080553588867183,0.072315,4.2438507080078125e-05,0.00013971328735351562
8.654594421386719e-05,0.038962364196777344,0.006859852127075197,0.064871,7.343292236328125e-05,0.00015282630920410156
8.916854858398438e-05,0.031247615814208984,0.013234865280151373,0.064229,4.38690185546875e-05,0.00013947486877441406
0.00010657310485839844,0.03320455551147461,0.008801906036376955,0.059001,3.790855407714844e-05,0.0001342296600341797
8.511543273925781e-05,0.038393497467041016,0.008593942123413092,0.077494,4.6253204345703125e-05,0.0001838207244873047
7.128715515136719e-05,0.05372214317321777,0.0035993867340087943,0.081131,3.790855407714844e-05,0.0001366138458251953
7.414817810058594e-05,0.06494569778442383,0.019722458496093748,0.06636,4.2438507080078125e-05,0.00014472007751464844
4.982948303222656e-05,0.07155299186706543,0.015255201690673827,0.060982,4.1484832763671875e-05,0.0001404285430908203
8.487701416015625e-05,0.08413362503051758,0.006925128280639653,0.067713,3.4809112548828125e-05,0.00012493133544921875
9.179115295410156e-05,0.033190250396728516,0.005820929092407223,0.059506,4.410743713378906e-05,0.00013184547424316406
8.487701416015625e-05,0.05228137969970703,0.004041764419555657,0.068432,4.00543212890625e-05,0.0001442432403564453
5.14984130859375e-05,0.05455183982849121,0.01111317634582519,0.068125,4.6253204345703125e-05,0.0001430511474609375
9.322166442871094e-05,0.04559898376464844,0.011749703613281245,0.069984,3.910064697265625e-05,0.00014066696166992188
6.556510925292969e-05,0.0646824836730957,0.006494548599243158,0.072983,4.029273986816406e-05,0.00014591217041015625
8.96453857421875e-05,0.06414055824279785,0.002945373107910154,0.063973,3.981590270996094e-05,0.0001323223114013672
0.00010752677917480469,0.06940174102783203,0.010357763809204099,0.059131,3.4809112548828125e-05,0.0001270771026611328
0.00012636184692382812,0.04572796821594238,0.012924792999267576,0.064556,4.124641418457031e-05,0.0001404285430908203
0.0001068115234375,0.04203629493713379,0.018277859313964848,0.067117,4.029273986816406e-05,0.00013184547424316406
0.0001266002655029297,0.05443167686462402,0.016699403137207025,0.072081,4.267692565917969e-05,0.0001494884490966797
0.00012421607971191406,0.05019044876098633,0.009607526596069338,0.075542,3.62396240234375e-05,0.0001308917999267578
8.630752563476562e-05,0.062082767486572266,0.004239454925537109,0.068287,3.409385681152344e-05,0.00012612342834472656
8.487701416015625e-05,0.06700634956359863,0.0016069137878417933,0.065043,3.814697265625e-05,0.0001418590545654297
0.00011587142944335938,0.060346364974975586,0.010512419540405271,0.082318,4.124641418457031e-05,0.0001399517059326172
8.916854858398438e-05,0.03966832160949707,0.026923951507568364,0.067949,3.719329833984375e-05,0.00012636184692382812
8.893013000488281e-05,0.05813312530517578,0.001346152069091798,0.058773,3.981590270996094e-05,0.00014662742614746094
0.00015807151794433594,0.058942317962646484,0.024676024215698242,0.064457,3.719329833984375e-05,0.00015926361083984375
8.296966552734375e-05,0.05993843078613281,0.00852904846191406,0.07223,3.743171691894531e-05,0.00013017654418945312
9.179115295410156e-05,0.06631064414978027,0.004590845825195311,0.069523,3.147125244140625e-05,0.0001270771026611328
0.00011086463928222656,0.04317760467529297,0.004667661178588869,0.058987,4.363059997558594e-05,0.00014925003051757812
0.00015234947204589844,0.06300854682922363,0.0044802249298095675,0.062364,4.315376281738281e-05,0.00014162063598632812
0.0001049041748046875,0.03220558166503906,0.009117758163452144,0.083541,3.910064697265625e-05,0.00014257431030273438
8.869171142578125e-05,0.056604623794555664,0.00524341567993164,0.07066,7.104873657226562e-05,0.00020122528076171875
0.00011277198791503906,0.05550217628479004,0.00407504611206054,0.069098,4.029273986816406e-05,0.00014448165893554688
0.00010371208190917969,0.03516793251037598,0.005687713165283201,0.07198,4.673004150390625e-05,0.00015211105346679688
9.751319885253906e-05,0.041503190994262695,0.009611828704833986,0.078429,4.291534423828125e-05,0.00015163421630859375
8.559226989746094e-05,0.04320192337036133,0.024474326141357416,0.074467,4.363059997558594e-05,0.0001423358917236328
9.369850158691406e-05,0.058336496353149414,0.0032810622558593766,0.066814,3.0517578125e-05,0.00011134147644042969
8.58306884765625e-05,0.0655515193939209,0.00577454295349121,0.065623,4.267692565917969e-05,0.00014281272888183594
8.511543273925781e-05,0.02776169776916504,0.002276864700317377,0.068445,3.814697265625e-05,0.0001430511474609375
7.152557373046875e-05,0.033272743225097656,0.00620372537231445,0.068664,4.363059997558594e-05,0.00013589859008789062
7.081031799316406e-05,0.0534055233001709,0.00784722972106934,0.062898,3.8623809814453125e-05,0.00013637542724609375
9.202957153320312e-05,0.0574038028717041,0.011484385055541987,0.076756,3.838539123535156e-05,0.0001289844512939453
8.58306884765625e-05,0.05451059341430664,0.010934417495727544,0.06799,3.123283386230469e-05,0.00011444091796875
9.298324584960938e-05,0.07253527641296387,0.010988902389526364,0.060463,3.6716461181640625e-05,0.00011134147644042969
0.00010037422180175781,0.03471875190734863,0.006499895141601562,0.058802,3.743171691894531e-05,0.00013256072998046875
0.00010991096496582031,0.03491854667663574,0.0038518498992919925,0.076515,4.1484832763671875e-05,0.0001285076141357422
7.43865966796875e-05,0.03863358497619629,0.004391082489013667,0.074813,4.100799560546875e-05,0.00013899803161621094
0.00011801719665527344,0.055574893951416016,0.004949309875488278,0.065223,3.0040740966796875e-05,0.0001163482666015625
7.653236389160156e-05,0.07236218452453613,0.004762872497558593,0.066983,4.458427429199219e-05,0.00015592575073242188
9.298324584960938e-05,0.05133819580078125,0.0014515846557617146,0.068818,4.458427429199219e-05,0.00016045570373535156
8.296966552734375e-05,0.06578707695007324,0.006520052368164067,0.077718,4.1484832763671875e-05,0.0001285076141357422
9.584426879882812e-05,0.049427032470703125,0.0025316602935791035,0.060701,3.123283386230469e-05,0.00011014938354492188
8.678436279296875e-05,0.05336356163024902,0.012551512496948247,0.073957,4.506111145019531e-05,0.00014495849609375
6.651878356933594e-05,0.04807257652282715,0.018666282424926753,0.06374,3.790855407714844e-05,0.00016927719116210938
6.961822509765625e-05,0.05186128616333008,0.005653590637207037,0.078244,6.365776062011719e-05,0.0001583099365234375
0.0001239776611328125,0.04347062110900879,0.024531429901123045,0.08186,3.838539123535156e-05,0.00012922286987304688
9.846687316894531e-05,0.047467947006225586,0.007734870758056636,0.075035,4.172325134277344e-05,0.0001347064971923828
9.608268737792969e-05,0.053852081298828125,0.0064179786071777295,0.095989,4.4345855712890625e-05,0.00015282630920410156
9.393692016601562e-05,0.0579686164855957,0.0031614175872802797,0.064492,4.363059997558594e-05,0.00013756752014160156
5.4836273193359375e-05,0.052068471908569336,0.0018942439270019512,0.093405,3.314018249511719e-05,0.00010991096496582031
6.747245788574219e-05,0.08768606185913086,0.019283987152099613,0.078038,4.458427429199219e-05,0.00013589859008789062
0.00010919570922851562,0.054567575454711914,0.01678062837219238,0.070024,2.9325485229492188e-05,0.00010776519775390625
7.414817810058594e-05,0.047086477279663086,0.007472237838745122,0.063911,7.82012939453125e-05,0.0001437664031982422
7.843971252441406e-05,0.05973005294799805,0.025959134414672853,0.059147,7.939338684082031e-05,0.00011730194091796875
8.702278137207031e-05,0.06840133666992188,0.010827824707031253,0.06938,3.8623809814453125e-05,0.0001327991485595703
6.556510925292969e-05,0.0805964469909668,0.00737976335144043,0.055964,3.6716461181640625e-05,0.00012612342834472656
0.00011038780212402344,0.03724932670593262,0.0058717823181152345,0.074059,4.124641418457031e-05,0.00012111663818359375
7.963180541992188e-05,0.051691532135009766,0.005800888458251954,0.069784,5.316734313964844e-05,0.00019168853759765625
6.818771362304688e-05,0.05353498458862305,0.013417493743896482,0.061455,3.528594970703125e-05,0.00012421607971191406
0.00012159347534179688,0.056510210037231445,0.007446649032592775,0.067119,4.673004150390625e-05,0.00014472007751464844
9.775161743164062e-05,0.10017991065979004,0.0019682773132324236,0.061298,4.601478576660156e-05,0.00014328956604003906
0.00010585784912109375,0.0544281005859375,0.008499296249389651,0.075111,3.3855438232421875e-05,0.00011658668518066406
6.580352783203125e-05,0.056017398834228516,0.007027430038452145,0.074645,7.009506225585938e-05,0.00013446807861328125
7.605552673339844e-05,0.07073545455932617,0.013697689651489264,0.091551,4.0531158447265625e-05,0.00014209747314453125
0.00010442733764648438,0.056237220764160156,0.0062639128875732475,0.069655,3.600120544433594e-05,0.00013017654418945312
6.413459777832031e-05,0.07207107543945312,0.0016150397491455082,0.06583,4.076957702636719e-05,0.00014662742614746094
6.222724914550781e-05,0.08839106559753418,0.008008552825927731,0.074562,4.00543212890625e-05,0.0001494884490966797
7.128715515136719e-05,0.1115882396697998,0.004073995361328131,0.06699,4.291534423828125e-05,0.0001354217529296875
0.00010514259338378906,0.09140396118164062,0.004282002822875976,0.062258,4.267692565917969e-05,0.00014448165893554688
0.00013184547424316406,0.0922093391418457,0.02210929362487793,0.072103,4.124641418457031e-05,0.0001385211944580078
0.00020503997802734375,0.06845211982727051,0.007609740844726556,0.084334,2.956390380859375e-05,0.00011563301086425781
9.322166442871094e-05,0.07534193992614746,0.007126106307983396,0.069427,4.2438507080078125e-05,0.00013780593872070312
9.560585021972656e-05,0.041962623596191406,0.00914047421264648,0.063962,3.743171691894531e-05,0.00012874603271484375
7.462501525878906e-05,0.06105327606201172,0.011060254867553708,0.057667,4.601478576660156e-05,0.00014901161193847656
8.678436279296875e-05,0.052980661392211914,0.007126809524536135,0.090626,4.6253204345703125e-05,0.0001354217529296875
8.392333984375e-05,0.03911924362182617,0.011513683395385749,0.098295,4.38690185546875e-05,0.0001342296600341797
8.797645568847656e-05,0.057605743408203125,0.0053880174865722635,0.091851,3.9577484130859375e-05,0.00011444091796875
9.655952453613281e-05,0.04192948341369629,0.0063245990753173845,0.0622,4.00543212890625e-05,0.00014066696166992188
7.915496826171875e-05,0.05400371551513672,0.001580244735717773,0.064471,4.172325134277344e-05,0.00012564659118652344
7.152557373046875e-05,0.028740882873535156,0.0029280163726806696,0.083004,4.5299530029296875e-05,0.0001270771026611328
6.365776062011719e-05,0.055166006088256836,0.005522383712768551,0.060526,3.4809112548828125e-05,0.00012421607971191406
0.00010323524475097656,0.05227017402648926,0.004854796981811529,0.074525,4.506111145019531e-05,0.00014925003051757812
0.00012350082397460938,0.049349069595336914,0.016170899246215814,0.082877,3.552436828613281e-05,0.00013208389282226562
7.939338684082031e-05,0.07101869583129883,0.015707378494262694,0.067788,5.340576171875e-05,0.00016379356384277344
9.632110595703125e-05,0.025435924530029297,0.0064393574523925745,0.065945,4.410743713378906e-05,0.0001456737518310547
9.1552734375e-05,0.052971601486206055,0.0034506408996582,0.064543,3.4332275390625e-05,0.00011730194091796875
7.462501525878906e-05,0.039000749588012695,0.003807687911987309,0.06559,3.6716461181640625e-05,0.00014328956604003906
8.654594421386719e-05,0.04717373847961426,0.004698170364379882,0.060912,3.7670135498046875e-05,0.00012493133544921875
7.557868957519531e-05,0.05499410629272461,0.004447822143554686,0.063223,4.7206878662109375e-05,0.00017380714416503906
6.937980651855469e-05,0.04032468795776367,0.006518921264648439,0.077166,3.24249267578125e-05,0.000125885009765625
9.775161743164062e-05,0.04382896423339844,0.0038141129608154356,0.066213,4.4345855712890625e-05,0.00014781951904296875
7.963180541992188e-05,0.04855990409851074,0.007146661544799801,0.073924,3.528594970703125e-05,0.0001361370086669922
0.00011849403381347656,0.02780890464782715,0.009421063598632817,0.082866,4.935264587402344e-05,0.00015544891357421875
8.749961853027344e-05,0.03909754753112793,0.0040144812774658145,0.06653,3.504753112792969e-05,0.00011086463928222656
0.00012564659118652344,0.053133487701416016,0.005434157943725593,0.07365,4.315376281738281e-05,0.000141143798828125
7.939338684082031e-05,0.04996037483215332,0.0038318960723876944,0.064069,3.8623809814453125e-05,0.0001423358917236328
0.00010228157043457031,0.062477827072143555,0.001982633209228514,0.05965,4.100799560546875e-05,0.00014066696166992188
0.00010395050048828125,0.03944826126098633,0.00260850978088379,0.058898,3.4809112548828125e-05,0.00013327598571777344
7.2479248046875e-05,0.05267596244812012,0.013861969345092776,0.064732,4.315376281738281e-05,0.00014710426330566406
8.368492126464844e-05,0.051993370056152344,0.0044731243896484335,0.07262,4.673004150390625e-05,0.00015163421630859375
9.34600830078125e-05,0.06322002410888672,0.002194145004272459,0.060483,4.553794860839844e-05,0.00014328956604003906
9.202957153320312e-05,0.06964373588562012,0.00800222792053222,0.065656,5.054473876953125e-05,0.0001876354217529297
8.702278137207031e-05,0.06359076499938965,0.0147394488067627,0.068878,4.315376281738281e-05,0.0001461505889892578
0.00010180473327636719,0.0580296516418457,0.00873213093566895,0.067172,3.218650817871094e-05,0.00010848045349121094
0.00010395050048828125,0.04647350311279297,0.0025774477996826223,0.064396,3.361701965332031e-05,0.00012493133544921875
0.0001125335693359375,0.04493880271911621,0.013233844833374017,0.065795,3.743171691894531e-05,0.00013685226440429688
0.0001068115234375,0.05317378044128418,0.01805692124938965,0.059694,4.6253204345703125e-05,0.00015735626220703125
0.00010132789611816406,0.05233645439147949,0.019749573883056634,0.064241,3.790855407714844e-05,0.00014257431030273438
6.985664367675781e-05,0.0531458854675293,0.01641145304870606,0.076233,3.147125244140625e-05,0.00011467933654785156
0.00010704994201660156,0.07658767700195312,0.005096892272949224,0.069613,3.3855438232421875e-05,0.0001270771026611328
0.0001010894775390625,0.07251358032226562,0.008116993621826177,0.073971,4.3392181396484375e-05,0.0001423358917236328
9.703636169433594e-05,0.07489514350891113,0.002674614456176755,0.062947,5.245208740234375e-05,0.0001971721649169922
7.963180541992188e-05,0.06340575218200684,0.00641384245300293,0.068786,3.552436828613281e-05,0.00013256072998046875
0.00010395050048828125,0.06434178352355957,0.0038051297912597704,0.064549,5.14984130859375e-05,0.00010967254638671875
0.00011038780212402344,0.0479738712310791,0.005382942901611329,0.070839,4.1961669921875e-05,0.00013303756713867188
9.226799011230469e-05,0.034027099609375,0.006640721328735354,0.058217,4.124641418457031e-05,0.00012683868408203125
0.00010561943054199219,0.03389167785644531,0.0058839606933593774,0.083132,3.123283386230469e-05,0.00012874603271484375
8.940696716308594e-05,0.04867815971374512,0.0041113932342529275,0.061628,4.38690185546875e-05,0.00015282630920410156
0.00011086463928222656,0.04418611526489258,0.00742048669433594,0.075944,3.170967102050781e-05,0.00010752677917480469
0.00010466575622558594,0.04163980484008789,0.006838415542602533,0.062534,3.62396240234375e-05,0.0001201629638671875
7.033348083496094e-05,0.06142067909240723,0.0095198819732666,0.075365,4.2438507080078125e-05,0.00014448165893554688
7.104873657226562e-05,0.03999948501586914,0.0047266801147460985,0.063647,4.863739013671875e-05,0.00014972686767578125
7.772445678710938e-05,0.05736589431762695,0.004229646133422846,0.067876,3.886222839355469e-05,0.00013113021850585938
0.00010275840759277344,0.043386220932006836,0.006975184051513678,0.068933,3.0279159545898438e-05,0.00010704994201660156
9.036064147949219e-05,0.045752763748168945,0.012744802230834962,0.076681,3.886222839355469e-05,0.000148773193359375
6.508827209472656e-05,0.058187007904052734,0.012620931335449212,0.065629,3.8623809814453125e-05,0.00013899803161621094
9.202957153320312e-05,0.03127241134643555,0.01627390890502929,0.073371,3.62396240234375e-05,0.00011849403381347656
8.893013000488281e-05,0.0597691535949707,0.00588421890258789,0.06078,3.3855438232421875e-05,0.0001304149627685547
0.0006976127624511719,0.03959345817565918,0.0062493207397461,0.070181,4.4345855712890625e-05,0.00014328956604003906
9.1552734375e-05,0.048128604888916016,0.014578414550781252,0.059709,8.893013000488281e-05,0.00022363662719726562
8.153915405273438e-05,0.02862548828125,0.005130258056640621,0.069428,4.124641418457031e-05,0.00016164779663085938
9.441375732421875e-05,0.042265892028808594,0.007063820663452153,0.063134,3.886222839355469e-05,0.00012612342834472656
0.00011181831359863281,0.05254817008972168,0.006641305572509769,0.062018,4.0531158447265625e-05,0.0001456737518310547
0.00013875961303710938,0.022476673126220703,0.00546924650573731,0.077051,3.361701965332031e-05,0.00011563301086425781
9.226799011230469e-05,0.03780078887939453,0.00356007229614258,0.064857,4.267692565917969e-05,0.0001468658447265625
9.036064147949219e-05,0.03153705596923828,0.015284506256103517,0.066093,3.9577484130859375e-05,0.0001430511474609375
9.083747863769531e-05,0.04492330551147461,0.01911802688598633,0.06159,4.601478576660156e-05,0.00015044212341308594
9.322166442871094e-05,0.05316519737243652,0.020709262207031252,0.058522,3.337860107421875e-05,0.0001232624053955078
0.0001049041748046875,0.037613868713378906,0.0054668264007568385,0.06154,7.343292236328125e-05,0.0001666545867919922
9.489059448242188e-05,0.04612016677856445,0.007392510009765624,0.064999,3.647804260253906e-05,0.0001342296600341797
6.031990051269531e-05,0.03853011131286621,0.023356444473266597,0.07813,3.695487976074219e-05,0.00013637542724609375
5.7697296142578125e-05,0.05634927749633789,0.0061432421112060515,0.07051,5.435943603515625e-05,0.00014972686767578125
6.341934204101562e-05,0.06608700752258301,0.017698491714477543,0.064827,5.4836273193359375e-05,0.0002009868621826172
5.650520324707031e-05,0.0849769115447998,0.005499495681762695,0.072991,4.792213439941406e-05,0.00017118453979492188
7.510185241699219e-05,0.0740973949432373,0.020179418350219733,0.078549,3.600120544433594e-05,0.000118255615234375
5.340576171875e-05,0.09427547454833984,0.00470049081420898,0.071469,3.337860107421875e-05,0.00015878677368164062
8.606910705566406e-05,0.06115579605102539,0.013534351638793948,0.063621,4.267692565917969e-05,0.00014591217041015625
0.00010132789611816406,0.07232475280761719,0.008861286285400394,0.074847,0.00010085105895996094,0.0002510547637939453
9.322166442871094e-05,0.06728315353393555,0.012190405914306646,0.062828,3.552436828613281e-05,0.00013184547424316406
5.626678466796875e-05,0.06765866279602051,0.03248551512145996,0.059046,3.504753112792969e-05,0.0001220703125
8.511543273925781e-05,0.06119370460510254,0.008286488281250004,0.067214,3.719329833984375e-05,0.00013875961303710938
7.2479248046875e-05,0.06895923614501953,0.004651312149047848,0.059062,3.933906555175781e-05,0.00012302398681640625
0.00010585784912109375,0.04722714424133301,0.003162726684570308,0.066404,4.2438507080078125e-05,0.0001437664031982422
9.369850158691406e-05,0.020490646362304688,0.009700971923828128,0.071739,4.506111145019531e-05,0.0001342296600341797
5.7697296142578125e-05,0.051103830337524414,0.00742484300231934,0.062649,3.647804260253906e-05,0.00013303756713867188
0.00010704994201660156,0.05020618438720703,0.0181187021484375,0.072076,4.5299530029296875e-05,0.0001442432403564453
0.00012254714965820312,0.07979273796081543,0.004785569427490241,0.065227,3.361701965332031e-05,0.00011491775512695312
9.751319885253906e-05,0.031621694564819336,0.0030012626190185493,0.064573,3.62396240234375e-05,0.00014090538024902344
0.00010132789611816406,0.021915912628173828,0.004026211914062494,0.079241,4.5299530029296875e-05,0.00014138221740722656
9.226799011230469e-05,0.03527641296386719,0.0069115240631103525,0.077569,3.8623809814453125e-05,0.00012540817260742188
9.369850158691406e-05,0.03534960746765137,0.004366005920410157,0.063651,3.0994415283203125e-05,0.000110626220703125
8.344650268554688e-05,0.039368629455566406,0.0032036673889160178,0.069339,5.078315734863281e-05,0.00015211105346679688
7.104873657226562e-05,0.03534674644470215,0.013520169097900388,0.059568,4.673004150390625e-05,0.00014734268188476562
8.034706115722656e-05,0.0561678409576416,0.0031140682373046874,0.064984,4.291534423828125e-05,0.00014066696166992188
8.440017700195312e-05,0.06811404228210449,0.003327540267944337,0.070561,3.719329833984375e-05,0.00013017654418945312
8.0108642578125e-05,0.06722545623779297,0.007776480514526368,0.062943,3.8623809814453125e-05,0.00012803077697753906
0.00011372566223144531,0.05147719383239746,0.004760377883911135,0.091375,3.3855438232421875e-05,0.00013303756713867188
9.298324584960938e-05,0.06927180290222168,0.004185467987060543,0.06972,2.9087066650390625e-05,0.00011920928955078125
0.00010800361633300781,0.06714987754821777,0.012055008987426757,0.076821,6.222724914550781e-05,0.0002110004425048828
8.7738037109375e-05,0.051429033279418945,0.0038164531707763696,0.058175,6.175041198730469e-05,0.0001995563507080078
9.298324584960938e-05,0.03832602500915527,0.011527165603637701,0.077675,5.340576171875e-05,0.0001690387725830078
9.632110595703125e-05,0.05239057540893555,0.010369395950317384,0.064747,3.552436828613281e-05,0.0001327991485595703
0.00010371208190917969,0.05451011657714844,0.0040583000335693425,0.066809,4.458427429199219e-05,0.00015997886657714844
0.00010609626770019531,0.05117917060852051,0.005335977523803714,0.066382,4.3392181396484375e-05,0.0001270771026611328
0.00010776519775390625,0.031925201416015625,0.008144036270141597,0.065724,5.793571472167969e-05,0.0001780986785888672
5.6743621826171875e-05,0.02790093421936035,0.015764947174072272,0.065727,4.935264587402344e-05,0.0001685619354248047
0.00011038780212402344,0.06775999069213867,0.0025239892272949233,0.058072,5.1975250244140625e-05,0.00019431114196777344
5.555152893066406e-05,0.045575618743896484,0.006310456451416022,0.065866,3.933906555175781e-05,0.0001399517059326172
0.00010180473327636719,0.04585766792297363,0.0026770864715576215,0.078426,4.220008850097656e-05,0.00013208389282226562
6.031990051269531e-05,0.045435190200805664,0.013191773132324218,0.056971,4.100799560546875e-05,0.00014734268188476562
6.008148193359375e-05,0.051122426986694336,0.00626938549804687,0.066557,3.62396240234375e-05,0.0001430511474609375
5.745887756347656e-05,0.04076194763183594,0.01419875494384766,0.076386,3.337860107421875e-05,0.00011920928955078125
8.845329284667969e-05,0.07239842414855957,0.007320990509033204,0.067356,4.363059997558594e-05,0.00014352798461914062
0.00011420249938964844,0.05397486686706543,0.006648589675903316,0.062782,2.765655517578125e-05,0.00011444091796875
0.00010466575622558594,0.06181192398071289,0.007801719848632815,0.059583,4.1484832763671875e-05,0.0001442432403564453
9.846687316894531e-05,0.0494847297668457,0.005639931625366211,0.060356,3.933906555175781e-05,0.00013375282287597656
9.72747802734375e-05,0.0697929859161377,0.004216230865478517,0.058454,3.4332275390625e-05,0.00013208389282226562
9.465217590332031e-05,0.04376840591430664,0.0056631643371582024,0.075392,4.744529724121094e-05,0.00015282630920410156
7.152557373046875e-05,0.06478762626647949,0.00629913096618652,0.065848,3.981590270996094e-05,0.000141143798828125
0.00010371208190917969,0.0583186149597168,0.003971751998901374,0.066351,4.1961669921875e-05,0.000152587890625
0.00010442733764648438,0.053557634353637695,0.008390450057983397,0.061815,3.24249267578125e-05,0.0001239776611328125
9.989738464355469e-05,0.040778160095214844,0.0022335924530029333,0.06906,4.8160552978515625e-05,0.00014519691467285156
9.560585021972656e-05,0.05094623565673828,0.018857359497070306,0.067433,4.410743713378906e-05,0.0001354217529296875
0.00010347366333007812,0.03671717643737793,0.013324551300048823,0.069596,3.457069396972656e-05,0.00012946128845214844
9.942054748535156e-05,0.052671194076538086,0.004766922012329103,0.057184,3.933906555175781e-05,0.00013494491577148438
8.96453857421875e-05,0.06775355339050293,0.005519091232299808,0.083242,3.8623809814453125e-05,0.0001385211944580078
0.00013780593872070312,0.07157325744628906,0.006854983047485358,0.072346,3.24249267578125e-05,0.00011205673217773438
7.367134094238281e-05,0.0444340705871582,0.004752630203247066,0.075382,4.029273986816406e-05,0.00014162063598632812
0.00010919570922851562,0.06668925285339355,0.006813558502197267,0.064455,4.2438507080078125e-05,0.00014829635620117188
8.368492126464844e-05,0.06620121002197266,0.0015649984893798818,0.082844,3.6716461181640625e-05,0.0001304149627685547
6.437301635742188e-05,0.06744527816772461,0.0051276835327148385,0.079962,5.459785461425781e-05,0.00020551681518554688
9.560585021972656e-05,0.08732199668884277,0.01705036198425293,0.067732,4.8160552978515625e-05,0.0001621246337890625
0.00011897087097167969,0.0960850715637207,0.004665299011230473,0.074874,5.0067901611328125e-05,0.0001609325408935547
9.846687316894531e-05,0.06223630905151367,0.004626532119750976,0.072381,3.981590270996094e-05,0.00012063980102539062
0.00011658668518066406,0.059577226638793945,0.0037471322174072313,0.101863,4.601478576660156e-05,0.0001430511474609375
0.00010895729064941406,0.08921098709106445,0.01009429786682129,0.061895,4.458427429199219e-05,0.00012946128845214844
8.749961853027344e-05,0.09272265434265137,0.019385104507446294,0.091331,3.600120544433594e-05,0.0001201629638671875
8.249282836914062e-05,0.0875864028930664,0.008503644912719724,0.088882,4.506111145019531e-05,0.0001571178436279297
6.580352783203125e-05,0.040164947509765625,0.005186776031494145,0.067436,4.8160552978515625e-05,0.00014734268188476562
0.00013875961303710938,0.05347466468811035,0.010542124130249027,0.059423,4.291534423828125e-05,0.0001461505889892578
0.0001220703125,0.06105947494506836,0.02697854919433594,0.065175,4.863739013671875e-05,0.0002002716064453125
0.00019478797912597656,0.05003476142883301,0.01028443501281738,0.068372,3.600120544433594e-05,0.00013399124145507812
9.274482727050781e-05,0.06623387336730957,0.009603017013549806,0.059932,4.76837158203125e-05,0.00014972686767578125
0.00011277198791503906,0.051854848861694336,0.007662787261962886,0.073009,4.2438507080078125e-05,0.00014662742614746094
6.389617919921875e-05,0.02236652374267578,0.015336393661499026,0.07593,2.5987625122070312e-05,8.845329284667969e-05
9.179115295410156e-05,0.05100584030151367,0.005831852157592771,0.062142,4.172325134277344e-05,0.00013875961303710938
6.67572021484375e-05,0.05483102798461914,0.0063740284271240205,0.064293,5.555152893066406e-05,0.00020933151245117188
8.535385131835938e-05,0.06389021873474121,0.004993868148803704,0.078687,4.887580871582031e-05,0.0001270771026611328
9.942054748535156e-05,0.05512571334838867,0.012379926483154294,0.069483,3.075599670410156e-05,0.00011157989501953125
5.626678466796875e-05,0.04370236396789551,0.009467704605102545,0.067351,4.3392181396484375e-05,0.00015163421630859375
9.560585021972656e-05,0.06523633003234863,0.0042172305755615175,0.070707,3.457069396972656e-05,0.0001354217529296875
8.0108642578125e-05,0.05278134346008301,0.005990407684326168,0.085497,4.029273986816406e-05,0.00014090538024902344
8.96453857421875e-05,0.058203935623168945,0.010993939514160153,0.06038,3.743171691894531e-05,0.00013113021850585938
0.00011324882507324219,0.06099724769592285,0.006697201248168944,0.069329,4.3392181396484375e-05,0.0001423358917236328
0.0001087188720703125,0.06573843955993652,0.007082993515014652,0.064717,4.124641418457031e-05,0.00013947486877441406
6.413459777832031e-05,0.07243084907531738,0.010383203887939452,0.0766,3.409385681152344e-05,0.00011491775512695312
8.082389831542969e-05,0.07123589515686035,0.006811373748779298,0.090585,3.457069396972656e-05,0.00014400482177734375
8.368492126464844e-05,0.0554046630859375,0.0022881947174072242,0.065236,3.504753112792969e-05,0.0001232624053955078
9.369850158691406e-05,0.0933539867401123,0.01440178817749023,0.062935,3.790855407714844e-05,0.00013446807861328125
0.00011444091796875,0.0705718994140625,0.005244892578124993,0.063145,4.172325134277344e-05,0.0001342296600341797
0.00010824203491210938,0.0837395191192627,0.00957954092407226,0.069471,3.8623809814453125e-05,0.00012969970703125
9.608268737792969e-05,0.07914972305297852,0.009405505294799804,0.088755,3.814697265625e-05,0.0001399517059326172
9.822845458984375e-05,0.07320332527160645,0.009107082687377935,0.069114,4.863739013671875e-05,0.0001671314239501953
0.00010442733764648438,0.07004046440124512,0.005444904083251947,0.099681,4.458427429199219e-05,0.00014281272888183594
7.772445678710938e-05,0.08295106887817383,0.004840461486816411,0.072431,4.1961669921875e-05,0.0001347064971923828
6.985664367675781e-05,0.04784560203552246,0.003405169174194339,0.068103,4.5299530029296875e-05,0.00014853477478027344
0.0001289844512939453,0.0335233211517334,0.013338361892700198,0.06709,4.100799560546875e-05,0.0001456737518310547
0.00010824203491210938,0.05713176727294922,0.015229414733886712,0.067766,3.743171691894531e-05,0.0001308917999267578
0.0001049041748046875,0.06801009178161621,0.0012553992614746101,0.080289,4.7206878662109375e-05,0.0001361370086669922
0.0001163482666015625,0.07931351661682129,0.018307423019409186,0.083725,3.6716461181640625e-05,0.00011920928955078125
0.00010061264038085938,0.04141855239868164,0.005006304763793948,0.061651,4.2438507080078125e-05,0.00013518333435058594
0.0001068115234375,0.07540178298950195,0.008465279724121089,0.086123,3.743171691894531e-05,0.00013184547424316406
8.058547973632812e-05,0.06275320053100586,0.004806471206665039,0.071173,3.910064697265625e-05,0.00012946128845214844
8.96453857421875e-05,0.05891847610473633,0.013686433883666999,0.063354,3.266334533691406e-05,0.00013446807861328125
9.298324584960938e-05,0.06206250190734863,0.01766901965332031,0.062823,4.673004150390625e-05,0.00014853477478027344
8.034706115722656e-05,0.05446314811706543,0.007345367416381837,0.080566,3.600120544433594e-05,0.0001399517059326172
8.678436279296875e-05,0.07416415214538574,0.007781228027343753,0.06054,5.316734313964844e-05,0.00019097328186035156
0.00011610984802246094,0.04340314865112305,0.012379241821289064,0.060903,4.1961669921875e-05,0.00014281272888183594
0.00010824203491210938,0.026662111282348633,0.010685991302490233,0.075684,4.482269287109375e-05,0.00013780593872070312
9.894371032714844e-05,0.04097771644592285,0.005440889511108396,0.057715,4.506111145019531e-05,0.0001404285430908203
0.00010180473327636719,0.06878876686096191,0.001774964935302728,0.065018,4.0531158447265625e-05,0.0001461505889892578
8.702278137207031e-05,0.04306912422180176,0.0048777338256836,0.076176,3.457069396972656e-05,0.0001251697540283203
8.225440979003906e-05,0.05987429618835449,0.00889811192321778,0.063867,4.0531158447265625e-05,0.0001494884490966797
9.417533874511719e-05,0.031054258346557617,0.0027151131134033196,0.064152,4.935264587402344e-05,0.00019621849060058594
0.00010347366333007812,0.04639792442321777,0.00180594624328613,0.061462,4.100799560546875e-05,0.00012969970703125
7.82012939453125e-05,0.04301738739013672,0.00691405960083008,0.061915,5.3882598876953125e-05,0.0002033710479736328
9.608268737792969e-05,0.03986096382141113,0.023108725372314454,0.067384,5.817413330078125e-05,0.0001583099365234375
0.0001068115234375,0.03430962562561035,0.0032318797607421845,0.064973,3.62396240234375e-05,0.00013184547424316406
9.107589721679688e-05,0.03806185722351074,0.007888765304565434,0.065007,3.457069396972656e-05,0.00011897087097167969
6.937980651855469e-05,0.0413665771484375,0.005197087539672851,0.069411,4.3392181396484375e-05,0.00016045570373535156
6.651878356933594e-05,0.04714655876159668,0.010538213211059577,0.077119,4.6253204345703125e-05,0.00014925003051757812
0.00010347366333007812,0.07164454460144043,0.004881030105590822,0.062276,3.62396240234375e-05,0.00012540817260742188
8.606910705566406e-05,0.06698751449584961,0.003488795852661132,0.05865,3.981590270996094e-05,0.00015211105346679688
8.392333984375e-05,0.028644323348999023,0.005541253219604497,0.062939,4.38690185546875e-05,0.00016236305236816406
9.393692016601562e-05,0.02694559097290039,0.023436649200439447,0.069528,3.981590270996094e-05,0.0001392364501953125
9.107589721679688e-05,0.044798851013183594,0.002457650375366216,0.06305,4.8160552978515625e-05,0.00019073486328125
8.916854858398438e-05,0.03333616256713867,0.00652116389465332,0.074323,4.172325134277344e-05,0.0001423358917236328
7.915496826171875e-05,0.05533599853515625,0.0035277415924072214,0.066682,3.647804260253906e-05,0.0001385211944580078
8.0108642578125e-05,0.054044485092163086,0.01598122773742676,0.064594,4.649162292480469e-05,0.00015091896057128906
8.96453857421875e-05,0.06018376350402832,0.005594572265625,0.058767,3.2901763916015625e-05,0.00012731552124023438
0.00016999244689941406,0.05682015419006348,0.012449437438964844,0.072213,4.3392181396484375e-05,0.0001392364501953125
0.00010037422180175781,0.05402994155883789,0.010377257232666012,0.07187,4.267692565917969e-05,0.00013685226440429688
0.00010085105895996094,0.05188584327697754,0.001980295120239256,0.064389,5.125999450683594e-05,0.00020623207092285156
0.00010347366333007812,0.05214715003967285,0.007313503128051756,0.060719,3.8623809814453125e-05,0.00013566017150878906
0.0001239776611328125,0.03577780723571777,0.0036816550292968764,0.090446,5.078315734863281e-05,0.00015425682067871094
9.870529174804688e-05,0.0666344165802002,0.005911473785400384,0.072914,4.076957702636719e-05,0.0001385211944580078
9.465217590332031e-05,0.06709408760070801,0.008147693252563475,0.060025,3.838539123535156e-05,0.00013303756713867188
9.608268737792969e-05,0.055347442626953125,0.007393992355346685,0.082172,4.2438507080078125e-05,0.00013065338134765625
7.128715515136719e-05,0.08480238914489746,0.006773897445678717,0.063937,3.8623809814453125e-05,0.00013518333435058594
0.000102996826171875,0.049074649810791016,0.04039651208496094,0.073394,3.3855438232421875e-05,0.00012493133544921875
8.416175842285156e-05,0.02133965492248535,0.01591340789794922,0.0649,4.00543212890625e-05,0.00013208389282226562
5.888938903808594e-05,0.02730846405029297,0.0016835832214355528,0.07329,3.0994415283203125e-05,0.00010514259338378906
8.034706115722656e-05,0.03562808036804199,0.006208192489624023,0.069952,4.220008850097656e-05,0.00015115737915039062
7.104873657226562e-05,0.0477755069732666,0.0067112919616699185,0.065695,5.459785461425781e-05,0.0001933574676513672
5.507469177246094e-05,0.07118558883666992,0.0033966324920654267,0.060588,4.2438507080078125e-05,0.00014472007751464844
7.772445678710938e-05,0.056580305099487305,0.007240563461303709,0.070703,6.222724914550781e-05,0.00016117095947265625
0.00011396408081054688,0.05648541450500488,0.010725283279418948,0.07586,6.151199340820312e-05,0.00021958351135253906
0.00011777877807617188,0.07405376434326172,0.004877863876342772,0.073533,4.363059997558594e-05,0.00014066696166992188
8.749961853027344e-05,0.06273126602172852,0.006484941543579106,0.072861,3.5762786865234375e-05,0.00011801719665527344
0.00011444091796875,0.06786131858825684,0.012309649276733392,0.06345,3.8623809814453125e-05,0.00013446807861328125
7.200241088867188e-05,0.06648755073547363,0.013913187606811525,0.069617,4.076957702636719e-05,0.00013828277587890625
0.00010228157043457031,0.09297561645507812,0.0050267286987304705,0.066578,3.838539123535156e-05,0.00013327598571777344
0.00010323524475097656,0.03698229789733887,0.006325939163208005,0.069191,3.409385681152344e-05,0.0001266002655029297
0.00010704994201660156,0.04569196701049805,0.004582063339233403,0.064952,6.508827209472656e-05,0.00021791458129882812
7.677078247070312e-05,0.03950667381286621,0.012310067169189455,0.062283,3.790855407714844e-05,0.0001366138458251953
7.748603820800781e-05,0.05168890953063965,0.009592495422363276,0.077395,4.100799560546875e-05,0.0001442432403564453
9.417533874511719e-05,0.04932212829589844,0.0072237548217773395,0.067139,4.863739013671875e-05,0.00013303756713867188
6.437301635742188e-05,0.0745398998260498,0.012376673614501954,0.059363,6.985664367675781e-05,0.00021696090698242188
8.511543273925781e-05,0.04434776306152344,0.0009271473083496129,0.067159,4.4345855712890625e-05,0.00015473365783691406
6.604194641113281e-05,0.039342641830444336,0.004396257614135743,0.101201,4.363059997558594e-05,0.00013399124145507812
0.000118255615234375,0.03190016746520996,0.05197488681030274,0.070238,8.082389831542969e-05,0.0001595020294189453
7.033348083496094e-05,0.052149057388305664,0.014274543853759772,0.079104,3.790855407714844e-05,0.00014543533325195312
0.00010204315185546875,0.038607120513916016,0.012327300674438477,0.120268,7.462501525878906e-05,0.00012683868408203125
6.341934204101562e-05,0.05547332763671875,0.005297508773803708,0.102065,4.9591064453125e-05,0.0001583099365234375
9.369850158691406e-05,0.045647382736206055,0.008414361099243164,0.122821,3.719329833984375e-05,0.00012540817260742188
6.175041198730469e-05,0.09693765640258789,0.02025861643981934,0.066783,3.504753112792969e-05,0.00011515617370605469
0.000102996826171875,0.11423158645629883,0.006781485992431641,0.069244,2.9802322387695312e-05,0.00010347366333007812
6.365776062011719e-05,0.11497282981872559,0.01143460603332519,0.075494,2.7894973754882812e-05,0.00010180473327636719
0.00010037422180175781,0.029603242874145508,0.002873050491333004,0.070233,4.696846008300781e-05,0.0001506805419921875
0.00010800361633300781,0.09717941284179688,0.00370259985351562,0.070581,4.363059997558594e-05,0.00014495849609375
7.748603820800781e-05,0.04244232177734375,0.00926630230712891,0.070767,4.363059997558594e-05,0.00013446807861328125
7.843971252441406e-05,0.053234100341796875,0.002412972930908197,0.080046,4.029273986816406e-05,0.00013256072998046875
8.273124694824219e-05,0.048241376876831055,0.008280015701293941,0.066556,4.7206878662109375e-05,0.000179290771484375
9.822845458984375e-05,0.05234074592590332,0.0032964885406494143,0.063707,3.8623809814453125e-05,0.0001385211944580078
8.940696716308594e-05,0.04697084426879883,0.012854749374389643,0.06807,4.0531158447265625e-05,0.00013208389282226562
0.00016069412231445312,0.044531822204589844,0.008787937561035158,0.084284,5.269050598144531e-05,0.0001537799835205078
7.295608520507812e-05,0.06251382827758789,0.005784263977050785,0.074291,4.863739013671875e-05,0.0001583099365234375
9.393692016601562e-05,0.05917215347290039,0.001092452651977542,0.062268,3.504753112792969e-05,0.00011968612670898438
8.511543273925781e-05,0.09499835968017578,0.012111607864379884,0.068147,3.457069396972656e-05,0.00012803077697753906
0.00011348724365234375,0.03131413459777832,0.010735938095092767,0.071276,4.673004150390625e-05,0.000125885009765625
8.320808410644531e-05,0.04596543312072754,0.009146486694335931,0.074218,3.528594970703125e-05,0.0001323223114013672
6.67572021484375e-05,0.0356900691986084,0.007513853363037115,0.076121,4.839897155761719e-05,0.00014352798461914062
5.3882598876953125e-05,0.04480338096618652,0.009130391082763673,0.063665,3.933906555175781e-05,0.0001366138458251953
7.557868957519531e-05,0.05870652198791504,0.0047407203674316375,0.061275,3.814697265625e-05,0.0001270771026611328
7.748603820800781e-05,0.03697395324707031,0.015250950012207033,0.06059,4.363059997558594e-05,0.000152587890625
9.775161743164062e-05,0.04102587699890137,0.0054710277099609406,0.067548,4.100799560546875e-05,0.00013136863708496094
8.368492126464844e-05,0.0268099308013916,0.009443646774291992,0.077515,4.100799560546875e-05,0.00013971328735351562
6.270408630371094e-05,0.05657458305358887,0.009679877731323241,0.066178,3.7670135498046875e-05,0.0001475811004638672
6.008148193359375e-05,0.06070256233215332,0.009136626022338862,0.070082,3.933906555175781e-05,0.00014495849609375
9.202957153320312e-05,0.02568340301513672,0.004920847442626955,0.073197,3.600120544433594e-05,0.0001380443572998047
9.369850158691406e-05,0.05035591125488281,0.0011725458526611332,0.072685,3.838539123535156e-05,0.00013899803161621094
8.940696716308594e-05,0.04964017868041992,0.003962276885986327,0.065027,3.361701965332031e-05,0.00010895729064941406
7.414817810058594e-05,0.05567622184753418,0.00797058381652832,0.079679,3.24249267578125e-05,0.000133514404296875
7.82012939453125e-05,0.048117876052856445,0.00943968972778321,0.078604,4.1961669921875e-05,0.00015211105346679688
5.698204040527344e-05,0.07075715065002441,0.007749692962646479,0.072677,3.9577484130859375e-05,0.0001437664031982422
5.626678466796875e-05,0.09903168678283691,0.003993181335449222,0.062538,4.482269287109375e-05,0.00014019012451171875
5.340576171875e-05,0.09314274787902832,0.004481325592041022,0.068336,2.956390380859375e-05,0.00011968612670898438
0.00010704994201660156,0.0538935661315918,0.001968998474121096,0.060881,4.458427429199219e-05,0.0001468658447265625
0.00011539459228515625,0.03365921974182129,0.00741129649353027,0.061768,3.361701965332031e-05,0.00012063980102539062
9.1552734375e-05,0.059659481048583984,0.0015727683868408254,0.066866,4.553794860839844e-05,0.0001544952392578125
0.00013375282287597656,0.06324934959411621,0.0062515932006835945,0.074558,4.363059997558594e-05,0.000164031982421875
9.369850158691406e-05,0.05499005317687988,0.005366953720092771,0.059311,4.00543212890625e-05,0.00014162063598632812
9.632110595703125e-05,0.05865836143493652,0.01084386457824707,0.059281,3.552436828613281e-05,0.00011873245239257812
7.176399230957031e-05,0.05298209190368652,0.016290432739257815,0.068825,9.846687316894531e-05,0.00023126602172851562
7.128715515136719e-05,0.06744050979614258,0.0008758809814453095,0.073299,3.4332275390625e-05,0.00011801719665527344
9.369850158691406e-05,0.07992959022521973,0.005645096466064453,0.071603,4.506111145019531e-05,0.0001442432403564453
0.00014638900756835938,0.07976269721984863,0.01578645558166504,0.077527,3.266334533691406e-05,0.00011348724365234375
9.703636169433594e-05,0.05857443809509277,0.002917014511108401,0.062192,3.981590270996094e-05,0.0001373291015625
9.822845458984375e-05,0.03679370880126953,0.004025309310913092,0.080964,4.7206878662109375e-05,0.00015020370483398438
0.00010275840759277344,0.03935098648071289,0.006129848876953128,0.067284,4.3392181396484375e-05,0.0001475811004638672
7.724761962890625e-05,0.05456995964050293,0.00910613111877441,0.075506,4.38690185546875e-05,0.0001404285430908203
6.890296936035156e-05,0.0608518123626709,0.0078842211303711,0.065769,3.600120544433594e-05,0.00013136863708496094
0.0001010894775390625,0.06496191024780273,0.004124147079467774,0.068702,3.838539123535156e-05,0.000133514404296875
0.00012111663818359375,0.03146505355834961,0.00486826614379883,0.05846,4.1961669921875e-05,0.00013971328735351562
8.177757263183594e-05,0.04467320442199707,0.016413537673950193,0.06432,3.981590270996094e-05,0.00013399124145507812
8.535385131835938e-05,0.04148578643798828,0.021262827728271483,0.062002,4.124641418457031e-05,0.0001277923583984375
0.00010943412780761719,0.0582883358001709,0.014157634887695308,0.075215,3.2901763916015625e-05,0.00010704994201660156
0.00013566017150878906,0.062462568283081055,0.0034007897186279362,0.07952,4.887580871582031e-05,0.00015091896057128906
9.226799011230469e-05,0.06669116020202637,0.0012907964172363257,0.077281,4.9114227294921875e-05,0.00015473365783691406
0.00013065338134765625,0.0829010009765625,0.0028079234008789034,0.099137,3.910064697265625e-05,0.00014162063598632812
7.963180541992188e-05,0.07178330421447754,0.0071754920959472696,0.06745,4.506111145019531e-05,0.00014352798461914062
6.365776062011719e-05,0.07364606857299805,0.011778583511352539,0.066566,3.314018249511719e-05,0.00012373924255371094
7.653236389160156e-05,0.07785320281982422,0.008596655761718752,0.073488,3.147125244140625e-05,0.00013780593872070312
9.179115295410156e-05,0.0851433277130127,0.005580792465209955,0.067335,4.982948303222656e-05,0.00015211105346679688
9.226799011230469e-05,0.029964447021484375,0.0024617254028320296,0.068649,4.2438507080078125e-05,0.00014352798461914062
0.00011301040649414062,0.03459286689758301,0.002270205139160153,0.071301,3.8623809814453125e-05,0.00013828277587890625
5.91278076171875e-05,0.03768634796142578,0.007806595504760747,0.062787,3.361701965332031e-05,0.00011849403381347656
7.700920104980469e-05,0.04709625244140625,0.008098268066406247,0.068539,5.459785461425781e-05,0.00021719932556152344
9.918212890625e-05,0.04568648338317871,0.003906722152709957,0.068887,3.457069396972656e-05,0.000125885009765625
9.870529174804688e-05,0.04745936393737793,0.005696214385986331,0.070129,3.8623809814453125e-05,0.00014734268188476562
0.00010180473327636719,0.05832481384277344,0.00939785148620606,0.063105,3.4332275390625e-05,0.00011682510375976562
5.7220458984375e-05,0.05486178398132324,0.002172136322021484,0.059059,3.790855407714844e-05,0.00012683868408203125
9.369850158691406e-05,0.06240701675415039,0.008446237045288088,0.082494,5.3882598876953125e-05,0.00015234947204589844
9.250640869140625e-05,0.0589296817779541,0.008915353973388676,0.069892,3.5762786865234375e-05,0.00012493133544921875
6.651878356933594e-05,0.07405376434326172,0.0028519021301269543,0.061472,3.600120544433594e-05,0.0001270771026611328
0.00012636184692382812,0.03265953063964844,0.0065614558105468734,0.066387,6.4849853515625e-05,0.00015497207641601562
6.914138793945312e-05,0.055871009826660156,0.006596929855346684,0.07418,4.482269287109375e-05,0.0001347064971923828
8.58306884765625e-05,0.06503725051879883,0.010270748504638674,0.060541,7.796287536621094e-05,0.00023603439331054688
6.818771362304688e-05,0.05633807182312012,0.014199872116088863,0.065446,3.600120544433594e-05,0.00012874603271484375
9.894371032714844e-05,0.0900275707244873,0.005501957565307622,0.070169,3.790855407714844e-05,0.000110626220703125
0.0001354217529296875,0.07197999954223633,0.004566179168701168,0.063087,3.790855407714844e-05,0.0001354217529296875
8.916854858398438e-05,0.050286293029785156,0.005799550491333003,0.075119,5.8650970458984375e-05,0.00022602081298828125
7.581710815429688e-05,0.03560805320739746,0.005672508682250971,0.066086,4.38690185546875e-05,0.00014352798461914062
6.890296936035156e-05,0.05639028549194336,0.01258249536132812,0.066294,4.482269287109375e-05,0.000125885009765625
7.867813110351562e-05,0.04390406608581543,0.004485036926269531,0.074545,3.337860107421875e-05,0.00011229515075683594
6.461143493652344e-05,0.07298660278320312,0.004269892272949216,0.07044,3.5762786865234375e-05,0.00012350082397460938
9.608268737792969e-05,0.05245208740234375,0.005207079040527342,0.061038,3.0994415283203125e-05,0.00010967254638671875
7.987022399902344e-05,0.03097987174987793,0.017645890304565426,0.072828,7.2479248046875e-05,0.00022912025451660156
9.584426879882812e-05,0.07525062561035156,0.018836169815063475,0.067525,4.029273986816406e-05,0.00013780593872070312
8.7738037109375e-05,0.06943655014038086,0.01093218577575683,0.079268,4.100799560546875e-05,0.00013971328735351562
7.081031799316406e-05,0.08175468444824219,0.010062894607543948,0.066299,3.743171691894531e-05,0.00013566017150878906
8.082389831542969e-05,0.06280899047851562,0.018686659713745113,0.069054,3.743171691894531e-05,0.00014400482177734375
9.5367431640625e-05,0.07578134536743164,0.001462709472656247,0.062052,3.743171691894531e-05,0.00013709068298339844
6.175041198730469e-05,0.041495561599731445,0.013092077026367194,0.06674,3.4809112548828125e-05,0.00012040138244628906
9.5367431640625e-05,0.058908939361572266,0.0025367880859375053,0.070446,5.5789947509765625e-05,0.00019478797912597656
8.726119995117188e-05,0.03841710090637207,0.005853978988647465,0.088653,2.9802322387695312e-05,0.00010776519775390625
6.246566772460938e-05,0.06522798538208008,0.008977611160278315,0.071775,4.9591064453125e-05,0.00016164779663085938
8.606910705566406e-05,0.06526374816894531,0.026379629135131838,0.075875,4.38690185546875e-05,0.00013589859008789062
0.00010371208190917969,0.06360077857971191,0.0065681824645996145,0.077204,3.409385681152344e-05,0.00011420249938964844
8.988380432128906e-05,0.05173754692077637,0.004159133331298831,0.065883,3.147125244140625e-05,0.0001068115234375
0.0001068115234375,0.03640007972717285,0.0036058537445068373,0.072129,4.220008850097656e-05,0.0001518726348876953
8.702278137207031e-05,0.058980464935302734,0.006596159683227541,0.061464,3.62396240234375e-05,0.00013685226440429688
0.00010418891906738281,0.04108476638793945,0.0027951111297607467,0.073902,5.793571472167969e-05,0.00015974044799804688
9.5367431640625e-05,0.040010690689086914,0.005025714492797852,0.05765,3.409385681152344e-05,0.00012040138244628906
9.918212890625e-05,0.03828072547912598,0.008913648284912104,0.071761,4.3392181396484375e-05,0.00014781951904296875
8.678436279296875e-05,0.0632939338684082,0.0035385985717773447,0.056664,4.0531158447265625e-05,0.00014209747314453125
7.414817810058594e-05,0.05896782875061035,0.005911095260620114,0.071301,4.5299530029296875e-05,0.0001513957977294922
9.5367431640625e-05,0.05315852165222168,0.009761297515869141,0.066371,4.0531158447265625e-05,0.0001456737518310547
9.918212890625e-05,0.02956843376159668,0.015090265625000002,0.065232,3.600120544433594e-05,0.0001366138458251953
7.319450378417969e-05,0.030054807662963867,0.002670310455322268,0.058619,3.886222839355469e-05,0.00013589859008789062
6.413459777832031e-05,0.040640830993652344,0.011925564544677733,0.065457,4.863739013671875e-05,0.0001537799835205078
8.344650268554688e-05,0.05137443542480469,0.01535289767456055,0.066243,3.9577484130859375e-05,0.0001571178436279297
6.818771362304688e-05,0.07094717025756836,0.009637594528198248,0.071805,3.790855407714844e-05,0.00013017654418945312
6.866455078125e-05,0.07013559341430664,0.009049395462036133,0.063679,4.649162292480469e-05,0.0001437664031982422
9.036064147949219e-05,0.07616496086120605,0.003250868682861327,0.06937,3.814697265625e-05,0.00013875961303710938
8.678436279296875e-05,0.052027225494384766,0.006937786849975591,0.069766,5.3882598876953125e-05,0.00019407272338867188
8.869171142578125e-05,0.06476926803588867,0.007351734619140626,0.06977,3.981590270996094e-05,0.0001227855682373047
8.511543273925781e-05,0.07883405685424805,0.005995686355590821,0.067509,5.0067901611328125e-05,0.00021696090698242188
0.0001316070556640625,0.08440971374511719,0.01405331158447265,0.080102,5.888938903808594e-05,0.00021600723266601562
8.511543273925781e-05,0.05274820327758789,0.012570366668701177,0.065825,5.7220458984375e-05,0.00016832351684570312
8.654594421386719e-05,0.08216500282287598,0.015683657653808594,0.083467,3.5762786865234375e-05,0.00011682510375976562
0.00012421607971191406,0.0802772045135498,0.012138407379150395,0.070044,4.744529724121094e-05,0.00014352798461914062
9.441375732421875e-05,0.04423403739929199,0.0037519331054687508,0.059717,4.172325134277344e-05,0.00013399124145507812
9.131431579589844e-05,0.058617353439331055,0.0035670570220947273,0.078041,4.029273986816406e-05,0.000133514404296875
7.891654968261719e-05,0.06960368156433105,0.00346740795898437,0.069832,5.650520324707031e-05,0.0001983642578125
9.036064147949219e-05,0.08919167518615723,0.014534819992065427,0.060192,4.029273986816406e-05,0.00014495849609375
0.00010275840759277344,0.060784339904785156,0.007418555419921868,0.068307,3.6716461181640625e-05,0.00014019012451171875
8.392333984375e-05,0.06524276733398438,0.0034749686889648385,0.069957,3.981590270996094e-05,0.00013113021850585938
9.465217590332031e-05,0.05277371406555176,0.00912641990661621,0.085495,4.029273986816406e-05,0.00015854835510253906
0.00011324882507324219,0.039203643798828125,0.0028924076690673844,0.067036,3.886222839355469e-05,0.0001380443572998047
0.00010275840759277344,0.0391240119934082,0.0033775940704345725,0.07192,4.4345855712890625e-05,0.00013709068298339844
0.0001461505889892578,0.07501745223999023,0.010422910644531255,0.068198,4.482269287109375e-05,0.00012636184692382812
0.0001087188720703125,0.05134892463684082,0.005963843612670897,0.067095,3.123283386230469e-05,0.00010776519775390625
8.678436279296875e-05,0.07683038711547852,0.007174439422607426,0.067658,4.553794860839844e-05,0.0001423358917236328
0.00011277198791503906,0.0425870418548584,0.013235101196289067,0.091053,3.4332275390625e-05,0.00011706352233886719
9.72747802734375e-05,0.07062983512878418,0.011293800598144527,0.068194,5.030632019042969e-05,0.0001628398895263672
0.00011730194091796875,0.028133153915405273,0.0033821230926513735,0.069321,4.172325134277344e-05,0.0001468658447265625
0.00010323524475097656,0.08314871788024902,0.012556420547485347,0.065668,4.1961669921875e-05,0.0001361370086669922
7.271766662597656e-05,0.03630638122558594,0.001886148956298822,0.066447,3.3855438232421875e-05,0.00012111663818359375
6.651878356933594e-05,0.051305294036865234,0.0020145698089599623,0.075723,4.57763671875e-05,0.00015234947204589844
0.00011110305786132812,0.058081865310668945,0.005574946090698238,0.076478,4.267692565917969e-05,0.00014448165893554688
0.00010132789611816406,0.060187578201293945,0.009833024963378907,0.057566,3.3855438232421875e-05,0.00011658668518066406
7.987022399902344e-05,0.08570981025695801,0.00986150511169434,0.079591,3.8623809814453125e-05,0.00011968612670898438
8.7738037109375e-05,0.04256463050842285,0.01371480590820312,0.068305,3.528594970703125e-05,0.00014472007751464844
9.34600830078125e-05,0.03957676887512207,0.003472665496826177,0.067629,5.316734313964844e-05,0.00019097328186035156
6.246566772460938e-05,0.03744316101074219,0.008379371475219721,0.079851,5.53131103515625e-05,0.00017142295837402344
5.6743621826171875e-05,0.04163408279418945,0.024656647262573245,0.06469,4.267692565917969e-05,0.00013875961303710938
0.00011920928955078125,0.06943321228027344,0.005561316436767577,0.069356,4.1961669921875e-05,0.0001652240753173828
6.151199340820312e-05,0.058690786361694336,0.0049749341583252005,0.077315,4.673004150390625e-05,0.00013136863708496094
8.893013000488281e-05,0.05770373344421387,0.011163564285278316,0.090341,3.9577484130859375e-05,0.00014495849609375
6.580352783203125e-05,0.072418212890625,0.007634624252319339,0.07074,3.504753112792969e-05,0.000118255615234375
0.00010347366333007812,0.06447076797485352,0.011756214706420895,0.079308,4.1961669921875e-05,0.0001418590545654297
7.033348083496094e-05,0.09367203712463379,0.014491456085205079,0.071519,4.0531158447265625e-05,0.00013709068298339844
0.00010919570922851562,0.062340736389160156,0.013050234848022466,0.067144,3.62396240234375e-05,0.00014662742614746094
0.00010228157043457031,0.06244516372680664,0.007593349639892583,0.073458,3.504753112792969e-05,0.00012493133544921875
0.00012087821960449219,0.054262638092041016,0.01651293687438965,0.090779,3.647804260253906e-05,0.0001392364501953125
7.605552673339844e-05,0.06593585014343262,0.0176511065826416,0.071964,4.0531158447265625e-05,0.00012493133544921875
6.580352783203125e-05,0.04515886306762695,0.010508160949707038,0.081324,4.9591064453125e-05,0.00015282630920410156
9.846687316894531e-05,0.09265613555908203,0.01179664372253418,0.075862,5.698204040527344e-05,0.0002086162567138672
6.389617919921875e-05,0.04490399360656738,0.01354716906738282,0.078923,3.266334533691406e-05,0.00012350082397460938
6.937980651855469e-05,0.05580019950866699,0.0024183051452636717,0.087589,4.57763671875e-05,0.0001494884490966797
5.459785461425781e-05,0.09041619300842285,0.01838275135803223,0.068337,4.673004150390625e-05,0.00015664100646972656
9.632110595703125e-05,0.10251855850219727,0.008877305694580076,0.060379,4.744529724121094e-05,0.0001392364501953125
9.822845458984375e-05,0.1062161922454834,0.005552397338867185,0.078308,4.100799560546875e-05,0.0001366138458251953
6.699562072753906e-05,0.07848477363586426,0.02385000593566894,0.081351,3.4332275390625e-05,0.00011301040649414062
0.00010895729064941406,0.07910919189453125,0.008246358489990238,0.077025,3.123283386230469e-05,0.00011801719665527344
0.00011134147644042969,0.03382539749145508,0.016733235092163082,0.064655,5.054473876953125e-05,0.0001461505889892578
8.988380432128906e-05,0.03169655799865723,0.020768544082641602,0.06787,5.030632019042969e-05,0.00014925003051757812
0.00016427040100097656,0.041327714920043945,0.006997701126098627,0.076244,4.410743713378906e-05,0.00015282630920410156
9.965896606445312e-05,0.0698084831237793,0.019351739715576174,0.070976,4.649162292480469e-05,0.00013780593872070312
8.0108642578125e-05,0.06537151336669922,0.009990389770507813,0.068106,3.910064697265625e-05,0.0001266002655029297
6.29425048828125e-05,0.05365943908691406,0.015153126541137693,0.070509,4.172325134277344e-05,0.00013971328735351562
6.67572021484375e-05,0.07040619850158691,0.009628758239746099,0.065825,4.410743713378906e-05,0.00015544891357421875
0.00012302398681640625,0.04042458534240723,0.0020607394256591804,0.069271,4.482269287109375e-05,0.00014638900756835938
0.00010728836059570312,0.03298807144165039,0.004850570266723628,0.063407,3.790855407714844e-05,0.000133514404296875
6.151199340820312e-05,0.06926465034484863,0.008098381942749026,0.057106,4.792213439941406e-05,0.0001506805419921875
7.891654968261719e-05,0.046640872955322266,0.014972327423095705,0.082425,4.0531158447265625e-05,0.00012993812561035156
8.130073547363281e-05,0.06034350395202637,0.005908591949462888,0.088313,4.601478576660156e-05,0.0001430511474609375
6.413459777832031e-05,0.0558011531829834,0.010914333251953123,0.087646,4.76837158203125e-05,0.00010991096496582031
0.00011944770812988281,0.048033952713012695,0.005218707168579098,0.068512,3.6716461181640625e-05,0.0001437664031982422
8.153915405273438e-05,0.05421710014343262,0.01503463803100586,0.062367,4.029273986816406e-05,0.00012993812561035156
6.747245788574219e-05,0.054968833923339844,0.013387335205078121,0.063475,5.245208740234375e-05,0.00014400482177734375
8.20159912109375e-05,0.040116310119628906,0.01886268550109864,0.066088,4.5299530029296875e-05,0.0001266002655029297
9.1552734375e-05,0.041762590408325195,0.024792172531127935,0.086571,4.458427429199219e-05,0.00015091896057128906
7.510185241699219e-05,0.0702364444732666,0.005738511184692388,0.070446,3.838539123535156e-05,0.00013947486877441406
8.0108642578125e-05,0.06108975410461426,0.00887476554870606,0.065215,4.482269287109375e-05,0.0001418590545654297
7.534027099609375e-05,0.06225466728210449,0.02365494248962402,0.064224,6.914138793945312e-05,0.0002446174621582031
0.00011396408081054688,0.055957794189453125,0.01044244995117187,0.0651,5.650520324707031e-05,0.00018739700317382812
0.00011873245239257812,0.053124189376831055,0.0090636435546875,0.091446,4.3392181396484375e-05,0.00013899803161621094
0.00010395050048828125,0.06277799606323242,0.004195503356933597,0.090347,4.9114227294921875e-05,0.00019359588623046875
9.799003601074219e-05,0.07229375839233398,0.009235041107177738,0.070711,4.649162292480469e-05,0.000156402587890625
0.00011372566223144531,0.05991721153259277,0.015969998107910152,0.076339,4.029273986816406e-05,0.00014257431030273438
9.72747802734375e-05,0.07818984985351562,0.008992065002441402,0.066723,3.504753112792969e-05,0.000125885009765625
0.0001049041748046875,0.06052088737487793,0.003052172027587896,0.068739,3.886222839355469e-05,0.00013208389282226562
9.441375732421875e-05,0.04807281494140625,0.0055523002929687565,0.072443,4.291534423828125e-05,0.00014162063598632812
6.699562072753906e-05,0.07289385795593262,0.0030369486083984404,0.073751,3.838539123535156e-05,0.0002276897430419922
9.274482727050781e-05,0.062103271484375,0.005597286972045895,0.063891,4.172325134277344e-05,0.00013446807861328125
0.00010585784912109375,0.05857062339782715,0.006181902236938472,0.084055,4.482269287109375e-05,0.00014591217041015625
7.390975952148438e-05,0.07052922248840332,0.011935712387084962,0.059973,3.504753112792969e-05,0.00012350082397460938
0.00011372566223144531,0.0345911979675293,0.001516067504882812,0.063,4.029273986816406e-05,0.00014257431030273438
7.748603820800781e-05,0.05006909370422363,0.010137330001831056,0.058856,3.62396240234375e-05,0.00013113021850585938
7.677078247070312e-05,0.02619457244873047,0.007309234359741207,0.070497,4.172325134277344e-05,0.00014448165893554688
8.678436279296875e-05,0.04361915588378906,0.014639818237304689,0.080802,4.792213439941406e-05,0.00015473365783691406
8.988380432128906e-05,0.060805320739746094,0.01542711514282226,0.075037,3.8623809814453125e-05,0.00013709068298339844
0.00010752677917480469,0.06332516670227051,0.0182567572631836,0.068046,3.4809112548828125e-05,0.0001246929168701172
9.179115295410156e-05,0.06754899024963379,0.01569482460021973,0.06985,3.457069396972656e-05,0.0001201629638671875
8.225440979003906e-05,0.06076860427856445,0.0030657418212890614,0.078029,4.553794860839844e-05,0.0001437664031982422
9.989738464355469e-05,0.02573370933532715,0.004393744613647457,0.068873,3.933906555175781e-05,0.0001404285430908203
9.417533874511719e-05,0.06065654754638672,0.008183834533691411,0.08102,5.14984130859375e-05,0.00018835067749023438
7.82012939453125e-05,0.07334589958190918,0.008915484420776373,0.065283,3.6716461181640625e-05,0.0001304149627685547
8.463859558105469e-05,0.06789493560791016,0.01079933428955078,0.069398,3.4332275390625e-05,0.00010919570922851562
7.224082946777344e-05,0.06324601173400879,0.023303474243164063,0.061667,5.078315734863281e-05,0.00015211105346679688
8.034706115722656e-05,0.060392141342163086,0.006399353454589848,0.073777,3.719329833984375e-05,0.00012826919555664062
7.343292236328125e-05,0.08080148696899414,0.003365596496582031,0.062313,5.626678466796875e-05,0.00018286705017089844
9.846687316894531e-05,0.05980801582336426,0.0017093203582763672,0.066996,5.888938903808594e-05,0.00020503997802734375
8.273124694824219e-05,0.034569501876831055,0.001978968856811522,0.058602,4.410743713378906e-05,0.00013828277587890625
0.00011229515075683594,0.04029130935668945,0.006003115356445314,0.058162,3.0279159545898438e-05,0.00011420249938964844
6.175041198730469e-05,0.03187870979309082,0.005522042266845703,0.056658,4.1961669921875e-05,0.00014257431030273438
8.368492126464844e-05,0.03565788269042969,0.002865186950683593,0.059878,3.790855407714844e-05,0.00013637542724609375


==> plots/flask_cdf/data/experiments-full/scenario-2/big/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.128715515136719e-05,0.11723661422729492,0.008834960067749018,0.086887,6.29425048828125e-05,0.000186920166015625
0.00010633468627929688,0.13059234619140625,0.004735709640502933,0.092803,6.127357482910156e-05,0.00021839141845703125
8.273124694824219e-05,0.02645707130432129,0.038766255325317384,0.082981,5.316734313964844e-05,0.0001766681671142578
0.00018143653869628906,0.14355969429016113,0.003572178054809569,0.099649,4.00543212890625e-05,0.00012969970703125
8.893013000488281e-05,0.06254911422729492,0.025114989120483405,0.103318,6.151199340820312e-05,0.0001990795135498047
0.0001049041748046875,0.01718425750732422,0.02676978359985352,0.114117,5.1975250244140625e-05,0.00018858909606933594
0.0001385211944580078,0.021262645721435547,0.014314466125488284,0.132518,5.6743621826171875e-05,0.00016880035400390625
6.771087646484375e-05,0.11073780059814453,0.004129991333007815,0.125358,3.9577484130859375e-05,0.0001277923583984375
9.417533874511719e-05,0.14127707481384277,0.00516241835021973,0.109191,6.937980651855469e-05,0.00023889541625976562
8.869171142578125e-05,0.07488131523132324,0.030902653076171877,0.116173,4.315376281738281e-05,0.00015211105346679688
0.00014829635620117188,0.14183473587036133,0.0126198621673584,0.119933,4.887580871582031e-05,0.0001614093780517578
9.369850158691406e-05,0.08158183097839355,0.057842147125244145,0.095286,4.4345855712890625e-05,0.0001404285430908203
0.00010085105895996094,0.054067373275756836,0.04867775134277344,0.110233,4.38690185546875e-05,0.00014901161193847656
0.00010585784912109375,0.2128734588623047,0.007198672943115228,0.10032,3.647804260253906e-05,0.0001308917999267578
0.0001456737518310547,0.18927478790283203,0.0057471769561767555,0.092101,3.0994415283203125e-05,0.00010466575622558594
0.00010585784912109375,0.16134977340698242,0.002569783538818357,0.114581,4.410743713378906e-05,0.00014448165893554688
7.319450378417969e-05,0.13460636138916016,0.008231912353515614,0.125622,4.172325134277344e-05,0.00015211105346679688
7.319450378417969e-05,0.20463085174560547,0.0069346410980224565,0.106951,3.24249267578125e-05,9.894371032714844e-05
6.794929504394531e-05,0.16501474380493164,0.009827568161010741,0.114538,3.7670135498046875e-05,0.0001163482666015625
9.679794311523438e-05,0.18018651008605957,0.0051448778076171875,0.100383,5.1021575927734375e-05,0.00018787384033203125
8.368492126464844e-05,0.17451739311218262,0.008690035858154296,0.108085,6.4849853515625e-05,0.0002117156982421875
9.822845458984375e-05,0.06609869003295898,0.006346889221191407,0.100313,4.553794860839844e-05,0.00013828277587890625
9.417533874511719e-05,0.12854337692260742,0.0024242227172851516,0.11024,4.0531158447265625e-05,0.00015044212341308594
0.00010824203491210938,0.23969197273254395,0.01680929322814942,0.079369,5.054473876953125e-05,0.000148773193359375
9.799003601074219e-05,0.22175979614257812,0.0017016259765624958,0.090965,6.0558319091796875e-05,0.00017642974853515625
0.00018906593322753906,0.17002415657043457,0.0023975599975585987,0.087903,5.1021575927734375e-05,0.00014543533325195312
0.00011539459228515625,0.09449219703674316,0.001767427825927731,0.07885,5.2928924560546875e-05,0.0001475811004638672
0.00014734268188476562,0.23326945304870605,0.006347452178955076,0.091809,5.2928924560546875e-05,0.00014519691467285156
8.96453857421875e-05,0.23557138442993164,0.005093039749145503,0.109227,4.57763671875e-05,0.0001430511474609375
0.00016880035400390625,0.1235349178314209,0.012265328613281251,0.094859,5.5789947509765625e-05,0.00020313262939453125
7.271766662597656e-05,0.09690380096435547,0.007662909088134759,0.106315,5.1975250244140625e-05,0.00018835067749023438
0.00018143653869628906,0.05942821502685547,0.01787985821533203,0.140267,5.030632019042969e-05,0.0001533031463623047
8.273124694824219e-05,0.1479501724243164,0.003997351959228512,0.088397,3.933906555175781e-05,0.0001266002655029297
9.870529174804688e-05,0.032968997955322266,0.0027700642242431683,0.160936,5.7697296142578125e-05,0.00013971328735351562
0.00013566017150878906,0.14965438842773438,0.004230036331176745,0.155874,4.7206878662109375e-05,0.00015282630920410156
8.726119995117188e-05,0.05052542686462402,0.02095492306518555,0.075442,4.267692565917969e-05,0.00013518333435058594
0.00010776519775390625,0.0829308032989502,0.0021372570343017594,0.174843,4.100799560546875e-05,0.0001544952392578125
0.00017571449279785156,0.17533016204833984,0.0057459244079589855,0.159718,3.218650817871094e-05,0.00011134147644042969
6.794929504394531e-05,0.16019296646118164,0.0022909775848388714,0.155663,4.696846008300781e-05,0.00017642974853515625
7.605552673339844e-05,0.2290937900543213,0.011676528778076178,0.140785,3.647804260253906e-05,0.00011467933654785156
0.00010418891906738281,0.03904867172241211,0.0014443093719482547,0.185406,2.86102294921875e-05,9.846687316894531e-05
8.416175842285156e-05,0.16895627975463867,0.012827017562866208,0.114082,3.0994415283203125e-05,0.00010251998901367188
0.00013756752014160156,0.1380002498626709,0.0014812746734619159,0.097703,2.9802322387695312e-05,9.894371032714844e-05
8.273124694824219e-05,0.0973348617553711,0.018682541107177736,0.162826,3.504753112792969e-05,0.00011539459228515625
8.344650268554688e-05,0.15506553649902344,0.006782108581542962,0.172687,2.8848648071289062e-05,0.00010609626770019531
0.00013899803161621094,0.10657501220703125,0.018833103591918948,0.110843,3.075599670410156e-05,9.989738464355469e-05
0.00010085105895996094,0.05664253234863281,0.011506793029785162,0.187217,2.5987625122070312e-05,8.249282836914062e-05
0.00012564659118652344,0.165726900100708,0.006081376708984371,0.117511,2.8848648071289062e-05,0.00013756752014160156
9.608268737792969e-05,0.14209818840026855,0.0054436653137207025,0.18195,2.9087066650390625e-05,9.822845458984375e-05
7.343292236328125e-05,0.12314224243164062,0.015541713455200196,0.096747,2.7179718017578125e-05,9.417533874511719e-05
0.0001277923583984375,0.039397239685058594,0.008141891754150393,0.067937,3.409385681152344e-05,0.00012826919555664062
0.00015974044799804688,0.060549259185791016,0.0074430539398193385,0.062997,5.7220458984375e-05,0.00020885467529296875
9.179115295410156e-05,0.044191837310791016,0.007722649902343753,0.061331,3.886222839355469e-05,0.00018906593322753906
6.532669067382812e-05,0.04010415077209473,0.004170944610595709,0.064784,4.124641418457031e-05,0.00014328956604003906
8.416175842285156e-05,0.04717302322387695,0.003150730377197264,0.064944,3.409385681152344e-05,0.00012111663818359375
6.079673767089844e-05,0.05177807807922363,0.0029518352355957095,0.077966,5.4836273193359375e-05,0.0002295970916748047
9.870529174804688e-05,0.054414987564086914,0.009194850036621093,0.062078,3.743171691894531e-05,0.00013875961303710938
6.0558319091796875e-05,0.06782722473144531,0.0023171501007080014,0.073566,3.8623809814453125e-05,0.00015115737915039062
8.130073547363281e-05,0.07016348838806152,0.02404266006469727,0.059555,4.291534423828125e-05,0.0001518726348876953
7.200241088867188e-05,0.04996824264526367,0.0122243267364502,0.099393,3.552436828613281e-05,0.00011730194091796875
0.00010132789611816406,0.07322382926940918,0.008434452392578132,0.079048,8.058547973632812e-05,0.00029969215393066406
8.916854858398438e-05,0.04365038871765137,0.014372775344848626,0.088095,3.504753112792969e-05,0.00012111663818359375
9.775161743164062e-05,0.07685685157775879,0.011857724121093753,0.060797,4.291534423828125e-05,0.00015473365783691406
8.440017700195312e-05,0.0478818416595459,0.010046295028686522,0.067594,3.7670135498046875e-05,0.00012540817260742188
0.0001404285430908203,0.07291412353515625,0.009600554565429686,0.061946,3.075599670410156e-05,0.00010156631469726562
7.748603820800781e-05,0.08252811431884766,0.005033731857299807,0.060534,3.886222839355469e-05,0.0001289844512939453
8.58306884765625e-05,0.10619616508483887,0.007867349411010742,0.062299,3.910064697265625e-05,0.0001220703125
6.67572021484375e-05,0.09030532836914062,0.012586639755249027,0.079107,3.504753112792969e-05,0.00011849403381347656
0.00010514259338378906,0.0873575210571289,0.002786875610351562,0.060745,3.790855407714844e-05,0.00013017654418945312
0.00011396408081054688,0.0317838191986084,0.002219228759765629,0.069684,4.2438507080078125e-05,0.00014090538024902344
9.512901306152344e-05,0.08410906791687012,0.009808575698852545,0.077203,4.410743713378906e-05,0.00014638900756835938
9.5367431640625e-05,0.056479454040527344,0.006793476821899416,0.065398,6.413459777832031e-05,0.00012230873107910156
0.0001595020294189453,0.03587913513183594,0.003266789001464848,0.066381,4.863739013671875e-05,0.0001914501190185547
0.00010204315185546875,0.02307581901550293,0.0019173951110839846,0.059329,3.5762786865234375e-05,0.00013589859008789062
9.918212890625e-05,0.030023813247680664,0.0014433153686523453,0.079969,4.3392181396484375e-05,0.0001468658447265625
8.535385131835938e-05,0.0401003360748291,0.009899092575073237,0.069804,4.506111145019531e-05,0.0001430511474609375
0.00010967254638671875,0.04195141792297363,0.006429306594848638,0.069183,4.38690185546875e-05,0.0001518726348876953
6.222724914550781e-05,0.041715383529663086,0.015526196365356446,0.083495,4.5299530029296875e-05,0.0001995563507080078
0.00010132789611816406,0.04011082649230957,0.0027638312530517545,0.06063,3.8623809814453125e-05,0.00013375282287597656
9.465217590332031e-05,0.04590201377868652,0.004384849273681643,0.067063,3.5762786865234375e-05,0.00013136863708496094
7.963180541992188e-05,0.05359935760498047,0.012927305496215818,0.072937,3.9577484130859375e-05,0.0001423358917236328
7.772445678710938e-05,0.058962345123291016,0.002668036926269532,0.076362,4.124641418457031e-05,0.00013780593872070312
6.198883056640625e-05,0.07947349548339844,0.006731255722045901,0.066175,4.124641418457031e-05,0.00014281272888183594
6.818771362304688e-05,0.07091403007507324,0.00458815853881836,0.071547,4.100799560546875e-05,0.00013065338134765625
6.842613220214844e-05,0.08318948745727539,0.008170472824096678,0.071813,5.435943603515625e-05,0.0001766681671142578
7.390975952148438e-05,0.03420376777648926,0.005002159042358401,0.06383,3.743171691894531e-05,0.00013208389282226562
0.00010514259338378906,0.0764005184173584,0.01378185598754883,0.059251,3.266334533691406e-05,0.00010967254638671875
9.989738464355469e-05,0.026117563247680664,0.024541047561645504,0.065487,3.552436828613281e-05,0.00012493133544921875
0.00011301040649414062,0.03665900230407715,0.00221767568969726,0.064046,4.1961669921875e-05,0.00014543533325195312
0.00011777877807617188,0.02422928810119629,0.008154274246215815,0.081128,3.814697265625e-05,0.00018477439880371094
8.559226989746094e-05,0.06955337524414062,0.014748292373657226,0.061626,4.315376281738281e-05,0.0001475811004638672
7.915496826171875e-05,0.054849863052368164,0.005495176513671873,0.076517,3.528594970703125e-05,0.00011491775512695312
0.00010013580322265625,0.05580544471740723,0.008779445861816407,0.070201,4.601478576660156e-05,0.00017261505126953125
0.00010323524475097656,0.07113432884216309,0.004972548370361332,0.079245,6.0558319091796875e-05,0.00021457672119140625
7.557868957519531e-05,0.09315967559814453,0.004765096481323242,0.062792,5.054473876953125e-05,0.0001690387725830078
0.0001354217529296875,0.07865405082702637,0.013928030395507815,0.072225,4.696846008300781e-05,0.000133514404296875
8.177757263183594e-05,0.08487915992736816,0.003639734725952151,0.08377,3.218650817871094e-05,0.00011992454528808594
9.369850158691406e-05,0.06161761283874512,0.0077374030914306585,0.078866,4.100799560546875e-05,0.00015282630920410156
7.2479248046875e-05,0.09764671325683594,0.013600231201171875,0.070243,4.3392181396484375e-05,0.00013375282287597656
0.00013589859008789062,0.10571527481079102,0.009202159362792964,0.074869,4.792213439941406e-05,0.0001518726348876953
7.581710815429688e-05,0.11404156684875488,0.01391049076843262,0.075707,3.0517578125e-05,0.00011444091796875
8.869171142578125e-05,0.09866857528686523,0.016085873550415034,0.090106,4.00543212890625e-05,0.00014472007751464844
0.0001239776611328125,0.08984565734863281,0.006104706787109379,0.075526,3.4332275390625e-05,0.00011777877807617188
7.987022399902344e-05,0.11915016174316406,0.008104037826538082,0.077282,3.719329833984375e-05,0.00011372566223144531
0.0001163482666015625,0.08826613426208496,0.0042466850280761664,0.08425,3.910064697265625e-05,0.0001404285430908203
0.00012350082397460938,0.07429742813110352,0.002684224945068356,0.070094,3.981590270996094e-05,0.00013971328735351562
8.20159912109375e-05,0.04841184616088867,0.009721542968749997,0.06761,3.218650817871094e-05,0.00011134147644042969
0.00011014938354492188,0.09222817420959473,0.011836638046264655,0.071499,3.838539123535156e-05,0.00013685226440429688
0.00013518333435058594,0.0836951732635498,0.004954630706787103,0.067877,3.3855438232421875e-05,0.00011920928955078125
8.440017700195312e-05,0.0842278003692627,0.004984387100219728,0.065912,3.981590270996094e-05,0.0001499652862548828
0.00010919570922851562,0.08725452423095703,0.0035214942321777354,0.058114,4.315376281738281e-05,0.0001270771026611328
0.0001304149627685547,0.032407283782958984,0.003807634262084962,0.061021,3.886222839355469e-05,0.00011610984802246094
8.177757263183594e-05,0.030028581619262695,0.01375776977539063,0.063425,4.220008850097656e-05,0.00014281272888183594
7.271766662597656e-05,0.03719210624694824,0.006003766143798828,0.065137,3.981590270996094e-05,0.0001227855682373047
9.72747802734375e-05,0.05057191848754883,0.0028397541503906235,0.060427,3.814697265625e-05,0.00012254714965820312
0.0001227855682373047,0.042740583419799805,0.0028712426910400407,0.064899,3.7670135498046875e-05,0.00012755393981933594
7.939338684082031e-05,0.047325849533081055,0.002825592361450191,0.079739,3.504753112792969e-05,0.00013518333435058594
9.417533874511719e-05,0.043099164962768555,0.006571584014892579,0.06447,4.482269287109375e-05,0.0001468658447265625
9.703636169433594e-05,0.03291630744934082,0.0024978491210937495,0.056485,3.3855438232421875e-05,0.00011324882507324219
0.00010228157043457031,0.05447125434875488,0.008273363830566406,0.060148,4.3392181396484375e-05,0.00014448165893554688
0.00013327598571777344,0.02899909019470215,0.0024800236511230422,0.07022,3.814697265625e-05,0.00011301040649414062
0.00012302398681640625,0.04062700271606445,0.002529383285522463,0.069242,4.291534423828125e-05,0.00015401840209960938
8.034706115722656e-05,0.03293728828430176,0.003951810729980465,0.078212,5.745887756347656e-05,0.00021457672119140625
0.0001227855682373047,0.045145511627197266,0.0021572859649658244,0.113187,4.315376281738281e-05,0.0001423358917236328
7.891654968261719e-05,0.05505514144897461,0.00969752171325683,0.114072,3.504753112792969e-05,0.00011515617370605469
8.0108642578125e-05,0.058506011962890625,0.005053383468627923,0.091051,3.0517578125e-05,0.0001049041748046875
7.05718994140625e-05,0.08634710311889648,0.0055616106109619146,0.127192,3.337860107421875e-05,0.00012612342834472656
9.989738464355469e-05,0.04761981964111328,0.004780395660400394,0.14509,3.528594970703125e-05,0.00012254714965820312
6.628036499023438e-05,0.11877322196960449,0.008352278747558589,0.08146,3.361701965332031e-05,0.00011873245239257812
8.487701416015625e-05,0.1380140781402588,0.021007514678955078,0.070313,7.62939453125e-05,0.00016570091247558594
9.036064147949219e-05,0.146531343460083,0.01269693225097656,0.062218,4.1484832763671875e-05,0.0001628398895263672
0.00012803077697753906,0.05854010581970215,0.008166122283935554,0.07816,4.482269287109375e-05,0.00014734268188476562
8.988380432128906e-05,0.04401588439941406,0.006484864074707025,0.086568,3.266334533691406e-05,0.00016427040100097656
8.845329284667969e-05,0.05688905715942383,0.018748865432739265,0.07118,4.38690185546875e-05,0.0001590251922607422
7.462501525878906e-05,0.0807032585144043,0.003154409454345704,0.057927,3.409385681152344e-05,0.00010442733764648438
5.936622619628906e-05,0.06363558769226074,0.011760975067138676,0.073333,3.838539123535156e-05,0.00013947486877441406
9.775161743164062e-05,0.07985854148864746,0.00270976858520508,0.080371,6.151199340820312e-05,0.00016689300537109375
8.535385131835938e-05,0.0781247615814209,0.006075989074707036,0.08893,4.6253204345703125e-05,0.00015616416931152344
0.0001087188720703125,0.06042051315307617,0.0054110463562011685,0.068956,4.506111145019531e-05,0.0001456737518310547
9.870529174804688e-05,0.07077598571777344,0.002496096801757816,0.0803,3.409385681152344e-05,0.00010418891906738281
8.130073547363281e-05,0.048532962799072266,0.0014540477142333946,0.069789,2.8371810913085938e-05,0.0001049041748046875
0.00011515617370605469,0.06292557716369629,0.006999022491455079,0.083467,3.910064697265625e-05,0.00015854835510253906
9.226799011230469e-05,0.05888199806213379,0.007546074844360345,0.083099,5.984306335449219e-05,0.0002181529998779297
8.630752563476562e-05,0.08476614952087402,0.004988971786499027,0.085545,3.719329833984375e-05,0.00013875961303710938
6.365776062011719e-05,0.06998467445373535,0.010743673248291022,0.07483,2.9802322387695312e-05,0.00010466575622558594
0.0001087188720703125,0.06600260734558105,0.020147479797363282,0.099799,2.7418136596679688e-05,9.393692016601562e-05
6.866455078125e-05,0.07881617546081543,0.006046152008056638,0.077212,3.0517578125e-05,9.918212890625e-05
9.417533874511719e-05,0.09386920928955078,0.0038272191162109365,0.083413,4.124641418457031e-05,0.00014162063598632812
9.34600830078125e-05,0.10653114318847656,0.010282611953735352,0.082163,4.601478576660156e-05,0.0001423358917236328
7.605552673339844e-05,0.0691521167755127,0.004663070617675777,0.082889,4.982948303222656e-05,0.00019598007202148438
6.0558319091796875e-05,0.06521010398864746,0.0019819606170654314,0.072989,4.57763671875e-05,0.00016617774963378906
8.702278137207031e-05,0.06210947036743164,0.0020371266021728535,0.091736,3.8623809814453125e-05,0.00013709068298339844
0.00011682510375976562,0.07571983337402344,0.004670860916137692,0.078794,4.076957702636719e-05,0.00014829635620117188
9.822845458984375e-05,0.09884810447692871,0.0056516860656738305,0.064482,4.172325134277344e-05,0.00014543533325195312
8.630752563476562e-05,0.05574202537536621,0.015739810897827153,0.084823,3.409385681152344e-05,0.00011420249938964844
0.00011229515075683594,0.0906229019165039,0.005009995788574223,0.075956,4.363059997558594e-05,0.00014281272888183594
0.00010538101196289062,0.09258604049682617,0.012396181808471685,0.066214,4.076957702636719e-05,0.00013971328735351562
7.104873657226562e-05,0.06906747817993164,0.007320889434814459,0.07304,3.62396240234375e-05,0.0001220703125
9.441375732421875e-05,0.08163738250732422,0.005305378005981451,0.075802,4.00543212890625e-05,0.0001327991485595703
0.00013971328735351562,0.06205129623413086,0.006575356124877932,0.065176,3.647804260253906e-05,0.00012350082397460938
0.0001461505889892578,0.07529020309448242,0.00520511166381836,0.076057,3.0517578125e-05,0.00010132789611816406
0.00011897087097167969,0.06016945838928223,0.021640800216674805,0.081372,3.743171691894531e-05,0.00012302398681640625
0.00011658668518066406,0.05610179901123047,0.006539554550170898,0.090323,4.076957702636719e-05,0.0001385211944580078
0.00011610984802246094,0.03574395179748535,0.0014835117950439403,0.077686,3.790855407714844e-05,0.0001232624053955078
8.273124694824219e-05,0.046593666076660156,0.004608655364990236,0.063817,3.62396240234375e-05,0.00011157989501953125
8.7738037109375e-05,0.04259943962097168,0.004116044891357418,0.078712,3.6716461181640625e-05,0.00013685226440429688
0.00010180473327636719,0.03856778144836426,0.005398007537841795,0.066623,4.0531158447265625e-05,0.00013637542724609375
0.0003826618194580078,0.038640499114990234,0.005905896118164056,0.079797,4.172325134277344e-05,0.0001659393310546875
6.747245788574219e-05,0.06101489067077637,0.00950552822875976,0.085582,4.100799560546875e-05,0.0001277923583984375
9.703636169433594e-05,0.053469181060791016,0.008847707901000978,0.068465,5.602836608886719e-05,0.00019550323486328125
8.511543273925781e-05,0.05224275588989258,0.0026680220184326225,0.075719,3.170967102050781e-05,0.00012826919555664062
7.128715515136719e-05,0.07165694236755371,0.004645781341552732,0.070509,4.1484832763671875e-05,0.0001277923583984375
0.00011157989501953125,0.04723834991455078,0.00458329231262207,0.09493,3.600120544433594e-05,0.0001475811004638672
0.00014591217041015625,0.061049699783325195,0.00701606307983399,0.08664,3.266334533691406e-05,0.00010967254638671875
0.00011372566223144531,0.08902883529663086,0.008598344940185548,0.072906,3.0994415283203125e-05,0.00010204315185546875
9.1552734375e-05,0.08314394950866699,0.007504394805908199,0.075687,3.457069396972656e-05,0.00013375282287597656
7.82012939453125e-05,0.053313493728637695,0.005632798721313476,0.062723,3.218650817871094e-05,0.00012040138244628906
0.00011038780212402344,0.04560542106628418,0.0029145978088378904,0.073088,3.647804260253906e-05,0.0001494884490966797
7.534027099609375e-05,0.04010152816772461,0.012986919418334963,0.071434,3.457069396972656e-05,0.0001289844512939453
9.560585021972656e-05,0.04624581336975098,0.0026552602844238243,0.063267,5.507469177246094e-05,0.0001964569091796875
0.0001049041748046875,0.052016258239746094,0.01593432929992676,0.061345,3.218650817871094e-05,0.00010848045349121094
9.918212890625e-05,0.03601813316345215,0.00380103396606446,0.064658,3.790855407714844e-05,0.00013780593872070312
8.606910705566406e-05,0.05366992950439453,0.010883782333374017,0.074981,4.1484832763671875e-05,0.00015616416931152344
7.605552673339844e-05,0.03334951400756836,0.010984628814697264,0.091656,4.458427429199219e-05,0.00015473365783691406
7.033348083496094e-05,0.05051255226135254,0.002796588363647462,0.08756,3.886222839355469e-05,0.00011444091796875
8.702278137207031e-05,0.05161094665527344,0.01973616523742676,0.067675,3.552436828613281e-05,0.00013589859008789062
7.390975952148438e-05,0.0635521411895752,0.02095102214050293,0.073658,5.078315734863281e-05,0.00016546249389648438
7.319450378417969e-05,0.08090090751647949,0.012901243331909173,0.069722,3.4809112548828125e-05,0.0001163482666015625
0.0001246929168701172,0.05814957618713379,0.012722495590209958,0.061414,3.910064697265625e-05,0.00013256072998046875
7.2479248046875e-05,0.07681012153625488,0.003181753234863277,0.09467,3.600120544433594e-05,0.00011968612670898438
6.866455078125e-05,0.0660700798034668,0.006963597320556639,0.066651,3.62396240234375e-05,0.00012874603271484375
9.894371032714844e-05,0.06601619720458984,0.008922751724243158,0.079588,4.5299530029296875e-05,0.00016307830810546875
6.914138793945312e-05,0.0661156177520752,0.01037185038757324,0.072383,5.054473876953125e-05,0.0001614093780517578
0.00010395050048828125,0.07309770584106445,0.010161342803955073,0.068708,3.910064697265625e-05,0.00012254714965820312
9.131431579589844e-05,0.08439373970031738,0.012800761871337885,0.068695,4.00543212890625e-05,0.00012373924255371094
0.00011849403381347656,0.06829118728637695,0.008084929428100587,0.06279,3.910064697265625e-05,0.00013947486877441406
0.00011038780212402344,0.07179522514343262,0.007022025970458985,0.061396,3.7670135498046875e-05,0.00012183189392089844
0.0001392364501953125,0.08007311820983887,0.0024389553833007865,0.06842,4.315376281738281e-05,0.00014352798461914062
9.298324584960938e-05,0.052808284759521484,0.0036923215026855444,0.072563,4.4345855712890625e-05,0.0001609325408935547
0.00010848045349121094,0.07001376152038574,0.002236930236816412,0.07064,5.2928924560546875e-05,0.00016880035400390625
7.62939453125e-05,0.06018781661987305,0.006139610870361328,0.071242,3.504753112792969e-05,0.00011181831359863281
6.723403930664062e-05,0.05644035339355469,0.003985331420898436,0.069995,5.7220458984375e-05,0.00016927719116210938
7.724761962890625e-05,0.03630566596984863,0.0035976427001953096,0.061483,3.886222839355469e-05,0.00011658668518066406
9.417533874511719e-05,0.06464362144470215,0.004797700195312504,0.075845,4.2438507080078125e-05,0.00014019012451171875
0.00011277198791503906,0.05753517150878906,0.014108774444580072,0.066378,4.029273986816406e-05,0.00013971328735351562
0.00010228157043457031,0.04357004165649414,0.028052516098022465,0.068255,3.0279159545898438e-05,0.00010752677917480469
0.00013256072998046875,0.04732775688171387,0.010167826599121091,0.071481,3.814697265625e-05,0.00014925003051757812
8.58306884765625e-05,0.06688523292541504,0.005849916671752928,0.072951,3.2901763916015625e-05,0.00010752677917480469
9.846687316894531e-05,0.057000160217285156,0.00287316569519043,0.075058,4.410743713378906e-05,0.00015234947204589844
0.00010609626770019531,0.056616783142089844,0.006649026855468754,0.077816,4.3392181396484375e-05,0.00014090538024902344
0.000118255615234375,0.07393097877502441,0.010423058837890624,0.058581,2.8371810913085938e-05,9.250640869140625e-05
9.489059448242188e-05,0.054518938064575195,0.008841423507690432,0.064329,3.170967102050781e-05,0.00012087821960449219
0.00010585784912109375,0.05469822883605957,0.0036479833831787045,0.065476,3.838539123535156e-05,0.0001239776611328125
9.942054748535156e-05,0.05868124961853027,0.0016271234588623035,0.057242,3.337860107421875e-05,0.00011658668518066406
9.822845458984375e-05,0.04614567756652832,0.0036637275238037142,0.064148,3.528594970703125e-05,0.00012922286987304688
9.942054748535156e-05,0.040049076080322266,0.0035764295196533263,0.06384,3.409385681152344e-05,0.00011420249938964844
0.00010776519775390625,0.03969073295593262,0.0014582802429199196,0.060511,2.8133392333984375e-05,9.560585021972656e-05
9.083747863769531e-05,0.036588430404663086,0.004104017807006838,0.061499,3.9577484130859375e-05,0.0001399517059326172
8.440017700195312e-05,0.03252387046813965,0.0062476938018798805,0.072424,4.124641418457031e-05,0.00013875961303710938
6.723403930664062e-05,0.03921985626220703,0.0019957744293212926,0.072557,3.886222839355469e-05,0.00013208389282226562
7.891654968261719e-05,0.043784141540527344,0.006395989456176754,0.065085,4.0531158447265625e-05,0.00012969970703125
0.00011563301086425781,0.0323488712310791,0.015372974975585943,0.065367,4.363059997558594e-05,0.00017070770263671875
8.296966552734375e-05,0.02483510971069336,0.005291915847778314,0.081198,4.291534423828125e-05,0.000148773193359375
5.340576171875e-05,0.03616619110107422,0.005478412155151366,0.074671,3.457069396972656e-05,0.00012087821960449219
7.367134094238281e-05,0.0818641185760498,0.007801871734619145,0.064119,3.910064697265625e-05,0.0001475811004638672
8.58306884765625e-05,0.056207895278930664,0.004620696563720703,0.085605,3.0040740966796875e-05,0.00010704994201660156
6.461143493652344e-05,0.05179190635681152,0.015593688858032223,0.093587,3.0040740966796875e-05,9.822845458984375e-05
8.845329284667969e-05,0.08753490447998047,0.0027754562835693303,0.066627,3.695487976074219e-05,0.00013184547424316406
7.843971252441406e-05,0.0793759822845459,0.005279417816162105,0.088884,3.743171691894531e-05,0.00013637542724609375
8.988380432128906e-05,0.04228568077087402,0.005493395294189449,0.064461,3.981590270996094e-05,0.00014019012451171875
0.00014925003051757812,0.0420382022857666,0.015460002639770508,0.057997,4.100799560546875e-05,0.0001323223114013672
0.00010538101196289062,0.07655644416809082,0.008559944976806642,0.062186,3.552436828613281e-05,0.00011968612670898438
0.00011301040649414062,0.06036090850830078,0.02249324269104004,0.076527,3.4809112548828125e-05,0.00010967254638671875
9.179115295410156e-05,0.05669426918029785,0.002998148727416994,0.070075,3.647804260253906e-05,0.00012922286987304688
9.083747863769531e-05,0.08330273628234863,0.0014574203338622999,0.071816,3.719329833984375e-05,0.0001323223114013672
7.724761962890625e-05,0.05913805961608887,0.004413802185058588,0.082835,3.337860107421875e-05,0.00011920928955078125
9.298324584960938e-05,0.06728816032409668,0.007439152114868161,0.070482,3.814697265625e-05,0.0001266002655029297
0.00010347366333007812,0.05771684646606445,0.01330365147399902,0.073202,2.6702880859375e-05,9.059906005859375e-05
0.00010132789611816406,0.06256794929504395,0.006246784820556642,0.062485,4.8160552978515625e-05,0.00015592575073242188
0.00010848045349121094,0.05905318260192871,0.005341322326660153,0.063225,3.6716461181640625e-05,0.00013566017150878906
0.00011229515075683594,0.07485604286193848,0.011354106079101561,0.069939,5.245208740234375e-05,0.00019598007202148438
9.417533874511719e-05,0.06392979621887207,0.001501503463745113,0.072079,3.933906555175781e-05,0.0001347064971923828
8.559226989746094e-05,0.046666622161865234,0.010330370666503913,0.075898,3.8623809814453125e-05,0.0001327991485595703
0.00011301040649414062,0.06532454490661621,0.00380684683227539,0.071326,5.316734313964844e-05,0.0001423358917236328
8.296966552734375e-05,0.05749368667602539,0.002191541213989262,0.064605,5.1021575927734375e-05,0.00012755393981933594
6.937980651855469e-05,0.08269619941711426,0.010283674331665035,0.074729,3.886222839355469e-05,0.00012063980102539062
9.799003601074219e-05,0.0507807731628418,0.005038447326660159,0.065481,5.030632019042969e-05,0.0001690387725830078
0.00012421607971191406,0.03525137901306152,0.0037931906280517513,0.067169,3.6716461181640625e-05,0.00013375282287597656
9.131431579589844e-05,0.04245877265930176,0.006750056228637696,0.063165,3.5762786865234375e-05,0.00011658668518066406
0.00010275840759277344,0.04169106483459473,0.021862195495605474,0.067046,3.361701965332031e-05,0.00011110305786132812
8.20159912109375e-05,0.05044388771057129,0.00633815881347656,0.067234,3.4809112548828125e-05,0.00010991096496582031
6.794929504394531e-05,0.05112910270690918,0.008147402374267573,0.080808,3.6716461181640625e-05,0.00013589859008789062
8.726119995117188e-05,0.056658029556274414,0.012865715515136725,0.072388,3.9577484130859375e-05,0.0001266002655029297
9.632110595703125e-05,0.042130470275878906,0.008847689376831058,0.098964,3.361701965332031e-05,0.00010633468627929688
6.031990051269531e-05,0.06443285942077637,0.013941683593750004,0.079259,3.1948089599609375e-05,0.000110626220703125
9.870529174804688e-05,0.08366751670837402,0.0026881105957031193,0.069444,3.0279159545898438e-05,0.000102996826171875
7.390975952148438e-05,0.06979227066040039,0.0018719419708252,0.071751,2.6702880859375e-05,9.679794311523438e-05
7.915496826171875e-05,0.04133939743041992,0.008242342620849608,0.061919,4.38690185546875e-05,0.00015401840209960938
8.225440979003906e-05,0.07323908805847168,0.011482353454589839,0.068694,3.838539123535156e-05,0.000110626220703125
0.00011968612670898438,0.048525094985961914,0.004076141189575194,0.075101,3.600120544433594e-05,0.00011515617370605469
0.00012493133544921875,0.04887700080871582,0.007713152740478513,0.063502,4.363059997558594e-05,0.000141143798828125
0.00011563301086425781,0.0331273078918457,0.02051951792907715,0.069118,3.8623809814453125e-05,0.00011992454528808594
8.177757263183594e-05,0.032239675521850586,0.0016375865173339776,0.07383,4.267692565917969e-05,0.00015020370483398438
0.00010228157043457031,0.06745386123657227,0.0021588952331542954,0.067497,3.695487976074219e-05,0.0001266002655029297
6.437301635742188e-05,0.04396343231201172,0.010683840042114257,0.064444,3.8623809814453125e-05,0.00012826919555664062
0.00010991096496582031,0.04768848419189453,0.0032651600036621153,0.064409,3.266334533691406e-05,0.00010943412780761719
9.751319885253906e-05,0.04494285583496094,0.004222087234497067,0.061081,3.552436828613281e-05,0.00011324882507324219
7.295608520507812e-05,0.0361478328704834,0.010020404953002923,0.066156,3.9577484130859375e-05,0.0001513957977294922
7.891654968261719e-05,0.048673152923583984,0.00628250498962403,0.082573,3.9577484130859375e-05,0.0001513957977294922
8.487701416015625e-05,0.04945731163024902,0.0069814908447265595,0.065431,3.409385681152344e-05,0.00011157989501953125
0.00010323524475097656,0.06480598449707031,0.008214767593383784,0.064156,3.910064697265625e-05,0.00013303756713867188
9.632110595703125e-05,0.054532766342163086,0.013804551177978519,0.068519,3.0040740966796875e-05,9.870529174804688e-05
9.226799011230469e-05,0.07586145401000977,0.012359524490356447,0.066398,3.743171691894531e-05,0.00014257431030273438
0.00011754035949707031,0.08263134956359863,0.009717557144165043,0.064675,3.337860107421875e-05,0.00011563301086425781
9.5367431640625e-05,0.06334328651428223,0.008857958801269536,0.078717,4.1484832763671875e-05,0.00015735626220703125
8.749961853027344e-05,0.07777619361877441,0.012619372329711914,0.064165,3.409385681152344e-05,0.0001285076141357422
0.00011897087097167969,0.08689713478088379,0.01193910623168945,0.081819,2.8133392333984375e-05,0.00010085105895996094
0.00010609626770019531,0.06696915626525879,0.006995910369873043,0.074188,2.7894973754882812e-05,9.179115295410156e-05
0.00011539459228515625,0.0553126335144043,0.0032778151092529295,0.063194,3.8623809814453125e-05,0.00012993812561035156
0.00013589859008789062,0.04164600372314453,0.004252686401367181,0.071429,4.863739013671875e-05,0.00016045570373535156
8.153915405273438e-05,0.053269147872924805,0.02747124681091309,0.064354,5.173683166503906e-05,0.00018548965454101562
0.00010466575622558594,0.0677947998046875,0.005164095962524415,0.063762,3.170967102050781e-05,0.00010633468627929688
8.153915405273438e-05,0.07232785224914551,0.007690054336547854,0.060784,3.170967102050781e-05,0.00011706352233886719
6.818771362304688e-05,0.06689453125,0.013665771713256836,0.067135,3.337860107421875e-05,0.00010466575622558594
0.00011658668518066406,0.039060115814208984,0.008479593246459957,0.074507,3.647804260253906e-05,0.00012421607971191406
9.465217590332031e-05,0.04010367393493652,0.006115729095458988,0.063523,4.57763671875e-05,0.0001544952392578125
8.058547973632812e-05,0.026428699493408203,0.004141690917968746,0.078004,2.8848648071289062e-05,0.00010037422180175781
8.416175842285156e-05,0.07042670249938965,0.004751762557983402,0.062524,5.53131103515625e-05,0.0001900196075439453
7.867813110351562e-05,0.05104351043701172,0.011569773941040043,0.07622,4.267692565917969e-05,0.00011038780212402344
5.7697296142578125e-05,0.07478618621826172,0.00311470497131347,0.09112,3.62396240234375e-05,0.0001285076141357422
8.893013000488281e-05,0.04810523986816406,0.007100999359130861,0.071796,3.218650817871094e-05,0.00010967254638671875
9.942054748535156e-05,0.06901049613952637,0.002833415649414056,0.076827,3.933906555175781e-05,0.00013136863708496094
0.0001266002655029297,0.058620452880859375,0.004739752029418946,0.061826,3.5762786865234375e-05,0.00013566017150878906
9.083747863769531e-05,0.04626798629760742,0.017516560501098635,0.081106,3.886222839355469e-05,0.00012636184692382812
9.846687316894531e-05,0.0686492919921875,0.004520072509765619,0.068848,3.3855438232421875e-05,0.00010776519775390625
8.511543273925781e-05,0.06977009773254395,0.0013203052520752018,0.067725,3.62396240234375e-05,0.0001304149627685547
0.00011372566223144531,0.06867766380310059,0.00824136596679688,0.07844,3.647804260253906e-05,0.00011467933654785156
8.249282836914062e-05,0.07723760604858398,0.0020502389678955096,0.070949,4.3392181396484375e-05,0.00012302398681640625
0.00013780593872070312,0.05324220657348633,0.016332996185302734,0.062667,3.62396240234375e-05,0.00012445449829101562
8.177757263183594e-05,0.059677839279174805,0.003435749694824214,0.077103,3.4332275390625e-05,0.00012946128845214844
9.298324584960938e-05,0.03451180458068848,0.0044981139526367175,0.060614,3.552436828613281e-05,0.00011849403381347656
0.00011968612670898438,0.05878853797912598,0.012211704574584967,0.083989,4.935264587402344e-05,0.0001697540283203125
0.00011110305786132812,0.02381443977355957,0.018805541290283202,0.062036,3.552436828613281e-05,0.00011444091796875
7.486343383789062e-05,0.03748679161071777,0.005937028717041021,0.068101,3.5762786865234375e-05,0.000118255615234375
8.130073547363281e-05,0.03797602653503418,0.006412545410156248,0.067234,3.528594970703125e-05,0.00010275840759277344
6.103515625e-05,0.036123037338256836,0.0017626683654785175,0.059931,4.1484832763671875e-05,0.00013208389282226562
9.393692016601562e-05,0.06398391723632812,0.005535638656616215,0.080785,3.886222839355469e-05,0.00013113021850585938
0.00011897087097167969,0.03899836540222168,0.009347227890014645,0.083693,4.673004150390625e-05,0.0001544952392578125
8.20159912109375e-05,0.057180166244506836,0.003982468826293939,0.068168,4.291534423828125e-05,0.0001423358917236328
5.3882598876953125e-05,0.05885577201843262,0.01073945579528808,0.0719,5.054473876953125e-05,0.00016427040100097656
6.318092346191406e-05,0.07907676696777344,0.005365793930053708,0.059089,3.4332275390625e-05,0.00011229515075683594
5.6743621826171875e-05,0.07393431663513184,0.0062395668334960935,0.070618,3.695487976074219e-05,0.00011372566223144531
0.00011873245239257812,0.02183389663696289,0.003477750183105463,0.063824,4.6253204345703125e-05,0.0001513957977294922
0.00010657310485839844,0.05842399597167969,0.002822415771484378,0.06181,4.220008850097656e-05,0.00013828277587890625
0.00010538101196289062,0.05245471000671387,0.0027385646667480446,0.075241,3.2901763916015625e-05,0.00012922286987304688
0.00010704994201660156,0.0389554500579834,0.009252464004516597,0.094004,3.814697265625e-05,0.00012421607971191406
9.083747863769531e-05,0.06575822830200195,0.004203878768920893,0.068916,3.600120544433594e-05,0.00011801719665527344
9.012222290039062e-05,0.07682347297668457,0.01328149983215332,0.069882,3.886222839355469e-05,0.000141143798828125
0.00010776519775390625,0.09302282333374023,0.0021954728240966767,0.062163,3.695487976074219e-05,0.00013875961303710938
6.079673767089844e-05,0.056223154067993164,0.01744917193603515,0.065613,3.695487976074219e-05,0.0001232624053955078
0.00010228157043457031,0.06588172912597656,0.009655751922607425,0.077872,5.2928924560546875e-05,0.0002014636993408203
6.532669067382812e-05,0.05797171592712402,0.021772882736206048,0.109812,4.0531158447265625e-05,0.00013494491577148438
7.128715515136719e-05,0.08102631568908691,0.006670595016479486,0.07716,3.9577484130859375e-05,0.00013399124145507812
9.131431579589844e-05,0.09292984008789062,0.011108704849243159,0.098154,3.6716461181640625e-05,0.0001361370086669922
9.703636169433594e-05,0.08632254600524902,0.009183420227050779,0.069427,3.7670135498046875e-05,0.00012445449829101562
0.00011134147644042969,0.10661196708679199,0.004121859069824221,0.064454,3.075599670410156e-05,0.00010228157043457031
0.00010991096496582031,0.08056139945983887,0.010867921188354487,0.074397,3.4809112548828125e-05,0.00012230873107910156
0.00011754035949707031,0.03926897048950195,0.004488720199584961,0.090003,3.9577484130859375e-05,0.0001385211944580078
7.581710815429688e-05,0.09049534797668457,0.005737399581909178,0.075421,5.507469177246094e-05,0.00012302398681640625
8.726119995117188e-05,0.06449079513549805,0.005883619323730466,0.077684,3.910064697265625e-05,0.0001404285430908203
0.00010752677917480469,0.0882866382598877,0.01262644114685059,0.092123,4.220008850097656e-05,0.0001499652862548828
9.417533874511719e-05,0.07897639274597168,0.005772821182250976,0.078681,3.981590270996094e-05,0.00013780593872070312
9.655952453613281e-05,0.09002017974853516,0.006538810714721677,0.069691,4.38690185546875e-05,0.0001461505889892578
0.00013399124145507812,0.050046682357788086,0.003946319793701178,0.063951,3.981590270996094e-05,0.00013756752014160156
5.9604644775390625e-05,0.0633237361907959,0.00322906703186035,0.064833,4.220008850097656e-05,0.00014448165893554688
7.772445678710938e-05,0.07815027236938477,0.023919965713500982,0.064257,4.5299530029296875e-05,0.0001494884490966797
0.00010418891906738281,0.0830984115600586,0.002938249359130854,0.06424,3.838539123535156e-05,0.0001316070556640625
0.00010895729064941406,0.05958366394042969,0.0037262476196289057,0.058851,3.24249267578125e-05,0.00010633468627929688
8.559226989746094e-05,0.09081006050109863,0.012932031768798827,0.076031,3.528594970703125e-05,0.00011420249938964844
7.772445678710938e-05,0.06475615501403809,0.023969956542968747,0.060373,3.1948089599609375e-05,0.00010442733764648438
0.00011110305786132812,0.06718754768371582,0.0021917935638427755,0.060472,3.361701965332031e-05,0.00011754035949707031
0.00010585784912109375,0.0896446704864502,0.004184199737548827,0.078126,4.506111145019531e-05,0.00015211105346679688
0.00013566017150878906,0.052412986755371094,0.009057184585571296,0.071416,5.340576171875e-05,0.00019025802612304688
9.918212890625e-05,0.055512428283691406,0.015793445693969725,0.060413,3.552436828613281e-05,0.00011110305786132812
9.250640869140625e-05,0.04226207733154297,0.011849273147583009,0.07206,3.62396240234375e-05,0.00013399124145507812
8.416175842285156e-05,0.0487821102142334,0.010884127990722657,0.060383,3.337860107421875e-05,0.00010538101196289062
8.916854858398438e-05,0.06573319435119629,0.0023713625946044925,0.069771,4.076957702636719e-05,0.00013947486877441406
7.987022399902344e-05,0.05681252479553223,0.0029414266052246035,0.071706,6.031990051269531e-05,0.00018858909606933594
7.867813110351562e-05,0.05794787406921387,0.00870625973510742,0.062342,4.076957702636719e-05,0.0001404285430908203
6.985664367675781e-05,0.0636439323425293,0.003843843231201169,0.077115,3.361701965332031e-05,0.00010967254638671875
7.104873657226562e-05,0.06809830665588379,0.005913316223144532,0.064053,3.24249267578125e-05,0.00011396408081054688
0.00011038780212402344,0.05271148681640625,0.006212344467163081,0.063213,3.886222839355469e-05,0.00013780593872070312
0.00011420249938964844,0.055037736892700195,0.005315983657836913,0.061245,3.814697265625e-05,0.00012254714965820312
7.891654968261719e-05,0.030748367309570312,0.002519689208984377,0.071268,3.457069396972656e-05,0.00011134147644042969
0.00010418891906738281,0.021184921264648438,0.008442312499999993,0.082378,3.743171691894531e-05,0.000118255615234375
9.107589721679688e-05,0.045226335525512695,0.002630201614379886,0.059562,3.361701965332031e-05,0.00010991096496582031
0.00011658668518066406,0.061640024185180664,0.0033974535827636654,0.062562,4.267692565917969e-05,0.00014495849609375
0.00010466575622558594,0.042456865310668945,0.01972201290893555,0.062942,4.267692565917969e-05,0.000133514404296875
6.747245788574219e-05,0.05986475944519043,0.0013103723297119146,0.059849,3.4809112548828125e-05,0.0001163482666015625
9.918212890625e-05,0.03973746299743652,0.012809499511718753,0.07074,3.314018249511719e-05,0.00013399124145507812
8.273124694824219e-05,0.06589746475219727,0.0018930444793701165,0.061342,3.743171691894531e-05,0.00011587142944335938
0.00011229515075683594,0.06459188461303711,0.007401023422241207,0.070039,3.695487976074219e-05,0.00011706352233886719
0.000118255615234375,0.047879934310913086,0.009506088699340817,0.062961,3.9577484130859375e-05,0.00012493133544921875
8.702278137207031e-05,0.06466865539550781,0.014606079788208007,0.061155,3.600120544433594e-05,0.0001430511474609375
8.702278137207031e-05,0.05121564865112305,0.005343065078735346,0.068792,5.1021575927734375e-05,0.0001723766326904297
0.0001251697540283203,0.038674354553222656,0.01808600059509277,0.072715,3.075599670410156e-05,0.00010752677917480469
0.00010728836059570312,0.0577089786529541,0.0069269106597900365,0.062003,3.719329833984375e-05,0.00011944770812988281
7.82012939453125e-05,0.051821231842041016,0.003072057403564449,0.070636,3.170967102050781e-05,0.00010895729064941406
9.679794311523438e-05,0.06651806831359863,0.0018018045349121117,0.061783,3.62396240234375e-05,0.00012445449829101562
0.000148773193359375,0.06095242500305176,0.0034218176574706965,0.069653,3.147125244140625e-05,0.00010585784912109375
0.00011491775512695312,0.06856584548950195,0.003238375564575194,0.065929,4.124641418457031e-05,0.0001442432403564453
0.00010037422180175781,0.05737185478210449,0.012893124176025395,0.074874,3.743171691894531e-05,0.00012254714965820312
0.00010013580322265625,0.03838944435119629,0.005693773559570306,0.074371,4.4345855712890625e-05,0.00016832351684570312
7.677078247070312e-05,0.028317689895629883,0.004303983093261722,0.061449,3.2901763916015625e-05,0.0001068115234375
0.00011086463928222656,0.0688486099243164,0.002414393478393548,0.080144,3.910064697265625e-05,0.0001361370086669922
8.368492126464844e-05,0.06020402908325195,0.004337558746337886,0.068125,4.696846008300781e-05,0.00014638900756835938
9.131431579589844e-05,0.062077999114990234,0.003766092422485351,0.079097,4.291534423828125e-05,0.00014591217041015625
0.00013256072998046875,0.06443119049072266,0.008595653579711912,0.068677,3.8623809814453125e-05,0.00012731552124023438
8.344650268554688e-05,0.09254884719848633,0.004167484817504882,0.08369,4.458427429199219e-05,0.00014495849609375
0.00010466575622558594,0.06806755065917969,0.0035483392639160116,0.073633,3.647804260253906e-05,0.00011730194091796875
9.72747802734375e-05,0.08447527885437012,0.0029514254455566408,0.089462,3.457069396972656e-05,0.00012540817260742188
8.96453857421875e-05,0.10967445373535156,0.009298412857055668,0.062565,4.363059997558594e-05,0.00014543533325195312
7.987022399902344e-05,0.05594825744628906,0.00425066267395019,0.062811,4.029273986816406e-05,0.00014162063598632812
0.00010895729064941406,0.05089926719665527,0.01829724687194824,0.066014,3.361701965332031e-05,0.00011301040649414062
9.584426879882812e-05,0.0774836540222168,0.0018278883972168009,0.081271,3.695487976074219e-05,0.0001323223114013672
9.894371032714844e-05,0.04987168312072754,0.0022376931610107453,0.077206,3.7670135498046875e-05,0.00011706352233886719
0.0001354217529296875,0.08764982223510742,0.01640792008972168,0.063484,3.743171691894531e-05,0.00012493133544921875
9.942054748535156e-05,0.08835434913635254,0.00996617976379395,0.070363,3.1948089599609375e-05,0.00010514259338378906
8.058547973632812e-05,0.06265497207641602,0.003940095291137702,0.069515,4.00543212890625e-05,0.00013446807861328125
8.273124694824219e-05,0.04155993461608887,0.004208585861206052,0.066097,4.1484832763671875e-05,0.00014495849609375
0.00010037422180175781,0.0706169605255127,0.0028443171997070277,0.071898,3.9577484130859375e-05,0.00017499923706054688
0.00011658668518066406,0.04351449012756348,0.0042589818572998095,0.08084,3.457069396972656e-05,0.00011658668518066406
0.00010061264038085938,0.061547040939331055,0.0020609443664550836,0.081325,4.57763671875e-05,0.00014138221740722656
8.487701416015625e-05,0.059635162353515625,0.002926122070312495,0.062824,3.647804260253906e-05,0.00012040138244628906
8.96453857421875e-05,0.0599367618560791,0.004608995513916012,0.094545,3.886222839355469e-05,0.0001304149627685547
0.0004391670227050781,0.048089027404785156,0.0064876791381836,0.072735,3.337860107421875e-05,0.00011587142944335938
0.00010824203491210938,0.035059452056884766,0.0014709288024902373,0.060485,2.8848648071289062e-05,0.00010561943054199219
8.726119995117188e-05,0.04449748992919922,0.003334085281372065,0.068042,3.933906555175781e-05,0.00014162063598632812
9.107589721679688e-05,0.04458808898925781,0.002132586120605469,0.059676,3.314018249511719e-05,0.00012040138244628906
0.00012373924255371094,0.04471182823181152,0.00567965098571778,0.078438,4.029273986816406e-05,0.0001480579376220703
0.00012969970703125,0.04748106002807617,0.004703654342651367,0.072394,3.933906555175781e-05,0.00013375282287597656
9.34600830078125e-05,0.04215884208679199,0.005795341842651361,0.089857,3.0517578125e-05,0.00010395050048828125
9.1552734375e-05,0.051769256591796875,0.0019030220031738265,0.07055,3.170967102050781e-05,0.0001163482666015625
8.249282836914062e-05,0.06134939193725586,0.009424300888061524,0.065622,3.6716461181640625e-05,0.00014448165893554688
0.00010704994201660156,0.05551958084106445,0.008893598999023436,0.092461,5.4836273193359375e-05,0.00018477439880371094
9.369850158691406e-05,0.08392071723937988,0.002656236740112311,0.063354,3.0279159545898438e-05,9.918212890625e-05
0.0001266002655029297,0.07075619697570801,0.01906012768554688,0.074152,4.220008850097656e-05,0.00014019012451171875
9.059906005859375e-05,0.06868696212768555,0.00400752725219726,0.070679,3.314018249511719e-05,0.00011324882507324219
0.00011467933654785156,0.06660079956054688,0.0023359011688232484,0.063146,4.1484832763671875e-05,0.0001277923583984375
0.00020503997802734375,0.0637209415435791,0.002300746414184568,0.068053,2.8133392333984375e-05,9.083747863769531e-05
9.822845458984375e-05,0.05147886276245117,0.008853177398681647,0.073581,6.29425048828125e-05,0.0002167224884033203
6.67572021484375e-05,0.0374903678894043,0.007980204971313479,0.062817,3.838539123535156e-05,0.00013756752014160156
8.893013000488281e-05,0.07319068908691406,0.0033975540618896433,0.075452,4.1961669921875e-05,0.00014257431030273438
9.5367431640625e-05,0.07424116134643555,0.00343965310668945,0.061754,3.5762786865234375e-05,0.00012946128845214844
0.00010418891906738281,0.06638836860656738,0.0032690646514892605,0.060964,3.170967102050781e-05,0.00010824203491210938
0.00010657310485839844,0.07271265983581543,0.004246117904663088,0.066522,3.457069396972656e-05,0.0001552104949951172
7.557868957519531e-05,0.04814624786376953,0.0042925552520751975,0.068659,4.0531158447265625e-05,0.00011873245239257812
0.00010251998901367188,0.0622866153717041,0.003780115890502936,0.06495,3.910064697265625e-05,0.0001239776611328125
9.369850158691406e-05,0.051727294921875,0.005568275375366208,0.069705,4.3392181396484375e-05,0.00014829635620117188
0.00013327598571777344,0.05828213691711426,0.0037905461425781217,0.057813,3.814697265625e-05,0.00012564659118652344
0.0001201629638671875,0.04280376434326172,0.0040715154876709014,0.089251,3.8623809814453125e-05,0.00011920928955078125
0.00010371208190917969,0.05050969123840332,0.0035098021240234367,0.060003,3.075599670410156e-05,0.00010728836059570312
0.00011014938354492188,0.04450488090515137,0.0022222926788330044,0.083457,3.337860107421875e-05,0.00010824203491210938
0.00011301040649414062,0.06095719337463379,0.001941062667846681,0.056497,3.361701965332031e-05,0.00011777877807617188
9.5367431640625e-05,0.0620732307434082,0.002434636825561526,0.059306,3.8623809814453125e-05,0.00013780593872070312
8.344650268554688e-05,0.04059290885925293,0.004105071136474611,0.066453,4.315376281738281e-05,0.00015091896057128906
8.749961853027344e-05,0.02678680419921875,0.009749565490722659,0.060541,4.38690185546875e-05,0.0001571178436279297
8.416175842285156e-05,0.0346980094909668,0.004159732543945319,0.062813,4.1961669921875e-05,0.0001404285430908203
8.440017700195312e-05,0.050841331481933594,0.002795354171752931,0.059404,4.4345855712890625e-05,0.00014853477478027344
6.175041198730469e-05,0.04307365417480469,0.006446022598266599,0.063058,3.981590270996094e-05,0.00012564659118652344
6.29425048828125e-05,0.054388999938964844,0.012047427856445317,0.064813,4.601478576660156e-05,0.0001544952392578125
7.390975952148438e-05,0.05469870567321777,0.00249616383361817,0.070237,4.506111145019531e-05,0.00014472007751464844
5.6743621826171875e-05,0.07114338874816895,0.0029498672027587908,0.072198,4.38690185546875e-05,0.0001404285430908203
0.000102996826171875,0.06023812294006348,0.008356732788085935,0.05981,3.695487976074219e-05,0.00011396408081054688
9.083747863769531e-05,0.07539224624633789,0.011562771942138672,0.064498,3.123283386230469e-05,0.00011920928955078125
9.083747863769531e-05,0.04430222511291504,0.005975598129272466,0.069641,3.886222839355469e-05,0.00013494491577148438
0.00011157989501953125,0.05963015556335449,0.004156918609619142,0.062637,4.649162292480469e-05,0.00014495849609375
0.0001316070556640625,0.04503035545349121,0.00217840821838379,0.062624,4.1961669921875e-05,0.00012946128845214844
0.00010156631469726562,0.03641176223754883,0.008084907836914061,0.056805,4.172325134277344e-05,0.00017547607421875
0.00010728836059570312,0.050694942474365234,0.013924349090576174,0.072253,4.172325134277344e-05,0.00014019012451171875
8.487701416015625e-05,0.04139995574951172,0.009073944366455075,0.058687,3.743171691894531e-05,0.00012183189392089844
9.322166442871094e-05,0.05778694152832031,0.004566541519165038,0.071535,4.696846008300781e-05,0.00015306472778320312
9.942054748535156e-05,0.04414057731628418,0.004881594009399415,0.062305,3.886222839355469e-05,0.000125885009765625
8.654594421386719e-05,0.03872179985046387,0.005725466079711916,0.07643,3.600120544433594e-05,0.00011730194091796875
7.43865966796875e-05,0.04856419563293457,0.00441152450561523,0.064655,2.6941299438476562e-05,8.463859558105469e-05
9.441375732421875e-05,0.052958011627197266,0.0076292636260986355,0.060964,4.00543212890625e-05,0.0001418590545654297
8.344650268554688e-05,0.07364773750305176,0.0073264433898925785,0.063471,4.4345855712890625e-05,0.00011539459228515625
6.437301635742188e-05,0.06027412414550781,0.009732420135498049,0.064524,3.4809112548828125e-05,0.00010585784912109375
0.00011134147644042969,0.058611392974853516,0.003837444915771482,0.06661,3.743171691894531e-05,0.00011897087097167969
7.653236389160156e-05,0.05800461769104004,0.004401925170898435,0.067137,3.9577484130859375e-05,0.00013756752014160156
0.00011324882507324219,0.040366411209106445,0.008177690353393552,0.057535,3.6716461181640625e-05,0.00011539459228515625
9.465217590332031e-05,0.05748152732849121,0.013652143646240233,0.067774,3.314018249511719e-05,0.00010228157043457031
9.465217590332031e-05,0.04352927207946777,0.0037502883605957035,0.058857,3.4332275390625e-05,0.00011754035949707031
0.00013303756713867188,0.032824039459228516,0.007173212020874023,0.070757,4.410743713378906e-05,0.0001499652862548828
9.989738464355469e-05,0.040929555892944336,0.0027652465209960925,0.070064,5.817413330078125e-05,0.00020313262939453125
7.009506225585938e-05,0.04278302192687988,0.0034934431304931637,0.060176,4.38690185546875e-05,0.0001494884490966797
0.00011134147644042969,0.0609440803527832,0.003169774475097656,0.089185,5.626678466796875e-05,0.00020122528076171875
9.870529174804688e-05,0.039366960525512695,0.0013740014038085904,0.060179,3.886222839355469e-05,0.00013375282287597656
8.535385131835938e-05,0.06341814994812012,0.007754702224731444,0.08086,8.153915405273438e-05,0.00024437904357910156
7.104873657226562e-05,0.04416656494140625,0.0024615694885253975,0.075662,3.0279159545898438e-05,0.00010657310485839844
9.584426879882812e-05,0.052276611328125,0.005813629241943355,0.075479,3.5762786865234375e-05,0.00012135505676269531
7.200241088867188e-05,0.06052660942077637,0.0017552230529785107,0.069582,3.0517578125e-05,0.00010418891906738281
8.988380432128906e-05,0.06782722473144531,0.012857891036987298,0.065573,5.173683166503906e-05,0.00013399124145507812
7.295608520507812e-05,0.06401872634887695,0.002957529998779296,0.061724,3.0279159545898438e-05,0.00010633468627929688
6.723403930664062e-05,0.05821657180786133,0.01761773031616211,0.073616,3.2901763916015625e-05,0.00011777877807617188
8.726119995117188e-05,0.08412408828735352,0.0026630607604980483,0.064025,8.0108642578125e-05,0.0003273487091064453
9.584426879882812e-05,0.05608320236206055,0.004680795928955081,0.071503,4.291534423828125e-05,0.0001475811004638672
8.153915405273438e-05,0.0659182071685791,0.0038994215087890596,0.057542,4.124641418457031e-05,0.0001418590545654297
8.535385131835938e-05,0.05134129524230957,0.0035384931793212837,0.070526,4.38690185546875e-05,0.0001499652862548828
0.00012135505676269531,0.06858992576599121,0.012748119232177738,0.074278,4.124641418457031e-05,0.00014257431030273438
9.679794311523438e-05,0.04778552055358887,0.008403807037353515,0.059607,3.600120544433594e-05,0.00013065338134765625
9.107589721679688e-05,0.06485342979431152,0.0038876201934814475,0.058543,4.0531158447265625e-05,0.00012803077697753906
8.058547973632812e-05,0.04694652557373047,0.00967112532043457,0.070021,5.817413330078125e-05,0.00020503997802734375
9.894371032714844e-05,0.04724264144897461,0.0014254996185302723,0.061162,4.291534423828125e-05,0.00014448165893554688
9.632110595703125e-05,0.050071001052856445,0.002904779174804681,0.073372,3.457069396972656e-05,0.00011754035949707031
8.96453857421875e-05,0.056768178939819336,0.00820453121948242,0.062447,4.220008850097656e-05,0.000133514404296875
6.699562072753906e-05,0.0721280574798584,0.010205427566528313,0.063284,4.220008850097656e-05,0.0001728534698486328
7.081031799316406e-05,0.06232857704162598,0.0016889792480468818,0.068696,3.886222839355469e-05,0.00013208389282226562
0.00011110305786132812,0.08236050605773926,0.005548269607543947,0.061048,4.172325134277344e-05,0.00014638900756835938
0.00011658668518066406,0.05607414245605469,0.01000752140808106,0.073207,3.695487976074219e-05,0.00012254714965820312
0.00011157989501953125,0.05195021629333496,0.005808888336181636,0.069179,3.8623809814453125e-05,0.00011682510375976562
0.00010061264038085938,0.035629987716674805,0.008303409332275385,0.067806,4.172325134277344e-05,0.0001544952392578125
7.009506225585938e-05,0.04655265808105469,0.004104994216918942,0.075034,4.00543212890625e-05,0.00014519691467285156
8.869171142578125e-05,0.06174039840698242,0.003540795318603518,0.069658,3.24249267578125e-05,0.00013184547424316406
8.463859558105469e-05,0.0614163875579834,0.010247870285034183,0.076068,3.147125244140625e-05,9.989738464355469e-05
8.988380432128906e-05,0.06860017776489258,0.006399392471313478,0.059515,3.337860107421875e-05,0.0001125335693359375
7.176399230957031e-05,0.09929776191711426,0.003992087631225591,0.07497,4.363059997558594e-05,0.00014925003051757812
8.845329284667969e-05,0.06692194938659668,0.008378263061523436,0.075032,4.315376281738281e-05,0.00014638900756835938
9.703636169433594e-05,0.08054780960083008,0.008998028442382816,0.067603,5.125999450683594e-05,0.00014519691467285156
9.512901306152344e-05,0.09562230110168457,0.0042031656188964844,0.059683,4.792213439941406e-05,0.00011968612670898438
0.000118255615234375,0.0696115493774414,0.0034507512359619186,0.067047,3.504753112792969e-05,0.00011157989501953125
0.00010776519775390625,0.056768178939819336,0.010400913101196285,0.070469,3.457069396972656e-05,0.00012350082397460938
0.00010204315185546875,0.042885780334472656,0.005559610717773444,0.074982,3.528594970703125e-05,0.00014352798461914062
9.799003601074219e-05,0.04555821418762207,0.01139067135620117,0.119617,4.124641418457031e-05,0.00014638900756835938
5.555152893066406e-05,0.052181243896484375,0.012446701446533204,0.101659,3.1948089599609375e-05,0.00013518333435058594
8.368492126464844e-05,0.06900191307067871,0.004410873168945312,0.094056,3.0517578125e-05,9.989738464355469e-05
5.745887756347656e-05,0.06933093070983887,0.0069577497711181685,0.087626,3.2901763916015625e-05,0.00010704994201660156
7.891654968261719e-05,0.0933845043182373,0.0023666865081787003,0.130478,4.410743713378906e-05,0.00013065338134765625
9.226799011230469e-05,0.1279468536376953,0.003253126083374025,0.091889,4.673004150390625e-05,0.00015807151794433594
9.202957153320312e-05,0.12126946449279785,0.0024940127258300804,0.071462,3.5762786865234375e-05,0.0001201629638671875
0.0001049041748046875,0.136305570602417,0.002991549011230471,0.080454,3.600120544433594e-05,0.00010800361633300781
0.00010156631469726562,0.06781458854675293,0.08184505264282227,0.109205,3.886222839355469e-05,0.000118255615234375
8.940696716308594e-05,0.12489819526672363,0.009388330795288086,0.086923,4.363059997558594e-05,0.00014901161193847656
0.00010085105895996094,0.028771400451660156,0.004568848022460936,0.095916,4.0531158447265625e-05,0.00013113021850585938
5.650520324707031e-05,0.03646659851074219,0.004846973983764644,0.080808,3.9577484130859375e-05,0.00013375282287597656
9.942054748535156e-05,0.05200552940368652,0.017524713516235357,0.071625,3.790855407714844e-05,0.00012755393981933594
6.0558319091796875e-05,0.04504084587097168,0.014801597534179686,0.079389,3.552436828613281e-05,0.00011110305786132812
9.560585021972656e-05,0.04804682731628418,0.002985515441894529,0.072535,4.029273986816406e-05,0.0001430511474609375
6.365776062011719e-05,0.03948044776916504,0.003032536437988287,0.081422,3.24249267578125e-05,0.00010561943054199219
8.130073547363281e-05,0.05919957160949707,0.003253046676635743,0.070728,4.124641418457031e-05,0.00014543533325195312
8.535385131835938e-05,0.0565943717956543,0.0055964655456542944,0.071994,3.981590270996094e-05,0.00012683868408203125
0.00011515617370605469,0.031241655349731445,0.009836632812499996,0.069387,4.38690185546875e-05,0.00014829635620117188
0.000102996826171875,0.0492093563079834,0.0021786577453613287,0.070076,3.337860107421875e-05,0.00012135505676269531
0.0001404285430908203,0.06737685203552246,0.012676045089721685,0.069169,3.8623809814453125e-05,0.00012421607971191406
0.00010609626770019531,0.03949403762817383,0.0015624749755859396,0.071365,3.743171691894531e-05,0.0001323223114013672
0.00011777877807617188,0.0726783275604248,0.002517687469482416,0.082294,3.910064697265625e-05,0.00013828277587890625
0.00011372566223144531,0.05240345001220703,0.007383068817138669,0.067457,4.863739013671875e-05,0.00012803077697753906
0.00011014938354492188,0.06422185897827148,0.008232708328247074,0.078982,3.981590270996094e-05,0.00016617774963378906
0.0001087188720703125,0.04378533363342285,0.008155686767578121,0.084942,3.552436828613281e-05,0.00010704994201660156
9.083747863769531e-05,0.05413937568664551,0.002371755920410154,0.077364,3.981590270996094e-05,0.00012254714965820312
9.179115295410156e-05,0.07378125190734863,0.011932887786865229,0.068181,4.220008850097656e-05,0.0001354217529296875
8.392333984375e-05,0.059326887130737305,0.003508805206298829,0.071172,3.719329833984375e-05,0.00013947486877441406
9.5367431640625e-05,0.06264638900756836,0.01890555850219726,0.083613,3.337860107421875e-05,0.00011444091796875
0.00011038780212402344,0.05539274215698242,0.00127480670166015,0.076813,2.9802322387695312e-05,0.00010180473327636719
0.00011587142944335938,0.02996373176574707,0.019282705825805657,0.063506,4.482269287109375e-05,0.00014352798461914062
0.0001125335693359375,0.04699826240539551,0.007177650314331055,0.081469,4.2438507080078125e-05,0.0001385211944580078
9.965896606445312e-05,0.05931901931762695,0.0026581753082275394,0.079318,4.1484832763671875e-05,0.00012755393981933594
0.00010275840759277344,0.033727169036865234,0.005631717147827148,0.073935,3.886222839355469e-05,0.00012874603271484375
8.96453857421875e-05,0.07044148445129395,0.00726552966308594,0.067493,4.076957702636719e-05,0.0001201629638671875
0.00010132789611816406,0.05052781105041504,0.008313187637329106,0.087085,4.649162292480469e-05,0.00016999244689941406
8.821487426757812e-05,0.0664680004119873,0.015038543273925786,0.071598,4.076957702636719e-05,0.0001430511474609375
8.821487426757812e-05,0.06826424598693848,0.0022164810638427707,0.079002,4.506111145019531e-05,0.00016117095947265625
9.894371032714844e-05,0.06838750839233398,0.009798643066406251,0.072698,4.696846008300781e-05,0.00015354156494140625
8.344650268554688e-05,0.08312129974365234,0.004887290206909173,0.088234,3.4809112548828125e-05,0.00011372566223144531
0.0001347064971923828,0.06306242942810059,0.003665454605102536,0.069247,3.361701965332031e-05,0.0001201629638671875
0.00013780593872070312,0.05725359916687012,0.0018289590301513725,0.081006,3.4809112548828125e-05,0.00013017654418945312
9.560585021972656e-05,0.049820899963378906,0.015400636749267574,0.063545,3.5762786865234375e-05,0.00014209747314453125
9.465217590332031e-05,0.03797268867492676,0.007329693634033199,0.084193,3.409385681152344e-05,0.00013113021850585938
9.322166442871094e-05,0.0435185432434082,0.009336237396240232,0.061836,3.457069396972656e-05,0.00011706352233886719
9.322166442871094e-05,0.04955291748046875,0.004382003570556639,0.087299,4.6253204345703125e-05,0.00016355514526367188
0.00010561943054199219,0.04571795463562012,0.0030431805725097683,0.079288,3.719329833984375e-05,0.0001354217529296875
0.0001049041748046875,0.038172006607055664,0.0361646994934082,0.068389,3.6716461181640625e-05,0.00013446807861328125
0.00010156631469726562,0.06529569625854492,0.017956116485595697,0.079075,3.337860107421875e-05,0.00010585784912109375
7.128715515136719e-05,0.06125974655151367,0.00579484527587891,0.073445,2.86102294921875e-05,9.989738464355469e-05
5.91278076171875e-05,0.057007551193237305,0.014414412857055664,0.073074,4.029273986816406e-05,0.0001513957977294922
7.62939453125e-05,0.06436800956726074,0.015091538772583013,0.071015,3.552436828613281e-05,0.0001251697540283203
5.602836608886719e-05,0.07057404518127441,0.00279657531738281,0.07649,3.0040740966796875e-05,0.00010013580322265625
8.893013000488281e-05,0.06923556327819824,0.002413891906738283,0.070505,3.4332275390625e-05,0.00011682510375976562
9.131431579589844e-05,0.07400131225585938,0.0021453786468505903,0.07819,3.981590270996094e-05,0.0001437664031982422
9.799003601074219e-05,0.06933712959289551,0.003650803848266604,0.074154,3.8623809814453125e-05,0.00014495849609375
7.390975952148438e-05,0.06196951866149902,0.004848619979858401,0.068256,5.435943603515625e-05,0.00020360946655273438
7.009506225585938e-05,0.0781412124633789,0.001316773834228513,0.06056,3.1948089599609375e-05,0.00010919570922851562
0.00011110305786132812,0.06374549865722656,0.010710104064941411,0.068545,3.1948089599609375e-05,0.00010585784912109375
0.00010704994201660156,0.049338579177856445,0.01081336611938477,0.072708,3.6716461181640625e-05,0.00012087821960449219
0.00011992454528808594,0.08114480972290039,0.011602145568847658,0.067508,5.91278076171875e-05,0.00019407272338867188
0.00010848045349121094,0.0581812858581543,0.007647118270874026,0.064912,3.337860107421875e-05,0.00010728836059570312
8.654594421386719e-05,0.06040620803833008,0.009197168685913089,0.059923,3.5762786865234375e-05,0.00013399124145507812
9.870529174804688e-05,0.06679677963256836,0.012442184295654302,0.06466,4.696846008300781e-05,0.00014710426330566406
9.489059448242188e-05,0.04490923881530762,0.015870285385131834,0.061482,4.410743713378906e-05,0.00015211105346679688
0.000102996826171875,0.05711817741394043,0.010452336608886725,0.065463,2.7418136596679688e-05,8.797645568847656e-05
8.821487426757812e-05,0.04042553901672363,0.0071437942810058525,0.068793,4.100799560546875e-05,0.0001437664031982422
6.4849853515625e-05,0.062448740005493164,0.005187143508911127,0.069708,3.838539123535156e-05,0.00013971328735351562
8.678436279296875e-05,0.06530475616455078,0.015027297180175786,0.071182,3.24249267578125e-05,0.00011396408081054688
9.34600830078125e-05,0.057589054107666016,0.01409359027099609,0.068013,4.0531158447265625e-05,0.0001385211944580078
0.00010347366333007812,0.04961562156677246,0.00762325187683105,0.069915,3.719329833984375e-05,0.00014591217041015625
0.00010752677917480469,0.061553001403808594,0.0024909203338623065,0.06297,5.269050598144531e-05,0.00014781951904296875
0.00010013580322265625,0.044481754302978516,0.004487242141723635,0.084034,4.1484832763671875e-05,0.00011682510375976562
0.00011205673217773438,0.039769649505615234,0.0038583393402099597,0.071743,3.910064697265625e-05,0.00012612342834472656
8.630752563476562e-05,0.037717342376708984,0.015325574234008793,0.064522,3.8623809814453125e-05,0.00013589859008789062
0.00013518333435058594,0.04810738563537598,0.0033359422607421862,0.058033,3.314018249511719e-05,0.00011157989501953125
0.00011396408081054688,0.05190277099609375,0.014039491394042966,0.068872,3.743171691894531e-05,0.00012040138244628906
0.00010371208190917969,0.06099557876586914,0.004731006484985353,0.064094,4.076957702636719e-05,0.00013566017150878906
9.822845458984375e-05,0.0689542293548584,0.015067008026123048,0.059342,4.172325134277344e-05,0.0001373291015625
9.083747863769531e-05,0.08905029296875,0.004984805908203126,0.06141,3.743171691894531e-05,0.00012683868408203125
8.678436279296875e-05,0.0458221435546875,0.0025257979278564407,0.069762,5.8650970458984375e-05,0.0001087188720703125
0.00011777877807617188,0.04789400100708008,0.00819215562438965,0.059549,3.0517578125e-05,9.942054748535156e-05
8.106231689453125e-05,0.04999828338623047,0.005867407302856446,0.06227,3.5762786865234375e-05,0.00013208389282226562
9.584426879882812e-05,0.060654401779174805,0.010151027709960944,0.062868,3.886222839355469e-05,0.00012612342834472656
0.00011968612670898438,0.043679237365722656,0.0014241258392333964,0.061274,4.1484832763671875e-05,0.00014901161193847656
0.00011229515075683594,0.05043959617614746,0.013285136062622077,0.072068,4.76837158203125e-05,0.000141143798828125
9.202957153320312e-05,0.06331372261047363,0.001914013717651361,0.067127,4.1484832763671875e-05,0.0001456737518310547
7.939338684082031e-05,0.07225441932678223,0.008920024337768548,0.08081,4.100799560546875e-05,0.00013375282287597656
9.322166442871094e-05,0.06666874885559082,0.00692148631286621,0.068718,4.1961669921875e-05,0.0001373291015625
0.00010251998901367188,0.07333540916442871,0.008126261825561518,0.06338,4.0531158447265625e-05,0.0001399517059326172
0.00010561943054199219,0.07968711853027344,0.0023389216918945285,0.059998,3.361701965332031e-05,0.00011467933654785156
0.00011134147644042969,0.06354975700378418,0.005454807815551757,0.068315,3.910064697265625e-05,0.00013375282287597656
6.461143493652344e-05,0.08308625221252441,0.0052173265838623,0.062685,4.172325134277344e-05,0.00014829635620117188
0.0001327991485595703,0.050727128982543945,0.02561940278625488,0.067304,5.125999450683594e-05,0.0001728534698486328
7.772445678710938e-05,0.06011676788330078,0.009851893356323235,0.064297,5.14984130859375e-05,0.0001742839813232422
0.00011968612670898438,0.0807182788848877,0.017173656372070314,0.067896,3.314018249511719e-05,0.00010633468627929688
9.393692016601562e-05,0.033670902252197266,0.006713389862060548,0.060112,3.5762786865234375e-05,0.00011181831359863281
8.749961853027344e-05,0.04549360275268555,0.0024595405578613297,0.059175,3.552436828613281e-05,0.00012946128845214844
9.250640869140625e-05,0.04557228088378906,0.0033755319976806614,0.073035,4.363059997558594e-05,0.0001590251922607422
7.271766662597656e-05,0.06038355827331543,0.0013599145050048889,0.062938,3.6716461181640625e-05,0.00013709068298339844
0.00012874603271484375,0.049843788146972656,0.023908997283935543,0.076089,4.8160552978515625e-05,0.0001323223114013672
0.00011706352233886719,0.05188941955566406,0.005447477691650396,0.076857,3.2901763916015625e-05,0.00010704994201660156
0.00014400482177734375,0.062048912048339844,0.007961975250244141,0.070215,4.076957702636719e-05,0.00013875961303710938
8.678436279296875e-05,0.03897213935852051,0.009800623306274417,0.075666,4.172325134277344e-05,0.00015163421630859375
8.96453857421875e-05,0.04253411293029785,0.00468478648376465,0.070228,4.172325134277344e-05,0.00014853477478027344
9.250640869140625e-05,0.06714773178100586,0.007677534210205075,0.069788,3.838539123535156e-05,0.00013589859008789062
8.440017700195312e-05,0.06731271743774414,0.011208415054321283,0.071401,3.1948089599609375e-05,0.00010776519775390625
7.867813110351562e-05,0.05898332595825195,0.004881050323486333,0.065451,3.4809112548828125e-05,0.00011110305786132812
0.00010251998901367188,0.07131361961364746,0.005535192443847661,0.068448,3.910064697265625e-05,0.00012230873107910156
0.00010609626770019531,0.06021261215209961,0.005449651123046878,0.069574,3.218650817871094e-05,0.00011849403381347656
9.036064147949219e-05,0.07376289367675781,0.005523138137817379,0.058729,4.291534423828125e-05,0.0001461505889892578
8.630752563476562e-05,0.06783461570739746,0.0013124433288574239,0.092624,3.695487976074219e-05,0.00013184547424316406
9.512901306152344e-05,0.05710935592651367,0.005772374496459967,0.06989,4.00543212890625e-05,0.00010895729064941406
0.00010251998901367188,0.045395612716674805,0.01606487661743164,0.095361,3.647804260253906e-05,0.00010752677917480469
9.942054748535156e-05,0.059394121170043945,0.014129046493530278,0.066769,4.673004150390625e-05,0.000141143798828125
0.0001430511474609375,0.05202364921569824,0.007094190078735352,0.068994,3.790855407714844e-05,0.0001227855682373047
0.00010156631469726562,0.04031825065612793,0.007413191955566403,0.064182,3.719329833984375e-05,0.00014495849609375
8.511543273925781e-05,0.057186126708984375,0.014047454315185545,0.071119,3.0994415283203125e-05,0.00010752677917480469
8.678436279296875e-05,0.05095243453979492,0.0044959386901855455,0.058942,3.62396240234375e-05,0.0001227855682373047
0.00012946128845214844,0.05845189094543457,0.008269245010375972,0.070844,4.57763671875e-05,0.00015091896057128906
7.295608520507812e-05,0.055393218994140625,0.009309876846313472,0.081751,3.4332275390625e-05,0.00010943412780761719
0.00010013580322265625,0.03862476348876953,0.004284638412475589,0.065217,5.0067901611328125e-05,0.00019884109497070312
0.00013518333435058594,0.06112074851989746,0.0031947555541992217,0.059125,3.457069396972656e-05,0.0001289844512939453
9.059906005859375e-05,0.0451357364654541,0.00837736560058594,0.060888,4.00543212890625e-05,0.00014162063598632812
9.34600830078125e-05,0.03838300704956055,0.005530963165283204,0.076043,3.504753112792969e-05,0.00011610984802246094
0.00011539459228515625,0.03565216064453125,0.019689592864990238,0.071197,3.409385681152344e-05,0.00011467933654785156
6.270408630371094e-05,0.06095552444458008,0.007659635559082029,0.061559,3.314018249511719e-05,0.00011301040649414062
7.557868957519531e-05,0.04481148719787598,0.015341186737060544,0.073701,3.3855438232421875e-05,0.00010800361633300781
7.200241088867188e-05,0.07256937026977539,0.007106213729858396,0.063557,3.62396240234375e-05,0.00012826919555664062
0.00010800361633300781,0.06406903266906738,0.003051021347045893,0.06424,3.647804260253906e-05,0.00012445449829101562
8.320808410644531e-05,0.07396507263183594,0.0028092695159912112,0.059433,4.649162292480469e-05,0.00015115737915039062
6.580352783203125e-05,0.045197248458862305,0.006380162933349615,0.075622,3.504753112792969e-05,0.00012087821960449219
0.0001220703125,0.06556010246276855,0.007055370620727537,0.061371,3.933906555175781e-05,0.0001308917999267578
0.00011301040649414062,0.06184983253479004,0.002161832153320317,0.067588,3.981590270996094e-05,0.00012063980102539062
0.0001323223114013672,0.04599952697753906,0.001769235336303715,0.065188,4.38690185546875e-05,0.00013589859008789062
8.893013000488281e-05,0.03603959083557129,0.005648072189331055,0.068106,3.981590270996094e-05,0.00013065338134765625
0.00013327598571777344,0.031143903732299805,0.004009171569824221,0.077262,2.6941299438476562e-05,8.416175842285156e-05
7.939338684082031e-05,0.0688772201538086,0.00675257299804688,0.076816,4.315376281738281e-05,0.0001289844512939453
6.699562072753906e-05,0.0731816291809082,0.0019096140136718731,0.063501,2.9802322387695312e-05,8.916854858398438e-05
9.131431579589844e-05,0.0698239803314209,0.0019290867309570345,0.055052,3.337860107421875e-05,0.00010395050048828125
0.00010967254638671875,0.06708645820617676,0.010622137435913087,0.061916,3.9577484130859375e-05,0.00013947486877441406
0.00011396408081054688,0.05621767044067383,0.006913924362182619,0.062623,3.24249267578125e-05,0.000110626220703125
0.00012135505676269531,0.05381274223327637,0.010099593536376947,0.076258,4.76837158203125e-05,0.00016355514526367188
9.72747802734375e-05,0.0684213638305664,0.011310524490356452,0.067447,4.315376281738281e-05,0.0001685619354248047
0.00010967254638671875,0.06546950340270996,0.0026254683074951185,0.070894,3.409385681152344e-05,0.00010848045349121094
0.00012969970703125,0.040932416915893555,0.003721564590454099,0.075838,4.601478576660156e-05,0.0001595020294189453
8.678436279296875e-05,0.05164027214050293,0.005514379959106447,0.06952,4.172325134277344e-05,0.00012493133544921875
5.745887756347656e-05,0.03525948524475098,0.0014746278228759818,0.074831,4.1961669921875e-05,0.00014734268188476562
6.580352783203125e-05,0.019022226333618164,0.007454444213867192,0.102529,4.458427429199219e-05,0.0001373291015625
6.0558319091796875e-05,0.05092954635620117,0.008715154479980475,0.067101,4.887580871582031e-05,0.00013113021850585938
0.0001087188720703125,0.040662527084350586,0.0060228950500488265,0.086175,3.409385681152344e-05,0.00011849403381347656
7.104873657226562e-05,0.06436896324157715,0.0023986639099121063,0.060942,3.504753112792969e-05,0.00012993812561035156
0.00011730194091796875,0.0493776798248291,0.01866555863952636,0.074759,4.2438507080078125e-05,0.00016164779663085938
0.00010466575622558594,0.05468153953552246,0.019525370666503908,0.066703,2.8848648071289062e-05,9.799003601074219e-05
8.511543273925781e-05,0.04623842239379883,0.01049627171325683,0.078117,2.9325485229492188e-05,0.00010204315185546875
0.00014209747314453125,0.08661842346191406,0.014954670700073239,0.064016,3.528594970703125e-05,0.00011539459228515625
8.7738037109375e-05,0.08006620407104492,0.004515308395385748,0.068184,3.1948089599609375e-05,9.870529174804688e-05
7.510185241699219e-05,0.02621746063232422,0.009718602844238283,0.071379,5.5789947509765625e-05,0.00017976760864257812
0.0001323223114013672,0.03568601608276367,0.0014876748809814488,0.078399,3.886222839355469e-05,0.00012803077697753906
8.463859558105469e-05,0.038355112075805664,0.0071137299499511725,0.066704,3.886222839355469e-05,0.00011348724365234375
7.915496826171875e-05,0.046597957611083984,0.021745299133300783,0.058391,4.76837158203125e-05,0.000152587890625
7.271766662597656e-05,0.05707383155822754,0.009111421585083004,0.066375,3.147125244140625e-05,0.00010657310485839844
9.655952453613281e-05,0.056510210037231445,0.003338235900878908,0.064427,3.3855438232421875e-05,0.00013208389282226562
0.0001049041748046875,0.03129124641418457,0.0038011323699951166,0.083024,3.719329833984375e-05,0.00013828277587890625
9.989738464355469e-05,0.04750657081604004,0.005605068756103518,0.061124,3.647804260253906e-05,0.00012230873107910156
0.00010013580322265625,0.06598949432373047,0.010172604644775388,0.083637,3.337860107421875e-05,0.00011849403381347656
9.632110595703125e-05,0.051141977310180664,0.014909331939697262,0.073327,3.24249267578125e-05,0.00010538101196289062
0.00012493133544921875,0.034406423568725586,0.001575377517700198,0.061519,3.814697265625e-05,0.00012874603271484375
7.62939453125e-05,0.037583112716674805,0.003376200134277342,0.061343,3.4332275390625e-05,0.00012302398681640625
7.414817810058594e-05,0.04988718032836914,0.0024679492797851504,0.069791,4.124641418457031e-05,0.00014495849609375
7.319450378417969e-05,0.06775093078613281,0.0017772722625732373,0.066085,3.0517578125e-05,0.00010251998901367188
7.653236389160156e-05,0.04820728302001953,0.023482670852661133,0.067953,3.147125244140625e-05,0.00010156631469726562
8.249282836914062e-05,0.05068612098693848,0.0044374310455322225,0.093879,2.9802322387695312e-05,9.72747802734375e-05
0.00010418891906738281,0.058579444885253906,0.008739490295410157,0.068799,3.409385681152344e-05,0.00013637542724609375
0.0001049041748046875,0.0378878116607666,0.00293131401062012,0.06598,3.457069396972656e-05,0.0001201629638671875
8.177757263183594e-05,0.05162954330444336,0.0036549408416748086,0.068352,4.291534423828125e-05,0.00014495849609375
9.179115295410156e-05,0.04623675346374512,0.014935685211181646,0.066644,3.4809112548828125e-05,0.00011491775512695312
0.00010991096496582031,0.049291133880615234,0.009422698257446294,0.067602,3.838539123535156e-05,0.00014400482177734375
7.104873657226562e-05,0.05738663673400879,0.0031081480865478572,0.070737,3.337860107421875e-05,0.00010848045349121094
0.00017690658569335938,0.03467845916748047,0.003921461288452145,0.058708,3.3855438232421875e-05,0.00010442733764648438
6.365776062011719e-05,0.05015969276428223,0.004977506515502925,0.067903,5.245208740234375e-05,0.00012540817260742188
0.000102996826171875,0.04795265197753906,0.01416131289672852,0.074693,4.673004150390625e-05,0.00016546249389648438
6.532669067382812e-05,0.06542253494262695,0.006739577239990233,0.070231,3.24249267578125e-05,0.0001316070556640625
8.177757263183594e-05,0.06261253356933594,0.004517471191406247,0.065528,3.0517578125e-05,0.00010561943054199219
0.00010371208190917969,0.07973861694335938,0.0026299628753662097,0.059948,3.4809112548828125e-05,0.00011944770812988281
8.845329284667969e-05,0.0329289436340332,0.01044459693908692,0.07107,4.0531158447265625e-05,0.00014853477478027344
7.534027099609375e-05,0.05088496208190918,0.009371691009521482,0.061503,4.1484832763671875e-05,0.00014328956604003906
6.198883056640625e-05,0.039620399475097656,0.011262080627441412,0.078369,3.218650817871094e-05,0.00011610984802246094
0.00013589859008789062,0.06818723678588867,0.014738073989868164,0.071728,3.170967102050781e-05,0.00011372566223144531
6.651878356933594e-05,0.0832064151763916,0.00733092393493652,0.067929,3.814697265625e-05,0.00012254714965820312
0.00010466575622558594,0.06067776679992676,0.004959685485839846,0.074057,3.0994415283203125e-05,0.00010657310485839844
0.00010967254638671875,0.04939675331115723,0.003617397140502923,0.081226,4.410743713378906e-05,0.00014519691467285156
7.557868957519531e-05,0.07618427276611328,0.0031176800079345673,0.070593,4.172325134277344e-05,0.0001475811004638672
0.00011205673217773438,0.07390689849853516,0.01077107379150391,0.092303,3.552436828613281e-05,0.00011944770812988281
0.0001316070556640625,0.07126522064208984,0.015493098785400394,0.073098,3.910064697265625e-05,0.0001266002655029297
8.130073547363281e-05,0.08977508544921875,0.004315285522460938,0.063943,3.4332275390625e-05,0.00011563301086425781
0.00012254714965820312,0.05676984786987305,0.00854137750244141,0.079869,4.4345855712890625e-05,0.0001499652862548828
7.05718994140625e-05,0.05691862106323242,0.007384999252319335,0.061224,4.839897155761719e-05,0.00015783309936523438
0.00011730194091796875,0.06905293464660645,0.004100232894897457,0.066542,3.981590270996094e-05,0.0001354217529296875
0.00010752677917480469,0.05730700492858887,0.01551934364318848,0.061595,4.9591064453125e-05,0.00016689300537109375
0.00010848045349121094,0.05644345283508301,0.0038684903259277315,0.085538,3.62396240234375e-05,0.000118255615234375
7.605552673339844e-05,0.053958892822265625,0.008291312698364264,0.065921,4.172325134277344e-05,0.0001418590545654297
9.584426879882812e-05,0.03182244300842285,0.004754843490600583,0.067707,3.743171691894531e-05,0.0001246929168701172
9.703636169433594e-05,0.07136416435241699,0.0020922234344482454,0.07697,4.220008850097656e-05,0.00012612342834472656
8.726119995117188e-05,0.0606234073638916,0.00347140802001953,0.062314,4.172325134277344e-05,0.0001304149627685547
6.985664367675781e-05,0.05423784255981445,0.008218961914062503,0.071142,4.553794860839844e-05,0.00015044212341308594
8.463859558105469e-05,0.06027650833129883,0.004879376052856446,0.066676,3.4332275390625e-05,0.000110626220703125
0.00010228157043457031,0.050766944885253906,0.001831111068725591,0.066755,3.9577484130859375e-05,0.00012135505676269531
0.00011873245239257812,0.05135965347290039,0.003230046249389648,0.060849,4.0531158447265625e-05,0.00013303756713867188
9.250640869140625e-05,0.05594325065612793,0.012968497512817381,0.074477,4.57763671875e-05,0.0001430511474609375
9.489059448242188e-05,0.0475313663482666,0.004899467163085938,0.06107,6.341934204101562e-05,0.00012826919555664062
8.702278137207031e-05,0.08048081398010254,0.001509222915649408,0.063297,4.1484832763671875e-05,0.00014448165893554688
0.0001010894775390625,0.04850149154663086,0.03371031993103027,0.071968,3.695487976074219e-05,0.00014162063598632812
9.34600830078125e-05,0.03429007530212402,0.001982006317138671,0.064069,4.076957702636719e-05,0.0001327991485595703
7.104873657226562e-05,0.02988290786743164,0.0036766612396240267,0.083714,3.8623809814453125e-05,0.0001246929168701172
9.846687316894531e-05,0.04329323768615723,0.0025271490478515624,0.085785,3.814697265625e-05,0.0001232624053955078
5.984306335449219e-05,0.05147242546081543,0.00458364967346192,0.06921,3.0279159545898438e-05,0.00010371208190917969
6.842613220214844e-05,0.06356406211853027,0.003436243927001953,0.076238,3.600120544433594e-05,0.0001227855682373047
0.00011610984802246094,0.06497025489807129,0.009070780838012701,0.073387,3.9577484130859375e-05,0.0001201629638671875
0.00012230873107910156,0.06419849395751953,0.007785039184570311,0.058852,3.695487976074219e-05,0.00014638900756835938
9.512901306152344e-05,0.06930732727050781,0.004938517410278315,0.070443,4.220008850097656e-05,0.00015091896057128906
9.5367431640625e-05,0.06944966316223145,0.003414691833496089,0.075396,4.220008850097656e-05,0.00012159347534179688
0.00010752677917480469,0.05349540710449219,0.01023108612060547,0.075015,3.0517578125e-05,9.250640869140625e-05
9.322166442871094e-05,0.07961559295654297,0.0036569700469970684,0.066651,3.314018249511719e-05,0.00010824203491210938
8.702278137207031e-05,0.07333970069885254,0.0026410955810546866,0.05856,3.552436828613281e-05,0.00013184547424316406
7.653236389160156e-05,0.07369327545166016,0.006169741897583014,0.073345,4.029273986816406e-05,0.000133514404296875
0.00010323524475097656,0.05464959144592285,0.01169363677978516,0.07912,6.628036499023438e-05,0.0001628398895263672
8.0108642578125e-05,0.062462806701660156,0.01995384417724609,0.085163,3.6716461181640625e-05,0.0001277923583984375
7.772445678710938e-05,0.10288286209106445,0.008223958023071284,0.073592,3.9577484130859375e-05,0.0001423358917236328
0.00010895729064941406,0.05638432502746582,0.0050939726867675755,0.060546,4.38690185546875e-05,0.0001456737518310547
0.0001678466796875,0.08352065086364746,0.009052011672973634,0.077333,4.863739013671875e-05,0.00016951560974121094
9.989738464355469e-05,0.04416966438293457,0.004627345199584965,0.06838,8.416175842285156e-05,0.0002841949462890625
0.00010204315185546875,0.046436309814453125,0.0041116828765869196,0.075816,3.4332275390625e-05,0.000125885009765625
0.00011301040649414062,0.0669102668762207,0.009783983154296877,0.06408,8.511543273925781e-05,0.0002989768981933594
7.176399230957031e-05,0.06724405288696289,0.005133468658447271,0.064243,4.124641418457031e-05,0.00013947486877441406
0.00012636184692382812,0.06086874008178711,0.011191983169555664,0.068606,3.5762786865234375e-05,0.00012135505676269531
0.00011205673217773438,0.06774735450744629,0.004599241973876955,0.065523,4.1484832763671875e-05,0.0001342296600341797
0.00010132789611816406,0.05117440223693848,0.011403850128173826,0.079848,4.1484832763671875e-05,0.00013494491577148438
0.00013184547424316406,0.06538605690002441,0.0019990804901122983,0.081101,3.933906555175781e-05,0.00013709068298339844
9.036064147949219e-05,0.07640504837036133,0.004271025085449215,0.063725,4.5299530029296875e-05,0.00016808509826660156
9.34600830078125e-05,0.041432857513427734,0.004553333969116211,0.060405,5.054473876953125e-05,0.0001285076141357422
7.534027099609375e-05,0.05419731140136719,0.010330435974121088,0.067168,4.6253204345703125e-05,0.0001666545867919922
0.0001068115234375,0.07896685600280762,0.004501635742187503,0.0578,4.482269287109375e-05,0.00014138221740722656
9.465217590332031e-05,0.04808855056762695,0.02495469070434571,0.08349,3.4809112548828125e-05,0.00011181831359863281
7.343292236328125e-05,0.06223607063293457,0.009323748443603522,0.069002,3.361701965332031e-05,0.00010347366333007812
0.00010561943054199219,0.06793618202209473,0.0037193878021240245,0.074516,7.510185241699219e-05,0.00027751922607421875
0.0001201629638671875,0.04498624801635742,0.005189196533203128,0.065356,3.4809112548828125e-05,0.00012350082397460938
0.00010514259338378906,0.020796537399291992,0.010668280532836916,0.070297,3.4332275390625e-05,0.00010848045349121094
0.00010251998901367188,0.05896139144897461,0.010066268981933593,0.063236,4.220008850097656e-05,0.0001392364501953125
6.0558319091796875e-05,0.07453203201293945,0.0019417938079833996,0.061916,3.552436828613281e-05,0.00012445449829101562
6.29425048828125e-05,0.04853963851928711,0.014121407409667969,0.079929,3.3855438232421875e-05,0.00010752677917480469
7.462501525878906e-05,0.05692720413208008,0.010745103271484369,0.072442,3.4809112548828125e-05,0.00010704994201660156
6.890296936035156e-05,0.08087730407714844,0.003441976150512699,0.065466,4.172325134277344e-05,0.0001423358917236328
0.00013184547424316406,0.05776381492614746,0.001786109466552735,0.06873,4.458427429199219e-05,0.00015282630920410156
7.390975952148438e-05,0.04494500160217285,0.002342143875122077,0.074344,4.6253204345703125e-05,0.0001342296600341797
7.867813110351562e-05,0.05972790718078613,0.001826328704833985,0.062777,3.814697265625e-05,0.00013399124145507812
0.00011944770812988281,0.06002187728881836,0.0033595490875244077,0.078506,3.123283386230469e-05,0.00010514259338378906
0.00010848045349121094,0.06396174430847168,0.013699939910888678,0.071333,3.9577484130859375e-05,0.00013136863708496094
9.679794311523438e-05,0.03747439384460449,0.0031145048065185574,0.061408,4.124641418457031e-05,0.00012874603271484375
9.679794311523438e-05,0.036966562271118164,0.003702243530273437,0.062313,4.7206878662109375e-05,0.0001583099365234375
0.00012183189392089844,0.039925575256347656,0.0037047303009033195,0.06597,3.361701965332031e-05,0.000110626220703125
8.034706115722656e-05,0.04762434959411621,0.005824155624389649,0.061917,4.410743713378906e-05,0.00014400482177734375
0.00010967254638671875,0.04022359848022461,0.007066403594970697,0.072234,3.790855407714844e-05,0.00011873245239257812
0.0001366138458251953,0.047322988510131836,0.0034347256927490244,0.071047,4.029273986816406e-05,0.0001456737518310547
9.393692016601562e-05,0.025274038314819336,0.0026499306793212885,0.070438,3.9577484130859375e-05,0.00012445449829101562
0.00011444091796875,0.04076075553894043,0.004457853912353517,0.058426,3.314018249511719e-05,0.00010442733764648438
7.772445678710938e-05,0.050750732421875,0.008497785766601568,0.068767,5.173683166503906e-05,0.0001201629638671875
7.43865966796875e-05,0.057379722595214844,0.006578632141113282,0.061549,3.24249267578125e-05,0.00010418891906738281
7.05718994140625e-05,0.061988115310668945,0.006672348205566406,0.063458,3.1948089599609375e-05,0.00011277198791503906
0.00011777877807617188,0.05652046203613281,0.003698300735473635,0.058883,3.7670135498046875e-05,0.00012421607971191406
8.630752563476562e-05,0.03892636299133301,0.005565807296752934,0.069573,4.100799560546875e-05,0.00013065338134765625
0.00012183189392089844,0.03602433204650879,0.010507750854492182,0.083515,3.6716461181640625e-05,0.00013017654418945312
6.222724914550781e-05,0.057102203369140625,0.00976072592163086,0.059981,3.647804260253906e-05,0.00011515617370605469
0.0001246929168701172,0.06293439865112305,0.009807417755126953,0.06062,4.553794860839844e-05,0.00016069412231445312
7.2479248046875e-05,0.022875308990478516,0.004444949111938476,0.080665,3.790855407714844e-05,0.00017309188842773438
0.00010371208190917969,0.03432178497314453,0.022793513793945314,0.068105,3.981590270996094e-05,0.0001392364501953125
9.632110595703125e-05,0.04624176025390625,0.01215236022949219,0.07772,3.933906555175781e-05,0.00013303756713867188
8.368492126464844e-05,0.05659914016723633,0.0032296420593261738,0.078248,3.7670135498046875e-05,0.00012683868408203125
8.797645568847656e-05,0.061328887939453125,0.00530607131958008,0.058335,4.3392181396484375e-05,0.0001404285430908203
7.557868957519531e-05,0.07215762138366699,0.005594377990722654,0.069579,5.1975250244140625e-05,0.00017523765563964844
9.632110595703125e-05,0.058005332946777344,0.0033451253814697213,0.068833,4.506111145019531e-05,0.00015091896057128906
0.00011444091796875,0.06677770614624023,0.013140086883544927,0.071931,3.24249267578125e-05,0.0001590251922607422
0.0001087188720703125,0.08074402809143066,0.0031794607391357477,0.064576,5.698204040527344e-05,0.00020360946655273438
0.00010514259338378906,0.06659483909606934,0.005439576004028321,0.059627,3.361701965332031e-05,0.0001068115234375
0.0001285076141357422,0.032280921936035156,0.004674393875122071,0.075918,3.9577484130859375e-05,0.00014352798461914062
0.00013256072998046875,0.051431894302368164,0.011336834411621095,0.061645,5.793571472167969e-05,0.00020432472229003906
8.678436279296875e-05,0.036042213439941406,0.003675933776855475,0.086514,3.4809112548828125e-05,0.00012040138244628906
9.608268737792969e-05,0.06480860710144043,0.005214668609619139,0.073298,3.910064697265625e-05,0.0001456737518310547
6.580352783203125e-05,0.06360435485839844,0.0033976075439453163,0.092872,3.695487976074219e-05,0.00011968612670898438
7.772445678710938e-05,0.0793757438659668,0.011210257125854495,0.060749,3.814697265625e-05,0.0001201629638671875
5.817413330078125e-05,0.07441592216491699,0.002242950592041021,0.064715,3.457069396972656e-05,0.00011491775512695312
7.796287536621094e-05,0.10113859176635742,0.014208457260131833,0.05997,4.649162292480469e-05,0.00014925003051757812
7.343292236328125e-05,0.09019994735717773,0.002097985015869143,0.061339,4.220008850097656e-05,0.0001277923583984375
9.465217590332031e-05,0.09257316589355469,0.014879519958496096,0.067105,3.552436828613281e-05,0.00011587142944335938
8.7738037109375e-05,0.0914304256439209,0.008842490707397455,0.072664,4.1961669921875e-05,0.0001461505889892578
0.00014710426330566406,0.06868767738342285,0.0014553237152099621,0.06023,4.172325134277344e-05,0.00013113021850585938
8.797645568847656e-05,0.044454336166381836,0.0032305075988769555,0.069089,3.838539123535156e-05,0.00014090538024902344
0.00011873245239257812,0.04462909698486328,0.015759279968261722,0.064398,5.555152893066406e-05,0.0001308917999267578
0.00010657310485839844,0.06833934783935547,0.006495550399780267,0.085694,4.124641418457031e-05,0.00014400482177734375
8.249282836914062e-05,0.07180333137512207,0.012434328475952147,0.088159,3.8623809814453125e-05,0.0001251697540283203
0.0001010894775390625,0.09352326393127441,0.007784408752441407,0.061583,4.38690185546875e-05,0.0001354217529296875
6.008148193359375e-05,0.09726667404174805,0.015914686050415044,0.06391,3.600120544433594e-05,0.00012493133544921875
0.00011110305786132812,0.0596926212310791,0.010006989334106445,0.076502,4.553794860839844e-05,0.0001575946807861328
0.00010609626770019531,0.10511517524719238,0.004295048187255859,0.063402,3.5762786865234375e-05,0.00012230873107910156
0.00010657310485839844,0.07922053337097168,0.006845910507202152,0.065244,4.649162292480469e-05,0.00015282630920410156
0.00011038780212402344,0.05077171325683594,0.007759076354980465,0.076602,3.8623809814453125e-05,0.0001430511474609375
0.00012135505676269531,0.0689704418182373,0.002215253250122076,0.078133,3.6716461181640625e-05,0.00011944770812988281
0.00011587142944335938,0.051779985427856445,0.0026223200378417966,0.066469,2.956390380859375e-05,0.00010347366333007812
0.00010132789611816406,0.07080960273742676,0.005804879470825197,0.059029,3.8623809814453125e-05,0.0001163482666015625
9.489059448242188e-05,0.04521512985229492,0.0028957336730957017,0.065693,3.647804260253906e-05,0.00012421607971191406
0.00010061264038085938,0.03894972801208496,0.006178013839721677,0.079085,4.3392181396484375e-05,0.0001766681671142578
0.00011706352233886719,0.057893991470336914,0.009846163177490236,0.057725,4.839897155761719e-05,0.00014853477478027344
7.677078247070312e-05,0.03876829147338867,0.01426905406188965,0.072393,4.9591064453125e-05,0.00016450881958007812
8.678436279296875e-05,0.05664825439453125,0.005951094589233395,0.060165,4.601478576660156e-05,0.00014209747314453125
0.00010848045349121094,0.06597614288330078,0.0032969477081298826,0.067135,4.839897155761719e-05,0.00018835067749023438
0.00010991096496582031,0.041724205017089844,0.0023321466522216797,0.060592,3.24249267578125e-05,0.00011396408081054688
8.726119995117188e-05,0.04408764839172363,0.008644760086059564,0.066073,4.315376281738281e-05,0.0001323223114013672
9.250640869140625e-05,0.044240474700927734,0.002165501800537109,0.080859,3.695487976074219e-05,0.00012564659118652344
6.723403930664062e-05,0.05653023719787598,0.003580358169555667,0.066452,3.218650817871094e-05,0.00010442733764648438
0.00010991096496582031,0.046434640884399414,0.0025564578704833987,0.058982,3.147125244140625e-05,9.775161743164062e-05
0.00010728836059570312,0.03409218788146973,0.011778160980224613,0.060672,5.459785461425781e-05,0.00019121170043945312
9.822845458984375e-05,0.04586982727050781,0.010977945541381838,0.060576,3.528594970703125e-05,0.00012755393981933594
0.00010657310485839844,0.04639768600463867,0.0028162357482910128,0.068109,4.6253204345703125e-05,0.0001468658447265625
5.9604644775390625e-05,0.030265331268310547,0.020556950164794918,0.067749,3.600120544433594e-05,0.00011610984802246094
9.942054748535156e-05,0.03771805763244629,0.004654238159179688,0.066343,4.029273986816406e-05,0.00012373924255371094
8.058547973632812e-05,0.02713799476623535,0.0015519492340087954,0.084155,3.5762786865234375e-05,0.00012254714965820312
7.557868957519531e-05,0.04804253578186035,0.009707300155639649,0.061757,3.24249267578125e-05,0.00011181831359863281
5.3882598876953125e-05,0.05242156982421875,0.011036942459106441,0.064974,4.1961669921875e-05,0.00013446807861328125
0.00010728836059570312,0.03253960609436035,0.002869228088378903,0.057938,3.743171691894531e-05,0.00012874603271484375
0.00010132789611816406,0.040628671646118164,0.005003675888061526,0.075902,3.528594970703125e-05,0.00010776519775390625
0.00010061264038085938,0.051415443420410156,0.005638552307128911,0.062676,3.743171691894531e-05,0.00013589859008789062
0.00010657310485839844,0.030228137969970703,0.0018311828155517518,0.077798,4.1484832763671875e-05,0.000152587890625
9.059906005859375e-05,0.03765368461608887,0.004191986312866214,0.063635,4.315376281738281e-05,0.00014448165893554688
7.62939453125e-05,0.04879117012023926,0.008105341598510743,0.070728,3.600120544433594e-05,0.00011539459228515625
9.560585021972656e-05,0.07666015625,0.006316362609863277,0.07176,3.981590270996094e-05,0.0001285076141357422
6.699562072753906e-05,0.057092905044555664,0.011647520462036126,0.063034,4.38690185546875e-05,0.00014162063598632812
5.459785461425781e-05,0.06216740608215332,0.008657535049438475,0.067053,4.1961669921875e-05,0.00014019012451171875
0.00010561943054199219,0.07348084449768066,0.0032584152374267594,0.056809,5.555152893066406e-05,0.0001308917999267578
9.179115295410156e-05,0.06248831748962402,0.013772458007812502,0.069922,5.435943603515625e-05,0.00012230873107910156
9.989738464355469e-05,0.028599023818969727,0.00417769068908691,0.067083,4.1484832763671875e-05,0.0001354217529296875
0.000102996826171875,0.048983097076416016,0.02634286645507812,0.070539,3.504753112792969e-05,0.00011277198791503906
0.00010752677917480469,0.05450034141540527,0.004251275650024408,0.068459,3.0040740966796875e-05,0.00010657310485839844
8.344650268554688e-05,0.03361010551452637,0.0030345631866455086,0.061847,3.62396240234375e-05,0.00012803077697753906
7.891654968261719e-05,0.04974532127380371,0.014877706375122077,0.07841,4.267692565917969e-05,0.00015807151794433594
0.00010466575622558594,0.06778073310852051,0.008137955963134769,0.069463,2.8848648071289062e-05,8.96453857421875e-05
7.557868957519531e-05,0.05828046798706055,0.005803905838012699,0.078607,3.147125244140625e-05,0.00010657310485839844
0.00012040138244628906,0.08521318435668945,0.01037070809936523,0.065959,2.9325485229492188e-05,9.703636169433594e-05
7.200241088867188e-05,0.08907628059387207,0.0030675683441162144,0.067506,2.956390380859375e-05,9.799003601074219e-05
0.0001246929168701172,0.050328731536865234,0.005778355224609372,0.059617,5.364418029785156e-05,0.00016760826110839844
0.00017762184143066406,0.053459882736206055,0.007639409729003913,0.097754,3.981590270996094e-05,0.00014829635620117188
8.440017700195312e-05,0.05646538734436035,0.01733559434509277,0.071024,3.647804260253906e-05,0.00013208389282226562
5.936622619628906e-05,0.08250904083251953,0.00519152700805664,0.068301,3.361701965332031e-05,0.00010752677917480469
0.00010395050048828125,0.06406927108764648,0.008433501007080083,0.078523,4.267692565917969e-05,0.00012111663818359375
6.890296936035156e-05,0.09334754943847656,0.004887530181884772,0.068502,3.2901763916015625e-05,0.00011134147644042969
8.797645568847656e-05,0.08591318130493164,0.0031658211975097716,0.071597,4.00543212890625e-05,0.00014638900756835938
7.700920104980469e-05,0.07176876068115234,0.002830457077026366,0.109515,4.8160552978515625e-05,0.00015783309936523438
0.00010704994201660156,0.061867713928222656,0.004269715927124024,0.131827,3.2901763916015625e-05,0.00011420249938964844
9.274482727050781e-05,0.06662869453430176,0.012248083206176763,0.127104,5.459785461425781e-05,0.0001087188720703125
8.511543273925781e-05,0.08129620552062988,0.07670565980529785,0.077889,7.605552673339844e-05,0.00029206275939941406
0.00010800361633300781,0.07196378707885742,0.007564821166992183,0.102205,3.170967102050781e-05,0.00010085105895996094
0.00012540817260742188,0.04508614540100098,0.06762624862670899,0.074095,4.3392181396484375e-05,0.0001475811004638672
8.678436279296875e-05,0.10864543914794922,0.0037633664093017632,0.067504,3.838539123535156e-05,0.00011682510375976562
9.632110595703125e-05,0.08725976943969727,0.0015935703582763694,0.149143,3.695487976074219e-05,0.00011563301086425781
0.0001308917999267578,0.1429600715637207,0.0048268804168701135,0.084165,4.00543212890625e-05,0.0001423358917236328
9.655952453613281e-05,0.14972662925720215,0.007961071472167972,0.068145,4.673004150390625e-05,0.00015664100646972656
0.00012922286987304688,0.14028286933898926,0.0027260507659912087,0.083442,4.7206878662109375e-05,0.0001571178436279297
0.0001380443572998047,0.06907463073730469,0.0025419051513671936,0.080464,4.935264587402344e-05,0.0001571178436279297
0.0001246929168701172,0.07565069198608398,0.006109012725830074,0.067847,4.1484832763671875e-05,0.0001385211944580078
0.000118255615234375,0.055908918380737305,0.0047806057586669976,0.069086,4.1961669921875e-05,0.00012445449829101562
0.00010943412780761719,0.07616233825683594,0.009395086975097652,0.08003,4.0531158447265625e-05,0.00013637542724609375
9.942054748535156e-05,0.044719696044921875,0.002100653793334961,0.080123,4.1484832763671875e-05,0.00013065338134765625
0.00011229515075683594,0.03386211395263672,0.010401017410278324,0.072793,3.695487976074219e-05,0.00011682510375976562
0.00011849403381347656,0.044348716735839844,0.00519846916198731,0.0725,3.0040740966796875e-05,0.00010085105895996094
6.127357482910156e-05,0.05387377738952637,0.00402430635070801,0.070394,3.0994415283203125e-05,0.00012922286987304688
8.153915405273438e-05,0.06425023078918457,0.008090434097290045,0.073901,4.076957702636719e-05,0.00015091896057128906
9.036064147949219e-05,0.04346299171447754,0.0058537135925293,0.081716,3.552436828613281e-05,0.00014591217041015625
8.821487426757812e-05,0.07750177383422852,0.0016979663238525372,0.089464,3.886222839355469e-05,0.00013446807861328125
0.00010967254638671875,0.07258057594299316,0.007254318328857423,0.069104,4.1484832763671875e-05,0.0001366138458251953
7.152557373046875e-05,0.05815482139587402,0.00606777571105957,0.082566,3.981590270996094e-05,0.00012803077697753906
9.465217590332031e-05,0.06940603256225586,0.0034084525146484412,0.069046,3.0517578125e-05,0.00010156631469726562
0.00010228157043457031,0.05488109588623047,0.008921081192016608,0.081518,4.38690185546875e-05,0.00016355514526367188
9.989738464355469e-05,0.03670763969421387,0.014432668289184575,0.095716,3.8623809814453125e-05,0.0001366138458251953
8.869171142578125e-05,0.06502914428710938,0.026641949615478513,0.06679,4.363059997558594e-05,0.00013899803161621094
8.368492126464844e-05,0.06648612022399902,0.005444508926391603,0.083133,3.743171691894531e-05,0.00012755393981933594
6.508827209472656e-05,0.0690157413482666,0.017124676513671874,0.088325,4.076957702636719e-05,0.00013589859008789062
0.00010943412780761719,0.09245944023132324,0.006893429580688476,0.068634,3.528594970703125e-05,0.00010704994201660156
9.393692016601562e-05,0.06496691703796387,0.011911039779663082,0.083027,4.0531158447265625e-05,0.00014400482177734375
0.00011444091796875,0.06242012977600098,0.0023741182250976572,0.083633,4.0531158447265625e-05,0.00014495849609375
5.888938903808594e-05,0.03850984573364258,0.0239165686340332,0.081278,5.602836608886719e-05,0.00020766258239746094
8.368492126464844e-05,0.0681753158569336,0.012536860855102541,0.078442,3.695487976074219e-05,0.00013065338134765625
8.988380432128906e-05,0.07020974159240723,0.008333187362670899,0.089628,6.461143493652344e-05,0.000148773193359375
0.00010657310485839844,0.06928324699401855,0.002649125656127932,0.082591,6.365776062011719e-05,0.00025010108947753906
0.0001354217529296875,0.06304097175598145,0.002312339401245117,0.0814,3.504753112792969e-05,0.00012302398681640625
0.0001442432403564453,0.06540608406066895,0.009374133209228516,0.075696,4.315376281738281e-05,0.0001430511474609375
9.584426879882812e-05,0.05639195442199707,0.008086687057495115,0.072757,3.62396240234375e-05,0.00011324882507324219
0.00010943412780761719,0.05630207061767578,0.005750202880859381,0.080214,3.9577484130859375e-05,0.00012969970703125
9.322166442871094e-05,0.0631568431854248,0.008790232101440434,0.081409,4.506111145019531e-05,0.00014472007751464844
0.00010395050048828125,0.06563138961791992,0.009597943695068362,0.078317,4.0531158447265625e-05,0.0001354217529296875
0.00011944770812988281,0.05245256423950195,0.003052501190185547,0.076987,4.100799560546875e-05,0.0001437664031982422
0.00012230873107910156,0.0536646842956543,0.0018346632537841745,0.071969,3.7670135498046875e-05,0.00012922286987304688
0.00016736984252929688,0.08964705467224121,0.011832077301025395,0.065437,4.100799560546875e-05,0.00013208389282226562
9.274482727050781e-05,0.06565070152282715,0.01750365895080566,0.070412,4.315376281738281e-05,0.00015211105346679688
9.036064147949219e-05,0.08349990844726562,0.01021078379821777,0.067193,3.552436828613281e-05,0.00011515617370605469
6.341934204101562e-05,0.07089662551879883,0.001359116699218746,0.084998,3.2901763916015625e-05,0.0001049041748046875
9.965896606445312e-05,0.1139841079711914,0.003726205810546876,0.065316,3.0279159545898438e-05,9.894371032714844e-05
0.000102996826171875,0.06918478012084961,0.004898307891845699,0.075104,3.600120544433594e-05,0.0001227855682373047
9.560585021972656e-05,0.07338547706604004,0.0022440195922851514,0.070137,4.124641418457031e-05,0.00015687942504882812
8.96453857421875e-05,0.049700260162353516,0.013151073516845704,0.076861,3.4332275390625e-05,0.00010633468627929688
6.151199340820312e-05,0.06374001502990723,0.0021253809509277355,0.083619,3.218650817871094e-05,0.00010013580322265625
0.00010061264038085938,0.0862419605255127,0.004740183624267577,0.061266,3.743171691894531e-05,0.0001266002655029297
8.535385131835938e-05,0.029947757720947266,0.007228254943847656,0.075544,4.6253204345703125e-05,0.0001506805419921875
9.632110595703125e-05,0.05485677719116211,0.00845353735351563,0.072666,3.528594970703125e-05,0.00012683868408203125
9.083747863769531e-05,0.05443930625915527,0.008811176574707036,0.065687,4.506111145019531e-05,0.0001456737518310547
9.775161743164062e-05,0.052282094955444336,0.017757004394531248,0.066235,4.3392181396484375e-05,0.00013446807861328125
6.151199340820312e-05,0.03194069862365723,0.012863011474609373,0.05888,4.315376281738281e-05,0.0001735687255859375
7.2479248046875e-05,0.03233981132507324,0.005611548645019532,0.076043,3.8623809814453125e-05,0.00013589859008789062
0.00010418891906738281,0.0629720687866211,0.002158637924194337,0.064955,3.504753112792969e-05,0.00011396408081054688
0.00010943412780761719,0.0806422233581543,0.0037094428558349657,0.062523,4.0531158447265625e-05,0.00013136863708496094
6.246566772460938e-05,0.056494951248168945,0.0016718249053955109,0.061928,2.9325485229492188e-05,0.0001068115234375
9.72747802734375e-05,0.07094454765319824,0.004040393524169919,0.06507,4.649162292480469e-05,0.00015926361083984375
9.322166442871094e-05,0.03845047950744629,0.005097344879150395,0.068296,4.1484832763671875e-05,0.00013875961303710938
0.00015020370483398438,0.06703042984008789,0.006071789840698241,0.061821,3.218650817871094e-05,0.00010466575622558594
7.653236389160156e-05,0.051328420639038086,0.0043873699035644476,0.066391,3.933906555175781e-05,0.0001399517059326172
0.00015997886657714844,0.056615352630615234,0.0035432516479492193,0.06311,3.6716461181640625e-05,0.00012612342834472656
7.796287536621094e-05,0.041097402572631836,0.010139659042358404,0.066505,3.9577484130859375e-05,0.0001442432403564453
7.343292236328125e-05,0.050348520278930664,0.011582925827026372,0.080743,4.601478576660156e-05,0.0001544952392578125
9.34600830078125e-05,0.06012463569641113,0.0025881481170654252,0.09875,4.3392181396484375e-05,0.00014019012451171875
7.963180541992188e-05,0.06860089302062988,0.027383248718261713,0.087442,3.504753112792969e-05,0.00011301040649414062
0.00016069412231445312,0.08808398246765137,0.01440798277282715,0.082981,4.076957702636719e-05,0.00013566017150878906
0.00010776519775390625,0.04517507553100586,0.008027986968994136,0.064961,3.4332275390625e-05,0.00011801719665527344
7.581710815429688e-05,0.08312749862670898,0.009154224533081054,0.090906,4.315376281738281e-05,0.00014209747314453125
0.00011944770812988281,0.05141615867614746,0.004749283096313478,0.073128,4.792213439941406e-05,0.00015592575073242188
6.556510925292969e-05,0.036010026931762695,0.0233814892578125,0.088145,3.7670135498046875e-05,0.00012063980102539062
7.176399230957031e-05,0.08343076705932617,0.006244246566772457,0.068762,4.9114227294921875e-05,0.00014662742614746094
6.341934204101562e-05,0.05009150505065918,0.007036825973510741,0.096943,4.124641418457031e-05,0.00013375282287597656
8.296966552734375e-05,0.07312846183776855,0.007087281585693356,0.077074,3.528594970703125e-05,0.00011539459228515625
8.511543273925781e-05,0.07955527305603027,0.009244507110595705,0.060687,4.00543212890625e-05,0.00011849403381347656
9.870529174804688e-05,0.032668113708496094,0.004824233413696283,0.064449,4.1961669921875e-05,0.000141143798828125
0.0001251697540283203,0.07590985298156738,0.004422624404907233,0.070792,5.316734313964844e-05,0.00019621849060058594
8.20159912109375e-05,0.051518917083740234,0.0045930896453857395,0.060782,4.0531158447265625e-05,0.0001361370086669922
6.699562072753906e-05,0.05484771728515625,0.012248830520629889,0.063188,3.170967102050781e-05,0.00010228157043457031
8.940696716308594e-05,0.041791677474975586,0.00316171617126465,0.087254,3.147125244140625e-05,0.00010204315185546875
8.606910705566406e-05,0.06017184257507324,0.0031943583831787054,0.071789,3.314018249511719e-05,0.00012183189392089844
0.0001227855682373047,0.03676462173461914,0.0063942976989746075,0.062821,3.504753112792969e-05,0.000118255615234375
8.940696716308594e-05,0.059081315994262695,0.005702261734008791,0.06145,5.2928924560546875e-05,0.00019860267639160156
5.5789947509765625e-05,0.053560495376586914,0.005942462112426758,0.064623,3.147125244140625e-05,0.0001087188720703125
7.033348083496094e-05,0.07441115379333496,0.006652227401733393,0.084,3.62396240234375e-05,0.00013208389282226562
9.870529174804688e-05,0.04268169403076172,0.005887379684448246,0.07171,4.1484832763671875e-05,0.00013303756713867188
9.822845458984375e-05,0.06816554069519043,0.0074384758453369115,0.059977,3.719329833984375e-05,0.0001277923583984375
9.965896606445312e-05,0.04903054237365723,0.008848299453735345,0.070902,3.9577484130859375e-05,0.00013136863708496094
0.00011610984802246094,0.05450439453125,0.011663199829101564,0.059376,4.0531158447265625e-05,0.00014638900756835938
8.392333984375e-05,0.07796406745910645,0.01217835804748535,0.072882,3.218650817871094e-05,0.0001087188720703125
9.560585021972656e-05,0.05630183219909668,0.015096701034545898,0.079416,3.24249267578125e-05,0.0001087188720703125
7.224082946777344e-05,0.07570457458496094,0.005156133239746091,0.076157,3.3855438232421875e-05,0.00010585784912109375
0.00010538101196289062,0.0641472339630127,0.0018619253387451157,0.072451,4.220008850097656e-05,0.0001404285430908203
7.128715515136719e-05,0.037528276443481445,0.003805096801757807,0.063366,3.814697265625e-05,0.00013184547424316406
0.0001323223114013672,0.04636383056640625,0.008215801177978516,0.062389,2.5987625122070312e-05,8.630752563476562e-05
0.00011348724365234375,0.046756744384765625,0.0025792344512939464,0.063956,4.0531158447265625e-05,0.00013518333435058594
0.000133514404296875,0.03808426856994629,0.003473458877563479,0.059084,4.2438507080078125e-05,0.00014138221740722656
9.083747863769531e-05,0.06315183639526367,0.002694127761840817,0.073313,3.3855438232421875e-05,0.00010991096496582031
6.771087646484375e-05,0.05193805694580078,0.0015669403533935533,0.068052,5.340576171875e-05,0.0002071857452392578
9.608268737792969e-05,0.04502129554748535,0.001627639236450193,0.060185,3.743171691894531e-05,0.00014352798461914062
8.749961853027344e-05,0.07620453834533691,0.006901350158691408,0.072781,4.029273986816406e-05,0.00013828277587890625
0.0001125335693359375,0.059473276138305664,0.006069633865356444,0.060725,4.100799560546875e-05,0.00012755393981933594
0.00010132789611816406,0.024797916412353516,0.001692284942626951,0.075449,4.029273986816406e-05,0.00014472007751464844
0.00010395050048828125,0.04834413528442383,0.004372925064086916,0.072503,5.841255187988281e-05,0.00020122528076171875
9.584426879882812e-05,0.05590987205505371,0.005472807312011718,0.059975,3.9577484130859375e-05,0.00013184547424316406
7.104873657226562e-05,0.06576108932495117,0.006196807098388671,0.08555,3.719329833984375e-05,0.00013875961303710938
9.036064147949219e-05,0.046205997467041016,0.005151997512817377,0.105731,3.457069396972656e-05,0.00011658668518066406
0.00011110305786132812,0.029619216918945312,0.004098951705932614,0.058541,2.9325485229492188e-05,0.00010180473327636719
9.417533874511719e-05,0.057118892669677734,0.0059321265411377,0.064105,4.172325134277344e-05,0.00014781951904296875
7.271766662597656e-05,0.043181419372558594,0.014910069305419923,0.062318,4.124641418457031e-05,0.00013899803161621094
8.726119995117188e-05,0.04590725898742676,0.014968640197753909,0.061311,2.8371810913085938e-05,8.7738037109375e-05
9.322166442871094e-05,0.04918169975280762,0.0036429357757568337,0.067026,3.0040740966796875e-05,0.000102996826171875
8.559226989746094e-05,0.01954174041748047,0.0031461782989501974,0.070019,3.218650817871094e-05,0.00012683868408203125
6.270408630371094e-05,0.050617218017578125,0.01249775114440918,0.069271,5.817413330078125e-05,0.00020813941955566406
5.888938903808594e-05,0.05851387977600098,0.004149299194335931,0.084098,4.0531158447265625e-05,0.0001308917999267578
9.72747802734375e-05,0.07276105880737305,0.002711906600952149,0.065899,2.86102294921875e-05,0.00010585784912109375
8.821487426757812e-05,0.0693819522857666,0.0031883417205810505,0.076242,3.123283386230469e-05,0.0001010894775390625
8.7738037109375e-05,0.04192781448364258,0.006739800476074212,0.103401,2.8848648071289062e-05,0.00010824203491210938
9.059906005859375e-05,0.07333850860595703,0.005510733489990233,0.069995,3.1948089599609375e-05,0.00011014938354492188
0.00010466575622558594,0.04853391647338867,0.00314318496704101,0.06943,3.600120544433594e-05,0.00013327598571777344
9.822845458984375e-05,0.05735611915588379,0.012775497756958007,0.075864,4.2438507080078125e-05,0.00014209747314453125
8.58306884765625e-05,0.05885934829711914,0.006656244674682621,0.066909,3.314018249511719e-05,0.0001163482666015625
0.00012922286987304688,0.06884336471557617,0.0038319529724121087,0.066955,3.528594970703125e-05,0.00012612342834472656
9.989738464355469e-05,0.07410526275634766,0.0013782059936523414,0.060747,3.5762786865234375e-05,0.0001373291015625
9.059906005859375e-05,0.061345577239990234,0.0036048368682861376,0.071626,4.744529724121094e-05,0.00016570091247558594
7.152557373046875e-05,0.05065345764160156,0.0068986763000488255,0.077975,3.600120544433594e-05,0.0001323223114013672
8.511543273925781e-05,0.03589344024658203,0.00415578424072266,0.089084,4.38690185546875e-05,0.00015163421630859375
0.00010323524475097656,0.07065701484680176,0.001925412811279295,0.067761,4.0531158447265625e-05,0.00011730194091796875
9.250640869140625e-05,0.04944014549255371,0.006575021453857424,0.071004,3.4332275390625e-05,0.00012087821960449219
7.104873657226562e-05,0.056868791580200195,0.005262383834838867,0.061383,3.886222839355469e-05,0.00012540817260742188
9.870529174804688e-05,0.032953500747680664,0.003162858306884772,0.065588,4.291534423828125e-05,0.0001430511474609375
7.319450378417969e-05,0.04208827018737793,0.0035669942321777393,0.065881,4.458427429199219e-05,0.00015211105346679688
0.00010848045349121094,0.05060982704162598,0.009414821212768557,0.071282,4.3392181396484375e-05,0.00013327598571777344
7.677078247070312e-05,0.0496830940246582,0.009196071426391603,0.064733,3.910064697265625e-05,0.00013494491577148438
0.00012183189392089844,0.07099246978759766,0.005619818481445313,0.059766,4.172325134277344e-05,0.00014495849609375
0.00010585784912109375,0.05951857566833496,0.008522985626220697,0.073524,4.3392181396484375e-05,0.0001494884490966797
9.822845458984375e-05,0.05047297477722168,0.006077733352661138,0.062897,3.24249267578125e-05,0.00011873245239257812
7.009506225585938e-05,0.05750131607055664,0.008362411926269533,0.060902,4.863739013671875e-05,0.00011515617370605469
8.869171142578125e-05,0.0584104061126709,0.011014235168457037,0.068794,4.267692565917969e-05,0.0001533031463623047
0.00010824203491210938,0.0404810905456543,0.0021146875457763725,0.065492,3.719329833984375e-05,0.0001270771026611328
7.605552673339844e-05,0.038008928298950195,0.008096403488159182,0.076541,3.886222839355469e-05,0.00012063980102539062
0.00010085105895996094,0.03951859474182129,0.0033877304534912084,0.063127,3.075599670410156e-05,0.00010156631469726562
0.00010967254638671875,0.05201458930969238,0.003776797821044925,0.073848,4.124641418457031e-05,0.00010800361633300781
0.00011444091796875,0.05406546592712402,0.0025085939331054713,0.066258,4.2438507080078125e-05,0.0001590251922607422
0.00010919570922851562,0.06306076049804688,0.023007201843261715,0.065695,3.838539123535156e-05,0.00011658668518066406
7.915496826171875e-05,0.040100812911987305,0.006974147384643553,0.090782,4.458427429199219e-05,0.00013589859008789062
0.0001270771026611328,0.07007718086242676,0.015555086456298828,0.059614,3.933906555175781e-05,0.00012183189392089844
0.00011610984802246094,0.06318235397338867,0.0050180066833496045,0.062824,3.4809112548828125e-05,0.00011157989501953125
9.918212890625e-05,0.015482187271118164,0.0041360144805908244,0.06473,3.838539123535156e-05,0.0001308917999267578
5.888938903808594e-05,0.01324319839477539,0.008258561492919925,0.069824,4.649162292480469e-05,0.0001513957977294922
6.198883056640625e-05,0.04352974891662598,0.011835033035278317,0.06965,4.220008850097656e-05,0.0001354217529296875
9.465217590332031e-05,0.029988527297973633,0.017797003906249997,0.079432,5.221366882324219e-05,0.00013589859008789062
7.033348083496094e-05,0.05417513847351074,0.006192259582519538,0.068016,3.457069396972656e-05,0.00010204315185546875
6.508827209472656e-05,0.06913471221923828,0.0037062260131836,0.078202,4.291534423828125e-05,0.00015091896057128906
8.749961853027344e-05,0.07170748710632324,0.010078653305053711,0.069757,3.886222839355469e-05,0.00013589859008789062
9.322166442871094e-05,0.03203105926513672,0.0018768746490478577,0.078438,4.029273986816406e-05,0.0001380443572998047
8.869171142578125e-05,0.04538226127624512,0.003233534942626952,0.062189,3.9577484130859375e-05,0.00012230873107910156
0.00010013580322265625,0.05260801315307617,0.004795144256591791,0.079616,3.3855438232421875e-05,0.00011229515075683594
7.867813110351562e-05,0.050170183181762695,0.004722016265869142,0.070922,3.504753112792969e-05,0.00012373924255371094
6.866455078125e-05,0.045545101165771484,0.004764341400146491,0.075052,3.075599670410156e-05,0.00015163421630859375
7.62939453125e-05,0.06559228897094727,0.01247412309265137,0.060229,4.00543212890625e-05,0.00014257431030273438
7.271766662597656e-05,0.06739068031311035,0.008394983413696294,0.072597,3.170967102050781e-05,0.00010132789611816406
0.00010776519775390625,0.051236867904663086,0.004773855361938473,0.074965,4.1484832763671875e-05,0.00014972686767578125
0.000118255615234375,0.049843549728393555,0.0026920557250976543,0.058901,3.218650817871094e-05,0.00010991096496582031
0.00010776519775390625,0.043354034423828125,0.004061144241333005,0.058791,4.291534423828125e-05,0.00014853477478027344
9.298324584960938e-05,0.042357444763183594,0.0054858675994872985,0.067696,4.482269287109375e-05,0.00013875961303710938
8.273124694824219e-05,0.03113722801208496,0.005748220260620121,0.073417,3.62396240234375e-05,0.0001366138458251953
7.2479248046875e-05,0.051340341567993164,0.013408461776733396,0.067234,4.2438507080078125e-05,0.00014710426330566406
9.34600830078125e-05,0.059370994567871094,0.0014716090240478527,0.061021,3.790855407714844e-05,0.00011801719665527344
0.00010013580322265625,0.04575371742248535,0.010033116516113286,0.067616,3.647804260253906e-05,0.00012922286987304688
0.00012493133544921875,0.042133331298828125,0.011396588134765628,0.0837,3.4332275390625e-05,0.00013256072998046875
6.604194641113281e-05,0.0708310604095459,0.0019126429595947292,0.085921,5.626678466796875e-05,0.00020384788513183594
8.0108642578125e-05,0.06765890121459961,0.01926508853149414,0.066053,4.029273986816406e-05,0.00014925003051757812
6.103515625e-05,0.07649922370910645,0.007985269195556643,0.070268,3.337860107421875e-05,0.00010609626770019531
9.989738464355469e-05,0.09215974807739258,0.014205069625854494,0.062637,3.266334533691406e-05,0.00011372566223144531
6.222724914550781e-05,0.08856964111328125,0.0053933993988037054,0.067057,3.457069396972656e-05,0.00010585784912109375
9.1552734375e-05,0.053337812423706055,0.00518673844909668,0.061369,3.910064697265625e-05,0.0001480579376220703
0.00010633468627929688,0.07005929946899414,0.004661464736938473,0.070927,3.695487976074219e-05,0.00012111663818359375
0.00010633468627929688,0.03838920593261719,0.005991221328735349,0.066679,3.9577484130859375e-05,0.00014448165893554688
6.031990051269531e-05,0.059751033782958984,0.004639480819702148,0.05976,3.790855407714844e-05,0.00013303756713867188
6.890296936035156e-05,0.05701613426208496,0.01622082499694824,0.067358,3.266334533691406e-05,0.00012159347534179688
0.00011801719665527344,0.056301116943359375,0.012651382537841802,0.065229,4.124641418457031e-05,0.00015997886657714844
6.270408630371094e-05,0.06501173973083496,0.0051712254180908135,0.064061,4.1961669921875e-05,0.0001475811004638672
0.00012803077697753906,0.06885647773742676,0.008553831863403319,0.057825,4.100799560546875e-05,0.00014662742614746094
0.00013256072998046875,0.04500222206115723,0.013109701980590818,0.074311,4.696846008300781e-05,0.00014829635620117188
0.00010752677917480469,0.0601649284362793,0.00404908001708984,0.066972,4.100799560546875e-05,0.00014328956604003906
0.0001087188720703125,0.06325125694274902,0.002159417312622064,0.068057,4.076957702636719e-05,0.00012421607971191406
0.00010013580322265625,0.06169390678405762,0.00610176066589356,0.075358,3.719329833984375e-05,0.00013685226440429688
0.00012230873107910156,0.05369448661804199,0.005886176422119138,0.087397,4.482269287109375e-05,0.00014090538024902344
0.00011491775512695312,0.04854774475097656,0.003684039779663084,0.075629,3.4332275390625e-05,0.00011324882507324219
0.00011658668518066406,0.05280780792236328,0.003078124557495121,0.076789,3.457069396972656e-05,0.00011539459228515625
8.96453857421875e-05,0.08832025527954102,0.006877081863403314,0.063408,4.553794860839844e-05,0.00017309188842773438
0.00010752677917480469,0.06901192665100098,0.007980165985107424,0.073322,4.9114227294921875e-05,0.0001575946807861328
0.0001163482666015625,0.028539657592773438,0.007608141494750975,0.065249,3.5762786865234375e-05,0.00013637542724609375
0.00010228157043457031,0.03105902671813965,0.011191783203125,0.069161,3.3855438232421875e-05,0.00011181831359863281
6.914138793945312e-05,0.05756044387817383,0.006300185684204096,0.063921,4.029273986816406e-05,0.0001480579376220703
7.82012939453125e-05,0.0626833438873291,0.003621045669555664,0.069341,3.62396240234375e-05,0.0001232624053955078
7.963180541992188e-05,0.0475766658782959,0.010771853591918942,0.083748,3.0517578125e-05,0.00011610984802246094
7.581710815429688e-05,0.05050992965698242,0.006063869522094728,0.064802,3.170967102050781e-05,0.0001201629638671875
7.677078247070312e-05,0.06250309944152832,0.025776963424682622,0.062925,3.266334533691406e-05,0.00011038780212402344
8.630752563476562e-05,0.03414344787597656,0.009908203903198243,0.067384,2.6941299438476562e-05,0.000102996826171875
6.914138793945312e-05,0.04920840263366699,0.0023589412078857397,0.071439,4.1961669921875e-05,0.00011515617370605469
0.00011372566223144531,0.0440976619720459,0.0024222086486816383,0.060969,3.337860107421875e-05,0.00012230873107910156
9.059906005859375e-05,0.05688810348510742,0.007468635543823238,0.071441,4.9114227294921875e-05,0.0001251697540283203
9.989738464355469e-05,0.033296823501586914,0.0020924810028076224,0.08664,4.482269287109375e-05,0.0001418590545654297
8.916854858398438e-05,0.050263404846191406,0.004768227142333978,0.063131,3.981590270996094e-05,0.00012755393981933594
6.556510925292969e-05,0.04103517532348633,0.00940198677062988,0.06457,4.363059997558594e-05,0.0001380443572998047
0.00010538101196289062,0.03895115852355957,0.007245570587158204,0.076251,4.673004150390625e-05,0.00014448165893554688
7.367134094238281e-05,0.07115316390991211,0.010020138305664061,0.072631,3.981590270996094e-05,0.00013589859008789062
7.915496826171875e-05,0.04271697998046875,0.008911265930175785,0.065091,4.124641418457031e-05,0.00013709068298339844
7.033348083496094e-05,0.04519915580749512,0.005759968490600592,0.068655,8.20159912109375e-05,0.0002410411834716797
9.131431579589844e-05,0.04903078079223633,0.002346406066894527,0.069512,3.600120544433594e-05,0.0001266002655029297
0.00010466575622558594,0.05457806587219238,0.0033095371704101595,0.069102,3.9577484130859375e-05,0.000141143798828125
8.606910705566406e-05,0.046933650970458984,0.020933411056518553,0.085093,3.981590270996094e-05,0.00012969970703125
5.793571472167969e-05,0.06602597236633301,0.0069837429504394505,0.060102,4.57763671875e-05,0.0001392364501953125
7.152557373046875e-05,0.06005859375,0.004409551666259767,0.064677,3.266334533691406e-05,0.000102996826171875
6.29425048828125e-05,0.05728006362915039,0.01811737097167969,0.061791,3.647804260253906e-05,0.00012183189392089844
6.0558319091796875e-05,0.08932328224182129,0.0015023235321044853,0.0671,3.409385681152344e-05,0.0001232624053955078
8.082389831542969e-05,0.08790802955627441,0.018520586242675788,0.075135,5.6743621826171875e-05,0.00013947486877441406
0.00010609626770019531,0.07652950286865234,0.006227677871704099,0.064848,4.100799560546875e-05,0.00014710426330566406
9.441375732421875e-05,0.05078387260437012,0.00829713676452637,0.06877,3.4332275390625e-05,0.00010967254638671875
8.821487426757812e-05,0.06193137168884277,0.007271712356567386,0.084019,4.76837158203125e-05,0.000164031982421875
5.1975250244140625e-05,0.07585668563842773,0.0025316469116210966,0.075333,3.2901763916015625e-05,0.00011873245239257812
5.3882598876953125e-05,0.058927297592163086,0.027377374511718747,0.069844,3.075599670410156e-05,0.00010728836059570312
0.00012874603271484375,0.0786447525024414,0.010898936279296875,0.068092,3.743171691894531e-05,0.00013971328735351562
9.489059448242188e-05,0.12029600143432617,0.0019168745117187497,0.071867,3.314018249511719e-05,0.00010657310485839844
9.918212890625e-05,0.09396982192993164,0.012765207870483394,0.076117,3.62396240234375e-05,0.0001201629638671875
0.00011205673217773438,0.0998387336730957,0.00592907472229004,0.068494,5.1975250244140625e-05,0.00016427040100097656
0.000102996826171875,0.055442094802856445,0.009662826446533199,0.075146,4.076957702636719e-05,0.00013637542724609375
6.866455078125e-05,0.09097719192504883,0.0023020463867187563,0.083933,4.124641418457031e-05,0.00014281272888183594
9.72747802734375e-05,0.06889986991882324,0.008381225433349612,0.066785,4.220008850097656e-05,0.00014591217041015625
9.703636169433594e-05,0.10424399375915527,0.02368455392456055,0.064259,3.4809112548828125e-05,0.00011587142944335938
8.678436279296875e-05,0.12320518493652344,0.0060396178436279285,0.06443,3.218650817871094e-05,0.00011205673217773438
8.320808410644531e-05,0.06452059745788574,0.0038636190795898473,0.062885,4.3392181396484375e-05,0.00014853477478027344
0.00010752677917480469,0.0701911449432373,0.007328384841918945,0.075961,3.647804260253906e-05,0.00010538101196289062
9.72747802734375e-05,0.044080257415771484,0.00260277268981933,0.082974,4.0531158447265625e-05,0.00013947486877441406
0.00011801719665527344,0.05884742736816406,0.007857482849121092,0.064514,3.4809112548828125e-05,0.00011372566223144531
0.00010967254638671875,0.05348968505859375,0.0033093352508544865,0.07573,3.6716461181640625e-05,0.00013256072998046875
6.175041198730469e-05,0.07253098487854004,0.01121520196533203,0.062459,4.172325134277344e-05,0.00012445449829101562
0.00010180473327636719,0.07046771049499512,0.011551821395874025,0.062228,3.910064697265625e-05,0.00012445449829101562
5.8650970458984375e-05,0.06410026550292969,0.006260034606933591,0.061427,4.0531158447265625e-05,0.0001437664031982422
8.058547973632812e-05,0.05826544761657715,0.012586216964721675,0.066085,5.054473876953125e-05,0.0001289844512939453
9.393692016601562e-05,0.03543448448181152,0.009443702316284178,0.083525,3.7670135498046875e-05,0.00011157989501953125
8.058547973632812e-05,0.06536555290222168,0.002107523742675782,0.067134,4.267692565917969e-05,0.0001373291015625
0.00011539459228515625,0.060072898864746094,0.00819253201293945,0.058527,4.410743713378906e-05,0.0001468658447265625
0.0001049041748046875,0.050859689712524414,0.0046514541931152315,0.064293,3.933906555175781e-05,0.00014281272888183594
9.417533874511719e-05,0.059676408767700195,0.0044054042968749985,0.066609,4.0531158447265625e-05,0.0001385211944580078
8.916854858398438e-05,0.07622838020324707,0.016910112762451177,0.069725,3.457069396972656e-05,0.00012350082397460938
7.891654968261719e-05,0.02246689796447754,0.012579695983886724,0.070904,3.838539123535156e-05,0.00015807151794433594
5.6743621826171875e-05,0.029246807098388672,0.004587689086914065,0.068603,3.1948089599609375e-05,0.000110626220703125
6.29425048828125e-05,0.039782047271728516,0.00800458456420898,0.089161,4.124641418457031e-05,0.00013828277587890625
6.222724914550781e-05,0.043283939361572266,0.0039659355468749935,0.087068,4.076957702636719e-05,0.0001354217529296875
5.173683166503906e-05,0.062279701232910156,0.005239374282836912,0.081097,4.410743713378906e-05,0.0001399517059326172
8.320808410644531e-05,0.054821014404296875,0.004776638534545893,0.065322,3.886222839355469e-05,0.0001227855682373047
9.202957153320312e-05,0.05775094032287598,0.017908904708862305,0.064886,4.410743713378906e-05,0.00014448165893554688
8.511543273925781e-05,0.032706260681152344,0.008699439743041992,0.096997,3.8623809814453125e-05,0.00012683868408203125
8.726119995117188e-05,0.061202287673950195,0.009190194702148435,0.068025,3.24249267578125e-05,0.0001049041748046875
8.058547973632812e-05,0.07320976257324219,0.004264265151977545,0.063979,5.4836273193359375e-05,0.0001862049102783203
0.00010633468627929688,0.09953975677490234,0.004582562362670892,0.067988,3.719329833984375e-05,0.00011157989501953125
9.059906005859375e-05,0.07296180725097656,0.004580158767700196,0.066815,5.245208740234375e-05,0.00012254714965820312
0.00011229515075683594,0.03203535079956055,0.012826421874999994,0.066031,3.528594970703125e-05,0.000125885009765625
9.059906005859375e-05,0.048020362854003906,0.012361325881958013,0.063827,4.172325134277344e-05,0.00012612342834472656
7.62939453125e-05,0.05894804000854492,0.007566234146118164,0.065289,3.838539123535156e-05,0.00011920928955078125
8.726119995117188e-05,0.0606844425201416,0.00265652926635742,0.058443,4.458427429199219e-05,0.00011277198791503906
8.058547973632812e-05,0.0493016242980957,0.0021655119171142545,0.077601,4.3392181396484375e-05,0.00014925003051757812
9.512901306152344e-05,0.039190053939819336,0.016264570617675778,0.063475,4.0531158447265625e-05,0.0001430511474609375
6.771087646484375e-05,0.042319536209106445,0.024764083114624025,0.063359,4.3392181396484375e-05,0.0001373291015625
0.00011229515075683594,0.0794517993927002,0.010096871566772456,0.074675,3.695487976074219e-05,0.000125885009765625
0.00010585784912109375,0.07081007957458496,0.00243459077453613,0.087994,5.1975250244140625e-05,0.0002071857452392578
0.000141143798828125,0.07321619987487793,0.009093950653076166,0.065975,3.814697265625e-05,0.00012493133544921875
0.00010013580322265625,0.08055233955383301,0.011492479370117187,0.098552,3.457069396972656e-05,0.00010895729064941406
8.559226989746094e-05,0.08561015129089355,0.002014701339721675,0.070553,3.170967102050781e-05,0.00012683868408203125
8.20159912109375e-05,0.051187992095947266,0.004866556716918949,0.075249,3.886222839355469e-05,0.00013136863708496094
0.0001125335693359375,0.05783700942993164,0.010215948532104488,0.083777,3.4332275390625e-05,0.00011181831359863281
0.00011420249938964844,0.08190441131591797,0.012283072769165043,0.068213,3.695487976074219e-05,0.0001323223114013672
0.00010657310485839844,0.0953826904296875,0.009912045303344726,0.061259,5.53131103515625e-05,9.489059448242188e-05
7.414817810058594e-05,0.0855567455291748,0.003248645507812495,0.075563,3.3855438232421875e-05,0.00010728836059570312
8.916854858398438e-05,0.09773683547973633,0.0017187478942871093,0.066108,4.076957702636719e-05,0.0001442432403564453
0.00011849403381347656,0.08940696716308594,0.0014308094940185534,0.068829,5.3882598876953125e-05,0.0001468658447265625
9.965896606445312e-05,0.05400586128234863,0.015799702133178717,0.068461,3.933906555175781e-05,0.00012969970703125
9.012222290039062e-05,0.057991743087768555,0.003434838653564448,0.062949,6.413459777832031e-05,0.00022220611572265625
7.033348083496094e-05,0.09374594688415527,0.010372892532348632,0.071465,4.124641418457031e-05,0.00013566017150878906
0.00012826919555664062,0.05918455123901367,0.004902343414306641,0.061327,4.1961669921875e-05,0.0001418590545654297
6.008148193359375e-05,0.053315162658691406,0.004888225494384765,0.062764,3.600120544433594e-05,0.00013303756713867188
8.821487426757812e-05,0.057898521423339844,0.01361192381286621,0.061051,3.695487976074219e-05,0.00010895729064941406
6.699562072753906e-05,0.04707622528076172,0.009706913543701165,0.071374,3.361701965332031e-05,0.00010752677917480469
0.0001087188720703125,0.04178595542907715,0.00961868536376953,0.084426,2.9087066650390625e-05,0.000102996826171875
8.702278137207031e-05,0.06420588493347168,0.0014766367034912131,0.059667,3.6716461181640625e-05,0.00013136863708496094
7.033348083496094e-05,0.07464003562927246,0.010745989349365229,0.066072,3.5762786865234375e-05,0.00012564659118652344
0.00011134147644042969,0.04359579086303711,0.007131912200927737,0.067382,3.933906555175781e-05,0.00014543533325195312
0.00010013580322265625,0.04919552803039551,0.0018103313446044891,0.058125,4.0531158447265625e-05,0.0001373291015625
7.104873657226562e-05,0.05678844451904297,0.009197840530395504,0.068318,4.0531158447265625e-05,0.00015425682067871094
6.222724914550781e-05,0.04864907264709473,0.013345943527221682,0.071795,4.38690185546875e-05,0.00014925003051757812
9.918212890625e-05,0.04032444953918457,0.003930562377929686,0.058949,3.9577484130859375e-05,0.00013065338134765625
0.00010609626770019531,0.024149179458618164,0.00615856838989258,0.082217,4.0531158447265625e-05,0.00012445449829101562
9.131431579589844e-05,0.056116342544555664,0.00613289073181153,0.062993,3.695487976074219e-05,0.00012230873107910156
0.00010919570922851562,0.048850059509277344,0.011433482055664065,0.06487,3.1948089599609375e-05,0.00010371208190917969
8.034706115722656e-05,0.06615161895751953,0.002780158706665037,0.060504,3.910064697265625e-05,0.0001270771026611328
0.00011610984802246094,0.05719113349914551,0.0028364862060546864,0.062515,3.600120544433594e-05,0.00013875961303710938
9.369850158691406e-05,0.0353546142578125,0.010095120773315425,0.06689,4.029273986816406e-05,0.00012922286987304688
9.799003601074219e-05,0.06209588050842285,0.0014168644256591784,0.056243,3.8623809814453125e-05,0.00012302398681640625
7.414817810058594e-05,0.042708396911621094,0.005826457580566408,0.067966,3.647804260253906e-05,0.00012087821960449219
9.1552734375e-05,0.0550236701965332,0.0049151016998291025,0.06082,3.933906555175781e-05,0.00012302398681640625
0.00012302398681640625,0.06558799743652344,0.004786504333496089,0.063282,3.6716461181640625e-05,0.0001246929168701172
9.393692016601562e-05,0.044878482818603516,0.006111930999755863,0.06659,3.719329833984375e-05,0.00013303756713867188
0.00010633468627929688,0.056554555892944336,0.008553550170898434,0.057126,4.315376281738281e-05,0.00013637542724609375
0.00011014938354492188,0.06407928466796875,0.0021068991088867145,0.074785,3.4332275390625e-05,0.00011372566223144531
9.036064147949219e-05,0.07726192474365234,0.003828047851562502,0.058321,4.696846008300781e-05,0.0001723766326904297
0.00011539459228515625,0.06935977935791016,0.0016087587280273416,0.060608,3.7670135498046875e-05,0.00012183189392089844
8.7738037109375e-05,0.03212237358093262,0.0053485655975341745,0.07523,4.076957702636719e-05,0.00013494491577148438
7.963180541992188e-05,0.03667283058166504,0.005622411254882817,0.068171,3.647804260253906e-05,0.00011229515075683594
0.00010824203491210938,0.04915261268615723,0.017785135314941407,0.058052,3.647804260253906e-05,0.00012946128845214844
6.723403930664062e-05,0.04853653907775879,0.015089366531372064,0.0724,3.62396240234375e-05,0.00011992454528808594
9.369850158691406e-05,0.06213545799255371,0.00525382867431641,0.070919,4.458427429199219e-05,0.0001575946807861328
0.000110626220703125,0.04187273979187012,0.0026135244140624986,0.077724,3.838539123535156e-05,0.00012063980102539062
9.1552734375e-05,0.04166388511657715,0.004804301925659185,0.067504,3.409385681152344e-05,0.000102996826171875
8.20159912109375e-05,0.047400474548339844,0.005875768676757806,0.081559,4.3392181396484375e-05,0.00014638900756835938
6.771087646484375e-05,0.06283903121948242,0.01095974028015137,0.080176,4.0531158447265625e-05,0.00013828277587890625
9.107589721679688e-05,0.0569911003112793,0.008456758056640624,0.058289,3.528594970703125e-05,0.00010704994201660156
8.463859558105469e-05,0.06517434120178223,0.0039777570495605485,0.061749,5.6743621826171875e-05,0.0002002716064453125
5.626678466796875e-05,0.0697622299194336,0.01667606323242188,0.089445,4.124641418457031e-05,0.00013780593872070312
0.00010728836059570312,0.08182239532470703,0.006984790695190424,0.096337,4.410743713378906e-05,0.0001232624053955078
0.00011086463928222656,0.09935784339904785,0.0028925160369873,0.069679,5.6743621826171875e-05,0.0002090930938720703
0.0004899501800537109,0.07868242263793945,0.007461917663574222,0.082049,4.220008850097656e-05,0.0001323223114013672
6.246566772460938e-05,0.10054707527160645,0.002886355499267579,0.075571,3.695487976074219e-05,0.0001227855682373047
8.368492126464844e-05,0.06774115562438965,0.005896195877075197,0.059487,3.743171691894531e-05,0.0001289844512939453
0.00013303756713867188,0.06371450424194336,0.011219965621948241,0.072603,4.7206878662109375e-05,0.00016379356384277344
0.0001468658447265625,0.07084202766418457,0.009902261688232425,0.070698,3.838539123535156e-05,0.00013375282287597656
6.365776062011719e-05,0.03245258331298828,0.0065179718170166046,0.064634,4.6253204345703125e-05,0.00014519691467285156
0.00011801719665527344,0.05770373344421387,0.008201310165405276,0.065342,3.7670135498046875e-05,0.00014781951904296875
7.605552673339844e-05,0.0649256706237793,0.0068510082855224586,0.059061,3.790855407714844e-05,0.0001251697540283203
7.915496826171875e-05,0.07549738883972168,0.004970984588623051,0.079814,3.910064697265625e-05,0.00012993812561035156
9.608268737792969e-05,0.07123947143554688,0.0024952421264648472,0.095717,3.528594970703125e-05,0.00012826919555664062
9.059906005859375e-05,0.05352592468261719,0.013047466415405273,0.074656,4.267692565917969e-05,0.00014734268188476562
7.05718994140625e-05,0.06308650970458984,0.0030607805938720756,0.078203,3.62396240234375e-05,0.00011920928955078125
8.535385131835938e-05,0.07942748069763184,0.0024583112487792935,0.086149,3.695487976074219e-05,0.0001277923583984375
8.20159912109375e-05,0.0741586685180664,0.004357714385986325,0.063655,3.0040740966796875e-05,0.00010943412780761719
7.009506225585938e-05,0.05760979652404785,0.006789418701171876,0.072171,4.76837158203125e-05,0.0001571178436279297
8.034706115722656e-05,0.06208205223083496,0.018114933151245113,0.078781,3.9577484130859375e-05,0.0001399517059326172
7.224082946777344e-05,0.08504748344421387,0.003045783248901368,0.063859,3.4809112548828125e-05,0.00011420249938964844
9.751319885253906e-05,0.08386421203613281,0.006007627609252927,0.080972,3.266334533691406e-05,0.00010347366333007812
9.441375732421875e-05,0.061615943908691406,0.007534114974975581,0.064531,3.0279159545898438e-05,0.00010228157043457031
6.890296936035156e-05,0.060584306716918945,0.021253847137451168,0.063184,3.0279159545898438e-05,9.822845458984375e-05
8.296966552734375e-05,0.07007050514221191,0.0027116354370117224,0.06591,3.743171691894531e-05,0.00013136863708496094
9.465217590332031e-05,0.03863382339477539,0.0027399899139404285,0.059261,3.814697265625e-05,0.00012493133544921875
8.106231689453125e-05,0.08465576171875,0.003998449523925779,0.077267,3.170967102050781e-05,0.00010967254638671875
0.0001239776611328125,0.03415203094482422,0.011053862121582034,0.072447,3.6716461181640625e-05,0.00014162063598632812
7.534027099609375e-05,0.04984402656555176,0.007106204483032223,0.061303,2.9087066650390625e-05,9.608268737792969e-05
0.000118255615234375,0.05147910118103027,0.002388119934082028,0.060727,3.719329833984375e-05,0.00012826919555664062
0.000102996826171875,0.058948516845703125,0.0032325683746337874,0.063584,3.886222839355469e-05,0.00014448165893554688
6.29425048828125e-05,0.04938626289367676,0.014930696456909184,0.065007,3.838539123535156e-05,0.0001583099365234375
9.322166442871094e-05,0.04263949394226074,0.012336433761596682,0.079732,3.5762786865234375e-05,0.00012421607971191406
7.915496826171875e-05,0.04252934455871582,0.012814771011352533,0.076272,3.4332275390625e-05,0.00011730194091796875
9.274482727050781e-05,0.05518746376037598,0.00211615263366699,0.058811,2.8848648071289062e-05,0.00011205673217773438
7.915496826171875e-05,0.06096005439758301,0.0018471720733642533,0.072121,2.9325485229492188e-05,0.00010180473327636719
6.413459777832031e-05,0.04857349395751953,0.0034989366760253965,0.073526,4.00543212890625e-05,0.00015044212341308594
0.00010442733764648438,0.06471514701843262,0.004011318191528321,0.065816,3.266334533691406e-05,0.00010991096496582031
5.53131103515625e-05,0.047992706298828125,0.0016452275238037078,0.120854,3.647804260253906e-05,0.00013828277587890625
8.654594421386719e-05,0.07020378112792969,0.011265713729858393,0.09846,3.4332275390625e-05,0.00011014938354492188
8.845329284667969e-05,0.05291867256164551,0.013413427871704103,0.131881,3.3855438232421875e-05,0.000118255615234375
8.487701416015625e-05,0.04407787322998047,0.08215641691589355,0.068151,3.814697265625e-05,0.00013303756713867188
8.153915405273438e-05,0.13400840759277344,0.00648008143615722,0.069528,4.124641418457031e-05,0.0001533031463623047
7.677078247070312e-05,0.13851094245910645,0.021368523818969726,0.093168,5.340576171875e-05,0.0001735687255859375
8.130073547363281e-05,0.13185954093933105,0.0029380626983642605,0.082993,3.3855438232421875e-05,0.00012683868408203125
8.654594421386719e-05,0.1541130542755127,0.0032698099212646464,0.076892,3.147125244140625e-05,0.00011730194091796875
8.654594421386719e-05,0.044289350509643555,0.002523393783569333,0.08934,4.506111145019531e-05,0.00016117095947265625
5.125999450683594e-05,0.040740966796875,0.013765273696899408,0.080643,4.1961669921875e-05,0.00014495849609375
7.677078247070312e-05,0.040619850158691406,0.009948287307739265,0.111963,3.9577484130859375e-05,0.00013446807861328125
6.0558319091796875e-05,0.05266141891479492,0.026934614913940433,0.076082,3.170967102050781e-05,0.00011706352233886719
5.53131103515625e-05,0.06477618217468262,0.008777817871093746,0.084873,7.367134094238281e-05,0.00017714500427246094
5.650520324707031e-05,0.08378839492797852,0.0063925590057373055,0.073198,3.0517578125e-05,0.00010037422180175781
0.0001347064971923828,0.0407557487487793,0.007541484420776373,0.097907,4.076957702636719e-05,0.00013780593872070312
7.677078247070312e-05,0.05976462364196777,0.009953583145141595,0.0666,3.075599670410156e-05,0.00010728836059570312
7.128715515136719e-05,0.06592535972595215,0.007649832046508792,0.067437,4.1484832763671875e-05,0.000133514404296875
8.463859558105469e-05,0.04874372482299805,0.004325275939941406,0.103006,3.838539123535156e-05,0.00012922286987304688
6.985664367675781e-05,0.07627105712890625,0.007682760818481446,0.086242,4.124641418457031e-05,0.0001323223114013672
0.00010371208190917969,0.0793299674987793,0.002681829483032222,0.091118,4.267692565917969e-05,0.00012683868408203125
0.00012946128845214844,0.09446859359741211,0.004207299148559565,0.066238,4.267692565917969e-05,0.00014066696166992188
8.130073547363281e-05,0.10817527770996094,0.014942455566406249,0.072437,3.552436828613281e-05,0.00011920928955078125
9.512901306152344e-05,0.06193041801452637,0.007665668701171871,0.075201,4.220008850097656e-05,0.0001392364501953125
7.009506225585938e-05,0.07267498970031738,0.00416692068481446,0.072776,3.7670135498046875e-05,0.00013399124145507812
0.0001392364501953125,0.03187251091003418,0.002413319549560547,0.079915,3.170967102050781e-05,0.00010347366333007812
9.083747863769531e-05,0.08783888816833496,0.0029190751953124955,0.067958,3.266334533691406e-05,0.00011467933654785156
0.00011396408081054688,0.02111339569091797,0.005939450668334956,0.067251,3.910064697265625e-05,0.00011563301086425781
8.7738037109375e-05,0.040398597717285156,0.007882233169555664,0.075822,4.601478576660156e-05,0.0001533031463623047
8.368492126464844e-05,0.06708741188049316,0.0026933114013671933,0.067129,3.933906555175781e-05,0.00015473365783691406
9.202957153320312e-05,0.051409244537353516,0.010613260238647462,0.084382,3.981590270996094e-05,0.00014019012451171875
7.987022399902344e-05,0.07237100601196289,0.011077455551147461,0.070368,4.1484832763671875e-05,0.00014138221740722656
9.393692016601562e-05,0.06600284576416016,0.0031548325653076165,0.070563,3.361701965332031e-05,0.00011038780212402344
8.988380432128906e-05,0.06606841087341309,0.008153976974487304,0.084315,4.9591064453125e-05,0.0001595020294189453
9.1552734375e-05,0.11401844024658203,0.0074593515930175824,0.067519,3.7670135498046875e-05,0.00011706352233886719
8.845329284667969e-05,0.08080625534057617,0.00815699293518067,0.072526,4.57763671875e-05,0.00015163421630859375
0.00011730194091796875,0.08976197242736816,0.007798452880859369,0.082072,3.7670135498046875e-05,0.00012159347534179688
0.00011587142944335938,0.07177376747131348,0.006398650726318358,0.086216,5.8650970458984375e-05,0.00021123886108398438
0.00011301040649414062,0.06382131576538086,0.013451030853271484,0.078847,3.910064697265625e-05,0.00014972686767578125
6.341934204101562e-05,0.0581669807434082,0.0015640091094970693,0.072284,4.1961669921875e-05,0.00013017654418945312
9.775161743164062e-05,0.041405677795410156,0.0018258014068603529,0.095289,3.361701965332031e-05,0.0001087188720703125
9.107589721679688e-05,0.06309676170349121,0.009366739303588861,0.076993,3.62396240234375e-05,0.00011754035949707031
0.00010085105895996094,0.06210207939147949,0.001966247009277347,0.073251,2.956390380859375e-05,0.00010752677917480469
8.821487426757812e-05,0.055414438247680664,0.008724331985473635,0.066064,3.337860107421875e-05,0.00010585784912109375
8.821487426757812e-05,0.03208446502685547,0.003030617980957037,0.07397,3.647804260253906e-05,0.00014257431030273438
9.894371032714844e-05,0.0650031566619873,0.008623857192993162,0.064445,4.482269287109375e-05,0.0001595020294189453
0.0001125335693359375,0.04359865188598633,0.014795261367797852,0.066191,3.600120544433594e-05,0.00012803077697753906
8.344650268554688e-05,0.05057096481323242,0.002672144226074216,0.069871,4.38690185546875e-05,0.00015020370483398438
8.130073547363281e-05,0.0694279670715332,0.005312847808837895,0.074596,4.100799560546875e-05,0.00016880035400390625
0.00010657310485839844,0.07633590698242188,0.005126159790039067,0.073222,3.647804260253906e-05,0.00011706352233886719
0.0001289844512939453,0.06828498840332031,0.004662649108886724,0.068323,3.170967102050781e-05,0.00010204315185546875
0.00010800361633300781,0.06078362464904785,0.007853572082519536,0.063425,4.029273986816406e-05,0.00013113021850585938
6.985664367675781e-05,0.07399225234985352,0.0024046752929687554,0.065825,3.719329833984375e-05,0.00012755393981933594
0.00010442733764648438,0.05396914482116699,0.012740073272705078,0.060453,5.9604644775390625e-05,0.0001277923583984375
9.560585021972656e-05,0.06008005142211914,0.007195975952148437,0.07832,4.5299530029296875e-05,0.0001308917999267578
9.918212890625e-05,0.05502915382385254,0.012978102966308594,0.060904,3.695487976074219e-05,0.0001308917999267578
0.0001266002655029297,0.06711864471435547,0.005262902832031249,0.082025,3.337860107421875e-05,0.00011396408081054688
0.00010156631469726562,0.05060529708862305,0.00400142097473144,0.0685,3.719329833984375e-05,0.00014662742614746094
0.00012350082397460938,0.04643845558166504,0.007767061279296869,0.073177,3.552436828613281e-05,0.0001456737518310547
6.961822509765625e-05,0.028105735778808594,0.004136508697509769,0.073556,4.267692565917969e-05,0.00015306472778320312
6.0558319091796875e-05,0.03896379470825195,0.008183687835693357,0.078419,4.57763671875e-05,0.00013780593872070312
0.00013899803161621094,0.05764579772949219,0.012136725021362302,0.082499,3.337860107421875e-05,0.00010943412780761719
6.175041198730469e-05,0.05841875076293945,0.0038542759399414067,0.072227,5.14984130859375e-05,0.0001995563507080078
0.00012445449829101562,0.08063459396362305,0.0030926919708251926,0.066624,4.076957702636719e-05,0.0001418590545654297
8.988380432128906e-05,0.05907487869262695,0.010356939376831048,0.085736,5.173683166503906e-05,0.00013017654418945312
7.271766662597656e-05,0.06396865844726562,0.002983280899047855,0.064148,3.8623809814453125e-05,0.00014853477478027344
9.34600830078125e-05,0.08298635482788086,0.004364571914672849,0.079765,4.0531158447265625e-05,0.00014543533325195312
0.0001068115234375,0.06551027297973633,0.007924832611083982,0.06797,4.553794860839844e-05,0.00014853477478027344
0.00010657310485839844,0.06615638732910156,0.007384196578979499,0.065338,3.790855407714844e-05,0.0001285076141357422
0.00010275840759277344,0.07254695892333984,0.0024288595886230446,0.080403,4.506111145019531e-05,0.00014734268188476562
7.414817810058594e-05,0.0328364372253418,0.006657104446411127,0.064698,4.696846008300781e-05,0.00015044212341308594
8.392333984375e-05,0.027558326721191406,0.013653795181274408,0.068639,3.528594970703125e-05,0.00011515617370605469
5.984306335449219e-05,0.0628347396850586,0.011725025527954104,0.056482,5.030632019042969e-05,0.00016045570373535156
9.1552734375e-05,0.04205179214477539,0.008036583984374998,0.082387,3.147125244140625e-05,0.0001499652862548828
0.0001347064971923828,0.07192611694335938,0.007000116104125972,0.082306,4.2438507080078125e-05,0.0001442432403564453
8.916854858398438e-05,0.06211972236633301,0.006709011032104487,0.080448,4.38690185546875e-05,0.0001461505889892578
8.845329284667969e-05,0.06534862518310547,0.017572012832641606,0.066672,4.029273986816406e-05,0.00012421607971191406
8.296966552734375e-05,0.04996800422668457,0.0017739226379394485,0.069096,7.390975952148438e-05,0.00022602081298828125
8.320808410644531e-05,0.08639764785766602,0.02013820698547364,0.068322,3.814697265625e-05,0.00011897087097167969
0.00010824203491210938,0.05192136764526367,0.007650216857910154,0.060733,3.1948089599609375e-05,0.000133514404296875
0.00012803077697753906,0.06753253936767578,0.013909969161987307,0.071601,3.647804260253906e-05,0.00012922286987304688
6.365776062011719e-05,0.07104611396789551,0.002109519775390631,0.071167,3.409385681152344e-05,0.00010132789611816406
8.749961853027344e-05,0.05990123748779297,0.017597533996582038,0.070542,2.5987625122070312e-05,8.058547973632812e-05
9.465217590332031e-05,0.04646134376525879,0.018604632659912107,0.095029,4.3392181396484375e-05,0.000152587890625
0.00011205673217773438,0.06624889373779297,0.003976402404785154,0.081222,3.933906555175781e-05,0.0001232624053955078
9.632110595703125e-05,0.08392024040222168,0.009114369628906244,0.079852,3.814697265625e-05,0.0001392364501953125
8.034706115722656e-05,0.08688545227050781,0.0069118477172851606,0.084268,3.600120544433594e-05,0.0001308917999267578
0.00010204315185546875,0.036664485931396484,0.00371553688049317,0.08095,4.410743713378906e-05,0.00015115737915039062
0.0001277923583984375,0.035649776458740234,0.002307284805297849,0.068303,3.218650817871094e-05,0.00010800361633300781
5.1021575927734375e-05,0.03438425064086914,0.0030269094085693393,0.06369,2.8371810913085938e-05,9.322166442871094e-05
8.296966552734375e-05,0.0507357120513916,0.0026225934906005804,0.065933,3.695487976074219e-05,0.000133514404296875
0.00011444091796875,0.056620121002197266,0.009187218826293947,0.059057,4.267692565917969e-05,0.0001499652862548828
7.295608520507812e-05,0.07305002212524414,0.001319543029785153,0.068498,3.552436828613281e-05,0.00011587142944335938
0.00012946128845214844,0.0432581901550293,0.008618071105957026,0.065697,7.987022399902344e-05,0.0002810955047607422
0.00010919570922851562,0.0520169734954834,0.00852443231201172,0.097939,4.291534423828125e-05,0.00014352798461914062
0.00010037422180175781,0.05810070037841797,0.008215877593994142,0.076736,3.147125244140625e-05,0.00010848045349121094
9.72747802734375e-05,0.05900692939758301,0.012056953018188474,0.092157,3.838539123535156e-05,0.00012350082397460938
8.559226989746094e-05,0.06506705284118652,0.019365291610717775,0.072809,3.504753112792969e-05,0.00013136863708496094
7.62939453125e-05,0.08999395370483398,0.010873795104980474,0.072999,3.743171691894531e-05,0.0001342296600341797
0.00010848045349121094,0.0941624641418457,0.016605185211181636,0.088412,4.029273986816406e-05,0.00012230873107910156
0.00010228157043457031,0.04886054992675781,0.0031772715759277315,0.06328,3.7670135498046875e-05,0.00012683868408203125
0.00011038780212402344,0.07726693153381348,0.004791056549072262,0.080363,3.552436828613281e-05,0.00010895729064941406
7.271766662597656e-05,0.07121920585632324,0.005009571655273437,0.071992,4.172325134277344e-05,0.00014448165893554688
8.511543273925781e-05,0.03835725784301758,0.005185370254516597,0.077075,4.38690185546875e-05,0.00016736984252929688
9.846687316894531e-05,0.07558035850524902,0.02389449534606934,0.064673,4.38690185546875e-05,0.0001513957977294922
7.772445678710938e-05,0.07168889045715332,0.003935340835571288,0.075073,3.886222839355469e-05,0.00013136863708496094
0.00012612342834472656,0.07585406303405762,0.01970795013427734,0.072355,5.0067901611328125e-05,0.00010991096496582031
0.0001087188720703125,0.05597329139709473,0.009913446731567382,0.063555,3.2901763916015625e-05,0.00010395050048828125
0.0001220703125,0.06689190864562988,0.0049972474212646514,0.058563,3.838539123535156e-05,0.0001347064971923828
6.365776062011719e-05,0.052013397216796875,0.015514175476074213,0.069236,4.220008850097656e-05,0.0001506805419921875
7.104873657226562e-05,0.06746077537536621,0.008141254989624022,0.076808,3.886222839355469e-05,0.00013709068298339844
7.081031799316406e-05,0.08104658126831055,0.007048057632446286,0.06192,3.886222839355469e-05,0.00013756752014160156
9.393692016601562e-05,0.08401656150817871,0.022152247268676754,0.060193,2.6702880859375e-05,9.226799011230469e-05
7.343292236328125e-05,0.06093883514404297,0.03017066134643555,0.067508,4.696846008300781e-05,0.0001590251922607422
0.00012612342834472656,0.07931208610534668,0.0065967137298584,0.071879,3.647804260253906e-05,0.0001316070556640625
0.00013518333435058594,0.06328487396240234,0.006209673385620118,0.07027,3.695487976074219e-05,0.0001430511474609375
9.846687316894531e-05,0.061380624771118164,0.005118154708862302,0.065958,4.315376281738281e-05,0.00015306472778320312
0.00011563301086425781,0.029219627380371094,0.0031897795257568307,0.084569,3.600120544433594e-05,0.00011777877807617188
0.00010251998901367188,0.051311492919921875,0.019058256607055665,0.069895,3.719329833984375e-05,0.0001266002655029297
0.00013446807861328125,0.05118274688720703,0.006394267349243157,0.072595,3.170967102050781e-05,0.00010466575622558594
9.560585021972656e-05,0.059502601623535156,0.0051380827941894525,0.067746,4.291534423828125e-05,0.0001475811004638672
7.462501525878906e-05,0.046185970306396484,0.012772498931884771,0.064035,4.267692565917969e-05,0.00013113021850585938
9.870529174804688e-05,0.09822344779968262,0.004932104492187506,0.0686,3.1948089599609375e-05,0.00011467933654785156
9.059906005859375e-05,0.057172298431396484,0.017576011047363282,0.075515,4.982948303222656e-05,0.00017786026000976562
8.296966552734375e-05,0.07110023498535156,0.004168542144775397,0.065227,3.8623809814453125e-05,0.0001537799835205078
7.557868957519531e-05,0.07960319519042969,0.001671949371337897,0.090566,3.9577484130859375e-05,0.0001430511474609375
7.534027099609375e-05,0.08548331260681152,0.006768010604858404,0.070487,4.267692565917969e-05,0.0001552104949951172
0.00010895729064941406,0.06625938415527344,0.002874614089965817,0.060956,3.123283386230469e-05,0.00010800361633300781
8.988380432128906e-05,0.07485771179199219,0.014493807571411138,0.073707,3.814697265625e-05,0.00013494491577148438
8.511543273925781e-05,0.05031013488769531,0.0018730249023437562,0.07304,4.3392181396484375e-05,0.000156402587890625
9.846687316894531e-05,0.03872942924499512,0.0046319950561523465,0.072752,4.410743713378906e-05,0.0001556873321533203
7.224082946777344e-05,0.0485072135925293,0.001574389953613281,0.069605,3.743171691894531e-05,0.00011849403381347656
9.751319885253906e-05,0.050135135650634766,0.00462241508483887,0.058605,4.076957702636719e-05,0.0001277923583984375
5.9604644775390625e-05,0.05519366264343262,0.018826289047241207,0.076436,3.457069396972656e-05,0.00011491775512695312
0.00010514259338378906,0.0317530632019043,0.0021584113311767517,0.070055,3.814697265625e-05,0.00011849403381347656
0.00011897087097167969,0.0733797550201416,0.0018643674774169866,0.062908,3.147125244140625e-05,0.00010514259338378906
6.67572021484375e-05,0.04927706718444824,0.0038404122314453087,0.074729,3.933906555175781e-05,0.00013327598571777344
5.936622619628906e-05,0.06772375106811523,0.0032513125305175805,0.068187,4.00543212890625e-05,0.0001373291015625
0.00010991096496582031,0.06876993179321289,0.007421350875854493,0.069909,3.910064697265625e-05,0.0001227855682373047
7.843971252441406e-05,0.0851888656616211,0.004261593399047858,0.075565,4.506111145019531e-05,0.0001506805419921875
0.00016236305236816406,0.08300900459289551,0.011097375137329099,0.063793,4.1484832763671875e-05,0.00012993812561035156
0.00012373924255371094,0.06281232833862305,0.008657472732543942,0.066972,4.267692565917969e-05,0.0001277923583984375
0.00013303756713867188,0.07750606536865234,0.012188422393798831,0.080925,3.218650817871094e-05,0.00011754035949707031
5.8650970458984375e-05,0.06960153579711914,0.0015103097076415994,0.065888,4.291534423828125e-05,0.0001361370086669922
9.417533874511719e-05,0.02666950225830078,0.010168151565551758,0.072879,4.506111145019531e-05,0.0001595020294189453
0.00010704994201660156,0.045633554458618164,0.003209559997558592,0.071466,3.981590270996094e-05,0.00012111663818359375
7.677078247070312e-05,0.05312705039978027,0.011638206939697263,0.05902,5.125999450683594e-05,0.0001475811004638672
7.43865966796875e-05,0.04760456085205078,0.014684825073242189,0.067314,3.266334533691406e-05,0.00010657310485839844
7.677078247070312e-05,0.061707496643066406,0.002436112930297857,0.071348,3.361701965332031e-05,0.00013184547424316406
9.226799011230469e-05,0.06373810768127441,0.003664176803588867,0.081719,3.719329833984375e-05,0.00014281272888183594
7.581710815429688e-05,0.038083791732788086,0.008690773910522462,0.067231,3.933906555175781e-05,0.00014019012451171875
9.799003601074219e-05,0.06834101676940918,0.00417852398681641,0.066257,3.457069396972656e-05,0.00011706352233886719
0.00011706352233886719,0.041534423828125,0.007667744201660158,0.061631,4.029273986816406e-05,0.0001342296600341797
9.202957153320312e-05,0.053542137145996094,0.004038643569946293,0.071155,4.506111145019531e-05,0.00018978118896484375
8.487701416015625e-05,0.05742454528808594,0.0060056017456054656,0.069719,3.695487976074219e-05,0.00013113021850585938
0.00012087821960449219,0.04616284370422363,0.004488830718994141,0.069965,4.8160552978515625e-05,0.00013637542724609375
0.00010752677917480469,0.039046525955200195,0.0030006028594970757,0.068406,3.6716461181640625e-05,0.0001404285430908203
0.00011563301086425781,0.06206369400024414,0.0026837158050537074,0.070316,4.029273986816406e-05,0.00013518333435058594
0.0001308917999267578,0.052654266357421875,0.01258278746032715,0.082731,4.5299530029296875e-05,0.00016355514526367188
9.632110595703125e-05,0.05951118469238281,0.011675177215576177,0.077676,3.6716461181640625e-05,0.00012183189392089844
0.00012040138244628906,0.057051658630371094,0.008011594696044927,0.076205,3.719329833984375e-05,0.0001163482666015625
0.00011968612670898438,0.03930044174194336,0.006405025817871099,0.065173,4.0531158447265625e-05,0.00012421607971191406
9.179115295410156e-05,0.03842949867248535,0.0034292269134521547,0.06921,3.743171691894531e-05,0.0001347064971923828
9.059906005859375e-05,0.05586075782775879,0.017393511413574217,0.069676,5.269050598144531e-05,0.00019550323486328125
9.703636169433594e-05,0.06615233421325684,0.007049506057739255,0.075311,3.3855438232421875e-05,0.00011754035949707031
7.867813110351562e-05,0.06378555297851562,0.012347575881958006,0.067747,3.314018249511719e-05,0.00010752677917480469
0.0001232624053955078,0.06446194648742676,0.006442620178222655,0.065679,3.314018249511719e-05,0.00011181831359863281
7.271766662597656e-05,0.08945417404174805,0.007782069229125971,0.071026,4.1484832763671875e-05,0.00013113021850585938
8.487701416015625e-05,0.062313079833984375,0.00928729248046875,0.093,4.5299530029296875e-05,0.00014400482177734375
8.654594421386719e-05,0.04628801345825195,0.0028021101074218735,0.066942,3.7670135498046875e-05,0.00012755393981933594
0.00010514259338378906,0.08300638198852539,0.0035130832824707,0.087384,3.361701965332031e-05,0.00010728836059570312
0.00011730194091796875,0.0440824031829834,0.0023027873840332086,0.063341,3.123283386230469e-05,0.00010609626770019531
0.0001285076141357422,0.02901315689086914,0.01406478399658203,0.062356,3.981590270996094e-05,0.00013399124145507812
9.34600830078125e-05,0.03720259666442871,0.015132245971679684,0.062823,3.743171691894531e-05,0.00012063980102539062
8.654594421386719e-05,0.041399478912353516,0.0037800610961914033,0.068456,2.86102294921875e-05,0.00010061264038085938
9.34600830078125e-05,0.061766624450683594,0.008019285247802738,0.062802,4.076957702636719e-05,0.00014925003051757812
7.081031799316406e-05,0.06486177444458008,0.007652909225463869,0.081606,5.459785461425781e-05,0.00019598007202148438
5.555152893066406e-05,0.06245923042297363,0.008327128204345696,0.067891,4.1961669921875e-05,0.00013709068298339844
8.058547973632812e-05,0.06801223754882812,0.006520769454956055,0.071048,3.2901763916015625e-05,0.00011610984802246094
6.246566772460938e-05,0.09098601341247559,0.0017014606323242226,0.071391,4.0531158447265625e-05,0.00014781951904296875
0.00010323524475097656,0.07001852989196777,0.009542992843627932,0.066786,4.100799560546875e-05,0.00013709068298339844
9.036064147949219e-05,0.055686235427856445,0.007841834899902339,0.067528,3.8623809814453125e-05,0.00011873245239257812
7.867813110351562e-05,0.06302237510681152,0.00716376382446289,0.068259,4.0531158447265625e-05,0.0001437664031982422
0.00010347366333007812,0.08956480026245117,0.007490348663330079,0.068785,3.528594970703125e-05,0.00011730194091796875
8.034706115722656e-05,0.07474780082702637,0.004177861328125004,0.06763,3.218650817871094e-05,0.00012564659118652344
0.00010609626770019531,0.04803586006164551,0.008691328048706051,0.066375,4.4345855712890625e-05,0.00014162063598632812
8.940696716308594e-05,0.07330799102783203,0.003047669830322272,0.06581,3.62396240234375e-05,0.00011420249938964844
9.822845458984375e-05,0.05087399482727051,0.0027972645111083994,0.066218,3.814697265625e-05,0.00014352798461914062
9.179115295410156e-05,0.03395843505859375,0.003849984252929692,0.075387,4.100799560546875e-05,0.00014066696166992188
0.00010442733764648438,0.06134963035583496,0.002974687026977535,0.097251,3.528594970703125e-05,0.00012159347534179688
0.00014543533325195312,0.032360076904296875,0.0069373331756591786,0.061953,3.981590270996094e-05,0.0001399517059326172
0.00010728836059570312,0.0442659854888916,0.005697425415039065,0.090473,3.886222839355469e-05,0.00013446807861328125
6.461143493652344e-05,0.056825876235961914,0.01255912930297852,0.069032,3.4809112548828125e-05,0.00010728836059570312
0.00010609626770019531,0.05852818489074707,0.010505145721435544,0.065445,3.0994415283203125e-05,0.00010013580322265625
5.555152893066406e-05,0.0670015811920166,0.0037151177978515665,0.07239,3.6716461181640625e-05,0.00011348724365234375
7.2479248046875e-05,0.0817267894744873,0.01950419644165039,0.062312,3.528594970703125e-05,0.0001270771026611328
0.0001304149627685547,0.07032275199890137,0.004375527069091792,0.092853,2.9087066650390625e-05,9.751319885253906e-05
8.344650268554688e-05,0.06529545783996582,0.006215556472778314,0.088331,3.218650817871094e-05,0.00010180473327636719
8.988380432128906e-05,0.07100510597229004,0.007999392684936518,0.062866,4.649162292480469e-05,0.0001842975616455078
9.965896606445312e-05,0.10297727584838867,0.003162580810546878,0.071739,3.62396240234375e-05,0.00012254714965820312
8.559226989746094e-05,0.06660723686218262,0.014090407714843753,0.07364,3.504753112792969e-05,0.00010728836059570312
7.462501525878906e-05,0.026662588119506836,0.013499826019287106,0.061407,4.863739013671875e-05,0.00019025802612304688
8.916854858398438e-05,0.05063033103942871,0.009619744384765622,0.084012,3.933906555175781e-05,0.00012993812561035156
7.772445678710938e-05,0.041092634201049805,0.013564778854370116,0.063098,3.814697265625e-05,0.0001270771026611328
8.893013000488281e-05,0.05179929733276367,0.009023745010375978,0.062277,4.6253204345703125e-05,0.00014090538024902344
6.699562072753906e-05,0.06340265274047852,0.003726559860229489,0.095668,3.7670135498046875e-05,0.00011157989501953125
8.940696716308594e-05,0.06035923957824707,0.0029610392608642594,0.093346,3.218650817871094e-05,0.00010466575622558594
9.799003601074219e-05,0.07393717765808105,0.004175298431396482,0.068622,3.3855438232421875e-05,0.000118255615234375
9.107589721679688e-05,0.06093883514404297,0.0037339985504150353,0.073161,4.410743713378906e-05,0.00012445449829101562
7.724761962890625e-05,0.059644460678100586,0.004944609863281255,0.071418,4.029273986816406e-05,0.00012874603271484375
9.918212890625e-05,0.06745195388793945,0.0028117032623291016,0.06744,4.00543212890625e-05,0.00012159347534179688
0.00015044212341308594,0.04063105583190918,0.0022154170532226597,0.060873,3.719329833984375e-05,0.00011992454528808594
9.560585021972656e-05,0.045352935791015625,0.0034968722076415965,0.064878,5.5789947509765625e-05,0.00019478797912597656
0.00010752677917480469,0.0487980842590332,0.0031379947357177765,0.059007,3.886222839355469e-05,0.00013685226440429688
0.00010633468627929688,0.03944873809814453,0.00497504901123047,0.070658,3.457069396972656e-05,0.00012183189392089844
8.249282836914062e-05,0.05568695068359375,0.00793360148620606,0.076288,4.9591064453125e-05,0.00016832351684570312
7.581710815429688e-05,0.08109140396118164,0.0055923076171875,0.061348,4.0531158447265625e-05,0.0001277923583984375
6.0558319091796875e-05,0.076416015625,0.004982492568969724,0.066097,3.886222839355469e-05,0.00012135505676269531
0.0001246929168701172,0.05546927452087402,0.004350053833007808,0.071427,4.124641418457031e-05,0.00013327598571777344
0.0001068115234375,0.055628061294555664,0.0025281202850341855,0.072069,3.886222839355469e-05,0.00012230873107910156
6.985664367675781e-05,0.058057308197021484,0.005279776351928708,0.066957,4.267692565917969e-05,0.00013899803161621094
0.00011897087097167969,0.06763625144958496,0.007820561157226569,0.064714,6.532669067382812e-05,0.00013184547424316406
7.963180541992188e-05,0.062127113342285156,0.006613234786987304,0.06547,3.790855407714844e-05,0.0001399517059326172
0.00010395050048828125,0.07929396629333496,0.0073718945465087865,0.060879,3.933906555175781e-05,0.0001270771026611328
0.00011563301086425781,0.054733991622924805,0.012571534805297852,0.061945,3.24249267578125e-05,0.0001125335693359375
0.00011682510375976562,0.07958745956420898,0.005048403045654293,0.063753,3.4332275390625e-05,0.000110626220703125
0.00012302398681640625,0.06805801391601562,0.011374177230834961,0.068286,3.600120544433594e-05,0.00013256072998046875
0.00011754035949707031,0.054003238677978516,0.0018660302276611307,0.065888,5.030632019042969e-05,0.00017952919006347656
8.225440979003906e-05,0.05798792839050293,0.004716791961669922,0.059877,5.626678466796875e-05,0.00017786026000976562
9.608268737792969e-05,0.07406091690063477,0.00827615664672851,0.066418,3.790855407714844e-05,0.0001304149627685547
9.34600830078125e-05,0.03134751319885254,0.010015440582275395,0.093926,3.790855407714844e-05,0.00014591217041015625
6.222724914550781e-05,0.08076930046081543,0.011779902999877925,0.062657,3.910064697265625e-05,0.00014162063598632812
7.82012939453125e-05,0.08207082748413086,0.0027631321716308638,0.085045,4.3392181396484375e-05,0.0001461505889892578
0.00011968612670898438,0.07219600677490234,0.003343567901611333,0.067019,3.3855438232421875e-05,0.00011515617370605469
0.00011920928955078125,0.08702826499938965,0.012794438385009765,0.064776,3.170967102050781e-05,0.00010728836059570312
8.463859558105469e-05,0.0737009048461914,0.017886621627807617,0.07109,3.314018249511719e-05,0.00010180473327636719
0.00010228157043457031,0.07505989074707031,0.004837768341064454,0.061424,3.5762786865234375e-05,0.00011873245239257812
8.153915405273438e-05,0.10346794128417969,0.00341178083801269,0.079046,3.743171691894531e-05,0.00010728836059570312
6.747245788574219e-05,0.07535362243652344,0.003872420532226556,0.068418,3.0040740966796875e-05,0.00010275840759277344
0.0001633167266845703,0.08970046043395996,0.003854776824951167,0.064836,3.790855407714844e-05,0.00013566017150878906
0.00012111663818359375,0.04846763610839844,0.006929589889526369,0.067452,3.3855438232421875e-05,0.00010633468627929688
0.00012087821960449219,0.06194281578063965,0.0021833773651123017,0.064071,3.7670135498046875e-05,0.00013303756713867188
9.608268737792969e-05,0.04697728157043457,0.010089085952758786,0.072383,3.600120544433594e-05,0.00011777877807617188
6.67572021484375e-05,0.07297587394714355,0.004213278366088868,0.062249,4.506111145019531e-05,0.0001423358917236328
7.152557373046875e-05,0.07062077522277832,0.003591128036499025,0.069853,3.4809112548828125e-05,0.00011301040649414062
9.393692016601562e-05,0.05888557434082031,0.00993959777832032,0.06982,4.363059997558594e-05,0.0001499652862548828
0.0001010894775390625,0.05410313606262207,0.002348100051879881,0.06314,3.981590270996094e-05,0.0001246929168701172
0.00010633468627929688,0.05523395538330078,0.016270688781738277,0.078865,8.034706115722656e-05,0.00016188621520996094
7.62939453125e-05,0.05767822265625,0.006241337097167968,0.087687,3.337860107421875e-05,0.000110626220703125
9.202957153320312e-05,0.0626070499420166,0.006834009078979492,0.070771,3.552436828613281e-05,0.0001246929168701172
0.00010180473327636719,0.0793614387512207,0.0056656054229736325,0.062653,4.4345855712890625e-05,0.00014543533325195312
0.00011348724365234375,0.08165431022644043,0.010079748062133784,0.076146,4.3392181396484375e-05,0.00013566017150878906
7.677078247070312e-05,0.06973004341125488,0.006902486343383793,0.080605,3.933906555175781e-05,0.00012135505676269531
8.0108642578125e-05,0.08929276466369629,0.007340120590209963,0.060937,4.458427429199219e-05,0.00013375282287597656
7.82012939453125e-05,0.09690356254577637,0.0043228084564208985,0.068675,4.601478576660156e-05,0.00017142295837402344
6.818771362304688e-05,0.10512375831604004,0.005826548995971681,0.071685,5.030632019042969e-05,0.00014257431030273438
0.00013494491577148438,0.09301114082336426,0.002400627197265623,0.064986,3.0517578125e-05,0.00010967254638671875
9.131431579589844e-05,0.0886526107788086,0.0025465375518798836,0.061965,4.267692565917969e-05,0.0001385211944580078
7.510185241699219e-05,0.1321883201599121,0.004349264297485347,0.07534,3.266334533691406e-05,0.00010895729064941406
0.000102996826171875,0.058234214782714844,0.0014369065093994132,0.06282,3.933906555175781e-05,0.0001373291015625
9.5367431640625e-05,0.06989002227783203,0.006034114593505863,0.073931,3.528594970703125e-05,0.0001373291015625
8.320808410644531e-05,0.08909296989440918,0.0031386027221679685,0.061737,3.123283386230469e-05,0.00010609626770019531
0.0001220703125,0.03278708457946777,0.004914850128173831,0.070712,3.3855438232421875e-05,0.00013113021850585938
0.00012421607971191406,0.0572512149810791,0.008391106887817384,0.059279,3.790855407714844e-05,0.0001456737518310547
0.00011539459228515625,0.06768941879272461,0.004545424896240234,0.061744,4.1484832763671875e-05,0.0001373291015625
8.153915405273438e-05,0.04874014854431152,0.00902336962890625,0.064318,3.528594970703125e-05,0.0001270771026611328
0.0001327991485595703,0.03216075897216797,0.015868337371826177,0.091122,3.0994415283203125e-05,0.00010466575622558594
9.512901306152344e-05,0.06485295295715332,0.005680378906250005,0.066158,3.647804260253906e-05,0.00012040138244628906
0.00015687942504882812,0.041280269622802734,0.006663182617187499,0.058324,4.124641418457031e-05,0.0001399517059326172
8.726119995117188e-05,0.03991222381591797,0.001896745895385743,0.085451,4.410743713378906e-05,0.0001373291015625
0.0001010894775390625,0.05589580535888672,0.001972149627685549,0.061832,4.2438507080078125e-05,0.00014019012451171875
9.918212890625e-05,0.05646705627441406,0.013595679382324213,0.066821,3.504753112792969e-05,0.00011277198791503906
0.00010752677917480469,0.04633951187133789,0.014784675399780275,0.063733,3.3855438232421875e-05,0.00010609626770019531
0.00011301040649414062,0.07555937767028809,0.007613265274047855,0.061227,4.0531158447265625e-05,0.000125885009765625
8.0108642578125e-05,0.051085710525512695,0.007076713363647458,0.069608,3.314018249511719e-05,0.00010895729064941406
0.00011563301086425781,0.06306028366088867,0.009602109481811519,0.066848,4.220008850097656e-05,0.00010275840759277344
8.893013000488281e-05,0.05213165283203125,0.0018899069671630825,0.068512,3.933906555175781e-05,0.0001556873321533203
8.416175842285156e-05,0.05739712715148926,0.003127167068481443,0.061989,4.029273986816406e-05,0.0001220703125
0.00014734268188476562,0.04795432090759277,0.003412022460937497,0.059561,3.838539123535156e-05,0.0001277923583984375
9.799003601074219e-05,0.05547356605529785,0.004546384902954101,0.071229,4.172325134277344e-05,0.00014710426330566406
9.274482727050781e-05,0.05198478698730469,0.006801732467651367,0.061751,4.38690185546875e-05,0.0001361370086669922
0.00011157989501953125,0.04799246788024902,0.00464477146911621,0.059337,3.647804260253906e-05,0.00013017654418945312
0.00010776519775390625,0.042876482009887695,0.0026665990600585956,0.059924,3.910064697265625e-05,0.00013136863708496094
0.00010156631469726562,0.0392460823059082,0.0018028190307617237,0.074082,3.814697265625e-05,0.00011944770812988281
9.512901306152344e-05,0.045392751693725586,0.00593328364562988,0.066818,3.457069396972656e-05,0.0001049041748046875
8.988380432128906e-05,0.059058189392089844,0.01219088720703125,0.061181,4.4345855712890625e-05,0.00014853477478027344
8.821487426757812e-05,0.059262752532958984,0.003963885070800782,0.082398,3.7670135498046875e-05,0.00013566017150878906
7.915496826171875e-05,0.06172823905944824,0.004012772827148431,0.07247,4.124641418457031e-05,0.00012922286987304688
8.487701416015625e-05,0.054271697998046875,0.006285307067871088,0.065781,4.3392181396484375e-05,0.00016260147094726562
0.0001201629638671875,0.07697105407714844,0.0035685239257812473,0.058756,3.266334533691406e-05,0.00010991096496582031
6.914138793945312e-05,0.08079290390014648,0.008376091552734374,0.079999,3.743171691894531e-05,0.00013327598571777344
0.0001163482666015625,0.06367945671081543,0.005735053985595706,0.066882,4.363059997558594e-05,0.00014710426330566406
6.818771362304688e-05,0.06935763359069824,0.002953890960693359,0.061432,4.172325134277344e-05,0.00013113021850585938
0.00013446807861328125,0.0637507438659668,0.0025845303955078086,0.075756,3.409385681152344e-05,0.00010633468627929688
7.796287536621094e-05,0.05493760108947754,0.003058400375366213,0.058543,3.1948089599609375e-05,0.0001246929168701172
9.274482727050781e-05,0.046289920806884766,0.00826997134399414,0.066428,2.8848648071289062e-05,0.00011539459228515625
8.606910705566406e-05,0.07416415214538574,0.002856183166503906,0.088255,3.075599670410156e-05,0.00010728836059570312
8.702278137207031e-05,0.06667637825012207,0.006962546127319336,0.095582,3.2901763916015625e-05,0.00010561943054199219
9.775161743164062e-05,0.061043500900268555,0.005068583450317382,0.08079,3.8623809814453125e-05,0.0001742839813232422
0.00011610984802246094,0.06156659126281738,0.006013621337890629,0.079592,5.1975250244140625e-05,0.00016641616821289062
6.556510925292969e-05,0.04583024978637695,0.0075249622192382765,0.065516,4.076957702636719e-05,0.00013208389282226562
6.127357482910156e-05,0.03719496726989746,0.01243097229003906,0.0708,3.4332275390625e-05,0.00010824203491210938
0.00012254714965820312,0.07539701461791992,0.004216707550048826,0.061614,4.38690185546875e-05,0.00015020370483398438
7.677078247070312e-05,0.054566144943237305,0.02121368981933594,0.071184,3.6716461181640625e-05,0.00011539459228515625
6.437301635742188e-05,0.07454991340637207,0.009649083023071284,0.07412,3.981590270996094e-05,0.00012946128845214844
0.000118255615234375,0.0631415843963623,0.0015706345520019593,0.066629,3.695487976074219e-05,0.0001354217529296875
8.368492126464844e-05,0.07458376884460449,0.002377707061767584,0.07669,3.147125244140625e-05,0.00010418891906738281
9.274482727050781e-05,0.07424616813659668,0.005273034973144533,0.064205,4.649162292480469e-05,0.00017213821411132812
0.00011610984802246094,0.06060600280761719,0.00663707685852051,0.070421,3.5762786865234375e-05,0.00011587142944335938
0.00015473365783691406,0.06654810905456543,0.0081260281829834,0.061347,3.7670135498046875e-05,0.0001239776611328125
0.00013518333435058594,0.07093143463134766,0.015090868133544919,0.078281,3.24249267578125e-05,0.00010418891906738281
8.153915405273438e-05,0.07458066940307617,0.0025811908416748033,0.057707,3.647804260253906e-05,0.0001380443572998047
0.00011348724365234375,0.06669044494628906,0.019428717163085932,0.066072,3.838539123535156e-05,0.00011491775512695312
0.00010061264038085938,0.04236745834350586,0.007103339477539064,0.059404,3.695487976074219e-05,0.0001399517059326172
9.131431579589844e-05,0.07047176361083984,0.003712573471069333,0.07631,4.315376281738281e-05,0.00012874603271484375
0.00010442733764648438,0.05715584754943848,0.01625715016174316,0.067737,3.910064697265625e-05,0.00013566017150878906
5.435943603515625e-05,0.06816506385803223,0.005123444519042966,0.06729,3.2901763916015625e-05,0.00011014938354492188
6.246566772460938e-05,0.07132387161254883,0.0030500741119384722,0.068388,3.0517578125e-05,0.000102996826171875
0.00015306472778320312,0.07531094551086426,0.0024205296325683565,0.06047,3.62396240234375e-05,0.00011491775512695312
9.965896606445312e-05,0.05256772041320801,0.0023640713500976546,0.05752,3.695487976074219e-05,0.00013184547424316406
0.00012421607971191406,0.02947092056274414,0.013396389602661131,0.061926,3.790855407714844e-05,0.00013589859008789062
0.00011658668518066406,0.042311668395996094,0.0015394389190673818,0.064971,4.00543212890625e-05,0.0001246929168701172
0.0001087188720703125,0.03365969657897949,0.0033004323272705083,0.062222,3.62396240234375e-05,0.0001125335693359375
0.00010061264038085938,0.02776932716369629,0.0031565811462402338,0.077293,3.4332275390625e-05,0.0001251697540283203
0.00010585784912109375,0.030192852020263672,0.006991014022827147,0.08698,3.814697265625e-05,0.0001392364501953125
6.604194641113281e-05,0.04864501953125,0.012498809631347654,0.064292,4.2438507080078125e-05,0.00014472007751464844
9.083747863769531e-05,0.04851412773132324,0.013597899978637695,0.073407,4.744529724121094e-05,0.00018286705017089844
7.772445678710938e-05,0.06278753280639648,0.003743171463012701,0.06724,3.361701965332031e-05,0.0001316070556640625
0.0001010894775390625,0.06665205955505371,0.004841657592773441,0.070573,3.743171691894531e-05,0.00011610984802246094
6.222724914550781e-05,0.01827383041381836,0.006256596755981447,0.06655,4.601478576660156e-05,0.00016689300537109375
0.00010061264038085938,0.04241585731506348,0.00888054438781738,0.057813,3.981590270996094e-05,0.00013566017150878906
7.605552673339844e-05,0.05197930335998535,0.004630938766479492,0.072852,3.695487976074219e-05,0.00014209747314453125
6.079673767089844e-05,0.07063770294189453,0.00990999604797363,0.062559,4.1961669921875e-05,0.0001327991485595703
6.771087646484375e-05,0.06311869621276855,0.007791642044067376,0.067752,2.9802322387695312e-05,0.00012230873107910156
0.0001049041748046875,0.05455517768859863,0.00826085456848144,0.091035,3.5762786865234375e-05,0.0001366138458251953
9.846687316894531e-05,0.06191110610961914,0.008149473449707026,0.080753,2.9325485229492188e-05,0.000102996826171875
7.867813110351562e-05,0.06657171249389648,0.0034514431762695252,0.07802,4.100799560546875e-05,0.0001430511474609375
0.00010561943054199219,0.05548834800720215,0.00799230107116699,0.060137,3.6716461181640625e-05,0.0001246929168701172
9.34600830078125e-05,0.0794532299041748,0.002577735748291017,0.060535,3.457069396972656e-05,0.00011754035949707031
9.083747863769531e-05,0.05450725555419922,0.0055583843231201135,0.0791,3.9577484130859375e-05,0.00014066696166992188
9.918212890625e-05,0.06363773345947266,0.009846243316650391,0.066843,3.24249267578125e-05,0.00011920928955078125
9.751319885253906e-05,0.05013227462768555,0.0064591254119873015,0.093212,4.363059997558594e-05,0.00010418891906738281
0.00010538101196289062,0.05585908889770508,0.007851114624023436,0.068357,3.4332275390625e-05,0.00011992454528808594
6.532669067382812e-05,0.06692695617675781,0.005373261093139653,0.062551,5.173683166503906e-05,0.00017714500427246094
9.679794311523438e-05,0.05386209487915039,0.005962073699951172,0.061508,3.552436828613281e-05,0.00012111663818359375
8.7738037109375e-05,0.05212736129760742,0.002304571701049807,0.061249,3.0994415283203125e-05,0.00010442733764648438
9.703636169433594e-05,0.06168794631958008,0.0013778041076660114,0.06793,3.9577484130859375e-05,0.0001499652862548828
0.0001125335693359375,0.029179811477661133,0.02682300169372559,0.069351,5.650520324707031e-05,0.0002052783966064453
5.888938903808594e-05,0.04974222183227539,0.01242059860229492,0.05965,4.792213439941406e-05,0.00016427040100097656
9.059906005859375e-05,0.06441664695739746,0.002454303146362302,0.075824,3.600120544433594e-05,0.00012922286987304688
7.319450378417969e-05,0.06016993522644043,0.03621371726989746,0.0752,3.5762786865234375e-05,0.00015926361083984375
6.67572021484375e-05,0.06333065032958984,0.009401246215820308,0.116623,4.887580871582031e-05,0.00015163421630859375
7.414817810058594e-05,0.12311267852783203,0.007024109161376954,0.069812,3.2901763916015625e-05,0.00011515617370605469
9.369850158691406e-05,0.11379098892211914,0.003949068054199215,0.086691,3.4332275390625e-05,0.00010848045349121094
8.845329284667969e-05,0.07912063598632812,0.003807477111816407,0.103005,4.4345855712890625e-05,0.0001304149627685547
9.083747863769531e-05,0.08767223358154297,0.01943592697143555,0.08044,3.600120544433594e-05,0.00012969970703125
0.00011396408081054688,0.12063932418823242,0.006936716140747076,0.071611,4.124641418457031e-05,0.00013184547424316406
8.678436279296875e-05,0.10480046272277832,0.004317413055419925,0.082188,4.744529724121094e-05,0.00016927719116210938
9.441375732421875e-05,0.04653143882751465,0.002434590042114257,0.068787,4.7206878662109375e-05,0.0001442432403564453
0.00011587142944335938,0.07777643203735352,0.0022065838775634783,0.077929,3.743171691894531e-05,0.00013017654418945312
0.00010728836059570312,0.06681489944458008,0.019692247619628907,0.05851,4.00543212890625e-05,0.00013828277587890625
7.653236389160156e-05,0.06408429145812988,0.0027471276855468713,0.07484,3.314018249511719e-05,0.00011181831359863281
0.00010848045349121094,0.06809639930725098,0.022651674926757806,0.075037,3.170967102050781e-05,0.00010323524475097656
0.00013685226440429688,0.0608670711517334,0.002166595077514648,0.058525,3.218650817871094e-05,0.00011157989501953125
0.00010037422180175781,0.054392099380493164,0.002002972564697267,0.078665,3.4809112548828125e-05,0.000110626220703125
8.58306884765625e-05,0.06574702262878418,0.003462916305541991,0.104797,5.459785461425781e-05,0.00015163421630859375
7.510185241699219e-05,0.06921744346618652,0.002641888549804683,0.077297,2.9325485229492188e-05,0.00010156631469726562
0.00010561943054199219,0.061510324478149414,0.02055382673645019,0.114501,3.337860107421875e-05,0.00010585784912109375
8.940696716308594e-05,0.038327932357788086,0.008510552841186528,0.111244,3.0279159545898438e-05,0.00011467933654785156
7.724761962890625e-05,0.06440448760986328,0.009433984374999996,0.086025,3.0040740966796875e-05,9.822845458984375e-05
9.703636169433594e-05,0.12283968925476074,0.010327594879150387,0.066972,4.3392181396484375e-05,0.0001430511474609375
7.367134094238281e-05,0.12941217422485352,0.004453913284301753,0.069499,3.838539123535156e-05,0.00012969970703125
9.298324584960938e-05,0.13089466094970703,0.005000798507690432,0.089654,4.172325134277344e-05,0.00014543533325195312
8.106231689453125e-05,0.06355547904968262,0.0037166600799560523,0.07019,3.218650817871094e-05,0.00010752677917480469
0.00010848045349121094,0.13295412063598633,0.013841359970092768,0.100153,4.410743713378906e-05,0.00014925003051757812
6.937980651855469e-05,0.06104397773742676,0.0042016466369628885,0.091851,4.57763671875e-05,0.0001456737518310547
0.00016069412231445312,0.09449553489685059,0.004706022018432621,0.073681,3.838539123535156e-05,0.00012111663818359375
7.581710815429688e-05,0.0737762451171875,0.009697428802490235,0.091321,3.528594970703125e-05,0.00012683868408203125
9.083747863769531e-05,0.047667503356933594,0.0049050190124511756,0.076359,3.504753112792969e-05,0.00011372566223144531
9.012222290039062e-05,0.05573415756225586,0.0049197996215820244,0.085417,3.528594970703125e-05,0.00012564659118652344
0.00010657310485839844,0.06331276893615723,0.0020250066070556655,0.083022,3.0040740966796875e-05,0.00010323524475097656
8.630752563476562e-05,0.06306982040405273,0.003884770950317376,0.077091,4.935264587402344e-05,0.00013017654418945312
0.00010395050048828125,0.05954146385192871,0.013316723327636712,0.078895,3.337860107421875e-05,0.00010466575622558594
0.00011539459228515625,0.05728340148925781,0.0021962093811035144,0.064777,3.314018249511719e-05,0.00010251998901367188
8.606910705566406e-05,0.02703380584716797,0.0029003178405761776,0.086695,4.3392181396484375e-05,0.0001399517059326172
7.605552673339844e-05,0.05500435829162598,0.004755005340576171,0.072145,5.221366882324219e-05,0.000186920166015625
8.654594421386719e-05,0.051140785217285156,0.004057708221435544,0.072869,3.4332275390625e-05,0.00011873245239257812
7.128715515136719e-05,0.04790997505187988,0.01466609057617188,0.068933,3.170967102050781e-05,0.00011444091796875
8.678436279296875e-05,0.07253265380859375,0.016286908493042,0.06939,5.841255187988281e-05,0.0001964569091796875
7.653236389160156e-05,0.061370849609375,0.021059069030761712,0.074357,4.029273986816406e-05,0.00014448165893554688
0.00011086463928222656,0.04507589340209961,0.002134279037475581,0.075424,3.743171691894531e-05,0.00011801719665527344
8.0108642578125e-05,0.08401274681091309,0.003089048202514655,0.070542,3.528594970703125e-05,0.00010967254638671875
8.845329284667969e-05,0.06362318992614746,0.006312787322998045,0.066845,3.7670135498046875e-05,0.00013971328735351562
0.00011682510375976562,0.04051494598388672,0.008607657165527346,0.07253,4.887580871582031e-05,0.00017881393432617188
0.00010800361633300781,0.029735565185546875,0.01930414653015136,0.074273,3.2901763916015625e-05,0.0001289844512939453
0.00015497207641601562,0.050452232360839844,0.006921956542968746,0.077421,3.886222839355469e-05,0.00013518333435058594
8.511543273925781e-05,0.06309795379638672,0.002863676223754885,0.067965,3.409385681152344e-05,0.00011181831359863281
6.580352783203125e-05,0.07704424858093262,0.0030368662109375028,0.077026,4.267692565917969e-05,0.00015425682067871094
0.00010085105895996094,0.08923125267028809,0.00560919790649414,0.098996,5.125999450683594e-05,0.00016808509826660156
9.489059448242188e-05,0.0980520248413086,0.002285362899780277,0.094787,4.100799560546875e-05,0.00014138221740722656
0.00011229515075683594,0.07847142219543457,0.009920415390014647,0.078237,3.886222839355469e-05,0.00012636184692382812
9.369850158691406e-05,0.08226299285888672,0.007685248443603521,0.078453,3.0279159545898438e-05,0.00010895729064941406
0.00010538101196289062,0.08800125122070312,0.0030179289398193365,0.065469,2.6464462280273438e-05,8.940696716308594e-05
0.00012135505676269531,0.06535530090332031,0.006367291625976559,0.076116,5.173683166503906e-05,0.00014591217041015625
0.00011730194091796875,0.04985547065734863,0.02332512251281739,0.073886,4.3392181396484375e-05,0.000141143798828125
0.00010395050048828125,0.08518719673156738,0.016506249649047858,0.069668,3.504753112792969e-05,0.00012040138244628906
0.00011086463928222656,0.07687520980834961,0.006528022567749023,0.066733,4.9591064453125e-05,0.0001678466796875
0.00014281272888183594,0.07054734230041504,0.005011344573974605,0.074702,4.792213439941406e-05,0.00013947486877441406
0.00012302398681640625,0.056047916412353516,0.005018281951904291,0.065309,4.2438507080078125e-05,0.0001347064971923828
0.00013518333435058594,0.05386495590209961,0.007870435913085935,0.077142,3.24249267578125e-05,0.00011134147644042969
0.00015783309936523438,0.03873872756958008,0.01978244024658203,0.062986,4.7206878662109375e-05,0.000152587890625
9.679794311523438e-05,0.05803537368774414,0.013251582534790043,0.075942,3.933906555175781e-05,0.0001380443572998047
7.939338684082031e-05,0.07233715057373047,0.004814511413574224,0.06663,4.482269287109375e-05,0.00014638900756835938
9.131431579589844e-05,0.061953067779541016,0.005342583648681634,0.063908,3.743171691894531e-05,0.00012612342834472656
9.322166442871094e-05,0.08909893035888672,0.0062014162902832015,0.072687,3.9577484130859375e-05,0.00011396408081054688
0.00010442733764648438,0.05822277069091797,0.003601895217895501,0.075745,4.38690185546875e-05,0.00015234947204589844
9.012222290039062e-05,0.05973315238952637,0.007604802658081056,0.060473,3.170967102050781e-05,0.00011897087097167969
8.630752563476562e-05,0.03292346000671387,0.006797752105712887,0.073813,3.123283386230469e-05,0.00010657310485839844
8.463859558105469e-05,0.051260948181152344,0.01017119557189941,0.061532,3.8623809814453125e-05,0.00012683868408203125
5.91278076171875e-05,0.0651853084564209,0.0018481004486083988,0.061674,3.743171691894531e-05,0.0001285076141357422
9.131431579589844e-05,0.07129764556884766,0.0019071130218505858,0.060606,3.981590270996094e-05,0.00012421607971191406
0.00011801719665527344,0.035178184509277344,0.0059510266876220685,0.060115,4.315376281738281e-05,0.0001354217529296875
0.00010466575622558594,0.026638031005859375,0.0027348115234374984,0.059872,4.100799560546875e-05,0.00014352798461914062
8.893013000488281e-05,0.03513598442077637,0.006025240341186525,0.069784,4.1484832763671875e-05,0.00014352798461914062
5.14984130859375e-05,0.05079388618469238,0.00279529888916015,0.076147,3.933906555175781e-05,0.00013709068298339844
0.00011444091796875,0.048622846603393555,0.001817497848510742,0.059926,4.00543212890625e-05,0.0001342296600341797
0.00010800361633300781,0.0459895133972168,0.010446576904296873,0.076601,3.8623809814453125e-05,0.00014162063598632812
8.463859558105469e-05,0.032357215881347656,0.002476487472534178,0.071022,3.886222839355469e-05,0.00014209747314453125
8.726119995117188e-05,0.05528712272644043,0.006382037185668946,0.064151,4.220008850097656e-05,0.00014281272888183594
9.560585021972656e-05,0.02959895133972168,0.012208500259399416,0.096482,4.172325134277344e-05,0.00013899803161621094
9.107589721679688e-05,0.0658111572265625,0.01427702702331543,0.057337,4.124641418457031e-05,0.0001399517059326172
8.893013000488281e-05,0.05425858497619629,0.010473332870483396,0.080362,3.600120544433594e-05,0.00014400482177734375
9.298324584960938e-05,0.07450699806213379,0.011431817474365238,0.06856,4.744529724121094e-05,0.00014281272888183594
9.226799011230469e-05,0.09221553802490234,0.0017794472656249977,0.076254,4.172325134277344e-05,0.00014829635620117188
0.00010132789611816406,0.06666374206542969,0.004677963333129878,0.064045,4.57763671875e-05,0.0001518726348876953
0.00010609626770019531,0.05014467239379883,0.004144528976440423,0.069209,3.457069396972656e-05,0.00011277198791503906
7.724761962890625e-05,0.05109357833862305,0.012405544296264642,0.081184,4.0531158447265625e-05,0.00013947486877441406
8.20159912109375e-05,0.07866835594177246,0.001973730346679692,0.069878,5.054473876953125e-05,0.00015616416931152344
9.179115295410156e-05,0.07074642181396484,0.0044223185272216775,0.070953,3.790855407714844e-05,0.00011944770812988281
0.00014162063598632812,0.051545143127441406,0.0022967404174804723,0.06412,3.218650817871094e-05,0.0001068115234375
0.00011563301086425781,0.03420710563659668,0.0014797463531494165,0.060763,3.8623809814453125e-05,0.00016307830810546875
9.512901306152344e-05,0.044167518615722656,0.0019289911346435512,0.066042,4.100799560546875e-05,0.00013828277587890625
7.891654968261719e-05,0.05569720268249512,0.016409346206665038,0.073242,3.4332275390625e-05,0.0001304149627685547
5.7220458984375e-05,0.062212228775024414,0.0056817469329834,0.078928,3.075599670410156e-05,0.000102996826171875
0.00010037422180175781,0.06842947006225586,0.0092001480102539,0.066225,4.1961669921875e-05,0.00015163421630859375
0.00012993812561035156,0.07128167152404785,0.010188711853027346,0.07278,3.9577484130859375e-05,0.00013494491577148438
8.726119995117188e-05,0.09095025062561035,0.0037763973693847666,0.060702,3.719329833984375e-05,0.0001251697540283203
0.00010919570922851562,0.08493876457214355,0.0028710569305419875,0.074383,3.552436828613281e-05,0.0001220703125
0.00011610984802246094,0.0685415267944336,0.0025942060241699177,0.071399,4.1961669921875e-05,0.0001544952392578125
6.556510925292969e-05,0.04065537452697754,0.0021083747253417967,0.068814,3.0994415283203125e-05,0.00010275840759277344
8.988380432128906e-05,0.046427249908447266,0.021212722122192385,0.070963,3.6716461181640625e-05,0.00011539459228515625
0.00010347366333007812,0.06902289390563965,0.0013812480926513604,0.073275,4.172325134277344e-05,0.00013184547424316406
0.00013685226440429688,0.08179306983947754,0.0030226952362060605,0.08657,5.1021575927734375e-05,0.000171661376953125
0.00010061264038085938,0.04867196083068848,0.02033292581176757,0.097309,4.506111145019531e-05,0.00014519691467285156
0.00011444091796875,0.08386778831481934,0.014824858566284183,0.076679,6.151199340820312e-05,0.0002079010009765625
0.0001068115234375,0.08217597007751465,0.013613894989013678,0.070473,4.267692565917969e-05,0.00014853477478027344
0.00011610984802246094,0.09330058097839355,0.005974363784790042,0.06027,3.814697265625e-05,0.00012874603271484375
0.00011014938354492188,0.05992627143859863,0.011579768753051764,0.074275,3.552436828613281e-05,0.00012493133544921875
9.822845458984375e-05,0.06266617774963379,0.002892984237670898,0.07041,3.8623809814453125e-05,0.0001316070556640625
9.274482727050781e-05,0.0728147029876709,0.003333897018432619,0.0731,4.2438507080078125e-05,0.00014472007751464844
0.00010132789611816406,0.047652244567871094,0.008409870529174801,0.0791,3.457069396972656e-05,0.00012040138244628906
7.128715515136719e-05,0.07606363296508789,0.005020293380737298,0.072373,3.838539123535156e-05,0.0001270771026611328
7.486343383789062e-05,0.09258747100830078,0.0024689517822265653,0.058591,3.123283386230469e-05,0.00010251998901367188
0.00010442733764648438,0.07070231437683105,0.010832861892700198,0.061783,3.075599670410156e-05,0.00010204315185546875
0.00011491775512695312,0.055419921875,0.0051462075347900454,0.062563,5.4836273193359375e-05,0.00018525123596191406
7.796287536621094e-05,0.0636606216430664,0.005927959915161131,0.061704,3.910064697265625e-05,0.0001227855682373047
6.341934204101562e-05,0.05340766906738281,0.0035071357574462947,0.072541,4.482269287109375e-05,0.00014519691467285156
0.00010418891906738281,0.03416705131530762,0.010180919784545897,0.060406,3.886222839355469e-05,0.00013303756713867188
0.00010728836059570312,0.043732404708862305,0.004243269027709967,0.102486,3.8623809814453125e-05,0.00014162063598632812
8.749961853027344e-05,0.04033637046813965,0.004035097137451177,0.084309,3.6716461181640625e-05,0.00013065338134765625
8.296966552734375e-05,0.04215359687805176,0.010850220611572259,0.064172,3.981590270996094e-05,0.0001347064971923828
6.222724914550781e-05,0.06216835975646973,0.004614249420166014,0.070675,3.409385681152344e-05,0.00011801719665527344
8.893013000488281e-05,0.0360720157623291,0.00375939515686035,0.059664,3.552436828613281e-05,0.00011873245239257812
8.225440979003906e-05,0.026329517364501953,0.002435665374755855,0.068069,3.528594970703125e-05,0.00011539459228515625
9.012222290039062e-05,0.04087114334106445,0.0027122696228027293,0.069818,3.600120544433594e-05,0.00012373924255371094
9.369850158691406e-05,0.034716129302978516,0.014471222885131835,0.069717,3.62396240234375e-05,0.00010395050048828125
9.679794311523438e-05,0.03907132148742676,0.006676314987182616,0.067011,3.4332275390625e-05,0.00010967254638671875
6.937980651855469e-05,0.0599062442779541,0.0027968478088378906,0.061487,3.528594970703125e-05,0.00013828277587890625
8.034706115722656e-05,0.05998969078063965,0.005318090103149417,0.066202,6.151199340820312e-05,0.0001392364501953125
9.417533874511719e-05,0.057848215103149414,0.005373470565795901,0.071378,4.649162292480469e-05,0.00015997886657714844
7.653236389160156e-05,0.05854535102844238,0.0021224353637695342,0.072391,4.029273986816406e-05,0.00012969970703125
8.96453857421875e-05,0.07395768165588379,0.007767831039428713,0.0663,4.267692565917969e-05,0.00012874603271484375
0.00010156631469726562,0.06896829605102539,0.011597778396606445,0.074545,4.029273986816406e-05,0.00012755393981933594
9.489059448242188e-05,0.042719125747680664,0.004232237304687497,0.078211,3.4809112548828125e-05,0.00011134147644042969
8.630752563476562e-05,0.05132150650024414,0.0032082710113525356,0.062441,4.482269287109375e-05,0.00014591217041015625
6.580352783203125e-05,0.051021575927734375,0.004982501464843747,0.072494,3.170967102050781e-05,0.00010156631469726562
9.250640869140625e-05,0.06340336799621582,0.016432921051025395,0.077926,3.7670135498046875e-05,0.00014019012451171875
9.465217590332031e-05,0.05962181091308594,0.01726459008789062,0.071759,3.6716461181640625e-05,0.00013566017150878906
8.058547973632812e-05,0.07974410057067871,0.01154048196411133,0.060409,3.337860107421875e-05,0.00010943412780761719
0.00011777877807617188,0.06473207473754883,0.005023088134765624,0.082261,3.4809112548828125e-05,0.00012230873107910156
0.00010609626770019531,0.07480144500732422,0.003072034820556638,0.069566,3.4809112548828125e-05,0.00010561943054199219
0.00011730194091796875,0.030593156814575195,0.010669791595458986,0.067758,4.553794860839844e-05,0.00015020370483398438
0.00012159347534179688,0.049143075942993164,0.01356682983398437,0.07609,4.601478576660156e-05,0.00013065338134765625
8.392333984375e-05,0.0565640926361084,0.003934590850830075,0.069289,3.8623809814453125e-05,0.00011920928955078125
0.00011324882507324219,0.08581137657165527,0.01001279071044922,0.067993,3.981590270996094e-05,0.00014138221740722656
6.747245788574219e-05,0.06468081474304199,0.00709826571655274,0.093203,3.695487976074219e-05,0.00012183189392089844
6.127357482910156e-05,0.07471776008605957,0.002817596939086911,0.063072,4.410743713378906e-05,0.0001544952392578125
8.153915405273438e-05,0.06601762771606445,0.004430311203002926,0.082,4.029273986816406e-05,0.00017189979553222656
8.749961853027344e-05,0.07178688049316406,0.006588861541748051,0.07017,3.838539123535156e-05,0.00012564659118652344
8.249282836914062e-05,0.05106663703918457,0.008182260726928708,0.057951,4.38690185546875e-05,0.00014090538024902344
0.00010776519775390625,0.061037540435791016,0.0058701040191650455,0.071208,7.510185241699219e-05,0.0002741813659667969
9.584426879882812e-05,0.05399155616760254,0.009114962097167972,0.063329,3.743171691894531e-05,0.00013136863708496094
0.00011610984802246094,0.056836843490600586,0.00908620516967773,0.076353,4.267692565917969e-05,0.0001404285430908203
9.608268737792969e-05,0.04274296760559082,0.012726964004516603,0.067092,6.341934204101562e-05,0.0001614093780517578
8.0108642578125e-05,0.030417203903198242,0.0051327821807861385,0.068267,3.933906555175781e-05,0.0001277923583984375
9.465217590332031e-05,0.06625866889953613,0.010320441146850587,0.063179,6.580352783203125e-05,0.00014281272888183594
6.866455078125e-05,0.05691981315612793,0.004299427688598631,0.069787,3.5762786865234375e-05,0.000118255615234375
5.984306335449219e-05,0.06999373435974121,0.004718286010742187,0.081553,4.744529724121094e-05,0.00017642974853515625
9.465217590332031e-05,0.06382584571838379,0.022939464645385738,0.06392,4.792213439941406e-05,0.00014901161193847656
7.176399230957031e-05,0.06724405288696289,0.0035804687347412156,0.079841,3.504753112792969e-05,0.00011157989501953125
9.083747863769531e-05,0.05541491508483887,0.003404545730590819,0.069856,3.62396240234375e-05,0.00013446807861328125
0.00010609626770019531,0.08071517944335938,0.002257909164428709,0.063265,3.24249267578125e-05,0.00010633468627929688
0.00010561943054199219,0.06699872016906738,0.0024940759735107426,0.058517,3.886222839355469e-05,0.00013518333435058594
8.940696716308594e-05,0.0608217716217041,0.006901677047729496,0.071863,3.910064697265625e-05,0.00014829635620117188
0.0001308917999267578,0.053415775299072266,0.011200352233886712,0.063006,3.886222839355469e-05,0.00012636184692382812
8.893013000488281e-05,0.05194234848022461,0.0038321263732910144,0.063431,4.8160552978515625e-05,0.0001456737518310547
9.059906005859375e-05,0.05163073539733887,0.00594282090759278,0.081074,4.100799560546875e-05,0.000125885009765625
0.00012135505676269531,0.03494715690612793,0.0075735426330566374,0.079835,4.363059997558594e-05,0.0001556873321533203
8.177757263183594e-05,0.05517983436584473,0.004804732177734375,0.076002,3.8623809814453125e-05,0.00012373924255371094
9.512901306152344e-05,0.053533077239990234,0.0036351825714111274,0.0748,4.3392181396484375e-05,0.0001323223114013672
9.846687316894531e-05,0.05929970741271973,0.0036473285522460874,0.064116,3.6716461181640625e-05,0.00013136863708496094
5.91278076171875e-05,0.07126069068908691,0.011112698730468752,0.062366,2.9802322387695312e-05,0.00010013580322265625
0.00010156631469726562,0.048291683197021484,0.011793940170288092,0.064742,4.0531158447265625e-05,0.0001220703125
0.00010085105895996094,0.01769852638244629,0.00951042869567871,0.065595,3.1948089599609375e-05,0.00012540817260742188
5.2928924560546875e-05,0.04034829139709473,0.008299316680908206,0.067812,4.0531158447265625e-05,0.00013899803161621094
7.987022399902344e-05,0.059514760971069336,0.006157911788940429,0.064388,4.0531158447265625e-05,0.00014448165893554688
0.00010561943054199219,0.06473183631896973,0.018106127441406245,0.073912,4.57763671875e-05,0.0001621246337890625
5.602836608886719e-05,0.06431746482849121,0.0051662160034179755,0.074663,3.2901763916015625e-05,0.00010919570922851562
0.0001068115234375,0.05802130699157715,0.003311269973754888,0.080701,3.910064697265625e-05,0.00013756752014160156
0.00011110305786132812,0.06663632392883301,0.0029546451416015626,0.058441,3.409385681152344e-05,0.00011110305786132812
0.00010561943054199219,0.07633256912231445,0.0063993275909423886,0.078147,3.4809112548828125e-05,0.0001239776611328125
8.130073547363281e-05,0.06325316429138184,0.010483836151123041,0.067099,5.745887756347656e-05,0.00022077560424804688
9.655952453613281e-05,0.06610465049743652,0.0017036061706542996,0.060506,3.457069396972656e-05,0.00011396408081054688
8.344650268554688e-05,0.06847572326660156,0.0012588300476074205,0.062099,4.553794860839844e-05,0.00014352798461914062
8.320808410644531e-05,0.07883191108703613,0.008025932449340814,0.081531,5.4836273193359375e-05,0.00019741058349609375
9.72747802734375e-05,0.05904126167297363,0.005952206542968755,0.066672,3.981590270996094e-05,0.00013446807861328125
9.417533874511719e-05,0.0646824836730957,0.017213955825805663,0.100731,5.1975250244140625e-05,0.00016117095947265625
0.0001266002655029297,0.0638279914855957,0.009342101318359372,0.064293,3.24249267578125e-05,9.918212890625e-05
0.00010395050048828125,0.05534982681274414,0.004316009658813472,0.064406,3.838539123535156e-05,0.00012540817260742188
9.632110595703125e-05,0.08612895011901855,0.008413579360961917,0.065258,3.409385681152344e-05,0.00011229515075683594
0.00011229515075683594,0.04627346992492676,0.0028546025238037065,0.063004,3.2901763916015625e-05,0.00012564659118652344
8.392333984375e-05,0.0632929801940918,0.004909770950317388,0.076066,4.0531158447265625e-05,0.0001468658447265625
0.00010180473327636719,0.07108378410339355,0.013245743194580079,0.070659,3.8623809814453125e-05,0.00014781951904296875
6.222724914550781e-05,0.07979917526245117,0.019016295227050783,0.073266,3.409385681152344e-05,0.00011348724365234375
5.3882598876953125e-05,0.07640314102172852,0.017642737319946283,0.078547,3.4332275390625e-05,0.0001277923583984375
0.00010061264038085938,0.07519006729125977,0.002472452621459967,0.08027,3.981590270996094e-05,0.000133514404296875
0.00011968612670898438,0.041959285736083984,0.003195771408081055,0.0683,3.790855407714844e-05,0.00013446807861328125
0.0001518726348876953,0.07815384864807129,0.0094182266998291,0.073895,3.8623809814453125e-05,0.00013184547424316406
8.845329284667969e-05,0.06052398681640625,0.018292716140747067,0.060255,4.124641418457031e-05,0.00014352798461914062
9.965896606445312e-05,0.06573605537414551,0.014441623214721686,0.066671,3.790855407714844e-05,0.000133514404296875
9.393692016601562e-05,0.06399774551391602,0.004038838409423831,0.076776,3.337860107421875e-05,0.00011014938354492188
0.000110626220703125,0.0648488998413086,0.016526506973266603,0.078124,4.100799560546875e-05,0.00015401840209960938
0.0001494884490966797,0.05214858055114746,0.013890817337036135,0.05957,4.0531158447265625e-05,0.00013256072998046875
7.963180541992188e-05,0.09520268440246582,0.01055822160339355,0.090799,4.5299530029296875e-05,0.00014209747314453125
0.00012445449829101562,0.08721232414245605,0.0029612817840576205,0.064592,3.814697265625e-05,0.00012636184692382812
8.821487426757812e-05,0.05280900001525879,0.004067433959960939,0.087018,4.124641418457031e-05,0.00014090538024902344
0.0001239776611328125,0.07871270179748535,0.0017160326385498026,0.081735,3.9577484130859375e-05,0.000141143798828125
0.00012421607971191406,0.05283999443054199,0.003992506530761719,0.059197,3.9577484130859375e-05,0.0001316070556640625
0.00012755393981933594,0.05247688293457031,0.005621739852905275,0.075612,3.552436828613281e-05,0.00011777877807617188
9.584426879882812e-05,0.056395769119262695,0.0018478607788085938,0.059461,3.6716461181640625e-05,0.00012445449829101562
0.00010251998901367188,0.059340476989746094,0.009786369598388675,0.067312,4.267692565917969e-05,0.000141143798828125
0.00011229515075683594,0.08280062675476074,0.008691667419433592,0.060094,3.981590270996094e-05,0.000125885009765625
7.963180541992188e-05,0.08050847053527832,0.015940496582031255,0.068906,3.886222839355469e-05,0.0001366138458251953
0.00013494491577148438,0.08230423927307129,0.0027595375061035127,0.0752,4.2438507080078125e-05,0.0001323223114013672
9.822845458984375e-05,0.05840182304382324,0.0022978224487304744,0.074678,4.863739013671875e-05,0.0001347064971923828
0.00010251998901367188,0.08558392524719238,0.016573663879394532,0.066149,4.029273986816406e-05,0.00014352798461914062
9.560585021972656e-05,0.07261848449707031,0.015732830200195308,0.075715,3.9577484130859375e-05,0.0001347064971923828
0.00011920928955078125,0.053340911865234375,0.005793184997558598,0.063023,3.647804260253906e-05,0.00013327598571777344
9.465217590332031e-05,0.019112586975097656,0.0062598188171386765,0.080299,4.458427429199219e-05,0.0001327991485595703
8.678436279296875e-05,0.047101736068725586,0.0014321645965576224,0.071126,3.981590270996094e-05,0.00012755393981933594
6.723403930664062e-05,0.05997896194458008,0.014104208175659175,0.068458,6.413459777832031e-05,0.0002105236053466797
7.748603820800781e-05,0.08627438545227051,0.005710121643066404,0.065763,5.507469177246094e-05,0.00019621849060058594
9.560585021972656e-05,0.06485986709594727,0.0046366851348877,0.062898,3.838539123535156e-05,0.0001232624053955078
6.985664367675781e-05,0.08419036865234375,0.010757207092285156,0.072366,3.8623809814453125e-05,0.00011849403381347656
0.00012040138244628906,0.06802582740783691,0.0018251944732665948,0.064505,3.5762786865234375e-05,0.0001201629638671875
0.00020432472229003906,0.059453487396240234,0.0036251656799316384,0.068372,4.172325134277344e-05,0.0001430511474609375
8.463859558105469e-05,0.05375504493713379,0.008581197814941405,0.06042,3.933906555175781e-05,0.00015234947204589844
0.00017952919006347656,0.06775164604187012,0.011825122055053705,0.079241,3.790855407714844e-05,0.00013828277587890625
9.036064147949219e-05,0.04758453369140625,0.00335187130737305,0.074292,4.1484832763671875e-05,0.00013208389282226562
9.679794311523438e-05,0.0629575252532959,0.0028183223876953184,0.073859,5.888938903808594e-05,0.0001404285430908203
9.417533874511719e-05,0.057381391525268555,0.009571832656860346,0.0685,4.100799560546875e-05,0.00014352798461914062
9.107589721679688e-05,0.040846824645996094,0.004004902343750005,0.06527,4.1484832763671875e-05,0.00011348724365234375
0.0001068115234375,0.039420366287231445,0.005745761001586913,0.065637,4.1961669921875e-05,0.00014090538024902344
9.250640869140625e-05,0.042035579681396484,0.004308438064575197,0.058023,3.695487976074219e-05,0.00011873245239257812
8.7738037109375e-05,0.041220664978027344,0.014458989501953123,0.059199,4.267692565917969e-05,0.00015783309936523438
9.322166442871094e-05,0.05574846267700195,0.015645050430297847,0.064975,4.220008850097656e-05,0.0001361370086669922
9.34600830078125e-05,0.0469365119934082,0.007967109191894528,0.065112,3.457069396972656e-05,0.00012135505676269531
0.00010275840759277344,0.053510189056396484,0.0034190282287597656,0.068231,3.719329833984375e-05,0.00013208389282226562
9.250640869140625e-05,0.06487727165222168,0.00297250228881836,0.066815,3.814697265625e-05,0.0001385211944580078
0.00011038780212402344,0.03601717948913574,0.004137672058105474,0.071709,4.1484832763671875e-05,0.0001392364501953125
0.00011658668518066406,0.06249547004699707,0.0034742511901855455,0.072659,3.647804260253906e-05,0.00011372566223144531
9.965896606445312e-05,0.048537254333496094,0.002503404281616217,0.078202,4.3392181396484375e-05,0.00013899803161621094
8.463859558105469e-05,0.05880308151245117,0.0022849085540771474,0.060253,3.600120544433594e-05,0.00011801719665527344
0.00010538101196289062,0.05003499984741211,0.01213022135925293,0.072408,4.00543212890625e-05,0.0001316070556640625
9.369850158691406e-05,0.05267596244812012,0.004035174713134762,0.065265,3.743171691894531e-05,0.00012373924255371094
0.00011014938354492188,0.06722211837768555,0.018183915283203123,0.067498,4.482269287109375e-05,0.00015234947204589844
0.00010585784912109375,0.055379629135131836,0.0019055051116943361,0.071922,4.506111145019531e-05,0.00013589859008789062
8.463859558105469e-05,0.06141471862792969,0.008736544281005856,0.063294,5.507469177246094e-05,0.0001690387725830078
9.512901306152344e-05,0.037543535232543945,0.0021691261901855413,0.072011,3.9577484130859375e-05,0.00013589859008789062
6.771087646484375e-05,0.04796934127807617,0.0030682593536376923,0.07588,4.100799560546875e-05,0.000133514404296875
0.00010085105895996094,0.043817996978759766,0.009576486114501959,0.067046,6.842613220214844e-05,0.00015211105346679688
8.606910705566406e-05,0.028074979782104492,0.007335274261474609,0.072256,4.3392181396484375e-05,0.00014019012451171875
7.343292236328125e-05,0.0422518253326416,0.0023178526153564416,0.071801,2.9802322387695312e-05,9.775161743164062e-05
8.797645568847656e-05,0.057343482971191406,0.0028497339172363217,0.066933,3.2901763916015625e-05,0.00011968612670898438
8.58306884765625e-05,0.047440528869628906,0.015088267883300782,0.068466,3.886222839355469e-05,0.00013637542724609375
7.009506225585938e-05,0.06288313865661621,0.01539922245788574,0.058887,3.600120544433594e-05,0.00011873245239257812
9.72747802734375e-05,0.08035945892333984,0.007917039459228517,0.071782,3.337860107421875e-05,0.00015592575073242188
0.00010609626770019531,0.05525922775268555,0.027179837448120123,0.070418,4.100799560546875e-05,0.0001461505889892578
9.870529174804688e-05,0.08562374114990234,0.008937550170898437,0.072367,3.838539123535156e-05,0.000133514404296875
9.417533874511719e-05,0.0674140453338623,0.005363159729003905,0.064874,3.62396240234375e-05,0.00013136863708496094
8.225440979003906e-05,0.08050274848937988,0.00562399006652832,0.068842,3.0279159545898438e-05,0.0001227855682373047
7.987022399902344e-05,0.0459742546081543,0.005170272277832025,0.084251,3.62396240234375e-05,0.00013399124145507812
6.222724914550781e-05,0.05211758613586426,0.00907438861083984,0.071163,3.2901763916015625e-05,0.00011992454528808594
0.0001087188720703125,0.0973358154296875,0.008019671371459966,0.066422,4.291534423828125e-05,0.00015091896057128906
7.557868957519531e-05,0.07520151138305664,0.019438253936767576,0.062315,3.886222839355469e-05,0.00013136863708496094
0.00012922286987304688,0.04147768020629883,0.0020322807464599607,0.068259,4.1961669921875e-05,0.00014400482177734375
0.00011754035949707031,0.06394839286804199,0.007027346405029292,0.066016,3.9577484130859375e-05,0.00013828277587890625
0.0001010894775390625,0.03896021842956543,0.003609998992919916,0.073496,5.316734313964844e-05,0.00011467933654785156
6.198883056640625e-05,0.05834341049194336,0.004129672821044927,0.071542,4.4345855712890625e-05,0.0001404285430908203
9.703636169433594e-05,0.06631994247436523,0.009379083465576171,0.074601,4.315376281738281e-05,0.00014472007751464844
0.0001404285430908203,0.0720052719116211,0.008461641693115238,0.071225,4.267692565917969e-05,0.0001347064971923828
7.557868957519531e-05,0.0695490837097168,0.0018640780181884697,0.073053,2.8848648071289062e-05,9.107589721679688e-05
9.441375732421875e-05,0.0634148120880127,0.004061089843749997,0.060331,3.62396240234375e-05,0.0001163482666015625
9.34600830078125e-05,0.10001111030578613,0.0013688296203613337,0.067712,3.743171691894531e-05,0.00012803077697753906
9.632110595703125e-05,0.06296682357788086,0.0032744517669677717,0.059664,4.291534423828125e-05,0.000133514404296875
9.560585021972656e-05,0.05193781852722168,0.004485515411376956,0.074792,4.100799560546875e-05,0.0001499652862548828
0.00011467933654785156,0.04780292510986328,0.003179269927978512,0.063031,3.886222839355469e-05,0.0001404285430908203
0.00012636184692382812,0.05436992645263672,0.004103431701660151,0.068125,4.3392181396484375e-05,0.0001442432403564453
8.96453857421875e-05,0.04727673530578613,0.006875926055908199,0.065085,4.38690185546875e-05,0.00013685226440429688
0.00010967254638671875,0.04952836036682129,0.006362454177856441,0.072273,4.57763671875e-05,0.00013709068298339844
0.00012063980102539062,0.06595420837402344,0.005083017211914065,0.063469,4.363059997558594e-05,0.0001494884490966797
0.0001163482666015625,0.04946160316467285,0.006007735137939452,0.069745,3.2901763916015625e-05,0.00010895729064941406
0.00012636184692382812,0.03792405128479004,0.00422660205078125,0.065178,5.888938903808594e-05,0.00014162063598632812
0.00012636184692382812,0.04355430603027344,0.007668706680297857,0.063674,3.695487976074219e-05,0.0001285076141357422
6.461143493652344e-05,0.04003763198852539,0.00518155668640137,0.063066,3.2901763916015625e-05,0.00010442733764648438
8.106231689453125e-05,0.051641225814819336,0.00518200392150879,0.066731,3.743171691894531e-05,0.0001270771026611328
9.918212890625e-05,0.06865048408508301,0.0037151924133300845,0.074025,3.5762786865234375e-05,0.00010967254638671875
9.489059448242188e-05,0.06158924102783203,0.005132843841552728,0.063186,3.647804260253906e-05,0.00011706352233886719
9.799003601074219e-05,0.026942968368530273,0.0038533300628662143,0.088876,5.316734313964844e-05,0.0001990795135498047
6.937980651855469e-05,0.05272936820983887,0.0026454851989746106,0.061687,3.933906555175781e-05,0.0001323223114013672
0.0001220703125,0.03626203536987305,0.008977031311035152,0.089466,4.124641418457031e-05,0.00013113021850585938
9.489059448242188e-05,0.056729793548583984,0.023747837478637693,0.070093,4.887580871582031e-05,0.00015163421630859375
6.270408630371094e-05,0.06667590141296387,0.008092752273559572,0.059667,3.7670135498046875e-05,0.00011706352233886719
8.153915405273438e-05,0.05915379524230957,0.008683325622558594,0.076002,3.9577484130859375e-05,0.0001246929168701172
0.00010085105895996094,0.01997995376586914,0.004611102874755857,0.064917,4.3392181396484375e-05,0.0001499652862548828
8.177757263183594e-05,0.03708529472351074,0.005882827117919917,0.074397,3.9577484130859375e-05,0.00012731552124023438
8.630752563476562e-05,0.04317665100097656,0.0034104113616943293,0.065046,3.1948089599609375e-05,0.00011157989501953125
7.724761962890625e-05,0.06331920623779297,0.004264878372192388,0.070821,3.6716461181640625e-05,0.00012612342834472656
9.393692016601562e-05,0.0569765567779541,0.002519075653076172,0.058878,2.6464462280273438e-05,8.630752563476562e-05
8.130073547363281e-05,0.06826901435852051,0.010390869827270513,0.06978,3.266334533691406e-05,0.00011038780212402344
8.726119995117188e-05,0.035919189453125,0.0034985241394042965,0.063777,3.719329833984375e-05,0.0001277923583984375
0.00010061264038085938,0.04780459403991699,0.0014266298370361336,0.076917,3.1948089599609375e-05,0.00011682510375976562
0.00011229515075683594,0.05174446105957031,0.012548541946411126,0.073455,4.6253204345703125e-05,0.00015115737915039062
7.319450378417969e-05,0.0691230297088623,0.015627789749145513,0.063536,5.6743621826171875e-05,0.0001666545867919922
8.7738037109375e-05,0.06947159767150879,0.013240362915039064,0.058516,4.4345855712890625e-05,0.00013637542724609375
9.465217590332031e-05,0.06670665740966797,0.01010116345214844,0.117407,3.933906555175781e-05,0.00015306472778320312
9.894371032714844e-05,0.06867599487304688,0.014873193893432612,0.09159,4.696846008300781e-05,0.00012874603271484375
7.843971252441406e-05,0.07479143142700195,0.005653177352905277,0.058979,2.956390380859375e-05,0.00010776519775390625
7.748603820800781e-05,0.08076167106628418,0.01173761193847657,0.074774,2.9802322387695312e-05,9.965896606445312e-05
0.000110626220703125,0.03226351737976074,0.010194297180175782,0.076015,3.4332275390625e-05,0.00012755393981933594
0.0008075237274169922,0.05786776542663574,0.00664382957458496,0.06026,3.743171691894531e-05,0.0001285076141357422
6.127357482910156e-05,0.05390214920043945,0.007447949234008794,0.062634,3.170967102050781e-05,0.00010132789611816406
7.43865966796875e-05,0.04833173751831055,0.020843709228515625,0.072727,4.0531158447265625e-05,0.00015163421630859375
7.486343383789062e-05,0.06527280807495117,0.009767410186767578,0.070521,3.933906555175781e-05,0.00012493133544921875
8.654594421386719e-05,0.07988476753234863,0.006295107208251952,0.076614,4.124641418457031e-05,0.0001475811004638672
8.678436279296875e-05,0.07728791236877441,0.009166395797729487,0.06911,3.170967102050781e-05,0.00011324882507324219
9.751319885253906e-05,0.07612276077270508,0.01120457093811035,0.083774,3.0517578125e-05,0.000102996826171875
8.344650268554688e-05,0.09548044204711914,0.0017444251251220733,0.07543,3.981590270996094e-05,0.00014781951904296875
9.655952453613281e-05,0.09980583190917969,0.002211237792968751,0.066995,3.933906555175781e-05,0.00011849403381347656
0.00010037422180175781,0.059374094009399414,0.0026614030303955052,0.060206,3.2901763916015625e-05,0.00011563301086425781
0.00010395050048828125,0.07179522514343262,0.005109888732910156,0.083537,3.933906555175781e-05,0.00013828277587890625
0.00010561943054199219,0.06470894813537598,0.006611517196655273,0.063819,3.8623809814453125e-05,0.00012803077697753906
8.20159912109375e-05,0.10117268562316895,0.013846077484130859,0.072131,5.054473876953125e-05,0.0001323223114013672
0.00010728836059570312,0.07512092590332031,0.008283436767578131,0.065283,3.337860107421875e-05,0.00010848045349121094
0.00011277198791503906,0.12815594673156738,0.005395889801025386,0.076756,3.552436828613281e-05,0.0001125335693359375
0.00010061264038085938,0.05153226852416992,0.003107870269775388,0.061649,3.4809112548828125e-05,0.00011134147644042969
0.0001323223114013672,0.031087398529052734,0.003620021347045893,0.063671,4.029273986816406e-05,0.0001316070556640625
9.083747863769531e-05,0.04063558578491211,0.007016267364501949,0.077907,4.38690185546875e-05,0.00015282630920410156
6.008148193359375e-05,0.04118490219116211,0.008077935836791991,0.070702,3.4809112548828125e-05,0.00012350082397460938
9.465217590332031e-05,0.054717302322387695,0.005394405731201174,0.060916,3.24249267578125e-05,0.00010561943054199219
0.00010061264038085938,0.04200863838195801,0.00994112194824219,0.070837,3.910064697265625e-05,0.00013685226440429688
0.00011491775512695312,0.06560873985290527,0.00323746295166015,0.065573,3.147125244140625e-05,0.00010371208190917969
9.036064147949219e-05,0.03728890419006348,0.0019759634246826197,0.071101,4.1961669921875e-05,0.0001456737518310547
8.487701416015625e-05,0.06893730163574219,0.008571775909423832,0.063454,4.4345855712890625e-05,0.0001308917999267578
7.271766662597656e-05,0.06201481819152832,0.007970556579589838,0.081239,3.504753112792969e-05,0.00010967254638671875
7.987022399902344e-05,0.056823015213012695,0.013758836303710935,0.060664,4.6253204345703125e-05,0.0001246929168701172
8.130073547363281e-05,0.07787704467773438,0.006914858169555664,0.055305,3.409385681152344e-05,0.00011038780212402344
9.012222290039062e-05,0.09304261207580566,0.0033762796783447235,0.07341,3.314018249511719e-05,0.00011038780212402344
9.679794311523438e-05,0.021253347396850586,0.0030861810150146496,0.079456,4.076957702636719e-05,0.00014495849609375
6.437301635742188e-05,0.03249812126159668,0.0027343055267333993,0.063748,3.719329833984375e-05,0.0001201629638671875
8.20159912109375e-05,0.030455827713012695,0.01383303994750977,0.068254,4.6253204345703125e-05,0.0001518726348876953
6.532669067382812e-05,0.052735328674316406,0.0037634091949462906,0.065815,3.9577484130859375e-05,0.00013756752014160156
6.961822509765625e-05,0.0593569278717041,0.0019814712524413997,0.076175,3.790855407714844e-05,0.000125885009765625
5.245208740234375e-05,0.07134580612182617,0.013419552261352538,0.068343,3.266334533691406e-05,0.0001163482666015625
6.580352783203125e-05,0.06951713562011719,0.012328610671997073,0.066036,2.9087066650390625e-05,9.775161743164062e-05
0.00010895729064941406,0.03352546691894531,0.005565059204101566,0.06523,4.363059997558594e-05,0.0001480579376220703
7.772445678710938e-05,0.050546884536743164,0.011043782470703131,0.065727,3.409385681152344e-05,0.00011372566223144531
8.96453857421875e-05,0.05150771141052246,0.0034896513824462932,0.078662,4.00543212890625e-05,0.00013828277587890625
8.654594421386719e-05,0.06677842140197754,0.006168126739501956,0.062886,3.814697265625e-05,0.0001232624053955078
7.796287536621094e-05,0.06835651397705078,0.01185584490966797,0.065593,4.410743713378906e-05,0.00012636184692382812
9.655952453613281e-05,0.07164406776428223,0.008812712310791018,0.064676,4.363059997558594e-05,0.00011849403381347656
7.677078247070312e-05,0.07121491432189941,0.005472171890258788,0.059788,3.0040740966796875e-05,0.00010895729064941406
9.703636169433594e-05,0.038205623626708984,0.008144734909057615,0.056723,4.315376281738281e-05,0.00014495849609375
9.846687316894531e-05,0.06550788879394531,0.003926796112060552,0.06534,4.1961669921875e-05,0.00014138221740722656
8.106231689453125e-05,0.059326171875,0.004079769348144538,0.063201,3.0279159545898438e-05,0.0001201629638671875
7.295608520507812e-05,0.07431530952453613,0.005643422775268553,0.063945,4.673004150390625e-05,0.00014662742614746094
0.00014138221740722656,0.0588531494140625,0.001535325958251954,0.057448,4.482269287109375e-05,0.00014400482177734375
8.821487426757812e-05,0.06641578674316406,0.0028176832427978526,0.063276,3.3855438232421875e-05,0.00010251998901367188
0.00011849403381347656,0.047965288162231445,0.0233860209197998,0.065253,3.528594970703125e-05,0.00012445449829101562
0.00010228157043457031,0.05401492118835449,0.013596358276367182,0.066724,4.792213439941406e-05,0.00014734268188476562
7.796287536621094e-05,0.06411123275756836,0.005323862655639652,0.067117,3.600120544433594e-05,0.00012421607971191406
8.320808410644531e-05,0.07081961631774902,0.004054644668579105,0.060887,5.3882598876953125e-05,0.0001881122589111328
9.512901306152344e-05,0.07924413681030273,0.00989888916015625,0.0574,4.696846008300781e-05,0.00015306472778320312
9.989738464355469e-05,0.0700387954711914,0.004699053878784179,0.05763,3.170967102050781e-05,0.00010657310485839844
8.797645568847656e-05,0.04864692687988281,0.013937341384887697,0.07557,4.100799560546875e-05,0.00013327598571777344
6.151199340820312e-05,0.06036829948425293,0.00877659379577636,0.069084,3.147125244140625e-05,0.00010085105895996094
9.846687316894531e-05,0.08251333236694336,0.01045172694396973,0.066243,3.314018249511719e-05,0.00012230873107910156
0.00010085105895996094,0.07161188125610352,0.002180513717651364,0.074673,5.2928924560546875e-05,0.00014710426330566406
0.00010156631469726562,0.05582785606384277,0.004771463790893549,0.077909,4.124641418457031e-05,0.00015401840209960938
6.723403930664062e-05,0.05101203918457031,0.0036154320068359364,0.062293,3.600120544433594e-05,0.00012159347534179688
0.00010204315185546875,0.07108306884765625,0.008053208694458011,0.088765,3.504753112792969e-05,0.00012302398681640625
8.654594421386719e-05,0.06120920181274414,0.002330398437500006,0.071278,3.6716461181640625e-05,0.00011181831359863281
8.606910705566406e-05,0.07024431228637695,0.01005262353515625,0.070674,4.1961669921875e-05,0.00013017654418945312
9.465217590332031e-05,0.06459641456604004,0.003956980819702152,0.068255,3.2901763916015625e-05,0.00011277198791503906
0.00013208389282226562,0.06328773498535156,0.0044813621063232445,0.065273,4.1961669921875e-05,0.0001423358917236328
8.034706115722656e-05,0.04084610939025879,0.005499964202880861,0.088961,3.314018249511719e-05,0.0001087188720703125
8.988380432128906e-05,0.06546592712402344,0.0045911090545654315,0.077582,3.814697265625e-05,0.0001347064971923828
9.918212890625e-05,0.031957149505615234,0.003317567199707036,0.075331,4.38690185546875e-05,0.00015115737915039062
0.00010347366333007812,0.05280780792236328,0.003163679244995124,0.070722,3.2901763916015625e-05,0.00012111663818359375
9.560585021972656e-05,0.07663893699645996,0.004882305984497071,0.067745,3.504753112792969e-05,0.00011610984802246094
9.226799011230469e-05,0.05348014831542969,0.002157362670898444,0.068405,3.600120544433594e-05,0.00013375282287597656
6.604194641113281e-05,0.06659150123596191,0.004969546905517583,0.072084,2.9802322387695312e-05,0.00011348724365234375
0.00010442733764648438,0.043128252029418945,0.004788860183715826,0.075094,3.9577484130859375e-05,0.00014138221740722656
0.0001163482666015625,0.03531908988952637,0.0045430138397216935,0.127595,3.838539123535156e-05,0.00012183189392089844
6.67572021484375e-05,0.05792427062988281,0.0114850775604248,0.088537,9.870529174804688e-05,0.0003006458282470703
8.988380432128906e-05,0.053586483001708984,0.007576092926025388,0.099234,3.933906555175781e-05,0.0001239776611328125
0.00010395050048828125,0.05988812446594238,0.00502590859985351,0.106564,2.7894973754882812e-05,9.584426879882812e-05
9.799003601074219e-05,0.06190037727355957,0.005063422637939463,0.136119,4.220008850097656e-05,0.00015234947204589844
8.940696716308594e-05,0.11542439460754395,0.006095438293457031,0.067121,4.029273986816406e-05,0.00013184547424316406
8.654594421386719e-05,0.12186861038208008,0.002331418121337886,0.069887,5.555152893066406e-05,0.00015974044799804688
8.106231689453125e-05,0.11572480201721191,0.009227175842285162,0.092939,4.38690185546875e-05,0.0001480579376220703
0.00018668174743652344,0.05159950256347656,0.012175797058105467,0.081249,4.76837158203125e-05,0.0001614093780517578
0.00013136863708496094,0.1494736671447754,0.016743302932739262,0.072209,3.886222839355469e-05,0.00012922286987304688
6.318092346191406e-05,0.043723344802856445,0.003215895812988284,0.088807,4.363059997558594e-05,0.00014281272888183594
7.343292236328125e-05,0.061650753021240234,0.005732674423217773,0.068009,4.363059997558594e-05,0.00013375282287597656
8.058547973632812e-05,0.0747530460357666,0.0024190287322998077,0.077553,4.410743713378906e-05,0.00013780593872070312
9.107589721679688e-05,0.033850669860839844,0.005652256988525395,0.075401,4.5299530029296875e-05,0.00014209747314453125
8.320808410644531e-05,0.05111098289489746,0.0029447127227783254,0.074512,4.076957702636719e-05,0.0001327991485595703
6.151199340820312e-05,0.061164140701293945,0.003513613830566406,0.084439,3.9577484130859375e-05,0.00013256072998046875
8.845329284667969e-05,0.07582259178161621,0.007681968093872074,0.068699,3.814697265625e-05,0.000118255615234375
8.916854858398438e-05,0.054430484771728516,0.008603515045166016,0.084508,4.7206878662109375e-05,0.00017118453979492188
0.00011134147644042969,0.05245804786682129,0.004001903442382812,0.070646,3.886222839355469e-05,0.0001285076141357422
9.751319885253906e-05,0.06618618965148926,0.004077917175292975,0.06742,3.457069396972656e-05,0.0001068115234375
0.00012803077697753906,0.0494232177734375,0.011234606033325198,0.075694,3.504753112792969e-05,0.00012445449829101562
0.00011658668518066406,0.07879090309143066,0.008494162017822271,0.076843,3.552436828613281e-05,0.0001125335693359375
0.00010466575622558594,0.0466611385345459,0.00704578762817383,0.091042,4.291534423828125e-05,0.00013327598571777344
9.632110595703125e-05,0.03853631019592285,0.0050478650360107485,0.071222,3.409385681152344e-05,0.00011730194091796875
9.632110595703125e-05,0.038825273513793945,0.002939690338134765,0.072464,3.266334533691406e-05,0.00010323524475097656
0.0001010894775390625,0.04658794403076172,0.00893745654296875,0.067593,4.291534423828125e-05,0.0001423358917236328
0.00014543533325195312,0.03807520866394043,0.008878608108520508,0.072574,4.0531158447265625e-05,0.0001308917999267578
8.106231689453125e-05,0.055544137954711914,0.0029915313568115304,0.089816,3.9577484130859375e-05,0.00014352798461914062
8.344650268554688e-05,0.07249021530151367,0.00627930473327637,0.07976,4.458427429199219e-05,0.0001418590545654297
0.00011658668518066406,0.052873849868774414,0.00314314079284668,0.078,4.172325134277344e-05,0.0001399517059326172
6.937980651855469e-05,0.06337690353393555,0.023708922058105472,0.071669,7.915496826171875e-05,0.0001685619354248047
6.914138793945312e-05,0.09439849853515625,0.0013920659637451233,0.08879,4.267692565917969e-05,0.00014591217041015625
6.341934204101562e-05,0.09372830390930176,0.006131003082275391,0.067537,3.337860107421875e-05,0.00011014938354492188
8.249282836914062e-05,0.09312725067138672,0.007982534088134763,0.068886,7.915496826171875e-05,0.00025725364685058594
0.00011658668518066406,0.06110548973083496,0.004467465896606446,0.06898,3.218650817871094e-05,0.00011944770812988281
8.797645568847656e-05,0.035918235778808594,0.015002963333129879,0.069345,3.719329833984375e-05,0.00012302398681640625
0.00013399124145507812,0.05855298042297363,0.007163754058837887,0.067374,3.170967102050781e-05,0.00010824203491210938
9.775161743164062e-05,0.07730364799499512,0.0014085648956298769,0.071831,4.100799560546875e-05,0.00013875961303710938
0.00010514259338378906,0.06270408630371094,0.01520631480407715,0.081023,4.458427429199219e-05,0.00013375282287597656
8.20159912109375e-05,0.09371328353881836,0.006149139083862304,0.066636,4.1961669921875e-05,0.00013446807861328125
6.747245788574219e-05,0.08602762222290039,0.004578159881591798,0.078124,3.62396240234375e-05,0.00012969970703125
8.106231689453125e-05,0.0314180850982666,0.012934842330932617,0.061668,3.9577484130859375e-05,0.00014972686767578125
0.00011324882507324219,0.052091360092163086,0.006716011032104494,0.064816,3.695487976074219e-05,0.00013208389282226562
9.036064147949219e-05,0.058220624923706055,0.0029468810272216817,0.05778,4.553794860839844e-05,0.0001556873321533203
7.486343383789062e-05,0.04922890663146973,0.0027231157226562525,0.078858,4.220008850097656e-05,0.0001621246337890625
0.00011110305786132812,0.07323694229125977,0.013144791412353515,0.0722,5.030632019042969e-05,0.0001380443572998047
0.00012350082397460938,0.06179523468017578,0.0036574149780273374,0.064907,4.553794860839844e-05,0.00014901161193847656
0.00010061264038085938,0.07498002052307129,0.013335395523071294,0.067504,3.600120544433594e-05,0.00010800361633300781
7.319450378417969e-05,0.09081721305847168,0.003590317291259769,0.059881,3.7670135498046875e-05,0.0001354217529296875
6.723403930664062e-05,0.04916048049926758,0.020422303710937506,0.074289,3.314018249511719e-05,0.00011348724365234375
9.059906005859375e-05,0.07911920547485352,0.006184676086425783,0.073738,3.147125244140625e-05,0.00010180473327636719
7.462501525878906e-05,0.06960034370422363,0.016420377960205082,0.078135,4.00543212890625e-05,0.00012993812561035156
9.679794311523438e-05,0.03783059120178223,0.004036732894897463,0.058793,4.38690185546875e-05,0.0001266002655029297
0.00010633468627929688,0.05661416053771973,0.009287708328247067,0.062302,4.124641418457031e-05,0.00014781951904296875
0.00011754035949707031,0.0388028621673584,0.004396962310791022,0.072998,5.745887756347656e-05,0.0002086162567138672
9.036064147949219e-05,0.047904253005981445,0.004871923690795893,0.069194,3.7670135498046875e-05,0.0001385211944580078
9.894371032714844e-05,0.026453018188476562,0.008598386901855465,0.094531,3.2901763916015625e-05,0.00010991096496582031
6.365776062011719e-05,0.042916059494018555,0.012757975250244136,0.081044,3.552436828613281e-05,0.00011563301086425781
0.00011754035949707031,0.043219566345214844,0.007562087371826176,0.064272,4.57763671875e-05,0.00014257431030273438
9.775161743164062e-05,0.06841206550598145,0.002641134872436529,0.072985,4.1961669921875e-05,0.0001404285430908203
6.842613220214844e-05,0.05406475067138672,0.005479861892700194,0.067136,4.0531158447265625e-05,0.0001423358917236328
5.936622619628906e-05,0.04853558540344238,0.010756424774169923,0.070561,4.0531158447265625e-05,0.00011563301086425781
8.034706115722656e-05,0.047492265701293945,0.0033578601684570303,0.070591,3.552436828613281e-05,0.00013256072998046875
0.00013136863708496094,0.05738186836242676,0.011830069824218747,0.079654,2.765655517578125e-05,0.00010418891906738281
8.20159912109375e-05,0.06990361213684082,0.003185398742675788,0.064103,3.719329833984375e-05,0.00012803077697753906
7.677078247070312e-05,0.09273958206176758,0.005409416671752931,0.081204,3.933906555175781e-05,0.00014925003051757812
8.177757263183594e-05,0.08441495895385742,0.009775473098754886,0.067645,4.124641418457031e-05,0.0001342296600341797
0.00013184547424316406,0.05904793739318848,0.0027198180541992134,0.068389,3.7670135498046875e-05,0.0001342296600341797
0.00011420249938964844,0.037763357162475586,0.002730931060791017,0.062457,3.075599670410156e-05,0.00011682510375976562
0.00010800361633300781,0.06865954399108887,0.012722403106689456,0.06419,5.054473876953125e-05,0.00012135505676269531
0.00010251998901367188,0.037660837173461914,0.00731354356384277,0.067069,3.170967102050781e-05,0.00010800361633300781
0.00010418891906738281,0.026741981506347656,0.00698471145629883,0.062325,3.218650817871094e-05,0.00011110305786132812
8.559226989746094e-05,0.05363798141479492,0.014385385131835932,0.072275,5.316734313964844e-05,0.00016260147094726562
9.5367431640625e-05,0.05299639701843262,0.0014925070648193345,0.081887,4.410743713378906e-05,0.00016498565673828125
9.465217590332031e-05,0.06909704208374023,0.005018986755371088,0.063019,4.363059997558594e-05,0.00014162063598632812
0.00010204315185546875,0.06135082244873047,0.007475891510009769,0.067409,3.552436828613281e-05,0.00011157989501953125
0.00011444091796875,0.07924294471740723,0.0013576238861083972,0.059601,4.2438507080078125e-05,0.0001404285430908203
8.320808410644531e-05,0.06685781478881836,0.017603999237060547,0.060696,4.00543212890625e-05,0.0001323223114013672
9.226799011230469e-05,0.08554410934448242,0.0023907944641113343,0.082254,3.910064697265625e-05,0.00014710426330566406
0.00010609626770019531,0.08428573608398438,0.004698973709106449,0.083519,3.719329833984375e-05,0.00013566017150878906
6.67572021484375e-05,0.11908340454101562,0.002997535507202151,0.063233,3.0517578125e-05,0.000102996826171875
0.00017023086547851562,0.07636451721191406,0.0047066404724121075,0.06901,3.5762786865234375e-05,0.00010919570922851562
9.870529174804688e-05,0.09029936790466309,0.005410899932861327,0.063792,4.076957702636719e-05,0.00015044212341308594
0.00011992454528808594,0.08998465538024902,0.01837461721801758,0.058801,3.8623809814453125e-05,0.00013136863708496094
0.00010156631469726562,0.06220388412475586,0.003744620742797855,0.069185,3.4809112548828125e-05,0.00012540817260742188
9.083747863769531e-05,0.03723740577697754,0.015539493621826175,0.074361,3.4332275390625e-05,0.00011086463928222656
0.00010323524475097656,0.054253339767456055,0.0064698859100341816,0.062512,5.269050598144531e-05,0.00019669532775878906
8.273124694824219e-05,0.03836941719055176,0.01890128262329102,0.062522,4.220008850097656e-05,0.00015234947204589844
8.20159912109375e-05,0.0443272590637207,0.0051635049133300776,0.069647,3.266334533691406e-05,0.00011229515075683594
8.678436279296875e-05,0.05360555648803711,0.01805256608581543,0.064914,3.981590270996094e-05,0.00013184547424316406
5.698204040527344e-05,0.044855594635009766,0.0037806423950195317,0.06762,4.029273986816406e-05,0.00011348724365234375
8.463859558105469e-05,0.07047724723815918,0.003602177612304691,0.068158,3.695487976074219e-05,0.0001308917999267578
9.226799011230469e-05,0.07044363021850586,0.0035460546875000012,0.060785,3.0040740966796875e-05,0.000110626220703125
0.00010275840759277344,0.04522347450256348,0.0018548402557373028,0.062599,4.172325134277344e-05,0.00013875961303710938
0.00010728836059570312,0.05829048156738281,0.013692385055541989,0.074548,4.124641418457031e-05,0.00013375282287597656
9.131431579589844e-05,0.05798649787902832,0.00782762525939941,0.071566,3.457069396972656e-05,0.00012612342834472656
8.177757263183594e-05,0.054352760314941406,0.004546388977050779,0.061857,3.7670135498046875e-05,0.0001163482666015625
8.0108642578125e-05,0.0674741268157959,0.0038903538818359368,0.070563,5.173683166503906e-05,0.0001957416534423828
0.00010061264038085938,0.05040168762207031,0.008815965621948245,0.059382,4.744529724121094e-05,0.00016117095947265625
0.00010514259338378906,0.03793072700500488,0.008315247558593752,0.077401,4.076957702636719e-05,0.0001361370086669922
9.465217590332031e-05,0.05615949630737305,0.005057058837890621,0.063947,4.029273986816406e-05,0.0001499652862548828
8.440017700195312e-05,0.03818798065185547,0.005648661148071291,0.077388,4.029273986816406e-05,0.00012803077697753906
7.724761962890625e-05,0.07031917572021484,0.0023876449737548766,0.071859,4.100799560546875e-05,0.00014591217041015625
9.799003601074219e-05,0.06221508979797363,0.0037795120697021456,0.072827,5.364418029785156e-05,0.00013566017150878906
0.0001010894775390625,0.041574716567993164,0.005539683120727536,0.059957,3.8623809814453125e-05,0.00012493133544921875
0.00010180473327636719,0.0633852481842041,0.011957826095581055,0.061369,4.172325134277344e-05,0.00014066696166992188
7.62939453125e-05,0.05582070350646973,0.009649061813354495,0.07586,3.337860107421875e-05,0.00011086463928222656
6.866455078125e-05,0.0712440013885498,0.0023023798522949224,0.062444,3.9577484130859375e-05,0.0001285076141357422
9.179115295410156e-05,0.05796456336975098,0.0032315711517333923,0.065448,4.100799560546875e-05,0.00013566017150878906
9.512901306152344e-05,0.0609736442565918,0.002885421203613278,0.064876,5.125999450683594e-05,0.00014734268188476562
0.00010228157043457031,0.07775616645812988,0.0033019513397216788,0.073172,3.8623809814453125e-05,0.00012445449829101562
0.0001575946807861328,0.039667367935180664,0.004549609313964843,0.061314,5.125999450683594e-05,0.00017642974853515625
0.00010848045349121094,0.043678998947143555,0.0036387085876464845,0.059454,4.1961669921875e-05,0.00014066696166992188
7.2479248046875e-05,0.029644250869750977,0.0021088576812744175,0.073348,3.337860107421875e-05,0.00011563301086425781
0.00012183189392089844,0.0480349063873291,0.003235908737182616,0.06801,3.0517578125e-05,0.00011467933654785156
0.00010442733764648438,0.05052971839904785,0.012884468322753903,0.066569,3.4809112548828125e-05,0.00011444091796875
9.608268737792969e-05,0.04552793502807617,0.005126384185791019,0.073001,3.5762786865234375e-05,0.00012493133544921875
0.00011038780212402344,0.06023812294006348,0.0015888227386474663,0.063133,3.4332275390625e-05,0.00011014938354492188
6.723403930664062e-05,0.05074191093444824,0.015972457305908204,0.060383,3.24249267578125e-05,0.00010204315185546875
6.175041198730469e-05,0.016484737396240234,0.009948643920898434,0.076727,4.38690185546875e-05,0.00015211105346679688
9.250640869140625e-05,0.03099536895751953,0.012382869995117188,0.070562,3.719329833984375e-05,0.0001246929168701172
5.269050598144531e-05,0.042777299880981445,0.00200771585083008,0.088794,4.363059997558594e-05,0.0001430511474609375
5.245208740234375e-05,0.06293320655822754,0.005524486465454101,0.066955,3.838539123535156e-05,0.0001239776611328125
4.9591064453125e-05,0.05051302909851074,0.01628866401672363,0.072965,4.00543212890625e-05,0.0001513957977294922
6.747245788574219e-05,0.0698404312133789,0.005038483398437502,0.062207,4.1484832763671875e-05,0.00014352798461914062
5.6743621826171875e-05,0.06201004981994629,0.0022825580902099546,0.080643,3.218650817871094e-05,0.00011420249938964844
7.390975952148438e-05,0.0371861457824707,0.002902852584838869,0.059348,3.7670135498046875e-05,0.0001342296600341797
0.00010085105895996094,0.04706764221191406,0.005236535064697269,0.060783,3.886222839355469e-05,0.0001442432403564453
9.298324584960938e-05,0.041486263275146484,0.00664980366516113,0.078072,4.601478576660156e-05,0.0001628398895263672
9.441375732421875e-05,0.0472874641418457,0.00897722554016113,0.060852,4.029273986816406e-05,0.0001480579376220703
8.749961853027344e-05,0.0669701099395752,0.002335194335937499,0.073089,3.886222839355469e-05,0.00013518333435058594
0.00011467933654785156,0.06272292137145996,0.005114175125122064,0.068154,3.814697265625e-05,0.00014257431030273438
8.463859558105469e-05,0.06642746925354004,0.020330269470214837,0.070985,3.457069396972656e-05,0.00011038780212402344
9.1552734375e-05,0.06029105186462402,0.006296578674316405,0.06597,3.337860107421875e-05,0.000110626220703125
7.367134094238281e-05,0.08752870559692383,0.0028414962005615246,0.058655,3.7670135498046875e-05,0.0001342296600341797
9.775161743164062e-05,0.0765981674194336,0.010448131362915045,0.090983,4.363059997558594e-05,0.00014328956604003906
7.557868957519531e-05,0.02814316749572754,0.0018800987091064508,0.072666,4.506111145019531e-05,0.0001442432403564453
0.00011491775512695312,0.06584405899047852,0.001863236846923827,0.09006,3.314018249511719e-05,0.00011181831359863281
0.00010371208190917969,0.04214763641357422,0.0020687214813232407,0.075254,4.076957702636719e-05,0.0001347064971923828
8.296966552734375e-05,0.04844236373901367,0.004316268981933588,0.068986,3.743171691894531e-05,0.0001385211944580078
0.00011610984802246094,0.04013538360595703,0.003284916793823242,0.060488,3.695487976074219e-05,0.00012040138244628906
8.96453857421875e-05,0.06359076499938965,0.006289922927856448,0.067951,4.124641418457031e-05,0.0001499652862548828
9.799003601074219e-05,0.054625511169433594,0.002820279937744141,0.065469,4.124641418457031e-05,0.00013518333435058594
9.72747802734375e-05,0.05384540557861328,0.012732018142700197,0.074044,4.076957702636719e-05,0.00013566017150878906
0.00010347366333007812,0.061092376708984375,0.003600815429687501,0.062485,3.266334533691406e-05,0.00010704994201660156
0.0001361370086669922,0.061820268630981445,0.009507903701782228,0.072268,4.744529724121094e-05,0.0001327991485595703
6.818771362304688e-05,0.10184192657470703,0.002061695510864256,0.069343,4.1961669921875e-05,0.00013136863708496094
9.417533874511719e-05,0.04480290412902832,0.014937501098632816,0.076373,3.2901763916015625e-05,0.00012421607971191406
0.00010609626770019531,0.06406211853027344,0.005335577499389649,0.063138,3.9577484130859375e-05,0.00013017654418945312
9.131431579589844e-05,0.08669924736022949,0.015040329742431642,0.06245,3.910064697265625e-05,0.0001277923583984375
9.250640869140625e-05,0.08883357048034668,0.0018587896728515657,0.06326,2.956390380859375e-05,0.00010943412780761719
9.465217590332031e-05,0.06346440315246582,0.012856500915527341,0.069746,3.24249267578125e-05,0.00010275840759277344
0.00010204315185546875,0.08411908149719238,0.0023223722534179703,0.060417,4.363059997558594e-05,0.00015878677368164062
8.7738037109375e-05,0.08461618423461914,0.005122246597290034,0.081752,3.457069396972656e-05,0.00011372566223144531
9.274482727050781e-05,0.06860852241516113,0.00968257420349121,0.058297,3.24249267578125e-05,0.00010323524475097656
0.0001163482666015625,0.057352542877197266,0.0043940507049560484,0.073663,3.981590270996094e-05,0.0001404285430908203
6.29425048828125e-05,0.06923079490661621,0.0013561490783691454,0.067574,3.743171691894531e-05,0.0001239776611328125
9.179115295410156e-05,0.03788304328918457,0.010862304763793948,0.07142,2.956390380859375e-05,0.00010061264038085938
9.465217590332031e-05,0.047591209411621094,0.019913992645263667,0.073023,3.0994415283203125e-05,0.00010514259338378906
9.822845458984375e-05,0.04335737228393555,0.02441354843139648,0.067915,3.3855438232421875e-05,0.0001347064971923828
0.00010037422180175781,0.07230162620544434,0.016385550674438476,0.073241,2.6941299438476562e-05,9.679794311523438e-05
7.724761962890625e-05,0.07085275650024414,0.011600869354248047,0.072116,3.314018249511719e-05,0.00010943412780761719
8.749961853027344e-05,0.0627892017364502,0.008231771194458004,0.073938,3.123283386230469e-05,0.0001068115234375
0.00010275840759277344,0.06567883491516113,0.0050658405456543015,0.062759,6.866455078125e-05,0.00019788742065429688
9.775161743164062e-05,0.04804587364196777,0.0034952385253906315,0.069293,4.1961669921875e-05,0.00014734268188476562
0.00017023086547851562,0.03420758247375488,0.001877184600830084,0.068905,5.435943603515625e-05,0.00018739700317382812
9.083747863769531e-05,0.04610443115234375,0.003428037734985352,0.061979,3.457069396972656e-05,0.00011706352233886719
7.82012939453125e-05,0.04818320274353027,0.0015087592773437436,0.071207,3.528594970703125e-05,0.00010466575622558594
7.271766662597656e-05,0.06040024757385254,0.0037908621520996097,0.060328,4.2438507080078125e-05,0.0001633167266845703
8.225440979003906e-05,0.07473564147949219,0.002703934753417972,0.061012,3.933906555175781e-05,0.0001270771026611328
0.00011157989501953125,0.0626223087310791,0.014521133956909182,0.06444,3.6716461181640625e-05,0.00013518333435058594
0.0001201629638671875,0.03420758247375488,0.009023111389160163,0.074802,4.744529724121094e-05,0.000156402587890625
9.274482727050781e-05,0.06322908401489258,0.0021366104125976615,0.0691,3.147125244140625e-05,9.870529174804688e-05
7.414817810058594e-05,0.06825399398803711,0.0047354967041015605,0.065083,4.291534423828125e-05,0.00014257431030273438
9.5367431640625e-05,0.06727862358093262,0.005351517578125006,0.072804,3.838539123535156e-05,0.0001163482666015625
0.00010323524475097656,0.07063174247741699,0.009379940963745115,0.063224,4.363059997558594e-05,0.00014543533325195312
9.417533874511719e-05,0.0519251823425293,0.005014059951782224,0.075297,4.1961669921875e-05,0.00015115737915039062
0.00011563301086425781,0.06893181800842285,0.007940319412231445,0.067857,4.506111145019531e-05,0.000156402587890625
9.822845458984375e-05,0.052512407302856445,0.003378061843872071,0.078374,3.600120544433594e-05,0.0001327991485595703
0.00010538101196289062,0.054933786392211914,0.005602642074584954,0.066184,4.267692565917969e-05,0.0001666545867919922
0.00010776519775390625,0.05035662651062012,0.0053062306518554675,0.083663,4.100799560546875e-05,0.00014328956604003906
6.318092346191406e-05,0.06122183799743652,0.009444247238159176,0.076658,4.601478576660156e-05,0.00015735626220703125
0.00011563301086425781,0.06789731979370117,0.00442081912231445,0.060193,3.695487976074219e-05,0.0001342296600341797
0.0001163482666015625,0.10729718208312988,0.004011899383544917,0.070317,2.765655517578125e-05,8.511543273925781e-05
7.843971252441406e-05,0.057685136795043945,0.02253922596740722,0.072817,3.3855438232421875e-05,0.000110626220703125
0.00010800361633300781,0.019820213317871094,0.0014001366577148372,0.065379,3.7670135498046875e-05,0.0001227855682373047
7.700920104980469e-05,0.03290748596191406,0.010296790725708008,0.073643,3.838539123535156e-05,0.0001251697540283203
5.1021575927734375e-05,0.044970035552978516,0.0027742993316650366,0.076379,5.245208740234375e-05,0.00018739700317382812
0.00010633468627929688,0.055635929107666016,0.0033352693786621035,0.083626,5.817413330078125e-05,0.0002162456512451172
9.72747802734375e-05,0.06308412551879883,0.011515015167236325,0.058756,4.553794860839844e-05,0.0001537799835205078
7.152557373046875e-05,0.06570196151733398,0.010124455474853522,0.072901,5.364418029785156e-05,0.00016045570373535156
8.96453857421875e-05,0.0674591064453125,0.005814642257690433,0.07468,4.1484832763671875e-05,0.00013756752014160156
9.965896606445312e-05,0.09323787689208984,0.00718217143249511,0.067558,3.4332275390625e-05,0.0001087188720703125
7.82012939453125e-05,0.09869551658630371,0.006245738693237302,0.061504,3.24249267578125e-05,0.00010156631469726562
8.940696716308594e-05,0.03461742401123047,0.003605676071166991,0.070383,3.743171691894531e-05,0.00015020370483398438
8.916854858398438e-05,0.04498171806335449,0.0025999000549316448,0.0672,3.314018249511719e-05,0.00011134147644042969
0.0001373291015625,0.04189658164978027,0.0117623856048584,0.071352,3.457069396972656e-05,0.0001316070556640625
7.271766662597656e-05,0.05048680305480957,0.008273480850219728,0.067994,4.076957702636719e-05,0.00014138221740722656
5.8650970458984375e-05,0.0648813247680664,0.0043846484374999994,0.057505,3.933906555175781e-05,0.0001125335693359375
6.628036499023438e-05,0.04864025115966797,0.009892695114135736,0.063478,4.029273986816406e-05,0.0001475811004638672
7.915496826171875e-05,0.05272316932678223,0.0022731618347167915,0.074356,3.528594970703125e-05,0.00011444091796875
7.677078247070312e-05,0.04938244819641113,0.005637185089111332,0.067533,3.790855407714844e-05,0.00015664100646972656
0.0001354217529296875,0.05004453659057617,0.009028482620239253,0.083708,3.3855438232421875e-05,0.000110626220703125
6.747245788574219e-05,0.062109947204589844,0.004762644195556637,0.063725,3.933906555175781e-05,0.00013184547424316406
7.271766662597656e-05,0.061034440994262695,0.0018031629791259718,0.066751,3.1948089599609375e-05,0.000110626220703125
0.00012230873107910156,0.06685256958007812,0.004380928054809566,0.063684,4.76837158203125e-05,0.00017499923706054688
0.0005025863647460938,0.07032442092895508,0.002376956222534185,0.066727,3.361701965332031e-05,0.00012993812561035156
0.00012183189392089844,0.05037403106689453,0.011999548370361324,0.072218,4.1484832763671875e-05,0.00014352798461914062
9.5367431640625e-05,0.03992509841918945,0.004817396026611326,0.068719,3.838539123535156e-05,0.00011038780212402344
0.00010323524475097656,0.052065134048461914,0.0021421814880371107,0.061229,4.267692565917969e-05,0.00015020370483398438
7.891654968261719e-05,0.06179451942443848,0.014740853103637694,0.061766,4.0531158447265625e-05,0.00014328956604003906
0.0001068115234375,0.06307172775268555,0.006958496536254882,0.060086,4.291534423828125e-05,0.0001513957977294922
7.963180541992188e-05,0.03575539588928223,0.007100848083496092,0.070245,6.866455078125e-05,0.00023508071899414062
0.0001232624053955078,0.0784914493560791,0.010855955078125007,0.066323,3.7670135498046875e-05,0.00011682510375976562
6.866455078125e-05,0.06892657279968262,0.004464408782958985,0.061146,4.1961669921875e-05,0.0001316070556640625
7.772445678710938e-05,0.07867193222045898,0.0034698141784667985,0.060403,3.337860107421875e-05,0.00011157989501953125
0.00010585784912109375,0.07301974296569824,0.010910351181030273,0.075725,2.9087066650390625e-05,9.870529174804688e-05
8.797645568847656e-05,0.08272862434387207,0.009079007675170905,0.069473,3.695487976074219e-05,0.0001380443572998047
7.82012939453125e-05,0.09598731994628906,0.0034838417663574234,0.070311,2.9325485229492188e-05,0.00010585784912109375
0.00010347366333007812,0.07748174667358398,0.01042062794494629,0.066482,3.361701965332031e-05,0.00012159347534179688
0.0001201629638671875,0.04268169403076172,0.003789820129394529,0.061843,3.790855407714844e-05,0.00012683868408203125
7.581710815429688e-05,0.07865643501281738,0.0049294490814209,0.0605,4.220008850097656e-05,0.00015234947204589844
9.012222290039062e-05,0.06025052070617676,0.005728038574218747,0.073549,3.695487976074219e-05,0.0001494884490966797
0.00012612342834472656,0.04922914505004883,0.010195985626220705,0.071851,4.172325134277344e-05,0.00010633468627929688
8.606910705566406e-05,0.05676460266113281,0.01425506053161621,0.072798,4.458427429199219e-05,0.0001385211944580078
8.392333984375e-05,0.0717470645904541,0.006024145599365233,0.069329,3.981590270996094e-05,0.0001442432403564453
0.00010943412780761719,0.05550360679626465,0.010494423675537115,0.081075,4.124641418457031e-05,0.0001361370086669922
7.176399230957031e-05,0.07415533065795898,0.00449439649963379,0.065496,4.363059997558594e-05,0.0001456737518310547
7.295608520507812e-05,0.08130216598510742,0.01495140704345703,0.061683,3.24249267578125e-05,0.00010967254638671875
0.00014162063598632812,0.08260941505432129,0.011513702774047854,0.05635,4.029273986816406e-05,0.00012612342834472656
7.867813110351562e-05,0.08425211906433105,0.0014927621917724676,0.063992,3.719329833984375e-05,0.00014138221740722656
7.176399230957031e-05,0.07757186889648438,0.0031808843078613286,0.083356,4.076957702636719e-05,0.00014519691467285156
5.841255187988281e-05,0.09383797645568848,0.0033597387695312453,0.06281,3.337860107421875e-05,0.00010919570922851562
0.00013780593872070312,0.08014607429504395,0.0077133138275146534,0.099365,3.314018249511719e-05,0.00011491775512695312
9.942054748535156e-05,0.10506272315979004,0.010249600158691405,0.073339,3.62396240234375e-05,0.0001227855682373047
0.00010538101196289062,0.09447193145751953,0.004144762268066406,0.05976,2.7894973754882812e-05,9.131431579589844e-05
0.0001423358917236328,0.07265210151672363,0.0037892454681396487,0.065844,3.337860107421875e-05,0.0001220703125
0.0001125335693359375,0.043988943099975586,0.006620309753417972,0.062955,4.863739013671875e-05,0.00017952919006347656
7.987022399902344e-05,0.04619598388671875,0.006113770858764647,0.070508,3.9577484130859375e-05,0.00012874603271484375
0.0001289844512939453,0.05052661895751953,0.011019734542846674,0.067682,3.075599670410156e-05,0.00010371208190917969
8.606910705566406e-05,0.0722208023071289,0.001928233642578131,0.093855,3.790855407714844e-05,0.00013375282287597656
8.177757263183594e-05,0.08590292930603027,0.004483752944946295,0.074372,2.9087066650390625e-05,0.00010514259338378906
0.00011086463928222656,0.06088900566101074,0.02159300285339355,0.07244,3.123283386230469e-05,0.00011801719665527344
0.00011897087097167969,0.08220529556274414,0.005976389114379879,0.066958,3.5762786865234375e-05,0.00012421607971191406
0.00010704994201660156,0.0799715518951416,0.005022397262573239,0.064793,4.291534423828125e-05,0.00014638900756835938
0.00010585784912109375,0.0654454231262207,0.011514174728393556,0.09497,5.698204040527344e-05,0.0002079010009765625
8.606910705566406e-05,0.0915069580078125,0.003916264816284182,0.074404,3.409385681152344e-05,0.00011205673217773438
8.249282836914062e-05,0.0800318717956543,0.0033376277160644535,0.078305,3.886222839355469e-05,0.00013065338134765625
9.274482727050781e-05,0.07592558860778809,0.0024320617980957,0.077143,4.172325134277344e-05,0.00012445449829101562
9.799003601074219e-05,0.06140255928039551,0.0022293458251953086,0.079697,3.886222839355469e-05,0.00014162063598632812
0.00012445449829101562,0.08768129348754883,0.008681781188964843,0.069633,3.719329833984375e-05,0.00011491775512695312
0.00010538101196289062,0.028141260147094727,0.0047827954559326175,0.059322,3.814697265625e-05,0.0001380443572998047
9.942054748535156e-05,0.05869150161743164,0.011351757232666015,0.063083,4.076957702636719e-05,0.00013780593872070312
8.463859558105469e-05,0.04460000991821289,0.00481368478393554,0.066864,3.123283386230469e-05,0.00011110305786132812
9.393692016601562e-05,0.041916608810424805,0.003827335571289066,0.059201,3.600120544433594e-05,0.0001201629638671875
9.036064147949219e-05,0.06715178489685059,0.0051241879730224565,0.080197,4.1484832763671875e-05,0.00013780593872070312
9.179115295410156e-05,0.045915842056274414,0.006691863037109377,0.089099,3.3855438232421875e-05,0.00011587142944335938
0.00010728836059570312,0.04848003387451172,0.008056408721923827,0.080693,4.076957702636719e-05,0.0001380443572998047
9.34600830078125e-05,0.05401253700256348,0.004161668350219722,0.082848,4.172325134277344e-05,0.00014209747314453125
6.413459777832031e-05,0.08276653289794922,0.010177787521362308,0.061997,3.9577484130859375e-05,0.00012636184692382812
6.270408630371094e-05,0.06748795509338379,0.010807324035644536,0.081742,3.886222839355469e-05,0.000133514404296875
8.845329284667969e-05,0.07161188125610352,0.019681079528808598,0.064577,4.1484832763671875e-05,0.00012969970703125
9.751319885253906e-05,0.0759882926940918,0.004017704986572265,0.064901,3.552436828613281e-05,0.00011944770812988281
0.00011801719665527344,0.060248374938964844,0.0026604793243408253,0.073957,2.8133392333984375e-05,8.940696716308594e-05
0.0001266002655029297,0.049955129623413086,0.016500523086547855,0.063204,3.504753112792969e-05,0.00013971328735351562
7.724761962890625e-05,0.026589632034301758,0.009619405853271479,0.088538,3.2901763916015625e-05,0.00010776519775390625
8.7738037109375e-05,0.06054401397705078,0.015601450531005853,0.066683,5.6743621826171875e-05,0.0001990795135498047
8.988380432128906e-05,0.0656585693359375,0.02963966821289063,0.066464,4.029273986816406e-05,0.00013518333435058594
8.630752563476562e-05,0.07515239715576172,0.006423196121215821,0.060154,7.915496826171875e-05,0.0002357959747314453
8.797645568847656e-05,0.08096122741699219,0.003952537979125981,0.070461,3.0517578125e-05,9.489059448242188e-05
9.369850158691406e-05,0.06669497489929199,0.0049089933013915996,0.06194,3.170967102050781e-05,0.00011134147644042969
0.00010824203491210938,0.033843040466308594,0.0024858711547851575,0.078318,3.8623809814453125e-05,0.00013756752014160156
0.00010061264038085938,0.051708221435546875,0.0025011006164550736,0.063795,5.030632019042969e-05,0.00018715858459472656
8.440017700195312e-05,0.060318708419799805,0.0033217014312744153,0.0736,4.029273986816406e-05,0.00014209747314453125
9.083747863769531e-05,0.0754401683807373,0.0033343639984130813,0.067861,4.076957702636719e-05,0.0001456737518310547
8.511543273925781e-05,0.06617212295532227,0.0056836596679687434,0.064255,3.695487976074219e-05,0.00013065338134765625
0.0001251697540283203,0.0587923526763916,0.01702257585144043,0.082454,3.743171691894531e-05,0.00012040138244628906
0.00010585784912109375,0.06974530220031738,0.0037103738555908233,0.072724,3.695487976074219e-05,0.00013184547424316406
9.894371032714844e-05,0.0638728141784668,0.0019529220275878861,0.065932,3.123283386230469e-05,0.00012350082397460938
0.0001308917999267578,0.06264352798461914,0.0016409044189453145,0.062158,3.0517578125e-05,0.00010633468627929688
0.00011515617370605469,0.02648615837097168,0.008969355194091796,0.075808,3.4809112548828125e-05,0.00012922286987304688
8.96453857421875e-05,0.05602145195007324,0.005762600097656251,0.069715,4.3392181396484375e-05,0.000152587890625
9.369850158691406e-05,0.036034584045410156,0.0036747552490234425,0.064965,4.076957702636719e-05,0.00014519691467285156
9.202957153320312e-05,0.056227684020996094,0.004436998123168945,0.062556,4.6253204345703125e-05,0.0001704692840576172
9.5367431640625e-05,0.05246925354003906,0.0178458055267334,0.072074,3.3855438232421875e-05,0.00011491775512695312
9.965896606445312e-05,0.065948486328125,0.004205669464111328,0.062861,3.170967102050781e-05,0.00010132789611816406
4.458427429199219e-05,0.04651236534118652,0.0013042610015869122,0.093516,3.981590270996094e-05,0.000148773193359375
7.033348083496094e-05,0.06365180015563965,0.007087103866577155,0.088776,3.1948089599609375e-05,0.00010919570922851562
0.00010943412780761719,0.059607505798339844,0.0070351707458496116,0.0663,2.9325485229492188e-05,0.0001010894775390625
0.00010228157043457031,0.08001065254211426,0.0019333705444335991,0.068073,3.695487976074219e-05,0.00012183189392089844
9.870529174804688e-05,0.041977643966674805,0.005691172256469729,0.06136,3.3855438232421875e-05,0.00012230873107910156
0.00012445449829101562,0.026808738708496094,0.00521545941162109,0.077532,4.00543212890625e-05,0.00013256072998046875
8.034706115722656e-05,0.05037426948547363,0.008740592315673826,0.071647,4.4345855712890625e-05,0.00016450881958007812
7.462501525878906e-05,0.0559849739074707,0.010571483978271484,0.063416,4.291534423828125e-05,0.00014209747314453125
8.535385131835938e-05,0.0690152645111084,0.005636447616577153,0.068254,5.6743621826171875e-05,0.00019669532775878906
8.058547973632812e-05,0.054860591888427734,0.0034923352813720637,0.07179,4.0531158447265625e-05,0.000148773193359375
0.00010466575622558594,0.084869384765625,0.004292378860473636,0.065369,5.14984130859375e-05,0.0001823902130126953
0.00010037422180175781,0.04286766052246094,0.0033921471862792957,0.064097,4.0531158447265625e-05,0.00013446807861328125
0.00010633468627929688,0.040724992752075195,0.010778073364257817,0.066769,4.0531158447265625e-05,0.00014662742614746094
0.000110626220703125,0.06077170372009277,0.005446201400756842,0.06742,4.029273986816406e-05,0.00012803077697753906
8.249282836914062e-05,0.049994468688964844,0.004278659988403322,0.065274,3.600120544433594e-05,0.000118255615234375
9.512901306152344e-05,0.06341814994812012,0.007043227355957027,0.065807,3.361701965332031e-05,0.00011754035949707031
9.274482727050781e-05,0.0653080940246582,0.003969395690917962,0.064019,4.506111145019531e-05,0.00015020370483398438
9.5367431640625e-05,0.06302905082702637,0.015149700164794916,0.06925,3.7670135498046875e-05,0.00013494491577148438
0.00010037422180175781,0.04985976219177246,0.010173930374145504,0.069234,3.4332275390625e-05,0.0001049041748046875
7.534027099609375e-05,0.06058931350708008,0.004766398773193362,0.058765,4.315376281738281e-05,0.0001342296600341797
0.00011301040649414062,0.028630971908569336,0.0027067743530273455,0.057801,3.719329833984375e-05,0.00013685226440429688
5.7697296142578125e-05,0.02762770652770996,0.002375343490600583,0.062274,4.076957702636719e-05,0.00014853477478027344
8.535385131835938e-05,0.032662153244018555,0.005096130142211913,0.059115,3.314018249511719e-05,0.00011420249938964844
6.4849853515625e-05,0.0362703800201416,0.004447331802368164,0.061633,4.124641418457031e-05,0.00012445449829101562
0.00013756752014160156,0.029832839965820312,0.0018275678100585918,0.064181,2.956390380859375e-05,0.00012111663818359375
8.416175842285156e-05,0.03842353820800781,0.0031856138458251984,0.059451,3.123283386230469e-05,0.0001251697540283203
0.00010561943054199219,0.05449938774108887,0.00634966731262207,0.067773,3.814697265625e-05,0.0001430511474609375
0.00010466575622558594,0.04646563529968262,0.002859943435668942,0.062302,3.8623809814453125e-05,0.0001308917999267578
8.749961853027344e-05,0.0657966136932373,0.0014317281494140577,0.075299,3.0279159545898438e-05,0.00010132789611816406
9.369850158691406e-05,0.04675865173339844,0.00726866188049316,0.063725,3.981590270996094e-05,0.00012969970703125
9.72747802734375e-05,0.03542661666870117,0.026348315917968754,0.065563,3.62396240234375e-05,0.00012540817260742188
7.343292236328125e-05,0.05354142189025879,0.003537888229370116,0.061162,4.172325134277344e-05,0.00017333030700683594
9.512901306152344e-05,0.04597878456115723,0.0046712067565918,0.072904,3.5762786865234375e-05,0.00011348724365234375
6.580352783203125e-05,0.03683304786682129,0.013987974105834966,0.072264,4.220008850097656e-05,0.00014066696166992188
6.246566772460938e-05,0.06269121170043945,0.004369914276123044,0.064668,3.457069396972656e-05,0.0001163482666015625
7.557868957519531e-05,0.07031798362731934,0.002560146179199224,0.079535,3.24249267578125e-05,0.00012087821960449219
0.00013756752014160156,0.07541990280151367,0.003432054122924799,0.075716,3.814697265625e-05,0.00013113021850585938
0.0001010894775390625,0.04597640037536621,0.009666175125122065,0.063602,3.719329833984375e-05,0.0001347064971923828
8.845329284667969e-05,0.04424428939819336,0.007876360504150387,0.063808,4.57763671875e-05,0.000156402587890625
0.00010800361633300781,0.04751133918762207,0.006902797897338872,0.069142,4.076957702636719e-05,0.0001354217529296875
0.000110626220703125,0.04689764976501465,0.005005644638061524,0.063693,3.8623809814453125e-05,0.00012063980102539062
9.179115295410156e-05,0.05686640739440918,0.004982769882202143,0.066863,3.409385681152344e-05,0.00011205673217773438
8.320808410644531e-05,0.04180717468261719,0.006341953063964845,0.068799,5.054473876953125e-05,0.00017786026000976562
8.678436279296875e-05,0.08244776725769043,0.011971314605712893,0.069616,4.1961669921875e-05,0.000148773193359375
9.822845458984375e-05,0.051743507385253906,0.011566915786743168,0.066812,3.361701965332031e-05,0.0001366138458251953
4.649162292480469e-05,0.04335165023803711,0.004740285476684571,0.061341,3.2901763916015625e-05,0.00011587142944335938
6.318092346191406e-05,0.0639503002166748,0.0057292709808349634,0.063677,3.886222839355469e-05,0.0001277923583984375
7.843971252441406e-05,0.07014036178588867,0.0016947829284667953,0.065596,3.170967102050781e-05,0.00010895729064941406
0.0001010894775390625,0.07997941970825195,0.007169320861816403,0.069858,3.8623809814453125e-05,0.00013256072998046875
5.269050598144531e-05,0.08652591705322266,0.002167997421264653,0.104361,4.1961669921875e-05,0.0001418590545654297
8.702278137207031e-05,0.06594371795654297,0.004853356796264648,0.062369,3.7670135498046875e-05,0.00012230873107910156
0.00010895729064941406,0.0670783519744873,0.01091354814147949,0.093669,3.814697265625e-05,0.00012230873107910156
7.843971252441406e-05,0.04815506935119629,0.0031675778350830075,0.070854,3.5762786865234375e-05,0.000118255615234375
0.00011324882507324219,0.05868887901306152,0.0048545616607666014,0.060377,3.24249267578125e-05,0.000102996826171875
6.580352783203125e-05,0.08121490478515625,0.0077482097015380835,0.074464,2.9087066650390625e-05,0.00010013580322265625
0.00010704994201660156,0.06099200248718262,0.005012152511596674,0.070943,3.457069396972656e-05,0.00011658668518066406
7.867813110351562e-05,0.07146096229553223,0.0051152704467773424,0.075351,3.409385681152344e-05,0.00011754035949707031
9.679794311523438e-05,0.05804085731506348,0.010636238265991207,0.070649,4.172325134277344e-05,0.00013947486877441406
8.988380432128906e-05,0.08097457885742188,0.010387623992919919,0.060859,3.361701965332031e-05,0.00011515617370605469
8.940696716308594e-05,0.07617878913879395,0.0022716270751953066,0.064518,4.00543212890625e-05,0.0001277923583984375
8.606910705566406e-05,0.07406020164489746,0.013208212188720703,0.083121,4.38690185546875e-05,0.0001964569091796875
9.5367431640625e-05,0.08799529075622559,0.006305708663940424,0.070832,3.981590270996094e-05,0.00011181831359863281
9.775161743164062e-05,0.07545971870422363,0.006453476654052728,0.062964,4.6253204345703125e-05,0.00011539459228515625
9.298324584960938e-05,0.08891057968139648,0.006103606811523443,0.070959,5.364418029785156e-05,0.00010943412780761719
0.0001697540283203125,0.05741715431213379,0.0015344642791748075,0.067909,3.0994415283203125e-05,0.00010395050048828125
8.940696716308594e-05,0.021597623825073242,0.00943950398254395,0.078397,3.7670135498046875e-05,0.00012946128845214844
0.0001049041748046875,0.04831504821777344,0.00525773797607422,0.080469,3.814697265625e-05,0.00014400482177734375
7.367134094238281e-05,0.054498910903930664,0.002856970703125003,0.072613,3.147125244140625e-05,0.00010633468627929688
0.00010800361633300781,0.05909585952758789,0.0031385057983398384,0.072094,4.076957702636719e-05,0.00014448165893554688
7.843971252441406e-05,0.0715491771697998,0.007821428436279296,0.091406,4.0531158447265625e-05,0.00014257431030273438
6.866455078125e-05,0.07494759559631348,0.004733327331542969,0.072685,3.910064697265625e-05,0.00012493133544921875
0.00011205673217773438,0.07291603088378906,0.004545043457031245,0.082987,3.647804260253906e-05,0.00012946128845214844
9.012222290039062e-05,0.0402069091796875,0.0035422989501953106,0.067886,4.076957702636719e-05,0.0001266002655029297
7.915496826171875e-05,0.0483245849609375,0.0033890762481689485,0.070684,3.075599670410156e-05,0.00011944770812988281
0.00010633468627929688,0.048285722732543945,0.00656364154052734,0.076283,4.029273986816406e-05,0.00015211105346679688
0.00011992454528808594,0.07235026359558105,0.0026605826416015582,0.065571,4.100799560546875e-05,0.00014591217041015625
8.749961853027344e-05,0.05295395851135254,0.010475885742187496,0.071357,3.528594970703125e-05,0.00012922286987304688
8.797645568847656e-05,0.07719159126281738,0.014662702987670903,0.105027,3.314018249511719e-05,0.00011587142944335938
9.274482727050781e-05,0.056195735931396484,0.004882612350463861,0.101222,3.3855438232421875e-05,0.0001163482666015625
0.00011348724365234375,0.04059553146362305,0.0030963397674560605,0.066782,3.743171691894531e-05,0.00011587142944335938
9.703636169433594e-05,0.04407143592834473,0.0041958034973144515,0.077752,3.4809112548828125e-05,0.0001423358917236328
7.867813110351562e-05,0.027607440948486328,0.012045347457885741,0.079819,3.075599670410156e-05,0.00010418891906738281
6.747245788574219e-05,0.049993038177490234,0.011408561935424805,0.066885,3.600120544433594e-05,0.00012993812561035156
0.000110626220703125,0.04837465286254883,0.010482553833007807,0.073107,3.3855438232421875e-05,0.00013780593872070312
9.441375732421875e-05,0.04347801208496094,0.0027549324035644474,0.084625,4.0531158447265625e-05,0.00015163421630859375
9.703636169433594e-05,0.0493464469909668,0.012611685668945313,0.075113,4.696846008300781e-05,0.0001494884490966797
6.818771362304688e-05,0.06532740592956543,0.00618608259582519,0.067681,3.695487976074219e-05,0.0001251697540283203
0.00010514259338378906,0.06789517402648926,0.010169826263427731,0.065931,3.62396240234375e-05,0.0001220703125
9.34600830078125e-05,0.05294919013977051,0.007838040023803713,0.072669,3.1948089599609375e-05,0.00013327598571777344
0.00010967254638671875,0.07191991806030273,0.001641468994140624,0.073283,3.7670135498046875e-05,0.00013375282287597656
0.00012445449829101562,0.05744671821594238,0.001539240966796876,0.083189,6.031990051269531e-05,0.0002224445343017578
0.00011491775512695312,0.08759593963623047,0.009797203659057618,0.066301,4.410743713378906e-05,0.00011944770812988281
8.797645568847656e-05,0.048540353775024414,0.015720064804077144,0.076603,6.365776062011719e-05,0.00014090538024902344
0.000102996826171875,0.05568957328796387,0.0048509348297119115,0.07291,3.504753112792969e-05,0.00012087821960449219
9.679794311523438e-05,0.06320071220397949,0.004626797744750971,0.090203,3.933906555175781e-05,0.00014257431030273438
9.489059448242188e-05,0.05176568031311035,0.008537154083251952,0.08487,4.410743713378906e-05,0.00015115737915039062
9.775161743164062e-05,0.04225873947143555,0.004628331115722653,0.075672,3.3855438232421875e-05,0.00011563301086425781
0.00010275840759277344,0.06679582595825195,0.002728456573486332,0.132545,4.0531158447265625e-05,0.00014710426330566406
0.00010037422180175781,0.05830860137939453,0.018675927368164064,0.094859,3.1948089599609375e-05,0.00011658668518066406
0.00010251998901367188,0.045024871826171875,0.002246254180908208,0.158826,6.818771362304688e-05,0.0002646446228027344
8.940696716308594e-05,0.07177615165710449,0.0037517584228515533,0.14291,7.224082946777344e-05,0.0002696514129638672
9.989738464355469e-05,0.07245635986328125,0.09735969412231445,0.074676,3.3855438232421875e-05,0.0001354217529296875
7.963180541992188e-05,0.17104744911193848,0.0016503827514648406,0.065556,3.981590270996094e-05,0.00012230873107910156
0.00011324882507324219,0.19576406478881836,0.01232185173034668,0.077,4.267692565917969e-05,0.0001544952392578125
0.00011229515075683594,0.16367721557617188,0.01179603643798828,0.080471,3.719329833984375e-05,0.00012040138244628906
0.000141143798828125,0.1674635410308838,0.020268458908081058,0.085407,3.814697265625e-05,0.00013327598571777344
7.724761962890625e-05,0.18381142616271973,0.005556680328369146,0.083393,3.457069396972656e-05,0.00011610984802246094
6.961822509765625e-05,0.16420555114746094,0.0074295869293212885,0.072006,3.457069396972656e-05,0.00011277198791503906
9.655952453613281e-05,0.08528733253479004,0.0027086551971435557,0.062943,4.220008850097656e-05,0.00014925003051757812
0.0001404285430908203,0.06760001182556152,0.0034450554809570266,0.072579,3.337860107421875e-05,0.00010848045349121094
0.00011301040649414062,0.0335540771484375,0.0034661406555175772,0.071146,3.695487976074219e-05,0.0001277923583984375
0.00010633468627929688,0.058608293533325195,0.0061003063812255925,0.064561,4.4345855712890625e-05,0.00014472007751464844
0.00010514259338378906,0.04465198516845703,0.002314124649047858,0.097532,3.5762786865234375e-05,0.00012040138244628906
0.00012636184692382812,0.06608152389526367,0.008426244735717778,0.07325,5.316734313964844e-05,0.0001595020294189453
0.00011539459228515625,0.0585329532623291,0.012870521575927732,0.088743,3.600120544433594e-05,0.00011467933654785156
9.036064147949219e-05,0.08093643188476562,0.005472158966064455,0.06494,4.57763671875e-05,0.00014281272888183594
7.796287536621094e-05,0.033387184143066406,0.0019576663818359347,0.069566,4.38690185546875e-05,0.00014519691467285156
7.104873657226562e-05,0.04734468460083008,0.009513008468627931,0.065107,4.315376281738281e-05,0.00013566017150878906
0.00011992454528808594,0.06549739837646484,0.007268533920288089,0.082451,3.743171691894531e-05,0.0001342296600341797
7.367134094238281e-05,0.059583425521850586,0.0030385699768066404,0.061848,3.337860107421875e-05,0.00010657310485839844
9.942054748535156e-05,0.051441192626953125,0.010810487960815435,0.065076,4.291534423828125e-05,0.00013399124145507812
0.00012230873107910156,0.046121835708618164,0.0062815278320312445,0.075147,4.363059997558594e-05,0.00015401840209960938
9.894371032714844e-05,0.07036161422729492,0.003314803359985352,0.056477,3.886222839355469e-05,0.0001595020294189453
7.605552673339844e-05,0.049376726150512695,0.002074233413696294,0.067199,3.147125244140625e-05,0.00010752677917480469
8.416175842285156e-05,0.05344986915588379,0.0057419162902832,0.065334,3.7670135498046875e-05,0.000118255615234375
9.822845458984375e-05,0.06241798400878906,0.006055478881835941,0.085976,4.029273986816406e-05,0.00012922286987304688
8.058547973632812e-05,0.06885242462158203,0.004309277084350582,0.079322,3.8623809814453125e-05,0.0001323223114013672
9.012222290039062e-05,0.06610846519470215,0.00300256639099121,0.073644,3.6716461181640625e-05,0.00011968612670898438
0.00011229515075683594,0.06049466133117676,0.0032239302978515627,0.062139,3.1948089599609375e-05,0.00010514259338378906
7.510185241699219e-05,0.07817673683166504,0.008857765670776369,0.081454,3.266334533691406e-05,0.00010704994201660156
7.915496826171875e-05,0.029831886291503906,0.006488043563842777,0.075707,3.4332275390625e-05,0.0001277923583984375
0.00011467933654785156,0.043672800064086914,0.008207737579345703,0.06386,3.147125244140625e-05,0.00010752677917480469
8.7738037109375e-05,0.05115365982055664,0.01967087783813476,0.0821,3.552436828613281e-05,0.00011229515075683594
7.319450378417969e-05,0.05819058418273926,0.002920226684570315,0.058834,3.147125244140625e-05,0.00010752677917480469
8.153915405273438e-05,0.05328869819641113,0.0036029696960449276,0.070848,3.0040740966796875e-05,0.00010085105895996094
8.225440979003906e-05,0.024004459381103516,0.0223085696105957,0.072037,3.933906555175781e-05,0.000141143798828125
7.939338684082031e-05,0.050447702407836914,0.005862288421630862,0.064856,3.266334533691406e-05,0.0001087188720703125
0.00011754035949707031,0.04305911064147949,0.019821394851684576,0.065547,3.552436828613281e-05,0.00010967254638671875
8.988380432128906e-05,0.0329279899597168,0.021395544616699222,0.071808,3.2901763916015625e-05,0.00010395050048828125
9.250640869140625e-05,0.06900715827941895,0.006327250061035156,0.06819,3.695487976074219e-05,0.000125885009765625
0.00011181831359863281,0.06466031074523926,0.002182141113281244,0.06295,3.337860107421875e-05,0.00010967254638671875
7.367134094238281e-05,0.06583380699157715,0.013644038635253902,0.073744,3.337860107421875e-05,0.00010085105895996094
8.940696716308594e-05,0.04533672332763672,0.007857887908935546,0.072853,5.459785461425781e-05,0.0001881122589111328
9.179115295410156e-05,0.0509181022644043,0.0033303624420166003,0.056347,3.8623809814453125e-05,0.0001289844512939453
6.890296936035156e-05,0.039617300033569336,0.011378570358276371,0.076858,6.4849853515625e-05,0.00021576881408691406
6.031990051269531e-05,0.058553457260131836,0.015199925994873048,0.064275,4.267692565917969e-05,0.0001404285430908203
7.534027099609375e-05,0.05340838432312012,0.008443043075561527,0.071364,4.00543212890625e-05,0.00011849403381347656
9.202957153320312e-05,0.06332206726074219,0.008609496337890626,0.075043,3.981590270996094e-05,0.00015807151794433594
8.630752563476562e-05,0.05391097068786621,0.0031340161895751922,0.07409,3.170967102050781e-05,0.00010633468627929688
6.413459777832031e-05,0.0420992374420166,0.00973383438110352,0.067005,3.4809112548828125e-05,0.00011992454528808594
8.511543273925781e-05,0.04892086982727051,0.0028329440917968796,0.067491,3.7670135498046875e-05,0.0001270771026611328
8.463859558105469e-05,0.06163811683654785,0.0173369610748291,0.063779,2.7894973754882812e-05,0.00010132789611816406
0.00011801719665527344,0.05873465538024902,0.0018217380218505802,0.070457,4.1484832763671875e-05,0.00014400482177734375
7.05718994140625e-05,0.06449508666992188,0.0031728962402343686,0.067502,3.790855407714844e-05,0.00013494491577148438
6.604194641113281e-05,0.07393336296081543,0.002149469787597655,0.068843,3.790855407714844e-05,0.0001513957977294922
9.894371032714844e-05,0.05336499214172363,0.003736641433715826,0.068822,4.601478576660156e-05,0.00014638900756835938
6.794929504394531e-05,0.07480788230895996,0.006098902755737309,0.082769,4.0531158447265625e-05,0.00012826919555664062
0.00010561943054199219,0.05720353126525879,0.003849065109252925,0.066529,4.0531158447265625e-05,0.0001327991485595703
0.00011992454528808594,0.09130048751831055,0.0014106096343994151,0.079692,3.62396240234375e-05,0.0001239776611328125
0.00010037422180175781,0.05406904220581055,0.0056643407745361335,0.065233,3.266334533691406e-05,0.00010323524475097656
7.534027099609375e-05,0.04346942901611328,0.007471865844726561,0.0708,4.410743713378906e-05,0.00015997886657714844
9.775161743164062e-05,0.04984140396118164,0.0026296321411132806,0.081123,4.076957702636719e-05,0.0001366138458251953
0.00011658668518066406,0.03650617599487305,0.010345060363769532,0.058309,3.695487976074219e-05,0.00012063980102539062
8.893013000488281e-05,0.028716325759887695,0.0038420539550781257,0.072532,3.409385681152344e-05,0.00012087821960449219
8.082389831542969e-05,0.034314870834350586,0.007138707153320316,0.060658,3.504753112792969e-05,0.00011301040649414062
9.012222290039062e-05,0.05316948890686035,0.0019131171264648444,0.063096,3.7670135498046875e-05,0.00013375282287597656
9.655952453613281e-05,0.059519052505493164,0.009383988708496091,0.068206,3.409385681152344e-05,0.00012564659118652344
5.745887756347656e-05,0.08096647262573242,0.005709804794311518,0.065003,4.100799560546875e-05,0.00012731552124023438
6.651878356933594e-05,0.07798957824707031,0.016065713134765625,0.065359,3.814697265625e-05,0.00013113021850585938
4.887580871582031e-05,0.08326530456542969,0.004323582580566407,0.071422,3.361701965332031e-05,0.00011205673217773438
9.489059448242188e-05,0.0862431526184082,0.005106467605590817,0.061074,3.3855438232421875e-05,0.00011801719665527344
0.0001163482666015625,0.07192039489746094,0.005435334609985354,0.058751,3.528594970703125e-05,0.00012755393981933594
0.00010275840759277344,0.044007301330566406,0.006102432296752933,0.063177,5.078315734863281e-05,0.00017523765563964844
9.417533874511719e-05,0.038835763931274414,0.0043619296112060515,0.059596,3.886222839355469e-05,0.00013446807861328125
8.273124694824219e-05,0.04004168510437012,0.005872640319824221,0.071004,3.600120544433594e-05,0.00011372566223144531
0.00010013580322265625,0.04226827621459961,0.004014803054809571,0.062097,3.075599670410156e-05,0.00010848045349121094
9.584426879882812e-05,0.04446673393249512,0.0031285324249267638,0.067559,3.361701965332031e-05,0.00012493133544921875
9.512901306152344e-05,0.03748917579650879,0.0034460657196044853,0.069917,3.695487976074219e-05,0.00013709068298339844
7.128715515136719e-05,0.048753976821899414,0.007824106567382812,0.060232,3.981590270996094e-05,0.0001347064971923828
9.655952453613281e-05,0.048365116119384766,0.004680150909423822,0.073205,3.5762786865234375e-05,0.00013637542724609375
0.00012373924255371094,0.06222391128540039,0.005047736190795904,0.073901,4.220008850097656e-05,0.0001361370086669922
0.00010919570922851562,0.059545278549194336,0.006660650222778321,0.062007,3.6716461181640625e-05,0.00011754035949707031
9.036064147949219e-05,0.07332873344421387,0.002568947982788089,0.0653,4.8160552978515625e-05,0.0001697540283203125
7.915496826171875e-05,0.044591426849365234,0.004546433853149415,0.060626,4.029273986816406e-05,0.00014281272888183594
7.653236389160156e-05,0.06040596961975098,0.015771349060058587,0.074163,4.029273986816406e-05,0.000141143798828125
9.512901306152344e-05,0.04336285591125488,0.0031258632965087824,0.068543,3.4332275390625e-05,0.00012183189392089844
6.532669067382812e-05,0.06975960731506348,0.003846222198486335,0.063312,4.4345855712890625e-05,0.00014400482177734375
0.00010609626770019531,0.06401205062866211,0.007712870880126954,0.075654,3.552436828613281e-05,0.00011920928955078125
0.0001087188720703125,0.06589102745056152,0.0035109495086669967,0.064008,3.266334533691406e-05,0.00010418891906738281
0.000110626220703125,0.04613089561462402,0.0032845177612304682,0.067954,4.1961669921875e-05,0.0001399517059326172
0.00011324882507324219,0.037603139877319336,0.00984509596252442,0.090331,3.7670135498046875e-05,0.00011706352233886719
9.775161743164062e-05,0.06055402755737305,0.008248373992919916,0.090342,3.600120544433594e-05,0.00011610984802246094
9.965896606445312e-05,0.07532501220703125,0.0073285308227539064,0.065289,4.172325134277344e-05,0.0001308917999267578
6.508827209472656e-05,0.06848859786987305,0.002054654022216794,0.059804,3.790855407714844e-05,0.0001327991485595703
0.00013208389282226562,0.04435133934020996,0.0016839196166992254,0.066129,2.9802322387695312e-05,0.00012612342834472656
8.463859558105469e-05,0.08106589317321777,0.0029501551971435613,0.070514,2.9802322387695312e-05,0.00010442733764648438
9.34600830078125e-05,0.07215499877929688,0.0037675743103027376,0.0745,3.504753112792969e-05,0.00012087821960449219
7.295608520507812e-05,0.08313250541687012,0.005565977951049808,0.060429,2.8371810913085938e-05,0.00010228157043457031
0.00012993812561035156,0.05346226692199707,0.007484187255859379,0.064564,3.4809112548828125e-05,0.00013208389282226562
0.00011372566223144531,0.08921289443969727,0.008217914291381842,0.066754,3.24249267578125e-05,0.00010371208190917969
0.00010991096496582031,0.02416205406188965,0.017497203964233404,0.067906,3.0040740966796875e-05,0.00010204315185546875
8.7738037109375e-05,0.04912996292114258,0.0020063446655273487,0.066436,3.695487976074219e-05,0.0001373291015625
0.00010466575622558594,0.040566444396972656,0.002247150787353519,0.090666,4.0531158447265625e-05,0.00015020370483398438
8.463859558105469e-05,0.08780169486999512,0.012819311981201176,0.063745,3.170967102050781e-05,0.0001201629638671875
7.05718994140625e-05,0.057389259338378906,0.013868554153442389,0.069335,3.147125244140625e-05,0.00010561943054199219
7.82012939453125e-05,0.05624580383300781,0.0012342632446288998,0.075259,2.8133392333984375e-05,9.465217590332031e-05
0.00011515617370605469,0.06302595138549805,0.007404297271728519,0.067534,4.1484832763671875e-05,0.00014662742614746094
9.870529174804688e-05,0.07161331176757812,0.002076608520507811,0.067719,4.0531158447265625e-05,0.00014209747314453125
0.000125885009765625,0.08883833885192871,0.011783229537963874,0.065879,3.552436828613281e-05,0.00012159347534179688
0.00011420249938964844,0.0973353385925293,0.005688463394165039,0.063333,3.1948089599609375e-05,0.00010538101196289062
8.20159912109375e-05,0.053720951080322266,0.008055125778198238,0.077782,2.9802322387695312e-05,9.632110595703125e-05
7.462501525878906e-05,0.04819345474243164,0.02888602110290528,0.068461,3.5762786865234375e-05,0.00011014938354492188
9.226799011230469e-05,0.070465087890625,0.0030735415344238237,0.063337,3.24249267578125e-05,0.0001308917999267578
0.0001380443572998047,0.04519248008728027,0.004495174591064452,0.064208,3.147125244140625e-05,0.00012540817260742188
8.630752563476562e-05,0.039453983306884766,0.0040004797821044935,0.063137,3.62396240234375e-05,0.00011873245239257812
0.00010991096496582031,0.03876686096191406,0.004365126480102538,0.073186,3.790855407714844e-05,0.0001430511474609375
0.00011348724365234375,0.03774905204772949,0.006337586120605462,0.071096,3.9577484130859375e-05,0.000118255615234375
0.00012731552124023438,0.04416155815124512,0.01140327894592285,0.061801,4.220008850097656e-05,0.00014209747314453125
8.702278137207031e-05,0.05196070671081543,0.010091909179687497,0.061365,4.553794860839844e-05,0.000133514404296875
0.00011372566223144531,0.05568099021911621,0.003301765213012689,0.06524,4.1961669921875e-05,0.00014781951904296875
6.961822509765625e-05,0.06396269798278809,0.0031886175384521487,0.057976,3.3855438232421875e-05,0.0001125335693359375
9.584426879882812e-05,0.03010725975036621,0.008046045608520513,0.07243,4.553794860839844e-05,0.00011968612670898438
8.630752563476562e-05,0.05124235153198242,0.0016961519165039074,0.061583,3.9577484130859375e-05,0.0001220703125
9.751319885253906e-05,0.053601980209350586,0.010012581420898434,0.067874,6.151199340820312e-05,0.00022673606872558594
7.2479248046875e-05,0.04732990264892578,0.0075968180999755885,0.065689,3.123283386230469e-05,0.00011324882507324219
9.036064147949219e-05,0.06305146217346191,0.005944279205322263,0.058763,3.1948089599609375e-05,0.00012040138244628906
9.894371032714844e-05,0.051522016525268555,0.017312012817382816,0.060998,4.5299530029296875e-05,0.00016164779663085938
0.00010204315185546875,0.07036399841308594,0.0190063311920166,0.059714,4.267692565917969e-05,0.00013518333435058594
9.036064147949219e-05,0.07195925712585449,0.009461381408691405,0.066803,4.2438507080078125e-05,0.0001461505889892578
0.00010633468627929688,0.05500388145446777,0.00509670809936523,0.071233,3.981590270996094e-05,0.0001385211944580078
0.00010061264038085938,0.0522770881652832,0.010604941284179686,0.061613,4.3392181396484375e-05,0.00014972686767578125
0.00014281272888183594,0.03218865394592285,0.004739620315551751,0.073913,4.172325134277344e-05,0.00012731552124023438
0.00011086463928222656,0.053272247314453125,0.004593234558105466,0.07223,4.172325134277344e-05,0.00013375282287597656
7.677078247070312e-05,0.07683801651000977,0.009578915817260739,0.065043,3.886222839355469e-05,0.00014162063598632812
6.103515625e-05,0.08009767532348633,0.005011052947998043,0.070344,3.7670135498046875e-05,0.00011587142944335938
6.890296936035156e-05,0.05660867691040039,0.010249895568847658,0.096204,3.337860107421875e-05,0.00012111663818359375
8.058547973632812e-05,0.08113908767700195,0.003650498168945318,0.073332,3.075599670410156e-05,9.989738464355469e-05
6.389617919921875e-05,0.0927422046661377,0.00248802821350097,0.078853,4.57763671875e-05,0.00015997886657714844
0.00011801719665527344,0.04662203788757324,0.0076236076354980475,0.06175,3.695487976074219e-05,0.00014972686767578125
0.00012612342834472656,0.04163503646850586,0.0030636389312744122,0.065069,3.790855407714844e-05,0.00014495849609375
7.796287536621094e-05,0.04296064376831055,0.0027701540527343693,0.063144,3.0994415283203125e-05,0.0001068115234375
7.271766662597656e-05,0.0643618106842041,0.015967234008789064,0.081607,4.029273986816406e-05,0.00013899803161621094
9.441375732421875e-05,0.07263493537902832,0.007935866622924802,0.06047,3.361701965332031e-05,0.00011396408081054688
0.00010704994201660156,0.07843542098999023,0.007430670639038087,0.063429,3.409385681152344e-05,8.7738037109375e-05
0.00011110305786132812,0.08111405372619629,0.008205514160156246,0.068859,4.315376281738281e-05,0.00014162063598632812
6.890296936035156e-05,0.09147095680236816,0.0044729970245361295,0.072772,4.0531158447265625e-05,0.00014448165893554688
0.00013446807861328125,0.0685887336730957,0.009965528427124018,0.068514,4.100799560546875e-05,0.0001404285430908203
6.175041198730469e-05,0.08625960350036621,0.006155274520874027,0.064939,4.553794860839844e-05,0.000141143798828125
8.225440979003906e-05,0.061354875564575195,0.004708582351684573,0.060152,3.4332275390625e-05,0.00011277198791503906
0.000110626220703125,0.09054875373840332,0.007213291732788091,0.085558,4.5299530029296875e-05,0.00013947486877441406
9.965896606445312e-05,0.07612776756286621,0.007808721664428711,0.062597,4.458427429199219e-05,0.00014519691467285156
0.00012683868408203125,0.06450176239013672,0.0036540985260009734,0.077809,3.695487976074219e-05,0.00011372566223144531
0.00011181831359863281,0.06956958770751953,0.010824148773193362,0.080051,4.410743713378906e-05,0.000164031982421875
9.560585021972656e-05,0.10919427871704102,0.010598122772216799,0.062491,4.1961669921875e-05,0.0001392364501953125
0.00014543533325195312,0.0826716423034668,0.00487922930908203,0.061898,3.6716461181640625e-05,0.00012946128845214844
0.00010085105895996094,0.10540103912353516,0.010101239181518548,0.067849,4.935264587402344e-05,0.0001621246337890625
0.00010561943054199219,0.05690813064575195,0.0014036802520751984,0.089126,3.790855407714844e-05,0.00012087821960449219
0.00010156631469726562,0.07443952560424805,0.022136076019287104,0.087927,4.220008850097656e-05,0.00013017654418945312
0.00011110305786132812,0.07446908950805664,0.00695107879638672,0.0581,3.743171691894531e-05,0.00012373924255371094
8.130073547363281e-05,0.08738303184509277,0.0013404573974609424,0.079369,4.100799560546875e-05,0.00013828277587890625
8.344650268554688e-05,0.05231809616088867,0.01325594831848144,0.075786,4.172325134277344e-05,0.0001590251922607422
0.00011658668518066406,0.0759742259979248,0.005499727325439449,0.07892,3.337860107421875e-05,0.00010848045349121094
6.890296936035156e-05,0.04658102989196777,0.011620756698608396,0.058249,3.24249267578125e-05,0.00010633468627929688
9.703636169433594e-05,0.04236173629760742,0.01035633564758301,0.066717,2.9087066650390625e-05,0.00010061264038085938
7.414817810058594e-05,0.06822800636291504,0.00466105381774902,0.065182,3.3855438232421875e-05,0.0001251697540283203
5.221366882324219e-05,0.06614995002746582,0.010196457260131839,0.063982,3.218650817871094e-05,0.00010609626770019531
7.081031799316406e-05,0.06811046600341797,0.003623299270629876,0.067419,3.886222839355469e-05,0.00012731552124023438
0.0001049041748046875,0.0469362735748291,0.006799091918945316,0.067742,3.9577484130859375e-05,0.00014519691467285156
0.00010418891906738281,0.038240671157836914,0.005459200332641599,0.058277,4.076957702636719e-05,0.00014472007751464844
9.131431579589844e-05,0.03647565841674805,0.006055365020751949,0.072093,4.2438507080078125e-05,0.00015020370483398438
7.486343383789062e-05,0.05797553062438965,0.002222130950927728,0.063991,5.412101745605469e-05,0.00019669532775878906
7.486343383789062e-05,0.05884575843811035,0.010519682479858392,0.071374,5.793571472167969e-05,0.00020647048950195312
8.344650268554688e-05,0.05848526954650879,0.0013984830322265607,0.064056,4.4345855712890625e-05,0.00014281272888183594
7.82012939453125e-05,0.043547630310058594,0.01116661596679687,0.063796,3.910064697265625e-05,0.0001277923583984375
9.799003601074219e-05,0.04896807670593262,0.008202568710327152,0.064162,3.9577484130859375e-05,0.00016546249389648438
9.775161743164062e-05,0.030839920043945312,0.004492533050537109,0.075114,3.981590270996094e-05,0.000125885009765625
5.698204040527344e-05,0.06527233123779297,0.004998346649169927,0.069239,3.8623809814453125e-05,0.00014972686767578125
0.00010752677917480469,0.07593512535095215,0.005464126953124995,0.068541,3.0279159545898438e-05,0.00010585784912109375
4.649162292480469e-05,0.06170058250427246,0.006921115676879877,0.072483,2.6226043701171875e-05,8.249282836914062e-05
7.557868957519531e-05,0.07283186912536621,0.0029750324554443375,0.071768,3.9577484130859375e-05,0.00012946128845214844
9.417533874511719e-05,0.053938865661621094,0.006162331039428717,0.075718,3.6716461181640625e-05,0.00013184547424316406
9.131431579589844e-05,0.034987449645996094,0.0024337728118896534,0.068115,3.528594970703125e-05,0.000125885009765625
8.0108642578125e-05,0.050058603286743164,0.009853125457763671,0.060745,4.38690185546875e-05,0.0001475811004638672
9.393692016601562e-05,0.05942535400390625,0.0013952106628418032,0.064034,3.361701965332031e-05,0.0001304149627685547
9.34600830078125e-05,0.054624319076538086,0.0050335115509033135,0.072942,3.790855407714844e-05,0.00013184547424316406
9.751319885253906e-05,0.044718265533447266,0.007665170455932617,0.062299,3.7670135498046875e-05,0.00014209747314453125
0.00011277198791503906,0.05875039100646973,0.006419106933593752,0.063428,3.4332275390625e-05,0.00012040138244628906
0.00011277198791503906,0.04710078239440918,0.006336142242431647,0.076037,4.291534423828125e-05,0.000148773193359375
0.00011014938354492188,0.0482027530670166,0.022462005310058597,0.089445,4.6253204345703125e-05,0.00014853477478027344
7.915496826171875e-05,0.044405460357666016,0.004690547424316405,0.086619,4.9591064453125e-05,0.00017261505126953125
7.009506225585938e-05,0.06663250923156738,0.010383695388793947,0.060424,3.528594970703125e-05,0.00012135505676269531
0.00010776519775390625,0.06639289855957031,0.009045002288818355,0.068555,4.506111145019531e-05,0.00015926361083984375
0.000110626220703125,0.08124470710754395,0.007276590316772462,0.061382,3.886222839355469e-05,0.0001373291015625
8.845329284667969e-05,0.10516905784606934,0.0028202664642334035,0.075747,3.9577484130859375e-05,0.00013136863708496094
0.00010251998901367188,0.05585885047912598,0.013164402008056644,0.074,2.7894973754882812e-05,8.702278137207031e-05
0.00011396408081054688,0.06613802909851074,0.006211808364868163,0.062432,4.363059997558594e-05,0.000148773193359375
0.00011587142944335938,0.10084915161132812,0.003990627441406255,0.06459,3.266334533691406e-05,0.00010204315185546875
0.00010609626770019531,0.06988096237182617,0.002446674362182613,0.063184,4.744529724121094e-05,0.0001499652862548828
9.34600830078125e-05,0.06022763252258301,0.0013177203979492166,0.060941,4.2438507080078125e-05,0.00013709068298339844
0.00012755393981933594,0.08147358894348145,0.006229188995361332,0.07042,4.00543212890625e-05,0.00013971328735351562
9.751319885253906e-05,0.04963231086730957,0.003161966140747069,0.063667,3.910064697265625e-05,0.00013208389282226562
0.00010633468627929688,0.060482025146484375,0.0037312580413818297,0.064893,4.3392181396484375e-05,0.0001513957977294922
6.365776062011719e-05,0.056665897369384766,0.0012675692291259782,0.069728,3.886222839355469e-05,0.00011920928955078125
8.440017700195312e-05,0.04854917526245117,0.0060481231689453185,0.065075,3.4332275390625e-05,0.0001232624053955078
0.00015020370483398438,0.05920577049255371,0.003223655242919926,0.064605,5.4836273193359375e-05,0.00011157989501953125
0.00013065338134765625,0.03580951690673828,0.007716900802612309,0.071599,5.555152893066406e-05,0.00020432472229003906
8.869171142578125e-05,0.05498218536376953,0.01067960917663574,0.064278,4.506111145019531e-05,0.00015044212341308594
9.369850158691406e-05,0.047609567642211914,0.0029531084747314446,0.088103,3.910064697265625e-05,0.00011706352233886719
6.532669067382812e-05,0.058431386947631836,0.005900833648681644,0.067256,3.0994415283203125e-05,0.00010538101196289062
9.799003601074219e-05,0.050649404525756836,0.004203898635864255,0.060609,3.361701965332031e-05,0.0001087188720703125
8.845329284667969e-05,0.027230024337768555,0.008428115310668949,0.069185,5.7220458984375e-05,0.00020599365234375
0.00010442733764648438,0.044455528259277344,0.004475825820922846,0.071414,5.054473876953125e-05,0.00014352798461914062
9.274482727050781e-05,0.04783344268798828,0.006245378814697264,0.076864,5.1975250244140625e-05,0.00019478797912597656
9.274482727050781e-05,0.07182669639587402,0.008748035949707036,0.065506,3.695487976074219e-05,0.000125885009765625
0.00010347366333007812,0.059828996658325195,0.01640638388061523,0.068041,4.0531158447265625e-05,0.0001647472381591797
6.437301635742188e-05,0.10724329948425293,0.01092531201171875,0.061882,4.4345855712890625e-05,0.00014448165893554688
0.00010895729064941406,0.07944726943969727,0.015347999313354496,0.076997,3.457069396972656e-05,0.000110626220703125
0.000125885009765625,0.07567834854125977,0.007913350341796868,0.064852,5.364418029785156e-05,0.00018143653869628906
0.00010848045349121094,0.10734415054321289,0.016166699386596678,0.078099,4.2438507080078125e-05,0.0001354217529296875
0.00010275840759277344,0.07988142967224121,0.004138673171997065,0.06739,3.552436828613281e-05,0.00011944770812988281
8.7738037109375e-05,0.03592514991760254,0.0036808909606933574,0.060705,3.981590270996094e-05,0.00014472007751464844
0.00010585784912109375,0.04659914970397949,0.010972989776611333,0.075747,4.220008850097656e-05,0.00013113021850585938
7.319450378417969e-05,0.046761274337768555,0.004098593643188479,0.061297,3.1948089599609375e-05,0.00010752677917480469
0.0001068115234375,0.03585219383239746,0.00837173368835449,0.066151,4.363059997558594e-05,0.00013518333435058594
8.940696716308594e-05,0.04156136512756348,0.005675999877929688,0.071852,3.5762786865234375e-05,0.00012755393981933594
8.96453857421875e-05,0.05280351638793945,0.0013414881896972597,0.069805,3.9577484130859375e-05,0.00014543533325195312
8.487701416015625e-05,0.054352760314941406,0.007812770812988284,0.097882,3.910064697265625e-05,0.0001583099365234375
8.535385131835938e-05,0.07709455490112305,0.014444088043212885,0.068486,3.981590270996094e-05,0.0001373291015625
0.00010538101196289062,0.07099294662475586,0.0040824005584716855,0.066227,3.1948089599609375e-05,0.00010585784912109375
0.00011944770812988281,0.06635880470275879,0.012806911071777338,0.091341,3.1948089599609375e-05,0.00010323524475097656
0.00010728836059570312,0.07513904571533203,0.008434119720458988,0.065355,4.0531158447265625e-05,0.00013947486877441406
0.00010156631469726562,0.06367373466491699,0.02195930117797852,0.072083,4.76837158203125e-05,0.00016188621520996094
0.00010585784912109375,0.060210227966308594,0.006892342941284185,0.062883,3.528594970703125e-05,0.00013566017150878906
0.00010752677917480469,0.06410694122314453,0.01593814440917969,0.080938,6.079673767089844e-05,0.00021266937255859375
5.936622619628906e-05,0.06898617744445801,0.007784251022338873,0.0812,4.0531158447265625e-05,0.00013947486877441406
8.797645568847656e-05,0.06919097900390625,0.00641542503356933,0.066405,3.3855438232421875e-05,0.00011324882507324219
0.00011849403381347656,0.07866621017456055,0.021651376678466797,0.074448,4.0531158447265625e-05,0.00014734268188476562
8.821487426757812e-05,0.09048128128051758,0.0029063435821533173,0.066097,4.00543212890625e-05,0.00013875961303710938
8.96453857421875e-05,0.09158992767333984,0.02002182106018066,0.07946,4.982948303222656e-05,0.00018548965454101562
0.0001308917999267578,0.0741720199584961,0.020176621994018554,0.070591,4.696846008300781e-05,0.00014543533325195312
0.00010585784912109375,0.0687403678894043,0.005325530563354497,0.075789,3.528594970703125e-05,0.00011515617370605469
9.274482727050781e-05,0.07162189483642578,0.004187695419311521,0.078488,4.100799560546875e-05,0.00013113021850585938
0.00019288063049316406,0.05780935287475586,0.008463347976684577,0.097657,3.600120544433594e-05,0.000118255615234375
7.748603820800781e-05,0.08254265785217285,0.015766307586669928,0.070556,4.935264587402344e-05,0.00013780593872070312
0.00010824203491210938,0.07702803611755371,0.0023825034942626944,0.067441,3.337860107421875e-05,0.00010848045349121094
0.0001366138458251953,0.10191488265991211,0.0049283712005615266,0.07024,3.123283386230469e-05,0.0001010894775390625
9.679794311523438e-05,0.08209681510925293,0.010218527999877935,0.073984,2.9325485229492188e-05,0.00010395050048828125
8.130073547363281e-05,0.11125898361206055,0.006832056594848632,0.064874,4.124641418457031e-05,0.00014257431030273438
0.00010347366333007812,0.07583999633789062,0.0028480930175781224,0.061441,3.62396240234375e-05,0.00014495849609375
0.00013709068298339844,0.08051013946533203,0.0023699857482910175,0.080274,3.600120544433594e-05,0.00012731552124023438
9.918212890625e-05,0.043099403381347656,0.007646750473022462,0.063026,4.2438507080078125e-05,0.00012946128845214844
9.179115295410156e-05,0.06166720390319824,0.004848760360717769,0.067306,4.2438507080078125e-05,0.0001456737518310547
0.00010561943054199219,0.06413459777832031,0.014722372726440433,0.060096,3.647804260253906e-05,0.00012803077697753906
0.00010156631469726562,0.06232619285583496,0.0014241117401123105,0.078258,3.504753112792969e-05,0.0001308917999267578
0.00010037422180175781,0.03835892677307129,0.007267870681762698,0.061457,3.147125244140625e-05,0.00011086463928222656
8.058547973632812e-05,0.07896995544433594,0.007782872283935545,0.059012,4.363059997558594e-05,0.00014519691467285156
0.00011491775512695312,0.057335853576660156,0.0043867537231445375,0.064603,3.24249267578125e-05,0.00010609626770019531
0.00012302398681640625,0.07689428329467773,0.009599292114257807,0.090897,3.838539123535156e-05,0.0001385211944580078
6.842613220214844e-05,0.04870319366455078,0.02172500331115723,0.078453,5.125999450683594e-05,0.00017976760864257812
0.00012493133544921875,0.06655669212341309,0.005395837951660154,0.069274,2.8133392333984375e-05,0.00010657310485839844
8.893013000488281e-05,0.03359365463256836,0.008093922363281256,0.112214,3.0279159545898438e-05,0.00010228157043457031
8.368492126464844e-05,0.08924603462219238,0.004302401672363287,0.077314,3.838539123535156e-05,0.00013399124145507812
0.00012421607971191406,0.08596134185791016,0.01339811361694336,0.061791,3.695487976074219e-05,0.0001461505889892578
0.00010776519775390625,0.043550729751586914,0.01691448422241211,0.073892,3.4332275390625e-05,0.00011467933654785156
0.0001652240753173828,0.06420159339904785,0.0030667663574218684,0.073025,2.956390380859375e-05,0.00010323524475097656
0.00010132789611816406,0.05332136154174805,0.0035871021270751924,0.056425,3.6716461181640625e-05,0.00011897087097167969
9.5367431640625e-05,0.044075727462768555,0.005650008804321288,0.058893,3.981590270996094e-05,0.0001480579376220703
0.00010395050048828125,0.043047428131103516,0.01097464105224609,0.069484,3.552436828613281e-05,0.00012159347534179688
0.00011157989501953125,0.04070258140563965,0.00594989535522461,0.064303,3.647804260253906e-05,0.00012826919555664062
8.678436279296875e-05,0.044382572174072266,0.0029088442230224623,0.05751,3.0279159545898438e-05,0.00010442733764648438
7.891654968261719e-05,0.04633903503417969,0.0035201874389648447,0.061611,3.981590270996094e-05,0.0001399517059326172
9.822845458984375e-05,0.05350661277770996,0.014879724517822268,0.071434,3.695487976074219e-05,0.0001327991485595703
9.179115295410156e-05,0.04117918014526367,0.008562983535766601,0.057401,2.8848648071289062e-05,0.00010013580322265625
9.584426879882812e-05,0.03788924217224121,0.002550227981567385,0.079219,3.886222839355469e-05,0.00012803077697753906
6.365776062011719e-05,0.05316901206970215,0.008624893203735357,0.068684,3.170967102050781e-05,0.00011181831359863281
9.918212890625e-05,0.038088321685791016,0.01325177464294433,0.066252,3.0994415283203125e-05,0.00010085105895996094
7.367134094238281e-05,0.07394623756408691,0.0032168594665527295,0.063393,3.647804260253906e-05,0.00011777877807617188
0.00010442733764648438,0.07241392135620117,0.007821042617797855,0.065841,3.910064697265625e-05,0.00014281272888183594
9.5367431640625e-05,0.06808614730834961,0.005074737792968756,0.071944,3.075599670410156e-05,0.00010538101196289062
9.894371032714844e-05,0.08840155601501465,0.0070008735351562434,0.077632,4.696846008300781e-05,0.00017142295837402344
6.461143493652344e-05,0.08892583847045898,0.00305877302551269,0.072441,3.743171691894531e-05,0.0001277923583984375
0.00010156631469726562,0.09748601913452148,0.005729150863647461,0.085604,4.0531158447265625e-05,0.00013899803161621094
9.369850158691406e-05,0.06805920600891113,0.004208279556274411,0.071981,3.4809112548828125e-05,0.0001227855682373047
0.00010895729064941406,0.09645652770996094,0.005715588348388673,0.063082,3.528594970703125e-05,0.00011086463928222656
0.0001010894775390625,0.053598880767822266,0.01537245097351074,0.067123,4.6253204345703125e-05,0.0001308917999267578
8.821487426757812e-05,0.08296060562133789,0.001256921142578124,0.066206,3.314018249511719e-05,0.00011157989501953125
0.00011205673217773438,0.07287430763244629,0.005693562499999999,0.073408,3.314018249511719e-05,0.00010514259338378906
0.00010085105895996094,0.057903289794921875,0.0027613414459228547,0.063607,3.790855407714844e-05,0.0001270771026611328
0.00012373924255371094,0.07599067687988281,0.0076603252258300725,0.063366,3.24249267578125e-05,0.0001125335693359375
9.655952453613281e-05,0.0685422420501709,0.0014952888031005834,0.076948,3.719329833984375e-05,0.00012373924255371094
0.00011587142944335938,0.05140209197998047,0.0015241931457519592,0.079798,3.2901763916015625e-05,0.00012636184692382812
6.890296936035156e-05,0.041054725646972656,0.0031686255187988316,0.067728,3.4809112548828125e-05,0.00010824203491210938
0.00010251998901367188,0.050232648849487305,0.0022622263793945357,0.065812,3.1948089599609375e-05,0.00010418891906738281
9.846687316894531e-05,0.021602869033813477,0.007229705337524414,0.073171,4.1961669921875e-05,0.0001697540283203125
9.083747863769531e-05,0.029613971710205078,0.008654968856811524,0.067551,4.267692565917969e-05,0.00012421607971191406
8.630752563476562e-05,0.05536603927612305,0.006449223709106444,0.07005,3.647804260253906e-05,0.0001163482666015625
6.67572021484375e-05,0.05701494216918945,0.0027373455657958984,0.072061,4.506111145019531e-05,0.0001456737518310547
8.273124694824219e-05,0.07451677322387695,0.0019370836486816423,0.059501,3.838539123535156e-05,0.0001327991485595703
7.367134094238281e-05,0.0546872615814209,0.010677379272460943,0.062952,4.00543212890625e-05,0.00013947486877441406
0.00011587142944335938,0.06348824501037598,0.0020499692230224603,0.060322,3.409385681152344e-05,0.00012230873107910156
6.198883056640625e-05,0.10028672218322754,0.008049514007568356,0.072175,4.3392181396484375e-05,0.00013971328735351562
0.00011730194091796875,0.03758096694946289,0.005621286254882812,0.081844,4.76837158203125e-05,0.0001499652862548828
0.00011587142944335938,0.057660818099975586,0.0055763932342529285,0.060163,3.457069396972656e-05,0.000110626220703125
9.226799011230469e-05,0.05718493461608887,0.0025897789764404294,0.059045,3.719329833984375e-05,0.0001380443572998047
7.081031799316406e-05,0.052280426025390625,0.010234092346191409,0.074209,3.504753112792969e-05,0.00010418891906738281
8.296966552734375e-05,0.06205177307128906,0.006800151794433593,0.071507,3.0279159545898438e-05,9.870529174804688e-05
8.58306884765625e-05,0.04811406135559082,0.005289641113281243,0.067655,4.220008850097656e-05,0.0001323223114013672
7.271766662597656e-05,0.05835580825805664,0.0037737021179199207,0.058928,3.5762786865234375e-05,0.00011014938354492188
0.00010538101196289062,0.053450822830200195,0.005839256607055671,0.067489,4.1961669921875e-05,0.0001361370086669922
9.989738464355469e-05,0.05792832374572754,0.015486013290405276,0.074903,4.410743713378906e-05,0.0001373291015625
0.00010323524475097656,0.05595564842224121,0.006494742156982425,0.064523,3.504753112792969e-05,0.00011658668518066406
9.942054748535156e-05,0.04932761192321777,0.0017491820068359365,0.075878,3.790855407714844e-05,0.0001366138458251953
7.081031799316406e-05,0.05745816230773926,0.0046051489715576155,0.069662,3.62396240234375e-05,0.00013947486877441406
0.00010466575622558594,0.05865645408630371,0.005142633377075198,0.059264,4.863739013671875e-05,0.00018072128295898438
7.295608520507812e-05,0.06828522682189941,0.0030246876525878916,0.059245,4.8160552978515625e-05,0.0001666545867919922
7.915496826171875e-05,0.0581204891204834,0.004837075073242186,0.065443,4.863739013671875e-05,0.0001685619354248047
0.0001010894775390625,0.06326675415039062,0.0017102272949218733,0.078654,3.337860107421875e-05,0.00011372566223144531
9.202957153320312e-05,0.04329800605773926,0.0019982473449706994,0.063142,3.6716461181640625e-05,0.00013017654418945312
8.177757263183594e-05,0.046684980392456055,0.009950632308959963,0.060951,3.6716461181640625e-05,0.00015664100646972656
0.0001308917999267578,0.035462141036987305,0.003051512725830083,0.063092,4.076957702636719e-05,0.00014281272888183594
7.534027099609375e-05,0.044452667236328125,0.0025862158813476574,0.061021,4.124641418457031e-05,0.00015473365783691406
9.751319885253906e-05,0.05213356018066406,0.008860256408691411,0.065451,6.079673767089844e-05,0.000217437744140625
0.00010991096496582031,0.06756281852722168,0.009806398574829095,0.070333,4.57763671875e-05,0.00014901161193847656
7.581710815429688e-05,0.08644342422485352,0.002522550689697263,0.061788,4.482269287109375e-05,0.00013828277587890625
6.127357482910156e-05,0.0623164176940918,0.0033619432678222705,0.074651,3.3855438232421875e-05,0.00012564659118652344
6.67572021484375e-05,0.07245182991027832,0.014941990539550781,0.071603,4.553794860839844e-05,0.000148773193359375
8.606910705566406e-05,0.08616065979003906,0.004770554092407231,0.070322,4.4345855712890625e-05,0.0001461505889892578
9.918212890625e-05,0.0741739273071289,0.003966544113159179,0.06529,3.409385681152344e-05,0.00011444091796875
8.440017700195312e-05,0.06777358055114746,0.003987482681274412,0.081235,3.743171691894531e-05,0.00012922286987304688
9.179115295410156e-05,0.04220700263977051,0.007387404663085934,0.065418,4.172325134277344e-05,0.00014066696166992188
9.679794311523438e-05,0.04635143280029297,0.012390041656494141,0.09368,3.981590270996094e-05,0.00012373924255371094
8.630752563476562e-05,0.044816017150878906,0.0037478469390869185,0.097298,3.62396240234375e-05,0.00011587142944335938
9.465217590332031e-05,0.0663154125213623,0.005404014160156248,0.063848,4.124641418457031e-05,0.00014829635620117188
8.106231689453125e-05,0.06437253952026367,0.0059824583892822275,0.069812,4.482269287109375e-05,0.00015926361083984375
9.059906005859375e-05,0.07121825218200684,0.009903775375366214,0.073182,3.790855407714844e-05,0.00012254714965820312
0.00016689300537109375,0.06743907928466797,0.012431820022583001,0.074163,3.719329833984375e-05,0.00013065338134765625
8.511543273925781e-05,0.08851075172424316,0.002988283966064459,0.069377,4.673004150390625e-05,0.00014734268188476562
9.393692016601562e-05,0.07253360748291016,0.004774625976562502,0.072267,3.8623809814453125e-05,0.00011587142944335938
9.72747802734375e-05,0.07878375053405762,0.009841477859497072,0.075237,4.458427429199219e-05,0.00016069412231445312
8.296966552734375e-05,0.06821703910827637,0.006585462066650394,0.077428,4.57763671875e-05,0.0001480579376220703
9.775161743164062e-05,0.08062982559204102,0.0025694389343261653,0.069875,3.9577484130859375e-05,0.00012230873107910156
8.20159912109375e-05,0.04928898811340332,0.002332574539184576,0.071195,4.935264587402344e-05,0.00019073486328125
0.00010704994201660156,0.04363393783569336,0.015336595458984373,0.068705,3.5762786865234375e-05,0.000110626220703125
7.891654968261719e-05,0.04589128494262695,0.005136599426269525,0.07487,4.482269287109375e-05,0.00015497207641601562
9.632110595703125e-05,0.03751564025878906,0.011058986907958979,0.069444,4.172325134277344e-05,0.00012421607971191406
0.00010228157043457031,0.028647899627685547,0.005062353805541986,0.070971,3.2901763916015625e-05,0.0001068115234375
7.963180541992188e-05,0.037967681884765625,0.0032107189636230438,0.063752,3.2901763916015625e-05,0.00010657310485839844
9.799003601074219e-05,0.02505970001220703,0.00223261518859863,0.082596,4.076957702636719e-05,0.0001392364501953125
8.630752563476562e-05,0.03406167030334473,0.009895913650512692,0.065848,5.364418029785156e-05,0.00018310546875
8.463859558105469e-05,0.06752872467041016,0.004929588775634763,0.07377,4.1484832763671875e-05,0.0001506805419921875
0.00010013580322265625,0.06105971336364746,0.012766890945434567,0.076935,3.910064697265625e-05,0.0001327991485595703
8.559226989746094e-05,0.06552910804748535,0.0046298439941406255,0.076154,4.57763671875e-05,0.0001575946807861328
6.175041198730469e-05,0.08565831184387207,0.02120518942260742,0.065346,3.814697265625e-05,0.00012445449829101562
0.00011920928955078125,0.07627034187316895,0.012725018890380857,0.067942,4.4345855712890625e-05,9.465217590332031e-05
9.5367431640625e-05,0.0794827938079834,0.005490285903930664,0.070493,3.814697265625e-05,0.00011491775512695312
9.679794311523438e-05,0.07136368751525879,0.0043237057952880825,0.066597,4.8160552978515625e-05,0.00017499923706054688
9.822845458984375e-05,0.07324647903442383,0.0037023070068359365,0.122753,8.130073547363281e-05,0.000148773193359375
0.00011706352233886719,0.07832145690917969,0.006519696640014644,0.144626,7.700920104980469e-05,0.0002868175506591797
0.00010395050048828125,0.08348608016967773,0.005852730392456054,0.099426,8.58306884765625e-05,0.00026345252990722656
0.00011229515075683594,0.07432079315185547,0.018948990966796864,0.155623,8.130073547363281e-05,0.00017762184143066406
7.486343383789062e-05,0.07795548439025879,0.010482312896728518,0.125247,5.1021575927734375e-05,0.00010395050048828125
8.988380432128906e-05,0.13179445266723633,0.0017733615722656249,0.079041,4.291534423828125e-05,0.0001404285430908203
0.00013184547424316406,0.15244531631469727,0.0030541803588867156,0.074326,4.1961669921875e-05,0.0001385211944580078
7.224082946777344e-05,0.15403985977172852,0.00228177558898926,0.07013,4.029273986816406e-05,0.00012683868408203125
8.654594421386719e-05,0.15113234519958496,0.005302472396850583,0.080404,4.1961669921875e-05,0.00014209747314453125
8.678436279296875e-05,0.155897855758667,0.018694696350097656,0.06658,4.4345855712890625e-05,0.0001552104949951172
5.555152893066406e-05,0.14499115943908691,0.013866715988159181,0.083466,3.8623809814453125e-05,0.00010347366333007812
6.532669067382812e-05,0.1631474494934082,0.008854781021118169,0.066686,3.0517578125e-05,0.00010776519775390625
6.29425048828125e-05,0.17697548866271973,0.004760101623535157,0.062555,3.1948089599609375e-05,0.00010061264038085938
0.00019693374633789062,0.06055450439453125,0.00254673513793946,0.088831,4.506111145019531e-05,0.00015234947204589844
8.606910705566406e-05,0.06110858917236328,0.0033652344512939414,0.078795,4.291534423828125e-05,0.0001418590545654297
0.00010156631469726562,0.035607337951660156,0.0015246450042724624,0.068965,4.3392181396484375e-05,0.0001499652862548828
0.00010466575622558594,0.05337238311767578,0.0077266294403076224,0.072583,3.9577484130859375e-05,0.00012493133544921875
0.00013399124145507812,0.05612444877624512,0.0034694799346923835,0.060508,4.363059997558594e-05,0.00016260147094726562
0.00010156631469726562,0.07929587364196777,0.0030391460266113307,0.066591,3.075599670410156e-05,0.00010442733764648438
9.441375732421875e-05,0.06458044052124023,0.003747345260620115,0.061746,3.9577484130859375e-05,0.00014352798461914062
5.9604644775390625e-05,0.030301570892333984,0.004774871429443356,0.073466,4.172325134277344e-05,0.000148773193359375
7.891654968261719e-05,0.05327463150024414,0.003595425857543945,0.061536,3.814697265625e-05,0.0001404285430908203
0.0001246929168701172,0.048660993576049805,0.018952136077880863,0.072335,4.00543212890625e-05,0.00012993812561035156
8.20159912109375e-05,0.05814647674560547,0.011384351989746092,0.061628,4.1961669921875e-05,0.0001392364501953125
0.00010466575622558594,0.061901092529296875,0.005830456848144525,0.080005,4.649162292480469e-05,0.000156402587890625
9.226799011230469e-05,0.04679608345031738,0.005863217178344725,0.062134,4.100799560546875e-05,0.00013113021850585938
6.699562072753906e-05,0.08290886878967285,0.007911044631958006,0.083414,4.267692565917969e-05,0.0001475811004638672
9.202957153320312e-05,0.055846214294433594,0.005747904602050782,0.066759,3.9577484130859375e-05,0.00013518333435058594
8.869171142578125e-05,0.057390689849853516,0.0036923016662597646,0.061488,3.528594970703125e-05,0.00012111663818359375
8.0108642578125e-05,0.06420588493347168,0.008630896469116217,0.072929,4.267692565917969e-05,0.00015306472778320312
8.416175842285156e-05,0.05076432228088379,0.009903950988769533,0.070713,4.601478576660156e-05,0.0001590251922607422
0.00010800361633300781,0.07170391082763672,0.005269874877929681,0.070305,3.886222839355469e-05,0.00013446807861328125
7.796287536621094e-05,0.07563972473144531,0.011442085205078126,0.061514,3.266334533691406e-05,0.00011777877807617188
9.5367431640625e-05,0.03110957145690918,0.010331387512207038,0.064533,3.886222839355469e-05,0.0001361370086669922
0.00010204315185546875,0.03485989570617676,0.008078255523681646,0.065811,3.4809112548828125e-05,0.00012683868408203125
8.606910705566406e-05,0.047351837158203125,0.014660392745971682,0.064316,4.0531158447265625e-05,0.00014591217041015625
9.655952453613281e-05,0.06333136558532715,0.004004953155517577,0.07549,4.220008850097656e-05,0.0001430511474609375
9.5367431640625e-05,0.04826974868774414,0.002243681869506839,0.06104,3.790855407714844e-05,0.00013256072998046875
0.00012874603271484375,0.06740236282348633,0.002348895446777341,0.072258,3.361701965332031e-05,0.00011134147644042969
0.00010347366333007812,0.08104157447814941,0.006878462432861332,0.063301,6.747245788574219e-05,0.00015163421630859375
0.00010251998901367188,0.0632631778717041,0.0013346776580810543,0.06479,3.838539123535156e-05,0.00013327598571777344
0.0001475811004638672,0.029465198516845703,0.0031833319244384817,0.063494,3.981590270996094e-05,0.00013494491577148438
8.463859558105469e-05,0.028378963470458984,0.00626062310791016,0.064564,4.9114227294921875e-05,0.00016117095947265625
0.00010514259338378906,0.04050946235656738,0.00945354672241211,0.058892,3.552436828613281e-05,0.00013899803161621094
6.866455078125e-05,0.045230865478515625,0.004272569061279291,0.079574,3.266334533691406e-05,0.00011086463928222656
9.560585021972656e-05,0.06897830963134766,0.0020470748443603554,0.072973,4.2438507080078125e-05,0.0001442432403564453
0.00010704994201660156,0.045983076095581055,0.007825386932373044,0.060297,4.1484832763671875e-05,0.00013518333435058594
8.511543273925781e-05,0.04460597038269043,0.0042672160034179715,0.059937,3.7670135498046875e-05,0.00013947486877441406
0.0001304149627685547,0.03463125228881836,0.0063068224182128915,0.058801,3.361701965332031e-05,0.00011920928955078125
9.012222290039062e-05,0.015506505966186523,0.009575922409057622,0.066034,2.956390380859375e-05,0.00010466575622558594
7.891654968261719e-05,0.04485440254211426,0.00943608238220215,0.05948,3.719329833984375e-05,0.0001304149627685547
7.271766662597656e-05,0.04896068572998047,0.006263904281616217,0.066629,3.62396240234375e-05,0.0001347064971923828
0.00011754035949707031,0.05349445343017578,0.005543619689941409,0.06419,3.814697265625e-05,0.00013375282287597656
8.7738037109375e-05,0.05133843421936035,0.004843186721801757,0.06264,3.0517578125e-05,0.00010085105895996094
6.961822509765625e-05,0.04986286163330078,0.0033341600341796895,0.060583,3.719329833984375e-05,0.00013637542724609375
8.845329284667969e-05,0.04812455177307129,0.002821448669433596,0.074265,3.147125244140625e-05,0.00011777877807617188
6.985664367675781e-05,0.05261540412902832,0.005751648666381837,0.067023,4.220008850097656e-05,0.00013947486877441406
8.7738037109375e-05,0.04314231872558594,0.013451057937622066,0.064822,3.218650817871094e-05,0.00010800361633300781
9.918212890625e-05,0.06148076057434082,0.003291170684814451,0.061933,3.266334533691406e-05,0.00011777877807617188
0.00010395050048828125,0.05264425277709961,0.0024258636474609324,0.0651,3.600120544433594e-05,0.0001323223114013672
8.344650268554688e-05,0.0364377498626709,0.008169424468994144,0.095093,4.0531158447265625e-05,0.0001595020294189453
0.00010919570922851562,0.07360196113586426,0.01248251411437988,0.062405,3.361701965332031e-05,0.00010919570922851562
0.00013113021850585938,0.0726320743560791,0.016599340728759765,0.067746,3.24249267578125e-05,0.00011587142944335938
8.416175842285156e-05,0.05688142776489258,0.001262039794921871,0.083985,3.123283386230469e-05,0.00010704994201660156
9.584426879882812e-05,0.07637143135070801,0.013133147109985352,0.087186,3.910064697265625e-05,0.0001361370086669922
0.0001049041748046875,0.0840306282043457,0.002893691802978521,0.079674,3.457069396972656e-05,0.00011157989501953125
8.416175842285156e-05,0.09464502334594727,0.009445336868286136,0.057973,2.9325485229492188e-05,0.00010395050048828125
9.894371032714844e-05,0.08987283706665039,0.001993099884033206,0.060721,2.9087066650390625e-05,9.775161743164062e-05
8.463859558105469e-05,0.07332491874694824,0.010571003051757816,0.066854,3.719329833984375e-05,0.0001347064971923828
0.00010085105895996094,0.08800649642944336,0.01179788536071777,0.09356,4.315376281738281e-05,0.00013208389282226562
9.083747863769531e-05,0.09068775177001953,0.002796817947387689,0.073649,3.337860107421875e-05,0.00010609626770019531
0.0001506805419921875,0.05480766296386719,0.0048294199218749945,0.064476,3.075599670410156e-05,0.0001010894775390625
0.00010943412780761719,0.07682323455810547,0.002318239868164061,0.061412,3.719329833984375e-05,0.00011801719665527344
0.00012922286987304688,0.044193267822265625,0.002204195419311522,0.072659,3.8623809814453125e-05,0.00013899803161621094
6.985664367675781e-05,0.03175544738769531,0.00995439318847656,0.069233,4.172325134277344e-05,0.00016236305236816406
0.00010347366333007812,0.055505990982055664,0.005617572311401364,0.060921,3.337860107421875e-05,0.00010561943054199219
8.392333984375e-05,0.048230886459350586,0.004443131286621091,0.067318,3.457069396972656e-05,0.00012040138244628906
8.606910705566406e-05,0.046202898025512695,0.009001506362915038,0.082664,4.100799560546875e-05,0.00016021728515625
0.00010085105895996094,0.03497624397277832,0.0025607895812988224,0.073829,7.605552673339844e-05,0.00024271011352539062
9.751319885253906e-05,0.03828930854797363,0.01058868898010254,0.067939,3.981590270996094e-05,0.0001289844512939453
0.00010395050048828125,0.05409693717956543,0.014624843261718756,0.062577,0.0001049041748046875,0.00028204917907714844
0.0001468658447265625,0.05212593078613281,0.0198872875366211,0.066034,3.910064697265625e-05,0.00014352798461914062
6.961822509765625e-05,0.07423973083496094,0.009045351943969729,0.06179,3.910064697265625e-05,0.0001285076141357422
7.05718994140625e-05,0.03467369079589844,0.006601684570312502,0.07575,4.00543212890625e-05,0.00013446807861328125
0.00011324882507324219,0.06369519233703613,0.0027776422576904353,0.077717,4.1484832763671875e-05,0.00014400482177734375
0.0001266002655029297,0.08155441284179688,0.0072059689636230495,0.079288,3.886222839355469e-05,0.00013756752014160156
8.702278137207031e-05,0.06966638565063477,0.006027464569091798,0.066787,3.1948089599609375e-05,0.00010848045349121094
0.00010824203491210938,0.061043739318847656,0.0034426198425292903,0.063131,3.6716461181640625e-05,0.0001342296600341797
7.033348083496094e-05,0.08352351188659668,0.005331930160522455,0.069125,3.2901763916015625e-05,0.00010919570922851562
0.00010657310485839844,0.039484500885009766,0.01062717698669434,0.067839,4.0531158447265625e-05,0.0001735687255859375
0.00010275840759277344,0.05627608299255371,0.007018327880859376,0.065274,3.552436828613281e-05,0.00011301040649414062
0.00014257431030273438,0.06035661697387695,0.007413615615844721,0.071692,3.8623809814453125e-05,0.00013566017150878906
9.799003601074219e-05,0.05171322822570801,0.004290572723388675,0.066216,3.218650817871094e-05,0.00010919570922851562
0.00010156631469726562,0.04732203483581543,0.0020464730987548863,0.059749,3.266334533691406e-05,0.00011491775512695312
9.560585021972656e-05,0.023898839950561523,0.0030501678771972657,0.064068,3.647804260253906e-05,0.0001277923583984375
0.00010538101196289062,0.032087087631225586,0.004294414459228513,0.065639,3.4809112548828125e-05,0.00011587142944335938
8.893013000488281e-05,0.053772687911987305,0.002162146255493158,0.062728,3.7670135498046875e-05,0.00013780593872070312
7.677078247070312e-05,0.04553532600402832,0.006556881378173826,0.065652,3.314018249511719e-05,0.00010943412780761719
5.7697296142578125e-05,0.039040327072143555,0.008501315902709958,0.077476,5.650520324707031e-05,0.00018215179443359375
0.00011539459228515625,0.03609323501586914,0.0059132171325683575,0.075532,4.482269287109375e-05,0.00014638900756835938
7.176399230957031e-05,0.04403853416442871,0.00298476393127442,0.067101,3.4332275390625e-05,0.00011658668518066406
8.320808410644531e-05,0.05040431022644043,0.022521507415771483,0.07234,3.790855407714844e-05,0.00012564659118652344
7.748603820800781e-05,0.05425834655761719,0.011200806167602537,0.062322,4.172325134277344e-05,0.0001380443572998047
6.222724914550781e-05,0.06790781021118164,0.004881167602539066,0.0648,3.933906555175781e-05,0.00011658668518066406
9.1552734375e-05,0.052985429763793945,0.009191766189575193,0.064126,3.5762786865234375e-05,0.00014019012451171875
0.00010418891906738281,0.046578168869018555,0.013901490936279293,0.07849,3.719329833984375e-05,0.00013327598571777344
9.799003601074219e-05,0.06218242645263672,0.0064749046936035115,0.086011,3.814697265625e-05,0.00011944770812988281
6.699562072753906e-05,0.05722689628601074,0.005172317138671875,0.061459,3.2901763916015625e-05,0.00010275840759277344
9.34600830078125e-05,0.05562543869018555,0.004732988937377933,0.068117,2.956390380859375e-05,9.870529174804688e-05
9.369850158691406e-05,0.05981779098510742,0.0022308116149902385,0.06473,3.62396240234375e-05,0.00011873245239257812
9.584426879882812e-05,0.027660369873046875,0.0031931734771728504,0.069828,3.3855438232421875e-05,0.00012254714965820312
0.00010037422180175781,0.03461718559265137,0.008720633926391608,0.066185,4.00543212890625e-05,0.000148773193359375
8.177757263183594e-05,0.05533885955810547,0.006704384674072264,0.073811,3.886222839355469e-05,0.0001285076141357422
0.00010061264038085938,0.05177140235900879,0.005046828979492185,0.064806,4.553794860839844e-05,0.00011467933654785156
0.0001392364501953125,0.055515289306640625,0.0041340123138427776,0.065854,4.291534423828125e-05,0.00015401840209960938
0.00010848045349121094,0.07216310501098633,0.004153599273681641,0.063388,3.719329833984375e-05,0.00011444091796875
6.771087646484375e-05,0.08414721488952637,0.0038029379119873113,0.069501,3.361701965332031e-05,0.00010848045349121094
9.226799011230469e-05,0.0632789134979248,0.0030250187072753953,0.068934,3.6716461181640625e-05,0.00013589859008789062
8.344650268554688e-05,0.047122955322265625,0.003461741378784182,0.061797,4.3392181396484375e-05,0.00015211105346679688
9.083747863769531e-05,0.04215383529663086,0.008455552001953123,0.081804,6.222724914550781e-05,0.000164031982421875
0.00010418891906738281,0.059996604919433594,0.001908865783691413,0.083877,3.790855407714844e-05,0.0001266002655029297
8.630752563476562e-05,0.0608210563659668,0.008551189651489252,0.088885,4.029273986816406e-05,0.00011014938354492188
0.00010442733764648438,0.07401013374328613,0.008745649505615231,0.062274,4.673004150390625e-05,0.00015211105346679688
9.584426879882812e-05,0.03902864456176758,0.0052276989898681625,0.075379,4.57763671875e-05,0.00015974044799804688
0.00011920928955078125,0.05646491050720215,0.009042536712646487,0.072849,7.05718994140625e-05,0.0001983642578125
8.177757263183594e-05,0.04529619216918945,0.002841589889526361,0.07154,3.457069396972656e-05,0.00013208389282226562
8.749961853027344e-05,0.04632997512817383,0.011333660140991214,0.070684,4.029273986816406e-05,0.00013589859008789062
8.0108642578125e-05,0.031719207763671875,0.006828777725219726,0.068218,3.075599670410156e-05,0.00010657310485839844
7.700920104980469e-05,0.06963372230529785,0.0032066315307617207,0.061936,3.528594970703125e-05,0.00013256072998046875
9.560585021972656e-05,0.05479598045349121,0.005591274917602543,0.063537,3.5762786865234375e-05,0.00012946128845214844
8.749961853027344e-05,0.05299234390258789,0.0022968229522705025,0.067376,4.0531158447265625e-05,0.00012874603271484375
0.00012922286987304688,0.04185318946838379,0.003441116683959966,0.076982,4.7206878662109375e-05,0.00019478797912597656
0.00016379356384277344,0.0543820858001709,0.0031788458099365202,0.065001,3.2901763916015625e-05,0.0001201629638671875
0.00010347366333007812,0.07334113121032715,0.004787433395385746,0.069865,3.0040740966796875e-05,0.00010752677917480469
9.918212890625e-05,0.06648898124694824,0.0050809332122802725,0.068676,3.743171691894531e-05,0.0001327991485595703
0.00011658668518066406,0.05156135559082031,0.007044585174560546,0.061856,3.7670135498046875e-05,0.00013637542724609375
9.822845458984375e-05,0.07118487358093262,0.0047198958587646445,0.073855,3.314018249511719e-05,0.00010538101196289062
9.179115295410156e-05,0.040013790130615234,0.011796957397460936,0.0611,4.887580871582031e-05,0.0001659393310546875
0.000102996826171875,0.06458020210266113,0.002497197052001951,0.066679,3.314018249511719e-05,0.00010418891906738281
8.869171142578125e-05,0.034065961837768555,0.0016600371856689417,0.068873,4.673004150390625e-05,0.00015854835510253906
0.00011181831359863281,0.0455632209777832,0.023184755462646478,0.081656,0.00012230873107910156,0.00026535987854003906
6.413459777832031e-05,0.05050516128540039,0.0013766683502197258,0.085633,3.0517578125e-05,0.0001049041748046875
0.00010585784912109375,0.06716132164001465,0.026467586532592777,0.070559,3.147125244140625e-05,0.00010371208190917969
7.271766662597656e-05,0.06362271308898926,0.003226458999633794,0.075553,3.0994415283203125e-05,0.00010061264038085938
0.00014066696166992188,0.05531191825866699,0.004097896194458009,0.0644,5.269050598144531e-05,0.00017571449279785156
8.463859558105469e-05,0.036542415618896484,0.004738645660400387,0.070913,4.100799560546875e-05,0.0001392364501953125
9.608268737792969e-05,0.05055499076843262,0.00260009284973145,0.07454,4.267692565917969e-05,0.0001380443572998047
5.8650970458984375e-05,0.04106473922729492,0.0017697669067382876,0.084821,3.2901763916015625e-05,0.00010704994201660156
6.270408630371094e-05,0.04524517059326172,0.003998104125976565,0.067743,3.528594970703125e-05,0.00011801719665527344
9.465217590332031e-05,0.0688314437866211,0.003924803894042969,0.076057,4.792213439941406e-05,0.00014662742614746094
7.843971252441406e-05,0.05199885368347168,0.00969678401184082,0.072658,5.817413330078125e-05,0.0002028942108154297
0.00011944770812988281,0.08210992813110352,0.015292067123413085,0.057124,5.698204040527344e-05,0.00019073486328125
8.916854858398438e-05,0.07928824424743652,0.0033194966278076166,0.083704,3.2901763916015625e-05,0.00010395050048828125
9.226799011230469e-05,0.07893919944763184,0.0040557525482177725,0.061141,3.62396240234375e-05,0.0001010894775390625
0.00011491775512695312,0.03724098205566406,0.0020299153900146527,0.06269,5.245208740234375e-05,0.00020313262939453125
8.893013000488281e-05,0.024355649948120117,0.005506804473876956,0.065592,4.172325134277344e-05,0.0001385211944580078
0.00010418891906738281,0.034974098205566406,0.019452559432983393,0.07004,4.220008850097656e-05,0.0001418590545654297
6.031990051269531e-05,0.038546085357666016,0.005462324661254889,0.064756,3.743171691894531e-05,0.0001201629638671875
0.0001010894775390625,0.04355740547180176,0.0024214951629638673,0.061813,3.647804260253906e-05,0.00011515617370605469
9.393692016601562e-05,0.04318690299987793,0.003128028884887696,0.058059,3.504753112792969e-05,0.00010585784912109375
9.441375732421875e-05,0.05790996551513672,0.01117089462280274,0.071125,3.170967102050781e-05,9.369850158691406e-05
0.00010180473327636719,0.04796004295349121,0.0029784841918945315,0.060335,4.0531158447265625e-05,0.0001437664031982422
7.224082946777344e-05,0.050435543060302734,0.006043476364135741,0.075628,4.315376281738281e-05,0.0001480579376220703
0.00012350082397460938,0.05676627159118652,0.0035090929260253867,0.087676,4.076957702636719e-05,0.0001499652862548828
0.00010514259338378906,0.0593874454498291,0.00185340687561035,0.072007,4.649162292480469e-05,0.00014209747314453125
0.00010776519775390625,0.07172775268554688,0.0037928575744628906,0.061376,4.267692565917969e-05,0.00013971328735351562
9.751319885253906e-05,0.07633256912231445,0.01213184936523437,0.079295,4.2438507080078125e-05,0.0001423358917236328
9.608268737792969e-05,0.0707859992980957,0.007013108779907226,0.062098,3.6716461181640625e-05,0.0001251697540283203
8.463859558105469e-05,0.04064345359802246,0.0022108341064453127,0.061466,4.9591064453125e-05,0.00015687942504882812
9.679794311523438e-05,0.04436230659484863,0.004085501937866207,0.069845,3.337860107421875e-05,0.00011801719665527344
0.00011014938354492188,0.03434252738952637,0.003677998901367191,0.069074,4.029273986816406e-05,0.00013899803161621094
7.200241088867188e-05,0.04130244255065918,0.004910824432373048,0.062235,3.5762786865234375e-05,0.00013113021850585938
0.00010776519775390625,0.037003517150878906,0.014038730850219727,0.066135,5.555152893066406e-05,0.00017786026000976562
0.00010371208190917969,0.05934953689575195,0.0045676895599365275,0.065077,3.719329833984375e-05,0.00012350082397460938
7.05718994140625e-05,0.051351070404052734,0.007870755493164065,0.061963,4.696846008300781e-05,0.00016069412231445312
8.249282836914062e-05,0.07336258888244629,0.004505815292358398,0.070674,4.458427429199219e-05,0.0001366138458251953
9.369850158691406e-05,0.041254520416259766,0.01706506082153321,0.073359,4.3392181396484375e-05,0.00014019012451171875
7.43865966796875e-05,0.05747532844543457,0.0044434010467529345,0.068254,4.1961669921875e-05,0.0001499652862548828
0.00011110305786132812,0.05304121971130371,0.004481326385498044,0.080029,3.218650817871094e-05,0.00010848045349121094
7.295608520507812e-05,0.06833171844482422,0.004251842666625982,0.075899,4.1484832763671875e-05,0.00012445449829101562
0.00011038780212402344,0.04937863349914551,0.010299524520874029,0.080326,4.267692565917969e-05,0.0001609325408935547
9.131431579589844e-05,0.06536269187927246,0.007355014343261718,0.070605,3.62396240234375e-05,0.00013446807861328125
9.465217590332031e-05,0.0752863883972168,0.0012850512695312469,0.061955,3.3855438232421875e-05,0.00013589859008789062
9.799003601074219e-05,0.0639801025390625,0.010704256164550785,0.078038,4.00543212890625e-05,0.0001373291015625
7.963180541992188e-05,0.05838584899902344,0.005441383605957029,0.065944,3.170967102050781e-05,0.0001087188720703125
8.96453857421875e-05,0.03639411926269531,0.009153218765258792,0.066605,3.981590270996094e-05,0.00014781951904296875
0.00012683868408203125,0.07417488098144531,0.023577755584716795,0.08186,4.267692565917969e-05,0.00015282630920410156
0.0001163482666015625,0.0842447280883789,0.008413283615112302,0.068095,4.00543212890625e-05,0.00013947486877441406
6.079673767089844e-05,0.047580718994140625,0.014042052520751955,0.082661,3.719329833984375e-05,0.00011754035949707031
8.344650268554688e-05,0.05806899070739746,0.003240355331420905,0.072443,3.719329833984375e-05,0.00012183189392089844
8.559226989746094e-05,0.060434579849243164,0.002315230880737304,0.066289,3.528594970703125e-05,0.00011587142944335938
7.891654968261719e-05,0.09823846817016602,0.00641918545532226,0.068542,3.838539123535156e-05,0.0001399517059326172
0.00012803077697753906,0.07387137413024902,0.01656175598144531,0.071285,3.170967102050781e-05,0.00010728836059570312
9.34600830078125e-05,0.08164739608764648,0.006543141204833985,0.062943,3.528594970703125e-05,0.00010752677917480469
0.00010037422180175781,0.06781816482543945,0.04242195967102051,0.070891,3.1948089599609375e-05,0.00010156631469726562
0.00010275840759277344,0.08294391632080078,0.012914931182861328,0.08412,3.0279159545898438e-05,0.00010061264038085938
0.000102996826171875,0.04737067222595215,0.013119038970947267,0.064192,3.3855438232421875e-05,0.0001461505889892578
8.988380432128906e-05,0.05925130844116211,0.002459269836425783,0.059397,3.0994415283203125e-05,0.00010704994201660156
0.000110626220703125,0.0813295841217041,0.005100446319580079,0.0644,3.123283386230469e-05,0.00010991096496582031
9.274482727050781e-05,0.056902170181274414,0.005792950653076168,0.069276,4.076957702636719e-05,0.0001518726348876953
8.0108642578125e-05,0.050040245056152344,0.0091087829284668,0.073807,3.600120544433594e-05,0.00011324882507324219
9.179115295410156e-05,0.06249642372131348,0.009415979095458979,0.064129,4.649162292480469e-05,0.00015234947204589844
9.179115295410156e-05,0.07233738899230957,0.005017217102050775,0.06456,4.696846008300781e-05,0.00016236305236816406
8.106231689453125e-05,0.04090714454650879,0.018039427902221683,0.076623,3.528594970703125e-05,0.00011038780212402344
8.96453857421875e-05,0.04590725898742676,0.004902379714965821,0.068938,5.1021575927734375e-05,0.0001926422119140625
9.72747802734375e-05,0.07032608985900879,0.01010724024963379,0.061348,4.696846008300781e-05,0.00015163421630859375
0.00011086463928222656,0.05659818649291992,0.013941783325195314,0.082633,3.314018249511719e-05,0.00010466575622558594
9.584426879882812e-05,0.08928394317626953,0.004915027816772458,0.062767,3.528594970703125e-05,0.00011682510375976562
8.96453857421875e-05,0.0530850887298584,0.006885803344726563,0.062597,3.4809112548828125e-05,0.00014066696166992188
9.107589721679688e-05,0.047698974609375,0.016696646713256838,0.062151,4.076957702636719e-05,0.00014090538024902344
9.5367431640625e-05,0.04979085922241211,0.004589196975708004,0.097417,3.886222839355469e-05,0.00014400482177734375
0.00010442733764648438,0.04958701133728027,0.003128052703857423,0.071033,4.00543212890625e-05,0.000141143798828125
9.298324584960938e-05,0.03908562660217285,0.007661447341918939,0.068792,4.482269287109375e-05,0.00014972686767578125
0.00012302398681640625,0.046178340911865234,0.0030047136993408136,0.063603,3.4332275390625e-05,0.000118255615234375
9.489059448242188e-05,0.06412768363952637,0.001401965454101567,0.064022,4.172325134277344e-05,0.00014519691467285156
8.225440979003906e-05,0.04588961601257324,0.008016399307250975,0.06008,3.933906555175781e-05,0.0001246929168701172
8.845329284667969e-05,0.03541088104248047,0.004282693618774411,0.065681,3.981590270996094e-05,0.00014066696166992188
0.00011873245239257812,0.0326688289642334,0.0031509397277832,0.073174,4.076957702636719e-05,0.00013875961303710938
9.870529174804688e-05,0.05035281181335449,0.00848480183410645,0.067282,3.8623809814453125e-05,0.00014495849609375
8.249282836914062e-05,0.07172775268554688,0.0017076757354736322,0.066733,3.910064697265625e-05,0.00012540817260742188
9.441375732421875e-05,0.047777414321899414,0.0046172107543945295,0.080791,3.457069396972656e-05,0.0001163482666015625
7.915496826171875e-05,0.07359600067138672,0.002705622039794922,0.058989,4.100799560546875e-05,0.00013971328735351562
9.465217590332031e-05,0.06877350807189941,0.0031392023315429674,0.072326,3.123283386230469e-05,0.00010824203491210938
0.00010204315185546875,0.05394625663757324,0.0023128696289062556,0.063216,3.838539123535156e-05,0.00014019012451171875
0.00010156631469726562,0.04021954536437988,0.0032011255187988294,0.059883,4.6253204345703125e-05,0.0001647472381591797
9.775161743164062e-05,0.03055119514465332,0.002500774154663085,0.074615,3.2901763916015625e-05,0.00013518333435058594
8.344650268554688e-05,0.03560805320739746,0.00819479208374023,0.072621,3.790855407714844e-05,0.00013399124145507812
9.679794311523438e-05,0.041436195373535156,0.00504851614379883,0.062186,3.0040740966796875e-05,0.00010323524475097656
0.00010061264038085938,0.06206822395324707,0.007783868911743166,0.060097,4.1961669921875e-05,0.00014066696166992188
8.511543273925781e-05,0.058161020278930664,0.020133239959716803,0.063576,8.487701416015625e-05,0.00031304359436035156
0.00010776519775390625,0.044061899185180664,0.02442180870056153,0.065395,4.506111145019531e-05,0.00011968612670898438
0.00011920928955078125,0.05737805366516113,0.011694364746093755,0.069017,3.981590270996094e-05,0.00012683868408203125
8.487701416015625e-05,0.06375765800476074,0.003231289764404302,0.074054,4.0531158447265625e-05,0.00015234947204589844
0.00010347366333007812,0.07220673561096191,0.00659700804138183,0.073746,3.719329833984375e-05,0.00013518333435058594
7.009506225585938e-05,0.09548258781433105,0.009630668197631836,0.064914,3.719329833984375e-05,0.00012993812561035156
9.918212890625e-05,0.09750890731811523,0.004677550582885742,0.06497,5.245208740234375e-05,0.00019502639770507812
7.891654968261719e-05,0.0834650993347168,0.004052288085937494,0.092368,3.743171691894531e-05,0.00011873245239257812
7.033348083496094e-05,0.07478737831115723,0.0044381963958740195,0.075201,3.314018249511719e-05,0.000110626220703125
8.511543273925781e-05,0.09105610847473145,0.006245875823974609,0.062237,3.218650817871094e-05,0.0001010894775390625
9.989738464355469e-05,0.05252361297607422,0.003521553588867188,0.063249,4.291534423828125e-05,0.00013947486877441406
0.00010848045349121094,0.031247615814208984,0.008022536453247076,0.066741,4.482269287109375e-05,0.00015234947204589844
0.00010013580322265625,0.030186176300048828,0.016753591232299803,0.07982,4.553794860839844e-05,0.000141143798828125
9.059906005859375e-05,0.04567694664001465,0.005720750350952153,0.064355,3.9577484130859375e-05,0.00011610984802246094
7.390975952148438e-05,0.059781789779663086,0.004225949005126947,0.070596,4.410743713378906e-05,0.00014591217041015625
0.00012803077697753906,0.044211387634277344,0.004855593811035161,0.063314,3.814697265625e-05,0.00013375282287597656
0.00010991096496582031,0.05462455749511719,0.01233179763793945,0.056585,6.961822509765625e-05,0.00024771690368652344
6.842613220214844e-05,0.03893923759460449,0.001896449295043942,0.068484,4.57763671875e-05,0.0001392364501953125
0.00010442733764648438,0.05547690391540527,0.0025263425598144595,0.075149,4.2438507080078125e-05,0.00015401840209960938
7.319450378417969e-05,0.0430302619934082,0.0028588531188964844,0.079582,4.00543212890625e-05,0.0001380443572998047
7.224082946777344e-05,0.07114076614379883,0.0035903343353271416,0.063159,3.8623809814453125e-05,0.0001354217529296875
8.749961853027344e-05,0.07652497291564941,0.009521505676269526,0.065114,3.314018249511719e-05,0.00010752677917480469
0.00011157989501953125,0.06879949569702148,0.00493704747009277,0.065112,3.910064697265625e-05,0.00012493133544921875
0.0001246929168701172,0.05408883094787598,0.008326417678833006,0.079306,4.482269287109375e-05,0.0001785755157470703
9.489059448242188e-05,0.05713152885437012,0.00458753958129883,0.067896,3.910064697265625e-05,0.000133514404296875
9.72747802734375e-05,0.05022621154785156,0.002708167327880859,0.069536,3.3855438232421875e-05,0.00011491775512695312
0.00010085105895996094,0.06352424621582031,0.009402220840454105,0.06088,4.410743713378906e-05,0.0001404285430908203
0.00011420249938964844,0.04908156394958496,0.006480539367675786,0.076677,4.0531158447265625e-05,0.00013947486877441406
0.00012087821960449219,0.05291891098022461,0.00380879908752442,0.066338,4.172325134277344e-05,0.00013208389282226562
8.749961853027344e-05,0.05834150314331055,0.00476036344909668,0.055936,3.933906555175781e-05,0.00012302398681640625
9.846687316894531e-05,0.032843589782714844,0.002256832214355471,0.059979,3.337860107421875e-05,0.0001289844512939453
6.890296936035156e-05,0.047852277755737305,0.006772262420654297,0.061785,3.5762786865234375e-05,0.00013709068298339844
8.726119995117188e-05,0.05363130569458008,0.012439501983642576,0.063668,3.790855407714844e-05,0.00012159347534179688
7.82012939453125e-05,0.05162310600280762,0.009626443725585937,0.082344,3.1948089599609375e-05,0.00010251998901367188
8.96453857421875e-05,0.05894112586975098,0.008077699417114254,0.066806,3.719329833984375e-05,0.0001163482666015625
9.846687316894531e-05,0.03958702087402344,0.01145840954589844,0.069602,4.649162292480469e-05,0.00016307830810546875
8.749961853027344e-05,0.05144619941711426,0.009158389450073245,0.069324,4.363059997558594e-05,0.00015282630920410156
7.05718994140625e-05,0.052535295486450195,0.003584633972167968,0.057873,3.409385681152344e-05,0.00010800361633300781
5.841255187988281e-05,0.05549192428588867,0.003791339492797849,0.06865,5.0067901611328125e-05,0.0001735687255859375
9.846687316894531e-05,0.07440352439880371,0.004292425781249998,0.062419,3.504753112792969e-05,0.0001423358917236328
8.606910705566406e-05,0.07593965530395508,0.009008248291015625,0.064665,4.5299530029296875e-05,0.0001537799835205078
7.152557373046875e-05,0.0755918025970459,0.0074045899505615215,0.059463,4.7206878662109375e-05,0.000148773193359375
0.00010538101196289062,0.07141590118408203,0.010584276260375974,0.065111,3.1948089599609375e-05,0.00010776519775390625
8.893013000488281e-05,0.0729665756225586,0.0021519947357177757,0.059993,4.029273986816406e-05,0.000141143798828125
0.0001361370086669922,0.04668903350830078,0.005127629196166994,0.058363,3.266334533691406e-05,0.00012445449829101562
0.000110626220703125,0.08467292785644531,0.006470618286132809,0.06421,4.267692565917969e-05,0.00014209747314453125
7.510185241699219e-05,0.05857133865356445,0.014861459808349603,0.06592,3.123283386230469e-05,0.00010371208190917969
8.630752563476562e-05,0.06432676315307617,0.010610169265747066,0.065252,4.2438507080078125e-05,0.00014066696166992188
8.630752563476562e-05,0.061272621154785156,0.019998066146850582,0.063267,3.6716461181640625e-05,0.00013399124145507812
0.00011873245239257812,0.04816436767578125,0.0030344863891601515,0.071025,3.600120544433594e-05,0.000118255615234375
0.00012826919555664062,0.03806138038635254,0.010509558181762697,0.061145,3.8623809814453125e-05,0.0001418590545654297
9.441375732421875e-05,0.04012107849121094,0.002985985855102541,0.089946,4.506111145019531e-05,0.00013327598571777344
0.00010561943054199219,0.08213567733764648,0.00575453623962402,0.064058,3.981590270996094e-05,0.0001323223114013672
6.818771362304688e-05,0.06230926513671875,0.0024034863281249957,0.07917,2.9802322387695312e-05,9.72747802734375e-05
8.058547973632812e-05,0.06336522102355957,0.022544234695434567,0.06081,3.7670135498046875e-05,0.0001327991485595703
8.034706115722656e-05,0.07638144493103027,0.00825479852294922,0.061084,3.528594970703125e-05,0.00010347366333007812
0.0001068115234375,0.08187222480773926,0.0021360073242187444,0.064934,3.4332275390625e-05,0.00012183189392089844
6.389617919921875e-05,0.0641167163848877,0.0036110202636718686,0.064241,3.4332275390625e-05,0.00011086463928222656
7.867813110351562e-05,0.05879616737365723,0.01513742109680176,0.073586,3.981590270996094e-05,0.00014138221740722656
9.369850158691406e-05,0.08511996269226074,0.0054995010070800765,0.065832,4.458427429199219e-05,0.00013971328735351562
9.512901306152344e-05,0.06534099578857422,0.008897421508789069,0.068169,4.00543212890625e-05,0.000133514404296875
0.0001373291015625,0.08184981346130371,0.0013955163726806635,0.061099,4.100799560546875e-05,0.00013208389282226562
9.179115295410156e-05,0.07145214080810547,0.005563179153442385,0.071781,3.933906555175781e-05,0.00013780593872070312
0.00017213821411132812,0.0651254653930664,0.0023540486450195283,0.055863,4.38690185546875e-05,0.00014281272888183594
9.632110595703125e-05,0.0958254337310791,0.0032419109954834047,0.071236,3.695487976074219e-05,0.00012636184692382812
0.00011539459228515625,0.07831811904907227,0.0021176494445800803,0.060791,4.482269287109375e-05,0.00015425682067871094
7.891654968261719e-05,0.05289435386657715,0.009706557861328124,0.062334,3.5762786865234375e-05,0.00011587142944335938
9.894371032714844e-05,0.06803631782531738,0.009855812271118161,0.062267,3.409385681152344e-05,0.00011348724365234375
0.00010895729064941406,0.048583984375,0.0024408594665527306,0.064169,3.0994415283203125e-05,0.00010657310485839844
8.845329284667969e-05,0.03671717643737793,0.019782777099609378,0.06197,3.314018249511719e-05,0.00012755393981933594
6.723403930664062e-05,0.03241896629333496,0.02016793324279785,0.065457,3.170967102050781e-05,0.00010800361633300781
6.508827209472656e-05,0.04596304893493652,0.01307739949035644,0.063727,3.0279159545898438e-05,0.0001068115234375
7.915496826171875e-05,0.050588130950927734,0.014272186676025395,0.066659,4.220008850097656e-05,0.00014638900756835938
0.00010132789611816406,0.03303170204162598,0.010247287384033202,0.078834,4.1484832763671875e-05,0.00014138221740722656
0.00010180473327636719,0.041619062423706055,0.015179765502929682,0.072358,3.981590270996094e-05,0.0001354217529296875
6.794929504394531e-05,0.0545804500579834,0.003597727096557618,0.069937,5.817413330078125e-05,0.0001914501190185547
9.5367431640625e-05,0.04017925262451172,0.0029672863311767522,0.067293,3.600120544433594e-05,0.00013017654418945312
8.153915405273438e-05,0.07063579559326172,0.0038947112579345716,0.066398,3.790855407714844e-05,0.00013494491577148438
0.00012564659118652344,0.05150938034057617,0.006095160827636725,0.08514,3.814697265625e-05,0.00013446807861328125
0.00010466575622558594,0.05401110649108887,0.004999722167968748,0.058103,3.2901763916015625e-05,0.00010776519775390625
8.988380432128906e-05,0.05953097343444824,0.010828937637329103,0.065038,3.24249267578125e-05,9.965896606445312e-05
0.00014328956604003906,0.06647992134094238,0.00958987275695801,0.069284,2.956390380859375e-05,9.799003601074219e-05
9.322166442871094e-05,0.04292154312133789,0.0017905131683349645,0.064564,5.2928924560546875e-05,0.00018548965454101562
8.296966552734375e-05,0.03885674476623535,0.009823094055175785,0.067353,3.552436828613281e-05,0.0001354217529296875
7.939338684082031e-05,0.04747581481933594,0.0024949295349121076,0.063043,4.601478576660156e-05,0.00014400482177734375
0.00015497207641601562,0.052487850189208984,0.003956658538818353,0.095616,3.695487976074219e-05,0.00011801719665527344
7.200241088867188e-05,0.028559207916259766,0.0022819006958007815,0.082371,4.1961669921875e-05,0.00014138221740722656
0.0001285076141357422,0.042400360107421875,0.003399560913085936,0.067941,3.361701965332031e-05,0.000110626220703125
0.00010824203491210938,0.05087399482727051,0.009005942443847656,0.061071,3.695487976074219e-05,0.0001232624053955078
8.273124694824219e-05,0.04637503623962402,0.007041216033935552,0.069031,4.124641418457031e-05,0.0001327991485595703
0.00014352798461914062,0.04378819465637207,0.002683283172607423,0.057989,4.0531158447265625e-05,0.0001361370086669922
7.2479248046875e-05,0.03989744186401367,0.005985158599853518,0.078261,2.9325485229492188e-05,9.822845458984375e-05
0.00011754035949707031,0.07193541526794434,0.004941347686767572,0.082183,3.6716461181640625e-05,0.0001304149627685547
0.0001010894775390625,0.06522178649902344,0.0023075995025634705,0.076119,3.552436828613281e-05,0.00011467933654785156
0.00010061264038085938,0.040918588638305664,0.006891935867309573,0.068131,4.887580871582031e-05,0.00015115737915039062
8.96453857421875e-05,0.03564453125,0.003895857650756833,0.059693,3.886222839355469e-05,0.00016260147094726562
9.608268737792969e-05,0.06687307357788086,0.003062036788940431,0.069437,3.4809112548828125e-05,0.00012254714965820312
8.535385131835938e-05,0.0603179931640625,0.014199306777954099,0.070121,3.6716461181640625e-05,0.0001327991485595703
8.082389831542969e-05,0.05917239189147949,0.005869244888305661,0.088272,3.6716461181640625e-05,0.00013065338134765625
0.00010013580322265625,0.07077717781066895,0.004758894302368165,0.062298,3.147125244140625e-05,0.00010395050048828125
0.00010943412780761719,0.08139491081237793,0.005873531463623044,0.081597,3.838539123535156e-05,0.0001366138458251953
9.965896606445312e-05,0.06712174415588379,0.004374159408569334,0.081874,4.0531158447265625e-05,0.0001380443572998047
9.870529174804688e-05,0.06301069259643555,0.002192371734619142,0.077541,3.1948089599609375e-05,0.00010561943054199219
0.00011897087097167969,0.07255268096923828,0.0014262158660888619,0.071872,3.0994415283203125e-05,0.000125885009765625
9.584426879882812e-05,0.05140352249145508,0.004074304031372072,0.090251,3.4332275390625e-05,0.00012350082397460938
9.226799011230469e-05,0.07072329521179199,0.010530355392456059,0.073264,3.647804260253906e-05,0.00013065338134765625
7.081031799316406e-05,0.08984565734863281,0.011687727508544923,0.065815,3.719329833984375e-05,0.0001277923583984375
7.987022399902344e-05,0.08575725555419922,0.01136256362915039,0.08498,4.38690185546875e-05,0.0001366138458251953
0.0001068115234375,0.07556486129760742,0.00836304438781739,0.081768,3.4809112548828125e-05,0.00012612342834472656
0.00011944770812988281,0.06667852401733398,0.008543752105712885,0.087692,4.482269287109375e-05,0.00014162063598632812
0.00011491775512695312,0.048305511474609375,0.005749714920043947,0.082453,4.267692565917969e-05,0.00013256072998046875
5.626678466796875e-05,0.0681908130645752,0.0036127722930908157,0.068305,4.5299530029296875e-05,0.00014662742614746094
5.9604644775390625e-05,0.05933523178100586,0.005856612640380857,0.087994,4.029273986816406e-05,0.00014162063598632812
9.584426879882812e-05,0.07583236694335938,0.009674545028686518,0.103122,3.4332275390625e-05,0.00012254714965820312
8.058547973632812e-05,0.07978630065917969,0.0031112004547119154,0.076847,3.933906555175781e-05,0.00014829635620117188
8.7738037109375e-05,0.09106302261352539,0.009666105926513666,0.090412,4.482269287109375e-05,0.00014829635620117188
0.00010132789611816406,0.09042787551879883,0.0031792612152099636,0.065342,3.075599670410156e-05,0.00010442733764648438
0.00011038780212402344,0.06048846244812012,0.01262424543762207,0.076391,3.600120544433594e-05,0.00010776519775390625
9.846687316894531e-05,0.06090807914733887,0.010358992218017574,0.072676,4.887580871582031e-05,0.00016379356384277344
0.00010824203491210938,0.06696009635925293,0.006273228256225588,0.072933,4.124641418457031e-05,0.00014257431030273438
0.0001201629638671875,0.06788372993469238,0.0015134759979247986,0.078367,3.886222839355469e-05,0.00013446807861328125
9.512901306152344e-05,0.0794670581817627,0.004262783706665038,0.068787,4.172325134277344e-05,0.0001499652862548828
9.393692016601562e-05,0.05168652534484863,0.013568385803222657,0.068563,3.2901763916015625e-05,0.00010633468627929688
0.0001163482666015625,0.057723045349121094,0.001906590759277349,0.066963,3.4332275390625e-05,0.0001285076141357422
8.58306884765625e-05,0.05949831008911133,0.0061031000518798895,0.07501,4.00543212890625e-05,0.00013685226440429688
9.036064147949219e-05,0.053824424743652344,0.0016480348815917922,0.079101,5.125999450683594e-05,0.000152587890625
0.00011444091796875,0.06464481353759766,0.0024659602050781243,0.099787,3.5762786865234375e-05,0.00012540817260742188
8.96453857421875e-05,0.05794095993041992,0.011712114044189453,0.073379,4.2438507080078125e-05,0.00013637542724609375
7.009506225585938e-05,0.07034754753112793,0.006273783599853519,0.072113,3.8623809814453125e-05,0.0001316070556640625
0.00010848045349121094,0.04141378402709961,0.007168262680053716,0.068517,4.315376281738281e-05,0.00013637542724609375
9.107589721679688e-05,0.031004905700683594,0.002628240982055663,0.088034,3.933906555175781e-05,0.00015306472778320312
0.00010561943054199219,0.036667823791503906,0.0019182981262206994,0.077199,3.4332275390625e-05,0.00011086463928222656
8.511543273925781e-05,0.03796792030334473,0.007585055328369145,0.071599,4.9591064453125e-05,0.00018405914306640625
9.226799011230469e-05,0.05847525596618652,0.004924717636108397,0.07703,6.0558319091796875e-05,0.00021076202392578125
8.678436279296875e-05,0.07375025749206543,0.009106352203369139,0.100107,4.863739013671875e-05,0.00015091896057128906
9.34600830078125e-05,0.07864713668823242,0.002028912170410152,0.091867,3.2901763916015625e-05,0.00011801719665527344
8.106231689453125e-05,0.06284356117248535,0.005860839523315425,0.133136,3.695487976074219e-05,0.00012969970703125
8.535385131835938e-05,0.06471419334411621,0.0038251428222656203,0.132165,3.4809112548828125e-05,0.00010919570922851562
9.226799011230469e-05,0.05749940872192383,0.0018187404022216858,0.089914,3.218650817871094e-05,0.00011301040649414062
8.249282836914062e-05,0.0485072135925293,0.004080800354003905,0.152338,4.00543212890625e-05,0.0001270771026611328
0.00010919570922851562,0.11439394950866699,0.0022908391723632793,0.062724,3.314018249511719e-05,0.0001068115234375
8.940696716308594e-05,0.11481928825378418,0.003473883895874025,0.06347,3.62396240234375e-05,0.00011515617370605469
9.584426879882812e-05,0.1265583038330078,0.003656868820190423,0.075495,4.1961669921875e-05,0.0001456737518310547
0.00020503997802734375,0.07420516014099121,0.0028016201629638693,0.063386,4.172325134277344e-05,0.00015282630920410156
9.250640869140625e-05,0.030790328979492188,0.00679432484436035,0.087757,4.9114227294921875e-05,0.00014829635620117188
7.343292236328125e-05,0.0533139705657959,0.0041294099578857435,0.065274,3.814697265625e-05,0.00012803077697753906
8.320808410644531e-05,0.058623552322387695,0.005675579208374026,0.071156,4.0531158447265625e-05,0.0001289844512939453
0.00011587142944335938,0.06467318534851074,0.005439151535034173,0.06574,4.172325134277344e-05,0.00013494491577148438
9.655952453613281e-05,0.051171064376831055,0.0020421354064941444,0.062524,3.886222839355469e-05,0.0001232624053955078
0.00010395050048828125,0.05350899696350098,0.013211575027465824,0.062704,4.220008850097656e-05,0.0001399517059326172
8.940696716308594e-05,0.04114723205566406,0.002123569076538087,0.087657,3.1948089599609375e-05,0.00012373924255371094
0.00011968612670898438,0.05981087684631348,0.0026896266021728538,0.083271,3.170967102050781e-05,0.00010180473327636719
7.987022399902344e-05,0.06211590766906738,0.013525848312377929,0.05908,3.6716461181640625e-05,0.00012445449829101562
5.936622619628906e-05,0.06737136840820312,0.004297587615966797,0.060918,3.910064697265625e-05,0.00012040138244628906
9.1552734375e-05,0.07213664054870605,0.0023509872131347725,0.071832,3.886222839355469e-05,0.000133514404296875
8.177757263183594e-05,0.08422160148620605,0.010780576263427731,0.061414,4.172325134277344e-05,0.0001513957977294922
6.651878356933594e-05,0.060550689697265625,0.01936399880981446,0.080284,3.2901763916015625e-05,0.00011420249938964844
0.00010561943054199219,0.07587623596191406,0.004680951507568365,0.074567,3.743171691894531e-05,0.00013256072998046875
0.00010704994201660156,0.06162452697753906,0.0038277348632812513,0.074488,3.147125244140625e-05,0.00010561943054199219
0.00011920928955078125,0.04475069046020508,0.003945374984741214,0.05848,4.0531158447265625e-05,0.00014066696166992188
7.414817810058594e-05,0.025522947311401367,0.002288002044677731,0.074118,3.457069396972656e-05,0.00011587142944335938
8.296966552734375e-05,0.06249380111694336,0.0021610761413574237,0.061624,3.933906555175781e-05,0.000148773193359375
0.0001068115234375,0.05153346061706543,0.01743683723449707,0.090835,3.3855438232421875e-05,0.00014138221740722656
7.867813110351562e-05,0.05636119842529297,0.0043494119720459,0.098342,3.24249267578125e-05,0.00010752677917480469
0.0001010894775390625,0.049942970275878906,0.013091997192382812,0.066927,3.528594970703125e-05,0.00012063980102539062
7.605552673339844e-05,0.043309688568115234,0.005398930480957034,0.068672,4.076957702636719e-05,0.000133514404296875
0.00010728836059570312,0.06399035453796387,0.012848702484130864,0.067269,5.14984130859375e-05,0.00020170211791992188
9.298324584960938e-05,0.0552821159362793,0.004327796951293941,0.078809,4.601478576660156e-05,0.00014209747314453125
0.00010657310485839844,0.07399821281433105,0.006357002868652345,0.06236,4.029273986816406e-05,0.0001418590545654297
8.893013000488281e-05,0.06460070610046387,0.0033386295013427686,0.069457,3.361701965332031e-05,0.00011181831359863281
6.794929504394531e-05,0.08478617668151855,0.0018239697875976624,0.076981,4.3392181396484375e-05,0.00014019012451171875
0.00011086463928222656,0.07375693321228027,0.007266563018798827,0.070466,4.291534423828125e-05,0.00012111663818359375
0.00010728836059570312,0.08633732795715332,0.003524838653564455,0.062859,4.1484832763671875e-05,0.00012063980102539062
0.00011467933654785156,0.04401803016662598,0.014806407653808598,0.064813,5.245208740234375e-05,0.00018453598022460938
8.869171142578125e-05,0.05479860305786133,0.0042840794830322285,0.062172,3.719329833984375e-05,0.0001246929168701172
0.00011920928955078125,0.036364078521728516,0.006265185729980471,0.066133,5.698204040527344e-05,0.00020313262939453125
0.00011181831359863281,0.03663778305053711,0.0023303676300048815,0.059282,3.743171691894531e-05,0.000125885009765625
9.489059448242188e-05,0.03149771690368652,0.016804939910888675,0.068228,4.267692565917969e-05,0.00015163421630859375
9.679794311523438e-05,0.060266971588134766,0.006253239257812501,0.070117,3.5762786865234375e-05,0.00011348724365234375
7.486343383789062e-05,0.05613064765930176,0.014349374176025394,0.061699,4.38690185546875e-05,0.00014257431030273438
8.511543273925781e-05,0.05545401573181152,0.007481377502441405,0.065304,3.24249267578125e-05,0.00011157989501953125
9.34600830078125e-05,0.04142332077026367,0.008353823883056638,0.063918,4.124641418457031e-05,0.00015854835510253906
0.00015091896057128906,0.04668545722961426,0.007088797317504884,0.062214,4.267692565917969e-05,0.00012230873107910156
9.274482727050781e-05,0.044190406799316406,0.00661853918457031,0.067831,4.1961669921875e-05,0.00016736984252929688
0.00011038780212402344,0.04292583465576172,0.0030129679870605497,0.06308,4.2438507080078125e-05,0.0001437664031982422
8.821487426757812e-05,0.0355525016784668,0.006982890380859377,0.081911,4.100799560546875e-05,0.0001354217529296875
0.00011396408081054688,0.05578112602233887,0.00156987297058106,0.06663,3.5762786865234375e-05,0.00011515617370605469
9.059906005859375e-05,0.0867462158203125,0.006861720977783203,0.062139,3.814697265625e-05,0.00012731552124023438
0.00013709068298339844,0.07641148567199707,0.004377710205078128,0.062719,3.8623809814453125e-05,0.0001239776611328125
9.250640869140625e-05,0.056719303131103516,0.00647771788024902,0.061046,3.6716461181640625e-05,0.0001239776611328125
8.726119995117188e-05,0.06385016441345215,0.011872764190673832,0.065341,3.457069396972656e-05,0.00011014938354492188
9.703636169433594e-05,0.04540228843688965,0.007212899261474615,0.066519,3.62396240234375e-05,0.0001232624053955078
9.512901306152344e-05,0.052609920501708984,0.00849835121154785,0.058755,4.172325134277344e-05,0.0001480579376220703
6.628036499023438e-05,0.05590534210205078,0.006228291213989254,0.087912,2.8133392333984375e-05,9.012222290039062e-05
0.00010609626770019531,0.05361628532409668,0.012458784866333006,0.074075,3.528594970703125e-05,0.00011420249938964844
9.489059448242188e-05,0.07086992263793945,0.010223241592407228,0.067799,4.029273986816406e-05,0.00014495849609375
0.0001251697540283203,0.06487584114074707,0.006082308898925776,0.074939,3.7670135498046875e-05,0.00011777877807617188
0.00010275840759277344,0.0686500072479248,0.008156402816772462,0.065385,4.6253204345703125e-05,0.00013518333435058594
7.867813110351562e-05,0.06749153137207031,0.002577065124511717,0.05811,4.2438507080078125e-05,0.00014448165893554688
0.00010967254638671875,0.06627464294433594,0.005438648223876949,0.067125,3.647804260253906e-05,0.0001246929168701172
0.0001163482666015625,0.05080413818359375,0.0037312647857666026,0.078346,3.9577484130859375e-05,0.00018024444580078125
0.0001227855682373047,0.0501556396484375,0.0025362457580566378,0.070468,3.24249267578125e-05,0.00010704994201660156
9.560585021972656e-05,0.0645451545715332,0.017099378860473635,0.068187,4.076957702636719e-05,0.0001385211944580078
8.416175842285156e-05,0.05937075614929199,0.009706498794555665,0.06057,4.982948303222656e-05,0.00013399124145507812
9.441375732421875e-05,0.059047698974609375,0.01817383847045899,0.070752,4.3392181396484375e-05,0.0001506805419921875
0.00010514259338378906,0.0841515064239502,0.004654066009521479,0.07208,3.838539123535156e-05,0.00013399124145507812
9.989738464355469e-05,0.05980706214904785,0.005644244232177728,0.06771,4.100799560546875e-05,0.00012755393981933594
6.937980651855469e-05,0.10705208778381348,0.010929421081542975,0.07186,3.8623809814453125e-05,0.00014019012451171875
7.605552673339844e-05,0.08152580261230469,0.01231802154541016,0.069615,4.6253204345703125e-05,0.00015044212341308594
0.00010919570922851562,0.06462335586547852,0.001318521850585938,0.066482,3.6716461181640625e-05,0.00012373924255371094
9.34600830078125e-05,0.08757400512695312,0.00980262684631348,0.061727,4.38690185546875e-05,0.0001590251922607422
9.989738464355469e-05,0.06507134437561035,0.0035547650146484366,0.06597,3.6716461181640625e-05,0.00012946128845214844
7.677078247070312e-05,0.05806851387023926,0.004729362991333003,0.065447,4.363059997558594e-05,0.00013971328735351562
8.749961853027344e-05,0.0791006088256836,0.013825192779541015,0.065706,3.814697265625e-05,0.00011110305786132812
0.00012159347534179688,0.07794809341430664,0.003522817565917963,0.065198,3.123283386230469e-05,0.00010633468627929688
9.799003601074219e-05,0.08307957649230957,0.0022161137847900372,0.060122,3.504753112792969e-05,0.000125885009765625
0.00010704994201660156,0.037719011306762695,0.0036656586761474597,0.071188,3.4809112548828125e-05,0.00012755393981933594
9.369850158691406e-05,0.050089120864868164,0.0027494331054687543,0.068532,4.2438507080078125e-05,0.0001270771026611328
5.793571472167969e-05,0.05099916458129883,0.003980915313720704,0.062319,4.267692565917969e-05,0.00014209747314453125
9.417533874511719e-05,0.061838626861572266,0.006598169723510738,0.075409,3.2901763916015625e-05,0.00011086463928222656
8.7738037109375e-05,0.06645560264587402,0.0043503562622070335,0.073932,3.4809112548828125e-05,0.00012445449829101562
8.273124694824219e-05,0.07461977005004883,0.011488428894042974,0.062634,4.2438507080078125e-05,0.00014138221740722656
7.748603820800781e-05,0.0770721435546875,0.006235875381469726,0.062036,3.5762786865234375e-05,0.00011873245239257812
0.00010848045349121094,0.06455659866333008,0.0024654438323974542,0.068543,4.315376281738281e-05,0.00014901161193847656
0.00011205673217773438,0.08277416229248047,0.003050212341308589,0.074494,3.528594970703125e-05,0.00010538101196289062
0.00011014938354492188,0.06261754035949707,0.0012483999481201213,0.066076,4.506111145019531e-05,0.00014019012451171875
8.106231689453125e-05,0.0571751594543457,0.006490693542480469,0.065053,4.76837158203125e-05,0.00020933151245117188
0.0001323223114013672,0.028936147689819336,0.005295465042114256,0.063973,4.220008850097656e-05,0.0001392364501953125
8.916854858398438e-05,0.0357973575592041,0.0013752854309082019,0.062529,4.220008850097656e-05,0.0001437664031982422
9.560585021972656e-05,0.02736377716064453,0.004963369461059575,0.065604,4.2438507080078125e-05,0.0001232624053955078
6.67572021484375e-05,0.06967592239379883,0.0042048769378662115,0.05996,4.935264587402344e-05,0.00013065338134765625
9.179115295410156e-05,0.03456711769104004,0.012395724304199218,0.068967,3.337860107421875e-05,0.00012159347534179688
9.751319885253906e-05,0.048386335372924805,0.003869585037231442,0.0585,3.4809112548828125e-05,0.00012063980102539062
6.842613220214844e-05,0.04170489311218262,0.025149073135375982,0.088388,3.3855438232421875e-05,0.00010824203491210938
5.53131103515625e-05,0.05206418037414551,0.009810008865356448,0.094094,2.8371810913085938e-05,0.00010323524475097656
6.461143493652344e-05,0.04189634323120117,0.001480495391845707,0.073639,5.364418029785156e-05,0.00019693374633789062
7.843971252441406e-05,0.032985687255859375,0.0038486999511718745,0.091225,3.62396240234375e-05,0.0001277923583984375
8.678436279296875e-05,0.036473751068115234,0.005951455734252931,0.068577,3.123283386230469e-05,0.00010228157043457031
0.000110626220703125,0.034772396087646484,0.00789263749694824,0.064944,5.412101745605469e-05,0.00021982192993164062
7.2479248046875e-05,0.0430302619934082,0.004142791198730469,0.060626,4.506111145019531e-05,0.00015115737915039062
0.00010156631469726562,0.03197884559631348,0.004485928359985347,0.072884,3.7670135498046875e-05,0.00011563301086425781
9.918212890625e-05,0.05426168441772461,0.0013567655181884741,0.060865,4.267692565917969e-05,0.00014328956604003906
0.00010204315185546875,0.04705405235290527,0.0027612531127929746,0.071056,3.695487976074219e-05,0.00012683868408203125
0.00010395050048828125,0.04608607292175293,0.009212961364746093,0.059649,3.647804260253906e-05,0.00013399124145507812
8.726119995117188e-05,0.04345226287841797,0.0016850296478271437,0.074952,5.173683166503906e-05,0.00019049644470214844
9.989738464355469e-05,0.060816287994384766,0.02998296563720703,0.059774,4.649162292480469e-05,0.00014972686767578125
5.8650970458984375e-05,0.05722236633300781,0.0016306912231445342,0.074195,3.719329833984375e-05,0.00012922286987304688
9.894371032714844e-05,0.05169367790222168,0.008676101364135741,0.067136,3.933906555175781e-05,0.0001342296600341797
0.00011134147644042969,0.041928768157958984,0.002042712692260737,0.063546,3.910064697265625e-05,0.00014925003051757812
0.00010395050048828125,0.07126855850219727,0.0032527560577392534,0.083014,3.719329833984375e-05,0.0001239776611328125
9.775161743164062e-05,0.09623599052429199,0.006893956588745115,0.079626,3.7670135498046875e-05,0.00012135505676269531
7.700920104980469e-05,0.08962059020996094,0.0029175298461914106,0.080549,3.170967102050781e-05,0.00010895729064941406
0.00010752677917480469,0.08286023139953613,0.007448445312500003,0.061033,3.266334533691406e-05,0.00010371208190917969
0.00010156631469726562,0.08515143394470215,0.004560131469726565,0.060284,3.0994415283203125e-05,9.989738464355469e-05
9.870529174804688e-05,0.05698037147521973,0.0032862958831787054,0.094158,4.00543212890625e-05,0.0001361370086669922
0.00010013580322265625,0.0997610092163086,0.01690529309082031,0.072742,4.696846008300781e-05,0.00015234947204589844
9.036064147949219e-05,0.0569767951965332,0.0028739726867675758,0.062766,3.5762786865234375e-05,0.0001163482666015625
7.939338684082031e-05,0.06042170524597168,0.002972673095703121,0.085761,3.314018249511719e-05,0.00011014938354492188
0.00011682510375976562,0.05961155891418457,0.00612009074401855,0.064628,4.124641418457031e-05,0.0001316070556640625
0.00010895729064941406,0.07315635681152344,0.0024481879119873096,0.074762,4.100799560546875e-05,0.0001513957977294922
9.131431579589844e-05,0.06863594055175781,0.020729423339843747,0.080917,3.409385681152344e-05,0.0001316070556640625
8.630752563476562e-05,0.06953096389770508,0.008332549957275392,0.068021,4.553794860839844e-05,0.00014710426330566406
7.700920104980469e-05,0.09509682655334473,0.019165616790771486,0.079358,3.075599670410156e-05,9.179115295410156e-05
9.5367431640625e-05,0.07729101181030273,0.015203430694580078,0.071631,3.409385681152344e-05,0.00011491775512695312
0.00010061264038085938,0.07107901573181152,0.0019652948303222686,0.061033,5.173683166503906e-05,0.00016736984252929688
8.296966552734375e-05,0.030654430389404297,0.002894847503662104,0.083334,5.7220458984375e-05,0.0002143383026123047
8.344650268554688e-05,0.04838705062866211,0.002747360549926761,0.071114,3.933906555175781e-05,0.00013828277587890625
6.604194641113281e-05,0.0408480167388916,0.027409646347045902,0.065272,3.8623809814453125e-05,0.00013756752014160156
5.7697296142578125e-05,0.05097389221191406,0.010331476089477543,0.073903,4.2438507080078125e-05,0.00010704994201660156
5.602836608886719e-05,0.06173396110534668,0.01335665115356445,0.073535,4.7206878662109375e-05,0.0001423358917236328
0.0002124309539794922,0.027888059616088867,0.006322907302856451,0.085252,3.3855438232421875e-05,0.00012993812561035156
0.000156402587890625,0.05738329887390137,0.0072917478179931605,0.07774,3.528594970703125e-05,0.00013709068298339844
8.320808410644531e-05,0.06945490837097168,0.003226797927856448,0.069061,4.1484832763671875e-05,0.0001392364501953125
8.177757263183594e-05,0.08294391632080078,0.011335498657226564,0.068035,4.673004150390625e-05,0.00012540817260742188
7.104873657226562e-05,0.06137490272521973,0.013332764465332034,0.076943,5.555152893066406e-05,0.00017714500427246094
6.699562072753906e-05,0.06706643104553223,0.0030693227233886677,0.079156,3.743171691894531e-05,0.00011849403381347656
7.748603820800781e-05,0.059589385986328125,0.012438580642700196,0.059689,3.314018249511719e-05,0.00011038780212402344
9.584426879882812e-05,0.07060742378234863,0.004932637359619144,0.061373,3.218650817871094e-05,0.00010418891906738281
0.00011658668518066406,0.058094024658203125,0.015389612960815431,0.06245,4.673004150390625e-05,0.00016307830810546875
9.083747863769531e-05,0.033884286880493164,0.0014382753448486316,0.061967,3.361701965332031e-05,0.00012254714965820312
0.00012421607971191406,0.034798622131347656,0.0139016883392334,0.065398,3.361701965332031e-05,0.00010585784912109375
9.584426879882812e-05,0.046538591384887695,0.0022689759368896487,0.061688,4.0531158447265625e-05,0.0001480579376220703
6.151199340820312e-05,0.05634498596191406,0.004126650848388674,0.057835,3.910064697265625e-05,0.00014591217041015625
6.151199340820312e-05,0.02703571319580078,0.013540882659912115,0.088374,4.172325134277344e-05,0.00014019012451171875
5.8650970458984375e-05,0.039978981018066406,0.008763347045898442,0.094758,3.886222839355469e-05,0.0001437664031982422
0.00011086463928222656,0.05004000663757324,0.016597405517578122,0.060387,4.4345855712890625e-05,0.00012254714965820312
9.059906005859375e-05,0.04253554344177246,0.005300368652343748,0.063265,3.457069396972656e-05,0.00013446807861328125
8.368492126464844e-05,0.07464241981506348,0.006388181915283203,0.066885,3.838539123535156e-05,0.00012445449829101562
8.034706115722656e-05,0.06309962272644043,0.0036170127868652285,0.062825,4.172325134277344e-05,0.00015020370483398438
0.00010943412780761719,0.0462193489074707,0.005619805709838874,0.093008,4.38690185546875e-05,0.00014591217041015625
0.00010228157043457031,0.04999279975891113,0.017090526718139654,0.099906,4.696846008300781e-05,0.00014662742614746094
8.7738037109375e-05,0.08995628356933594,0.01495445562744141,0.064911,4.076957702636719e-05,0.00014495849609375
7.677078247070312e-05,0.07425689697265625,0.007032172561645511,0.069324,4.696846008300781e-05,0.00015854835510253906
8.082389831542969e-05,0.09567070007324219,0.004357558044433593,0.060766,4.124641418457031e-05,0.00014519691467285156
8.96453857421875e-05,0.09713315963745117,0.004349952011108396,0.067595,3.409385681152344e-05,0.00011420249938964844
7.939338684082031e-05,0.08690094947814941,0.02067801364135742,0.065568,3.361701965332031e-05,0.00011157989501953125
0.00012564659118652344,0.09021687507629395,0.012921190750122075,0.074263,4.601478576660156e-05,0.00015044212341308594
0.00010800361633300781,0.07705926895141602,0.009151534698486327,0.070702,3.361701965332031e-05,0.00011229515075683594
0.000102996826171875,0.07790136337280273,0.00426491038513184,0.067228,3.3855438232421875e-05,0.00011205673217773438
0.00011563301086425781,0.0756680965423584,0.011317441925048827,0.067941,3.528594970703125e-05,0.00011205673217773438
9.322166442871094e-05,0.07527947425842285,0.006028112289428705,0.068528,3.743171691894531e-05,0.00011587142944335938
7.939338684082031e-05,0.07534456253051758,0.00168841493225097,0.064699,4.100799560546875e-05,0.0001437664031982422
5.984306335449219e-05,0.09332919120788574,0.014071902206420892,0.079922,3.9577484130859375e-05,0.00013518333435058594
8.916854858398438e-05,0.0847771167755127,0.0043183488006591775,0.062863,4.458427429199219e-05,0.00014591217041015625
0.0001239776611328125,0.1071174144744873,0.004587074172973632,0.090587,3.5762786865234375e-05,0.00011897087097167969
9.417533874511719e-05,0.09613299369812012,0.0028405154266357424,0.082371,4.076957702636719e-05,0.00013875961303710938
6.270408630371094e-05,0.08241891860961914,0.006602237655639651,0.071698,4.267692565917969e-05,0.00014328956604003906
0.00010347366333007812,0.10232949256896973,0.01672304486083985,0.069862,4.076957702636719e-05,0.00012755393981933594
0.00010061264038085938,0.10036945343017578,0.0020293117370605435,0.073341,3.123283386230469e-05,0.0001068115234375
0.00010991096496582031,0.0965583324432373,0.0035624275360107427,0.058059,3.24249267578125e-05,0.00012063980102539062
9.036064147949219e-05,0.04642033576965332,0.006144779373168943,0.069149,3.075599670410156e-05,0.00010228157043457031
0.0001437664031982422,0.05227971076965332,0.005530507934570314,0.056712,4.935264587402344e-05,0.00012683868408203125
0.00010347366333007812,0.026196002960205078,0.004098799682617185,0.063099,3.0994415283203125e-05,0.00010919570922851562
6.556510925292969e-05,0.05569267272949219,0.0036383641815185552,0.06064,4.363059997558594e-05,0.0001475811004638672
6.961822509765625e-05,0.07343482971191406,0.012463722320556647,0.063104,4.7206878662109375e-05,0.0001461505889892578
7.462501525878906e-05,0.06519603729248047,0.004961672668457026,0.07387,3.24249267578125e-05,0.0001087188720703125
0.00010180473327636719,0.07070040702819824,0.006855881790161139,0.069321,3.886222839355469e-05,0.00013566017150878906
0.00010132789611816406,0.06840062141418457,0.008725128204345706,0.067493,3.4809112548828125e-05,0.0001220703125
0.00010371208190917969,0.05963611602783203,0.004775887084960934,0.067999,3.886222839355469e-05,0.00012493133544921875
0.00014281272888183594,0.0707848072052002,0.001701039810180667,0.05823,4.458427429199219e-05,0.00011610984802246094
7.510185241699219e-05,0.05425763130187988,0.011462346008300775,0.063547,4.1484832763671875e-05,0.00014710426330566406
0.00010132789611816406,0.0729527473449707,0.0035097503204345737,0.070323,3.600120544433594e-05,0.00012040138244628906
0.00013756752014160156,0.0586702823638916,0.0019374944763183577,0.060892,5.555152893066406e-05,0.00014925003051757812
0.00010061264038085938,0.02916121482849121,0.004867216217041018,0.064288,5.435943603515625e-05,0.0001800060272216797
0.00010013580322265625,0.031919002532958984,0.002461890716552735,0.06073,3.552436828613281e-05,0.0001227855682373047
9.989738464355469e-05,0.03453540802001953,0.006876773254394536,0.063883,4.1961669921875e-05,0.0001385211944580078
0.00010418891906738281,0.04480934143066406,0.009004816146850586,0.070354,3.218650817871094e-05,0.00010991096496582031
8.225440979003906e-05,0.04755353927612305,0.006693271987915042,0.063732,3.62396240234375e-05,0.00013136863708496094
9.608268737792969e-05,0.05396294593811035,0.004018077865600586,0.058434,3.24249267578125e-05,0.00011444091796875
0.00010704994201660156,0.039253950119018555,0.0039350966796875,0.078264,5.340576171875e-05,0.00020599365234375
0.00010037422180175781,0.05184364318847656,0.005376351593017581,0.069602,4.076957702636719e-05,0.00013828277587890625
5.793571472167969e-05,0.051610469818115234,0.0016153112030029282,0.084815,4.649162292480469e-05,0.0001590251922607422
8.749961853027344e-05,0.059435367584228516,0.009241767501831054,0.058775,5.173683166503906e-05,0.00022339820861816406
8.654594421386719e-05,0.04774188995361328,0.0032897588958740176,0.092951,3.695487976074219e-05,0.00013375282287597656
9.369850158691406e-05,0.07271885871887207,0.005420370635986327,0.06894,4.0531158447265625e-05,0.00014162063598632812
8.606910705566406e-05,0.051943302154541016,0.008110845581054682,0.064809,4.5299530029296875e-05,0.00015234947204589844
0.00010347366333007812,0.04619789123535156,0.010686978881835937,0.057907,4.1961669921875e-05,0.00015020370483398438
7.009506225585938e-05,0.06416082382202148,0.005193146957397463,0.082661,3.457069396972656e-05,0.00011277198791503906
0.00012564659118652344,0.06655049324035645,0.007861936935424807,0.091916,3.218650817871094e-05,0.00010347366333007812
8.511543273925781e-05,0.052399396896362305,0.00455527519226074,0.06201,3.147125244140625e-05,0.00010418891906738281
0.00012731552124023438,0.05347561836242676,0.0027150798645019514,0.071466,3.7670135498046875e-05,0.00013566017150878906
7.43865966796875e-05,0.0450444221496582,0.009619055374145508,0.071742,3.218650817871094e-05,0.00010848045349121094
0.00012540817260742188,0.04885125160217285,0.004522289062500004,0.065424,3.933906555175781e-05,0.00012373924255371094
0.00010204315185546875,0.08075308799743652,0.007233822601318357,0.066582,4.696846008300781e-05,0.0001614093780517578
8.606910705566406e-05,0.06140446662902832,0.011415163757324223,0.078523,7.581710815429688e-05,0.0001652240753173828
0.0001125335693359375,0.03844785690307617,0.010496964492797856,0.07171,3.5762786865234375e-05,0.00012969970703125
0.00011444091796875,0.05197286605834961,0.004568151565551765,0.062854,5.817413330078125e-05,0.0001983642578125
7.891654968261719e-05,0.055677175521850586,0.006148479141235348,0.061761,3.9577484130859375e-05,0.0001277923583984375
8.082389831542969e-05,0.05710315704345703,0.005682278808593753,0.060991,3.647804260253906e-05,0.0001468658447265625
9.393692016601562e-05,0.05160832405090332,0.012812270797729494,0.063511,3.337860107421875e-05,0.00012183189392089844
0.00010752677917480469,0.04434323310852051,0.0022299212341308633,0.069587,3.266334533691406e-05,0.00010585784912109375
0.00010323524475097656,0.04669976234436035,0.0073231558837890676,0.067546,3.457069396972656e-05,0.00011396408081054688
7.510185241699219e-05,0.07008218765258789,0.0055793983612060505,0.069609,3.933906555175781e-05,0.00014162063598632812
8.678436279296875e-05,0.05969834327697754,0.003637911209106448,0.060166,2.8133392333984375e-05,9.870529174804688e-05
0.0001201629638671875,0.05918622016906738,0.008230424392700192,0.065362,3.314018249511719e-05,0.00011157989501953125
6.866455078125e-05,0.07077145576477051,0.005584701202392579,0.060452,4.315376281738281e-05,0.00013518333435058594
7.343292236328125e-05,0.0888681411743164,0.0043888283843994125,0.068413,3.4809112548828125e-05,0.0001373291015625
8.153915405273438e-05,0.0859982967376709,0.00971353683471679,0.072775,3.361701965332031e-05,0.00012040138244628906
0.00012111663818359375,0.07092738151550293,0.008099606353759767,0.062818,4.076957702636719e-05,0.00014400482177734375
7.772445678710938e-05,0.09874558448791504,0.01526121705627441,0.067764,4.482269287109375e-05,0.00013446807861328125
0.00010538101196289062,0.07405829429626465,0.019302592742919927,0.070987,3.886222839355469e-05,0.00013375282287597656
0.00010752677917480469,0.042226314544677734,0.004049498352050776,0.066016,4.1961669921875e-05,0.00014853477478027344
9.012222290039062e-05,0.07425570487976074,0.006218325210571293,0.090124,4.482269287109375e-05,0.00016236305236816406
9.036064147949219e-05,0.04666018486022949,0.0050073749542236395,0.0768,4.2438507080078125e-05,0.00013446807861328125
8.726119995117188e-05,0.05254554748535156,0.0027685938568115243,0.067578,4.4345855712890625e-05,0.0001583099365234375
9.965896606445312e-05,0.043321847915649414,0.00416203163146972,0.062645,4.291534423828125e-05,0.00014162063598632812
7.987022399902344e-05,0.04018807411193848,0.015131483062744137,0.062191,4.291534423828125e-05,0.00018835067749023438
0.00011777877807617188,0.061621904373168945,0.013000696533203127,0.065357,5.054473876953125e-05,0.00019073486328125
8.726119995117188e-05,0.04010725021362305,0.005349847976684571,0.077333,4.6253204345703125e-05,0.0001914501190185547
0.00010585784912109375,0.05343985557556152,0.01192330218505859,0.067513,5.221366882324219e-05,0.00015878677368164062
0.00010466575622558594,0.08354735374450684,0.0015741968536377021,0.068585,4.172325134277344e-05,0.00013637542724609375
0.0007126331329345703,0.045938730239868164,0.0020636078948974637,0.058813,3.409385681152344e-05,0.00011277198791503906
0.00013899803161621094,0.07732200622558594,0.0028518992462158166,0.064946,4.5299530029296875e-05,0.00017023086547851562
0.00012135505676269531,0.07589101791381836,0.0049602021636962895,0.067731,4.029273986816406e-05,0.0001385211944580078
9.655952453613281e-05,0.044654130935668945,0.0029722169647216773,0.060074,4.482269287109375e-05,0.0001494884490966797
8.96453857421875e-05,0.039748430252075195,0.011142554885864256,0.060018,3.361701965332031e-05,0.00011229515075683594
6.031990051269531e-05,0.03900885581970215,0.0018997608642578184,0.062952,4.38690185546875e-05,0.00015211105346679688
0.00015163421630859375,0.05792856216430664,0.008083306152343747,0.067318,4.267692565917969e-05,0.00013947486877441406
0.00010585784912109375,0.041873931884765625,0.014358518768310548,0.057899,7.534027099609375e-05,0.000125885009765625
9.775161743164062e-05,0.040111541748046875,0.004538350372314454,0.06447,3.409385681152344e-05,0.00011134147644042969
7.2479248046875e-05,0.0475316047668457,0.008516578124999993,0.068876,4.1484832763671875e-05,0.00013184547424316406
8.0108642578125e-05,0.04605507850646973,0.0076846840515136655,0.076036,4.482269287109375e-05,0.00014734268188476562
7.128715515136719e-05,0.05384087562561035,0.014238369857788091,0.085613,3.838539123535156e-05,0.00012731552124023438
0.00010895729064941406,0.0681915283203125,0.011061903045654298,0.065552,3.7670135498046875e-05,0.00013494491577148438
6.031990051269531e-05,0.08818435668945312,0.005318145156860354,0.069824,2.765655517578125e-05,8.58306884765625e-05
9.632110595703125e-05,0.0628213882446289,0.004966727981567387,0.084615,3.361701965332031e-05,0.00010967254638671875
8.702278137207031e-05,0.07689237594604492,0.0017800421142578071,0.06356,2.956390380859375e-05,0.00010585784912109375
0.0001480579376220703,0.06308245658874512,0.007768342163085931,0.071873,4.267692565917969e-05,0.00013256072998046875
0.00019073486328125,0.06708025932312012,0.003025369445800778,0.061608,4.76837158203125e-05,0.0001595020294189453
8.940696716308594e-05,0.06280946731567383,0.00554410470581055,0.057314,3.910064697265625e-05,0.00013136863708496094
0.00010633468627929688,0.05776572227478027,0.0028144160614013702,0.065189,3.337860107421875e-05,0.00010657310485839844
0.00011944770812988281,0.05660891532897949,0.012532467727661131,0.06987,4.553794860839844e-05,0.00013709068298339844
0.00012302398681640625,0.0694739818572998,0.008239046279907222,0.083333,3.361701965332031e-05,0.00010585784912109375
0.00010704994201660156,0.04507160186767578,0.01023378019714355,0.072996,2.9802322387695312e-05,9.894371032714844e-05
0.00011348724365234375,0.0778496265411377,0.019949229049682618,0.07095,4.315376281738281e-05,0.0001418590545654297
9.059906005859375e-05,0.06759786605834961,0.020148638626098628,0.069929,4.029273986816406e-05,0.0001437664031982422
8.177757263183594e-05,0.08390688896179199,0.004483590362548834,0.066352,3.5762786865234375e-05,0.0001239776611328125
0.0001163482666015625,0.07247233390808105,0.00238309310913086,0.06626,3.266334533691406e-05,0.00010919570922851562
0.00012063980102539062,0.05626988410949707,0.010206328567504877,0.063491,4.4345855712890625e-05,0.00011873245239257812
8.749961853027344e-05,0.05536484718322754,0.0032680257263183604,0.063956,3.743171691894531e-05,0.00012087821960449219
0.00010132789611816406,0.05613517761230469,0.005607277999877931,0.059064,3.504753112792969e-05,0.00012731552124023438
9.679794311523438e-05,0.10541152954101562,0.00383069413757324,0.080389,6.008148193359375e-05,0.00021886825561523438
8.845329284667969e-05,0.07310986518859863,0.008239229095458989,0.069212,3.9577484130859375e-05,0.0001308917999267578
0.00011920928955078125,0.06255626678466797,0.004374760437011724,0.0662,3.647804260253906e-05,0.0001327991485595703
9.894371032714844e-05,0.06221437454223633,0.005519569625854495,0.079135,4.076957702636719e-05,0.00014138221740722656
0.00010251998901367188,0.07096028327941895,0.004641662460327142,0.073094,4.4345855712890625e-05,0.00013709068298339844
0.00010347366333007812,0.05383181571960449,0.0032919025878906244,0.067177,4.100799560546875e-05,0.00012564659118652344
8.20159912109375e-05,0.06023240089416504,0.011073514709472654,0.060865,5.650520324707031e-05,0.00015735626220703125
9.131431579589844e-05,0.057393789291381836,0.006134626907348631,0.073506,3.600120544433594e-05,0.00011968612670898438
0.00010228157043457031,0.06833171844482422,0.010610761474609376,0.072851,4.982948303222656e-05,0.0002033710479736328
8.96453857421875e-05,0.0592343807220459,0.0024667263488769575,0.077177,4.506111145019531e-05,0.00015592575073242188
6.866455078125e-05,0.08172965049743652,0.0015793276519775329,0.091078,3.457069396972656e-05,0.00011420249938964844
9.512901306152344e-05,0.040509700775146484,0.009587112731933592,0.06518,3.886222839355469e-05,0.00014162063598632812
0.00011706352233886719,0.020543575286865234,0.013509591796874998,0.083872,4.9591064453125e-05,0.0001595020294189453
9.417533874511719e-05,0.04948234558105469,0.0016178958282470762,0.080714,4.124641418457031e-05,0.0001277923583984375
0.00010228157043457031,0.050611257553100586,0.0035123914184570365,0.074831,4.076957702636719e-05,0.00013208389282226562
7.700920104980469e-05,0.051370859146118164,0.005444385681152339,0.07609,3.409385681152344e-05,0.00012230873107910156
5.7220458984375e-05,0.06437039375305176,0.006181683898925774,0.065074,3.314018249511719e-05,0.00011205673217773438
9.059906005859375e-05,0.08804535865783691,0.004327189498901374,0.065019,4.291534423828125e-05,0.000152587890625
0.0001246929168701172,0.06169390678405762,0.010151323028564446,0.065754,3.5762786865234375e-05,0.00011038780212402344
8.940696716308594e-05,0.044663429260253906,0.009479091125488281,0.068994,3.0994415283203125e-05,0.00010275840759277344
8.797645568847656e-05,0.05933189392089844,0.002816019851684573,0.061068,3.457069396972656e-05,0.00011777877807617188
5.888938903808594e-05,0.07417678833007812,0.0028416859436035113,0.066695,6.794929504394531e-05,0.0001499652862548828
9.679794311523438e-05,0.07038044929504395,0.008031801681518555,0.070895,5.316734313964844e-05,0.00018525123596191406
6.651878356933594e-05,0.04316854476928711,0.0030728091430664017,0.086955,4.458427429199219e-05,0.00017023086547851562
7.343292236328125e-05,0.05615997314453125,0.013191621627807619,0.06016,3.910064697265625e-05,0.00014090538024902344
0.00013303756713867188,0.06070423126220703,0.011169464904785154,0.082818,4.553794860839844e-05,0.0001430511474609375
0.00011277198791503906,0.046977996826171875,0.00758343202209473,0.064259,3.647804260253906e-05,0.00012922286987304688
8.96453857421875e-05,0.0753166675567627,0.003655431961059573,0.060076,4.744529724121094e-05,0.0001423358917236328
9.608268737792969e-05,0.07915115356445312,0.004625173904418939,0.062673,3.24249267578125e-05,0.00010609626770019531
8.821487426757812e-05,0.0842597484588623,0.00770885256958008,0.079858,4.315376281738281e-05,0.00013136863708496094
0.00011324882507324219,0.0715174674987793,0.0017931645355224596,0.062654,3.790855407714844e-05,0.00013256072998046875
9.1552734375e-05,0.04864382743835449,0.010880096191406244,0.068931,4.3392181396484375e-05,0.00013756752014160156
8.726119995117188e-05,0.04039740562438965,0.0030104582977294875,0.06843,3.910064697265625e-05,0.0001327991485595703
0.0001361370086669922,0.05795001983642578,0.004662574188232418,0.057383,3.9577484130859375e-05,0.00013208389282226562
0.00011944770812988281,0.04903244972229004,0.00281611619567871,0.059594,4.267692565917969e-05,0.00014734268188476562
0.00010204315185546875,0.06969308853149414,0.0067769306640625,0.060377,3.552436828613281e-05,0.00011301040649414062
0.00010132789611816406,0.04648590087890625,0.0035751462554931626,0.061315,4.2438507080078125e-05,0.00014400482177734375
0.0001232624053955078,0.08895182609558105,0.0027518507385253937,0.060235,4.410743713378906e-05,0.0001494884490966797
0.00010275840759277344,0.060643911361694336,0.007123164337158205,0.058307,3.886222839355469e-05,0.0001270771026611328
9.679794311523438e-05,0.06449007987976074,0.0025013676605224605,0.086604,3.170967102050781e-05,0.00010442733764648438
0.00010561943054199219,0.027459383010864258,0.009196813339233403,0.072056,4.3392181396484375e-05,0.00015306472778320312
0.0001251697540283203,0.07933664321899414,0.003100630371093746,0.064183,4.2438507080078125e-05,0.00012636184692382812
7.557868957519531e-05,0.06063365936279297,0.006283194641113279,0.062821,4.1961669921875e-05,0.00014162063598632812
8.916854858398438e-05,0.06790328025817871,0.004299184051513666,0.071609,3.910064697265625e-05,0.00013828277587890625
6.175041198730469e-05,0.07096219062805176,0.004234653839111327,0.064541,3.647804260253906e-05,0.0001323223114013672
8.988380432128906e-05,0.050713539123535156,0.015160557708740238,0.075665,4.1961669921875e-05,0.00011348724365234375
8.678436279296875e-05,0.06150221824645996,0.004421339309692386,0.059312,3.838539123535156e-05,0.00014209747314453125
7.843971252441406e-05,0.08466553688049316,0.0018529900665283233,0.072613,3.314018249511719e-05,0.00012445449829101562
8.58306884765625e-05,0.0510554313659668,0.004063001663208013,0.064618,5.507469177246094e-05,0.00019121170043945312
9.679794311523438e-05,0.030208587646484375,0.006319471984863281,0.059794,4.410743713378906e-05,0.0001575946807861328
0.00010538101196289062,0.03400158882141113,0.0031677638092040966,0.066321,4.0531158447265625e-05,0.00014162063598632812
9.083747863769531e-05,0.050719261169433594,0.0023535062561035186,0.063399,4.315376281738281e-05,0.00013899803161621094
7.82012939453125e-05,0.05650591850280762,0.002343918380737303,0.06919,4.315376281738281e-05,0.00014352798461914062
0.00010585784912109375,0.055267333984375,0.004423837753295898,0.071229,4.410743713378906e-05,0.00014662742614746094
0.00013947486877441406,0.050946950912475586,0.005524258285522457,0.064294,4.863739013671875e-05,0.00014281272888183594
8.869171142578125e-05,0.04574084281921387,0.012002332672119143,0.064191,4.673004150390625e-05,0.000148773193359375
8.58306884765625e-05,0.03020787239074707,0.007685395492553711,0.061286,4.363059997558594e-05,0.00013899803161621094
0.00011491775512695312,0.04906415939331055,0.004997307739257814,0.06254,5.6743621826171875e-05,0.0001995563507080078
8.177757263183594e-05,0.06725692749023438,0.0055056411743164,0.07555,4.124641418457031e-05,0.00014591217041015625
9.5367431640625e-05,0.05556988716125488,0.006295075622558599,0.090109,7.367134094238281e-05,0.0002684593200683594
9.441375732421875e-05,0.050417423248291016,0.012411254989624018,0.103788,4.1961669921875e-05,0.00014209747314453125
8.225440979003906e-05,0.054900169372558594,0.011440299514770505,0.076421,3.814697265625e-05,0.00014328956604003906
0.00010991096496582031,0.08937740325927734,0.004369350692749019,0.079878,3.5762786865234375e-05,0.00011754035949707031
9.703636169433594e-05,0.08226609230041504,0.004043815414428706,0.071733,4.2438507080078125e-05,0.00014543533325195312
9.751319885253906e-05,0.06170153617858887,0.011243210525512692,0.078905,4.553794860839844e-05,0.0001480579376220703
0.0001201629638671875,0.09066271781921387,0.004672764022827153,0.069767,3.695487976074219e-05,0.00012564659118652344
6.747245788574219e-05,0.08989095687866211,0.0042697165832519535,0.074489,3.933906555175781e-05,0.00013875961303710938
0.00010514259338378906,0.07959842681884766,0.007648327209472658,0.084798,4.410743713378906e-05,0.0001308917999267578
9.989738464355469e-05,0.10691332817077637,0.013497568496704096,0.069541,3.528594970703125e-05,0.0001239776611328125
0.00011801719665527344,0.11593437194824219,0.00186124459838867,0.073284,3.3855438232421875e-05,0.00012063980102539062
0.00012993812561035156,0.0771632194519043,0.006928711273193361,0.084923,3.552436828613281e-05,0.0001304149627685547
0.00012135505676269531,0.06022834777832031,0.006331305725097658,0.074793,3.552436828613281e-05,0.0001304149627685547
0.00019121170043945312,0.10188603401184082,0.008399018615722662,0.074831,3.504753112792969e-05,0.00012063980102539062
8.106231689453125e-05,0.06130170822143555,0.012499078796386717,0.068177,3.743171691894531e-05,0.00012755393981933594
9.417533874511719e-05,0.027001380920410156,0.005784380432128908,0.081329,4.267692565917969e-05,0.0001533031463623047
6.651878356933594e-05,0.03581380844116211,0.00295234950256347,0.087193,5.1021575927734375e-05,0.0001876354217529297
0.0001418590545654297,0.029193401336669922,0.012018966583251953,0.101896,3.314018249511719e-05,0.00011014938354492188
9.918212890625e-05,0.05898475646972656,0.008904016937255857,0.062211,3.7670135498046875e-05,0.0001277923583984375
8.368492126464844e-05,0.05277204513549805,0.014075333526611333,0.081922,4.7206878662109375e-05,0.00016808509826660156
9.918212890625e-05,0.08107900619506836,0.016872305511474603,0.090551,4.220008850097656e-05,0.00014281272888183594
8.344650268554688e-05,0.0817713737487793,0.0069479353485107365,0.085069,4.100799560546875e-05,0.0001285076141357422
0.00014448165893554688,0.11058163642883301,0.00355942599487305,0.068103,3.314018249511719e-05,0.00010776519775390625
7.486343383789062e-05,0.10358524322509766,0.009848142974853522,0.076107,4.1961669921875e-05,0.00015234947204589844
0.00010657310485839844,0.06461453437805176,0.01707418376159668,0.117963,4.0531158447265625e-05,0.00010895729064941406
0.0001049041748046875,0.10106015205383301,0.009125032775878908,0.080857,3.2901763916015625e-05,0.00010657310485839844
6.866455078125e-05,0.11252474784851074,0.0017445925903320364,0.07608,3.24249267578125e-05,0.00011038780212402344
0.00011134147644042969,0.08772134780883789,0.004150283157348639,0.081838,3.981590270996094e-05,0.0001380443572998047
0.00011229515075683594,0.09989786148071289,0.0036090485229492153,0.085261,3.147125244140625e-05,9.918212890625e-05
0.00011968612670898438,0.07693672180175781,0.004414529159545905,0.077647,3.600120544433594e-05,0.0001232624053955078
9.894371032714844e-05,0.059281110763549805,0.013445381195068357,0.073493,3.1948089599609375e-05,0.00010609626770019531
8.511543273925781e-05,0.07004690170288086,0.004302116683959967,0.076121,3.504753112792969e-05,0.00012087821960449219
0.00011444091796875,0.06743812561035156,0.0030371675262451103,0.068224,3.7670135498046875e-05,0.00012302398681640625
0.00010156631469726562,0.03979992866516113,0.0040559535675048775,0.063782,4.0531158447265625e-05,0.00013971328735351562
0.00012922286987304688,0.05492734909057617,0.0025169935913085945,0.083328,3.62396240234375e-05,0.00012731552124023438
0.00010561943054199219,0.03651547431945801,0.001606130966186517,0.070541,3.910064697265625e-05,0.00012803077697753906
8.96453857421875e-05,0.031668663024902344,0.018326255325317384,0.072171,4.029273986816406e-05,0.00013399124145507812
8.440017700195312e-05,0.04006648063659668,0.0047670308990478555,0.074083,5.507469177246094e-05,0.0001494884490966797
8.654594421386719e-05,0.043675899505615234,0.005594209106445314,0.079567,3.695487976074219e-05,0.00012946128845214844
9.894371032714844e-05,0.04559445381164551,0.012717949462890621,0.068249,3.552436828613281e-05,0.00011181831359863281
0.00010752677917480469,0.05792975425720215,0.0014906676483154302,0.062555,3.6716461181640625e-05,0.00012445449829101562
8.463859558105469e-05,0.04778122901916504,0.00935352696228027,0.077587,3.910064697265625e-05,0.0001277923583984375
0.00013375282287597656,0.046309709548950195,0.00851866537475586,0.061986,4.100799560546875e-05,0.00014019012451171875
8.726119995117188e-05,0.03071427345275879,0.006837863952636719,0.069993,3.7670135498046875e-05,0.00013017654418945312
9.417533874511719e-05,0.03967738151550293,0.0025934384155273382,0.07122,4.00543212890625e-05,0.00014901161193847656
0.00011849403381347656,0.02800440788269043,0.004566421386718755,0.071903,3.7670135498046875e-05,0.00011324882507324219
6.031990051269531e-05,0.05153608322143555,0.0029213831787109346,0.105437,4.76837158203125e-05,0.0001583099365234375
6.246566772460938e-05,0.020554065704345703,0.004605698638916009,0.064519,3.7670135498046875e-05,0.0001220703125
9.083747863769531e-05,0.046445369720458984,0.004380907546997076,0.088388,3.361701965332031e-05,0.00010156631469726562
8.845329284667969e-05,0.03542757034301758,0.005265999206542971,0.123666,3.409385681152344e-05,9.918212890625e-05
9.226799011230469e-05,0.10321569442749023,0.004689061203002928,0.077835,5.173683166503906e-05,0.00020623207092285156
7.200241088867188e-05,0.12291383743286133,0.0019086767120361364,0.071308,5.2928924560546875e-05,0.0001952648162841797
6.198883056640625e-05,0.13284778594970703,0.0018699529266357484,0.06674,4.100799560546875e-05,0.00013566017150878906
8.463859558105469e-05,0.13529372215270996,0.005046076339721678,0.089006,4.2438507080078125e-05,0.0001361370086669922
5.245208740234375e-05,0.14522480964660645,0.00731636186218261,0.092494,3.790855407714844e-05,0.00013327598571777344
0.00010824203491210938,0.07781839370727539,0.00415422901916504,0.074877,3.266334533691406e-05,0.00012946128845214844
0.00011563301086425781,0.14483404159545898,0.004599173614501947,0.074953,3.528594970703125e-05,0.00012803077697753906
7.414817810058594e-05,0.14630842208862305,0.0038308214111328065,0.075883,3.3855438232421875e-05,0.00012230873107910156
0.0001933574676513672,0.07842683792114258,0.007302398864746096,0.060583,3.314018249511719e-05,0.00010561943054199219
0.00012731552124023438,0.05384087562561035,0.003612926620483403,0.069156,4.029273986816406e-05,0.0001442432403564453
0.00011897087097167969,0.058980703353881836,0.015607908477783206,0.07976,4.220008850097656e-05,0.00013494491577148438
9.918212890625e-05,0.05260443687438965,0.002962828964233402,0.092206,3.743171691894531e-05,0.00012183189392089844
9.799003601074219e-05,0.06828427314758301,0.00488544706726074,0.058506,2.956390380859375e-05,0.00011110305786132812
0.00012803077697753906,0.06024050712585449,0.005212649398803712,0.071144,4.363059997558594e-05,0.0001518726348876953
0.00012493133544921875,0.04138350486755371,0.023004674667358394,0.067556,3.8623809814453125e-05,0.00012803077697753906
8.0108642578125e-05,0.04856610298156738,0.006226899444580075,0.060588,3.147125244140625e-05,0.000102996826171875
0.00011682510375976562,0.06146883964538574,0.006794798767089841,0.063738,3.24249267578125e-05,0.00011205673217773438
9.942054748535156e-05,0.0666038990020752,0.004805292282104495,0.067215,4.315376281738281e-05,0.0001533031463623047
8.940696716308594e-05,0.06924319267272949,0.00387491270446777,0.078961,3.504753112792969e-05,0.00012421607971191406
0.0001010894775390625,0.06851768493652344,0.019454468627929683,0.069304,4.649162292480469e-05,0.0001533031463623047
8.487701416015625e-05,0.10521173477172852,0.004906557357788083,0.074437,3.9577484130859375e-05,0.0001266002655029297
9.846687316894531e-05,0.060369014739990234,0.007001609954833982,0.073715,4.863739013671875e-05,0.00015687942504882812
0.00010561943054199219,0.04959821701049805,0.0027756535949707006,0.064806,3.886222839355469e-05,0.00012254714965820312
0.00011467933654785156,0.0420989990234375,0.004464658233642574,0.070178,4.38690185546875e-05,0.00014781951904296875
0.0001246929168701172,0.06796908378601074,0.005998921920776362,0.082848,4.8160552978515625e-05,0.00015878677368164062
9.1552734375e-05,0.049419403076171875,0.007508387954711912,0.067567,3.814697265625e-05,0.00012445449829101562
9.632110595703125e-05,0.06598329544067383,0.024119350540161136,0.063288,4.792213439941406e-05,0.00015473365783691406
0.0001125335693359375,0.05256795883178711,0.004132902450561526,0.059805,3.790855407714844e-05,0.0001277923583984375
0.00011992454528808594,0.0643012523651123,0.0038175558624267553,0.072119,3.504753112792969e-05,0.00011873245239257812
8.893013000488281e-05,0.028047561645507812,0.0016322747650146519,0.086281,3.457069396972656e-05,0.00012874603271484375
9.679794311523438e-05,0.05803060531616211,0.00599718756103515,0.075356,4.076957702636719e-05,0.00013303756713867188
8.535385131835938e-05,0.05568242073059082,0.03106431033325195,0.060878,4.4345855712890625e-05,0.0001373291015625
8.821487426757812e-05,0.057901859283447266,0.002507987487792962,0.115987,3.743171691894531e-05,0.00012111663818359375
9.584426879882812e-05,0.07050395011901855,0.0015806541137695362,0.080257,3.552436828613281e-05,0.00012493133544921875
7.772445678710938e-05,0.06669020652770996,0.00744970889282226,0.080573,2.956390380859375e-05,9.608268737792969e-05
9.417533874511719e-05,0.04630589485168457,0.001963055618286136,0.080592,4.2438507080078125e-05,0.0001392364501953125
9.560585021972656e-05,0.037911176681518555,0.00463053750610351,0.073329,3.790855407714844e-05,0.00014543533325195312
5.412101745605469e-05,0.04929089546203613,0.0014760511169433638,0.064924,3.314018249511719e-05,0.00010919570922851562
6.079673767089844e-05,0.05518937110900879,0.0029335256500244156,0.058058,3.361701965332031e-05,0.00010371208190917969
8.58306884765625e-05,0.024854660034179688,0.0038297978820800715,0.097531,3.695487976074219e-05,0.00011754035949707031
8.082389831542969e-05,0.06933903694152832,0.01309384637451172,0.071519,4.363059997558594e-05,0.00014209747314453125
0.00010347366333007812,0.0644369125366211,0.011955590133666996,0.06362,3.5762786865234375e-05,0.00012230873107910156
8.678436279296875e-05,0.06499981880187988,0.003608307983398437,0.065123,2.9325485229492188e-05,9.512901306152344e-05
7.462501525878906e-05,0.023485660552978516,0.012953357772827148,0.07467,4.1961669921875e-05,0.00014257431030273438
0.00010395050048828125,0.04830598831176758,0.008349599502563476,0.070077,7.104873657226562e-05,0.00024890899658203125
0.00011038780212402344,0.04465842247009277,0.00792194258117676,0.068686,3.814697265625e-05,0.00011181831359863281
7.271766662597656e-05,0.060976505279541016,0.01003365605163574,0.059797,4.410743713378906e-05,0.0001437664031982422
0.00020360946655273438,0.04752159118652344,0.005117335723876959,0.070376,4.482269287109375e-05,0.00014925003051757812
7.557868957519531e-05,0.0552821159362793,0.0071118504028320345,0.065952,3.743171691894531e-05,0.0001289844512939453
0.0001239776611328125,0.09428811073303223,0.005652800430297852,0.071061,3.266334533691406e-05,0.00010585784912109375
0.00010824203491210938,0.05382680892944336,0.00834630293273926,0.064981,3.4809112548828125e-05,0.0001201629638671875
8.344650268554688e-05,0.07053399085998535,0.01713967570495606,0.070683,3.266334533691406e-05,0.00010752677917480469
0.00010156631469726562,0.0663604736328125,0.0049782977905273446,0.084216,3.910064697265625e-05,0.0001323223114013672
0.0001087188720703125,0.06376862525939941,0.0086046183013916,0.06801,2.9325485229492188e-05,9.393692016601562e-05
9.965896606445312e-05,0.06681632995605469,0.01797837280273437,0.070885,3.7670135498046875e-05,0.0001266002655029297
7.200241088867188e-05,0.05967545509338379,0.013185496932983404,0.067518,3.814697265625e-05,0.0001266002655029297
9.34600830078125e-05,0.05227494239807129,0.0013875191802978498,0.074838,3.0040740966796875e-05,0.00010323524475097656
6.794929504394531e-05,0.07816958427429199,0.0017776445922851603,0.080369,3.266334533691406e-05,0.00011754035949707031
5.91278076171875e-05,0.08848142623901367,0.015138892166137702,0.080533,3.886222839355469e-05,0.00013947486877441406
0.00010156631469726562,0.11435556411743164,0.005917191574096675,0.073578,4.3392181396484375e-05,0.0001304149627685547
0.00013208389282226562,0.09603381156921387,0.009825490188598629,0.07305,3.552436828613281e-05,0.00011777877807617188
0.00010132789611816406,0.08228445053100586,0.0019129846801757833,0.071601,3.0040740966796875e-05,0.00010061264038085938
9.226799011230469e-05,0.07849240303039551,0.008636050872802739,0.072195,6.222724914550781e-05,0.00020575523376464844
0.0001201629638671875,0.11217617988586426,0.018204563812255853,0.071221,4.649162292480469e-05,0.0001690387725830078
8.821487426757812e-05,0.0834200382232666,0.001585819152832027,0.074896,5.817413330078125e-05,0.00020742416381835938
9.393692016601562e-05,0.08806967735290527,0.003990642150878909,0.066216,3.838539123535156e-05,0.0001380443572998047
0.00012946128845214844,0.06395983695983887,0.0063976083526611355,0.076249,3.504753112792969e-05,0.00010752677917480469
7.534027099609375e-05,0.05249834060668945,0.0016912311859130919,0.076218,4.100799560546875e-05,0.00012683868408203125
0.00011205673217773438,0.05745100975036621,0.005085046447753913,0.073636,3.62396240234375e-05,0.00011110305786132812
0.00011157989501953125,0.08062124252319336,0.012318365509033202,0.068218,3.552436828613281e-05,0.00012874603271484375
0.00011420249938964844,0.08778190612792969,0.016166975097656244,0.06517,3.790855407714844e-05,0.00012731552124023438
8.749961853027344e-05,0.08608436584472656,0.004036151443481448,0.062789,3.743171691894531e-05,0.00014925003051757812
5.9604644775390625e-05,0.06250405311584473,0.018908488922119146,0.071445,3.409385681152344e-05,0.0001227855682373047
0.00010967254638671875,0.06408381462097168,0.002386630096435541,0.06746,4.220008850097656e-05,0.00013113021850585938
0.00010061264038085938,0.06977033615112305,0.001457512298583985,0.070409,4.267692565917969e-05,0.0001506805419921875
9.369850158691406e-05,0.08359956741333008,0.018207527160644527,0.06775,4.863739013671875e-05,0.0001437664031982422
9.942054748535156e-05,0.06332278251647949,0.013649540084838874,0.082781,4.38690185546875e-05,0.00015282630920410156
7.343292236328125e-05,0.08300399780273438,0.013806400253295895,0.062823,3.2901763916015625e-05,0.00010704994201660156
9.775161743164062e-05,0.07191252708435059,0.005344725173950196,0.070506,3.5762786865234375e-05,0.00010895729064941406
9.441375732421875e-05,0.051679134368896484,0.0014614975280761722,0.060668,3.218650817871094e-05,0.00010585784912109375
0.000102996826171875,0.033658504486083984,0.009310672348022464,0.069907,3.814697265625e-05,0.0001277923583984375
7.867813110351562e-05,0.04523777961730957,0.0050901465606689456,0.069105,3.790855407714844e-05,0.00011849403381347656
7.653236389160156e-05,0.07046842575073242,0.0031946206512451225,0.065381,4.076957702636719e-05,0.0001418590545654297
5.1021575927734375e-05,0.06660866737365723,0.01415541561889648,0.069262,4.410743713378906e-05,0.00013184547424316406
0.00010752677917480469,0.05373263359069824,0.008409638854980472,0.076928,3.838539123535156e-05,0.00013494491577148438
0.000102996826171875,0.07487607002258301,0.0040882854003906205,0.063573,4.4345855712890625e-05,0.00014591217041015625
6.771087646484375e-05,0.10448098182678223,0.0054605727996826225,0.063466,3.8623809814453125e-05,0.00012564659118652344
9.655952453613281e-05,0.07492256164550781,0.014465916458129877,0.075009,3.7670135498046875e-05,0.00012159347534179688
0.00010609626770019531,0.05594754219055176,0.0017852595672607358,0.066489,4.172325134277344e-05,0.0001327991485595703
8.916854858398438e-05,0.06737899780273438,0.0016598840026855466,0.075572,3.647804260253906e-05,0.00012922286987304688
9.417533874511719e-05,0.11410045623779297,0.013233355560302737,0.073335,3.4809112548828125e-05,0.00012922286987304688
8.797645568847656e-05,0.06891179084777832,0.008357319808959957,0.065474,5.1021575927734375e-05,0.00018739700317382812
0.00010037422180175781,0.0630040168762207,0.003461815155029302,0.080812,3.457069396972656e-05,0.00012230873107910156
0.00011277198791503906,0.06967043876647949,0.006193493698120112,0.082127,4.1484832763671875e-05,0.0001404285430908203
0.00010919570922851562,0.09949159622192383,0.004369813232421874,0.08222,4.0531158447265625e-05,0.00013375282287597656
8.606910705566406e-05,0.0657193660736084,0.004191420928955081,0.081758,4.220008850097656e-05,0.00013518333435058594
7.128715515136719e-05,0.08840775489807129,0.01142215399169922,0.062006,3.6716461181640625e-05,0.00012612342834472656
9.369850158691406e-05,0.09066605567932129,0.008532710540771482,0.079737,7.796287536621094e-05,0.0001983642578125
9.298324584960938e-05,0.05321907997131348,0.0020871124725341805,0.065552,4.1961669921875e-05,0.0001461505889892578
7.033348083496094e-05,0.019651412963867188,0.015258051528930658,0.08636,4.0531158447265625e-05,0.00015211105346679688
0.00012683868408203125,0.05303311347961426,0.021381608047485345,0.067585,5.5789947509765625e-05,0.0001900196075439453
6.604194641113281e-05,0.07304072380065918,0.001370500854492189,0.057496,3.814697265625e-05,0.0001308917999267578
6.842613220214844e-05,0.05511927604675293,0.014636613342285151,0.086553,3.719329833984375e-05,0.00013709068298339844
9.775161743164062e-05,0.07358431816101074,0.009425753173828127,0.06469,3.9577484130859375e-05,0.00012493133544921875
8.702278137207031e-05,0.08344197273254395,0.01484926481628418,0.079096,3.1948089599609375e-05,0.00011038780212402344
8.130073547363281e-05,0.0783700942993164,0.016682844787597656,0.060169,3.147125244140625e-05,0.00010085105895996094
0.00011420249938964844,0.05295920372009277,0.008769452285766602,0.068425,3.886222839355469e-05,0.00012373924255371094
7.033348083496094e-05,0.10074496269226074,0.005406872177124017,0.066725,6.031990051269531e-05,0.00010514259338378906
9.894371032714844e-05,0.062485694885253906,0.006751464202880864,0.064272,4.029273986816406e-05,0.0001609325408935547
0.00010728836059570312,0.07440066337585449,0.004765559494018558,0.061588,4.00543212890625e-05,0.00014090538024902344
0.00011920928955078125,0.07604837417602539,0.0038375600433349644,0.073015,3.504753112792969e-05,0.00011324882507324219
0.0001087188720703125,0.0523529052734375,0.006341243209838865,0.075685,3.0517578125e-05,0.00011444091796875
9.441375732421875e-05,0.07897043228149414,0.008816508789062497,0.07323,5.888938903808594e-05,0.00015997886657714844
0.00010251998901367188,0.08478808403015137,0.019038240859985345,0.071027,5.245208740234375e-05,0.00018453598022460938
0.00011444091796875,0.07947349548339844,0.00337963027954101,0.075175,3.314018249511719e-05,0.000110626220703125
9.846687316894531e-05,0.10586094856262207,0.005569640151977542,0.068533,3.981590270996094e-05,0.0001380443572998047
0.0001633167266845703,0.08277392387390137,0.019925765045166015,0.061467,4.3392181396484375e-05,0.00014925003051757812
9.274482727050781e-05,0.11309504508972168,0.002190922409057619,0.057794,5.245208740234375e-05,0.0001647472381591797
9.083747863769531e-05,0.054859161376953125,0.0024640526275634816,0.088902,5.054473876953125e-05,0.00018477439880371094
0.00010657310485839844,0.08031821250915527,0.00227654914855957,0.072075,3.528594970703125e-05,0.00011420249938964844
6.270408630371094e-05,0.09819865226745605,0.00752603450012207,0.065498,3.314018249511719e-05,0.0001239776611328125
7.891654968261719e-05,0.07375454902648926,0.007185278991699212,0.068196,4.291534423828125e-05,0.00014448165893554688
9.703636169433594e-05,0.06032538414001465,0.002374408950805665,0.06601,3.62396240234375e-05,0.00011777877807617188
0.00011277198791503906,0.025772809982299805,0.006033130874633787,0.06176,5.245208740234375e-05,0.00019240379333496094
8.440017700195312e-05,0.034426212310791016,0.0023977475280761718,0.063638,3.719329833984375e-05,0.00013327598571777344
7.915496826171875e-05,0.036164283752441406,0.0017335256652832032,0.065192,4.0531158447265625e-05,0.00013065338134765625
0.000102996826171875,0.04010200500488281,0.006487136749267583,0.064646,3.790855407714844e-05,0.00012612342834472656
8.440017700195312e-05,0.03452444076538086,0.00906803240966797,0.063498,3.62396240234375e-05,0.00012159347534179688
9.989738464355469e-05,0.04812335968017578,0.005087493576049804,0.067011,3.4809112548828125e-05,0.00013685226440429688
6.580352783203125e-05,0.05157184600830078,0.005808305923461911,0.058708,3.361701965332031e-05,0.00011157989501953125
0.0001010894775390625,0.04935789108276367,0.006775075607299799,0.06807,4.00543212890625e-05,0.00015115737915039062
0.00012636184692382812,0.05641603469848633,0.007171243545532224,0.064778,4.57763671875e-05,0.0001399517059326172
6.794929504394531e-05,0.036275386810302734,0.006710292068481449,0.075984,3.361701965332031e-05,0.00011944770812988281
8.893013000488281e-05,0.05561518669128418,0.006978930068969727,0.063124,3.8623809814453125e-05,0.00012564659118652344
0.00011706352233886719,0.05403590202331543,0.007280207977294922,0.06064,3.147125244140625e-05,0.000125885009765625
7.677078247070312e-05,0.03602242469787598,0.004142766448974607,0.060678,3.6716461181640625e-05,0.00011801719665527344
9.202957153320312e-05,0.052557945251464844,0.003275178054809577,0.068696,3.62396240234375e-05,0.0001266002655029297
8.463859558105469e-05,0.04824399948120117,0.006602520690917962,0.063339,3.647804260253906e-05,0.00012087821960449219
8.988380432128906e-05,0.05489325523376465,0.00806143232727051,0.073086,5.173683166503906e-05,0.00018334388732910156
9.703636169433594e-05,0.03314709663391113,0.00281694679260254,0.07095,3.8623809814453125e-05,0.0001385211944580078
9.894371032714844e-05,0.055841922760009766,0.010767695922851567,0.064605,3.4332275390625e-05,0.00011396408081054688
9.584426879882812e-05,0.053533077239990234,0.0035302343902587907,0.086144,4.220008850097656e-05,0.00013566017150878906
0.00010824203491210938,0.06233525276184082,0.008481476104736332,0.081687,3.8623809814453125e-05,0.00013399124145507812
9.131431579589844e-05,0.07206964492797852,0.012603947113037112,0.076402,4.1961669921875e-05,0.00013184547424316406
0.00012803077697753906,0.06279325485229492,0.006292338226318361,0.073627,3.933906555175781e-05,0.00013494491577148438
0.00010728836059570312,0.08922386169433594,0.006011639907836916,0.066897,3.6716461181640625e-05,0.00011587142944335938
7.62939453125e-05,0.08744955062866211,0.012803098007202154,0.070029,3.552436828613281e-05,0.00010943412780761719
9.465217590332031e-05,0.08072853088378906,0.007844542602539056,0.083321,4.696846008300781e-05,0.00015306472778320312
9.965896606445312e-05,0.0666811466217041,0.008076257019042965,0.06922,4.458427429199219e-05,0.0001437664031982422
8.749961853027344e-05,0.03593611717224121,0.0049366152648925715,0.078312,3.6716461181640625e-05,0.0001201629638671875
9.751319885253906e-05,0.05997037887573242,0.00450118940734863,0.060491,3.528594970703125e-05,0.00012087821960449219
0.00012612342834472656,0.056104421615600586,0.004178280654907232,0.077384,3.4332275390625e-05,0.00011157989501953125
0.00011491775512695312,0.049547433853149414,0.012120653778076168,0.064169,3.7670135498046875e-05,0.00013518333435058594
0.00012159347534179688,0.061305999755859375,0.006291736450195318,0.06416,3.838539123535156e-05,0.00013709068298339844
9.608268737792969e-05,0.03437089920043945,0.015131250411987304,0.070868,4.1961669921875e-05,0.0001423358917236328
0.00011968612670898438,0.05523800849914551,0.009883271041870118,0.067634,3.6716461181640625e-05,0.00011920928955078125
7.081031799316406e-05,0.05995297431945801,0.002847175567626953,0.070632,4.7206878662109375e-05,0.0001456737518310547
0.00010251998901367188,0.06321024894714355,0.008742588912963867,0.060863,6.4849853515625e-05,0.00015783309936523438
8.368492126464844e-05,0.04604506492614746,0.004666075866699218,0.061682,4.220008850097656e-05,0.00013065338134765625
8.678436279296875e-05,0.06909322738647461,0.005050680526733395,0.082916,3.314018249511719e-05,0.00011038780212402344
9.655952453613281e-05,0.046669960021972656,0.003249841461181638,0.06124,3.0040740966796875e-05,0.0001125335693359375
0.00010323524475097656,0.05210566520690918,0.005284085693359378,0.07006,3.981590270996094e-05,0.0001385211944580078
9.846687316894531e-05,0.04523921012878418,0.01810706369018554,0.062909,4.363059997558594e-05,0.00015234947204589844
9.083747863769531e-05,0.07057976722717285,0.004206668121337895,0.071918,3.910064697265625e-05,0.00012755393981933594
7.677078247070312e-05,0.06515765190124512,0.007555671386718754,0.07282,4.124641418457031e-05,0.0001556873321533203
6.818771362304688e-05,0.08047008514404297,0.004809739501953125,0.064942,3.0517578125e-05,0.00010919570922851562
0.00010275840759277344,0.06609821319580078,0.002098066101074214,0.063365,3.600120544433594e-05,0.00013446807861328125
0.00010132789611816406,0.06163787841796875,0.004448478973388674,0.060687,3.910064697265625e-05,0.0001289844512939453
9.942054748535156e-05,0.06319022178649902,0.00616227041625976,0.078061,3.647804260253906e-05,0.00012087821960449219
9.083747863769531e-05,0.05734586715698242,0.007715696884155271,0.066499,3.2901763916015625e-05,0.00010156631469726562
0.00010609626770019531,0.07456374168395996,0.0021503336486816405,0.063194,3.314018249511719e-05,0.00010609626770019531
9.322166442871094e-05,0.06589627265930176,0.0033790738983154323,0.078733,3.8623809814453125e-05,0.00013566017150878906
8.893013000488281e-05,0.051270484924316406,0.014599098312377927,0.061913,5.316734313964844e-05,0.00018978118896484375
6.985664367675781e-05,0.06934642791748047,0.011168684371948248,0.087791,3.552436828613281e-05,0.00012445449829101562
5.6743621826171875e-05,0.05725455284118652,0.004612145202636725,0.072707,3.123283386230469e-05,0.00010228157043457031
0.00010824203491210938,0.025945663452148438,0.0035544716339111354,0.066702,3.933906555175781e-05,0.00013780593872070312
9.965896606445312e-05,0.0368342399597168,0.007087580291748052,0.069183,5.8650970458984375e-05,0.0002009868621826172
6.651878356933594e-05,0.0472111701965332,0.001987419128417975,0.07125,4.100799560546875e-05,0.00015282630920410156
7.224082946777344e-05,0.05420804023742676,0.004061030502319339,0.06113,4.172325134277344e-05,0.0001347064971923828
6.604194641113281e-05,0.044036149978637695,0.00934884280395508,0.077333,3.4332275390625e-05,0.00010514259338378906
9.799003601074219e-05,0.029460906982421875,0.0014407473144531224,0.059644,3.24249267578125e-05,0.00010967254638671875
8.940696716308594e-05,0.03227353096008301,0.0034426165161132866,0.066394,4.00543212890625e-05,0.00012755393981933594
0.00010800361633300781,0.040230751037597656,0.002025006973266602,0.069188,3.6716461181640625e-05,0.00012087821960449219
7.796287536621094e-05,0.04826021194458008,0.0023645525207519474,0.070901,3.1948089599609375e-05,0.00011229515075683594
7.557868957519531e-05,0.0649864673614502,0.004242477447509767,0.061243,3.3855438232421875e-05,0.0001201629638671875
8.940696716308594e-05,0.07115936279296875,0.0059993805389404326,0.075777,3.695487976074219e-05,0.00014352798461914062
7.891654968261719e-05,0.04098320007324219,0.0027242322235107447,0.056822,3.528594970703125e-05,0.0001270771026611328
0.00010514259338378906,0.06973433494567871,0.010673377273559576,0.082477,4.100799560546875e-05,0.0001354217529296875
8.463859558105469e-05,0.06045961380004883,0.00608477674865722,0.064186,4.57763671875e-05,0.0001709461212158203
7.319450378417969e-05,0.05607295036315918,0.005967382736206048,0.07093,4.100799560546875e-05,0.00013756752014160156
6.4849853515625e-05,0.06866025924682617,0.0013602181091308535,0.069236,4.1484832763671875e-05,0.00013756752014160156
8.440017700195312e-05,0.052927494049072266,0.00931819721984864,0.062632,5.507469177246094e-05,0.00017976760864257812
9.72747802734375e-05,0.07502555847167969,0.004737211013793943,0.072174,3.838539123535156e-05,0.00013446807861328125
0.00010776519775390625,0.06873059272766113,0.024764228973388674,0.098965,3.8623809814453125e-05,0.00013184547424316406
8.916854858398438e-05,0.05914497375488281,0.0028224318542480475,0.081871,3.6716461181640625e-05,0.00011014938354492188
0.00010824203491210938,0.07748651504516602,0.005875598831176762,0.07708,4.1961669921875e-05,0.0001494884490966797
0.00011134147644042969,0.08000755310058594,0.0033556146850586,0.073151,3.528594970703125e-05,0.00011706352233886719
7.152557373046875e-05,0.06402873992919922,0.015297510864257811,0.061273,3.933906555175781e-05,0.00014472007751464844
8.654594421386719e-05,0.08242440223693848,0.004344650329589847,0.074611,5.221366882324219e-05,0.00015974044799804688
9.417533874511719e-05,0.07964038848876953,0.01225882705688476,0.075535,3.647804260253906e-05,0.00012111663818359375
8.606910705566406e-05,0.07557272911071777,0.00471771928405762,0.077484,3.2901763916015625e-05,0.00010371208190917969
8.273124694824219e-05,0.06891870498657227,0.010317806549072259,0.07093,3.838539123535156e-05,0.00011467933654785156
8.535385131835938e-05,0.059144020080566406,0.0034261697998046875,0.061376,4.029273986816406e-05,0.00014257431030273438
6.270408630371094e-05,0.1254901885986328,0.0016053814239501973,0.064968,4.1484832763671875e-05,0.0001418590545654297
0.00013113021850585938,0.0876932144165039,0.005753486175537115,0.07898,3.504753112792969e-05,0.00012922286987304688
7.939338684082031e-05,0.05934023857116699,0.016986229721069335,0.069384,4.291534423828125e-05,0.00014162063598632812
0.00014495849609375,0.13479185104370117,0.006964874816894534,0.076124,3.504753112792969e-05,0.00012230873107910156
9.298324584960938e-05,0.07943034172058105,0.009583938980102541,0.07285,3.886222839355469e-05,0.00011897087097167969
9.751319885253906e-05,0.0809478759765625,0.007584576263427734,0.06461,4.744529724121094e-05,0.00011181831359863281
0.00011301040649414062,0.026460647583007812,0.007722697860717775,0.071268,3.3855438232421875e-05,0.00011324882507324219
9.489059448242188e-05,0.0283355712890625,0.006341483200073245,0.061887,3.24249267578125e-05,0.000102996826171875
5.936622619628906e-05,0.037637948989868164,0.012565308120727536,0.078322,3.7670135498046875e-05,0.00011920928955078125
8.082389831542969e-05,0.047478675842285156,0.004498749511718747,0.082957,4.3392181396484375e-05,0.00016641616821289062
5.7697296142578125e-05,0.06489920616149902,0.006198801422119135,0.0656,3.719329833984375e-05,0.00011301040649414062
9.274482727050781e-05,0.062258243560791016,0.0046294756774902315,0.060012,3.6716461181640625e-05,0.0001232624053955078
0.00011610984802246094,0.06073141098022461,0.0061039201049804676,0.079722,3.4809112548828125e-05,0.00011086463928222656
7.390975952148438e-05,0.02597641944885254,0.002580048187255865,0.065117,3.600120544433594e-05,0.00013303756713867188
0.00012612342834472656,0.05448508262634277,0.009287324264526373,0.062897,3.695487976074219e-05,0.00011277198791503906
9.274482727050781e-05,0.041027069091796875,0.002610627090454107,0.070113,3.7670135498046875e-05,0.00013184547424316406
9.417533874511719e-05,0.05637860298156738,0.0026883079986572272,0.071977,3.409385681152344e-05,0.00012350082397460938
9.584426879882812e-05,0.05954241752624512,0.005413347244262692,0.065875,3.314018249511719e-05,0.00010704994201660156
9.226799011230469e-05,0.045334577560424805,0.0027478035430908154,0.065752,7.62939453125e-05,0.00012540817260742188
7.987022399902344e-05,0.03629112243652344,0.009175299301147459,0.05811,3.814697265625e-05,0.000118255615234375
9.72747802734375e-05,0.07031583786010742,0.0025543474884033163,0.069928,3.6716461181640625e-05,0.0001418590545654297
9.465217590332031e-05,0.05324864387512207,0.009712768112182614,0.061289,4.506111145019531e-05,0.00014448165893554688
0.00010204315185546875,0.07436037063598633,0.010564741363525393,0.08001,3.0040740966796875e-05,9.822845458984375e-05
9.489059448242188e-05,0.06896567344665527,0.0026137115936279293,0.073227,3.552436828613281e-05,0.00013065338134765625
0.0001201629638671875,0.04707741737365723,0.003125647247314456,0.080287,4.3392181396484375e-05,0.00014662742614746094
9.226799011230469e-05,0.058443546295166016,0.010372616744995122,0.070349,3.170967102050781e-05,0.00012159347534179688
0.00012540817260742188,0.0836794376373291,0.00375796690368653,0.078521,4.0531158447265625e-05,0.00013875961303710938
0.00010824203491210938,0.05590510368347168,0.00834873739624023,0.070636,4.410743713378906e-05,0.0001380443572998047
8.893013000488281e-05,0.0482640266418457,0.013485970718383783,0.067918,4.172325134277344e-05,0.00013208389282226562
8.96453857421875e-05,0.060292959213256836,0.010182988372802737,0.061859,4.029273986816406e-05,0.000125885009765625
0.00010538101196289062,0.04436755180358887,0.0027872824249267625,0.063994,3.6716461181640625e-05,0.00011110305786132812
0.00010919570922851562,0.0434720516204834,0.0037619438323974602,0.075059,3.743171691894531e-05,0.00012373924255371094
0.00011396408081054688,0.04118776321411133,0.004867627761840826,0.063327,3.552436828613281e-05,0.00011301040649414062
8.893013000488281e-05,0.04392600059509277,0.004919949005126954,0.054277,3.933906555175781e-05,0.00013113021850585938
8.559226989746094e-05,0.043549299240112305,0.004699436370849616,0.086458,5.245208740234375e-05,0.00017762184143066406
7.462501525878906e-05,0.06301355361938477,0.0033810509796142613,0.056488,3.8623809814453125e-05,0.0001285076141357422
8.678436279296875e-05,0.0569760799407959,0.018247364746093744,0.078089,3.790855407714844e-05,0.00013327598571777344
0.00010228157043457031,0.06376385688781738,0.02901624214172363,0.07513,4.0531158447265625e-05,0.0001232624053955078
7.128715515136719e-05,0.021772384643554688,0.0045961436767578134,0.073073,4.38690185546875e-05,0.0001685619354248047
6.461143493652344e-05,0.0370328426361084,0.010064782302856443,0.063932,4.9591064453125e-05,0.00014352798461914062
6.747245788574219e-05,0.03922319412231445,0.007005622802734368,0.070139,3.600120544433594e-05,0.00011348724365234375
5.698204040527344e-05,0.06073760986328125,0.003431589324951176,0.070142,3.647804260253906e-05,0.00011873245239257812
9.989738464355469e-05,0.07262277603149414,0.00362839411926269,0.062533,3.4332275390625e-05,0.00011038780212402344
6.914138793945312e-05,0.06797933578491211,0.005639308227539067,0.064286,3.0994415283203125e-05,0.00011587142944335938
0.00010848045349121094,0.07923436164855957,0.0024350611572265674,0.077912,4.2438507080078125e-05,0.00014066696166992188
9.655952453613281e-05,0.05842018127441406,0.006968098205566403,0.074881,3.5762786865234375e-05,0.0001323223114013672
8.702278137207031e-05,0.0919339656829834,0.0037085045623779303,0.05962,3.838539123535156e-05,0.00013828277587890625
7.653236389160156e-05,0.10976624488830566,0.006444443450927734,0.072464,4.267692565917969e-05,0.00015282630920410156
0.0001456737518310547,0.04749751091003418,0.004952474227905276,0.058459,4.2438507080078125e-05,0.000141143798828125
0.00011587142944335938,0.06460762023925781,0.012048951187133783,0.067585,4.1961669921875e-05,0.00014138221740722656
8.58306884765625e-05,0.036374568939208984,0.005849368560791018,0.058362,3.5762786865234375e-05,0.000118255615234375
8.177757263183594e-05,0.047473907470703125,0.0029150044860839774,0.069806,3.886222839355469e-05,0.00015616416931152344
0.00010967254638671875,0.03473973274230957,0.005403241088867181,0.064297,4.6253204345703125e-05,0.00012302398681640625
0.00010824203491210938,0.04869866371154785,0.002751227935791016,0.061216,5.459785461425781e-05,0.00019741058349609375
9.822845458984375e-05,0.04976820945739746,0.0031641107025146553,0.063631,3.695487976074219e-05,0.00012803077697753906
0.00012969970703125,0.056400299072265625,0.002017997055053705,0.07147,4.2438507080078125e-05,0.0001423358917236328
0.00010228157043457031,0.04497075080871582,0.005833106948852543,0.069948,4.363059997558594e-05,0.00013399124145507812
0.00010204315185546875,0.056288957595825195,0.009358208557128905,0.065304,3.910064697265625e-05,0.00012063980102539062
8.869171142578125e-05,0.05393552780151367,0.005876238296508796,0.071652,3.814697265625e-05,0.00015664100646972656
0.00010895729064941406,0.04157137870788574,0.010968183837890624,0.059989,3.361701965332031e-05,0.0001010894775390625
0.000667572021484375,0.02481698989868164,0.01039030361938477,0.064342,4.506111145019531e-05,0.00014662742614746094
9.870529174804688e-05,0.06634736061096191,0.004095113265991213,0.059612,4.1961669921875e-05,0.0001418590545654297
8.249282836914062e-05,0.05615663528442383,0.004544461837768549,0.068584,3.743171691894531e-05,0.00012350082397460938
0.00010538101196289062,0.048113346099853516,0.0029964252166748,0.062907,4.0531158447265625e-05,0.000141143798828125
0.0001347064971923828,0.07897567749023438,0.004334230346679686,0.059705,4.124641418457031e-05,0.000125885009765625
9.989738464355469e-05,0.0411679744720459,0.011289862640380857,0.070842,3.337860107421875e-05,0.0001068115234375
8.153915405273438e-05,0.046884775161743164,0.0162040291595459,0.058045,2.9802322387695312e-05,0.00010037422180175781
9.1552734375e-05,0.06758570671081543,0.0036319963378906236,0.056583,3.910064697265625e-05,0.00013375282287597656
6.198883056640625e-05,0.06837987899780273,0.0020175690307617233,0.069961,3.409385681152344e-05,0.00012946128845214844
7.200241088867188e-05,0.02004694938659668,0.005379421691894537,0.06477,3.504753112792969e-05,0.00012636184692382812
9.179115295410156e-05,0.03964829444885254,0.0035120129699707098,0.071638,4.267692565917969e-05,0.0001430511474609375
9.012222290039062e-05,0.03992867469787598,0.002151267150878905,0.062196,3.504753112792969e-05,0.000110626220703125
6.461143493652344e-05,0.052606821060180664,0.011292469589233398,0.076308,4.9114227294921875e-05,0.00015687942504882812
9.059906005859375e-05,0.03804779052734375,0.015766230499267578,0.060738,4.5299530029296875e-05,0.000152587890625
6.937980651855469e-05,0.04300093650817871,0.008630902725219727,0.068369,3.528594970703125e-05,0.00011849403381347656
0.0001049041748046875,0.03988242149353027,0.0037335161132812517,0.067258,4.863739013671875e-05,0.0001723766326904297
0.00010347366333007812,0.04917311668395996,0.004858027420043945,0.06479,3.552436828613281e-05,0.00013113021850585938
0.00014162063598632812,0.04120326042175293,0.007172788009643549,0.083015,2.8848648071289062e-05,9.632110595703125e-05
8.225440979003906e-05,0.04863095283508301,0.004595906478881834,0.079043,4.00543212890625e-05,0.00013399124145507812
0.00010848045349121094,0.04632902145385742,0.006662578186035162,0.063216,4.1961669921875e-05,0.00013184547424316406
7.891654968261719e-05,0.0720672607421875,0.001889307205200197,0.061083,3.457069396972656e-05,0.00011920928955078125
8.749961853027344e-05,0.0404510498046875,0.002324247436523444,0.06717,3.6716461181640625e-05,0.00014591217041015625
6.985664367675781e-05,0.07976651191711426,0.0025764907531738296,0.081107,3.3855438232421875e-05,0.00011658668518066406
0.00011086463928222656,0.05168747901916504,0.0031712918090820302,0.08802,3.266334533691406e-05,0.00011610984802246094
8.726119995117188e-05,0.06743979454040527,0.004423595687866211,0.059253,3.600120544433594e-05,0.00011515617370605469
9.608268737792969e-05,0.06787991523742676,0.00533185148620606,0.082796,3.552436828613281e-05,0.0001373291015625
0.000118255615234375,0.06353902816772461,0.004514887908935547,0.060571,3.981590270996094e-05,0.000141143798828125
8.702278137207031e-05,0.06343340873718262,0.002480627990722656,0.060974,3.24249267578125e-05,0.00010776519775390625
0.00010466575622558594,0.05606818199157715,0.005720362457275391,0.075516,4.100799560546875e-05,0.00015234947204589844
9.822845458984375e-05,0.0530095100402832,0.0028919075317382775,0.068318,3.2901763916015625e-05,0.00011134147644042969
9.1552734375e-05,0.0479736328125,0.006756079010009769,0.063246,4.00543212890625e-05,0.00013065338134765625
8.654594421386719e-05,0.06613993644714355,0.007090170745849611,0.066245,3.457069396972656e-05,0.00010967254638671875
0.0004177093505859375,0.05637073516845703,0.004455448074340826,0.07558,3.910064697265625e-05,0.00014352798461914062
0.00010585784912109375,0.0617372989654541,0.0026971755065917924,0.062671,4.00543212890625e-05,0.00014710426330566406
0.0001068115234375,0.0742349624633789,0.013041607254028323,0.064232,5.316734313964844e-05,0.0001747608184814453
0.00010848045349121094,0.061742544174194336,0.002173897705078129,0.075665,4.267692565917969e-05,0.00014090538024902344
0.00010323524475097656,0.07199335098266602,0.0028590901641845703,0.061147,4.553794860839844e-05,0.00014710426330566406
6.794929504394531e-05,0.07333087921142578,0.006065111373901366,0.071826,3.314018249511719e-05,0.00011205673217773438
0.00010538101196289062,0.12038540840148926,0.004570380096435553,0.076995,5.7697296142578125e-05,0.00017213821411132812
9.298324584960938e-05,0.0693061351776123,0.004561495666503906,0.067995,4.4345855712890625e-05,0.000141143798828125
0.00010275840759277344,0.10585260391235352,0.002086651443481448,0.056926,2.8371810913085938e-05,0.00010371208190917969
9.894371032714844e-05,0.05747079849243164,0.00783648014831543,0.061092,4.2438507080078125e-05,0.00014662742614746094
0.00011706352233886719,0.059615135192871094,0.0030729653320312467,0.061754,4.1484832763671875e-05,0.00014543533325195312
9.489059448242188e-05,0.07873153686523438,0.010597567672729485,0.064505,4.076957702636719e-05,0.00013637542724609375
9.942054748535156e-05,0.06522607803344727,0.0027687865905761666,0.066807,4.100799560546875e-05,0.00014591217041015625
9.989738464355469e-05,0.05323958396911621,0.006993242355346679,0.070854,3.6716461181640625e-05,0.00011491775512695312
0.00012636184692382812,0.0759124755859375,0.020489702743530278,0.082381,3.838539123535156e-05,0.0001010894775390625
0.00010967254638671875,0.04162883758544922,0.0025966389465331974,0.07147,3.695487976074219e-05,0.00012803077697753906
9.441375732421875e-05,0.05832338333129883,0.0077874783477783205,0.079679,3.838539123535156e-05,0.0001354217529296875
9.059906005859375e-05,0.03271985054016113,0.022945454086303704,0.082586,3.552436828613281e-05,0.0001125335693359375
7.152557373046875e-05,0.05005049705505371,0.0024384457550048894,0.097504,3.266334533691406e-05,0.00010418891906738281
0.0001068115234375,0.057784080505371094,0.0013255727996826228,0.067601,3.528594970703125e-05,0.00011301040649414062
8.797645568847656e-05,0.05605292320251465,0.0041319872131347635,0.085676,3.24249267578125e-05,0.00010180473327636719
0.000102996826171875,0.06285548210144043,0.005018351638793939,0.087762,3.147125244140625e-05,9.894371032714844e-05
8.130073547363281e-05,0.028299808502197266,0.004786761642456061,0.065824,3.910064697265625e-05,0.00014209747314453125
8.845329284667969e-05,0.03867626190185547,0.0027096390686035116,0.071954,4.57763671875e-05,0.00018167495727539062
6.508827209472656e-05,0.03827381134033203,0.003748401473999019,0.063226,3.790855407714844e-05,0.0001437664031982422
0.00011491775512695312,0.051485300064086914,0.0062112747039794886,0.073591,4.792213439941406e-05,0.00014734268188476562
8.368492126464844e-05,0.056769609451293945,0.008962763366699225,0.07594,3.790855407714844e-05,0.00014710426330566406
8.702278137207031e-05,0.051548004150390625,0.0014931540679931632,0.070355,4.3392181396484375e-05,0.00012421607971191406
9.679794311523438e-05,0.05403876304626465,0.0017148898162841764,0.070746,3.886222839355469e-05,0.0001437664031982422
6.413459777832031e-05,0.0740957260131836,0.0070854683837890675,0.080479,3.62396240234375e-05,0.00012421607971191406
8.20159912109375e-05,0.053820133209228516,0.0044503701477050794,0.083147,3.647804260253906e-05,0.00013208389282226562
0.00011467933654785156,0.03810548782348633,0.006471806350708001,0.075759,3.4332275390625e-05,0.00011754035949707031
8.726119995117188e-05,0.03750252723693848,0.003987363372802741,0.073914,3.981590270996094e-05,0.00015020370483398438
0.00011682510375976562,0.05780673027038574,0.006914428192138666,0.091119,5.626678466796875e-05,0.00022459030151367188
7.510185241699219e-05,0.05749821662902832,0.011828546432495118,0.084396,4.696846008300781e-05,0.00015735626220703125
5.53131103515625e-05,0.07569265365600586,0.0025283637390136754,0.077164,4.0531158447265625e-05,0.0001373291015625
7.295608520507812e-05,0.07533907890319824,0.00451912127685547,0.080788,3.933906555175781e-05,0.00014257431030273438
6.985664367675781e-05,0.0949716567993164,0.0048349380187988344,0.078757,3.337860107421875e-05,0.00013637542724609375
9.083747863769531e-05,0.10320568084716797,0.01257487670898437,0.071955,5.245208740234375e-05,0.000164031982421875
9.918212890625e-05,0.07131075859069824,0.02154831704711914,0.071979,4.220008850097656e-05,0.00010895729064941406
0.00010466575622558594,0.07381415367126465,0.004176201522827147,0.069287,4.124641418457031e-05,0.0001537799835205078
7.009506225585938e-05,0.09597349166870117,0.004839322036743157,0.075981,3.743171691894531e-05,0.0001308917999267578
9.322166442871094e-05,0.06436610221862793,0.005851273117065431,0.06619,4.2438507080078125e-05,0.00014352798461914062
9.942054748535156e-05,0.05124068260192871,0.010966129531860352,0.065885,4.410743713378906e-05,0.0001544952392578125
0.0001010894775390625,0.05939912796020508,0.002116256195068361,0.067244,4.029273986816406e-05,0.000118255615234375
0.00012493133544921875,0.06364107131958008,0.006500730850219724,0.073673,2.9325485229492188e-05,9.703636169433594e-05
0.00010800361633300781,0.07053542137145996,0.004718667068481439,0.083835,3.7670135498046875e-05,0.0001347064971923828
0.00011181831359863281,0.06614327430725098,0.0020317872772216833,0.084574,4.00543212890625e-05,0.00013113021850585938
9.083747863769531e-05,0.06021571159362793,0.008434607925415033,0.06431,3.266334533691406e-05,0.00010919570922851562
0.00010919570922851562,0.05621170997619629,0.0032555534210205045,0.076366,3.4332275390625e-05,0.00012159347534179688
9.918212890625e-05,0.06726551055908203,0.003975719543457032,0.069729,3.600120544433594e-05,0.0001361370086669922
9.703636169433594e-05,0.06479525566101074,0.005745960784912116,0.071999,4.6253204345703125e-05,0.0001735687255859375
9.226799011230469e-05,0.042261362075805664,0.006039521163940423,0.075981,3.790855407714844e-05,0.0001385211944580078
8.368492126464844e-05,0.04576277732849121,0.00498936337280273,0.072912,3.910064697265625e-05,0.0001437664031982422
5.507469177246094e-05,0.08102917671203613,0.004389775482177741,0.073359,4.649162292480469e-05,0.00014901161193847656
6.985664367675781e-05,0.07013082504272461,0.002898575988769525,0.087484,3.4809112548828125e-05,0.00011134147644042969
8.106231689453125e-05,0.0621182918548584,0.005137691802978517,0.07743,3.933906555175781e-05,0.00012421607971191406
9.1552734375e-05,0.0745689868927002,0.0013803248443603547,0.061921,2.9802322387695312e-05,0.00010514259338378906
8.58306884765625e-05,0.08163619041442871,0.006163570297241211,0.058337,3.4332275390625e-05,0.00010943412780761719
0.0001246929168701172,0.07266068458557129,0.008485386917114257,0.069328,3.4809112548828125e-05,0.00013208389282226562
9.131431579589844e-05,0.07944250106811523,0.006962530349731447,0.084826,4.506111145019531e-05,0.00016498565673828125
7.486343383789062e-05,0.08477306365966797,0.0013662936096191375,0.071287,3.0517578125e-05,0.00011587142944335938
0.00010013580322265625,0.06391000747680664,0.008231861206054694,0.062979,3.170967102050781e-05,0.00010156631469726562
9.274482727050781e-05,0.037059783935546875,0.001963752212524414,0.07331,4.673004150390625e-05,0.0001888275146484375
9.822845458984375e-05,0.02828049659729004,0.009661478057861328,0.058809,3.457069396972656e-05,0.00010919570922851562
8.893013000488281e-05,0.04101443290710449,0.005244334121704108,0.072179,3.9577484130859375e-05,0.00014019012451171875
8.487701416015625e-05,0.033761024475097656,0.005015457733154302,0.065617,4.673004150390625e-05,0.00014209747314453125
8.225440979003906e-05,0.040396690368652344,0.0036899991607666077,0.07619,3.743171691894531e-05,0.00011754035949707031
9.846687316894531e-05,0.06102156639099121,0.005572020111083986,0.081065,3.8623809814453125e-05,0.0001323223114013672
9.72747802734375e-05,0.050797224044799805,0.012541391815185543,0.095086,3.337860107421875e-05,0.00010752677917480469
7.295608520507812e-05,0.05127549171447754,0.010801403656005862,0.123485,4.506111145019531e-05,0.00010776519775390625
8.654594421386719e-05,0.039484262466430664,0.00997757774353028,0.12219,3.0279159545898438e-05,0.00010156631469726562
8.368492126464844e-05,0.11964774131774902,0.004197589920043945,0.066427,3.814697265625e-05,0.0001323223114013672
0.00010538101196289062,0.05661273002624512,0.004206077667236324,0.137354,3.528594970703125e-05,0.00014090538024902344
0.00010514259338378906,0.12341499328613281,0.0013857907257080054,0.066929,3.5762786865234375e-05,0.00011706352233886719
9.799003601074219e-05,0.1288013458251953,0.0030667918548583917,0.066864,4.315376281738281e-05,0.00014281272888183594
0.00010061264038085938,0.13978815078735352,0.003029099090576165,0.063617,4.696846008300781e-05,0.0001609325408935547
0.00014400482177734375,0.12237095832824707,0.006767265197753905,0.063653,3.933906555175781e-05,0.00012493133544921875
0.00012040138244628906,0.051581382751464844,0.006189804733276363,0.072037,5.7697296142578125e-05,0.00013899803161621094
7.2479248046875e-05,0.0460660457611084,0.008721630249023435,0.07359,3.1948089599609375e-05,0.00010728836059570312
9.036064147949219e-05,0.03897666931152344,0.012257666305541995,0.060846,4.0531158447265625e-05,0.0001556873321533203
0.00011515617370605469,0.030365943908691406,0.004767479888916015,0.072658,4.00543212890625e-05,0.0001366138458251953
0.00011992454528808594,0.04210495948791504,0.006540432067871096,0.083104,4.172325134277344e-05,0.00015616416931152344
0.00012087821960449219,0.038704872131347656,0.012659498550415038,0.087673,4.00543212890625e-05,0.00012183189392089844
9.989738464355469e-05,0.05851149559020996,0.013017502700805664,0.076363,3.0994415283203125e-05,0.00010657310485839844
9.322166442871094e-05,0.05950164794921875,0.005054773345947269,0.070059,3.314018249511719e-05,0.00012350082397460938
7.128715515136719e-05,0.07525753974914551,0.010672255813598638,0.066588,4.220008850097656e-05,0.00014781951904296875
9.679794311523438e-05,0.07290387153625488,0.008771398254394533,0.087379,3.814697265625e-05,0.00013518333435058594
7.677078247070312e-05,0.0897824764251709,0.014107073318481447,0.061263,3.552436828613281e-05,0.00011682510375976562
0.00010323524475097656,0.09069466590881348,0.003992760360717773,0.068162,4.029273986816406e-05,0.0001423358917236328
6.771087646484375e-05,0.12035775184631348,0.003912107406616211,0.062389,4.0531158447265625e-05,0.0001251697540283203
9.655952453613281e-05,0.0694587230682373,0.006903084197998052,0.065034,4.220008850097656e-05,0.00014495849609375
8.106231689453125e-05,0.09464907646179199,0.0033705642852783213,0.066884,3.7670135498046875e-05,0.0001308917999267578
8.559226989746094e-05,0.07139968872070312,0.016441609741210936,0.074949,3.838539123535156e-05,0.0001232624053955078
0.00012135505676269531,0.07900094985961914,0.007944688674926759,0.061278,3.7670135498046875e-05,0.00011157989501953125
0.00014734268188476562,0.08505630493164062,0.0038152380828857385,0.068762,3.0517578125e-05,9.942054748535156e-05
0.00011610984802246094,0.10266351699829102,0.007553181594848635,0.066106,3.5762786865234375e-05,0.00012731552124023438
8.082389831542969e-05,0.08106637001037598,0.009191124847412108,0.074047,3.24249267578125e-05,0.00010395050048828125
9.369850158691406e-05,0.09021258354187012,0.008844760238647456,0.062713,3.170967102050781e-05,0.00010347366333007812
7.772445678710938e-05,0.06979656219482422,0.020329172317504876,0.070458,2.8848648071289062e-05,9.703636169433594e-05
0.00010442733764648438,0.08493995666503906,0.019511950714111326,0.063668,2.8848648071289062e-05,0.00010514259338378906
8.535385131835938e-05,0.07906889915466309,0.00492079318237304,0.065643,3.886222839355469e-05,0.00013566017150878906
0.00012302398681640625,0.07704997062683105,0.003529057250976561,0.088964,3.4809112548828125e-05,0.00012993812561035156
6.079673767089844e-05,0.051132917404174805,0.016694382217407225,0.061572,2.8371810913085938e-05,9.107589721679688e-05
6.937980651855469e-05,0.05596423149108887,0.007539994476318354,0.063102,3.1948089599609375e-05,0.00010657310485839844
8.821487426757812e-05,0.06532835960388184,0.0015451680603027346,0.074281,3.9577484130859375e-05,0.00014257431030273438
9.34600830078125e-05,0.08632469177246094,0.001241107681274417,0.062497,3.647804260253906e-05,0.00013017654418945312
8.487701416015625e-05,0.0726475715637207,0.004871783065795901,0.06895,3.7670135498046875e-05,0.0001232624053955078
0.00010561943054199219,0.04617643356323242,0.01187830679321289,0.062751,4.410743713378906e-05,0.00014162063598632812
9.942054748535156e-05,0.06362318992614746,0.0228771520690918,0.068492,3.504753112792969e-05,0.00011515617370605469
0.000125885009765625,0.04773449897766113,0.00856480799865722,0.073913,4.172325134277344e-05,0.000141143798828125
0.00011777877807617188,0.03463029861450195,0.007311357727050785,0.078135,3.933906555175781e-05,0.00015878677368164062
9.322166442871094e-05,0.04134964942932129,0.01072900871276855,0.065085,3.933906555175781e-05,0.0001571178436279297
8.940696716308594e-05,0.041307687759399414,0.010363546707153323,0.067673,5.364418029785156e-05,0.00014853477478027344
8.20159912109375e-05,0.06908869743347168,0.0056397626342773455,0.060056,3.695487976074219e-05,0.0001232624053955078
0.00011134147644042969,0.06139969825744629,0.011954577117919918,0.064419,3.337860107421875e-05,0.00010919570922851562
8.511543273925781e-05,0.060991525650024414,0.0016191439208984443,0.077244,3.4809112548828125e-05,0.00013017654418945312
0.000110626220703125,0.0390324592590332,0.004837999389648434,0.085927,5.1975250244140625e-05,0.00018310546875
9.107589721679688e-05,0.06465697288513184,0.006608289184570307,0.063935,3.4332275390625e-05,0.00011754035949707031
9.775161743164062e-05,0.07617330551147461,0.010278818359374997,0.070135,4.029273986816406e-05,0.00013327598571777344
8.797645568847656e-05,0.08729147911071777,0.008209776596069335,0.065221,4.792213439941406e-05,0.000141143798828125
9.250640869140625e-05,0.07106757164001465,0.0020699365386962904,0.068424,3.933906555175781e-05,0.000141143798828125
0.0001201629638671875,0.05585956573486328,0.0018828755798339786,0.065406,4.1961669921875e-05,0.00014257431030273438
7.82012939453125e-05,0.039363861083984375,0.0074173357238769555,0.068076,4.1484832763671875e-05,0.00014638900756835938
7.605552673339844e-05,0.04533886909484863,0.0019936323394775385,0.065151,4.4345855712890625e-05,0.00011515617370605469
0.00010991096496582031,0.04769420623779297,0.006789445877075195,0.0625,4.1961669921875e-05,0.00013875961303710938
0.00010728836059570312,0.04810166358947754,0.020072981094360356,0.080826,4.3392181396484375e-05,0.00014734268188476562
0.00010132789611816406,0.05912160873413086,0.010335925170898444,0.076828,3.981590270996094e-05,0.00014090538024902344
8.440017700195312e-05,0.06696367263793945,0.011086072952270508,0.062493,4.363059997558594e-05,0.0001468658447265625
8.0108642578125e-05,0.0516970157623291,0.01312361419677735,0.07662,4.00543212890625e-05,0.0001304149627685547
8.130073547363281e-05,0.07306504249572754,0.006654228012084956,0.071358,3.3855438232421875e-05,0.0001163482666015625
8.916854858398438e-05,0.09747195243835449,0.0029317366027832026,0.06436,4.482269287109375e-05,0.00014638900756835938
8.606910705566406e-05,0.07495403289794922,0.007367384109497069,0.07234,4.1484832763671875e-05,0.000148773193359375
0.00010156631469726562,0.09272527694702148,0.011178053619384759,0.090898,4.0531158447265625e-05,0.0001399517059326172
6.341934204101562e-05,0.04560446739196777,0.019866404983520505,0.083803,3.695487976074219e-05,0.0001220703125
0.00010371208190917969,0.05703568458557129,0.029906333206176763,0.082102,4.744529724121094e-05,0.0001571178436279297
8.535385131835938e-05,0.09619021415710449,0.0077590806427002,0.072181,5.888938903808594e-05,0.00018143653869628906
8.654594421386719e-05,0.11355018615722656,0.010379875152587897,0.062632,3.719329833984375e-05,0.00013375282287597656
5.91278076171875e-05,0.09710121154785156,0.01378129090881347,0.071054,3.552436828613281e-05,0.00011014938354492188
0.00010347366333007812,0.1057744026184082,0.003040769073486327,0.082428,3.600120544433594e-05,0.00010466575622558594
0.0001251697540283203,0.03624248504638672,0.0027241133728027334,0.071271,3.838539123535156e-05,0.00013875961303710938
9.202957153320312e-05,0.07548761367797852,0.010708224304199224,0.062842,4.2438507080078125e-05,0.00013971328735351562
0.000102996826171875,0.050209999084472656,0.006584659866333012,0.077996,3.910064697265625e-05,0.00012826919555664062
8.988380432128906e-05,0.05861091613769531,0.010605636810302736,0.060826,4.673004150390625e-05,0.00014710426330566406
0.00012183189392089844,0.04924964904785156,0.002780711334228511,0.065932,3.8623809814453125e-05,0.00012826919555664062
0.00011682510375976562,0.047949790954589844,0.003722616348266608,0.06334,3.933906555175781e-05,0.0001366138458251953
0.00011420249938964844,0.05057883262634277,0.0041348083801269475,0.086068,4.482269287109375e-05,0.0001442432403564453
8.869171142578125e-05,0.06110739707946777,0.009773015243530275,0.074543,3.838539123535156e-05,0.00014162063598632812
0.00010347366333007812,0.05328631401062012,0.009351784973144525,0.071845,3.647804260253906e-05,0.0001399517059326172
6.651878356933594e-05,0.08583664894104004,0.005064621932983404,0.093217,3.361701965332031e-05,0.00011277198791503906
0.0001049041748046875,0.08408474922180176,0.003913925460815426,0.070996,6.103515625e-05,0.0001914501190185547
0.00010800361633300781,0.06914854049682617,0.006398041778564456,0.069019,4.76837158203125e-05,0.0001373291015625
9.72747802734375e-05,0.09111547470092773,0.0014149725646972616,0.079253,4.1961669921875e-05,0.00013971328735351562
0.0001049041748046875,0.058953046798706055,0.0025489680480957067,0.071655,4.291534423828125e-05,0.00015211105346679688
0.00011754035949707031,0.06527447700500488,0.006568750900268552,0.058381,3.3855438232421875e-05,0.00011301040649414062
7.224082946777344e-05,0.05331015586853027,0.0023426290588378917,0.085867,3.62396240234375e-05,0.00012731552124023438
6.341934204101562e-05,0.07517051696777344,0.01112220626831055,0.07969,4.458427429199219e-05,0.0001437664031982422
9.584426879882812e-05,0.043862342834472656,0.004954729873657221,0.070443,3.62396240234375e-05,0.00011491775512695312
0.00011324882507324219,0.056493520736694336,0.0037794473114013682,0.060806,3.218650817871094e-05,0.00010251998901367188
0.00010704994201660156,0.06778478622436523,0.008786885757446294,0.07898,3.6716461181640625e-05,0.0001163482666015625
9.560585021972656e-05,0.05009579658508301,0.00332859791564942,0.067337,3.6716461181640625e-05,0.00013756752014160156
9.036064147949219e-05,0.03387713432312012,0.010739466049194332,0.075173,4.601478576660156e-05,0.00015211105346679688
9.1552734375e-05,0.03325390815734863,0.005687449783325194,0.067081,3.600120544433594e-05,0.00011968612670898438
8.249282836914062e-05,0.052170515060424805,0.006213710815429693,0.079493,4.363059997558594e-05,0.00014162063598632812
9.608268737792969e-05,0.05858302116394043,0.0033539581604003915,0.069368,3.981590270996094e-05,0.0001373291015625
0.0001220703125,0.04341936111450195,0.0018121323852539062,0.059697,7.367134094238281e-05,0.0002899169921875
0.00010848045349121094,0.06294131278991699,0.007446813980102537,0.073034,3.218650817871094e-05,0.00011920928955078125
7.867813110351562e-05,0.06341338157653809,0.0036782968750000006,0.073226,3.886222839355469e-05,0.0001342296600341797
7.653236389160156e-05,0.04133462905883789,0.019378791290283207,0.065369,3.4332275390625e-05,0.00010848045349121094
0.0001239776611328125,0.06585574150085449,0.00624829231262207,0.062015,3.4809112548828125e-05,0.00010395050048828125
0.000110626220703125,0.052901506423950195,0.01170445674133301,0.063843,3.24249267578125e-05,0.00012373924255371094
9.417533874511719e-05,0.03251767158508301,0.006294240997314453,0.059052,3.814697265625e-05,0.00013399124145507812
6.747245788574219e-05,0.05694985389709473,0.008298889022827147,0.068094,3.7670135498046875e-05,0.00013136863708496094
7.486343383789062e-05,0.060431718826293945,0.010782192718505862,0.076263,4.38690185546875e-05,0.00014448165893554688
6.008148193359375e-05,0.0697484016418457,0.0032281940917968793,0.071002,4.458427429199219e-05,0.00014400482177734375
7.414817810058594e-05,0.05443572998046875,0.011074354446411139,0.079812,4.220008850097656e-05,0.00013780593872070312
9.489059448242188e-05,0.06232619285583496,0.0034605819702148433,0.0693,4.124641418457031e-05,0.0001354217529296875
0.00011754035949707031,0.05616259574890137,0.00897681271362305,0.063357,3.8623809814453125e-05,0.00012874603271484375
0.000118255615234375,0.06495857238769531,0.006535995910644535,0.075027,3.314018249511719e-05,0.00012063980102539062
8.702278137207031e-05,0.06132364273071289,0.003087557876586912,0.059262,3.361701965332031e-05,0.00012636184692382812
9.131431579589844e-05,0.07512044906616211,0.00694699436950684,0.069032,4.482269287109375e-05,0.0001437664031982422
0.00010728836059570312,0.07268977165222168,0.005188209014892579,0.059994,3.457069396972656e-05,0.00011181831359863281
8.20159912109375e-05,0.06637096405029297,0.0022318291168212934,0.074152,3.814697265625e-05,0.00013017654418945312
0.00011110305786132812,0.07300806045532227,0.012597983810424804,0.066428,5.53131103515625e-05,0.00016355514526367188
9.298324584960938e-05,0.055049896240234375,0.004938779083251951,0.066984,3.9577484130859375e-05,0.00013208389282226562
9.250640869140625e-05,0.07437610626220703,0.007745144271850579,0.066975,4.410743713378906e-05,0.00014019012451171875
9.226799011230469e-05,0.04649996757507324,0.026109391357421873,0.059748,4.792213439941406e-05,0.0001533031463623047
0.0001227855682373047,0.0792543888092041,0.012810231460571295,0.062536,3.24249267578125e-05,0.00011348724365234375
0.00010156631469726562,0.09209489822387695,0.005037122421264653,0.072195,3.9577484130859375e-05,0.00012302398681640625
9.417533874511719e-05,0.06507706642150879,0.003743649017333983,0.064888,4.291534423828125e-05,0.00014090538024902344
0.00010204315185546875,0.0664827823638916,0.014103574478149417,0.066938,3.719329833984375e-05,0.0001442432403564453
8.344650268554688e-05,0.04869389533996582,0.006638413055419928,0.064242,4.076957702636719e-05,0.00013136863708496094
0.00012540817260742188,0.04428744316101074,0.007409285095214838,0.082197,3.0040740966796875e-05,0.00010514259338378906
0.00010013580322265625,0.06517243385314941,0.004850787155151373,0.081158,3.838539123535156e-05,0.00013756752014160156
6.699562072753906e-05,0.06590127944946289,0.0018738528747558603,0.063748,3.9577484130859375e-05,0.0001327991485595703
0.00010204315185546875,0.06258702278137207,0.002616214218139651,0.070435,3.4332275390625e-05,0.00010466575622558594
9.918212890625e-05,0.052213430404663086,0.00457094425964355,0.068527,3.933906555175781e-05,0.00012993812561035156
0.00011324882507324219,0.05169868469238281,0.009295852447509759,0.077674,4.220008850097656e-05,0.00014400482177734375
0.00012302398681640625,0.058826446533203125,0.010514017425537106,0.062989,4.124641418457031e-05,0.00015974044799804688
8.630752563476562e-05,0.06559538841247559,0.00895354885864258,0.077652,3.528594970703125e-05,0.000118255615234375
9.059906005859375e-05,0.07049226760864258,0.0033826025848388702,0.070587,3.314018249511719e-05,0.00012087821960449219
0.0001163482666015625,0.05647873878479004,0.009675261840820307,0.067765,3.719329833984375e-05,0.00011682510375976562
9.274482727050781e-05,0.08342909812927246,0.007314475219726557,0.082432,4.220008850097656e-05,0.0001442432403564453
7.200241088867188e-05,0.057485103607177734,0.002843428970336917,0.069699,3.743171691894531e-05,0.00012755393981933594
8.678436279296875e-05,0.08212947845458984,0.009583437332153319,0.080416,3.0517578125e-05,9.560585021972656e-05
7.724761962890625e-05,0.07573199272155762,0.003907563262939451,0.059394,3.147125244140625e-05,9.775161743164062e-05
9.1552734375e-05,0.02913641929626465,0.004984337661743166,0.058502,3.24249267578125e-05,0.00011587142944335938
8.082389831542969e-05,0.03834056854248047,0.0032760193786621067,0.064154,3.7670135498046875e-05,0.00011587142944335938
8.225440979003906e-05,0.04770302772521973,0.0014676714782714817,0.067637,3.6716461181640625e-05,0.00013375282287597656
8.988380432128906e-05,0.058686017990112305,0.004208405532836912,0.063085,3.3855438232421875e-05,0.00011730194091796875
8.749961853027344e-05,0.0353093147277832,0.009992360351562493,0.064852,4.363059997558594e-05,0.00014829635620117188
0.00010609626770019531,0.06412267684936523,0.006332113113403322,0.060535,3.4332275390625e-05,0.00011277198791503906
7.987022399902344e-05,0.027301549911499023,0.0028231842651367245,0.078036,3.8623809814453125e-05,0.0001392364501953125
7.510185241699219e-05,0.03004598617553711,0.004510885879516605,0.068228,3.457069396972656e-05,0.00012445449829101562
0.0001347064971923828,0.055639028549194336,0.007489207458496093,0.0618,3.62396240234375e-05,0.00014138221740722656
7.963180541992188e-05,0.052217960357666016,0.0019574315490722694,0.073431,3.170967102050781e-05,0.00011897087097167969
9.655952453613281e-05,0.049707651138305664,0.014617832778930667,0.095301,4.315376281738281e-05,0.00014019012451171875
9.846687316894531e-05,0.05480551719665527,0.00800499069213867,0.091005,3.886222839355469e-05,0.0001277923583984375
8.106231689453125e-05,0.054442405700683594,0.0017561918945312519,0.061728,3.4332275390625e-05,0.00012612342834472656
8.106231689453125e-05,0.057642459869384766,0.010747086456298835,0.064422,4.458427429199219e-05,0.0001704692840576172
8.749961853027344e-05,0.0701296329498291,0.004198188781738277,0.083125,3.218650817871094e-05,0.00010848045349121094
0.00013494491577148438,0.05597710609436035,0.002754330200195318,0.065256,3.838539123535156e-05,0.0001347064971923828
8.630752563476562e-05,0.04190516471862793,0.0039680769653320375,0.067753,4.1961669921875e-05,0.0001316070556640625
0.00010180473327636719,0.05275464057922363,0.011194532546997073,0.06009,3.457069396972656e-05,0.00011730194091796875
0.0006923675537109375,0.051389217376708984,0.00968314225769043,0.078624,3.2901763916015625e-05,0.00010991096496582031
9.775161743164062e-05,0.07020998001098633,0.005108220672607425,0.0624,3.933906555175781e-05,0.000125885009765625
0.00012040138244628906,0.06914401054382324,0.009999085845947268,0.062185,3.0994415283203125e-05,0.00010085105895996094
0.00011348724365234375,0.06685400009155273,0.004242043472290041,0.057974,3.6716461181640625e-05,0.00013375282287597656
8.940696716308594e-05,0.050881385803222656,0.0015328898925781181,0.069348,4.220008850097656e-05,0.00014638900756835938
0.000110626220703125,0.05371356010437012,0.007975185607910162,0.063826,4.458427429199219e-05,0.00015687942504882812
7.796287536621094e-05,0.04963350296020508,0.004326823364257812,0.069314,3.814697265625e-05,0.00013184547424316406
0.00010824203491210938,0.06038975715637207,0.0023740367279052738,0.062014,4.124641418457031e-05,0.00012803077697753906
6.747245788574219e-05,0.06727457046508789,0.012960081115722652,0.063434,3.552436828613281e-05,0.00012946128845214844
0.00010800361633300781,0.06034398078918457,0.003707193603515624,0.068135,4.0531158447265625e-05,0.00013566017150878906
0.00010752677917480469,0.042119503021240234,0.013246844940185548,0.060445,3.838539123535156e-05,0.0001392364501953125
0.0001010894775390625,0.04294323921203613,0.0047933517456054675,0.067025,3.24249267578125e-05,0.00011014938354492188
9.226799011230469e-05,0.03992629051208496,0.006418445388793943,0.060483,3.814697265625e-05,0.00012636184692382812
0.0001087188720703125,0.04152226448059082,0.005921520812988287,0.064617,3.695487976074219e-05,0.0001304149627685547
9.799003601074219e-05,0.044402360916137695,0.01239865425109863,0.060345,4.8160552978515625e-05,0.00015664100646972656
0.000125885009765625,0.04565072059631348,0.008049640808105468,0.071215,4.673004150390625e-05,0.00015282630920410156
0.00010800361633300781,0.031981468200683594,0.009014654129028327,0.063132,4.100799560546875e-05,0.00014209747314453125
0.00010704994201660156,0.0651390552520752,0.005910254119873046,0.068926,4.00543212890625e-05,0.00013113021850585938
8.7738037109375e-05,0.05112934112548828,0.007848011077880857,0.065861,4.291534423828125e-05,0.00014209747314453125
0.00010323524475097656,0.06497621536254883,0.006915778762817376,0.065393,4.029273986816406e-05,0.0001285076141357422
0.00012993812561035156,0.0694732666015625,0.001326961425781245,0.075646,4.673004150390625e-05,0.000152587890625
8.535385131835938e-05,0.05730867385864258,0.024667168716430668,0.071946,4.100799560546875e-05,0.00013446807861328125
0.00010275840759277344,0.05260944366455078,0.004299078796386718,0.076377,4.506111145019531e-05,0.0001385211944580078
7.796287536621094e-05,0.08309292793273926,0.0017920105133056585,0.071109,3.123283386230469e-05,0.00010323524475097656
8.511543273925781e-05,0.09520602226257324,0.0035451709747314486,0.06505,4.291534423828125e-05,0.0001323223114013672
0.00011491775512695312,0.08416891098022461,0.0019295400695800713,0.072942,4.38690185546875e-05,0.00015282630920410156
8.153915405273438e-05,0.11555314064025879,0.0067127370147705145,0.064547,3.910064697265625e-05,0.00012612342834472656
9.989738464355469e-05,0.03269028663635254,0.0039436967315673865,0.073431,4.458427429199219e-05,0.0001456737518310547
0.00010275840759277344,0.03896069526672363,0.006218505981445313,0.062097,3.504753112792969e-05,0.00010991096496582031
9.846687316894531e-05,0.04925847053527832,0.0049552727050781314,0.063118,3.743171691894531e-05,0.00011920928955078125
9.679794311523438e-05,0.059496164321899414,0.0035768490447998028,0.056986,3.170967102050781e-05,0.00010514259338378906
8.511543273925781e-05,0.04096078872680664,0.0035544887695312527,0.074334,5.1975250244140625e-05,0.00020384788513183594
0.00010275840759277344,0.033852577209472656,0.011289025970458985,0.088379,3.814697265625e-05,0.0001366138458251953
8.606910705566406e-05,0.03804302215576172,0.005947027343749994,0.080906,4.458427429199219e-05,0.0001506805419921875
7.867813110351562e-05,0.05263996124267578,0.005582516250610348,0.07194,4.38690185546875e-05,0.00014710426330566406
7.486343383789062e-05,0.059906959533691406,0.007351234481811519,0.071052,4.220008850097656e-05,0.00014162063598632812
0.00011038780212402344,0.04189443588256836,0.004561386856079097,0.065141,3.1948089599609375e-05,0.00011277198791503906
8.440017700195312e-05,0.040979862213134766,0.001351802703857416,0.068903,3.6716461181640625e-05,0.00011491775512695312
0.00012230873107910156,0.0689847469329834,0.007852656082153318,0.058221,3.647804260253906e-05,0.00011920928955078125
0.00010943412780761719,0.06135249137878418,0.009053554458618163,0.06783,2.4318695068359375e-05,8.630752563476562e-05
6.29425048828125e-05,0.072662353515625,0.005011588516235357,0.06656,3.5762786865234375e-05,0.00013184547424316406
6.794929504394531e-05,0.06605148315429688,0.012755136566162104,0.065295,3.147125244140625e-05,0.00010466575622558594
0.00011777877807617188,0.05364394187927246,0.0054481972961425845,0.064922,4.1961669921875e-05,0.0001442432403564453
8.58306884765625e-05,0.07404065132141113,0.01123424505615235,0.070056,4.792213439941406e-05,0.0001633167266845703
8.726119995117188e-05,0.0684366226196289,0.0022801881103515637,0.073947,4.291534423828125e-05,0.0001461505889892578
8.7738037109375e-05,0.062315940856933594,0.003863553543090821,0.06073,4.076957702636719e-05,0.00014328956604003906
9.083747863769531e-05,0.04932069778442383,0.023294502899169928,0.065103,6.461143493652344e-05,0.000225067138671875
9.870529174804688e-05,0.08236980438232422,0.006895510665893556,0.070658,3.6716461181640625e-05,0.00014138221740722656
0.00010561943054199219,0.05401730537414551,0.007428960952758787,0.07309,4.9591064453125e-05,0.00017905235290527344
8.177757263183594e-05,0.0622866153717041,0.007333138320922847,0.065627,3.504753112792969e-05,0.0001342296600341797
7.009506225585938e-05,0.0664825439453125,0.006571321746826175,0.070878,3.814697265625e-05,0.0001423358917236328
9.703636169433594e-05,0.09937334060668945,0.006500837692260744,0.061041,4.029273986816406e-05,0.0001366138458251953
8.487701416015625e-05,0.0717158317565918,0.0076858537445068376,0.068049,3.314018249511719e-05,0.00010561943054199219
0.00010275840759277344,0.04758620262145996,0.01730272807312011,0.076633,4.291534423828125e-05,0.00014495849609375
8.7738037109375e-05,0.05853700637817383,0.005792597686767584,0.069613,3.814697265625e-05,0.00012755393981933594
0.00011372566223144531,0.039589643478393555,0.012448223937988279,0.074936,7.987022399902344e-05,0.00028967857360839844
7.891654968261719e-05,0.05881071090698242,0.0026134812469482405,0.071688,3.719329833984375e-05,0.0001246929168701172
9.870529174804688e-05,0.06917405128479004,0.003994552764892578,0.070465,3.504753112792969e-05,0.00011754035949707031
0.00012373924255371094,0.09268045425415039,0.015287411941528321,0.059911,3.838539123535156e-05,0.00013971328735351562
0.00010728836059570312,0.06611824035644531,0.004173057373046879,0.088917,3.3855438232421875e-05,0.00010800361633300781
9.72747802734375e-05,0.07617044448852539,0.0048618539123535184,0.058022,3.314018249511719e-05,0.00012183189392089844
0.0001163482666015625,0.11394977569580078,0.012794226730346678,0.066762,3.409385681152344e-05,0.00011658668518066406
9.369850158691406e-05,0.0991964340209961,0.004220232894897466,0.066422,4.1961669921875e-05,0.00013899803161621094
8.344650268554688e-05,0.07235050201416016,0.008743236282348632,0.066747,3.457069396972656e-05,0.00010967254638671875
0.00010371208190917969,0.051550865173339844,0.0029129827575683637,0.072917,4.267692565917969e-05,0.0001437664031982422
9.751319885253906e-05,0.07963204383850098,0.0040262452545166,0.060656,4.601478576660156e-05,0.00015807151794433594
0.00010156631469726562,0.039209842681884766,0.003133778015136715,0.075284,3.8623809814453125e-05,0.00014519691467285156
0.00011730194091796875,0.03279590606689453,0.002824922866821289,0.063305,3.552436828613281e-05,0.00011444091796875
8.440017700195312e-05,0.03837132453918457,0.0022937122802734397,0.059327,3.647804260253906e-05,0.00012445449829101562
7.05718994140625e-05,0.04421401023864746,0.0039104315948486346,0.05803,3.504753112792969e-05,0.00012445449829101562
8.749961853027344e-05,0.034654855728149414,0.0034307802276611343,0.076042,3.2901763916015625e-05,0.00010848045349121094
8.96453857421875e-05,0.0463709831237793,0.0031896949310302736,0.061473,3.0994415283203125e-05,0.00010061264038085938
9.417533874511719e-05,0.04802846908569336,0.016261441726684575,0.06398,3.337860107421875e-05,0.00012111663818359375
8.702278137207031e-05,0.05410456657409668,0.0059644670410156225,0.059408,4.363059997558594e-05,0.0001590251922607422
9.655952453613281e-05,0.035894155502319336,0.016533690231323242,0.064207,6.246566772460938e-05,0.00021958351135253906
0.00011157989501953125,0.0486292839050293,0.0027313844451904296,0.066899,3.6716461181640625e-05,0.00014829635620117188
8.416175842285156e-05,0.03764224052429199,0.00977007876586914,0.059038,3.647804260253906e-05,0.00013065338134765625
0.0001270771026611328,0.07258176803588867,0.004578385284423822,0.063297,3.123283386230469e-05,9.775161743164062e-05
6.031990051269531e-05,0.05595850944519043,0.0018215684814453098,0.059658,3.1948089599609375e-05,0.00012373924255371094
7.486343383789062e-05,0.021245241165161133,0.0022968231811523465,0.062636,4.0531158447265625e-05,0.00014019012451171875
0.00011396408081054688,0.034317731857299805,0.002964438278198242,0.064318,4.267692565917969e-05,0.00015497207641601562
6.866455078125e-05,0.040024518966674805,0.0031827433166503882,0.065694,3.814697265625e-05,0.00012826919555664062
0.000110626220703125,0.043792724609375,0.00544632539367676,0.068354,3.4809112548828125e-05,0.00011086463928222656
8.749961853027344e-05,0.043573617935180664,0.009184943542480464,0.066265,4.220008850097656e-05,0.0001468658447265625
9.655952453613281e-05,0.030890226364135742,0.004362540710449225,0.069737,3.1948089599609375e-05,0.0001087188720703125
8.106231689453125e-05,0.05334353446960449,0.0028615672149658183,0.066096,3.5762786865234375e-05,0.00013828277587890625
7.534027099609375e-05,0.05561256408691406,0.008108194808959968,0.06377,4.839897155761719e-05,0.00016355514526367188
6.818771362304688e-05,0.09464001655578613,0.004532517288208013,0.070252,3.504753112792969e-05,0.00011181831359863281
6.818771362304688e-05,0.06410741806030273,0.008332165786743166,0.058328,3.170967102050781e-05,0.00010323524475097656
7.2479248046875e-05,0.06577038764953613,0.006098123733520505,0.097083,3.147125244140625e-05,9.655952453613281e-05
9.942054748535156e-05,0.0917518138885498,0.004401453338623046,0.060364,2.8371810913085938e-05,8.7738037109375e-05
9.584426879882812e-05,0.045224905014038086,0.0017831732177734372,0.079735,3.8623809814453125e-05,0.00014591217041015625
7.82012939453125e-05,0.029050588607788086,0.02045883763122558,0.070222,2.7418136596679688e-05,8.797645568847656e-05
8.654594421386719e-05,0.06543660163879395,0.004804225631713871,0.069379,3.337860107421875e-05,0.00011420249938964844
0.000102996826171875,0.061419010162353516,0.007291382415771486,0.101242,3.0517578125e-05,0.00011110305786132812
0.00011348724365234375,0.060968875885009766,0.007923585113525394,0.068491,3.361701965332031e-05,0.00010514259338378906
9.775161743164062e-05,0.06724023818969727,0.02085228938293457,0.064333,3.981590270996094e-05,0.00011992454528808594
0.00010657310485839844,0.06602120399475098,0.003065046493530274,0.077833,3.528594970703125e-05,0.00013399124145507812
0.0001227855682373047,0.03504180908203125,0.015858877243041997,0.073236,3.1948089599609375e-05,0.00010848045349121094
9.107589721679688e-05,0.0611419677734375,0.005402067840576175,0.064662,5.745887756347656e-05,0.00021028518676757812
8.678436279296875e-05,0.05753493309020996,0.006953191879272458,0.081847,5.936622619628906e-05,0.00019621849060058594
0.00011014938354492188,0.046759605407714844,0.0031781035003662084,0.075269,4.124641418457031e-05,0.00014495849609375
8.20159912109375e-05,0.05159163475036621,0.004035229629516607,0.077981,3.647804260253906e-05,0.00012230873107910156
0.0001049041748046875,0.06898784637451172,0.0024065450439453157,0.069449,4.1961669921875e-05,0.00014901161193847656
9.632110595703125e-05,0.061049699783325195,0.011750150695800779,0.061184,4.458427429199219e-05,0.00014901161193847656
9.036064147949219e-05,0.07756257057189941,0.0023990442199706974,0.084958,3.3855438232421875e-05,0.00010228157043457031
0.00011754035949707031,0.07110309600830078,0.003311499389648434,0.079641,3.600120544433594e-05,0.00011944770812988281
0.00010466575622558594,0.06268811225891113,0.005240511001586914,0.062236,7.43865966796875e-05,0.00027179718017578125
9.918212890625e-05,0.033663034439086914,0.012831051620483397,0.061891,4.172325134277344e-05,0.00014472007751464844
8.368492126464844e-05,0.05599784851074219,0.001453306701660162,0.068822,3.457069396972656e-05,0.00012969970703125
8.273124694824219e-05,0.04525876045227051,0.0069806103515624995,0.07177,3.170967102050781e-05,0.00010609626770019531
0.00012993812561035156,0.06812787055969238,0.0014042733612060487,0.071831,3.62396240234375e-05,0.00013446807861328125
8.988380432128906e-05,0.06781673431396484,0.0021233603820800806,0.068964,3.170967102050781e-05,0.00011014938354492188
7.033348083496094e-05,0.08691120147705078,0.006604130676269533,0.062172,3.981590270996094e-05,0.0001418590545654297
8.916854858398438e-05,0.04500293731689453,0.009878867050170895,0.068429,4.00543212890625e-05,0.00013375282287597656
9.775161743164062e-05,0.06310582160949707,0.002819663803100586,0.097108,3.361701965332031e-05,0.00011563301086425781
7.271766662597656e-05,0.06495428085327148,0.0034715690002441388,0.056639,4.220008850097656e-05,0.00013637542724609375
0.000152587890625,0.05697035789489746,0.01256753207397461,0.077888,4.6253204345703125e-05,0.00015115737915039062
8.153915405273438e-05,0.07080197334289551,0.0029990919952392614,0.069962,4.5299530029296875e-05,0.00014829635620117188
0.00012874603271484375,0.04546546936035156,0.0036612128295898452,0.060646,3.600120544433594e-05,0.00011897087097167969
0.00013184547424316406,0.045369863510131836,0.0017075960845947258,0.060003,3.647804260253906e-05,0.00013065338134765625
0.00011181831359863281,0.04323983192443848,0.008438374572753912,0.065644,4.172325134277344e-05,0.00013947486877441406
9.369850158691406e-05,0.05026865005493164,0.009395633377075191,0.070636,3.743171691894531e-05,0.0001163482666015625
9.5367431640625e-05,0.04586029052734375,0.0018791099548339796,0.071025,3.647804260253906e-05,0.00013136863708496094
7.963180541992188e-05,0.02127695083618164,0.0015701309814453099,0.060886,3.409385681152344e-05,0.00012302398681640625
0.00011229515075683594,0.04585909843444824,0.003662771896362299,0.070221,4.649162292480469e-05,0.000156402587890625
8.082389831542969e-05,0.05325770378112793,0.001493681915283207,0.063967,3.6716461181640625e-05,0.00011801719665527344
9.1552734375e-05,0.048314571380615234,0.004437629440307615,0.060247,3.62396240234375e-05,0.00012302398681640625
9.226799011230469e-05,0.024427413940429688,0.0015079992675781223,0.05741,4.2438507080078125e-05,0.00014090538024902344
9.608268737792969e-05,0.05547738075256348,0.002891865905761723,0.067866,3.218650817871094e-05,0.00010204315185546875
6.437301635742188e-05,0.04325747489929199,0.004772516098022463,0.060285,3.719329833984375e-05,0.00012230873107910156
5.936622619628906e-05,0.05418539047241211,0.0016702216491699187,0.054989,2.8848648071289062e-05,9.846687316894531e-05
0.00011181831359863281,0.05190467834472656,0.010272785278320318,0.064604,3.1948089599609375e-05,0.00010228157043457031


==> plots/flask_cdf/data/experiments-full/scenario-2/big/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0003509521484375,0.023181676864624023,0.006209254241943359,0.006724,6.794929504394531e-05,0.0002262592315673828
7.414817810058594e-05,0.050261497497558594,0.0010028542175292976,0.055561,7.510185241699219e-05,0.0003063678741455078
9.250640869140625e-05,0.07293009757995605,0.0017379626770019536,0.030573,6.747245788574219e-05,0.0002989768981933594
9.322166442871094e-05,0.07162880897521973,0.025737526290893556,0.018857,6.413459777832031e-05,0.0002751350402832031
9.679794311523438e-05,0.029727458953857422,0.0011369031677246066,0.091699,3.075599670410156e-05,0.0001308917999267578
7.915496826171875e-05,0.09787917137145996,0.009482670455932617,0.037044,4.3392181396484375e-05,0.0001914501190185547
7.390975952148438e-05,0.11836123466491699,0.0038053190460205083,0.085826,6.29425048828125e-05,0.0002799034118652344
7.486343383789062e-05,0.1473379135131836,0.0010178808593750005,0.056935,4.38690185546875e-05,0.00020456314086914062
0.00010251998901367188,0.11768531799316406,0.0007221012878417948,0.04542,3.075599670410156e-05,0.00014543533325195312
8.845329284667969e-05,0.09446835517883301,0.000940078659057618,0.05758,7.653236389160156e-05,0.00030303001403808594
0.00012826919555664062,0.16386890411376953,0.0016410633544921907,0.058202,6.818771362304688e-05,0.0002963542938232422
0.00017118453979492188,0.11275792121887207,0.001631576004028315,0.11031,6.604194641113281e-05,0.0002741813659667969
0.00010752677917480469,0.11562132835388184,0.0016914907531738327,0.081992,7.2479248046875e-05,0.00030112266540527344
0.000141143798828125,0.16549110412597656,0.0022776537933349578,0.095571,7.200241088867188e-05,0.0002830028533935547
5.8650970458984375e-05,0.18653321266174316,0.001001701614379888,0.069003,6.937980651855469e-05,0.00030040740966796875
9.417533874511719e-05,0.19743990898132324,0.0009670856170654329,0.060332,6.29425048828125e-05,0.000270843505859375
9.250640869140625e-05,0.1087799072265625,0.0008481642456054719,0.060228,2.9087066650390625e-05,0.00012159347534179688
7.963180541992188e-05,0.24414324760437012,0.0016336725158691418,0.080358,6.508827209472656e-05,0.00028824806213378906
8.726119995117188e-05,0.15146136283874512,0.0016670372772216793,0.057595,7.462501525878906e-05,0.0002980232238769531
0.00010180473327636719,0.18859338760375977,0.014895811859130859,0.037634,3.457069396972656e-05,0.00014591217041015625
0.00010013580322265625,0.2264566421508789,0.0016068482971191428,0.04944,6.437301635742188e-05,0.00028824806213378906
0.00015044212341308594,0.17450547218322754,0.0015993268280029282,0.067497,6.246566772460938e-05,0.0002770423889160156
9.131431579589844e-05,0.2158827781677246,0.0008733055725097666,0.020911,3.0040740966796875e-05,0.0001251697540283203
6.508827209472656e-05,0.2582733631134033,0.0016662062988281254,0.038514,7.43865966796875e-05,0.0003085136413574219
9.632110595703125e-05,0.21486759185791016,0.007442035369873047,0.013195,7.2479248046875e-05,0.0002930164337158203
7.796287536621094e-05,0.10109233856201172,0.0010240458526611304,0.049396,4.220008850097656e-05,0.00016689300537109375
0.0001232624053955078,0.17782831192016602,0.0017359116210937525,0.034786,6.866455078125e-05,0.0002810955047607422
0.00011897087097167969,0.22831487655639648,0.0015246380920410155,0.052738,4.100799560546875e-05,0.00017261505126953125
0.0001323223114013672,0.1615743637084961,0.0016950230712890618,0.048638,6.866455078125e-05,0.0002918243408203125
9.608268737792969e-05,0.15690326690673828,0.0015892852020263637,0.067055,6.341934204101562e-05,0.0002701282501220703
0.00011801719665527344,0.1560349464416504,0.0016025047607421891,0.060743,4.315376281738281e-05,0.00016427040100097656
0.00011968612670898438,0.13797378540039062,0.0018492859649658216,0.050995,0.00011181831359863281,0.0003256797790527344
0.00012826919555664062,0.1365354061126709,0.0016951356353759744,0.073756,7.224082946777344e-05,0.0002918243408203125
8.916854858398438e-05,0.20469450950622559,0.0017302180938720824,0.125432,7.009506225585938e-05,0.00030612945556640625
0.00013756752014160156,0.16645312309265137,0.001726278686523433,0.111225,7.200241088867188e-05,0.0002872943878173828
0.00021839141845703125,0.30603551864624023,0.0016703655242919918,0.069175,7.510185241699219e-05,0.0002930164337158203
0.00019073486328125,0.3310866355895996,0.0009906450347900442,0.096992,4.6253204345703125e-05,0.00018906593322753906
9.679794311523438e-05,0.3171377182006836,0.0018676183013915937,0.152872,7.62939453125e-05,0.00029850006103515625
0.0001285076141357422,0.21896934509277344,0.0016865202026367238,0.081492,6.818771362304688e-05,0.0002772808074951172
0.0001380443572998047,0.21939897537231445,0.001743025955200192,0.060741,6.914138793945312e-05,0.0003006458282470703
0.000171661376953125,0.21503829956054688,0.0016558148040771506,0.055511,7.486343383789062e-05,0.0003046989440917969
0.00010967254638671875,0.3060142993927002,0.0017496670989990207,0.051797,7.271766662597656e-05,0.00029778480529785156
0.0001163482666015625,0.19316887855529785,0.001712965194702154,0.181583,6.699562072753906e-05,0.0002779960632324219
7.772445678710938e-05,0.24124622344970703,0.0020004576873779295,0.05083,7.915496826171875e-05,0.0002951622009277344
0.00017786026000976562,0.2929668426513672,0.0018069864196777335,0.013808,9.632110595703125e-05,0.00047326087951660156
0.00011849403381347656,0.21811366081237793,0.0016839502105712896,0.026299,7.2479248046875e-05,0.0002994537353515625
0.00020575523376464844,0.08616805076599121,0.0017826949462890623,0.021939,7.605552673339844e-05,0.00029540061950683594
0.00012683868408203125,0.24832725524902344,0.0016322682037353507,0.019036,7.343292236328125e-05,0.0002872943878173828
0.00013685226440429688,0.11283349990844727,0.0011084135437011717,0.00966,7.390975952148438e-05,0.0002956390380859375
8.249282836914062e-05,0.18143796920776367,0.007743765228271485,0.004232,7.43865966796875e-05,0.00028204917907714844
9.298324584960938e-05,0.02133011817932129,0.001763359573364258,0.020447,5.91278076171875e-05,0.00022101402282714844
7.319450378417969e-05,0.03188014030456543,0.001096542709350586,0.006607,4.696846008300781e-05,0.00018477439880371094
9.655952453613281e-05,0.048282623291015625,0.001510933059692382,0.012906,6.937980651855469e-05,0.00027823448181152344
0.00015544891357421875,0.08139610290527344,0.0016762549285888675,0.028287,7.510185241699219e-05,0.00031757354736328125
7.176399230957031e-05,0.0448000431060791,0.01870818768310547,0.047617,7.43865966796875e-05,0.00030922889709472656
7.891654968261719e-05,0.05405712127685547,0.003171865280151367,0.011792,3.814697265625e-05,0.00015878677368164062
0.00011467933654785156,0.07704281806945801,0.007963621673583984,0.02069,7.534027099609375e-05,0.00029158592224121094
8.988380432128906e-05,0.12146115303039551,0.0009776848907470694,0.018488,7.200241088867188e-05,0.0002961158752441406
9.417533874511719e-05,0.09745192527770996,0.0010878876953124977,0.043422,6.985664367675781e-05,0.0002930164337158203
0.00012230873107910156,0.1585693359375,0.0016344271545410162,0.021012,6.4849853515625e-05,0.00029754638671875
0.00010395050048828125,0.09759163856506348,0.0010502623748779305,0.049705,8.511543273925781e-05,0.0003025531768798828
7.653236389160156e-05,0.07788610458374023,0.0009990904846191445,0.078246,7.081031799316406e-05,0.0003001689910888672
7.319450378417969e-05,0.12976646423339844,0.0017490750885009732,0.09009,6.365776062011719e-05,0.0002777576446533203
0.0001316070556640625,0.16645026206970215,0.025242328842163084,0.092767,6.4849853515625e-05,0.00028228759765625
0.00012969970703125,0.1871652603149414,0.0016856362457275398,0.022063,7.510185241699219e-05,0.00030112266540527344
0.00014734268188476562,0.1417555809020996,0.001610778884887698,0.071295,6.866455078125e-05,0.00028896331787109375
0.00011444091796875,0.2212221622467041,0.0015196181182861312,0.082012,4.315376281738281e-05,0.0001678466796875
7.104873657226562e-05,0.13375639915466309,0.0016860888214111323,0.024503,7.128715515136719e-05,0.00029277801513671875
0.0001533031463623047,0.22444701194763184,0.008420340560913092,0.104401,7.82012939453125e-05,0.00030803680419921875
0.00012302398681640625,0.16132259368896484,0.008443877365112304,0.081248,7.05718994140625e-05,0.00029850006103515625
0.00012731552124023438,0.2990097999572754,0.001822653366088868,0.039249,7.033348083496094e-05,0.0002944469451904297
8.0108642578125e-05,0.11159181594848633,0.0017507704162597684,0.059035,8.034706115722656e-05,0.0002923011779785156
9.465217590332031e-05,0.15422463417053223,0.0008833848266601579,0.045222,3.9577484130859375e-05,0.0001380443572998047
9.846687316894531e-05,0.1377265453338623,0.003249267349243164,0.01324,6.365776062011719e-05,0.0002739429473876953
8.0108642578125e-05,0.23179054260253906,0.0008899330444335947,0.023218,3.457069396972656e-05,0.0001361370086669922
7.796287536621094e-05,0.16637802124023438,0.0007325914764404265,0.034535,3.409385681152344e-05,0.00013446807861328125
7.319450378417969e-05,0.15766453742980957,0.0008016112976074186,0.055232,3.3855438232421875e-05,0.00012946128845214844
9.751319885253906e-05,0.12288165092468262,0.0034806782836914046,0.087188,3.457069396972656e-05,0.00012683868408203125
0.00010347366333007812,0.16230297088623047,0.0009303742065429749,0.071361,7.700920104980469e-05,0.0003070831298828125
6.604194641113281e-05,0.22051739692687988,0.0016889228668212908,0.033191,7.200241088867188e-05,0.00028324127197265625
9.274482727050781e-05,0.19586896896362305,0.0008564171142578098,0.039093,3.814697265625e-05,0.0001697540283203125
8.249282836914062e-05,0.17437243461608887,0.0009098091888427723,0.10692,7.200241088867188e-05,0.0002913475036621094
6.651878356933594e-05,0.2098217010498047,0.0016213786010742179,0.045287,7.343292236328125e-05,0.0002887248992919922
7.43865966796875e-05,0.11355352401733398,0.001623673980712892,0.025032,7.43865966796875e-05,0.00030517578125
0.0001239776611328125,0.14093303680419922,0.001674804779052734,0.016229,7.05718994140625e-05,0.0003008842468261719
7.748603820800781e-05,0.14337754249572754,0.0017610719146728508,0.027681,6.389617919921875e-05,0.0002932548522949219
0.00013709068298339844,0.10824799537658691,0.001727044311523436,0.027484,7.390975952148438e-05,0.0003218650817871094
0.00010442733764648438,0.10973644256591797,0.004192895339965821,0.044501,7.081031799316406e-05,0.0002903938293457031
0.00010323524475097656,0.19970965385437012,0.0016201346740722655,0.043739,6.961822509765625e-05,0.00030231475830078125
0.00012421607971191406,0.13477635383605957,0.0017144335327148423,0.016969,6.842613220214844e-05,0.00029587745666503906
0.00010991096496582031,0.17269277572631836,0.0017669492492675774,0.011749,7.414817810058594e-05,0.0003159046173095703
8.368492126464844e-05,0.15211915969848633,0.0016604519653320299,0.029045,6.818771362304688e-05,0.0002956390380859375
0.00011038780212402344,0.10381031036376953,0.0017098925323486315,0.017628,7.2479248046875e-05,0.00029659271240234375
0.00019860267639160156,0.10682487487792969,0.0024373550872802754,0.040802,7.677078247070312e-05,0.0003044605255126953
8.96453857421875e-05,0.12030982971191406,0.0016577524108886688,0.057008,7.224082946777344e-05,0.0002923011779785156
9.036064147949219e-05,0.08936476707458496,0.0011169750518798833,0.015543,6.937980651855469e-05,0.0002849102020263672
0.00010895729064941406,0.14496850967407227,0.001734514892578122,0.032037,6.985664367675781e-05,0.0002846717834472656
0.00018358230590820312,0.14371061325073242,0.032379458419799806,0.024033,7.390975952148438e-05,0.00029754638671875
0.0001068115234375,0.17933225631713867,0.0016413181915283202,0.021311,7.271766662597656e-05,0.0003056526184082031
0.0001270771026611328,0.19106340408325195,0.002313482666015625,0.014475,6.437301635742188e-05,0.0002758502960205078
8.96453857421875e-05,0.020842790603637695,0.0031237277984619144,0.030875,4.863739013671875e-05,0.00019478797912597656
7.748603820800781e-05,0.04550361633300781,0.0023970816802978516,0.012305,4.5299530029296875e-05,0.00018358230590820312
7.796287536621094e-05,0.040380239486694336,0.002053078308105468,0.013735,3.1948089599609375e-05,0.0001251697540283203
8.296966552734375e-05,0.060782432556152344,0.002112128173828125,0.015363,6.961822509765625e-05,0.0002810955047607422
7.510185241699219e-05,0.1071770191192627,0.0016005262603759774,0.015501,7.081031799316406e-05,0.0002942085266113281
0.00010395050048828125,0.07047510147094727,0.0017468714599609345,0.041487,7.081031799316406e-05,0.0002951622009277344
9.942054748535156e-05,0.09962058067321777,0.002442163009643554,0.031105,3.24249267578125e-05,0.00012946128845214844
0.00018262863159179688,0.05924868583679199,0.0013076137084960943,0.023548,6.4849853515625e-05,0.0002753734588623047
0.000102996826171875,0.09085440635681152,0.004928627868652342,0.042304,7.343292236328125e-05,0.0003044605255126953
0.0001633167266845703,0.0755307674407959,0.0032851828460693355,0.010087,6.651878356933594e-05,0.00029921531677246094
0.00011801719665527344,0.07360720634460449,0.0011570381774902334,0.017586,7.462501525878906e-05,0.00029969215393066406
0.00010395050048828125,0.11442303657531738,0.0016883576507568387,0.038463,6.866455078125e-05,0.00031185150146484375
0.00010323524475097656,0.07534098625183105,0.0016904765930175775,0.012741,6.413459777832031e-05,0.00027179718017578125
0.00010132789611816406,0.09216499328613281,0.0016268843536376958,0.008962,7.152557373046875e-05,0.00032138824462890625
9.512901306152344e-05,0.07714414596557617,0.0017154324951171862,0.019706,6.437301635742188e-05,0.00028967857360839844
6.985664367675781e-05,0.11720633506774902,0.002019395675659178,0.028785,7.534027099609375e-05,0.00029921531677246094
0.00012421607971191406,0.14964628219604492,0.0016888807983398424,0.032528,4.792213439941406e-05,0.00021696090698242188
8.749961853027344e-05,0.16563820838928223,0.0014934020538330088,0.025348,5.984306335449219e-05,0.0002582073211669922
0.0001366138458251953,0.11413431167602539,0.0010067754516601551,0.033624,7.462501525878906e-05,0.0002963542938232422
0.00012063980102539062,0.11133098602294922,0.0014805795745849587,0.061517,3.886222839355469e-05,0.00016021728515625
0.00013947486877441406,0.1594257354736328,0.0010572353515624997,0.009334,6.961822509765625e-05,0.0002772808074951172
0.00010037422180175781,0.14890313148498535,0.00166671461486817,0.077231,6.961822509765625e-05,0.0002760887145996094
0.0001125335693359375,0.17046284675598145,0.0011959163360595708,0.009557,6.866455078125e-05,0.00027561187744140625
7.319450378417969e-05,0.13824772834777832,0.001244752410888672,0.026171,5.9604644775390625e-05,0.000247955322265625
0.00010514259338378906,0.28829264640808105,0.01363538752746582,0.035913,7.62939453125e-05,0.00030875205993652344
7.653236389160156e-05,0.1681506633758545,0.001745522308349623,0.1347,7.152557373046875e-05,0.0003094673156738281
7.700920104980469e-05,0.16980457305908203,0.019147777175903317,0.0454,7.367134094238281e-05,0.00029850006103515625
0.00013566017150878906,0.21673226356506348,0.007621475036621098,0.073417,7.224082946777344e-05,0.0002913475036621094
0.00014734268188476562,0.28480958938598633,0.0016364200134277307,0.103273,6.890296936035156e-05,0.00028324127197265625
0.00010657310485839844,0.19611310958862305,0.02034584979248047,0.049733,7.104873657226562e-05,0.0002815723419189453
9.441375732421875e-05,0.29112768173217773,0.0017523646850585925,0.055223,7.2479248046875e-05,0.0002913475036621094
0.00010156631469726562,0.15445542335510254,0.0017750419921874969,0.031718,6.866455078125e-05,0.00029969215393066406
0.00010395050048828125,0.311995267868042,0.0016266033172607428,0.02905,6.437301635742188e-05,0.0002739429473876953
0.00010919570922851562,0.280914306640625,0.0016299389343261694,0.063002,6.198883056640625e-05,0.00027370452880859375
8.20159912109375e-05,0.221449613571167,0.0017665153503417935,0.10065,6.341934204101562e-05,0.0002734661102294922
0.00010919570922851562,0.1431715488433838,0.0016200170288085958,0.042599,6.151199340820312e-05,0.0002720355987548828
0.0001475811004638672,0.12700986862182617,0.004184957962036133,0.00702,7.62939453125e-05,0.0003075599670410156
0.00011754035949707031,0.1985177993774414,0.0009812857666015619,0.021596,7.05718994140625e-05,0.00028824806213378906
7.748603820800781e-05,0.07683372497558594,0.0010408625183105473,0.017994,7.62939453125e-05,0.0002968311309814453
8.177757263183594e-05,0.0958395004272461,0.001729005584716798,0.02949,7.081031799316406e-05,0.00031495094299316406
9.274482727050781e-05,0.10316824913024902,0.0016726789093017592,0.01979,8.726119995117188e-05,0.00028014183044433594
0.00015091896057128906,0.20146775245666504,0.0008508636474609359,0.0198,3.3855438232421875e-05,0.00013828277587890625
7.581710815429688e-05,0.11886334419250488,0.0016331793518066413,0.012228,7.176399230957031e-05,0.00029277801513671875
0.00012731552124023438,0.17223644256591797,0.0017386290130615226,0.037419,6.985664367675781e-05,0.0003228187561035156
8.034706115722656e-05,0.18798446655273438,0.0016256279296874981,0.053718,6.961822509765625e-05,0.00027823448181152344
7.200241088867188e-05,0.21033191680908203,0.0016603323822021489,0.024287,7.462501525878906e-05,0.00028324127197265625
9.918212890625e-05,0.15990066528320312,0.0017379564208984365,0.019508,7.605552673339844e-05,0.0003046989440917969
0.00011181831359863281,0.12505173683166504,0.0017674306030273437,0.018213,6.985664367675781e-05,0.00028634071350097656
0.0001857280731201172,0.07021713256835938,0.0017628514251708978,0.015754,7.104873657226562e-05,0.0002849102020263672
0.00013780593872070312,0.07588958740234375,0.0016984598236083987,0.006892,6.532669067382812e-05,0.00027632713317871094
9.489059448242188e-05,0.022525548934936523,0.003264614044189453,0.027139,3.600120544433594e-05,0.00015926361083984375
8.58306884765625e-05,0.03291487693786621,0.0023293376007080084,0.021796,3.528594970703125e-05,0.00014257431030273438
8.130073547363281e-05,0.06361865997314453,0.0014858186187744135,0.007931,5.793571472167969e-05,0.00025081634521484375
7.867813110351562e-05,0.061591148376464844,0.003222938430786133,0.006212,3.62396240234375e-05,0.0001456737518310547
0.00010895729064941406,0.0804438591003418,0.0017318233032226557,0.016923,4.458427429199219e-05,0.00014281272888183594
0.00010967254638671875,0.04662203788757324,0.0008554331817626952,0.006346,3.457069396972656e-05,0.0001361370086669922
0.00011444091796875,0.06211662292480469,0.006346770309448243,0.012901,3.600120544433594e-05,0.00015401840209960938
0.00010132789611816406,0.06467342376708984,0.0015031920166015608,0.015703,4.124641418457031e-05,0.00016999244689941406
0.00011110305786132812,0.0871744155883789,0.007141474731445316,0.080217,6.914138793945312e-05,0.0002853870391845703
0.00011110305786132812,0.0983438491821289,0.0016545453643798808,0.069815,6.508827209472656e-05,0.0002803802490234375
0.00010085105895996094,0.11795592308044434,0.0016252120056152314,0.054746,6.937980651855469e-05,0.000278472900390625
0.00010251998901367188,0.16937994956970215,0.001636514160156248,0.044178,6.341934204101562e-05,0.00027632713317871094
0.00010848045349121094,0.1694645881652832,0.001620945220947266,0.039069,6.437301635742188e-05,0.00027680397033691406
6.985664367675781e-05,0.16625189781188965,0.0015264683227539065,0.031052,3.981590270996094e-05,0.0001704692840576172
8.511543273925781e-05,0.17258167266845703,0.018136938217163084,0.048847,5.5789947509765625e-05,0.00023698806762695312
0.00011110305786132812,0.21173405647277832,0.018814024337768555,0.024041,3.647804260253906e-05,0.0001442432403564453
7.319450378417969e-05,0.18192219734191895,0.005594625427246093,0.014073,4.458427429199219e-05,0.0001862049102783203
0.00010967254638671875,0.23030376434326172,0.0016253661804199251,0.043132,6.365776062011719e-05,0.00028133392333984375
0.00012493133544921875,0.1043698787689209,0.0015668527526855464,0.016583,3.409385681152344e-05,0.00013875961303710938
0.0001506805419921875,0.09001827239990234,0.005253865783691407,0.018032,4.9114227294921875e-05,0.00021147727966308594
7.82012939453125e-05,0.0905463695526123,0.02409321908569336,0.051279,3.5762786865234375e-05,0.00013709068298339844
8.034706115722656e-05,0.09657788276672363,0.0014633432617187497,0.052301,3.600120544433594e-05,0.0001347064971923828
9.179115295410156e-05,0.15470528602600098,0.0014584514160156242,0.049998,6.699562072753906e-05,0.00027680397033691406
0.00011038780212402344,0.15594840049743652,0.0007627650299072263,0.012196,3.5762786865234375e-05,0.00013780593872070312
0.00014638900756835938,0.14370036125183105,0.0009088820648193371,0.041455,6.008148193359375e-05,0.0002560615539550781
0.00011301040649414062,0.1668384075164795,0.0007724787902832035,0.00878,3.600120544433594e-05,0.00013947486877441406
7.62939453125e-05,0.10120487213134766,0.007246359619140625,0.017141,3.266334533691406e-05,0.0001270771026611328
9.250640869140625e-05,0.1283125877380371,0.0007728648071289035,0.033362,3.2901763916015625e-05,0.0001380443572998047
0.00010228157043457031,0.13777995109558105,0.0008786795196533206,0.007944,5.4836273193359375e-05,0.0002391338348388672
0.00010561943054199219,0.17578482627868652,0.01679004411315918,0.044654,4.100799560546875e-05,0.00014925003051757812
7.081031799316406e-05,0.2061781883239746,0.0015408169860839857,0.029188,3.933906555175781e-05,0.00014853477478027344
0.00010037422180175781,0.18221211433410645,0.0011506073455810548,0.017977,4.5299530029296875e-05,0.00019693374633789062
0.0001163482666015625,0.1360459327697754,0.0011816620941162079,0.043513,4.172325134277344e-05,0.000148773193359375
0.00019478797912597656,0.19812798500061035,0.0014736952667236333,0.037487,3.4332275390625e-05,0.0001354217529296875
0.0001862049102783203,0.10480523109436035,0.001618630386352543,0.071599,3.7670135498046875e-05,0.00015592575073242188
8.296966552734375e-05,0.14334464073181152,0.0014836645812988311,0.041703,3.647804260253906e-05,0.0001385211944580078
8.702278137207031e-05,0.1406693458557129,0.0059122640075683595,0.007906,6.246566772460938e-05,0.00027108192443847656
9.369850158691406e-05,0.15931129455566406,0.0009751188049316392,0.044899,6.4849853515625e-05,0.0003097057342529297
9.655952453613281e-05,0.1313343048095703,0.03562947100830078,0.010083,3.314018249511719e-05,0.00012612342834472656
9.870529174804688e-05,0.17245721817016602,0.0009854200592041007,0.027976,6.389617919921875e-05,0.0002932548522949219
0.00010323524475097656,0.17599105834960938,0.0010253661041259767,0.014062,3.0994415283203125e-05,0.00013136863708496094
0.00011301040649414062,0.04821324348449707,0.0010758115386962893,0.004965,3.314018249511719e-05,0.0001399517059326172
0.0002052783966064453,0.11834907531738281,0.008664137969970703,0.005939,4.601478576660156e-05,0.00012636184692382812
0.00012063980102539062,0.05805230140686035,0.0012278369445800786,0.009923,3.695487976074219e-05,0.00014519691467285156
8.177757263183594e-05,0.04689788818359375,0.0019944514007568352,0.012278,3.3855438232421875e-05,0.000133514404296875
0.00011229515075683594,0.03960824012756348,0.011330068222045898,0.019584,3.4809112548828125e-05,0.00013327598571777344
0.00010919570922851562,0.07579898834228516,0.0030589682159423825,0.011419,3.4809112548828125e-05,0.00013899803161621094
9.441375732421875e-05,0.06792831420898438,0.0014288558197021487,0.00633,5.984306335449219e-05,0.0002570152282714844
8.916854858398438e-05,0.03492093086242676,0.0013016199493408199,0.01306,3.552436828613281e-05,0.00013518333435058594
9.131431579589844e-05,0.030634164810180664,0.0015955445556640625,0.005372,3.409385681152344e-05,0.0001361370086669922
0.00010061264038085938,0.020479917526245117,0.0009271472625732424,0.002482,3.4332275390625e-05,0.00014257431030273438
7.605552673339844e-05,0.03746223449707031,0.0010301146850585953,0.020789,3.719329833984375e-05,0.00014829635620117188
0.00018453598022460938,0.028870105743408203,0.0029748253173828114,0.017718,3.361701965332031e-05,0.00012874603271484375
7.390975952148438e-05,0.04547619819641113,0.002218776901245119,0.018017,4.076957702636719e-05,0.00017690658569335938
0.00010013580322265625,0.04688715934753418,0.0009764852142333984,0.00679,3.0994415283203125e-05,0.0001304149627685547
8.249282836914062e-05,0.035537004470825195,0.0009388383178710949,0.028647,4.0531158447265625e-05,0.00015163421630859375
0.00011873245239257812,0.066558837890625,0.0024960602264404302,0.028377,4.100799560546875e-05,0.00014972686767578125
8.177757263183594e-05,0.05672502517700195,0.005866041870117187,0.011405,5.030632019042969e-05,0.00021719932556152344
8.797645568847656e-05,0.06473755836486816,0.0049381753387451165,0.010781,3.552436828613281e-05,0.00016045570373535156
0.00010657310485839844,0.07373952865600586,0.0030061804046630867,0.014051,6.723403930664062e-05,0.0002892017364501953
0.00012445449829101562,0.08263754844665527,0.0011336213226318358,0.016038,5.1021575927734375e-05,0.00019359588623046875
9.393692016601562e-05,0.11646437644958496,0.0018314998321533188,0.065707,7.2479248046875e-05,0.00030684471130371094
9.179115295410156e-05,0.16423296928405762,0.0010408710479736308,0.038225,7.081031799316406e-05,0.00028634071350097656
8.249282836914062e-05,0.11200070381164551,0.0009480211944580125,0.069503,6.937980651855469e-05,0.0002837181091308594
0.00011706352233886719,0.1399216651916504,0.0011231262359619118,0.059609,8.058547973632812e-05,0.00029730796813964844
7.033348083496094e-05,0.1870119571685791,0.0007386847686767575,0.01813,3.790855407714844e-05,0.00013399124145507812
0.00018930435180664062,0.1464707851409912,0.001644462234497067,0.053893,6.508827209472656e-05,0.0002808570861816406
0.00012636184692382812,0.11424922943115234,0.0017808052978515732,0.155379,7.963180541992188e-05,0.0003097057342529297
0.00010061264038085938,0.178480863571167,0.002708076004028323,0.054546,7.104873657226562e-05,0.00029754638671875
0.0001227855682373047,0.2111833095550537,0.001653192626953126,0.065413,7.200241088867188e-05,0.00028967857360839844
7.414817810058594e-05,0.24489641189575195,0.001794724533081049,0.074828,7.43865966796875e-05,0.00029730796813964844
8.7738037109375e-05,0.2174839973449707,0.0018118289794921902,0.036791,7.62939453125e-05,0.00031375885009765625
9.608268737792969e-05,0.147796630859375,0.0017844506072998145,0.125795,6.508827209472656e-05,0.0002803802490234375
8.797645568847656e-05,0.2337207794189453,0.0018266139984130791,0.073275,7.653236389160156e-05,0.0003039836883544922
7.224082946777344e-05,0.3293936252593994,0.002370513412475586,0.065178,7.319450378417969e-05,0.0002899169921875
0.00012254714965820312,0.18029308319091797,0.016368296951293944,0.012081,6.532669067382812e-05,0.00029540061950683594
0.0002052783966064453,0.24605846405029297,0.0017363654785156196,0.066932,7.557868957519531e-05,0.0003371238708496094
6.4849853515625e-05,0.32366442680358887,0.0017280808410644471,0.124104,9.965896606445312e-05,0.0002923011779785156
8.893013000488281e-05,0.29128360748291016,0.001748182708740234,0.020718,7.152557373046875e-05,0.00030612945556640625
0.0001437664031982422,0.2907114028930664,0.0011922029113769564,0.049765,8.106231689453125e-05,0.0002815723419189453
0.000125885009765625,0.09665393829345703,0.0010929569396972635,0.034409,6.651878356933594e-05,0.0002815723419189453
0.00013518333435058594,0.12257814407348633,0.0008744732818603516,0.022754,3.24249267578125e-05,0.00013566017150878906
0.00013399124145507812,0.12556719779968262,0.0016236090698242209,0.031796,6.461143493652344e-05,0.0002739429473876953
7.367134094238281e-05,0.13075566291809082,0.0016097175445556645,0.029116,7.414817810058594e-05,0.00030231475830078125
0.0001933574676513672,0.13173270225524902,0.03473796102905274,0.044201,6.508827209472656e-05,0.00030159950256347656
8.511543273925781e-05,0.11954951286315918,0.0023834710998535125,0.063308,7.581710815429688e-05,0.00030159950256347656
0.00018310546875,0.11881661415100098,0.010657565368652342,0.027786,6.651878356933594e-05,0.0002894401550292969
7.677078247070312e-05,0.15173721313476562,0.0016033879547119115,0.042222,6.365776062011719e-05,0.0002770423889160156
0.00010704994201660156,0.14159727096557617,0.0016285723266601555,0.023969,6.437301635742188e-05,0.00027680397033691406
7.653236389160156e-05,0.18978500366210938,0.0017008786621093737,0.029881,6.413459777832031e-05,0.0002770423889160156
0.00014328956604003906,0.14797210693359375,0.0016554143676757796,0.017049,7.390975952148438e-05,0.00029778480529785156
9.059906005859375e-05,0.11468863487243652,0.0034128281555175777,0.011629,9.369850158691406e-05,0.0003266334533691406
9.107589721679688e-05,0.17577219009399414,0.0011072709503173843,0.025181,7.367134094238281e-05,0.00028228759765625
0.00010824203491210938,0.1322929859161377,0.002020743103027344,0.01503,7.510185241699219e-05,0.00031185150146484375
0.00013494491577148438,0.0777428150177002,0.001539551513671876,0.055082,6.842613220214844e-05,0.00030350685119628906
0.0001327991485595703,0.10516023635864258,0.0016501844635009762,0.015726,8.702278137207031e-05,0.0003535747528076172
6.914138793945312e-05,0.11120247840881348,0.0015710332183837897,0.010497,6.437301635742188e-05,0.00027060508728027344
8.487701416015625e-05,0.08435225486755371,0.001616154281616211,0.043933,6.4849853515625e-05,0.0002720355987548828
7.700920104980469e-05,0.09807634353637695,0.0016818102569580093,0.021528,6.628036499023438e-05,0.00027489662170410156
9.822845458984375e-05,0.06291866302490234,0.0018342216033935543,0.005773,7.43865966796875e-05,0.0003261566162109375
9.632110595703125e-05,0.01454782485961914,0.0017063799438476563,0.004894,4.9114227294921875e-05,0.00017499923706054688
8.893013000488281e-05,0.022435903549194336,0.0011528712768554689,0.033373,6.985664367675781e-05,0.00026035308837890625
8.678436279296875e-05,0.049289703369140625,0.00129550944519043,0.007788,3.647804260253906e-05,0.00013780593872070312
8.916854858398438e-05,0.05392956733703613,0.0013340123596191408,0.008331,3.743171691894531e-05,0.0001373291015625
9.632110595703125e-05,0.06726551055908203,0.0017260567626953133,0.041504,6.389617919921875e-05,0.0002846717834472656
9.584426879882812e-05,0.09858393669128418,0.0016236925354003902,0.022026,6.365776062011719e-05,0.000270843505859375
9.846687316894531e-05,0.08951592445373535,0.0038333771820068356,0.006838,7.343292236328125e-05,0.0003046989440917969
0.00012111663818359375,0.08807873725891113,0.0013659936065673825,0.012288,4.696846008300781e-05,0.00016736984252929688
7.796287536621094e-05,0.047662973403930664,0.001636579330444336,0.013292,4.5299530029296875e-05,0.00019025802612304688
9.965896606445312e-05,0.07849264144897461,0.0032657728576660156,0.00696,3.981590270996094e-05,0.000171661376953125
0.00010538101196289062,0.07716798782348633,0.0016569031372070317,0.032436,6.413459777832031e-05,0.0002777576446533203
8.368492126464844e-05,0.051820993423461914,0.0014027235260009735,0.042951,6.222724914550781e-05,0.00027632713317871094
7.843971252441406e-05,0.12735390663146973,0.0016205563049316377,0.043277,6.413459777832031e-05,0.0002803802490234375
0.00010943412780761719,0.1066591739654541,0.0016294337463378938,0.03763,7.486343383789062e-05,0.00030231475830078125
9.679794311523438e-05,0.10367751121520996,0.00280856939697266,0.070961,6.651878356933594e-05,0.0002942085266113281
7.05718994140625e-05,0.08542633056640625,0.0017487633361816402,0.008786,7.486343383789062e-05,0.0003044605255126953
7.939338684082031e-05,0.09721565246582031,0.0029517719879150403,0.044036,4.76837158203125e-05,0.00018453598022460938
8.082389831542969e-05,0.10762190818786621,0.0014146182861328113,0.022391,7.891654968261719e-05,0.00030684471130371094
0.00012254714965820312,0.14878010749816895,0.0017093827056884753,0.016445,6.604194641113281e-05,0.0002951622009277344
7.987022399902344e-05,0.1521449089050293,0.0016248183746337894,0.006598,7.867813110351562e-05,0.00030422210693359375
0.00012040138244628906,0.14551663398742676,0.0015809054565429671,0.02823,6.985664367675781e-05,0.0003025531768798828
8.249282836914062e-05,0.12580657005310059,0.0009993977661132813,0.014638,6.461143493652344e-05,0.00027108192443847656
0.00010395050048828125,0.12624263763427734,0.001610854385375976,0.042102,7.43865966796875e-05,0.0003116130828857422
0.00010657310485839844,0.11703848838806152,0.027155642211914063,0.066787,7.2479248046875e-05,0.00030040740966796875
0.00014400482177734375,0.14897894859313965,0.0017348220672607426,0.005016,7.295608520507812e-05,0.00029540061950683594
0.00012350082397460938,0.15752553939819336,0.003447244094848631,0.063376,7.62939453125e-05,0.00030231475830078125
8.7738037109375e-05,0.10263395309448242,0.004824502944946289,0.007625,6.890296936035156e-05,0.00026988983154296875
0.0001399517059326172,0.09330391883850098,0.02460598355102539,0.016042,6.67572021484375e-05,0.00027298927307128906
7.319450378417969e-05,0.11783218383789062,0.001611379287719726,0.015452,7.462501525878906e-05,0.0003123283386230469
7.081031799316406e-05,0.10468244552612305,0.0010504539947509758,0.022002,4.100799560546875e-05,0.0001780986785888672
7.843971252441406e-05,0.11596441268920898,0.0008466164245605479,0.017761,3.4809112548828125e-05,0.00013875961303710938
0.00010514259338378906,0.13202285766601562,0.00589292286682129,0.028987,3.218650817871094e-05,0.00013518333435058594
0.00012826919555664062,0.08362030982971191,0.0014874899139404318,0.037076,8.916854858398438e-05,0.00027561187744140625
9.989738464355469e-05,0.10956072807312012,0.0012338887939453147,0.033024,5.030632019042969e-05,0.0002155303955078125
9.059906005859375e-05,0.12010407447814941,0.0017894713134765615,0.021978,3.266334533691406e-05,0.00013375282287597656
6.723403930664062e-05,0.10395693778991699,0.02110377409362793,0.032276,5.936622619628906e-05,0.0002808570861816406
0.00010967254638671875,0.1044313907623291,0.001626023956298829,0.033504,7.557868957519531e-05,0.000308990478515625
0.00010275840759277344,0.14939260482788086,0.004988962066650391,0.008712,7.724761962890625e-05,0.0003066062927246094
7.43865966796875e-05,0.1297132968902588,0.011490953903198242,0.01502,7.43865966796875e-05,0.0002968311309814453
9.131431579589844e-05,0.08682680130004883,0.0013747876129150387,0.012654,7.557868957519531e-05,0.00029969215393066406
0.00010204315185546875,0.1102135181427002,0.0021982414550781246,0.006793,7.462501525878906e-05,0.00029730796813964844
0.0001068115234375,0.03773140907287598,0.0016678408050537115,0.02641,7.581710815429688e-05,0.00029921531677246094
0.00018644332885742188,0.06832194328308105,0.000990737838745117,0.015705,7.009506225585938e-05,0.0002856254577636719
9.5367431640625e-05,0.06366229057312012,0.0015380154266357426,0.013361,6.628036499023438e-05,0.00026869773864746094
8.821487426757812e-05,0.08637070655822754,0.0017085005187988285,0.004735,7.390975952148438e-05,0.00029468536376953125
0.0001709461212158203,0.06857633590698242,0.006246910339355469,0.016194,7.796287536621094e-05,0.00030040740966796875
0.00010728836059570312,0.05281949043273926,0.0009878216857910158,0.013663,6.794929504394531e-05,0.00028395652770996094
9.560585021972656e-05,0.058507442474365234,0.0009700713500976569,0.012039,6.628036499023438e-05,0.0002837181091308594
0.00010561943054199219,0.09194636344909668,0.0009097102966308598,0.008041,5.3882598876953125e-05,0.00019931793212890625
0.00010013580322265625,0.0692756175994873,0.0014935897369384773,0.013548,4.458427429199219e-05,0.00018024444580078125
9.560585021972656e-05,0.023350000381469727,0.00140548681640625,0.004431,4.8160552978515625e-05,0.0001804828643798828
9.512901306152344e-05,0.033945560455322266,0.002627658264160156,0.005758,5.340576171875e-05,0.0002052783966064453
7.843971252441406e-05,0.05787038803100586,0.0012520031127929675,0.021784,4.76837158203125e-05,0.00020432472229003906
0.00010418891906738281,0.07343101501464844,0.002204224685668943,0.063446,7.081031799316406e-05,0.0003006458282470703
0.00011944770812988281,0.09162068367004395,0.0012017771453857393,0.035853,5.125999450683594e-05,0.000209808349609375
0.00010538101196289062,0.09487605094909668,0.0016602744903564445,0.010691,6.818771362304688e-05,0.00029206275939941406
8.678436279296875e-05,0.09489870071411133,0.0017016178283691397,0.078459,6.771087646484375e-05,0.00030231475830078125
9.989738464355469e-05,0.12923598289489746,0.0008881989440917976,0.069729,4.8160552978515625e-05,0.0001723766326904297
7.796287536621094e-05,0.08791828155517578,0.0010433054656982417,0.010453,4.506111145019531e-05,0.0001862049102783203
9.751319885253906e-05,0.18751931190490723,0.008048689041137702,0.062965,3.933906555175781e-05,0.00014209747314453125
0.00014543533325195312,0.15012335777282715,0.0008789436340332045,0.016425,3.9577484130859375e-05,0.00013971328735351562
0.00012803077697753906,0.13440370559692383,0.007271038299560547,0.027694,4.410743713378906e-05,0.00019168853759765625
0.0001461505889892578,0.0900583267211914,0.001584885543823241,0.018731,3.6716461181640625e-05,0.0001499652862548828
7.176399230957031e-05,0.12574362754821777,0.001047484085083008,0.005103,4.5299530029296875e-05,0.00019502639770507812
0.00010204315185546875,0.12737107276916504,0.0008108986053466799,0.005259,4.696846008300781e-05,0.00020170211791992188
7.62939453125e-05,0.28969812393188477,0.0018926884002685579,0.085518,7.963180541992188e-05,0.0003170967102050781
0.0001251697540283203,0.19524765014648438,0.01066819854736328,0.030665,3.9577484130859375e-05,0.0001494884490966797
0.00010418891906738281,0.17242884635925293,0.0010178014984130873,0.022326,3.4809112548828125e-05,0.00013184547424316406
0.0001423358917236328,0.13253498077392578,0.0008534167175292956,0.025437,3.790855407714844e-05,0.00013637542724609375
9.703636169433594e-05,0.13998985290527344,0.0007581488494873036,0.026037,3.552436828613281e-05,0.00014066696166992188
9.918212890625e-05,0.1379704475402832,0.0007827441864013684,0.031332,3.2901763916015625e-05,0.0001513957977294922
0.00010180473327636719,0.1327357292175293,0.0008159898071289085,0.050897,3.147125244140625e-05,0.0001277923583984375
9.131431579589844e-05,0.09782290458679199,0.0047079184265136735,0.022128,3.4332275390625e-05,0.0001316070556640625
8.702278137207031e-05,0.1171715259552002,0.004680869628906251,0.029598,3.266334533691406e-05,0.00013017654418945312
0.0001385211944580078,0.14484500885009766,0.001666578918457031,0.024919,6.747245788574219e-05,0.0002899169921875
9.560585021972656e-05,0.0636894702911377,0.007393534820556644,0.041807,6.556510925292969e-05,0.00028252601623535156
9.822845458984375e-05,0.10477638244628906,0.0015541808624267572,0.037273,6.818771362304688e-05,0.0002846717834472656
7.414817810058594e-05,0.18727684020996094,0.01387351557922363,0.036928,6.413459777832031e-05,0.00027441978454589844
0.00010752677917480469,0.13194632530212402,0.0016032220153808594,0.009972,5.412101745605469e-05,0.0002300739288330078
0.00013208389282226562,0.14261484146118164,0.0015919093933105463,0.043566,6.365776062011719e-05,0.000274658203125
0.00010776519775390625,0.07881903648376465,0.001278000427246087,0.071124,6.699562072753906e-05,0.0002903938293457031
9.298324584960938e-05,0.13804006576538086,0.0018022965393066429,0.038304,6.628036499023438e-05,0.0002853870391845703
0.0001010894775390625,0.1937241554260254,0.0016607413482666034,0.036105,7.128715515136719e-05,0.00029540061950683594
0.00011610984802246094,0.18993043899536133,0.0025704854431152363,0.047331,6.437301635742188e-05,0.0002753734588623047
9.918212890625e-05,0.14543914794921875,0.0016749831390380845,0.035005,6.580352783203125e-05,0.0002846717834472656
0.00014925003051757812,0.14551520347595215,0.0016865334472656243,0.044704,6.651878356933594e-05,0.0002830028533935547
7.843971252441406e-05,0.07163143157958984,0.0017105451202392569,0.05294,6.628036499023438e-05,0.0002834796905517578
0.00011968612670898438,0.1283431053161621,0.0009263789062499972,0.070912,3.814697265625e-05,0.0001468658447265625
0.00018477439880371094,0.15812468528747559,0.006573362731933595,0.0096,9.298324584960938e-05,0.00028228759765625
0.00015115737915039062,0.20373129844665527,0.0016650215759277318,0.045261,6.198883056640625e-05,0.0002753734588623047
8.797645568847656e-05,0.23880457878112793,0.005059895996093751,0.033171,6.628036499023438e-05,0.0002753734588623047
0.00017547607421875,0.10962057113647461,0.0015358695068359365,0.016521,3.600120544433594e-05,0.0001430511474609375
8.678436279296875e-05,0.18156075477600098,0.0017223350524902328,0.031425,6.67572021484375e-05,0.00028514862060546875
0.00012183189392089844,0.08624005317687988,0.002820429931640625,0.021689,6.413459777832031e-05,0.0002760887145996094
0.0001010894775390625,0.1896660327911377,0.00078955389404297,0.028411,3.361701965332031e-05,0.00012564659118652344
0.00011992454528808594,0.10149312019348145,0.001622835052490234,0.008087,6.508827209472656e-05,0.0002758502960205078
0.00011134147644042969,0.08479714393615723,0.001366013397216797,0.021186,6.651878356933594e-05,0.0003757476806640625
9.417533874511719e-05,0.06981468200683594,0.0013680964050292966,0.005269,5.6743621826171875e-05,0.0002396106719970703
9.012222290039062e-05,0.05011296272277832,0.0025509462585449217,0.004151,3.24249267578125e-05,0.00012731552124023438
0.0001087188720703125,0.03553962707519531,0.000975565963745117,0.003269,3.552436828613281e-05,0.0001380443572998047
9.298324584960938e-05,0.020386219024658203,0.0009273864898681639,0.004484,3.6716461181640625e-05,0.00015854835510253906
8.511543273925781e-05,0.031545162200927734,0.0008969031829833985,0.004123,3.504753112792969e-05,0.00014710426330566406
8.392333984375e-05,0.0412445068359375,0.003593152099609375,0.005894,3.552436828613281e-05,0.00013828277587890625
0.00012421607971191406,0.0392603874206543,0.0014095550689697256,0.015959,4.696846008300781e-05,0.00019502639770507812
0.00012612342834472656,0.05505514144897461,0.0026967495422363283,0.002877,4.100799560546875e-05,0.00016379356384277344
0.00011801719665527344,0.0402224063873291,0.0010624297790527357,0.026607,3.5762786865234375e-05,0.0001468658447265625
7.796287536621094e-05,0.05514192581176758,0.002004348083496094,0.005029,3.5762786865234375e-05,0.00014257431030273438
6.937980651855469e-05,0.031038522720336914,0.0008504505767822287,0.036736,3.147125244140625e-05,0.0001266002655029297
9.322166442871094e-05,0.06644296646118164,0.01452172024536133,0.035272,6.961822509765625e-05,0.0002999305725097656
7.534027099609375e-05,0.08720874786376953,0.0018342095794677757,0.048531,6.604194641113281e-05,0.0002970695495605469
0.0001239776611328125,0.08555054664611816,0.001614779769897462,0.024838,6.604194641113281e-05,0.0002834796905517578
0.00012063980102539062,0.08019876480102539,0.0042301067810058615,0.053152,6.246566772460938e-05,0.0002779960632324219
8.153915405273438e-05,0.0912928581237793,0.0016513170928955066,0.015928,6.318092346191406e-05,0.00027489662170410156
0.00018358230590820312,0.05056500434875488,0.0008263419799804696,0.023232,3.814697265625e-05,0.0001442432403564453
0.0001227855682373047,0.06180739402770996,0.0008601708679199203,0.026197,3.457069396972656e-05,0.0001366138458251953
7.104873657226562e-05,0.042145729064941406,0.010089333709716798,0.047741,6.29425048828125e-05,0.0002789497375488281
0.00011515617370605469,0.1082460880279541,0.0008669946746826182,0.021917,3.886222839355469e-05,0.0001552104949951172
9.822845458984375e-05,0.1010289192199707,0.011728761367797852,0.030195,3.266334533691406e-05,0.00013208389282226562
7.748603820800781e-05,0.09942960739135742,0.010333214447021483,0.042353,3.886222839355469e-05,0.000148773193359375
0.00013780593872070312,0.08516955375671387,0.022681709655761717,0.065166,4.38690185546875e-05,0.00017213821411132812
9.489059448242188e-05,0.129974365234375,0.0007678803253173827,0.02137,3.3855438232421875e-05,0.00013399124145507812
9.012222290039062e-05,0.11479902267456055,0.036808314025878905,0.006787,3.814697265625e-05,0.0001418590545654297
7.128715515136719e-05,0.11600732803344727,0.018001478973388673,0.015884,3.695487976074219e-05,0.00013184547424316406
9.202957153320312e-05,0.0795738697052002,0.00084412042236328,0.017784,3.5762786865234375e-05,0.0001437664031982422
0.0001087188720703125,0.06078791618347168,0.0014690151672363295,0.021927,6.532669067382812e-05,0.0002944469451904297
8.988380432128906e-05,0.05383157730102539,0.008347517166137693,0.050215,3.5762786865234375e-05,0.00012803077697753906
9.393692016601562e-05,0.07749676704406738,0.0013043514251708938,0.086525,3.4332275390625e-05,0.00014352798461914062
0.00010347366333007812,0.17278122901916504,0.0008506490783691395,0.044642,3.5762786865234375e-05,0.00013399124145507812
0.00010704994201660156,0.09345531463623047,0.025297408340454103,0.071352,6.699562072753906e-05,0.0002779960632324219
6.198883056640625e-05,0.14980387687683105,0.0007549210205078094,0.050486,3.552436828613281e-05,0.0001354217529296875
8.988380432128906e-05,0.10237908363342285,0.018438593963623046,0.093446,3.0517578125e-05,0.00013399124145507812
7.200241088867188e-05,0.18865418434143066,0.001014547286987303,0.021264,4.38690185546875e-05,0.0002186298370361328
0.0005283355712890625,0.1507573127746582,0.0013860692596435534,0.042415,3.147125244140625e-05,0.00012159347534179688
6.365776062011719e-05,0.14595317840576172,0.0016754918823242149,0.067999,6.699562072753906e-05,0.00027871131896972656
7.82012939453125e-05,0.1794264316558838,0.0010781318206787086,0.043998,6.079673767089844e-05,0.0001800060272216797
8.0108642578125e-05,0.14924049377441406,0.010654879455566407,0.016995,8.463859558105469e-05,0.00033354759216308594
9.799003601074219e-05,0.15378379821777344,0.0029971668090820313,0.008116,6.29425048828125e-05,0.0002694129943847656
9.322166442871094e-05,0.07368159294128418,0.0009055047149658206,0.012388,3.147125244140625e-05,0.00013494491577148438
0.00010037422180175781,0.03621530532836914,0.0010593150177001954,0.006371,3.409385681152344e-05,0.00013446807861328125
9.822845458984375e-05,0.03239154815673828,0.0014331564788818366,0.007987,3.552436828613281e-05,0.00014591217041015625
7.462501525878906e-05,0.03619527816772461,0.0017894647827148436,0.013476,3.528594970703125e-05,0.00013828277587890625
8.821487426757812e-05,0.05415010452270508,0.0011569470672607423,0.007547,3.62396240234375e-05,0.0001442432403564453
8.702278137207031e-05,0.08250594139099121,0.014000312271118164,0.003435,4.1484832763671875e-05,0.00014853477478027344
9.393692016601562e-05,0.07199788093566895,0.0069498952331542956,0.015831,3.266334533691406e-05,0.00012922286987304688
9.965896606445312e-05,0.07526397705078125,0.002342819580078124,0.021541,3.457069396972656e-05,0.00013113021850585938
0.00011563301086425781,0.058827877044677734,0.0010873979034423838,0.021081,4.2438507080078125e-05,0.00017452239990234375
0.00019550323486328125,0.10048055648803711,0.0014965795135498047,0.006515,5.817413330078125e-05,0.00024008750915527344
0.0001842975616455078,0.11871528625488281,0.0018813461456298822,0.017159,6.771087646484375e-05,0.0002796649932861328
0.00011682510375976562,0.08253836631774902,0.001679906265258789,0.030133,6.866455078125e-05,0.00028228759765625
0.00014090538024902344,0.10045886039733887,0.0017774321441650382,0.008162,6.341934204101562e-05,0.0002758502960205078
0.00010156631469726562,0.020484209060668945,0.0012865388488769534,0.005115,3.600120544433594e-05,0.0001430511474609375
8.320808410644531e-05,0.040717363357543945,0.00217684814453125,0.005155,4.696846008300781e-05,0.00019502639770507812
8.606910705566406e-05,0.030416011810302734,0.0010677350921630864,0.010008,4.506111145019531e-05,0.0001735687255859375
9.703636169433594e-05,0.03807187080383301,0.0026658400115966794,0.013719,5.14984130859375e-05,0.00020623207092285156
7.867813110351562e-05,0.0481417179107666,0.006097001770019532,0.010372,4.601478576660156e-05,0.0001938343048095703
7.176399230957031e-05,0.07201313972473145,0.0008845507202148439,0.012794,3.695487976074219e-05,0.0001461505889892578
0.0001068115234375,0.08238744735717773,0.001450141021728515,0.012453,6.4849853515625e-05,0.0002815723419189453
0.00010800361633300781,0.07245993614196777,0.007950177520751955,0.028206,3.504753112792969e-05,0.00013518333435058594
0.00010633468627929688,0.0632028579711914,0.0011994849243164053,0.018821,3.7670135498046875e-05,0.0001423358917236328
0.00010919570922851562,0.06318187713623047,0.004032603317260743,0.011019,3.695487976074219e-05,0.000148773193359375
7.796287536621094e-05,0.10171222686767578,0.014370964477539062,0.015027,4.1961669921875e-05,0.00016570091247558594
0.0001049041748046875,0.06452655792236328,0.002160322570800781,0.020725,5.364418029785156e-05,0.00022864341735839844
9.274482727050781e-05,0.08157157897949219,0.010100921615600587,0.022566,3.504753112792969e-05,0.00013375282287597656
9.059906005859375e-05,0.06933450698852539,0.0013656165924072266,0.004391,5.3882598876953125e-05,0.00023126602172851562
8.535385131835938e-05,0.08109164237976074,0.001966362503051758,0.003322,3.24249267578125e-05,0.0001327991485595703
7.2479248046875e-05,0.052634239196777344,0.001309981338500979,0.038283,3.886222839355469e-05,0.00013399124145507812
0.0001125335693359375,0.06633949279785156,0.0010762488250732408,0.030287,6.4849853515625e-05,0.0002741813659667969
0.00012111663818359375,0.08072543144226074,0.0016209744262695308,0.021745,6.580352783203125e-05,0.0002753734588623047
8.130073547363281e-05,0.08339071273803711,0.004248979446411134,0.018278,6.461143493652344e-05,0.0002827644348144531
0.00018668174743652344,0.09624934196472168,0.001610052154541016,0.015177,6.914138793945312e-05,0.00030040740966796875
7.796287536621094e-05,0.10026860237121582,0.020829340377807617,0.020784,9.012222290039062e-05,0.000274658203125
0.00012445449829101562,0.05799579620361328,0.002965151382446289,0.008874,3.6716461181640625e-05,0.00014257431030273438
0.00010991096496582031,0.0742640495300293,0.003149658264160156,0.005236,4.887580871582031e-05,0.00021076202392578125
0.00011920928955078125,0.05151772499084473,0.001413346481323241,0.023175,5.626678466796875e-05,0.00024175643920898438
7.557868957519531e-05,0.059274911880493164,0.0014753120880126938,0.038502,5.91278076171875e-05,0.0002467632293701172
0.0002300739288330078,0.11835956573486328,0.001838008850097654,0.033632,6.604194641113281e-05,0.0003070831298828125
8.535385131835938e-05,0.1269521713256836,0.001669636764526368,0.02071,7.033348083496094e-05,0.0002880096435546875
0.00010609626770019531,0.1252603530883789,0.0016937040710449242,0.07056,6.556510925292969e-05,0.0002808570861816406
9.918212890625e-05,0.14852666854858398,0.0016141250152587883,0.037523,8.273124694824219e-05,0.0002810955047607422
7.319450378417969e-05,0.1449277400970459,0.0016432531280517575,0.015608,6.604194641113281e-05,0.00028228759765625
0.00010752677917480469,0.17130041122436523,0.002758982284545901,0.045367,3.504753112792969e-05,0.0001354217529296875
0.00011706352233886719,0.15528512001037598,0.0008180603485107435,0.030652,3.0279159545898438e-05,0.00013113021850585938
0.00013709068298339844,0.09686827659606934,0.0016458445281982426,0.036828,6.532669067382812e-05,0.00028014183044433594
0.0001513957977294922,0.07781815528869629,0.0018003175048828118,0.035372,6.604194641113281e-05,0.00028014183044433594
0.00011157989501953125,0.11100220680236816,0.002966444030761718,0.020184,3.1948089599609375e-05,0.0001327991485595703
8.559226989746094e-05,0.11536622047424316,0.0007682226104736324,0.007858,3.147125244140625e-05,0.0001285076141357422
0.00014352798461914062,0.049686431884765625,0.002720344741821288,0.017267,3.337860107421875e-05,0.00014257431030273438
0.00022530555725097656,0.19946861267089844,0.015703355575561524,0.045549,4.76837158203125e-05,0.0002002716064453125
8.153915405273438e-05,0.10465836524963379,0.001641650390625,0.0073,6.246566772460938e-05,0.0002715587615966797
9.5367431640625e-05,0.14361000061035156,0.0012682510681152337,0.043018,4.935264587402344e-05,0.00020384788513183594
0.0006098747253417969,0.13216519355773926,0.003370002883911132,0.008781,6.508827209472656e-05,0.0003032684326171875
0.0001201629638671875,0.11470317840576172,0.0034269586181640624,0.028565,6.604194641113281e-05,0.0002815723419189453
0.00016307830810546875,0.07628107070922852,0.001632764541625975,0.024563,6.365776062011719e-05,0.0002765655517578125
0.00011110305786132812,0.04440045356750488,0.025747196868896483,0.034721,5.8650970458984375e-05,0.00025200843811035156
0.00010776519775390625,0.10612297058105469,0.002056773986816406,0.009785,6.532669067382812e-05,0.0002760887145996094
6.818771362304688e-05,0.11184096336364746,0.0017873958587646486,0.006475,7.271766662597656e-05,0.00021839141845703125
0.00011110305786132812,0.09783792495727539,0.001956524703979492,0.003627,6.508827209472656e-05,0.00030231475830078125
0.00011658668518066406,0.03331446647644043,0.0018451247711181642,0.004848,4.553794860839844e-05,0.0002028942108154297
0.00012230873107910156,0.0306398868560791,0.0028695496520996094,0.017304,4.673004150390625e-05,0.0001938343048095703
8.797645568847656e-05,0.04177117347717285,0.002304456771850586,0.006986,3.528594970703125e-05,0.00014257431030273438
9.226799011230469e-05,0.030881881713867188,0.001188530044555664,0.00317,3.981590270996094e-05,0.00016164779663085938
0.00011181831359863281,0.022428035736083984,0.0011162674407958987,0.004102,3.409385681152344e-05,0.00013709068298339844
8.511543273925781e-05,0.03167152404785156,0.0014704467773437504,0.011675,4.38690185546875e-05,0.00014328956604003906
8.392333984375e-05,0.03630185127258301,0.0012372930908203118,0.010285,3.361701965332031e-05,0.00014400482177734375
0.000118255615234375,0.04223442077636719,0.0020968689270019526,0.024843,3.409385681152344e-05,0.00013709068298339844
8.273124694824219e-05,0.04425382614135742,0.0025946887207031234,0.02193,3.1948089599609375e-05,0.00012540817260742188
7.653236389160156e-05,0.05692648887634277,0.0016709617156982423,0.016173,5.459785461425781e-05,0.0002510547637939453
9.059906005859375e-05,0.0662081241607666,0.00125819593811035,0.025361,6.580352783203125e-05,0.00025963783264160156
8.630752563476562e-05,0.04830217361450195,0.001243889221191407,0.011666,4.8160552978515625e-05,0.00020575523376464844
9.799003601074219e-05,0.05462217330932617,0.006210098785400391,0.019881,5.14984130859375e-05,0.0002231597900390625
7.915496826171875e-05,0.06639671325683594,0.009494003509521485,0.011576,3.4332275390625e-05,0.00013518333435058594
8.440017700195312e-05,0.08535385131835938,0.0017357833404541018,0.007023,5.1975250244140625e-05,0.0002129077911376953
0.00010204315185546875,0.05075383186340332,0.031187288146972657,0.026469,3.647804260253906e-05,0.00014090538024902344
9.989738464355469e-05,0.09758234024047852,0.0017676038970947262,0.004401,3.361701965332031e-05,0.0001316070556640625
7.772445678710938e-05,0.05695319175720215,0.009367555725097657,0.013163,3.981590270996094e-05,0.0001289844512939453
0.00012159347534179688,0.09078550338745117,0.002302785797119143,0.039955,3.457069396972656e-05,0.00012564659118652344
0.00011277198791503906,0.06469368934631348,0.0018531993103027347,0.02368,3.361701965332031e-05,0.00013446807861328125
0.00010633468627929688,0.060172080993652344,0.014883593704223633,0.011748,3.24249267578125e-05,0.0001277923583984375
8.249282836914062e-05,0.10633516311645508,0.0036226406707763684,0.022236,3.409385681152344e-05,0.0001316070556640625
7.033348083496094e-05,0.07771611213684082,0.00082160855102539,0.018342,3.361701965332031e-05,0.00013327598571777344
7.534027099609375e-05,0.053852081298828125,0.000860088073730475,0.062688,3.790855407714844e-05,0.00014328956604003906
0.0001804828643798828,0.0811452865600586,0.032549292358398436,0.037891,7.152557373046875e-05,0.0002925395965576172
0.00019621849060058594,0.1542510986328125,0.0015122165832519505,0.038184,3.409385681152344e-05,0.000152587890625
7.152557373046875e-05,0.1002049446105957,0.0015302861480712832,0.075647,3.361701965332031e-05,0.00012755393981933594
0.00026798248291015625,0.12701129913330078,0.0018661981353759738,0.097999,7.891654968261719e-05,0.000324249267578125
0.00011324882507324219,0.09920310974121094,0.025162108505249026,0.124637,7.2479248046875e-05,0.00031638145446777344
9.298324584960938e-05,0.12267589569091797,0.002017532867431643,0.068881,3.719329833984375e-05,0.00015354156494140625
0.00011181831359863281,0.2064838409423828,0.0016450646820068346,0.043206,6.628036499023438e-05,0.00028324127197265625
9.799003601074219e-05,0.15125179290771484,0.0015650175933837884,0.027837,4.839897155761719e-05,0.00018787384033203125
9.322166442871094e-05,0.19202804565429688,0.025107033996582033,0.039595,6.461143493652344e-05,0.00027489662170410156
0.00010657310485839844,0.15582752227783203,0.0010890661926269522,0.021853,4.363059997558594e-05,0.00018262863159179688
0.00011563301086425781,0.19745469093322754,0.0016690314483642638,0.103305,8.058547973632812e-05,0.0003185272216796875
0.00010418891906738281,0.11073136329650879,0.0009506777038574207,0.020476,4.5299530029296875e-05,0.00017881393432617188
7.081031799316406e-05,0.2569136619567871,0.000768560638427734,0.010635,3.266334533691406e-05,0.0001270771026611328
9.369850158691406e-05,0.12860751152038574,0.001723536895751953,0.026376,6.628036499023438e-05,0.0002815723419189453
0.00011754035949707031,0.14250397682189941,0.0015050594940185548,0.025786,3.62396240234375e-05,0.00014472007751464844
0.00011086463928222656,0.13831520080566406,0.00087907763671875,0.003813,3.814697265625e-05,0.00014352798461914062
0.00012159347534179688,0.22072076797485352,0.001535687942504884,0.01723,4.8160552978515625e-05,0.0002002716064453125
9.965896606445312e-05,0.17997288703918457,0.002684774581909178,0.021833,3.8623809814453125e-05,0.00015020370483398438
0.0001456737518310547,0.06879687309265137,0.006507303985595705,0.023141,4.601478576660156e-05,0.0001690387725830078
0.00011348724365234375,0.0901029109954834,0.001760944808959961,0.003711,3.7670135498046875e-05,0.0001533031463623047
7.62939453125e-05,0.08220171928405762,0.0007959051361083984,0.013776,3.4332275390625e-05,0.0001323223114013672
0.00012612342834472656,0.06750178337097168,0.0014072768096923824,0.006662,5.602836608886719e-05,0.0002353191375732422
0.000202178955078125,0.10160326957702637,0.0018744680480957052,0.033267,6.818771362304688e-05,0.00028133392333984375
0.00012826919555664062,0.09195518493652344,0.0023573948822021504,0.032379,3.361701965332031e-05,0.00013136863708496094
0.00013494491577148438,0.09590291976928711,0.0015138684692382817,0.019281,5.936622619628906e-05,0.0002493858337402344
0.00011754035949707031,0.09804344177246094,0.0016582966613769533,0.007795,6.461143493652344e-05,0.0002765655517578125
0.00010776519775390625,0.06586098670959473,0.0025983241729736328,0.002732,3.3855438232421875e-05,0.0001323223114013672
0.00018787384033203125,0.11169028282165527,0.0016458373870849603,0.009716,6.29425048828125e-05,0.0002777576446533203
9.202957153320312e-05,0.060875654220581055,0.003214884475708007,0.007971,6.556510925292969e-05,0.00027871131896972656
0.00010538101196289062,0.050894975662231445,0.0018544472503662108,0.007745,5.245208740234375e-05,0.00023412704467773438
0.00010585784912109375,0.07006096839904785,0.01481007421875,0.004416,7.176399230957031e-05,0.00029397010803222656
9.131431579589844e-05,0.06862616539001465,0.0008560790557861336,0.008823,3.910064697265625e-05,0.0001506805419921875
0.00014925003051757812,0.02634453773498535,0.0010599854431152349,0.009779,4.38690185546875e-05,0.0001742839813232422
0.00010180473327636719,0.036106109619140625,0.0009521148834228527,0.019884,3.647804260253906e-05,0.00015354156494140625
7.677078247070312e-05,0.049661874771118164,0.0016709345397949212,0.010219,5.1021575927734375e-05,0.0002193450927734375
0.0001010894775390625,0.05903291702270508,0.00079789616394043,0.008957,3.0994415283203125e-05,0.00013446807861328125
0.0002167224884033203,0.03996109962463379,0.0018268218231201165,0.019355,3.62396240234375e-05,0.00014829635620117188
7.605552673339844e-05,0.06625485420227051,0.001050925903320312,0.027195,3.5762786865234375e-05,0.00015306472778320312
0.000141143798828125,0.10026764869689941,0.004544744369506836,0.005028,3.3855438232421875e-05,0.00013637542724609375
0.00010013580322265625,0.06836080551147461,0.018617128631591796,0.020628,4.458427429199219e-05,0.0001888275146484375
0.00018095970153808594,0.07551121711730957,0.0037646071777343755,0.028214,3.337860107421875e-05,0.00013566017150878906
0.00010752677917480469,0.09811043739318848,0.001622489349365236,0.020508,6.413459777832031e-05,0.0002751350402832031
7.343292236328125e-05,0.09651923179626465,0.0013145555267333985,0.022199,4.673004150390625e-05,0.00020503997802734375
0.0001163482666015625,0.11918425559997559,0.005162128402709961,0.007573,3.1948089599609375e-05,0.00012946128845214844
8.535385131835938e-05,0.10103654861450195,0.0008478160552978509,0.027282,3.647804260253906e-05,0.00014495849609375
0.00010919570922851562,0.09076356887817383,0.0016107095031738274,0.011272,6.175041198730469e-05,0.0002734661102294922
0.00010633468627929688,0.0809173583984375,0.006940179244995117,0.012258,6.4849853515625e-05,0.00028324127197265625
0.00010561943054199219,0.05795884132385254,0.0007238874816894534,0.007585,3.0994415283203125e-05,0.00012612342834472656
0.00011682510375976562,0.07778501510620117,0.0007839766387939453,0.008012,3.075599670410156e-05,0.0001354217529296875
9.751319885253906e-05,0.0905923843383789,0.0017876454772949232,0.018281,5.91278076171875e-05,0.00025463104248046875
8.654594421386719e-05,0.051453351974487305,0.001104116516113281,0.014045,3.24249267578125e-05,0.0001277923583984375
8.606910705566406e-05,0.06649494171142578,0.002238999267578125,0.025429,3.0517578125e-05,0.0001277923583984375
9.393692016601562e-05,0.07693123817443848,0.019211238021850586,0.014005,3.314018249511719e-05,0.00012755393981933594
0.00011301040649414062,0.05682015419006348,0.001960582885742187,0.02059,3.910064697265625e-05,0.00016570091247558594
7.43865966796875e-05,0.09577202796936035,0.003935408843994141,0.007286,3.409385681152344e-05,0.00012230873107910156
0.00010657310485839844,0.07446861267089844,0.0007776327209472658,0.011592,3.0517578125e-05,0.00012445449829101562
9.608268737792969e-05,0.07083988189697266,0.006046304367065429,0.015702,4.172325134277344e-05,0.00013446807861328125
0.00010085105895996094,0.09447193145751953,0.006727017807006836,0.012001,6.4849853515625e-05,0.0002758502960205078
0.00010800361633300781,0.07460546493530273,0.008933721389770506,0.01716,3.790855407714844e-05,0.00014734268188476562
9.083747863769531e-05,0.05844473838806152,0.004695441650390625,0.045876,4.76837158203125e-05,0.0002155303955078125
7.62939453125e-05,0.09443807601928711,0.0028191983032226564,0.00607,3.0994415283203125e-05,0.0001246929168701172
8.7738037109375e-05,0.10123324394226074,0.0016218512420654307,0.038437,6.413459777832031e-05,0.000293731689453125
0.00011301040649414062,0.0723416805267334,0.0008714025573730473,0.018667,3.457069396972656e-05,0.00013065338134765625
0.0001323223114013672,0.07560610771179199,0.02463616375732422,0.018427,3.24249267578125e-05,0.0001239776611328125
0.00010132789611816406,0.1376500129699707,0.002573503372192386,0.035403,3.8623809814453125e-05,0.0001595020294189453
9.274482727050781e-05,0.0646204948425293,0.005431502288818363,0.033106,3.2901763916015625e-05,0.0001304149627685547
9.34600830078125e-05,0.11611604690551758,0.0016740630035400397,0.015437,6.365776062011719e-05,0.00027298927307128906
0.00011277198791503906,0.07062387466430664,0.004562236053466798,0.028793,6.461143493652344e-05,0.0002789497375488281
0.00015044212341308594,0.07200479507446289,0.0007628859558105466,0.023521,3.1948089599609375e-05,0.00012612342834472656
9.894371032714844e-05,0.06852078437805176,0.012497528060913088,0.032941,3.62396240234375e-05,0.0001418590545654297
7.486343383789062e-05,0.08533477783203125,0.0016282035675048824,0.007616,6.413459777832031e-05,0.0002703666687011719
7.700920104980469e-05,0.1108253002166748,0.001047286773681641,0.006924,3.695487976074219e-05,0.00014710426330566406
9.417533874511719e-05,0.1046144962310791,0.0007810177459716804,0.009836,3.2901763916015625e-05,0.0001392364501953125
0.00010633468627929688,0.08905792236328125,0.001050267318725586,0.003571,3.24249267578125e-05,0.0001304149627685547
8.702278137207031e-05,0.04734539985656738,0.000910357620239258,0.011748,3.361701965332031e-05,0.00012946128845214844
8.916854858398438e-05,0.026251792907714844,0.0017469358520507813,0.004842,3.7670135498046875e-05,0.00015807151794433594
0.00011610984802246094,0.037261962890625,0.0008026217956542958,0.028448,3.337860107421875e-05,0.0001289844512939453
0.00011730194091796875,0.03963470458984375,0.0083735595703125,0.009525,5.602836608886719e-05,0.00020003318786621094
8.440017700195312e-05,0.04895305633544922,0.0011048557891845702,0.010411,3.170967102050781e-05,0.00012874603271484375
7.271766662597656e-05,0.0649566650390625,0.0019535464019775394,0.004278,3.218650817871094e-05,0.00012683868408203125
0.00010466575622558594,0.0237576961517334,0.001271960617065429,0.011199,3.361701965332031e-05,0.0001277923583984375
9.5367431640625e-05,0.039251089096069336,0.0013921067657470705,0.003181,3.075599670410156e-05,0.0001246929168701172
8.130073547363281e-05,0.0395047664642334,0.0008725155029296874,0.004634,3.0994415283203125e-05,0.00012230873107910156
0.00011730194091796875,0.05268263816833496,0.002115071197509765,0.014054,6.103515625e-05,0.00025463104248046875
8.058547973632812e-05,0.06108379364013672,0.0016737056732177708,0.0374,6.651878356933594e-05,0.0002779960632324219
8.058547973632812e-05,0.06093168258666992,0.0007752695770263671,0.007078,3.075599670410156e-05,0.00012564659118652344
9.679794311523438e-05,0.06439948081970215,0.0011707184753417983,0.016529,3.62396240234375e-05,0.0001544952392578125
0.0001361370086669922,0.04405021667480469,0.0008570346527099612,0.006507,3.504753112792969e-05,0.00013947486877441406
8.273124694824219e-05,0.04248857498168945,0.002833105926513672,0.003495,3.314018249511719e-05,0.0001251697540283203
0.00010776519775390625,0.042650461196899414,0.0024359894409179683,0.016236,3.457069396972656e-05,0.0001323223114013672
0.00010085105895996094,0.05146050453186035,0.0008479710693359375,0.013913,3.528594970703125e-05,0.0001423358917236328
9.179115295410156e-05,0.0685422420501709,0.0007999190673828108,0.025264,4.458427429199219e-05,0.00013637542724609375
8.296966552734375e-05,0.0835108757019043,0.0016728309478759792,0.052416,6.246566772460938e-05,0.0002918243408203125
0.00011420249938964844,0.09578990936279297,0.0015816047973632816,0.010943,4.4345855712890625e-05,0.00018072128295898438
7.605552673339844e-05,0.09334349632263184,0.0007206302642822262,0.0094,3.170967102050781e-05,0.00011682510375976562
0.00011539459228515625,0.12588071823120117,0.0017424051055908198,0.024399,3.361701965332031e-05,0.0001404285430908203
7.843971252441406e-05,0.10300302505493164,0.0007910547943115256,0.042578,3.266334533691406e-05,0.0001461505889892578
0.0001442432403564453,0.11844754219055176,0.029981641082763674,0.04672,3.361701965332031e-05,0.00013184547424316406
7.843971252441406e-05,0.13798952102661133,0.014605702484130859,0.034262,3.5762786865234375e-05,0.000133514404296875
8.0108642578125e-05,0.1465473175048828,0.0020380081634521485,0.016402,3.4332275390625e-05,0.00012874603271484375
0.00011754035949707031,0.10909605026245117,0.0017419487152099608,0.022834,0.00011229515075683594,0.0003170967102050781
0.0001475811004638672,0.19446253776550293,0.005518325912475586,0.020038,3.409385681152344e-05,0.00013518333435058594
0.00010156631469726562,0.1155545711517334,0.0029682904815673834,0.009465,3.123283386230469e-05,0.00012612342834472656
0.0001575946807861328,0.06962323188781738,0.004022767272949215,0.037484,3.24249267578125e-05,0.00013589859008789062
0.00010323524475097656,0.04761648178100586,0.0007382300415039074,0.022746,2.6702880859375e-05,0.00010418891906738281
0.00011134147644042969,0.05539989471435547,0.00430700798034668,0.036675,6.461143493652344e-05,0.0002770423889160156
8.58306884765625e-05,0.07709741592407227,0.010267249801635743,0.010247,2.9325485229492188e-05,0.0001270771026611328
7.939338684082031e-05,0.05399489402770996,0.0014685329742431669,0.032843,2.9325485229492188e-05,0.00011658668518066406
0.00010848045349121094,0.1079862117767334,0.002698242355346679,0.059524,2.6464462280273438e-05,0.00010848045349121094
9.5367431640625e-05,0.10015869140625,0.0024657454681396487,0.01248,5.507469177246094e-05,0.0002455711364746094
7.939338684082031e-05,0.0696096420288086,0.0020450536193847655,0.006281,3.147125244140625e-05,0.0001342296600341797
8.630752563476562e-05,0.04146075248718262,0.0014545721435546867,0.015435,3.24249267578125e-05,0.0001347064971923828
9.107589721679688e-05,0.05188560485839844,0.007183926330566408,0.030964,3.790855407714844e-05,0.0001556873321533203
0.00011682510375976562,0.06755948066711426,0.004876195709228516,0.010858,4.8160552978515625e-05,0.0002090930938720703
6.29425048828125e-05,0.0773310661315918,0.0017310942077636716,0.009785,2.6464462280273438e-05,0.00011539459228515625
6.0558319091796875e-05,0.05176854133605957,0.017714128067016603,0.020723,2.47955322265625e-05,0.00010132789611816406
6.580352783203125e-05,0.07511329650878906,0.004531467590332031,0.00884,2.9325485229492188e-05,0.00012969970703125
7.557868957519531e-05,0.08168339729309082,0.02263196324157715,0.026112,6.246566772460938e-05,0.0002703666687011719
9.274482727050781e-05,0.047020912170410156,0.004526645675659177,0.061434,6.222724914550781e-05,0.0002682209014892578
6.771087646484375e-05,0.09443402290344238,0.004749668014526368,0.029837,4.100799560546875e-05,0.00017309188842773438
7.414817810058594e-05,0.08799076080322266,0.011075834945678709,0.035221,5.984306335449219e-05,0.00026345252990722656
0.0003619194030761719,0.10770320892333984,0.007351174850463868,0.021605,2.6226043701171875e-05,0.00011301040649414062
6.651878356933594e-05,0.05662703514099121,0.009862166778564455,0.020633,3.0040740966796875e-05,0.00012254714965820312
6.461143493652344e-05,0.12772488594055176,0.010515558502197266,0.013878,2.7894973754882812e-05,0.0001227855682373047
5.888938903808594e-05,0.10945582389831543,0.001300207656860352,0.004506,2.3603439331054688e-05,9.870529174804688e-05
6.437301635742188e-05,0.12535834312438965,0.0046358744506835945,0.014162,3.4332275390625e-05,0.00015926361083984375
8.273124694824219e-05,0.020916461944580078,0.0020690746612548813,0.017368,2.8848648071289062e-05,0.00012946128845214844
6.794929504394531e-05,0.027413129806518555,0.001926352920532226,0.011185,2.9802322387695312e-05,0.0001316070556640625
7.939338684082031e-05,0.03687691688537598,0.0014517784271240236,0.002809,2.9325485229492188e-05,0.0001270771026611328
6.961822509765625e-05,0.03102850914001465,0.0014464310150146481,0.006877,2.4557113647460938e-05,9.989738464355469e-05
7.581710815429688e-05,0.03894686698913574,0.001625082122802735,0.013288,3.123283386230469e-05,0.00012683868408203125
7.62939453125e-05,0.03170132637023926,0.0010450536956787106,0.005701,2.6464462280273438e-05,0.00011086463928222656
6.747245788574219e-05,0.030236244201660156,0.0024679651031494143,0.004599,2.6464462280273438e-05,0.00011491775512695312
7.462501525878906e-05,0.027448654174804688,0.0016877236328124998,0.006079,2.7894973754882812e-05,0.00011491775512695312
7.081031799316406e-05,0.04780244827270508,0.0013472703094482424,0.010088,3.0517578125e-05,0.00012159347534179688
5.888938903808594e-05,0.05728578567504883,0.0016865938110351558,0.003983,3.910064697265625e-05,0.00016355514526367188
7.772445678710938e-05,0.0481104850769043,0.0018906203918457043,0.028307,2.6941299438476562e-05,0.00011491775512695312
8.606910705566406e-05,0.0614466667175293,0.001866476257324219,0.007017,3.6716461181640625e-05,0.00016236305236816406
7.033348083496094e-05,0.08559679985046387,0.0015452869262695297,0.018891,5.7697296142578125e-05,0.0002472400665283203
8.726119995117188e-05,0.07108664512634277,0.03476976469421387,0.019516,6.365776062011719e-05,0.00027060508728027344
9.703636169433594e-05,0.07772541046142578,0.0067297560729980485,0.022971,6.246566772460938e-05,0.0002677440643310547
8.726119995117188e-05,0.09273815155029297,0.005109215240478516,0.02802,6.29425048828125e-05,0.0002701282501220703
7.963180541992188e-05,0.10378885269165039,0.00271303189086914,0.008722,6.079673767089844e-05,0.0002696514129638672
0.0001010894775390625,0.1204078197479248,0.0033247770385742177,0.023442,3.981590270996094e-05,0.00018143653869628906
0.00010228157043457031,0.06511497497558594,0.0016539033508300785,0.00614,6.437301635742188e-05,0.00027561187744140625
0.00011134147644042969,0.0593259334564209,0.002267697982788086,0.01482,3.218650817871094e-05,0.0001392364501953125
9.679794311523438e-05,0.06627941131591797,0.0073749686279296865,0.026696,3.2901763916015625e-05,0.0001418590545654297
0.00013256072998046875,0.058771371841430664,0.002297213775634766,0.008043,5.602836608886719e-05,0.00023245811462402344
9.512901306152344e-05,0.09255099296569824,0.003510983413696288,0.030606,3.409385681152344e-05,0.0001342296600341797
8.726119995117188e-05,0.08029961585998535,0.0016313177185058592,0.009242,3.0040740966796875e-05,0.0001277923583984375
9.918212890625e-05,0.08210587501525879,0.010990219665527344,0.008624,3.075599670410156e-05,0.00012612342834472656
7.653236389160156e-05,0.11642789840698242,0.0018984177093505847,0.019477,2.956390380859375e-05,0.00010752677917480469
9.822845458984375e-05,0.11110758781433105,0.005873011199951171,0.021558,3.0517578125e-05,0.000125885009765625
8.749961853027344e-05,0.11718368530273438,0.002142456420898435,0.042541,5.745887756347656e-05,0.00024437904357910156
8.893013000488281e-05,0.09046387672424316,0.004374858856201171,0.012375,5.936622619628906e-05,0.00026679039001464844
9.465217590332031e-05,0.13326430320739746,0.02276670104980469,0.01518,2.765655517578125e-05,0.00012254714965820312
0.00011110305786132812,0.09629607200622559,0.0036787559051513676,0.007623,2.4080276489257812e-05,9.894371032714844e-05
6.985664367675781e-05,0.09183335304260254,0.007912767044067383,0.038334,2.5510787963867188e-05,0.00010251998901367188
8.344650268554688e-05,0.04863166809082031,0.00402373112487793,0.026712,2.3365020751953125e-05,9.918212890625e-05
9.5367431640625e-05,0.06830263137817383,0.005899799270629882,0.010455,3.075599670410156e-05,0.0001327991485595703
6.532669067382812e-05,0.060776710510253906,0.0032520044250488288,0.014483,2.6464462280273438e-05,0.00011348724365234375
6.985664367675781e-05,0.08890891075134277,0.0018623787384033207,0.004702,4.5299530029296875e-05,0.0001938343048095703
6.604194641113281e-05,0.11142921447753906,0.0063583568267822285,0.057107,6.29425048828125e-05,0.0002753734588623047
7.867813110351562e-05,0.0991966724395752,0.017162644592285156,0.049359,6.628036499023438e-05,0.0002722740173339844
9.250640869140625e-05,0.13138484954833984,0.007113657028198245,0.036243,3.3855438232421875e-05,0.0001289844512939453
8.20159912109375e-05,0.13617897033691406,0.009853143539428712,0.01441,6.246566772460938e-05,0.0002720355987548828
0.00016832351684570312,0.18395757675170898,0.013127109664916993,0.009531,6.270408630371094e-05,0.00026679039001464844
7.772445678710938e-05,0.13762664794921875,0.0016289071502685552,0.014981,6.175041198730469e-05,0.00026869773864746094
7.915496826171875e-05,0.11790323257446289,0.00653301692199707,0.011773,4.458427429199219e-05,0.00018835067749023438
0.0001404285430908203,0.08568072319030762,0.009702526107788085,0.010559,4.410743713378906e-05,0.00018835067749023438
0.00011491775512695312,0.0883643627166748,0.001385364944458005,0.031468,5.269050598144531e-05,0.00022077560424804688
9.369850158691406e-05,0.08413457870483398,0.0025168149719238288,0.010549,3.337860107421875e-05,0.00014019012451171875
9.679794311523438e-05,0.0880272388458252,0.0055064901275634764,0.006758,3.719329833984375e-05,0.0001571178436279297
8.654594421386719e-05,0.12358951568603516,0.010007172424316407,0.012943,3.3855438232421875e-05,0.0001347064971923828
0.00010251998901367188,0.05204319953918457,0.008554571029663087,0.012653,6.532669067382812e-05,0.0002720355987548828
8.0108642578125e-05,0.11232209205627441,0.0016813117980957054,0.034925,6.532669067382812e-05,0.0002777576446533203
0.00010061264038085938,0.07951879501342773,0.00165724575805664,0.024472,6.4849853515625e-05,0.0002760887145996094
0.00011205673217773438,0.11353325843811035,0.0016317971038818345,0.015845,6.389617919921875e-05,0.00027871131896972656
0.00011324882507324219,0.12052273750305176,0.0015961598815917993,0.049856,6.580352783203125e-05,0.00027751922607421875
8.416175842285156e-05,0.10930728912353516,0.0024415709991455065,0.022523,3.7670135498046875e-05,0.00014281272888183594
8.797645568847656e-05,0.07536101341247559,0.001446756668090821,0.00968,3.457069396972656e-05,0.0001354217529296875
9.012222290039062e-05,0.07974553108215332,0.001964799392700195,0.030612,6.341934204101562e-05,0.0002758502960205078
0.00010371208190917969,0.0735018253326416,0.0012614057312011727,0.018174,6.389617919921875e-05,0.0002765655517578125
0.0001049041748046875,0.06397390365600586,0.001220887115478516,0.020922,3.4809112548828125e-05,0.00013875961303710938
8.916854858398438e-05,0.06972956657409668,0.004319021804809571,0.006617,6.4849853515625e-05,0.0002727508544921875
8.797645568847656e-05,0.06581282615661621,0.0014080940856933608,0.025136,5.6743621826171875e-05,0.00023746490478515625
0.00011944770812988281,0.07227969169616699,0.0020722870330810543,0.013027,5.3882598876953125e-05,0.00023484230041503906
7.82012939453125e-05,0.07055497169494629,0.003141496307373047,0.006143,6.794929504394531e-05,0.000278472900390625
0.00011205673217773438,0.07833528518676758,0.0016106855163574227,0.042399,6.580352783203125e-05,0.00027370452880859375
0.00011110305786132812,0.08555006980895996,0.013487472091674807,0.047289,3.647804260253906e-05,0.0001347064971923828
7.414817810058594e-05,0.0902857780456543,0.0017458202667236331,0.007918,3.123283386230469e-05,0.00012636184692382812
0.000125885009765625,0.07352185249328613,0.0010569407196044916,0.007853,4.124641418457031e-05,0.00017261505126953125
0.00018930435180664062,0.07199740409851074,0.0016486527404785158,0.014879,6.318092346191406e-05,0.0002760887145996094
9.059906005859375e-05,0.06546545028686523,0.0021873871459960944,0.008386,3.62396240234375e-05,0.00014543533325195312
0.0001914501190185547,0.04400324821472168,0.0033331990814208998,0.02694,3.600120544433594e-05,0.0001430511474609375
0.00011420249938964844,0.057010650634765625,0.0008307309112548823,0.024954,3.314018249511719e-05,0.00013756752014160156
0.00011992454528808594,0.08670234680175781,0.0007345881958007797,0.039973,3.075599670410156e-05,0.00012350082397460938
0.00011992454528808594,0.1024172306060791,0.0024754792327880866,0.022913,6.318092346191406e-05,0.0002720355987548828
9.107589721679688e-05,0.0856170654296875,0.00375611408996582,0.005387,6.270408630371094e-05,0.00027370452880859375
0.00011754035949707031,0.03197145462036133,0.0014196237487792964,0.006133,5.602836608886719e-05,0.00023651123046875
0.00012826919555664062,0.08330488204956055,0.0030277687225341784,0.024084,7.033348083496094e-05,0.00028061866760253906
0.00012087821960449219,0.10014963150024414,0.001947684249877929,0.033915,7.82012939453125e-05,0.00032019615173339844
0.00010085105895996094,0.10619068145751953,0.0224564875793457,0.014455,5.030632019042969e-05,0.0001933574676513672
0.00012159347534179688,0.11241984367370605,0.0023890629882812493,0.024413,6.246566772460938e-05,0.00027441978454589844
8.392333984375e-05,0.11956596374511719,0.0017131900482177734,0.015632,6.532669067382812e-05,0.0002942085266113281
0.00015163421630859375,0.14116501808166504,0.004887206344604492,0.021845,6.365776062011719e-05,0.00027561187744140625
9.989738464355469e-05,0.13075518608093262,0.009698764678955078,0.054278,3.528594970703125e-05,0.00013709068298339844
8.296966552734375e-05,0.10160326957702637,0.003121060455322268,0.038637,5.221366882324219e-05,0.0002155303955078125
0.0001888275146484375,0.10322356224060059,0.0016159563598632815,0.011519,6.341934204101562e-05,0.00027680397033691406
0.00012373924255371094,0.16991782188415527,0.0008987747802734376,0.007011,3.266334533691406e-05,0.0001316070556640625
8.797645568847656e-05,0.11815524101257324,0.001226851272583008,0.003825,3.743171691894531e-05,0.00015783309936523438
0.00010752677917480469,0.0579679012298584,0.0013321184844970711,0.013678,6.461143493652344e-05,0.0002205371856689453
9.083747863769531e-05,0.13204169273376465,0.03448360536193848,0.025724,3.337860107421875e-05,0.00012946128845214844
9.584426879882812e-05,0.09352278709411621,0.001060917770385742,0.004988,6.532669067382812e-05,0.0002815723419189453
0.00011086463928222656,0.0622563362121582,0.0008350666046142569,0.026075,3.552436828613281e-05,0.0001399517059326172
0.00010395050048828125,0.044956207275390625,0.001401085708618164,0.017377,3.62396240234375e-05,0.00014400482177734375
0.00014543533325195312,0.07604551315307617,0.002492270446777344,0.015474,3.361701965332031e-05,0.0001304149627685547
0.00018072128295898438,0.12702322006225586,0.008075533737182616,0.010436,3.504753112792969e-05,0.0001404285430908203
0.00010466575622558594,0.1442253589630127,0.0016054034576416017,0.008664,6.461143493652344e-05,0.00027370452880859375
8.58306884765625e-05,0.09704899787902832,0.0018371547546386716,0.008916,3.528594970703125e-05,0.00013947486877441406
0.00022745132446289062,0.07138419151306152,0.0015313656463623046,0.007411,3.2901763916015625e-05,0.00012540817260742188
0.0001201629638671875,0.08548474311828613,0.012663343170166015,0.005497,6.604194641113281e-05,0.0002753734588623047
0.00010919570922851562,0.058095693588256836,0.0008763102722167968,0.00483,3.5762786865234375e-05,0.00014257431030273438
8.0108642578125e-05,0.06584596633911133,0.0023833604125976563,0.002447,3.62396240234375e-05,0.00014066696166992188
8.749961853027344e-05,0.04986906051635742,0.0010345657348632808,0.00795,3.62396240234375e-05,0.00013875961303710938
0.00010395050048828125,0.020847797393798828,0.006101755401611328,0.012503,3.314018249511719e-05,0.00013303756713867188
0.00010204315185546875,0.058680057525634766,0.0027434731903076166,0.016531,3.719329833984375e-05,0.0001430511474609375
8.177757263183594e-05,0.06257963180541992,0.0024621660156249996,0.028208,3.910064697265625e-05,0.00015425682067871094
8.845329284667969e-05,0.06936430931091309,0.002635289108276366,0.022613,3.504753112792969e-05,0.00014519691467285156
7.295608520507812e-05,0.07142257690429688,0.0035942719726562503,0.029647,5.1975250244140625e-05,0.00022840499877929688
7.557868957519531e-05,0.11721301078796387,0.0017025777435302758,0.036715,6.580352783203125e-05,0.0002884864807128906
8.273124694824219e-05,0.07024383544921875,0.0007487803192138673,0.004953,3.7670135498046875e-05,0.00013899803161621094
0.00011897087097167969,0.08557820320129395,0.007227780288696289,0.017856,6.437301635742188e-05,0.00027298927307128906
0.00010323524475097656,0.1269388198852539,0.0016683825836181637,0.015889,6.389617919921875e-05,0.0002799034118652344
0.0001049041748046875,0.1495511531829834,0.0016528684082031259,0.011031,6.604194641113281e-05,0.0002791881561279297
0.00012350082397460938,0.0601191520690918,0.001661591262817383,0.01303,6.198883056640625e-05,0.0002567768096923828
0.00010395050048828125,0.05069255828857422,0.000827467834472656,0.013738,3.266334533691406e-05,0.000133514404296875
7.867813110351562e-05,0.048110246658325195,0.0010309980926513675,0.007219,3.2901763916015625e-05,0.00013065338134765625
8.416175842285156e-05,0.0679020881652832,0.0027027500762939454,0.007436,6.651878356933594e-05,0.0002818107604980469
0.00010585784912109375,0.05678701400756836,0.0015354298553466803,0.024554,6.103515625e-05,0.0002582073211669922
0.00010776519775390625,0.06624722480773926,0.001658141967773438,0.005153,6.628036499023438e-05,0.0002777576446533203
0.00010895729064941406,0.07837772369384766,0.0016248471984863268,0.028424,6.532669067382812e-05,0.0002803802490234375
0.0001232624053955078,0.048044681549072266,0.001531602981567383,0.023597,5.817413330078125e-05,0.00024366378784179688
0.00010228157043457031,0.03669238090515137,0.0021967262420654297,0.020284,3.528594970703125e-05,0.0001392364501953125
7.271766662597656e-05,0.0675971508026123,0.014180249816894532,0.012268,6.4849853515625e-05,0.00028061866760253906
8.440017700195312e-05,0.08047056198120117,0.0019714792175292983,0.017483,3.361701965332031e-05,0.00012922286987304688
7.2479248046875e-05,0.10441184043884277,0.0008229501800537109,0.015292,3.6716461181640625e-05,0.00015163421630859375
7.510185241699219e-05,0.10990452766418457,0.0016687362976074219,0.025068,3.314018249511719e-05,0.00012612342834472656
0.00016021728515625,0.07608890533447266,0.014225173339843751,0.021015,5.316734313964844e-05,0.00022220611572265625
8.368492126464844e-05,0.07004261016845703,0.003972154296875002,0.031886,8.225440979003906e-05,0.00027823448181152344
7.724761962890625e-05,0.05903458595275879,0.0009164160308837883,0.023969,3.504753112792969e-05,0.00014591217041015625
0.0001430511474609375,0.09028983116149902,0.0013739103698730479,0.01731,6.4849853515625e-05,0.0002758502960205078
7.557868957519531e-05,0.10408926010131836,0.010530020584106445,0.010061,3.528594970703125e-05,0.00014591217041015625
0.00010395050048828125,0.0914301872253418,0.0014153561553955085,0.019704,5.6743621826171875e-05,0.0002486705780029297
0.00011396408081054688,0.1076054573059082,0.0024223654479980476,0.023128,3.528594970703125e-05,0.00013875961303710938
0.0001251697540283203,0.08600234985351562,0.0008787296600341801,0.007068,3.695487976074219e-05,0.000141143798828125
0.00010061264038085938,0.06987810134887695,0.009877168685913089,0.043618,3.528594970703125e-05,0.0001323223114013672
0.00010514259338378906,0.08449840545654297,0.00614610580444336,0.01521,3.62396240234375e-05,0.00014543533325195312
0.00010776519775390625,0.06995773315429688,0.0021108654327392576,0.025318,6.723403930664062e-05,0.00027561187744140625
0.00011682510375976562,0.06425118446350098,0.0013812095184326176,0.009623,3.24249267578125e-05,0.00013017654418945312
8.225440979003906e-05,0.07856369018554688,0.0012919831848144528,0.006315,3.6716461181640625e-05,0.00013828277587890625
0.00011348724365234375,0.04296684265136719,0.010558710098266602,0.015,3.981590270996094e-05,0.00015807151794433594
0.00011515617370605469,0.0765388011932373,0.0015678681030273436,0.017436,3.3855438232421875e-05,0.00013136863708496094
7.963180541992188e-05,0.07887983322143555,0.001808732467651366,0.019869,3.266334533691406e-05,0.00013494491577148438
0.00010442733764648438,0.052668094635009766,0.002635991424560547,0.006206,2.8848648071289062e-05,0.00012254714965820312
0.00010538101196289062,0.05620932579040527,0.0014889977416992183,0.010904,5.8650970458984375e-05,0.0002522468566894531
9.489059448242188e-05,0.08576488494873047,0.001434989288330078,0.004772,3.218650817871094e-05,0.00013399124145507812
0.0001556873321533203,0.06177783012390137,0.001200568969726562,0.031417,4.673004150390625e-05,0.0001995563507080078
9.083747863769531e-05,0.098876953125,0.001573915740966797,0.012128,6.437301635742188e-05,0.0002689361572265625
0.00011086463928222656,0.10087990760803223,0.000872710952758789,0.01324,3.337860107421875e-05,0.00013971328735351562
0.00010561943054199219,0.044557809829711914,0.0012295321502685547,0.009521,5.53131103515625e-05,0.0002200603485107422
0.0001239776611328125,0.07820320129394531,0.0017309861297607424,0.010513,6.127357482910156e-05,0.00022363662719726562
0.00013113021850585938,0.06970858573913574,0.005742242355346679,0.009605,6.961822509765625e-05,0.0002779960632324219
0.00010323524475097656,0.07571935653686523,0.004244469680786133,0.02521,9.751319885253906e-05,0.0003018379211425781
0.00018906593322753906,0.05277657508850098,0.002632514068603516,0.007578,7.390975952148438e-05,0.0003039836883544922
0.00019073486328125,0.03937196731567383,0.0022809568939208998,0.031044,6.318092346191406e-05,0.0002951622009277344
0.000141143798828125,0.07418990135192871,0.001609243774414064,0.018725,7.271766662597656e-05,0.00029730796813964844
7.62939453125e-05,0.06274294853210449,0.006596320205688476,0.034019,6.67572021484375e-05,0.00028061866760253906
7.319450378417969e-05,0.05991983413696289,0.0015551481781005856,0.029769,7.462501525878906e-05,0.0002963542938232422
7.62939453125e-05,0.0914149284362793,0.0015501360321044915,0.009435,5.1975250244140625e-05,0.00021147727966308594
7.295608520507812e-05,0.09677505493164062,0.0016492153320312496,0.004584,5.7697296142578125e-05,0.0002269744873046875
8.320808410644531e-05,0.08434605598449707,0.004205158447265628,0.051951,7.319450378417969e-05,0.0003268718719482422
0.00010776519775390625,0.08360862731933594,0.001774335311889648,0.022876,7.295608520507812e-05,0.0002818107604980469
8.893013000488281e-05,0.09251737594604492,0.0016314392242431641,0.027309,7.700920104980469e-05,0.000308990478515625
0.000133514404296875,0.12000489234924316,0.0016786999206542946,0.034652,7.319450378417969e-05,0.0002956390380859375
8.654594421386719e-05,0.1253373622894287,0.0016771077423095703,0.007672,6.914138793945312e-05,0.0002841949462890625
0.00010085105895996094,0.11434340476989746,0.0017120381774902368,0.032656,6.67572021484375e-05,0.00028014183044433594
0.00011229515075683594,0.06768417358398438,0.001655463882446289,0.007254,7.367134094238281e-05,0.00029397010803222656
7.319450378417969e-05,0.05572628974914551,0.0010286899108886728,0.017598,7.224082946777344e-05,0.0002791881561279297
0.00011801719665527344,0.07593750953674316,0.001705838165283205,0.046665,6.818771362304688e-05,0.00028443336486816406
6.771087646484375e-05,0.08423972129821777,0.0012549714202880861,0.009363,6.008148193359375e-05,0.00023818016052246094
0.00012254714965820312,0.08143496513366699,0.006022893661499024,0.030556,6.699562072753906e-05,0.00027680397033691406
8.58306884765625e-05,0.04714655876159668,0.0014472066955566404,0.005517,5.745887756347656e-05,0.00023508071899414062
0.00011134147644042969,0.06202268600463867,0.001536122283935546,0.02229,5.91278076171875e-05,0.0002551078796386719
8.440017700195312e-05,0.08216190338134766,0.0016104580078124993,0.019584,7.271766662597656e-05,0.00029540061950683594
7.319450378417969e-05,0.07321023941040039,0.0015498398284912104,0.021752,5.650520324707031e-05,0.00023317337036132812
7.557868957519531e-05,0.08821272850036621,0.0019678796844482425,0.005317,7.224082946777344e-05,0.00029730796813964844
0.0001366138458251953,0.059418439865112305,0.001209934143066407,0.012646,4.8160552978515625e-05,0.00020170211791992188
7.557868957519531e-05,0.0603640079498291,0.0014226889648437501,0.008671,7.081031799316406e-05,0.0002732276916503906
8.153915405273438e-05,0.08037757873535156,0.0012288206634521494,0.022094,7.152557373046875e-05,0.0003075599670410156
9.036064147949219e-05,0.0834963321685791,0.005455744674682617,0.013422,7.486343383789062e-05,0.0002980232238769531
0.00012564659118652344,0.09209609031677246,0.004411182647705077,0.025569,7.05718994140625e-05,0.0003082752227783203
8.7738037109375e-05,0.09500002861022949,0.0024423239135742195,0.011385,6.198883056640625e-05,0.00027060508728027344
7.081031799316406e-05,0.11863851547241211,0.00203297038269043,0.042573,6.365776062011719e-05,0.00026917457580566406
0.00010585784912109375,0.09591531753540039,0.001344805969238281,0.010661,5.316734313964844e-05,0.0002281665802001953
8.344650268554688e-05,0.07706570625305176,0.0010394210357666037,0.032698,6.461143493652344e-05,0.00030040740966796875
6.842613220214844e-05,0.03280282020568848,0.0008332229766845681,0.040834,4.9114227294921875e-05,0.000213623046875
0.00013494491577148438,0.05533003807067871,0.00142525875854492,0.033597,7.700920104980469e-05,0.0002970695495605469
0.00010538101196289062,0.08399629592895508,0.001991562438964844,0.006499,7.104873657226562e-05,0.0002899169921875
8.511543273925781e-05,0.08296966552734375,0.0157387481842041,0.008584,7.033348083496094e-05,0.0002932548522949219
6.771087646484375e-05,0.06993865966796875,0.0019927980194091796,0.043399,3.886222839355469e-05,0.00016927719116210938
0.00015878677368164062,0.07724547386169434,0.014134509536743167,0.061803,7.843971252441406e-05,0.0002987384796142578
0.00010228157043457031,0.11755871772766113,0.0017125566253662142,0.042799,0.00010561943054199219,0.000293731689453125
8.249282836914062e-05,0.18165969848632812,0.0013160494079589857,0.041101,7.2479248046875e-05,0.0002887248992919922
7.748603820800781e-05,0.13480329513549805,0.0017242182159423816,0.01666,7.43865966796875e-05,0.0003292560577392578
9.107589721679688e-05,0.14588332176208496,0.0016203056335449204,0.0439,7.319450378417969e-05,0.0002963542938232422
8.177757263183594e-05,0.12625956535339355,0.008805169998168945,0.023764,4.0531158447265625e-05,0.00014734268188476562
0.00014734268188476562,0.1323099136352539,0.004450304794311523,0.011575,7.319450378417969e-05,0.0002930164337158203
8.988380432128906e-05,0.18492937088012695,0.0009761911926269538,0.008294,6.985664367675781e-05,0.00029087066650390625
0.0001475811004638672,0.06509542465209961,0.0008524345855712894,0.005402,3.075599670410156e-05,0.0001316070556640625
8.296966552734375e-05,0.040307044982910156,0.0008328924713134761,0.010394,3.123283386230469e-05,0.0001468658447265625
9.250640869140625e-05,0.053377628326416016,0.0008152741546630857,0.005988,3.8623809814453125e-05,0.00015783309936523438
7.390975952148438e-05,0.055899858474731445,0.0008999653930664066,0.009538,5.14984130859375e-05,0.00019240379333496094
0.0007078647613525391,0.06126236915588379,0.0014699320831298834,0.008171,6.556510925292969e-05,0.0002830028533935547
0.00011014938354492188,0.03140068054199219,0.0009327776947021492,0.015371,4.1484832763671875e-05,0.00014591217041015625
0.0001087188720703125,0.10315322875976562,0.0015832265930175778,0.008942,6.794929504394531e-05,0.0002853870391845703
0.00010633468627929688,0.06985926628112793,0.001569487869262698,0.038713,4.744529724121094e-05,0.0001728534698486328
0.0001277923583984375,0.08566832542419434,0.003945658966064452,0.027404,6.413459777832031e-05,0.0002720355987548828
8.535385131835938e-05,0.090667724609375,0.0033806502075195317,0.012478,6.341934204101562e-05,0.0002722740173339844
0.00021123886108398438,0.08342599868774414,0.0016667346649169926,0.030757,6.580352783203125e-05,0.0002799034118652344
0.00011181831359863281,0.12400221824645996,0.0023689197235107415,0.028857,6.532669067382812e-05,0.0002770423889160156
0.00012612342834472656,0.1082000732421875,0.0016593109283447247,0.040459,6.4849853515625e-05,0.0002760887145996094
7.843971252441406e-05,0.06696963310241699,0.0035851509857177735,0.025845,3.504753112792969e-05,0.0001418590545654297
0.00011181831359863281,0.11401891708374023,0.002887366409301758,0.00588,6.532669067382812e-05,0.0002994537353515625
0.0001361370086669922,0.11914372444152832,0.006512762222290039,0.00834,4.7206878662109375e-05,0.00017213821411132812
9.5367431640625e-05,0.1159965991973877,0.003637220809936524,0.007902,6.556510925292969e-05,0.00024700164794921875
0.0001347064971923828,0.07045674324035645,0.0019391638031005867,0.027676,4.6253204345703125e-05,0.0001232624053955078
0.00011038780212402344,0.0862281322479248,0.0027051936035156253,0.006637,7.152557373046875e-05,0.0002779960632324219
9.298324584960938e-05,0.05980515480041504,0.0016363601379394532,0.005757,5.817413330078125e-05,0.00025153160095214844
0.00012755393981933594,0.07222318649291992,0.003437387466430664,0.00675,4.3392181396484375e-05,0.00018358230590820312
0.0002181529998779297,0.06540131568908691,0.0012597102508544906,0.021139,6.771087646484375e-05,0.000286102294921875
9.083747863769531e-05,0.0555729866027832,0.0009610947265625003,0.009186,4.100799560546875e-05,0.00016808509826660156
0.0001888275146484375,0.07641267776489258,0.0019853206787109373,0.003834,3.8623809814453125e-05,0.00015115737915039062
0.00011897087097167969,0.06511425971984863,0.0016367839355468754,0.019798,6.437301635742188e-05,0.00027871131896972656
7.390975952148438e-05,0.06235837936401367,0.000861975692749024,0.015026,3.743171691894531e-05,0.00013875961303710938
0.00011277198791503906,0.09277987480163574,0.0016616345520019532,0.004038,6.628036499023438e-05,0.0002765655517578125
0.00011038780212402344,0.06164264678955078,0.002610369216918946,0.019888,4.172325134277344e-05,0.000156402587890625
0.000133514404296875,0.04151320457458496,0.0009150882110595705,0.006664,3.7670135498046875e-05,0.00015211105346679688
7.772445678710938e-05,0.0589909553527832,0.0014900583801269532,0.030119,5.555152893066406e-05,0.0002357959747314453
0.000148773193359375,0.06747746467590332,0.00460451026916504,0.02804,6.508827209472656e-05,0.0003008842468261719
0.0001437664031982422,0.07972955703735352,0.0016351536102294922,0.032818,6.461143493652344e-05,0.0002810955047607422
0.00011563301086425781,0.11609435081481934,0.0035379792175292968,0.039354,6.461143493652344e-05,0.0002837181091308594
0.00015044212341308594,0.08832263946533203,0.0015842319488525401,0.029275,6.413459777832031e-05,0.0002753734588623047
0.00010323524475097656,0.09370613098144531,0.0012621943054199232,0.031044,4.863739013671875e-05,0.000202178955078125
0.0001544952392578125,0.13893938064575195,0.001611937835693359,0.010772,6.151199340820312e-05,0.00027298927307128906
8.797645568847656e-05,0.11618518829345703,0.0015059461822509767,0.006776,6.699562072753906e-05,0.00028133392333984375
0.00010776519775390625,0.15470385551452637,0.0013969736785888667,0.012453,3.552436828613281e-05,0.00014591217041015625
7.677078247070312e-05,0.1485300064086914,0.0015905379180908216,0.017837,4.839897155761719e-05,0.00021123886108398438
0.00011396408081054688,0.11443781852722168,0.0020944869995117195,0.028075,3.3855438232421875e-05,0.0001323223114013672
7.295608520507812e-05,0.06382918357849121,0.01696484634399414,0.008905,3.647804260253906e-05,0.00014638900756835938
8.487701416015625e-05,0.07637166976928711,0.0008312532196044914,0.020774,3.123283386230469e-05,0.00014281272888183594
8.082389831542969e-05,0.06656146049499512,0.006804319763183589,0.06485,3.504753112792969e-05,0.0001518726348876953
7.05718994140625e-05,0.1151895523071289,0.001449370498657225,0.019505,3.457069396972656e-05,0.00013566017150878906
0.00010919570922851562,0.0859677791595459,0.013449873504638672,0.04369,3.8623809814453125e-05,0.0001468658447265625
8.869171142578125e-05,0.1072990894317627,0.0008176504516601568,0.047485,3.695487976074219e-05,0.00015687942504882812
0.00010848045349121094,0.10047006607055664,0.002770055969238282,0.013142,6.461143493652344e-05,0.000186920166015625
7.295608520507812e-05,0.11879658699035645,0.039063210876464846,0.015692,4.363059997558594e-05,0.0001728534698486328
9.036064147949219e-05,0.11788058280944824,0.0011018455352783188,0.022766,3.361701965332031e-05,0.00013113021850585938
7.367134094238281e-05,0.11987900733947754,0.000775351272583007,0.012089,3.409385681152344e-05,0.00013208389282226562
0.00010395050048828125,0.13733839988708496,0.0016814617614746077,0.026152,6.580352783203125e-05,0.000278472900390625
0.00010633468627929688,0.16647100448608398,0.001586157897949218,0.012821,6.29425048828125e-05,0.00029778480529785156
0.00011706352233886719,0.11209297180175781,0.0015750090026855484,0.030735,3.504753112792969e-05,0.0001404285430908203
9.489059448242188e-05,0.08892202377319336,0.0009564062957763686,0.034912,3.5762786865234375e-05,0.00013947486877441406
8.058547973632812e-05,0.10550642013549805,0.005303331924438475,0.030124,3.743171691894531e-05,0.0001456737518310547
9.894371032714844e-05,0.06853294372558594,0.0007676449432373039,0.014736,3.647804260253906e-05,0.00013446807861328125
0.00014162063598632812,0.09437799453735352,0.003540060974121094,0.052474,3.62396240234375e-05,0.0001380443572998047
6.771087646484375e-05,0.10913228988647461,0.0027593621368408212,0.016363,3.123283386230469e-05,0.0001246929168701172
9.202957153320312e-05,0.13631916046142578,0.0014666541595458986,0.020048,5.7697296142578125e-05,0.0002498626708984375
0.00010442733764648438,0.11471247673034668,0.005381770080566405,0.018606,6.270408630371094e-05,0.0002741813659667969
0.00012755393981933594,0.07070374488830566,0.0012400386505126947,0.013957,6.365776062011719e-05,0.0002713203430175781
9.822845458984375e-05,0.056723833084106445,0.015661617324829104,0.009302,3.62396240234375e-05,0.00014162063598632812
0.00010251998901367188,0.06877708435058594,0.0015362222595214844,0.011233,5.412101745605469e-05,0.00023317337036132812
0.000164031982421875,0.05661606788635254,0.0012836436920165978,0.074507,4.649162292480469e-05,0.00018668174743652344
0.00011324882507324219,0.07745218276977539,0.0012197795104980508,0.080605,6.413459777832031e-05,0.00027298927307128906
9.822845458984375e-05,0.1299448013305664,0.005588331665039062,0.007086,6.008148193359375e-05,0.00026726722717285156
8.058547973632812e-05,0.08437490463256836,0.0009619063262939487,0.070212,3.075599670410156e-05,0.00012159347534179688
0.00012803077697753906,0.14249467849731445,0.0008766874237060539,0.019258,3.6716461181640625e-05,0.00014400482177734375
7.62939453125e-05,0.13981032371520996,0.0008610106353759764,0.025762,3.314018249511719e-05,0.0001246929168701172
0.00013375282287597656,0.07429027557373047,0.0010548194580078125,0.006607,4.553794860839844e-05,0.00019240379333496094
7.939338684082031e-05,0.1603562831878662,0.019350301559448245,0.035542,3.4332275390625e-05,0.00015926361083984375
0.00010085105895996094,0.16412830352783203,0.0029683147583007812,0.012959,3.2901763916015625e-05,0.00012421607971191406
8.106231689453125e-05,0.08980083465576172,0.008160173400878906,0.019566,3.4332275390625e-05,0.000133514404296875
0.00010323524475097656,0.10440587997436523,0.0015337238006591803,0.009007,3.457069396972656e-05,0.00014472007751464844
0.00011968612670898438,0.06534099578857422,0.002410246490478515,0.011676,3.528594970703125e-05,0.00014066696166992188
0.00014448165893554688,0.06760716438293457,0.0008760268707275389,0.011398,6.127357482910156e-05,0.00025463104248046875
0.00010943412780761719,0.0594182014465332,0.0008991025390624983,0.016206,3.457069396972656e-05,0.00013709068298339844
0.00010800361633300781,0.10813546180725098,0.0010436664428710926,0.031716,5.0067901611328125e-05,0.00021004676818847656
6.604194641113281e-05,0.08145499229431152,0.0009119107055664058,0.038945,4.553794860839844e-05,0.00018477439880371094
0.0001666545867919922,0.11447405815124512,0.0009321895904541022,0.010268,3.62396240234375e-05,0.00014162063598632812
0.00022172927856445312,0.1263418197631836,0.001878605545043946,0.020162,6.341934204101562e-05,0.0002715587615966797
0.00010085105895996094,0.10189151763916016,0.0007699693756103507,0.027192,3.457069396972656e-05,0.00013780593872070312
6.866455078125e-05,0.119873046875,0.0024895750122070313,0.004992,3.266334533691406e-05,0.0001347064971923828
7.462501525878906e-05,0.13831734657287598,0.0009261797180175786,0.014726,3.695487976074219e-05,0.0001442432403564453
8.845329284667969e-05,0.06775307655334473,0.000769520004272461,0.005267,3.2901763916015625e-05,0.00012636184692382812
0.00010776519775390625,0.08961105346679688,0.00514705712890625,0.008624,5.984306335449219e-05,0.0002543926239013672
0.00011420249938964844,0.07434296607971191,0.001520656661987304,0.02442,6.198883056640625e-05,0.0002548694610595703
9.131431579589844e-05,0.08020448684692383,0.009373417648315431,0.019516,3.1948089599609375e-05,0.00014138221740722656
8.869171142578125e-05,0.09545135498046875,0.004412671295166015,0.009109,3.409385681152344e-05,0.00014066696166992188
9.250640869140625e-05,0.08245682716369629,0.016200767105102536,0.053782,3.147125244140625e-05,0.00012946128845214844
0.00010538101196289062,0.1126546859741211,0.003236161117553711,0.044495,4.7206878662109375e-05,0.0001499652862548828
8.606910705566406e-05,0.11771416664123535,0.002436167938232422,0.010293,3.1948089599609375e-05,0.00012993812561035156
0.00013971328735351562,0.0818791389465332,0.001408095764160156,0.006001,3.409385681152344e-05,0.00013327598571777344
0.00012946128845214844,0.06170201301574707,0.0011393859710693358,0.005641,3.2901763916015625e-05,0.00012922286987304688
9.822845458984375e-05,0.08487415313720703,0.0025605946502685537,0.016979,3.552436828613281e-05,0.00012993812561035156
7.796287536621094e-05,0.07975530624389648,0.007046922653198242,0.007257,3.552436828613281e-05,0.00014710426330566406
0.00010585784912109375,0.1070699691772461,0.005251372619628908,0.028029,6.628036499023438e-05,0.0002765655517578125
0.00011682510375976562,0.11311149597167969,0.0015708303833007814,0.004835,3.528594970703125e-05,0.00014591217041015625
0.00010704994201660156,0.09117865562438965,0.0016168881378173829,0.011854,6.67572021484375e-05,0.0002732276916503906
9.465217590332031e-05,0.02589726448059082,0.0021237271270751956,0.005154,4.363059997558594e-05,0.00018358230590820312
0.00010561943054199219,0.07723808288574219,0.0016470267333984386,0.019721,5.0067901611328125e-05,0.00021219253540039062
9.1552734375e-05,0.08738183975219727,0.0015354239807128904,0.005589,3.7670135498046875e-05,0.00013780593872070312
0.00012969970703125,0.04848885536193848,0.0015419764099121117,0.058869,8.034706115722656e-05,0.0003387928009033203
0.00019407272338867188,0.10632085800170898,0.0016403985900878904,0.006308,6.508827209472656e-05,0.0002872943878173828
8.535385131835938e-05,0.10663223266601562,0.009517266952514647,0.024563,6.461143493652344e-05,0.0002779960632324219
0.00011134147644042969,0.07282304763793945,0.004271417617797851,0.028375,3.147125244140625e-05,0.0001308917999267578
0.00016546249389648438,0.11438703536987305,0.0015827600402832029,0.024083,6.556510925292969e-05,0.00028204917907714844
0.00010776519775390625,0.09414243698120117,0.002443010070800781,0.007747,6.437301635742188e-05,0.00027108192443847656
0.00013875961303710938,0.11770105361938477,0.0016708670196533201,0.033519,6.437301635742188e-05,0.0002758502960205078
0.000141143798828125,0.06707477569580078,0.0016613142547607408,0.021569,6.341934204101562e-05,0.000274658203125
8.893013000488281e-05,0.06903648376464844,0.0016514149169921874,0.043177,6.67572021484375e-05,0.00028133392333984375
6.508827209472656e-05,0.08248448371887207,0.023664262481689454,0.006129,3.4332275390625e-05,0.00014400482177734375
7.82012939453125e-05,0.10306692123413086,0.0015171420288085935,0.013405,6.198883056640625e-05,0.0002536773681640625
0.00015115737915039062,0.06710481643676758,0.0008275369262695301,0.023515,3.695487976074219e-05,0.0001595020294189453
0.00015282630920410156,0.08882284164428711,0.004435818801879883,0.029314,4.315376281738281e-05,0.00017452239990234375
0.00015664100646972656,0.06435012817382812,0.0008740074310302735,0.013984,5.5789947509765625e-05,0.0002224445343017578
0.00015091896057128906,0.06274652481079102,0.002976728698730469,0.006128,2.956390380859375e-05,0.00013494491577148438
0.00012135505676269531,0.030823469161987305,0.0025875353546142565,0.019928,3.5762786865234375e-05,0.00014281272888183594
7.200241088867188e-05,0.04206585884094238,0.0021719682922363287,0.010726,3.1948089599609375e-05,0.00012636184692382812
0.00011754035949707031,0.06550765037536621,0.002744570343017578,0.017058,3.504753112792969e-05,0.00012969970703125
9.489059448242188e-05,0.07218408584594727,0.00954934275817871,0.020268,3.4809112548828125e-05,0.00013780593872070312
0.00010061264038085938,0.0684356689453125,0.009996721405029298,0.022031,3.409385681152344e-05,0.000125885009765625
0.00010561943054199219,0.0818936824798584,0.001600643112182617,0.004948,6.556510925292969e-05,0.00027632713317871094
7.200241088867188e-05,0.0654141902923584,0.01470769822692871,0.019199,6.556510925292969e-05,0.00027489662170410156
0.00011754035949707031,0.06863832473754883,0.001243127975463866,0.048465,3.337860107421875e-05,0.00013446807861328125
0.0002465248107910156,0.06974244117736816,0.0018715680389404313,0.059397,7.963180541992188e-05,0.00031375885009765625
0.00010728836059570312,0.09732365608215332,0.003467102722167971,0.053596,7.319450378417969e-05,0.0002942085266113281
8.153915405273438e-05,0.08152222633361816,0.0015309457855224619,0.024342,3.719329833984375e-05,0.000148773193359375
9.179115295410156e-05,0.11129117012023926,0.0016368552398681648,0.015005,6.151199340820312e-05,0.00029397010803222656
0.00010061264038085938,0.05878853797912598,0.0008954905548095721,0.036896,3.62396240234375e-05,0.0001461505889892578
0.00010895729064941406,0.14714860916137695,0.00994535385131836,0.05264,6.723403930664062e-05,0.00027871131896972656
7.796287536621094e-05,0.08080863952636719,0.006618748565673828,0.009804,3.170967102050781e-05,0.0001227855682373047
7.82012939453125e-05,0.13474106788635254,0.006802118743896482,0.046586,6.318092346191406e-05,0.00027060508728027344
6.890296936035156e-05,0.1035921573638916,0.001654250564575195,0.018685,6.4849853515625e-05,0.0002899169921875
8.487701416015625e-05,0.10761094093322754,0.001551987686157226,0.02221,6.29425048828125e-05,0.0002734661102294922
9.822845458984375e-05,0.11288738250732422,0.0016245555267333997,0.021889,6.461143493652344e-05,0.0002760887145996094
0.00011205673217773438,0.10225892066955566,0.0053208499755859374,0.026591,6.29425048828125e-05,0.00027441978454589844
9.369850158691406e-05,0.07426142692565918,0.008935079208374023,0.013209,6.318092346191406e-05,0.000274658203125
0.00016188621520996094,0.13534235954284668,0.0016213026580810547,0.011769,6.508827209472656e-05,0.0002694129943847656
0.000141143798828125,0.03524303436279297,0.0019306334533691419,0.045271,4.124641418457031e-05,0.0001513957977294922
0.00011372566223144531,0.10904216766357422,0.0012690303344726553,0.029898,3.504753112792969e-05,0.00013494491577148438
0.0001010894775390625,0.08614563941955566,0.003956703063964843,0.020403,3.3855438232421875e-05,0.0001392364501953125
0.00013184547424316406,0.061155080795288086,0.0008056065673828147,0.059438,3.4332275390625e-05,0.0001342296600341797
8.487701416015625e-05,0.13202500343322754,0.015228083450317384,0.031568,6.890296936035156e-05,0.00028061866760253906
9.083747863769531e-05,0.11191916465759277,0.009366128906250007,0.074191,3.409385681152344e-05,0.0001316070556640625
9.822845458984375e-05,0.15864253044128418,0.0062423918457031255,0.019503,6.532669067382812e-05,0.0002722740173339844
7.677078247070312e-05,0.0997622013092041,0.003880344436645508,0.006802,3.218650817871094e-05,0.00012922286987304688
8.96453857421875e-05,0.1321711540222168,0.025466225677490236,0.019644,6.532669067382812e-05,0.00027823448181152344
0.00019240379333496094,0.1516265869140625,0.0016371256866455075,0.017346,6.341934204101562e-05,0.00027871131896972656
0.00014448165893554688,0.08978819847106934,0.0015809271545410165,0.013253,6.437301635742188e-05,0.00027561187744140625
0.00014638900756835938,0.041860342025756836,0.0010946585693359379,0.047846,4.267692565917969e-05,0.0001595020294189453
0.0002090930938720703,0.07891154289245605,0.0016737642822265628,0.017394,6.580352783203125e-05,0.00027751922607421875
0.00011205673217773438,0.1101531982421875,0.024682535278320313,0.015038,4.029273986816406e-05,0.00017452239990234375
0.00010609626770019531,0.10183143615722656,0.0015555742797851574,0.017969,4.363059997558594e-05,0.0001685619354248047
0.00010347366333007812,0.093963623046875,0.005138709945678714,0.039205,6.604194641113281e-05,0.0002741813659667969
0.0001010894775390625,0.11007046699523926,0.0031061586608886714,0.011126,3.838539123535156e-05,0.00016427040100097656
0.00021147727966308594,0.05966353416442871,0.0023844589843750007,0.007961,6.079673767089844e-05,0.00024080276489257812
8.678436279296875e-05,0.048870086669921875,0.007773625885009766,0.033664,4.3392181396484375e-05,0.00017547607421875
9.72747802734375e-05,0.07671141624450684,0.0012329815368652339,0.021752,4.76837158203125e-05,0.00020122528076171875
0.00011515617370605469,0.08828186988830566,0.0035117074890136726,0.022958,6.151199340820312e-05,0.0002722740173339844
0.00010538101196289062,0.08473491668701172,0.0014767445678710934,0.007113,3.266334533691406e-05,0.00013208389282226562
0.00012159347534179688,0.07846450805664062,0.005566934783935547,0.007517,6.29425048828125e-05,0.0002703666687011719
8.940696716308594e-05,0.05894041061401367,0.0014180111694335942,0.014145,6.079673767089844e-05,0.0002524852752685547
0.00010251998901367188,0.03704476356506348,0.002371292877197266,0.0042,3.337860107421875e-05,0.000125885009765625
0.00012135505676269531,0.0538172721862793,0.0013800577545166016,0.005685,5.555152893066406e-05,0.00023436546325683594
0.00010824203491210938,0.09095072746276855,0.0014032427520751945,0.011978,4.0531158447265625e-05,0.0001575946807861328
0.00010275840759277344,0.06102776527404785,0.022253922286987304,0.005884,6.437301635742188e-05,0.00027108192443847656
0.00010752677917480469,0.08953166007995605,0.004188399124145509,0.02395,6.508827209472656e-05,0.00028634071350097656
7.128715515136719e-05,0.06458353996276855,0.0031753541107177735,0.019663,3.695487976074219e-05,0.00014829635620117188
0.00010013580322265625,0.11435413360595703,0.0016171653442382805,0.017957,6.532669067382812e-05,0.00028014183044433594
0.00010561943054199219,0.12836217880249023,0.007204708633422851,0.01119,6.532669067382812e-05,0.00027561187744140625
0.0001327991485595703,0.10443711280822754,0.0028889765625000003,0.007487,3.600120544433594e-05,0.0001456737518310547
8.749961853027344e-05,0.10299849510192871,0.0015356180419921865,0.021076,4.410743713378906e-05,0.00019621849060058594
0.0001251697540283203,0.06023097038269043,0.0008282021636962893,0.024988,3.647804260253906e-05,0.00013518333435058594
0.00011873245239257812,0.12328958511352539,0.0016051907958984368,0.025256,6.341934204101562e-05,0.0002758502960205078
9.322166442871094e-05,0.07584524154663086,0.0060846942749023455,0.037791,3.504753112792969e-05,0.00013184547424316406
0.00011014938354492188,0.06543588638305664,0.0012914302673339845,0.013141,3.361701965332031e-05,0.000141143798828125
0.00010538101196289062,0.11593842506408691,0.0024245968322753903,0.006302,5.078315734863281e-05,0.00021767616271972656
0.00011181831359863281,0.07845592498779297,0.022364432373046875,0.014085,3.62396240234375e-05,0.00013685226440429688
9.417533874511719e-05,0.08494758605957031,0.011920427612304687,0.016871,6.556510925292969e-05,0.0002741813659667969
0.00011444091796875,0.0743868350982666,0.01219379116821289,0.025082,3.4332275390625e-05,0.00013947486877441406
9.822845458984375e-05,0.07976698875427246,0.0015346183471679695,0.014757,5.459785461425781e-05,0.00020813941955566406
0.00010585784912109375,0.0654442310333252,0.015135547317504883,0.050261,3.5762786865234375e-05,0.0001380443572998047
7.462501525878906e-05,0.05742788314819336,0.0007914147644042975,0.015947,3.3855438232421875e-05,0.00013017654418945312
7.295608520507812e-05,0.11235737800598145,0.008343658767700195,0.008364,4.9591064453125e-05,0.00020360946655273438
7.82012939453125e-05,0.09212398529052734,0.0027098076934814457,0.007963,3.743171691894531e-05,0.00015497207641601562
0.00011348724365234375,0.13422489166259766,0.014949985092163089,0.046907,6.389617919921875e-05,0.0002677440643310547
0.0001239776611328125,0.11602020263671875,0.01693610319519043,0.020956,3.695487976074219e-05,0.00014829635620117188
0.00011873245239257812,0.11002683639526367,0.0016448897857666012,0.012073,6.604194641113281e-05,0.0003025531768798828
8.988380432128906e-05,0.10875773429870605,0.0009349709472656273,0.044479,6.556510925292969e-05,0.0002777576446533203
9.655952453613281e-05,0.14020276069641113,0.0016037826385498014,0.046691,6.628036499023438e-05,0.00028204917907714844
0.00010156631469726562,0.07848644256591797,0.0016489122772216785,0.071285,6.341934204101562e-05,0.0002720355987548828
0.00011467933654785156,0.1260390281677246,0.0016501924896240236,0.027635,6.604194641113281e-05,0.00027251243591308594
0.00014853477478027344,0.09966254234313965,0.0014457660980224593,0.020643,5.698204040527344e-05,0.00024819374084472656
0.0001049041748046875,0.1450672149658203,0.0007790071868896478,0.012885,3.147125244140625e-05,0.00012493133544921875
0.00011920928955078125,0.12851476669311523,0.004193757064819337,0.020592,6.0558319091796875e-05,0.00025391578674316406
9.083747863769531e-05,0.0630345344543457,0.001226459259033203,0.006556,3.886222839355469e-05,0.00016188621520996094
0.00019979476928710938,0.06853890419006348,0.001541112152099608,0.035234,3.719329833984375e-05,0.0001537799835205078
0.00011706352233886719,0.0680840015411377,0.0015006228637695317,0.021255,3.1948089599609375e-05,0.0001304149627685547
0.00010561943054199219,0.09706807136535645,0.004825259475708006,0.04347,5.4836273193359375e-05,0.000217437744140625
0.00010848045349121094,0.102935791015625,0.0016352837677001963,0.040463,6.628036499023438e-05,0.0002770423889160156
8.392333984375e-05,0.08470630645751953,0.0015947998657226577,0.027436,6.556510925292969e-05,0.0002887248992919922
0.00010991096496582031,0.09333992004394531,0.005328863876342772,0.026207,5.888938903808594e-05,0.0002505779266357422
7.367134094238281e-05,0.09563636779785156,0.005627340896606447,0.018992,6.4849853515625e-05,0.00027441978454589844
7.677078247070312e-05,0.0968780517578125,0.00271801123046875,0.005331,4.220008850097656e-05,0.0001785755157470703
9.989738464355469e-05,0.12812352180480957,0.0015129444122314456,0.005925,5.8650970458984375e-05,0.00025391578674316406
0.00012302398681640625,0.0462641716003418,0.001397952728271484,0.005695,4.9591064453125e-05,0.00022125244140625
8.96453857421875e-05,0.05813455581665039,0.001535536651611328,0.02537,6.532669067382812e-05,0.00027871131896972656
8.893013000488281e-05,0.06981825828552246,0.001465306533813479,0.034786,3.62396240234375e-05,0.00013518333435058594
9.846687316894531e-05,0.08120894432067871,0.00406366357421875,0.006854,6.365776062011719e-05,0.0002694129943847656
7.414817810058594e-05,0.0628044605255127,0.01868382164001465,0.009415,3.814697265625e-05,0.0001468658447265625
7.891654968261719e-05,0.09844851493835449,0.002012160507202149,0.011484,3.9577484130859375e-05,0.00016641616821289062
0.00010752677917480469,0.10261011123657227,0.0015598213043212898,0.020991,3.361701965332031e-05,0.00013780593872070312
8.320808410644531e-05,0.07491612434387207,0.0011851684722900407,0.016109,4.601478576660156e-05,0.00019025802612304688
0.000110626220703125,0.07493424415588379,0.0007833976593017581,0.004566,3.170967102050781e-05,0.00012803077697753906
0.0001494884490966797,0.08883118629455566,0.0019211694946289059,0.006701,6.389617919921875e-05,0.0002741813659667969
0.0001010894775390625,0.06028628349304199,0.0017767779083251952,0.003853,3.2901763916015625e-05,0.00013136863708496094
7.987022399902344e-05,0.0536189079284668,0.0026113864135742185,0.00438,3.457069396972656e-05,0.00013780593872070312
0.00010776519775390625,0.047493934631347656,0.0012554233856201177,0.008818,3.528594970703125e-05,0.00014925003051757812
9.012222290039062e-05,0.05275750160217285,0.0007769217681884762,0.013105,3.695487976074219e-05,0.0001437664031982422
8.702278137207031e-05,0.06840133666992188,0.0025340619964599603,0.029183,4.935264587402344e-05,0.00022673606872558594
0.00020503997802734375,0.06513166427612305,0.0010598942413330079,0.026636,3.314018249511719e-05,0.0001347064971923828
6.914138793945312e-05,0.05378556251525879,0.010589045501708985,0.028349,3.62396240234375e-05,0.0001327991485595703
7.677078247070312e-05,0.10527276992797852,0.0008648450317382816,0.014681,6.222724914550781e-05,0.00026607513427734375
9.179115295410156e-05,0.0754842758178711,0.016021529434204103,0.016602,3.933906555175781e-05,0.00016379356384277344
7.915496826171875e-05,0.12924551963806152,0.0015679716186523442,0.008067,6.341934204101562e-05,0.0002741813659667969
9.584426879882812e-05,0.03678274154663086,0.0012061093597412111,0.012147,4.5299530029296875e-05,0.00019311904907226562
9.679794311523438e-05,0.045034170150756836,0.0013824700775146477,0.010481,3.409385681152344e-05,0.00014162063598632812
8.0108642578125e-05,0.06126046180725098,0.0017916025085449247,0.042508,3.838539123535156e-05,0.00015592575073242188
9.131431579589844e-05,0.08847308158874512,0.0027601620178222645,0.020077,4.2438507080078125e-05,0.00019073486328125
9.489059448242188e-05,0.07780838012695312,0.0015955376434326138,0.03602,6.461143493652344e-05,0.00026702880859375
9.679794311523438e-05,0.08936095237731934,0.024438996795654297,0.010671,5.364418029785156e-05,0.00022554397583007812
8.58306884765625e-05,0.09971451759338379,0.003661793670654297,0.00679,3.504753112792969e-05,0.0001385211944580078
0.00011110305786132812,0.09066104888916016,0.0014322337951660161,0.013066,3.170967102050781e-05,0.0001308917999267578
9.250640869140625e-05,0.07196211814880371,0.0008711511077880863,0.013531,3.6716461181640625e-05,0.0001633167266845703
8.106231689453125e-05,0.10579824447631836,0.001014964294433594,0.00405,3.4809112548828125e-05,0.00012969970703125
0.00011014938354492188,0.08271384239196777,0.001144681777954102,0.026535,4.696846008300781e-05,0.00019216537475585938
9.822845458984375e-05,0.10802388191223145,0.0016130475311279292,0.029672,7.510185241699219e-05,0.00027751922607421875
6.842613220214844e-05,0.11191082000732422,0.0012265293731689442,0.023286,4.220008850097656e-05,0.00016832351684570312
8.559226989746094e-05,0.10444402694702148,0.0012503438720703128,0.008624,5.030632019042969e-05,0.0002117156982421875
8.96453857421875e-05,0.07785272598266602,0.0025986502075195303,0.028885,6.556510925292969e-05,0.0002734661102294922
9.250640869140625e-05,0.03228926658630371,0.0008313535003662102,0.019022,3.218650817871094e-05,0.00012612342834472656
9.775161743164062e-05,0.06698322296142578,0.006884673919677734,0.027285,4.839897155761719e-05,0.0001938343048095703
0.00010442733764648438,0.06696581840515137,0.004433470321655274,0.008624,6.318092346191406e-05,0.00027632713317871094
0.00010275840759277344,0.05186033248901367,0.000922636917114257,0.033922,3.814697265625e-05,0.0001423358917236328
0.00014352798461914062,0.07863879203796387,0.002038637100219731,0.072764,7.009506225585938e-05,0.00027751922607421875
0.000133514404296875,0.17733049392700195,0.004789066986083985,0.014221,3.5762786865234375e-05,0.0001609325408935547
0.00010943412780761719,0.10865020751953125,0.0015410379791259768,0.03381,5.316734313964844e-05,0.0002086162567138672
7.343292236328125e-05,0.10223388671875,0.0014282716674804685,0.038133,3.457069396972656e-05,0.0001366138458251953
7.605552673339844e-05,0.12941908836364746,0.005410564025878903,0.042091,6.651878356933594e-05,0.0002694129943847656
9.989738464355469e-05,0.15529108047485352,0.0015419673004150383,0.047521,5.412101745605469e-05,0.00022101402282714844
7.653236389160156e-05,0.06309962272644043,0.0010627379608154283,0.031855,4.315376281738281e-05,0.00018072128295898438
0.00015282630920410156,0.11278820037841797,0.0071819118194580076,0.028357,3.528594970703125e-05,0.00013780593872070312
0.00010728836059570312,0.07809305191040039,0.0050851100616455085,0.031232,3.5762786865234375e-05,0.0001399517059326172
0.00012946128845214844,0.1432511806488037,0.0012657715911865222,0.016438,3.337860107421875e-05,0.0001347064971923828
0.00011229515075683594,0.0569758415222168,0.0016492418823242164,0.048494,3.528594970703125e-05,0.00017642974853515625
9.441375732421875e-05,0.08478832244873047,0.0007690555572509791,0.042425,3.314018249511719e-05,0.00013017654418945312
0.00010967254638671875,0.10131216049194336,0.0015374145507812496,0.01025,6.413459777832031e-05,0.0002655982971191406
9.72747802734375e-05,0.08035802841186523,0.004687508789062499,0.014859,3.170967102050781e-05,0.00012612342834472656
8.106231689453125e-05,0.1155402660369873,0.0058854751129150396,0.011073,6.29425048828125e-05,0.0002624988555908203
0.00017571449279785156,0.1136627197265625,0.002409928421020508,0.004946,3.0994415283203125e-05,0.00012755393981933594
8.797645568847656e-05,0.0336456298828125,0.0017647303009033204,0.00541,3.4809112548828125e-05,0.00013947486877441406
8.225440979003906e-05,0.034970760345458984,0.0016199778747558592,0.003455,3.457069396972656e-05,0.0001327991485595703
7.891654968261719e-05,0.023898839950561523,0.0023618218078613282,0.012886,3.147125244140625e-05,0.00012612342834472656
7.2479248046875e-05,0.05597949028015137,0.001141769790649414,0.00385,3.695487976074219e-05,0.00014257431030273438
8.511543273925781e-05,0.0310208797454834,0.011087387893676758,0.009002,3.314018249511719e-05,0.0001270771026611328
7.82012939453125e-05,0.04054379463195801,0.0024270810241699215,0.007113,3.3855438232421875e-05,0.00013637542724609375
7.62939453125e-05,0.03721022605895996,0.00124098062133789,0.009454,3.2901763916015625e-05,0.00013136863708496094
0.00010275840759277344,0.04912090301513672,0.00181436996459961,0.014575,3.743171691894531e-05,0.00015807151794433594
0.00011968612670898438,0.056633949279785156,0.0010417784576416018,0.015087,6.0558319091796875e-05,0.00025534629821777344
9.322166442871094e-05,0.06611037254333496,0.0009036529083251942,0.018398,3.457069396972656e-05,0.0001437664031982422
7.081031799316406e-05,0.056967973709106445,0.011848957534790039,0.005079,3.3855438232421875e-05,0.00012922286987304688
7.891654968261719e-05,0.10289978981018066,0.008228332122802735,0.026216,3.8623809814453125e-05,0.0001456737518310547
0.00012040138244628906,0.09350085258483887,0.001589319625854492,0.016659,6.318092346191406e-05,0.00027108192443847656
8.344650268554688e-05,0.08895540237426758,0.0014878485107421872,0.007635,3.4809112548828125e-05,0.00013875961303710938
0.00011014938354492188,0.08197021484375,0.001987222564697266,0.004462,3.9577484130859375e-05,0.00013947486877441406
9.989738464355469e-05,0.03365039825439453,0.0010983601684570327,0.018163,3.409385681152344e-05,0.00012826919555664062
0.00010418891906738281,0.08345603942871094,0.0025987768707275392,0.021394,3.457069396972656e-05,0.00012993812561035156
0.0001125335693359375,0.044168949127197266,0.0007590782470703128,0.006918,3.910064697265625e-05,0.00012731552124023438
0.00011038780212402344,0.06693100929260254,0.00906514697265625,0.022223,3.1948089599609375e-05,0.00013017654418945312
7.319450378417969e-05,0.08467841148376465,0.0007182112426757821,0.008953,3.075599670410156e-05,0.00012421607971191406
8.296966552734375e-05,0.08675217628479004,0.0010808193969726564,0.014095,3.337860107421875e-05,0.00012636184692382812
7.891654968261719e-05,0.07015347480773926,0.0007921887054443359,0.009986,3.1948089599609375e-05,0.0001270771026611328
6.4849853515625e-05,0.04974508285522461,0.0028033317108154265,0.043298,6.747245788574219e-05,0.00027751922607421875
0.0001342296600341797,0.0875847339630127,0.000765410675048827,0.019411,3.170967102050781e-05,0.00013327598571777344
8.606910705566406e-05,0.07367539405822754,0.005520044113159178,0.024674,5.507469177246094e-05,0.00023508071899414062
9.1552734375e-05,0.06822466850280762,0.0036847603149414085,0.035043,5.1021575927734375e-05,0.00021719932556152344
0.00010156631469726562,0.08172273635864258,0.0008966295166015631,0.015333,4.2438507080078125e-05,0.00017905235290527344
9.655952453613281e-05,0.09954309463500977,0.0016154839477539058,0.013629,6.318092346191406e-05,0.0002765655517578125
6.628036499023438e-05,0.12757325172424316,0.0015315899658203125,0.00877,6.246566772460938e-05,0.00026607513427734375
9.226799011230469e-05,0.060282230377197266,0.0012770861206054685,0.005844,3.075599670410156e-05,0.0001266002655029297
0.00017404556274414062,0.10178208351135254,0.006216533218383788,0.013664,6.67572021484375e-05,0.00028228759765625
0.00010323524475097656,0.08042407035827637,0.015049102584838867,0.019858,3.409385681152344e-05,0.00012755393981933594
8.058547973632812e-05,0.09656238555908203,0.0020748300781249993,0.010651,5.745887756347656e-05,0.00024628639221191406
8.940696716308594e-05,0.10974740982055664,0.001469973815917968,0.018911,6.198883056640625e-05,0.0002512931823730469
8.392333984375e-05,0.06458187103271484,0.01113079133605957,0.013294,3.24249267578125e-05,0.0001239776611328125
0.0001010894775390625,0.06285643577575684,0.0017428378601074216,0.006073,4.792213439941406e-05,0.000194549560546875
9.894371032714844e-05,0.08700895309448242,0.0007484481201171858,0.018964,3.24249267578125e-05,0.00012683868408203125
6.937980651855469e-05,0.09932518005371094,0.0013386955871582031,0.005986,5.316734313964844e-05,0.00022602081298828125
8.106231689453125e-05,0.10793185234069824,0.004919887252807616,0.008129,6.580352783203125e-05,0.000274658203125
8.344650268554688e-05,0.04731321334838867,0.0017663638763427735,0.006332,4.935264587402344e-05,0.00020599365234375
0.00012493133544921875,0.035405635833740234,0.013035252349853515,0.014082,4.1484832763671875e-05,0.00015544891357421875
0.00012254714965820312,0.0344843864440918,0.007413832977294921,0.023397,3.504753112792969e-05,0.00013327598571777344
7.677078247070312e-05,0.05374741554260254,0.0010541732330322257,0.008273,4.1961669921875e-05,0.0001823902130126953
9.250640869140625e-05,0.05495023727416992,0.000813358154296874,0.01641,4.267692565917969e-05,0.00017404556274414062
6.937980651855469e-05,0.10228705406188965,0.001034841735839842,0.029642,4.506111145019531e-05,0.00020074844360351562
9.012222290039062e-05,0.08082818984985352,0.025219875091552733,0.039681,6.365776062011719e-05,0.00027108192443847656
9.489059448242188e-05,0.11199140548706055,0.01634978762817383,0.034863,6.532669067382812e-05,0.0002753734588623047
7.176399230957031e-05,0.1290433406829834,0.0014601646728515626,0.007018,5.7220458984375e-05,0.00028443336486816406
0.00018072128295898438,0.11891651153564453,0.008882707443237305,0.031035,6.580352783203125e-05,0.0002682209014892578
9.942054748535156e-05,0.13979268074035645,0.0014721022338867185,0.037578,3.62396240234375e-05,0.00014638900756835938
0.00023126602172851562,0.11535906791687012,0.0016622673645019514,0.020761,6.651878356933594e-05,0.00027561187744140625
0.00010704994201660156,0.12552618980407715,0.002104670150756837,0.019492,0.0001049041748046875,0.0002732276916503906
0.00011515617370605469,0.10091567039489746,0.001980456451416016,0.007696,6.413459777832031e-05,0.0002684593200683594
9.679794311523438e-05,0.09954118728637695,0.0008399459381103515,0.006248,3.600120544433594e-05,0.00013947486877441406
0.00011754035949707031,0.02197885513305664,0.0009618402862548829,0.01286,3.6716461181640625e-05,0.0001399517059326172
8.940696716308594e-05,0.04369187355041504,0.0011340988159179687,0.005575,3.647804260253906e-05,0.00014019012451171875
0.00010561943054199219,0.0365443229675293,0.01008764796447754,0.008473,4.458427429199219e-05,0.00018262863159179688
0.00010824203491210938,0.020156383514404297,0.0017520603790283206,0.010336,3.24249267578125e-05,0.00012350082397460938
0.00010919570922851562,0.045552730560302734,0.002015628402709961,0.002907,3.4809112548828125e-05,0.0001437664031982422
0.00013256072998046875,0.030133962631225586,0.002077547531127929,0.021395,3.337860107421875e-05,0.00014543533325195312
8.96453857421875e-05,0.03854632377624512,0.0011049405670166025,0.02659,3.719329833984375e-05,0.0001506805419921875
7.367134094238281e-05,0.0462646484375,0.0007715628051757802,0.025135,3.1948089599609375e-05,0.0001289844512939453
7.081031799316406e-05,0.06152987480163574,0.0023374688262939453,0.022938,3.361701965332031e-05,0.00013256072998046875
8.96453857421875e-05,0.07162714004516602,0.0008444895782470721,0.032171,3.62396240234375e-05,0.00014281272888183594
8.273124694824219e-05,0.09603214263916016,0.001572134399414062,0.0151,6.508827209472656e-05,0.0002722740173339844
8.034706115722656e-05,0.10159540176391602,0.008880810516357421,0.005832,3.218650817871094e-05,0.00013184547424316406
0.00010967254638671875,0.08064413070678711,0.0012476436004638675,0.007689,3.123283386230469e-05,0.00012612342834472656
0.0001049041748046875,0.05449557304382324,0.0010952438354492194,0.011725,3.2901763916015625e-05,0.00012350082397460938
0.00013446807861328125,0.0749354362487793,0.0007602909393310542,0.017818,3.170967102050781e-05,0.00012421607971191406
8.726119995117188e-05,0.050466299057006836,0.0012001914367675785,0.009264,3.1948089599609375e-05,0.00013017654418945312
0.00012564659118652344,0.09937715530395508,0.0032604757385253907,0.006992,3.337860107421875e-05,0.0001285076141357422
9.942054748535156e-05,0.060575008392333984,0.005524742736816406,0.009735,3.4809112548828125e-05,0.00012969970703125
0.00013947486877441406,0.058383941650390625,0.0016867901916503905,0.030813,6.532669067382812e-05,0.0002799034118652344
7.343292236328125e-05,0.06698870658874512,0.0015563539581298844,0.024442,5.0067901611328125e-05,0.00022292137145996094
9.226799011230469e-05,0.07446002960205078,0.02239953886413574,0.036811,3.910064697265625e-05,0.00014853477478027344
7.510185241699219e-05,0.10170507431030273,0.009288133117675783,0.055803,4.601478576660156e-05,0.00018215179443359375
7.987022399902344e-05,0.09330558776855469,0.0015906783599853522,0.024998,6.29425048828125e-05,0.00026488304138183594
0.00010204315185546875,0.17682290077209473,0.0015615025939941414,0.015031,6.246566772460938e-05,0.0002732276916503906
9.799003601074219e-05,0.13602304458618164,0.0009410072784423809,0.032702,4.0531158447265625e-05,0.000164031982421875
7.772445678710938e-05,0.17975449562072754,0.0016064853820800789,0.008934,6.437301635742188e-05,0.0002713203430175781
9.107589721679688e-05,0.04463315010070801,0.0009331557464599613,0.036155,6.818771362304688e-05,0.00026702880859375
0.0001876354217529297,0.23232555389404297,0.0016731792602539056,0.023459,7.772445678710938e-05,0.0002980232238769531
9.34600830078125e-05,0.16560840606689453,0.001072199096679688,0.01951,6.318092346191406e-05,0.00025010108947753906
0.0001246929168701172,0.19282817840576172,0.001725374435424809,0.065826,6.461143493652344e-05,0.00029087066650390625
0.00022721290588378906,0.1834099292755127,0.0018254685516357408,0.057263,7.987022399902344e-05,0.00031375885009765625
0.00013065338134765625,0.11685967445373535,0.000886451797485352,0.04267,4.291534423828125e-05,0.0001614093780517578
0.00010633468627929688,0.13020992279052734,0.0016886321105957017,0.023321,6.413459777832031e-05,0.00027179718017578125
6.866455078125e-05,0.20267343521118164,0.0015713527679443312,0.10845,6.389617919921875e-05,0.0002689361572265625
0.00011897087097167969,0.11333680152893066,0.0007615153808593761,0.035398,3.4809112548828125e-05,0.0001537799835205078
0.0001385211944580078,0.0563654899597168,0.003972280944824217,0.018461,6.29425048828125e-05,0.00027108192443847656
8.487701416015625e-05,0.17315673828125,0.0007176509704589842,0.014966,3.0040740966796875e-05,0.0001327991485595703
8.606910705566406e-05,0.11937689781188965,0.0015840288696289066,0.006794,6.318092346191406e-05,0.0002682209014892578
0.00011301040649414062,0.07065296173095703,0.002586980819702148,0.007125,5.459785461425781e-05,0.000217437744140625
8.0108642578125e-05,0.05551791191101074,0.0029616501464843747,0.004786,5.125999450683594e-05,0.00021266937255859375
8.082389831542969e-05,0.06573104858398438,0.001173732757568359,0.00825,4.601478576660156e-05,0.00017881393432617188
0.00019359588623046875,0.07495307922363281,0.0018226264801025384,0.021041,7.987022399902344e-05,0.00031638145446777344
9.059906005859375e-05,0.07972431182861328,0.0028921136169433592,0.009797,4.0531158447265625e-05,0.00015926361083984375
0.0001049041748046875,0.0712430477142334,0.0008858561248779317,0.031803,3.719329833984375e-05,0.00014734268188476562
0.00011110305786132812,0.07249879837036133,0.0015476031646728498,0.016664,6.556510925292969e-05,0.00026869773864746094
9.679794311523438e-05,0.08699417114257812,0.00335780419921875,0.007804,3.3855438232421875e-05,0.00013589859008789062
0.0001049041748046875,0.060292959213256836,0.0034518704528808605,0.023138,3.600120544433594e-05,0.0001418590545654297
9.608268737792969e-05,0.046979665756225586,0.001459469055175782,0.019076,4.124641418457031e-05,0.00016832351684570312
7.534027099609375e-05,0.048536062240600586,0.002263103637695312,0.020215,3.24249267578125e-05,0.0001227855682373047
7.867813110351562e-05,0.0628199577331543,0.004083125885009765,0.013917,5.7697296142578125e-05,0.0002467632293701172
7.581710815429688e-05,0.07800745964050293,0.011836316467285156,0.012449,3.528594970703125e-05,0.00013947486877441406
8.7738037109375e-05,0.08867549896240234,0.0022729486694335922,0.020126,5.269050598144531e-05,0.00021338462829589844
0.00012135505676269531,0.06117391586303711,0.0032015031433105454,0.039515,5.602836608886719e-05,0.00021338462829589844
9.846687316894531e-05,0.061734914779663086,0.005068887451171875,0.006997,3.1948089599609375e-05,0.0001220703125
0.00013327598571777344,0.06973552703857422,0.0018924631652832025,0.009369,6.29425048828125e-05,0.00027251243591308594
7.796287536621094e-05,0.03202009201049805,0.003529396560668946,0.012072,4.076957702636719e-05,0.000164031982421875
7.414817810058594e-05,0.04336094856262207,0.004543995300292968,0.011534,4.863739013671875e-05,0.00020074844360351562
0.00012636184692382812,0.05560803413391113,0.0009756984558105461,0.012566,4.220008850097656e-05,0.00016808509826660156
7.033348083496094e-05,0.06704545021057129,0.0022835453948974608,0.002929,5.8650970458984375e-05,0.0001704692840576172
8.106231689453125e-05,0.03932356834411621,0.0029980604095458984,0.005333,4.1484832763671875e-05,0.00016736984252929688
8.130073547363281e-05,0.061144351959228516,0.004255486923217774,0.011869,3.981590270996094e-05,0.00015044212341308594
9.751319885253906e-05,0.05454397201538086,0.003270198272705079,0.025001,5.888938903808594e-05,0.00023508071899414062
8.606910705566406e-05,0.0620417594909668,0.0024583674926757816,0.021373,6.008148193359375e-05,0.00025010108947753906
0.00014162063598632812,0.05188393592834473,0.0039076190643310554,0.041282,6.508827209472656e-05,0.00027751922607421875
7.867813110351562e-05,0.07842111587524414,0.0036956808319091802,0.015451,3.719329833984375e-05,0.00013709068298339844
7.772445678710938e-05,0.0753936767578125,0.0014571195526123046,0.007058,5.626678466796875e-05,0.00024628639221191406
0.00011849403381347656,0.03214144706726074,0.007836477752685547,0.020079,3.647804260253906e-05,0.0001404285430908203
7.963180541992188e-05,0.0331876277923584,0.0012741190185546862,0.018301,3.24249267578125e-05,0.00013518333435058594
0.0001049041748046875,0.05678415298461914,0.0013771629028320308,0.006257,3.218650817871094e-05,0.00013518333435058594
7.224082946777344e-05,0.07949590682983398,0.00694556428527832,0.016434,6.4849853515625e-05,0.0002799034118652344
8.058547973632812e-05,0.08562588691711426,0.003943037094116211,0.030986,3.838539123535156e-05,0.00014448165893554688
0.00010061264038085938,0.0930628776550293,0.024780746719360352,0.008003,3.528594970703125e-05,0.0001430511474609375
0.00010132789611816406,0.09140491485595703,0.0014389839630126952,0.011927,3.647804260253906e-05,0.00014901161193847656
0.00012373924255371094,0.08412432670593262,0.001111236831665037,0.038003,4.315376281738281e-05,0.00018095970153808594
9.989738464355469e-05,0.0977325439453125,0.020347418212890628,0.0406,6.604194641113281e-05,0.0002677440643310547
8.749961853027344e-05,0.16118550300598145,0.0010516289825439461,0.010613,6.365776062011719e-05,0.0002715587615966797
0.00010585784912109375,0.08322668075561523,0.018234232940673827,0.023335,3.886222839355469e-05,0.0001621246337890625
9.512901306152344e-05,0.06509733200073242,0.014129992462158202,0.038849,4.506111145019531e-05,0.0001857280731201172
7.009506225585938e-05,0.13061857223510742,0.0037850335998535142,0.031633,6.437301635742188e-05,0.00027632713317871094
9.393692016601562e-05,0.11736774444580078,0.0009692082366943369,0.058454,6.270408630371094e-05,0.0002715587615966797
0.00010204315185546875,0.15204882621765137,0.0008764448547363274,0.03021,3.719329833984375e-05,0.00014019012451171875
7.104873657226562e-05,0.16120553016662598,0.004459210250854492,0.025752,3.504753112792969e-05,0.00013446807861328125
0.00010466575622558594,0.09961247444152832,0.0015000477447509766,0.003486,3.4332275390625e-05,0.00012731552124023438
0.00010085105895996094,0.17153215408325195,0.0017748290557861313,0.019623,4.410743713378906e-05,0.0001850128173828125
0.00011348724365234375,0.05473923683166504,0.001374031005859375,0.009639,5.245208740234375e-05,0.00023102760314941406
0.00013327598571777344,0.06260180473327637,0.0010052374572753903,0.015778,3.218650817871094e-05,0.00012421607971191406
0.00011801719665527344,0.07194352149963379,0.0042988038940429685,0.028808,6.437301635742188e-05,0.0002722740173339844
8.0108642578125e-05,0.09169363975524902,0.0015864942474365235,0.034733,6.413459777832031e-05,0.0002675056457519531
0.000110626220703125,0.06543922424316406,0.0015057959899902346,0.004664,3.337860107421875e-05,0.0001366138458251953
7.939338684082031e-05,0.0818789005279541,0.001894161361694336,0.015781,3.933906555175781e-05,0.0001499652862548828
9.298324584960938e-05,0.09050893783569336,0.01028719660949707,0.027428,6.318092346191406e-05,0.0002734661102294922
0.00010442733764648438,0.043189048767089844,0.0025276232757568354,0.008571,6.651878356933594e-05,0.00019788742065429688
0.00010013580322265625,0.03677511215209961,0.0008684518737792982,0.025483,3.933906555175781e-05,0.00014638900756835938
0.00010347366333007812,0.04860258102416992,0.009045564834594726,0.024833,5.8650970458984375e-05,0.00024175643920898438
0.00011706352233886719,0.06329488754272461,0.005537526672363281,0.015532,6.461143493652344e-05,0.0002703666687011719
7.510185241699219e-05,0.06651830673217773,0.004334857864379885,0.032955,3.457069396972656e-05,0.0001366138458251953
7.772445678710938e-05,0.04806017875671387,0.002228025756835939,0.029989,4.6253204345703125e-05,0.00020003318786621094
7.557868957519531e-05,0.09679484367370605,0.004592237075805664,0.004466,3.0517578125e-05,0.00012421607971191406
8.225440979003906e-05,0.08502364158630371,0.0015931240234374998,0.026834,6.604194641113281e-05,0.0002727508544921875
9.608268737792969e-05,0.06462931632995605,0.006459845123291015,0.01344,6.437301635742188e-05,0.0002694129943847656
7.200241088867188e-05,0.06367230415344238,0.0015739956054687497,0.008184,6.151199340820312e-05,0.0002655982971191406
0.00010704994201660156,0.07988166809082031,0.0015865180358886717,0.004589,6.508827209472656e-05,0.0002942085266113281
7.677078247070312e-05,0.043946027755737305,0.0011141190643310546,0.005013,3.24249267578125e-05,0.00012683868408203125
0.00010728836059570312,0.027674436569213867,0.0017253040466308593,0.004784,3.3855438232421875e-05,0.0001354217529296875
7.43865966796875e-05,0.04655122756958008,0.001323198883056641,0.014308,4.601478576660156e-05,0.00018858909606933594
0.0001316070556640625,0.03237032890319824,0.0007649483489990238,0.006395,3.170967102050781e-05,0.0001239776611328125
0.0001068115234375,0.03945016860961914,0.003188536926269531,0.005529,5.412101745605469e-05,0.0002288818359375
0.00010371208190917969,0.06759524345397949,0.0035630760498046882,0.008993,5.7697296142578125e-05,0.00025963783264160156
0.0001087188720703125,0.022138118743896484,0.0011006254730224607,0.005119,3.528594970703125e-05,0.00014472007751464844
0.00010776519775390625,0.04799151420593262,0.0013168997497558597,0.012303,4.363059997558594e-05,0.00017976760864257812
7.82012939453125e-05,0.052159786224365234,0.001964845916748047,0.014003,5.1021575927734375e-05,0.00021314620971679688
8.082389831542969e-05,0.053438425064086914,0.0008442718353271483,0.010241,3.4809112548828125e-05,0.00015044212341308594
7.700920104980469e-05,0.04810786247253418,0.0027989269409179687,0.007084,3.62396240234375e-05,0.0001747608184814453
8.487701416015625e-05,0.0481107234954834,0.000833089050292969,0.004991,3.409385681152344e-05,0.00013589859008789062
9.918212890625e-05,0.05170130729675293,0.0038074453582763674,0.004351,3.2901763916015625e-05,0.00013303756713867188
0.00010204315185546875,0.06172370910644531,0.0013830886688232426,0.012341,5.221366882324219e-05,0.00022649765014648438
0.00010180473327636719,0.07005977630615234,0.0014443564300537122,0.017112,3.409385681152344e-05,0.00012826919555664062
0.00010132789611816406,0.09236288070678711,0.0007859102172851559,0.005433,4.57763671875e-05,0.0001857280731201172
8.344650268554688e-05,0.06327223777770996,0.024583567611694335,0.011158,3.5762786865234375e-05,0.00012803077697753906
0.0001010894775390625,0.06956243515014648,0.006543498504638671,0.013487,3.218650817871094e-05,0.00013446807861328125
6.937980651855469e-05,0.08217072486877441,0.0012727928771972662,0.013111,2.956390380859375e-05,0.0001239776611328125
9.775161743164062e-05,0.0679166316986084,0.0012377065582275387,0.007008,3.24249267578125e-05,0.00012493133544921875
6.985664367675781e-05,0.0418248176574707,0.01673751762390137,0.04797,3.337860107421875e-05,0.00012683868408203125
0.00010657310485839844,0.10416579246520996,0.0014450095520019551,0.041364,3.6716461181640625e-05,0.0001316070556640625
0.00014066696166992188,0.09269952774047852,0.025409761764526362,0.077048,5.8650970458984375e-05,0.0002205371856689453
7.748603820800781e-05,0.0640413761138916,0.0014387067260742126,0.134581,3.409385681152344e-05,0.0001366138458251953
0.00010180473327636719,0.08292937278747559,0.0016039250030517593,0.098411,6.29425048828125e-05,0.0002663135528564453
6.961822509765625e-05,0.21047282218933105,0.0015655715789794928,0.014516,6.556510925292969e-05,0.0002758502960205078
0.0001049041748046875,0.13718175888061523,0.0016052723236083984,0.027493,6.222724914550781e-05,0.00026035308837890625
0.00010132789611816406,0.18745040893554688,0.00450001953125,0.012895,4.6253204345703125e-05,0.0001964569091796875
7.152557373046875e-05,0.17974352836608887,0.03348587432861328,0.015965,3.337860107421875e-05,0.00013494491577148438
7.653236389160156e-05,0.17856335639953613,0.0016208606719970708,0.033775,6.508827209472656e-05,0.00027298927307128906
9.489059448242188e-05,0.1102590560913086,0.0007159291839599624,0.02209,3.1948089599609375e-05,0.00011992454528808594
0.00018739700317382812,0.08829903602600098,0.0014072642669677726,0.035164,3.147125244140625e-05,0.00012135505676269531
0.00011324882507324219,0.08995628356933594,0.004794050750732422,0.01294,6.175041198730469e-05,0.0002646446228027344
7.152557373046875e-05,0.09502744674682617,0.001540863540649414,0.008822,6.532669067382812e-05,0.00026988983154296875
0.00011944770812988281,0.06423234939575195,0.0015759842681884774,0.021095,6.29425048828125e-05,0.00027060508728027344
7.82012939453125e-05,0.04712700843811035,0.0038329998779296874,0.011195,4.696846008300781e-05,0.00020003318786621094
7.081031799316406e-05,0.07595062255859375,0.0016209934844970703,0.011436,6.389617919921875e-05,0.0002720355987548828
9.298324584960938e-05,0.08706808090209961,0.0008221356964111326,0.004615,3.24249267578125e-05,0.0001342296600341797
0.00012564659118652344,0.08588981628417969,0.004443235992431641,0.020801,7.748603820800781e-05,0.0002734661102294922
8.893013000488281e-05,0.08783960342407227,0.0011952559967041013,0.006648,4.696846008300781e-05,0.00019240379333496094
0.0001499652862548828,0.05198407173156738,0.0014540695190429671,0.018225,6.031990051269531e-05,0.0002701282501220703
0.00023674964904785156,0.0563044548034668,0.005204441513061524,0.007586,5.245208740234375e-05,0.00019478797912597656
8.177757263183594e-05,0.07386541366577148,0.00082487825012207,0.026789,3.814697265625e-05,0.00013875961303710938
8.463859558105469e-05,0.08239054679870605,0.001665179092407227,0.020693,6.127357482910156e-05,0.0002694129943847656
0.00015473365783691406,0.09157848358154297,0.011135037155151364,0.063155,3.504753112792969e-05,0.00013566017150878906
0.000133514404296875,0.07749032974243164,0.007588973999023439,0.0215,6.842613220214844e-05,0.0002834796905517578
0.00010919570922851562,0.10510683059692383,0.0009825829162597652,0.017811,4.9114227294921875e-05,0.0001926422119140625
0.00021147727966308594,0.11039876937866211,0.0018153425903320308,0.025228,6.222724914550781e-05,0.0002677440643310547
0.00013303756713867188,0.07739949226379395,0.007991516342163087,0.02701,3.647804260253906e-05,0.0001468658447265625
0.00011110305786132812,0.17536306381225586,0.0015783383331298834,0.041754,6.4849853515625e-05,0.00026679039001464844
9.822845458984375e-05,0.12996149063110352,0.0035963193817138677,0.013458,3.218650817871094e-05,0.0001342296600341797
0.00015044212341308594,0.12705326080322266,0.0015519923553466812,0.025514,6.365776062011719e-05,0.0002694129943847656
0.0001087188720703125,0.09680485725402832,0.0007780394439697268,0.010487,3.0517578125e-05,0.0001239776611328125
0.00010824203491210938,0.040946006774902344,0.003005783157348632,0.01267,3.695487976074219e-05,0.00015020370483398438
7.033348083496094e-05,0.043294668197631836,0.0013673850097656254,0.006571,3.24249267578125e-05,0.00012969970703125
0.000102996826171875,0.03283882141113281,0.0008281367797851559,0.004048,3.409385681152344e-05,0.0001380443572998047
9.965896606445312e-05,0.04115438461303711,0.005786201995849609,0.017256,3.552436828613281e-05,0.00013780593872070312
9.322166442871094e-05,0.029626846313476562,0.002662408874511718,0.020427,3.4809112548828125e-05,0.00013899803161621094
7.581710815429688e-05,0.047487735748291016,0.0017740339050292975,0.011699,3.361701965332031e-05,0.0001366138458251953
6.794929504394531e-05,0.06719064712524414,0.0008286657104492196,0.012724,3.361701965332031e-05,0.0001380443572998047
0.00010395050048828125,0.05486655235290527,0.0015298358917236327,0.006425,3.4809112548828125e-05,0.00013113021850585938
0.00010442733764648438,0.07451272010803223,0.00461417643737793,0.016478,3.4332275390625e-05,0.00014162063598632812
0.00010132789611816406,0.08292651176452637,0.020661503158569336,0.027989,5.793571472167969e-05,0.0002295970916748047
0.00010657310485839844,0.10234451293945312,0.0032737084350585935,0.031729,4.553794860839844e-05,0.0001800060272216797
9.822845458984375e-05,0.10954427719116211,0.005324266067504883,0.012709,3.552436828613281e-05,0.0001380443572998047
7.557868957519531e-05,0.10120654106140137,0.0015664901580810554,0.022566,6.175041198730469e-05,0.0002689361572265625
0.00014352798461914062,0.0805976390838623,0.0015702389526367176,0.01862,6.437301635742188e-05,0.0002703666687011719
0.00012803077697753906,0.09266328811645508,0.001941590606689453,0.007588,3.6716461181640625e-05,0.00014925003051757812
8.034706115722656e-05,0.07464599609375,0.0008797769317626953,0.015599,3.170967102050781e-05,0.0001266002655029297
0.00010895729064941406,0.08872580528259277,0.009504168884277344,0.011758,3.695487976074219e-05,0.00014781951904296875
0.00010275840759277344,0.04345226287841797,0.0013857176055908204,0.006201,2.8848648071289062e-05,0.0001220703125
8.511543273925781e-05,0.03078150749206543,0.002156772399902345,0.017549,5.245208740234375e-05,0.0002186298370361328
8.487701416015625e-05,0.04276251792907715,0.006958412536621095,0.018416,3.337860107421875e-05,0.00012803077697753906
0.00017690658569335938,0.06937813758850098,0.001774992706298828,0.021148,4.7206878662109375e-05,0.0001938343048095703
7.486343383789062e-05,0.07424497604370117,0.0009960416412353517,0.00539,3.147125244140625e-05,0.00012421607971191406
0.0001010894775390625,0.08229184150695801,0.000814541259765625,0.005659,3.504753112792969e-05,0.00013947486877441406
8.821487426757812e-05,0.1101827621459961,0.0019266859436035122,0.051985,6.651878356933594e-05,0.0002789497375488281
0.00011444091796875,0.09494924545288086,0.0016117811889648434,0.045453,8.940696716308594e-05,0.0002703666687011719
0.00012183189392089844,0.11351299285888672,0.0008044698638915992,0.037358,3.361701965332031e-05,0.0002810955047607422
8.7738037109375e-05,0.10501480102539062,0.0016011971282959003,0.05037,6.29425048828125e-05,0.0002658367156982422
9.012222290039062e-05,0.09743404388427734,0.001560596725463867,0.012503,6.198883056640625e-05,0.0002644062042236328
0.00010323524475097656,0.12804317474365234,0.001247955261230469,0.006514,5.0067901611328125e-05,0.00021004676818847656
0.0002505779266357422,0.1461625099182129,0.021271580001831054,0.020378,7.867813110351562e-05,0.00032591819763183594
0.00014281272888183594,0.10000348091125488,0.017169317260742188,0.034434,7.605552673339844e-05,0.0003104209899902344
8.20159912109375e-05,0.07886910438537598,0.004596216156005858,0.025198,3.838539123535156e-05,0.00013828277587890625
0.0001087188720703125,0.10722947120666504,0.0021210467224121107,0.042787,6.461143493652344e-05,0.0002484321594238281
0.00011014938354492188,0.11195254325866699,0.0016149477844238282,0.004737,6.937980651855469e-05,0.0002880096435546875
7.62939453125e-05,0.13519525527954102,0.01094576194763184,0.03772,7.534027099609375e-05,0.00029921531677246094
0.00021219253540039062,0.14954209327697754,0.001822823104858401,0.03344,6.961822509765625e-05,0.0003142356872558594
0.0001628398895263672,0.11923813819885254,0.0017274750671386722,0.028679,7.510185241699219e-05,0.0002918243408203125
0.00018286705017089844,0.0787651538848877,0.002454032348632812,0.030751,6.628036499023438e-05,0.00030875205993652344
0.000194549560546875,0.07829165458679199,0.001737706253051757,0.012828,7.200241088867188e-05,0.00029397010803222656
8.893013000488281e-05,0.03833818435668945,0.0012853518066406264,0.016144,4.744529724121094e-05,0.00020194053649902344
9.393692016601562e-05,0.11057662963867188,0.0016621316070556643,0.007213,7.82012939453125e-05,0.0002963542938232422
8.153915405273438e-05,0.06388497352600098,0.0028259216766357426,0.006702,6.890296936035156e-05,0.0002677440643310547
8.058547973632812e-05,0.0444488525390625,0.0027006837463378897,0.02484,5.3882598876953125e-05,0.00022220611572265625
0.00015354156494140625,0.08038711547851562,0.0017098936309814456,0.007376,7.319450378417969e-05,0.0002899169921875
9.226799011230469e-05,0.07508444786071777,0.002709896270751952,0.032958,7.43865966796875e-05,0.00029206275939941406
0.00012040138244628906,0.05897855758666992,0.023702420700073244,0.004487,6.914138793945312e-05,0.0002684593200683594
0.00011110305786132812,0.062482357025146484,0.0015769856872558594,0.010456,6.437301635742188e-05,0.0002779960632324219
7.915496826171875e-05,0.08318400382995605,0.0015491675720214846,0.009389,7.128715515136719e-05,0.00027823448181152344
0.00010251998901367188,0.08493757247924805,0.0017830285491943357,0.006981,6.341934204101562e-05,0.0002791881561279297
0.00011110305786132812,0.049294471740722656,0.0012316362304687495,0.016583,4.935264587402344e-05,0.00020170211791992188
0.0001220703125,0.07812094688415527,0.0022940703277587876,0.019387,8.320808410644531e-05,0.0002732276916503906
8.606910705566406e-05,0.06370377540588379,0.0045554636535644535,0.009094,7.343292236328125e-05,0.00029850006103515625
0.00011658668518066406,0.030493974685668945,0.0013503580474853519,0.02121,5.2928924560546875e-05,0.0002219676971435547
0.00012946128845214844,0.04813671112060547,0.001339642990112305,0.004612,6.341934204101562e-05,0.0002415180206298828
7.796287536621094e-05,0.04844522476196289,0.0010127660064697258,0.016722,5.793571472167969e-05,0.0002429485321044922
0.00010561943054199219,0.06064152717590332,0.001077175720214844,0.006742,8.344650268554688e-05,0.00029397010803222656
0.00010704994201660156,0.04639101028442383,0.0011660483551025405,0.038055,5.054473876953125e-05,0.000171661376953125
9.1552734375e-05,0.0711205005645752,0.0016863440399169927,0.026587,7.128715515136719e-05,0.00028705596923828125
0.00012564659118652344,0.07582640647888184,0.001650382766723633,0.00899,6.842613220214844e-05,0.000274658203125
0.0001049041748046875,0.1047673225402832,0.0008406757049560544,0.008857,4.124641418457031e-05,0.00015282630920410156
7.486343383789062e-05,0.09670805931091309,0.003277019119262696,0.01015,7.176399230957031e-05,0.0002968311309814453
0.00012183189392089844,0.0720052719116211,0.001939273498535156,0.015327,6.890296936035156e-05,0.0002837181091308594
0.00022983551025390625,0.08008408546447754,0.001744737380981444,0.024431,7.677078247070312e-05,0.0002970695495605469
9.965896606445312e-05,0.060814857482910156,0.001752436248779297,0.010683,6.389617919921875e-05,0.00026488304138183594
8.511543273925781e-05,0.08893418312072754,0.0008203066101074227,0.018226,3.3855438232421875e-05,0.0001373291015625
8.463859558105469e-05,0.09597039222717285,0.001638885208129881,0.044379,7.486343383789062e-05,0.0002989768981933594
0.00014162063598632812,0.07641959190368652,0.0011756350708007832,0.034405,7.343292236328125e-05,0.0002903938293457031
0.00011324882507324219,0.09652233123779297,0.0017131470184326147,0.031752,6.961822509765625e-05,0.00029778480529785156
0.00010538101196289062,0.1476120948791504,0.0017070620880126966,0.049989,6.461143493652344e-05,0.0002739429473876953
0.00013375282287597656,0.1078488826751709,0.0008203949584960971,0.032336,6.4849853515625e-05,0.00026869773864746094
0.00014472007751464844,0.14769220352172852,0.001591319320678711,0.007352,6.389617919921875e-05,0.000270843505859375
0.00010752677917480469,0.12476921081542969,0.0017359972686767575,0.045453,6.318092346191406e-05,0.00026726722717285156
0.00014400482177734375,0.04106903076171875,0.0017501028900146487,0.011212,6.341934204101562e-05,0.00025534629821777344
0.0001480579376220703,0.07379627227783203,0.001398293563842773,0.022203,7.128715515136719e-05,0.0002980232238769531
0.00010347366333007812,0.09252405166625977,0.001627310348510741,0.018124,7.2479248046875e-05,0.0002906322479248047
0.00010251998901367188,0.06249380111694336,0.0036643786315917956,0.023862,4.601478576660156e-05,0.0001850128173828125
9.918212890625e-05,0.14631175994873047,0.0016075617675781265,0.027037,7.462501525878906e-05,0.0003008842468261719
0.0001437664031982422,0.1427929401397705,0.0015329751434326189,0.050731,6.4849853515625e-05,0.0002703666687011719
7.200241088867188e-05,0.11455893516540527,0.0016179352264404298,0.027302,6.437301635742188e-05,0.0002720355987548828
8.320808410644531e-05,0.1430208683013916,0.0016532493286132814,0.022407,6.198883056640625e-05,0.0002694129943847656
0.00011849403381347656,0.12653231620788574,0.0016135066528320322,0.030923,6.365776062011719e-05,0.0002727508544921875
8.058547973632812e-05,0.12607860565185547,0.0016007170410156264,0.020803,7.343292236328125e-05,0.0002980232238769531
8.606910705566406e-05,0.08775949478149414,0.003264734405517578,0.006406,6.771087646484375e-05,0.0002715587615966797
0.00010943412780761719,0.0734262466430664,0.0017138455810546873,0.008706,7.319450378417969e-05,0.0002930164337158203
8.916854858398438e-05,0.07813668251037598,0.003685788970947266,0.022844,6.67572021484375e-05,0.0002810955047607422
0.00010848045349121094,0.11836719512939453,0.019765299346923827,0.018447,7.224082946777344e-05,0.0002758502960205078
0.00011992454528808594,0.07909870147705078,0.0015523735809326172,0.014945,6.67572021484375e-05,0.0002677440643310547
0.0001049041748046875,0.12296247482299805,0.0015754856414794925,0.016093,6.794929504394531e-05,0.0002834796905517578
0.0001201629638671875,0.12163472175598145,0.0016145463714599614,0.008374,6.389617919921875e-05,0.00029349327087402344
0.0001347064971923828,0.06288671493530273,0.004294375564575195,0.017998,7.534027099609375e-05,0.0002970695495605469
9.918212890625e-05,0.049900054931640625,0.0015324852600097656,0.008411,4.792213439941406e-05,0.00017833709716796875
8.487701416015625e-05,0.09379434585571289,0.013311451080322265,0.048222,7.462501525878906e-05,0.0002906322479248047
0.00010156631469726562,0.0931241512298584,0.0013077530975341804,0.011888,6.556510925292969e-05,0.00029087066650390625
0.0001888275146484375,0.08600139617919922,0.0017965794372558595,0.02342,5.435943603515625e-05,0.0002040863037109375
0.0001506805419921875,0.08194470405578613,0.0010883397369384762,0.010047,7.43865966796875e-05,0.0002956390380859375
9.72747802734375e-05,0.10123109817504883,0.0019420202331542971,0.007167,6.556510925292969e-05,0.00027179718017578125
0.00017786026000976562,0.05082297325134277,0.015117860794067382,0.00525,5.245208740234375e-05,0.00020766258239746094
8.726119995117188e-05,0.040065765380859375,0.0013435545654296877,0.007703,4.5299530029296875e-05,0.00017404556274414062
0.00012755393981933594,0.057024478912353516,0.0033699982604980467,0.007654,7.2479248046875e-05,0.0003077983856201172
9.632110595703125e-05,0.038910865783691406,0.0011926399078369138,0.009216,5.221366882324219e-05,0.00018596649169921875
0.0001442432403564453,0.04704141616821289,0.0012161684875488278,0.006387,4.601478576660156e-05,0.00016880035400390625
0.00014090538024902344,0.061097145080566406,0.0010995845947265638,0.029809,5.269050598144531e-05,0.0001952648162841797
0.00013303756713867188,0.059046030044555664,0.0014854110717773435,0.016725,7.009506225585938e-05,0.0002872943878173828
0.0001461505889892578,0.056884765625,0.004969431411743164,0.017013,5.53131103515625e-05,0.00019168853759765625
0.00010323524475097656,0.09658169746398926,0.0026513538208007836,0.032441,4.696846008300781e-05,0.00019311904907226562
0.00012159347534179688,0.07736563682556152,0.0008414676208496098,0.024398,3.743171691894531e-05,0.00014162063598632812
8.130073547363281e-05,0.11490535736083984,0.0016153381652831977,0.070193,6.365776062011719e-05,0.0002684593200683594
0.00011587142944335938,0.1049950122833252,0.0015937253265380855,0.055472,6.461143493652344e-05,0.0002701282501220703
0.000110626220703125,0.12892627716064453,0.0014646981353759782,0.028088,3.6716461181640625e-05,0.0001399517059326172
0.00011181831359863281,0.10239338874816895,0.001573380874633789,0.007626,7.43865966796875e-05,0.00030112266540527344
8.392333984375e-05,0.1521892547607422,0.010421901046752929,0.007588,4.363059997558594e-05,0.00016546249389648438
8.654594421386719e-05,0.061898231506347656,0.001840998458862304,0.0082,6.699562072753906e-05,0.0002758502960205078
9.5367431640625e-05,0.05182671546936035,0.0013742236785888665,0.016382,5.650520324707031e-05,0.00022339820861816406
7.796287536621094e-05,0.07567334175109863,0.0016193336181640622,0.020607,7.367134094238281e-05,0.0003094673156738281
0.00010633468627929688,0.07047438621520996,0.0011637211914062497,0.010288,6.771087646484375e-05,0.0002741813659667969
0.00010561943054199219,0.08036684989929199,0.0016874570770263678,0.016908,6.699562072753906e-05,0.0002760887145996094
8.440017700195312e-05,0.07626152038574219,0.0008296258392333986,0.007181,3.337860107421875e-05,0.00013399124145507812
9.036064147949219e-05,0.0726022720336914,0.0015942636871337894,0.028235,7.414817810058594e-05,0.0002980232238769531
7.343292236328125e-05,0.09533309936523438,0.0016116393432617192,0.007989,6.794929504394531e-05,0.00032973289489746094
0.00018548965454101562,0.05026698112487793,0.013855972610473633,0.006489,7.677078247070312e-05,0.00032210350036621094
8.177757263183594e-05,0.1398463249206543,0.0021396372528076175,0.007003,7.414817810058594e-05,0.0002932548522949219
7.2479248046875e-05,0.08513045310974121,0.0012138274078369107,0.035562,5.817413330078125e-05,0.0002281665802001953
9.250640869140625e-05,0.07765483856201172,0.0017072131805419936,0.027207,7.05718994140625e-05,0.00028395652770996094
0.00010156631469726562,0.08981704711914062,0.001051864135742188,0.021987,5.698204040527344e-05,0.00022220611572265625
0.00014853477478027344,0.0723562240600586,0.02589869775390625,0.027179,7.891654968261719e-05,0.0003018379211425781
0.00010752677917480469,0.11073017120361328,0.0016228725280761705,0.035116,6.365776062011719e-05,0.00023984909057617188
0.00011873245239257812,0.12198138236999512,0.0016363316040039072,0.034177,7.176399230957031e-05,0.00029397010803222656
7.43865966796875e-05,0.11045002937316895,0.0012246818542480525,0.07175,3.814697265625e-05,0.00013494491577148438
0.00013589859008789062,0.13407230377197266,0.0018394446716308577,0.051789,7.176399230957031e-05,0.00028634071350097656
0.00011444091796875,0.08481836318969727,0.0016624437255859381,0.027808,7.653236389160156e-05,0.00030231475830078125
0.00011181831359863281,0.14476919174194336,0.00161917903137207,0.012628,6.4849853515625e-05,0.0002849102020263672
8.249282836914062e-05,0.14400458335876465,0.005266795669555666,0.079414,6.437301635742188e-05,0.000270843505859375
8.988380432128906e-05,0.14155864715576172,0.001630506637573241,0.040597,6.723403930664062e-05,0.0002777576446533203
0.0002033710479736328,0.1845693588256836,0.001541324920654296,0.02893,6.222724914550781e-05,0.00027108192443847656
0.0001308917999267578,0.06062936782836914,0.0012706140747070285,0.041001,3.8623809814453125e-05,0.0001366138458251953
0.00019550323486328125,0.09458780288696289,0.0016003036193847648,0.010632,6.270408630371094e-05,0.0002651214599609375
0.00011897087097167969,0.03889274597167969,0.0016217566680908208,0.009505,5.817413330078125e-05,0.0002796649932861328
0.00011014938354492188,0.032994747161865234,0.0014052180938720696,0.016382,4.506111145019531e-05,0.0001900196075439453
0.00010085105895996094,0.029653310775756836,0.0008388167572021482,0.00338,3.552436828613281e-05,0.00015044212341308594
6.985664367675781e-05,0.050089359283447266,0.002090580612182617,0.011294,5.054473876953125e-05,0.00021338462829589844
0.0001125335693359375,0.05936789512634277,0.0015903156280517583,0.008825,6.103515625e-05,0.0002689361572265625
0.00011658668518066406,0.07058286666870117,0.0014829421691894516,0.024282,3.647804260253906e-05,0.0001456737518310547
7.104873657226562e-05,0.05846381187438965,0.0008744122314453123,0.015195,4.5299530029296875e-05,0.00014019012451171875
0.00010347366333007812,0.07232093811035156,0.012768473388671875,0.021148,6.270408630371094e-05,0.00026607513427734375
7.605552673339844e-05,0.10792827606201172,0.003613647201538086,0.030747,3.075599670410156e-05,0.00012230873107910156
9.918212890625e-05,0.09449934959411621,0.0016048630828857414,0.018238,6.222724914550781e-05,0.00026988983154296875
7.915496826171875e-05,0.07794785499572754,0.0018938950195312512,0.015936,3.552436828613281e-05,0.00014662742614746094
0.00011110305786132812,0.048560142517089844,0.0018007872467041015,0.010437,3.0994415283203125e-05,0.00012302398681640625
7.033348083496094e-05,0.05000185966491699,0.0010544922180175786,0.011668,3.314018249511719e-05,0.00013136863708496094
9.489059448242188e-05,0.06916189193725586,0.001307389022827149,0.020398,3.886222839355469e-05,0.00014019012451171875
0.0001246929168701172,0.0652928352355957,0.0014271315917968735,0.017139,8.249282836914062e-05,0.0002548694610595703
9.655952453613281e-05,0.07450389862060547,0.002835546737670898,0.008944,3.123283386230469e-05,0.00011944770812988281
8.392333984375e-05,0.0824885368347168,0.0016039780120849605,0.010002,6.318092346191406e-05,0.00026917457580566406
0.00010371208190917969,0.06404805183410645,0.0017171472320556642,0.005449,3.147125244140625e-05,0.00012445449829101562
8.535385131835938e-05,0.03639078140258789,0.00894568521118164,0.010134,5.2928924560546875e-05,0.0002315044403076172
0.00010704994201660156,0.0499873161315918,0.0013689737548828133,0.010901,4.291534423828125e-05,0.00018024444580078125
8.273124694824219e-05,0.08411073684692383,0.0012890748748779282,0.054349,5.14984130859375e-05,0.00022029876708984375
8.893013000488281e-05,0.08830928802490234,0.0022985284576415993,0.056799,6.437301635742188e-05,0.000270843505859375
7.867813110351562e-05,0.08449506759643555,0.001481806823730468,0.030328,6.031990051269531e-05,0.0002472400665283203
8.273124694824219e-05,0.11869430541992188,0.0016424127655029278,0.050242,6.413459777832031e-05,0.00027441978454589844
6.532669067382812e-05,0.11957597732543945,0.00158940321350097,0.085611,8.058547973632812e-05,0.00027370452880859375
0.00012421607971191406,0.09545207023620605,0.030435855209350583,0.036838,6.29425048828125e-05,0.0002658367156982422
0.0001366138458251953,0.1451704502105713,0.007311843063354492,0.008373,6.222724914550781e-05,0.0002701282501220703
0.00010037422180175781,0.08244705200195312,0.013964571838378907,0.009245,3.337860107421875e-05,0.00013184547424316406
7.176399230957031e-05,0.1307353973388672,0.0015676734924316392,0.0227,6.151199340820312e-05,0.0002646446228027344
0.0001423358917236328,0.1564478874206543,0.0015590323333740247,0.025712,6.461143493652344e-05,0.0002682209014892578
0.00011587142944335938,0.11186480522155762,0.007489506973266603,0.024661,6.4849853515625e-05,0.000270843505859375
7.581710815429688e-05,0.07410669326782227,0.0007310546264648436,0.008614,3.266334533691406e-05,0.0001246929168701172
9.72747802734375e-05,0.09235143661499023,0.015049425827026367,0.006964,3.3855438232421875e-05,0.00013399124145507812
0.00010156631469726562,0.04212331771850586,0.0026513735961914073,0.035405,4.220008850097656e-05,0.0001392364501953125
0.00010728836059570312,0.0806734561920166,0.0008329273223876936,0.016775,3.4809112548828125e-05,0.00013709068298339844
7.343292236328125e-05,0.05442309379577637,0.001461753890991211,0.023427,6.29425048828125e-05,0.0002644062042236328
8.344650268554688e-05,0.06357455253601074,0.001064293884277344,0.006526,3.266334533691406e-05,0.0001342296600341797
7.82012939453125e-05,0.1042478084564209,0.001586910629272461,0.0086,6.318092346191406e-05,0.0002703666687011719
9.655952453613281e-05,0.0948026180267334,0.0021253410797119135,0.015577,6.246566772460938e-05,0.0002739429473876953
0.00012803077697753906,0.09894943237304688,0.001598132781982422,0.026695,6.318092346191406e-05,0.0002758502960205078
9.465217590332031e-05,0.1001439094543457,0.0035211221466064455,0.013774,6.175041198730469e-05,0.0002696514129638672
8.726119995117188e-05,0.0836489200592041,0.015129006607055663,0.023043,7.605552673339844e-05,0.0003294944763183594
7.867813110351562e-05,0.09146618843078613,0.007189195205688476,0.031473,3.0994415283203125e-05,0.00012373924255371094
0.00010085105895996094,0.09171867370605469,0.001578877822875975,0.016133,6.389617919921875e-05,0.00026988983154296875
0.00010609626770019531,0.12704706192016602,0.0007814985198974604,0.025183,4.363059997558594e-05,0.0001697540283203125
7.843971252441406e-05,0.0953519344329834,0.0015503358459472653,0.01204,6.198883056640625e-05,0.0002646446228027344
7.700920104980469e-05,0.11131763458251953,0.004930600357055663,0.0308,3.7670135498046875e-05,0.00013971328735351562
7.772445678710938e-05,0.10680913925170898,0.001760791213989258,0.006442,6.079673767089844e-05,0.0001933574676513672
0.00010800361633300781,0.11282634735107422,0.0007291119079589833,0.019227,3.147125244140625e-05,0.00012969970703125
0.00011777877807617188,0.041478872299194336,0.005658252166748047,0.012751,3.933906555175781e-05,0.000152587890625
0.00010919570922851562,0.0798790454864502,0.010818722518920899,0.016891,3.4332275390625e-05,0.00013399124145507812
8.821487426757812e-05,0.044647216796875,0.0028813982086181647,0.012967,3.504753112792969e-05,0.00014448165893554688
0.00011229515075683594,0.06762385368347168,0.0042758861541748044,0.019025,3.695487976074219e-05,0.00014162063598632812
9.965896606445312e-05,0.08569574356079102,0.0011664142456054676,0.016941,3.075599670410156e-05,0.00011944770812988281
9.489059448242188e-05,0.05168294906616211,0.0007547255096435543,0.018144,2.956390380859375e-05,0.00012302398681640625
7.557868957519531e-05,0.06673789024353027,0.0012672727508544921,0.006483,4.2438507080078125e-05,0.0001685619354248047
0.00018286705017089844,0.03178834915161133,0.0009365111236572269,0.004637,3.5762786865234375e-05,0.00015234947204589844
8.630752563476562e-05,0.03354907035827637,0.0019702361450195313,0.004489,3.838539123535156e-05,0.00014328956604003906
8.344650268554688e-05,0.05357837677001953,0.007522199371337891,0.010497,5.435943603515625e-05,0.0001933574676513672
9.059906005859375e-05,0.03913712501525879,0.012993980834960936,0.018277,3.600120544433594e-05,0.00013518333435058594
8.106231689453125e-05,0.0542140007019043,0.0007397983245849612,0.007082,3.3855438232421875e-05,0.00012826919555664062
9.942054748535156e-05,0.0807034969329834,0.0008719878845214841,0.006282,5.745887756347656e-05,0.0002498626708984375
7.891654968261719e-05,0.07839822769165039,0.0042608714447021495,0.033039,4.887580871582031e-05,0.0002117156982421875
8.988380432128906e-05,0.06198263168334961,0.0009079923095703119,0.008356,6.508827209472656e-05,0.0002741813659667969
7.843971252441406e-05,0.06193423271179199,0.0015762584991455084,0.010693,6.29425048828125e-05,0.0002689361572265625
9.632110595703125e-05,0.09077644348144531,0.0014411306457519542,0.024217,5.936622619628906e-05,0.0002465248107910156
0.00010085105895996094,0.13821649551391602,0.0015761445007324215,0.005904,6.651878356933594e-05,0.00027060508728027344
0.00010538101196289062,0.12845849990844727,0.0007311835174560535,0.023737,3.170967102050781e-05,0.00012183189392089844
7.724761962890625e-05,0.09099602699279785,0.0028257166442871096,0.005919,3.0517578125e-05,0.00012183189392089844
8.797645568847656e-05,0.041092634201049805,0.0010874281158447267,0.004776,3.123283386230469e-05,0.00012445449829101562
8.58306884765625e-05,0.032972097396850586,0.006846819610595703,0.01328,4.291534423828125e-05,0.00017762184143066406
7.557868957519531e-05,0.04496026039123535,0.0012772302246093752,0.01529,4.6253204345703125e-05,0.00019931793212890625
7.724761962890625e-05,0.04481983184814453,0.0008588693542480466,0.004733,3.1948089599609375e-05,0.00012063980102539062
7.867813110351562e-05,0.052829742431640625,0.0027979660186767605,0.047809,6.103515625e-05,0.0002541542053222656
8.58306884765625e-05,0.06859278678894043,0.0012490166168212906,0.023377,4.982948303222656e-05,0.00021123886108398438
0.00010895729064941406,0.04596710205078125,0.029638175918579104,0.055323,3.9577484130859375e-05,0.0001423358917236328
7.295608520507812e-05,0.07748579978942871,0.0031821390686035123,0.048044,6.580352783203125e-05,0.000270843505859375
9.34600830078125e-05,0.10878396034240723,0.0015382788085937515,0.01826,4.029273986816406e-05,0.0001590251922607422
0.00010418891906738281,0.12153124809265137,0.0008458918457031235,0.017087,3.147125244140625e-05,0.00012421607971191406
0.00010013580322265625,0.14538145065307617,0.0019964783477783195,0.02297,3.814697265625e-05,0.00015997886657714844
0.0001442432403564453,0.081298828125,0.001516581634521487,0.034446,3.933906555175781e-05,0.0001277923583984375
0.0001366138458251953,0.08090090751647949,0.0016780606842041017,0.00409,3.457069396972656e-05,0.000133514404296875
0.00013518333435058594,0.10934805870056152,0.020806053009033203,0.015785,3.2901763916015625e-05,0.00013494491577148438
7.43865966796875e-05,0.11647343635559082,0.013316792831420898,0.03014,6.461143493652344e-05,0.00024628639221191406
9.822845458984375e-05,0.0782928466796875,0.0007061053009033199,0.012328,3.0994415283203125e-05,0.0001373291015625
7.867813110351562e-05,0.10951089859008789,0.009397839157104494,0.034058,4.0531158447265625e-05,0.00013113021850585938
9.179115295410156e-05,0.12530303001403809,0.0007351379699707047,0.029493,3.266334533691406e-05,0.0001232624053955078
8.320808410644531e-05,0.14574766159057617,0.0007535069274902349,0.02922,3.266334533691406e-05,0.0001347064971923828
9.584426879882812e-05,0.09821128845214844,0.0020910609283447262,0.036121,3.4332275390625e-05,0.0001347064971923828
0.00011157989501953125,0.0823678970336914,0.0015855381011962884,0.02655,6.365776062011719e-05,0.00027298927307128906
0.00010395050048828125,0.1303691864013672,0.006696018997192382,0.021759,6.365776062011719e-05,0.0002713203430175781
7.748603820800781e-05,0.11635947227478027,0.004406640396118164,0.00839,3.647804260253906e-05,0.00013685226440429688
0.00014734268188476562,0.09988594055175781,0.0008238507232666021,0.009354,3.3855438232421875e-05,0.0001354217529296875
0.0001900196075439453,0.08689737319946289,0.0013591972351074226,0.014025,3.790855407714844e-05,0.00013780593872070312
0.00010013580322265625,0.046295881271362305,0.003034552536010742,0.013665,3.218650817871094e-05,0.00012445449829101562
0.000102996826171875,0.04918622970581055,0.0017793295440673828,0.014194,3.1948089599609375e-05,0.00012612342834472656
6.937980651855469e-05,0.054689884185791016,0.0011694495697021487,0.004148,3.170967102050781e-05,0.00012183189392089844
8.368492126464844e-05,0.0345308780670166,0.0009728374176025401,0.022257,3.3855438232421875e-05,0.0001227855682373047
0.00011444091796875,0.06637859344482422,0.010326393692016602,0.014683,6.341934204101562e-05,0.00026988983154296875
0.00011515617370605469,0.0615999698638916,0.006352820922851563,0.008473,6.222724914550781e-05,0.0002722740173339844
7.009506225585938e-05,0.08017683029174805,0.0007344033508300783,0.014872,3.0994415283203125e-05,0.00012111663818359375
9.107589721679688e-05,0.08249878883361816,0.0029122338714599617,0.010006,6.532669067382812e-05,0.0002751350402832031
0.00011157989501953125,0.09603762626647949,0.0016202495880126948,0.029568,6.604194641113281e-05,0.0002791881561279297
0.00010919570922851562,0.09442257881164551,0.0016113807525634767,0.006991,6.532669067382812e-05,0.00027251243591308594
0.00011420249938964844,0.09083199501037598,0.008781426452636718,0.022151,4.3392181396484375e-05,0.0001709461212158203
0.000110626220703125,0.059821367263793945,0.0014059865112304691,0.018563,5.936622619628906e-05,0.00023245811462402344
0.00023031234741210938,0.11802053451538086,0.001822624450683593,0.013069,6.127357482910156e-05,0.00014209747314453125
9.822845458984375e-05,0.10302257537841797,0.0016573744049072263,0.007151,6.341934204101562e-05,0.0002720355987548828
9.512901306152344e-05,0.04960131645202637,0.0013214957427978517,0.007155,4.982948303222656e-05,0.0002143383026123047
8.344650268554688e-05,0.052008867263793945,0.008412425155639648,0.01813,4.506111145019531e-05,0.00018095970153808594
9.942054748535156e-05,0.0760033130645752,0.0011051138000488271,0.020292,4.7206878662109375e-05,0.00019884109497070312
0.0001304149627685547,0.04651594161987305,0.004984856323242186,0.026721,4.482269287109375e-05,0.0001842975616455078
0.00010085105895996094,0.07374095916748047,0.001429621383666993,0.023853,3.2901763916015625e-05,0.0002665519714355469
8.058547973632812e-05,0.06920528411865234,0.0024725327911376957,0.007506,6.437301635742188e-05,0.0002849102020263672
0.00010156631469726562,0.0776987075805664,0.0023501279907226563,0.006417,6.580352783203125e-05,0.00030350685119628906
8.535385131835938e-05,0.07417416572570801,0.0013281083984374997,0.044433,3.933906555175781e-05,0.0001506805419921875
8.893013000488281e-05,0.07342195510864258,0.0021905859832763684,0.021837,6.461143493652344e-05,0.00026917457580566406
0.00011396408081054688,0.059716224670410156,0.0015314986724853513,0.036898,7.891654968261719e-05,0.0003387928009033203
8.845329284667969e-05,0.1143653392791748,0.0008733612518310556,0.017827,3.719329833984375e-05,0.00013875961303710938
0.00010895729064941406,0.07677197456359863,0.004222911941528323,0.031913,3.457069396972656e-05,0.00013017654418945312
0.00013208389282226562,0.11683845520019531,0.0015796708831787108,0.007974,6.103515625e-05,0.00027108192443847656
0.0001392364501953125,0.08882665634155273,0.004446211502075196,0.012353,6.4849853515625e-05,0.0002751350402832031
0.00011730194091796875,0.11809515953063965,0.01679463134765625,0.03964,4.8160552978515625e-05,0.00019240379333496094
8.511543273925781e-05,0.06433606147766113,0.001603960388183591,0.046857,6.246566772460938e-05,0.0002684593200683594
9.059906005859375e-05,0.07150483131408691,0.010610730514526368,0.01714,4.291534423828125e-05,0.00017213821411132812
0.00010824203491210938,0.08826804161071777,0.019763693298339845,0.019336,6.628036499023438e-05,0.00027489662170410156
9.5367431640625e-05,0.10554623603820801,0.001707603958129883,0.012572,6.29425048828125e-05,0.0002646446228027344
0.00010895729064941406,0.0971364974975586,0.001784818496704102,0.007035,3.62396240234375e-05,0.00013518333435058594
9.703636169433594e-05,0.06586432456970215,0.002198648086547853,0.016959,6.389617919921875e-05,0.0002751350402832031
0.00011348724365234375,0.05682063102722168,0.0012555153961181648,0.009588,3.528594970703125e-05,0.00015020370483398438
0.0001068115234375,0.05971360206604004,0.01128001840209961,0.020124,6.437301635742188e-05,0.0003197193145751953
7.987022399902344e-05,0.08866286277770996,0.001461195144653319,0.02909,6.437301635742188e-05,0.0002999305725097656
0.00010180473327636719,0.07208824157714844,0.008366888442993166,0.045659,6.4849853515625e-05,0.0002701282501220703
7.43865966796875e-05,0.1441640853881836,0.0009493128509521481,0.007603,3.409385681152344e-05,0.00013828277587890625
0.00010061264038085938,0.07478833198547363,0.0023522764434814464,0.082051,5.984306335449219e-05,0.0002465248107910156
7.2479248046875e-05,0.119415283203125,0.0015656142883300785,0.014407,6.175041198730469e-05,0.00029015541076660156
8.273124694824219e-05,0.08200359344482422,0.0013486758728027334,0.026748,5.602836608886719e-05,0.00022721290588378906
9.512901306152344e-05,0.12956905364990234,0.0011579462738037106,0.011478,4.315376281738281e-05,0.000186920166015625
0.00012826919555664062,0.12475037574768066,0.009006104354858399,0.01112,3.4332275390625e-05,0.00013017654418945312
0.00010585784912109375,0.11060810089111328,0.0020485095214843735,0.036705,4.363059997558594e-05,0.00017881393432617188
0.00013589859008789062,0.05539393424987793,0.0013119132232666045,0.03328,5.4836273193359375e-05,0.00022912025451660156
0.00010800361633300781,0.08371424674987793,0.01171113215637207,0.007663,4.029273986816406e-05,0.00016260147094726562
6.794929504394531e-05,0.09348034858703613,0.0024375943908691404,0.009974,3.695487976074219e-05,0.0001533031463623047
0.00014257431030273438,0.10026383399963379,0.0057740699768066405,0.004425,6.508827209472656e-05,0.0002760887145996094
8.177757263183594e-05,0.06900334358215332,0.0008227937469482416,0.008049,3.7670135498046875e-05,0.00013971328735351562
9.298324584960938e-05,0.07337713241577148,0.0026714624633789076,0.016876,3.790855407714844e-05,0.0001399517059326172
0.00010561943054199219,0.07674646377563477,0.013701352020263673,0.008679,3.24249267578125e-05,0.00013685226440429688
0.00010418891906738281,0.07665562629699707,0.0014420850372314454,0.00624,3.838539123535156e-05,0.00014448165893554688
0.0001537799835205078,0.056176185607910156,0.0007815701293945321,0.01407,3.457069396972656e-05,0.00012946128845214844
0.00017142295837402344,0.06430649757385254,0.0011507944335937513,0.024751,3.4809112548828125e-05,0.00013685226440429688
0.00010585784912109375,0.04990983009338379,0.0020958292236328124,0.006451,4.839897155761719e-05,0.0002071857452392578
0.0001220703125,0.06614923477172852,0.0015978315582275398,0.008601,6.389617919921875e-05,0.0002682209014892578
0.0001010894775390625,0.07612228393554688,0.00979082925415039,0.010624,3.743171691894531e-05,0.0001354217529296875
0.00010776519775390625,0.10558247566223145,0.002173018875122071,0.01006,3.4809112548828125e-05,0.0001456737518310547
6.556510925292969e-05,0.06267857551574707,0.005844172698974609,0.030168,2.956390380859375e-05,0.00012183189392089844
7.843971252441406e-05,0.09076118469238281,0.0007379433746337889,0.009438,3.4332275390625e-05,0.00013589859008789062
7.915496826171875e-05,0.06959390640258789,0.012484572357177735,0.009356,6.961822509765625e-05,0.00026702880859375
9.751319885253906e-05,0.05482220649719238,0.0009503813171386731,0.024085,4.076957702636719e-05,0.00016450881958007812
0.00010037422180175781,0.1221318244934082,0.008816026519775394,0.038851,6.985664367675781e-05,0.00029015541076660156
0.0001697540283203125,0.10985493659973145,0.0017088767242431635,0.01063,3.8623809814453125e-05,0.0001423358917236328
8.0108642578125e-05,0.055115461349487305,0.002344587478637696,0.009465,3.7670135498046875e-05,0.00014495849609375
0.0001201629638671875,0.15508604049682617,0.0016055984191894537,0.030507,6.628036499023438e-05,0.00027108192443847656
0.00015163421630859375,0.07767748832702637,0.0015515791625976567,0.010603,6.29425048828125e-05,0.0002696514129638672
0.00014472007751464844,0.11781477928161621,0.00696619418334961,0.009118,7.963180541992188e-05,0.00026535987854003906
0.00010228157043457031,0.07648372650146484,0.00159674577331543,0.007029,6.29425048828125e-05,0.0002677440643310547
8.535385131835938e-05,0.02503800392150879,0.007202150100708008,0.006181,3.933906555175781e-05,0.00016832351684570312
7.891654968261719e-05,0.05785322189331055,0.00575564192199707,0.006691,3.1948089599609375e-05,0.0001270771026611328
7.343292236328125e-05,0.05028247833251953,0.008649827728271484,0.02774,3.0517578125e-05,0.00012111663818359375
7.295608520507812e-05,0.0755467414855957,0.0016551105957031253,0.007977,3.528594970703125e-05,0.00015664100646972656
7.486343383789062e-05,0.06478261947631836,0.0032179429321289067,0.022372,3.600120544433594e-05,0.00014281272888183594
7.772445678710938e-05,0.06813502311706543,0.0008479034271240233,0.005366,3.4809112548828125e-05,0.000141143798828125
7.772445678710938e-05,0.058815956115722656,0.004102276336669923,0.038763,3.170967102050781e-05,0.00013184547424316406
7.843971252441406e-05,0.09692072868347168,0.02609534147644043,0.036516,3.504753112792969e-05,0.0001430511474609375
8.440017700195312e-05,0.10630011558532715,0.0025146747436523426,0.023966,6.198883056640625e-05,0.00030159950256347656
6.365776062011719e-05,0.08971333503723145,0.04030700299072266,0.044632,3.814697265625e-05,0.0001537799835205078
6.318092346191406e-05,0.10817861557006836,0.0007757612457275388,0.024926,3.457069396972656e-05,0.0001239776611328125
9.393692016601562e-05,0.1120004653930664,0.00434633921813965,0.023783,3.2901763916015625e-05,0.0001354217529296875
7.915496826171875e-05,0.09601354598999023,0.0008269388275146481,0.006642,3.361701965332031e-05,0.000125885009765625
7.677078247070312e-05,0.15961217880249023,0.001133452072143555,0.024235,4.863739013671875e-05,0.0001971721649169922
0.00010418891906738281,0.11926579475402832,0.0013086214599609377,0.006769,3.3855438232421875e-05,0.0001456737518310547
0.00010371208190917969,0.12030506134033203,0.0013502536926269515,0.032334,6.437301635742188e-05,0.00026917457580566406
0.00010323524475097656,0.1032721996307373,0.001549909637451172,0.013552,6.318092346191406e-05,0.0002689361572265625
9.5367431640625e-05,0.05643486976623535,0.0024489727935791024,0.010979,3.170967102050781e-05,0.0001251697540283203
0.000102996826171875,0.10657596588134766,0.0018258383941650407,0.02618,3.147125244140625e-05,0.00012421607971191406
7.987022399902344e-05,0.06638121604919434,0.0008426451568603506,0.019612,3.838539123535156e-05,0.0001404285430908203
9.775161743164062e-05,0.04428291320800781,0.001658691284179688,0.004153,3.147125244140625e-05,0.00012493133544921875
8.392333984375e-05,0.06374287605285645,0.0008588715515136722,0.015479,3.647804260253906e-05,0.000141143798828125
9.1552734375e-05,0.06857776641845703,0.0021469764404296876,0.007632,6.198883056640625e-05,0.00026917457580566406
9.131431579589844e-05,0.07955574989318848,0.0015981196746826173,0.023139,6.532669067382812e-05,0.00027823448181152344
0.00010132789611816406,0.13769841194152832,0.001570392105102538,0.015678,6.318092346191406e-05,0.0002739429473876953
0.0001010894775390625,0.08426165580749512,0.020746288528442382,0.013385,4.8160552978515625e-05,0.0001914501190185547
0.00012111663818359375,0.0743093490600586,0.007489292037963866,0.016462,5.316734313964844e-05,0.0002257823944091797
7.557868957519531e-05,0.08705902099609375,0.0011912137756347665,0.009149,6.0558319091796875e-05,0.0002655982971191406
7.605552673339844e-05,0.04010939598083496,0.0013150969543457014,0.078321,3.552436828613281e-05,0.0001327991485595703
0.00010013580322265625,0.062380075454711914,0.009241374160766605,0.076498,3.218650817871094e-05,0.00012135505676269531
0.00010180473327636719,0.11776518821716309,0.0014527815551757806,0.031778,3.790855407714844e-05,0.0001442432403564453
9.441375732421875e-05,0.12125968933105469,0.0013991412963867203,0.025566,3.552436828613281e-05,0.00013971328735351562
0.00012922286987304688,0.12370443344116211,0.0014187311706542957,0.031494,6.079673767089844e-05,0.00025391578674316406
0.00010967254638671875,0.11227607727050781,0.0014642954101562466,0.052651,6.222724914550781e-05,0.0002598762512207031
0.0001163482666015625,0.1379561424255371,0.0008615881652832037,0.012353,6.29425048828125e-05,0.0002715587615966797
6.604194641113281e-05,0.14568471908569336,0.0007934179687499997,0.012085,3.337860107421875e-05,0.00013494491577148438
7.987022399902344e-05,0.0429530143737793,0.0015760485992431638,0.007589,6.461143493652344e-05,0.0002968311309814453
7.462501525878906e-05,0.05277729034423828,0.0007529974060058592,0.006092,3.337860107421875e-05,0.00013494491577148438
0.00010919570922851562,0.05675148963928223,0.003098374725341797,0.005324,3.0040740966796875e-05,0.00011849403381347656
0.00011348724365234375,0.025151729583740234,0.001051482772827149,0.0104,3.504753112792969e-05,0.0001423358917236328
9.226799011230469e-05,0.03071284294128418,0.0029228407135009765,0.005176,6.866455078125e-05,0.0002493858337402344
7.271766662597656e-05,0.05559182167053223,0.001278187667846679,0.012238,5.078315734863281e-05,0.00020313262939453125
7.367134094238281e-05,0.05782771110534668,0.001704897048950195,0.039722,3.4809112548828125e-05,0.00013947486877441406
9.584426879882812e-05,0.08618378639221191,0.0016591034851074216,0.023979,8.392333984375e-05,0.0003228187561035156
7.82012939453125e-05,0.054879188537597656,0.0009999996337890643,0.059709,7.271766662597656e-05,0.00028204917907714844
0.000110626220703125,0.10152792930603027,0.0015793230895996095,0.019937,7.128715515136719e-05,0.00032019615173339844
0.00012993812561035156,0.10151267051696777,0.0015978900756835942,0.015491,6.389617919921875e-05,0.00026726722717285156
9.441375732421875e-05,0.04198884963989258,0.0008717368469238276,0.020739,3.814697265625e-05,0.00015282630920410156
7.748603820800781e-05,0.07161188125610352,0.0015242980194091794,0.004805,5.793571472167969e-05,0.00024580955505371094
9.608268737792969e-05,0.0806725025177002,0.0008995883483886719,0.036648,6.413459777832031e-05,0.00027370452880859375
8.368492126464844e-05,0.014695167541503906,0.0007449812164306638,0.007001,3.170967102050781e-05,0.00012445449829101562
0.00010037422180175781,0.054300785064697266,0.003121375717163085,0.016011,3.4809112548828125e-05,0.00014781951904296875
7.128715515136719e-05,0.047147512435913086,0.018995854141235353,0.023523,3.2901763916015625e-05,0.00012254714965820312
8.344650268554688e-05,0.0556178092956543,0.001641759292602539,0.030133,5.173683166503906e-05,0.0002124309539794922
7.343292236328125e-05,0.08048391342163086,0.0015709689636230467,0.006798,6.270408630371094e-05,0.0002644062042236328
0.00010228157043457031,0.09263348579406738,0.02271317041015625,0.013824,8.20159912109375e-05,0.0003237724304199219
9.012222290039062e-05,0.10511922836303711,0.003927507507324218,0.017163,0.00010991096496582031,0.0003020763397216797
9.679794311523438e-05,0.12941718101501465,0.0011374956359863284,0.012676,5.650520324707031e-05,0.00022673606872558594
0.00011754035949707031,0.05309152603149414,0.001659688568115228,0.088525,6.961822509765625e-05,0.00028133392333984375
8.082389831542969e-05,0.12025666236877441,0.0013522893981933598,0.027267,6.318092346191406e-05,0.00027823448181152344
0.00011134147644042969,0.1597731113433838,0.0072278324279785155,0.013084,4.220008850097656e-05,0.00017690658569335938
0.00010061264038085938,0.14313006401062012,0.0016076687316894517,0.030627,6.103515625e-05,0.00026154518127441406
8.273124694824219e-05,0.19330954551696777,0.0015452527770996108,0.051099,6.532669067382812e-05,0.00027251243591308594
9.989738464355469e-05,0.13756299018859863,0.0016169797973632806,0.016767,6.103515625e-05,0.000263214111328125
0.0001251697540283203,0.18028640747070312,0.0009524858703613276,0.090101,6.175041198730469e-05,0.0002665519714355469
0.00010228157043457031,0.21022868156433105,0.012905412963867189,0.022371,6.198883056640625e-05,0.0002703666687011719
0.00011467933654785156,0.1423954963684082,0.0055054734191894526,0.009029,6.461143493652344e-05,0.0002689361572265625
0.00011157989501953125,0.06440901756286621,0.009823185638427732,0.042596,6.318092346191406e-05,0.00026798248291015625
8.58306884765625e-05,0.05867362022399902,0.0013177624206542962,0.028177,5.412101745605469e-05,0.00022792816162109375
0.00011229515075683594,0.14316678047180176,0.0016606120452880846,0.032639,8.416175842285156e-05,0.0003285408020019531
8.368492126464844e-05,0.20651984214782715,0.009393502578735353,0.01689,6.651878356933594e-05,0.0002880096435546875
0.00010776519775390625,0.12598919868469238,0.0015968470458984363,0.015987,6.175041198730469e-05,0.00027370452880859375
8.0108642578125e-05,0.10375308990478516,0.001095250045776367,0.004988,4.410743713378906e-05,0.00018787384033203125
8.916854858398438e-05,0.06304240226745605,0.0015517458343505854,0.03081,6.008148193359375e-05,0.00024437904357910156
0.0001385211944580078,0.057938575744628906,0.0012585895843505862,0.016943,5.125999450683594e-05,0.0002079010009765625
0.00010037422180175781,0.06867003440856934,0.03309807118225098,0.008387,3.3855438232421875e-05,0.0001308917999267578
7.319450378417969e-05,0.08552098274230957,0.001403428985595704,0.014573,3.218650817871094e-05,0.00012803077697753906
0.0001418590545654297,0.11398148536682129,0.0021717992858886715,0.004492,3.123283386230469e-05,0.00012826919555664062
0.00014734268188476562,0.05086565017700195,0.001607081146240235,0.024155,6.580352783203125e-05,0.00029850006103515625
0.00011873245239257812,0.06841325759887695,0.0008461134643554698,0.030628,3.5762786865234375e-05,0.00014209747314453125
6.985664367675781e-05,0.05550074577331543,0.00887023699951172,0.033018,6.127357482910156e-05,0.0002675056457519531
7.367134094238281e-05,0.0724172592163086,0.0007527041320800794,0.017112,3.075599670410156e-05,0.00012183189392089844
7.367134094238281e-05,0.0831451416015625,0.0015459620666503915,0.012155,6.127357482910156e-05,0.00026106834411621094
7.796287536621094e-05,0.12827706336975098,0.0007647934722900384,0.01067,3.1948089599609375e-05,0.00012683868408203125
7.867813110351562e-05,0.05165433883666992,0.0010735141448974606,0.007557,3.528594970703125e-05,0.000141143798828125
7.963180541992188e-05,0.1121976375579834,0.001600497955322265,0.007931,4.553794860839844e-05,0.00020003318786621094
0.00010848045349121094,0.06040143966674805,0.00114988444519043,0.013793,8.177757263183594e-05,0.0003287792205810547
0.00014519691467285156,0.04267573356628418,0.001021605682373047,0.011925,7.939338684082031e-05,0.00030732154846191406
8.344650268554688e-05,0.04986882209777832,0.003352847915649413,0.024344,3.8623809814453125e-05,0.00015544891357421875
8.344650268554688e-05,0.07366776466369629,0.0021852251892089843,0.009287,4.76837158203125e-05,0.00019741058349609375
6.890296936035156e-05,0.07818841934204102,0.0010427808837890629,0.005467,3.409385681152344e-05,0.00013399124145507812
8.58306884765625e-05,0.08876776695251465,0.0012606805572509781,0.020449,5.316734313964844e-05,0.00021839141845703125
9.274482727050781e-05,0.052281856536865234,0.0011984117279052733,0.006549,4.3392181396484375e-05,0.00019097328186035156
7.843971252441406e-05,0.05328249931335449,0.0010947045440673825,0.005113,3.0279159545898438e-05,0.00012111663818359375
7.033348083496094e-05,0.07557392120361328,0.0031493615112304684,0.007054,3.337860107421875e-05,0.0001342296600341797
0.00010085105895996094,0.06126999855041504,0.005426313842773438,0.013836,4.291534423828125e-05,0.0001780986785888672
7.843971252441406e-05,0.047048330307006836,0.0013265979156494145,0.006839,3.3855438232421875e-05,0.00013947486877441406
8.0108642578125e-05,0.03313255310058594,0.0008540679626464842,0.007307,3.170967102050781e-05,0.0001239776611328125
6.866455078125e-05,0.03188633918762207,0.001875846328735352,0.01806,3.123283386230469e-05,0.0001201629638671875
7.05718994140625e-05,0.03855109214782715,0.0036818018035888675,0.013342,7.104873657226562e-05,0.00027632713317871094
7.987022399902344e-05,0.05277299880981445,0.0020057869110107424,0.004684,5.6743621826171875e-05,0.00025081634521484375
0.00011181831359863281,0.03554534912109375,0.0011912263793945315,0.004383,6.842613220214844e-05,0.0002503395080566406
0.00011086463928222656,0.047025203704833984,0.0037063917999267575,0.004237,6.079673767089844e-05,0.00022840499877929688
7.343292236328125e-05,0.05412554740905762,0.0021968764495849617,0.012705,3.1948089599609375e-05,0.0001361370086669922
6.890296936035156e-05,0.05570697784423828,0.00787569694519043,0.01195,3.2901763916015625e-05,0.00011920928955078125
7.581710815429688e-05,0.07891464233398438,0.0007680006256103513,0.008151,3.075599670410156e-05,0.0001227855682373047
9.036064147949219e-05,0.05328774452209473,0.001072170394897461,0.013906,3.504753112792969e-05,0.00013327598571777344
7.271766662597656e-05,0.056596994400024414,0.0008713226165771477,0.008566,3.2901763916015625e-05,0.00012540817260742188
7.748603820800781e-05,0.07867431640625,0.002226509841918945,0.004891,3.24249267578125e-05,0.00012683868408203125
7.963180541992188e-05,0.0421140193939209,0.0019189044799804676,0.023116,3.337860107421875e-05,0.0001251697540283203
0.0005209445953369141,0.04528236389160156,0.0007875199279785156,0.006829,3.409385681152344e-05,0.00013136863708496094
0.00011229515075683594,0.07043957710266113,0.000929986282348633,0.008154,3.24249267578125e-05,0.00012350082397460938
8.273124694824219e-05,0.06619596481323242,0.0074628249664306645,0.017373,3.8623809814453125e-05,0.0001232624053955078
9.560585021972656e-05,0.07497143745422363,0.0027989445800781255,0.023038,8.20159912109375e-05,0.0003173351287841797
9.322166442871094e-05,0.08282828330993652,0.021676548080444336,0.02792,3.4809112548828125e-05,0.0001361370086669922
9.298324584960938e-05,0.07034039497375488,0.0007877138366699232,0.041101,3.123283386230469e-05,0.0001239776611328125
0.00018167495727539062,0.0967717170715332,0.0007771629333496108,0.03435,3.2901763916015625e-05,0.0001277923583984375
7.343292236328125e-05,0.09294724464416504,0.0016291139831542956,0.028476,0.00011229515075683594,0.0003292560577392578
6.4849853515625e-05,0.10852289199829102,0.0019796821899414063,0.014043,3.695487976074219e-05,0.00014853477478027344
8.034706115722656e-05,0.11945128440856934,0.007368095794677735,0.011909,3.6716461181640625e-05,0.00015783309936523438
7.867813110351562e-05,0.08821582794189453,0.0019344876556396488,0.017772,3.0994415283203125e-05,0.00012230873107910156
0.0001068115234375,0.10476183891296387,0.010340589492797852,0.019132,2.9087066650390625e-05,0.00011730194091796875
9.799003601074219e-05,0.1264040470123291,0.0018742184753417976,0.008013,2.9087066650390625e-05,0.00011968612670898438
8.678436279296875e-05,0.051645755767822266,0.0017895020904541018,0.006481,3.170967102050781e-05,0.00012755393981933594
0.00010180473327636719,0.07960152626037598,0.01789149137878418,0.027836,3.457069396972656e-05,0.00012612342834472656
0.00010156631469726562,0.0959620475769043,0.023275107955932614,0.053525,6.437301635742188e-05,0.00027251243591308594
7.319450378417969e-05,0.10025835037231445,0.0015344629974365226,0.053828,6.580352783203125e-05,0.00031495094299316406
8.20159912109375e-05,0.11616969108581543,0.0013459567871093765,0.021691,5.7697296142578125e-05,0.00023674964904785156
9.083747863769531e-05,0.15996146202087402,0.000710309204101563,0.011491,3.24249267578125e-05,0.00012087821960449219
7.343292236328125e-05,0.1167910099029541,0.0007117456512451166,0.022942,3.0279159545898438e-05,0.00011920928955078125
9.226799011230469e-05,0.09851837158203125,0.0015347996826171884,0.081288,6.222724914550781e-05,0.00029087066650390625
7.224082946777344e-05,0.16157817840576172,0.001518537307739258,0.014924,6.031990051269531e-05,0.0002598762512207031
8.296966552734375e-05,0.046853065490722656,0.006291480316162109,0.018536,3.552436828613281e-05,0.0001418590545654297
8.20159912109375e-05,0.04055333137512207,0.0007583989562988287,0.008981,4.4345855712890625e-05,0.00018310546875
0.0001246929168701172,0.09850120544433594,0.0013088718109130863,0.006532,5.5789947509765625e-05,0.0002288818359375
0.00010609626770019531,0.060502052307128906,0.0028575051727294937,0.016581,3.314018249511719e-05,0.00013446807861328125
9.632110595703125e-05,0.07676196098327637,0.0032262265472412094,0.036372,5.984306335449219e-05,0.0002474784851074219
9.942054748535156e-05,0.0525507926940918,0.003204577590942383,0.007123,5.6743621826171875e-05,0.0002391338348388672
0.0001049041748046875,0.07118678092956543,0.0030278471221923814,0.044226,3.2901763916015625e-05,0.00012564659118652344
8.20159912109375e-05,0.1028738021850586,0.0015306767883300782,0.007606,6.246566772460938e-05,0.0002682209014892578
9.775161743164062e-05,0.06809520721435547,0.012628948120117188,0.014896,3.4809112548828125e-05,0.0001323223114013672
0.00011038780212402344,0.08882737159729004,0.0010314240417480473,0.014204,3.314018249511719e-05,0.00012373924255371094
7.772445678710938e-05,0.07804226875305176,0.0012288551788330075,0.007302,8.130073547363281e-05,0.0003230571746826172
9.679794311523438e-05,0.09533333778381348,0.0016504286193847646,0.02816,6.461143493652344e-05,0.0002765655517578125
9.202957153320312e-05,0.08953070640563965,0.0015967296142578094,0.035423,6.270408630371094e-05,0.0002856254577636719
9.560585021972656e-05,0.10770082473754883,0.002782975524902344,0.025956,6.461143493652344e-05,0.0002727508544921875
6.67572021484375e-05,0.11040472984313965,0.00678640951538086,0.015531,4.839897155761719e-05,0.00014138221740722656
8.106231689453125e-05,0.08314132690429688,0.003188989227294922,0.010532,3.409385681152344e-05,0.0001461505889892578
0.00013780593872070312,0.06535840034484863,0.0021205065155029297,0.023885,4.649162292480469e-05,0.0001773834228515625
0.00010132789611816406,0.08999156951904297,0.0012597634582519526,0.009872,8.535385131835938e-05,0.0003151893615722656
7.224082946777344e-05,0.035886287689208984,0.01197144270324707,0.026171,4.363059997558594e-05,0.00016355514526367188
9.059906005859375e-05,0.08229446411132812,0.0013765997314453132,0.00981,3.3855438232421875e-05,0.00012755393981933594
7.510185241699219e-05,0.08365678787231445,0.001160748016357422,0.004763,3.457069396972656e-05,0.00013971328735351562
9.298324584960938e-05,0.03453969955444336,0.00297966160583496,0.023702,4.673004150390625e-05,0.00019788742065429688
8.440017700195312e-05,0.058115482330322266,0.0013202070617675784,0.007435,3.075599670410156e-05,0.00012111663818359375
8.320808410644531e-05,0.060671091079711914,0.0008334498138427736,0.005678,3.2901763916015625e-05,0.00013399124145507812
6.890296936035156e-05,0.07529163360595703,0.0007481599121093759,0.015697,3.147125244140625e-05,0.00012612342834472656
0.0001010894775390625,0.07080769538879395,0.0021449993743896485,0.004561,3.3855438232421875e-05,0.00013184547424316406
0.0001049041748046875,0.08936548233032227,0.000872255462646486,0.018031,4.673004150390625e-05,0.0001990795135498047
7.653236389160156e-05,0.07718157768249512,0.0015694812774658187,0.037725,6.580352783203125e-05,0.000274658203125
8.654594421386719e-05,0.09150433540344238,0.0015008703155517562,0.018558,4.076957702636719e-05,0.0001709461212158203
9.775161743164062e-05,0.08393406867980957,0.0015948870849609373,0.024305,3.218650817871094e-05,0.0001227855682373047
7.772445678710938e-05,0.06274104118347168,0.0014690867767334012,0.042064,4.291534423828125e-05,0.0001709461212158203
0.00010824203491210938,0.09302282333374023,0.0009638825225830108,0.03192,8.20159912109375e-05,0.00034046173095703125
7.677078247070312e-05,0.05202126502990723,0.0013287261352539059,0.010864,6.461143493652344e-05,0.00026607513427734375
9.894371032714844e-05,0.08428096771240234,0.002493975936889648,0.014588,7.62939453125e-05,0.0002987384796142578
0.00010323524475097656,0.07862257957458496,0.018901805068969726,0.033623,3.719329833984375e-05,0.0001418590545654297
9.5367431640625e-05,0.10726189613342285,0.0010194971618652342,0.028069,7.891654968261719e-05,0.00030112266540527344
9.989738464355469e-05,0.18555140495300293,0.006831289245605469,0.009323,7.557868957519531e-05,0.0002894401550292969
7.462501525878906e-05,0.05865764617919922,0.006949267791748044,0.041001,7.82012939453125e-05,0.00030112266540527344
0.00010132789611816406,0.0869441032409668,0.0009780579376220677,0.06167,7.152557373046875e-05,0.00029158592224121094
7.033348083496094e-05,0.08081865310668945,0.0016168846435546877,0.027968,6.532669067382812e-05,0.000301361083984375
6.914138793945312e-05,0.07846903800964355,0.0007771821136474608,0.009013,3.4809112548828125e-05,0.00011515617370605469
9.5367431640625e-05,0.11361145973205566,0.0017063689422607423,0.00773,3.218650817871094e-05,0.00012636184692382812
9.322166442871094e-05,0.04806637763977051,0.002418627059936524,0.011562,6.0558319091796875e-05,0.00026798248291015625
0.00011110305786132812,0.05185985565185547,0.0015309656219482425,0.004167,3.170967102050781e-05,0.00013065338134765625
0.00010013580322265625,0.06169772148132324,0.0023717995758056644,0.007663,3.2901763916015625e-05,0.0001354217529296875
9.322166442871094e-05,0.038741350173950195,0.004623551651000977,0.011654,3.3855438232421875e-05,0.00013327598571777344
9.894371032714844e-05,0.05512881278991699,0.0010504621887207034,0.005435,3.504753112792969e-05,0.0001201629638671875
8.58306884765625e-05,0.044434309005737305,0.0011536589508056635,0.008637,2.5987625122070312e-05,0.00010013580322265625
0.0001418590545654297,0.0765535831451416,0.006134491180419923,0.009326,6.079673767089844e-05,0.0002646446228027344
7.462501525878906e-05,0.0557863712310791,0.0030860687103271486,0.014591,2.7418136596679688e-05,0.00011396408081054688
7.152557373046875e-05,0.04058194160461426,0.0015121829681396491,0.028082,7.414817810058594e-05,0.00029587745666503906
7.43865966796875e-05,0.06733012199401855,0.0006792692108154308,0.021008,2.956390380859375e-05,0.0001227855682373047
8.821487426757812e-05,0.07720184326171875,0.008131894485473634,0.020758,7.748603820800781e-05,0.0002732276916503906
5.9604644775390625e-05,0.0719294548034668,0.0007040665893554704,0.035897,2.9325485229492188e-05,0.00012063980102539062
8.678436279296875e-05,0.1016075611114502,0.005209743865966798,0.011666,2.7179718017578125e-05,0.00011873245239257812
8.058547973632812e-05,0.09346222877502441,0.0016504421386718746,0.020059,2.6941299438476562e-05,0.00011205673217773438
8.440017700195312e-05,0.05955195426940918,0.0022041224517822255,0.024396,6.270408630371094e-05,0.00026154518127441406
7.963180541992188e-05,0.0971074104309082,0.002075661849975586,0.010175,4.4345855712890625e-05,0.00018835067749023438
0.00017833709716796875,0.09897828102111816,0.003983943603515627,0.017077,2.6702880859375e-05,0.00013184547424316406
6.341934204101562e-05,0.06917715072631836,0.003142776321411132,0.010351,2.7418136596679688e-05,0.00011491775512695312
8.368492126464844e-05,0.10756921768188477,0.0014984067077636722,0.007088,5.91278076171875e-05,0.0002598762512207031
6.67572021484375e-05,0.017421245574951172,0.0031353415985107425,0.013198,2.6941299438476562e-05,0.00011086463928222656
6.842613220214844e-05,0.028211593627929688,0.0009012578430175784,0.006206,3.5762786865234375e-05,0.00014138221740722656
6.008148193359375e-05,0.029295682907104492,0.0022150183410644536,0.036703,6.079673767089844e-05,0.0002613067626953125
6.771087646484375e-05,0.04726600646972656,0.003543568588256836,0.005724,4.76837158203125e-05,0.00020885467529296875
6.628036499023438e-05,0.0651390552520752,0.0037848245697021483,0.007392,7.367134094238281e-05,0.0003020763397216797
6.270408630371094e-05,0.025769948959350586,0.0012060624389648444,0.015097,2.86102294921875e-05,0.00011682510375976562
7.009506225585938e-05,0.03046894073486328,0.0019471113128662109,0.005333,2.5033950805664062e-05,0.00010991096496582031
6.580352783203125e-05,0.04613447189331055,0.0016813949279785162,0.019607,4.5299530029296875e-05,0.00019288063049316406
6.961822509765625e-05,0.03637528419494629,0.004920611877441406,0.01098,3.790855407714844e-05,0.00012564659118652344
6.961822509765625e-05,0.07515215873718262,0.0016457642059326157,0.019002,4.744529724121094e-05,0.00020313262939453125
0.00015664100646972656,0.06197643280029297,0.0013752394866943362,0.007755,5.054473876953125e-05,0.00021696090698242188
7.82012939453125e-05,0.07280898094177246,0.0015540404815673828,0.022598,6.031990051269531e-05,0.0002620220184326172
6.437301635742188e-05,0.07434225082397461,0.0006396756591796875,0.006881,2.4318695068359375e-05,9.822845458984375e-05
9.322166442871094e-05,0.09420514106750488,0.004599216079711914,0.01115,6.151199340820312e-05,0.00026416778564453125
8.916854858398438e-05,0.10421919822692871,0.02218971565246582,0.007095,6.628036499023438e-05,0.0002620220184326172
0.00012612342834472656,0.055792808532714844,0.0026133353729248035,0.030148,3.0040740966796875e-05,0.00012683868408203125
7.128715515136719e-05,0.051850080490112305,0.0030655516052246097,0.011035,2.7179718017578125e-05,0.00011539459228515625
7.414817810058594e-05,0.052027225494384766,0.005333988677978515,0.013513,5.125999450683594e-05,0.00022220611572265625
7.271766662597656e-05,0.07124495506286621,0.0026778851928710937,0.006156,3.457069396972656e-05,0.0001499652862548828
9.131431579589844e-05,0.048435211181640625,0.001207473754882813,0.018875,4.8160552978515625e-05,0.00022554397583007812
7.152557373046875e-05,0.044576168060302734,0.005264952743530272,0.023387,3.075599670410156e-05,0.00013208389282226562
8.487701416015625e-05,0.0645151138305664,0.007801036560058594,0.022563,5.9604644775390625e-05,0.0002605915069580078
7.43865966796875e-05,0.06802845001220703,0.00500174200439453,0.022301,5.078315734863281e-05,0.00022220611572265625
7.414817810058594e-05,0.08644342422485352,0.002176316482543945,0.012418,6.937980651855469e-05,0.0002117156982421875
7.43865966796875e-05,0.09570598602294922,0.006296296279907226,0.026682,2.9087066650390625e-05,0.00012159347534179688
5.8650970458984375e-05,0.08249807357788086,0.0010027265777587877,0.027026,2.956390380859375e-05,0.00012612342834472656
6.318092346191406e-05,0.11581587791442871,0.0007482545166015622,0.009622,3.218650817871094e-05,0.00013017654418945312
8.535385131835938e-05,0.11899662017822266,0.0015123559265136713,0.039972,6.246566772460938e-05,0.000263214111328125
8.177757263183594e-05,0.12188601493835449,0.001483637893676757,0.022512,6.079673767089844e-05,0.0002574920654296875
6.818771362304688e-05,0.08943819999694824,0.0007646305084228512,0.01055,3.0279159545898438e-05,0.0001266002655029297
6.67572021484375e-05,0.0690453052520752,0.001285322402954099,0.050076,3.123283386230469e-05,0.0001277923583984375
6.818771362304688e-05,0.14078474044799805,0.0016234100799560544,0.021502,6.580352783203125e-05,0.0002734661102294922
7.43865966796875e-05,0.051511287689208984,0.00111479568481445,0.042625,6.246566772460938e-05,0.0002663135528564453
9.107589721679688e-05,0.06571650505065918,0.0033107312164306624,0.031779,3.337860107421875e-05,0.0001347064971923828
7.653236389160156e-05,0.07903575897216797,0.0023663067474365244,0.023211,6.198883056640625e-05,0.00026679039001464844
7.843971252441406e-05,0.11360287666320801,0.00744996826171875,0.009205,6.103515625e-05,0.000286102294921875
7.009506225585938e-05,0.09924197196960449,0.0017219951629638668,0.007825,3.695487976074219e-05,0.00014352798461914062
0.00014829635620117188,0.07873392105102539,0.00170955729675293,0.007023,8.416175842285156e-05,0.0003333091735839844
8.034706115722656e-05,0.04158902168273926,0.0009662687683105473,0.004885,3.552436828613281e-05,0.00013256072998046875
9.72747802734375e-05,0.03791618347167969,0.0014757790679931632,0.017638,5.1975250244140625e-05,0.00021338462829589844
0.00010395050048828125,0.04711627960205078,0.0020177296600341794,0.005929,7.128715515136719e-05,0.00027751922607421875
7.891654968261719e-05,0.023614168167114258,0.0018188314971923844,0.031519,3.552436828613281e-05,0.00014448165893554688
7.891654968261719e-05,0.06636738777160645,0.0007857102050781248,0.003811,3.3855438232421875e-05,0.0001354217529296875
0.00011324882507324219,0.05202794075012207,0.0014424503784179685,0.021502,5.793571472167969e-05,0.0002620220184326172
9.083747863769531e-05,0.05837059020996094,0.008735259994506837,0.006941,3.218650817871094e-05,0.0001239776611328125
7.343292236328125e-05,0.061223506927490234,0.0009875576171875,0.007359,7.128715515136719e-05,0.0002913475036621094
7.843971252441406e-05,0.06018805503845215,0.0013106081542968752,0.019819,5.054473876953125e-05,0.00024175643920898438
7.700920104980469e-05,0.07568955421447754,0.02103730897521973,0.011529,5.173683166503906e-05,0.00021386146545410156
0.00011086463928222656,0.12080669403076172,0.01413692803955078,0.032369,6.341934204101562e-05,0.00026416778564453125
7.462501525878906e-05,0.09009718894958496,0.0015844577026367188,0.010305,6.222724914550781e-05,0.0002663135528564453
8.296966552734375e-05,0.06485414505004883,0.003548847946166993,0.020391,6.29425048828125e-05,0.0002675056457519531
7.748603820800781e-05,0.06076502799987793,0.001270835052490234,0.008439,5.626678466796875e-05,0.0002453327178955078
0.00010561943054199219,0.04325532913208008,0.001080150009155274,0.007949,3.4809112548828125e-05,0.00013875961303710938
0.00010037422180175781,0.041654109954833984,0.0015401513671874992,0.01999,3.528594970703125e-05,0.00013780593872070312
0.00011014938354492188,0.06328463554382324,0.0031252054138183596,0.005383,6.246566772460938e-05,0.0002694129943847656
7.748603820800781e-05,0.06830191612243652,0.0015942077484130852,0.024191,6.341934204101562e-05,0.00026726722717285156
0.00010991096496582031,0.0769202709197998,0.0015835089721679685,0.057921,6.461143493652344e-05,0.00026988983154296875
0.00010704994201660156,0.08470940589904785,0.001730298202514649,0.044557,4.935264587402344e-05,0.000209808349609375
7.462501525878906e-05,0.11244368553161621,0.00543590185546875,0.014576,6.341934204101562e-05,0.0002880096435546875
0.00010371208190917969,0.09299540519714355,0.0024249463958740253,0.042058,6.651878356933594e-05,0.00027179718017578125
7.152557373046875e-05,0.10817527770996094,0.0007811972656250003,0.010846,3.314018249511719e-05,0.00013303756713867188
0.000110626220703125,0.06542849540710449,0.0008958524169921881,0.011706,3.62396240234375e-05,0.00014448165893554688
0.00010657310485839844,0.06559085845947266,0.002687904251098633,0.011462,6.461143493652344e-05,0.00027561187744140625
7.748603820800781e-05,0.10285377502441406,0.0015748867645263669,0.024711,6.604194641113281e-05,0.0002803802490234375
0.00010728836059570312,0.09937644004821777,0.007038063537597656,0.014638,6.461143493652344e-05,0.0002703666687011719
9.298324584960938e-05,0.11095643043518066,0.001502050765991211,0.006541,3.147125244140625e-05,0.00012612342834472656
9.274482727050781e-05,0.10878396034240723,0.0008184805450439439,0.034894,3.266334533691406e-05,0.00012540817260742188
0.0001227855682373047,0.08826255798339844,0.0009474916534423852,0.057842,6.604194641113281e-05,0.0002758502960205078
8.058547973632812e-05,0.11627197265625,0.0012871761627197267,0.006743,6.103515625e-05,0.00027108192443847656
0.0001544952392578125,0.07422280311584473,0.0037572267913818357,0.005785,6.270408630371094e-05,0.00027108192443847656
9.083747863769531e-05,0.08571147918701172,0.001475809280395507,0.032583,3.933906555175781e-05,0.00016069412231445312
6.508827209472656e-05,0.11440086364746094,0.001533508529663087,0.042135,5.412101745605469e-05,0.00025463104248046875
7.104873657226562e-05,0.14592194557189941,0.0007608001251220714,0.019773,3.075599670410156e-05,0.00012612342834472656
0.0001804828643798828,0.12126827239990234,0.0014018894653320298,0.028327,5.555152893066406e-05,0.00022673606872558594
0.00014591217041015625,0.08848381042480469,0.0007468025970458984,0.012345,3.147125244140625e-05,0.00012540817260742188
9.083747863769531e-05,0.10854458808898926,0.017277145111083983,0.024438,3.314018249511719e-05,0.00012731552124023438
6.556510925292969e-05,0.07930231094360352,0.015648880630493165,0.015794,3.075599670410156e-05,0.0001266002655029297
7.700920104980469e-05,0.11843442916870117,0.0007690602722167962,0.016656,3.075599670410156e-05,0.00012636184692382812
7.867813110351562e-05,0.07283687591552734,0.0014875837554931652,0.031176,4.982948303222656e-05,0.00021600723266601562
6.961822509765625e-05,0.11039233207702637,0.0007735559692382821,0.038576,3.337860107421875e-05,0.0001251697540283203
0.00010919570922851562,0.12020134925842285,0.005142933547973634,0.058537,3.337860107421875e-05,0.0001251697540283203
9.584426879882812e-05,0.12844204902648926,0.0007463143463134758,0.026838,3.1948089599609375e-05,0.00012874603271484375
9.417533874511719e-05,0.13459396362304688,0.0015894355621337893,0.009441,6.29425048828125e-05,0.00026679039001464844
8.749961853027344e-05,0.11513781547546387,0.02273818138122559,0.061595,4.458427429199219e-05,0.00018405914306640625
0.00011014938354492188,0.16144967079162598,0.015443076446533203,0.010772,8.702278137207031e-05,0.00032973289489746094
0.00010466575622558594,0.10190296173095703,0.0007703681793212874,0.040091,3.62396240234375e-05,0.0001533031463623047
0.0001087188720703125,0.15519285202026367,0.0015205126342773406,0.091519,4.9591064453125e-05,0.0001990795135498047
0.00014519691467285156,0.16916108131408691,0.0012474232788085952,0.029788,5.030632019042969e-05,0.000202178955078125
0.00018835067749023438,0.08795905113220215,0.0018737137908935546,0.022213,6.198883056640625e-05,0.0002689361572265625
0.00010061264038085938,0.1795041561126709,0.00136141972351074,0.037677,3.4809112548828125e-05,0.0001361370086669922
0.00011944770812988281,0.09009003639221191,0.0015816532135009762,0.04265,6.628036499023438e-05,0.0002696514129638672
7.390975952148438e-05,0.12411761283874512,0.0009820506439208983,0.006464,8.034706115722656e-05,0.0003211498260498047
0.00015974044799804688,0.14845752716064453,0.0014590310363769565,0.037047,7.176399230957031e-05,0.00028824806213378906
0.00011157989501953125,0.1762678623199463,0.0016872490234375002,0.028693,6.842613220214844e-05,0.00027942657470703125
0.00010418891906738281,0.12747788429260254,0.0016342762298583984,0.015318,6.532669067382812e-05,0.0002834796905517578
7.271766662597656e-05,0.1730189323425293,0.001557349899291991,0.024122,3.6716461181640625e-05,0.00013566017150878906
9.72747802734375e-05,0.15207576751708984,0.001659800064086914,0.010763,7.2479248046875e-05,0.00029015541076660156
7.128715515136719e-05,0.11826825141906738,0.0008351096496582028,0.015889,4.9591064453125e-05,0.000156402587890625
8.797645568847656e-05,0.09987068176269531,0.0017082612762451196,0.043674,6.67572021484375e-05,0.00027751922607421875
7.43865966796875e-05,0.11440706253051758,0.004113606170654297,0.011221,6.771087646484375e-05,0.0002703666687011719
0.00010085105895996094,0.1026313304901123,0.006576253662109378,0.04649,4.553794860839844e-05,0.0001609325408935547
8.440017700195312e-05,0.1876523494720459,0.0013737683868408207,0.05144,5.984306335449219e-05,0.0002346038818359375
0.00017070770263671875,0.13468670845031738,0.0018184619293212904,0.028789,7.343292236328125e-05,0.0003256797790527344
0.00011944770812988281,0.13906335830688477,0.0017873308258056636,0.028267,6.914138793945312e-05,0.0002810955047607422
7.843971252441406e-05,0.18561959266662598,0.002219943786621093,0.011924,6.914138793945312e-05,0.00029730796813964844
0.00010013580322265625,0.09474849700927734,0.0012907414855957023,0.011756,7.534027099609375e-05,0.0003266334533691406
0.00011992454528808594,0.043382883071899414,0.0013423605041503906,0.007842,5.125999450683594e-05,0.00021386146545410156
7.343292236328125e-05,0.06560063362121582,0.0015834255065917966,0.005191,7.390975952148438e-05,0.0002989768981933594
0.00011944770812988281,0.09032177925109863,0.001472738983154297,0.007148,6.723403930664062e-05,0.0002586841583251953
0.00015497207641601562,0.09444332122802734,0.0016327171478271486,0.015434,7.390975952148438e-05,0.00029468536376953125
8.845329284667969e-05,0.08453702926635742,0.001645295059204105,0.040988,6.723403930664062e-05,0.0002734661102294922
9.059906005859375e-05,0.10166406631469727,0.0017392874603271487,0.007637,7.390975952148438e-05,0.00029969215393066406
9.655952453613281e-05,0.05356001853942871,0.001191557571411133,0.004978,7.05718994140625e-05,0.000270843505859375
0.00010848045349121094,0.034299373626708984,0.0008496501464843736,0.022523,3.814697265625e-05,0.00014257431030273438
9.584426879882812e-05,0.07167220115661621,0.001070829666137696,0.023312,7.510185241699219e-05,0.00029349327087402344
0.0001354217529296875,0.06795835494995117,0.03409515586853028,0.019215,7.224082946777344e-05,0.00027942657470703125
0.0001232624053955078,0.0942389965057373,0.0015636961212158202,0.010326,5.936622619628906e-05,0.0002453327178955078
7.605552673339844e-05,0.09309506416320801,0.0010043673553466782,0.016296,8.869171142578125e-05,0.0002834796905517578
0.00012159347534179688,0.0524289608001709,0.002134345275878906,0.022418,7.843971252441406e-05,0.00031638145446777344
0.00017499923706054688,0.07536911964416504,0.019248959548950194,0.030967,3.981590270996094e-05,0.00014925003051757812
9.059906005859375e-05,0.10771584510803223,0.005146034561157226,0.029114,6.222724914550781e-05,0.00026607513427734375
0.00019741058349609375,0.07121610641479492,0.00363391912841797,0.030541,5.0067901611328125e-05,0.0002224445343017578
6.914138793945312e-05,0.09416317939758301,0.004915026046752931,0.030673,7.605552673339844e-05,0.00030517578125
7.891654968261719e-05,0.12117648124694824,0.0015998596038818355,0.024666,6.914138793945312e-05,0.00027298927307128906
0.00018334388732910156,0.09964871406555176,0.0017009728851318344,0.016081,7.43865966796875e-05,0.0002970695495605469
9.5367431640625e-05,0.08678746223449707,0.0017146517944335938,0.00628,6.67572021484375e-05,0.0002789497375488281
0.00013875961303710938,0.10757017135620117,0.001642384674072267,0.016373,7.62939453125e-05,0.0002999305725097656
0.0001342296600341797,0.0473325252532959,0.0021823715972900393,0.00852,5.0067901611328125e-05,0.00020265579223632812
8.845329284667969e-05,0.057866573333740234,0.001351482940673828,0.028499,7.653236389160156e-05,0.00029850006103515625
0.0001418590545654297,0.07257270812988281,0.019867057357788084,0.036039,7.581710815429688e-05,0.00028514862060546875
0.000102996826171875,0.09228682518005371,0.0015943354797363293,0.02583,6.389617919921875e-05,0.0002601146697998047
8.487701416015625e-05,0.13848280906677246,0.004081132751464843,0.012344,4.506111145019531e-05,0.00016570091247558594
8.7738037109375e-05,0.10101485252380371,0.0016071742401123044,0.024364,6.628036499023438e-05,0.0002808570861816406
8.606910705566406e-05,0.12278437614440918,0.0016547756042480464,0.014191,7.867813110351562e-05,0.00030159950256347656
9.608268737792969e-05,0.14792728424072266,0.0020382264251708956,0.052588,7.033348083496094e-05,0.00027871131896972656
9.799003601074219e-05,0.09019732475280762,0.0017175736083984358,0.022336,7.700920104980469e-05,0.0003039836883544922
9.083747863769531e-05,0.07360315322875977,0.004150879486083982,0.035367,7.677078247070312e-05,0.0002846717834472656
0.0001068115234375,0.11285829544067383,0.013820134857177735,0.008997,6.818771362304688e-05,0.0002777576446533203
7.748603820800781e-05,0.08866453170776367,0.0010731748504638657,0.027883,7.581710815429688e-05,0.00029659271240234375
7.915496826171875e-05,0.11847305297851562,0.001729812255859376,0.017584,6.914138793945312e-05,0.00029969215393066406
0.00012350082397460938,0.1116492748260498,0.0016133066711425774,0.025544,7.319450378417969e-05,0.0002868175506591797
0.00014400482177734375,0.09224271774291992,0.01905377210998535,0.028531,6.29425048828125e-05,0.00026035308837890625
0.00021886825561523438,0.06170487403869629,0.0016777998199462886,0.009551,6.890296936035156e-05,0.0002791881561279297
0.00012493133544921875,0.10644245147705078,0.0016571711425781253,0.022837,6.031990051269531e-05,0.00025200843811035156
8.893013000488281e-05,0.15079903602600098,0.0011036597595214838,0.010689,6.461143493652344e-05,0.0002682209014892578
9.417533874511719e-05,0.07616353034973145,0.00245496159362793,0.014792,6.532669067382812e-05,0.0002734661102294922
8.082389831542969e-05,0.05273890495300293,0.003518476425170898,0.023764,3.504753112792969e-05,0.00014281272888183594
9.822845458984375e-05,0.06545591354370117,0.0015579080352783204,0.015474,5.745887756347656e-05,0.0002467632293701172
0.00010609626770019531,0.05793595314025879,0.001268142608642578,0.004771,3.314018249511719e-05,0.0001354217529296875
0.00011467933654785156,0.057782649993896484,0.0013930367279052745,0.01612,4.1484832763671875e-05,0.00016760826110839844
0.00010728836059570312,0.036837100982666016,0.001993335952758789,0.00626,3.0994415283203125e-05,0.00012636184692382812
0.00010085105895996094,0.04950451850891113,0.001154645111083985,0.017123,5.7220458984375e-05,0.00018978118896484375
9.870529174804688e-05,0.0665597915649414,0.0008818220672607421,0.005869,3.314018249511719e-05,0.0001246929168701172
8.082389831542969e-05,0.07144451141357422,0.012765983337402344,0.007306,6.270408630371094e-05,0.00026798248291015625
0.00010180473327636719,0.04053664207458496,0.0015869435424804672,0.026988,6.341934204101562e-05,0.00027751922607421875
0.00010728836059570312,0.1017007827758789,0.0015604347839355479,0.019336,6.151199340820312e-05,0.00026988983154296875
7.82012939453125e-05,0.07434368133544922,0.0007374968109130839,0.032494,3.123283386230469e-05,0.0001239776611328125
0.00012826919555664062,0.09598374366760254,0.001608323852539062,0.019733,6.818771362304688e-05,0.00027489662170410156
7.05718994140625e-05,0.0924825668334961,0.008221878936767579,0.020797,6.365776062011719e-05,0.0002651214599609375
8.630752563476562e-05,0.10116982460021973,0.03730017561340332,0.022731,6.198883056640625e-05,0.00026535987854003906
0.00010204315185546875,0.15710115432739258,0.001569412551879883,0.014114,6.270408630371094e-05,0.00026679039001464844
7.915496826171875e-05,0.07234072685241699,0.0007676343994140623,0.008092,3.147125244140625e-05,0.00012731552124023438
0.00011301040649414062,0.03974175453186035,0.001709493209838867,0.006098,6.985664367675781e-05,0.0001976490020751953
0.00010180473327636719,0.044104576110839844,0.003093253005981445,0.013561,3.5762786865234375e-05,0.00013947486877441406
8.940696716308594e-05,0.024979829788208008,0.005035062423706056,0.020959,3.4332275390625e-05,0.00013446807861328125
7.295608520507812e-05,0.04821300506591797,0.0047272703399658215,0.018576,4.982948303222656e-05,0.00020194053649902344
0.00010967254638671875,0.06164264678955078,0.0011975945739746098,0.004297,4.673004150390625e-05,0.0001983642578125
7.605552673339844e-05,0.06626605987548828,0.0018232098999023429,0.016906,6.198883056640625e-05,0.0002713203430175781
8.034706115722656e-05,0.03782987594604492,0.0007856821289062496,0.007126,3.266334533691406e-05,0.00013327598571777344
9.34600830078125e-05,0.05457139015197754,0.0016429593963623043,0.004858,3.600120544433594e-05,0.00013637542724609375
9.655952453613281e-05,0.041669607162475586,0.002004979995727539,0.015396,3.24249267578125e-05,0.00012612342834472656
7.700920104980469e-05,0.05257868766784668,0.0025596565399169935,0.022784,6.270408630371094e-05,0.0002765655517578125
0.00010371208190917969,0.06505155563354492,0.0015650041503906253,0.018733,6.246566772460938e-05,0.00026988983154296875
0.00010323524475097656,0.06690788269042969,0.007601236816406251,0.009954,3.504753112792969e-05,0.00013875961303710938
9.965896606445312e-05,0.06259822845458984,0.0014581165008544922,0.007757,5.8650970458984375e-05,0.0002532005310058594
9.775161743164062e-05,0.07422447204589844,0.0013308433074951179,0.046798,3.457069396972656e-05,0.00013780593872070312
0.00010752677917480469,0.06385588645935059,0.0014645422515869137,0.015719,3.123283386230469e-05,0.0001227855682373047
9.846687316894531e-05,0.08522534370422363,0.008715948471069337,0.030291,5.269050598144531e-05,0.000213623046875
7.390975952148438e-05,0.06705141067504883,0.0067731384429931644,0.019909,3.552436828613281e-05,0.00012350082397460938
0.0001361370086669922,0.06066727638244629,0.018017832977294923,0.028418,6.246566772460938e-05,0.00026988983154296875
0.000110626220703125,0.07069730758666992,0.0011397961273193376,0.027186,3.0040740966796875e-05,0.00012350082397460938
7.081031799316406e-05,0.07801985740661621,0.011462508316040038,0.027255,6.556510925292969e-05,0.0002696514129638672
8.988380432128906e-05,0.058411359786987305,0.0011729592895507804,0.02629,3.838539123535156e-05,0.00015306472778320312
9.894371032714844e-05,0.09688687324523926,0.0008516407012939473,0.036875,3.528594970703125e-05,0.00014448165893554688
7.486343383789062e-05,0.12462544441223145,0.0015548115844726566,0.006663,6.103515625e-05,0.0002663135528564453
0.00010418891906738281,0.07946228981018066,0.0015646429595947264,0.008144,6.198883056640625e-05,0.00027060508728027344
0.0001068115234375,0.07506012916564941,0.00491963380432129,0.038139,8.606910705566406e-05,0.0003352165222167969
0.00010776519775390625,0.06838059425354004,0.0010801331634521516,0.034938,6.318092346191406e-05,0.0002772808074951172
0.00011420249938964844,0.09545016288757324,0.0016029674682617179,0.018984,5.412101745605469e-05,0.00022745132446289062
0.00010013580322265625,0.11079025268554688,0.004428846130371096,0.032115,6.437301635742188e-05,0.00027251243591308594
0.00011467933654785156,0.11294913291931152,0.0010098000488281238,0.021104,4.2438507080078125e-05,0.0001704692840576172
8.678436279296875e-05,0.15121960639953613,0.0015564269409179682,0.031764,6.198883056640625e-05,0.0002665519714355469
0.00011277198791503906,0.15347981452941895,0.017231963134765625,0.005599,6.365776062011719e-05,0.0002655982971191406
0.00013399124145507812,0.12301087379455566,0.001575823532104493,0.012339,6.318092346191406e-05,0.0002651214599609375
9.989738464355469e-05,0.13497614860534668,0.0015847109985351535,0.06158,6.365776062011719e-05,0.0002677440643310547
7.581710815429688e-05,0.13103175163269043,0.0016026011810302727,0.026439,6.389617919921875e-05,0.00027561187744140625
0.00018668174743652344,0.09360790252685547,0.0015902679138183606,0.015707,6.29425048828125e-05,0.0002727508544921875
0.00010132789611816406,0.0783548355102539,0.0009178003082275406,0.028324,6.461143493652344e-05,0.00027489662170410156
0.000133514404296875,0.09271693229675293,0.0017685241241455086,0.012698,5.4836273193359375e-05,0.00022912025451660156
7.43865966796875e-05,0.08436346054077148,0.009236154388427738,0.046601,6.437301635742188e-05,0.0002684593200683594
0.0001518726348876953,0.07991552352905273,0.0009393391876220698,0.015322,3.528594970703125e-05,0.0001392364501953125
0.00013566017150878906,0.058216094970703125,0.008317213546752928,0.022388,6.29425048828125e-05,0.0002753734588623047
0.0001049041748046875,0.09253859519958496,0.016219309600830078,0.009641,5.125999450683594e-05,0.00021123886108398438
0.000102996826171875,0.13194799423217773,0.0015736307220458982,0.030317,6.699562072753906e-05,0.00026988983154296875
9.226799011230469e-05,0.11585426330566406,0.0015459313201904301,0.00827,8.225440979003906e-05,0.0002772808074951172
7.367134094238281e-05,0.10166501998901367,0.006234609115600587,0.013737,6.222724914550781e-05,0.0002682209014892578
7.009506225585938e-05,0.10191702842712402,0.0009716389923095717,0.028397,6.747245788574219e-05,0.0002834796905517578
0.0001304149627685547,0.11804986000061035,0.003982692626953124,0.008396,6.29425048828125e-05,0.00026917457580566406
8.606910705566406e-05,0.0890498161315918,0.0016849686279296894,0.048011,6.127357482910156e-05,0.0002644062042236328
8.58306884765625e-05,0.15093040466308594,0.00975886442565918,0.016651,6.198883056640625e-05,0.0002658367156982422
0.00011944770812988281,0.04054689407348633,0.0015704499969482425,0.013649,6.270408630371094e-05,0.0002684593200683594
0.0002048015594482422,0.08840680122375488,0.0012620322875976555,0.008207,3.528594970703125e-05,0.0001418590545654297
0.00010585784912109375,0.05726289749145508,0.0016854006347656247,0.004544,4.9591064453125e-05,0.00020837783813476562
0.0001087188720703125,0.056658267974853516,0.0014362385406494135,0.030411,5.984306335449219e-05,0.00024890899658203125
7.224082946777344e-05,0.06638288497924805,0.0026764008483886707,0.024129,3.4809112548828125e-05,0.0001354217529296875
0.00018072128295898438,0.05421781539916992,0.004623970092773436,0.020986,3.1948089599609375e-05,0.00012803077697753906
0.0001246929168701172,0.08046364784240723,0.0021412732391357416,0.007997,3.933906555175781e-05,0.0001621246337890625
0.00010418891906738281,0.0706632137298584,0.0011738293457031236,0.023595,4.863739013671875e-05,0.0001995563507080078
0.00010371208190917969,0.06702423095703125,0.0032206248016357422,0.007528,6.29425048828125e-05,0.0002677440643310547
8.392333984375e-05,0.07297110557556152,0.0015329641571044921,0.012626,6.270408630371094e-05,0.0002675056457519531
9.632110595703125e-05,0.06212306022644043,0.003740610671997071,0.012124,3.4332275390625e-05,0.0001316070556640625
9.608268737792969e-05,0.04869818687438965,0.0008156755523681634,0.012042,3.361701965332031e-05,0.0001354217529296875
9.846687316894531e-05,0.08512234687805176,0.003349866104125977,0.003925,3.3855438232421875e-05,0.00013518333435058594
0.00010514259338378906,0.04850125312805176,0.0011454974822998048,0.011932,3.409385681152344e-05,0.00013399124145507812
0.00010895729064941406,0.02900528907775879,0.0026361138458251953,0.005313,3.409385681152344e-05,0.00013375282287597656
0.00010609626770019531,0.05893301963806152,0.0038587780761718746,0.004545,6.198883056640625e-05,0.0002243518829345703
7.295608520507812e-05,0.051305532455444336,0.006758392669677734,0.011298,6.842613220214844e-05,0.00026154518127441406
6.985664367675781e-05,0.06586122512817383,0.001740547332763672,0.00709,7.796287536621094e-05,0.0003039836883544922
8.273124694824219e-05,0.06428241729736328,0.002968886169433596,0.057516,6.604194641113281e-05,0.00028061866760253906
9.560585021972656e-05,0.12583494186401367,0.0018760219421386712,0.031216,7.796287536621094e-05,0.0003001689910888672
0.00010395050048828125,0.10545849800109863,0.0009191385803222624,0.063544,3.7670135498046875e-05,0.00014638900756835938
0.00010251998901367188,0.158860445022583,0.0015642626647949243,0.052562,6.389617919921875e-05,0.0002677440643310547
8.463859558105469e-05,0.11921215057373047,0.0016155945434570308,0.007636,6.413459777832031e-05,0.00026702880859375
7.605552673339844e-05,0.13268065452575684,0.052616773468017575,0.007469,3.5762786865234375e-05,0.0001373291015625
8.392333984375e-05,0.13807368278503418,0.0015923491973876963,0.016748,6.389617919921875e-05,0.00026917457580566406
9.918212890625e-05,0.10561156272888184,0.0024932689514160153,0.027691,3.147125244140625e-05,0.0001342296600341797
7.390975952148438e-05,0.10638713836669922,0.009843670120239258,0.01551,3.218650817871094e-05,0.0001246929168701172
0.00014638900756835938,0.06487250328063965,0.0010931551361083973,0.017385,3.314018249511719e-05,0.0001354217529296875
7.724761962890625e-05,0.05267047882080078,0.0008671249694824218,0.020468,3.147125244140625e-05,0.00012111663818359375
8.0108642578125e-05,0.08614182472229004,0.0007753630523681648,0.015012,3.170967102050781e-05,0.00013113021850585938
7.605552673339844e-05,0.06966352462768555,0.015868260009765624,0.005742,3.337860107421875e-05,0.00015163421630859375
9.226799011230469e-05,0.12344694137573242,0.001556337448120117,0.010104,6.318092346191406e-05,0.0002636909484863281
7.009506225585938e-05,0.06783151626586914,0.0007701368103027358,0.015974,3.337860107421875e-05,0.00013065338134765625
7.05718994140625e-05,0.08674883842468262,0.009907904296874999,0.006419,3.266334533691406e-05,0.00013065338134765625
0.00010633468627929688,0.10074901580810547,0.0017101114654541026,0.018035,3.361701965332031e-05,0.00013637542724609375
9.799003601074219e-05,0.07952570915222168,0.00477506819152832,0.014271,3.9577484130859375e-05,0.00015497207641601562
0.00010347366333007812,0.07685375213623047,0.000770903091430665,0.031145,3.4332275390625e-05,0.00014328956604003906
9.989738464355469e-05,0.09579658508300781,0.0007507848052978518,0.015172,3.314018249511719e-05,0.00012493133544921875
0.00010156631469726562,0.09686589241027832,0.006134830718994143,0.037069,6.365776062011719e-05,0.00026726722717285156
9.226799011230469e-05,0.0900733470916748,0.001576575195312499,0.030238,6.246566772460938e-05,0.0002689361572265625
0.00010013580322265625,0.09981727600097656,0.0038487480316162104,0.008009,8.249282836914062e-05,0.0003254413604736328
0.00013256072998046875,0.08001518249511719,0.0016888652801513686,0.0289,7.700920104980469e-05,0.00030422210693359375
7.748603820800781e-05,0.08622384071350098,0.0040013182830810545,0.00768,5.4836273193359375e-05,0.00021719932556152344
0.00010609626770019531,0.11533355712890625,0.0015828695831298818,0.030519,6.175041198730469e-05,0.00026917457580566406
8.559226989746094e-05,0.1041865348815918,0.00167368522644043,0.007715,4.291534423828125e-05,0.00012350082397460938
9.131431579589844e-05,0.10680627822875977,0.0027139267730712895,0.004395,3.4332275390625e-05,0.0001277923583984375
0.00013184547424316406,0.057994842529296875,0.0011488620300292973,0.015498,3.6716461181640625e-05,0.00013947486877441406
6.747245788574219e-05,0.06289958953857422,0.0026952099456787094,0.018211,3.314018249511719e-05,0.00013065338134765625
8.0108642578125e-05,0.05148458480834961,0.0018217680206298811,0.017951,4.982948303222656e-05,0.0002129077911376953
8.106231689453125e-05,0.05859851837158203,0.000890521377563477,0.007956,3.266334533691406e-05,0.0001323223114013672
9.775161743164062e-05,0.05806612968444824,0.0020373449096679685,0.005099,3.552436828613281e-05,0.00013446807861328125
0.00010776519775390625,0.019801616668701172,0.001079287612915039,0.005137,3.2901763916015625e-05,0.00013589859008789062
9.822845458984375e-05,0.04184365272521973,0.005785361770629882,0.011546,4.076957702636719e-05,0.00017714500427246094
9.632110595703125e-05,0.04176521301269531,0.0011410567779541018,0.016773,4.8160552978515625e-05,0.0001983642578125
9.131431579589844e-05,0.04498863220214844,0.0009079867553710942,0.00463,3.361701965332031e-05,0.000133514404296875
9.512901306152344e-05,0.05392003059387207,0.001576085983276368,0.014639,3.9577484130859375e-05,0.0001380443572998047
7.796287536621094e-05,0.05141258239746094,0.004268408203125,0.007725,3.647804260253906e-05,0.00014138221740722656
0.00010704994201660156,0.0530238151550293,0.0037007496032714846,0.009984,6.0558319091796875e-05,0.00025010108947753906
7.653236389160156e-05,0.050843000411987305,0.006769552978515624,0.010141,3.218650817871094e-05,0.00012302398681640625
7.557868957519531e-05,0.07965517044067383,0.0025646270141601556,0.024864,4.863739013671875e-05,0.0002002716064453125
9.775161743164062e-05,0.09505534172058105,0.007999023162841797,0.015438,3.218650817871094e-05,0.0001304149627685547
0.00011754035949707031,0.06964564323425293,0.001448769119262696,0.023697,3.695487976074219e-05,0.0001437664031982422
9.322166442871094e-05,0.06379032135009766,0.0010439468841552738,0.061452,3.266334533691406e-05,0.000125885009765625
0.00010704994201660156,0.09538555145263672,0.001763373886108397,0.024039,3.5762786865234375e-05,0.00013756752014160156
0.0001010894775390625,0.08988070487976074,0.00209146437072754,0.040456,5.14984130859375e-05,0.0002162456512451172
0.0001437664031982422,0.09056830406188965,0.001579741119384765,0.009676,6.341934204101562e-05,0.00026798248291015625
9.846687316894531e-05,0.08155059814453125,0.006403357940673828,0.005869,3.170967102050781e-05,0.0001251697540283203
9.655952453613281e-05,0.07336735725402832,0.0010062333831787115,0.009524,3.695487976074219e-05,0.0001442432403564453
0.00010251998901367188,0.11010408401489258,0.001539434951782227,0.006506,6.556510925292969e-05,0.00026988983154296875
0.00010204315185546875,0.08311843872070312,0.0016178170471191355,0.068472,6.699562072753906e-05,0.0002720355987548828
0.00010156631469726562,0.09897303581237793,0.0015768518218994138,0.029599,6.318092346191406e-05,0.0002899169921875
0.00010967254638671875,0.09392380714416504,0.0015307369079589836,0.028191,6.0558319091796875e-05,0.00026035308837890625
0.00011157989501953125,0.1019296646118164,0.0015377315979003912,0.010027,6.246566772460938e-05,0.0002636909484863281
0.00013637542724609375,0.06952047348022461,0.001508657394409179,0.012389,5.030632019042969e-05,0.00021457672119140625
8.869171142578125e-05,0.09281277656555176,0.0009355680236816403,0.007524,3.7670135498046875e-05,0.0001399517059326172
0.00010514259338378906,0.07403111457824707,0.003270304580688478,0.023429,6.556510925292969e-05,0.0002739429473876953
0.00010395050048828125,0.05452680587768555,0.006283482910156249,0.042949,3.147125244140625e-05,0.00012135505676269531
0.00010251998901367188,0.0660395622253418,0.0015484606475830078,0.014978,6.079673767089844e-05,0.00026702880859375
7.843971252441406e-05,0.04524707794189453,0.001167047485351562,0.012316,3.600120544433594e-05,0.00013685226440429688
8.797645568847656e-05,0.1063084602355957,0.001598471466064455,0.034634,6.365776062011719e-05,0.00029468536376953125
0.00010967254638671875,0.06667518615722656,0.0010495806884765618,0.02638,8.726119995117188e-05,0.0003349781036376953
9.632110595703125e-05,0.07552266120910645,0.0008767552947998043,0.00744,3.4332275390625e-05,0.00014328956604003906
7.939338684082031e-05,0.11550378799438477,0.0014672302703857415,0.032902,3.337860107421875e-05,0.00012922286987304688
7.987022399902344e-05,0.0770263671875,0.004053593856811524,0.003793,7.915496826171875e-05,0.0003376007080078125
9.584426879882812e-05,0.0671086311340332,0.0022699133605957045,0.023228,3.2901763916015625e-05,0.0001404285430908203
7.43865966796875e-05,0.13179802894592285,0.0007648215179443356,0.026737,3.266334533691406e-05,0.00012803077697753906
8.177757263183594e-05,0.06253552436828613,0.003729474670410158,0.028643,4.601478576660156e-05,0.0001914501190185547
0.00010395050048828125,0.07669854164123535,0.008703028274536131,0.018249,6.413459777832031e-05,0.0002765655517578125
0.00010275840759277344,0.1396045684814453,0.0007388539733886729,0.023381,3.218650817871094e-05,0.0001201629638671875
0.00011682510375976562,0.1349625587463379,0.0011359355773925758,0.039266,4.9114227294921875e-05,0.0001933574676513672
7.510185241699219e-05,0.09881353378295898,0.0007535794372558607,0.024463,3.0279159545898438e-05,0.000118255615234375
9.393692016601562e-05,0.13455438613891602,0.0007311971588134757,0.016233,3.170967102050781e-05,0.00012111663818359375
8.0108642578125e-05,0.08275127410888672,0.0011885848846435523,0.048716,6.127357482910156e-05,0.0002677440643310547
9.965896606445312e-05,0.1643972396850586,0.0015471968231201179,0.025494,6.222724914550781e-05,0.00026607513427734375
0.00012826919555664062,0.12152743339538574,0.0011054483337402336,0.007933,4.5299530029296875e-05,0.00018477439880371094
6.508827209472656e-05,0.13496136665344238,0.0074652650909423825,0.005792,6.031990051269531e-05,0.0002434253692626953
0.00010275840759277344,0.05364179611206055,0.0015518836212158205,0.005455,6.270408630371094e-05,0.0002689361572265625
0.0001010894775390625,0.05786466598510742,0.0015725145874023435,0.007269,6.461143493652344e-05,0.0002741813659667969
0.00010395050048828125,0.04580950736999512,0.0013152193756103513,0.014928,5.364418029785156e-05,0.0002224445343017578
7.390975952148438e-05,0.0433657169342041,0.011650992416381836,0.007901,3.314018249511719e-05,0.00013375282287597656
0.0001437664031982422,0.05207419395446777,0.003727154266357422,0.004638,6.127357482910156e-05,0.00026917457580566406
8.988380432128906e-05,0.05503058433532715,0.0008458060760498046,0.005823,3.266334533691406e-05,0.000125885009765625
6.794929504394531e-05,0.05594968795776367,0.0012026352386474608,0.005902,3.0040740966796875e-05,0.00013685226440429688
0.000171661376953125,0.05376768112182617,0.0013246555480957017,0.044559,6.532669067382812e-05,0.0002770423889160156
9.608268737792969e-05,0.08879590034484863,0.0014466927032470711,0.024977,5.793571472167969e-05,0.00024628639221191406
9.417533874511719e-05,0.10472893714904785,0.0016079002685546878,0.010643,6.365776062011719e-05,0.00026726722717285156
8.392333984375e-05,0.08086562156677246,0.0007020207214355461,0.010795,3.3855438232421875e-05,0.00013113021850585938
9.918212890625e-05,0.0797739028930664,0.006600375183105469,0.007967,3.695487976074219e-05,0.00013589859008789062
6.508827209472656e-05,0.07534480094909668,0.0014006969299316403,0.012491,5.888938903808594e-05,0.0002493858337402344
6.461143493652344e-05,0.04177141189575195,0.001444160247802734,0.004924,3.4332275390625e-05,0.00012612342834472656
9.1552734375e-05,0.04145240783691406,0.0008842667846679694,0.014797,3.600120544433594e-05,0.00013756752014160156
8.249282836914062e-05,0.04635977745056152,0.003099025985717773,0.008753,7.271766662597656e-05,0.0002810955047607422
6.866455078125e-05,0.0541071891784668,0.0008850313568115236,0.005985,6.389617919921875e-05,0.00026488304138183594
0.00011658668518066406,0.04005074501037598,0.0012488271026611323,0.010597,6.604194641113281e-05,0.00024819374084472656
7.867813110351562e-05,0.05124831199645996,0.0013521605834960933,0.010564,5.698204040527344e-05,0.0002396106719970703
0.00011396408081054688,0.045557260513305664,0.014118434356689453,0.012501,3.719329833984375e-05,0.0001614093780517578
8.96453857421875e-05,0.08549094200134277,0.001056019134521486,0.018305,6.723403930664062e-05,0.0002582073211669922
9.846687316894531e-05,0.07938933372497559,0.0074262599945068355,0.00825,5.7220458984375e-05,0.0002257823944091797
9.512901306152344e-05,0.09435510635375977,0.0017809806671142576,0.011091,4.315376281738281e-05,0.0001621246337890625
0.00010251998901367188,0.07206416130065918,0.0016130198822021484,0.011639,6.270408630371094e-05,0.0002760887145996094
0.00010919570922851562,0.09857821464538574,0.0015704474639892593,0.04423,6.651878356933594e-05,0.00027370452880859375
8.630752563476562e-05,0.07979202270507812,0.0008695142364501945,0.05899,3.4332275390625e-05,0.0001361370086669922
0.00011849403381347656,0.07775092124938965,0.0015945705261230445,0.042541,6.0558319091796875e-05,0.0002639293670654297
7.128715515136719e-05,0.07761716842651367,0.0024183701324462896,0.016745,7.987022399902344e-05,0.00031375885009765625
8.296966552734375e-05,0.14326763153076172,0.0015872010345458973,0.022613,6.866455078125e-05,0.0002758502960205078
9.894371032714844e-05,0.14573168754577637,0.0018440649871826198,0.052312,8.082389831542969e-05,0.0003116130828857422
9.870529174804688e-05,0.11738276481628418,0.0016552280578613215,0.062909,6.246566772460938e-05,0.00028228759765625
9.655952453613281e-05,0.19977474212646484,0.0015925196990966804,0.010764,6.270408630371094e-05,0.0002739429473876953
0.00011205673217773438,0.11147642135620117,0.018291973876953124,0.0102,6.628036499023438e-05,0.0002694129943847656
6.961822509765625e-05,0.18549370765686035,0.00171628727722168,0.030202,6.29425048828125e-05,0.00026869773864746094
0.00014710426330566406,0.05619978904724121,0.0012403668518066388,0.038988,5.1975250244140625e-05,0.00021600723266601562
7.724761962890625e-05,0.05835556983947754,0.0007720099639892571,0.014755,3.6716461181640625e-05,0.00014209747314453125
0.000141143798828125,0.0775442123413086,0.0015239083099365235,0.012945,6.270408630371094e-05,0.00026607513427734375
0.00013518333435058594,0.04095602035522461,0.003953556777954102,0.006148,4.7206878662109375e-05,0.00019288063049316406
0.00012183189392089844,0.09467840194702148,0.001663295578002929,0.008351,6.937980651855469e-05,0.0002899169921875
0.00016021728515625,0.06329894065856934,0.0018320007476806642,0.023309,7.677078247070312e-05,0.0002906322479248047
7.581710815429688e-05,0.08419299125671387,0.001652880340576172,0.010794,7.176399230957031e-05,0.0002810955047607422
0.00012302398681640625,0.08326101303100586,0.0017222434234619131,0.022755,6.4849853515625e-05,0.0002887248992919922
8.940696716308594e-05,0.04978179931640625,0.0012569998016357456,0.046601,7.653236389160156e-05,0.00031828880310058594
9.560585021972656e-05,0.12337446212768555,0.001634710250854491,0.020764,7.390975952148438e-05,0.0002906322479248047
0.0001914501190185547,0.12977814674377441,0.005346760009765625,0.055326,6.604194641113281e-05,0.0002758502960205078
9.703636169433594e-05,0.09913778305053711,0.0025159013214111348,0.044181,6.580352783203125e-05,0.00027370452880859375
0.0001266002655029297,0.1484394073486328,0.00160073762512207,0.041394,7.653236389160156e-05,0.00031638145446777344
0.00014472007751464844,0.13952898979187012,0.0015955624847412107,0.024697,7.390975952148438e-05,0.00028204917907714844
7.486343383789062e-05,0.1799626350402832,0.0017070445098876959,0.010896,6.914138793945312e-05,0.00028014183044433594
0.00010848045349121094,0.11788749694824219,0.0009550819396972644,0.020875,3.981590270996094e-05,0.00014519691467285156
8.7738037109375e-05,0.05268526077270508,0.0008951961212158195,0.018807,6.628036499023438e-05,0.00025773048400878906
0.00015425682067871094,0.06090402603149414,0.0014209191131591796,0.02682,6.222724914550781e-05,0.0002257823944091797
0.00015306472778320312,0.171095609664917,0.0016166542358398428,0.018318,6.580352783203125e-05,0.00029468536376953125
0.00010752677917480469,0.07621192932128906,0.002850475784301757,0.009579,6.508827209472656e-05,0.0002465248107910156
0.00012159347534179688,0.04341697692871094,0.0013956972961425788,0.014287,5.5789947509765625e-05,0.00022411346435546875
0.00011348724365234375,0.045302629470825195,0.001919836456298828,0.006843,6.556510925292969e-05,0.0002875328063964844
8.225440979003906e-05,0.07782149314880371,0.001654350112915039,0.013351,6.747245788574219e-05,0.00028228759765625
0.00010895729064941406,0.05188584327697754,0.0013745138092041004,0.017333,7.677078247070312e-05,0.0003008842468261719
0.00011754035949707031,0.07847905158996582,0.001733533966064453,0.043288,6.699562072753906e-05,0.0002865791320800781
6.318092346191406e-05,0.06406164169311523,0.002788359420776366,0.022582,5.745887756347656e-05,0.0002460479736328125
0.00010609626770019531,0.10016131401062012,0.0016662538299560548,0.007299,7.557868957519531e-05,0.0003075599670410156
9.274482727050781e-05,0.08842611312866211,0.003517397201538087,0.026937,7.295608520507812e-05,0.0002951622009277344
0.00010991096496582031,0.09271073341369629,0.0016333875885009772,0.009151,7.390975952148438e-05,0.0003018379211425781
0.00012969970703125,0.05661916732788086,0.0032233531799316373,0.032641,6.365776062011719e-05,0.000278472900390625
7.367134094238281e-05,0.07065677642822266,0.0015444898834228518,0.040776,7.510185241699219e-05,0.00029730796813964844
0.0001347064971923828,0.10353994369506836,0.0015804069213867181,0.011957,6.866455078125e-05,0.0002751350402832031
0.0001227855682373047,0.10348010063171387,0.00512112435913086,0.013229,7.128715515136719e-05,0.00030350685119628906
9.298324584960938e-05,0.10016107559204102,0.0018920515441894561,0.058785,6.508827209472656e-05,0.0002765655517578125
0.0001461505889892578,0.13057160377502441,0.00714534841918945,0.036686,6.151199340820312e-05,0.00026726722717285156
0.00021386146545410156,0.08712410926818848,0.0016020366821289066,0.013734,6.151199340820312e-05,0.0002675056457519531
8.249282836914062e-05,0.1274394989013672,0.0015945195922851575,0.016099,7.367134094238281e-05,0.0002982616424560547
0.00014448165893554688,0.10327982902526855,0.0016300032043457032,0.010135,6.532669067382812e-05,0.0002779960632324219
9.393692016601562e-05,0.07796812057495117,0.02654281135559082,0.017665,3.3855438232421875e-05,0.00014257431030273438
0.00011038780212402344,0.07461857795715332,0.0024448153991699223,0.020523,3.1948089599609375e-05,0.0001289844512939453
0.0001461505889892578,0.08028888702392578,0.001286703018188477,0.005271,3.4809112548828125e-05,0.00014209747314453125
0.00010275840759277344,0.1079263687133789,0.003071357879638678,0.06359,6.628036499023438e-05,0.00027942657470703125
9.822845458984375e-05,0.130143404006958,0.001542147628784185,0.066158,4.4345855712890625e-05,0.00018215179443359375
8.0108642578125e-05,0.06128239631652832,0.026887793594360346,0.063269,7.653236389160156e-05,0.00029659271240234375
0.00010728836059570312,0.12781357765197754,0.0017397753295898405,0.032294,8.392333984375e-05,0.0003085136413574219
8.96453857421875e-05,0.09159278869628906,0.001656313125610348,0.082458,7.724761962890625e-05,0.00030922889709472656
0.00011515617370605469,0.12210297584533691,0.0015897109527587827,0.075023,6.413459777832031e-05,0.0002677440643310547
0.00010848045349121094,0.17435956001281738,0.0012020636749267583,0.01138,4.76837158203125e-05,0.0001976490020751953
8.273124694824219e-05,0.14853954315185547,0.001644419357299802,0.035603,7.581710815429688e-05,0.0002918243408203125
8.893013000488281e-05,0.1603832244873047,0.0008908729248046851,0.049507,4.267692565917969e-05,0.00015878677368164062
9.703636169433594e-05,0.1838972568511963,0.0009752623138427757,0.072919,6.4849853515625e-05,0.00029754638671875
0.00013375282287597656,0.1461048126220703,0.0016364260711669923,0.021571,6.4849853515625e-05,0.0002677440643310547
9.107589721679688e-05,0.15774202346801758,0.0015745335845947263,0.020097,6.604194641113281e-05,0.00027751922607421875
7.82012939453125e-05,0.16138529777526855,0.0015506653289794926,0.019902,6.127357482910156e-05,0.0002658367156982422
9.179115295410156e-05,0.10172057151794434,0.0032103295135498047,0.04777,6.461143493652344e-05,0.0002727508544921875
9.489059448242188e-05,0.06740450859069824,0.0014359460449218722,0.031565,7.557868957519531e-05,0.0002989768981933594
9.202957153320312e-05,0.06663918495178223,0.00793707312011719,0.037166,5.817413330078125e-05,0.00024175643920898438
8.893013000488281e-05,0.08641552925109863,0.01167542918395996,0.034568,6.842613220214844e-05,0.00027179718017578125
8.177757263183594e-05,0.06753826141357422,0.0030941214752197264,0.01873,6.985664367675781e-05,0.00029277801513671875
7.2479248046875e-05,0.0522768497467041,0.0014470856475830088,0.024845,7.581710815429688e-05,0.00030040740966796875
8.344650268554688e-05,0.09739351272583008,0.001578447570800781,0.007635,6.699562072753906e-05,0.0002734661102294922
0.00014591217041015625,0.04691147804260254,0.010903752807617188,0.030171,6.67572021484375e-05,0.00033402442932128906
0.00013327598571777344,0.09713292121887207,0.0017231430969238282,0.006704,6.628036499023438e-05,0.00029587745666503906
0.00013589859008789062,0.10229110717773438,0.001636997817993164,0.024801,7.653236389160156e-05,0.0002942085266113281
0.0001266002655029297,0.0813298225402832,0.001657094696044921,0.027872,7.510185241699219e-05,0.00028824806213378906
0.00010323524475097656,0.051209449768066406,0.0014699382629394528,0.005191,6.461143493652344e-05,0.0002677440643310547
0.00013756752014160156,0.10456609725952148,0.0016709755554199218,0.007686,7.319450378417969e-05,0.00029659271240234375
0.00014328956604003906,0.06513357162475586,0.0017000499114990242,0.017789,7.390975952148438e-05,0.000293731689453125
8.988380432128906e-05,0.08710575103759766,0.0016782617340087881,0.018599,6.747245788574219e-05,0.00028061866760253906
0.00011515617370605469,0.07969450950622559,0.0017119852905273444,0.012287,7.462501525878906e-05,0.0002989768981933594
0.00011587142944335938,0.07294249534606934,0.001696473739624024,0.012452,7.677078247070312e-05,0.0002949237823486328
0.00010824203491210938,0.09054899215698242,0.001352361267089844,0.007657,4.601478576660156e-05,0.00017404556274414062
0.00010395050048828125,0.06039905548095703,0.0011248362884521482,0.004864,3.8623809814453125e-05,0.0001506805419921875
8.106231689453125e-05,0.044147491455078125,0.009715340606689453,0.011533,7.367134094238281e-05,0.0002949237823486328
0.00012040138244628906,0.05661177635192871,0.007748832595825195,0.015337,6.699562072753906e-05,0.00027298927307128906
9.584426879882812e-05,0.056136131286621094,0.0019717364501953124,0.00598,3.790855407714844e-05,0.00015616416931152344
0.00012183189392089844,0.05074167251586914,0.0020475250396728515,0.009084,7.605552673339844e-05,0.0003039836883544922
0.00010919570922851562,0.04484105110168457,0.0020804761352539065,0.006206,6.151199340820312e-05,0.00023818016052246094
8.606910705566406e-05,0.03848838806152344,0.009191607620239257,0.007373,6.437301635742188e-05,0.0002384185791015625
8.487701416015625e-05,0.05765128135681152,0.00494065185546875,0.011165,6.866455078125e-05,0.0002846717834472656
9.703636169433594e-05,0.06981229782104492,0.0017870629272460949,0.016904,6.747245788574219e-05,0.00028967857360839844
9.250640869140625e-05,0.08373618125915527,0.0019960149993896517,0.034251,7.724761962890625e-05,0.0002980232238769531
0.00010442733764648438,0.11549067497253418,0.0015681403656005871,0.054048,7.62939453125e-05,0.0002827644348144531
0.00010228157043457031,0.1349351406097412,0.0016761315917968762,0.01689,7.414817810058594e-05,0.0003151893615722656
0.00013065338134765625,0.1058809757232666,0.0015146885375976558,0.014302,6.723403930664062e-05,0.0002655982971191406
7.486343383789062e-05,0.08591008186340332,0.021985979888916016,0.016377,6.580352783203125e-05,0.0002658367156982422
0.001974821090698242,0.03165102005004883,0.0015893266601562511,0.033483,4.744529724121094e-05,0.0001881122589111328
9.059906005859375e-05,0.05632376670837402,0.0015927847747802745,0.018087,7.534027099609375e-05,0.0003161430358886719
0.00017714500427246094,0.05435347557067871,0.0013333131408691402,0.01059,6.771087646484375e-05,0.0002841949462890625
0.00018167495727539062,0.058836936950683594,0.0015082949371337893,0.009278,7.104873657226562e-05,0.00027441978454589844
0.00010704994201660156,0.07966971397399902,0.001704950332641602,0.026875,7.390975952148438e-05,0.00030732154846191406
7.2479248046875e-05,0.07864093780517578,0.0048615252532959,0.026846,7.724761962890625e-05,0.00032591819763183594
0.0001678466796875,0.1037297248840332,0.0013944507141113276,0.011473,6.437301635742188e-05,0.0002593994140625
7.748603820800781e-05,0.09898185729980469,0.0016330011749267556,0.03341,7.796287536621094e-05,0.00029778480529785156
0.00010371208190917969,0.13627314567565918,0.013698093841552735,0.011652,6.699562072753906e-05,0.00028896331787109375
6.437301635742188e-05,0.1152646541595459,0.0015665027313232424,0.037182,6.365776062011719e-05,0.00026702880859375
0.00011658668518066406,0.16176319122314453,0.0009727460937500008,0.022892,3.552436828613281e-05,0.00014090538024902344
0.00010037422180175781,0.12632441520690918,0.0013309831695556655,0.015967,7.367134094238281e-05,0.0002982616424560547
0.00012731552124023438,0.14609479904174805,0.014107894332885743,0.017942,7.104873657226562e-05,0.00027823448181152344
0.0002105236053466797,0.1382744312286377,0.012634225112915037,0.031668,6.341934204101562e-05,0.0002655982971191406
0.00013303756713867188,0.10980343818664551,0.0011924556579589844,0.012416,7.510185241699219e-05,0.0003178119659423828
9.083747863769531e-05,0.08244514465332031,0.0013971037139892577,0.003876,6.389617919921875e-05,0.00023674964904785156
0.00011920928955078125,0.09516382217407227,0.008300681106567382,0.008283,4.863739013671875e-05,0.00018644332885742188
6.985664367675781e-05,0.07378220558166504,0.0016968234710693364,0.035357,6.365776062011719e-05,0.00023746490478515625
8.893013000488281e-05,0.07084250450134277,0.0008410469665527352,0.014011,4.124641418457031e-05,0.000156402587890625
0.00011110305786132812,0.1494462490081787,0.011594540969848632,0.022758,3.8623809814453125e-05,0.00015091896057128906
7.605552673339844e-05,0.03159379959106445,0.0015786576995849635,0.037249,6.604194641113281e-05,0.0002880096435546875
0.00010466575622558594,0.13440513610839844,0.001591387680053711,0.029172,3.933906555175781e-05,0.00016880035400390625
0.0001049041748046875,0.08870482444763184,0.010528156707763671,0.025402,8.20159912109375e-05,0.0002613067626953125
8.225440979003906e-05,0.07981586456298828,0.008345316619873047,0.01278,6.151199340820312e-05,0.00023365020751953125
8.106231689453125e-05,0.16594934463500977,0.0016123705291748048,0.015585,7.05718994140625e-05,0.0002899169921875
7.2479248046875e-05,0.11573433876037598,0.0008191969146728525,0.061826,3.457069396972656e-05,0.0001418590545654297
9.34600830078125e-05,0.11705446243286133,0.0015503463439941398,0.032132,6.461143493652344e-05,0.0002651214599609375
0.00010609626770019531,0.14557218551635742,0.0014647654724121092,0.042955,3.3855438232421875e-05,0.00014090538024902344
7.224082946777344e-05,0.06388092041015625,0.0009760594787597693,0.082881,6.29425048828125e-05,0.000263214111328125
0.00013589859008789062,0.13573384284973145,0.006919412399291992,0.011924,7.510185241699219e-05,0.0002906322479248047
7.271766662597656e-05,0.02147650718688965,0.0011595984954833986,0.013748,5.435943603515625e-05,0.00020360946655273438
0.00012803077697753906,0.04061698913574219,0.0011863740386962888,0.005831,3.8623809814453125e-05,0.0001475811004638672
0.0001437664031982422,0.0505216121673584,0.002898712646484374,0.013638,7.295608520507812e-05,0.0002741813659667969
0.00011301040649414062,0.0425868034362793,0.01830467216491699,0.020955,4.744529724121094e-05,0.0001690387725830078
9.965896606445312e-05,0.057901859283447266,0.004513006362915038,0.01684,3.1948089599609375e-05,0.00012731552124023438
8.320808410644531e-05,0.05238699913024902,0.014082442016601561,0.022655,7.772445678710938e-05,0.000301361083984375
0.00015544891357421875,0.03816485404968262,0.0010802881927490238,0.011878,7.05718994140625e-05,0.0002853870391845703
0.00017762184143066406,0.03190445899963379,0.0023434411010742184,0.006479,5.53131103515625e-05,0.00020599365234375
9.298324584960938e-05,0.03610491752624512,0.0021591797790527344,0.005979,5.745887756347656e-05,0.00022292137145996094
0.00011467933654785156,0.040517330169677734,0.0009531205596923827,0.008581,3.7670135498046875e-05,0.0001499652862548828
7.367134094238281e-05,0.054331064224243164,0.001565786621093749,0.017378,7.843971252441406e-05,0.0002968311309814453
0.00011730194091796875,0.053861379623413086,0.0012340054016113282,0.005652,5.888938903808594e-05,0.00023126602172851562
8.082389831542969e-05,0.05443835258483887,0.00154000617980957,0.011105,6.651878356933594e-05,0.0002541542053222656
9.036064147949219e-05,0.04830050468444824,0.0013180448150634768,0.004965,5.054473876953125e-05,0.0002219676971435547
0.0001087188720703125,0.05099129676818848,0.0018574172210693365,0.032755,3.6716461181640625e-05,0.00013518333435058594
0.00012254714965820312,0.06339073181152344,0.0014578590545654291,0.014309,7.367134094238281e-05,0.0002865791320800781
0.00045609474182128906,0.07583117485046387,0.00110441781616211,0.014934,7.033348083496094e-05,0.0002930164337158203
8.368492126464844e-05,0.09655570983886719,0.001694726028442381,0.03146,6.4849853515625e-05,0.00028443336486816406
9.822845458984375e-05,0.11924052238464355,0.001430765380859375,0.007385,5.745887756347656e-05,0.0002524852752685547
9.870529174804688e-05,0.08926630020141602,0.0015768207397460939,0.020166,9.107589721679688e-05,0.0003018379211425781
7.939338684082031e-05,0.09166407585144043,0.0010292947235107444,0.036056,7.581710815429688e-05,0.00031304359436035156
0.0001404285430908203,0.0788125991821289,0.007913569854736327,0.009501,7.43865966796875e-05,0.0002868175506591797
0.00012612342834472656,0.12790441513061523,0.0016542187194824223,0.009427,6.914138793945312e-05,0.0002868175506591797
0.00011968612670898438,0.14197874069213867,0.0027500974121093744,0.036156,6.532669067382812e-05,0.0002751350402832031
0.00013494491577148438,0.12136673927307129,0.002400265029907228,0.033996,7.271766662597656e-05,0.00027942657470703125
9.584426879882812e-05,0.12134933471679688,0.0016575425872802745,0.021074,6.604194641113281e-05,0.009497642517089844
8.678436279296875e-05,0.13535284996032715,0.0010543780975341803,0.021907,5.054473876953125e-05,0.0001621246337890625
0.00013875961303710938,0.13790130615234375,0.020440808807373048,0.048414,7.05718994140625e-05,0.0002925395965576172
8.535385131835938e-05,0.1099851131439209,0.0012444996795654296,0.006954,7.414817810058594e-05,0.0002923011779785156
8.320808410644531e-05,0.14307832717895508,0.0016513321533203132,0.029036,6.413459777832031e-05,0.0002658367156982422
9.512901306152344e-05,0.047081708908081055,0.0014260894165039062,0.006189,6.389617919921875e-05,0.0002541542053222656
8.58306884765625e-05,0.0667719841003418,0.004025475814819338,0.020272,6.747245788574219e-05,0.0002913475036621094
0.00012445449829101562,0.06191205978393555,0.0013984162445068345,0.028438,7.224082946777344e-05,0.0002944469451904297
7.295608520507812e-05,0.06454920768737793,0.0009218983154296867,0.033027,3.647804260253906e-05,0.0001583099365234375
7.295608520507812e-05,0.11465787887573242,0.0016446486206054683,0.022078,6.318092346191406e-05,0.0002727508544921875
7.462501525878906e-05,0.11666750907897949,0.0009307250976562514,0.04525,7.653236389160156e-05,0.00029540061950683594
0.00011777877807617188,0.067291259765625,0.0015658188781738289,0.014979,5.817413330078125e-05,0.00025177001953125
9.799003601074219e-05,0.1503443717956543,0.0014916373291015625,0.037321,5.173683166503906e-05,0.00021076202392578125
0.00010013580322265625,0.10200142860412598,0.0013477426452636714,0.009558,7.319450378417969e-05,0.0002961158752441406
8.392333984375e-05,0.1038048267364502,0.001098430282592773,0.034893,7.367134094238281e-05,0.0002923011779785156
9.417533874511719e-05,0.06411027908325195,0.001948605010986329,0.031152,5.7220458984375e-05,0.0002522468566894531
0.0001857280731201172,0.15985655784606934,0.005584763900756837,0.021383,7.390975952148438e-05,0.0002980232238769531
0.00010251998901367188,0.09318280220031738,0.0059885934143066415,0.017272,3.933906555175781e-05,0.0001513957977294922
0.00012421607971191406,0.07551121711730957,0.0016087072143554648,0.074299,6.67572021484375e-05,0.000278472900390625
6.866455078125e-05,0.09133124351501465,0.004011488265991209,0.04993,6.29425048828125e-05,0.000270843505859375
7.033348083496094e-05,0.11135029792785645,0.0016168604125976552,0.042276,7.677078247070312e-05,0.00029850006103515625
8.7738037109375e-05,0.1253824234008789,0.00147619337463379,0.059481,4.410743713378906e-05,0.00016641616821289062
0.000102996826171875,0.12868976593017578,0.0015979714660644545,0.042447,7.271766662597656e-05,0.00029349327087402344
0.0001609325408935547,0.1688833236694336,0.0055024832153320324,0.03741,6.842613220214844e-05,0.0002830028533935547
0.0001232624053955078,0.10849976539611816,0.0010715559539794944,0.032344,7.414817810058594e-05,0.0003192424774169922
8.893013000488281e-05,0.14067506790161133,0.0016429561614990235,0.012475,6.604194641113281e-05,0.0002808570861816406
0.0001475811004638672,0.07287335395812988,0.0016953665618896496,0.019537,6.556510925292969e-05,0.00031185150146484375
9.012222290039062e-05,0.048665523529052734,0.0031623634033203125,0.008482,6.747245788574219e-05,0.00027489662170410156
9.989738464355469e-05,0.024719715118408203,0.00199607389831543,0.017616,3.6716461181640625e-05,0.00014448165893554688
0.00011110305786132812,0.06669187545776367,0.0041430713806152345,0.005109,7.271766662597656e-05,0.0002989768981933594
0.00011134147644042969,0.05027413368225098,0.002145993713378906,0.006171,6.103515625e-05,0.0002396106719970703
7.963180541992188e-05,0.05351448059082031,0.0010839838867187507,0.013862,6.914138793945312e-05,0.0002684593200683594
8.392333984375e-05,0.06384158134460449,0.001556103668212891,0.03279,7.367134094238281e-05,0.00029969215393066406
0.0001068115234375,0.09508728981018066,0.001277018997192382,0.011553,7.772445678710938e-05,0.0002827644348144531
9.274482727050781e-05,0.054964303970336914,0.0011331484527587893,0.012003,5.698204040527344e-05,0.00022172927856445312
8.0108642578125e-05,0.09268617630004883,0.004883792892456055,0.015434,3.6716461181640625e-05,0.0001327991485595703
0.00010943412780761719,0.10843086242675781,0.0013737266082763672,0.007273,7.343292236328125e-05,0.00029587745666503906
0.00011730194091796875,0.04290294647216797,0.001322916870117187,0.013995,6.818771362304688e-05,0.0002524852752685547
8.821487426757812e-05,0.07291340827941895,0.0026667127075195316,0.006356,6.747245788574219e-05,0.0002791881561279297
9.608268737792969e-05,0.059250831604003906,0.0013364182739257812,0.005222,6.67572021484375e-05,0.0002493858337402344
0.0001316070556640625,0.044039011001586914,0.0013220284423828138,0.028404,7.581710815429688e-05,0.0002906322479248047
9.751319885253906e-05,0.08669877052307129,0.0009492659759521484,0.01273,3.910064697265625e-05,0.00014925003051757812
0.0001246929168701172,0.09596848487854004,0.0015624260406494148,0.009777,6.556510925292969e-05,0.0002567768096923828
8.654594421386719e-05,0.08658552169799805,0.022181588760375976,0.019334,6.937980651855469e-05,0.0002770423889160156
0.00011229515075683594,0.06702899932861328,0.0010984765777587889,0.007399,6.723403930664062e-05,0.0002589225769042969
0.00011181831359863281,0.04969477653503418,0.0012679826812744144,0.013642,5.078315734863281e-05,0.0002002716064453125
8.487701416015625e-05,0.06670379638671875,0.0051242062377929685,0.026945,5.793571472167969e-05,0.00022077560424804688
9.989738464355469e-05,0.076690673828125,0.0035934443969726565,0.005723,4.792213439941406e-05,0.00018477439880371094
9.250640869140625e-05,0.06269431114196777,0.0037353770904541006,0.033832,7.128715515136719e-05,0.000270843505859375
0.00011277198791503906,0.10575699806213379,0.0008982004241943342,0.035942,5.14984130859375e-05,0.0001583099365234375
6.866455078125e-05,0.08792972564697266,0.001477393981933594,0.026903,3.3855438232421875e-05,0.00014281272888183594
9.179115295410156e-05,0.13221240043640137,0.001659242584228518,0.055823,6.198883056640625e-05,0.0002675056457519531
7.128715515136719e-05,0.10542869567871094,0.0030471597290039065,0.020315,7.271766662597656e-05,0.0002994537353515625
0.0001780986785888672,0.10079360008239746,0.0016114291687011686,0.054323,6.580352783203125e-05,0.0002880096435546875
0.00019216537475585938,0.11646103858947754,0.0008590118560791032,0.031734,3.457069396972656e-05,0.00014209747314453125
0.0001964569091796875,0.0744020938873291,0.00139495230102539,0.011421,5.459785461425781e-05,0.00022745132446289062
0.00012564659118652344,0.07162928581237793,0.0009200771179199221,0.005141,7.43865966796875e-05,0.00029540061950683594
9.703636169433594e-05,0.07781529426574707,0.0055760109252929665,0.055668,6.29425048828125e-05,0.0002758502960205078
0.00018143653869628906,0.09342265129089355,0.001559445999145509,0.052702,6.389617919921875e-05,0.0002701282501220703
0.00010538101196289062,0.06824183464050293,0.001661945693969727,0.035482,7.963180541992188e-05,0.00027441978454589844
0.00010967254638671875,0.12424993515014648,0.0016559840087890625,0.013887,7.581710815429688e-05,0.0003056526184082031
0.00010609626770019531,0.10334420204162598,0.023492659088134766,0.008454,3.504753112792969e-05,0.00014925003051757812
0.00010156631469726562,0.1135556697845459,0.0016396826934814458,0.022705,7.82012939453125e-05,0.00029778480529785156
0.00018334388732910156,0.08981966972351074,0.0015903927001953127,0.012709,7.033348083496094e-05,0.00030231475830078125
7.62939453125e-05,0.08457064628601074,0.002385330505371097,0.090555,6.461143493652344e-05,0.00029754638671875
8.630752563476562e-05,0.06788063049316406,0.0672727594909668,0.041644,7.748603820800781e-05,0.00030303001403808594
9.322166442871094e-05,0.0964212417602539,0.05482729168701172,0.051392,6.914138793945312e-05,0.0002703666687011719
8.320808410644531e-05,0.16700005531311035,0.0016470811920166022,0.026292,6.794929504394531e-05,0.0003001689910888672
7.152557373046875e-05,0.13620877265930176,0.0010247136077880803,0.092479,6.413459777832031e-05,0.00027298927307128906
0.0001392364501953125,0.19900894165039062,0.0016462616729736312,0.04177,6.175041198730469e-05,0.00026416778564453125
0.00014281272888183594,0.2326502799987793,0.004023304626464844,0.009228,7.319450378417969e-05,0.00029397010803222656
7.843971252441406e-05,0.21251130104064941,0.0015857199707031248,0.019521,6.961822509765625e-05,0.0002777576446533203
0.00018310546875,0.14350175857543945,0.0016425551757812476,0.041639,6.508827209472656e-05,0.000274658203125
0.00015115737915039062,0.13822412490844727,0.0016194228363037109,0.01358,7.462501525878906e-05,0.0002944469451904297
0.00012564659118652344,0.07109975814819336,0.011965368377685547,0.027913,6.937980651855469e-05,0.00023055076599121094
9.059906005859375e-05,0.09102630615234375,0.002448505828857422,0.006527,7.390975952148438e-05,0.0002925395965576172
0.00010728836059570312,0.04396510124206543,0.0013495644836425784,0.005422,6.4849853515625e-05,0.00025153160095214844
0.00012993812561035156,0.05836629867553711,0.015315021438598633,0.009455,6.437301635742188e-05,0.00026488304138183594
0.0001316070556640625,0.03032088279724121,0.002800029861450195,0.016288,6.413459777832031e-05,0.0002524852752685547
0.00010132789611816406,0.0420229434967041,0.0029438463439941404,0.007301,5.9604644775390625e-05,0.00023055076599121094
0.00013685226440429688,0.03300881385803223,0.0013068381805419922,0.006123,5.9604644775390625e-05,0.00022745132446289062
9.250640869140625e-05,0.021973371505737305,0.0012087129516601559,0.009008,5.340576171875e-05,0.00020599365234375
9.393692016601562e-05,0.032526254653930664,0.0018188696594238288,0.013078,5.936622619628906e-05,0.00022745132446289062
7.200241088867188e-05,0.05502176284790039,0.0013925487823486325,0.008668,8.7738037109375e-05,0.0002739429473876953
7.915496826171875e-05,0.0772397518157959,0.0017829012908935557,0.017421,6.29425048828125e-05,0.00028967857360839844
0.00011181831359863281,0.07359528541564941,0.0016152002563476556,0.016826,7.390975952148438e-05,0.0003237724304199219
0.00017452239990234375,0.07027387619018555,0.0009391108856201189,0.043314,4.172325134277344e-05,0.00015497207641601562
8.606910705566406e-05,0.060414791107177734,0.0016307491607666022,0.027468,7.510185241699219e-05,0.0002911090850830078
0.0001583099365234375,0.07681655883789062,0.0015763487243652327,0.02031,6.628036499023438e-05,0.0002932548522949219
7.176399230957031e-05,0.0938105583190918,0.0016440162658691408,0.0115,7.2479248046875e-05,0.0002923011779785156
0.0001780986785888672,0.0496828556060791,0.0022250057678222654,0.006452,7.343292236328125e-05,0.00030517578125
0.0001049041748046875,0.04960060119628906,0.003300997039794921,0.017378,3.6716461181640625e-05,0.0001499652862548828
0.00011014938354492188,0.03685951232910156,0.001804048934936523,0.012909,4.792213439941406e-05,0.00019025802612304688
0.0001232624053955078,0.05992412567138672,0.0009188624114990235,0.007828,4.506111145019531e-05,0.0001556873321533203
0.00021195411682128906,0.08604955673217773,0.0018008693084716788,0.017239,9.799003601074219e-05,0.00030422210693359375
7.343292236328125e-05,0.03494095802307129,0.0010886858825683594,0.013462,5.7220458984375e-05,0.0002231597900390625
0.00012969970703125,0.06261610984802246,0.001523796661376954,0.031367,5.91278076171875e-05,0.0002665519714355469
8.20159912109375e-05,0.07035064697265625,0.0010036076202392594,0.031186,7.367134094238281e-05,0.00029969215393066406
8.749961853027344e-05,0.08396077156066895,0.0015562893829345718,0.021129,6.4849853515625e-05,0.00025272369384765625
8.106231689453125e-05,0.10586762428283691,0.001712684265136719,0.008834,6.914138793945312e-05,0.0002818107604980469
9.274482727050781e-05,0.11297035217285156,0.001570775192260742,0.010307,6.270408630371094e-05,0.0002675056457519531
7.700920104980469e-05,0.09984827041625977,0.001594424621582033,0.036008,6.246566772460938e-05,0.0002701282501220703
0.00020647048950195312,0.07129907608032227,0.0016215249176025383,0.008913,7.462501525878906e-05,0.00030159950256347656
0.00011706352233886719,0.13019824028015137,0.0008695946197509741,0.038052,3.719329833984375e-05,0.00015282630920410156
8.106231689453125e-05,0.07627511024475098,0.0015158822784423834,0.061424,6.4849853515625e-05,0.0002727508544921875
7.224082946777344e-05,0.07001757621765137,0.0010290087127685504,0.106035,7.176399230957031e-05,0.0002961158752441406
7.891654968261719e-05,0.08649754524230957,0.0013787925567626952,0.044641,3.719329833984375e-05,0.00016570091247558594
0.00010156631469726562,0.10415124893188477,0.0012730805358886696,0.037129,6.008148193359375e-05,0.0002498626708984375
0.0001304149627685547,0.13281512260437012,0.0010786719360351554,0.042921,3.314018249511719e-05,0.00013875961303710938
9.393692016601562e-05,0.11111617088317871,0.007943548767089845,0.043058,7.486343383789062e-05,0.0002949237823486328
7.2479248046875e-05,0.13753032684326172,0.0016462929534912102,0.034595,6.461143493652344e-05,0.00028228759765625
0.00013399124145507812,0.1779789924621582,0.0009820617980957,0.031718,7.367134094238281e-05,0.0003001689910888672
6.747245788574219e-05,0.1655106544494629,0.0015300635833740209,0.037948,7.367134094238281e-05,0.0003292560577392578
6.818771362304688e-05,0.2047748565673828,0.0016088632049560542,0.034456,6.29425048828125e-05,0.00026798248291015625
9.107589721679688e-05,0.11779928207397461,0.0025805637207031266,0.019991,4.267692565917969e-05,0.00018358230590820312
7.867813110351562e-05,0.10833334922790527,0.0008373401489257803,0.029891,3.337860107421875e-05,0.0001404285430908203
7.724761962890625e-05,0.13808441162109375,0.0008688956909179701,0.028057,7.367134094238281e-05,0.0002903938293457031
8.630752563476562e-05,0.08297371864318848,0.0014605878753662111,0.008383,4.076957702636719e-05,0.00015020370483398438
0.00013113021850585938,0.052491188049316406,0.0015820866241455078,0.013861,7.748603820800781e-05,0.00029540061950683594
0.00010728836059570312,0.064605712890625,0.0024937120819091795,0.013235,7.200241088867188e-05,0.0002868175506591797
0.00010180473327636719,0.06918144226074219,0.0009955054626464843,0.037439,7.390975952148438e-05,0.0002918243408203125
9.226799011230469e-05,0.07526183128356934,0.0015837933654785155,0.030813,7.128715515136719e-05,0.00029349327087402344
9.846687316894531e-05,0.0958549976348877,0.0016956930694580086,0.010894,6.175041198730469e-05,0.00027179718017578125
8.988380432128906e-05,0.0970461368560791,0.0014869557189941401,0.01242,7.62939453125e-05,0.0002982616424560547
0.00012230873107910156,0.10548782348632812,0.0014555612640380841,0.034492,3.695487976074219e-05,0.0001556873321533203
8.511543273925781e-05,0.060393333435058594,0.007948485809326172,0.012494,5.555152893066406e-05,0.00023746490478515625
9.441375732421875e-05,0.13907408714294434,0.0008928952636718737,0.018131,3.361701965332031e-05,0.00013256072998046875
8.0108642578125e-05,0.11679840087890625,0.0018628418273925786,0.017543,3.838539123535156e-05,0.000152587890625
0.00011301040649414062,0.036615610122680664,0.002548457489013672,0.00439,6.985664367675781e-05,0.0002815723419189453
7.534027099609375e-05,0.05187726020812988,0.001927159744262696,0.011744,6.961822509765625e-05,0.0002713203430175781
7.343292236328125e-05,0.044722795486450195,0.0009513432464599604,0.015629,3.838539123535156e-05,0.00015878677368164062
9.226799011230469e-05,0.037667036056518555,0.0009824049377441402,0.00676,5.7220458984375e-05,0.00021648406982421875
0.0001366138458251953,0.045279502868652344,0.0015170670776367186,0.006222,0.00011873245239257812,0.0002865791320800781
7.152557373046875e-05,0.04169511795043945,0.0010635084075927732,0.010758,6.198883056640625e-05,0.00023746490478515625
8.630752563476562e-05,0.0583186149597168,0.002000689361572266,0.006127,6.389617919921875e-05,0.0002460479736328125
0.00011587142944335938,0.04671454429626465,0.006532573165893556,0.01731,3.4809112548828125e-05,0.00014257431030273438
0.00010418891906738281,0.04491233825683594,0.0013213294525146486,0.010298,3.218650817871094e-05,0.000133514404296875
0.00011730194091796875,0.04644274711608887,0.008057384826660158,0.022423,7.700920104980469e-05,0.0002944469451904297
9.298324584960938e-05,0.05647611618041992,0.0009129719390869144,0.008336,6.461143493652344e-05,0.0002624988555908203
9.655952453613281e-05,0.02604055404663086,0.000990957153320312,0.023837,3.9577484130859375e-05,0.0001633167266845703
0.0001010894775390625,0.04462909698486328,0.0014011715393066407,0.005502,6.246566772460938e-05,0.000244140625
8.96453857421875e-05,0.038901567459106445,0.0028110738067626956,0.012447,5.555152893066406e-05,0.00023412704467773438
9.34600830078125e-05,0.04771304130554199,0.0012657952575683591,0.016947,6.29425048828125e-05,0.00023174285888671875
9.34600830078125e-05,0.06092548370361328,0.011098493988037108,0.018093,4.4345855712890625e-05,0.00017118453979492188
0.00016379356384277344,0.07664227485656738,0.0012681090850830083,0.014648,5.125999450683594e-05,0.0002200603485107422
0.00011014938354492188,0.07227444648742676,0.003219895462036132,0.014821,4.553794860839844e-05,0.00018787384033203125
0.00012993812561035156,0.06717824935913086,0.0015785583953857422,0.028152,6.222724914550781e-05,0.00027179718017578125
0.00010728836059570312,0.09181666374206543,0.012282552902221681,0.037458,6.461143493652344e-05,0.00027251243591308594
0.00010704994201660156,0.11873888969421387,0.0037487507934570313,0.004038,5.817413330078125e-05,0.00024890899658203125
0.00011181831359863281,0.11473846435546875,0.0014335279998779274,0.051519,5.602836608886719e-05,0.0002410411834716797
0.00010466575622558594,0.09435653686523438,0.017446878448486327,0.024809,6.198883056640625e-05,0.00026726722717285156
0.00010418891906738281,0.14067292213439941,0.002909564498901368,0.025421,7.62939453125e-05,0.00029921531677246094
0.00010991096496582031,0.08383965492248535,0.016542392196655275,0.020685,3.743171691894531e-05,0.00013875961303710938
7.724761962890625e-05,0.0554966926574707,0.0014983351898193373,0.03818,4.5299530029296875e-05,0.0001888275146484375
7.319450378417969e-05,0.11531519889831543,0.0015706414642333993,0.020356,6.365776062011719e-05,0.00026702880859375
7.033348083496094e-05,0.09506726264953613,0.0014232130889892565,0.023137,7.367134094238281e-05,0.0002982616424560547
8.130073547363281e-05,0.1089634895324707,0.0015176151428222644,0.018634,5.125999450683594e-05,0.00015807151794433594
6.842613220214844e-05,0.09402012825012207,0.023032125701904296,0.01751,4.673004150390625e-05,0.00017070770263671875
7.534027099609375e-05,0.17258572578430176,0.0008488864898681635,0.012375,4.1961669921875e-05,0.0001552104949951172
0.00011157989501953125,0.13014531135559082,0.001414560913085939,0.023051,7.462501525878906e-05,0.0002944469451904297
9.775161743164062e-05,0.10176348686218262,0.0256041456451416,0.067551,5.698204040527344e-05,0.00026679039001464844
8.153915405273438e-05,0.12455439567565918,0.001639569717407226,0.009244,7.390975952148438e-05,0.00029277801513671875
8.296966552734375e-05,0.08891963958740234,0.0016112514190673825,0.022907,6.890296936035156e-05,0.00029969215393066406
0.00011539459228515625,0.0819847583770752,0.014810400131225587,0.029972,6.341934204101562e-05,0.0002713203430175781
8.869171142578125e-05,0.07752323150634766,0.002460225952148438,0.008837,4.6253204345703125e-05,0.0001971721649169922
6.628036499023438e-05,0.0850980281829834,0.001474501647949219,0.006585,3.504753112792969e-05,0.0001418590545654297
8.916854858398438e-05,0.11924123764038086,0.002349300079345704,0.008195,6.4849853515625e-05,0.00027632713317871094
0.0001087188720703125,0.06873488426208496,0.0016439803924560535,0.029416,6.67572021484375e-05,0.00029158592224121094
8.463859558105469e-05,0.12183833122253418,0.0008213584289550775,0.013839,3.8623809814453125e-05,0.00015091896057128906
0.00011777877807617188,0.11996603012084961,0.0016484906616210937,0.062056,7.081031799316406e-05,0.0002961158752441406
0.00014352798461914062,0.14523935317993164,0.0018174652862548817,0.02177,8.845329284667969e-05,0.0002796649932861328
8.702278137207031e-05,0.14239263534545898,0.0016288875732421888,0.026659,7.128715515136719e-05,0.0002887248992919922
0.00019097328186035156,0.09356880187988281,0.0036476331939697265,0.005176,7.319450378417969e-05,0.00030231475830078125
9.560585021972656e-05,0.11341691017150879,0.0021857357482910154,0.014052,6.365776062011719e-05,0.00028061866760253906
0.0001742839813232422,0.06374120712280273,0.0016266372985839841,0.040943,7.62939453125e-05,0.0002999305725097656
0.00012111663818359375,0.05266833305358887,0.0010562715301513648,0.063224,5.459785461425781e-05,0.00021505355834960938
8.678436279296875e-05,0.09062433242797852,0.0015910438385009773,0.031166,7.581710815429688e-05,0.0002956390380859375
0.0001819133758544922,0.08655023574829102,0.0016526695404052716,0.032584,7.319450378417969e-05,0.0002925395965576172
9.417533874511719e-05,0.10675406455993652,0.0015256419525146482,0.007164,6.747245788574219e-05,0.0002751350402832031
0.00011610984802246094,0.08899402618408203,0.0017150742340087885,0.023445,9.822845458984375e-05,0.0002970695495605469
0.00017452239990234375,0.07680249214172363,0.0013821675720214841,0.009556,6.747245788574219e-05,0.0002810955047607422
0.0001819133758544922,0.03373837471008301,0.0009598663940429686,0.025311,4.100799560546875e-05,0.000148773193359375
9.083747863769531e-05,0.10141444206237793,0.002824888458251955,0.025885,6.437301635742188e-05,0.0002758502960205078
0.00016880035400390625,0.07238340377807617,0.0033474878387451164,0.009442,6.151199340820312e-05,0.0002675056457519531
7.939338684082031e-05,0.04133272171020508,0.0014715974426269523,0.01024,7.128715515136719e-05,0.0002810955047607422
8.153915405273438e-05,0.09894824028015137,0.001368201354980469,0.006821,4.935264587402344e-05,0.00018167495727539062
0.00011396408081054688,0.06529879570007324,0.0024481845245361324,0.023039,6.580352783203125e-05,0.0002753734588623047
0.0001010894775390625,0.06520342826843262,0.0028553015899658203,0.01703,7.534027099609375e-05,0.000301361083984375
9.846687316894531e-05,0.07038664817810059,0.0037960427703857425,0.004206,7.05718994140625e-05,0.0002815723419189453
8.654594421386719e-05,0.04660201072692871,0.0014618185729980467,0.005778,5.269050598144531e-05,0.00023484230041503906
0.00017261505126953125,0.07115626335144043,0.0016794606781005868,0.026715,7.653236389160156e-05,0.00029730796813964844
0.0001418590545654297,0.07680058479309082,0.003076891296386719,0.051232,6.771087646484375e-05,0.0002918243408203125
7.534027099609375e-05,0.0998988151550293,0.0009164689483642571,0.009331,6.818771362304688e-05,0.00025534629821777344
7.104873657226562e-05,0.10969257354736328,0.0016166906738281223,0.03246,5.1975250244140625e-05,0.0002224445343017578
7.724761962890625e-05,0.11190390586853027,0.0022016902160644537,0.010105,6.961822509765625e-05,0.00023865699768066406
9.918212890625e-05,0.045488834381103516,0.0009595023803710932,0.010682,5.817413330078125e-05,0.0002124309539794922
0.00011467933654785156,0.056535959243774414,0.0014725240020751953,0.012397,4.267692565917969e-05,0.00016307830810546875
0.00011324882507324219,0.07732629776000977,0.0016946827087402343,0.012959,6.985664367675781e-05,0.00028133392333984375
0.00021123886108398438,0.09234881401062012,0.0015019381713867186,0.04768,3.7670135498046875e-05,0.00013208389282226562
9.226799011230469e-05,0.04809117317199707,0.00120048129272461,0.012778,4.982948303222656e-05,0.00020003318786621094
0.00016808509826660156,0.09601640701293945,0.007206164291381836,0.009172,5.2928924560546875e-05,0.0002269744873046875
8.249282836914062e-05,0.05612301826477051,0.0009280952606201178,0.013784,3.8623809814453125e-05,0.00016188621520996094
8.893013000488281e-05,0.08799910545349121,0.0015169278411865245,0.030347,4.029273986816406e-05,0.00015306472778320312
0.00017642974853515625,0.08654069900512695,0.0015746597137451177,0.008041,6.270408630371094e-05,0.0002713203430175781
0.00016689300537109375,0.09013056755065918,0.0028190529327392563,0.035352,6.198883056640625e-05,0.0002646446228027344
7.009506225585938e-05,0.08969283103942871,0.0032762576446533206,0.004814,3.3855438232421875e-05,0.00013899803161621094
0.00011777877807617188,0.13132047653198242,0.0008566671295166008,0.017683,3.528594970703125e-05,0.00013327598571777344
0.00013446807861328125,0.09255504608154297,0.004326021224975586,0.046743,6.532669067382812e-05,0.0002722740173339844
8.893013000488281e-05,0.10088443756103516,0.0019093029785156243,0.02672,6.437301635742188e-05,0.0002722740173339844
8.0108642578125e-05,0.07617950439453125,0.0010277016906738295,0.067397,8.0108642578125e-05,0.0003170967102050781
0.00011467933654785156,0.10446572303771973,0.0015919178619384772,0.040061,6.985664367675781e-05,0.00029087066650390625
7.05718994140625e-05,0.10465192794799805,0.012216933349609375,0.036821,3.5762786865234375e-05,0.00015497207641601562
9.989738464355469e-05,0.13728785514831543,0.0011234079742431635,0.01561,4.410743713378906e-05,0.00018143653869628906
0.00010085105895996094,0.15463948249816895,0.0010390164031982424,0.018636,5.5789947509765625e-05,0.00013184547424316406
8.0108642578125e-05,0.11121726036071777,0.008498789123535157,0.030496,5.507469177246094e-05,0.00020575523376464844
0.00012230873107910156,0.07546091079711914,0.0008947806701660177,0.031914,6.246566772460938e-05,0.0002703666687011719
8.58306884765625e-05,0.061368465423583984,0.0011665638427734376,0.006377,5.5789947509765625e-05,0.00019860267639160156
8.654594421386719e-05,0.10746884346008301,0.002014659805297851,0.02758,6.222724914550781e-05,0.00026607513427734375
0.00010657310485839844,0.06763839721679688,0.0014684232330322271,0.011765,3.266334533691406e-05,0.0001342296600341797
0.000110626220703125,0.10617232322692871,0.0008957245025634775,0.016984,3.62396240234375e-05,0.00014495849609375
0.00017023086547851562,0.07010269165039062,0.0015887034301757808,0.008937,6.651878356933594e-05,0.0002701282501220703
7.915496826171875e-05,0.11068224906921387,0.001612248931884764,0.024414,6.508827209472656e-05,0.00028061866760253906
0.00010323524475097656,0.13579463958740234,0.004084204452514648,0.005582,6.365776062011719e-05,0.0002703666687011719
0.00011420249938964844,0.11099481582641602,0.0009270003967285154,0.012732,3.743171691894531e-05,0.00014638900756835938
0.0001399517059326172,0.1000068187713623,0.005572130950927734,0.045016,5.8650970458984375e-05,0.0002353191375732422
7.796287536621094e-05,0.10126733779907227,0.0012130829467773448,0.021636,6.270408630371094e-05,0.0002696514129638672
0.0001347064971923828,0.15464067459106445,0.0008150133972167975,0.037362,3.4332275390625e-05,0.0001308917999267578
7.724761962890625e-05,0.11905407905578613,0.00673019532775879,0.016904,6.604194641113281e-05,0.00030994415283203125
7.486343383789062e-05,0.10317325592041016,0.006398907119750975,0.029593,8.296966552734375e-05,0.00028228759765625
0.0001049041748046875,0.11632966995239258,0.010884024291992188,0.014169,6.67572021484375e-05,0.0002791881561279297
0.0001201629638671875,0.06387853622436523,0.0030371700744628895,0.027952,4.029273986816406e-05,0.00014519691467285156
8.630752563476562e-05,0.07921147346496582,0.002895038833618163,0.02101,6.628036499023438e-05,0.0002734661102294922
0.00010347366333007812,0.06858062744140625,0.0016096835479736324,0.026914,6.580352783203125e-05,0.0002751350402832031
0.00010561943054199219,0.07590532302856445,0.0043375676879882814,0.014199,6.4849853515625e-05,0.0002758502960205078
0.00011801719665527344,0.04882478713989258,0.0023974492034912094,0.016754,5.221366882324219e-05,0.00022673606872558594
9.489059448242188e-05,0.03871870040893555,0.002143429489135742,0.00653,3.719329833984375e-05,0.00014066696166992188
7.677078247070312e-05,0.08913636207580566,0.002019856582641601,0.005564,6.556510925292969e-05,0.0002732276916503906
0.0001227855682373047,0.04339456558227539,0.0023286566772460944,0.013921,5.340576171875e-05,0.00023317337036132812
8.559226989746094e-05,0.05059242248535156,0.001941448974609375,0.006325,4.8160552978515625e-05,0.0001842975616455078
7.939338684082031e-05,0.08248257637023926,0.0009972960510253905,0.021096,5.245208740234375e-05,0.0001728534698486328
0.0001513957977294922,0.040598154067993164,0.0025655543365478532,0.026846,7.319450378417969e-05,0.00028896331787109375
0.0001513957977294922,0.0598149299621582,0.0016096717376708983,0.012123,7.200241088867188e-05,0.0002903938293457031
8.821487426757812e-05,0.08500814437866211,0.0017991918487548827,0.012633,6.365776062011719e-05,0.0002796649932861328
8.416175842285156e-05,0.07082891464233398,0.0021179559020996098,0.004872,7.462501525878906e-05,0.0002994537353515625
0.0001938343048095703,0.07344794273376465,0.0016637632904052749,0.022319,6.413459777832031e-05,0.0002765655517578125
8.0108642578125e-05,0.07003402709960938,0.0015653420715332038,0.026847,6.29425048828125e-05,0.00027298927307128906
9.775161743164062e-05,0.06951665878295898,0.0016170321350097647,0.026637,7.534027099609375e-05,0.00029850006103515625
8.487701416015625e-05,0.10396170616149902,0.0017373400573730477,0.024637,6.532669067382812e-05,0.000286102294921875
0.00010228157043457031,0.10558462142944336,0.003955622207641601,0.029263,6.4849853515625e-05,0.00027561187744140625
7.677078247070312e-05,0.10499453544616699,0.0016129653472900388,0.006648,7.486343383789062e-05,0.00029158592224121094
8.106231689453125e-05,0.07310605049133301,0.0021132053070068366,0.011732,3.5762786865234375e-05,0.0001552104949951172
9.608268737792969e-05,0.06322717666625977,0.006382206634521485,0.023721,4.0531158447265625e-05,0.00016164779663085938
0.00010251998901367188,0.08472704887390137,0.0015981181945800785,0.010041,6.0558319091796875e-05,0.0002665519714355469
8.106231689453125e-05,0.13889670372009277,0.00303464698791504,0.01075,7.319450378417969e-05,0.0003037452697753906
0.00018072128295898438,0.051204681396484375,0.0033695687255859367,0.012429,4.458427429199219e-05,0.00018906593322753906
8.96453857421875e-05,0.09888195991516113,0.0025252550354003906,0.006476,7.534027099609375e-05,0.00029850006103515625
8.440017700195312e-05,0.05259871482849121,0.0014855858001708976,0.013834,6.413459777832031e-05,0.00023794174194335938
0.00013017654418945312,0.08002376556396484,0.005404746459960939,0.035876,6.532669067382812e-05,0.0002799034118652344
8.106231689453125e-05,0.08980512619018555,0.0010116977691650396,0.011125,7.677078247070312e-05,0.0003018379211425781
6.890296936035156e-05,0.09250903129577637,0.004593645431518554,0.013298,4.076957702636719e-05,0.000164031982421875
0.0001201629638671875,0.08555841445922852,0.001589717666625974,0.045358,6.127357482910156e-05,0.00024080276489257812
7.534027099609375e-05,0.07455754280090332,0.0016812183074951179,0.036682,6.365776062011719e-05,0.00030517578125
0.00012755393981933594,0.08049535751342773,0.001616569931030272,0.029843,6.461143493652344e-05,0.00027179718017578125
8.320808410644531e-05,0.12839818000793457,0.001545863723754884,0.048775,6.628036499023438e-05,0.00027298927307128906
0.00010013580322265625,0.11204838752746582,0.0015874512939453127,0.018022,7.677078247070312e-05,0.00029850006103515625
0.00012350082397460938,0.12992072105407715,0.0008841696014404293,0.064901,4.315376281738281e-05,0.00016927719116210938
7.414817810058594e-05,0.1234285831451416,0.00074216990661621,0.027473,3.266334533691406e-05,0.00012564659118652344
0.00010395050048828125,0.13600635528564453,0.0008994524383544918,0.010635,3.4809112548828125e-05,0.00013971328735351562
9.036064147949219e-05,0.07140874862670898,0.0014239676666259748,0.01818,7.414817810058594e-05,0.00029850006103515625
0.00010228157043457031,0.12364554405212402,0.0009187688446044926,0.011165,5.507469177246094e-05,0.00021409988403320312
0.00017714500427246094,0.12207651138305664,0.01834839372253418,0.018529,5.269050598144531e-05,0.00020599365234375
9.703636169433594e-05,0.08932948112487793,0.0016545903625488287,0.022306,6.4849853515625e-05,0.000278472900390625
0.00010037422180175781,0.08484268188476562,0.0009639036102294905,0.029583,7.772445678710938e-05,0.0002970695495605469
9.918212890625e-05,0.11425423622131348,0.0015731087646484385,0.061604,6.794929504394531e-05,0.000293731689453125
0.00011682510375976562,0.10835623741149902,0.010407908309936525,0.019686,7.390975952148438e-05,0.0003058910369873047
0.00011181831359863281,0.14499282836914062,0.0016883031158447248,0.033472,6.699562072753906e-05,0.0002956390380859375
8.749961853027344e-05,0.13002872467041016,0.0030358034210205068,0.017992,7.462501525878906e-05,0.0003132820129394531
0.0001232624053955078,0.053475141525268555,0.000997570831298828,0.021193,6.937980651855469e-05,0.00028324127197265625
0.00010251998901367188,0.09355330467224121,0.0016017273101806648,0.014384,7.367134094238281e-05,0.00029206275939941406
0.00010514259338378906,0.125960111618042,0.001677140808105472,0.038525,7.700920104980469e-05,0.0002949237823486328
9.059906005859375e-05,0.0890204906463623,0.0012070445098876954,0.011396,7.128715515136719e-05,0.00028634071350097656
0.00012755393981933594,0.05652117729187012,0.0015586917724609373,0.006641,5.793571472167969e-05,0.0002543926239013672
0.00019073486328125,0.09607601165771484,0.0016325299530029272,0.045247,6.270408630371094e-05,0.00027561187744140625
9.036064147949219e-05,0.08067131042480469,0.0027141469268798825,0.010772,7.724761962890625e-05,0.00029540061950683594
8.344650268554688e-05,0.09619903564453125,0.011346988906860353,0.018385,3.409385681152344e-05,0.0001423358917236328
0.00011348724365234375,0.08256697654724121,0.001229518493652347,0.057966,3.910064697265625e-05,0.00014448165893554688
7.43865966796875e-05,0.05609250068664551,0.00325274444580078,0.03599,7.62939453125e-05,0.00029468536376953125
7.081031799316406e-05,0.0779423713684082,0.0015905487976074217,0.030029,6.580352783203125e-05,0.0002913475036621094
7.43865966796875e-05,0.11352181434631348,0.0015981664123535157,0.011481,6.318092346191406e-05,0.0002663135528564453
0.00011396408081054688,0.07488083839416504,0.0022375839080810544,0.011641,7.462501525878906e-05,0.0002918243408203125
6.985664367675781e-05,0.044942617416381836,0.0009493608245849609,0.007849,6.151199340820312e-05,0.0002269744873046875
7.915496826171875e-05,0.08297324180603027,0.000781553131103516,0.012969,3.409385681152344e-05,0.00013375282287597656
0.00010347366333007812,0.10175585746765137,0.001682572525024413,0.022932,7.390975952148438e-05,0.00029778480529785156
9.369850158691406e-05,0.081390380859375,0.0008851846008300782,0.007397,6.67572021484375e-05,0.0002658367156982422
0.00011348724365234375,0.114227294921875,0.021478113021850584,0.009785,7.772445678710938e-05,0.0002951622009277344
0.00011610984802246094,0.10392618179321289,0.017689804763793945,0.009905,7.128715515136719e-05,0.00030231475830078125
8.940696716308594e-05,0.07103109359741211,0.006431799102783203,0.007149,3.504753112792969e-05,0.0001366138458251953
6.151199340820312e-05,0.06083345413208008,0.00660348713684082,0.014472,7.486343383789062e-05,0.0002942085266113281
0.00010132789611816406,0.07424187660217285,0.006680668777465822,0.027731,6.079673767089844e-05,0.0002460479736328125
9.34600830078125e-05,0.09472489356994629,0.0016291955718994132,0.023199,7.009506225585938e-05,0.0002796649932861328
0.0001342296600341797,0.06848645210266113,0.001587590911865236,0.017247,6.031990051269531e-05,0.00026798248291015625
6.771087646484375e-05,0.08640527725219727,0.0008427292327880861,0.012827,3.170967102050781e-05,0.00012230873107910156
0.00012803077697753906,0.02971673011779785,0.0009130446624755865,0.00853,5.3882598876953125e-05,0.00020694732666015625
8.559226989746094e-05,0.07384371757507324,0.0016302028045654298,0.007789,7.62939453125e-05,0.0002961158752441406
7.295608520507812e-05,0.05298638343811035,0.006060497802734375,0.006631,5.7220458984375e-05,0.00022721290588378906
9.679794311523438e-05,0.06903362274169922,0.000861934997558593,0.017173,3.24249267578125e-05,0.00013518333435058594
9.655952453613281e-05,0.04581785202026367,0.0013960193176269526,0.011048,7.033348083496094e-05,0.00027680397033691406
8.96453857421875e-05,0.054947614669799805,0.0015761945648193358,0.006608,6.914138793945312e-05,0.0002589225769042969
8.535385131835938e-05,0.11631274223327637,0.0011395108032226566,0.00482,3.838539123535156e-05,0.0001614093780517578
0.0001251697540283203,0.09759092330932617,0.0016073251190185552,0.012256,6.341934204101562e-05,0.000270843505859375
6.651878356933594e-05,0.06904959678649902,0.019758097869873047,0.009668,3.0517578125e-05,0.00012373924255371094
0.0001304149627685547,0.06903624534606934,0.013361368362426757,0.020583,7.62939453125e-05,0.00029587745666503906
0.00011467933654785156,0.0783236026763916,0.000716155700683594,0.01857,3.981590270996094e-05,0.00015497207641601562
9.608268737792969e-05,0.08222365379333496,0.01558549658203125,0.006761,8.416175842285156e-05,0.00029969215393066406
7.534027099609375e-05,0.11174225807189941,0.0023817474670410153,0.008668,7.152557373046875e-05,0.0002894401550292969
7.987022399902344e-05,0.02328801155090332,0.0011144596252441394,0.024084,6.270408630371094e-05,0.00022554397583007812
9.250640869140625e-05,0.04922175407409668,0.0016948973693847666,0.023721,6.29425048828125e-05,0.0002307891845703125
7.534027099609375e-05,0.04620027542114258,0.002581971557617191,0.045817,0.00010967254638671875,0.00037288665771484375
9.655952453613281e-05,0.06761717796325684,0.001650340530395509,0.021178,7.367134094238281e-05,0.00030112266540527344
8.153915405273438e-05,0.0600740909576416,0.0007685972137451147,0.031308,3.170967102050781e-05,0.00012803077697753906
8.559226989746094e-05,0.11415219306945801,0.006578841491699219,0.007279,7.557868957519531e-05,0.00029754638671875
7.390975952148438e-05,0.12321829795837402,0.0007543080749511724,0.009831,3.981590270996094e-05,0.00013971328735351562
9.751319885253906e-05,0.08156418800354004,0.016157421478271483,0.049041,7.748603820800781e-05,0.0003001689910888672
0.00012612342834472656,0.09595227241516113,0.0015673088836669936,0.026645,7.295608520507812e-05,0.0002999305725097656
8.440017700195312e-05,0.12706518173217773,0.008573346313476563,0.028866,7.152557373046875e-05,0.0002956390380859375
7.62939453125e-05,0.08937978744506836,0.001659265930175782,0.009843,6.67572021484375e-05,0.00028514862060546875
0.00013303756713867188,0.028404951095581055,0.001708511810302734,0.00527,6.246566772460938e-05,0.0002396106719970703
0.00010728836059570312,0.04682660102844238,0.0013582773284912105,0.005342,6.341934204101562e-05,0.00023818016052246094
0.00011658668518066406,0.04788541793823242,0.0014580526580810563,0.023651,7.581710815429688e-05,0.0002999305725097656
8.296966552734375e-05,0.06254744529724121,0.0009886106109619139,0.02239,7.2479248046875e-05,0.0002753734588623047
0.00011968612670898438,0.0687112808227539,0.005619209747314453,0.031895,6.532669067382812e-05,0.0002789497375488281
0.00012350082397460938,0.09325003623962402,0.0015726013946533203,0.015795,6.341934204101562e-05,0.00026702880859375
8.20159912109375e-05,0.07190632820129395,0.0034922137756347657,0.006848,7.295608520507812e-05,0.00028967857360839844
8.130073547363281e-05,0.06198430061340332,0.00197017820739746,0.019966,7.843971252441406e-05,0.0002970695495605469
9.632110595703125e-05,0.04795575141906738,0.0051422958221435545,0.006066,5.91278076171875e-05,0.00022411346435546875
0.0001068115234375,0.05609250068664551,0.002379523956298828,0.009313,7.677078247070312e-05,0.00029730796813964844
9.5367431640625e-05,0.07587480545043945,0.0019232993927001951,0.007216,7.557868957519531e-05,0.00029158592224121094
0.00010418891906738281,0.049369096755981445,0.004092120071411132,0.018679,3.5762786865234375e-05,0.00015544891357421875
7.414817810058594e-05,0.06559109687805176,0.001562674957275391,0.029869,6.175041198730469e-05,0.0002589225769042969
9.226799011230469e-05,0.054492950439453125,0.02023986486816406,0.006381,7.486343383789062e-05,0.0002956390380859375
8.559226989746094e-05,0.05608797073364258,0.003106467071533203,0.011634,4.6253204345703125e-05,0.00017189979553222656
0.0001201629638671875,0.08171272277832031,0.0012304611511230468,0.007993,3.8623809814453125e-05,0.0001475811004638672
0.0001571178436279297,0.06837630271911621,0.0015988084564208978,0.024524,6.461143493652344e-05,0.0002982616424560547
9.918212890625e-05,0.07586526870727539,0.0013811334533691405,0.006758,7.534027099609375e-05,0.0003018379211425781
0.00018167495727539062,0.06301665306091309,0.011966366821289064,0.016394,6.699562072753906e-05,0.00026988983154296875
0.00010180473327636719,0.07331991195678711,0.0016569077758789054,0.023872,6.794929504394531e-05,0.00027942657470703125
8.130073547363281e-05,0.0886993408203125,0.004049562316894531,0.019469,4.839897155761719e-05,0.0002009868621826172
7.104873657226562e-05,0.05684399604797363,0.0016281431732177738,0.005219,6.771087646484375e-05,0.00026154518127441406
8.821487426757812e-05,0.06700801849365234,0.01200439126586914,0.006999,6.198883056640625e-05,0.0002396106719970703
0.0001049041748046875,0.05277895927429199,0.0011186619567871096,0.005795,6.556510925292969e-05,0.0002532005310058594
9.036064147949219e-05,0.07750797271728516,0.001672179809570313,0.018334,7.009506225585938e-05,0.0002791881561279297
0.00012159347534179688,0.059743404388427734,0.00517256771850586,0.009607,4.458427429199219e-05,0.0001590251922607422
9.799003601074219e-05,0.046993255615234375,0.0008575814361572263,0.004838,4.2438507080078125e-05,0.0001628398895263672
9.036064147949219e-05,0.055410146713256836,0.0010193405303955076,0.006184,6.67572021484375e-05,0.0002536773681640625
7.677078247070312e-05,0.06657123565673828,0.0014864260711669923,0.006096,5.0067901611328125e-05,0.00018405914306640625
9.107589721679688e-05,0.04448533058166504,0.0013769283142089847,0.026941,7.700920104980469e-05,0.00029540061950683594
8.225440979003906e-05,0.06052899360656738,0.001364374893188476,0.009832,6.222724914550781e-05,0.0002562999725341797
0.00018548965454101562,0.08727836608886719,0.0013256544342040988,0.033251,5.53131103515625e-05,0.0002503395080566406
6.890296936035156e-05,0.08497142791748047,0.001586654083251953,0.005883,6.151199340820312e-05,0.00027680397033691406
8.153915405273438e-05,0.08268475532531738,0.014490715927124023,0.012231,6.461143493652344e-05,0.0002758502960205078
9.703636169433594e-05,0.11446237564086914,0.0014560418701171883,0.015815,9.72747802734375e-05,0.0002968311309814453
7.987022399902344e-05,0.10149598121643066,0.0009363390045166002,0.022242,3.695487976074219e-05,0.0001430511474609375
8.392333984375e-05,0.08281302452087402,0.0033509096984863304,0.035487,7.700920104980469e-05,0.0002923011779785156
7.271766662597656e-05,0.10702204704284668,0.0013927740631103514,0.008869,6.318092346191406e-05,0.0002319812774658203
0.00010037422180175781,0.10113382339477539,0.000946889511108398,0.015334,7.462501525878906e-05,0.00032329559326171875
0.00010538101196289062,0.02509284019470215,0.0011937196502685536,0.020299,6.341934204101562e-05,0.0002346038818359375
9.465217590332031e-05,0.03611278533935547,0.0019032983856201169,0.006217,5.2928924560546875e-05,0.00019407272338867188
7.343292236328125e-05,0.042011260986328125,0.004340163070678711,0.006068,4.9114227294921875e-05,0.00020170211791992188
0.00013589859008789062,0.052294015884399414,0.001074335632324219,0.007565,7.581710815429688e-05,0.0002925395965576172
0.00012636184692382812,0.0601344108581543,0.0013257995300292973,0.006532,7.319450378417969e-05,0.0002944469451904297
8.416175842285156e-05,0.039430856704711914,0.002939515716552734,0.007518,5.7220458984375e-05,0.0002238750457763672
0.00011277198791503906,0.07083249092102051,0.0016745803222656258,0.023964,7.557868957519531e-05,0.00029158592224121094
9.417533874511719e-05,0.06123995780944824,0.0009358555908203121,0.027188,6.914138793945312e-05,0.0002884864807128906
7.033348083496094e-05,0.08690810203552246,0.01343568975830078,0.008351,7.200241088867188e-05,0.0002834796905517578
7.462501525878906e-05,0.10080885887145996,0.0013446960296630856,0.006191,7.367134094238281e-05,0.0002884864807128906
0.00010657310485839844,0.07714557647705078,0.0016693513183593748,0.013372,7.486343383789062e-05,0.0002963542938232422
9.679794311523438e-05,0.050400495529174805,0.001290483291625977,0.008792,3.743171691894531e-05,0.00016927719116210938
0.00011897087097167969,0.05926346778869629,0.0008393458709716793,0.005139,3.647804260253906e-05,0.00014328956604003906
0.00010275840759277344,0.06267523765563965,0.0016280279846191403,0.006328,7.224082946777344e-05,0.0002827644348144531
0.0001010894775390625,0.04454469680786133,0.0017385806884765622,0.010066,4.673004150390625e-05,0.0002474784851074219
8.0108642578125e-05,0.0565030574798584,0.002107742248535157,0.010764,4.506111145019531e-05,0.00014328956604003906
7.486343383789062e-05,0.06071162223815918,0.01115282585144043,0.014105,7.891654968261719e-05,0.00030350685119628906
8.273124694824219e-05,0.07092690467834473,0.0009909132843017587,0.041712,3.838539123535156e-05,0.00014591217041015625
8.821487426757812e-05,0.07954216003417969,0.0017769986114501979,0.036354,3.4332275390625e-05,0.0001347064971923828
0.00022983551025390625,0.0773160457611084,0.0016889223022460952,0.016758,7.390975952148438e-05,0.00029850006103515625
7.534027099609375e-05,0.05545639991760254,0.0018037221069335937,0.006313,3.695487976074219e-05,0.00014591217041015625
0.00010418891906738281,0.06231331825256348,0.002805231002807617,0.003896,6.651878356933594e-05,0.0002624988555908203
7.796287536621094e-05,0.06155729293823242,0.0027802016448974613,0.00878,7.128715515136719e-05,0.0002758502960205078
8.273124694824219e-05,0.047446489334106445,0.0013811284790039065,0.009774,6.127357482910156e-05,0.0002357959747314453
8.630752563476562e-05,0.05627012252807617,0.0011460484008789067,0.024627,3.981590270996094e-05,0.000148773193359375
0.00010180473327636719,0.0489048957824707,0.0019649425964355476,0.018077,6.413459777832031e-05,0.00027370452880859375
8.082389831542969e-05,0.06071329116821289,0.0034198187255859366,0.016285,3.457069396972656e-05,0.00013947486877441406
9.799003601074219e-05,0.07986998558044434,0.005435415527343751,0.026753,7.557868957519531e-05,0.00029850006103515625
8.916854858398438e-05,0.08573412895202637,0.0009454969482421876,0.007567,7.081031799316406e-05,0.00028395652770996094
0.00012350082397460938,0.07075095176696777,0.0012281446838378913,0.01496,6.961822509765625e-05,0.00028133392333984375
8.535385131835938e-05,0.06252312660217285,0.0020909972381591806,0.017605,4.935264587402344e-05,0.00016927719116210938
0.00010561943054199219,0.05541205406188965,0.0026948086090087886,0.004643,6.699562072753906e-05,0.0002722740173339844
9.274482727050781e-05,0.06088995933532715,0.0019112389678955077,0.008588,7.128715515136719e-05,0.0002713203430175781
8.153915405273438e-05,0.048933982849121094,0.0009659767150878903,0.00625,5.793571472167969e-05,0.00021910667419433594
0.00011277198791503906,0.03423357009887695,0.0009741787872314459,0.012079,3.6716461181640625e-05,0.00015044212341308594
0.00014638900756835938,0.0442659854888916,0.0009104289703369146,0.009132,6.365776062011719e-05,0.00024437904357910156
0.00012636184692382812,0.042224884033203125,0.0007969094238281255,0.009354,5.435943603515625e-05,0.0002040863037109375
8.320808410644531e-05,0.033309221267700195,0.00209202766418457,0.00625,5.626678466796875e-05,0.0002105236053466797
0.00010943412780761719,0.0452268123626709,0.0014070794525146485,0.006306,5.650520324707031e-05,0.00021266937255859375
8.130073547363281e-05,0.06603765487670898,0.0016680001068115208,0.055495,6.532669067382812e-05,0.00027942657470703125
7.510185241699219e-05,0.06158089637756348,0.005178373397827146,0.033861,3.8623809814453125e-05,0.00015592575073242188
6.866455078125e-05,0.09177470207214355,0.0016369360198974607,0.007726,7.510185241699219e-05,0.0002980232238769531
9.918212890625e-05,0.10485529899597168,0.0015695265808105471,0.015146,7.081031799316406e-05,0.00027942657470703125
0.00017309188842773438,0.11269116401672363,0.0016673530273437487,0.052982,6.556510925292969e-05,0.0002789497375488281
9.584426879882812e-05,0.09573912620544434,0.0014334255981445308,0.009695,7.486343383789062e-05,0.00029850006103515625
9.059906005859375e-05,0.14580464363098145,0.0016020273284912123,0.048067,6.818771362304688e-05,0.0002646446228027344
0.00012063980102539062,0.06804347038269043,0.0015596115722656262,0.036286,6.67572021484375e-05,0.00032806396484375
0.00011181831359863281,0.0645291805267334,0.0015980431518554696,0.014129,5.817413330078125e-05,0.0002503395080566406
7.104873657226562e-05,0.07399559020996094,0.0035238135681152343,0.010489,7.390975952148438e-05,0.00029969215393066406
8.177757263183594e-05,0.05679607391357422,0.0030085919799804697,0.040581,6.985664367675781e-05,0.0002913475036621094
0.00010228157043457031,0.08533358573913574,0.004962291458129882,0.027872,6.508827209472656e-05,0.0002713203430175781
0.00014209747314453125,0.08322262763977051,0.001614302124023437,0.007211,7.43865966796875e-05,0.0002999305725097656
7.677078247070312e-05,0.07931327819824219,0.003493657516479492,0.026626,7.700920104980469e-05,0.00029587745666503906
0.00012755393981933594,0.0905008316040039,0.0015939132995605454,0.015793,7.200241088867188e-05,0.00028514862060546875
0.00010061264038085938,0.07790541648864746,0.0010806549682617185,0.006811,7.224082946777344e-05,0.0003561973571777344
7.486343383789062e-05,0.055204153060913086,0.016753694442749024,0.045521,7.200241088867188e-05,0.00028967857360839844
0.0001308917999267578,0.0604248046875,0.0012640681457519523,0.06248,5.340576171875e-05,0.0002014636993408203
8.249282836914062e-05,0.07612752914428711,0.0016215251159667973,0.03918,7.104873657226562e-05,0.00031876564025878906
8.20159912109375e-05,0.09477376937866211,0.002123222717285156,0.048041,6.985664367675781e-05,0.0002899169921875
8.177757263183594e-05,0.11073875427246094,0.006551194259643553,0.023578,7.343292236328125e-05,0.0003006458282470703
0.00014519691467285156,0.09533047676086426,0.0016807379302978516,0.003744,7.62939453125e-05,0.00031280517578125
0.00011014938354492188,0.10478353500366211,0.0016717291717529281,0.035137,6.794929504394531e-05,0.0002791881561279297
8.392333984375e-05,0.12068700790405273,0.0016063142852783194,0.033492,6.604194641113281e-05,0.0002789497375488281
7.915496826171875e-05,0.11744904518127441,0.0015922339019775389,0.007569,7.462501525878906e-05,0.00030541419982910156
0.00010156631469726562,0.08896875381469727,0.0016441219635009788,0.053818,6.890296936035156e-05,0.0002751350402832031
9.441375732421875e-05,0.09247422218322754,0.0032244517669677737,0.012839,3.528594970703125e-05,0.0001513957977294922
9.393692016601562e-05,0.1347789764404297,0.0014925053405761722,0.005095,3.886222839355469e-05,0.00015974044799804688
0.000171661376953125,0.11812496185302734,0.0016194134368896478,0.014486,7.390975952148438e-05,0.00029158592224121094
8.249282836914062e-05,0.060011863708496094,0.0012379924468994136,0.030182,3.4332275390625e-05,0.00013589859008789062
7.915496826171875e-05,0.07539582252502441,0.001559749633789062,0.008368,6.318092346191406e-05,0.0002689361572265625
0.00011372566223144531,0.11295008659362793,0.0015493754272460948,0.029837,6.151199340820312e-05,0.00026917457580566406
8.678436279296875e-05,0.08351826667785645,0.0015936183166503914,0.018455,7.176399230957031e-05,0.0002999305725097656
0.00011610984802246094,0.08649396896362305,0.0016646491394042978,0.020689,6.175041198730469e-05,0.0002810955047607422
0.00010061264038085938,0.10154414176940918,0.0034032991943359382,0.022344,7.2479248046875e-05,0.00030493736267089844
7.843971252441406e-05,0.07704520225524902,0.0014676915588378928,0.033031,5.030632019042969e-05,0.00021910667419433594
9.703636169433594e-05,0.09195637702941895,0.0015862689819335953,0.024841,6.198883056640625e-05,0.00026917457580566406
8.726119995117188e-05,0.09220504760742188,0.003416998504638672,0.008801,4.935264587402344e-05,0.00021076202392578125
0.00011038780212402344,0.06930804252624512,0.012685667205810547,0.035524,7.462501525878906e-05,0.00030350685119628906
7.319450378417969e-05,0.11045241355895996,0.001607257385253906,0.030605,7.200241088867188e-05,0.00031447410583496094
9.751319885253906e-05,0.07118344306945801,0.0032099590148925786,0.011191,4.9591064453125e-05,0.0002181529998779297
0.0001704692840576172,0.12494564056396484,0.0016002060546875,0.006136,7.462501525878906e-05,0.0003008842468261719
0.00010061264038085938,0.10052084922790527,0.0010538424682617203,0.033205,6.818771362304688e-05,0.00027680397033691406
7.462501525878906e-05,0.06178927421569824,0.007704261672973633,0.004462,0.00010585784912109375,0.0002899169921875
9.393692016601562e-05,0.1279757022857666,0.0009887596130371094,0.014775,7.319450378417969e-05,0.00029015541076660156
7.200241088867188e-05,0.11688446998596191,0.0010820397644042967,0.009797,7.43865966796875e-05,0.000293731689453125
0.00012183189392089844,0.07379627227783203,0.0015925604248046878,0.00486,6.365776062011719e-05,0.000274658203125
0.00018072128295898438,0.06241607666015625,0.0016443488616943377,0.058023,6.4849853515625e-05,0.0002713203430175781
0.00010633468627929688,0.08263540267944336,0.001540977401733398,0.00708,6.341934204101562e-05,0.0002665519714355469
7.319450378417969e-05,0.06702756881713867,0.0012366732940673822,0.024014,4.9591064453125e-05,0.00021028518676757812
0.00015687942504882812,0.07424092292785645,0.0008302106323242187,0.005856,3.266334533691406e-05,0.00013780593872070312
8.249282836914062e-05,0.08055424690246582,0.0015857474365234374,0.013221,6.246566772460938e-05,0.0003094673156738281
9.942054748535156e-05,0.06388330459594727,0.004910995330810547,0.00741,7.414817810058594e-05,0.00030350685119628906
7.200241088867188e-05,0.06163167953491211,0.0020724157104492187,0.007574,4.673004150390625e-05,0.00017786026000976562
0.0005507469177246094,0.05244851112365723,0.0013341747283935543,0.0114,6.818771362304688e-05,0.0002675056457519531
0.00014352798461914062,0.04259777069091797,0.0012325023651123049,0.004475,5.91278076171875e-05,0.00022077560424804688
8.368492126464844e-05,0.041216135025024414,0.000942633514404297,0.007495,6.127357482910156e-05,0.00023174285888671875
8.320808410644531e-05,0.058757781982421875,0.005301778656005859,0.009844,7.486343383789062e-05,0.00027489662170410156
0.00010395050048828125,0.03191876411437988,0.001203970367431641,0.006218,5.91278076171875e-05,0.00022649765014648438
8.130073547363281e-05,0.04614973068237305,0.0009143803710937488,0.031213,3.814697265625e-05,0.00014257431030273438
0.00011849403381347656,0.05992770195007324,0.0014804530792236325,0.009282,7.128715515136719e-05,0.0002727508544921875
7.581710815429688e-05,0.07123517990112305,0.0022190216369628903,0.005943,5.459785461425781e-05,0.00017642974853515625
0.0001327991485595703,0.05760312080383301,0.004908806427001953,0.013242,7.772445678710938e-05,0.00030040740966796875
7.891654968261719e-05,0.04656076431274414,0.0016564049682617175,0.017954,7.462501525878906e-05,0.00029349327087402344
9.489059448242188e-05,0.04811525344848633,0.0009385379791259762,0.010975,7.772445678710938e-05,0.0002498626708984375
7.605552673339844e-05,0.05820751190185547,0.0015204819946289059,0.004172,6.413459777832031e-05,0.0002548694610595703
9.942054748535156e-05,0.020785808563232422,0.0011421135406494143,0.013127,5.3882598876953125e-05,0.00019598007202148438
7.653236389160156e-05,0.03428506851196289,0.0009548663482666017,0.023139,4.100799560546875e-05,0.00016617774963378906
0.00013518333435058594,0.06249117851257324,0.00352499301147461,0.013078,4.76837158203125e-05,0.00019431114196777344
7.414817810058594e-05,0.07059764862060547,0.0015169655914306635,0.007938,7.343292236328125e-05,0.0002987384796142578
0.00011157989501953125,0.10256290435791016,0.0014639176330566404,0.013679,3.5762786865234375e-05,0.00013113021850585938
9.250640869140625e-05,0.07684659957885742,0.004416468078613282,0.042593,6.651878356933594e-05,0.0002741813659667969
7.700920104980469e-05,0.07788276672363281,0.002078877456665039,0.029467,7.295608520507812e-05,0.00029468536376953125
0.00018715858459472656,0.08226394653320312,0.001739286056518555,0.008584,6.341934204101562e-05,0.000270843505859375
7.05718994140625e-05,0.11125993728637695,0.001609452438354489,0.041175,4.267692565917969e-05,0.0001780986785888672
8.845329284667969e-05,0.08341598510742188,0.0020526115112304705,0.027682,7.462501525878906e-05,0.0002982616424560547
0.00011682510375976562,0.07289910316467285,0.0007814585113525389,0.01311,3.910064697265625e-05,0.00015497207641601562
0.00011181831359863281,0.08116602897644043,0.001681076477050781,0.020777,7.700920104980469e-05,0.00029468536376953125
9.560585021972656e-05,0.07082724571228027,0.0037999040069580086,0.009156,7.414817810058594e-05,0.00029850006103515625
0.00010037422180175781,0.03333783149719238,0.0015016513519287107,0.006282,5.91278076171875e-05,0.00022673606872558594
0.00011563301086425781,0.07255387306213379,0.0032060818481445316,0.01427,7.295608520507812e-05,0.0002911090850830078
9.846687316894531e-05,0.04665565490722656,0.001001890792846679,0.02936,7.43865966796875e-05,0.0002899169921875
7.033348083496094e-05,0.07947134971618652,0.0017841719512939457,0.009087,6.580352783203125e-05,0.00028204917907714844
0.0001316070556640625,0.09650993347167969,0.001037589462280275,0.016567,7.2479248046875e-05,0.00029659271240234375
0.00010633468627929688,0.051990509033203125,0.0038303650054931637,0.021509,3.457069396972656e-05,0.00013828277587890625
9.34600830078125e-05,0.08499717712402344,0.02740551239013672,0.048815,4.029273986816406e-05,0.00015497207641601562
7.009506225585938e-05,0.07231330871582031,0.0016452724609374997,0.033984,7.557868957519531e-05,0.0003001689910888672
0.00014328956604003906,0.09825396537780762,0.013463561096191408,0.05096,3.24249267578125e-05,0.00013446807861328125
0.00010895729064941406,0.06826496124267578,0.0016042068328857434,0.058766,6.532669067382812e-05,0.00027370452880859375
0.00017690658569335938,0.1081390380859375,0.0016832139282226544,0.036747,8.058547973632812e-05,0.0002701282501220703
8.320808410644531e-05,0.1149899959564209,0.0014432008361816434,0.05499,3.218650817871094e-05,0.0001227855682373047
6.651878356933594e-05,0.16602540016174316,0.0009411252136230465,0.005963,7.581710815429688e-05,0.00029778480529785156
0.0001659393310546875,0.173964262008667,0.0015537252502441368,0.088342,5.173683166503906e-05,0.00019979476928710938
6.413459777832031e-05,0.14737558364868164,0.0014494983215331964,0.072373,3.600120544433594e-05,0.00015735626220703125
0.00010251998901367188,0.13861584663391113,0.0018296873626708985,0.010194,7.557868957519531e-05,0.00030612945556640625
0.000148773193359375,0.19643068313598633,0.010471864837646484,0.051156,6.985664367675781e-05,0.0002880096435546875
0.0001494884490966797,0.22165513038635254,0.0020277210845947233,0.046011,6.4849853515625e-05,0.0003056526184082031
0.00014257431030273438,0.09655165672302246,0.0016446018371582063,0.031559,6.29425048828125e-05,0.00026988983154296875
8.58306884765625e-05,0.1035013198852539,0.0016161275329589844,0.016631,7.510185241699219e-05,0.00029468536376953125
0.0001423358917236328,0.19527173042297363,0.0009670902709960939,0.026452,7.62939453125e-05,0.00028777122497558594
0.00014090538024902344,0.13093185424804688,0.0016477704010009761,0.006329,6.580352783203125e-05,0.0002808570861816406
9.036064147949219e-05,0.06729984283447266,0.019635377304077148,0.022883,4.029273986816406e-05,0.00014543533325195312
7.891654968261719e-05,0.08300137519836426,0.0013669648590087895,0.020131,3.457069396972656e-05,0.0001251697540283203
0.0001087188720703125,0.1266460418701172,0.0017565131378173837,0.037105,7.390975952148438e-05,0.0003008842468261719
0.0001499652862548828,0.0913853645324707,0.0010703183288574211,0.012788,7.462501525878906e-05,0.00028777122497558594
0.00016880035400390625,0.044893741607666016,0.001081541442871094,0.0141,6.699562072753906e-05,0.0002510547637939453
9.250640869140625e-05,0.04163336753845215,0.0013651360778808592,0.011797,5.459785461425781e-05,0.0002357959747314453
9.512901306152344e-05,0.06081414222717285,0.0011382051849365242,0.027735,3.814697265625e-05,0.00013113021850585938
9.036064147949219e-05,0.08937978744506836,0.002160843978881836,0.010189,7.581710815429688e-05,0.0002989768981933594
8.440017700195312e-05,0.0850069522857666,0.002106221725463868,0.021723,7.009506225585938e-05,0.00026702880859375
0.00015735626220703125,0.09596419334411621,0.0016820675506591803,0.033761,7.557868957519531e-05,0.0002918243408203125
7.581710815429688e-05,0.08216285705566406,0.0009430550537109367,0.033929,7.390975952148438e-05,0.0002913475036621094
0.00011658668518066406,0.08664107322692871,0.0020648172760009756,0.01641,6.890296936035156e-05,0.00029397010803222656
0.00017952919006347656,0.09789800643920898,0.0009030858001708988,0.006604,7.128715515136719e-05,0.0003058910369873047
7.534027099609375e-05,0.10487079620361328,0.0009303509063720711,0.010143,6.842613220214844e-05,0.00027561187744140625
0.00010156631469726562,0.09401106834411621,0.0016484044952392585,0.021508,7.271766662597656e-05,0.0003139972686767578
9.632110595703125e-05,0.055006980895996094,0.000937482360839844,0.022171,4.601478576660156e-05,0.0001685619354248047
0.00023746490478515625,0.07004570960998535,0.009816852951049806,0.00735,7.605552673339844e-05,0.0002913475036621094
9.775161743164062e-05,0.05472755432128906,0.0010547786712646482,0.0044,6.985664367675781e-05,0.00028252601623535156


==> plots/flask_cdf/data/experiments-full/scenario-2/big/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0001010894775390625,0.04605817794799805,0.06733793399047852,0.074678,0.011232852935791016,0.00018715858459472656
0.00012230873107910156,0.09653568267822266,0.051113602020263674,0.037673,0.011301517486572266,0.00017499923706054688
8.034706115722656e-05,0.08215594291687012,0.032125603637695316,0.07629,0.0001785755157470703,0.0001506805419921875
8.654594421386719e-05,0.13969182968139648,0.003256791397094727,0.044904,0.0002875328063964844,0.00025200843811035156
7.271766662597656e-05,0.18066906929016113,0.005701951492309572,0.020737,0.00014519691467285156,0.0001277923583984375
7.152557373046875e-05,0.10368156433105469,0.0058975000305175745,0.076283,0.018909454345703125,0.00024056434631347656
0.00011754035949707031,0.03295707702636719,0.0743758087463379,0.111368,0.00025272369384765625,0.00023627281188964844
0.00010061264038085938,0.13971567153930664,0.016700078369140628,0.054074,0.00014019012451171875,0.00012683868408203125
8.606910705566406e-05,0.039108991622924805,0.07381569790649414,0.085477,0.025617122650146484,0.0002913475036621094
6.556510925292969e-05,0.14096450805664062,0.002037504928588868,0.063082,0.0001678466796875,0.0001373291015625
6.890296936035156e-05,0.14746999740600586,0.007714979980468752,0.050627,0.00019884109497070312,0.00017762184143066406
0.0001938343048095703,0.13841962814331055,0.002514434661865232,0.03341,0.0001609325408935547,0.00014257431030273438
0.00011205673217773438,0.09719133377075195,0.0008255745697021491,0.02207,0.00017690658569335938,0.00015401840209960938
0.00011110305786132812,0.19264459609985352,0.002942326263427733,0.018471,0.0002970695495605469,0.0002636909484863281
0.00010013580322265625,0.08255434036254883,0.0034421841125488253,0.049327,0.00013399124145507812,0.000118255615234375
0.00011873245239257812,0.10744595527648926,0.0009644938201904298,0.025453,0.0001785755157470703,0.00015497207641601562
8.082389831542969e-05,0.08594822883605957,0.0009166731872558564,0.045296,0.00014400482177734375,0.00013256072998046875
0.0001227855682373047,0.08326029777526855,0.0010837710876464846,0.023923,0.0001671314239501953,0.00014543533325195312
0.00011897087097167969,0.14299392700195312,0.0026145985107421874,0.033852,0.0001895427703857422,0.00016260147094726562
0.0001049041748046875,0.09107089042663574,0.0009021017761230501,0.032003,0.00029850006103515625,0.0002675056457519531
9.1552734375e-05,0.08954977989196777,0.0009419697418212893,0.028811,0.00017952919006347656,0.00016069412231445312
0.00011682510375976562,0.1254878044128418,0.000993485870361327,0.09006,0.0003285408020019531,0.0002999305725097656
0.00017452239990234375,0.1399378776550293,0.006876846786499025,0.034829,0.00033473968505859375,0.0002980232238769531
0.00011181831359863281,0.12191247940063477,0.0012813828277587896,0.033095,0.00019311904907226562,0.0001709461212158203
0.0001392364501953125,0.13159418106079102,0.0049941054534912155,0.09863,0.00013566017150878906,0.00011801719665527344
0.00016045570373535156,0.1314561367034912,0.0023853673706054693,0.036474,0.00016880035400390625,0.00014162063598632812
0.0002532005310058594,0.17003965377807617,0.0010352501220703136,0.050343,0.00034356117248535156,0.0003123283386230469
8.869171142578125e-05,0.14627933502197266,0.0018645449523925772,0.034387,0.00033664703369140625,0.0003056526184082031
0.00011014938354492188,0.1467888355255127,0.0008107514190673765,0.06277,0.00019025802612304688,0.00019097328186035156
0.00010704994201660156,0.16657805442810059,0.009250938034057618,0.049025,0.0003108978271484375,0.0002810955047607422
6.341934204101562e-05,0.11639857292175293,0.03516476652526855,0.074951,0.0002586841583251953,0.0002319812774658203
0.00010013580322265625,0.23019003868103027,0.007818498886108402,0.066812,0.00022411346435546875,0.00020623207092285156
0.000118255615234375,0.18394994735717773,0.0017532990570068366,0.048713,0.0003006458282470703,0.00027179718017578125
0.00012135505676269531,0.15471100807189941,0.0007238481140136727,0.041615,0.00016117095947265625,0.00014519691467285156
0.00011968612670898438,0.17186474800109863,0.0010682569427490213,0.062183,0.0002961158752441406,0.00026488304138183594
0.00013136863708496094,0.1917271614074707,0.0014032458496093803,0.075955,0.00014734268188476562,0.00012683868408203125
0.00010228157043457031,0.15193796157836914,0.0016283299407958973,0.074879,0.00020885467529296875,0.0001518726348876953
0.00011515617370605469,0.12028932571411133,0.001284905349731441,0.096363,0.0002193450927734375,0.00020360946655273438
0.00011682510375976562,0.21136736869812012,0.001743884490966796,0.062251,0.00032067298889160156,0.00027751922607421875
7.772445678710938e-05,0.285717248916626,0.0016243945617675781,0.033498,0.00015306472778320312,0.0001342296600341797
0.0002532005310058594,0.2813432216644287,0.0010996188812255892,0.066632,0.00022935867309570312,0.00020360946655273438
0.00010156631469726562,0.22892069816589355,0.0016515276947021429,0.120121,0.00014495849609375,0.00012874603271484375
9.322166442871094e-05,0.2165241241455078,0.0016083063049316393,0.055008,0.0001430511474609375,0.00012111663818359375
0.00010132789611816406,0.31453871726989746,0.001094383056640627,0.106667,0.0001857280731201172,0.00016880035400390625
0.00015878677368164062,0.35293102264404297,0.0011758064880371122,0.056336,0.0001690387725830078,0.00014638900756835938
0.0001366138458251953,0.26283907890319824,0.0010945867462158199,0.038383,0.0002930164337158203,0.0002636909484863281
7.987022399902344e-05,0.30602240562438965,0.02699759309387207,0.012274,0.00018906593322753906,0.00016808509826660156
0.00014257431030273438,0.28267621994018555,0.0015506845703125022,0.033926,0.0002231597900390625,0.0001888275146484375
0.00014829635620117188,0.27971744537353516,0.002902655410766602,0.020825,0.00017547607421875,0.00014781951904296875
0.00015616416931152344,0.4837629795074463,0.003921115356445312,0.013369,0.0003256797790527344,0.0002751350402832031
8.296966552734375e-05,0.018457651138305664,0.0010924275970458988,0.00614,0.00013256072998046875,0.00011181831359863281
5.507469177246094e-05,0.025893688201904297,0.0023653681945800774,0.01318,0.00021576881408691406,0.00018548965454101562
5.698204040527344e-05,0.025849580764770508,0.0009519347839355465,0.012132,0.00014138221740722656,0.00012373924255371094
5.817413330078125e-05,0.045836448669433594,0.0015673910369873043,0.006551,0.00017070770263671875,0.0001494884490966797
9.822845458984375e-05,0.03986215591430664,0.0009017337341308586,0.013298,0.00025534629821777344,0.00022149085998535156
6.794929504394531e-05,0.023716449737548828,0.0009452554016113265,0.025472,0.00014448165893554688,0.0001266002655029297
0.00010776519775390625,0.03941631317138672,0.0016204045104980472,0.011845,0.00023484230041503906,0.00020599365234375
9.751319885253906e-05,0.043314456939697266,0.0009104021759033208,0.010903,0.00010752677917480469,9.560585021972656e-05
8.368492126464844e-05,0.052881479263305664,0.002240152008056641,0.034143,0.0003216266632080078,0.00029087066650390625
0.00010776519775390625,0.06108379364013672,0.005249615142822265,0.014902,0.00016760826110839844,0.00014901161193847656
7.104873657226562e-05,0.05727100372314453,0.008218339385986331,0.053935,0.00029587745666503906,0.0002701282501220703
9.655952453613281e-05,0.07893753051757812,0.003161797714233399,0.0173,0.0002906322479248047,0.00026297569274902344
7.200241088867188e-05,0.11238551139831543,0.0022670157775878906,0.024114,0.00030112266540527344,0.0002760887145996094
9.775161743164062e-05,0.09154510498046875,0.003112324630737304,0.008363,0.0001971721649169922,0.0001823902130126953
0.00010228157043457031,0.1183629035949707,0.0016407030639648441,0.007094,0.0003113746643066406,0.0002789497375488281
9.846687316894531e-05,0.1721653938293457,0.0014578551177978523,0.014587,0.000179290771484375,0.00015163421630859375
0.00010991096496582031,0.10019183158874512,0.0018807430419921882,0.022684,0.0005140304565429688,0.0004601478576660156
0.00012755393981933594,0.1673135757446289,0.01874588246154785,0.021652,0.0003376007080078125,0.0003094673156738281
0.00012373924255371094,0.20644378662109375,0.001631488647460936,0.028785,0.00018405914306640625,0.0001621246337890625
0.00010514259338378906,0.19015860557556152,0.03274579873657227,0.041544,0.00018095970153808594,0.00015306472778320312
0.0001251697540283203,0.23349595069885254,0.004483847320556643,0.041787,0.00018525123596191406,0.00016164779663085938
9.703636169433594e-05,0.18066930770874023,0.015266719207763665,0.068515,0.00034046173095703125,0.00029540061950683594
0.00018787384033203125,0.1656191349029541,0.00748085617065429,0.07426,0.00024890899658203125,0.00021219253540039062
0.00012230873107910156,0.278170108795166,0.0010030189361572295,0.034966,0.0001804828643798828,0.00015878677368164062
0.00010275840759277344,0.16485381126403809,0.0012780237731933597,0.040769,0.0002238750457763672,0.00019359588623046875
9.179115295410156e-05,0.19990015029907227,0.0017610792999267575,0.009112,0.000213623046875,0.00018858909606933594
0.00013256072998046875,0.1312243938446045,0.014384229553222654,0.037962,0.0003027915954589844,0.0002770423889160156
6.747245788574219e-05,0.2959930896759033,0.0011011841583251948,0.022595,0.000194549560546875,0.0001628398895263672
0.00021839141845703125,0.16278958320617676,0.0008737150878906259,0.027603,0.00015115737915039062,0.0001342296600341797
0.00010085105895996094,0.11992216110229492,0.001585370040893555,0.028849,0.0003199577331542969,0.0002903938293457031
0.00011730194091796875,0.1533968448638916,0.0008986871032714838,0.019622,0.0001804828643798828,0.00015592575073242188
0.00012874603271484375,0.1702861785888672,0.04540755101013184,0.034142,0.0003311634063720703,0.0002944469451904297
0.00016951560974121094,0.13739848136901855,0.0012631563568115236,0.00756,0.00030541419982910156,0.00027751922607421875
0.00013256072998046875,0.26455068588256836,0.024822265106201172,0.025619,0.0003325939178466797,0.0002923011779785156
0.00010418891906738281,0.2084178924560547,0.0016141345672607416,0.017832,0.0003478527069091797,0.0003046989440917969
0.00015091896057128906,0.35125088691711426,0.0016937614135742185,0.026782,0.0002510547637939453,0.0002949237823486328
0.0001652240753173828,0.14736485481262207,0.005234536697387694,0.055098,0.00015854835510253906,0.00013446807861328125
0.00010442733764648438,0.24544739723205566,0.0009519849548339857,0.023124,0.00015783309936523438,0.00013399124145507812
0.00012993812561035156,0.19426465034484863,0.0018172490539550782,0.009181,0.00017571449279785156,0.000156402587890625
0.00014853477478027344,0.1835947036743164,0.0016092364501953116,0.02978,0.00020647048950195312,0.0001800060272216797
0.00011801719665527344,0.12143850326538086,0.010909575820922852,0.014199,0.0001506805419921875,0.0001323223114013672
9.489059448242188e-05,0.06182122230529785,0.008211351486206055,0.009604,0.00015473365783691406,0.00013899803161621094
8.225440979003906e-05,0.07552719116210938,0.0012271864624023437,0.027878,0.0001571178436279297,0.0001327991485595703
0.00011968612670898438,0.13131260871887207,0.001634123321533204,0.019454,0.00030922889709472656,0.00027108192443847656
0.00010514259338378906,0.08707761764526367,0.004188818557739258,0.012742,0.00019860267639160156,0.0001952648162841797
0.00015234947204589844,0.10974240303039551,0.0017881803741455066,0.019026,0.00034499168395996094,0.0003056526184082031
7.796287536621094e-05,0.12473273277282715,0.0016645272827148436,0.006765,0.0002613067626953125,0.0002181529998779297
0.00011658668518066406,0.1154930591583252,0.024383132751464844,0.007667,0.00013780593872070312,0.00012111663818359375
0.00010442733764648438,0.14300870895385742,0.0016574043884277356,0.026836,0.0003046989440917969,0.0002627372741699219
0.00010776519775390625,0.07036900520324707,0.001846238357543945,0.005668,0.000156402587890625,0.00013184547424316406
8.535385131835938e-05,0.018982648849487305,0.0010001741180419924,0.008749,0.00015115737915039062,0.00012350082397460938
9.226799011230469e-05,0.01887345314025879,0.0016051542205810544,0.004583,0.0001513957977294922,0.00013566017150878906
7.05718994140625e-05,0.024591445922851562,0.0011255671997070314,0.015023,0.0001659393310546875,0.00013875961303710938
7.367134094238281e-05,0.042407989501953125,0.008858230712890625,0.010097,0.0003018379211425781,0.0002732276916503906
6.461143493652344e-05,0.0478823184967041,0.0011918843536376945,0.009397,0.00024080276489257812,0.0002052783966064453
7.128715515136719e-05,0.0290679931640625,0.0007407852630615238,0.005702,0.00015878677368164062,0.00013136863708496094
0.00010943412780761719,0.029164552688598633,0.0022147210693359374,0.00864,0.00014495849609375,0.00012731552124023438
8.416175842285156e-05,0.031553030014038086,0.0016068441314697262,0.007583,0.0001468658447265625,0.00012612342834472656
9.489059448242188e-05,0.054061174392700195,0.0013702464752197267,0.006782,0.00016307830810546875,0.00012993812561035156
0.0001659393310546875,0.04765176773071289,0.0010559122924804695,0.015312,0.00015044212341308594,0.00013780593872070312
0.0001087188720703125,0.0710906982421875,0.0008329062805175792,0.021289,0.0001442432403564453,0.000125885009765625
9.5367431640625e-05,0.06523919105529785,0.0015940662231445323,0.017591,0.00030303001403808594,0.00026297569274902344
8.368492126464844e-05,0.07027459144592285,0.0024492798309326165,0.008677,0.00021505355834960938,0.00019121170043945312
6.937980651855469e-05,0.04681038856506348,0.0009969815979003899,0.014474,0.0001392364501953125,0.00012135505676269531
8.416175842285156e-05,0.07804203033447266,0.001873005035400388,0.034472,0.0003223419189453125,0.0002899169921875
6.985664367675781e-05,0.13172125816345215,0.0016012090454101575,0.028574,0.00030231475830078125,0.0002791881561279297
0.00011301040649414062,0.10732531547546387,0.0015219468994140603,0.035658,0.00014781951904296875,0.00012922286987304688
7.271766662597656e-05,0.09620332717895508,0.0013675492706298822,0.057956,0.0003027915954589844,0.0002715587615966797
0.00012922286987304688,0.10701107978820801,0.0010978893127441408,0.031791,0.00018334388732910156,0.00016427040100097656
0.00010371208190917969,0.12628555297851562,0.0010936560974121098,0.008414,0.00019025802612304688,0.00017213821411132812
0.00010657310485839844,0.12587785720825195,0.001260790817260743,0.024533,0.0003712177276611328,0.00031495094299316406
7.581710815429688e-05,0.11910343170166016,0.0014859276275634783,0.041052,0.00021314620971679688,0.00017905235290527344
7.843971252441406e-05,0.13131356239318848,0.0016617491149902366,0.05651,0.0003008842468261719,0.00027108192443847656
9.226799011230469e-05,0.1463305950164795,0.0008217148437499999,0.010836,0.00015282630920410156,0.00013518333435058594
0.00013303756713867188,0.21176433563232422,0.0015831648559570307,0.015603,0.0002880096435546875,0.00026226043701171875
8.821487426757812e-05,0.1726980209350586,0.0018754957427978489,0.037851,0.0003418922424316406,0.00031256675720214844
7.319450378417969e-05,0.16591715812683105,0.0007190879058837883,0.01318,0.00016546249389648438,0.00014328956604003906
0.00017523765563964844,0.16261696815490723,0.011408632125854495,0.050785,0.000156402587890625,0.0001399517059326172
7.367134094238281e-05,0.13459372520446777,0.0008511997528076187,0.024893,0.00014138221740722656,0.00012731552124023438
0.0001010894775390625,0.1374647617340088,0.004957995483398439,0.019828,0.0001437664031982422,0.00012683868408203125
8.606910705566406e-05,0.18922185897827148,0.005279711975097655,0.015786,0.00029587745666503906,0.0002682209014892578
0.00018668174743652344,0.12459945678710938,0.0008854757385253903,0.071867,0.0003478527069091797,0.00030303001403808594
7.796287536621094e-05,0.05107903480529785,0.0007320798034668036,0.065338,0.0001418590545654297,0.00012683868408203125
9.679794311523438e-05,0.0638580322265625,0.0019709113922119076,0.086166,0.0002028942108154297,0.00017547607421875
0.00019073486328125,0.16777992248535156,0.0018662336273193372,0.041108,0.0005459785461425781,0.0004267692565917969
9.083747863769531e-05,0.17621278762817383,0.0018546278839111363,0.066937,0.00031757354736328125,0.00027561187744140625
7.486343383789062e-05,0.13250160217285156,0.0019871904602050787,0.019326,0.0003216266632080078,0.00029015541076660156
8.440017700195312e-05,0.15391230583190918,0.016418686248779298,0.015548,0.00013947486877441406,0.0001323223114013672
9.202957153320312e-05,0.16147613525390625,0.018236891067504882,0.025187,0.00015425682067871094,0.0001342296600341797
6.914138793945312e-05,0.16652297973632812,0.0008085345001220719,0.017528,0.0001289844512939453,0.00011229515075683594
6.961822509765625e-05,0.19690704345703125,0.0012600663909912123,0.020699,0.000141143798828125,0.00012803077697753906
0.00010228157043457031,0.07663989067077637,0.0015219164276123048,0.013585,0.0003612041473388672,0.0003101825714111328
0.000102996826171875,0.0820610523223877,0.0009613074798583976,0.012573,0.00022745132446289062,0.00021004676818847656
0.00016689300537109375,0.12068319320678711,0.0016035392913818364,0.036259,0.00030612945556640625,0.00027561187744140625
7.033348083496094e-05,0.11148738861083984,0.001077261047363283,0.017795,0.00033354759216308594,0.0002968311309814453
8.749961853027344e-05,0.0741891860961914,0.0010147105712890597,0.036623,0.000324249267578125,0.0002722740173339844
0.00011968612670898438,0.08008527755737305,0.0042490677642822265,0.004895,0.00017690658569335938,0.0001430511474609375
8.082389831542969e-05,0.1000833511352539,0.006277567474365234,0.007308,0.00012993812561035156,0.00011277198791503906
8.130073547363281e-05,0.15240120887756348,0.005397258758544922,0.014,0.00034546852111816406,0.00031447410583496094
0.00011563301086425781,0.07458066940307617,0.003295495147705078,0.00813,0.00036025047302246094,0.0003058910369873047
7.390975952148438e-05,0.021265506744384766,0.00502030125427246,0.009317,0.00022482872009277344,0.00020051002502441406
9.179115295410156e-05,0.02862381935119629,0.004357496704101564,0.018586,0.0001704692840576172,0.00014472007751464844
6.628036499023438e-05,0.03504180908203125,0.0010102969970703125,0.013991,0.00019025802612304688,0.00017023086547851562
5.984306335449219e-05,0.040762901306152344,0.000802580795288086,0.005665,0.0002143383026123047,0.0001881122589111328
0.00010418891906738281,0.0335845947265625,0.0009930660705566403,0.005727,0.00018525123596191406,0.0001628398895263672
9.107589721679688e-05,0.03088998794555664,0.002319645538330079,0.010235,0.0001647472381591797,0.0001277923583984375
6.532669067382812e-05,0.024674177169799805,0.0013938966369628908,0.004815,0.00013113021850585938,0.00011396408081054688
7.796287536621094e-05,0.0367579460144043,0.001470566314697266,0.014256,0.000202178955078125,0.00017118453979492188
0.00011897087097167969,0.03242611885070801,0.0016873911132812497,0.004851,0.00014019012451171875,0.00011992454528808594
0.00010228157043457031,0.031242847442626953,0.002049179534912113,0.036145,0.0001556873321533203,0.0001239776611328125
7.319450378417969e-05,0.05721306800842285,0.009938568725585937,0.021485,0.0001697540283203125,0.00014257431030273438
6.0558319091796875e-05,0.05059504508972168,0.01975043690490723,0.013472,0.0003445148468017578,0.0003077983856201172
9.179115295410156e-05,0.0822138786315918,0.0007442002105712883,0.01552,0.00015997886657714844,0.0001354217529296875
7.963180541992188e-05,0.07163524627685547,0.0019391535949707037,0.042205,0.00021195411682128906,0.00019693374633789062
7.343292236328125e-05,0.08781242370605469,0.004651352661132813,0.016957,0.00015020370483398438,0.0001327991485595703
7.462501525878906e-05,0.11589384078979492,0.0012888930664062513,0.022614,0.000316619873046875,0.0002789497375488281
7.224082946777344e-05,0.10579657554626465,0.001055384582519532,0.028231,0.00018715858459472656,0.0001571178436279297
0.00015282630920410156,0.09342694282531738,0.004004446914672853,0.046922,0.0001671314239501953,0.00014448165893554688
0.00010752677917480469,0.10494256019592285,0.0008044883880615264,0.038109,0.00016951560974121094,0.00015115737915039062
6.771087646484375e-05,0.12860870361328125,0.0010040657653808596,0.012036,0.00018858909606933594,0.0001533031463623047
6.532669067382812e-05,0.08450102806091309,0.01127386575317383,0.047019,0.00019669532775878906,0.00017499923706054688
0.000133514404296875,0.14894652366638184,0.009496236297607421,0.009428,0.0005085468292236328,0.00047206878662109375
7.867813110351562e-05,0.08881616592407227,0.0007553275756835929,0.015357,0.00016760826110839844,0.00013875961303710938
0.00010061264038085938,0.13535761833190918,0.020972333236694334,0.040404,0.00033092498779296875,0.00028061866760253906
0.00011181831359863281,0.14377427101135254,0.005731348480224609,0.014961,0.00018143653869628906,0.0001609325408935547
7.414817810058594e-05,0.19216251373291016,0.0008557386322021465,0.058783,0.00018644332885742188,0.0001533031463623047
8.559226989746094e-05,0.17645525932312012,0.0015220320434570327,0.022378,0.0003304481506347656,0.00028514862060546875
0.0001285076141357422,0.11695575714111328,0.007102076156616212,0.031367,0.0003108978271484375,0.00027680397033691406
0.00015401840209960938,0.1187436580657959,0.03643317553710937,0.072053,0.0003097057342529297,0.0002722740173339844
9.393692016601562e-05,0.20261120796203613,0.005374644866943359,0.027334,0.00029778480529785156,0.0002658367156982422
0.00011444091796875,0.22814035415649414,0.0197483309173584,0.030285,0.0003070831298828125,0.0002770423889160156
0.0006990432739257812,0.1442880630493164,0.003122121612548828,0.009608,0.00015497207641601562,0.0001366138458251953
9.775161743164062e-05,0.14160943031311035,0.0008891077575683588,0.014394,0.0002532005310058594,0.00022721290588378906
9.369850158691406e-05,0.13519954681396484,0.0015269172363281246,0.015582,0.00016999244689941406,0.00014734268188476562
0.00014925003051757812,0.22875452041625977,0.0028275603332519536,0.014896,0.00015211105346679688,0.0001308917999267578
0.0001232624053955078,0.06780290603637695,0.0018295407257080086,0.015704,0.00017952919006347656,0.0001475811004638672
0.00010752677917480469,0.1299448013305664,0.0008526470947265614,0.02322,0.00016045570373535156,0.00013780593872070312
7.605552673339844e-05,0.06390690803527832,0.01680546905517578,0.019355,0.0001704692840576172,0.00013518333435058594
8.893013000488281e-05,0.06833243370056152,0.0007229331054687503,0.015871,0.000152587890625,0.00012540817260742188
0.00011301040649414062,0.09529352188110352,0.012083539337158201,0.027956,0.00030875205993652344,0.0002727508544921875
0.00010371208190917969,0.10069942474365234,0.001288685943603516,0.021373,0.00022149085998535156,0.0001881122589111328
7.62939453125e-05,0.11672234535217285,0.0041933602142333985,0.017245,0.00017762184143066406,0.00014638900756835938
0.0001087188720703125,0.10261201858520508,0.001239095581054686,0.028712,0.00015878677368164062,0.00013256072998046875
7.915496826171875e-05,0.11682343482971191,0.002199599441528321,0.021241,0.00014901161193847656,0.00012946128845214844
0.00014066696166992188,0.07903122901916504,0.001088722717285157,0.010013,0.00036716461181640625,0.00036025047302246094
0.00010061264038085938,0.11083531379699707,0.0016562725677490234,0.013011,0.00033736228942871094,0.00028896331787109375
0.00011944770812988281,0.05807757377624512,0.0015734236145019537,0.019385,0.00016355514526367188,0.0001380443572998047
9.632110595703125e-05,0.08340072631835938,0.0014427259216308608,0.021424,0.0001766681671142578,0.0001575946807861328
8.416175842285156e-05,0.09187889099121094,0.004302798217773438,0.008856,0.00030994415283203125,0.00030612945556640625
0.00013065338134765625,0.06595730781555176,0.0017284086761474608,0.006719,0.00029754638671875,0.0002987384796142578
0.00012493133544921875,0.020936250686645508,0.001435654251098633,0.008808,0.00025534629821777344,0.00021529197692871094
8.463859558105469e-05,0.03656911849975586,0.0015904732513427732,0.01017,0.00024771690368652344,0.0002307891845703125
9.870529174804688e-05,0.04294395446777344,0.0013100969848632814,0.012069,0.00018525123596191406,0.0001506805419921875
7.557868957519531e-05,0.052886962890625,0.0009375876770019529,0.009889,0.00015783309936523438,0.00013375282287597656
0.00010156631469726562,0.04287409782409668,0.003453106002807616,0.01692,0.0002751350402832031,0.0002200603485107422
8.225440979003906e-05,0.0691075325012207,0.010004051040649414,0.011101,0.0003185272216796875,0.0002808570861816406
7.367134094238281e-05,0.05928492546081543,0.0008030713043212893,0.010029,0.0001373291015625,0.00011730194091796875
0.000102996826171875,0.08314228057861328,0.003975696670532228,0.018413,0.0003285408020019531,0.00029158592224121094
9.179115295410156e-05,0.0836496353149414,0.0028142304229736327,0.028395,0.00016427040100097656,0.0001456737518310547
9.441375732421875e-05,0.0689692497253418,0.001667008346557617,0.025481,0.0003123283386230469,0.00027823448181152344
8.082389831542969e-05,0.08418440818786621,0.0017038900604248054,0.009451,0.0003712177276611328,0.00032639503479003906
0.0001461505889892578,0.027080297470092773,0.0019636219635009774,0.014436,0.00023484230041503906,0.0001983642578125
0.00011777877807617188,0.023319482803344727,0.0009834156799316401,0.028045,0.00015592575073242188,0.0001399517059326172
7.772445678710938e-05,0.0492711067199707,0.0020879275207519536,0.014537,0.00025725364685058594,0.00022125244140625
7.724761962890625e-05,0.06746912002563477,0.0027660813446044926,0.006388,0.00016808509826660156,0.00014925003051757812
7.891654968261719e-05,0.07331728935241699,0.0013506851196289065,0.013375,0.00033402442932128906,0.0002970695495605469
7.200241088867188e-05,0.08316540718078613,0.001778964233398437,0.0108,0.00035500526428222656,0.0003132820129394531
0.0001456737518310547,0.0631413459777832,0.0011631691741943347,0.02347,0.00034928321838378906,0.0003218650817871094
9.131431579589844e-05,0.08408308029174805,0.0017864312286376954,0.011488,0.0003390312194824219,0.0002989768981933594
9.894371032714844e-05,0.11558938026428223,0.0018169457244873038,0.06282,0.0003483295440673828,0.00029540061950683594
0.00012874603271484375,0.08825445175170898,0.0016762272644042994,0.051195,0.0002841949462890625,0.00018477439880371094
0.00014257431030273438,0.13141846656799316,0.0011422909240722673,0.027127,0.0001990795135498047,0.00017118453979492188
0.00010204315185546875,0.14032673835754395,0.0012791785430908212,0.026205,0.0001957416534423828,0.0001704692840576172
0.000102996826171875,0.123046875,0.0010778663787841813,0.050509,0.0001919269561767578,0.00017380714416503906
9.751319885253906e-05,0.16973662376403809,0.0017211640777587828,0.072206,0.0003314018249511719,0.00028514862060546875
0.00012803077697753906,0.17644381523132324,0.0017066229553222706,0.119153,0.0003249645233154297,0.00029349327087402344
0.0001575946807861328,0.1651756763458252,0.0016643110198974603,0.029183,0.0001957416534423828,0.00016188621520996094
0.0001709461212158203,0.13121438026428223,0.0018237786560058589,0.091447,0.00030517578125,0.0002732276916503906
8.678436279296875e-05,0.15284252166748047,0.0018361806640624992,0.037974,0.0003719329833984375,0.00031948089599609375
0.0001304149627685547,0.2678389549255371,0.0017228085174560565,0.032511,0.0003216266632080078,0.0002694129943847656
7.414817810058594e-05,0.24506211280822754,0.001685737136840823,0.054546,0.0003132820129394531,0.00028133392333984375
0.00010848045349121094,0.29961299896240234,0.010917710525512695,0.008918,0.00031113624572753906,0.0002989768981933594
0.000156402587890625,0.17737889289855957,0.000977855834960937,0.012715,0.00014901161193847656,0.0001304149627685547
0.00014209747314453125,0.17701935768127441,0.0019794663238525377,0.01887,0.0003535747528076172,0.00031280517578125
0.00015974044799804688,0.057387351989746094,0.0010412403106689443,0.016025,0.00028228759765625,0.0002491474151611328
0.0023496150970458984,0.16640424728393555,0.004284301284790039,0.006296,0.0003361701965332031,0.0003006458282470703
0.00012612342834472656,0.07746648788452148,0.0010653844909667975,0.008242,0.00035643577575683594,0.0002884864807128906
0.00010132789611816406,0.08198356628417969,0.001741871414184571,0.008065,0.0003380775451660156,0.0002865791320800781
0.00012946128845214844,0.08797788619995117,0.0032057250671386726,0.015482,0.00022554397583007812,0.0001952648162841797
0.00012254714965820312,0.058510780334472656,0.001902115661621094,0.024693,0.0002346038818359375,0.00019621849060058594
0.00012612342834472656,0.06263256072998047,0.0020708593902587884,0.019244,0.000202178955078125,0.00017595291137695312
0.00015616416931152344,0.06818723678588867,0.0033963569030761726,0.011614,0.0003402233123779297,0.0002815723419189453
7.677078247070312e-05,0.0914156436920166,0.001601287780761719,0.023014,0.00018477439880371094,0.00014901161193847656
0.00011563301086425781,0.07169771194458008,0.0037209476318359365,0.021416,0.00017404556274414062,0.0001480579376220703
0.00010991096496582031,0.09219145774841309,0.0034467321014404265,0.032065,0.00034427642822265625,0.0001938343048095703
0.00013327598571777344,0.10877346992492676,0.0017764824218749996,0.013818,0.00030994415283203125,0.0002777576446533203
0.00014853477478027344,0.1219022274017334,0.008744052139282227,0.017734,0.000331878662109375,0.0002944469451904297
0.00010991096496582031,0.11775875091552734,0.0019390378265380856,0.036572,0.000377655029296875,0.0003020763397216797
0.0001976490020751953,0.12320232391357422,0.0017874414215087904,0.022274,0.0003256797790527344,0.0002841949462890625
9.179115295410156e-05,0.14741969108581543,0.0056013622436523434,0.008184,0.0003235340118408203,0.00029015541076660156
0.00012874603271484375,0.019434452056884766,0.0009259743041992192,0.006218,0.0001678466796875,0.0001354217529296875
9.226799011230469e-05,0.029732465744018555,0.0011276967926025392,0.006233,0.00018143653869628906,0.00015425682067871094
0.00011849403381347656,0.022421836853027344,0.0011209588623046877,0.01644,0.00017905235290527344,0.00014448165893554688
9.250640869140625e-05,0.03219962120056152,0.0024644601287841794,0.015431,0.00017881393432617188,0.00015115737915039062
7.271766662597656e-05,0.04140877723693848,0.0032791772155761727,0.007947,0.0002753734588623047,0.0002467632293701172
8.273124694824219e-05,0.06915640830993652,0.0014887642669677743,0.02727,0.00029468536376953125,0.0002377033233642578
0.0001742839813232422,0.07557845115661621,0.0018254884948730454,0.047376,0.00033974647521972656,0.0002982616424560547
7.724761962890625e-05,0.06523776054382324,0.0020391250915527334,0.035518,0.00031447410583496094,0.0002741813659667969
9.489059448242188e-05,0.12914729118347168,0.001708430038452148,0.017464,0.0003235340118408203,0.0002796649932861328
9.846687316894531e-05,0.11946511268615723,0.0017847079620361347,0.052389,0.00035071372985839844,0.0003161430358886719
0.00010132789611816406,0.08745145797729492,0.0016419309082031236,0.019831,0.00032019615173339844,0.0002803802490234375
0.00013327598571777344,0.11447978019714355,0.00893407241821289,0.044455,0.0002009868621826172,0.00015544891357421875
0.0001647472381591797,0.14063382148742676,0.003383745590209958,0.043409,0.0003616809844970703,0.00031948089599609375
0.00020074844360351562,0.11408519744873047,0.0017073054809570304,0.015723,0.0003325939178466797,0.00029015541076660156
0.00012803077697753906,0.09634947776794434,0.0016699605712890628,0.039874,0.0003783702850341797,0.0003192424774169922
8.416175842285156e-05,0.09172654151916504,0.0232451492767334,0.013452,0.00019550323486328125,0.00016880035400390625
0.00012493133544921875,0.13695073127746582,0.001653630432128907,0.011241,0.0003046989440917969,0.000270843505859375
9.965896606445312e-05,0.0739431381225586,0.0016555656585693357,0.024534,0.00031447410583496094,0.0002682209014892578
9.131431579589844e-05,0.07878780364990234,0.0025775301513671876,0.012069,0.00016880035400390625,0.00014543533325195312
0.0001647472381591797,0.14545249938964844,0.0016208175354003908,0.008357,0.0003135204315185547,0.00027441978454589844
0.00011205673217773438,0.09804344177246094,0.004916837203979492,0.013362,0.00046896934509277344,0.00043201446533203125
0.0001266002655029297,0.07525157928466797,0.0066630960998535155,0.006294,0.00020074844360351562,0.0001785755157470703
8.797645568847656e-05,0.09026050567626953,0.0009206808319091805,0.018226,0.0002949237823486328,0.0002663135528564453
9.632110595703125e-05,0.09359049797058105,0.00077479722595215,0.017299,0.0001442432403564453,0.0001246929168701172
0.00014495849609375,0.07777786254882812,0.0015394061737060531,0.018107,0.0003674030303955078,0.0003349781036376953
8.058547973632812e-05,0.057575225830078125,0.004633454696655274,0.010133,0.0002677440643310547,0.0002391338348388672
0.00016379356384277344,0.09348917007446289,0.0016962187957763669,0.007805,0.00032448768615722656,0.0002880096435546875
7.557868957519531e-05,0.12738823890686035,0.0016351723632812495,0.028829,0.0003445148468017578,0.0002961158752441406
0.00011563301086425781,0.15066933631896973,0.00171823957824707,0.011766,0.0003504753112792969,0.0003132820129394531
7.843971252441406e-05,0.10162711143493652,0.0017614315948486295,0.060179,0.0003323554992675781,0.0002853870391845703
7.295608520507812e-05,0.13465023040771484,0.0016515243988037137,0.057127,0.00021076202392578125,0.000179290771484375
0.000148773193359375,0.14857745170593262,0.0012960145721435529,0.071924,0.0003101825714111328,0.00028634071350097656
8.845329284667969e-05,0.185225248336792,0.0017915639953613276,0.018217,0.0003364086151123047,0.0002779960632324219
0.00011372566223144531,0.16499996185302734,0.0016785753936767595,0.060403,0.0003514289855957031,0.0003006458282470703
8.368492126464844e-05,0.2173902988433838,0.0016227361755371088,0.008892,0.000194549560546875,0.0001804828643798828
9.250640869140625e-05,0.1944425106048584,0.0035220517883300766,0.027099,0.0002665519714355469,0.0002167224884033203
0.00015878677368164062,0.10370993614196777,0.0017520011138916023,0.009555,0.0003151893615722656,0.0002765655517578125
0.00016808509826660156,0.13004231452941895,0.001993279602050785,0.076373,0.0003447532653808594,0.00031256675720214844
0.00022125244140625,0.2553825378417969,0.0015977886047363263,0.038766,0.00020170211791992188,0.00016999244689941406
9.441375732421875e-05,0.12665200233459473,0.0016901313171386705,0.019439,0.0001964569091796875,0.00017499923706054688
0.00015234947204589844,0.22978734970092773,0.02122292123413086,0.019344,0.0003154277801513672,0.00026917457580566406
0.00010013580322265625,0.15744304656982422,0.0017902880249023433,0.008394,0.00033593177795410156,0.0002899169921875
0.00010824203491210938,0.061666011810302734,0.0012035224151611332,0.004905,0.0002257823944091797,0.00019812583923339844
0.0001289844512939453,0.05437183380126953,0.0009348596191406239,0.01564,0.00019025802612304688,0.00017070770263671875
0.0001304149627685547,0.08188199996948242,0.0015984500732421879,0.012041,0.00032806396484375,0.00028061866760253906
0.0001862049102783203,0.06395268440246582,0.0014488459930419913,0.012939,0.000263214111328125,0.00022673606872558594
0.00010752677917480469,0.05092644691467285,0.003392063995361329,0.008804,0.00032448768615722656,0.00027680397033691406
0.00013065338134765625,0.0732431411743164,0.003112292694091797,0.010376,0.00023102760314941406,0.00019621849060058594
0.00012063980102539062,0.07331323623657227,0.0031210851135253896,0.018606,0.00033402442932128906,0.0002846717834472656
0.0001010894775390625,0.07703351974487305,0.0012987505493164062,0.005294,0.0002627372741699219,0.00022363662719726562
0.00010323524475097656,0.07971763610839844,0.0025746769714355463,0.01527,0.00019621849060058594,0.00016355514526367188
0.00011372566223144531,0.03494453430175781,0.0011071049346923836,0.010136,0.00015878677368164062,0.00013446807861328125
0.000125885009765625,0.06417608261108398,0.001107894882202148,0.010191,0.00021147727966308594,0.0001785755157470703
0.00010514259338378906,0.06447839736938477,0.002120148162841797,0.007645,0.0003199577331542969,0.0002853870391845703
0.00011992454528808594,0.055533647537231445,0.0009607370605468745,0.009976,0.00018286705017089844,0.0001690387725830078
9.870529174804688e-05,0.04747915267944336,0.001458988006591797,0.006292,0.00022673606872558594,0.00020170211791992188
8.654594421386719e-05,0.03396463394165039,0.0016608542785644526,0.016139,0.00022554397583007812,0.0001914501190185547
0.0021262168884277344,0.05207991600036621,0.0012586583862304688,0.007724,0.00023126602172851562,0.00020313262939453125
7.581710815429688e-05,0.05076336860656738,0.0009008746795654294,0.013157,0.0002560615539550781,0.00022864341735839844
0.0002231597900390625,0.0536198616027832,0.0020967332458496097,0.009715,0.0003502368927001953,0.00032782554626464844
0.00010251998901367188,0.08256292343139648,0.0018175641479492195,0.015031,0.0003337860107421875,0.0002868175506591797
0.0001423358917236328,0.09544587135314941,0.000851960891723633,0.009056,0.00013327598571777344,0.00011944770812988281
0.00016450881958007812,0.1115105152130127,0.0009636276855468744,0.021936,0.00017452239990234375,0.00015664100646972656
0.00010538101196289062,0.10596108436584473,0.005864387603759765,0.010854,0.00018024444580078125,0.00014853477478027344
0.00012445449829101562,0.11766672134399414,0.000931671371459962,0.026635,0.00017881393432617188,0.00016880035400390625
0.0001354217529296875,0.09040188789367676,0.02039835885620117,0.051039,0.0003325939178466797,0.0002923011779785156
0.00013637542724609375,0.09205484390258789,0.001476159805297847,0.067181,0.000335693359375,0.00031447410583496094
8.988380432128906e-05,0.13816475868225098,0.016656538314819336,0.07893,0.0003452301025390625,0.00029754638671875
0.00012230873107910156,0.10049772262573242,0.000981999649047851,0.018786,0.00034046173095703125,0.00029730796813964844
0.00012183189392089844,0.1495072841644287,0.0009371621704101565,0.034365,0.0003190040588378906,0.00028061866760253906
0.0001399517059326172,0.1656355857849121,0.0017601726837158244,0.075193,0.00030517578125,0.00027251243591308594
0.00016450881958007812,0.15382671356201172,0.011936556091308594,0.02801,0.0002071857452392578,0.0001773834228515625
0.00021195411682128906,0.1461188793182373,0.0016507993316650371,0.06969,0.0001590251922607422,0.00014328956604003906
0.00011539459228515625,0.17350172996520996,0.004836317977905274,0.013165,0.0003387928009033203,0.00028133392333984375
7.62939453125e-05,0.14621591567993164,0.0009703858184814465,0.024595,0.0002009868621826172,0.0001773834228515625
9.679794311523438e-05,0.1780550479888916,0.0012918695220947296,0.038324,0.00017714500427246094,0.0001537799835205078
0.00012111663818359375,0.09338116645812988,0.0011999674987792988,0.031255,0.0001850128173828125,0.00015687942504882812
0.00018286705017089844,0.13749909400939941,0.0017268824462890603,0.048362,0.00032138824462890625,0.00027871131896972656
0.00014495849609375,0.15783166885375977,0.0018464701385498064,0.033753,0.0003418922424316406,0.00030303001403808594
8.96453857421875e-05,0.13590002059936523,0.006964975814819335,0.025145,0.00015735626220703125,0.0001506805419921875
0.00012612342834472656,0.17051339149475098,0.001090324172973632,0.03549,0.000331878662109375,0.000286102294921875
9.179115295410156e-05,0.1819760799407959,0.0018528809356689463,0.02327,0.0003457069396972656,0.0003097057342529297
7.772445678710938e-05,0.15224504470825195,0.001709586059570313,0.020738,0.0003211498260498047,0.000301361083984375
0.00014591217041015625,0.1829516887664795,0.0017715607604980484,0.025854,0.00031375885009765625,0.0002741813659667969
0.00015020370483398438,0.22708678245544434,0.0017982737274169908,0.026353,0.00036263465881347656,0.00030875205993652344
8.916854858398438e-05,0.1627941131591797,0.0017933631591796895,0.055532,0.0002994537353515625,0.00026297569274902344
0.00017333030700683594,0.1489553451538086,0.001349554641723632,0.021742,0.00019884109497070312,0.00017213821411132812
7.796287536621094e-05,0.1732339859008789,0.0012579534606933594,0.009417,0.00023365020751953125,0.00019788742065429688
0.00014638900756835938,0.12307000160217285,0.0010153987731933607,0.015641,0.00018715858459472656,0.00016307830810546875
0.00014352798461914062,0.08822917938232422,0.0014138516235351548,0.030745,0.0003509521484375,0.0002970695495605469
0.00011157989501953125,0.1227414608001709,0.0017305330505371086,0.031001,0.00034308433532714844,0.00030422210693359375
0.00016164779663085938,0.09946560859680176,0.0018491106872558592,0.012137,0.00031065940856933594,0.0002722740173339844
0.00012063980102539062,0.15350651741027832,0.0024167387542724603,0.010944,0.00034046173095703125,0.0002841949462890625
0.0001304149627685547,0.1694955825805664,0.0018493596649169913,0.055965,0.00032806396484375,0.0002956390380859375
0.00020956993103027344,0.25093674659729004,0.001716803695678712,0.032373,0.0003218650817871094,0.0003058910369873047
0.0001456737518310547,0.1267566680908203,0.0012981457061767565,0.021843,0.0003974437713623047,0.0003027915954589844
0.00011706352233886719,0.11985659599304199,0.007620313140869139,0.019928,0.00031566619873046875,0.0002841949462890625
0.00011467933654785156,0.11968040466308594,0.001739981994628905,0.02739,0.0003216266632080078,0.0002930164337158203
0.00014090538024902344,0.09122920036315918,0.0016919887390136716,0.025266,0.0003459453582763672,0.00032329559326171875
9.322166442871094e-05,0.10919761657714844,0.00167907421875,0.017547,0.00031375885009765625,0.00028514862060546875
0.00011610984802246094,0.14294123649597168,0.0016977896728515608,0.016546,0.0002319812774658203,0.00020074844360351562
9.417533874511719e-05,0.16141009330749512,0.0017472804107666016,0.016121,0.00030612945556640625,0.0002732276916503906
0.00019168853759765625,0.10398030281066895,0.002067134582519531,0.007688,0.00031948089599609375,0.0002760887145996094
9.226799011230469e-05,0.1213538646697998,0.0015436386413574185,0.047593,0.00030541419982910156,0.0002684593200683594
0.00014495849609375,0.09768247604370117,0.0017801024017333987,0.008794,0.00035452842712402344,0.00031566619873046875
0.00012421607971191406,0.0559840202331543,0.0015299404144287106,0.029325,0.00031280517578125,0.0002493858337402344
7.700920104980469e-05,0.06481170654296875,0.0015846987762451175,0.011571,0.00028228759765625,0.00024437904357910156
9.918212890625e-05,0.06289982795715332,0.009526487045288086,0.007195,0.0003275871276855469,0.00027489662170410156
9.465217590332031e-05,0.08975982666015625,0.0016345076904296877,0.012539,0.0003161430358886719,0.0002644062042236328
9.036064147949219e-05,0.07308721542358398,0.0027984084472656243,0.010389,0.0003597736358642578,0.00032448768615722656
0.00011777877807617188,0.05624032020568848,0.0015311166076660172,0.017972,0.0003364086151123047,0.00030040740966796875
8.0108642578125e-05,0.06057310104370117,0.001359740921020508,0.010879,0.000278472900390625,0.0002651214599609375
0.00010967254638671875,0.07672929763793945,0.0014972957458496087,0.011291,0.0002732276916503906,0.00023245811462402344
7.867813110351562e-05,0.05605363845825195,0.004837936614990233,0.017201,0.00023794174194335938,0.0002040863037109375
0.000125885009765625,0.07848000526428223,0.0033983336334228523,0.009137,0.0001575946807861328,0.00012159347534179688
0.00010561943054199219,0.10267162322998047,0.003388918518066407,0.027801,0.0002872943878173828,0.00025081634521484375
0.0001227855682373047,0.11630034446716309,0.0027891389923095714,0.034392,0.00031638145446777344,0.0002994537353515625
9.441375732421875e-05,0.10365819931030273,0.0013337579040527334,0.037322,0.0003170967102050781,0.00027823448181152344
0.00010275840759277344,0.09517836570739746,0.0016445765075683606,0.024869,0.00031566619873046875,0.00030159950256347656
7.62939453125e-05,0.12611865997314453,0.017505594146728518,0.009337,0.0003571510314941406,0.00031185150146484375
0.00012135505676269531,0.1402583122253418,0.0016532570648193357,0.030945,0.0003342628479003906,0.0002880096435546875
9.72747802734375e-05,0.1260230541229248,0.0026139600067138676,0.022497,0.0003440380096435547,0.0002815723419189453
0.000152587890625,0.14657044410705566,0.0017225596008300786,0.043669,0.0003352165222167969,0.0002815723419189453
0.00010585784912109375,0.14146161079406738,0.0016442552337646472,0.021999,0.0003046989440917969,0.00026297569274902344
9.846687316894531e-05,0.17693066596984863,0.0018832312469482422,0.021637,0.0003521442413330078,0.00031185150146484375
9.202957153320312e-05,0.10852289199829102,0.0010940888214111336,0.00947,0.0003333091735839844,0.00031113624572753906
0.00012731552124023438,0.09334468841552734,0.0015888790435791018,0.006468,0.00031876564025878906,0.0002913475036621094
0.000118255615234375,0.07019257545471191,0.001560393447875977,0.00663,0.0003211498260498047,0.00031065940856933594
0.00011038780212402344,0.0765695571899414,0.0017537780151367192,0.029789,0.0003261566162109375,0.000301361083984375
9.775161743164062e-05,0.12195396423339844,0.0016552963104248045,0.027566,0.0003387928009033203,0.00031447410583496094
0.00011134147644042969,0.15578842163085938,0.0016496437072753903,0.017575,0.0003726482391357422,0.0003082752227783203
8.96453857421875e-05,0.12263965606689453,0.006545706802368163,0.034144,0.0003101825714111328,0.00028014183044433594
0.00012254714965820312,0.135483980178833,0.0016370914611816417,0.019884,0.0003266334533691406,0.000286102294921875
8.940696716308594e-05,0.06754803657531738,0.0016692228546142593,0.039401,0.0003483295440673828,0.00029540061950683594
8.559226989746094e-05,0.18244338035583496,0.0012195996551513672,0.011547,0.00032067298889160156,0.00028324127197265625
0.00017952919006347656,0.10880637168884277,0.008422111389160155,0.028528,0.00035834312438964844,0.0003082752227783203
0.0001537799835205078,0.1032567024230957,0.0017078313903808595,0.036967,0.0003154277801513672,0.0002682209014892578
9.584426879882812e-05,0.1589672565460205,0.0016576440429687499,0.023115,0.00031256675720214844,0.00028061866760253906
8.20159912109375e-05,0.1354072093963623,0.0014556151580810556,0.040255,0.0002913475036621094,0.00025844573974609375
8.845329284667969e-05,0.1877908706665039,0.0016775129699707,0.03441,0.0003440380096435547,0.00029277801513671875
0.00014591217041015625,0.1481010913848877,0.0017318592987060552,0.015229,0.00032138824462890625,0.0002887248992919922
0.00010824203491210938,0.12419795989990234,0.0017366292266845704,0.011122,0.0003273487091064453,0.0003132820129394531
0.00012040138244628906,0.10310077667236328,0.001633561141967773,0.018092,0.00031948089599609375,0.0002899169921875
0.00010514259338378906,0.051575660705566406,0.001517650360107422,0.026806,0.00031948089599609375,0.00029158592224121094
0.0001399517059326172,0.07993292808532715,0.014807592849731446,0.007645,0.00034546852111816406,0.0002918243408203125
7.987022399902344e-05,0.07339024543762207,0.012758813125610353,0.016668,0.0003161430358886719,0.00028514862060546875
9.083747863769531e-05,0.08309817314147949,0.0010587027130126957,0.011819,0.0003249645233154297,0.0002913475036621094
0.00012636184692382812,0.056188106536865234,0.0010108280181884768,0.0075,0.00032901763916015625,0.00029277801513671875
0.00011420249938964844,0.05687117576599121,0.0012666007843017586,0.013116,0.00021982192993164062,0.0002040863037109375
9.34600830078125e-05,0.06800293922424316,0.0015326574096679695,0.018299,0.0003185272216796875,0.00028777122497558594
9.560585021972656e-05,0.05618453025817871,0.0009995501403808598,0.005937,0.0001666545867919922,0.00014519691467285156
0.0001049041748046875,0.07510662078857422,0.003195457382202149,0.00908,0.00034117698669433594,0.00029850006103515625
0.00011944770812988281,0.053244829177856445,0.0012346304168701187,0.021351,0.00033354759216308594,0.00029468536376953125
0.00011730194091796875,0.055216073989868164,0.0010290092163085934,0.020607,0.00026798248291015625,0.00024080276489257812
0.00011086463928222656,0.05699920654296875,0.0015055653839111324,0.011622,0.00018024444580078125,0.00014734268188476562
0.0001404285430908203,0.07488036155700684,0.0016811218566894527,0.027868,0.00034880638122558594,0.0002875328063964844
9.918212890625e-05,0.07706451416015625,0.002820528533935546,0.007822,0.0002925395965576172,0.0002582073211669922
0.00011396408081054688,0.08983469009399414,0.001629590591430665,0.017591,0.0003192424774169922,0.00028252601623535156
7.05718994140625e-05,0.0599360466003418,0.0018667418060302737,0.010794,0.00030350685119628906,0.0002665519714355469
0.00010752677917480469,0.07797646522521973,0.0026933463592529296,0.005673,0.0003247261047363281,0.00029015541076660156
0.000125885009765625,0.035216569900512695,0.0011370551452636723,0.006839,0.0002384185791015625,0.0002090930938720703
9.179115295410156e-05,0.038613080978393555,0.0032036298217773436,0.006706,0.00021982192993164062,0.00019097328186035156
7.748603820800781e-05,0.07063150405883789,0.001636226501464843,0.02016,0.000301361083984375,0.0002658367156982422
7.534027099609375e-05,0.056873321533203125,0.0014847073669433594,0.024388,0.0002701282501220703,0.0002465248107910156
0.00018668174743652344,0.0648641586303711,0.0016595099792480472,0.011989,0.00030350685119628906,0.0002760887145996094
7.200241088867188e-05,0.13839030265808105,0.01267740383911133,0.020942,0.0003266334533691406,0.00029540061950683594
0.00018358230590820312,0.10322427749633789,0.003211557449340822,0.017986,0.00033020973205566406,0.00029015541076660156
7.82012939453125e-05,0.1302945613861084,0.0013322045135498034,0.016445,0.00020456314086914062,0.0001709461212158203
0.00014543533325195312,0.098358154296875,0.013672548294067383,0.009625,0.0002300739288330078,0.00019621849060058594
0.00017905235290527344,0.04390525817871094,0.0012274909057617203,0.016796,0.00027060508728027344,0.00027751922607421875
8.678436279296875e-05,0.06856179237365723,0.001964840774536132,0.014245,0.00035309791564941406,0.00029587745666503906
0.000102996826171875,0.06394243240356445,0.0036319854125976565,0.010964,0.00018835067749023438,0.00015616416931152344
7.677078247070312e-05,0.08060240745544434,0.009447864471435547,0.019139,0.0003337860107421875,0.0003046989440917969
9.059906005859375e-05,0.09041476249694824,0.0016061524200439437,0.02312,0.0002963542938232422,0.000270843505859375
0.00010561943054199219,0.09941864013671875,0.00770535691833496,0.013239,0.0003597736358642578,0.0003361701965332031
9.512901306152344e-05,0.10640311241149902,0.006711457061767578,0.021575,0.00015687942504882812,0.0001304149627685547
7.176399230957031e-05,0.08185982704162598,0.0014951870727539056,0.01497,0.00016999244689941406,0.00013685226440429688
0.00012063980102539062,0.1453545093536377,0.0011826268920898438,0.010024,0.00038170814514160156,0.0003082752227783203
0.0001392364501953125,0.10042810440063477,0.009019131271362304,0.009933,0.00031757354736328125,0.00025916099548339844
0.00010919570922851562,0.12071657180786133,0.010717154357910156,0.017627,0.00017189979553222656,0.00013756752014160156
0.00010204315185546875,0.11327219009399414,0.0017550925750732423,0.015448,0.0003154277801513672,0.0002772808074951172
0.00012803077697753906,0.09103584289550781,0.000812002349853516,0.006774,0.00014781951904296875,0.00012183189392089844
7.867813110351562e-05,0.05157279968261719,0.0012880982818603524,0.016481,0.00015425682067871094,0.0001327991485595703
0.00012731552124023438,0.07892751693725586,0.0010094364166259757,0.0142,0.00018787384033203125,0.00016427040100097656
0.00011682510375976562,0.08726739883422852,0.0016988462066650396,0.01764,0.0003592967987060547,0.0003216266632080078
0.00010657310485839844,0.10400176048278809,0.001548594894409179,0.03481,0.00018858909606933594,0.0001614093780517578
0.00010323524475097656,0.09244918823242188,0.0017287682037353518,0.011127,0.00030422210693359375,0.0003345012664794922
0.00010251998901367188,0.09837579727172852,0.0008263958129882815,0.005259,0.0001506805419921875,0.00012922286987304688
8.749961853027344e-05,0.076141357421875,0.0012390349121093758,0.013253,0.00023436546325683594,0.00019812583923339844
0.00012612342834472656,0.04331684112548828,0.001665955200195312,0.01361,0.0003197193145751953,0.00028586387634277344
9.393692016601562e-05,0.06125998497009277,0.0010727537689209019,0.038844,0.00033473968505859375,0.0003082752227783203
8.058547973632812e-05,0.06969904899597168,0.00100635368347168,0.01193,0.0001747608184814453,0.00014400482177734375
0.00011229515075683594,0.08998990058898926,0.0015463163146972672,0.025899,0.00015306472778320312,0.00013017654418945312
0.00010752677917480469,0.06891584396362305,0.005903800827026367,0.006344,0.0001437664031982422,0.00012230873107910156
9.965896606445312e-05,0.05858731269836426,0.0008874673156738285,0.015047,0.00016450881958007812,0.0001342296600341797
0.00011324882507324219,0.05163121223449707,0.003972366516113282,0.015083,0.00015211105346679688,0.00012612342834472656
0.00013637542724609375,0.1231544017791748,0.008246738250732423,0.012417,0.00013589859008789062,0.00011706352233886719
7.033348083496094e-05,0.06934285163879395,0.0009939738159179673,0.035012,0.00029540061950683594,0.00025200843811035156
0.00010204315185546875,0.08960556983947754,0.0015389248046875012,0.036959,0.00017547607421875,0.00014090538024902344
0.00010395050048828125,0.10424423217773438,0.009379655410766602,0.014348,0.0002925395965576172,0.0002522468566894531
6.771087646484375e-05,0.09152483940124512,0.0014262939758300786,0.010518,0.00014781951904296875,0.00011777877807617188
0.00010180473327636719,0.09543800354003906,0.007719680908203125,0.009847,0.00036454200744628906,0.00033402442932128906
0.00010085105895996094,0.08227133750915527,0.0017325901641845705,0.007586,0.00032138824462890625,0.00028204917907714844
0.00010085105895996094,0.0531001091003418,0.0008259706878662107,0.00621,0.00015807151794433594,0.00012731552124023438
0.00010466575622558594,0.06495857238769531,0.006672810119628907,0.010006,0.00016498565673828125,0.00014090538024902344
7.343292236328125e-05,0.060373544692993164,0.0008106440124511713,0.012094,0.0001804828643798828,0.0001399517059326172
0.00011491775512695312,0.08546924591064453,0.0015367838897705072,0.017721,0.00015282630920410156,0.00013518333435058594
7.963180541992188e-05,0.0602717399597168,0.0032182973327636727,0.032956,0.0001513957977294922,0.0001270771026611328
0.0001163482666015625,0.10051417350769043,0.00663851806640625,0.011405,0.00036334991455078125,0.0003223419189453125
0.00010418891906738281,0.08577108383178711,0.0041757642517089855,0.034274,0.0003256797790527344,0.00027632713317871094
6.556510925292969e-05,0.04769182205200195,0.0008330715637207033,0.017127,0.00015592575073242188,0.00012683868408203125
0.00010991096496582031,0.08640432357788086,0.007677982147216798,0.018292,0.00016999244689941406,0.00014328956604003906
0.00019979476928710938,0.07841229438781738,0.0016501190338134783,0.039484,0.00016832351684570312,0.0001418590545654297
7.534027099609375e-05,0.08319735527038574,0.0010364225006103522,0.008615,0.0003650188446044922,0.0003161430358886719
0.00010180473327636719,0.08492136001586914,0.03213856471252441,0.016768,0.00033354759216308594,0.00029468536376953125
0.0001010894775390625,0.11694884300231934,0.010326200073242187,0.030657,0.00032019615173339844,0.00027751922607421875
8.940696716308594e-05,0.09793424606323242,0.0008519743194580071,0.027851,0.00017786026000976562,0.0001423358917236328
0.00010037422180175781,0.10049772262573242,0.0017074007110595701,0.049817,0.00031375885009765625,0.0002722740173339844
0.00013589859008789062,0.07931947708129883,0.001260572341918946,0.030271,0.00017881393432617188,0.00013875961303710938
0.00010514259338378906,0.08436703681945801,0.005598698593139648,0.014474,0.000148773193359375,0.0001277923583984375
0.00010514259338378906,0.07858657836914062,0.03541771223449707,0.008401,0.00032138824462890625,0.0002796649932861328
7.796287536621094e-05,0.06887125968933105,0.0014876268157958984,0.026924,0.00015473365783691406,0.00013327598571777344
8.654594421386719e-05,0.15050339698791504,0.0008519424438476579,0.02235,0.00015592575073242188,0.00012493133544921875
0.0001277923583984375,0.17850375175476074,0.005545854385375977,0.022542,0.00017189979553222656,0.00013685226440429688
8.273124694824219e-05,0.13318538665771484,0.0020744116210937493,0.01101,0.00015664100646972656,0.00013136863708496094
7.748603820800781e-05,0.11100363731384277,0.0022290559844970713,0.019617,0.0001518726348876953,0.0001456737518310547
0.00018787384033203125,0.05656003952026367,0.0022554339904785154,0.006948,0.00014781951904296875,0.0001373291015625
0.00011897087097167969,0.13416171073913574,0.0010151696166992193,0.023829,0.0002512931823730469,0.00021910667419433594
8.869171142578125e-05,0.07525086402893066,0.001361120437622071,0.023201,0.0001735687255859375,0.00014400482177734375
0.00010800361633300781,0.08586430549621582,0.0026884401855468733,0.025094,0.00015807151794433594,0.00013637542724609375
0.00010323524475097656,0.07343721389770508,0.0016539296874999998,0.029474,0.00031948089599609375,0.0002830028533935547
0.000102996826171875,0.0965886116027832,0.0017580744018554691,0.010551,0.00030112266540527344,0.0002684593200683594
7.343292236328125e-05,0.05453324317932129,0.0009589336242675772,0.029891,0.00018024444580078125,0.00016570091247558594
0.00018286705017089844,0.11925697326660156,0.0011509632110595636,0.066975,0.0003616809844970703,0.00034046173095703125
0.00013637542724609375,0.15241646766662598,0.0012820706634521489,0.010322,0.000278472900390625,0.00022649765014648438
0.00013303756713867188,0.11768388748168945,0.02001568762207031,0.061636,0.00034236907958984375,0.0002949237823486328
0.00011491775512695312,0.1612684726715088,0.0008722125701904303,0.009432,0.00016880035400390625,0.0001552104949951172
7.987022399902344e-05,0.13407135009765625,0.0017573884735107431,0.040699,0.00043272972106933594,0.0004069805145263672
8.058547973632812e-05,0.1166996955871582,0.025142681549072267,0.007277,0.00027441978454589844,0.000263214111328125
0.000164031982421875,0.0341334342956543,0.0015213987884521484,0.005444,0.00016689300537109375,0.00013947486877441406
9.655952453613281e-05,0.03196430206298828,0.000923997131347656,0.008484,0.00017404556274414062,0.00014209747314453125
9.465217590332031e-05,0.037300825119018555,0.0011125856628417972,0.007676,0.00020599365234375,0.00017905235290527344
0.00011706352233886719,0.05669975280761719,0.00210150080871582,0.007713,0.0001919269561767578,0.0001456737518310547
0.00010848045349121094,0.06105995178222656,0.001777327621459962,0.016512,0.0001990795135498047,0.0001761913299560547
0.00010943412780761719,0.06941485404968262,0.0018101412963867185,0.00953,0.00036263465881347656,0.0003197193145751953
8.034706115722656e-05,0.09197306632995605,0.0016375926055908208,0.066496,0.00036787986755371094,0.0003039836883544922
9.799003601074219e-05,0.11876487731933594,0.00176438656616211,0.017692,0.0003211498260498047,0.0002732276916503906
9.870529174804688e-05,0.13904118537902832,0.0013017749481201175,0.009382,0.000244140625,0.0002048015594482422
0.00012111663818359375,0.16334056854248047,0.005771880813598633,0.018754,0.00017023086547851562,0.00014066696166992188
0.00010538101196289062,0.1547861099243164,0.0013954195251464838,0.023001,0.00037217140197753906,0.00033354759216308594
7.62939453125e-05,0.16435909271240234,0.0016871630401611333,0.012478,0.00032901763916015625,0.00029850006103515625
0.00022745132446289062,0.10735082626342773,0.0012427684326171877,0.006873,0.00017070770263671875,0.00014543533325195312
0.00015211105346679688,0.023727893829345703,0.0014959684448242194,0.008242,0.00017309188842773438,0.00013899803161621094
8.845329284667969e-05,0.03456592559814453,0.005956798736572266,0.005833,0.0002627372741699219,0.00022864341735839844
0.0002071857452392578,0.04426765441894531,0.0010002914733886715,0.006518,0.0001697540283203125,0.0001552104949951172
0.0001380443572998047,0.031794071197509766,0.002136135070800781,0.010007,0.00021409988403320312,0.0001838207244873047
8.082389831542969e-05,0.019843101501464844,0.01533747315979004,0.007694,0.00015878677368164062,0.00013589859008789062
7.748603820800781e-05,0.05748748779296875,0.0014884542236328138,0.016824,0.0002048015594482422,0.00016760826110839844
0.00011086463928222656,0.06302022933959961,0.0031522319946289054,0.014259,0.0001647472381591797,0.00012564659118652344
0.00010657310485839844,0.05504560470581055,0.014210940231323242,0.007936,0.00016641616821289062,0.00013566017150878906
0.00011277198791503906,0.09790277481079102,0.002038661331176757,0.027206,0.0003612041473388672,0.0003256797790527344
8.7738037109375e-05,0.08684682846069336,0.0013726137542724622,0.02566,0.00017762184143066406,0.0001499652862548828
9.918212890625e-05,0.10134649276733398,0.0016664857025146477,0.008488,0.0003046989440917969,0.0002727508544921875
8.511543273925781e-05,0.09391498565673828,0.001692515472412108,0.023196,0.00032639503479003906,0.00028228759765625
0.00011420249938964844,0.07670998573303223,0.0015135828399658185,0.034485,0.0001747608184814453,0.00014019012451171875
0.0001842975616455078,0.10017943382263184,0.0014657961730957028,0.013412,0.00014162063598632812,0.0001227855682373047
0.00011396408081054688,0.1385786533355713,0.0016047227478027358,0.021365,0.0003027915954589844,0.0002677440643310547
0.0001201629638671875,0.11188793182373047,0.0016162963104248054,0.01198,0.0002999305725097656,0.0002703666687011719
9.822845458984375e-05,0.12100410461425781,0.005322748077392579,0.008712,0.00016021728515625,0.000141143798828125
0.00012302398681640625,0.135634183883667,0.0008853908386230458,0.023841,0.00021767616271972656,0.0001780986785888672
0.00011467933654785156,0.06678962707519531,0.0007136846008300776,0.015381,0.00013756752014160156,0.00011801719665527344
0.00010538101196289062,0.11981487274169922,0.0007687167358398431,0.01233,0.0001437664031982422,0.00012445449829101562
8.630752563476562e-05,0.06983065605163574,0.0013924942932128908,0.005854,0.000194549560546875,0.00016546249389648438
9.083747863769531e-05,0.08267092704772949,0.002100282287597656,0.011275,0.00015163421630859375,0.0001442432403564453
0.00011563301086425781,0.05766010284423828,0.0011599874114990236,0.00954,0.00015497207641601562,0.00012540817260742188
0.00011610984802246094,0.08628726005554199,0.0052810037384033205,0.026674,0.00018668174743652344,0.00014925003051757812
0.000110626220703125,0.057807207107543945,0.000910115310668945,0.061078,0.0003037452697753906,0.0002684593200683594
8.20159912109375e-05,0.052155494689941406,0.0008501990661621064,0.039114,0.00016617774963378906,0.00013494491577148438
7.390975952148438e-05,0.07068586349487305,0.043534160049438476,0.010692,0.00014257431030273438,0.000118255615234375
9.274482727050781e-05,0.0987710952758789,0.0007232287902832063,0.036173,0.00014591217041015625,0.0001201629638671875
7.677078247070312e-05,0.09820938110351562,0.0008472517547607437,0.029219,0.0002665519714355469,0.00022339820861816406
0.0001354217529296875,0.1297001838684082,0.017587613372802735,0.017345,0.00025963783264160156,0.0002200603485107422
9.369850158691406e-05,0.13894009590148926,0.004140874328613282,0.029685,0.0002689361572265625,0.00023746490478515625
7.915496826171875e-05,0.12392306327819824,0.011386999343872072,0.045951,0.00015544891357421875,0.00013065338134765625
8.678436279296875e-05,0.07371878623962402,0.000756743530273437,0.026196,0.00013971328735351562,0.00012111663818359375
8.797645568847656e-05,0.12276721000671387,0.001001950057983399,0.014516,0.0001800060272216797,0.00015807151794433594
0.0001246929168701172,0.1160435676574707,0.007142838973999024,0.01198,0.00029921531677246094,0.00029850006103515625
0.00017642974853515625,0.12353920936584473,0.0044195782470703125,0.01107,0.00014472007751464844,0.00012230873107910156
0.00011086463928222656,0.15352082252502441,0.001607407638549805,0.009578,0.0003101825714111328,0.00026702880859375
0.00020575523376464844,0.0899512767791748,0.0015522177581787106,0.010687,0.0002970695495605469,0.0002624988555908203
0.0001728534698486328,0.127457857131958,0.010433018936157227,0.025536,0.0003917217254638672,0.00033164024353027344
0.00012111663818359375,0.0994408130645752,0.0022246279907226565,0.014355,0.0001780986785888672,0.0001430511474609375
0.00011014938354492188,0.10076451301574707,0.0016182251129150393,0.011434,0.00036525726318359375,0.000316619873046875
9.489059448242188e-05,0.058130741119384766,0.002193524429321289,0.005953,0.00017213821411132812,0.0001456737518310547
0.00010466575622558594,0.03885149955749512,0.0015980251312255863,0.006075,0.0002779960632324219,0.0002319812774658203
0.00011968612670898438,0.046941280364990234,0.0016728838043212884,0.014042,0.00017070770263671875,0.00014352798461914062
7.891654968261719e-05,0.051971435546875,0.0011098689727783197,0.012382,0.0001659393310546875,0.00013327598571777344
8.487701416015625e-05,0.04867362976074219,0.0015812325286865235,0.00477,0.00018072128295898438,0.00014734268188476562
0.00011134147644042969,0.03277850151062012,0.0008136944274902344,0.008652,0.0001533031463623047,0.0001239776611328125
0.000118255615234375,0.04263782501220703,0.004959634689331055,0.007271,0.0002899169921875,0.00029158592224121094
0.0001068115234375,0.03795051574707031,0.004087466903686523,0.007879,0.0002300739288330078,0.0002391338348388672
9.775161743164062e-05,0.041112661361694336,0.0014657640228271478,0.010474,0.000286102294921875,0.00023484230041503906
0.00010561943054199219,0.06280064582824707,0.0015187080078125012,0.023582,0.0002789497375488281,0.00024700164794921875
0.00010991096496582031,0.10717296600341797,0.0015893700408935538,0.01322,0.0003414154052734375,0.00027680397033691406
0.00012445449829101562,0.13107848167419434,0.0016559440917968751,0.006168,0.00031876564025878906,0.0002684593200683594
0.0001068115234375,0.11796236038208008,0.005470039169311526,0.055233,0.00032639503479003906,0.00026726722717285156
0.0001125335693359375,0.08511042594909668,0.002898969940185547,0.010246,0.0002484321594238281,0.00021386146545410156
0.00011873245239257812,0.06648683547973633,0.0016459750518798832,0.015014,0.0003097057342529297,0.0002644062042236328
0.00011372566223144531,0.06495904922485352,0.0032771687774658213,0.023322,0.0002257823944091797,0.00018858909606933594
0.00010395050048828125,0.07139253616333008,0.005083599121093751,0.018743,0.0002117156982421875,0.0001780986785888672
8.726119995117188e-05,0.06536316871643066,0.001319572082519531,0.007459,0.0001990795135498047,0.0001621246337890625
7.772445678710938e-05,0.09875226020812988,0.0018364793701171871,0.014458,0.0003726482391357422,0.0003237724304199219
0.00010132789611816406,0.04992508888244629,0.0008931253356933601,0.022233,0.00018906593322753906,0.0001742839813232422
8.845329284667969e-05,0.10076689720153809,0.0014834183959960903,0.036922,0.00017261505126953125,0.00013947486877441406
0.00010633468627929688,0.1045379638671875,0.0008987292785644536,0.014948,0.00016307830810546875,0.0001361370086669922
0.00012540817260742188,0.057868242263793945,0.0018195866546630857,0.017679,0.00023937225341796875,0.00021195411682128906
0.00011110305786132812,0.0634758472442627,0.0024030664520263666,0.012042,0.0001461505889892578,0.00012183189392089844
6.985664367675781e-05,0.08831405639648438,0.006954327270507812,0.015478,0.0001747608184814453,0.00015115737915039062
8.0108642578125e-05,0.0702214241027832,0.0009542648925781258,0.013286,0.00021791458129882812,0.00018930435180664062
0.0001881122589111328,0.03237581253051758,0.0014473308258056636,0.012982,0.00015211105346679688,0.00012636184692382812
0.00018548965454101562,0.08122706413269043,0.003026250473022461,0.012959,0.000324249267578125,0.0002760887145996094
0.00010752677917480469,0.06139802932739258,0.001290240478515628,0.0498,0.00019025802612304688,0.00015497207641601562
9.584426879882812e-05,0.09358739852905273,0.000959543563842773,0.010923,0.0001614093780517578,0.00012874603271484375
0.00010323524475097656,0.08957767486572266,0.0016739900817871085,0.016226,0.0003952980041503906,0.0003390312194824219
0.00011944770812988281,0.06143355369567871,0.03718902651977539,0.041728,0.00018215179443359375,0.0001518726348876953
0.00010085105895996094,0.06754159927368164,0.0008721873779296875,0.009273,0.0001461505889892578,0.00012922286987304688
0.00013875961303710938,0.0870051383972168,0.005694857482910156,0.008245,0.00015687942504882812,0.00012993812561035156
9.465217590332031e-05,0.09019064903259277,0.0057458663024902365,0.031796,0.0003669261932373047,0.00031065940856933594
0.00010132789611816406,0.07302474975585938,0.003203088607788087,0.018035,0.0003197193145751953,0.00028252601623535156
9.059906005859375e-05,0.10742950439453125,0.0016115878906249985,0.029791,0.00032782554626464844,0.00028896331787109375
0.00011229515075683594,0.10498356819152832,0.0017249370117187468,0.049598,0.00035262107849121094,0.0003085136413574219
0.00016307830810546875,0.09501409530639648,0.011552733062744142,0.022801,0.0003228187561035156,0.00032401084899902344
8.106231689453125e-05,0.11099052429199219,0.0015966602935790983,0.046011,0.0003228187561035156,0.00028061866760253906
0.00011324882507324219,0.0921926498413086,0.0011847707977294918,0.020451,0.00033664703369140625,0.0003223419189453125
0.00012493133544921875,0.11643481254577637,0.00971772589111328,0.016906,0.0003294944763183594,0.00028634071350097656
7.987022399902344e-05,0.0777289867401123,0.0008973570404052734,0.005019,0.00016999244689941406,0.00014638900756835938
0.0001227855682373047,0.06630229949951172,0.0009893881988525394,0.01278,0.00017762184143066406,0.00014591217041015625
0.00010895729064941406,0.0606989860534668,0.0009050165710449212,0.021544,0.00016760826110839844,0.0001404285430908203
9.179115295410156e-05,0.08691787719726562,0.01206999705505371,0.014543,0.00017404556274414062,0.00014781951904296875
7.081031799316406e-05,0.05451011657714844,0.0033181154479980483,0.018326,0.0003490447998046875,0.0003247261047363281
0.00011801719665527344,0.08008050918579102,0.0012964396362304675,0.015987,0.00017642974853515625,0.00014734268188476562
9.918212890625e-05,0.09179902076721191,0.0014530859222412111,0.006651,0.00017118453979492188,0.00014019012451171875
0.00010561943054199219,0.05480146408081055,0.0011616835021972648,0.00956,0.0001773834228515625,0.000152587890625
0.00010061264038085938,0.03778529167175293,0.0009360469512939458,0.007982,0.00017333030700683594,0.0001342296600341797
0.00015592575073242188,0.0772714614868164,0.003077562789916992,0.016895,0.00021910667419433594,0.00018596649169921875
8.726119995117188e-05,0.06481623649597168,0.004829075881958009,0.051828,0.0003294944763183594,0.0002815723419189453
0.00010943412780761719,0.08087372779846191,0.01183713754272461,0.024114,0.0001995563507080078,0.00017213821411132812
0.00010561943054199219,0.09002685546875,0.015717378631591797,0.011809,0.00015354156494140625,0.0001266002655029297
8.416175842285156e-05,0.08533573150634766,0.0020447947235107435,0.027228,0.0003185272216796875,0.0002636909484863281
0.00012683868408203125,0.09921479225158691,0.01500321598815918,0.012017,0.0002472400665283203,0.00021457672119140625
0.00020241737365722656,0.11809182167053223,0.0017211670074462893,0.008409,0.0003185272216796875,0.00034689903259277344
9.632110595703125e-05,0.11758136749267578,0.0017797952423095707,0.010499,0.00033926963806152344,0.0003039836883544922
0.0001246929168701172,0.13657021522521973,0.0017221082916259768,0.018126,0.00032830238342285156,0.0002841949462890625
0.00012254714965820312,0.09174394607543945,0.002591736251831055,0.006343,0.00016736984252929688,0.00014090538024902344
0.00010037422180175781,0.05532479286193848,0.0010973068389892576,0.013209,0.0002071857452392578,0.0001709461212158203
0.00010585784912109375,0.07397103309631348,0.001999812881469727,0.010608,0.00029587745666503906,0.00026106834411621094
9.751319885253906e-05,0.06533002853393555,0.0014546710815429688,0.007116,0.00016570091247558594,0.00013971328735351562
0.00019884109497070312,0.0523219108581543,0.002300983764648438,0.012048,0.00018262863159179688,0.00015091896057128906
0.0001316070556640625,0.05118727684020996,0.0014850937194824223,0.007643,0.0002541542053222656,0.00020766258239746094
0.00010085105895996094,0.08123564720153809,0.002285901306152344,0.007227,0.00034809112548828125,0.00028777122497558594
0.0001049041748046875,0.06922125816345215,0.004845891525268556,0.029098,0.0003600120544433594,0.0003123283386230469
7.581710815429688e-05,0.09331226348876953,0.0012604303894042969,0.013769,0.00023794174194335938,0.00019860267639160156
8.749961853027344e-05,0.09267854690551758,0.00264051643371582,0.005465,0.0002148151397705078,0.00018358230590820312
0.00017714500427246094,0.06746864318847656,0.0045630456085205065,0.029038,0.000286102294921875,0.00023031234741210938
0.00012087821960449219,0.08782529830932617,0.0017160236206054703,0.027866,0.0003476142883300781,0.0002868175506591797
9.655952453613281e-05,0.0975041389465332,0.0016693023681640627,0.00835,0.0003192424774169922,0.00028777122497558594
0.0001513957977294922,0.10213375091552734,0.0016545155029296862,0.050727,0.0003139972686767578,0.00027680397033691406
0.00022482872009277344,0.1056969165802002,0.0016619089965820306,0.014212,0.00019073486328125,0.0001461505889892578
0.00024127960205078125,0.08904314041137695,0.0027627296295166023,0.008941,0.00032138824462890625,0.0003113746643066406
8.249282836914062e-05,0.11676502227783203,0.00161888803100586,0.017189,0.00031065940856933594,0.0002560615539550781
0.00010013580322265625,0.0886082649230957,0.0007801721038818363,0.006931,0.00016880035400390625,0.00012612342834472656
0.00015592575073242188,0.13602614402770996,0.0008332044067382817,0.006656,0.00015282630920410156,0.0001323223114013672
0.00011754035949707031,0.09791803359985352,0.0016452991638183593,0.012234,0.0003249645233154297,0.00029087066650390625
0.00011610984802246094,0.07646894454956055,0.005010150787353514,0.041028,0.00035190582275390625,0.0002899169921875
0.00010704994201660156,0.18798184394836426,0.0017349748840332028,0.012151,0.00029969215393066406,0.00026035308837890625
0.00010538101196289062,0.10469722747802734,0.0010907429962158204,0.021297,0.00032901763916015625,0.00029468536376953125
0.0001316070556640625,0.09061765670776367,0.0008675250701904299,0.006507,0.00017380714416503906,0.00013637542724609375
9.179115295410156e-05,0.15135455131530762,0.0016207961730957034,0.013257,0.0003223419189453125,0.0002853870391845703
8.96453857421875e-05,0.14387035369873047,0.0015965462646484376,0.013729,0.00032830238342285156,0.00027179718017578125
7.390975952148438e-05,0.1371169090270996,0.001012893936157229,0.033003,0.0002980232238769531,0.0002593994140625
7.534027099609375e-05,0.12418317794799805,0.0016237011718749986,0.03692,0.00032782554626464844,0.00029587745666503906
0.0001087188720703125,0.13699102401733398,0.003025553787231447,0.015887,0.00032329559326171875,0.0002834796905517578
0.00013375282287597656,0.09108567237854004,0.0017130197143554685,0.008765,0.0003757476806640625,0.00029659271240234375
0.00011730194091796875,0.04708075523376465,0.0014679240417480467,0.005955,0.0003032684326171875,0.00027441978454589844
0.00011444091796875,0.08509469032287598,0.002461865997314454,0.01015,0.000331878662109375,0.0002779960632324219
0.0001304149627685547,0.07415938377380371,0.010953039505004883,0.024048,0.000141143798828125,0.00011944770812988281
8.225440979003906e-05,0.10334110260009766,0.045417048904418944,0.019928,0.00032591819763183594,0.00029158592224121094
9.632110595703125e-05,0.11074399948120117,0.023282273345947263,0.012769,0.00020074844360351562,0.00016880035400390625
0.00011730194091796875,0.1320052146911621,0.004076918167114259,0.046881,0.0003254413604736328,0.0002894401550292969
9.632110595703125e-05,0.13989710807800293,0.006215317794799807,0.034328,0.00032973289489746094,0.00027561187744140625
0.00011038780212402344,0.12315201759338379,0.007425861709594727,0.009607,0.00030684471130371094,0.0002696514129638672
0.00012826919555664062,0.15371918678283691,0.0016669539184570314,0.015153,0.00032711029052734375,0.00029015541076660156
0.00019288063049316406,0.10807299613952637,0.0012445512390136717,0.011065,0.00016951560974121094,0.0001361370086669922
8.96453857421875e-05,0.03683137893676758,0.002633867660522461,0.016159,0.0002722740173339844,0.00024008750915527344
8.463859558105469e-05,0.04701042175292969,0.0027383102874755857,0.008902,0.00020575523376464844,0.00016641616821289062
0.00011301040649414062,0.050780534744262695,0.002528165603637696,0.008549,0.00027251243591308594,0.00024771690368652344
0.0001289844512939453,0.046944379806518555,0.002762815307617187,0.015851,0.00032019615173339844,0.0002872943878173828
0.00011754035949707031,0.045105934143066406,0.0014176400299072273,0.009588,0.0002613067626953125,0.00023412704467773438
0.00010061264038085938,0.05646061897277832,0.0016593450927734378,0.014185,0.00022411346435546875,0.00019598007202148438
0.0001964569091796875,0.07312750816345215,0.0016510001831054688,0.007057,0.00032639503479003906,0.00026416778564453125
0.0001316070556640625,0.05366969108581543,0.0016193067474365233,0.008333,0.0001659393310546875,0.00014400482177734375
0.00010704994201660156,0.04797530174255371,0.0022228827362060543,0.004362,0.00026607513427734375,0.00022983551025390625
0.00010824203491210938,0.045334577560424805,0.0013154555816650391,0.013873,0.0002486705780029297,0.0002124309539794922
0.0001456737518310547,0.053929805755615234,0.003927171661376953,0.019198,0.0003402233123779297,0.0002930164337158203
9.846687316894531e-05,0.07258415222167969,0.0023175818939208982,0.009523,0.00020384788513183594,0.00016021728515625
8.845329284667969e-05,0.08298802375793457,0.034370158401489256,0.035234,0.0002799034118652344,0.0002429485321044922
0.00012755393981933594,0.12380218505859375,0.0017527970886230468,0.04104,0.00032067298889160156,0.0003063678741455078
0.000118255615234375,0.10135865211486816,0.001689093902587889,0.016147,0.0004532337188720703,0.0003924369812011719
7.414817810058594e-05,0.07522010803222656,0.0009803358001709006,0.041683,0.0003254413604736328,0.0002815723419189453
0.0001995563507080078,0.16852140426635742,0.0017507189788818368,0.008646,0.0003387928009033203,0.000293731689453125
0.00015473365783691406,0.12183523178100586,0.0017779154052734378,0.037626,0.0003314018249511719,0.00028014183044433594
0.00012826919555664062,0.18021178245544434,0.013848102081298828,0.012737,0.0003306865692138672,0.00028896331787109375
0.00014638900756835938,0.14638447761535645,0.0017880111389160167,0.017532,0.00034356117248535156,0.00030040740966796875
9.799003601074219e-05,0.10136246681213379,0.001729400360107422,0.022688,0.0003523826599121094,0.0002880096435546875
0.00010538101196289062,0.13007688522338867,0.003136114257812503,0.055656,0.00033783912658691406,0.00031256675720214844
0.00015091896057128906,0.12116336822509766,0.0018246491546630855,0.026463,0.00033473968505859375,0.00029277801513671875
0.00014019012451171875,0.12669801712036133,0.0015725545043945317,0.014988,0.00018978118896484375,0.00015997886657714844
0.00018548965454101562,0.08729004859924316,0.0016658489685058599,0.029227,0.00032639503479003906,0.00026535987854003906
9.036064147949219e-05,0.14756083488464355,0.001684065353393555,0.007388,0.00035071372985839844,0.00030231475830078125
0.00018358230590820312,0.0991365909576416,0.0018147137451171892,0.020095,0.00034928321838378906,0.0002961158752441406
8.916854858398438e-05,0.09728002548217773,0.0016333715057373042,0.02034,0.00032448768615722656,0.0002834796905517578
0.00010371208190917969,0.11040592193603516,0.0014776969604492173,0.024282,0.0003147125244140625,0.0002777576446533203
0.00011897087097167969,0.1202080249786377,0.0017678141632080074,0.009296,0.0002655982971191406,0.0002243518829345703
0.00012230873107910156,0.15669465065002441,0.001090784912109375,0.009495,0.00021028518676757812,0.00018095970153808594
0.00011372566223144531,0.07787704467773438,0.0013589365844726559,0.008812,0.0003764629364013672,0.0003445148468017578
0.00011205673217773438,0.05598878860473633,0.0010216551055908206,0.029026,0.00019121170043945312,0.00015974044799804688
0.00019669532775878906,0.11460471153259277,0.0014261254119873057,0.05137,0.00033593177795410156,0.0002841949462890625
8.511543273925781e-05,0.12073397636413574,0.0016011309356689443,0.027428,0.0003020763397216797,0.00024509429931640625
0.00011968612670898438,0.144697904586792,0.019262193618774417,0.074139,0.00032138824462890625,0.0002989768981933594
0.00010561943054199219,0.1660168170928955,0.0013924067840576163,0.036864,0.00016999244689941406,0.0001266002655029297
0.00010180473327636719,0.16887617111206055,0.0016534545440673835,0.016273,0.0003650188446044922,0.0003266334533691406
0.00012183189392089844,0.21242165565490723,0.0015733156280517552,0.055717,0.0002777576446533203,0.00023412704467773438
0.00011897087097167969,0.17337512969970703,0.008955403961181642,0.040886,0.0001804828643798828,0.00013780593872070312
7.796287536621094e-05,0.11960697174072266,0.00693348416137695,0.060137,0.0003314018249511719,0.0002875328063964844
0.00011038780212402344,0.13270187377929688,0.002295077407836913,0.022762,0.00030684471130371094,0.00027060508728027344
9.059906005859375e-05,0.1989607810974121,0.0019125045013427718,0.022055,0.00034928321838378906,0.00031304359436035156
0.00018334388732910156,0.12446928024291992,0.0015906380615234375,0.025179,0.00032830238342285156,0.0002720355987548828
0.00016355514526367188,0.2526233196258545,0.023188358459472654,0.03459,0.0003097057342529297,0.0002639293670654297
7.414817810058594e-05,0.16292738914489746,0.007887271362304688,0.022369,0.00031757354736328125,0.00026988983154296875
0.00013446807861328125,0.1872570514678955,0.0017572973022460942,0.022549,0.00035953521728515625,0.0003116130828857422
0.00010776519775390625,0.12736964225769043,0.0010433275909423828,0.005378,0.00017952919006347656,0.00015997886657714844
8.392333984375e-05,0.05030536651611328,0.0010277240600585907,0.063516,0.0001842975616455078,0.00015354156494140625
0.00014019012451171875,0.09216976165771484,0.001626902053833007,0.048652,0.0003285408020019531,0.00027441978454589844
9.918212890625e-05,0.09710311889648438,0.0011573542480468758,0.012587,0.00022411346435546875,0.0001881122589111328
0.00019502639770507812,0.23236966133117676,0.0016252082061767592,0.030305,0.0003094673156738281,0.00025773048400878906
7.414817810058594e-05,0.10976243019104004,0.01051367807006836,0.012704,0.0003132820129394531,0.0002675056457519531
0.0001308917999267578,0.1813044548034668,0.002345757919311523,0.026619,0.00032329559326171875,0.0002636909484863281
0.00014066696166992188,0.11172652244567871,0.0010513954925537106,0.00542,0.000377655029296875,0.0003218650817871094
0.00011301040649414062,0.1078488826751709,0.003978239944458008,0.011297,0.00033092498779296875,0.00028705596923828125
0.00013756752014160156,0.06704115867614746,0.0008263839874267584,0.015784,0.00016236305236816406,0.00012874603271484375
0.00012350082397460938,0.050262451171875,0.0014511538696289055,0.00888,0.00032210350036621094,0.0002884864807128906
0.00011420249938964844,0.06365299224853516,0.0020859388275146495,0.021008,0.0003368854522705078,0.00030684471130371094
9.72747802734375e-05,0.05735039710998535,0.012216021987915038,0.007428,0.000179290771484375,0.00014066696166992188
8.654594421386719e-05,0.09276318550109863,0.0010192052917480472,0.006892,0.0003314018249511719,0.0002961158752441406
0.00010824203491210938,0.08508443832397461,0.0017206147918701169,0.006949,0.00032711029052734375,0.0002837181091308594
9.036064147949219e-05,0.038787841796875,0.0017280094757080085,0.011411,0.0002498626708984375,0.00021195411682128906
8.106231689453125e-05,0.054107666015625,0.0008440279235839843,0.014626,0.00016546249389648438,0.00012874603271484375
0.00012254714965820312,0.09417891502380371,0.005809941177368164,0.009245,0.00031685829162597656,0.00027370452880859375
0.0001010894775390625,0.08203911781311035,0.0012239483947753902,0.008113,0.00016164779663085938,0.00013518333435058594
0.00018477439880371094,0.07341623306274414,0.0019423975830078141,0.036237,0.00032973289489746094,0.00028133392333984375
0.00011801719665527344,0.04798626899719238,0.0008926156921386721,0.029758,0.00021004676818847656,0.00018334388732910156
0.00011157989501953125,0.07381439208984375,0.005607237060546876,0.013142,0.0001552104949951172,0.00013065338134765625
0.00017881393432617188,0.09883332252502441,0.005905337997436522,0.016254,0.0003654956817626953,0.00032639503479003906
0.00010156631469726562,0.06132769584655762,0.0012217736968994156,0.022874,0.00032520294189453125,0.00028634071350097656
6.818771362304688e-05,0.06655144691467285,0.0011412249908447272,0.011314,0.0003554821014404297,0.00030517578125
0.00012683868408203125,0.08179664611816406,0.005230239578247069,0.023879,0.0001735687255859375,0.0001430511474609375
9.632110595703125e-05,0.09307551383972168,0.0010773273620605477,0.010084,0.0003421306610107422,0.00030422210693359375
9.417533874511719e-05,0.09632277488708496,0.0008174811706542964,0.012564,0.00016808509826660156,0.00014662742614746094
8.869171142578125e-05,0.04071998596191406,0.0016532643737792972,0.013956,0.00020742416381835938,0.0001804828643798828
0.00012874603271484375,0.07791495323181152,0.002415066177368164,0.014593,0.00027751922607421875,0.00023746490478515625
0.0001270771026611328,0.1318373680114746,0.0037663774719238277,0.025901,0.00019168853759765625,0.00016355514526367188
0.00012803077697753906,0.08925914764404297,0.008214381286621095,0.004953,0.00019478797912597656,0.0001659393310546875
0.0001068115234375,0.10250186920166016,0.006395361770629883,0.010936,0.00015687942504882812,0.0001418590545654297
0.0002009868621826172,0.0628349781036377,0.0017441578826904308,0.022354,0.00034737586975097656,0.0003211498260498047
0.00011563301086425781,0.054637908935546875,0.001735850082397461,0.009214,0.00022339820861816406,0.00020170211791992188
0.00010752677917480469,0.08735251426696777,0.00220890264892578,0.045121,0.0003211498260498047,0.00036406517028808594
7.700920104980469e-05,0.08500313758850098,0.025818589324951173,0.047755,0.0005025863647460938,0.00043582916259765625
8.630752563476562e-05,0.0910944938659668,0.0016166449279785139,0.039203,0.0003333091735839844,0.0002846717834472656
6.985664367675781e-05,0.12967610359191895,0.003898348068237304,0.028451,0.0003345012664794922,0.0003151893615722656
0.00010180473327636719,0.10626101493835449,0.0018598183288574197,0.035436,0.00038051605224609375,0.00032830238342285156
0.00010418891906738281,0.052919864654541016,0.0013435162353515624,0.007745,0.0002903938293457031,0.00024056434631347656
0.00010991096496582031,0.0728306770324707,0.005978224716186524,0.04029,0.00017905235290527344,0.00013947486877441406
9.846687316894531e-05,0.07219982147216797,0.005587639953613284,0.038248,0.00032782554626464844,0.00028967857360839844
6.198883056640625e-05,0.0943903923034668,0.0016966380310058597,0.013205,0.00032806396484375,0.0002899169921875
7.081031799316406e-05,0.10687685012817383,0.001647076019287111,0.030291,0.00032067298889160156,0.00030422210693359375
9.72747802734375e-05,0.09846615791320801,0.0010144561309814448,0.040298,0.00033020973205566406,0.0002789497375488281
8.177757263183594e-05,0.1330423355102539,0.0015725600433349612,0.028405,0.0001647472381591797,0.00014209747314453125
9.059906005859375e-05,0.10013604164123535,0.001010434677124028,0.103348,0.0003261566162109375,0.0002694129943847656
7.319450378417969e-05,0.1698160171508789,0.001013548767089846,0.049988,0.0003101825714111328,0.0002701282501220703
0.00010848045349121094,0.17766642570495605,0.0015857259521484361,0.017524,0.000301361083984375,0.0002694129943847656
7.319450378417969e-05,0.21721243858337402,0.0014082160034179676,0.015921,0.0001575946807861328,0.00013566017150878906
0.00010633468627929688,0.1645362377166748,0.0021241812286376957,0.007244,0.00033092498779296875,0.0002942085266113281
0.000171661376953125,0.14350605010986328,0.002874990844726562,0.01485,0.0003399848937988281,0.00028061866760253906
0.000110626220703125,0.15394353866577148,0.0008264986419677742,0.01011,0.0001678466796875,0.00015544891357421875
0.0001163482666015625,0.21247076988220215,0.0027541335449218756,0.009739,0.00032329559326171875,0.00030493736267089844
0.00017690658569335938,0.10927867889404297,0.004730425094604491,0.029326,0.0003027915954589844,0.0002677440643310547
8.869171142578125e-05,0.0865323543548584,0.0062695333557128904,0.004517,0.0002498626708984375,0.0002167224884033203
0.0001308917999267578,0.10095643997192383,0.0017264423370361333,0.019,0.0003123283386230469,0.0002872943878173828
8.749961853027344e-05,0.1059880256652832,0.0008727526855468754,0.008355,0.00018978118896484375,0.0001399517059326172
9.751319885253906e-05,0.050501346588134766,0.0045381645050048824,0.016791,0.0003268718719482422,0.0003123283386230469
0.00010824203491210938,0.05775117874145508,0.0009005930633544917,0.010878,0.0002493858337402344,0.00022721290588378906
7.176399230957031e-05,0.06089472770690918,0.005251552215576171,0.027459,0.00033855438232421875,0.00029087066650390625
0.00010037422180175781,0.09276866912841797,0.0016785155639648438,0.011939,0.00031685829162597656,0.00027179718017578125
0.00011920928955078125,0.08391690254211426,0.001709603591918945,0.026404,0.00018024444580078125,0.00013256072998046875
0.00021004676818847656,0.10307002067565918,0.005830460037231443,0.038961,0.0003485679626464844,0.00027632713317871094
8.606910705566406e-05,0.08365154266357422,0.0038023504791259762,0.012994,0.00013399124145507812,0.00011491775512695312
0.00012683868408203125,0.0948646068572998,0.0009513689880371115,0.041912,0.00035762786865234375,0.00030875205993652344
9.369850158691406e-05,0.10739398002624512,0.0017000709075927732,0.011098,0.00033211708068847656,0.00027942657470703125
0.00010013580322265625,0.10071969032287598,0.0016831892852783234,0.031462,0.00032639503479003906,0.0002880096435546875
0.00020933151245117188,0.11992931365966797,0.018179747451782226,0.033811,0.00032591819763183594,0.0003006458282470703
9.703636169433594e-05,0.1769402027130127,0.0015724828948974617,0.057351,0.0003380775451660156,0.0002732276916503906
9.989738464355469e-05,0.1206214427947998,0.0016693370208740246,0.015714,0.0003147125244140625,0.00026607513427734375
9.179115295410156e-05,0.12494373321533203,0.021467626434326172,0.014844,0.0003228187561035156,0.0002887248992919922
0.000133514404296875,0.08260703086853027,0.0009434095916748047,0.004169,0.00018262863159179688,0.00014281272888183594
8.7738037109375e-05,0.02664351463317871,0.0012520487976074215,0.00693,0.0002262592315673828,0.00021576881408691406
0.00011181831359863281,0.056735992431640625,0.001360054748535157,0.008582,0.0002377033233642578,0.0001621246337890625
0.00011348724365234375,0.0523679256439209,0.005037209243774415,0.024155,0.0001590251922607422,0.0001308917999267578
7.62939453125e-05,0.07356047630310059,0.0023119557189941412,0.011595,0.00023889541625976562,0.0002079010009765625
9.822845458984375e-05,0.06939005851745605,0.0009847880554199225,0.013255,0.0003223419189453125,0.0002779960632324219
8.630752563476562e-05,0.08160233497619629,0.006291309646606446,0.006121,0.0003364086151123047,0.0003008842468261719
8.177757263183594e-05,0.08848929405212402,0.002185003036499024,0.022431,0.0003466606140136719,0.000293731689453125
9.369850158691406e-05,0.13015103340148926,0.0009060141143798842,0.034919,0.00017642974853515625,0.0001621246337890625
0.0001499652862548828,0.0941016674041748,0.001765319732666016,0.026771,0.0003330707550048828,0.0002899169921875
0.00012683868408203125,0.09581756591796875,0.004467184982299803,0.058415,0.0003256797790527344,0.00028777122497558594
0.00011301040649414062,0.10871386528015137,0.0017940228271484358,0.016095,0.0003192424774169922,0.00028586387634277344
8.058547973632812e-05,0.07942438125610352,0.0023957736663818355,0.025457,0.0003349781036376953,0.0002682209014892578
0.00010132789611816406,0.1149289608001709,0.0016864088287353515,0.019226,0.0003077983856201172,0.00027179718017578125
0.0001304149627685547,0.11395716667175293,0.001052854095458985,0.008039,0.0003445148468017578,0.00030303001403808594
9.059906005859375e-05,0.10134363174438477,0.001752946685791016,0.014851,0.0003211498260498047,0.0003268718719482422
0.0001277923583984375,0.09048867225646973,0.0015928271331787126,0.022121,0.00018477439880371094,0.0001556873321533203
0.00012564659118652344,0.11378931999206543,0.01417672784423828,0.021999,0.00024390220642089844,0.00020837783813476562
8.058547973632812e-05,0.10225605964660645,0.004635831771850585,0.010514,0.00017595291137695312,0.00013828277587890625
0.00010395050048828125,0.10807490348815918,0.010540592971801759,0.012509,0.00034165382385253906,0.0002968311309814453
0.0006535053253173828,0.09990978240966797,0.011782003311157226,0.010271,0.0003685951232910156,0.00030231475830078125
7.2479248046875e-05,0.07070565223693848,0.027728971939086914,0.028395,0.00030922889709472656,0.0002741813659667969
8.988380432128906e-05,0.062254905700683594,0.0011371019134521487,0.007049,0.00031495094299316406,0.00027680397033691406
0.00010085105895996094,0.07276797294616699,0.01442170330810547,0.011132,0.00031113624572753906,0.0002777576446533203
0.00012159347534179688,0.07570338249206543,0.0017872344512939453,0.033498,0.0003390312194824219,0.0002913475036621094
0.00014519691467285156,0.11060881614685059,0.001545889785766601,0.012172,0.0002770423889160156,0.00025153160095214844
7.987022399902344e-05,0.11406421661376953,0.001038054107666015,0.025301,0.00032067298889160156,0.0002837181091308594
7.2479248046875e-05,0.12855100631713867,0.0017285351715087896,0.012079,0.000339508056640625,0.00030040740966796875
0.00014519691467285156,0.13191509246826172,0.001637676345825196,0.022913,0.0003428459167480469,0.0002942085266113281
0.0001163482666015625,0.13068938255310059,0.0016505441741943364,0.028842,0.00034880638122558594,0.00030422210693359375
0.00012254714965820312,0.05814981460571289,0.0010161852874755878,0.071171,0.00031185150146484375,0.0002713203430175781
0.00015401840209960938,0.09844231605529785,0.02710465303039551,0.008419,0.00033473968505859375,0.0002949237823486328
7.82012939453125e-05,0.10787153244018555,0.0016545766448974597,0.015765,0.00034046173095703125,0.0002956390380859375
0.00010609626770019531,0.09131550788879395,0.006153382293701173,0.023658,0.0003299713134765625,0.0002903938293457031
0.0001232624053955078,0.062117815017700195,0.0019044313812255857,0.00821,0.0005121231079101562,0.00045371055603027344
0.00010061264038085938,0.057384490966796875,0.0009558424072265616,0.009567,0.00029397010803222656,0.0002598762512207031
0.00010395050048828125,0.09383749961853027,0.0009893164215087893,0.005494,0.00019478797912597656,0.00013375282287597656
0.00014066696166992188,0.06793403625488281,0.0009654243164062496,0.011707,0.0002961158752441406,0.0002465248107910156
0.00010418891906738281,0.06128239631652832,0.000779188064575196,0.010771,0.0001614093780517578,0.00012969970703125
0.0001270771026611328,0.07226037979125977,0.003099782943725586,0.007625,0.00017905235290527344,0.00012493133544921875
9.512901306152344e-05,0.044634103775024414,0.0023743892669677736,0.0049,0.00030493736267089844,0.0002613067626953125
0.0001239776611328125,0.05228304862976074,0.003135130889892578,0.008092,0.00019478797912597656,0.00048351287841796875
7.939338684082031e-05,0.039147377014160156,0.0008466109161376946,0.016212,0.00015211105346679688,0.0001423358917236328
0.0001201629638671875,0.09004569053649902,0.0014884275665283195,0.009501,0.000278472900390625,0.00023889541625976562
0.0002224445343017578,0.07754373550415039,0.001832102981567385,0.046734,0.00033283233642578125,0.0002868175506591797
0.00011491775512695312,0.0884706974029541,0.0014285659790039054,0.00875,0.00032901763916015625,0.00029277801513671875
0.00012755393981933594,0.1020047664642334,0.0011587114410400393,0.015342,0.0003063678741455078,0.0002732276916503906
6.29425048828125e-05,0.11848688125610352,0.0020589100799560545,0.013254,0.0003170967102050781,0.0002865791320800781
0.00019288063049316406,0.12410330772399902,0.008815206192016603,0.021077,0.0003209114074707031,0.00028395652770996094
9.250640869140625e-05,0.12433075904846191,0.0012739489440917982,0.018562,0.00030732154846191406,0.0002734661102294922
7.62939453125e-05,0.1818699836730957,0.0015831073760986317,0.0216,0.00032067298889160156,0.0002715587615966797
8.630752563476562e-05,0.12269473075866699,0.0012452219696044917,0.023778,0.0001838207244873047,0.0001552104949951172
0.00015306472778320312,0.07097840309143066,0.0016776611633300773,0.009168,0.0003101825714111328,0.00027108192443847656
8.296966552734375e-05,0.05652976036071777,0.0023241262512207032,0.017467,0.0003294944763183594,0.000293731689453125
0.00013446807861328125,0.08268427848815918,0.0011129487152099615,0.007838,0.0002009868621826172,0.00015592575073242188
7.843971252441406e-05,0.07956242561340332,0.0038477245635986325,0.006518,0.0001766681671142578,0.00014591217041015625
8.988380432128906e-05,0.07693982124328613,0.003187124114990234,0.013969,0.0003135204315185547,0.0002753734588623047
8.869171142578125e-05,0.05226850509643555,0.004185994461059571,0.044897,0.0002651214599609375,0.00022935867309570312
0.00010037422180175781,0.11161327362060547,0.0033855363006591796,0.027663,0.0001761913299560547,0.00014472007751464844
0.00011992454528808594,0.10306048393249512,0.005044498123168949,0.038511,0.00032711029052734375,0.00031256675720214844
7.939338684082031e-05,0.12091541290283203,0.0017091916503906256,0.013706,0.0003294944763183594,0.0002892017364501953
0.00010085105895996094,0.10175275802612305,0.012946269775390623,0.056424,0.0003399848937988281,0.0002994537353515625
0.00011038780212402344,0.0876154899597168,0.0016385027008056635,0.025242,0.0003178119659423828,0.00028014183044433594
7.796287536621094e-05,0.16907167434692383,0.0017454836578369125,0.025753,0.0003342628479003906,0.00029540061950683594
0.0001087188720703125,0.1178736686706543,0.001986265899658203,0.013273,0.0002987384796142578,0.0002655982971191406
0.00019478797912597656,0.09272146224975586,0.0010478447723388674,0.00737,0.00019931793212890625,0.00015544891357421875
8.678436279296875e-05,0.08574700355529785,0.0016909161224365268,0.035361,0.00033211708068847656,0.0002994537353515625
8.916854858398438e-05,0.08398318290710449,0.0016930982208251955,0.02359,0.0003485679626464844,0.00029349327087402344
7.557868957519531e-05,0.1446533203125,0.0016329629211425806,0.047497,0.0002932548522949219,0.0002644062042236328
9.298324584960938e-05,0.12300300598144531,0.0016571771545410147,0.017083,0.00033164024353027344,0.0002980232238769531
7.653236389160156e-05,0.12765240669250488,0.0016288623046874992,0.043705,0.0003151893615722656,0.0002777576446533203
7.963180541992188e-05,0.11054682731628418,0.006689500244140625,0.017942,0.00034165382385253906,0.0002906322479248047
0.00014591217041015625,0.11859917640686035,0.0016421181640624994,0.013754,0.00030541419982910156,0.0002694129943847656
0.00013899803161621094,0.10610556602478027,0.0008836000976562494,0.027719,0.0001659393310546875,0.00013947486877441406
0.0001270771026611328,0.16629552841186523,0.0016704812927246099,0.012308,0.0003337860107421875,0.00031256675720214844
0.00010204315185546875,0.11958765983581543,0.005612937484741211,0.010914,0.00020360946655273438,0.00017547607421875
0.0001087188720703125,0.10412049293518066,0.006680809371948242,0.016107,0.00023627281188964844,0.0002117156982421875
0.00017213821411132812,0.08938813209533691,0.0015170585327148444,0.011307,0.00016164779663085938,0.00015473365783691406
0.00011610984802246094,0.07600736618041992,0.008471903091430665,0.023444,0.00015854835510253906,0.0001266002655029297
0.00014829635620117188,0.08328485488891602,0.0033142364959716786,0.030252,0.00033855438232421875,0.0002970695495605469
0.00011110305786132812,0.07202386856079102,0.012455556503295898,0.015834,0.00031495094299316406,0.00027060508728027344
8.487701416015625e-05,0.06520223617553711,0.0018384725952148434,0.020385,0.00021314620971679688,0.00018477439880371094
0.00011110305786132812,0.10008096694946289,0.0008244301757812499,0.009254,0.00016260147094726562,0.00013971328735351562
6.413459777832031e-05,0.11181139945983887,0.0012388778381347658,0.022407,0.0001647472381591797,0.00013113021850585938
0.00010204315185546875,0.0969398021697998,0.0140429951171875,0.008952,0.00019788742065429688,0.0001628398895263672
0.00014400482177734375,0.05427670478820801,0.003563082656860353,0.015915,0.00032782554626464844,0.0002913475036621094
0.00011444091796875,0.0905923843383789,0.020942494354248047,0.04129,0.0003185272216796875,0.0002887248992919922
0.00010895729064941406,0.07613444328308105,0.0009926330261230479,0.020682,0.00029349327087402344,0.0002543926239013672
9.894371032714844e-05,0.08131265640258789,0.006464034103393555,0.021651,0.00022554397583007812,0.00017333030700683594
7.295608520507812e-05,0.05951809883117676,0.002584137130737305,0.013774,0.00014448165893554688,0.00012373924255371094
9.465217590332031e-05,0.10434150695800781,0.0009152438964843759,0.020016,0.0003390312194824219,0.0002880096435546875
0.00013065338134765625,0.12007927894592285,0.0460166996459961,0.024127,0.0002980232238769531,0.0002589225769042969
8.869171142578125e-05,0.14115190505981445,0.0015813293457031252,0.015375,0.0002911090850830078,0.0002548694610595703
9.202957153320312e-05,0.11341166496276855,0.00158612417602539,0.039306,0.0002944469451904297,0.00025653839111328125
0.0001049041748046875,0.05932974815368652,0.00343927951049805,0.054948,0.00018739700317382812,0.0001518726348876953
8.463859558105469e-05,0.11681151390075684,0.0016934147186279305,0.012868,0.0003292560577392578,0.00027489662170410156
0.00012969970703125,0.12283921241760254,0.0011401796722412105,0.012335,0.00015735626220703125,0.0001361370086669922
0.0001938343048095703,0.13748979568481445,0.001079700683593747,0.035076,0.0003058910369873047,0.00029015541076660156
7.104873657226562e-05,0.16135549545288086,0.001519797012329101,0.011603,0.00027751922607421875,0.00024056434631347656
0.00010919570922851562,0.1831684112548828,0.0012392241821289063,0.009214,0.00034999847412109375,0.0003077983856201172
9.584426879882812e-05,0.06927800178527832,0.009542429565429687,0.013176,0.00017499923706054688,0.00015401840209960938
0.00012445449829101562,0.09047222137451172,0.0008467440185546873,0.012869,0.00014138221740722656,0.00012040138244628906
0.00015020370483398438,0.11831855773925781,0.000711988143920898,0.01357,0.00015306472778320312,0.00012493133544921875
0.0001354217529296875,0.15969467163085938,0.003692140945434571,0.027416,0.00030493736267089844,0.0002620220184326172
9.584426879882812e-05,0.1186068058013916,0.001562249160766603,0.019724,0.00030422210693359375,0.0002675056457519531
9.322166442871094e-05,0.13698816299438477,0.0019374699401855482,0.01902,0.00034117698669433594,0.0002987384796142578
8.392333984375e-05,0.132249116897583,0.004308514312744139,0.022721,0.0003230571746826172,0.0002741813659667969
0.00010395050048828125,0.07073855400085449,0.0008431623992919916,0.014094,0.0002789497375488281,0.00022840499877929688
8.678436279296875e-05,0.12845563888549805,0.0016437096405029286,0.01777,0.0003371238708496094,0.0003018379211425781
9.655952453613281e-05,0.09072494506835938,0.003201223770141603,0.018909,0.00017976760864257812,0.00014519691467285156
7.772445678710938e-05,0.061704397201538086,0.0013349085235595734,0.03371,0.0003056526184082031,0.00034046173095703125
0.00011324882507324219,0.11326432228088379,0.0015736766204833968,0.020414,0.00022792816162109375,0.0002181529998779297
0.0001087188720703125,0.09644174575805664,0.0009014317474365235,0.073504,0.00018739700317382812,0.00016379356384277344
7.534027099609375e-05,0.10504364967346191,0.0016483511047363265,0.024067,0.0003020763397216797,0.0002837181091308594
8.177757263183594e-05,0.11830258369445801,0.001450705551147461,0.021401,0.0002532005310058594,0.00022983551025390625
7.104873657226562e-05,0.19109749794006348,0.01494274203491211,0.008603,0.00019311904907226562,0.00018405914306640625
9.202957153320312e-05,0.18703842163085938,0.0009100796203613277,0.009577,0.00019979476928710938,0.00018453598022460938
0.0001666545867919922,0.11868453025817871,0.0018367994384765607,0.032917,0.00032019615173339844,0.0002684593200683594
0.00016880035400390625,0.12525510787963867,0.0009426925811767579,0.009259,0.00018453598022460938,0.0001480579376220703
7.939338684082031e-05,0.17316961288452148,0.006856661590576171,0.013891,0.00016808509826660156,0.00013184547424316406
0.00016355514526367188,0.0986475944519043,0.003979470962524415,0.008306,0.00016260147094726562,0.0001270771026611328
9.894371032714844e-05,0.08667206764221191,0.0009123656005859378,0.005853,0.00016069412231445312,0.00013375282287597656
0.00010919570922851562,0.07308101654052734,0.0007955642395019533,0.004782,0.00016951560974121094,0.00013017654418945312
0.00011587142944335938,0.05573225021362305,0.0015294634857177733,0.009346,0.0002689361572265625,0.0002396106719970703
8.416175842285156e-05,0.06294703483581543,0.002040882431030273,0.010864,0.0003819465637207031,0.0003211498260498047
0.00013566017150878906,0.11439085006713867,0.0017283136596679682,0.024451,0.00026869773864746094,0.00023245811462402344
0.00010347366333007812,0.11192512512207031,0.001695282272338866,0.021371,0.00032711029052734375,0.00027298927307128906
0.0001239776611328125,0.08274412155151367,0.001317107635498048,0.028994,0.0002636909484863281,0.0002186298370361328
9.822845458984375e-05,0.06500840187072754,0.008488093154907226,0.015457,0.0003001689910888672,0.00026702880859375
0.00011134147644042969,0.043020009994506836,0.0009232321472167973,0.013328,0.00017213821411132812,0.0001430511474609375
0.0001323223114013672,0.04575181007385254,0.0014288715667724605,0.005218,0.00027108192443847656,0.00023508071899414062
0.000141143798828125,0.0396726131439209,0.0016379391937255856,0.007622,0.00030422210693359375,0.00027489662170410156
8.153915405273438e-05,0.057965993881225586,0.00109148860168457,0.011523,0.0003209114074707031,0.0003063678741455078
0.0001366138458251953,0.05406665802001953,0.0009307918548583987,0.0065,0.00020051002502441406,0.00015783309936523438
0.0001277923583984375,0.05894136428833008,0.0016958181152343758,0.015024,0.00030732154846191406,0.00026869773864746094
0.00013518333435058594,0.0893864631652832,0.0011664522247314436,0.021042,0.0004055500030517578,0.0003230571746826172
0.00010824203491210938,0.08999514579772949,0.0016172383270263678,0.009654,0.00033354759216308594,0.0002942085266113281
0.00012159347534179688,0.07332801818847656,0.002187523330688477,0.016211,0.0003218650817871094,0.0002779960632324219
0.00011849403381347656,0.08466076850891113,0.0018165742645263674,0.011774,0.00017571449279785156,0.00014138221740722656
9.34600830078125e-05,0.06019735336303711,0.0018648263702392576,0.006399,0.00021409988403320312,0.0001780986785888672
0.00010013580322265625,0.05112433433532715,0.006512149627685548,0.010417,0.00028204917907714844,0.0002472400665283203
0.00012803077697753906,0.07830238342285156,0.0011445188751220692,0.018901,0.00023555755615234375,0.00019168853759765625
0.0001518726348876953,0.08312153816223145,0.0017260117950439451,0.007131,0.00031495094299316406,0.0002677440643310547
0.00011801719665527344,0.09666681289672852,0.0025810026397705063,0.024001,0.00034236907958984375,0.0003018379211425781
0.00013208389282226562,0.03970456123352051,0.0034662415771484377,0.006122,0.00018715858459472656,0.0001804828643798828
0.00014972686767578125,0.11322999000549316,0.01963949447631836,0.01194,0.0004985332489013672,0.00042438507080078125
0.00017023086547851562,0.08650875091552734,0.0016501994018554688,0.012612,0.0003399848937988281,0.00029659271240234375
8.654594421386719e-05,0.08979225158691406,0.001656853424072265,0.011964,0.0003230571746826172,0.0002789497375488281
0.00010251998901367188,0.11933374404907227,0.0008969954528808589,0.012021,0.00017976760864257812,0.00015306472778320312
0.0001289844512939453,0.10381817817687988,0.0016186064910888674,0.01333,0.00033092498779296875,0.0002796649932861328
0.00011491775512695312,0.10860061645507812,0.0019259719696044925,0.019191,0.0003638267517089844,0.00030517578125
0.00022101402282714844,0.09415125846862793,0.0012484148254394561,0.039226,0.00032639503479003906,0.00028705596923828125
9.441375732421875e-05,0.11963248252868652,0.012200466415405273,0.044253,0.0003521442413330078,0.00029587745666503906
8.296966552734375e-05,0.10689592361450195,0.0016351719818115222,0.021104,0.00030541419982910156,0.0002713203430175781
9.918212890625e-05,0.11133599281311035,0.0016547639770507806,0.023733,0.00034880638122558594,0.00028777122497558594
0.00011467933654785156,0.0895841121673584,0.0016488252563476562,0.010933,0.00032711029052734375,0.0002903938293457031
8.749961853027344e-05,0.06795620918273926,0.004444460861206055,0.017033,0.0002925395965576172,0.00023937225341796875
0.00010228157043457031,0.049921512603759766,0.0009363936462402347,0.006271,0.00015854835510253906,0.00015401840209960938
7.2479248046875e-05,0.05931878089904785,0.0015441065979003923,0.01588,0.00016951560974121094,0.0001342296600341797
0.00011181831359863281,0.09232115745544434,0.02216324447631836,0.00551,0.0001552104949951172,0.00012612342834472656
7.891654968261719e-05,0.07725334167480469,0.001640052383422852,0.026032,0.0003383159637451172,0.0002923011779785156
8.58306884765625e-05,0.07218384742736816,0.00582538134765625,0.015453,0.0003237724304199219,0.0002853870391845703
0.00010204315185546875,0.10730242729187012,0.0016933902587890626,0.016291,0.0003294944763183594,0.00027489662170410156
0.00010609626770019531,0.10022974014282227,0.003777270874023436,0.024091,0.00016570091247558594,0.0001366138458251953
8.7738037109375e-05,0.16655635833740234,0.0016029265136718752,0.014003,0.00034117698669433594,0.00027942657470703125
0.00010347366333007812,0.10449600219726562,0.0016099770050048822,0.008977,0.0003287792205810547,0.0002803802490234375
0.00010895729064941406,0.04515433311462402,0.0027816934661865234,0.007842,0.00018334388732910156,0.0001456737518310547
0.0001537799835205078,0.11594080924987793,0.001798436019897461,0.015377,0.0003230571746826172,0.00027823448181152344
0.00011730194091796875,0.07445669174194336,0.014330961288452149,0.009236,0.0003380775451660156,0.00029730796813964844
9.179115295410156e-05,0.04926705360412598,0.0008738009796142587,0.023839,0.00017333030700683594,0.0001537799835205078
0.0001277923583984375,0.12379336357116699,0.011515980361938478,0.007676,0.00016570091247558594,0.00013184547424316406
0.00012230873107910156,0.06484723091125488,0.0053774738006591785,0.032507,0.0003325939178466797,0.00029206275939941406
9.489059448242188e-05,0.06619119644165039,0.0022133847045898436,0.012045,0.0001666545867919922,0.0001461505889892578
0.000125885009765625,0.07781171798706055,0.0030862856140136717,0.007026,0.00022792816162109375,0.00018930435180664062
0.00011372566223144531,0.05670976638793945,0.0022112744293212895,0.017654,0.00017762184143066406,0.00014066696166992188
8.392333984375e-05,0.06072711944580078,0.0020235527343749997,0.013693,0.00017118453979492188,0.00013256072998046875
0.0001392364501953125,0.08572793006896973,0.004849431274414062,0.010602,0.0001697540283203125,0.00013637542724609375
8.893013000488281e-05,0.07905220985412598,0.004973297164916993,0.012802,0.0001544952392578125,0.0001316070556640625
9.512901306152344e-05,0.10964250564575195,0.004700463989257813,0.030122,0.000316619873046875,0.0002722740173339844
9.34600830078125e-05,0.08159875869750977,0.0021938798217773434,0.011622,0.00035119056701660156,0.00029087066650390625
0.0001513957977294922,0.1161043643951416,0.0055368579864501985,0.03235,0.00032973289489746094,0.00028777122497558594
0.00010657310485839844,0.11879658699035645,0.005855215667724609,0.037176,0.0001418590545654297,0.00012183189392089844
0.00015282630920410156,0.09657001495361328,0.0037927921142578147,0.042016,0.00033926963806152344,0.0003025531768798828
0.00010895729064941406,0.08896899223327637,0.0009288636169433595,0.007854,0.00033020973205566406,0.0002892017364501953
9.5367431640625e-05,0.11681032180786133,0.018656320663452148,0.028104,0.0001747608184814453,0.00015425682067871094
0.00020503997802734375,0.13258719444274902,0.011472967514038084,0.042541,0.0003070831298828125,0.000274658203125
0.00011348724365234375,0.1198570728302002,0.0019158370666503902,0.009832,0.0001456737518310547,0.00012421607971191406
9.751319885253906e-05,0.11722874641418457,0.0007057086029052737,0.005821,0.0001316070556640625,0.00011610984802246094
0.00010251998901367188,0.09274625778198242,0.001859032424926757,0.029766,0.0004794597625732422,0.0004336833953857422
9.942054748535156e-05,0.07364845275878906,0.013276162673950195,0.014723,0.00019669532775878906,0.0001678466796875
0.00010132789611816406,0.05598163604736328,0.0014501855010986345,0.028813,0.00015664100646972656,0.00012159347534179688
8.106231689453125e-05,0.06801915168762207,0.0014894334564208994,0.034399,0.00029468536376953125,0.0002465248107910156
6.604194641113281e-05,0.09594202041625977,0.0016228124084472634,0.045781,0.0003097057342529297,0.00027108192443847656
9.989738464355469e-05,0.12632966041564941,0.0014313225402832024,0.009586,0.0002689361572265625,0.00023603439331054688
0.00012922286987304688,0.09414076805114746,0.001578948226928712,0.020609,0.0002944469451904297,0.0002779960632324219
0.0001304149627685547,0.17103362083435059,0.0007783764190673823,0.010068,0.0001678466796875,0.000141143798828125
9.822845458984375e-05,0.1562330722808838,0.0014661022644042974,0.018202,0.0001628398895263672,0.0001342296600341797
0.00010776519775390625,0.10075116157531738,0.0017004118804931634,0.034137,0.000347137451171875,0.000308990478515625
7.963180541992188e-05,0.10715985298156738,0.012485402465820312,0.033949,0.0003268718719482422,0.0002932548522949219
0.00011610984802246094,0.1943678855895996,0.0011089053192138675,0.022171,0.0003151893615722656,0.0002846717834472656
6.914138793945312e-05,0.13761615753173828,0.0009787973480224615,0.017692,0.0003020763397216797,0.0002639293670654297
9.489059448242188e-05,0.15703272819519043,0.0017208416290283232,0.034293,0.00033783912658691406,0.00029468536376953125
0.00010633468627929688,0.11326861381530762,0.0017573454895019533,0.027746,0.00032830238342285156,0.0003159046173095703
9.679794311523438e-05,0.0856318473815918,0.0017031574249267573,0.031875,0.0003185272216796875,0.0002865791320800781
0.00010180473327636719,0.19508814811706543,0.007136355651855469,0.036911,0.0003299713134765625,0.0002884864807128906
7.677078247070312e-05,0.11993718147277832,0.00170306967163086,0.030441,0.00030732154846191406,0.0002684593200683594
0.00010895729064941406,0.14965057373046875,0.003784358596801759,0.029275,0.00033402442932128906,0.00030159950256347656
0.00011849403381347656,0.0888056755065918,0.0016174295349121095,0.009233,0.00030732154846191406,0.00027108192443847656
0.00011563301086425781,0.09715723991394043,0.0016942747497558606,0.017785,0.00031638145446777344,0.00029778480529785156
9.489059448242188e-05,0.11514759063720703,0.001443857406616211,0.014076,0.0002884864807128906,0.00023627281188964844
6.628036499023438e-05,0.13455748558044434,0.0016314817199707034,0.006624,0.00017833709716796875,0.00014591217041015625
8.344650268554688e-05,0.10381793975830078,0.0008501648406982407,0.026027,0.00018596649169921875,0.00013780593872070312
0.00010657310485839844,0.09856653213500977,0.0014914597167968759,0.028061,0.00028824806213378906,0.00025081634521484375
0.00013828277587890625,0.13660240173339844,0.0016257332458496088,0.010186,0.000331878662109375,0.0002949237823486328
7.963180541992188e-05,0.09266877174377441,0.01342462094116211,0.011647,0.00030541419982910156,0.0002791881561279297
7.939338684082031e-05,0.08496570587158203,0.0017309743041992185,0.005413,0.0002028942108154297,0.0001480579376220703
0.00010967254638671875,0.03764772415161133,0.0017682233734130862,0.006683,0.0002498626708984375,0.0002243518829345703
0.000102996826171875,0.032247066497802734,0.0010342530212402341,0.005929,0.00020647048950195312,0.0001850128173828125
8.535385131835938e-05,0.0413057804107666,0.00224050228881836,0.020672,0.0002608299255371094,0.0002090930938720703
0.00010442733764648438,0.04523277282714844,0.002712923767089842,0.038523,0.00016999244689941406,0.0001327991485595703
8.893013000488281e-05,0.06883096694946289,0.0019275802307128914,0.034982,0.0001995563507080078,0.00013971328735351562
7.748603820800781e-05,0.09554815292358398,0.01753685681152344,0.016557,0.00033664703369140625,0.000301361083984375
7.152557373046875e-05,0.08710074424743652,0.005198850616455078,0.010316,0.0002999305725097656,0.0002753734588623047
8.296966552734375e-05,0.09540581703186035,0.0022856430816650397,0.023645,0.00019550323486328125,0.00016045570373535156
0.00011777877807617188,0.11291742324829102,0.0010137550506591798,0.021734,0.0003287792205810547,0.00029206275939941406
7.963180541992188e-05,0.039438724517822266,0.0020050838928222653,0.013752,0.0001800060272216797,0.00014209747314453125
0.00010466575622558594,0.07964706420898438,0.008899608566284179,0.016198,0.0003249645233154297,0.00029015541076660156
7.724761962890625e-05,0.046697378158569336,0.0043602744140625,0.025196,0.0001704692840576172,0.0001628398895263672
0.0001125335693359375,0.0782012939453125,0.002964618789672852,0.013538,0.0003223419189453125,0.0002887248992919922
8.797645568847656e-05,0.07136821746826172,0.010269589218139648,0.021766,0.00034332275390625,0.00030350685119628906
0.00010347366333007812,0.059041738510131836,0.005313443084716797,0.009304,0.0002014636993408203,0.00016045570373535156
0.0001068115234375,0.049707889556884766,0.0034496113433837884,0.007886,0.00015664100646972656,0.00016355514526367188
8.320808410644531e-05,0.06207394599914551,0.002723055969238282,0.013189,0.0003368854522705078,0.0002925395965576172
7.82012939453125e-05,0.060720205307006836,0.0011257815093994143,0.014303,0.0003139972686767578,0.00028777122497558594
7.987022399902344e-05,0.054889678955078125,0.0009392512969970705,0.007357,0.0002498626708984375,0.00022935867309570312
9.608268737792969e-05,0.08232402801513672,0.005453325561523437,0.024246,0.00017952919006347656,0.000148773193359375
7.486343383789062e-05,0.08623552322387695,0.005899692779541017,0.018944,0.0002319812774658203,0.00020456314086914062
7.987022399902344e-05,0.08186912536621094,0.0020727776031494137,0.009877,0.00020503997802734375,0.00017786026000976562
0.00018644332885742188,0.06534934043884277,0.0020798001403808594,0.024388,0.00027871131896972656,0.00024390220642089844
0.00011277198791503906,0.09341120719909668,0.0016462874603271477,0.023355,0.00032973289489746094,0.0002894401550292969
0.00020384788513183594,0.08400893211364746,0.0012161722259521482,0.007092,0.00033354759216308594,0.0002853870391845703
0.00014710426330566406,0.10344314575195312,0.001974761825561524,0.014844,0.0003173351287841797,0.00028395652770996094
0.00011181831359863281,0.08284592628479004,0.001831721221923828,0.021488,0.0003151893615722656,0.00028586387634277344
0.00015306472778320312,0.1136937141418457,0.001517099365234375,0.015691,0.00033545494079589844,0.00028824806213378906
0.00015234947204589844,0.10658574104309082,0.0018524626007080068,0.024226,0.0002772808074951172,0.00025272369384765625
9.5367431640625e-05,0.09223556518554688,0.00650190348815918,0.007823,0.00032806396484375,0.00029850006103515625
0.00012564659118652344,0.13686203956604004,0.009198848220825196,0.012178,0.00028395652770996094,0.00023412704467773438
0.00012159347534179688,0.15280508995056152,0.001496268402099609,0.018189,0.00014328956604003906,0.00012373924255371094
0.00016260147094726562,0.11433053016662598,0.003524966644287109,0.009126,0.00033020973205566406,0.0003001689910888672
0.00015735626220703125,0.0678706169128418,0.0016260926818847648,0.01024,0.00033354759216308594,0.0002982616424560547
0.00010704994201660156,0.08477020263671875,0.0022304066772460933,0.025738,0.00030732154846191406,0.0002715587615966797
8.249282836914062e-05,0.07228660583496094,0.003184115447998046,0.01846,0.00031757354736328125,0.0002894401550292969
0.00010561943054199219,0.06374192237854004,0.0009465468597412117,0.01143,0.00019240379333496094,0.00015163421630859375
0.0004923343658447266,0.08210229873657227,0.0012377029724121094,0.034393,0.00033855438232421875,0.00018405914306640625
0.00018143653869628906,0.08696746826171875,0.0021433078155517586,0.016939,0.0001728534698486328,0.00013947486877441406
8.58306884765625e-05,0.0903475284576416,0.004364328811645508,0.023652,0.0003032684326171875,0.00026488304138183594
8.082389831542969e-05,0.06848406791687012,0.002809388626098634,0.036487,0.0002503395080566406,0.00022029876708984375
9.560585021972656e-05,0.08403182029724121,0.006414234130859375,0.013632,0.00014710426330566406,0.00013184547424316406
8.177757263183594e-05,0.09786081314086914,0.0008897315673828121,0.014432,0.0001652240753173828,0.0001556873321533203
0.00011396408081054688,0.06791257858276367,0.0009141390380859376,0.007194,0.00033473968505859375,0.00028777122497558594
9.989738464355469e-05,0.041074275970458984,0.0026412206420898436,0.006124,0.00018262863159179688,0.00015020370483398438
0.00010466575622558594,0.05997037887573242,0.019029550735473633,0.031833,0.00018405914306640625,0.00016808509826660156
0.00014781951904296875,0.07350492477416992,0.0017695206909179688,0.021297,0.0003273487091064453,0.00028777122497558594
0.00013589859008789062,0.09791326522827148,0.004549399749755857,0.048133,0.00031375885009765625,0.0002875328063964844
0.00010585784912109375,0.1141512393951416,0.010670179260253907,0.014462,0.0003228187561035156,0.00029850006103515625
7.2479248046875e-05,0.13347101211547852,0.001559985122680664,0.009665,0.000301361083984375,0.00027251243591308594
0.00011396408081054688,0.05114126205444336,0.002283232803344727,0.01713,0.0001895427703857422,0.00016498565673828125
0.0002276897430419922,0.05695366859436035,0.000991765609741211,0.018709,0.00013685226440429688,0.00011610984802246094
8.96453857421875e-05,0.06705546379089355,0.001489400314331056,0.020751,0.00033164024353027344,0.0002961158752441406
0.00011515617370605469,0.06690144538879395,0.006240346954345704,0.014802,0.0003230571746826172,0.0002856254577636719
6.604194641113281e-05,0.05936861038208008,0.0010901087951660157,0.011455,0.00017523765563964844,0.00014162063598632812
0.00010204315185546875,0.060207366943359375,0.0014964056701660157,0.009828,0.0001742839813232422,0.00015282630920410156
9.5367431640625e-05,0.10033392906188965,0.001419539855957031,0.006001,0.0003108978271484375,0.0002789497375488281
0.0001327991485595703,0.06834697723388672,0.003829926620483398,0.006439,0.00017333030700683594,0.00014162063598632812
8.130073547363281e-05,0.0584108829498291,0.0027870928802490227,0.008096,0.00027298927307128906,0.00024390220642089844
0.00012063980102539062,0.0550382137298584,0.0011291437835693353,0.008703,0.00018453598022460938,0.0001652240753173828
0.00010585784912109375,0.09702491760253906,0.0012094771423339853,0.023721,0.0002484321594238281,0.00021696090698242188
7.82012939453125e-05,0.07053208351135254,0.0021578898925781256,0.037473,0.0003223419189453125,0.00028896331787109375
0.00011563301086425781,0.09256863594055176,0.00174233122253418,0.010721,0.0003185272216796875,0.0002799034118652344
9.5367431640625e-05,0.0857536792755127,0.0016085986175537123,0.029521,0.0003132820129394531,0.0002856254577636719
8.535385131835938e-05,0.10865187644958496,0.0014272985839843752,0.00571,0.0003151893615722656,0.00028777122497558594
0.00011515617370605469,0.09551382064819336,0.002563601593017578,0.013821,0.00032901763916015625,0.00030803680419921875
9.1552734375e-05,0.07216191291809082,0.0012349846343994138,0.007602,0.0001633167266845703,0.0001418590545654297
0.000133514404296875,0.055704593658447266,0.001174938629150391,0.007277,0.00029015541076660156,0.00025391578674316406
0.00010395050048828125,0.047112464904785156,0.006551211654663085,0.022713,0.000186920166015625,0.00014972686767578125
9.298324584960938e-05,0.07425212860107422,0.0032896442260742197,0.030191,0.00033664703369140625,0.0002999305725097656
0.00011992454528808594,0.10006093978881836,0.0015716735839843739,0.02705,0.0002589225769042969,0.00023603439331054688
8.273124694824219e-05,0.0762946605682373,0.0015600265655517573,0.032659,0.00016307830810546875,0.00013971328735351562
0.0001010894775390625,0.08458924293518066,0.0007540288391113276,0.011381,0.00014209747314453125,0.00012564659118652344
0.00018453598022460938,0.10306787490844727,0.0012208240051269532,0.009148,0.0003285408020019531,0.0003001689910888672
0.0001232624053955078,0.06519484519958496,0.0016143042755126964,0.01578,0.00017833709716796875,0.00016832351684570312
0.00016880035400390625,0.0900580883026123,0.0008554520874023436,0.014822,0.00014495849609375,0.00012731552124023438
9.584426879882812e-05,0.05913662910461426,0.0021291536407470717,0.028567,0.00031280517578125,0.00028324127197265625
0.00011968612670898438,0.05337214469909668,0.007719479797363281,0.034102,0.0003120899200439453,0.00027108192443847656
0.00019812583923339844,0.13067269325256348,0.0008208193054199224,0.010001,0.00015306472778320312,0.0001327991485595703
9.632110595703125e-05,0.07229018211364746,0.0011314631500244157,0.019821,0.00033211708068847656,0.0002944469451904297
7.271766662597656e-05,0.08681368827819824,0.001959960327148437,0.022765,0.00016021728515625,0.00013065338134765625
8.082389831542969e-05,0.07885909080505371,0.0014059913635253909,0.01495,0.00026297569274902344,0.00023436546325683594
8.153915405273438e-05,0.06782817840576172,0.0009843030853271487,0.006683,0.00026988983154296875,0.00023746490478515625
0.00010418891906738281,0.06173300743103027,0.001627362869262695,0.005452,0.0002837181091308594,0.000263214111328125
8.606910705566406e-05,0.06490111351013184,0.001577369262695313,0.007473,0.00029468536376953125,0.00025272369384765625
8.559226989746094e-05,0.07475066184997559,0.0016459011077880892,0.0401,0.00033783912658691406,0.0002906322479248047
7.462501525878906e-05,0.09560084342956543,0.0016335429687499986,0.044448,0.0003139972686767578,0.00028705596923828125
8.797645568847656e-05,0.0805048942565918,0.0016366995391845704,0.026969,0.0003001689910888672,0.0002789497375488281
7.748603820800781e-05,0.12699174880981445,0.0008877354583740234,0.011979,0.0001780986785888672,0.000133514404296875
7.987022399902344e-05,0.10923647880554199,0.000830021911621094,0.004769,0.00013494491577148438,0.00011968612670898438
8.320808410644531e-05,0.1143198013305664,0.0016257531890869134,0.015924,0.00032520294189453125,0.0003254413604736328
8.869171142578125e-05,0.11117029190063477,0.000997581924438478,0.022711,0.0003123283386230469,0.00028204917907714844
7.772445678710938e-05,0.06718945503234863,0.01563544389343262,0.032234,0.0003294944763183594,0.0002770423889160156
0.00011920928955078125,0.11313772201538086,0.0016413231353759779,0.022052,0.0002753734588623047,0.0002484321594238281
0.00010514259338378906,0.07901549339294434,0.001555953247070311,0.019793,0.0003039836883544922,0.00027632713317871094
6.985664367675781e-05,0.1037440299987793,0.001640495483398438,0.030958,0.00019025802612304688,0.00012993812561035156
0.00011181831359863281,0.0581822395324707,0.0011323073883056645,0.023673,0.0003254413604736328,0.0002961158752441406
8.606910705566406e-05,0.0928654670715332,0.0012993493652343757,0.019815,0.00032138824462890625,0.00032067298889160156
6.866455078125e-05,0.07643961906433105,0.0009127427215576168,0.008413,0.00018787384033203125,0.00015592575073242188
8.678436279296875e-05,0.1035158634185791,0.003720465423583983,0.026398,0.00033783912658691406,0.00028896331787109375
6.723403930664062e-05,0.057424068450927734,0.010712347274780272,0.025569,0.0002777576446533203,0.00023365020751953125
8.463859558105469e-05,0.05868101119995117,0.0013256790466308586,0.011043,0.0002503395080566406,0.0002238750457763672
0.00010466575622558594,0.10582900047302246,0.00600267678833008,0.034384,0.00014591217041015625,0.00012636184692382812
0.00010347366333007812,0.10269713401794434,0.003956434875488281,0.005669,0.00032639503479003906,0.00029850006103515625
6.818771362304688e-05,0.08653545379638672,0.010437538665771483,0.018506,0.00030875205993652344,0.0002713203430175781
6.937980651855469e-05,0.07384347915649414,0.013868173965454101,0.014666,0.00030684471130371094,0.0002655982971191406
8.249282836914062e-05,0.08510112762451172,0.0011198346252441413,0.014313,0.0003161430358886719,0.0002849102020263672
8.535385131835938e-05,0.06560397148132324,0.0013433324279785164,0.011156,0.00028133392333984375,0.00026226043701171875
8.058547973632812e-05,0.0839238166809082,0.0008579401092529294,0.005067,0.00019216537475585938,0.00015163421630859375
0.00010013580322265625,0.08680963516235352,0.0016719800720214843,0.014149,0.0002944469451904297,0.0002675056457519531
0.00011467933654785156,0.09418725967407227,0.003958414840698242,0.0112,0.000316619873046875,0.0002727508544921875
0.00011801719665527344,0.1251366138458252,0.0018148797760009772,0.009824,0.00021529197692871094,0.0001900196075439453
8.678436279296875e-05,0.11674857139587402,0.0014097391204833977,0.013742,0.00031876564025878906,0.0002906322479248047
9.751319885253906e-05,0.08500313758850098,0.0020223335418701168,0.006159,0.0003104209899902344,0.00028443336486816406
0.00011777877807617188,0.05345416069030762,0.0016370333251953112,0.020719,0.0002613067626953125,0.0002281665802001953
0.0001227855682373047,0.040933847427368164,0.0011826305999755853,0.014486,0.00016021728515625,0.00013327598571777344
9.393692016601562e-05,0.04830670356750488,0.0011175414428710936,0.014064,0.00015234947204589844,0.00012922286987304688
0.00010156631469726562,0.050234079360961914,0.0030160335388183593,0.008666,0.00013637542724609375,0.00011873245239257812
9.703636169433594e-05,0.04091811180114746,0.001731599960327148,0.02034,0.00015664100646972656,0.0001304149627685547
9.417533874511719e-05,0.07085728645324707,0.000717346267700196,0.01892,0.0001499652862548828,0.00013017654418945312
0.00013637542724609375,0.05950808525085449,0.002511460754394533,0.039928,0.0003097057342529297,0.00026226043701171875
9.846687316894531e-05,0.05158519744873047,0.014589695449829104,0.048704,0.0001800060272216797,0.0001590251922607422
6.866455078125e-05,0.08494043350219727,0.005930765426635742,0.020687,0.00014829635620117188,0.00012755393981933594
9.965896606445312e-05,0.10713887214660645,0.001597358261108399,0.010289,0.00033783912658691406,0.0002956390380859375
9.822845458984375e-05,0.1105947494506836,0.004516201126098636,0.039663,0.00030875205993652344,0.00027823448181152344
7.295608520507812e-05,0.1335005760192871,0.0016225224456787105,0.016354,0.00029087066650390625,0.0002651214599609375
0.00011181831359863281,0.10451745986938477,0.0008494444732666008,0.022512,0.0001575946807861328,0.000133514404296875
0.00010538101196289062,0.1119852066040039,0.0020288234863281244,0.009709,0.0003364086151123047,0.0003008842468261719
0.00011110305786132812,0.09436893463134766,0.0008111629486083974,0.04025,0.00022840499877929688,0.00019931793212890625
0.00010013580322265625,0.09813833236694336,0.001021057006835937,0.012153,0.0003170967102050781,0.00028586387634277344
9.632110595703125e-05,0.11455535888671875,0.006800031738281247,0.039045,0.00033164024353027344,0.0002753734588623047
8.654594421386719e-05,0.09292984008789062,0.015071327011108398,0.015858,0.0001952648162841797,0.00019073486328125
7.176399230957031e-05,0.1011049747467041,0.0015676171417236331,0.014688,0.0002951622009277344,0.000263214111328125
0.00010132789611816406,0.09201383590698242,0.0007653331756591799,0.005625,0.00014472007751464844,0.00012254714965820312
0.00011610984802246094,0.08873748779296875,0.0025354652557373052,0.009184,0.00013875961303710938,0.00012373924255371094
8.20159912109375e-05,0.05517148971557617,0.0015129393615722648,0.010521,0.00028252601623535156,0.00025391578674316406
0.00015926361083984375,0.07266044616699219,0.001816889556884766,0.016641,0.00034356117248535156,0.0002956390380859375
9.34600830078125e-05,0.0632467269897461,0.002018189102172852,0.006794,0.00017881393432617188,0.00015997886657714844
6.628036499023438e-05,0.07571554183959961,0.0012505321197509786,0.044507,0.00027871131896972656,0.000244140625
0.00010633468627929688,0.11325788497924805,0.0016474717254638671,0.010463,0.0002193450927734375,0.00019741058349609375
0.0001938343048095703,0.07953476905822754,0.001998412872314453,0.013299,0.000270843505859375,0.0002453327178955078
0.000141143798828125,0.09593033790588379,0.0014122560119628896,0.02799,0.00031256675720214844,0.0002853870391845703
0.00014138221740722656,0.11358904838562012,0.0016183830566406238,0.028018,0.0003325939178466797,0.00029850006103515625
0.00015616416931152344,0.07600688934326172,0.001584814697265624,0.029669,0.0003097057342529297,0.00026917457580566406
0.0001087188720703125,0.08308529853820801,0.001030511566162108,0.020379,0.0001895427703857422,0.00015616416931152344
0.00017571449279785156,0.07257580757141113,0.0018342792510986326,0.018175,0.00033211708068847656,0.0002980232238769531
0.00011277198791503906,0.05894351005554199,0.0014018040924072273,0.030722,0.0002675056457519531,0.00022530555725097656
0.00010800361633300781,0.10100746154785156,0.0009888847198486327,0.011391,0.00018143653869628906,0.00015044212341308594
7.104873657226562e-05,0.08590555191040039,0.007639424606323242,0.008404,0.0003223419189453125,0.00029754638671875
0.00010371208190917969,0.042342185974121094,0.001278130294799805,0.012898,0.00026988983154296875,0.000255584716796875
0.00010371208190917969,0.09808135032653809,0.015040225601196288,0.016025,0.00016689300537109375,0.00014901161193847656
0.0001304149627685547,0.09150433540344238,0.001018714065551758,0.00488,0.0001766681671142578,0.00014543533325195312
0.00013589859008789062,0.09166455268859863,0.0017780780639648427,0.028441,0.00031948089599609375,0.0002944469451904297
8.225440979003906e-05,0.08153295516967773,0.005812483703613281,0.008238,0.0002231597900390625,0.00018095970153808594
0.00013518333435058594,0.07925868034362793,0.008495006118774413,0.011664,0.00031256675720214844,0.00025725364685058594
0.000152587890625,0.08160781860351562,0.019861301254272462,0.010101,0.00032019615173339844,0.0002923011779785156
0.0001652240753173828,0.05397820472717285,0.003947002609252929,0.010767,0.00028896331787109375,0.00025582313537597656
8.416175842285156e-05,0.12457013130187988,0.009639166366577148,0.016888,0.0002961158752441406,0.0002677440643310547
8.58306884765625e-05,0.07064557075500488,0.0008893206939697279,0.026489,0.00017523765563964844,0.00013518333435058594
7.987022399902344e-05,0.056767940521240234,0.00146295523071289,0.010056,0.00033593177795410156,0.0002903938293457031
0.00010514259338378906,0.09933662414550781,0.00367474836730957,0.013731,0.00021886825561523438,0.00021266937255859375
0.00012063980102539062,0.07879471778869629,0.0016524878692626976,0.03863,0.00031638145446777344,0.0002868175506591797
0.00013780593872070312,0.12240171432495117,0.0018385131378173825,0.021398,0.0003323554992675781,0.00029540061950683594
8.749961853027344e-05,0.07357954978942871,0.006280293167114259,0.034912,0.00032830238342285156,0.0002846717834472656
0.00014519691467285156,0.11680150032043457,0.0017827086791992186,0.018789,0.00033473968505859375,0.0003113746643066406
0.00010085105895996094,0.06291437149047852,0.001656429046630859,0.006806,0.0003142356872558594,0.00027632713317871094
0.0001049041748046875,0.0527806282043457,0.001808522659301758,0.005494,0.00026607513427734375,0.0002307891845703125
0.00014209747314453125,0.050427913665771484,0.0015962364501953125,0.014168,0.0001685619354248047,0.00014781951904296875
8.559226989746094e-05,0.055908203125,0.0036126227111816407,0.006678,0.0001647472381591797,0.00014066696166992188
0.0001087188720703125,0.06498599052429199,0.0016112835693359376,0.025845,0.0003275871276855469,0.0002694129943847656
9.083747863769531e-05,0.061406850814819336,0.02715547019958496,0.047805,0.00033354759216308594,0.0003006458282470703
7.295608520507812e-05,0.0813441276550293,0.0016248513336181644,0.042788,0.0003006458282470703,0.00028395652770996094
7.534027099609375e-05,0.10876297950744629,0.001690750427246094,0.01993,0.0003170967102050781,0.0002827644348144531
9.036064147949219e-05,0.12801408767700195,0.001108911590576172,0.00792,0.0001990795135498047,0.0001747608184814453
0.00010585784912109375,0.09967732429504395,0.0011476876373291006,0.039563,0.00031375885009765625,0.0003025531768798828
0.00010442733764648438,0.18238139152526855,0.022322782974243165,0.015895,0.00031638145446777344,0.00027680397033691406
8.726119995117188e-05,0.09201598167419434,0.0014378020019531253,0.014603,0.00015735626220703125,0.00013947486877441406
0.00013589859008789062,0.08759450912475586,0.001670006759643558,0.033342,0.0003445148468017578,0.0003197193145751953
0.00010418891906738281,0.1099700927734375,0.0013283702697753901,0.008741,0.00031185150146484375,0.0002930164337158203
0.0001163482666015625,0.08142852783203125,0.0015664580993652345,0.023982,0.00028824806213378906,0.0002608299255371094
8.630752563476562e-05,0.1037287712097168,0.0019090150451660168,0.036515,0.00031185150146484375,0.00026869773864746094
7.62939453125e-05,0.176588773727417,0.0017067323608398431,0.025308,0.00033283233642578125,0.0003063678741455078
0.00014352798461914062,0.11754822731018066,0.0010392230987548816,0.0256,0.0003268718719482422,0.0002815723419189453
0.00010275840759277344,0.09694194793701172,0.007646511322021484,0.012569,0.00033664703369140625,0.000274658203125
0.00013518333435058594,0.07711362838745117,0.0024860508575439456,0.009911,0.00018095970153808594,0.00017142295837402344
8.58306884765625e-05,0.1007087230682373,0.0014828990936279294,0.006975,0.0002467632293701172,0.00021767616271972656
9.584426879882812e-05,0.039525747299194336,0.0021263664703369146,0.014752,0.0001678466796875,0.00014400482177734375
0.00014257431030273438,0.06726646423339844,0.0014678436889648434,0.007511,0.0003485679626464844,0.0003032684326171875
0.00011801719665527344,0.04875922203063965,0.0010526685485839843,0.006849,0.0002484321594238281,0.00023436546325683594
0.00012302398681640625,0.02631092071533203,0.0019739327239990234,0.006895,0.00016808509826660156,0.0001366138458251953
0.00010204315185546875,0.03268265724182129,0.0016927583465576176,0.005924,0.0002295970916748047,0.0002105236053466797
7.367134094238281e-05,0.06380343437194824,0.000984250152587891,0.015387,0.0001933574676513672,0.00015282630920410156
0.00011014938354492188,0.07345151901245117,0.0016068795471191402,0.014772,0.0003147125244140625,0.0002923011779785156
0.00011539459228515625,0.06868624687194824,0.0012279076385498036,0.01777,0.0002193450927734375,0.00021004676818847656
9.322166442871094e-05,0.08019900321960449,0.002702579666137697,0.049024,0.00033473968505859375,0.0002944469451904297
0.00010728836059570312,0.09172463417053223,0.0016735554199218752,0.011552,0.0003116130828857422,0.0002720355987548828
8.177757263183594e-05,0.1118476390838623,0.001668044677734376,0.044959,0.0002970695495605469,0.00025963783264160156
7.772445678710938e-05,0.10645294189453125,0.0066486877899169915,0.015277,0.0003311634063720703,0.00030493736267089844
0.00011682510375976562,0.13121843338012695,0.001133269668579101,0.011074,0.0003445148468017578,0.0002868175506591797
7.534027099609375e-05,0.09415912628173828,0.001682266967773436,0.022707,0.0003178119659423828,0.0002906322479248047
0.00013875961303710938,0.12401676177978516,0.0016775411376953112,0.019824,0.0003046989440917969,0.0002849102020263672
9.179115295410156e-05,0.08975625038146973,0.0010584536743164065,0.006755,0.0003018379211425781,0.00030040740966796875
0.00012540817260742188,0.052947282791137695,0.0010417795257568353,0.008592,0.0002598762512207031,0.0002505779266357422
0.00011348724365234375,0.05000710487365723,0.001330861770629882,0.008188,0.0001933574676513672,0.00015473365783691406
0.00013208389282226562,0.07210922241210938,0.0019075142669677733,0.00732,0.00033164024353027344,0.0002765655517578125
8.416175842285156e-05,0.07949948310852051,0.01449447315979004,0.008537,0.0003540515899658203,0.0003001689910888672
7.486343383789062e-05,0.0932915210723877,0.0016007684326171875,0.02214,0.0002961158752441406,0.0002772808074951172
0.0001380443572998047,0.07654452323913574,0.0016919091491699213,0.011022,0.00031948089599609375,0.000308990478515625
7.605552673339844e-05,0.13255739212036133,0.0016090853729248053,0.011621,0.0003159046173095703,0.00027179718017578125
0.0001163482666015625,0.06521797180175781,0.004743882431030272,0.023786,0.0002167224884033203,0.00017690658569335938
0.00013208389282226562,0.0757901668548584,0.002693621902465821,0.02122,0.0003266334533691406,0.00029969215393066406
7.319450378417969e-05,0.07775163650512695,0.002341494033813476,0.013402,0.00024509429931640625,0.00021195411682128906
0.00012612342834472656,0.08670663833618164,0.001591390289306641,0.012636,0.0002899169921875,0.00026226043701171875
0.00010609626770019531,0.13276290893554688,0.0017123024291992202,0.016418,0.00034308433532714844,0.00030875205993652344
9.059906005859375e-05,0.12290072441101074,0.0012759026794433598,0.011047,0.0003304481506347656,0.0002887248992919922
8.320808410644531e-05,0.13749194145202637,0.010018875045776365,0.052705,0.00032520294189453125,0.00027871131896972656
0.0001537799835205078,0.13461637496948242,0.0016246062011718784,0.041203,0.000308990478515625,0.00027680397033691406
8.273124694824219e-05,0.13249611854553223,0.03181908685302734,0.025759,0.0002999305725097656,0.00027060508728027344
9.179115295410156e-05,0.21136140823364258,0.001560378158569336,0.013887,0.00032901763916015625,0.0002636909484863281
8.392333984375e-05,0.15467309951782227,0.007266087326049804,0.015516,0.0002942085266113281,0.0002856254577636719
8.845329284667969e-05,0.05159139633178711,0.011778204147338867,0.019833,0.00018095970153808594,0.0001506805419921875
8.702278137207031e-05,0.06244540214538574,0.0023017049102783205,0.005697,0.00029540061950683594,0.00027251243591308594
0.00019311904907226562,0.0769965648651123,0.004483475540161132,0.022377,0.00024008750915527344,0.00021529197692871094
9.989738464355469e-05,0.034353017807006836,0.002703840850830079,0.027551,0.00017309188842773438,0.00015020370483398438
8.296966552734375e-05,0.11652374267578125,0.009210132125854493,0.013921,0.00034165382385253906,0.0002837181091308594
9.846687316894531e-05,0.06945991516113281,0.006058956787109375,0.016978,0.0003123283386230469,0.0002791881561279297
8.225440979003906e-05,0.0454869270324707,0.02445764533996582,0.035955,0.0002200603485107422,0.00020313262939453125
0.00011706352233886719,0.10997176170349121,0.0012719694519042965,0.009485,0.00020241737365722656,0.00018358230590820312
8.487701416015625e-05,0.09978151321411133,0.0012186115875244125,0.026936,0.00016450881958007812,0.0001404285430908203
9.226799011230469e-05,0.1087193489074707,0.0052191054687500005,0.010589,0.0003314018249511719,0.0003361701965332031
7.128715515136719e-05,0.1025094985961914,0.01165276156616211,0.013663,0.0002682209014892578,0.00023102760314941406
0.0001480579376220703,0.11187171936035156,0.0012914447174072266,0.023264,0.00020742416381835938,0.00018262863159179688
9.894371032714844e-05,0.09342479705810547,0.010119139114379883,0.012034,0.0003085136413574219,0.0002772808074951172
0.00010132789611816406,0.10317683219909668,0.0016520630493164074,0.017636,0.000301361083984375,0.0002701282501220703
0.00010347366333007812,0.05401015281677246,0.001241055068969727,0.008315,0.00019049644470214844,0.0001671314239501953
0.00011086463928222656,0.026356220245361328,0.0009872593536376945,0.015461,0.00023174285888671875,0.00020384788513183594
0.00014591217041015625,0.0376734733581543,0.002045103729248047,0.009162,0.00026297569274902344,0.00023365020751953125
0.0001392364501953125,0.06731843948364258,0.0015728396606445316,0.018955,0.0002982616424560547,0.0002605915069580078
9.417533874511719e-05,0.07268643379211426,0.013686870590209961,0.019434,0.00017023086547851562,0.0001461505889892578
8.416175842285156e-05,0.0922844409942627,0.0016114854125976567,0.020797,0.00032830238342285156,0.00030112266540527344
0.00010633468627929688,0.09109282493591309,0.001015532836914062,0.01114,0.00019550323486328125,0.0001590251922607422
0.000133514404296875,0.10411715507507324,0.0017795239105224611,0.007736,0.0002841949462890625,0.00025916099548339844
0.000102996826171875,0.0637826919555664,0.0017400134887695321,0.009541,0.00016498565673828125,0.0001583099365234375
7.653236389160156e-05,0.08430290222167969,0.0014904952850341782,0.016466,0.00018668174743652344,0.00015616416931152344
9.441375732421875e-05,0.04636549949645996,0.0014618807983398444,0.01713,0.0001628398895263672,0.0001442432403564453
0.00011658668518066406,0.07681846618652344,0.0016576303710937497,0.018751,0.0003364086151123047,0.0003032684326171875
0.0001068115234375,0.08755612373352051,0.0031066489257812503,0.029921,0.00023865699768066406,0.00019550323486328125
9.465217590332031e-05,0.08535385131835938,0.004147676940917968,0.017454,0.0002932548522949219,0.0002663135528564453
0.0001010894775390625,0.08413815498352051,0.0009524576110839841,0.006583,0.00032973289489746094,0.00028777122497558594
7.915496826171875e-05,0.06032562255859375,0.002765823287963867,0.009955,0.00017404556274414062,0.00013685226440429688
0.00010991096496582031,0.045662879943847656,0.002494942779541015,0.01063,0.00030112266540527344,0.00027251243591308594
7.605552673339844e-05,0.05539107322692871,0.0012268452148437503,0.007402,0.0001742839813232422,0.00014662742614746094
0.0001239776611328125,0.0255734920501709,0.001958153793334961,0.009953,0.0002472400665283203,0.00022292137145996094
7.486343383789062e-05,0.041190147399902344,0.001562938247680664,0.014789,0.0002319812774658203,0.0001938343048095703
0.00010514259338378906,0.04494738578796387,0.0036826269683837894,0.005944,0.0002617835998535156,0.0002334117889404297
7.390975952148438e-05,0.06627154350280762,0.0015503786773681649,0.012528,0.0003018379211425781,0.0002601146697998047
8.368492126464844e-05,0.06789731979370117,0.0013388906402587893,0.016558,0.0003256797790527344,0.0002963542938232422
0.00012612342834472656,0.07046699523925781,0.0016896656799316404,0.01562,0.0003120899200439453,0.0002956390380859375
7.700920104980469e-05,0.09003686904907227,0.001699434356689452,0.02492,0.00032901763916015625,0.0002949237823486328
7.843971252441406e-05,0.08962321281433105,0.0009801657104492184,0.00476,0.00031375885009765625,0.0002818107604980469
0.00011205673217773438,0.11246895790100098,0.0015767857208251954,0.011011,0.0003197193145751953,0.00028014183044433594
8.845329284667969e-05,0.08576202392578125,0.008145145797729493,0.01935,0.0001838207244873047,0.00016045570373535156
9.989738464355469e-05,0.09576964378356934,0.002446633193969726,0.022002,0.0002989768981933594,0.0002701282501220703
9.012222290039062e-05,0.08247232437133789,0.0015791660919189446,0.011886,0.00014400482177734375,0.0001316070556640625
0.00010657310485839844,0.08854293823242188,0.0016152455444335932,0.019563,0.00032448768615722656,0.00029850006103515625
9.894371032714844e-05,0.05791163444519043,0.0011585157623291015,0.027101,0.0001666545867919922,0.00014543533325195312
8.797645568847656e-05,0.0955202579498291,0.0012598773345947265,0.014064,0.0001456737518310547,0.0001285076141357422
8.0108642578125e-05,0.04927635192871094,0.004461452056884765,0.014973,0.0001366138458251953,0.0001227855682373047
9.322166442871094e-05,0.08835577964782715,0.0019696059112548825,0.006237,0.0001430511474609375,0.0001227855682373047
7.891654968261719e-05,0.125762939453125,0.0034772441406249986,0.018648,0.00033164024353027344,0.0002970695495605469
0.00011944770812988281,0.08284163475036621,0.0017138084564208983,0.008784,0.0003337860107421875,0.00027561187744140625
0.00011992454528808594,0.049149274826049805,0.0048036544494628915,0.020082,0.0003292560577392578,0.0002956390380859375
7.772445678710938e-05,0.09715509414672852,0.0008604663085937485,0.02968,0.00022292137145996094,0.00020241737365722656
9.441375732421875e-05,0.07332015037536621,0.014744597640991211,0.011609,0.0003120899200439453,0.0002884864807128906
0.00012540817260742188,0.1104741096496582,0.000959242202758788,0.017548,0.00031876564025878906,0.0002856254577636719
9.298324584960938e-05,0.0511476993560791,0.004480681030273437,0.044933,0.00022721290588378906,0.00021576881408691406
6.508827209472656e-05,0.12182784080505371,0.0008274088287353511,0.00446,0.0002765655517578125,0.0002429485321044922
8.726119995117188e-05,0.1065070629119873,0.014618865356445312,0.01439,0.00023889541625976562,0.00021839141845703125
9.250640869140625e-05,0.08941459655761719,0.000724506484985352,0.013413,0.00012803077697753906,0.00011968612670898438
0.00010061264038085938,0.11916255950927734,0.0013669666748046877,0.007527,0.00024580955505371094,0.00022745132446289062
0.00012993812561035156,0.10586309432983398,0.00249082160949707,0.01374,0.00014519691467285156,0.0001239776611328125
6.890296936035156e-05,0.09840178489685059,0.010291028182983398,0.012307,0.0002243518829345703,0.00018668174743652344
0.000102996826171875,0.1529102325439453,0.0057564934387207035,0.028561,0.00019288063049316406,0.00017261505126953125
0.0001010894775390625,0.08715510368347168,0.0009380077514648446,0.013534,0.00032448768615722656,0.0003001689910888672
0.0001494884490966797,0.13173174858093262,0.0016895774688720708,0.023666,0.0003006458282470703,0.0002734661102294922
7.081031799316406e-05,0.1086282730102539,0.0010140554199218749,0.051274,0.00019359588623046875,0.00014710426330566406
0.00011038780212402344,0.12945556640625,0.0011677336273193326,0.033994,0.0001952648162841797,0.0001709461212158203
9.560585021972656e-05,0.08852362632751465,0.002212521591186522,0.02721,0.0003173351287841797,0.0002827644348144531
8.034706115722656e-05,0.0865468978881836,0.015845014846801758,0.023562,0.0003256797790527344,0.0002856254577636719
9.369850158691406e-05,0.10969662666320801,0.001667827148437502,0.05923,0.00032401084899902344,0.00029659271240234375
9.465217590332031e-05,0.1553328037261963,0.0009176385498046863,0.02824,0.00021457672119140625,0.00014448165893554688
0.00010609626770019531,0.22510600090026855,0.001606603439331054,0.014042,0.0002865791320800781,0.0002601146697998047
0.00010251998901367188,0.16017603874206543,0.0015394150543212894,0.01857,0.00031495094299316406,0.0002684593200683594
0.00010967254638671875,0.18590855598449707,0.0010563334503173802,0.034021,0.0003337860107421875,0.0002944469451904297
0.00010395050048828125,0.16206908226013184,0.0009894660034179686,0.035871,0.0003142356872558594,0.0002715587615966797
9.393692016601562e-05,0.17322230339050293,0.0015646666870117176,0.016764,0.00029921531677246094,0.0002593994140625
8.368492126464844e-05,0.13336777687072754,0.0014836679382324233,0.019058,0.0001838207244873047,0.00016045570373535156
0.0001251697540283203,0.18315410614013672,0.001573932754516602,0.034788,0.00032019615173339844,0.0002899169921875
9.226799011230469e-05,0.13201427459716797,0.0018131666564941418,0.028085,0.0003275871276855469,0.000293731689453125
0.00010704994201660156,0.07191586494445801,0.0013201449890136718,0.008548,0.00025272369384765625,0.00021958351135253906
9.202957153320312e-05,0.09505701065063477,0.0016602468872070307,0.026085,0.00034236907958984375,0.0002930164337158203
9.894371032714844e-05,0.06125020980834961,0.0012179376220703142,0.02184,0.00022745132446289062,0.00020170211791992188
0.0001163482666015625,0.08671069145202637,0.004492306716918946,0.024842,0.0001518726348876953,0.00013637542724609375
0.00010538101196289062,0.1504819393157959,0.0017604844207763665,0.009938,0.0003323554992675781,0.0003018379211425781
0.00012302398681640625,0.04913640022277832,0.0012413859100341793,0.013053,0.0003199577331542969,0.0002887248992919922
8.106231689453125e-05,0.04788970947265625,0.0020942712402343758,0.01194,0.000171661376953125,0.000133514404296875
0.00011539459228515625,0.057878971099853516,0.0032773838958740243,0.008979,0.0002906322479248047,0.00026535987854003906
9.012222290039062e-05,0.05990719795227051,0.007421530349731445,0.006242,0.0002982616424560547,0.0002684593200683594
0.00010824203491210938,0.06659913063049316,0.005869785324096682,0.039934,0.0001811981201171875,0.0002040863037109375
7.295608520507812e-05,0.09664559364318848,0.030291710372924805,0.023954,0.0003230571746826172,0.00028824806213378906
0.0001201629638671875,0.05685901641845703,0.002063590072631835,0.034151,0.00018835067749023438,0.0001647472381591797
7.200241088867188e-05,0.08670735359191895,0.0028894085540771483,0.020586,0.000331878662109375,0.00029540061950683594
9.584426879882812e-05,0.08001160621643066,0.011184346710205077,0.024289,0.00029587745666503906,0.0002694129943847656
7.510185241699219e-05,0.09804415702819824,0.0031972846527099606,0.023698,0.00028324127197265625,0.0002586841583251953
7.748603820800781e-05,0.128587007522583,0.001589072311401367,0.025887,0.0003018379211425781,0.00026726722717285156
7.939338684082031e-05,0.10686969757080078,0.0018231880950927738,0.021595,0.00029540061950683594,0.00026154518127441406
0.00010728836059570312,0.08135342597961426,0.0016468830261230465,0.023934,0.00031828880310058594,0.0002722740173339844
8.749961853027344e-05,0.06198740005493164,0.0014868833007812502,0.005906,0.00029659271240234375,0.00026488304138183594
0.0001575946807861328,0.13034415245056152,0.0009797995300292964,0.006878,0.0003113746643066406,0.00029158592224121094
8.320808410644531e-05,0.09581637382507324,0.0009072799072265617,0.008639,0.0001766681671142578,0.00014066696166992188
0.00010943412780761719,0.09070682525634766,0.0015957854003906258,0.011378,0.0003292560577392578,0.0003001689910888672
0.00012993812561035156,0.08518862724304199,0.006040686767578126,0.024557,0.00034880638122558594,0.0003287792205810547
0.00011539459228515625,0.1041116714477539,0.0015812179718017565,0.031234,0.00032639503479003906,0.0002841949462890625
7.414817810058594e-05,0.07580184936523438,0.0061215888671875,0.014432,0.0001621246337890625,0.0001392364501953125
8.20159912109375e-05,0.0995786190032959,0.0015339072723388608,0.062548,0.0003066062927246094,0.0002689361572265625
7.05718994140625e-05,0.13362407684326172,0.0030893588256835913,0.040855,0.0003108978271484375,0.00029730796813964844
7.271766662597656e-05,0.15962600708007812,0.021707863967895508,0.014182,0.0003199577331542969,0.0002856254577636719
0.00014519691467285156,0.11449575424194336,0.0017448992919921885,0.021355,0.00029730796813964844,0.0002682209014892578
9.226799011230469e-05,0.11996936798095703,0.0027454405822753903,0.007446,0.0003142356872558594,0.0002758502960205078
7.581710815429688e-05,0.02248072624206543,0.012448602783203125,0.013663,0.0001881122589111328,0.00014662742614746094
9.918212890625e-05,0.0689387321472168,0.0012183384094238275,0.009284,0.0003209114074707031,0.00029397010803222656
0.0002071857452392578,0.07449889183044434,0.0038221805725097632,0.031634,0.0003063678741455078,0.0002760887145996094
7.867813110351562e-05,0.08489561080932617,0.0015733477630615264,0.037096,0.0003058910369873047,0.0002732276916503906
9.489059448242188e-05,0.09556794166564941,0.0014959254608154296,0.010914,0.0002930164337158203,0.00026345252990722656
7.987022399902344e-05,0.14321684837341309,0.0008478548889160158,0.019937,0.0001842975616455078,0.00014090538024902344
0.00012993812561035156,0.056799888610839844,0.001590614608764647,0.060871,0.0002884864807128906,0.00025773048400878906
0.00010013580322265625,0.13147306442260742,0.0015992520446777361,0.031838,0.0004127025604248047,0.0002951622009277344
8.153915405273438e-05,0.12818503379821777,0.0020647070159912143,0.043576,0.00016570091247558594,0.00014209747314453125
0.00012826919555664062,0.1468799114227295,0.011661335906982422,0.025665,0.00020360946655273438,0.00017261505126953125
0.00010013580322265625,0.12789583206176758,0.006193397979736328,0.014395,0.00014543533325195312,0.0001266002655029297
0.0001361370086669922,0.1542980670928955,0.004026477310180663,0.023678,0.00032401084899902344,0.0002951622009277344
0.0001811981201171875,0.11820721626281738,0.007667272247314453,0.007386,0.00031495094299316406,0.0002727508544921875
0.0001323223114013672,0.043746232986450195,0.0010724706878662109,0.013776,0.00019741058349609375,0.00016641616821289062
0.00011372566223144531,0.054163455963134766,0.004273487838745118,0.008516,0.00032591819763183594,0.0003113746643066406
7.963180541992188e-05,0.06442785263061523,0.0009492806243896488,0.006245,0.0002498626708984375,0.0002334117889404297
9.369850158691406e-05,0.07675313949584961,0.0015231334533691403,0.006616,0.0003006458282470703,0.0002777576446533203
7.414817810058594e-05,0.03539013862609863,0.002426282440185547,0.007789,0.00024700164794921875,0.00022721290588378906
0.00011682510375976562,0.07568693161010742,0.0027849082641601564,0.009507,0.00032591819763183594,0.0002808570861816406
0.00010967254638671875,0.09071111679077148,0.004130542190551759,0.020567,0.00018072128295898438,0.0001423358917236328
0.0001347064971923828,0.0504913330078125,0.00431574723815918,0.011474,0.0003216266632080078,0.00029587745666503906
0.00012922286987304688,0.12932682037353516,0.001432355010986328,0.012137,0.00018906593322753906,0.0001678466796875
0.00010704994201660156,0.10011124610900879,0.008225791824340821,0.018587,0.0002818107604980469,0.0002601146697998047
0.00010347366333007812,0.07618045806884766,0.0009314496154785154,0.006563,0.0003185272216796875,0.00029158592224121094
0.00011038780212402344,0.05012655258178711,0.0011283594207763675,0.024242,0.0003170967102050781,0.00028514862060546875
0.00012159347534179688,0.0579376220703125,0.0016066828155517562,0.03896,0.0003173351287841797,0.00028443336486816406
7.367134094238281e-05,0.08987569808959961,0.00165381266784668,0.006003,0.0003364086151123047,0.00031876564025878906
7.271766662597656e-05,0.07319068908691406,0.0009471599578857424,0.017675,0.0003437995910644531,0.00029587745666503906
6.937980651855469e-05,0.0988616943359375,0.004810499221801759,0.012868,0.0003185272216796875,0.00028443336486816406
0.00010585784912109375,0.06772375106811523,0.004055067367553711,0.007055,0.00016307830810546875,0.00015473365783691406
9.131431579589844e-05,0.07159638404846191,0.001377716583251953,0.014881,0.0002512931823730469,0.00022745132446289062
8.20159912109375e-05,0.06432747840881348,0.0008595294036865238,0.004271,0.000148773193359375,0.0001442432403564453
9.250640869140625e-05,0.06078052520751953,0.0022425861511230476,0.008934,0.00015115737915039062,0.00013327598571777344
9.894371032714844e-05,0.06124114990234375,0.0018284715576171876,0.007508,0.00015211105346679688,0.0001277923583984375
7.557868957519531e-05,0.06008410453796387,0.001657993469238281,0.005465,0.0003020763397216797,0.0002722740173339844
0.00010800361633300781,0.04685163497924805,0.0023381649932861332,0.005754,0.0003056526184082031,0.0002491474151611328
8.535385131835938e-05,0.03238058090209961,0.0020235744171142583,0.008407,0.00016427040100097656,0.0001437664031982422
0.00010061264038085938,0.035900115966796875,0.0012419900665283194,0.026349,0.0003409385681152344,0.0003006458282470703
7.748603820800781e-05,0.054563283920288086,0.004566747085571289,0.014383,0.0003046989440917969,0.00027370452880859375
9.942054748535156e-05,0.06069493293762207,0.0014210647888183575,0.038093,0.0003039836883544922,0.0002777576446533203
7.510185241699219e-05,0.06217145919799805,0.0010401582489013676,0.009224,0.00029158592224121094,0.00026535987854003906
8.082389831542969e-05,0.04727292060852051,0.0008661341094970704,0.012435,0.00017309188842773438,0.00014472007751464844
0.000171661376953125,0.038933515548706055,0.018444289321899413,0.011755,0.00025391578674316406,0.0002243518829345703
0.00010967254638671875,0.10988354682922363,0.0016045263214111323,0.007983,0.0003249645233154297,0.00029754638671875
9.894371032714844e-05,0.07081174850463867,0.0018529085998535144,0.015987,0.00016999244689941406,0.00013589859008789062
0.0001533031463623047,0.0472264289855957,0.002368550888061524,0.014084,0.00015091896057128906,0.0001304149627685547
7.772445678710938e-05,0.05115795135498047,0.002380572692871093,0.009383,0.00014472007751464844,0.00012636184692382812
0.00010657310485839844,0.05033612251281738,0.009653177902221678,0.018603,0.0003190040588378906,0.0002951622009277344
7.486343383789062e-05,0.06609773635864258,0.0011517454071044925,0.005683,0.00022602081298828125,0.00020241737365722656
0.00010633468627929688,0.08830857276916504,0.0015984918060302743,0.022781,0.0003247261047363281,0.0002932548522949219
9.894371032714844e-05,0.04002571105957031,0.001948042083740234,0.051524,0.0002994537353515625,0.00027108192443847656
7.224082946777344e-05,0.06119585037231445,0.017676501831054688,0.014716,0.0002980232238769531,0.0002665519714355469
0.00010085105895996094,0.11626029014587402,0.0012415909423828132,0.013836,0.00023293495178222656,0.0002067089080810547
0.0001010894775390625,0.09808564186096191,0.007152330856323243,0.019145,0.00028586387634277344,0.0002582073211669922
9.679794311523438e-05,0.10890722274780273,0.002750498718261719,0.006606,0.00031876564025878906,0.0002913475036621094
8.726119995117188e-05,0.048641204833984375,0.0014528028717041008,0.009076,0.00034618377685546875,0.00029778480529785156
8.487701416015625e-05,0.04209446907043457,0.0025766680603027357,0.018562,0.0002758502960205078,0.0002396106719970703
0.00011992454528808594,0.08659982681274414,0.06076774963378906,0.01166,0.0003223419189453125,0.00028443336486816406
7.390975952148438e-05,0.0969536304473877,0.0016945039672851547,0.017708,0.00038743019104003906,0.0003066062927246094
7.295608520507812e-05,0.09326386451721191,0.0016234875335693344,0.064361,0.0003132820129394531,0.0002789497375488281
9.417533874511719e-05,0.12082219123840332,0.01587384718322754,0.023866,0.00031828880310058594,0.0002846717834472656
0.0001049041748046875,0.11630916595458984,0.0032320345611572265,0.015403,0.0003027915954589844,0.0002689361572265625
0.00011706352233886719,0.13033461570739746,0.0016056559448242164,0.042312,0.0002932548522949219,0.0002593994140625
8.273124694824219e-05,0.1662888526916504,0.00199365071105957,0.006562,0.00015234947204589844,0.00012493133544921875
7.319450378417969e-05,0.11307692527770996,0.003309005661010743,0.010705,0.00031828880310058594,0.0002884864807128906
0.00011968612670898438,0.08351492881774902,0.0014715883178710934,0.008583,0.0002884864807128906,0.0002548694610595703
0.00011539459228515625,0.07938098907470703,0.001012444046020508,0.028072,0.0003466606140136719,0.0002999305725097656
8.177757263183594e-05,0.05957150459289551,0.001737962890625,0.004274,0.00017333030700683594,0.00013709068298339844
0.0001385211944580078,0.07653379440307617,0.0010039814910888685,0.019804,0.0003218650817871094,0.0002956390380859375
9.1552734375e-05,0.09290647506713867,0.0008099102935791025,0.035079,0.0001785755157470703,0.00014209747314453125
7.653236389160156e-05,0.06291651725769043,0.0009155605621337902,0.027693,0.0002951622009277344,0.000247955322265625
7.700920104980469e-05,0.0687868595123291,0.001623892501831055,0.005846,0.00028061866760253906,0.0002548694610595703
0.00010538101196289062,0.06328535079956055,0.0012960791168212873,0.016494,0.0003333091735839844,0.0002918243408203125
8.630752563476562e-05,0.05863165855407715,0.001554605987548828,0.020697,0.00028252601623535156,0.00024628639221191406
9.560585021972656e-05,0.05581021308898926,0.006928499252319336,0.006993,0.00032591819763183594,0.00029468536376953125
0.0001392364501953125,0.08107185363769531,0.003094161422729492,0.007067,0.0001690387725830078,0.0001499652862548828
0.00011539459228515625,0.04862475395202637,0.0009830993804931642,0.006534,0.00030303001403808594,0.00028204917907714844
8.702278137207031e-05,0.04716777801513672,0.0032718498382568392,0.037734,0.00031757354736328125,0.0002925395965576172
7.510185241699219e-05,0.06981921195983887,0.008310641967773438,0.053188,0.0003292560577392578,0.000286102294921875
0.00011038780212402344,0.06962370872497559,0.02224976956176758,0.034357,0.0003333091735839844,0.0002665519714355469
9.107589721679688e-05,0.10815215110778809,0.0016827094116210924,0.022471,0.0003337860107421875,0.00027108192443847656
6.914138793945312e-05,0.08440017700195312,0.01046927961730957,0.042581,0.0002868175506591797,0.0002548694610595703
9.512901306152344e-05,0.1508018970489502,0.001588502838134765,0.016198,0.000331878662109375,0.00028777122497558594
0.0001537799835205078,0.08237552642822266,0.004964664245605467,0.017049,0.00017404556274414062,0.0001461505889892578
0.00012731552124023438,0.10074687004089355,0.0015293769531249998,0.013882,0.0003120899200439453,0.00028514862060546875
0.00011491775512695312,0.10665631294250488,0.0009062231750488273,0.039778,0.0001735687255859375,0.00014472007751464844
9.369850158691406e-05,0.09600973129272461,0.0030130506744384736,0.031926,0.00015282630920410156,0.000133514404296875
0.00011301040649414062,0.1046905517578125,0.00863190759277344,0.023814,0.0003230571746826172,0.0003147125244140625
9.655952453613281e-05,0.163543701171875,0.0015682444152832035,0.017994,0.0003058910369873047,0.00026297569274902344
0.0001068115234375,0.08892059326171875,0.0015702301483154282,0.016577,0.00032019615173339844,0.0002880096435546875
7.534027099609375e-05,0.13428807258605957,0.0017385320434570306,0.014349,0.0003185272216796875,0.00029397010803222656
8.344650268554688e-05,0.08665728569030762,0.004815375869750976,0.011157,0.00033283233642578125,0.00029277801513671875
0.00015544891357421875,0.0885627269744873,0.0019186001739501957,0.009479,0.0001430511474609375,0.0001239776611328125
8.20159912109375e-05,0.08618354797363281,0.004343874923706055,0.010908,0.0001723766326904297,0.00013875961303710938
9.083747863769531e-05,0.09053778648376465,0.011606669219970705,0.023016,0.0003211498260498047,0.00029087066650390625
7.224082946777344e-05,0.07521343231201172,0.008271221710205078,0.025249,0.00016689300537109375,0.00015020370483398438
7.534027099609375e-05,0.08414125442504883,0.0013861648712158205,0.006109,0.0003142356872558594,0.0002796649932861328
7.104873657226562e-05,0.08694887161254883,0.004391859344482423,0.030371,0.0002949237823486328,0.00026798248291015625
0.00010228157043457031,0.10324215888977051,0.0016327538909912112,0.007631,0.00027942657470703125,0.0002613067626953125
8.726119995117188e-05,0.053320884704589844,0.0014315301971435553,0.015392,0.00023889541625976562,0.00020122528076171875
9.465217590332031e-05,0.07422900199890137,0.013808004272460938,0.007087,0.0003235340118408203,0.0002968311309814453
7.724761962890625e-05,0.055928707122802734,0.0012133761291503904,0.021887,0.0002448558807373047,0.00021696090698242188
7.581710815429688e-05,0.10342812538146973,0.0008375513153076174,0.009892,0.00016999244689941406,0.00013899803161621094
0.00010228157043457031,0.07367777824401855,0.0072842859954833986,0.010553,0.00018858909606933594,0.00017571449279785156
0.00010395050048828125,0.12039041519165039,0.00159217839050293,0.013427,0.0003407001495361328,0.0002918243408203125
0.00014972686767578125,0.08777356147766113,0.002502046035766599,0.056626,0.0003218650817871094,0.00026988983154296875
0.00010895729064941406,0.1008906364440918,0.0017628684082031248,0.010921,0.0001430511474609375,0.00012445449829101562
0.00010251998901367188,0.09496021270751953,0.0015703609161376933,0.058457,0.0002868175506591797,0.0002601146697998047
0.00010228157043457031,0.10887718200683594,0.004578372589111326,0.032459,0.0002887248992919922,0.0002646446228027344
0.00011467933654785156,0.09243917465209961,0.001430109146118165,0.038222,0.00014591217041015625,0.00013136863708496094
8.916854858398438e-05,0.13339543342590332,0.0016830012359619149,0.010221,0.0002918243408203125,0.0002639293670654297
0.00010609626770019531,0.043794870376586914,0.0010851474456787108,0.011032,0.00014781951904296875,0.00012946128845214844
7.128715515136719e-05,0.06117391586303711,0.0014796775512695313,0.007482,0.00018310546875,0.000164031982421875
0.00011754035949707031,0.04905247688293457,0.0014479256439208985,0.01967,0.0002703666687011719,0.00024318695068359375
6.794929504394531e-05,0.05167675018310547,0.00845832666015625,0.010989,0.0003428459167480469,0.0003116130828857422
9.679794311523438e-05,0.12538790702819824,0.0014421304168701164,0.013331,0.00020051002502441406,0.00018334388732910156
8.96453857421875e-05,0.1017463207244873,0.001591033493041993,0.007914,0.0002968311309814453,0.00026607513427734375
0.0001010894775390625,0.09756112098693848,0.0020630149688720704,0.006691,0.00017213821411132812,0.00014853477478027344
0.00011539459228515625,0.057138919830322266,0.005094311798095705,0.015887,0.00016164779663085938,0.00015115737915039062
8.869171142578125e-05,0.057222843170166016,0.008897550765991212,0.006958,0.0003428459167480469,0.0003006458282470703
7.200241088867188e-05,0.0723121166229248,0.0011625327148437493,0.010396,0.0001671314239501953,0.00013756752014160156
9.751319885253906e-05,0.07030105590820312,0.001634971221923829,0.009966,0.0001583099365234375,0.00014400482177734375
8.797645568847656e-05,0.0447695255279541,0.0008890949401855475,0.014209,0.0001773834228515625,0.00014090538024902344
0.00010371208190917969,0.05973529815673828,0.003236335708618164,0.019448,0.0003490447998046875,0.0003020763397216797
0.00010800361633300781,0.055428266525268555,0.001041886535644531,0.014359,0.0001728534698486328,0.0001614093780517578
6.937980651855469e-05,0.0853719711303711,0.0030803336791992188,0.027257,0.00014352798461914062,0.00012230873107910156
7.367134094238281e-05,0.08520722389221191,0.0007334051055908203,0.009783,0.00013566017150878906,0.00012230873107910156
9.274482727050781e-05,0.06869792938232422,0.008790267517089844,0.010473,0.0003173351287841797,0.0003085136413574219
7.390975952148438e-05,0.055826425552368164,0.005155315826416015,0.004277,0.0001621246337890625,0.00012946128845214844
0.0001354217529296875,0.04587435722351074,0.0051349736328125,0.006538,0.00016379356384277344,0.00014400482177734375
7.915496826171875e-05,0.07098388671875,0.0013556022338867182,0.014257,0.0003116130828857422,0.00028514862060546875
7.677078247070312e-05,0.06737732887268066,0.0012689859619140625,0.008201,0.000308990478515625,0.0002892017364501953
7.2479248046875e-05,0.07761812210083008,0.0031786082916259763,0.008857,0.0003008842468261719,0.0002791881561279297
9.942054748535156e-05,0.06708669662475586,0.0016103344421386726,0.012927,0.00031876564025878906,0.0002923011779785156
0.00012159347534179688,0.041651010513305664,0.018977235107421875,0.02147,0.0003085136413574219,0.0002772808074951172
7.271766662597656e-05,0.07423758506774902,0.0009535307922363279,0.012921,0.00029850006103515625,0.0002799034118652344
8.416175842285156e-05,0.08385300636291504,0.0019201002960205077,0.033512,0.0003082752227783203,0.00028824806213378906
0.00011348724365234375,0.1025853157043457,0.001859322784423828,0.010352,0.00019598007202148438,0.00018644332885742188
7.367134094238281e-05,0.10673046112060547,0.0010265446166992202,0.029677,0.0003139972686767578,0.0002880096435546875
0.00010061264038085938,0.09823465347290039,0.0016313085174560552,0.009165,0.00032258033752441406,0.00029468536376953125
0.00011229515075683594,0.1299595832824707,0.0009581965942382815,0.015198,0.0003192424774169922,0.0003190040588378906
9.417533874511719e-05,0.06566739082336426,0.0014292324523925782,0.006502,0.00017499923706054688,0.00015807151794433594
8.320808410644531e-05,0.09038662910461426,0.009584424255371093,0.026227,0.0003094673156738281,0.00028061866760253906
8.940696716308594e-05,0.09205436706542969,0.001705141983032227,0.01104,0.0003097057342529297,0.00028133392333984375
0.000186920166015625,0.11412191390991211,0.001590831954956056,0.022267,0.00030803680419921875,0.0002791881561279297
7.43865966796875e-05,0.12156438827514648,0.0009496325073242197,0.022094,0.00018262863159179688,0.0001442432403564453
7.271766662597656e-05,0.13602375984191895,0.005701932113647459,0.031432,0.00033783912658691406,0.0003020763397216797
8.20159912109375e-05,0.09800338745117188,0.0059098911590576165,0.010618,0.0002951622009277344,0.0002639293670654297
0.00010395050048828125,0.1461477279663086,0.0008746290283203131,0.012967,0.00029349327087402344,0.00026535987854003906
0.0001442432403564453,0.06779718399047852,0.028827087158203125,0.022431,0.00032830238342285156,0.0002982616424560547
0.00010061264038085938,0.10969161987304688,0.0008878079986572272,0.01909,0.0001499652862548828,0.0001277923583984375
0.00012040138244628906,0.08698225021362305,0.0012629771575927732,0.006164,0.0002410411834716797,0.00022220611572265625
0.000110626220703125,0.07604765892028809,0.0016698022003173822,0.029013,0.0003256797790527344,0.0002884864807128906
6.818771362304688e-05,0.15734124183654785,0.0018224026184082039,0.010202,0.00029659271240234375,0.0002617835998535156
0.00010037422180175781,0.09919500350952148,0.001359011123657227,0.027652,0.00031566619873046875,0.00032639503479003906
7.867813110351562e-05,0.05721473693847656,0.005231938705444337,0.017265,0.00018548965454101562,0.00015115737915039062
9.584426879882812e-05,0.05097699165344238,0.00159228240966797,0.028005,0.0003180503845214844,0.0002853870391845703
9.679794311523438e-05,0.0704796314239502,0.00976796725463867,0.021493,0.0003345012664794922,0.0002772808074951172
7.414817810058594e-05,0.07562088966369629,0.0015582644195556647,0.016228,0.0002627372741699219,0.00024199485778808594
0.00011754035949707031,0.12781453132629395,0.004576535583496095,0.028824,0.00014710426330566406,0.0001289844512939453
8.845329284667969e-05,0.10717034339904785,0.0036447059020996084,0.030689,0.0002772808074951172,0.000240325927734375
9.679794311523438e-05,0.10991930961608887,0.003340933471679689,0.030669,0.00029277801513671875,0.0002665519714355469
0.00018310546875,0.09860849380493164,0.0015868923797607432,0.020911,0.0003294944763183594,0.0002989768981933594
9.5367431640625e-05,0.11626982688903809,0.0010727438812255857,0.006112,0.00031256675720214844,0.0002815723419189453
9.250640869140625e-05,0.07488870620727539,0.0008808143768310548,0.015134,0.00017595291137695312,0.00014352798461914062
9.822845458984375e-05,0.07316470146179199,0.0013014338684082041,0.02293,0.0001533031463623047,0.0001361370086669922
8.20159912109375e-05,0.10718989372253418,0.001684999145507812,0.009761,0.0001876354217529297,0.00015497207641601562
9.679794311523438e-05,0.08133387565612793,0.0010111022491455079,0.012723,0.0003247261047363281,0.00029659271240234375
0.00011873245239257812,0.08621430397033691,0.0010063441467285158,0.006305,0.00030112266540527344,0.0002779960632324219
8.034706115722656e-05,0.04543590545654297,0.0008574707946777341,0.008654,0.00016641616821289062,0.00013327598571777344
8.606910705566406e-05,0.06380271911621094,0.0008978970489501945,0.009279,0.00014829635620117188,0.00012922286987304688
0.00011920928955078125,0.08944916725158691,0.0009664822235107423,0.031236,0.0003228187561035156,0.0002956390380859375
7.963180541992188e-05,0.06322574615478516,0.00078071759033203,0.016497,0.00018215179443359375,0.0001621246337890625
0.00016355514526367188,0.0598142147064209,0.0017712407073974604,0.013329,0.0002658367156982422,0.000244140625
0.00010704994201660156,0.03264594078063965,0.0010669221343994149,0.014606,0.0002944469451904297,0.00024437904357910156
0.00016880035400390625,0.04758334159851074,0.0010140818023681632,0.014285,0.00024700164794921875,0.00022292137145996094
9.322166442871094e-05,0.04720497131347656,0.0009569774475097648,0.009841,0.0002818107604980469,0.00026106834411621094
6.67572021484375e-05,0.03595137596130371,0.0009289903411865228,0.008474,0.000247955322265625,0.0002562999725341797
0.00016069412231445312,0.049983978271484375,0.0013390712280273442,0.026698,0.00020766258239746094,0.00019097328186035156
0.0001888275146484375,0.061656951904296875,0.0015477534637451176,0.013439,0.0001995563507080078,0.00016236305236816406
6.723403930664062e-05,0.09169149398803711,0.0012916886749267577,0.005431,0.00015592575073242188,0.0001308917999267578
0.00010395050048828125,0.07328081130981445,0.001880770706176758,0.015401,0.0003230571746826172,0.00029158592224121094
0.00012803077697753906,0.04160952568054199,0.003358843978881835,0.008991,0.00016379356384277344,0.0001308917999267578
7.82012939453125e-05,0.05034685134887695,0.001564379364013671,0.013919,0.000301361083984375,0.0002682209014892578
8.845329284667969e-05,0.05632138252258301,0.0008306616516113273,0.028028,0.0001494884490966797,0.0001342296600341797
0.00010561943054199219,0.0883944034576416,0.0009445931396484392,0.024879,0.0003223419189453125,0.0002963542938232422
7.081031799316406e-05,0.08359146118164062,0.0015840236816406263,0.020484,0.00033473968505859375,0.0002884864807128906
0.00013971328735351562,0.12298870086669922,0.00178594482421875,0.00962,0.00032329559326171875,0.00028777122497558594
9.632110595703125e-05,0.08867335319519043,0.0008022784729003907,0.013448,0.0001723766326904297,0.00013113021850585938
0.00011181831359863281,0.03268146514892578,0.0021991776428222642,0.018929,0.00029850006103515625,0.0002658367156982422
0.0001201629638671875,0.0467379093170166,0.0012375539855957046,0.016692,0.0001366138458251953,0.0001354217529296875
7.534027099609375e-05,0.040175676345825195,0.002168088943481446,0.008993,0.0001480579376220703,0.00013303756713867188
0.00012254714965820312,0.06533336639404297,0.006628954559326172,0.009419,0.00022077560424804688,0.0001800060272216797
0.0001251697540283203,0.04572343826293945,0.001415364883422852,0.007702,0.000141143798828125,0.00012230873107910156
9.322166442871094e-05,0.03316855430603027,0.009783981521606446,0.022892,0.00033664703369140625,0.0003027915954589844
9.226799011230469e-05,0.05212092399597168,0.0020616499023437505,0.020117,0.00016951560974121094,0.00013446807861328125
0.00011658668518066406,0.07218623161315918,0.025520306091308592,0.01052,0.00015020370483398438,0.00012826919555664062
0.00011348724365234375,0.06868815422058105,0.0011096824798583968,0.018284,0.00018596649169921875,0.000164031982421875
7.987022399902344e-05,0.08716034889221191,0.00941155043029785,0.016521,0.0003256797790527344,0.00032591819763183594
6.985664367675781e-05,0.11749815940856934,0.00332462890625,0.00992,0.00032258033752441406,0.0002884864807128906
0.000141143798828125,0.09549665451049805,0.009444727325439453,0.012475,0.00029921531677246094,0.00027060508728027344
7.152557373046875e-05,0.059713125228881836,0.015626360092163085,0.02084,0.0003337860107421875,0.0003006458282470703
7.796287536621094e-05,0.0517580509185791,0.001975900146484376,0.025303,0.00020837783813476562,0.0001544952392578125
0.0001537799835205078,0.08325743675231934,0.006124601531982424,0.033399,0.00029087066650390625,0.0002694129943847656
0.000125885009765625,0.06654572486877441,0.0015538782043457017,0.023883,0.0002887248992919922,0.0002677440643310547
7.462501525878906e-05,0.08741927146911621,0.001810788208007813,0.009269,0.00029850006103515625,0.00026702880859375
9.012222290039062e-05,0.04029488563537598,0.0007327607574462887,0.006956,0.00013780593872070312,0.00012302398681640625
7.796287536621094e-05,0.03944969177246094,0.001457360626220705,0.039574,0.00034737586975097656,0.0003170967102050781
0.00012731552124023438,0.05458664894104004,0.0009603211364746095,0.042254,0.0002894401550292969,0.0002460479736328125
8.20159912109375e-05,0.06268072128295898,0.001060827743530274,0.010013,0.0003223419189453125,0.0002892017364501953
7.104873657226562e-05,0.06875443458557129,0.001313983963012695,0.012052,0.0003082752227783203,0.00028133392333984375
7.295608520507812e-05,0.08076596260070801,0.001496908706665039,0.011006,0.00029850006103515625,0.0002765655517578125
9.131431579589844e-05,0.08148574829101562,0.0012577754669189454,0.008057,0.000308990478515625,0.00030159950256347656
8.535385131835938e-05,0.09964466094970703,0.0009741421356201166,0.008611,0.00029015541076660156,0.00026035308837890625
9.751319885253906e-05,0.07801961898803711,0.001684347747802734,0.015426,0.00033736228942871094,0.00028824806213378906
7.62939453125e-05,0.06379461288452148,0.0014739215545654313,0.023082,0.00025963783264160156,0.00024318695068359375
8.845329284667969e-05,0.07871627807617188,0.015505033432006834,0.017139,0.000263214111328125,0.0002434253692626953
7.081031799316406e-05,0.08599138259887695,0.0013981576843261692,0.039308,0.00031304359436035156,0.0002830028533935547
6.866455078125e-05,0.11165094375610352,0.00737577520751953,0.010436,0.00018596649169921875,0.00014901161193847656
0.00018215179443359375,0.03922629356384277,0.0011505438537597664,0.014103,0.0003094673156738281,0.0002808570861816406
8.177757263183594e-05,0.05780982971191406,0.001564376861572266,0.009493,0.0002624988555908203,0.00023746490478515625
9.679794311523438e-05,0.07880043983459473,0.0011677162170410163,0.0133,0.0001697540283203125,0.0001347064971923828
0.00011944770812988281,0.0909280776977539,0.0007820894165039066,0.006833,0.0001385211944580078,0.00011873245239257812
0.00011563301086425781,0.05278730392456055,0.006011427612304686,0.02278,0.0003376007080078125,0.00029730796813964844
0.00010633468627929688,0.04519319534301758,0.000948277648925782,0.020991,0.00021767616271972656,0.00017833709716796875
0.00012922286987304688,0.06203055381774902,0.0035394793548583978,0.038071,0.0003464221954345703,0.0002930164337158203
6.508827209472656e-05,0.0811927318572998,0.0010313330688476556,0.010696,0.00031685829162597656,0.00028896331787109375
6.985664367675781e-05,0.07464265823364258,0.0008318018798828125,0.014612,0.00017642974853515625,0.0001652240753173828
8.96453857421875e-05,0.08280301094055176,0.008664613250732423,0.010046,0.00030159950256347656,0.0002765655517578125
0.00013971328735351562,0.09953427314758301,0.0017475409088134764,0.008869,0.0003108978271484375,0.00028252601623535156
0.0001239776611328125,0.05237460136413574,0.0015737274169921878,0.009075,0.0001647472381591797,0.00013327598571777344
0.00013136863708496094,0.05704760551452637,0.001594497787475585,0.020788,0.0002791881561279297,0.00025343894958496094
6.890296936035156e-05,0.06708741188049316,0.007133396484374999,0.025673,0.0001537799835205078,0.00012564659118652344
0.00016808509826660156,0.060216426849365234,0.0009260049438476574,0.031065,0.00031876564025878906,0.0002918243408203125
7.796287536621094e-05,0.07513117790222168,0.0016066696166992193,0.015425,0.00030112266540527344,0.0002777576446533203
0.000118255615234375,0.09866070747375488,0.002612530899047852,0.005925,0.00016808509826660156,0.000133514404296875
8.511543273925781e-05,0.08881926536560059,0.001434494094848633,0.006795,0.00031113624572753906,0.0003025531768798828
0.00011658668518066406,0.057126522064208984,0.002865613998413086,0.009736,0.00015997886657714844,0.00013208389282226562
0.00017786026000976562,0.061464786529541016,0.001699954360961915,0.015331,0.00036787986755371094,0.0003082752227783203
0.00018405914306640625,0.05097651481628418,0.0026386044769287076,0.041522,0.00029778480529785156,0.0002689361572265625
0.0001246929168701172,0.08424949645996094,0.000957613113403321,0.011222,0.00030994415283203125,0.00029730796813964844
0.00017714500427246094,0.08371520042419434,0.001428035705566405,0.024757,0.00026798248291015625,0.0002384185791015625
7.319450378417969e-05,0.061902523040771484,0.0007714497985839841,0.015431,0.00014638900756835938,0.0001232624053955078
6.866455078125e-05,0.15643811225891113,0.0017273050231933589,0.009558,0.00031876564025878906,0.00030112266540527344
0.00014591217041015625,0.10240650177001953,0.0041459334564208986,0.05518,0.0003063678741455078,0.0002791881561279297
9.274482727050781e-05,0.07718729972839355,0.0017409874114990235,0.008959,0.00030040740966796875,0.0002722740173339844
6.794929504394531e-05,0.09016919136047363,0.0024769752044677736,0.011023,0.0003178119659423828,0.00026917457580566406
9.560585021972656e-05,0.07414698600769043,0.0014887350158691408,0.011167,0.0003275871276855469,0.00028395652770996094
0.00021886825561523438,0.09007716178894043,0.008072606018066406,0.010422,0.00029778480529785156,0.00026488304138183594
7.510185241699219e-05,0.07325935363769531,0.0009614359741210929,0.014037,0.0002372264862060547,0.0001933574676513672
0.00012612342834472656,0.07790017127990723,0.0033374538879394535,0.009427,0.00031185150146484375,0.00028514862060546875
0.00010061264038085938,0.07756400108337402,0.016913181152343748,0.04091,0.0003006458282470703,0.0001800060272216797
0.00012230873107910156,0.0840456485748291,0.0078049890899658195,0.01501,0.0002887248992919922,0.0002586841583251953
7.82012939453125e-05,0.09929871559143066,0.002406467269897461,0.011351,0.0003306865692138672,0.0002875328063964844
7.581710815429688e-05,0.08830761909484863,0.002404695541381837,0.018368,0.0001811981201171875,0.00015926361083984375
0.0001068115234375,0.07621121406555176,0.0017918396148681633,0.016559,0.0003178119659423828,0.0002853870391845703
0.00010442733764648438,0.11780190467834473,0.0017688123168945313,0.010031,0.0003006458282470703,0.00027298927307128906
0.00011301040649414062,0.09589982032775879,0.0017673181457519525,0.019008,0.0001761913299560547,0.0001380443572998047
8.440017700195312e-05,0.09597563743591309,0.014383577865600586,0.009006,0.0003132820129394531,0.00030684471130371094
8.058547973632812e-05,0.0914154052734375,0.008183852783203126,0.006209,0.00018167495727539062,0.00016307830810546875
8.797645568847656e-05,0.0769510269165039,0.00170532568359375,0.012966,0.00031566619873046875,0.0002884864807128906
0.00010633468627929688,0.08260774612426758,0.003203486068725586,0.024367,0.00031185150146484375,0.0002739429473876953
0.00020694732666015625,0.10054206848144531,0.0017207631683349607,0.00604,0.0003218650817871094,0.0002932548522949219
9.322166442871094e-05,0.07858896255493164,0.002689620254516599,0.036602,0.00033545494079589844,0.00029087066650390625
0.00013208389282226562,0.12986040115356445,0.0016979238891601557,0.008885,0.0003185272216796875,0.00029540061950683594
7.009506225585938e-05,0.11699700355529785,0.0012082367553710935,0.008236,0.00030732154846191406,0.00027370452880859375
7.987022399902344e-05,0.10363483428955078,0.0010222596130371091,0.006929,0.0003077983856201172,0.0002853870391845703
0.0005602836608886719,0.06871914863586426,0.0008966246948242176,0.030814,0.0002970695495605469,0.00027561187744140625
0.00013327598571777344,0.04662966728210449,0.011770862167358398,0.042657,0.0001823902130126953,0.0001583099365234375
9.632110595703125e-05,0.07688760757446289,0.0010902350921630846,0.017798,0.00015234947204589844,0.0001380443572998047
7.605552673339844e-05,0.0843651294708252,0.0017096466064453128,0.0356,0.0003101825714111328,0.00028061866760253906
0.00012683868408203125,0.06241965293884277,0.0008489663238525399,0.012188,0.00016450881958007812,0.000152587890625
7.605552673339844e-05,0.051650285720825195,0.0024564545745849615,0.011713,0.00014662742614746094,0.00012421607971191406
9.059906005859375e-05,0.09323954582214355,0.0008230655212402346,0.011023,0.0002319812774658203,0.00020051002502441406
0.0001361370086669922,0.07479619979858398,0.002126119476318359,0.023594,0.0003237724304199219,0.0002903938293457031
7.796287536621094e-05,0.08052492141723633,0.008287818756103515,0.023285,0.00031375885009765625,0.0002884864807128906
9.107589721679688e-05,0.0856027603149414,0.0016314619903564434,0.037087,0.00021123886108398438,0.00018262863159179688
8.320808410644531e-05,0.10944962501525879,0.012456994476318359,0.01131,0.0003235340118408203,0.0002944469451904297
7.104873657226562e-05,0.10448670387268066,0.005682957473754885,0.034384,0.0001838207244873047,0.00015282630920410156
6.890296936035156e-05,0.11690354347229004,0.0008500346069335932,0.035587,0.00022530555725097656,0.0002033710479736328
0.00010371208190917969,0.06835079193115234,0.0009573336791992189,0.013755,0.00031757354736328125,0.00028061866760253906
0.00011587142944335938,0.05242729187011719,0.0011697900695800782,0.015108,0.0001780986785888672,0.00014209747314453125
0.00012922286987304688,0.08078169822692871,0.0027787326812744144,0.008225,0.0002167224884033203,0.0001804828643798828
0.00010442733764648438,0.06473779678344727,0.0023289601745605463,0.009931,0.00018167495727539062,0.00013947486877441406
0.0001926422119140625,0.06701540946960449,0.004190303237915038,0.015942,0.0003345012664794922,0.0002903938293457031
0.0001316070556640625,0.08042359352111816,0.0008966554107666018,0.007206,0.0001838207244873047,0.0001437664031982422
0.00010251998901367188,0.06743407249450684,0.004051737380981444,0.022124,0.00031828880310058594,0.0002892017364501953
8.0108642578125e-05,0.10026335716247559,0.0011646607513427732,0.005713,0.00032591819763183594,0.00029206275939941406
0.0001354217529296875,0.0869150161743164,0.00426473065185547,0.030017,0.0003185272216796875,0.0002932548522949219
0.00015735626220703125,0.06495070457458496,0.001769878509521483,0.079847,0.0003342628479003906,0.0003123283386230469
9.5367431640625e-05,0.11750102043151855,0.001649355880737305,0.006408,0.0003273487091064453,0.00029277801513671875
0.00021839141845703125,0.11052989959716797,0.0016706598663330102,0.05166,0.0002949237823486328,0.0002677440643310547
0.0001239776611328125,0.11313629150390625,0.0018793669586181644,0.033012,0.0003409385681152344,0.00030040740966796875
9.083747863769531e-05,0.1240694522857666,0.0008743581085205072,0.014172,0.00015544891357421875,0.00012874603271484375
9.679794311523438e-05,0.10693740844726562,0.0009482907562255866,0.008922,0.00031566619873046875,0.0002868175506591797
9.083747863769531e-05,0.04478907585144043,0.0008502658538818361,0.012232,0.00016188621520996094,0.00012612342834472656
0.00010013580322265625,0.0643000602722168,0.0016465187377929687,0.011868,0.00017642974853515625,0.00015306472778320312
8.58306884765625e-05,0.08585834503173828,0.001110581359863281,0.006165,0.0003170967102050781,0.00029087066650390625
8.034706115722656e-05,0.07234787940979004,0.0017420173492431641,0.010841,0.00029349327087402344,0.00026798248291015625
0.00010943412780761719,0.04483795166015625,0.001032804275512696,0.008549,0.00027108192443847656,0.00024366378784179688
0.00015044212341308594,0.06021523475646973,0.0014357800903320311,0.024631,0.00033545494079589844,0.00027561187744140625
7.700920104980469e-05,0.06300139427185059,0.0017686170043945317,0.007956,0.0003006458282470703,0.0002765655517578125
0.00015687942504882812,0.09425973892211914,0.0010049801788330082,0.009479,0.0003020763397216797,0.00031304359436035156
7.939338684082031e-05,0.05887937545776367,0.005465286544799806,0.022871,0.00020885467529296875,0.00016450881958007812
0.0001304149627685547,0.08615493774414062,0.025823321029663088,0.007103,0.00015306472778320312,0.00013375282287597656
8.988380432128906e-05,0.0718691349029541,0.001140855148315429,0.011147,0.0003151893615722656,0.00028777122497558594
0.00010061264038085938,0.0772714614868164,0.0009206203460693368,0.0271,0.0003027915954589844,0.00027108192443847656
0.0001838207244873047,0.04984259605407715,0.0009650680389404294,0.005616,0.0003230571746826172,0.00027370452880859375
9.822845458984375e-05,0.08986091613769531,0.0013291644134521483,0.046896,0.0003235340118408203,0.00029969215393066406
8.821487426757812e-05,0.1066739559173584,0.0009712136077880858,0.006595,0.0003151893615722656,0.0002930164337158203
8.392333984375e-05,0.0986781120300293,0.0010591666259765625,0.032596,0.0002529621124267578,0.0002338886260986328
9.369850158691406e-05,0.11215806007385254,0.002271875366210938,0.013191,0.0001773834228515625,0.0001533031463623047
6.29425048828125e-05,0.08870267868041992,0.0016549492340087874,0.021552,0.00033164024353027344,0.00029206275939941406
8.463859558105469e-05,0.14223217964172363,0.007973068115234376,0.012653,0.00029349327087402344,0.0002918243408203125
8.511543273925781e-05,0.06324362754821777,0.0008838577728271478,0.016427,0.00018215179443359375,0.00014591217041015625
0.0001614093780517578,0.09019303321838379,0.010867775955200196,0.01646,0.0002884864807128906,0.0002617835998535156
8.559226989746094e-05,0.12055492401123047,0.0012203212127685544,0.009164,0.00031375885009765625,0.0002789497375488281
0.00011515617370605469,0.06311583518981934,0.0011257912292480451,0.028636,0.0003333091735839844,0.0004286766052246094
0.00010418891906738281,0.048520803451538086,0.0009315115356445317,0.024235,0.00030231475830078125,0.00027060508728027344
8.487701416015625e-05,0.0668172836303711,0.000819676345825195,0.008106,0.0001785755157470703,0.00016379356384277344
7.677078247070312e-05,0.06099867820739746,0.014985637481689455,0.036292,0.0001556873321533203,0.00013828277587890625
0.0001933574676513672,0.08566904067993164,0.0018105819396972648,0.012207,0.00032973289489746094,0.0002913475036621094
0.00019049644470214844,0.11988234519958496,0.001715875564575196,0.012764,0.00032138824462890625,0.0002923011779785156
0.00012493133544921875,0.07309198379516602,0.0016535789337158192,0.030866,0.0002987384796142578,0.0002703666687011719
0.00010275840759277344,0.07904648780822754,0.0010456959991455086,0.010247,0.0003006458282470703,0.00027561187744140625
8.463859558105469e-05,0.057913780212402344,0.0013426685028076202,0.035632,0.0001862049102783203,0.00014138221740722656
0.00011038780212402344,0.12932801246643066,0.0011884825897216789,0.01718,0.00016117095947265625,0.0001418590545654297
0.0005559921264648438,0.11279702186584473,0.001420848480224609,0.027084,0.00024890899658203125,0.00022292137145996094
7.462501525878906e-05,0.11533951759338379,0.0012710301666259763,0.011497,0.00015234947204589844,0.0001347064971923828
0.00012564659118652344,0.128157377243042,0.001558001358032227,0.010943,0.0002913475036621094,0.00026702880859375
0.00010728836059570312,0.1633768081665039,0.0014023965911865235,0.026067,0.00034308433532714844,0.0003001689910888672
9.393692016601562e-05,0.11218881607055664,0.0022701705017089853,0.022996,0.0003178119659423828,0.0002779960632324219
8.559226989746094e-05,0.1385326385498047,0.009033969711303713,0.040101,0.0001823902130126953,0.00015616416931152344
0.00010251998901367188,0.11282181739807129,0.0015863510131835928,0.019775,0.0002448558807373047,0.00021910667419433594
7.62939453125e-05,0.11352968215942383,0.0009265211791992193,0.008903,0.0003218650817871094,0.0002913475036621094
8.58306884765625e-05,0.13279223442077637,0.0009980556945800786,0.017477,0.00029921531677246094,0.00026988983154296875
8.797645568847656e-05,0.11178922653198242,0.001051183853149413,0.028965,0.00031447410583496094,0.0002865791320800781
9.465217590332031e-05,0.0816655158996582,0.004516117477416991,0.009475,0.0002925395965576172,0.0002675056457519531
8.463859558105469e-05,0.11631059646606445,0.0011944826812744155,0.021528,0.00029397010803222656,0.0002741813659667969
0.00019049644470214844,0.07446146011352539,0.0028420120697021482,0.003452,0.00016951560974121094,0.00013017654418945312
0.00011658668518066406,0.0904991626739502,0.0010296201171875012,0.016106,0.0003325939178466797,0.00028252601623535156
6.771087646484375e-05,0.08465695381164551,0.0008167710418701176,0.006388,0.0001659393310546875,0.00012612342834472656
0.00010037422180175781,0.06915926933288574,0.0007853617401123048,0.004678,0.00014400482177734375,0.00012087821960449219
9.989738464355469e-05,0.06972789764404297,0.0016092014007568368,0.008757,0.00031828880310058594,0.0002892017364501953
9.894371032714844e-05,0.05160856246948242,0.0015909300384521485,0.009769,0.0001785755157470703,0.00016069412231445312
8.58306884765625e-05,0.06362009048461914,0.0029410392150878914,0.013064,0.00021886825561523438,0.00020551681518554688
7.700920104980469e-05,0.08009910583496094,0.0010216585083007816,0.008558,0.0003173351287841797,0.0002846717834472656
8.177757263183594e-05,0.06992793083190918,0.0016300129547119138,0.005086,0.0003364086151123047,0.00028443336486816406
0.00010275840759277344,0.07906961441040039,0.004319499298095702,0.027404,0.0001647472381591797,0.00013184547424316406
6.818771362304688e-05,0.08407878875732422,0.0014617477569580095,0.028584,0.00014972686767578125,0.00012969970703125
0.00012731552124023438,0.10674834251403809,0.0009215244903564446,0.015336,0.0002846717834472656,0.0002560615539550781
0.00010132789611816406,0.09976315498352051,0.0008086168365478517,0.006142,0.00013136863708496094,0.00011730194091796875
0.00010156631469726562,0.09270644187927246,0.0020022492523193366,0.008013,0.0001347064971923828,0.00011944770812988281
8.797645568847656e-05,0.04131174087524414,0.00659099772644043,0.015493,0.00013136863708496094,0.00011539459228515625
8.463859558105469e-05,0.050652265548706055,0.0012248445739746101,0.008176,0.0001468658447265625,0.00012254714965820312
7.43865966796875e-05,0.05738496780395508,0.015113602340698242,0.010787,0.0002913475036621094,0.0002589225769042969
9.703636169433594e-05,0.05917525291442871,0.0048403799896240204,0.035187,0.0002837181091308594,0.00023555755615234375
0.00014090538024902344,0.062040090560913086,0.006810903594970705,0.017802,0.0001666545867919922,0.00014352798461914062
8.940696716308594e-05,0.07623624801635742,0.003114108551025391,0.008237,0.00035834312438964844,0.0003037452697753906
8.463859558105469e-05,0.06846284866333008,0.0015728585968017572,0.008049,0.0002846717834472656,0.00025725364685058594
9.417533874511719e-05,0.03331136703491211,0.001565295654296875,0.006869,0.00021409988403320312,0.00020313262939453125
0.00012111663818359375,0.030155658721923828,0.0020675634765624992,0.034935,0.0001823902130126953,0.00015592575073242188
9.012222290039062e-05,0.04499006271362305,0.01199312322998047,0.020366,0.0003254413604736328,0.0002803802490234375
7.677078247070312e-05,0.07316064834594727,0.0017792089691162118,0.014351,0.000316619873046875,0.0002894401550292969
7.915496826171875e-05,0.0938863754272461,0.001723505554199218,0.009815,0.00032782554626464844,0.0002765655517578125
0.00010991096496582031,0.044164180755615234,0.007075068908691407,0.025244,0.0003120899200439453,0.00026106834411621094
6.890296936035156e-05,0.1460258960723877,0.0008593046264648435,0.012392,0.00014090538024902344,0.00012087821960449219
0.00010156631469726562,0.13239026069641113,0.0012957430267333987,0.017335,0.0003101825714111328,0.00029206275939941406
0.00016021728515625,0.10598397254943848,0.012248702606201173,0.021591,0.00031495094299316406,0.0002732276916503906
0.00012063980102539062,0.09007835388183594,0.0011074010009765626,0.006913,0.0003039836883544922,0.0002777576446533203
0.00010943412780761719,0.10439825057983398,0.010283071792602537,0.034187,0.00030350685119628906,0.00027942657470703125
0.00019407272338867188,0.076202392578125,0.004615510787963864,0.042285,0.0003063678741455078,0.0002846717834472656
7.939338684082031e-05,0.09826064109802246,0.0015876995544433607,0.017327,0.0003027915954589844,0.0002682209014892578
0.0001404285430908203,0.14503097534179688,0.012069709197998046,0.022758,0.0002887248992919922,0.0002741813659667969
0.00019025802612304688,0.08987236022949219,0.0025566068267822255,0.01794,0.00028586387634277344,0.0002627372741699219
0.00010633468627929688,0.15433359146118164,0.0016311449279785145,0.031376,0.0003066062927246094,0.0002665519714355469
9.131431579589844e-05,0.10868096351623535,0.021712946578979493,0.015853,0.0002951622009277344,0.00026226043701171875
0.00011730194091796875,0.10881567001342773,0.0006387283020019528,0.010432,0.00011754035949707031,0.00010013580322265625
9.465217590332031e-05,0.09724307060241699,0.002870356475830081,0.033488,0.0002994537353515625,0.0002734661102294922
0.00012135505676269531,0.09946560859680176,0.011960967864990235,0.022285,0.00016927719116210938,0.0001404285430908203
7.82012939453125e-05,0.10712385177612305,0.01499092053222656,0.033862,0.0002818107604980469,0.00025725364685058594
6.079673767089844e-05,0.09061264991760254,0.0008393555145263659,0.021052,0.0002982616424560547,0.000274658203125
8.225440979003906e-05,0.09853887557983398,0.005008641815185545,0.0284,0.0002949237823486328,0.00027060508728027344
7.724761962890625e-05,0.08693552017211914,0.0009362572784423831,0.020988,0.00030732154846191406,0.0002677440643310547
0.00010180473327636719,0.1393282413482666,0.005656929473876953,0.02052,0.0002923011779785156,0.0002694129943847656
0.00010371208190917969,0.1269056797027588,0.0020038967285156244,0.008559,0.0002932548522949219,0.00026988983154296875
7.748603820800781e-05,0.09053349494934082,0.002027091751098633,0.00724,0.0001513957977294922,0.0001327991485595703
8.559226989746094e-05,0.062129974365234375,0.002811214050292969,0.004966,0.00013446807861328125,0.0001201629638671875
6.222724914550781e-05,0.05182814598083496,0.0006778227691650388,0.013412,0.00012493133544921875,0.00011014938354492188
7.462501525878906e-05,0.04087042808532715,0.0006488288574218754,0.006107,0.00012731552124023438,0.00011277198791503906
7.224082946777344e-05,0.05518317222595215,0.0012612284240722665,0.033844,0.00030517578125,0.0002727508544921875
8.559226989746094e-05,0.06397485733032227,0.0008339499969482423,0.006573,0.0002810955047607422,0.0002715587615966797
6.866455078125e-05,0.05263328552246094,0.002974819305419922,0.007847,0.00016260147094726562,0.00014638900756835938
6.723403930664062e-05,0.04638981819152832,0.002962823135375976,0.012918,0.00013136863708496094,0.00011420249938964844
6.794929504394531e-05,0.048821449279785156,0.0018144655303955065,0.022967,0.0003197193145751953,0.0002777576446533203
7.271766662597656e-05,0.043020009994506836,0.002966037170410156,0.014758,0.00020742416381835938,0.00017833709716796875
6.771087646484375e-05,0.04900717735290527,0.0008707485809326173,0.005861,0.0002543926239013672,0.0002276897430419922
8.678436279296875e-05,0.027257442474365234,0.003181120269775392,0.018607,0.0002243518829345703,0.0002105236053466797
7.891654968261719e-05,0.06303596496582031,0.015263513565063478,0.017875,0.00015878677368164062,0.00011801719665527344
8.559226989746094e-05,0.053156137466430664,0.00559463442993164,0.015133,0.0001518726348876953,0.0001304149627685547
7.152557373046875e-05,0.0483088493347168,0.00484426708984375,0.020142,0.0002949237823486328,0.00026869773864746094
7.748603820800781e-05,0.06911921501159668,0.004443043472290039,0.010898,0.0002868175506591797,0.0002624988555908203
7.319450378417969e-05,0.08846831321716309,0.003497823257446289,0.01298,0.0003006458282470703,0.00027441978454589844
6.67572021484375e-05,0.0825510025024414,0.0022347112579345707,0.005558,0.0002913475036621094,0.0002651214599609375
0.0001728534698486328,0.057193756103515625,0.000760797927856445,0.024652,0.00018787384033203125,0.000156402587890625
8.845329284667969e-05,0.05202174186706543,0.0029026221008300775,0.020028,0.00012993812561035156,0.00010943412780761719
0.0001513957977294922,0.0456085205078125,0.000663217315673828,0.02699,0.00012540817260742188,0.00011086463928222656
6.628036499023438e-05,0.07085371017456055,0.004461720626831055,0.006182,0.0001266002655029297,0.00010967254638671875
0.0001423358917236328,0.06201362609863281,0.0021082091522216795,0.007105,0.0002949237823486328,0.00028586387634277344
7.200241088867188e-05,0.03544354438781738,0.0020299291992187506,0.011085,0.00014710426330566406,0.00011968612670898438
9.012222290039062e-05,0.06323981285095215,0.0008239684753417985,0.020782,0.00014019012451171875,0.00012302398681640625
7.486343383789062e-05,0.041835784912109375,0.009585035903930663,0.015617,0.0001506805419921875,0.00012946128845214844
7.843971252441406e-05,0.05176043510437012,0.008657403640747071,0.01032,0.00012969970703125,0.00011205673217773438
6.29425048828125e-05,0.06455516815185547,0.0008482234649658197,0.011957,0.00012946128845214844,0.00011324882507324219
8.702278137207031e-05,0.02942180633544922,0.0035606291809082043,0.022746,0.0003018379211425781,0.0002663135528564453
7.82012939453125e-05,0.048928260803222656,0.004488991348266602,0.005933,0.00028014183044433594,0.00026297569274902344
6.866455078125e-05,0.07666492462158203,0.0032136090087890624,0.022095,0.0002892017364501953,0.00026702880859375
9.012222290039062e-05,0.06394243240356445,0.009262040283203123,0.015873,0.000316619873046875,0.0002644062042236328
8.726119995117188e-05,0.08854198455810547,0.0014886648101806637,0.005708,0.0002281665802001953,0.00018739700317382812
7.367134094238281e-05,0.07593226432800293,0.009901438354492188,0.024551,0.00033283233642578125,0.0002884864807128906
7.081031799316406e-05,0.11035919189453125,0.0008613291778564458,0.013321,0.00019669532775878906,0.00016164779663085938
9.894371032714844e-05,0.09743571281433105,0.013161030609130861,0.031068,0.0001671314239501953,0.00015163421630859375
0.00010561943054199219,0.08555912971496582,0.009377957229614257,0.029495,0.0003123283386230469,0.0002880096435546875
8.630752563476562e-05,0.07507157325744629,0.0016447700805664045,0.084843,0.00030159950256347656,0.0002701282501220703
0.00011372566223144531,0.10113692283630371,0.0017393222198486338,0.025289,0.0003101825714111328,0.00027680397033691406
0.00012731552124023438,0.0626518726348877,0.0014185993652343753,0.007977,0.00023055076599121094,0.0002143383026123047
8.511543273925781e-05,0.06817126274108887,0.0016041828155517572,0.015525,0.0002295970916748047,0.0002143383026123047
8.702278137207031e-05,0.1260697841644287,0.0017015100555419927,0.010367,0.00032448768615722656,0.00027680397033691406
8.96453857421875e-05,0.10801100730895996,0.0015516608886718755,0.043107,0.0001857280731201172,0.00016736984252929688
0.00011324882507324219,0.09903478622436523,0.01551823829650879,0.03076,0.00016808509826660156,0.00014591217041015625
8.726119995117188e-05,0.15360021591186523,0.003846266860961914,0.010255,0.0002982616424560547,0.0002923011779785156
0.00019216537475585938,0.09917330741882324,0.0044168831329345695,0.015827,0.0003058910369873047,0.00027489662170410156
7.534027099609375e-05,0.16104865074157715,0.0027915673828124987,0.022065,0.00028896331787109375,0.0002620220184326172
8.654594421386719e-05,0.11144542694091797,0.0015701562805175776,0.008833,0.00029015541076660156,0.00026535987854003906
9.417533874511719e-05,0.11401009559631348,0.0015929331970214837,0.019355,0.0003018379211425781,0.00026702880859375
0.00014638900756835938,0.05366110801696777,0.001574528213500976,0.009454,0.00018930435180664062,0.00016760826110839844
0.000110626220703125,0.05547952651977539,0.002027899002075194,0.017701,0.00027251243591308594,0.0002276897430419922
0.00011730194091796875,0.05607771873474121,0.007607366760253906,0.012642,0.00021457672119140625,0.00018858909606933594
8.797645568847656e-05,0.07860589027404785,0.0012385583953857422,0.012867,0.00034499168395996094,0.0003044605255126953
8.487701416015625e-05,0.07709527015686035,0.005174591857910155,0.022193,0.00023436546325683594,0.00021386146545410156
0.00016617774963378906,0.0910336971282959,0.0033326409301757814,0.014029,0.0002124309539794922,0.00018739700317382812
6.818771362304688e-05,0.12141180038452148,0.0007372260284423827,0.00898,0.0001392364501953125,0.00011801719665527344
9.751319885253906e-05,0.10529971122741699,0.0007362527923583991,0.010967,0.0001385211944580078,0.00011968612670898438
0.00011444091796875,0.10727548599243164,0.012725390243530275,0.0462,0.0003418922424316406,0.0003044605255126953
0.00010180473327636719,0.09233283996582031,0.0008874530487060547,0.013632,0.00032901763916015625,0.0002970695495605469
8.273124694824219e-05,0.12502098083496094,0.0015102388153076171,0.012149,0.0002923011779785156,0.0002589225769042969
7.534027099609375e-05,0.10570931434631348,0.005823513320922853,0.026121,0.0002906322479248047,0.0002570152282714844
7.987022399902344e-05,0.10103631019592285,0.0077259546203613284,0.016433,0.000301361083984375,0.0002694129943847656
9.179115295410156e-05,0.0646207332611084,0.004619369110107422,0.007591,0.00018930435180664062,0.0001697540283203125
8.869171142578125e-05,0.05437159538269043,0.002996029357910157,0.054645,0.0003020763397216797,0.00028228759765625
9.918212890625e-05,0.08516073226928711,0.006705498046875,0.00718,0.0002598762512207031,0.00022339820861816406
8.177757263183594e-05,0.08823084831237793,0.0009660554809570315,0.012558,0.00021767616271972656,0.0001919269561767578
6.961822509765625e-05,0.08536911010742188,0.0010593977813720705,0.004887,0.00030732154846191406,0.0002827644348144531
0.0001647472381591797,0.07437634468078613,0.009807652801513671,0.014831,0.0002892017364501953,0.000286102294921875
0.00011801719665527344,0.05471682548522949,0.0014526004638671878,0.013316,0.0003056526184082031,0.0002849102020263672
0.0001804828643798828,0.043492794036865234,0.002750110595703125,0.006882,0.00024008750915527344,0.00022935867309570312
7.414817810058594e-05,0.0375521183013916,0.0014992000274658204,0.006057,0.00023889541625976562,0.00021719932556152344
0.00010251998901367188,0.06119871139526367,0.009395912216186523,0.008552,0.0002923011779785156,0.00026917457580566406
0.00011682510375976562,0.030465364456176758,0.002964775009155273,0.01583,0.0002799034118652344,0.00026226043701171875
9.608268737792969e-05,0.05941152572631836,0.0015035112152099617,0.008424,0.00027823448181152344,0.0002663135528564453
0.00010800361633300781,0.03515768051147461,0.0029225063476562493,0.035934,0.0003178119659423828,0.0002875328063964844
7.796287536621094e-05,0.07826399803161621,0.009094810897827148,0.013343,0.00025391578674316406,0.0002353191375732422
0.00011420249938964844,0.09016680717468262,0.002133689071655273,0.018248,0.0003120899200439453,0.00028204917907714844
0.0001220703125,0.07709264755249023,0.002764500167846679,0.007822,0.00030517578125,0.0002779960632324219
8.821487426757812e-05,0.03112936019897461,0.007132180130004882,0.012488,0.00029158592224121094,0.00023436546325683594
8.082389831542969e-05,0.0326082706451416,0.00364527180480957,0.011197,0.0002117156982421875,0.00018930435180664062
0.00011777877807617188,0.06230354309082031,0.0014311819763183596,0.017453,0.00030612945556640625,0.0002560615539550781
8.702278137207031e-05,0.03435063362121582,0.0013292777709960936,0.005582,0.0001609325408935547,0.0001380443572998047
0.00010991096496582031,0.03308701515197754,0.012498486175537109,0.009735,0.00025391578674316406,0.00022101402282714844
0.00010180473327636719,0.09458470344543457,0.0027706309661865228,0.014689,0.0003037452697753906,0.0002696514129638672
7.653236389160156e-05,0.05531907081604004,0.0008940252990722649,0.009553,0.0001766681671142578,0.00014328956604003906
8.273124694824219e-05,0.0760798454284668,0.0014553113403320307,0.013381,0.0003154277801513672,0.0003018379211425781
0.00010561943054199219,0.05223822593688965,0.00386019839477539,0.009383,0.00017690658569335938,0.00014925003051757812
0.00011420249938964844,0.0625615119934082,0.0019351689147949214,0.01557,0.0003230571746826172,0.0002918243408203125
9.942054748535156e-05,0.07645559310913086,0.0043615994110107435,0.022836,0.0003123283386230469,0.00028896331787109375
0.00014519691467285156,0.07412385940551758,0.005344241653442383,0.018289,0.00031685829162597656,0.0002770423889160156
0.00013566017150878906,0.07681679725646973,0.0009294692535400384,0.018623,0.0003292560577392578,0.00029921531677246094
8.368492126464844e-05,0.08646011352539062,0.0030407350158691403,0.009615,0.0003273487091064453,0.0002880096435546875
8.606910705566406e-05,0.10024499893188477,0.0017048808288574226,0.01313,0.00031256675720214844,0.0002684593200683594
0.00010466575622558594,0.08757901191711426,0.005138265182495116,0.028098,0.00018334388732910156,0.00016689300537109375
6.127357482910156e-05,0.07803177833557129,0.0008012609100341798,0.01154,0.00014638900756835938,0.00013375282287597656
0.00011777877807617188,0.09559917449951172,0.0018474273681640622,0.010125,0.00014257431030273438,0.00012421607971191406
6.914138793945312e-05,0.10856223106384277,0.0008678011169433592,0.014751,0.0002548694610595703,0.0002334117889404297
8.082389831542969e-05,0.06467819213867188,0.0009019486083984354,0.044636,0.0003292560577392578,0.00029158592224121094
8.273124694824219e-05,0.1651287078857422,0.002527277954101563,0.028717,0.0003333091735839844,0.0002994537353515625
6.532669067382812e-05,0.15499234199523926,0.0017161527862548827,0.009176,0.00045990943908691406,0.0004279613494873047
8.893013000488281e-05,0.15044736862182617,0.00728031150817871,0.01033,0.0001723766326904297,0.00014352798461914062
6.532669067382812e-05,0.13962960243225098,0.0017227553558349616,0.014705,0.0003230571746826172,0.00028896331787109375
9.632110595703125e-05,0.1386873722076416,0.016309936798095705,0.014437,0.0003230571746826172,0.0002963542938232422
0.0001087188720703125,0.06959247589111328,0.0009564015655517573,0.007872,0.0002999305725097656,0.0002675056457519531
0.00011444091796875,0.12027096748352051,0.003840045104980469,0.037064,0.00018167495727539062,0.00016927719116210938
0.00013780593872070312,0.10823297500610352,0.0007339881896972662,0.015725,0.0001461505889892578,0.00012993812561035156
0.00010347366333007812,0.08778929710388184,0.0031337645568847664,0.013371,0.00014781951904296875,0.00013136863708496094
0.00013256072998046875,0.06901168823242188,0.0007868340454101567,0.007904,0.00014019012451171875,0.0001266002655029297
0.00010228157043457031,0.03739190101623535,0.001164890853881836,0.006058,0.00013947486877441406,0.00012302398681640625
0.00011730194091796875,0.036266326904296875,0.0011474899597167972,0.023968,0.0002524852752685547,0.00023174285888671875
0.000141143798828125,0.060541391372680664,0.0009182073364257812,0.005274,0.0003077983856201172,0.00028252601623535156
7.796287536621094e-05,0.052913665771484375,0.0017733677825927732,0.009804,0.0002608299255371094,0.0002346038818359375
7.605552673339844e-05,0.03921318054199219,0.0010278095245361343,0.0186,0.0002646446228027344,0.0002429485321044922
0.0001220703125,0.05948686599731445,0.0011401167449951177,0.071769,0.00032520294189453125,0.0002818107604980469
9.083747863769531e-05,0.07805728912353516,0.03438575169372558,0.011007,0.0001480579376220703,0.00012993812561035156
9.036064147949219e-05,0.0878896713256836,0.0011233977661132804,0.014514,0.00030517578125,0.000263214111328125
8.702278137207031e-05,0.07678627967834473,0.0009967886810302723,0.022162,0.0003132820129394531,0.0002799034118652344
0.00012493133544921875,0.0934133529663086,0.0017330881805419918,0.009603,0.00030875205993652344,0.0002689361572265625
0.0001068115234375,0.08371877670288086,0.0008954238739013673,0.011566,0.00017142295837402344,0.00013208389282226562
8.487701416015625e-05,0.17438387870788574,0.0019608712921142576,0.007249,0.0003108978271484375,0.0002753734588623047
6.413459777832031e-05,0.11754894256591797,0.0015925400085449251,0.049543,0.00047969818115234375,0.0004489421844482422
0.00010514259338378906,0.0968179702758789,0.013965520187377931,0.016404,0.00031757354736328125,0.0002925395965576172
8.749961853027344e-05,0.08520889282226562,0.0015902345428466802,0.022424,0.000308990478515625,0.00028061866760253906
9.584426879882812e-05,0.06730222702026367,0.0034447209930419925,0.00899,0.0002448558807373047,0.0002071857452392578
7.05718994140625e-05,0.05518531799316406,0.0007675352478027347,0.01146,0.000152587890625,0.00013113021850585938
9.918212890625e-05,0.057936668395996094,0.0015620560302734392,0.022461,0.00021982192993164062,0.00019741058349609375
0.0001220703125,0.07903575897216797,0.00263620051574707,0.007308,0.0001823902130126953,0.00016641616821289062
0.00010061264038085938,0.05915188789367676,0.001965430618286133,0.008324,0.00030303001403808594,0.0002655982971191406
9.441375732421875e-05,0.04742693901062012,0.002333875106811523,0.006001,0.0002503395080566406,0.00023174285888671875
0.00013065338134765625,0.057929039001464844,0.0012605170745849607,0.006073,0.00016164779663085938,0.00012731552124023438
0.00012111663818359375,0.05772805213928223,0.008260640014648438,0.028061,0.00013947486877441406,0.0001404285430908203
7.390975952148438e-05,0.07413721084594727,0.0007609966430664064,0.006259,0.00014257431030273438,0.000125885009765625
0.00010323524475097656,0.06886529922485352,0.0019561799621582027,0.030515,0.0002911090850830078,0.0002613067626953125
0.0001251697540283203,0.10596394538879395,0.0013200037994384765,0.007496,0.00032401084899902344,0.0002999305725097656
8.797645568847656e-05,0.08318543434143066,0.002209630401611328,0.014442,0.0002968311309814453,0.0002720355987548828
8.845329284667969e-05,0.0728600025177002,0.006711129898071289,0.009431,0.00030732154846191406,0.00030303001403808594
8.273124694824219e-05,0.10031270980834961,0.001566980697631836,0.007548,0.0003056526184082031,0.00026488304138183594
8.702278137207031e-05,0.06432986259460449,0.0008472663879394542,0.0168,0.0001761913299560547,0.00013256072998046875
8.487701416015625e-05,0.08343100547790527,0.0081630867767334,0.019745,0.00015854835510253906,0.0001423358917236328
9.775161743164062e-05,0.0807044506072998,0.0008709709777832038,0.025161,0.0002932548522949219,0.000263214111328125
9.298324584960938e-05,0.0719602108001709,0.009471652389526367,0.011199,0.00013566017150878906,0.00012135505676269531
8.535385131835938e-05,0.07969188690185547,0.0055320733337402336,0.013272,0.00032448768615722656,0.0003006458282470703
9.250640869140625e-05,0.06607365608215332,0.003301397354125976,0.008368,0.00017833709716796875,0.00015115737915039062
0.00011205673217773438,0.03551197052001953,0.0032183511199951158,0.028431,0.00021696090698242188,0.00018644332885742188
0.00010728836059570312,0.052071332931518555,0.002294035522460937,0.015183,0.00029969215393066406,0.0002677440643310547
9.870529174804688e-05,0.037244558334350586,0.018159186721801758,0.018074,0.0002982616424560547,0.0002846717834472656
7.772445678710938e-05,0.07959175109863281,0.0016439537353515627,0.006468,0.00022029876708984375,0.0002028942108154297
9.512901306152344e-05,0.12402009963989258,0.0017414761810302729,0.024347,0.0003170967102050781,0.0002765655517578125
9.250640869140625e-05,0.07242274284362793,0.0009599033355712876,0.016525,0.000324249267578125,0.0002918243408203125
0.0001468658447265625,0.08381175994873047,0.007595410644531252,0.031963,0.0002982616424560547,0.0002880096435546875
0.0001227855682373047,0.11275267601013184,0.0025295227966308596,0.011304,0.0002856254577636719,0.0002510547637939453
9.369850158691406e-05,0.14992284774780273,0.012614015670776368,0.019104,0.00031495094299316406,0.0002841949462890625
0.00010251998901367188,0.09168314933776855,0.0012952913513183595,0.005626,0.0003085136413574219,0.0002841949462890625
0.00010728836059570312,0.07932066917419434,0.0010171946105957032,0.009344,0.00020360946655273438,0.0001735687255859375
0.0001246929168701172,0.08407449722290039,0.0019965043640136713,0.01544,0.00031876564025878906,0.0002903938293457031
8.320808410644531e-05,0.10774517059326172,0.0016686467742919944,0.038415,0.00033092498779296875,0.0002663135528564453
0.00012230873107910156,0.09090542793273926,0.0016082967834472675,0.055317,0.0003037452697753906,0.000274658203125
0.0001456737518310547,0.14066791534423828,0.001231011489868164,0.060821,0.0001888275146484375,0.0001697540283203125
0.00012183189392089844,0.1385812759399414,0.03399444412231445,0.009135,0.0003192424774169922,0.00028896331787109375
0.00012993812561035156,0.05715322494506836,0.011339309570312501,0.018278,0.00031638145446777344,0.0002753734588623047
0.0001010894775390625,0.13892555236816406,0.0031660844879150395,0.009642,0.00017762184143066406,0.00015306472778320312
9.894371032714844e-05,0.07767939567565918,0.01097592887878418,0.01815,0.00017380714416503906,0.00014662742614746094
7.987022399902344e-05,0.04651641845703125,0.007354307785034179,0.015485,0.0002925395965576172,0.0002644062042236328
8.893013000488281e-05,0.05050921440124512,0.0039623496246337896,0.008655,0.00029277801513671875,0.0002560615539550781
6.628036499023438e-05,0.08342528343200684,0.0016412235565185541,0.015518,0.0003180503845214844,0.0002789497375488281
9.584426879882812e-05,0.10853314399719238,0.004244860717773434,0.033328,0.0003218650817871094,0.00029468536376953125
7.510185241699219e-05,0.09848642349243164,0.005265634246826169,0.038004,0.0002989768981933594,0.00025582313537597656
7.534027099609375e-05,0.09367704391479492,0.0016084234619140637,0.02251,0.0002903938293457031,0.0002651214599609375
0.000102996826171875,0.09154224395751953,0.0014137033843994139,0.006935,0.0003249645233154297,0.0002906322479248047
0.0001068115234375,0.04786872863769531,0.001988149063110352,0.014133,0.00016832351684570312,0.00014257431030273438
7.867813110351562e-05,0.049577951431274414,0.0017237424316406263,0.019856,0.00015592575073242188,0.00013589859008789062
7.152557373046875e-05,0.05214524269104004,0.001595026077270507,0.014611,0.00014901161193847656,0.00013375282287597656
8.225440979003906e-05,0.06140708923339844,0.0017041341857910158,0.010017,0.0002791881561279297,0.0002522468566894531
7.152557373046875e-05,0.062206268310546875,0.0015333769378662113,0.007944,0.00019240379333496094,0.00016951560974121094
0.00010848045349121094,0.08363938331604004,0.0057139098663330085,0.020273,0.0003135204315185547,0.00026726722717285156
7.700920104980469e-05,0.06484198570251465,0.002093756759643555,0.013387,0.0003170967102050781,0.00029206275939941406
0.00011324882507324219,0.08442068099975586,0.002029259292602539,0.006308,0.0003113746643066406,0.0002846717834472656
0.00012421607971191406,0.06674003601074219,0.0010044230957031233,0.021323,0.0003097057342529297,0.00028252601623535156
0.000102996826171875,0.06042742729187012,0.0019669212341308596,0.00735,0.00028586387634277344,0.00023889541625976562
0.00011992454528808594,0.05408501625061035,0.0022291454010009773,0.011607,0.0001652240753173828,0.00014328956604003906
0.00012254714965820312,0.03760933876037598,0.000984615432739258,0.006913,0.00018930435180664062,0.0001652240753173828
6.4849853515625e-05,0.06846380233764648,0.0008272407684326169,0.006759,0.00015282630920410156,0.00013256072998046875
0.00010228157043457031,0.0838463306427002,0.002579630706787109,0.007752,0.0003261566162109375,0.00028705596923828125
0.00010442733764648438,0.08022856712341309,0.00343145231628418,0.007506,0.0003151893615722656,0.00027632713317871094
0.00010204315185546875,0.06829833984375,0.0017399750823974616,0.042413,0.0003275871276855469,0.00027871131896972656
0.0001201629638671875,0.0652763843536377,0.0019139220733642576,0.005648,0.0002834796905517578,0.0002579689025878906
9.679794311523438e-05,0.0653691291809082,0.001092936462402343,0.008481,0.0002453327178955078,0.0002455711364746094
0.00010228157043457031,0.03910422325134277,0.0025756486511230477,0.01739,0.0002410411834716797,0.00019979476928710938
0.00010657310485839844,0.06675362586975098,0.0043851513519287105,0.011211,0.00032591819763183594,0.0002911090850830078
9.799003601074219e-05,0.05566596984863281,0.002015476364135741,0.017156,0.00030732154846191406,0.0002701282501220703
9.679794311523438e-05,0.0729825496673584,0.0008395333862304686,0.00619,0.00019478797912597656,0.0001735687255859375
7.891654968261719e-05,0.057173967361450195,0.0009742273559570306,0.009376,0.00030040740966796875,0.00025010108947753906
9.965896606445312e-05,0.06099963188171387,0.0010307135467529293,0.006237,0.0002982616424560547,0.00026488304138183594
9.918212890625e-05,0.07564926147460938,0.003715650833129882,0.021062,0.00026106834411621094,0.0002460479736328125
8.320808410644531e-05,0.08067488670349121,0.001958111679077148,0.007113,0.00031828880310058594,0.00028634071350097656
7.176399230957031e-05,0.07350373268127441,0.009364292663574218,0.007881,0.00032448768615722656,0.00029158592224121094
7.700920104980469e-05,0.043618202209472656,0.006768411361694336,0.046063,0.0003108978271484375,0.00027251243591308594
0.0001220703125,0.13019108772277832,0.001567650833129883,0.007585,0.0002620220184326172,0.0002384185791015625
0.0001285076141357422,0.10946488380432129,0.0018209544677734377,0.025498,0.00031495094299316406,0.0002830028533935547
9.465217590332031e-05,0.11296653747558594,0.004383271514892581,0.038338,0.0001766681671142578,0.00017023086547851562
7.581710815429688e-05,0.11977696418762207,0.001376434829711914,0.006072,0.00014257431030273438,0.00012493133544921875
9.5367431640625e-05,0.13378167152404785,0.00911681462097168,0.008092,0.00028395652770996094,0.00025725364685058594
0.00010919570922851562,0.1418135166168213,0.0008190269775390623,0.006118,0.0001499652862548828,0.0001354217529296875
0.00018310546875,0.10406923294067383,0.0013974260101318366,0.013699,0.00015234947204589844,0.00012636184692382812
9.417533874511719e-05,0.05939292907714844,0.0021781548614501975,0.034488,0.000286102294921875,0.00026917457580566406
7.867813110351562e-05,0.07164239883422852,0.002594953582763671,0.008677,0.0001308917999267578,0.00011992454528808594
8.368492126464844e-05,0.06670403480529785,0.0007306796874999993,0.026491,0.00013899803161621094,0.00012040138244628906
8.130073547363281e-05,0.06976747512817383,0.0015918033142089845,0.009148,0.00028443336486816406,0.00025725364685058594
9.369850158691406e-05,0.06230902671813965,0.0008440095520019526,0.010715,0.00015783309936523438,0.00014209747314453125
0.00010561943054199219,0.05450892448425293,0.0181005009765625,0.010113,0.00019121170043945312,0.0001678466796875
9.942054748535156e-05,0.05971479415893555,0.0013739043884277344,0.003682,0.0001442432403564453,0.0001327991485595703
0.0001354217529296875,0.06384921073913574,0.0011829275360107422,0.005751,0.0003216266632080078,0.0002875328063964844
0.00010943412780761719,0.02709507942199707,0.01819835968017578,0.0143,0.0002961158752441406,0.000270843505859375
7.867813110351562e-05,0.07219243049621582,0.0009082641296386702,0.029132,0.00030231475830078125,0.00029397010803222656
7.62939453125e-05,0.06480908393859863,0.0009435335388183579,0.018551,0.00017499923706054688,0.0001518726348876953
7.915496826171875e-05,0.09043574333190918,0.0026504718780517578,0.0063,0.00026679039001464844,0.00024318695068359375
9.965896606445312e-05,0.06844449043273926,0.0025818594818115236,0.023087,0.0001595020294189453,0.0001380443572998047
0.000118255615234375,0.05804872512817383,0.0016746045684814456,0.01559,0.00033092498779296875,0.00029659271240234375
7.343292236328125e-05,0.06633234024047852,0.003381800872802737,0.042293,0.0001652240753173828,0.00012874603271484375
9.942054748535156e-05,0.08327364921569824,0.0015812603912353524,0.012129,0.0002918243408203125,0.00026035308837890625
7.891654968261719e-05,0.13292813301086426,0.0015320213623046877,0.009193,0.0002799034118652344,0.00025534629821777344
0.00013685226440429688,0.08380293846130371,0.0016390563964843747,0.00855,0.00032401084899902344,0.0002918243408203125
9.107589721679688e-05,0.07334089279174805,0.006466642578125001,0.026767,0.00027489662170410156,0.00023436546325683594
8.511543273925781e-05,0.053109169006347656,0.002677172744750978,0.019887,0.00018978118896484375,0.00013494491577148438
0.00012373924255371094,0.08345246315002441,0.0009448734130859376,0.004966,0.0003216266632080078,0.0002636909484863281
9.131431579589844e-05,0.05685853958129883,0.008317797027587892,0.026364,0.0003147125244140625,0.0002868175506591797
0.00010037422180175781,0.10140657424926758,0.0007896810455322277,0.023308,0.00018596649169921875,0.00016617774963378906
0.00010037422180175781,0.027788877487182617,0.0013048347167968766,0.018482,0.00027942657470703125,0.00025010108947753906
9.942054748535156e-05,0.053038835525512695,0.003975974380493165,0.032838,0.0003178119659423828,0.00029087066650390625
8.082389831542969e-05,0.06366539001464844,0.0038811369781494125,0.015637,0.00030303001403808594,0.0002884864807128906
7.343292236328125e-05,0.07485222816467285,0.008097783493041992,0.013126,0.00033664703369140625,0.00028705596923828125
7.843971252441406e-05,0.07491564750671387,0.008532452529907227,0.007356,0.0001697540283203125,0.00014519691467285156
0.000164031982421875,0.08179974555969238,0.00290363264465332,0.011046,0.0003142356872558594,0.00028634071350097656
0.00012612342834472656,0.10016632080078125,0.000976222457885742,0.026435,0.00018668174743652344,0.0001800060272216797
8.96453857421875e-05,0.06752586364746094,0.023186063308715824,0.050105,0.00031757354736328125,0.00026726722717285156
7.009506225585938e-05,0.10544180870056152,0.001964871337890625,0.025047,0.0003056526184082031,0.0002696514129638672
7.700920104980469e-05,0.12127828598022461,0.006004575012207032,0.017102,0.0001914501190185547,0.00016641616821289062
8.702278137207031e-05,0.059583425521850586,0.003694213134765625,0.007418,0.00028395652770996094,0.0002548694610595703
0.00010919570922851562,0.050881147384643555,0.0021791976165771486,0.005305,0.0001671314239501953,0.00013518333435058594
9.226799011230469e-05,0.052819013595581055,0.0010172907562255862,0.008853,0.0001900196075439453,0.00015783309936523438
0.0001251697540283203,0.037108659744262695,0.005600346343994141,0.028082,0.0003256797790527344,0.0002956390380859375
7.200241088867188e-05,0.0885171890258789,0.006278156051635741,0.02449,0.00018715858459472656,0.00016260147094726562
9.632110595703125e-05,0.06808948516845703,0.0008534446563720696,0.015591,0.00015211105346679688,0.00013828277587890625
9.34600830078125e-05,0.08560657501220703,0.005433260818481445,0.018179,0.0001544952392578125,0.00013113021850585938
8.487701416015625e-05,0.1056973934173584,0.000896693725585939,0.016855,0.0003418922424316406,0.0002942085266113281
8.96453857421875e-05,0.08364176750183105,0.008997284545898439,0.023235,0.0003113746643066406,0.00029206275939941406
8.988380432128906e-05,0.12169718742370605,0.001568935119628908,0.017063,0.00029349327087402344,0.00026154518127441406
0.00011682510375976562,0.08298897743225098,0.001589009140014648,0.021627,0.00029850006103515625,0.0002636909484863281
0.00010228157043457031,0.06687140464782715,0.0033255329895019517,0.021295,0.0001380443572998047,0.00011968612670898438
0.00014066696166992188,0.0802161693572998,0.006277236282348633,0.006713,0.0002884864807128906,0.0002925395965576172
0.00010347366333007812,0.16137480735778809,0.0006900836181640627,0.01763,0.00013256072998046875,0.00012302398681640625
0.00011372566223144531,0.1383516788482666,0.004161296386718751,0.007855,0.0001385211944580078,0.00012183189392089844
8.344650268554688e-05,0.11124777793884277,0.0016553849792480466,0.01004,0.0003323554992675781,0.00030517578125
0.0001800060272216797,0.07220220565795898,0.0048295645904541,0.027855,0.0004737377166748047,0.00045752525329589844
8.153915405273438e-05,0.05679154396057129,0.0022429643859863263,0.054051,0.0001857280731201172,0.00016570091247558594
0.0001709461212158203,0.07479548454284668,0.001511129776000977,0.014034,0.00031447410583496094,0.00027942657470703125
8.130073547363281e-05,0.13225555419921875,0.0008470820007324218,0.013469,0.0001666545867919922,0.00013566017150878906
8.440017700195312e-05,0.12469244003295898,0.003750028762817381,0.02559,0.0003097057342529297,0.0002846717834472656
9.608268737792969e-05,0.1246488094329834,0.0010832485198974612,0.00535,0.00020503997802734375,0.00017714500427246094
0.00014519691467285156,0.11048626899719238,0.0013658966369628905,0.004843,0.0003230571746826172,0.00028705596923828125
9.083747863769531e-05,0.05932211875915527,0.0009512753753662118,0.011822,0.00016760826110839844,0.0001342296600341797
0.00011491775512695312,0.08329224586486816,0.0016183510437011717,0.015986,0.000301361083984375,0.00027298927307128906
0.00012969970703125,0.07312130928039551,0.0011315229187011718,0.013299,0.0003197193145751953,0.00031185150146484375
8.916854858398438e-05,0.07997608184814453,0.0009091890106201171,0.019174,0.00016641616821289062,0.00013065338134765625
0.00012564659118652344,0.08715200424194336,0.00184649658203125,0.004875,0.0001423358917236328,0.0001227855682373047
9.369850158691406e-05,0.06815600395202637,0.0008015517883300793,0.022007,0.0001533031463623047,0.00012683868408203125
9.775161743164062e-05,0.06931304931640625,0.002727328781127931,0.029046,0.00016689300537109375,0.0001418590545654297
0.00014138221740722656,0.13376855850219727,0.0009115468749999987,0.017399,0.00029540061950683594,0.00029468536376953125
0.00011277198791503906,0.09238409996032715,0.0016857307586669937,0.027259,0.00033926963806152344,0.00030493736267089844
9.465217590332031e-05,0.07802963256835938,0.003903663146972658,0.043987,0.00030040740966796875,0.00027751922607421875
8.273124694824219e-05,0.11574411392211914,0.0017013022308349605,0.017412,0.0003452301025390625,0.00028252601623535156
9.72747802734375e-05,0.09839940071105957,0.001463700378417969,0.009762,0.00031375885009765625,0.0002827644348144531
9.107589721679688e-05,0.05008339881896973,0.0019841879730224596,0.052087,0.00033783912658691406,0.00029087066650390625
0.00011491775512695312,0.13647770881652832,0.002811735610961914,0.006895,0.0002684593200683594,0.00023603439331054688
8.654594421386719e-05,0.04628944396972656,0.0856577778930664,0.007788,0.00030350685119628906,0.0002720355987548828
8.797645568847656e-05,0.14760541915893555,0.00325918228149414,0.009305,0.0003364086151123047,0.0002951622009277344
0.00010943412780761719,0.12174654006958008,0.009025485153198242,0.006255,0.0003209114074707031,0.00026917457580566406
0.0001327991485595703,0.06719470024108887,0.004189003158569335,0.021024,0.0002579689025878906,0.0002276897430419922
8.916854858398438e-05,0.04471540451049805,0.023618830886840823,0.037984,0.0003676414489746094,0.00032329559326171875
0.0001049041748046875,0.07648754119873047,0.0008419042053222654,0.011131,0.00015497207641601562,0.0001266002655029297
0.00014138221740722656,0.09127116203308105,0.004072230880737306,0.017657,0.0003228187561035156,0.0002880096435546875
9.441375732421875e-05,0.10051512718200684,0.0012937607269287114,0.010152,0.00018668174743652344,0.0001537799835205078
9.72747802734375e-05,0.12262749671936035,0.0016400931549072264,0.00668,0.0001800060272216797,0.00016450881958007812
0.00015544891357421875,0.06970906257629395,0.0015967766876220698,0.013688,0.0001850128173828125,0.00016999244689941406
0.0001876354217529297,0.05064129829406738,0.007720639434814453,0.006234,0.00016570091247558594,0.00013399124145507812
0.00012350082397460938,0.08046197891235352,0.004744165222167968,0.014233,0.0001659393310546875,0.00014066696166992188
0.00012826919555664062,0.09492111206054688,0.0027484421234130856,0.013027,0.00014472007751464844,0.00013566017150878906
0.000118255615234375,0.06456160545349121,0.0015644546356201171,0.005091,0.00015354156494140625,0.0001347064971923828
9.655952453613281e-05,0.07648968696594238,0.0012565916748046857,0.033028,0.0003523826599121094,0.0002951622009277344
9.274482727050781e-05,0.05390739440917969,0.001604294082641602,0.005003,0.00028514862060546875,0.00025582313537597656
8.296966552734375e-05,0.06671595573425293,0.0040147597045898445,0.016103,0.0003178119659423828,0.00027632713317871094
9.417533874511719e-05,0.07353687286376953,0.007687835159301758,0.01231,0.00016546249389648438,0.0001361370086669922
9.5367431640625e-05,0.08420467376708984,0.0017741157226562505,0.017307,0.00032210350036621094,0.0002970695495605469
0.00011706352233886719,0.06014370918273926,0.000962571121215821,0.024599,0.0003070831298828125,0.00030684471130371094
0.00010466575622558594,0.08264279365539551,0.0016833801269531233,0.02925,0.0003082752227783203,0.0002868175506591797
0.00010848045349121094,0.09816884994506836,0.001606295440673828,0.017502,0.0003285408020019531,0.0002911090850830078
0.00010156631469726562,0.10234475135803223,0.001601604034423828,0.026723,0.00030684471130371094,0.00026917457580566406
0.00011587142944335938,0.09392762184143066,0.002024266708374023,0.030862,0.0003256797790527344,0.000316619873046875
6.532669067382812e-05,0.10438966751098633,0.0014421970214843743,0.008991,0.0001842975616455078,0.00016498565673828125
0.00015687942504882812,0.07758069038391113,0.0011370105285644534,0.015198,0.00020456314086914062,0.0001804828643798828
8.654594421386719e-05,0.048607826232910156,0.0035535237884521467,0.02099,0.00019788742065429688,0.000171661376953125
7.319450378417969e-05,0.09665799140930176,0.00303775619506836,0.011635,0.0003199577331542969,0.0002918243408203125
0.00011873245239257812,0.05760645866394043,0.0027987696838378904,0.00753,0.0002970695495605469,0.0002346038818359375
0.00010180473327636719,0.035213470458984375,0.0007150094299316415,0.010247,0.0001456737518310547,0.00012564659118652344
9.584426879882812e-05,0.048377037048339844,0.0023032472229003904,0.015365,0.0003020763397216797,0.000263214111328125
7.152557373046875e-05,0.0681006908416748,0.0036995377044677733,0.010777,0.00017905235290527344,0.0001289844512939453
7.605552673339844e-05,0.046721458435058594,0.0010099428863525398,0.022403,0.00033545494079589844,0.00030422210693359375
8.273124694824219e-05,0.06126904487609863,0.002681513473510741,0.041728,0.0003113746643066406,0.00028777122497558594
0.00010466575622558594,0.06444883346557617,0.0009294727630615226,0.008443,0.0003180503845214844,0.0002803802490234375
7.033348083496094e-05,0.04795575141906738,0.015845908920288088,0.017233,0.00030875205993652344,0.00025272369384765625
7.510185241699219e-05,0.05474138259887695,0.008471372665405274,0.026986,0.0003306865692138672,0.0002753734588623047
0.00011420249938964844,0.1423957347869873,0.00647671450805664,0.015258,0.00015997886657714844,0.0001392364501953125
0.00011324882507324219,0.10775899887084961,0.0009361749114990235,0.004881,0.00031685829162597656,0.00028896331787109375
0.00018286705017089844,0.10953140258789062,0.0047672016448974605,0.006793,0.00016951560974121094,0.0001461505889892578
9.298324584960938e-05,0.09443211555480957,0.0013063402252197279,0.027842,0.0003170967102050781,0.00028586387634277344
0.00012803077697753906,0.0485076904296875,0.005811704528808593,0.010087,0.00023436546325683594,0.00020360946655273438
9.322166442871094e-05,0.044851064682006836,0.002696443145751952,0.020032,0.00021123886108398438,0.0001919269561767578
8.845329284667969e-05,0.07191109657287598,0.005263284576416016,0.007587,0.0003199577331542969,0.00028634071350097656
8.821487426757812e-05,0.05542922019958496,0.005871174591064454,0.015957,0.00029778480529785156,0.0002696514129638672
0.00010466575622558594,0.05700564384460449,0.0016725566101074216,0.005655,0.0002760887145996094,0.0002570152282714844
0.00012040138244628906,0.062123775482177734,0.0012447671356201166,0.018106,0.0001823902130126953,0.00014638900756835938
0.0001068115234375,0.04598593711853027,0.007632565475463867,0.009849,0.0003304481506347656,0.0002913475036621094
0.00012564659118652344,0.06336045265197754,0.0028860089263916013,0.015379,0.00018310546875,0.00016045570373535156
0.00012230873107910156,0.05770993232727051,0.001658887161254883,0.007036,0.0002872943878173828,0.0002512931823730469
0.00015425682067871094,0.05107879638671875,0.003766471557617187,0.00557,0.00016307830810546875,0.0001347064971923828
0.00010943412780761719,0.036931753158569336,0.0008776269683837892,0.008749,0.0001628398895263672,0.00014328956604003906
0.00010251998901367188,0.039606332778930664,0.001086927917480468,0.029197,0.0004553794860839844,0.0002968311309814453
0.00011682510375976562,0.07619214057922363,0.0031837092590332027,0.008505,0.00029158592224121094,0.00026345252990722656
8.940696716308594e-05,0.06499552726745605,0.0010542250823974593,0.015755,0.00016999244689941406,0.00013113021850585938
0.0001380443572998047,0.050611019134521484,0.010413166412353514,0.033916,0.00023794174194335938,0.00022983551025390625
8.940696716308594e-05,0.060323238372802734,0.0016497724151611336,0.008365,0.00030350685119628906,0.00027441978454589844
9.036064147949219e-05,0.07164764404296875,0.0007061519775390622,0.008184,0.00015926361083984375,0.0001423358917236328
9.489059448242188e-05,0.038370370864868164,0.01787320185852051,0.014263,0.00029730796813964844,0.00029397010803222656
6.67572021484375e-05,0.04892873764038086,0.0009262708282470698,0.00914,0.0003104209899902344,0.0002779960632324219
5.555152893066406e-05,0.08584451675415039,0.0014551128845214844,0.007652,0.00014972686767578125,0.0001277923583984375
0.00010728836059570312,0.07696342468261719,0.013347152130126954,0.008008,0.0002796649932861328,0.0002560615539550781
9.679794311523438e-05,0.09098625183105469,0.0070323606719970705,0.004926,0.00012683868408203125,0.00011539459228515625
8.273124694824219e-05,0.09750795364379883,0.0011314242248535158,0.007187,0.00029778480529785156,0.0002727508544921875
8.487701416015625e-05,0.07164287567138672,0.0008454119262695315,0.005919,0.0001404285430908203,0.00013136863708496094
6.318092346191406e-05,0.023862123489379883,0.0008134854736328127,0.014081,0.00019073486328125,0.00017118453979492188
8.249282836914062e-05,0.05003643035888672,0.0014606646575927723,0.024521,0.0003001689910888672,0.000270843505859375
0.00014352798461914062,0.05472087860107422,0.0030426893463134774,0.014776,0.00027370452880859375,0.0002598762512207031
7.82012939453125e-05,0.07323622703552246,0.0008074241638183592,0.015025,0.00014209747314453125,0.00011897087097167969
9.799003601074219e-05,0.06293916702270508,0.001370980010986328,0.006339,0.00016260147094726562,0.00011420249938964844
9.131431579589844e-05,0.0663919448852539,0.0032163506011962887,0.014177,0.0002593994140625,0.0002238750457763672
6.413459777832031e-05,0.06943011283874512,0.0017481373901367184,0.006113,0.00027942657470703125,0.0002493858337402344
8.392333984375e-05,0.05810713768005371,0.0017892658386230468,0.005359,0.00016427040100097656,0.00014591217041015625
7.271766662597656e-05,0.03706049919128418,0.0008285222167968747,0.006263,0.0001316070556640625,0.00011467933654785156
8.20159912109375e-05,0.05074954032897949,0.002564729705810547,0.007559,0.0003123283386230469,0.0002803802490234375
8.797645568847656e-05,0.05730605125427246,0.0018122593383789066,0.008702,0.0002872943878173828,0.00026988983154296875
6.818771362304688e-05,0.026208162307739258,0.0007282696533203112,0.02117,0.00014638900756835938,0.00011873245239257812
0.0001277923583984375,0.03761458396911621,0.003710235717773437,0.008472,0.00022482872009277344,0.00020623207092285156
7.963180541992188e-05,0.0507965087890625,0.0017120428161621088,0.008467,0.00025916099548339844,0.0002758502960205078
6.747245788574219e-05,0.060208797454833984,0.0019343371276855474,0.010112,0.0002071857452392578,0.00018596649169921875
0.0001323223114013672,0.0640101432800293,0.0010479354248046878,0.011264,0.0002970695495605469,0.0002734661102294922
6.175041198730469e-05,0.06624436378479004,0.0007588755035400387,0.00561,0.00014853477478027344,0.00013399124145507812
6.508827209472656e-05,0.06072044372558594,0.002407212280273438,0.004526,0.00016117095947265625,0.0001232624053955078
9.417533874511719e-05,0.06850862503051758,0.0010982621002197266,0.005345,0.0002989768981933594,0.0002875328063964844
9.72747802734375e-05,0.06929802894592285,0.009665978439331055,0.011842,0.00022172927856445312,0.00020647048950195312
0.00010800361633300781,0.026114702224731445,0.0009197864532470706,0.01525,0.0002474784851074219,0.00022268295288085938
8.606910705566406e-05,0.031172752380371094,0.0012414462432861328,0.007339,0.0001761913299560547,0.00014901161193847656
8.177757263183594e-05,0.051575422286987305,0.0013147425231933591,0.008994,0.00016808509826660156,0.00016427040100097656
7.486343383789062e-05,0.0641026496887207,0.0008919557495117181,0.009258,0.00016498565673828125,0.0001480579376220703
8.058547973632812e-05,0.06158328056335449,0.0026500026245117186,0.017998,0.0001666545867919922,0.00014710426330566406
0.00010132789611816406,0.06167244911193848,0.0008921083374023447,0.036758,0.00017261505126953125,0.00015234947204589844
7.748603820800781e-05,0.07777738571166992,0.003936049530029295,0.023453,0.000164031982421875,0.0001354217529296875
8.678436279296875e-05,0.08667731285095215,0.0016222980041503913,0.014398,0.00018668174743652344,0.00017261505126953125
0.00010180473327636719,0.13208651542663574,0.0017794769287109366,0.0182,0.0003230571746826172,0.00030040740966796875
0.00011420249938964844,0.061106204986572266,0.0017020585632324219,0.007365,0.0003151893615722656,0.0002777576446533203
0.00011730194091796875,0.1199796199798584,0.0016509916992187498,0.020253,0.00017499923706054688,0.0001373291015625
0.00010704994201660156,0.09385323524475098,0.0027039584808349606,0.007132,0.00017642974853515625,0.0001533031463623047
0.00011420249938964844,0.10190391540527344,0.0012290578002929695,0.039263,0.00016117095947265625,0.00012969970703125
0.00012254714965820312,0.13288211822509766,0.004270027511596681,0.022857,0.0003299713134765625,0.000293731689453125
0.0001456737518310547,0.12082338333129883,0.005865954238891602,0.010568,0.0002989768981933594,0.00026917457580566406
9.655952453613281e-05,0.07505273818969727,0.005370983551025391,0.019652,0.0003077983856201172,0.0003159046173095703
9.441375732421875e-05,0.0777595043182373,0.0007367051696777344,0.01439,0.00017547607421875,0.0001404285430908203
9.72747802734375e-05,0.1196444034576416,0.0008501026306152355,0.020609,0.00016236305236816406,0.00013518333435058594
8.869171142578125e-05,0.10933542251586914,0.0016167083435058571,0.044657,0.00028896331787109375,0.0002589225769042969
0.00010514259338378906,0.14406633377075195,0.0032919262237548833,0.008943,0.0002932548522949219,0.0002582073211669922
0.00013971328735351562,0.10863780975341797,0.0007862743225097654,0.008791,0.00015115737915039062,0.0001232624053955078
0.00010776519775390625,0.07926273345947266,0.008880974822998046,0.012519,0.0001373291015625,0.00012135505676269531
6.866455078125e-05,0.032462120056152344,0.02310740397644043,0.017043,0.00030231475830078125,0.0002727508544921875
8.082389831542969e-05,0.071807861328125,0.0008137113189697273,0.01509,0.00016736984252929688,0.00013947486877441406
7.939338684082031e-05,0.07771134376525879,0.0007094732666015624,0.03261,0.00014281272888183594,0.00012683868408203125
0.00010132789611816406,0.11088967323303223,0.0015155399627685556,0.016193,0.00023365020751953125,0.0002040863037109375
9.870529174804688e-05,0.12501168251037598,0.0023639288024902352,0.043967,0.0003230571746826172,0.00029397010803222656
0.0001125335693359375,0.13875055313110352,0.0013717659606933587,0.014186,0.00031828880310058594,0.0002949237823486328
7.653236389160156e-05,0.11344146728515625,0.0014942922058105435,0.040856,0.00019168853759765625,0.00016546249389648438
8.559226989746094e-05,0.10567688941955566,0.0007469002227783201,0.009327,0.0001423358917236328,0.00013113021850585938
0.00011610984802246094,0.10163283348083496,0.0027269225311279295,0.01098,0.0003216266632080078,0.0002903938293457031
0.00010180473327636719,0.09342241287231445,0.0008992196350097667,0.038097,0.00031304359436035156,0.00028586387634277344
9.059906005859375e-05,0.06835484504699707,0.030499628356933595,0.019121,0.00020551681518554688,0.00016736984252929688
0.00013375282287597656,0.09293580055236816,0.002258201736450194,0.029281,0.00015997886657714844,0.00012755393981933594
9.655952453613281e-05,0.21282720565795898,0.0007959040985107413,0.032139,0.0001308917999267578,0.00011920928955078125
8.678436279296875e-05,0.14054512977600098,0.0014686298828125027,0.032177,0.00022029876708984375,0.00020265579223632812
0.00013399124145507812,0.11857342720031738,0.0007320554504394519,0.016549,0.00013113021850585938,0.00012111663818359375
9.012222290039062e-05,0.10548734664916992,0.004089962554931641,0.011999,0.0003261566162109375,0.0002918243408203125
9.775161743164062e-05,0.0929403305053711,0.004139715133666993,0.010889,0.00032448768615722656,0.0002880096435546875
0.0001049041748046875,0.06503748893737793,0.0014918217163085931,0.009402,0.0001811981201171875,0.00014591217041015625
8.392333984375e-05,0.046340227127075195,0.0007833539733886723,0.015524,0.00021982192993164062,0.00019741058349609375
8.7738037109375e-05,0.06694912910461426,0.0041410919647216805,0.010077,0.00013685226440429688,0.0001220703125
0.0001068115234375,0.07509207725524902,0.0035026736907958975,0.019782,0.000152587890625,0.00013494491577148438
0.00018095970153808594,0.06909751892089844,0.0009210859832763669,0.015294,0.00013518333435058594,0.00011944770812988281
6.985664367675781e-05,0.0766134262084961,0.006369311386108398,0.026269,0.0003261566162109375,0.0002932548522949219
0.00017189979553222656,0.07105684280395508,0.0015617869262695306,0.011062,0.0003132820129394531,0.00027370452880859375
0.00010228157043457031,0.04543805122375488,0.0008461150054931638,0.004962,0.0001609325408935547,0.00013709068298339844
6.222724914550781e-05,0.040294647216796875,0.0011833004913330072,0.013329,0.0002601146697998047,0.00023937225341796875
8.916854858398438e-05,0.07332825660705566,0.001024907333374023,0.008668,0.0003159046173095703,0.0002894401550292969
0.00014781951904296875,0.06498551368713379,0.0031985974884033205,0.01069,0.00030684471130371094,0.0002760887145996094
8.0108642578125e-05,0.0817255973815918,0.0009261594085693357,0.007197,0.00017690658569335938,0.00014972686767578125
9.942054748535156e-05,0.07481241226196289,0.0010524485778808587,0.00918,0.0003218650817871094,0.0002899169921875
0.00011110305786132812,0.07483768463134766,0.0019023323669433573,0.033736,0.0001723766326904297,0.00013566017150878906
0.00011610984802246094,0.06550312042236328,0.0055651510314941414,0.010417,0.00032019615173339844,0.0002970695495605469
8.7738037109375e-05,0.05530714988708496,0.0020150370483398433,0.015112,0.0002503395080566406,0.00023031234741210938
7.43865966796875e-05,0.07493424415588379,0.0025687234344482423,0.006181,0.00019097328186035156,0.00015044212341308594
9.226799011230469e-05,0.044296979904174805,0.0015339936828613274,0.01054,0.0002760887145996094,0.00024962425231933594
9.512901306152344e-05,0.028574466705322266,0.0009462535858154294,0.006825,0.00019669532775878906,0.00017762184143066406
0.000152587890625,0.022118568420410156,0.0009595672607421871,0.007675,0.00018930435180664062,0.00017404556274414062
0.00010251998901367188,0.07735514640808105,0.0011202119598388675,0.021824,0.0003120899200439453,0.00029087066650390625
9.489059448242188e-05,0.07512187957763672,0.0009884845733642575,0.00755,0.0001761913299560547,0.0001361370086669922
8.535385131835938e-05,0.07544636726379395,0.0020461818542480484,0.031866,0.0003032684326171875,0.0002713203430175781
8.726119995117188e-05,0.09460997581481934,0.0015774167175292963,0.009088,0.0003159046173095703,0.0002696514129638672
0.00010156631469726562,0.10544824600219727,0.0012802017669677722,0.026502,0.0003216266632080078,0.000293731689453125
0.0001442432403564453,0.08443236351013184,0.019870078201293946,0.032505,0.00016546249389648438,0.00014591217041015625
0.00011420249938964844,0.13228631019592285,0.004307131271362305,0.014645,0.00029587745666503906,0.00026679039001464844
0.000148773193359375,0.08249163627624512,0.0007239486694335939,0.00605,0.0001423358917236328,0.00012636184692382812
0.00011038780212402344,0.04400777816772461,0.0027534210968017583,0.007845,0.0003197193145751953,0.00027060508728027344
0.00011324882507324219,0.04349088668823242,0.002609777114868164,0.006952,0.00025653839111328125,0.0002319812774658203
0.00010919570922851562,0.03594541549682617,0.0009695357666015623,0.009889,0.00021147727966308594,0.0001800060272216797
7.891654968261719e-05,0.06174755096435547,0.004863701766967774,0.015106,0.0003204345703125,0.0003039836883544922
0.00011157989501953125,0.09082293510437012,0.0017664354858398443,0.010844,0.00031828880310058594,0.00030422210693359375
8.034706115722656e-05,0.08256936073303223,0.0010177581634521482,0.013516,0.00029659271240234375,0.0002760887145996094
9.059906005859375e-05,0.11017417907714844,0.0017209123992919934,0.024935,0.0003116130828857422,0.00028634071350097656
7.748603820800781e-05,0.06551790237426758,0.008314396423339844,0.032006,0.00032782554626464844,0.00036907196044921875
0.0001049041748046875,0.10588741302490234,0.0015466414337158198,0.008512,0.0002868175506591797,0.0002574920654296875
0.00010657310485839844,0.08465456962585449,0.0008065860290527339,0.025398,0.00014090538024902344,0.0001285076141357422
0.00012063980102539062,0.12563014030456543,0.0007164954986572268,0.006566,0.0001423358917236328,0.00012612342834472656
0.0001518726348876953,0.05130434036254883,0.0015530351409912095,0.023824,0.00028586387634277344,0.0002586841583251953
8.0108642578125e-05,0.08837723731994629,0.007522144500732422,0.015583,0.00031566619873046875,0.00029206275939941406
0.00014209747314453125,0.11303257942199707,0.0040665454406738286,0.018948,0.0003120899200439453,0.00028324127197265625
6.437301635742188e-05,0.059546470642089844,0.0019144175262451185,0.026378,0.00018715858459472656,0.00015401840209960938
9.632110595703125e-05,0.09137248992919922,0.0017699045257568366,0.009817,0.0002930164337158203,0.00026535987854003906
7.843971252441406e-05,0.0823214054107666,0.0007513733978271485,0.007038,0.00014829635620117188,0.000125885009765625
0.00010466575622558594,0.09568667411804199,0.0015959241790771492,0.012358,0.0002627372741699219,0.00024199485778808594
7.176399230957031e-05,0.038210391998291016,0.0019104563446044921,0.028728,0.00016021728515625,0.00014019012451171875
0.00012421607971191406,0.061829566955566406,0.0014383952789306653,0.015707,0.0001456737518310547,0.00013065338134765625
0.0001888275146484375,0.07726335525512695,0.0009737315826416001,0.020282,0.00012874603271484375,0.00011396408081054688
6.365776062011719e-05,0.07894229888916016,0.0007218681945800783,0.007011,0.00014352798461914062,0.00014281272888183594
5.936622619628906e-05,0.08673429489135742,0.0018551326446533192,0.019907,0.000339508056640625,0.0003113746643066406
0.00010061264038085938,0.11955714225769043,0.001537560943603515,0.019171,0.00018334388732910156,0.000152587890625
0.00016546249389648438,0.13934612274169922,0.001611386779785156,0.007171,0.0001480579376220703,0.00013184547424316406
0.00012540817260742188,0.10037541389465332,0.0008118734283447272,0.011033,0.00014400482177734375,0.00012111663818359375
7.843971252441406e-05,0.10114789009094238,0.0009333408966064449,0.008061,0.0003306865692138672,0.0002913475036621094
0.0001125335693359375,0.04102206230163574,0.0010046083679199225,0.009451,0.0003135204315185547,0.0002841949462890625
7.367134094238281e-05,0.0775763988494873,0.0008307363128662107,0.016215,0.00017690658569335938,0.00014281272888183594
8.893013000488281e-05,0.07871270179748535,0.0018831413269042967,0.021325,0.00032329559326171875,0.00028896331787109375
0.00010704994201660156,0.09283137321472168,0.001646592193603514,0.015644,0.00029468536376953125,0.0002677440643310547
7.557868957519531e-05,0.08720016479492188,0.0014826036376953122,0.028808,0.0002532005310058594,0.0002357959747314453
8.559226989746094e-05,0.11580443382263184,0.0015991244964599612,0.007657,0.0003185272216796875,0.0002770423889160156
9.72747802734375e-05,0.12684416770935059,0.0011198559875488286,0.009413,0.00017523765563964844,0.00014257431030273438
0.00011134147644042969,0.08182668685913086,0.004477667053222657,0.015642,0.0003542900085449219,0.00028824806213378906
0.00012373924255371094,0.09662032127380371,0.0013774604339599605,0.010198,0.00039958953857421875,0.0003643035888671875
0.000194549560546875,0.09285283088684082,0.0014575169219970697,0.009036,0.00030231475830078125,0.000270843505859375
0.00010395050048828125,0.09016990661621094,0.0009695401763916015,0.006065,0.00014710426330566406,0.00012302398681640625
6.914138793945312e-05,0.028753995895385742,0.0017157899322509766,0.008031,0.00024366378784179688,0.00021028518676757812
0.00011205673217773438,0.045382022857666016,0.0012011795349121095,0.005743,0.00022268295288085938,0.0001976490020751953
0.00011491775512695312,0.06947636604309082,0.0010117510375976559,0.007969,0.00032401084899902344,0.0002932548522949219
7.43865966796875e-05,0.06314396858215332,0.0011644433441162106,0.004956,0.00020051002502441406,0.00017976760864257812
0.00018167495727539062,0.058304786682128906,0.001614085464477541,0.04722,0.0002970695495605469,0.00025916099548339844
9.34600830078125e-05,0.05904722213745117,0.0022547515716552745,0.026916,0.0003254413604736328,0.00029277801513671875
0.00010991096496582031,0.0364992618560791,0.002491716186523437,0.015733,0.0002474784851074219,0.0002238750457763672
8.106231689453125e-05,0.044448137283325195,0.0029620053253173826,0.005504,0.0002884864807128906,0.0002644062042236328
6.937980651855469e-05,0.09159159660339355,0.003143245239257811,0.024355,0.000316619873046875,0.0002799034118652344
7.414817810058594e-05,0.07437610626220703,0.0017344492797851593,0.031462,0.00033402442932128906,0.00028324127197265625
0.00011348724365234375,0.06457209587097168,0.015700488967895505,0.01433,0.0003151893615722656,0.00030541419982910156
8.130073547363281e-05,0.09482288360595703,0.0018251217498779296,0.017436,0.0003151893615722656,0.0002827644348144531
9.274482727050781e-05,0.09216856956481934,0.0011238563232421877,0.014957,0.00032711029052734375,0.0002892017364501953
7.939338684082031e-05,0.1452178955078125,0.0009155050048828134,0.015749,0.00030422210693359375,0.0002675056457519531
0.00017642974853515625,0.15169048309326172,0.0017583280487060548,0.010808,0.00032448768615722656,0.0003032684326171875
0.00012993812561035156,0.15675568580627441,0.0016890938262939456,0.033352,0.0003101825714111328,0.0002799034118652344
9.274482727050781e-05,0.11492061614990234,0.0014729032897949218,0.02946,0.0003342628479003906,0.00026869773864746094
0.00013589859008789062,0.14266014099121094,0.0016264485321044915,0.022054,0.00036144256591796875,0.000274658203125
0.00010824203491210938,0.15679430961608887,0.0009953959350585927,0.021312,0.0003204345703125,0.00032973289489746094
0.00011205673217773438,0.0995476245880127,0.0017573861541748045,0.029356,0.0003600120544433594,0.0002930164337158203
0.00011444091796875,0.13961195945739746,0.002486637466430665,0.042857,0.00032711029052734375,0.0002987384796142578
0.00011134147644042969,0.12980437278747559,0.0009888096160888668,0.007368,0.00031757354736328125,0.0002894401550292969
0.00011682510375976562,0.07533740997314453,0.007064569137573241,0.028327,0.0003173351287841797,0.0002894401550292969
7.82012939453125e-05,0.11549496650695801,0.003420492523193361,0.034232,0.00017881393432617188,0.0001697540283203125
7.677078247070312e-05,0.029461145401000977,0.000897647018432618,0.024755,0.0002760887145996094,0.0002472400665283203
0.0001590251922607422,0.07776665687561035,0.0026939754791259762,0.023868,0.0003116130828857422,0.0002830028533935547
0.00012540817260742188,0.07964348793029785,0.0058444797058105485,0.015998,0.0002777576446533203,0.0002543926239013672
7.009506225585938e-05,0.08089995384216309,0.0026241051483154292,0.01357,0.0001723766326904297,0.00015854835510253906
0.00011491775512695312,0.06475496292114258,0.005715985763549805,0.004737,0.00029659271240234375,0.00026345252990722656
9.1552734375e-05,0.056937217712402344,0.0008628267517089838,0.030751,0.00018358230590820312,0.00023627281188964844
0.00012230873107910156,0.06933736801147461,0.0008442450256347656,0.006078,0.00015211105346679688,0.0001308917999267578
7.510185241699219e-05,0.10260605812072754,0.0016086645202636717,0.017842,0.0003509521484375,0.0003006458282470703
9.822845458984375e-05,0.08270883560180664,0.01543589842224121,0.028801,0.0003387928009033203,0.00028324127197265625
8.630752563476562e-05,0.058443546295166016,0.0008715254821777332,0.041721,0.0003628730773925781,0.0002968311309814453
9.608268737792969e-05,0.09444880485534668,0.00152957958984375,0.020527,0.0003123283386230469,0.0002887248992919922
8.177757263183594e-05,0.07715177536010742,0.0031560173187255864,0.013184,0.00016021728515625,0.00014543533325195312
8.225440979003906e-05,0.1243290901184082,0.0009107207641601556,0.016264,0.0002999305725097656,0.0002677440643310547
7.319450378417969e-05,0.13452959060668945,0.001268778884887696,0.024762,0.00015616416931152344,0.0001366138458251953
9.632110595703125e-05,0.15983939170837402,0.0016109491577148433,0.007551,0.0002894401550292969,0.0002627372741699219
0.0001125335693359375,0.06335878372192383,0.001580369781494141,0.006101,0.00029397010803222656,0.00026869773864746094
7.843971252441406e-05,0.04863333702087402,0.0014417280120849613,0.021883,0.00017118453979492188,0.00014901161193847656
0.00010895729064941406,0.09577441215515137,0.0016273824615478522,0.015333,0.00016880035400390625,0.0001442432403564453
0.00012087821960449219,0.0670633316040039,0.00136666990661621,0.019036,0.0001614093780517578,0.00015044212341308594
0.0001285076141357422,0.0865640640258789,0.002762979095458985,0.008282,0.0001800060272216797,0.00015735626220703125
7.939338684082031e-05,0.06229448318481445,0.002040208465576172,0.005768,0.0003085136413574219,0.0002968311309814453
0.0001304149627685547,0.033989906311035156,0.0010608525238037106,0.006204,0.0002543926239013672,0.0002338886260986328
9.059906005859375e-05,0.047475576400756836,0.0010532772521972657,0.007227,0.00023603439331054688,0.00022029876708984375
8.559226989746094e-05,0.0399477481842041,0.0032177462463378916,0.017487,0.00018715858459472656,0.0001666545867919922
7.128715515136719e-05,0.04738116264343262,0.0009258679962158203,0.00779,0.0002529621124267578,0.0002205371856689453
9.894371032714844e-05,0.05396318435668945,0.002160925018310547,0.010038,0.00017976760864257812,0.0001456737518310547
0.000110626220703125,0.03303933143615723,0.002082759963989258,0.009538,0.00017499923706054688,0.0001506805419921875
9.179115295410156e-05,0.05324125289916992,0.001272250900268555,0.00899,0.00016546249389648438,0.0001316070556640625
8.821487426757812e-05,0.04490160942077637,0.0013402607727050798,0.020095,0.00022745132446289062,0.0002009868621826172
0.000110626220703125,0.054999589920043945,0.013272777893066405,0.017673,0.0001506805419921875,0.0001246929168701172
0.00012111663818359375,0.0643622875213623,0.0015919227142333972,0.020823,0.0003139972686767578,0.00028443336486816406
0.00010561943054199219,0.06217217445373535,0.0016824921875000006,0.014797,0.00034165382385253906,0.0002880096435546875
0.00010037422180175781,0.09309506416320801,0.0010419434204101564,0.011311,0.0001766681671142578,0.00015783309936523438
7.581710815429688e-05,0.11198592185974121,0.0020606250000000034,0.038955,0.0001552104949951172,0.00013065338134765625
0.0001735687255859375,0.07867097854614258,0.003582097778320314,0.02149,0.0002834796905517578,0.00025916099548339844
9.34600830078125e-05,0.12382698059082031,0.008529432678222655,0.005975,0.00013899803161621094,0.00012135505676269531
8.535385131835938e-05,0.0861506462097168,0.002731498123168946,0.009574,0.0001895427703857422,0.00016546249389648438
7.43865966796875e-05,0.03755545616149902,0.0007748486175537111,0.018636,0.00014734268188476562,0.00012636184692382812
6.937980651855469e-05,0.06342554092407227,0.001958264205932616,0.026502,0.00014019012451171875,0.00012421607971191406
0.00010228157043457031,0.08199238777160645,0.0007293215332031255,0.024894,0.00013494491577148438,0.00011920928955078125
0.00012731552124023438,0.06560039520263672,0.0013522232666015634,0.028061,0.00013566017150878906,0.00012159347534179688
8.20159912109375e-05,0.08275413513183594,0.0017574679260253905,0.017162,0.0001347064971923828,0.00012254714965820312
8.940696716308594e-05,0.08146309852600098,0.0013631932067871087,0.009945,0.0001327991485595703,0.00012159347534179688
9.179115295410156e-05,0.06389832496643066,0.004883692672729492,0.009672,0.00013971328735351562,0.00012445449829101562
9.560585021972656e-05,0.05940699577331543,0.0015469339599609375,0.019226,0.00033283233642578125,0.0003063678741455078
8.082389831542969e-05,0.08581972122192383,0.0010586782226562515,0.018999,0.00015807151794433594,0.0001270771026611328
9.703636169433594e-05,0.1361839771270752,0.001591713592529298,0.023478,0.00032138824462890625,0.0002903938293457031
9.799003601074219e-05,0.08024072647094727,0.0011705005187988282,0.052148,0.00031113624572753906,0.0002830028533935547
0.00011038780212402344,0.10182428359985352,0.0016337078094482427,0.0557,0.00031828880310058594,0.000286102294921875
8.845329284667969e-05,0.11491847038269043,0.0015743710784912116,0.010497,0.00029850006103515625,0.0002605915069580078
9.274482727050781e-05,0.12484073638916016,0.0011228144378662118,0.023003,0.0003261566162109375,0.00029158592224121094
0.0001010894775390625,0.15456223487854004,0.0007638265533447264,0.016208,0.0001685619354248047,0.00013947486877441406
9.679794311523438e-05,0.13553357124328613,0.0007561484527587904,0.028005,0.000148773193359375,0.00012373924255371094
8.082389831542969e-05,0.04564785957336426,0.021767864456176757,0.01651,0.00015306472778320312,0.000125885009765625
0.00010657310485839844,0.14304304122924805,0.0014104439086914076,0.021143,0.00026488304138183594,0.00023651123046875
0.00011038780212402344,0.07720088958740234,0.022343751663208008,0.026806,0.00028705596923828125,0.0002574920654296875
6.508827209472656e-05,0.1132965087890625,0.0007648231201171883,0.024807,0.00013136863708496094,0.00011467933654785156
9.846687316894531e-05,0.07991814613342285,0.0038627135772705077,0.015273,0.00013446807861328125,0.00011849403381347656
7.987022399902344e-05,0.1932220458984375,0.0021083638458251966,0.025372,0.00032329559326171875,0.00029158592224121094
0.00012731552124023438,0.10025882720947266,0.0015683266448974602,0.011945,0.0003104209899902344,0.0002758502960205078
9.369850158691406e-05,0.06864166259765625,0.000964149749755859,0.016562,0.00032401084899902344,0.000293731689453125
8.58306884765625e-05,0.06646251678466797,0.002318298355102541,0.040809,0.0001857280731201172,0.00015878677368164062
7.033348083496094e-05,0.13872957229614258,0.005068850479125978,0.01954,0.0003197193145751953,0.0002918243408203125
9.584426879882812e-05,0.1023244857788086,0.004702482070922852,0.015035,0.00017571449279785156,0.00015497207641601562
7.843971252441406e-05,0.09287166595458984,0.0007606755371093749,0.006163,0.0001513957977294922,0.00012755393981933594
7.700920104980469e-05,0.10520672798156738,0.000781131057739257,0.01322,0.00012922286987304688,0.00011873245239257812
9.369850158691406e-05,0.08780908584594727,0.0013055515441894525,0.035934,0.00023984909057617188,0.00021457672119140625
9.393692016601562e-05,0.1356508731842041,0.007778243072509766,0.020842,0.0003261566162109375,0.0002942085266113281
0.00011444091796875,0.08504676818847656,0.00111220050048828,0.018523,0.0002918243408203125,0.0002696514129638672
0.00010442733764648438,0.11160516738891602,0.0027859461364746103,0.018944,0.0003116130828857422,0.0002894401550292969
0.00010347366333007812,0.08576178550720215,0.0010203464508056637,0.0117,0.00032782554626464844,0.0002703666687011719
8.130073547363281e-05,0.11567425727844238,0.002126802215576172,0.018865,0.0003161430358886719,0.00027251243591308594
0.00012493133544921875,0.051364898681640625,0.0010676290130615237,0.00684,0.00019550323486328125,0.0001761913299560547
0.00011682510375976562,0.059000492095947266,0.0010263021545410152,0.019667,0.00014543533325195312,0.00012135505676269531
8.034706115722656e-05,0.061859130859375,0.002494041656494141,0.009826,0.0002913475036621094,0.0002880096435546875
8.606910705566406e-05,0.0757603645324707,0.0015683304138183595,0.008893,0.0003178119659423828,0.00028824806213378906
0.00010514259338378906,0.06618022918701172,0.0018632461090087905,0.020123,0.00024366378784179688,0.00021409988403320312
7.939338684082031e-05,0.07886409759521484,0.0017413537139892576,0.007438,0.0003180503845214844,0.0002796649932861328
0.00010013580322265625,0.0845792293548584,0.0010063286743164064,0.004854,0.00019788742065429688,0.0001742839813232422
0.00012111663818359375,0.05416083335876465,0.002536263336181642,0.015811,0.00027561187744140625,0.0002486705780029297
0.00015091896057128906,0.050005435943603516,0.009097188201904298,0.024609,0.0003178119659423828,0.00030684471130371094
7.939338684082031e-05,0.05338025093078613,0.0009403597259521473,0.01811,0.00018072128295898438,0.00015974044799804688
0.00012254714965820312,0.06675124168395996,0.001008293502807617,0.014482,0.00021910667419433594,0.00022649765014648438
8.487701416015625e-05,0.06868529319763184,0.0018132975616455063,0.029621,0.0002067089080810547,0.00016117095947265625
0.00010824203491210938,0.056105852127075195,0.0015316686096191398,0.014481,0.0002887248992919922,0.0002598762512207031
0.0001327991485595703,0.0989689826965332,0.009991566665649414,0.017217,0.0003218650817871094,0.0002760887145996094
0.00018548965454101562,0.09087705612182617,0.019658742263793945,0.030397,0.0003159046173095703,0.0002903938293457031
0.0001125335693359375,0.15589094161987305,0.0016496241912841783,0.021739,0.0003006458282470703,0.0002720355987548828
9.560585021972656e-05,0.12591004371643066,0.0011582307739257808,0.010283,0.00033545494079589844,0.00028228759765625
0.0001266002655029297,0.09150290489196777,0.00111430256652832,0.007922,0.00028228759765625,0.0002579689025878906
0.00011467933654785156,0.05296683311462402,0.0009221063690185551,0.005617,0.00022649765014648438,0.0001742839813232422
0.00017595291137695312,0.03911852836608887,0.0016461867370605471,0.009271,0.0002620220184326172,0.00023889541625976562
8.678436279296875e-05,0.03808283805847168,0.0016942503051757818,0.011517,0.00016808509826660156,0.00013566017150878906
6.628036499023438e-05,0.04612994194030762,0.0009937719726562499,0.00881,0.0002796649932861328,0.0002529621124267578
6.937980651855469e-05,0.04091835021972656,0.001749742004394532,0.025553,0.0001742839813232422,0.0001385211944580078
9.107589721679688e-05,0.12202072143554688,0.0015742778625488264,0.025316,0.0003085136413574219,0.0002658367156982422
7.390975952148438e-05,0.07534360885620117,0.018575675292968753,0.034029,0.0001461505889892578,0.00013208389282226562
7.796287536621094e-05,0.0979459285736084,0.01368826676940918,0.011684,0.0001499652862548828,0.00011897087097167969
0.00010466575622558594,0.06509876251220703,0.0007668667602539064,0.027295,0.0001323223114013672,0.0001220703125
8.845329284667969e-05,0.10490036010742188,0.001869378112792969,0.011401,0.0004551410675048828,0.0004162788391113281
9.608268737792969e-05,0.13748955726623535,0.0022676908721923836,0.030826,0.0003287792205810547,0.0003018379211425781
9.298324584960938e-05,0.11310744285583496,0.0015766541137695322,0.080261,0.00031876564025878906,0.0002980232238769531
8.487701416015625e-05,0.15783357620239258,0.0016786877441406257,0.01807,0.0003159046173095703,0.0002932548522949219
0.00014209747314453125,0.12551474571228027,0.017322858856201172,0.015052,0.00018858909606933594,0.00015616416931152344
0.00011372566223144531,0.1088097095489502,0.0017218540802001955,0.032686,0.0003273487091064453,0.00028896331787109375
8.559226989746094e-05,0.13472390174865723,0.009282401107788087,0.024651,0.00018310546875,0.0001609325408935547
8.749961853027344e-05,0.0910489559173584,0.0016939380187988295,0.050648,0.0002875328063964844,0.0002624988555908203
0.00011920928955078125,0.16155099868774414,0.001587686126708985,0.029782,0.0002856254577636719,0.0002593994140625
7.987022399902344e-05,0.15196537971496582,0.0023096108398437502,0.016329,0.00029015541076660156,0.0002663135528564453
8.0108642578125e-05,0.15678143501281738,0.0007367245788574214,0.062438,0.0001499652862548828,0.0001285076141357422
7.152557373046875e-05,0.11617398262023926,0.0016058433074951188,0.030898,0.0003211498260498047,0.00028824806213378906
6.198883056640625e-05,0.2091047763824463,0.0074898002777099605,0.025509,0.000331878662109375,0.0002949237823486328
9.465217590332031e-05,0.159149169921875,0.010349812057495116,0.025572,0.000194549560546875,0.0001709461212158203
0.00011348724365234375,0.09444689750671387,0.0011755783386230463,0.018668,0.00017380714416503906,0.0001595020294189453
0.0001583099365234375,0.06640100479125977,0.0008952835083007801,0.01845,0.00016570091247558594,0.00014781951904296875
7.915496826171875e-05,0.19507861137390137,0.002062607269287111,0.018645,0.0003159046173095703,0.00031113624572753906
0.00016641616821289062,0.06757903099060059,0.0016935765686035172,0.017306,0.00018167495727539062,0.0001385211944580078
0.00012874603271484375,0.06617259979248047,0.0029129685821533205,0.013356,0.00016021728515625,0.00014209747314453125
0.00012111663818359375,0.06352567672729492,0.002111947647094726,0.013334,0.0001518726348876953,0.00012612342834472656
9.226799011230469e-05,0.04198861122131348,0.0013614667968749987,0.015942,0.00015163421630859375,0.00012826919555664062
8.916854858398438e-05,0.03571581840515137,0.003619560394287109,0.00659,0.000244140625,0.00021719932556152344
9.1552734375e-05,0.037195682525634766,0.00638959620666504,0.024668,0.00016736984252929688,0.0001373291015625
8.368492126464844e-05,0.052130699157714844,0.007069049728393555,0.019337,0.0001552104949951172,0.0001461505889892578
7.82012939453125e-05,0.04784560203552246,0.0022256981201171887,0.021393,0.00013208389282226562,0.00012636184692382812
8.249282836914062e-05,0.051256418228149414,0.001476143783569337,0.023981,0.0001270771026611328,0.0001246929168701172
7.605552673339844e-05,0.0573430061340332,0.0014711667022705086,0.014979,0.00012564659118652344,0.00011420249938964844
9.72747802734375e-05,0.06486105918884277,0.0038058213958740237,0.007474,0.00030875205993652344,0.0002837181091308594
6.651878356933594e-05,0.05216026306152344,0.0017404114685058598,0.014504,0.00014638900756835938,0.00012445449829101562
8.559226989746094e-05,0.07986283302307129,0.004112161178588867,0.004855,0.0003044605255126953,0.00027632713317871094
8.749961853027344e-05,0.03514814376831055,0.0008154127349853518,0.007951,0.000194549560546875,0.0001804828643798828
9.465217590332031e-05,0.03048110008239746,0.0025616668701171873,0.00885,0.00019097328186035156,0.00017952919006347656
7.200241088867188e-05,0.04501080513000488,0.0007015082550048835,0.01428,0.0001533031463623047,0.0001361370086669922
6.580352783203125e-05,0.04104113578796387,0.001074439331054687,0.006904,0.0001442432403564453,0.0001289844512939453
8.130073547363281e-05,0.04462409019470215,0.00107583837890625,0.005371,0.00020122528076171875,0.00017905235290527344
7.414817810058594e-05,0.04441976547241211,0.0019296429901123043,0.004022,0.0001404285430908203,0.00011801719665527344
8.487701416015625e-05,0.05294990539550781,0.0006656420745849607,0.008621,0.00010204315185546875,8.916854858398438e-05
6.866455078125e-05,0.04202127456665039,0.0013040731811523433,0.005035,0.00030493736267089844,0.0002532005310058594
8.7738037109375e-05,0.05988168716430664,0.001727503463745117,0.009353,0.000209808349609375,0.00019216537475585938
6.628036499023438e-05,0.045420169830322266,0.002352173110961914,0.006378,0.00012993812561035156,0.00011038780212402344
6.961822509765625e-05,0.05034351348876953,0.0007919309387207016,0.016924,0.00021386146545410156,0.00019550323486328125
8.368492126464844e-05,0.042081594467163086,0.002626870819091796,0.010129,0.0002639293670654297,0.00024175643920898438
8.630752563476562e-05,0.04302382469177246,0.000718787368774414,0.012116,0.00012969970703125,0.00010585784912109375
0.0001609325408935547,0.05572915077209473,0.00472418601989746,0.008545,0.0002989768981933594,0.0002701282501220703
0.00010466575622558594,0.039440155029296875,0.005095471435546874,0.019269,0.00014781951904296875,0.0001220703125
7.82012939453125e-05,0.056536197662353516,0.001209200912475586,0.006769,0.00012636184692382812,0.00011444091796875
7.414817810058594e-05,0.05151247978210449,0.0017365003204345697,0.021315,0.000110626220703125,0.00010752677917480469
6.0558319091796875e-05,0.051024675369262695,0.003417983856201172,0.015285,0.0003085136413574219,0.0002741813659667969
6.914138793945312e-05,0.06467413902282715,0.002025830322265625,0.011894,0.00029015541076660156,0.00026297569274902344
7.343292236328125e-05,0.0566554069519043,0.001105459716796875,0.028447,0.0002925395965576172,0.000270843505859375
0.00013518333435058594,0.03859376907348633,0.001533714431762697,0.021781,0.00030922889709472656,0.0002865791320800781
7.224082946777344e-05,0.08230876922607422,0.0009228405151367192,0.008159,0.00029587745666503906,0.000270843505859375
7.987022399902344e-05,0.07150030136108398,0.0007881800079345691,0.018235,0.00022172927856445312,0.0002014636993408203
6.747245788574219e-05,0.07596564292907715,0.0029281725921630856,0.007171,0.000133514404296875,0.00011706352233886719
8.58306884765625e-05,0.06903481483459473,0.0011198101806640624,0.008045,0.00013828277587890625,0.0001201629638671875
0.00015306472778320312,0.0573115348815918,0.0008826270904540995,0.056216,0.0003154277801513672,0.0002799034118652344
9.107589721679688e-05,0.10322141647338867,0.016172249084472658,0.022319,0.00023293495178222656,0.00018858909606933594
6.67572021484375e-05,0.09016823768615723,0.020352886550903324,0.032232,0.00030422210693359375,0.0002703666687011719
0.00010728836059570312,0.13292312622070312,0.0019943245697021487,0.016995,0.0002262592315673828,0.00019693374633789062
7.772445678710938e-05,0.11666727066040039,0.0013663401641845693,0.019671,0.0003001689910888672,0.0002758502960205078
7.367134094238281e-05,0.035599708557128906,0.0007138639526367181,0.013617,0.0001461505889892578,0.000118255615234375
0.00017595291137695312,0.07903647422790527,0.0012830963897705085,0.03067,0.0003094673156738281,0.0002758502960205078
8.392333984375e-05,0.15830087661743164,0.0007042418518066404,0.021946,0.0001499652862548828,0.00013494491577148438
8.296966552734375e-05,0.0549008846282959,0.0020444470214843746,0.012295,0.00014281272888183594,0.00012731552124023438
0.00010895729064941406,0.0690467357635498,0.003953034957885742,0.012716,0.00010728836059570312,9.632110595703125e-05
9.632110595703125e-05,0.06299448013305664,0.0018948491210937501,0.010213,0.00029921531677246094,0.000274658203125
7.653236389160156e-05,0.05145764350891113,0.001978181762695312,0.011955,0.0002663135528564453,0.00025010108947753906
7.486343383789062e-05,0.05247068405151367,0.0007098843078613285,0.007702,0.00014781951904296875,0.00012445449829101562
9.1552734375e-05,0.06371951103210449,0.001974294448852539,0.006424,0.0003063678741455078,0.0002753734588623047
6.389617919921875e-05,0.05123567581176758,0.012452981063842773,0.014078,0.0002956390380859375,0.00026917457580566406
7.891654968261719e-05,0.0355679988861084,0.0008205879364013673,0.017134,0.00029778480529785156,0.0002758502960205078
0.0001289844512939453,0.06139349937438965,0.002624251907348633,0.008657,0.00022363662719726562,0.000225067138671875
8.320808410644531e-05,0.0333254337310791,0.0006992282409667965,0.010073,0.00012564659118652344,0.00011324882507324219
8.0108642578125e-05,0.06410527229309082,0.0008541106872558598,0.013132,0.0002837181091308594,0.0002567768096923828
7.581710815429688e-05,0.05858588218688965,0.002505808975219726,0.006623,0.0004649162292480469,0.00041866302490234375
0.00010275840759277344,0.04570746421813965,0.004452018768310547,0.013118,0.00013685226440429688,0.00012087821960449219
0.00010991096496582031,0.06448197364807129,0.0016266714477539065,0.008735,0.000301361083984375,0.00025534629821777344
0.00012683868408203125,0.04316592216491699,0.0021073938903808593,0.006294,0.0001266002655029297,0.00010824203491210938
6.222724914550781e-05,0.029193639755249023,0.004877659042358399,0.009267,0.00024175643920898438,0.0002155303955078125
7.390975952148438e-05,0.044805049896240234,0.00233137809753418,0.005005,0.0001430511474609375,0.00011992454528808594
6.723403930664062e-05,0.047179460525512695,0.0006730531311035159,0.005265,0.00012421607971191406,0.00011110305786132812
7.367134094238281e-05,0.036347389221191406,0.0008261252441406249,0.017946,0.0002777576446533203,0.00025177001953125
5.602836608886719e-05,0.0370786190032959,0.006123939819335938,0.012055,0.00029921531677246094,0.0002734661102294922
7.033348083496094e-05,0.036795854568481445,0.004248838638305663,0.040576,0.00027251243591308594,0.00024390220642089844
5.6743621826171875e-05,0.050844430923461914,0.0008666442871093742,0.009475,0.00027060508728027344,0.0002455711364746094
5.4836273193359375e-05,0.04491114616394043,0.0008138632965087877,0.02398,0.0002913475036621094,0.0002601146697998047
6.222724914550781e-05,0.0450892448425293,0.0006954641571044924,0.005651,0.00016355514526367188,0.000148773193359375
7.843971252441406e-05,0.03650355339050293,0.001070213806152344,0.005513,0.00013303756713867188,0.00011730194091796875
9.942054748535156e-05,0.03762507438659668,0.0011850270843505872,0.01604,0.00013208389282226562,0.00011849403381347656
7.963180541992188e-05,0.034024953842163086,0.0006543755187988281,0.003836,0.00012087821960449219,0.00010824203491210938
7.295608520507812e-05,0.074432373046875,0.0017456609802246094,0.016017,0.0001323223114013672,0.00012111663818359375
0.00012612342834472656,0.08018755912780762,0.005338605300903321,0.015508,0.00029850006103515625,0.00027060508728027344
0.0001277923583984375,0.07209444046020508,0.002127671249389649,0.009217,0.00029659271240234375,0.0002751350402832031
0.0001423358917236328,0.03568077087402344,0.012662801025390625,0.014227,0.00015783309936523438,0.00013017654418945312
0.000102996826171875,0.06523346900939941,0.0025565614013671883,0.008672,0.0004448890686035156,0.0003933906555175781
0.0001227855682373047,0.05824446678161621,0.004514023757934572,0.015974,0.00030040740966796875,0.000274658203125
8.368492126464844e-05,0.07536911964416504,0.0022363505096435546,0.010803,0.0001900196075439453,0.00015115737915039062
8.106231689453125e-05,0.08855748176574707,0.00475592189025879,0.025348,0.00014281272888183594,0.0001239776611328125
8.797645568847656e-05,0.052074432373046875,0.0008004044036865228,0.018002,0.0002560615539550781,0.00023055076599121094
0.00010514259338378906,0.07980680465698242,0.009367238159179687,0.03038,0.00013136863708496094,0.00011301040649414062
6.008148193359375e-05,0.09133267402648926,0.002692976913452147,0.019165,0.0001220703125,0.00010848045349121094
8.273124694824219e-05,0.09769582748413086,0.0018204711608886745,0.040732,0.0002913475036621094,0.0002532005310058594
9.393692016601562e-05,0.06415605545043945,0.0014691671905517588,0.017369,0.00029015541076660156,0.0002567768096923828
8.606910705566406e-05,0.08990025520324707,0.00570404818725586,0.015118,0.00012445449829101562,0.00011491775512695312
5.91278076171875e-05,0.08684921264648438,0.0015476156005859373,0.009124,0.0002865791320800781,0.0002574920654296875
9.274482727050781e-05,0.047719478607177734,0.0011497234344482422,0.0076,0.00027108192443847656,0.00022482872009277344
7.891654968261719e-05,0.03154397010803223,0.0008185985107421875,0.004398,0.00019860267639160156,0.0001804828643798828
0.0001442432403564453,0.03565526008605957,0.005108993118286133,0.006157,0.00021219253540039062,0.00018525123596191406
6.318092346191406e-05,0.0398862361907959,0.00074554850769043,0.011878,0.00014519691467285156,0.00011992454528808594
6.771087646484375e-05,0.051229000091552734,0.002094959167480469,0.009146,0.0003345012664794922,0.00027370452880859375
8.559226989746094e-05,0.027310609817504883,0.00426667755126953,0.02032,0.00032019615173339844,0.00028061866760253906
6.604194641113281e-05,0.06083226203918457,0.0007277854766845702,0.010666,0.00015616416931152344,0.00013208389282226562
0.00014495849609375,0.04592609405517578,0.001573216476440431,0.027835,0.00027632713317871094,0.00025153160095214844
0.00011873245239257812,0.06950569152832031,0.0015676632080078128,0.023184,0.00028705596923828125,0.00026106834411621094
6.985664367675781e-05,0.08493256568908691,0.0015205856323242187,0.011025,0.00014829635620117188,0.00013065338134765625
0.00011873245239257812,0.07412838935852051,0.0020947559661865234,0.017318,0.00015211105346679688,0.00012803077697753906
6.866455078125e-05,0.0865931510925293,0.0021862032928466786,0.025246,0.00021219253540039062,0.000186920166015625
8.511543273925781e-05,0.05298018455505371,0.0011201463317871089,0.015315,0.0003209114074707031,0.00028967857360839844
9.72747802734375e-05,0.057303667068481445,0.005681563613891601,0.022227,0.00029540061950683594,0.000274658203125
8.416175842285156e-05,0.06936931610107422,0.0011609518280029305,0.015201,0.0001800060272216797,0.00016427040100097656
0.0001277923583984375,0.0792379379272461,0.0009470164184570314,0.009037,0.00027751922607421875,0.00023365020751953125
0.00012445449829101562,0.05911731719970703,0.0012886463165283218,0.017025,0.00016355514526367188,0.00012803077697753906
9.942054748535156e-05,0.04136395454406738,0.0019256134338378906,0.009868,0.0002446174621582031,0.00021886825561523438
8.320808410644531e-05,0.0460972785949707,0.0009167611541748043,0.004806,0.00030231475830078125,0.0002720355987548828
9.298324584960938e-05,0.04226398468017578,0.009537348281860352,0.012138,0.00022459030151367188,0.0002033710479736328
0.00012564659118652344,0.07158899307250977,0.0011827641448974614,0.011354,0.00016498565673828125,0.00012874603271484375
8.511543273925781e-05,0.06353497505187988,0.000739538375854493,0.009208,0.00014400482177734375,0.00013685226440429688
7.915496826171875e-05,0.0682675838470459,0.00148271061706543,0.007082,0.0003230571746826172,0.00033926963806152344
0.00013756752014160156,0.06643033027648926,0.0008893538360595695,0.008887,0.0003066062927246094,0.00028204917907714844
9.679794311523438e-05,0.024992704391479492,0.000915868057250975,0.015911,0.00023102760314941406,0.0002143383026123047
6.818771362304688e-05,0.04032397270202637,0.005182979431152344,0.01141,0.00030493736267089844,0.0002815723419189453
8.58306884765625e-05,0.05803871154785156,0.0014696812438964842,0.00602,0.0001506805419921875,0.00014638900756835938
7.295608520507812e-05,0.06081533432006836,0.0016874051055908203,0.024454,0.00016188621520996094,0.00016117095947265625
0.00012683868408203125,0.0421595573425293,0.003231702468872069,0.024077,0.0001914501190185547,0.00014472007751464844
0.0001163482666015625,0.04345536231994629,0.005496098831176758,0.007147,0.00014400482177734375,0.00012087821960449219
8.916854858398438e-05,0.0577082633972168,0.0007635341491699218,0.006091,0.0001418590545654297,0.00011920928955078125
0.00014710426330566406,0.07147955894470215,0.002353479995727539,0.007235,0.00031566619873046875,0.0002875328063964844
9.72747802734375e-05,0.07940864562988281,0.0010734340057373046,0.014064,0.00018072128295898438,0.00015664100646972656
7.62939453125e-05,0.044904470443725586,0.0019838647918701165,0.010592,0.00018095970153808594,0.00015020370483398438
9.34600830078125e-05,0.05706667900085449,0.0010169084777832058,0.031851,0.00018215179443359375,0.0001766681671142578
7.62939453125e-05,0.07138609886169434,0.0019292684173583992,0.02369,0.0003025531768798828,0.0002789497375488281
8.869171142578125e-05,0.0904080867767334,0.0025757376403808593,0.015103,0.0002918243408203125,0.00026679039001464844
9.1552734375e-05,0.06428408622741699,0.0014386305847167973,0.008296,0.0001456737518310547,0.00012445449829101562
9.703636169433594e-05,0.04388737678527832,0.0009182751159667983,0.020352,0.00032448768615722656,0.00029206275939941406
9.417533874511719e-05,0.04735374450683594,0.0012571277160644545,0.025698,0.00032019615173339844,0.0002841949462890625
0.00011944770812988281,0.08579850196838379,0.01028520275878906,0.043832,0.0003299713134765625,0.0002925395965576172
0.0001614093780517578,0.1063084602355957,0.0017046838531494107,0.036124,0.0003097057342529297,0.0002758502960205078
0.00013375282287597656,0.08768391609191895,0.0016419426727294906,0.01682,0.0003235340118408203,0.0002951622009277344
7.009506225585938e-05,0.13906550407409668,0.003955701019287109,0.006498,0.00031495094299316406,0.00030112266540527344
8.463859558105469e-05,0.10067391395568848,0.0015244100036621092,0.007556,0.000308990478515625,0.000286102294921875
0.00010943412780761719,0.057305097579956055,0.0014295794372558603,0.023787,0.00030684471130371094,0.00028634071350097656
8.058547973632812e-05,0.07795500755310059,0.0016564306182861328,0.008633,0.00026798248291015625,0.0002148151397705078
0.00012540817260742188,0.08878207206726074,0.0017654950256347657,0.009063,0.0003161430358886719,0.0002849102020263672
7.367134094238281e-05,0.14816045761108398,0.0016405081634521482,0.008987,0.0003058910369873047,0.00028014183044433594
0.00010585784912109375,0.1546928882598877,0.013439912231445313,0.010442,0.00031065940856933594,0.00026607513427734375
0.00012087821960449219,0.09938311576843262,0.0016700475463867215,0.066799,0.00030159950256347656,0.0002696514129638672
0.00010013580322265625,0.13605928421020508,0.01219000898742676,0.061061,0.00021529197692871094,0.00019097328186035156
0.0001900196075439453,0.1621701717376709,0.0008412337951660149,0.013657,0.00015306472778320312,0.0001347064971923828
0.00014901161193847656,0.12376117706298828,0.0023286323089599624,0.021698,0.00014519691467285156,0.00012636184692382812
0.0001761913299560547,0.10060524940490723,0.0032152367706298826,0.012163,0.0001354217529296875,0.00012254714965820312
9.322166442871094e-05,0.08819174766540527,0.0013924399414062504,0.009571,0.00012493133544921875,0.00011444091796875
0.000110626220703125,0.08326911926269531,0.0011862832946777351,0.013208,0.00031185150146484375,0.0002808570861816406
0.00010919570922851562,0.05815839767456055,0.000794687362670899,0.011229,0.00012946128845214844,0.00010824203491210938
9.822845458984375e-05,0.08918380737304688,0.0017898994140625006,0.021907,0.0002944469451904297,0.00025773048400878906
8.249282836914062e-05,0.05857276916503906,0.004418824340820313,0.011498,0.00030350685119628906,0.00029969215393066406
9.441375732421875e-05,0.06015276908874512,0.003229364517211914,0.004097,0.0002899169921875,0.0002694129943847656
0.00019073486328125,0.04606008529663086,0.0007852680511474608,0.007418,0.0001456737518310547,0.00011754035949707031
0.00012922286987304688,0.0631258487701416,0.008970886611938476,0.0361,0.00030493736267089844,0.0002720355987548828
7.557868957519531e-05,0.08107185363769531,0.0008263695068359382,0.025043,0.00015044212341308594,0.00013375282287597656
7.557868957519531e-05,0.06390690803527832,0.013365122467041017,0.019169,0.0002930164337158203,0.00026488304138183594
0.0001518726348876953,0.07920145988464355,0.0009795261688232415,0.011768,0.00030541419982910156,0.00033855438232421875
8.797645568847656e-05,0.0919647216796875,0.00150776968383789,0.008821,0.00029969215393066406,0.0002713203430175781
9.202957153320312e-05,0.08536744117736816,0.0020864895935058594,0.005613,0.0003113746643066406,0.0002732276916503906
8.726119995117188e-05,0.05908608436584473,0.0039467529296875,0.006475,0.0002772808074951172,0.00024890899658203125
7.62939453125e-05,0.0458073616027832,0.002794804595947266,0.006401,0.0001823902130126953,0.0001609325408935547
6.961822509765625e-05,0.04373002052307129,0.011459655029296877,0.020168,0.0001380443572998047,0.00011920928955078125
6.747245788574219e-05,0.03494906425476074,0.0026979673919677732,0.019469,0.0001266002655029297,0.00011396408081054688
6.246566772460938e-05,0.04944896697998047,0.0032232821502685555,0.019246,0.00018644332885742188,0.00016427040100097656
8.702278137207031e-05,0.06432700157165527,0.0009672703399658204,0.006711,0.00017523765563964844,0.0001609325408935547
6.246566772460938e-05,0.03895998001098633,0.0010601506195068375,0.026579,0.00013017654418945312,0.00011849403381347656
7.724761962890625e-05,0.04662895202636719,0.03026463998413086,0.009814,0.0003437995910644531,0.00028061866760253906
0.00013208389282226562,0.05778670310974121,0.0037966066894531258,0.010169,0.00020074844360351562,0.00017404556274414062
0.00011968612670898438,0.04759955406188965,0.0020892843322753898,0.009567,0.00013256072998046875,0.0001163482666015625
6.842613220214844e-05,0.029219627380371094,0.0006552597656250001,0.004136,0.00012493133544921875,0.00010895729064941406
7.891654968261719e-05,0.04578971862792969,0.0011174892425537108,0.010725,0.0002808570861816406,0.00028896331787109375
0.0001595020294189453,0.04574179649353027,0.03032684666442871,0.010782,0.0005629062652587891,0.0004506111145019531
7.200241088867188e-05,0.060196876525878906,0.0009898683319091803,0.013274,0.00031185150146484375,0.00027179718017578125
9.012222290039062e-05,0.1180720329284668,0.007233157272338867,0.029505,0.00014162063598632812,0.00011682510375976562
0.00015091896057128906,0.0728757381439209,0.006994921463012692,0.044457,0.0001399517059326172,0.00012230873107910156
0.00012874603271484375,0.07542037963867188,0.0014579934692382814,0.02129,0.00023102760314941406,0.00021076202392578125
6.985664367675781e-05,0.08649539947509766,0.0007879780731201158,0.018929,0.0002541542053222656,0.0002338886260986328
7.843971252441406e-05,0.09541893005371094,0.0008679888916015626,0.007305,0.00029730796813964844,0.0002765655517578125
7.081031799316406e-05,0.09278988838195801,0.0008088723297119144,0.005663,0.00014448165893554688,0.00011968612670898438
5.793571472167969e-05,0.06682276725769043,0.0018620534057617183,0.017138,0.00012731552124023438,0.00011682510375976562
8.106231689453125e-05,0.06628680229187012,0.0035140387268066415,0.010103,0.00014448165893554688,0.00011944770812988281
7.581710815429688e-05,0.060370683670043945,0.0006663131256103502,0.020948,0.00011897087097167969,9.72747802734375e-05
8.153915405273438e-05,0.05451059341430664,0.00221797428894043,0.014617,0.0002961158752441406,0.0002753734588623047
9.083747863769531e-05,0.09116625785827637,0.0008890662536621095,0.014539,0.0002880096435546875,0.00026297569274902344
6.723403930664062e-05,0.06453776359558105,0.0007878036041259768,0.013323,0.00014734268188476562,0.00011944770812988281
0.00011515617370605469,0.05443620681762695,0.0008251515197753891,0.017545,0.0003161430358886719,0.0002777576446533203
7.081031799316406e-05,0.08402514457702637,0.0033936807250976586,0.036715,0.00028634071350097656,0.00026154518127441406
0.00011682510375976562,0.043264150619506836,0.0008319175262451184,0.035273,0.00014829635620117188,0.00012993812561035156
7.05718994140625e-05,0.12580561637878418,0.0013643156280517578,0.009051,0.00029921531677246094,0.00027251243591308594
6.794929504394531e-05,0.06909847259521484,0.008185235382080078,0.014074,0.0002872943878173828,0.00026106834411621094
6.985664367675781e-05,0.05290675163269043,0.01217223306274414,0.029994,0.00029015541076660156,0.0002636909484863281
6.866455078125e-05,0.09989309310913086,0.0015619597015380862,0.014244,0.0003070831298828125,0.00027108192443847656
6.0558319091796875e-05,0.10160398483276367,0.0009168593139648462,0.037603,0.00029850006103515625,0.000270843505859375
9.107589721679688e-05,0.08155536651611328,0.0018117782897949207,0.027168,0.00015282630920410156,0.00013518333435058594
8.821487426757812e-05,0.08520197868347168,0.0009550118408203113,0.025704,0.0002949237823486328,0.000270843505859375
8.225440979003906e-05,0.08840584754943848,0.005543662368774412,0.052213,0.0002593994140625,0.00022149085998535156
8.797645568847656e-05,0.09891033172607422,0.0011195216979980466,0.038591,0.0003082752227783203,0.0002815723419189453
8.893013000488281e-05,0.07509231567382812,0.005993254531860351,0.041561,0.0002868175506591797,0.0002675056457519531
7.009506225585938e-05,0.12015247344970703,0.0016049778137207024,0.010984,0.0003082752227783203,0.0002777576446533203
7.271766662597656e-05,0.14774680137634277,0.013988596878051759,0.028165,0.0002963542938232422,0.00026535987854003906
6.961822509765625e-05,0.09665584564208984,0.0016133865203857428,0.015666,0.0003132820129394531,0.0002818107604980469
8.130073547363281e-05,0.11458659172058105,0.001576268981933594,0.009226,0.0003077983856201172,0.00028228759765625
0.0001087188720703125,0.05015134811401367,0.0009510691986083994,0.019114,0.00030350685119628906,0.0002994537353515625
0.00010371208190917969,0.04637265205383301,0.0008762924346923827,0.005484,0.0001609325408935547,0.00014162063598632812
9.584426879882812e-05,0.08455657958984375,0.0015562824554443359,0.014593,0.00031185150146484375,0.00028634071350097656
7.224082946777344e-05,0.06485486030578613,0.0011876607055664075,0.019138,0.00030517578125,0.00027632713317871094
0.00010013580322265625,0.07813835144042969,0.0010340620574951168,0.007544,0.00020384788513183594,0.0001804828643798828
6.580352783203125e-05,0.03450965881347656,0.0009920104827880853,0.013166,0.00014734268188476562,0.00012350082397460938
9.489059448242188e-05,0.0287473201751709,0.005280388122558594,0.010069,0.00018525123596191406,0.0001647472381591797
0.00013303756713867188,0.07069969177246094,0.008450638931274413,0.012807,0.0003230571746826172,0.0002918243408203125
9.179115295410156e-05,0.05934476852416992,0.0009093631134033204,0.007364,0.0002963542938232422,0.00026869773864746094
7.939338684082031e-05,0.06361889839172363,0.007827957290649414,0.007906,0.00017976760864257812,0.000164031982421875
8.654594421386719e-05,0.025712966918945312,0.0011737365722656254,0.007375,0.0002257823944091797,0.00020122528076171875
0.00012230873107910156,0.03901028633117676,0.0008789570312499996,0.007727,0.00016045570373535156,0.0001266002655029297
8.893013000488281e-05,0.05375170707702637,0.0016025133209228506,0.030342,0.000324249267578125,0.0002923011779785156
7.557868957519531e-05,0.07500004768371582,0.0015834033050537103,0.011846,0.00030493736267089844,0.0002753734588623047
9.489059448242188e-05,0.10685491561889648,0.0009109183654785157,0.017814,0.00016832351684570312,0.00012564659118652344
9.655952453613281e-05,0.09204745292663574,0.0144009793548584,0.035022,0.0003390312194824219,0.0002903938293457031
6.413459777832031e-05,0.10433077812194824,0.0015780817565917964,0.011544,0.00029587745666503906,0.0002722740173339844
9.679794311523438e-05,0.06202578544616699,0.0016535380096435546,0.006503,0.000335693359375,0.0002703666687011719
8.988380432128906e-05,0.05819988250732422,0.001675627487182617,0.006582,0.0002472400665283203,0.00022363662719726562
9.465217590332031e-05,0.05640554428100586,0.002475290634155273,0.006798,0.00026035308837890625,0.0002238750457763672
7.724761962890625e-05,0.04034996032714844,0.007527068435668945,0.012713,0.00018215179443359375,0.00013399124145507812
7.891654968261719e-05,0.03399825096130371,0.000985216232299805,0.011604,0.00015544891357421875,0.00013327598571777344
8.630752563476562e-05,0.040955305099487305,0.004549212371826171,0.022363,0.00014591217041015625,0.0001220703125
0.00010776519775390625,0.06471967697143555,0.027396845962524414,0.006373,0.0001480579376220703,0.00012636184692382812
0.00010561943054199219,0.06768321990966797,0.0041834054107666024,0.015638,0.00028586387634277344,0.00026035308837890625
8.893013000488281e-05,0.07913947105407715,0.004880745162963867,0.016385,0.00032329559326171875,0.0002961158752441406
6.628036499023438e-05,0.05207467079162598,0.0008649415435791029,0.015981,0.00016760826110839844,0.00012826919555664062
7.534027099609375e-05,0.05208253860473633,0.006010734359741209,0.017108,0.00031185150146484375,0.00028061866760253906
9.989738464355469e-05,0.06264543533325195,0.0009811626281738279,0.009216,0.00027751922607421875,0.0002582073211669922
6.67572021484375e-05,0.0698235034942627,0.001188921493530273,0.015256,0.00016260147094726562,0.00015473365783691406
8.893013000488281e-05,0.06666231155395508,0.0023110032043457025,0.009454,0.00013756752014160156,0.00012111663818359375
0.0001266002655029297,0.050836801528930664,0.001131166168212891,0.010754,0.00027561187744140625,0.00024962425231933594
9.870529174804688e-05,0.04775214195251465,0.0012123764953613277,0.008054,0.00017786026000976562,0.00014543533325195312
7.724761962890625e-05,0.055199623107910156,0.017214649383544924,0.037583,0.0001647472381591797,0.0001499652862548828
9.989738464355469e-05,0.08017253875732422,0.0008834824371337889,0.020645,0.0002841949462890625,0.00023937225341796875
8.392333984375e-05,0.09024238586425781,0.011416995971679687,0.015757,0.000209808349609375,0.00018906593322753906
8.273124694824219e-05,0.10138559341430664,0.0015639378509521504,0.032379,0.0003204345703125,0.0002963542938232422
0.00010633468627929688,0.0846099853515625,0.00815752178955078,0.020282,0.0003113746643066406,0.0002846717834472656
8.749961853027344e-05,0.09765100479125977,0.0022342249450683586,0.008044,0.0001938343048095703,0.00017118453979492188
9.703636169433594e-05,0.08048629760742188,0.0052088584289550766,0.017264,0.0003254413604736328,0.0002911090850830078
7.843971252441406e-05,0.06919145584106445,0.0009814928588867192,0.010969,0.0003161430358886719,0.0002810955047607422
0.00010466575622558594,0.1125798225402832,0.005077309936523437,0.010706,0.00014519691467285156,0.00013303756713867188
6.628036499023438e-05,0.03492903709411621,0.0007911456146240219,0.017996,0.00014710426330566406,0.0001239776611328125
0.0001659393310546875,0.04181194305419922,0.0012588211364746096,0.018518,0.00014328956604003906,0.0001480579376220703
9.179115295410156e-05,0.05904579162597656,0.0009376387481689445,0.011612,0.00014066696166992188,0.000125885009765625
7.724761962890625e-05,0.06391263008117676,0.03261093408203125,0.020009,0.00033020973205566406,0.00029587745666503906
7.939338684082031e-05,0.07328414916992188,0.0036195829925537108,0.013594,0.0003285408020019531,0.0002899169921875
9.322166442871094e-05,0.09752655029296875,0.018231572341918946,0.0133,0.0002987384796142578,0.000274658203125
0.00011563301086425781,0.08825564384460449,0.0038786946411132808,0.010538,0.00013709068298339844,0.00012636184692382812
0.00013518333435058594,0.1002645492553711,0.002193045837402343,0.011043,0.0003001689910888672,0.00026297569274902344
0.00015854835510253906,0.0573880672454834,0.0009293181915283203,0.006398,0.00027108192443847656,0.0002484321594238281
0.00012302398681640625,0.05972886085510254,0.0016564585418701178,0.024103,0.00016045570373535156,0.00013566017150878906
0.00011610984802246094,0.08275914192199707,0.01032141532897949,0.038475,0.00031495094299316406,0.0002892017364501953
0.00013566017150878906,0.08507704734802246,0.001480331893920897,0.022079,0.0003266334533691406,0.00028705596923828125
0.00018477439880371094,0.06753015518188477,0.008062149932861327,0.033797,0.0002837181091308594,0.0002543926239013672
8.559226989746094e-05,0.10714435577392578,0.0018065139617919924,0.013741,0.0003190040588378906,0.000286102294921875
0.0001461505889892578,0.13386058807373047,0.001728209701538086,0.033609,0.00021076202392578125,0.00018858909606933594
7.295608520507812e-05,0.10164403915405273,0.0022707109222412127,0.031224,0.0002987384796142578,0.0002696514129638672
7.772445678710938e-05,0.11116909980773926,0.02754205290222168,0.014386,0.00029754638671875,0.0002684593200683594
7.152557373046875e-05,0.14009952545166016,0.006755087646484376,0.015641,0.0002846717834472656,0.00028252601623535156
0.00013017654418945312,0.07033753395080566,0.0009343689880371101,0.010679,0.00032210350036621094,0.00029540061950683594
0.0001232624053955078,0.09029889106750488,0.02533160357666016,0.012473,0.00031566619873046875,0.0003006458282470703
9.846687316894531e-05,0.06576418876647949,0.0009788565521240238,0.010362,0.00031304359436035156,0.00028514862060546875
0.00010037422180175781,0.043828725814819336,0.0012116968841552733,0.010503,0.0002713203430175781,0.0002484321594238281
0.00012683868408203125,0.07250618934631348,0.001477362762451171,0.010939,0.0003116130828857422,0.0002853870391845703
7.295608520507812e-05,0.044013261795043945,0.00290897299194336,0.009536,0.0002777576446533203,0.0002570152282714844
0.00012159347534179688,0.05968427658081055,0.0009791292114257819,0.013758,0.0002620220184326172,0.00024175643920898438
9.250640869140625e-05,0.04970979690551758,0.0013366127929687506,0.011229,0.00023627281188964844,0.00021910667419433594
0.00010561943054199219,0.06475973129272461,0.0063554364013671885,0.018545,0.00032520294189453125,0.0002887248992919922
0.0001761913299560547,0.06409788131713867,0.00452174967956543,0.023208,0.0002970695495605469,0.0002739429473876953
9.107589721679688e-05,0.08229970932006836,0.0026116141510009764,0.00683,0.0001838207244873047,0.00013899803161621094
0.0001251697540283203,0.05984950065612793,0.0015012953338623047,0.007319,0.0003170967102050781,0.00028777122497558594
8.082389831542969e-05,0.0816798210144043,0.0014343291320800776,0.010571,0.00016832351684570312,0.0001342296600341797
9.226799011230469e-05,0.06796765327453613,0.0066903821411132824,0.026281,0.0003185272216796875,0.0002880096435546875
0.00010395050048828125,0.07744359970092773,0.02118975035095215,0.048886,0.00029730796813964844,0.0002651214599609375
9.512901306152344e-05,0.09950923919677734,0.003861267700195313,0.008485,0.0003058910369873047,0.0002846717834472656
0.00012969970703125,0.07476329803466797,0.0011186153259277343,0.012116,0.00016999244689941406,0.00013327598571777344
7.271766662597656e-05,0.045354366302490234,0.001654199768066406,0.014399,0.0001735687255859375,0.00015044212341308594
9.703636169433594e-05,0.04984235763549805,0.0007165414733886714,0.010708,0.0001399517059326172,0.0001232624053955078
0.00012946128845214844,0.07933497428894043,0.0026657144470214836,0.010958,0.00031685829162597656,0.00029778480529785156
8.130073547363281e-05,0.059671878814697266,0.003800436614990235,0.010426,0.0003151893615722656,0.0002913475036621094
0.00011301040649414062,0.03799629211425781,0.001383295608520508,0.004874,0.0002484321594238281,0.0002601146697998047
0.00011873245239257812,0.06813764572143555,0.0023482820892333986,0.01201,0.0001761913299560547,0.0001571178436279297
0.00010013580322265625,0.056934356689453125,0.0035043435363769533,0.016447,0.00031876564025878906,0.00028967857360839844
6.914138793945312e-05,0.0616452693939209,0.0029330151672363296,0.020463,0.00031495094299316406,0.0002999305725097656
7.176399230957031e-05,0.05810904502868652,0.0013659960479736333,0.008603,0.0002613067626953125,0.0002372264862060547
0.00011706352233886719,0.08724308013916016,0.0015935146484375006,0.015359,0.0003058910369873047,0.00027370452880859375
7.295608520507812e-05,0.08466863632202148,0.0038241410522460934,0.006322,0.00031495094299316406,0.0002849102020263672
8.940696716308594e-05,0.10140252113342285,0.011483757034301757,0.017059,0.0003228187561035156,0.00027751922607421875
7.295608520507812e-05,0.04356551170349121,0.004212239868164063,0.012643,0.00025844573974609375,0.00023674964904785156
7.104873657226562e-05,0.04355788230895996,0.0013403802642822267,0.020499,0.0002918243408203125,0.0002636909484863281
8.988380432128906e-05,0.08655285835266113,0.0015165788574218741,0.032583,0.00027489662170410156,0.00023818016052246094
0.0001266002655029297,0.1452798843383789,0.0012063930358886706,0.018641,0.0003437995910644531,0.00028061866760253906
0.00010085105895996094,0.09655332565307617,0.002942742385864259,0.01646,0.0002925395965576172,0.00026607513427734375
9.417533874511719e-05,0.10687470436096191,0.0016530945281982429,0.009477,0.0003247261047363281,0.00028133392333984375
0.0001220703125,0.06355857849121094,0.0017526728973388667,0.009839,0.0003120899200439453,0.00026798248291015625
0.00013709068298339844,0.07404351234436035,0.010023113540649414,0.019871,0.00030112266540527344,0.0002715587615966797
9.131431579589844e-05,0.07320880889892578,0.0015622218170166027,0.026621,0.000286102294921875,0.0002601146697998047
0.00010061264038085938,0.05751490592956543,0.004472139343261719,0.012941,0.00032210350036621094,0.00028824806213378906
0.0001270771026611328,0.0270388126373291,0.0022665964355468755,0.008426,0.00020360946655273438,0.00020647048950195312
0.00013566017150878906,0.06030678749084473,0.005263650924682617,0.008243,0.0001773834228515625,0.00013685226440429688
8.821487426757812e-05,0.11962437629699707,0.002452361846923828,0.013299,0.00015783309936523438,0.00013446807861328125
8.153915405273438e-05,0.07285547256469727,0.011813810958862303,0.018735,0.000293731689453125,0.0002701282501220703
0.00010085105895996094,0.10241317749023438,0.0012474795532226562,0.00813,0.00016927719116210938,0.0001399517059326172
8.440017700195312e-05,0.08448171615600586,0.001428061187744141,0.028287,0.0002753734588623047,0.0002429485321044922
8.988380432128906e-05,0.10676789283752441,0.007064971771240235,0.015035,0.0003337860107421875,0.0003190040588378906
7.390975952148438e-05,0.10281968116760254,0.0011741725769042963,0.018616,0.00032067298889160156,0.0002720355987548828
7.939338684082031e-05,0.10422778129577637,0.0023486348419189456,0.006722,0.0003199577331542969,0.0002903938293457031
0.00012636184692382812,0.09273219108581543,0.0025482275238037106,0.010576,0.00037860870361328125,0.0002970695495605469
0.00011301040649414062,0.09799361228942871,0.00195865589904785,0.024157,0.0003132820129394531,0.0003275871276855469
0.00010180473327636719,0.062304019927978516,0.0021274516296386718,0.007405,0.00017499923706054688,0.00014090538024902344
0.00012040138244628906,0.08223652839660645,0.002004536163330078,0.006888,0.00031948089599609375,0.000308990478515625
9.679794311523438e-05,0.044251441955566406,0.0010083755798339852,0.011593,0.00019884109497070312,0.0001590251922607422
8.249282836914062e-05,0.03540635108947754,0.001141795227050781,0.005203,0.00017881393432617188,0.00015664100646972656
0.00010728836059570312,0.027024030685424805,0.002477708953857422,0.015531,0.00020503997802734375,0.0001742839813232422
8.7738037109375e-05,0.03678703308105469,0.0024818841094970704,0.006913,0.00023102760314941406,0.0002090930938720703
9.942054748535156e-05,0.044791460037231445,0.0014235415039062496,0.006244,0.0002543926239013672,0.0002307891845703125
8.463859558105469e-05,0.043109893798828125,0.002315390319824218,0.008155,0.00024962425231933594,0.0002446174621582031
8.368492126464844e-05,0.035257816314697266,0.0019369665527343748,0.00636,0.00019550323486328125,0.0001747608184814453
0.00010538101196289062,0.047338008880615234,0.006175936401367188,0.010912,0.00015997886657714844,0.00013780593872070312
9.179115295410156e-05,0.07270479202270508,0.0012601506347656236,0.016688,0.00013017654418945312,0.00011563301086425781
7.62939453125e-05,0.06751728057861328,0.0008396471252441404,0.019476,0.00016427040100097656,0.00014472007751464844
8.678436279296875e-05,0.0769808292388916,0.001071923019409178,0.030648,0.0001430511474609375,0.00012063980102539062
7.128715515136719e-05,0.08096742630004883,0.006272443679809569,0.021021,0.00015115737915039062,0.00012493133544921875
9.393692016601562e-05,0.09528136253356934,0.0015331601867675775,0.012349,0.00028061866760253906,0.00025916099548339844
0.00014352798461914062,0.0904378890991211,0.0020272848205566407,0.012017,0.0003285408020019531,0.00029540061950683594
7.748603820800781e-05,0.07341575622558594,0.0022597194213867192,0.008348,0.0001709461212158203,0.00014734268188476562
0.00011992454528808594,0.053572893142700195,0.0022530192260742186,0.005837,0.00014448165893554688,0.0001316070556640625
8.630752563476562e-05,0.03471660614013672,0.0041598235626220705,0.005998,0.00014328956604003906,0.00012636184692382812
0.00011658668518066406,0.05617117881774902,0.0009262563323974606,0.02809,0.000244140625,0.00021719932556152344
7.43865966796875e-05,0.05691790580749512,0.0009763263397216809,0.018857,0.00032711029052734375,0.0002875328063964844
0.0001010894775390625,0.05672860145568848,0.0037666885833740234,0.014227,0.0003192424774169922,0.0002872943878173828
0.00011873245239257812,0.07976222038269043,0.0007928721771240238,0.008839,0.00016999244689941406,0.0001506805419921875
9.751319885253906e-05,0.07631826400756836,0.0013016049499511712,0.008063,0.00015544891357421875,0.0001316070556640625
8.0108642578125e-05,0.04877328872680664,0.0024972020263671867,0.016788,0.00014710426330566406,0.00012826919555664062
0.00011014938354492188,0.09283065795898438,0.007950044403076171,0.00999,0.0001499652862548828,0.00012922286987304688
7.104873657226562e-05,0.07570266723632812,0.001473540008544924,0.034037,0.0002732276916503906,0.00023818016052246094
7.009506225585938e-05,0.0997474193572998,0.013706612319946292,0.033655,0.00015306472778320312,0.00013637542724609375
0.00011157989501953125,0.07869958877563477,0.0009033854522705088,0.022871,0.0003261566162109375,0.0002951622009277344
8.845329284667969e-05,0.09140825271606445,0.0015830837097167982,0.021091,0.00031375885009765625,0.00027680397033691406
0.00010442733764648438,0.12113833427429199,0.008661833679199218,0.029488,0.00020623207092285156,0.00018310546875
7.724761962890625e-05,0.11484646797180176,0.0010815226135253916,0.050919,0.0001971721649169922,0.0001766681671142578
9.679794311523438e-05,0.15021610260009766,0.0018716338806152345,0.023982,0.00033164024353027344,0.0002875328063964844
9.703636169433594e-05,0.14970827102661133,0.021689961975097656,0.018907,0.00031447410583496094,0.0002949237823486328
0.00010418891906738281,0.13007736206054688,0.0008928710174560539,0.01088,0.00018596649169921875,0.0001480579376220703
0.00015354156494140625,0.13721847534179688,0.0016115051574707023,0.011893,0.00031113624572753906,0.0002903938293457031
7.271766662597656e-05,0.1096642017364502,0.0010809698181152329,0.027092,0.00031447410583496094,0.0002918243408203125
8.106231689453125e-05,0.09514546394348145,0.005297707946777343,0.027317,0.0003116130828857422,0.0002906322479248047
0.00010538101196289062,0.1325836181640625,0.0009819423065185531,0.031314,0.0002911090850830078,0.00026035308837890625
7.581710815429688e-05,0.10391664505004883,0.0025431999206542953,0.025975,0.0003151893615722656,0.00028204917907714844
7.271766662597656e-05,0.09503054618835449,0.0011895645751953121,0.009936,0.0002288818359375,0.000202178955078125
0.00011897087097167969,0.08202552795410156,0.004341726013183594,0.007254,0.0003516674041748047,0.0002987384796142578
0.00011372566223144531,0.10363197326660156,0.0016410856323242178,0.018717,0.0002987384796142578,0.0002636909484863281
0.000110626220703125,0.08613157272338867,0.0009910275573730472,0.012688,0.00019121170043945312,0.000148773193359375
9.465217590332031e-05,0.0921623706817627,0.0016552023315429681,0.026935,0.0003044605255126953,0.00027108192443847656
0.00012373924255371094,0.1143190860748291,0.028385550521850586,0.017526,0.0003154277801513672,0.00028777122497558594
0.00010156631469726562,0.09512066841125488,0.001967631240844727,0.012929,0.0002942085266113281,0.0002677440643310547
8.940696716308594e-05,0.09084510803222656,0.0010923569488525374,0.016095,0.00024271011352539062,0.00019693374633789062
9.107589721679688e-05,0.12481307983398438,0.004825823974609376,0.0093,0.000194549560546875,0.00017023086547851562
0.00012159347534179688,0.06952595710754395,0.0011614441986083981,0.009138,0.0003066062927246094,0.00022912025451660156
0.00011801719665527344,0.13059782981872559,0.0015841406097412102,0.008351,0.00032067298889160156,0.00031876564025878906
0.00010728836059570312,0.08095693588256836,0.007064267791748048,0.056511,0.00019073486328125,0.00016641616821289062
0.00010466575622558594,0.08150601387023926,0.003578990707397464,0.038865,0.00030994415283203125,0.0003037452697753906
8.225440979003906e-05,0.1273350715637207,0.0016657644195556646,0.008308,0.000308990478515625,0.0002841949462890625
8.416175842285156e-05,0.062349796295166016,0.000960216873168945,0.010857,0.00025272369384765625,0.00023221969604492188
9.274482727050781e-05,0.037705183029174805,0.0009703854064941403,0.005002,0.000156402587890625,0.0001456737518310547
0.00010728836059570312,0.041975975036621094,0.0018291640319824222,0.007421,0.000179290771484375,0.00013399124145507812
0.0001068115234375,0.05297255516052246,0.020427743057250976,0.010071,0.0003228187561035156,0.0002994537353515625
0.00011777877807617188,0.04641842842102051,0.010864166641235351,0.0131,0.00028705596923828125,0.0002639293670654297
0.00014162063598632812,0.07873225212097168,0.0012271365966796868,0.010566,0.0002894401550292969,0.0002689361572265625
0.00010371208190917969,0.0947418212890625,0.0009271897888183597,0.00929,0.00020384788513183594,0.0001590251922607422
9.250640869140625e-05,0.09485816955566406,0.0011959279327392602,0.035022,0.00031375885009765625,0.00028443336486816406
8.368492126464844e-05,0.09949874877929688,0.0022780486145019523,0.012821,0.00030231475830078125,0.000278472900390625
0.00010180473327636719,0.10203766822814941,0.0014908452148437498,0.007138,0.0003058910369873047,0.00028634071350097656
0.00011682510375976562,0.04681968688964844,0.001404845504760742,0.02622,0.00018596649169921875,0.00014257431030273438
0.00013589859008789062,0.06063079833984375,0.0014137154998779301,0.031031,0.000152587890625,0.00013375282287597656
0.00010585784912109375,0.08143854141235352,0.0011226232452392574,0.013733,0.0001499652862548828,0.0001327991485595703
9.560585021972656e-05,0.07454848289489746,0.001605792785644532,0.008424,0.00014925003051757812,0.00013017654418945312
0.0001289844512939453,0.07842063903808594,0.004984659851074219,0.011162,0.0003237724304199219,0.0002903938293457031
7.510185241699219e-05,0.06623387336730957,0.006218645858764648,0.021575,0.00017380714416503906,0.0001780986785888672
0.00011324882507324219,0.0901176929473877,0.0032701333770751954,0.006449,0.00030922889709472656,0.0002818107604980469
0.00010466575622558594,0.06674933433532715,0.0007832476959228514,0.013339,0.0001761913299560547,0.00014638900756835938
0.00010204315185546875,0.10253238677978516,0.000983792572021483,0.01972,0.00015926361083984375,0.00013566017150878906
0.00011181831359863281,0.07910895347595215,0.0010114214172363273,0.024826,0.0001842975616455078,0.00016117095947265625
0.000110626220703125,0.0704495906829834,0.0009858599090576195,0.034585,0.0002541542053222656,0.00022482872009277344
8.535385131835938e-05,0.09320878982543945,0.012421771438598635,0.039692,0.00032067298889160156,0.0002892017364501953
0.00012302398681640625,0.07960772514343262,0.003543437088012698,0.038387,0.00015664100646972656,0.0001316070556640625
0.00017333030700683594,0.08837270736694336,0.0017571632537841803,0.032984,0.0003116130828857422,0.0003108978271484375
0.00021767616271972656,0.05974125862121582,0.001068655212402344,0.008017,0.00020051002502441406,0.00018143653869628906
0.00012350082397460938,0.1240532398223877,0.0009831793670654274,0.034437,0.0003380775451660156,0.0002970695495605469
0.00011849403381347656,0.11499190330505371,0.012246671539306642,0.064969,0.00032210350036621094,0.00028133392333984375
0.00010704994201660156,0.11333036422729492,0.0009254215698242182,0.021752,0.0003039836883544922,0.00028061866760253906
9.012222290039062e-05,0.0685420036315918,0.008173418548583984,0.011447,0.00016999244689941406,0.00014495849609375
8.368492126464844e-05,0.12348246574401855,0.0007181402130126951,0.011183,0.0001327991485595703,0.00011897087097167969
0.0001506805419921875,0.08314371109008789,0.0008467906494140625,0.006548,0.0001544952392578125,0.0001366138458251953
6.365776062011719e-05,0.07317972183227539,0.0009824921112060597,0.063952,0.0003256797790527344,0.0003306865692138672
0.00010085105895996094,0.13945412635803223,0.0023001827850341813,0.018586,0.0002009868621826172,0.00018095970153808594
8.96453857421875e-05,0.08495020866394043,0.00175227247619629,0.086686,0.00030040740966796875,0.0002741813659667969
0.0001049041748046875,0.09085917472839355,0.0010854291839599607,0.029533,0.0003046989440917969,0.00026226043701171875
8.797645568847656e-05,0.15369439125061035,0.0016354515075683593,0.0073,0.0003037452697753906,0.0002582073211669922
0.00010180473327636719,0.1234135627746582,0.0012230502166748047,0.011946,0.0001385211944580078,0.00012040138244628906
0.00013875961303710938,0.041725873947143555,0.0011531474304199221,0.00503,0.00014972686767578125,0.00012969970703125
6.67572021484375e-05,0.049002885818481445,0.0007560749206542965,0.010184,0.00014662742614746094,0.00012540817260742188
0.00010156631469726562,0.058408260345458984,0.001609268814086913,0.022044,0.00032520294189453125,0.00028634071350097656
6.937980651855469e-05,0.05296897888183594,0.0012898093109130863,0.013387,0.0001862049102783203,0.0001461505889892578
7.843971252441406e-05,0.07637262344360352,0.010671624465942383,0.025779,0.00015425682067871094,0.00012612342834472656
6.723403930664062e-05,0.09712672233581543,0.0013943691864013678,0.009236,0.00016617774963378906,0.00012135505676269531
7.176399230957031e-05,0.0908668041229248,0.0007639080657958972,0.028136,0.0001342296600341797,0.00011777877807617188
7.414817810058594e-05,0.05076169967651367,0.0017180311279296877,0.009892,0.0002856254577636719,0.0002281665802001953
0.00011348724365234375,0.08299660682678223,0.00147347135925293,0.008846,0.00032329559326171875,0.00029468536376953125
9.107589721679688e-05,0.07656478881835938,0.010200964630126954,0.016037,0.0003132820129394531,0.0002791881561279297
0.00012969970703125,0.08240008354187012,0.0016038263092041007,0.014174,0.00029730796813964844,0.0002644062042236328
7.963180541992188e-05,0.07793474197387695,0.0013673923187255861,0.005207,0.00029397010803222656,0.0002658367156982422
8.96453857421875e-05,0.027371644973754883,0.0010003550262451186,0.018503,0.0001952648162841797,0.0001697540283203125
8.082389831542969e-05,0.0355379581451416,0.001113835968017578,0.005261,0.00023651123046875,0.0002117156982421875
7.700920104980469e-05,0.03704524040222168,0.002114778335571289,0.013417,0.00017452239990234375,0.00012755393981933594
9.965896606445312e-05,0.0585331916809082,0.001808926773071289,0.0053,0.00021314620971679688,0.0001938343048095703
0.00011467933654785156,0.053197383880615234,0.0011866407012939449,0.00529,0.00014448165893554688,0.00012302398681640625
8.749961853027344e-05,0.07284688949584961,0.0019187324981689464,0.016002,0.00032448768615722656,0.00029659271240234375
9.822845458984375e-05,0.06095242500305176,0.0013665455169677744,0.020068,0.0003161430358886719,0.00027561187744140625
0.00010085105895996094,0.0720820426940918,0.0013944969177246101,0.010875,0.0003132820129394531,0.0002849102020263672
9.083747863769531e-05,0.0801084041595459,0.002807447647094726,0.004826,0.00029730796813964844,0.00027251243591308594
0.00011944770812988281,0.0688014030456543,0.0011365171356201176,0.014308,0.00031757354736328125,0.0002887248992919922
7.581710815429688e-05,0.0589747428894043,0.0028793895416259763,0.017457,0.00029587745666503906,0.00026798248291015625
0.00010657310485839844,0.05446648597717285,0.0051396254119873055,0.008594,0.00019311904907226562,0.00016999244689941406
8.749961853027344e-05,0.09839844703674316,0.0013965972442626946,0.011298,0.0003159046173095703,0.0002894401550292969
0.00011086463928222656,0.09920740127563477,0.0015810174102783188,0.019113,0.00028634071350097656,0.0002636909484863281
7.367134094238281e-05,0.06387686729431152,0.004317990142822265,0.021693,0.0003380775451660156,0.00028061866760253906
7.081031799316406e-05,0.07338404655456543,0.0016483882141113265,0.018055,0.0003058910369873047,0.0002841949462890625
0.0001087188720703125,0.12018203735351562,0.006794197174072265,0.016104,0.00016689300537109375,0.00015044212341308594
0.00013637542724609375,0.12373828887939453,0.0016586454162597648,0.010299,0.0003209114074707031,0.0002856254577636719
6.341934204101562e-05,0.08768820762634277,0.008334346847534181,0.03367,0.0003113746643066406,0.00028967857360839844
9.989738464355469e-05,0.13207530975341797,0.001665417205810548,0.027013,0.00031495094299316406,0.0002884864807128906
7.128715515136719e-05,0.1271517276763916,0.0016197972106933595,0.01052,0.00028824806213378906,0.00026035308837890625
0.00013184547424316406,0.17241168022155762,0.005244324554443359,0.007811,0.00017833709716796875,0.0001461505889892578
8.344650268554688e-05,0.09054875373840332,0.0067272685394287116,0.019489,0.00023293495178222656,0.0002040863037109375
0.00012254714965820312,0.055230140686035156,0.0052218807830810565,0.038686,0.000316619873046875,0.00027251243591308594
7.510185241699219e-05,0.07363724708557129,0.0007422518157958989,0.02181,0.0001494884490966797,0.00012421607971191406
0.00011444091796875,0.10573983192443848,0.0009195084991455073,0.015256,0.00032210350036621094,0.00029730796813964844
7.152557373046875e-05,0.10944056510925293,0.0023211603851318353,0.010578,0.0003101825714111328,0.0002830028533935547
8.344650268554688e-05,0.06601762771606445,0.017136217086791992,0.030882,0.00020170211791992188,0.00017118453979492188
7.390975952148438e-05,0.10051393508911133,0.0009331228179931643,0.011833,0.0001437664031982422,0.00013875961303710938
0.00010085105895996094,0.06454348564147949,0.0008734552001953139,0.022215,0.00033020973205566406,0.00029087066650390625
0.00011897087097167969,0.09759378433227539,0.0030002191467285166,0.033608,0.0003135204315185547,0.0003132820129394531
7.486343383789062e-05,0.10490131378173828,0.006994091491699217,0.04202,0.00029397010803222656,0.0002658367156982422
0.00010395050048828125,0.08041739463806152,0.0029999784545898453,0.024442,0.00031113624572753906,0.00028204917907714844
7.271766662597656e-05,0.09650921821594238,0.0009687404327392585,0.008882,0.00019025802612304688,0.00017523765563964844
7.700920104980469e-05,0.08450126647949219,0.0013000381927490232,0.007752,0.00031685829162597656,0.0002849102020263672
7.534027099609375e-05,0.10323619842529297,0.001663432113647459,0.043283,0.00031447410583496094,0.0002899169921875
0.00015854835510253906,0.0985558032989502,0.0015661695556640626,0.015167,0.000301361083984375,0.00028324127197265625
0.00012111663818359375,0.1391613483428955,0.0016004570617675767,0.042311,0.0003094673156738281,0.00026607513427734375
9.918212890625e-05,0.09962630271911621,0.0011212657928466804,0.019475,0.0001838207244873047,0.00014472007751464844
9.918212890625e-05,0.09440374374389648,0.001696587677001954,0.00913,0.00031113624572753906,0.0002827644348144531
7.343292236328125e-05,0.09464454650878906,0.0200819376373291,0.00891,0.0003159046173095703,0.00029277801513671875
6.461143493652344e-05,0.1116788387298584,0.0014670254821777355,0.017688,0.00030541419982910156,0.0002663135528564453
8.344650268554688e-05,0.1358652114868164,0.005748877822875977,0.011963,0.00030684471130371094,0.0002713203430175781
0.0001552104949951172,0.05158400535583496,0.0013926773529052729,0.008552,0.0002722740173339844,0.0002460479736328125
9.560585021972656e-05,0.08006405830383301,0.006477207595825195,0.006843,0.00016880035400390625,0.00013208389282226562
8.96453857421875e-05,0.03191065788269043,0.0031119193878173836,0.022566,0.0001685619354248047,0.0001423358917236328
8.082389831542969e-05,0.06136178970336914,0.004165121414184571,0.009548,0.00029468536376953125,0.00026345252990722656
0.00012087821960449219,0.07125711441040039,0.0015329831390380882,0.035147,0.0001823902130126953,0.0001595020294189453
0.00010013580322265625,0.07433843612670898,0.0024568651885986323,0.008153,0.00021076202392578125,0.00018310546875
9.512901306152344e-05,0.09802126884460449,0.0009765399475097653,0.010798,0.00019311904907226562,0.00016379356384277344
8.058547973632812e-05,0.040659427642822266,0.010105518875122071,0.00994,0.00015234947204589844,0.0001285076141357422
8.869171142578125e-05,0.07983517646789551,0.004921436889648438,0.006742,0.00021076202392578125,0.00018525123596191406
0.000110626220703125,0.05833148956298828,0.0011377370605468746,0.009799,0.00017762184143066406,0.0001537799835205078
0.0001220703125,0.04586005210876465,0.0016145044250488287,0.008308,0.0003256797790527344,0.0002884864807128906
8.416175842285156e-05,0.044389963150024414,0.01422591746520996,0.013768,0.00031113624572753906,0.0002834796905517578
8.249282836914062e-05,0.05285334587097168,0.0010398015441894538,0.024481,0.0003001689910888672,0.0002779960632324219
6.628036499023438e-05,0.05816078186035156,0.0013443096771240236,0.007311,0.0002999305725097656,0.0002551078796386719
8.58306884765625e-05,0.05098724365234375,0.0009512877349853515,0.005862,0.0002446174621582031,0.0002334117889404297
0.00012612342834472656,0.04319643974304199,0.015204434478759766,0.012012,0.00023627281188964844,0.0002014636993408203
0.00011110305786132812,0.07823324203491211,0.0024499694519042967,0.008307,0.0001437664031982422,0.00012683868408203125
0.0001049041748046875,0.035102128982543945,0.0012861195526123045,0.007229,0.00014710426330566406,0.0001270771026611328
9.34600830078125e-05,0.058721303939819336,0.0014202556457519541,0.026191,0.0002601146697998047,0.00022673606872558594
8.797645568847656e-05,0.08088088035583496,0.0013727877960205068,0.036989,0.0001513957977294922,0.00012922286987304688
9.369850158691406e-05,0.08459091186523438,0.0009461559448242229,0.066409,0.0003581047058105469,0.00029921531677246094
0.0001289844512939453,0.08198142051696777,0.004260899261474611,0.038221,0.0003540515899658203,0.00028252601623535156
7.891654968261719e-05,0.12517166137695312,0.0018498164825439464,0.020557,0.00014901161193847656,0.0001289844512939453
7.581710815429688e-05,0.09929609298706055,0.024624335632324218,0.046515,0.00017070770263671875,0.0001461505889892578
6.985664367675781e-05,0.1215677261352539,0.0014369681854248043,0.016798,0.00014972686767578125,0.00013113021850585938
0.0001404285430908203,0.10716986656188965,0.0007529771575927732,0.006674,0.0001418590545654297,0.00012183189392089844
0.00010347366333007812,0.046018123626708984,0.006862592681884766,0.012816,0.00017023086547851562,0.0001513957977294922
0.00010085105895996094,0.09574103355407715,0.007775880615234376,0.017733,0.00016260147094726562,0.00013899803161621094
8.463859558105469e-05,0.07290458679199219,0.0009095897979736331,0.006618,0.0002739429473876953,0.0002453327178955078
0.00014519691467285156,0.08455944061279297,0.0008084589843749997,0.009537,0.00017380714416503906,0.0001518726348876953
0.00010609626770019531,0.06129646301269531,0.0015377591552734361,0.023706,0.0002818107604980469,0.0003712177276611328
0.0001316070556640625,0.08272814750671387,0.003657056015014648,0.014432,0.00013875961303710938,0.0001227855682373047
7.2479248046875e-05,0.10958528518676758,0.0016015674285888674,0.025432,0.0003345012664794922,0.00029659271240234375
9.512901306152344e-05,0.09875035285949707,0.0014872093658447258,0.043927,0.0002422332763671875,0.00022339820861816406
7.081031799316406e-05,0.06445646286010742,0.04196650224304199,0.025644,0.00018453598022460938,0.0001609325408935547
6.29425048828125e-05,0.07880568504333496,0.0010908249816894526,0.014054,0.00019598007202148438,0.00019598007202148438
0.0001614093780517578,0.16962504386901855,0.001045082901000978,0.019627,0.0003275871276855469,0.0002713203430175781
8.58306884765625e-05,0.16602587699890137,0.005623367721557616,0.013468,0.00018095970153808594,0.0001418590545654297
0.0001049041748046875,0.1794736385345459,0.0017211927185058588,0.022824,0.0003104209899902344,0.0002887248992919922
7.033348083496094e-05,0.17604899406433105,0.0016827595214843755,0.025352,0.0003180503845214844,0.00028705596923828125
0.0001811981201171875,0.20343470573425293,0.0017534100341796907,0.03482,0.00032806396484375,0.00029587745666503906
9.250640869140625e-05,0.14251208305358887,0.001480597885131836,0.041692,0.0003256797790527344,0.0002932548522949219
6.67572021484375e-05,0.12486600875854492,0.0021167459869384786,0.04271,0.0003101825714111328,0.0002760887145996094
0.0001513957977294922,0.09446549415588379,0.0015718324737548812,0.020917,0.0002865791320800781,0.00025916099548339844
0.00010657310485839844,0.14759016036987305,0.0015507802581787127,0.02729,0.0002970695495605469,0.00026798248291015625
0.00015234947204589844,0.14538955688476562,0.0016101816711425777,0.007969,0.0003161430358886719,0.00028967857360839844
8.082389831542969e-05,0.12022209167480469,0.0015727375183105484,0.031134,0.00028896331787109375,0.0002598762512207031
0.0001304149627685547,0.13225269317626953,0.012460026412963867,0.009294,0.00032258033752441406,0.0002911090850830078
0.000102996826171875,0.09842228889465332,0.0007930492401123056,0.023225,0.00015282630920410156,0.00012993812561035156
0.00013303756713867188,0.07050919532775879,0.0028885167236328124,0.008588,0.0003120899200439453,0.0002875328063964844
0.00010323524475097656,0.048880815505981445,0.0009400317687988276,0.025523,0.0002956390380859375,0.0002677440643310547
7.390975952148438e-05,0.06804370880126953,0.0011721536102294906,0.017656,0.00030159950256347656,0.0002770423889160156
0.00010800361633300781,0.03424501419067383,0.0030687669067382814,0.005397,0.00026917457580566406,0.00023102760314941406


==> plots/flask_cdf/data/experiments-full/scenario-2/medium/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010895729064941406,0.0220491886138916,0.007675012237548823,0.079518,3.719329833984375e-05,0.0001354217529296875
8.940696716308594e-05,0.027056455612182617,0.0020690840454101606,0.073028,3.170967102050781e-05,0.00011610984802246094
8.082389831542969e-05,0.04158449172973633,0.0008463396301269521,0.093751,3.981590270996094e-05,0.00016808509826660156
0.00013518333435058594,0.05456185340881348,0.003571622894287113,0.093552,2.8133392333984375e-05,0.00011110305786132812
9.489059448242188e-05,0.030173063278198242,0.010342125167846675,0.119385,3.3855438232421875e-05,0.00015997886657714844
6.532669067382812e-05,0.06221508979797363,0.008074366271972652,0.087912,2.574920654296875e-05,9.870529174804688e-05
7.176399230957031e-05,0.07584595680236816,0.0016846410675048773,0.084708,2.2172927856445312e-05,9.083747863769531e-05
0.00011515617370605469,0.06449031829833984,0.006357482666015629,0.088556,3.695487976074219e-05,0.00015616416931152344
0.00011014938354492188,0.08089375495910645,0.026600639633178713,0.095746,3.266334533691406e-05,0.0001232624053955078
0.00011730194091796875,0.05399370193481445,0.004883682159423822,0.108646,4.076957702636719e-05,0.00010728836059570312
0.00011730194091796875,0.09995245933532715,0.0008620294799804723,0.104251,4.744529724121094e-05,0.00011682510375976562
7.82012939453125e-05,0.09160280227661133,0.002535953079223635,0.078539,2.7418136596679688e-05,0.00011420249938964844
9.179115295410156e-05,0.10705709457397461,0.01039457954406739,0.103235,3.4332275390625e-05,0.0001323223114013672
0.00013518333435058594,0.09523153305053711,0.015384048583984372,0.097222,3.170967102050781e-05,0.0001323223114013672
8.58306884765625e-05,0.09228682518005371,0.01482151664733887,0.091985,3.62396240234375e-05,0.00012803077697753906
0.0001442432403564453,0.06795477867126465,0.008413753402709973,0.154712,3.1948089599609375e-05,0.00011396408081054688
0.00010514259338378906,0.1277453899383545,0.0068402269897460954,0.079844,3.504753112792969e-05,0.00014519691467285156
0.00010967254638671875,0.07697749137878418,0.006969006530761712,0.095283,3.361701965332031e-05,0.0001361370086669922
0.00011205673217773438,0.13541340827941895,0.007906405807495118,0.103699,3.123283386230469e-05,0.00012159347534179688
0.00011324882507324219,0.07224917411804199,0.006689748474121099,0.146004,2.956390380859375e-05,0.00010704994201660156
9.989738464355469e-05,0.11118960380554199,0.006389881698608393,0.112308,3.218650817871094e-05,0.00012874603271484375
0.00014662742614746094,0.0918738842010498,0.0008960935211181631,0.08734,3.0279159545898438e-05,0.00013136863708496094
9.72747802734375e-05,0.08173727989196777,0.011352281036376949,0.09356,4.363059997558594e-05,0.00018644332885742188
0.00010633468627929688,0.08891129493713379,0.009832650375366209,0.086925,3.409385681152344e-05,0.0001266002655029297
0.0001010894775390625,0.10193157196044922,0.0027013629150390572,0.08468,3.1948089599609375e-05,0.00012946128845214844
0.00010132789611816406,0.10948491096496582,0.010475945007324225,0.072138,3.0279159545898438e-05,0.00012755393981933594
0.00011396408081054688,0.12100505828857422,0.00380838543701173,0.139032,3.886222839355469e-05,0.0001239776611328125
8.320808410644531e-05,0.09892964363098145,0.006211276000976568,0.109231,3.528594970703125e-05,0.00011873245239257812
7.128715515136719e-05,0.12499880790710449,0.002267495788574214,0.102136,3.337860107421875e-05,0.0001277923583984375
7.724761962890625e-05,0.11259627342224121,0.005684957931518547,0.134277,3.24249267578125e-05,0.00013446807861328125
0.00014019012451171875,0.08941483497619629,0.013746339935302748,0.137031,4.0531158447265625e-05,0.00015687942504882812
0.00011229515075683594,0.0657050609588623,0.006305944793701168,0.118232,3.266334533691406e-05,0.00012493133544921875
0.00011491775512695312,0.10626387596130371,0.007519058822631833,0.118051,4.172325134277344e-05,0.00014519691467285156
8.106231689453125e-05,0.09110856056213379,0.012079213241577152,0.165571,3.075599670410156e-05,0.00012254714965820312
8.20159912109375e-05,0.13603878021240234,0.0008896793975829986,0.132336,2.9802322387695312e-05,0.00010704994201660156
0.00010395050048828125,0.11991381645202637,0.004354920104980467,0.081471,2.8133392333984375e-05,0.00011539459228515625
9.179115295410156e-05,0.14107370376586914,0.0057223316040039,0.092591,3.123283386230469e-05,0.00011777877807617188
8.678436279296875e-05,0.11819791793823242,0.005435558776855476,0.12577,3.409385681152344e-05,0.00011086463928222656
9.417533874511719e-05,0.06255078315734863,0.007090365463256837,0.196269,4.100799560546875e-05,0.00015664100646972656
0.00013756752014160156,0.13270211219787598,0.0043306378173828125,0.09937,3.886222839355469e-05,0.00011730194091796875
0.00010919570922851562,0.09239339828491211,0.030850434082031253,0.092082,3.695487976074219e-05,0.0001201629638671875
0.00011444091796875,0.1227579116821289,0.02000773979187012,0.09999,3.9577484130859375e-05,0.00018215179443359375
6.747245788574219e-05,0.14139056205749512,0.0074695380554199164,0.096614,3.4332275390625e-05,0.00013256072998046875
0.00014090538024902344,0.11418366432189941,0.01868389511108398,0.09725,3.6716461181640625e-05,0.000125885009765625
9.059906005859375e-05,0.11017560958862305,0.002096423217773438,0.067703,2.7894973754882812e-05,0.00010657310485839844
8.7738037109375e-05,0.10857319831848145,0.002454837234497076,0.090192,2.4080276489257812e-05,9.441375732421875e-05
8.487701416015625e-05,0.12134766578674316,0.0030820891571044923,0.091155,2.384185791015625e-05,8.988380432128906e-05
9.918212890625e-05,0.16676735877990723,0.0017646625061035204,0.125023,3.5762786865234375e-05,0.00015497207641601562
0.0001289844512939453,0.1024634838104248,0.0011699850158691516,0.156017,3.695487976074219e-05,0.00014328956604003906
4.57763671875e-05,0.11914348602294922,0.0007407217102050889,0.134342,3.24249267578125e-05,0.00013113021850585938
9.918212890625e-05,0.019901275634765625,0.004000321441650384,0.079769,2.6226043701171875e-05,0.0001327991485595703
6.961822509765625e-05,0.03824281692504883,0.006760351089477534,0.075521,3.4809112548828125e-05,0.00016927719116210938
6.318092346191406e-05,0.048020362854003906,0.0095360638885498,0.070497,4.696846008300781e-05,0.000118255615234375
8.869171142578125e-05,0.05621647834777832,0.012054510955810546,0.084495,3.337860107421875e-05,0.00012230873107910156
8.821487426757812e-05,0.03875875473022461,0.0046736632995605515,0.071307,2.574920654296875e-05,0.00011515617370605469
8.96453857421875e-05,0.02598261833190918,0.0008171356353759707,0.137134,2.6702880859375e-05,0.00012183189392089844
5.888938903808594e-05,0.06860518455505371,0.017516431121826173,0.07922,3.123283386230469e-05,0.00012540817260742188
8.821487426757812e-05,0.0656728744506836,0.012029040069580083,0.08628,3.552436828613281e-05,0.00012993812561035156
0.00010561943054199219,0.04648566246032715,0.0053578737487793016,0.115476,3.314018249511719e-05,0.00012183189392089844
7.843971252441406e-05,0.07523059844970703,0.015413510711669923,0.079942,4.029273986816406e-05,0.00013875961303710938
8.440017700195312e-05,0.0391392707824707,0.0033291433563232553,0.152851,2.6702880859375e-05,0.00011396408081054688
5.817413330078125e-05,0.0906686782836914,0.01419989208984375,0.083052,3.075599670410156e-05,0.0001232624053955078
8.869171142578125e-05,0.07250165939331055,0.006093079940795901,0.082133,4.100799560546875e-05,0.00012421607971191406
7.319450378417969e-05,0.07465600967407227,0.007555110122680661,0.083748,2.8133392333984375e-05,0.00012135505676269531
8.869171142578125e-05,0.11149740219116211,0.0035055025024414016,0.086858,3.0994415283203125e-05,0.00012350082397460938
0.00012826919555664062,0.07157182693481445,0.005305778625488283,0.138597,3.123283386230469e-05,0.00011587142944335938
0.00010275840759277344,0.06730270385742188,0.006312369552612301,0.084234,5.125999450683594e-05,0.00011467933654785156
0.00010180473327636719,0.07053136825561523,0.0020434316253662155,0.134265,3.1948089599609375e-05,0.00010848045349121094
0.00011157989501953125,0.10775160789489746,0.0023138726348876926,0.075963,3.0517578125e-05,0.00011968612670898438
0.00013685226440429688,0.09628915786743164,0.006967705749511721,0.093026,3.647804260253906e-05,0.0001392364501953125
0.00011444091796875,0.10915780067443848,0.003641329986572267,0.121918,3.62396240234375e-05,0.000141143798828125
0.00013589859008789062,0.11416339874267578,0.000827956146240233,0.085481,2.6226043701171875e-05,0.00010323524475097656
8.440017700195312e-05,0.12432456016540527,0.0053181710357666084,0.118263,2.8848648071289062e-05,0.00011587142944335938
7.939338684082031e-05,0.1284654140472412,0.023680114944458014,0.145892,3.0517578125e-05,0.00010919570922851562
0.0001747608184814453,0.10480928421020508,0.0023487729492187442,0.121606,3.24249267578125e-05,0.00011730194091796875
0.00010776519775390625,0.11950421333312988,0.019144924209594724,0.100427,2.9802322387695312e-05,0.00010633468627929688
0.0001125335693359375,0.11047077178955078,0.003109374481201174,0.097869,2.4080276489257812e-05,9.965896606445312e-05
0.00010824203491210938,0.1183328628540039,0.007564830978393555,0.105267,2.7179718017578125e-05,9.34600830078125e-05
7.414817810058594e-05,0.15474605560302734,0.0011530044097900344,0.104398,2.3365020751953125e-05,9.202957153320312e-05
8.678436279296875e-05,0.10065722465515137,0.0019188775787353507,0.092724,3.5762786865234375e-05,0.000125885009765625
7.700920104980469e-05,0.13376808166503906,0.00909037791442871,0.083288,2.956390380859375e-05,0.0001220703125
0.00012755393981933594,0.11028051376342773,0.003745356933593749,0.085633,3.0040740966796875e-05,0.00010728836059570312
9.822845458984375e-05,0.17337608337402344,0.0063457643432617145,0.083333,2.765655517578125e-05,0.00010180473327636719
0.00011873245239257812,0.12391090393066406,0.0034810091857910286,0.146912,3.552436828613281e-05,0.00012302398681640625
7.176399230957031e-05,0.033727407455444336,0.002626494262695317,0.070877,3.743171691894531e-05,0.00012230873107910156
9.751319885253906e-05,0.16679096221923828,0.010506849594116213,0.10743,3.337860107421875e-05,0.00012755393981933594
8.463859558105469e-05,0.1463181972503662,0.0022816651611328176,0.125772,2.7418136596679688e-05,0.00011491775512695312
8.535385131835938e-05,0.0703427791595459,0.00410144567871093,0.144296,3.337860107421875e-05,0.00012826919555664062
8.392333984375e-05,0.0316319465637207,0.0012969218444824349,0.136005,2.6702880859375e-05,0.00011086463928222656
0.00013136863708496094,0.03939318656921387,0.002584867218017567,0.125372,3.3855438232421875e-05,0.000133514404296875
8.463859558105469e-05,0.020152807235717773,0.0107496932220459,0.06118,3.457069396972656e-05,0.0001590251922607422
7.43865966796875e-05,0.04033613204956055,0.0025624349975585936,0.179535,2.3126602172851562e-05,0.00010061264038085938
6.4849853515625e-05,0.05833697319030762,0.0016226815490722676,0.062047,2.5987625122070312e-05,0.00010275840759277344
5.841255187988281e-05,0.055767059326171875,0.0031057874908447247,0.072826,3.4809112548828125e-05,0.00013780593872070312
0.00010395050048828125,0.04486393928527832,0.012038446029663086,0.179091,2.8133392333984375e-05,0.00011396408081054688
6.651878356933594e-05,0.04098916053771973,0.012892487808227535,0.081779,2.47955322265625e-05,0.00010204315185546875
6.508827209472656e-05,0.021481990814208984,0.006658296203613273,0.168525,2.5510787963867188e-05,0.00010609626770019531
6.628036499023438e-05,0.06191229820251465,0.0016321806335449218,0.08881,2.7418136596679688e-05,0.00010752677917480469
0.00011181831359863281,0.023332595825195312,0.00364677218627929,0.167358,2.5033950805664062e-05,0.00011515617370605469
7.963180541992188e-05,0.07050323486328125,0.012063189712524416,0.093484,2.9802322387695312e-05,0.00013637542724609375
8.273124694824219e-05,0.026448488235473633,0.0021099372100830127,0.220105,2.6702880859375e-05,0.00010633468627929688
7.152557373046875e-05,0.06637406349182129,0.0027395673522949276,0.088374,3.409385681152344e-05,0.0001308917999267578
9.417533874511719e-05,0.03927278518676758,0.0044203471374511805,0.134705,2.6226043701171875e-05,0.00011134147644042969
7.152557373046875e-05,0.03800821304321289,0.007403660858154304,0.197262,3.075599670410156e-05,0.00011420249938964844
7.510185241699219e-05,0.04574155807495117,0.003084733551025398,0.143032,2.86102294921875e-05,0.0001246929168701172
8.296966552734375e-05,0.08491134643554688,0.008864288177490229,0.076285,3.790855407714844e-05,0.00015497207641601562
5.745887756347656e-05,0.06815218925476074,0.0036521402435302774,0.098242,2.6226043701171875e-05,9.846687316894531e-05
8.678436279296875e-05,0.061954498291015625,0.004561404754638676,0.088223,2.6702880859375e-05,0.00010633468627929688
8.130073547363281e-05,0.061847686767578125,0.0018000738067626976,0.169708,3.4809112548828125e-05,0.00013184547424316406
9.202957153320312e-05,0.07597684860229492,0.00654466801452637,0.074917,3.123283386230469e-05,0.00010585784912109375
7.963180541992188e-05,0.07168364524841309,0.0007457919006347569,0.149487,2.384185791015625e-05,0.00010991096496582031
7.176399230957031e-05,0.07140350341796875,0.008268488967895504,0.068637,3.600120544433594e-05,0.00013685226440429688
9.846687316894531e-05,0.06528234481811523,0.0024509316711425755,0.081347,2.193450927734375e-05,8.20159912109375e-05
5.173683166503906e-05,0.06815123558044434,0.00617663317871095,0.184213,3.337860107421875e-05,0.00013256072998046875
9.131431579589844e-05,0.07918691635131836,0.02132333256530762,0.075832,2.6226043701171875e-05,0.00010633468627929688
9.34600830078125e-05,0.09951353073120117,0.000754929473876953,0.087922,2.7418136596679688e-05,0.00010323524475097656
0.00011968612670898438,0.08464217185974121,0.0011642065582275346,0.093019,3.719329833984375e-05,0.00014090538024902344
8.487701416015625e-05,0.08413457870483398,0.003813466613769523,0.223532,2.7894973754882812e-05,0.00011706352233886719
9.846687316894531e-05,0.06102609634399414,0.007446162658691413,0.077119,3.266334533691406e-05,0.0001366138458251953
9.608268737792969e-05,0.07018756866455078,0.010972133331298817,0.15282,3.409385681152344e-05,0.0001392364501953125
0.00012135505676269531,0.0798194408416748,0.005184833389282231,0.076469,2.7179718017578125e-05,9.703636169433594e-05
8.416175842285156e-05,0.09415435791015625,0.004123048736572266,0.120948,4.124641418457031e-05,0.00014257431030273438
8.893013000488281e-05,0.09130001068115234,0.0021660378112792755,0.264786,3.218650817871094e-05,0.0001361370086669922
0.0001010894775390625,0.0982820987701416,0.002570762802124024,0.065899,2.6702880859375e-05,9.1552734375e-05
0.00010371208190917969,0.07541203498840332,0.009593469299316412,0.074636,2.5510787963867188e-05,0.0001068115234375
9.942054748535156e-05,0.08668255805969238,0.014431250885009766,0.146147,2.86102294921875e-05,0.00011587142944335938
0.00011086463928222656,0.08353996276855469,0.0006963002929687503,0.061674,2.4318695068359375e-05,9.584426879882812e-05
0.00013113021850585938,0.07953262329101562,0.007667337341308589,0.07183,3.075599670410156e-05,0.00011968612670898438
9.202957153320312e-05,0.07680821418762207,0.008588093933105473,0.083616,3.7670135498046875e-05,0.0001347064971923828
9.274482727050781e-05,0.05569911003112793,0.0015718752136230502,0.079551,4.172325134277344e-05,0.00015926361083984375
8.702278137207031e-05,0.07256889343261719,0.003432752761840824,0.160465,2.3603439331054688e-05,0.0001010894775390625
0.00013685226440429688,0.10216593742370605,0.0019420989379882736,0.239739,3.266334533691406e-05,0.000110626220703125
9.179115295410156e-05,0.030531883239746094,0.010138567443847654,0.069704,2.5987625122070312e-05,0.00010204315185546875
8.58306884765625e-05,0.044922828674316406,0.005986878799438475,0.110251,3.5762786865234375e-05,0.0001323223114013672
6.341934204101562e-05,0.034563302993774414,0.008864881530761717,0.060184,2.5033950805664062e-05,9.608268737792969e-05
6.031990051269531e-05,0.036391258239746094,0.00438834591674804,0.081892,3.528594970703125e-05,0.00013184547424316406
9.417533874511719e-05,0.029503822326660156,0.0015193259277343774,0.061221,2.5987625122070312e-05,0.00010848045349121094
6.437301635742188e-05,0.0350341796875,0.0016166940765380833,0.074492,3.62396240234375e-05,0.00014138221740722656
8.20159912109375e-05,0.05244636535644531,0.00234396394348145,0.084989,3.0040740966796875e-05,0.00011920928955078125
0.00011467933654785156,0.03209972381591797,0.007282184249877935,0.114518,3.218650817871094e-05,0.00011277198791503906
7.486343383789062e-05,0.01961970329284668,0.003431543716430674,0.177166,2.5987625122070312e-05,0.00010347366333007812
6.747245788574219e-05,0.04879331588745117,0.0008972370452880879,0.074418,3.266334533691406e-05,0.0001220703125
7.510185241699219e-05,0.055006980895996094,0.006692046844482422,0.085688,2.7894973754882812e-05,0.0001068115234375
9.608268737792969e-05,0.040888071060180664,0.013424353057861327,0.131218,2.6941299438476562e-05,0.00011920928955078125
8.225440979003906e-05,0.034827470779418945,0.0065683534851074254,0.116726,3.5762786865234375e-05,0.00015115737915039062
0.00011372566223144531,0.0678260326385498,0.014812289764404296,0.093723,3.2901763916015625e-05,0.0001289844512939453
7.2479248046875e-05,0.10313677787780762,0.0008829085998535158,0.079457,4.458427429199219e-05,0.00011658668518066406
7.176399230957031e-05,0.08797645568847656,0.0018045657348632893,0.13218,3.0279159545898438e-05,0.00011491775512695312
7.486343383789062e-05,0.11328577995300293,0.0020286616668701157,0.095264,2.4080276489257812e-05,0.00010561943054199219
0.0001327991485595703,0.06876349449157715,0.0031108096160888665,0.083371,5.5789947509765625e-05,0.00013589859008789062
0.0001914501190185547,0.059073448181152344,0.0034246329040527324,0.080153,2.86102294921875e-05,0.00010752677917480469
8.702278137207031e-05,0.06760430335998535,0.004255935501098637,0.068976,3.647804260253906e-05,0.00012826919555664062
7.939338684082031e-05,0.0905449390411377,0.0016803642730712776,0.160702,2.6226043701171875e-05,0.00010561943054199219
6.651878356933594e-05,0.04813361167907715,0.0033421767120361337,0.062062,3.337860107421875e-05,0.00012612342834472656
9.298324584960938e-05,0.03164339065551758,0.007461807891845709,0.080353,5.054473876953125e-05,0.0001957416534423828
7.891654968261719e-05,0.10011005401611328,0.00902284671020509,0.174888,2.86102294921875e-05,0.000110626220703125
8.797645568847656e-05,0.07552242279052734,0.007154169860839846,0.081384,4.696846008300781e-05,0.0001590251922607422
6.532669067382812e-05,0.10206389427185059,0.0019450845336914102,0.20054,2.5272369384765625e-05,0.00011539459228515625
8.96453857421875e-05,0.06245994567871094,0.002437681716918952,0.064006,2.574920654296875e-05,0.00010228157043457031
9.274482727050781e-05,0.04786491394042969,0.004966748718261721,0.070796,2.9087066650390625e-05,0.00011396408081054688
9.608268737792969e-05,0.0767059326171875,0.010829399337768553,0.194135,3.337860107421875e-05,0.0001285076141357422
8.869171142578125e-05,0.06614065170288086,0.00425247319030761,0.186897,2.956390380859375e-05,0.0001125335693359375
7.939338684082031e-05,0.04300045967102051,0.004975714248657226,0.103381,4.029273986816406e-05,0.00013875961303710938
8.130073547363281e-05,0.038211822509765625,0.0008101393432617121,0.110353,2.8371810913085938e-05,0.00011396408081054688
6.29425048828125e-05,0.041535377502441406,0.0019064899139404345,0.099157,2.8848648071289062e-05,0.00011658668518066406
7.939338684082031e-05,0.057982683181762695,0.008842212921142581,0.075444,3.8623809814453125e-05,0.0001277923583984375
6.318092346191406e-05,0.0650787353515625,0.012392168319702149,0.070562,6.937980651855469e-05,0.00012230873107910156
0.00011491775512695312,0.06331920623779297,0.01111548551940919,0.177831,2.4557113647460938e-05,9.250640869140625e-05
6.699562072753906e-05,0.0815732479095459,0.006232189620971676,0.079336,4.5299530029296875e-05,0.00017333030700683594
8.463859558105469e-05,0.07101750373840332,0.006191789596557612,0.076132,3.3855438232421875e-05,0.00011372566223144531
0.0001010894775390625,0.0856175422668457,0.0008172300872802685,0.071719,2.4557113647460938e-05,0.00010204315185546875
0.00011134147644042969,0.047388315200805664,0.002064473190307614,0.07971,2.2411346435546875e-05,9.393692016601562e-05
5.555152893066406e-05,0.04591846466064453,0.0018441751251220828,0.165174,2.2411346435546875e-05,8.654594421386719e-05
7.700920104980469e-05,0.0801095962524414,0.006316677337646487,0.138319,3.62396240234375e-05,0.0001277923583984375
0.00011038780212402344,0.035741567611694336,0.009402851547241214,0.071211,2.7179718017578125e-05,9.942054748535156e-05
0.00010752677917480469,0.03865981101989746,0.0023333851928710875,0.108063,2.384185791015625e-05,9.34600830078125e-05
0.00010585784912109375,0.0750274658203125,0.0038340753631591895,0.132317,3.504753112792969e-05,0.0001270771026611328
9.846687316894531e-05,0.036656856536865234,0.001224611282348631,0.080125,2.6464462280273438e-05,0.000110626220703125
8.654594421386719e-05,0.042882680892944336,0.0009946655578613323,0.078218,2.6702880859375e-05,0.00010275840759277344
9.465217590332031e-05,0.05701303482055664,0.002796137466430662,0.065985,2.9325485229492188e-05,0.00010466575622558594
9.870529174804688e-05,0.07367062568664551,0.0037705025329589775,0.098461,2.9325485229492188e-05,0.00011992454528808594
0.00010609626770019531,0.05273580551147461,0.0017425562591552868,0.134728,3.147125244140625e-05,0.00013303756713867188
6.461143493652344e-05,0.053522586822509766,0.006500575607299802,0.076157,2.6941299438476562e-05,0.00010561943054199219
0.00014138221740722656,0.058539390563964844,0.009966690460205083,0.081659,3.147125244140625e-05,0.00011539459228515625
9.608268737792969e-05,0.04712271690368652,0.003070641876220692,0.147824,2.5510787963867188e-05,0.00011420249938964844
9.799003601074219e-05,0.05068254470825195,0.0016434092407226625,0.116987,3.361701965332031e-05,0.00012087821960449219
6.461143493652344e-05,0.04792189598083496,0.0020718063812255882,0.076402,3.409385681152344e-05,0.00012969970703125
8.678436279296875e-05,0.04702425003051758,0.004677418228149419,0.077829,3.4332275390625e-05,0.00011658668518066406
8.20159912109375e-05,0.06782960891723633,0.005967119644165034,0.085027,3.170967102050781e-05,0.00011992454528808594
7.557868957519531e-05,0.04202723503112793,0.01047511283874511,0.16833,2.765655517578125e-05,0.00011301040649414062
0.00011038780212402344,0.06614089012145996,0.003751666519165045,0.074303,3.457069396972656e-05,0.00011706352233886719
6.461143493652344e-05,0.06420779228210449,0.005296033370971676,0.112987,2.956390380859375e-05,0.00011157989501953125
9.751319885253906e-05,0.05181717872619629,0.007813704406738287,0.069988,4.029273986816406e-05,0.0001652240753173828
7.152557373046875e-05,0.026492834091186523,0.005013682830810551,0.197737,2.5272369384765625e-05,9.012222290039062e-05
0.00010061264038085938,0.05860137939453125,0.01139328630065918,0.078249,3.3855438232421875e-05,0.00012135505676269531
7.891654968261719e-05,0.05052042007446289,0.004774451492309567,0.091977,3.170967102050781e-05,0.00011324882507324219
0.0001347064971923828,0.059960365295410156,0.019997659790039063,0.113038,2.2411346435546875e-05,8.749961853027344e-05
9.632110595703125e-05,0.03654146194458008,0.005203148651123035,0.241325,3.743171691894531e-05,0.00014448165893554688
9.036064147949219e-05,0.08222842216491699,0.00735007475280762,0.094566,2.5987625122070312e-05,0.00010561943054199219
9.202957153320312e-05,0.0524439811706543,0.0008703738555908141,0.091189,3.24249267578125e-05,0.0001239776611328125
0.00010800361633300781,0.07076835632324219,0.0037250565032958954,0.094877,3.933906555175781e-05,0.00014138221740722656
0.00010395050048828125,0.06849002838134766,0.0006660330505371126,0.086753,2.5272369384765625e-05,0.00010776519775390625
8.344650268554688e-05,0.03558826446533203,0.0007149474639892572,0.302898,2.3365020751953125e-05,9.202957153320312e-05
8.606910705566406e-05,0.07710671424865723,0.005635570175170898,0.073893,2.288818359375e-05,9.393692016601562e-05
9.608268737792969e-05,0.05914759635925293,0.014083160018920904,0.1064,3.9577484130859375e-05,0.000133514404296875
0.000125885009765625,0.06741881370544434,0.002884909011840825,0.097048,2.5987625122070312e-05,9.870529174804688e-05
7.915496826171875e-05,0.08268260955810547,0.011163293121337889,0.090352,2.765655517578125e-05,0.00011420249938964844
8.0108642578125e-05,0.06286430358886719,0.008933454589843737,0.214295,2.5510787963867188e-05,9.226799011230469e-05
8.726119995117188e-05,0.055992841720581055,0.008939643096923827,0.0698,2.3603439331054688e-05,8.845329284667969e-05
0.00010156631469726562,0.09002280235290527,0.00632882124328614,0.101861,3.4332275390625e-05,0.000125885009765625
8.845329284667969e-05,0.0569150447845459,0.017189516738891603,0.078346,4.220008850097656e-05,0.00015878677368164062
0.00010776519775390625,0.12882494926452637,0.0015962797088623082,0.118308,2.5272369384765625e-05,9.894371032714844e-05
8.177757263183594e-05,0.060904502868652344,0.0008427816314697245,0.093308,3.170967102050781e-05,0.00013113021850585938
6.4849853515625e-05,0.033280134201049805,0.01568338140869141,0.076206,3.743171691894531e-05,0.0001366138458251953
8.058547973632812e-05,0.07165098190307617,0.006050670074462888,0.079626,3.337860107421875e-05,0.00012540817260742188
8.988380432128906e-05,0.05310773849487305,0.002318449035644529,0.076559,2.4557113647460938e-05,9.441375732421875e-05
9.441375732421875e-05,0.04454183578491211,0.0026485190887451104,0.069223,3.24249267578125e-05,0.00012636184692382812
8.463859558105469e-05,0.08265185356140137,0.0017530452728271584,0.135675,2.8371810913085938e-05,0.00010585784912109375
9.655952453613281e-05,0.06543254852294922,0.0034784137878417914,0.086609,2.574920654296875e-05,9.584426879882812e-05
8.487701416015625e-05,0.0421597957611084,0.001487628219604492,0.072852,3.1948089599609375e-05,0.00011301040649414062
8.320808410644531e-05,0.056833744049072266,0.004591535781860362,0.184076,3.2901763916015625e-05,0.00011801719665527344
0.0017876625061035156,0.05294179916381836,0.007555222579956056,0.098578,3.314018249511719e-05,0.000125885009765625
5.888938903808594e-05,0.06690549850463867,0.004419102523803717,0.084877,3.4332275390625e-05,0.00012755393981933594
7.677078247070312e-05,0.06619095802307129,0.0052998702545166,0.069148,3.5762786865234375e-05,0.000125885009765625
0.00012373924255371094,0.05401945114135742,0.03004816358947754,0.088366,3.457069396972656e-05,0.0001316070556640625
7.128715515136719e-05,0.06682229042053223,0.010928086166381842,0.09212,2.47955322265625e-05,9.918212890625e-05
6.771087646484375e-05,0.07057571411132812,0.016638477218627934,0.100462,4.291534423828125e-05,0.0001709461212158203
0.00010228157043457031,0.03378605842590332,0.007359774032592775,0.069159,2.86102294921875e-05,0.00011658668518066406
0.00011277198791503906,0.03745555877685547,0.003921355712890623,0.079487,3.075599670410156e-05,0.00013303756713867188
0.00010776519775390625,0.040767669677734375,0.0012903094482421829,0.074605,3.361701965332031e-05,0.0001380443572998047
7.510185241699219e-05,0.06057429313659668,0.013296643249511714,0.140408,3.7670135498046875e-05,0.00013375282287597656
9.775161743164062e-05,0.04729747772216797,0.0022678923950195246,0.119914,3.0279159545898438e-05,0.00012111663818359375
0.00012063980102539062,0.06341719627380371,0.0029340260009765584,0.108602,2.6226043701171875e-05,0.00010967254638671875
0.00013136863708496094,0.0304110050201416,0.012543659683227543,0.078954,3.504753112792969e-05,0.000125885009765625
9.083747863769531e-05,0.05830502510070801,0.002705004913330089,0.158043,3.743171691894531e-05,0.00013971328735351562
8.320808410644531e-05,0.0725700855255127,0.00787456454467772,0.257008,3.528594970703125e-05,0.00013399124145507812
5.817413330078125e-05,0.07776713371276855,0.0057906039123535175,0.068812,3.0517578125e-05,0.00011491775512695312
0.00010085105895996094,0.06702160835266113,0.005918440917968754,0.087946,2.47955322265625e-05,9.036064147949219e-05
9.775161743164062e-05,0.0452113151550293,0.010078578018188483,0.103901,4.172325134277344e-05,0.00015282630920410156
7.891654968261719e-05,0.05774426460266113,0.009744560562133783,0.096989,2.8371810913085938e-05,0.00011181831359863281
9.822845458984375e-05,0.04207634925842285,0.004449888107299793,0.153403,3.147125244140625e-05,0.0001232624053955078
8.726119995117188e-05,0.08037638664245605,0.002918250213623047,0.099689,2.4318695068359375e-05,0.00010943412780761719
0.00010633468627929688,0.06053519248962402,0.004593073074340814,0.069583,3.457069396972656e-05,0.00011324882507324219
9.322166442871094e-05,0.09163641929626465,0.0016544635467529295,0.095457,2.574920654296875e-05,0.00011396408081054688
6.461143493652344e-05,0.08132576942443848,0.0030923473510742205,0.140984,2.8371810913085938e-05,0.00011801719665527344
9.751319885253906e-05,0.05231451988220215,0.0034043253326416084,0.07791,2.3603439331054688e-05,0.00011420249938964844
0.00012493133544921875,0.060570716857910156,0.008897090850830083,0.072139,2.5272369384765625e-05,0.00011444091796875
0.00011706352233886719,0.05312395095825195,0.004649822937011716,0.074714,3.7670135498046875e-05,0.0001518726348876953
8.749961853027344e-05,0.05232810974121094,0.008005648513793942,0.083554,2.5033950805664062e-05,9.608268737792969e-05
9.894371032714844e-05,0.06609511375427246,0.00443962898254395,0.08535,3.1948089599609375e-05,0.00011777877807617188
9.918212890625e-05,0.04301571846008301,0.008105010238647459,0.082984,3.361701965332031e-05,0.00010657310485839844
0.00011348724365234375,0.06064105033874512,0.017203954101562502,0.086449,2.9325485229492188e-05,0.00010275840759277344
0.00011229515075683594,0.05854940414428711,0.0036457856597900407,0.063331,2.2172927856445312e-05,8.869171142578125e-05
0.00010848045349121094,0.06741952896118164,0.009130115524291993,0.073434,3.337860107421875e-05,0.0001308917999267578
0.00010347366333007812,0.0727701187133789,0.007856041992187507,0.088137,2.6941299438476562e-05,9.703636169433594e-05
9.083747863769531e-05,0.06596159934997559,0.0023149893341064404,0.084194,4.3392181396484375e-05,0.00017452239990234375
0.00010514259338378906,0.06627774238586426,0.006099983032226558,0.082792,3.123283386230469e-05,0.00011944770812988281
9.34600830078125e-05,0.06376123428344727,0.0012546933898925777,0.073449,2.6702880859375e-05,0.00010752677917480469
0.00011944770812988281,0.05095624923706055,0.002599987609863283,0.069617,2.956390380859375e-05,0.00011110305786132812
7.700920104980469e-05,0.0472874641418457,0.002076708602905278,0.0982,3.814697265625e-05,0.0001270771026611328
9.489059448242188e-05,0.08773064613342285,0.018677329666137693,0.091643,2.5987625122070312e-05,0.00010251998901367188
9.322166442871094e-05,0.07111144065856934,0.011505992187499994,0.090911,4.1484832763671875e-05,0.00013375282287597656
6.604194641113281e-05,0.06891226768493652,0.0008372768859863239,0.083777,3.62396240234375e-05,0.0001308917999267578
0.00011086463928222656,0.08944106101989746,0.023920092575073243,0.071408,2.86102294921875e-05,9.870529174804688e-05
8.392333984375e-05,0.06341075897216797,0.020538135040283206,0.104737,3.123283386230469e-05,0.00011515617370605469
0.00011467933654785156,0.07699060440063477,0.0019003727722168018,0.075095,3.814697265625e-05,0.00013303756713867188
0.00010848045349121094,0.06051158905029297,0.0012499926452636742,0.060437,3.0994415283203125e-05,0.00011014938354492188
8.821487426757812e-05,0.0808248519897461,0.001967911911010742,0.0848,3.886222839355469e-05,0.00013446807861328125
7.82012939453125e-05,0.06689691543579102,0.003936400695800785,0.072904,2.86102294921875e-05,0.00011110305786132812
7.62939453125e-05,0.08118057250976562,0.009013215240478517,0.133491,2.7894973754882812e-05,0.00010538101196289062
0.00011539459228515625,0.03745460510253906,0.0057866962585449155,0.075134,2.5987625122070312e-05,9.846687316894531e-05
9.1552734375e-05,0.0493166446685791,0.00154950517272949,0.064764,3.2901763916015625e-05,0.0001266002655029297
9.703636169433594e-05,0.03855609893798828,0.0075840640716552665,0.112407,3.0040740966796875e-05,0.00011396408081054688
0.00011920928955078125,0.055107831954956055,0.00472898669433594,0.070823,3.4809112548828125e-05,0.00013589859008789062
8.988380432128906e-05,0.04660820960998535,0.005195875030517577,0.067219,3.170967102050781e-05,0.00012445449829101562
0.00010085105895996094,0.04868459701538086,0.004292714141845705,0.078151,3.0994415283203125e-05,0.00011682510375976562
7.963180541992188e-05,0.060814619064331055,0.0013892091064453133,0.068147,2.956390380859375e-05,0.00010633468627929688
0.00011086463928222656,0.035462141036987305,0.002279429412841802,0.086099,2.8133392333984375e-05,0.00013017654418945312
9.870529174804688e-05,0.043480873107910156,0.010061070495605465,0.123769,3.743171691894531e-05,0.00013303756713867188
9.560585021972656e-05,0.024962186813354492,0.0042785435485839796,0.06417,2.8848648071289062e-05,0.00010991096496582031
9.441375732421875e-05,0.03291678428649902,0.004812567123413089,0.075416,3.409385681152344e-05,0.00012612342834472656
8.7738037109375e-05,0.02976369857788086,0.004798787582397462,0.091112,2.8133392333984375e-05,9.894371032714844e-05
8.654594421386719e-05,0.038201093673706055,0.005567958831787109,0.07825,3.314018249511719e-05,0.00012230873107910156
8.559226989746094e-05,0.04380202293395996,0.009016839523315417,0.145605,3.8623809814453125e-05,0.0001342296600341797
0.00011110305786132812,0.040912628173828125,0.0062503480682373075,0.088599,3.528594970703125e-05,0.00013113021850585938
9.846687316894531e-05,0.043679237365722656,0.013224541091918951,0.0686,4.506111145019531e-05,0.00017499923706054688
0.00012159347534179688,0.03530764579772949,0.0021499051818847648,0.077099,3.5762786865234375e-05,0.00013113021850585938
8.702278137207031e-05,0.058739662170410156,0.004175549957275385,0.087803,4.839897155761719e-05,0.00018143653869628906
6.67572021484375e-05,0.06985235214233398,0.012690674621582035,0.075693,3.552436828613281e-05,0.00012946128845214844
0.00011539459228515625,0.09396862983703613,0.0016543429718017533,0.064364,3.8623809814453125e-05,0.0001285076141357422
8.559226989746094e-05,0.08741402626037598,0.005267545532226567,0.084601,2.9325485229492188e-05,0.00010514259338378906
7.224082946777344e-05,0.08774995803833008,0.004613891693115241,0.078979,3.504753112792969e-05,0.00012826919555664062
0.00011348724365234375,0.08366894721984863,0.0011544631195068433,0.13293,2.956390380859375e-05,0.0001227855682373047
0.00010585784912109375,0.10109066963195801,0.004460145843505861,0.087712,4.00543212890625e-05,0.00014495849609375
0.00010633468627929688,0.03675961494445801,0.0019891834564208927,0.076868,3.147125244140625e-05,0.0001232624053955078
9.584426879882812e-05,0.07253432273864746,0.000778752136230465,0.076075,2.7894973754882812e-05,0.00011777877807617188
7.796287536621094e-05,0.05236053466796875,0.009181238998413083,0.091311,3.170967102050781e-05,0.000118255615234375
9.512901306152344e-05,0.07468700408935547,0.0024772233123779297,0.075988,3.838539123535156e-05,0.00010561943054199219
9.298324584960938e-05,0.06665873527526855,0.014362619827270509,0.093152,2.6702880859375e-05,0.00011539459228515625
6.008148193359375e-05,0.06433725357055664,0.007226670776367183,0.132664,3.504753112792969e-05,0.000125885009765625
8.988380432128906e-05,0.04649543762207031,0.003891674468994147,0.072027,3.170967102050781e-05,0.00011229515075683594
9.72747802734375e-05,0.037882089614868164,0.0027097600708007874,0.097324,2.3365020751953125e-05,9.608268737792969e-05
7.271766662597656e-05,0.046829938888549805,0.02296627473449707,0.099954,3.528594970703125e-05,0.00012922286987304688
9.560585021972656e-05,0.07282400131225586,0.012073119094848636,0.084047,3.075599670410156e-05,0.00011682510375976562
8.249282836914062e-05,0.08483052253723145,0.003472599395751952,0.080291,3.170967102050781e-05,0.00011873245239257812
7.700920104980469e-05,0.09322118759155273,0.008755880844116215,0.074513,3.0040740966796875e-05,0.00011277198791503906
8.559226989746094e-05,0.059792518615722656,0.006536538558959956,0.121494,3.0279159545898438e-05,0.00011110305786132812
0.00012731552124023438,0.09886050224304199,0.0015355934600830012,0.102027,4.9591064453125e-05,0.00019502639770507812
0.00012111663818359375,0.049391984939575195,0.018179822433471673,0.084112,3.4809112548828125e-05,0.00014138221740722656
9.799003601074219e-05,0.05714154243469238,0.012196479705810545,0.072146,3.62396240234375e-05,0.00011777877807617188
9.083747863769531e-05,0.06024765968322754,0.0017807176513671835,0.070483,3.075599670410156e-05,0.00012946128845214844
8.916854858398438e-05,0.06772518157958984,0.0023459033966064524,0.132625,3.337860107421875e-05,0.000118255615234375
8.177757263183594e-05,0.06802773475646973,0.0033085195007324236,0.103781,3.170967102050781e-05,0.00015234947204589844
8.463859558105469e-05,0.012931585311889648,0.002677004257202145,0.090409,2.5033950805664062e-05,0.00010180473327636719
0.00011491775512695312,0.04554295539855957,0.0020456071777343737,0.076808,3.7670135498046875e-05,0.00013327598571777344
8.130073547363281e-05,0.10870862007141113,0.006519101425170898,0.233654,2.9325485229492188e-05,0.000110626220703125
9.775161743164062e-05,0.04336953163146973,0.0015251042022705052,0.131136,3.647804260253906e-05,0.00013065338134765625
9.012222290039062e-05,0.03212404251098633,0.003207458129882809,0.096709,2.7894973754882812e-05,0.000110626220703125
0.0001049041748046875,0.06236910820007324,0.0011392601318359341,0.146068,3.1948089599609375e-05,0.00011420249938964844
9.036064147949219e-05,0.04635286331176758,0.006087204986572267,0.070644,2.6941299438476562e-05,0.00011014938354492188
6.079673767089844e-05,0.08081769943237305,0.009945931320190428,0.06237,2.5272369384765625e-05,9.870529174804688e-05
7.677078247070312e-05,0.04505562782287598,0.002997433517456044,0.134752,2.7418136596679688e-05,0.00011205673217773438
0.00014281272888183594,0.0382990837097168,0.004581771911621096,0.075236,2.9325485229492188e-05,9.822845458984375e-05
0.0001010894775390625,0.03617429733276367,0.0025475178527832043,0.104295,4.410743713378906e-05,0.00017523765563964844
6.604194641113281e-05,0.055283546447753906,0.0012857059783935587,0.062718,2.7894973754882812e-05,0.0001087188720703125
8.177757263183594e-05,0.04015207290649414,0.023258111694335934,0.069872,2.7894973754882812e-05,0.00010538101196289062
8.058547973632812e-05,0.05153989791870117,0.00449833424377441,0.073522,3.361701965332031e-05,0.00011730194091796875
7.987022399902344e-05,0.04454612731933594,0.0014942438812255848,0.076003,2.6941299438476562e-05,0.00011134147644042969
7.295608520507812e-05,0.0523836612701416,0.004074853897094721,0.0685,3.2901763916015625e-05,0.00012493133544921875
7.677078247070312e-05,0.04736065864562988,0.008550139007568361,0.08144,3.147125244140625e-05,0.00011277198791503906
9.608268737792969e-05,0.05444049835205078,0.0032072045898437485,0.07549,3.409385681152344e-05,0.0001442432403564453
7.724761962890625e-05,0.060480356216430664,0.012106899627685547,0.079041,2.765655517578125e-05,0.00011038780212402344
7.462501525878906e-05,0.07121038436889648,0.006065936477661127,0.087567,3.218650817871094e-05,0.00011968612670898438
9.751319885253906e-05,0.03244829177856445,0.004068169891357429,0.065088,2.9325485229492188e-05,0.00010514259338378906
0.000118255615234375,0.08280634880065918,0.0014686772766113326,0.088181,3.457069396972656e-05,0.00012636184692382812
8.678436279296875e-05,0.04772138595581055,0.019158701675415044,0.090207,2.8848648071289062e-05,0.00010943412780761719
0.00010180473327636719,0.05775618553161621,0.003493785354614254,0.085428,3.266334533691406e-05,0.0001239776611328125
0.00010776519775390625,0.08311080932617188,0.0008837240295410109,0.067417,2.6941299438476562e-05,0.00010943412780761719
0.00010085105895996094,0.06843733787536621,0.018910589553833013,0.096798,4.076957702636719e-05,0.00012564659118652344
0.00010085105895996094,0.0597684383392334,0.016197589370727544,0.106428,3.170967102050781e-05,0.00013017654418945312
7.295608520507812e-05,0.06599783897399902,0.0013228695068359386,0.110484,2.5510787963867188e-05,9.894371032714844e-05
8.034706115722656e-05,0.0911104679107666,0.004917328399658208,0.081631,3.266334533691406e-05,0.00011944770812988281
0.000125885009765625,0.0924379825592041,0.004499941101074212,0.09026,2.7894973754882812e-05,0.0001068115234375
0.00010776519775390625,0.08686208724975586,0.0027743104705810484,0.080074,2.8133392333984375e-05,0.00010466575622558594
0.00010371208190917969,0.0728611946105957,0.0007745970306396455,0.069469,2.1457672119140625e-05,0.00010013580322265625
0.00010037422180175781,0.09400486946105957,0.00119364799499512,0.10736,2.2649765014648438e-05,9.322166442871094e-05
7.963180541992188e-05,0.09387016296386719,0.012948217498779294,0.117163,3.4809112548828125e-05,0.000125885009765625
9.512901306152344e-05,0.07826399803161621,0.005956516433715822,0.095899,2.6702880859375e-05,0.00010848045349121094
0.00010180473327636719,0.07178831100463867,0.0019047627258300809,0.099395,2.765655517578125e-05,0.00010204315185546875
8.20159912109375e-05,0.031804800033569336,0.0037652757415771454,0.073299,2.1219253540039062e-05,8.344650268554688e-05
9.083747863769531e-05,0.037390947341918945,0.0028559434051513705,0.097313,2.5272369384765625e-05,0.00010323524475097656
9.083747863769531e-05,0.03458881378173828,0.005578541687011718,0.088922,2.86102294921875e-05,0.00011134147644042969
8.559226989746094e-05,0.08329534530639648,0.0007684338836669857,0.138772,2.3126602172851562e-05,8.96453857421875e-05
7.915496826171875e-05,0.05773425102233887,0.0029460362701416026,0.070922,3.409385681152344e-05,0.00012111663818359375
7.677078247070312e-05,0.03403472900390625,0.004786908203124995,0.108769,2.86102294921875e-05,0.00011563301086425781
9.489059448242188e-05,0.04928398132324219,0.0031724150085449196,0.061635,3.409385681152344e-05,0.00013494491577148438
8.249282836914062e-05,0.022466421127319336,0.004106650375366214,0.077026,4.3392181396484375e-05,0.0001735687255859375
9.059906005859375e-05,0.040164947509765625,0.0014037948455810495,0.075341,4.410743713378906e-05,0.00018525123596191406
0.00015115737915039062,0.04109764099121094,0.0018135780029296944,0.137482,3.075599670410156e-05,0.0001068115234375
7.796287536621094e-05,0.06701540946960449,0.0015184197845458935,0.076881,2.7894973754882812e-05,0.00010943412780761719
7.271766662597656e-05,0.07044434547424316,0.004694488479614262,0.085448,3.600120544433594e-05,0.00012612342834472656
5.841255187988281e-05,0.0777888298034668,0.004505004531860354,0.086018,3.0517578125e-05,0.00012826919555664062
8.702278137207031e-05,0.05365872383117676,0.00885841213989258,0.065357,3.075599670410156e-05,0.00011587142944335938
0.0001456737518310547,0.04385948181152344,0.0016968219146728525,0.180089,4.220008850097656e-05,0.0001361370086669922
8.273124694824219e-05,0.06010270118713379,0.006681807922363281,0.061751,2.86102294921875e-05,0.00010824203491210938
8.702278137207031e-05,0.036978960037231445,0.005241721633911137,0.068921,3.790855407714844e-05,0.00013947486877441406
8.0108642578125e-05,0.054522037506103516,0.004947641159057631,0.132674,2.9087066650390625e-05,0.00011992454528808594
6.389617919921875e-05,0.03805851936340332,0.009137316421508793,0.075471,3.528594970703125e-05,0.00012874603271484375
8.58306884765625e-05,0.0577850341796875,0.007138091461181634,0.076883,2.6226043701171875e-05,0.00010633468627929688
0.00011324882507324219,0.05214858055114746,0.002524123596191405,0.062876,3.266334533691406e-05,0.00011396408081054688
0.00012683868408203125,0.04416966438293457,0.00802832627868652,0.144319,3.528594970703125e-05,0.00011539459228515625
0.0001385211944580078,0.06409716606140137,0.004229057723999022,0.069093,2.956390380859375e-05,0.00016164779663085938
8.821487426757812e-05,0.0655527114868164,0.0027652673950195328,0.125276,2.9087066650390625e-05,0.00011801719665527344
9.465217590332031e-05,0.05133342742919922,0.004256334472656248,0.069024,2.9087066650390625e-05,0.0001239776611328125
9.5367431640625e-05,0.04104328155517578,0.0007777678833007784,0.106214,2.9087066650390625e-05,0.00011563301086425781
0.00010466575622558594,0.04907107353210449,0.017469451873779296,0.133882,3.814697265625e-05,0.00012612342834472656
0.00011372566223144531,0.06669855117797852,0.02337522161865234,0.068291,3.075599670410156e-05,0.00010824203491210938
9.512901306152344e-05,0.05288958549499512,0.0028908968811035135,0.082637,2.5033950805664062e-05,0.00010132789611816406
8.320808410644531e-05,0.06575322151184082,0.0020666880035400403,0.134185,4.9114227294921875e-05,0.00017452239990234375
0.00011920928955078125,0.06023406982421875,0.011650558563232424,0.067729,3.123283386230469e-05,0.00011372566223144531
0.00010824203491210938,0.04729413986206055,0.002023618026733398,0.061529,3.838539123535156e-05,0.00011420249938964844
9.512901306152344e-05,0.062140703201293945,0.0027169762115478446,0.121177,2.956390380859375e-05,0.0001068115234375
0.00010895729064941406,0.04989957809448242,0.001059110839843752,0.181642,3.838539123535156e-05,0.00016641616821289062
0.00011849403381347656,0.022520780563354492,0.0027071661529541047,0.081369,2.9802322387695312e-05,0.00011348724365234375
8.273124694824219e-05,0.05062508583068848,0.0022431429595947266,0.077778,2.8371810913085938e-05,0.00012230873107910156
0.00010728836059570312,0.07096505165100098,0.006153847427368159,0.144155,3.147125244140625e-05,0.00012040138244628906
0.00010013580322265625,0.06268024444580078,0.003979815612792967,0.070814,2.5510787963867188e-05,9.989738464355469e-05
8.487701416015625e-05,0.05030345916748047,0.003174428085327155,0.084571,4.00543212890625e-05,0.00013399124145507812
9.298324584960938e-05,0.05579996109008789,0.005411283325195304,0.177101,3.504753112792969e-05,0.00012445449829101562
9.202957153320312e-05,0.053362369537353516,0.012824878662109379,0.081257,3.0994415283203125e-05,0.00011014938354492188
0.00010609626770019531,0.07240056991577148,0.0009226591796874933,0.066628,3.1948089599609375e-05,0.0001246929168701172
0.00010728836059570312,0.08992362022399902,0.012000438186645507,0.082178,3.4332275390625e-05,0.00014209747314453125
9.632110595703125e-05,0.035492658615112305,0.0036284008483886687,0.116927,3.62396240234375e-05,0.00013589859008789062
6.747245788574219e-05,0.0337214469909668,0.006737685058593762,0.187377,3.0040740966796875e-05,0.00010156631469726562
9.965896606445312e-05,0.07423925399780273,0.0027039504089355487,0.071171,2.5987625122070312e-05,9.703636169433594e-05
0.00011420249938964844,0.06229114532470703,0.011170064529418947,0.068091,3.4332275390625e-05,0.0001289844512939453
8.988380432128906e-05,0.05709028244018555,0.0020244084930420014,0.13834,2.9802322387695312e-05,0.00011086463928222656
9.059906005859375e-05,0.05857419967651367,0.002558816162109373,0.082734,3.62396240234375e-05,0.00012230873107910156
0.00011706352233886719,0.053945064544677734,0.0019697392578125056,0.082213,2.8848648071289062e-05,0.0001010894775390625
8.630752563476562e-05,0.06194186210632324,0.0036125368957519582,0.071362,5.078315734863281e-05,0.00018978118896484375
0.00010204315185546875,0.042687416076660156,0.00481460340881347,0.092716,2.956390380859375e-05,0.00011730194091796875
8.535385131835938e-05,0.05143165588378906,0.00482413980102539,0.081234,3.0994415283203125e-05,0.00010752677917480469
9.1552734375e-05,0.039705753326416016,0.0027335932159423815,0.162135,2.384185791015625e-05,9.012222290039062e-05
8.440017700195312e-05,0.0464932918548584,0.0016388033142089864,0.071601,2.7894973754882812e-05,0.00011897087097167969
9.822845458984375e-05,0.05682182312011719,0.0016237546386718704,0.079656,3.7670135498046875e-05,0.00013136863708496094
9.775161743164062e-05,0.06891298294067383,0.0010383051910400343,0.122396,2.765655517578125e-05,0.00011014938354492188
5.8650970458984375e-05,0.06256818771362305,0.009898662536621097,0.066257,2.47955322265625e-05,9.226799011230469e-05
7.939338684082031e-05,0.02288198471069336,0.0035294971466064418,0.0665,3.147125244140625e-05,0.00011229515075683594
0.00011682510375976562,0.07045793533325195,0.008774124313354503,0.132399,2.765655517578125e-05,0.000102996826171875
5.817413330078125e-05,0.024730920791625977,0.004069037612915036,0.076366,1.8835067749023438e-05,6.914138793945312e-05
0.00011348724365234375,0.058878183364868164,0.0017954733886718782,0.110246,2.288818359375e-05,8.559226989746094e-05
7.319450378417969e-05,0.044790029525756836,0.008251440170288088,0.076097,2.288818359375e-05,9.1552734375e-05
5.888938903808594e-05,0.061847686767578125,0.002405191238403326,0.071542,3.814697265625e-05,0.0001404285430908203
6.794929504394531e-05,0.0599362850189209,0.004660198364257809,0.090465,3.9577484130859375e-05,0.00013399124145507812
9.989738464355469e-05,0.04636502265930176,0.008986670730590826,0.066227,3.0040740966796875e-05,0.00011777877807617188
5.698204040527344e-05,0.046073198318481445,0.013675600433349616,0.114225,2.5510787963867188e-05,0.00012969970703125
8.153915405273438e-05,0.0493316650390625,0.004332667678833002,0.071581,2.384185791015625e-05,9.512901306152344e-05
9.250640869140625e-05,0.040982723236083984,0.004715835937499996,0.067916,3.0994415283203125e-05,0.00011563301086425781
7.748603820800781e-05,0.05187845230102539,0.0007882761535644434,0.127119,3.6716461181640625e-05,0.00012946128845214844
0.00013113021850585938,0.0588221549987793,0.004292913650512695,0.071451,3.0994415283203125e-05,0.00011873245239257812
8.96453857421875e-05,0.04450249671936035,0.0011713460083007804,0.089463,2.6226043701171875e-05,9.179115295410156e-05
7.748603820800781e-05,0.05654621124267578,0.011782358840942378,0.069346,4.601478576660156e-05,0.0001862049102783203
6.651878356933594e-05,0.057382822036743164,0.001581807220458989,0.075137,2.5033950805664062e-05,0.00010132789611816406
7.05718994140625e-05,0.055895328521728516,0.006339349792480464,0.071552,3.600120544433594e-05,0.00013399124145507812
8.821487426757812e-05,0.06464338302612305,0.007674582565307619,0.077762,2.7179718017578125e-05,0.00010514259338378906
0.00010919570922851562,0.03877568244934082,0.011121045974731444,0.071146,2.4080276489257812e-05,0.00010538101196289062
9.465217590332031e-05,0.03812408447265625,0.00932233853149414,0.079902,3.9577484130859375e-05,0.0001308917999267578
6.699562072753906e-05,0.035079240798950195,0.007695124359130862,0.15128,2.9325485229492188e-05,0.00010561943054199219
6.151199340820312e-05,0.047571420669555664,0.007154238754272457,0.076519,3.695487976074219e-05,0.00013637542724609375
8.320808410644531e-05,0.052423715591430664,0.027378772781372074,0.078177,2.956390380859375e-05,0.00011420249938964844
8.487701416015625e-05,0.06406188011169434,0.0022284920806884823,0.082088,2.574920654296875e-05,0.00010180473327636719
7.486343383789062e-05,0.0498347282409668,0.0016018845977783247,0.088306,3.147125244140625e-05,0.00012087821960449219
7.62939453125e-05,0.056992530822753906,0.00461199423217773,0.064836,2.956390380859375e-05,0.00010323524475097656
7.2479248046875e-05,0.048653364181518555,0.006444507614135744,0.071809,2.6941299438476562e-05,9.918212890625e-05
8.797645568847656e-05,0.06518220901489258,0.004458971466064457,0.086461,3.0040740966796875e-05,0.00012540817260742188
7.82012939453125e-05,0.059618473052978516,0.01041123263549805,0.068728,3.24249267578125e-05,0.00012254714965820312
8.249282836914062e-05,0.06296205520629883,0.006488180343627928,0.080583,3.743171691894531e-05,0.0001404285430908203
7.319450378417969e-05,0.08278465270996094,0.006703920288085932,0.103455,3.24249267578125e-05,0.00011849403381347656
0.00010657310485839844,0.05919933319091797,0.0014270338745117211,0.078303,2.765655517578125e-05,0.00010657310485839844
8.034706115722656e-05,0.0720663070678711,0.002827422668457036,0.118973,2.5987625122070312e-05,0.00010061264038085938
0.00010943412780761719,0.08267569541931152,0.002602609100341796,0.073935,2.2411346435546875e-05,9.72747802734375e-05
0.00010204315185546875,0.05647158622741699,0.014169839080810542,0.077741,3.647804260253906e-05,0.00013113021850585938
0.00011396408081054688,0.07114434242248535,0.005025744964599607,0.079723,2.86102294921875e-05,0.00010585784912109375
9.131431579589844e-05,0.07636475563049316,0.0120122755279541,0.075726,2.7894973754882812e-05,0.0001087188720703125
9.679794311523438e-05,0.08845806121826172,0.008513320739746089,0.083542,2.47955322265625e-05,0.00011038780212402344
8.368492126464844e-05,0.05751633644104004,0.00636995501708984,0.062698,3.600120544433594e-05,0.00013184547424316406
0.0001227855682373047,0.07471776008605957,0.006848908203125004,0.091082,3.0517578125e-05,0.00011372566223144531
0.00010132789611816406,0.0571446418762207,0.01786315850830078,0.077654,2.574920654296875e-05,9.489059448242188e-05
0.00011181831359863281,0.06753325462341309,0.0007759012298583917,0.088442,3.361701965332031e-05,0.00012731552124023438
8.535385131835938e-05,0.04394078254699707,0.013759011138916019,0.068061,3.0040740966796875e-05,0.0001239776611328125
7.152557373046875e-05,0.05614304542541504,0.010941151580810549,0.07804,3.3855438232421875e-05,0.00010704994201660156
9.393692016601562e-05,0.067840576171875,0.0028941091613769593,0.105192,2.6702880859375e-05,9.72747802734375e-05
7.319450378417969e-05,0.066436767578125,0.004764171585083007,0.082441,2.8133392333984375e-05,0.00010943412780761719
9.250640869140625e-05,0.03216910362243652,0.002218979217529296,0.087548,3.218650817871094e-05,0.00014472007751464844
0.00010085105895996094,0.0762016773223877,0.00669057247924805,0.062622,3.504753112792969e-05,0.00013685226440429688
7.510185241699219e-05,0.04761505126953125,0.013387054046630861,0.098591,2.8848648071289062e-05,9.965896606445312e-05
9.751319885253906e-05,0.045770883560180664,0.006107725570678707,0.099027,3.314018249511719e-05,0.00013208389282226562
7.009506225585938e-05,0.07282757759094238,0.00410779040527344,0.095843,3.409385681152344e-05,0.0001087188720703125
0.00011014938354492188,0.06782770156860352,0.010415941024780273,0.070299,3.1948089599609375e-05,0.00011992454528808594
9.822845458984375e-05,0.0661003589630127,0.0032662652282714894,0.094647,2.6464462280273438e-05,0.00011181831359863281
0.00010228157043457031,0.05519294738769531,0.0008234757232666035,0.08162,3.695487976074219e-05,0.0001277923583984375
9.5367431640625e-05,0.040105581283569336,0.006680985046386714,0.068624,2.6702880859375e-05,9.632110595703125e-05
9.655952453613281e-05,0.05809974670410156,0.00861402334594727,0.101656,2.3603439331054688e-05,9.965896606445312e-05
9.34600830078125e-05,0.04822087287902832,0.018148440032958985,0.090919,2.9802322387695312e-05,0.00011301040649414062
0.00011539459228515625,0.07021117210388184,0.009224376754760746,0.06967,3.552436828613281e-05,0.000125885009765625
8.749961853027344e-05,0.04835915565490723,0.004103162628173826,0.068594,3.361701965332031e-05,0.0001251697540283203
9.679794311523438e-05,0.055817365646362305,0.0022428036956787106,0.094347,2.5510787963867188e-05,9.799003601074219e-05
0.00013899803161621094,0.058275699615478516,0.003967383255004869,0.134061,3.361701965332031e-05,0.00012731552124023438
9.036064147949219e-05,0.04608416557312012,0.0007815683288574238,0.079483,3.1948089599609375e-05,0.0001475811004638672
9.632110595703125e-05,0.0335993766784668,0.016525446807861333,0.070988,3.62396240234375e-05,0.0001327991485595703
7.557868957519531e-05,0.057038068771362305,0.009847320159912104,0.122341,3.0517578125e-05,0.00011515617370605469
8.392333984375e-05,0.06540989875793457,0.021877338058471682,0.070893,5.364418029785156e-05,0.00011849403381347656
8.392333984375e-05,0.02521824836730957,0.005784756225585941,0.145756,2.765655517578125e-05,0.00010585784912109375
8.58306884765625e-05,0.06054234504699707,0.011691507553100583,0.074076,3.123283386230469e-05,0.00011277198791503906
0.00010991096496582031,0.03496837615966797,0.0020988999481201115,0.073038,2.5272369384765625e-05,0.00011014938354492188
9.393692016601562e-05,0.044829368591308594,0.003639473068237309,0.093163,2.9087066650390625e-05,0.00011897087097167969
9.179115295410156e-05,0.051043033599853516,0.004320814712524407,0.126617,3.3855438232421875e-05,0.0001361370086669922
6.914138793945312e-05,0.05074620246887207,0.0060669805145263656,0.18184,2.5987625122070312e-05,0.00011372566223144531
8.96453857421875e-05,0.056249141693115234,0.018457884353637696,0.070256,2.5033950805664062e-05,0.00010538101196289062
8.0108642578125e-05,0.06336498260498047,0.004102930480957029,0.069968,2.5510787963867188e-05,0.00010514259338378906
7.271766662597656e-05,0.05617666244506836,0.007120938995361328,0.081247,2.1219253540039062e-05,8.320808410644531e-05
7.081031799316406e-05,0.06649947166442871,0.008425596160888671,0.082955,3.4332275390625e-05,0.00013327598571777344
9.560585021972656e-05,0.05968928337097168,0.003179092605590822,0.213392,3.0279159545898438e-05,0.00011873245239257812
9.679794311523438e-05,0.06643128395080566,0.02297874668884277,0.076062,2.8133392333984375e-05,9.894371032714844e-05
9.799003601074219e-05,0.04402303695678711,0.010267870178222657,0.06576,2.574920654296875e-05,9.751319885253906e-05
0.00010704994201660156,0.07800054550170898,0.0035892053070068347,0.119631,3.1948089599609375e-05,0.00012755393981933594
0.0001418590545654297,0.07281017303466797,0.0026435541229248016,0.146817,3.4332275390625e-05,0.00011754035949707031
0.00012493133544921875,0.04730081558227539,0.004177043472290046,0.089289,3.6716461181640625e-05,0.00014781951904296875
0.00010323524475097656,0.05206656455993652,0.0023345502014160135,0.090838,2.6941299438476562e-05,0.00011610984802246094
8.511543273925781e-05,0.06515383720397949,0.0012691650695800805,0.083368,4.5299530029296875e-05,0.00017333030700683594
0.0001125335693359375,0.06621336936950684,0.009667829788208016,0.155937,4.1484832763671875e-05,0.00017213821411132812
0.00010466575622558594,0.07360577583312988,0.009397553909301762,0.072612,2.4557113647460938e-05,9.036064147949219e-05
8.916854858398438e-05,0.07198572158813477,0.0098762564086914,0.08006,2.7179718017578125e-05,0.00010085105895996094
6.985664367675781e-05,0.08141040802001953,0.004375969818115236,0.086297,3.361701965332031e-05,0.0001125335693359375
0.0001087188720703125,0.05068087577819824,0.003675932220458984,0.059371,3.266334533691406e-05,0.00010800361633300781
8.106231689453125e-05,0.07529664039611816,0.0038110452728271488,0.071117,3.3855438232421875e-05,0.00012969970703125
0.00010561943054199219,0.0378117561340332,0.023699432571411133,0.168017,3.361701965332031e-05,0.00011706352233886719
6.437301635742188e-05,0.06764054298400879,0.005205762908935541,0.089177,3.981590270996094e-05,0.00016379356384277344
0.00011491775512695312,0.053339242935180664,0.0023911268157958965,0.065083,3.0994415283203125e-05,0.00013136863708496094
9.441375732421875e-05,0.06803131103515625,0.0030912750396728528,0.082259,4.76837158203125e-05,0.0001742839813232422
9.226799011230469e-05,0.0660555362701416,0.002213860443115223,0.194172,3.3855438232421875e-05,0.0001246929168701172
9.012222290039062e-05,0.05236387252807617,0.006573978118896484,0.093445,3.6716461181640625e-05,0.00012636184692382812
0.00010657310485839844,0.06328797340393066,0.005036518890380856,0.067818,3.409385681152344e-05,0.0001373291015625
9.202957153320312e-05,0.062211036682128906,0.004612811889648433,0.07541,2.8133392333984375e-05,0.00010538101196289062
0.00010085105895996094,0.06703329086303711,0.009325975906372068,0.058388,3.337860107421875e-05,0.00011014938354492188
0.00010609626770019531,0.07206535339355469,0.002823681854248042,0.070151,3.123283386230469e-05,0.00011587142944335938
0.00013709068298339844,0.05040121078491211,0.001449060226440424,0.091924,3.743171691894531e-05,0.0001327991485595703
0.0001277923583984375,0.05376458168029785,0.000841092926025383,0.168469,2.4557113647460938e-05,8.344650268554688e-05
8.392333984375e-05,0.04061460494995117,0.005521295028686521,0.087744,3.314018249511719e-05,0.000125885009765625
8.869171142578125e-05,0.051310062408447266,0.0013327349853515663,0.10883,2.4557113647460938e-05,0.00010418891906738281
0.00010991096496582031,0.051764726638793945,0.0016382030944824266,0.089277,2.9802322387695312e-05,0.00013136863708496094
8.416175842285156e-05,0.034271240234375,0.0010959348754882858,0.094467,3.933906555175781e-05,0.00016355514526367188
6.103515625e-05,0.04271411895751953,0.03564458544921875,0.077568,2.8371810913085938e-05,0.00011372566223144531
8.058547973632812e-05,0.06094765663146973,0.011612578048706051,0.06736,3.075599670410156e-05,0.00012564659118652344
0.00010347366333007812,0.08286881446838379,0.00195318533325195,0.072411,3.2901763916015625e-05,0.00011110305786132812
6.937980651855469e-05,0.07686376571655273,0.0013460419769287107,0.073088,3.3855438232421875e-05,0.00012350082397460938
7.557868957519531e-05,0.09380555152893066,0.0033023117675781283,0.083936,3.361701965332031e-05,0.00012063980102539062
8.869171142578125e-05,0.060189008712768555,0.002039316116333012,0.088889,3.409385681152344e-05,0.00012040138244628906
0.0001049041748046875,0.06256461143493652,0.0020430487670898417,0.072396,3.695487976074219e-05,0.00012350082397460938
9.441375732421875e-05,0.059810638427734375,0.0019271943054199187,0.061629,2.4557113647460938e-05,9.894371032714844e-05
8.797645568847656e-05,0.05183887481689453,0.0036940662231445334,0.062366,2.8133392333984375e-05,0.00010776519775390625
6.604194641113281e-05,0.03520631790161133,0.010079612365722662,0.070709,4.172325134277344e-05,0.00012135505676269531
0.00012493133544921875,0.06804442405700684,0.004877374816894528,0.070399,2.5272369384765625e-05,0.00010180473327636719
0.0001163482666015625,0.055307626724243164,0.012185789108276363,0.06775,3.0040740966796875e-05,0.00010919570922851562
9.512901306152344e-05,0.0782480239868164,0.00372044360351563,0.118903,3.4809112548828125e-05,0.0001232624053955078
0.0001068115234375,0.06773662567138672,0.0033004853057861383,0.086945,4.9591064453125e-05,0.00011563301086425781
5.888938903808594e-05,0.05210566520690918,0.007212564422607426,0.069573,2.8371810913085938e-05,0.00012826919555664062
0.00010037422180175781,0.06995940208435059,0.004304886260986324,0.076159,3.0279159545898438e-05,0.00011563301086425781
0.00011920928955078125,0.042192935943603516,0.00270269290161132,0.132113,2.6464462280273438e-05,9.846687316894531e-05
9.202957153320312e-05,0.06234622001647949,0.0010040224304199152,0.112601,3.4332275390625e-05,0.00013399124145507812
9.34600830078125e-05,0.06675148010253906,0.003887498443603518,0.101782,3.504753112792969e-05,0.00012564659118652344
0.0001163482666015625,0.04810762405395508,0.0038683044586181603,0.084734,4.3392181396484375e-05,0.00015687942504882812
7.581710815429688e-05,0.06161069869995117,0.010122660888671864,0.143911,2.9325485229492188e-05,0.00010633468627929688
0.00012683868408203125,0.04655289649963379,0.009763592147827155,0.06785,2.3603439331054688e-05,9.560585021972656e-05
7.82012939453125e-05,0.07461762428283691,0.00536010272216797,0.129828,4.482269287109375e-05,0.00017070770263671875
8.249282836914062e-05,0.05861091613769531,0.0015919257812500032,0.104182,2.6941299438476562e-05,0.00010776519775390625
0.000110626220703125,0.0489046573638916,0.001933987777709964,0.088682,3.314018249511719e-05,0.00012183189392089844
9.250640869140625e-05,0.06880521774291992,0.011604033721923826,0.118161,3.337860107421875e-05,0.00012969970703125
7.343292236328125e-05,0.06278228759765625,0.0023041333312988216,0.083363,3.4809112548828125e-05,0.0001251697540283203
0.0005478858947753906,0.05866551399230957,0.002137386322021484,0.063,3.075599670410156e-05,0.00010919570922851562
0.00010323524475097656,0.05221271514892578,0.015361588180541993,0.097537,3.0994415283203125e-05,0.00012159347534179688
9.655952453613281e-05,0.05756640434265137,0.00079418746948242,0.06058,3.0279159545898438e-05,0.00011110305786132812
5.602836608886719e-05,0.05002307891845703,0.00854638165283203,0.084537,2.7179718017578125e-05,0.00010251998901367188
8.273124694824219e-05,0.029531002044677734,0.005482822402954099,0.084941,3.647804260253906e-05,0.00012946128845214844
0.00012302398681640625,0.05503511428833008,0.0026940705108642604,0.07457,3.170967102050781e-05,0.00011420249938964844
9.608268737792969e-05,0.05922436714172363,0.004215262191772456,0.069082,3.504753112792969e-05,0.0001246929168701172
6.365776062011719e-05,0.060050010681152344,0.001885857864379878,0.097904,2.47955322265625e-05,9.584426879882812e-05
6.532669067382812e-05,0.08133983612060547,0.0029403683166503852,0.075702,3.409385681152344e-05,0.00011682510375976562
0.00010061264038085938,0.0511479377746582,0.01515708265686036,0.129321,2.6941299438476562e-05,0.00010395050048828125
0.00010156631469726562,0.04302573204040527,0.0015796667633056621,0.062044,2.1696090698242188e-05,9.226799011230469e-05
9.846687316894531e-05,0.057122230529785156,0.015135992050170896,0.096375,2.4318695068359375e-05,8.606910705566406e-05
0.00010061264038085938,0.05126833915710449,0.005042468933105462,0.077396,2.2172927856445312e-05,7.82012939453125e-05
8.678436279296875e-05,0.02100229263305664,0.0036206670379638622,0.08869,2.956390380859375e-05,0.00012421607971191406
0.00010848045349121094,0.04126596450805664,0.006230457504272466,0.084767,3.1948089599609375e-05,0.0001266002655029297
9.083747863769531e-05,0.051203012466430664,0.003968226562499996,0.072814,3.123283386230469e-05,0.00012254714965820312
9.012222290039062e-05,0.03985905647277832,0.010470021820068356,0.084525,3.457069396972656e-05,0.00012993812561035156
0.00010132789611816406,0.059111595153808594,0.0037176654968261724,0.067384,2.5272369384765625e-05,8.893013000488281e-05
9.107589721679688e-05,0.04631471633911133,0.0024543882598876965,0.066301,2.6702880859375e-05,9.822845458984375e-05
0.0001246929168701172,0.03080272674560547,0.004756987121582026,0.065072,3.910064697265625e-05,0.00013494491577148438
8.130073547363281e-05,0.06397891044616699,0.021746707534790036,0.085025,2.956390380859375e-05,0.00010800361633300781
0.000110626220703125,0.05179166793823242,0.0054329114074707086,0.073013,3.337860107421875e-05,0.00011801719665527344
0.00011110305786132812,0.059311628341674805,0.003561802780151363,0.111988,3.24249267578125e-05,0.00011658668518066406
7.772445678710938e-05,0.037740468978881836,0.004539837997436527,0.072307,3.218650817871094e-05,0.0001266002655029297
9.942054748535156e-05,0.04276752471923828,0.0038761269683837904,0.060438,2.5272369384765625e-05,9.465217590332031e-05
8.130073547363281e-05,0.06280827522277832,0.0015318527679443333,0.069427,2.9087066650390625e-05,0.00011849403381347656
9.417533874511719e-05,0.034723520278930664,0.0012496058197021542,0.080728,3.266334533691406e-05,0.00012540817260742188
0.0001270771026611328,0.04616355895996094,0.006247221054077157,0.131486,3.4809112548828125e-05,0.00010967254638671875
0.0001087188720703125,0.06657814979553223,0.017082289855957028,0.127057,3.528594970703125e-05,0.0001285076141357422
8.749961853027344e-05,0.02872776985168457,0.008629585449218755,0.088958,3.719329833984375e-05,0.00013399124145507812
8.940696716308594e-05,0.05535769462585449,0.02607996780395508,0.062555,2.7894973754882812e-05,0.00011563301086425781
7.557868957519531e-05,0.07095670700073242,0.0038740071868896553,0.07229,4.839897155761719e-05,0.00018405914306640625
0.0001087188720703125,0.0828392505645752,0.0008599752502441438,0.171067,3.1948089599609375e-05,0.00013065338134765625
0.00010752677917480469,0.04605221748352051,0.0027324253234863316,0.120334,2.6464462280273438e-05,0.00010800361633300781
7.939338684082031e-05,0.05471515655517578,0.012238323043823246,0.085226,3.075599670410156e-05,0.00011491775512695312
9.489059448242188e-05,0.06958961486816406,0.005602825973510736,0.098377,3.24249267578125e-05,0.00013947486877441406
0.00011754035949707031,0.05357623100280762,0.0049045050354003805,0.195503,3.361701965332031e-05,0.00012421607971191406
0.00011157989501953125,0.04804420471191406,0.002662785049438482,0.076954,3.218650817871094e-05,0.00012040138244628906
8.559226989746094e-05,0.031330108642578125,0.006111201339721678,0.136769,5.6743621826171875e-05,0.0002338886260986328
8.487701416015625e-05,0.07741570472717285,0.0018289841156005904,0.195877,4.673004150390625e-05,0.0002048015594482422
0.00010275840759277344,0.08445882797241211,0.001996618774414066,0.086697,2.5033950805664062e-05,0.000110626220703125
9.441375732421875e-05,0.07164669036865234,0.0012086447143554724,0.06591,3.504753112792969e-05,0.000133514404296875
9.608268737792969e-05,0.07044506072998047,0.010710747650146485,0.087172,2.7179718017578125e-05,0.00010395050048828125
0.00010633468627929688,0.04534411430358887,0.01324544018554688,0.155162,2.47955322265625e-05,9.489059448242188e-05
0.00011038780212402344,0.02931809425354004,0.011030811553955078,0.204069,3.719329833984375e-05,0.00013637542724609375
7.224082946777344e-05,0.05456733703613281,0.0035294875335693393,0.07808,2.765655517578125e-05,0.00011563301086425781
8.702278137207031e-05,0.04324531555175781,0.012311735931396478,0.090759,3.9577484130859375e-05,0.00014138221740722656
9.250640869140625e-05,0.0564875602722168,0.012256074600219713,0.170945,3.314018249511719e-05,0.00012040138244628906
8.893013000488281e-05,0.049401044845581055,0.004853397735595705,0.155166,3.0040740966796875e-05,0.00011682510375976562
0.00010204315185546875,0.06982851028442383,0.005813514923095703,0.071076,3.3855438232421875e-05,0.00013184547424316406
0.00011014938354492188,0.07289743423461914,0.004697540771484376,0.218138,4.9591064453125e-05,0.0001659393310546875
7.677078247070312e-05,0.05631756782531738,0.005530282440185552,0.08281,3.933906555175781e-05,0.0001685619354248047
5.435943603515625e-05,0.07049179077148438,0.0015063349761962885,0.111346,3.647804260253906e-05,0.00013256072998046875
7.557868957519531e-05,0.03309774398803711,0.0024045136413574225,0.076029,2.9087066650390625e-05,0.000102996826171875
9.131431579589844e-05,0.06379508972167969,0.012477578033447262,0.138686,3.647804260253906e-05,0.00013113021850585938
9.107589721679688e-05,0.057621002197265625,0.0006767011871337825,0.184426,2.5987625122070312e-05,9.989738464355469e-05
9.393692016601562e-05,0.05945706367492676,0.005326381683349618,0.130875,3.123283386230469e-05,0.0001289844512939453
9.179115295410156e-05,0.06470561027526855,0.0018794601593017518,0.074759,2.3365020751953125e-05,8.845329284667969e-05
7.796287536621094e-05,0.05306053161621094,0.0006875952911376965,0.08058,2.6226043701171875e-05,0.00010848045349121094
7.605552673339844e-05,0.03590512275695801,0.0031357649993896536,0.10733,2.2172927856445312e-05,8.678436279296875e-05
9.679794311523438e-05,0.05236554145812988,0.007473043655395514,0.094701,4.100799560546875e-05,0.00014328956604003906
8.726119995117188e-05,0.06356072425842285,0.0008115587463378843,0.087276,3.147125244140625e-05,0.0001475811004638672
9.775161743164062e-05,0.06686258316040039,0.002949302398681644,0.065813,2.6226043701171875e-05,0.00010752677917480469
8.702278137207031e-05,0.04117250442504883,0.0016339539794921892,0.070172,2.4080276489257812e-05,9.489059448242188e-05
7.43865966796875e-05,0.07335209846496582,0.00510493977355958,0.151522,3.457069396972656e-05,0.00012254714965820312
0.00010037422180175781,0.0715177059173584,0.004654464096069344,0.134206,2.86102294921875e-05,0.00010800361633300781
7.796287536621094e-05,0.03953409194946289,0.005781309906005866,0.076259,3.2901763916015625e-05,0.0001342296600341797
7.414817810058594e-05,0.05435037612915039,0.0062616512451171835,0.131859,3.4332275390625e-05,0.00011730194091796875
9.441375732421875e-05,0.03349113464355469,0.01844666590881347,0.103498,4.3392181396484375e-05,0.00016498565673828125
7.176399230957031e-05,0.04286813735961914,0.0025346601104736383,0.098865,2.956390380859375e-05,0.00011086463928222656
9.72747802734375e-05,0.05957674980163574,0.000969875946044918,0.083735,2.5510787963867188e-05,0.00010776519775390625
7.843971252441406e-05,0.04533076286315918,0.000790571014404301,0.076983,3.147125244140625e-05,0.00011992454528808594
9.655952453613281e-05,0.03702139854431152,0.0033941333007812546,0.08603,3.337860107421875e-05,0.00012254714965820312
9.965896606445312e-05,0.050420522689819336,0.007477824905395503,0.071747,3.4809112548828125e-05,0.0001323223114013672
9.560585021972656e-05,0.029735803604125977,0.008191582901000971,0.082793,3.600120544433594e-05,0.0001366138458251953
0.00011539459228515625,0.05392622947692871,0.0031950635223388646,0.121922,2.6226043701171875e-05,9.322166442871094e-05
0.00011110305786132812,0.07275986671447754,0.007697304138183592,0.065666,3.695487976074219e-05,0.0001342296600341797
0.00011587142944335938,0.048371315002441406,0.004003564712524416,0.107403,3.457069396972656e-05,0.0001342296600341797
9.560585021972656e-05,0.08207869529724121,0.006515854568481444,0.170905,2.9325485229492188e-05,0.00010538101196289062
9.608268737792969e-05,0.05720353126525879,0.011697309783935544,0.085371,3.600120544433594e-05,0.0001456737518310547
7.224082946777344e-05,0.07872200012207031,0.0007842339935302811,0.137731,2.9325485229492188e-05,0.00011849403381347656
0.00011038780212402344,0.05158352851867676,0.007139895492553713,0.069644,2.6702880859375e-05,9.202957153320312e-05
9.846687316894531e-05,0.0641014575958252,0.001468477661132811,0.131468,2.384185791015625e-05,0.00011658668518066406
8.511543273925781e-05,0.06189846992492676,0.01966213955688477,0.080827,3.5762786865234375e-05,0.00013375282287597656
0.00010561943054199219,0.05160117149353027,0.00780380610656739,0.182608,3.886222839355469e-05,0.0001418590545654297
8.988380432128906e-05,0.04382681846618652,0.002208345031738279,0.08365,2.8848648071289062e-05,9.870529174804688e-05
0.00010991096496582031,0.04657912254333496,0.0054886869812011685,0.15506,2.9802322387695312e-05,0.00010752677917480469
8.7738037109375e-05,0.0613558292388916,0.009607313537597653,0.078475,3.218650817871094e-05,0.0001220703125
8.034706115722656e-05,0.04230785369873047,0.001767113616943372,0.151547,3.361701965332031e-05,0.0001316070556640625
7.867813110351562e-05,0.06610846519470215,0.002935769363403326,0.085904,3.218650817871094e-05,0.0001277923583984375
7.033348083496094e-05,0.08670806884765625,0.0009375988311767641,0.082018,3.0517578125e-05,0.00011515617370605469
7.581710815429688e-05,0.05102944374084473,0.0035587895812988213,0.150956,3.0279159545898438e-05,0.00011777877807617188
9.083747863769531e-05,0.06424355506896973,0.006920467224121096,0.082785,3.695487976074219e-05,0.0001251697540283203
8.845329284667969e-05,0.05106353759765625,0.004882956253051754,0.091714,3.314018249511719e-05,0.00012159347534179688
7.2479248046875e-05,0.0559694766998291,0.0043628901824951105,0.194889,3.0040740966796875e-05,0.00011754035949707031
9.107589721679688e-05,0.04206657409667969,0.010939535705566411,0.069933,3.6716461181640625e-05,0.00012969970703125
9.965896606445312e-05,0.062317609786987305,0.002911612060546881,0.068572,3.600120544433594e-05,0.00012564659118652344
8.130073547363281e-05,0.06711554527282715,0.0025354933166503862,0.07806,3.170967102050781e-05,0.00011229515075683594
6.961822509765625e-05,0.07995843887329102,0.006563597473144528,0.220141,3.1948089599609375e-05,0.00010657310485839844
0.00010228157043457031,0.048786163330078125,0.009216714874267576,0.092434,3.504753112792969e-05,0.00016498565673828125
0.00010418891906738281,0.04591226577758789,0.023952779846191402,0.06342,3.361701965332031e-05,0.00013399124145507812
0.00010037422180175781,0.05505180358886719,0.008625220855712892,0.067591,2.6226043701171875e-05,9.274482727050781e-05
9.131431579589844e-05,0.07440543174743652,0.0021691830291747927,0.254286,3.170967102050781e-05,0.00013446807861328125
8.058547973632812e-05,0.07118868827819824,0.010581980285644527,0.213315,2.8848648071289062e-05,0.00010704994201660156
0.00014662742614746094,0.05939531326293945,0.006361044799804691,0.072113,2.5987625122070312e-05,0.00010323524475097656
9.083747863769531e-05,0.049951791763305664,0.0011080739746093804,0.095049,2.09808349609375e-05,9.226799011230469e-05
0.00012612342834472656,0.07709145545959473,0.012935623947143551,0.071759,3.814697265625e-05,0.00012969970703125
0.00010824203491210938,0.06792068481445312,0.005382026626586919,0.068198,2.9087066650390625e-05,0.00010657310485839844
0.00014901161193847656,0.04979538917541504,0.008393219528198215,0.270315,3.314018249511719e-05,0.00011301040649414062
8.797645568847656e-05,0.07113337516784668,0.001474799072265623,0.078363,2.5033950805664062e-05,9.441375732421875e-05
7.2479248046875e-05,0.06421446800231934,0.0019806134490966826,0.078247,2.6464462280273438e-05,0.00011539459228515625
5.8650970458984375e-05,0.043998003005981445,0.004822244171142576,0.247921,2.765655517578125e-05,0.00010371208190917969
9.608268737792969e-05,0.05884265899658203,0.010379918914794922,0.081344,2.2172927856445312e-05,8.440017700195312e-05
6.270408630371094e-05,0.04900813102722168,0.011705620040893552,0.06951,2.6941299438476562e-05,9.632110595703125e-05
0.00010657310485839844,0.05147099494934082,0.002698732788085939,0.096718,2.574920654296875e-05,0.0001087188720703125
9.918212890625e-05,0.06315755844116211,0.0023063553771972625,0.059929,3.695487976074219e-05,0.0001366138458251953
7.581710815429688e-05,0.05186581611633301,0.0008721770172119142,0.089462,2.6941299438476562e-05,9.942054748535156e-05
8.440017700195312e-05,0.0733494758605957,0.0019773888397216777,0.089145,2.86102294921875e-05,0.00011467933654785156
6.008148193359375e-05,0.060926198959350586,0.004756341827392596,0.288087,2.6702880859375e-05,0.00010824203491210938
9.608268737792969e-05,0.019227027893066406,0.003207391311645505,0.080473,2.7179718017578125e-05,0.00012564659118652344
9.179115295410156e-05,0.04176139831542969,0.00656547872924805,0.088626,3.2901763916015625e-05,0.00014162063598632812
6.580352783203125e-05,0.04834771156311035,0.006884884506225583,0.078669,4.744529724121094e-05,0.00018167495727539062
9.894371032714844e-05,0.06873369216918945,0.00580186451721193,0.321837,2.86102294921875e-05,0.00010919570922851562
6.866455078125e-05,0.06932997703552246,0.0038235676879882774,0.092838,3.790855407714844e-05,0.00013566017150878906
0.00010752677917480469,0.03669929504394531,0.0049491137237548805,0.064903,3.170967102050781e-05,0.00010657310485839844
5.14984130859375e-05,0.06545686721801758,0.015951822799682616,0.103756,2.6702880859375e-05,0.00010943412780761719
0.00011110305786132812,0.04473280906677246,0.007858361282348625,0.36646,3.4809112548828125e-05,0.00010848045349121094
7.796287536621094e-05,0.07000565528869629,0.01078226498413086,0.101562,3.4332275390625e-05,0.0001163482666015625
0.00020956993103027344,0.0385746955871582,0.00512025999450684,0.088681,3.314018249511719e-05,0.00012135505676269531
9.34600830078125e-05,0.04828310012817383,0.010523698089599631,0.329352,2.5033950805664062e-05,0.0001289844512939453
8.606910705566406e-05,0.04949951171875,0.004720592391967773,0.089712,4.1484832763671875e-05,0.00013899803161621094
6.103515625e-05,0.0572509765625,0.021992453659057623,0.089262,3.314018249511719e-05,0.00014090538024902344
7.390975952148438e-05,0.0615239143371582,0.018103259460449217,0.086758,3.3855438232421875e-05,0.00011515617370605469
0.00012755393981933594,0.07006955146789551,0.00482471069335938,0.09591,3.361701965332031e-05,0.000118255615234375
7.486343383789062e-05,0.10233926773071289,0.00419541900634765,0.068445,3.7670135498046875e-05,0.0001456737518310547
6.389617919921875e-05,0.08327674865722656,0.0018337534027099561,0.098792,3.266334533691406e-05,0.00012159347534179688
0.00013375282287597656,0.04259991645812988,0.00852211674499509,0.361262,2.9325485229492188e-05,0.00011301040649414062
0.00010538101196289062,0.03632974624633789,0.010312891464233392,0.07802,4.458427429199219e-05,0.0001773834228515625
0.00011849403381347656,0.053354740142822266,0.0008183939666748102,0.068503,3.695487976074219e-05,0.0001277923583984375
0.00011467933654785156,0.05389714241027832,0.009109631484985364,0.131981,4.744529724121094e-05,0.000179290771484375
9.846687316894531e-05,0.05650210380554199,0.0074209282073974675,0.073109,3.170967102050781e-05,0.0001163482666015625
8.177757263183594e-05,0.04953813552856445,0.007269322845459003,0.325553,2.8371810913085938e-05,9.703636169433594e-05
9.250640869140625e-05,0.04306840896606445,0.02153635160827637,0.075001,3.170967102050781e-05,0.0001277923583984375
9.322166442871094e-05,0.06771659851074219,0.010220642959594725,0.077613,4.6253204345703125e-05,0.00017023086547851562
9.131431579589844e-05,0.05295205116271973,0.00490019976806641,0.104903,4.0531158447265625e-05,0.0001595020294189453
9.417533874511719e-05,0.08208560943603516,0.0009747694244384708,0.314726,3.2901763916015625e-05,0.00014138221740722656
8.368492126464844e-05,0.07854294776916504,0.0052281812286376905,0.082265,2.9087066650390625e-05,0.00011706352233886719
9.465217590332031e-05,0.06114363670349121,0.012396093231201166,0.072469,3.743171691894531e-05,0.0001010894775390625
9.870529174804688e-05,0.08760285377502441,0.0009735643615722683,0.114576,2.3365020751953125e-05,8.7738037109375e-05
0.00011587142944335938,0.0831296443939209,0.011149043930053712,0.088462,4.363059997558594e-05,0.00016427040100097656
7.343292236328125e-05,0.05482125282287598,0.016682009796142594,0.292946,2.7418136596679688e-05,9.918212890625e-05
9.846687316894531e-05,0.05535745620727539,0.0020597445678710996,0.06903,3.409385681152344e-05,0.0001201629638671875
9.489059448242188e-05,0.07389092445373535,0.0014112391662597645,0.070605,2.6941299438476562e-05,0.00010800361633300781
0.00010204315185546875,0.034923553466796875,0.0021812686309814477,0.106514,3.933906555175781e-05,0.00013589859008789062
9.918212890625e-05,0.09295415878295898,0.0024172648315429757,0.066212,2.5987625122070312e-05,0.00010776519775390625
0.00010061264038085938,0.08820819854736328,0.00671357656860351,0.074786,2.4318695068359375e-05,9.036064147949219e-05
8.320808410644531e-05,0.0857553482055664,0.0029949009094238227,0.070984,2.288818359375e-05,8.368492126464844e-05
8.916854858398438e-05,0.0930182933807373,0.0031611142578125,0.071256,3.4332275390625e-05,0.00012159347534179688
9.655952453613281e-05,0.07620716094970703,0.006718058547973638,0.07454,2.6464462280273438e-05,0.00010395050048828125
9.632110595703125e-05,0.07586956024169922,0.01949891094970703,0.084052,2.574920654296875e-05,0.00010251998901367188
9.965896606445312e-05,0.09279370307922363,0.007708648040771482,0.071772,2.384185791015625e-05,9.965896606445312e-05
7.414817810058594e-05,0.04186511039733887,0.0032936042022705114,0.090305,5.1975250244140625e-05,0.00015664100646972656
9.512901306152344e-05,0.04980206489562988,0.0030344938049316345,0.095574,2.6226043701171875e-05,9.679794311523438e-05
0.00010037422180175781,0.06868100166320801,0.0013718242950439413,0.074868,3.1948089599609375e-05,0.00012993812561035156
9.441375732421875e-05,0.057886600494384766,0.011350985061645502,0.085513,3.504753112792969e-05,0.00011897087097167969
9.560585021972656e-05,0.02225327491760254,0.0025866410980224658,0.080049,3.170967102050781e-05,0.0001201629638671875
8.749961853027344e-05,0.044053077697753906,0.0027391195068359325,0.112974,2.9087066650390625e-05,0.00010943412780761719
8.368492126464844e-05,0.04931926727294922,0.008326116561889654,0.087125,2.384185791015625e-05,8.940696716308594e-05
9.465217590332031e-05,0.061544179916381836,0.006305301193237307,0.062421,2.4557113647460938e-05,8.916854858398438e-05
0.00012683868408203125,0.06510734558105469,0.00481452822875976,0.121523,3.361701965332031e-05,0.0001354217529296875
0.00010156631469726562,0.06688785552978516,0.014954757705688479,0.071559,5.459785461425781e-05,0.000125885009765625
7.653236389160156e-05,0.06287384033203125,0.005289249404907229,0.079691,2.574920654296875e-05,0.0001049041748046875
0.00013637542724609375,0.05203652381896973,0.004580831344604491,0.078792,3.075599670410156e-05,0.00013327598571777344
0.0001049041748046875,0.06743979454040527,0.002334556640624999,0.063736,3.2901763916015625e-05,0.00013256072998046875
9.202957153320312e-05,0.06278395652770996,0.0019080742034912057,0.073884,2.8133392333984375e-05,9.393692016601562e-05
7.081031799316406e-05,0.0381925106048584,0.002961088653564453,0.145454,3.4809112548828125e-05,0.000125885009765625
8.249282836914062e-05,0.0394742488861084,0.0015835233764648488,0.065867,2.4080276489257812e-05,0.00010132789611816406
8.392333984375e-05,0.02603769302368164,0.0074106674041748005,0.086691,3.743171691894531e-05,0.00012969970703125
0.00010418891906738281,0.05957198143005371,0.004539565673828128,0.058834,2.7894973754882812e-05,9.655952453613281e-05
0.0001366138458251953,0.04694938659667969,0.0034028524169921748,0.134199,3.552436828613281e-05,0.0001289844512939453
0.00013709068298339844,0.04037332534790039,0.0023878204040527345,0.076307,2.6941299438476562e-05,0.00010132789611816406
9.274482727050781e-05,0.043230295181274414,0.003401827072143551,0.074701,2.6702880859375e-05,0.00011277198791503906
6.747245788574219e-05,0.047486305236816406,0.001470752685546875,0.070257,2.193450927734375e-05,8.678436279296875e-05
8.320808410644531e-05,0.0237882137298584,0.005012284744262699,0.104362,2.193450927734375e-05,8.440017700195312e-05
8.177757263183594e-05,0.034569740295410156,0.0034000979461669967,0.118196,2.6702880859375e-05,0.00010371208190917969
8.96453857421875e-05,0.04861712455749512,0.0034436056976318297,0.077937,2.7894973754882812e-05,0.00010061264038085938
8.463859558105469e-05,0.046555280685424805,0.006273421020507819,0.068405,2.4080276489257812e-05,8.749961853027344e-05
8.678436279296875e-05,0.03013920783996582,0.004157550918579098,0.117913,2.4080276489257812e-05,9.393692016601562e-05
7.939338684082031e-05,0.051819801330566406,0.022105056854248045,0.072354,4.291534423828125e-05,0.00014281272888183594
7.700920104980469e-05,0.06034541130065918,0.0031443026428222692,0.082437,2.6226043701171875e-05,0.00010824203491210938
7.486343383789062e-05,0.07020711898803711,0.018109031860351565,0.075208,2.4557113647460938e-05,9.250640869140625e-05
6.437301635742188e-05,0.05186796188354492,0.004686304931640628,0.11162,3.4332275390625e-05,0.00012445449829101562
6.008148193359375e-05,0.09334754943847656,0.00313500363159179,0.065407,3.0994415283203125e-05,0.00010442733764648438
7.343292236328125e-05,0.07037806510925293,0.005458832687377929,0.084481,2.6702880859375e-05,0.00010132789611816406
7.200241088867188e-05,0.0710906982421875,0.004658298324584961,0.104726,3.24249267578125e-05,0.0001239776611328125
6.175041198730469e-05,0.08557748794555664,0.003994811050415034,0.109033,3.9577484130859375e-05,0.0001697540283203125
5.6743621826171875e-05,0.0535578727722168,0.011626272781372071,0.164242,3.24249267578125e-05,0.0001246929168701172
8.392333984375e-05,0.035288333892822266,0.01658642304992676,0.066064,3.123283386230469e-05,0.00012087821960449219
7.104873657226562e-05,0.03126406669616699,0.009781275802612302,0.091019,2.6941299438476562e-05,0.00011467933654785156
0.00010848045349121094,0.045297861099243164,0.010173257003784186,0.076814,2.6226043701171875e-05,0.00010514259338378906
0.00011038780212402344,0.042639732360839844,0.008492332107543951,0.066893,3.647804260253906e-05,0.00014519691467285156
7.915496826171875e-05,0.03596377372741699,0.0011617567749023505,0.129628,2.8133392333984375e-05,9.608268737792969e-05
9.202957153320312e-05,0.01778435707092285,0.0013106846008300727,0.077284,3.647804260253906e-05,0.0001266002655029297
9.298324584960938e-05,0.02850031852722168,0.0058121862487793,0.065217,3.361701965332031e-05,0.00011992454528808594
0.0001232624053955078,0.0687417984008789,0.010985727859497071,0.109249,3.838539123535156e-05,0.00013375282287597656
8.106231689453125e-05,0.05283355712890625,0.006212183532714841,0.071065,2.7894973754882812e-05,0.00010991096496582031
5.984306335449219e-05,0.043096065521240234,0.006542860504150386,0.072954,3.8623809814453125e-05,0.0001342296600341797
8.058547973632812e-05,0.042870521545410156,0.002610368347167963,0.11915,3.0994415283203125e-05,0.00012540817260742188
9.131431579589844e-05,0.0533444881439209,0.010260850646972658,0.095247,2.9802322387695312e-05,0.00010848045349121094
8.7738037109375e-05,0.059157371520996094,0.006872324356079096,0.085291,2.4318695068359375e-05,8.7738037109375e-05
6.794929504394531e-05,0.08360934257507324,0.010540235733032227,0.070076,2.5033950805664062e-05,0.00010180473327636719
7.390975952148438e-05,0.0515594482421875,0.0012240599365234417,0.073153,3.3855438232421875e-05,0.00012493133544921875
7.200241088867188e-05,0.07772326469421387,0.002388339538574216,0.07223,3.4809112548828125e-05,0.00012946128845214844
9.322166442871094e-05,0.05630660057067871,0.0013433586273193382,0.074834,2.4080276489257812e-05,0.00010156631469726562
9.369850158691406e-05,0.07536840438842773,0.00284381256103515,0.07265,3.719329833984375e-05,0.00014400482177734375
6.842613220214844e-05,0.08416557312011719,0.0070870188140869095,0.13766,2.765655517578125e-05,0.00010824203491210938
0.00012731552124023438,0.047536611557006836,0.0039295586090087875,0.093252,2.8848648071289062e-05,0.00011682510375976562
9.059906005859375e-05,0.051503896713256836,0.006234101119995117,0.068384,2.8133392333984375e-05,0.00010538101196289062
9.799003601074219e-05,0.04874062538146973,0.008127753219604489,0.068165,2.384185791015625e-05,9.5367431640625e-05
7.390975952148438e-05,0.048048973083496094,0.015500451446533198,0.125949,2.2172927856445312e-05,8.463859558105469e-05
0.00010466575622558594,0.06021261215209961,0.0018195888824462936,0.102793,3.337860107421875e-05,0.00012302398681640625
9.441375732421875e-05,0.06416702270507812,0.001185879135131837,0.08935,3.409385681152344e-05,0.00016021728515625
6.198883056640625e-05,0.04670119285583496,0.001175305557250983,0.0928,4.100799560546875e-05,0.00013589859008789062
8.106231689453125e-05,0.03279685974121094,0.0013151725158691424,0.119739,3.4332275390625e-05,0.00010466575622558594
8.845329284667969e-05,0.0641481876373291,0.0006929307098388626,0.084263,2.5987625122070312e-05,0.00010752677917480469
7.43865966796875e-05,0.05280137062072754,0.01754085556030273,0.092465,2.0503997802734375e-05,8.749961853027344e-05
7.390975952148438e-05,0.0687708854675293,0.0017559903564453166,0.076081,2.3365020751953125e-05,9.775161743164062e-05
0.0001227855682373047,0.06789183616638184,0.001039251754760745,0.075902,2.5987625122070312e-05,0.00010204315185546875
6.67572021484375e-05,0.049971580505371094,0.004709634918212885,0.127781,3.314018249511719e-05,0.0001289844512939453
8.106231689453125e-05,0.03514719009399414,0.001513381835937494,0.084653,3.5762786865234375e-05,0.000133514404296875
9.465217590332031e-05,0.06370878219604492,0.010753790832519539,0.130349,2.7894973754882812e-05,9.918212890625e-05
8.916854858398438e-05,0.04615020751953125,0.0026629201507568367,0.069715,2.4318695068359375e-05,9.298324584960938e-05
0.00011229515075683594,0.04244709014892578,0.0025034848175048835,0.100979,2.6702880859375e-05,9.584426879882812e-05
7.534027099609375e-05,0.02768111228942871,0.0010414844818115165,0.065643,3.266334533691406e-05,0.0001316070556640625
8.749961853027344e-05,0.032056331634521484,0.008765439208984378,0.061116,3.647804260253906e-05,0.00012993812561035156
9.822845458984375e-05,0.03524589538574219,0.0028563280029296895,0.070033,2.3603439331054688e-05,0.00011134147644042969
8.726119995117188e-05,0.05342555046081543,0.00616659005737305,0.149114,3.0279159545898438e-05,0.00011682510375976562
8.559226989746094e-05,0.03844118118286133,0.0023507203063964782,0.086804,3.552436828613281e-05,0.00015020370483398438
6.604194641113281e-05,0.048677682876586914,0.000981376190185547,0.06148,2.86102294921875e-05,0.00011181831359863281
0.00010156631469726562,0.05921149253845215,0.0014004445800781251,0.063499,2.8371810913085938e-05,0.00011110305786132812
0.00010418891906738281,0.06421470642089844,0.003669605422973621,0.189649,2.9325485229492188e-05,0.00011754035949707031
8.606910705566406e-05,0.060385942459106445,0.017690037033081057,0.118503,4.124641418457031e-05,0.00015115737915039062
9.703636169433594e-05,0.04360365867614746,0.0015978823547363324,0.075387,3.409385681152344e-05,0.0001227855682373047
8.630752563476562e-05,0.0761415958404541,0.00578637588500977,0.062995,3.0994415283203125e-05,0.0001239776611328125
0.00011229515075683594,0.04155111312866211,0.0023403440856933633,0.074985,2.956390380859375e-05,0.00011444091796875
9.894371032714844e-05,0.05517268180847168,0.0023255081481933643,0.064868,4.220008850097656e-05,0.0001609325408935547
7.677078247070312e-05,0.06360054016113281,0.0077240801239013696,0.08921,3.075599670410156e-05,0.00011157989501953125
8.606910705566406e-05,0.03987479209899902,0.01460186309814454,0.18305,3.695487976074219e-05,0.00013256072998046875
9.942054748535156e-05,0.05277371406555176,0.0007918464660644497,0.088175,3.3855438232421875e-05,0.00012230873107910156
0.00013947486877441406,0.04784846305847168,0.0030853652954101612,0.0725,3.266334533691406e-05,0.00011587142944335938
0.00010037422180175781,0.09666585922241211,0.0030256319427490186,0.066085,3.552436828613281e-05,0.00013828277587890625
0.00010418891906738281,0.054763078689575195,0.0018330653533935592,0.085364,2.765655517578125e-05,9.751319885253906e-05
0.00010228157043457031,0.05801963806152344,0.01181977903747558,0.214176,3.2901763916015625e-05,0.0001201629638671875
0.00010919570922851562,0.062402963638305664,0.010582220886230467,0.077502,3.838539123535156e-05,0.0001354217529296875
9.250640869140625e-05,0.06636524200439453,0.0036610478363037074,0.115054,3.0040740966796875e-05,0.00010728836059570312
8.749961853027344e-05,0.05501508712768555,0.007672840347290044,0.07676,3.4332275390625e-05,0.00012969970703125
8.845329284667969e-05,0.06234478950500488,0.0016361240234375046,0.073666,3.218650817871094e-05,0.00011372566223144531
8.392333984375e-05,0.03856611251831055,0.0053039274139404236,0.188533,3.5762786865234375e-05,0.00013208389282226562
0.00010061264038085938,0.0563814640045166,0.009514907501220707,0.081077,3.790855407714844e-05,0.00013947486877441406
8.487701416015625e-05,0.040838003158569336,0.00543780795288086,0.074863,3.123283386230469e-05,0.00012230873107910156
7.152557373046875e-05,0.044008493423461914,0.009965343551635739,0.062795,2.7418136596679688e-05,0.00010585784912109375
0.00012874603271484375,0.05859518051147461,0.009275243896484375,0.105406,3.24249267578125e-05,0.00011301040649414062
0.00010442733764648438,0.07085537910461426,0.0026959172210693494,0.164729,2.8371810913085938e-05,0.00010347366333007812
9.202957153320312e-05,0.07304024696350098,0.0057679301910400355,0.080557,3.7670135498046875e-05,0.00013494491577148438
0.00010752677917480469,0.056226253509521484,0.002888031295776361,0.073996,3.4809112548828125e-05,0.0001308917999267578
0.00010728836059570312,0.05715322494506836,0.0009284881439208942,0.083666,2.6464462280273438e-05,0.00010704994201660156
0.000102996826171875,0.06002235412597656,0.0048267610321044985,0.062799,2.5510787963867188e-05,0.00010251998901367188
7.128715515136719e-05,0.06126523017883301,0.0046327525939941355,0.078366,3.218650817871094e-05,0.00012612342834472656
9.322166442871094e-05,0.047892093658447266,0.003264080795288088,0.104766,3.886222839355469e-05,0.00014066696166992188
9.870529174804688e-05,0.06195235252380371,0.0008225989379882781,0.123671,2.5510787963867188e-05,0.00010609626770019531
0.00012063980102539062,0.058934926986694336,0.009631252609252933,0.087114,2.5033950805664062e-05,8.96453857421875e-05
8.678436279296875e-05,0.05474519729614258,0.004697718551635741,0.073922,2.6941299438476562e-05,9.894371032714844e-05
8.96453857421875e-05,0.04877805709838867,0.00920021949768067,0.085765,2.384185791015625e-05,9.036064147949219e-05
9.250640869140625e-05,0.05689597129821777,0.002080399627685553,0.081255,2.3603439331054688e-05,0.00010180473327636719
6.842613220214844e-05,0.04740452766418457,0.0142665311126709,0.092972,2.6464462280273438e-05,9.250640869140625e-05
9.799003601074219e-05,0.06365084648132324,0.00952656666564941,0.064557,4.100799560546875e-05,0.00012993812561035156
7.677078247070312e-05,0.06766605377197266,0.0024017805938720688,0.063237,2.7418136596679688e-05,0.00010848045349121094
8.702278137207031e-05,0.04780936241149902,0.008143328414916995,0.068714,2.765655517578125e-05,0.00010228157043457031
0.00010800361633300781,0.037069082260131836,0.0034732635803222667,0.062943,3.314018249511719e-05,0.0001285076141357422
9.775161743164062e-05,0.04328560829162598,0.002300937850952145,0.078517,4.00543212890625e-05,0.0001068115234375
0.00010085105895996094,0.036147117614746094,0.0007541770172119142,0.05833,2.288818359375e-05,9.34600830078125e-05
7.677078247070312e-05,0.04094433784484863,0.005007594787597658,0.083563,3.0040740966796875e-05,0.00010824203491210938
8.893013000488281e-05,0.05809831619262695,0.003380324935913087,0.0799,3.552436828613281e-05,0.0001480579376220703
7.43865966796875e-05,0.06065821647644043,0.005178755096435547,0.082246,3.075599670410156e-05,0.00011324882507324219
7.772445678710938e-05,0.03984665870666504,0.0011953652954101585,0.10564,2.86102294921875e-05,0.00011086463928222656
0.00010752677917480469,0.0401759147644043,0.0011360184173584004,0.067452,2.9802322387695312e-05,0.00010037422180175781
0.00011110305786132812,0.03590130805969238,0.004117821838378902,0.069873,2.6226043701171875e-05,9.322166442871094e-05
8.487701416015625e-05,0.04843497276306152,0.0019101984710693382,0.072253,3.0517578125e-05,0.00011849403381347656
0.00010919570922851562,0.06291508674621582,0.0009977854461669933,0.123528,3.123283386230469e-05,0.00011491775512695312
7.295608520507812e-05,0.052323102951049805,0.002541783035278314,0.090662,3.0517578125e-05,0.00011348724365234375
0.00010251998901367188,0.05408167839050293,0.014616474960327142,0.083627,5.0067901611328125e-05,0.0001842975616455078
8.726119995117188e-05,0.07196998596191406,0.001984228698730467,0.077433,2.765655517578125e-05,0.00010848045349121094
8.058547973632812e-05,0.04028058052062988,0.008272528335571294,0.128353,2.5033950805664062e-05,9.107589721679688e-05
8.749961853027344e-05,0.06936025619506836,0.0017893153228759756,0.077446,2.9802322387695312e-05,0.00011491775512695312
7.390975952148438e-05,0.06823277473449707,0.007222362182617181,0.092202,3.62396240234375e-05,0.0001277923583984375
7.295608520507812e-05,0.06386470794677734,0.0033364982299804724,0.066132,3.910064697265625e-05,0.0001304149627685547
0.00010061264038085938,0.07672262191772461,0.0008422010955810577,0.078344,4.0531158447265625e-05,0.00011134147644042969
6.151199340820312e-05,0.05214262008666992,0.0007776181182861386,0.145254,3.4809112548828125e-05,0.00012755393981933594
8.7738037109375e-05,0.0408935546875,0.005735037734985349,0.075297,3.790855407714844e-05,0.0001354217529296875
8.0108642578125e-05,0.040436744689941406,0.009746656585693361,0.080274,2.5987625122070312e-05,0.00010633468627929688
8.535385131835938e-05,0.05132484436035156,0.01352428434753418,0.082191,2.4318695068359375e-05,9.679794311523438e-05
9.489059448242188e-05,0.06348443031311035,0.007912111450195311,0.068399,2.6464462280273438e-05,0.00010347366333007812
9.560585021972656e-05,0.05719566345214844,0.0024262559051513727,0.079188,3.361701965332031e-05,0.0001220703125
0.00010728836059570312,0.050366878509521484,0.002329956192016605,0.070531,2.86102294921875e-05,0.00011563301086425781
0.00010704994201660156,0.06608700752258301,0.004084344818115232,0.092448,2.4080276489257812e-05,8.940696716308594e-05
9.131431579589844e-05,0.053351640701293945,0.009280281082153327,0.066559,2.1457672119140625e-05,8.320808410644531e-05
8.368492126464844e-05,0.04923582077026367,0.0036789484710693376,0.066578,3.314018249511719e-05,0.0001163482666015625
8.7738037109375e-05,0.04740595817565918,0.009547490615844728,0.067605,2.4318695068359375e-05,0.00010466575622558594
0.00010919570922851562,0.052046775817871094,0.010358705032348633,0.107612,2.8133392333984375e-05,0.00010752677917480469
8.106231689453125e-05,0.05250906944274902,0.006445006027221686,0.10311,3.62396240234375e-05,0.0001232624053955078
7.200241088867188e-05,0.08129072189331055,0.008185816909790034,0.086623,2.2649765014648438e-05,7.271766662597656e-05
7.82012939453125e-05,0.08896040916442871,0.008657754974365231,0.062545,3.0994415283203125e-05,0.00012540817260742188
8.416175842285156e-05,0.062383413314819336,0.011437192962646489,0.076802,2.574920654296875e-05,9.870529174804688e-05
9.131431579589844e-05,0.07689785957336426,0.015092010620117183,0.068097,2.9087066650390625e-05,0.00010585784912109375
9.1552734375e-05,0.02468419075012207,0.0022418331756591803,0.074461,2.7179718017578125e-05,0.00011086463928222656
9.274482727050781e-05,0.07241487503051758,0.003751751831054695,0.141922,2.6226043701171875e-05,9.560585021972656e-05
6.771087646484375e-05,0.06278085708618164,0.006992116409301752,0.122869,3.0040740966796875e-05,9.870529174804688e-05
6.461143493652344e-05,0.04107236862182617,0.0025087467498779298,0.104643,2.7894973754882812e-05,0.00010967254638671875
6.914138793945312e-05,0.07782983779907227,0.0018269244689941427,0.077998,3.7670135498046875e-05,0.00013518333435058594
7.677078247070312e-05,0.02772045135498047,0.007960932510375968,0.136582,3.24249267578125e-05,0.00011205673217773438
5.841255187988281e-05,0.08359241485595703,0.0024947184753417936,0.06208,3.886222839355469e-05,0.0001423358917236328
5.650520324707031e-05,0.08177542686462402,0.0017234819793701117,0.07616,2.7418136596679688e-05,0.00010371208190917969
0.00011444091796875,0.06200432777404785,0.005210401763916017,0.096385,2.8848648071289062e-05,0.0001087188720703125
5.984306335449219e-05,0.0390927791595459,0.012232173095703125,0.162439,2.1696090698242188e-05,9.012222290039062e-05
6.103515625e-05,0.0745096206665039,0.003519079330444347,0.144222,3.6716461181640625e-05,0.00012826919555664062
9.1552734375e-05,0.06167769432067871,0.005698324295043952,0.062729,2.5987625122070312e-05,0.0001010894775390625
9.250640869140625e-05,0.05241107940673828,0.0061833668365478545,0.074986,2.2649765014648438e-05,8.7738037109375e-05
9.942054748535156e-05,0.05671977996826172,0.0027625981750488277,0.059406,2.193450927734375e-05,8.487701416015625e-05
7.104873657226562e-05,0.06139659881591797,0.007019778121948234,0.175436,3.218650817871094e-05,0.00012755393981933594
0.00010251998901367188,0.05286121368408203,0.013200550933837887,0.067929,3.9577484130859375e-05,0.00013828277587890625
8.058547973632812e-05,0.05022883415222168,0.003604090057373055,0.159489,2.6941299438476562e-05,0.00011587142944335938
6.365776062011719e-05,0.06294894218444824,0.0011609238891601564,0.071922,2.3365020751953125e-05,8.869171142578125e-05
8.320808410644531e-05,0.050079345703125,0.008232486648559578,0.197955,2.8133392333984375e-05,9.799003601074219e-05
5.555152893066406e-05,0.10246872901916504,0.004545446853637697,0.085145,3.0994415283203125e-05,0.00011849403381347656
6.198883056640625e-05,0.09549188613891602,0.023457190292358404,0.088832,4.076957702636719e-05,0.00014710426330566406
6.651878356933594e-05,0.06975913047790527,0.007721047912597659,0.078164,2.5272369384765625e-05,9.679794311523438e-05
5.7220458984375e-05,0.05251288414001465,0.00966896281433105,0.107298,2.4557113647460938e-05,9.417533874511719e-05
6.866455078125e-05,0.04645681381225586,0.01270711962890625,0.134853,2.6464462280273438e-05,0.00010800361633300781
6.818771362304688e-05,0.0913858413696289,0.0030429436950683564,0.084872,4.363059997558594e-05,0.00015211105346679688
8.153915405273438e-05,0.04703497886657715,0.0029169012908935588,0.063162,2.9802322387695312e-05,0.00010251998901367188
6.628036499023438e-05,0.07464861869812012,0.0006821745147705116,0.116476,2.1219253540039062e-05,8.440017700195312e-05
5.4836273193359375e-05,0.0690908432006836,0.010611168258666981,0.126732,2.5033950805664062e-05,9.489059448242188e-05
5.888938903808594e-05,0.07418012619018555,0.004825574279785166,0.139699,3.123283386230469e-05,0.0001246929168701172
8.058547973632812e-05,0.05885767936706543,0.0052306943054199195,0.191138,2.6464462280273438e-05,0.00011348724365234375
6.651878356933594e-05,0.08487224578857422,0.010362150161743161,0.151757,2.7179718017578125e-05,0.00011157989501953125
7.486343383789062e-05,0.054193973541259766,0.0021101666564941474,0.074663,2.3365020751953125e-05,9.226799011230469e-05
0.00010156631469726562,0.06658482551574707,0.004366496109008786,0.068401,3.7670135498046875e-05,0.00012969970703125
9.226799011230469e-05,0.06818437576293945,0.0026142608795166056,0.075984,2.7179718017578125e-05,0.000102996826171875
7.867813110351562e-05,0.07395076751708984,0.005548313705444341,0.179058,2.765655517578125e-05,0.00010776519775390625
0.00010633468627929688,0.07140040397644043,0.0034708625640869073,0.095866,3.218650817871094e-05,0.00012922286987304688
9.012222290039062e-05,0.05494284629821777,0.0044901939239501976,0.082591,2.7894973754882812e-05,0.00011444091796875
8.559226989746094e-05,0.03936648368835449,0.00183718081665038,0.191063,2.7418136596679688e-05,0.00011491775512695312
0.00011277198791503906,0.07968401908874512,0.004334300994873044,0.096625,2.7418136596679688e-05,0.00010561943054199219
6.389617919921875e-05,0.07654094696044922,0.002096710159301754,0.078448,4.8160552978515625e-05,0.0001895427703857422
8.344650268554688e-05,0.02338862419128418,0.001188759902954098,0.064821,2.5987625122070312e-05,0.00011682510375976562
0.00011920928955078125,0.039637088775634766,0.009392386840820305,0.226251,2.47955322265625e-05,0.00010609626770019531
8.96453857421875e-05,0.04376578330993652,0.001987935607910163,0.065907,3.3855438232421875e-05,0.00012230873107910156
6.4849853515625e-05,0.0401303768157959,0.004380077850341793,0.067763,2.7894973754882812e-05,0.00010085105895996094
7.82012939453125e-05,0.03063821792602539,0.014312984451293947,0.063941,3.123283386230469e-05,0.00012159347534179688
9.059906005859375e-05,0.059253692626953125,0.0014185042419433552,0.077921,3.814697265625e-05,0.00011801719665527344
9.012222290039062e-05,0.04792642593383789,0.0007753195648193267,0.228112,3.123283386230469e-05,0.00011587142944335938
0.0001201629638671875,0.07479524612426758,0.0011148952941894552,0.076652,2.5510787963867188e-05,9.036064147949219e-05
6.222724914550781e-05,0.07896542549133301,0.008077512924194341,0.072708,3.0994415283203125e-05,0.0001220703125
8.7738037109375e-05,0.06500005722045898,0.009366346664428704,0.070805,3.4332275390625e-05,0.00013327598571777344
8.702278137207031e-05,0.07464170455932617,0.0016691587982177736,0.065969,2.6464462280273438e-05,9.655952453613281e-05
7.772445678710938e-05,0.05856132507324219,0.0018330862884521487,0.070562,4.124641418457031e-05,0.00014543533325195312
7.510185241699219e-05,0.0644526481628418,0.01113835011291503,0.269492,3.814697265625e-05,0.00016021728515625
9.322166442871094e-05,0.06838822364807129,0.006297747680664059,0.072203,2.1696090698242188e-05,8.630752563476562e-05
8.702278137207031e-05,0.0845944881439209,0.021822316772460937,0.074268,2.3126602172851562e-05,8.630752563476562e-05
0.00012087821960449219,0.0457608699798584,0.001294763702392579,0.057906,3.266334533691406e-05,0.00012373924255371094
0.00011372566223144531,0.04564952850341797,0.005117709075927734,0.075988,3.0279159545898438e-05,0.00011897087097167969
0.00011396408081054688,0.07314324378967285,0.004124173110961915,0.285856,4.100799560546875e-05,0.00015211105346679688
9.012222290039062e-05,0.041558265686035156,0.0041146339569091694,0.129534,2.86102294921875e-05,0.0001125335693359375
8.7738037109375e-05,0.06763458251953125,0.01242762100219727,0.06763,3.123283386230469e-05,0.00012159347534179688
9.274482727050781e-05,0.049477577209472656,0.010016763153076175,0.08556,3.552436828613281e-05,0.00013756752014160156
6.222724914550781e-05,0.06224799156188965,0.0061456707611083905,0.268436,2.7179718017578125e-05,0.00010991096496582031
0.00011086463928222656,0.06470632553100586,0.005098589187622071,0.077569,3.337860107421875e-05,0.00016355514526367188
6.532669067382812e-05,0.07382416725158691,0.003103130004882826,0.132702,5.030632019042969e-05,0.00018858909606933594
6.508827209472656e-05,0.06766152381896973,0.006122268936157221,0.143128,2.7418136596679688e-05,0.00010657310485839844
8.678436279296875e-05,0.0446779727935791,0.0028341083068847694,0.069823,2.5272369384765625e-05,0.00011539459228515625
8.177757263183594e-05,0.06381583213806152,0.003842276901245112,0.071081,2.4318695068359375e-05,9.250640869140625e-05
6.461143493652344e-05,0.04262256622314453,0.0022286827392578173,0.086793,3.4332275390625e-05,0.00013327598571777344
0.00011277198791503906,0.054419517517089844,0.0018780475158691468,0.070348,2.47955322265625e-05,0.00010728836059570312
0.00011897087097167969,0.024925708770751953,0.004266017333984379,0.174258,2.3126602172851562e-05,8.7738037109375e-05
8.749961853027344e-05,0.043329477310180664,0.004145816665649407,0.089469,2.9087066650390625e-05,0.00010132789611816406
8.96453857421875e-05,0.027072429656982422,0.001025063507080065,0.196283,3.266334533691406e-05,0.0001285076141357422
8.630752563476562e-05,0.060814857482910156,0.00552200942993164,0.083565,2.9087066650390625e-05,0.00012421607971191406
0.00010180473327636719,0.061110734939575195,0.008392393463134765,0.083857,3.62396240234375e-05,0.00011944770812988281
9.942054748535156e-05,0.05045890808105469,0.017741288665771487,0.085421,3.5762786865234375e-05,0.0001316070556640625
0.00011515617370605469,0.0898439884185791,0.0032112712860107306,0.263,3.457069396972656e-05,0.0001323223114013672
9.083747863769531e-05,0.036060333251953125,0.002840511718749994,0.109159,3.0517578125e-05,0.00010538101196289062
9.465217590332031e-05,0.06493806838989258,0.006089351516723629,0.132969,2.86102294921875e-05,0.00010800361633300781
0.00011658668518066406,0.04940223693847656,0.006729118652343755,0.08918,2.4557113647460938e-05,9.965896606445312e-05
7.748603820800781e-05,0.055159568786621094,0.0015761570129394498,0.262409,3.62396240234375e-05,0.00013971328735351562
9.965896606445312e-05,0.033072471618652344,0.00825429171752931,0.125458,2.5987625122070312e-05,0.00011515617370605469
8.082389831542969e-05,0.05580282211303711,0.002400633346557615,0.112638,2.7418136596679688e-05,0.00011086463928222656
9.799003601074219e-05,0.05634570121765137,0.0070171546936035195,0.120625,2.86102294921875e-05,0.0001087188720703125
5.602836608886719e-05,0.059104204177856445,0.0033852869262695345,0.095176,3.647804260253906e-05,0.0001380443572998047
0.00012230873107910156,0.0574798583984375,0.005034094787597657,0.075724,2.8371810913085938e-05,0.00011038780212402344
8.058547973632812e-05,0.03891253471374512,0.0008477938232421822,0.287694,3.170967102050781e-05,0.00011920928955078125
7.486343383789062e-05,0.07261157035827637,0.010686904693603505,0.128674,3.218650817871094e-05,0.00012731552124023438
7.939338684082031e-05,0.06601381301879883,0.0012608121337890632,0.095581,2.8371810913085938e-05,0.00010585784912109375
9.72747802734375e-05,0.07329773902893066,0.003767753433227536,0.093101,3.170967102050781e-05,0.00012302398681640625
8.630752563476562e-05,0.0678400993347168,0.005731147949218751,0.077208,3.528594970703125e-05,0.00012087821960449219
0.00010085105895996094,0.08463621139526367,0.011255198577880848,0.151321,2.765655517578125e-05,0.00010275840759277344
9.822845458984375e-05,0.0823523998260498,0.0061178002014160154,0.090961,3.1948089599609375e-05,0.0001201629638671875
9.226799011230469e-05,0.09231138229370117,0.009433647979736323,0.093186,3.1948089599609375e-05,0.00011563301086425781
6.651878356933594e-05,0.06438779830932617,0.003341225341796872,0.083096,3.2901763916015625e-05,0.00011801719665527344
6.747245788574219e-05,0.07216691970825195,0.0013548581237792928,0.074313,3.0517578125e-05,0.0001227855682373047
8.821487426757812e-05,0.12515926361083984,0.01040372259521484,0.109476,2.9087066650390625e-05,9.870529174804688e-05
0.00011181831359863281,0.07996106147766113,0.0070197314453124965,0.11708,3.4332275390625e-05,0.00013589859008789062
0.00011420249938964844,0.043186187744140625,0.005542509918212896,0.07812,3.337860107421875e-05,0.00011730194091796875
0.00010538101196289062,0.07947802543640137,0.0008724718627929756,0.080269,3.075599670410156e-05,0.00012803077697753906
0.00010156631469726562,0.0651242733001709,0.010455469635009762,0.063697,3.2901763916015625e-05,0.00010824203491210938
0.00010251998901367188,0.08492064476013184,0.0017172211303710938,0.150061,2.5510787963867188e-05,9.72747802734375e-05
0.00010609626770019531,0.05896162986755371,0.004851688613891597,0.08751,4.673004150390625e-05,0.0001876354217529297
7.414817810058594e-05,0.06445813179016113,0.0106391713104248,0.141629,4.601478576660156e-05,0.0001595020294189453
9.250640869140625e-05,0.07724928855895996,0.0018318111419677735,0.0843,3.62396240234375e-05,0.00013875961303710938
0.0001239776611328125,0.08614230155944824,0.030547182907104495,0.084686,3.075599670410156e-05,0.00011444091796875
9.918212890625e-05,0.06392979621887207,0.017297959762573242,0.100369,3.170967102050781e-05,0.00010228157043457031
6.341934204101562e-05,0.06815981864929199,0.008514147949218745,0.074425,2.7179718017578125e-05,9.608268737792969e-05
6.818771362304688e-05,0.10582423210144043,0.0030788140258789093,0.079579,3.409385681152344e-05,0.0001201629638671875
0.00011658668518066406,0.07732844352722168,0.004371263946533199,0.126336,3.695487976074219e-05,0.0001385211944580078
9.441375732421875e-05,0.08766746520996094,0.0009064872436523458,0.092957,3.600120544433594e-05,0.00014209747314453125
0.00010824203491210938,0.06655311584472656,0.0025573203430175745,0.091464,3.409385681152344e-05,0.00011348724365234375
0.00011706352233886719,0.0782315731048584,0.002868509140014644,0.09066,3.981590270996094e-05,0.00013399124145507812
0.00011277198791503906,0.0585482120513916,0.005815160064697261,0.06997,2.7894973754882812e-05,0.00011348724365234375
0.00012612342834472656,0.07690644264221191,0.004612510864257818,0.118833,3.4332275390625e-05,0.0001227855682373047
7.724761962890625e-05,0.05218648910522461,0.002559500030517581,0.079621,2.956390380859375e-05,0.00011682510375976562
8.130073547363281e-05,0.06202411651611328,0.00973885823059082,0.060592,2.5510787963867188e-05,9.560585021972656e-05
8.654594421386719e-05,0.033370256423950195,0.0019449082031249981,0.080361,3.4809112548828125e-05,0.00012755393981933594
0.0001499652862548828,0.06016278266906738,0.0025047265014648407,0.105229,3.170967102050781e-05,0.00012040138244628906
0.00010228157043457031,0.03992271423339844,0.0035608415832519558,0.077151,3.218650817871094e-05,0.00012731552124023438
8.130073547363281e-05,0.033280134201049805,0.01272211660766602,0.069281,2.7418136596679688e-05,0.00011277198791503906
9.894371032714844e-05,0.039025306701660156,0.0027686875457763604,0.127338,3.528594970703125e-05,0.00013446807861328125
0.00012493133544921875,0.03806638717651367,0.007548622482299802,0.069982,3.147125244140625e-05,0.00011277198791503906
9.34600830078125e-05,0.07312536239624023,0.009828398315429684,0.078808,2.956390380859375e-05,0.0001246929168701172
7.081031799316406e-05,0.05508708953857422,0.0009937255706787135,0.072891,2.86102294921875e-05,0.00011134147644042969
8.58306884765625e-05,0.03837871551513672,0.00800487107849121,0.074379,2.765655517578125e-05,0.00011348724365234375
9.1552734375e-05,0.05918383598327637,0.006296224838256842,0.134319,3.647804260253906e-05,0.00014448165893554688
7.653236389160156e-05,0.07236242294311523,0.005409285949707035,0.104001,2.6941299438476562e-05,0.00011277198791503906
0.0001010894775390625,0.0831444263458252,0.008655888397216802,0.074443,3.0040740966796875e-05,0.00011563301086425781
8.678436279296875e-05,0.042482852935791016,0.003999484313964838,0.106786,3.123283386230469e-05,0.00011229515075683594
8.344650268554688e-05,0.054869651794433594,0.010262204635620123,0.070612,3.0040740966796875e-05,0.00010371208190917969
6.604194641113281e-05,0.06521987915039062,0.011834735900878912,0.079368,3.4332275390625e-05,0.0001437664031982422
9.489059448242188e-05,0.06390666961669922,0.0007877612152099589,0.153671,3.170967102050781e-05,0.0001289844512939453
0.00011420249938964844,0.05589795112609863,0.004918536178588867,0.072408,3.24249267578125e-05,0.00011897087097167969
9.036064147949219e-05,0.06048870086669922,0.0020463348693847694,0.084893,3.4809112548828125e-05,0.00012946128845214844
9.560585021972656e-05,0.07674574851989746,0.004515664138793951,0.06971,3.218650817871094e-05,0.00011801719665527344
9.465217590332031e-05,0.08405494689941406,0.014865724349975573,0.209299,3.0040740966796875e-05,0.00011539459228515625
9.226799011230469e-05,0.06782412528991699,0.0008460255584716858,0.094854,2.574920654296875e-05,9.512901306152344e-05
8.487701416015625e-05,0.07170295715332031,0.0013119240417480416,0.068611,2.5510787963867188e-05,0.00010132789611816406
7.581710815429688e-05,0.08375191688537598,0.0007698414916992163,0.059963,3.0994415283203125e-05,9.751319885253906e-05
7.390975952148438e-05,0.08661413192749023,0.011503694656372077,0.086972,2.6941299438476562e-05,0.00010967254638671875
0.0001239776611328125,0.10051465034484863,0.008470716720581056,0.108069,2.4080276489257812e-05,9.608268737792969e-05
9.799003601074219e-05,0.06014895439147949,0.014308546951293938,0.236797,3.6716461181640625e-05,0.00013184547424316406
0.000148773193359375,0.06759953498840332,0.00205701264953613,0.073479,3.0279159545898438e-05,0.00011348724365234375
8.130073547363281e-05,0.032324790954589844,0.00349597908020019,0.095365,2.6226043701171875e-05,0.00010657310485839844
8.273124694824219e-05,0.05054759979248047,0.006253026306152348,0.083338,2.574920654296875e-05,8.940696716308594e-05
0.00010657310485839844,0.06939315795898438,0.007258672592163062,0.276278,2.765655517578125e-05,9.942054748535156e-05
6.318092346191406e-05,0.06286263465881348,0.017100103530883787,0.166965,2.4318695068359375e-05,8.320808410644531e-05
0.00011205673217773438,0.06542253494262695,0.0051115479888916016,0.071381,2.7179718017578125e-05,9.942054748535156e-05
8.058547973632812e-05,0.05360865592956543,0.00865042425537109,0.089661,3.075599670410156e-05,0.00013446807861328125
7.867813110351562e-05,0.057529449462890625,0.0024634532318115188,0.333264,2.5510787963867188e-05,9.465217590332031e-05
0.0001354217529296875,0.05744814872741699,0.020786476425170897,0.240871,2.6702880859375e-05,9.632110595703125e-05
0.00010061264038085938,0.027240514755249023,0.0030676648864746137,0.080674,2.47955322265625e-05,9.34600830078125e-05
8.416175842285156e-05,0.07177209854125977,0.014671117523193361,0.063997,2.2411346435546875e-05,8.511543273925781e-05
5.888938903808594e-05,0.06376051902770996,0.0016736799316406231,0.057992,2.6464462280273438e-05,0.00011205673217773438
9.202957153320312e-05,0.07224273681640625,0.004091249389648444,0.18433,2.9325485229492188e-05,0.0001232624053955078
9.202957153320312e-05,0.06265568733215332,0.0009775252075195362,0.106678,2.6226043701171875e-05,9.870529174804688e-05
9.202957153320312e-05,0.05210757255554199,0.0033800959472656267,0.309612,4.291534423828125e-05,0.00013065338134765625
6.532669067382812e-05,0.06763648986816406,0.0055206941070556625,0.082456,2.9325485229492188e-05,0.00011801719665527344
9.1552734375e-05,0.04336428642272949,0.0059942070617675786,0.080886,2.5033950805664062e-05,0.0001010894775390625
8.821487426757812e-05,0.03868675231933594,0.004556419067382814,0.09182,2.6226043701171875e-05,9.799003601074219e-05
8.225440979003906e-05,0.058837890625,0.0035857377624511633,0.13969,2.4318695068359375e-05,8.893013000488281e-05
0.00010251998901367188,0.02546215057373047,0.013792216308593744,0.106592,3.0040740966796875e-05,0.00011229515075683594
0.00012373924255371094,0.05679798126220703,0.011401412994384741,0.270118,4.291534423828125e-05,0.00014448165893554688
9.179115295410156e-05,0.06002020835876465,0.009650699279785152,0.089952,2.9802322387695312e-05,0.00011420249938964844
0.00010156631469726562,0.046651601791381836,0.0032275767364501884,0.065421,3.4809112548828125e-05,0.00012350082397460938
0.0001049041748046875,0.05642104148864746,0.005237578216552734,0.060884,2.7418136596679688e-05,9.512901306152344e-05
0.00012350082397460938,0.04940462112426758,0.006398425109863284,0.080467,2.3126602172851562e-05,8.463859558105469e-05
7.343292236328125e-05,0.04799318313598633,0.003995027618408198,0.12717,2.2172927856445312e-05,8.487701416015625e-05
0.00011229515075683594,0.05303788185119629,0.011865589752197273,0.07161,2.8133392333984375e-05,0.000118255615234375
7.557868957519531e-05,0.0734403133392334,0.0021112727050781044,0.300337,3.3855438232421875e-05,0.00011610984802246094
7.390975952148438e-05,0.0773158073425293,0.008730847229003913,0.064436,3.600120544433594e-05,0.00012540817260742188
7.867813110351562e-05,0.0457453727722168,0.005635565048217772,0.095694,2.193450927734375e-05,9.226799011230469e-05
0.00010943412780761719,0.09386920928955078,0.0007509427337646507,0.072697,2.4318695068359375e-05,8.7738037109375e-05
7.939338684082031e-05,0.04507112503051758,0.007833620056152346,0.079316,3.0994415283203125e-05,0.00012135505676269531
0.0001308917999267578,0.04623150825500488,0.0010146208343505825,0.107519,3.2901763916015625e-05,0.00012421607971191406
9.107589721679688e-05,0.06046414375305176,0.016681348312377928,0.094987,4.935264587402344e-05,0.00020122528076171875
8.96453857421875e-05,0.06210017204284668,0.019104515640258793,0.086683,3.814697265625e-05,0.00012731552124023438
8.559226989746094e-05,0.05371379852294922,0.0026378448791503917,0.109818,2.5033950805664062e-05,0.00010037422180175781
9.703636169433594e-05,0.05641484260559082,0.004214374313354488,0.078365,3.409385681152344e-05,0.00012803077697753906
8.726119995117188e-05,0.06307601928710938,0.004378880218505854,0.069971,3.7670135498046875e-05,0.00013494491577148438
8.153915405273438e-05,0.07059836387634277,0.0013614988861083976,0.088894,2.5987625122070312e-05,0.0001049041748046875
8.440017700195312e-05,0.0747222900390625,0.008127745285034182,0.09186,3.075599670410156e-05,0.00012826919555664062
0.0001380443572998047,0.0642542839050293,0.00702365132141114,0.082642,3.62396240234375e-05,0.00011873245239257812
7.128715515136719e-05,0.09192109107971191,0.0034052618713378974,0.085903,2.8371810913085938e-05,0.00010943412780761719
0.00012063980102539062,0.034247636795043945,0.0018655630950927746,0.058662,2.7179718017578125e-05,0.00012302398681640625
8.606910705566406e-05,0.03530693054199219,0.002717169784545892,0.103026,3.695487976074219e-05,0.00011086463928222656
0.00010585784912109375,0.05162477493286133,0.009617613418579099,0.089992,3.790855407714844e-05,0.000164031982421875
0.00013136863708496094,0.04593610763549805,0.0034660518493652287,0.082141,2.288818359375e-05,9.369850158691406e-05
6.151199340820312e-05,0.05048227310180664,0.0010274645996093817,0.083655,2.6702880859375e-05,0.0001068115234375
6.365776062011719e-05,0.06880760192871094,0.0010747373352050782,0.069799,2.384185791015625e-05,8.702278137207031e-05
9.202957153320312e-05,0.0682227611541748,0.011927356063842778,0.082963,3.361701965332031e-05,0.0001201629638671875
7.414817810058594e-05,0.053752899169921875,0.0030577809753417895,0.132806,2.47955322265625e-05,9.298324584960938e-05
7.843971252441406e-05,0.015348196029663086,0.005770544464111321,0.090593,2.5272369384765625e-05,0.00010752677917480469
0.00013327598571777344,0.047368526458740234,0.007913026306152343,0.066053,3.5762786865234375e-05,0.00013065338134765625
9.72747802734375e-05,0.06957626342773438,0.0016299449768066299,0.147241,2.7894973754882812e-05,0.00010704994201660156
5.841255187988281e-05,0.0540008544921875,0.005750467880249022,0.073492,3.457069396972656e-05,0.0001270771026611328
6.747245788574219e-05,0.030475616455078125,0.009988429687499994,0.075827,2.86102294921875e-05,0.00011348724365234375
7.367134094238281e-05,0.06390047073364258,0.002420912521362298,0.071707,2.2411346435546875e-05,8.392333984375e-05
7.82012939453125e-05,0.0476222038269043,0.013856820587158203,0.104796,2.47955322265625e-05,9.512901306152344e-05
6.580352783203125e-05,0.030759334564208984,0.002951083175659175,0.077658,2.3126602172851562e-05,8.726119995117188e-05
7.700920104980469e-05,0.04201769828796387,0.0020316996307373075,0.077803,3.361701965332031e-05,0.00012993812561035156
7.867813110351562e-05,0.04930543899536133,0.002500158416748055,0.198038,2.9802322387695312e-05,0.00010180473327636719
7.224082946777344e-05,0.06769466400146484,0.009973561904907224,0.072077,2.6226043701171875e-05,9.822845458984375e-05
7.581710815429688e-05,0.047252655029296875,0.006590072967529295,0.072923,2.9802322387695312e-05,9.036064147949219e-05
6.771087646484375e-05,0.04521012306213379,0.0021201362152099557,0.126948,2.6702880859375e-05,9.775161743164062e-05
7.677078247070312e-05,0.07444381713867188,0.005180937225341797,0.082343,3.4332275390625e-05,0.00012969970703125
8.249282836914062e-05,0.08032059669494629,0.0041729105834961006,0.081962,2.9087066650390625e-05,0.00010895729064941406
7.605552673339844e-05,0.07062864303588867,0.003422520309448243,0.074419,3.504753112792969e-05,0.00011372566223144531
6.246566772460938e-05,0.07616114616394043,0.003861191360473637,0.101933,2.765655517578125e-05,0.00013828277587890625
5.3882598876953125e-05,0.1068422794342041,0.00923633924865723,0.077636,2.9325485229492188e-05,0.00011348724365234375
7.653236389160156e-05,0.05211615562438965,0.009759123626708985,0.098759,3.647804260253906e-05,0.00012826919555664062
0.00011873245239257812,0.06135749816894531,0.0029946063232421938,0.07168,2.7179718017578125e-05,9.72747802734375e-05
8.034706115722656e-05,0.08589887619018555,0.0024931456298828147,0.084728,2.2411346435546875e-05,9.942054748535156e-05
8.702278137207031e-05,0.07767152786254883,0.00849827619934082,0.121586,3.314018249511719e-05,0.00014781951904296875
7.677078247070312e-05,0.045891761779785156,0.004656434082031244,0.087026,3.266334533691406e-05,0.00013327598571777344
7.486343383789062e-05,0.06033682823181152,0.001076141494750979,0.071781,2.7894973754882812e-05,0.00011205673217773438
9.679794311523438e-05,0.07219624519348145,0.001794611892700193,0.066915,3.504753112792969e-05,0.0001347064971923828
8.535385131835938e-05,0.0473024845123291,0.009524200302124017,0.073594,3.147125244140625e-05,0.00011944770812988281
7.677078247070312e-05,0.06404709815979004,0.013075926025390622,0.078267,3.2901763916015625e-05,0.00012421607971191406
9.5367431640625e-05,0.042243242263793945,0.020261807815551758,0.131633,3.218650817871094e-05,0.00010609626770019531
0.00012946128845214844,0.058975934982299805,0.008590290100097653,0.074243,3.528594970703125e-05,0.00011920928955078125
7.653236389160156e-05,0.04978466033935547,0.011604673431396484,0.160802,3.266334533691406e-05,0.00012445449829101562
0.00011181831359863281,0.05576944351196289,0.0020668325042724617,0.09479,5.030632019042969e-05,0.00018715858459472656
0.00012993812561035156,0.06655049324035645,0.0014191632080078065,0.07802,3.24249267578125e-05,0.00011324882507324219
8.177757263183594e-05,0.07678580284118652,0.0050199532623290966,0.084763,3.790855407714844e-05,0.00013685226440429688
0.00013208389282226562,0.07309985160827637,0.0035114260559082067,0.076262,3.409385681152344e-05,0.0001266002655029297
9.1552734375e-05,0.06265497207641602,0.005324380691528324,0.135792,3.0517578125e-05,0.00010848045349121094
0.000110626220703125,0.08310079574584961,0.009947281341552733,0.07302,3.337860107421875e-05,0.0001220703125
8.296966552734375e-05,0.0766458511352539,0.011829877136230474,0.066977,2.47955322265625e-05,9.846687316894531e-05
0.00012493133544921875,0.04191732406616211,0.0015750933837890557,0.064505,2.6226043701171875e-05,0.00010156631469726562
0.00010085105895996094,0.09553122520446777,0.00373598376464844,0.073113,3.552436828613281e-05,0.00012254714965820312
8.96453857421875e-05,0.05841708183288574,0.01426174324035645,0.13432,2.7418136596679688e-05,9.894371032714844e-05
0.0001220703125,0.06887149810791016,0.001135336807250975,0.073797,2.4318695068359375e-05,9.894371032714844e-05
0.00015735626220703125,0.034282684326171875,0.0073392670593261655,0.083904,3.4809112548828125e-05,0.00012803077697753906
0.00011968612670898438,0.05465960502624512,0.0035015283203125025,0.06469,3.0279159545898438e-05,0.00011730194091796875
0.00013136863708496094,0.06122612953186035,0.0011267947082519575,0.069087,2.6464462280273438e-05,9.465217590332031e-05
8.821487426757812e-05,0.03692269325256348,0.003798363815307612,0.089939,2.4080276489257812e-05,9.250640869140625e-05
6.747245788574219e-05,0.04496407508850098,0.0032087553558349594,0.060094,2.193450927734375e-05,9.34600830078125e-05
0.000118255615234375,0.03874325752258301,0.013595265289306643,0.061179,2.2649765014648438e-05,8.177757263183594e-05
0.0001201629638671875,0.054148197174072266,0.00487257806396485,0.111284,3.314018249511719e-05,0.000118255615234375
6.175041198730469e-05,0.06677603721618652,0.004182023788452144,0.075049,2.6941299438476562e-05,0.00010132789611816406
7.891654968261719e-05,0.03432726860046387,0.0019079923248291053,0.07579,3.600120544433594e-05,0.00013256072998046875
7.605552673339844e-05,0.06029534339904785,0.001224634368896485,0.073892,2.7894973754882812e-05,0.00010347366333007812
6.604194641113281e-05,0.060959815979003906,0.00764780897521973,0.079606,3.266334533691406e-05,0.00011301040649414062
7.43865966796875e-05,0.052533626556396484,0.011048199478149417,0.064134,3.1948089599609375e-05,0.0001125335693359375
9.1552734375e-05,0.059247493743896484,0.0007473935852050778,0.076474,2.7894973754882812e-05,0.0001125335693359375
0.000125885009765625,0.04212665557861328,0.0007506283874511716,0.076363,2.8848648071289062e-05,0.00012087821960449219
0.00012493133544921875,0.08654975891113281,0.00296128742980957,0.103922,5.221366882324219e-05,0.00020813941955566406
7.653236389160156e-05,0.0457456111907959,0.000829754959106449,0.095689,3.361701965332031e-05,0.00011444091796875
8.606910705566406e-05,0.05576586723327637,0.01668366804504394,0.076646,3.528594970703125e-05,0.00012683868408203125
8.940696716308594e-05,0.05621170997619629,0.0008218964691162067,0.065113,3.4809112548828125e-05,0.00012350082397460938
6.747245788574219e-05,0.05740165710449219,0.001687675064086902,0.133782,2.4557113647460938e-05,9.918212890625e-05
8.296966552734375e-05,0.05944013595581055,0.002704631744384761,0.083014,2.3126602172851562e-05,8.487701416015625e-05
0.00011873245239257812,0.03480172157287598,0.0013777173309326152,0.071272,3.4332275390625e-05,0.0001239776611328125
5.459785461425781e-05,0.04299020767211914,0.001578934524536127,0.066877,4.315376281738281e-05,0.00016188621520996094
6.651878356933594e-05,0.04656648635864258,0.01551450828552245,0.15196,3.337860107421875e-05,0.000110626220703125
7.581710815429688e-05,0.0673973560333252,0.002353044738769544,0.13051,3.6716461181640625e-05,0.00012946128845214844
5.7220458984375e-05,0.05212235450744629,0.006376352035522462,0.084438,3.9577484130859375e-05,0.00014591217041015625
5.459785461425781e-05,0.0302889347076416,0.008400186065673831,0.132046,3.2901763916015625e-05,0.00011682510375976562
9.632110595703125e-05,0.06355476379394531,0.002010292587280277,0.079315,3.0517578125e-05,0.00011873245239257812
8.344650268554688e-05,0.06157255172729492,0.01136160133361816,0.20102,2.9802322387695312e-05,0.00012087821960449219
9.489059448242188e-05,0.07078266143798828,0.0031320327758789096,0.071225,3.3855438232421875e-05,0.00011396408081054688
8.7738037109375e-05,0.060370683670043945,0.014195625244140628,0.074889,3.075599670410156e-05,0.00012612342834472656
6.461143493652344e-05,0.06568098068237305,0.014872885375976558,0.143294,2.9325485229492188e-05,0.00011610984802246094
9.441375732421875e-05,0.06671428680419922,0.01597716830444336,0.107918,3.314018249511719e-05,0.00015282630920410156
0.00010323524475097656,0.0701906681060791,0.010001346237182615,0.075893,2.4557113647460938e-05,9.441375732421875e-05
9.298324584960938e-05,0.07608747482299805,0.027373425949096683,0.073362,2.5510787963867188e-05,9.202957153320312e-05
0.00011110305786132812,0.0755758285522461,0.004391044418334961,0.066358,3.719329833984375e-05,0.0001239776611328125
8.416175842285156e-05,0.08767390251159668,0.014424553253173822,0.078048,2.7418136596679688e-05,0.00011134147644042969
0.00011563301086425781,0.05165982246398926,0.00563169874572754,0.073781,2.5033950805664062e-05,9.918212890625e-05
8.940696716308594e-05,0.06811046600341797,0.009229912017822278,0.150326,2.6702880859375e-05,9.942054748535156e-05
9.703636169433594e-05,0.06328892707824707,0.0021141409606933587,0.097428,3.409385681152344e-05,0.0001239776611328125
7.653236389160156e-05,0.0271151065826416,0.003698731216430662,0.078266,2.5272369384765625e-05,0.00010657310485839844
0.00013637542724609375,0.04185986518859863,0.004124868713378915,0.127239,3.528594970703125e-05,0.00012373924255371094
8.487701416015625e-05,0.04522371292114258,0.001175705596923829,0.086353,3.0517578125e-05,0.00012183189392089844
6.794929504394531e-05,0.040506601333618164,0.009918775100708002,0.091355,3.504753112792969e-05,0.00012111663818359375
7.677078247070312e-05,0.07335758209228516,0.008473452682495122,0.08238,3.123283386230469e-05,0.00011873245239257812
6.532669067382812e-05,0.09081888198852539,0.0011053982391357464,0.073486,2.9802322387695312e-05,0.00011134147644042969
6.437301635742188e-05,0.07343220710754395,0.0012430396575927732,0.093098,2.574920654296875e-05,9.5367431640625e-05
7.796287536621094e-05,0.03854012489318848,0.0023888002624511684,0.071551,3.0040740966796875e-05,9.584426879882812e-05
8.106231689453125e-05,0.08847856521606445,0.007562037338256833,0.091061,2.956390380859375e-05,0.00010132789611816406
7.462501525878906e-05,0.04189586639404297,0.0017792895660400376,0.076489,3.147125244140625e-05,0.00011396408081054688
9.989738464355469e-05,0.07264113426208496,0.006357974975585934,0.121257,3.0517578125e-05,0.00011396408081054688
8.7738037109375e-05,0.04894065856933594,0.0068314814453125094,0.160237,2.2649765014648438e-05,9.679794311523438e-05
0.00010371208190917969,0.06479144096374512,0.0092526775970459,0.064386,2.8371810913085938e-05,0.00011086463928222656
6.628036499023438e-05,0.06140279769897461,0.0034445363769531195,0.119774,2.7894973754882812e-05,0.00010466575622558594
9.822845458984375e-05,0.06181836128234863,0.005058217086791994,0.07421,3.123283386230469e-05,0.00011420249938964844
9.083747863769531e-05,0.05837535858154297,0.004211447174072264,0.085093,2.8133392333984375e-05,9.584426879882812e-05
7.843971252441406e-05,0.04026341438293457,0.003638034988403316,0.165524,3.1948089599609375e-05,0.00010657310485839844
0.00010251998901367188,0.0806889533996582,0.018082228897094724,0.075977,4.076957702636719e-05,0.00012826919555664062
8.034706115722656e-05,0.05092477798461914,0.004158879211425784,0.084797,4.076957702636719e-05,0.00015807151794433594
9.799003601074219e-05,0.060237884521484375,0.004791822525024414,0.086229,3.8623809814453125e-05,0.00012922286987304688
8.463859558105469e-05,0.06658387184143066,0.0013580066986083883,0.150543,3.409385681152344e-05,0.0001163482666015625
6.127357482910156e-05,0.0719912052154541,0.01802156779479981,0.073303,2.765655517578125e-05,0.00010323524475097656
6.222724914550781e-05,0.07827901840209961,0.0007083644561767591,0.061007,3.123283386230469e-05,0.00010895729064941406
5.984306335449219e-05,0.04680752754211426,0.004992027877807614,0.117676,3.3855438232421875e-05,0.00012230873107910156
7.414817810058594e-05,0.07270264625549316,0.0069837202606201215,0.064369,3.337860107421875e-05,8.916854858398438e-05
6.794929504394531e-05,0.06592202186584473,0.002913983261108394,0.081238,2.288818359375e-05,8.344650268554688e-05
9.870529174804688e-05,0.06666016578674316,0.003767990722656253,0.060235,3.0279159545898438e-05,0.0001327991485595703
8.249282836914062e-05,0.08110547065734863,0.007397417175292964,0.118788,2.8371810913085938e-05,9.894371032714844e-05
8.559226989746094e-05,0.037374019622802734,0.003246317520141595,0.07111,2.3126602172851562e-05,8.702278137207031e-05
0.00011491775512695312,0.029448270797729492,0.0016454112854003972,0.084016,2.3365020751953125e-05,8.440017700195312e-05
0.00010228157043457031,0.04302215576171875,0.00506708799743652,0.075686,3.695487976074219e-05,0.00012969970703125
7.843971252441406e-05,0.044595956802368164,0.0025845725555419946,0.065148,2.384185791015625e-05,0.00010418891906738281
0.00010204315185546875,0.06533956527709961,0.0010814316101074167,0.066793,3.4809112548828125e-05,0.00012946128845214844
0.00010967254638671875,0.0549163818359375,0.013475384933471682,0.089793,3.0279159545898438e-05,0.00011229515075683594
0.00010180473327636719,0.06415438652038574,0.004299303726196288,0.080721,3.695487976074219e-05,0.0001304149627685547
6.580352783203125e-05,0.06866049766540527,0.001882201095581057,0.077304,2.6226043701171875e-05,0.0001049041748046875
7.390975952148438e-05,0.06538152694702148,0.005842270828247065,0.082349,2.4080276489257812e-05,8.916854858398438e-05
9.989738464355469e-05,0.04233264923095703,0.0019313639678955052,0.073021,2.4318695068359375e-05,9.369850158691406e-05
9.202957153320312e-05,0.051606178283691406,0.005847900924682618,0.05844,2.7418136596679688e-05,9.870529174804688e-05
6.771087646484375e-05,0.06220650672912598,0.0025179772033691455,0.116461,2.3365020751953125e-05,8.511543273925781e-05
9.679794311523438e-05,0.03468751907348633,0.0025786381988525398,0.077597,2.384185791015625e-05,8.940696716308594e-05
7.939338684082031e-05,0.04277300834655762,0.0009930841217040964,0.119399,2.8133392333984375e-05,0.00010061264038085938
8.368492126464844e-05,0.039482831954956055,0.004634531066894529,0.069177,2.7894973754882812e-05,9.965896606445312e-05
0.00010919570922851562,0.04172492027282715,0.0013466695404052709,0.079765,2.3365020751953125e-05,0.00010967254638671875
9.72747802734375e-05,0.04368853569030762,0.005058448577880861,0.083299,2.47955322265625e-05,0.00010895729064941406
7.891654968261719e-05,0.04891514778137207,0.003271814025878908,0.063761,2.9325485229492188e-05,0.00010538101196289062
7.581710815429688e-05,0.0392305850982666,0.018605075363159182,0.117546,2.7418136596679688e-05,0.000102996826171875
6.604194641113281e-05,0.04360556602478027,0.0013231466979980455,0.063778,2.5033950805664062e-05,0.00010395050048828125
0.0001010894775390625,0.04062795639038086,0.0024557106170654264,0.099859,3.314018249511719e-05,9.942054748535156e-05
7.128715515136719e-05,0.042016029357910156,0.0026479453582763657,0.107073,3.5762786865234375e-05,0.00014972686767578125
0.00010991096496582031,0.03400611877441406,0.014496970733642575,0.072841,2.8371810913085938e-05,0.00010275840759277344
8.535385131835938e-05,0.042461395263671875,0.002804845535278322,0.083563,2.5987625122070312e-05,9.489059448242188e-05
7.486343383789062e-05,0.04860377311706543,0.002867875183105467,0.082012,2.7418136596679688e-05,0.00010585784912109375
7.128715515136719e-05,0.0710136890411377,0.0033405937957763643,0.07452,3.170967102050781e-05,0.0001163482666015625
9.846687316894531e-05,0.037833452224731445,0.004607782760620113,0.091159,3.075599670410156e-05,0.00011157989501953125
9.202957153320312e-05,0.06284642219543457,0.004526641525268549,0.072386,3.4809112548828125e-05,0.00012135505676269531
8.7738037109375e-05,0.07690954208374023,0.007335986633300776,0.07573,3.814697265625e-05,0.0001251697540283203
8.7738037109375e-05,0.04994678497314453,0.0030403912658691357,0.094088,2.6464462280273438e-05,9.584426879882812e-05
7.891654968261719e-05,0.0680086612701416,0.007706604324340824,0.102114,3.337860107421875e-05,0.0001125335693359375
7.05718994140625e-05,0.04525184631347656,0.006684060867309577,0.070292,4.3392181396484375e-05,0.00016307830810546875
8.082389831542969e-05,0.035691022872924805,0.006695878723144533,0.095497,4.1961669921875e-05,0.0001773834228515625
8.797645568847656e-05,0.03965592384338379,0.0021161859893798762,0.07741,2.5272369384765625e-05,9.298324584960938e-05
0.00012755393981933594,0.054594993591308594,0.002229433410644535,0.062732,3.0994415283203125e-05,0.00011777877807617188
0.00012445449829101562,0.06386780738830566,0.008388319885253903,0.126363,3.4332275390625e-05,0.00012183189392089844
6.699562072753906e-05,0.08143854141235352,0.004595020263671881,0.063257,3.2901763916015625e-05,0.00012063980102539062
0.00010395050048828125,0.04169917106628418,0.005691737991333004,0.085969,3.4809112548828125e-05,0.0001163482666015625
9.083747863769531e-05,0.04989051818847656,0.0017781275024414123,0.082726,3.0040740966796875e-05,0.00012373924255371094
0.00011038780212402344,0.042707204818725586,0.008248154220581061,0.076065,3.0517578125e-05,0.0001163482666015625
8.368492126464844e-05,0.07874226570129395,0.009152324447631838,0.07174,3.790855407714844e-05,0.000110626220703125
0.00010395050048828125,0.05964350700378418,0.006427972396850584,0.071466,3.6716461181640625e-05,0.00012159347534179688
0.00011110305786132812,0.07205343246459961,0.0035269184722900443,0.087986,2.6226043701171875e-05,9.942054748535156e-05
7.414817810058594e-05,0.07989048957824707,0.001751249389648435,0.077295,2.6941299438476562e-05,9.846687316894531e-05
7.939338684082031e-05,0.06843090057373047,0.003463755203247071,0.109874,3.886222839355469e-05,0.0001347064971923828
0.00011444091796875,0.07149934768676758,0.003991287200927736,0.060757,2.6702880859375e-05,9.703636169433594e-05
0.00010561943054199219,0.05745720863342285,0.0034798122100830053,0.060532,3.337860107421875e-05,0.00012612342834472656
6.198883056640625e-05,0.08478736877441406,0.0050062826080322365,0.132983,3.314018249511719e-05,0.00013184547424316406
8.082389831542969e-05,0.03519916534423828,0.0036620636138915974,0.063309,2.7179718017578125e-05,0.00011491775512695312
9.942054748535156e-05,0.04535365104675293,0.0009915920867919897,0.084136,3.0279159545898438e-05,0.00011944770812988281
9.226799011230469e-05,0.033180952072143555,0.0008136907501220675,0.109808,3.814697265625e-05,0.00012826919555664062
9.226799011230469e-05,0.08713006973266602,0.0011175084991455198,0.186933,2.7418136596679688e-05,9.655952453613281e-05
7.724761962890625e-05,0.03817105293273926,0.007438626205444332,0.080488,3.218650817871094e-05,0.0001232624053955078
9.5367431640625e-05,0.03639030456542969,0.0015079341430664084,0.074848,2.6702880859375e-05,9.560585021972656e-05
6.222724914550781e-05,0.06366467475891113,0.0023504528198242253,0.063784,3.4809112548828125e-05,0.00012183189392089844
7.104873657226562e-05,0.06185626983642578,0.003804640716552732,0.071106,3.123283386230469e-05,0.00011777877807617188
0.00011587142944335938,0.04683089256286621,0.0008891178131103517,0.08115,3.314018249511719e-05,0.00011491775512695312
8.177757263183594e-05,0.04826545715332031,0.00483228556823731,0.081228,4.076957702636719e-05,0.0001304149627685547
0.00011324882507324219,0.058127403259277344,0.00822792388916016,0.20548,4.458427429199219e-05,0.00015687942504882812
8.153915405273438e-05,0.03489995002746582,0.004451386642456048,0.075925,3.361701965332031e-05,0.0001227855682373047
7.05718994140625e-05,0.053128719329833984,0.00393537049865722,0.063894,3.218650817871094e-05,0.00012087821960449219
8.630752563476562e-05,0.05322742462158203,0.0035019447021484434,0.069807,3.504753112792969e-05,0.00012922286987304688
6.437301635742188e-05,0.0356442928314209,0.0010544774169921889,0.193188,2.7894973754882812e-05,0.00010800361633300781
9.799003601074219e-05,0.04333996772766113,0.012773779235839847,0.071614,2.9325485229492188e-05,9.870529174804688e-05
0.00010347366333007812,0.05549883842468262,0.0047419537353515645,0.06587,3.218650817871094e-05,0.00012612342834472656
6.532669067382812e-05,0.044423580169677734,0.013031709350585924,0.159261,3.5762786865234375e-05,0.0001385211944580078
9.870529174804688e-05,0.04755258560180664,0.007340821273803713,0.112717,3.4809112548828125e-05,0.00012302398681640625
9.417533874511719e-05,0.05434536933898926,0.019132583984375007,0.071291,3.647804260253906e-05,0.00011992454528808594
7.510185241699219e-05,0.05512499809265137,0.002060458297729495,0.06938,2.7894973754882812e-05,0.00011110305786132812
0.00010657310485839844,0.0694429874420166,0.005400180725097653,0.120646,2.8848648071289062e-05,0.00010752677917480469
7.033348083496094e-05,0.060048580169677734,0.005662220428466799,0.076277,3.123283386230469e-05,0.00011754035949707031
0.00011587142944335938,0.03599905967712402,0.0028573625183105356,0.14899,3.361701965332031e-05,0.00012636184692382812
0.00010585784912109375,0.07518196105957031,0.005963618301391596,0.101901,3.147125244140625e-05,0.00011038780212402344
8.797645568847656e-05,0.08249473571777344,0.0069564335937500055,0.066713,3.218650817871094e-05,0.00013017654418945312
9.584426879882812e-05,0.08263826370239258,0.0072050927581787105,0.112456,3.337860107421875e-05,0.00010776519775390625
0.000110626220703125,0.0802159309387207,0.004949857727050783,0.072684,2.5272369384765625e-05,9.322166442871094e-05
0.00010895729064941406,0.08518695831298828,0.0060109502105712975,0.131347,3.1948089599609375e-05,0.00012993812561035156
7.367134094238281e-05,0.058791160583496094,0.01786894247436524,0.095326,2.6226043701171875e-05,0.0001049041748046875
9.608268737792969e-05,0.08992242813110352,0.004925238357543951,0.065089,3.504753112792969e-05,0.00014853477478027344
8.177757263183594e-05,0.07917428016662598,0.009727767395019543,0.157376,2.956390380859375e-05,0.00011754035949707031
0.00010800361633300781,0.07785964012145996,0.005242572143554683,0.105397,2.8133392333984375e-05,0.00010466575622558594
0.00013256072998046875,0.06816744804382324,0.0046545774383544986,0.102583,2.7179718017578125e-05,0.00010633468627929688
0.00010633468627929688,0.05620265007019043,0.0021677438812255923,0.098767,3.552436828613281e-05,0.00012445449829101562
9.822845458984375e-05,0.08536243438720703,0.003200616317749025,0.067619,2.4080276489257812e-05,0.00010204315185546875
0.00010395050048828125,0.09329032897949219,0.0038692117919921776,0.156926,2.6464462280273438e-05,0.00010013580322265625
9.584426879882812e-05,0.12969756126403809,0.0023109268798828103,0.093211,3.62396240234375e-05,0.0001304149627685547
7.081031799316406e-05,0.07023286819458008,0.002826775939941406,0.065442,2.9087066650390625e-05,0.00011801719665527344
0.00011014938354492188,0.03775906562805176,0.0014262848815917994,0.067604,2.86102294921875e-05,0.00011706352233886719
7.271766662597656e-05,0.025693655014038086,0.0033700561370849647,0.077816,3.838539123535156e-05,0.00013375282287597656
8.106231689453125e-05,0.09700489044189453,0.010575861389160154,0.069343,2.8848648071289062e-05,9.489059448242188e-05
6.914138793945312e-05,0.03905129432678223,0.0010187480163574153,0.067405,2.288818359375e-05,8.606910705566406e-05
0.00010800361633300781,0.09367918968200684,0.007201262405395509,0.211672,3.647804260253906e-05,0.00011706352233886719
6.961822509765625e-05,0.052149295806884766,0.005283917785644535,0.069199,3.62396240234375e-05,0.00012683868408203125
6.723403930664062e-05,0.02883148193359375,0.008065207687377923,0.087734,3.552436828613281e-05,0.00011754035949707031
9.34600830078125e-05,0.07225561141967773,0.001884412490844728,0.177563,2.765655517578125e-05,9.751319885253906e-05
0.00010418891906738281,0.03513622283935547,0.006680725341796881,0.087569,2.574920654296875e-05,9.799003601074219e-05
8.153915405273438e-05,0.04331779479980469,0.0039014535064697264,0.063638,2.288818359375e-05,8.559226989746094e-05
7.724761962890625e-05,0.060811519622802734,0.003202846954345709,0.072527,3.9577484130859375e-05,0.00013399124145507812
0.00010585784912109375,0.05280017852783203,0.002271775085449221,0.077443,3.933906555175781e-05,0.00015473365783691406
7.843971252441406e-05,0.04011201858520508,0.0010697572631835905,0.100858,3.147125244140625e-05,0.00011467933654785156
0.0001323223114013672,0.0360567569732666,0.009023501068115239,0.070419,2.6226043701171875e-05,0.00011086463928222656
7.43865966796875e-05,0.031121015548706055,0.004234488845825196,0.072074,3.314018249511719e-05,0.00011587142944335938
5.650520324707031e-05,0.04460477828979492,0.0010388936614990213,0.06679,2.765655517578125e-05,0.00011110305786132812
8.916854858398438e-05,0.06412935256958008,0.0009110792236328158,0.074042,3.123283386230469e-05,0.00012445449829101562
7.510185241699219e-05,0.06961917877197266,0.0077376826324462855,0.070996,2.5987625122070312e-05,9.34600830078125e-05
0.00010228157043457031,0.03637290000915527,0.0048475887145996155,0.081366,2.3126602172851562e-05,0.00010514259338378906
6.914138793945312e-05,0.05601978302001953,0.0036811890869140607,0.061697,2.765655517578125e-05,0.00011205673217773438
0.00011038780212402344,0.0410161018371582,0.013821289138793949,0.085795,3.528594970703125e-05,0.00012683868408203125
9.107589721679688e-05,0.051104068756103516,0.015917789337158206,0.074903,3.266334533691406e-05,0.0001270771026611328
9.226799011230469e-05,0.04895949363708496,0.008545656890869141,0.075155,2.3603439331054688e-05,9.560585021972656e-05
7.891654968261719e-05,0.062032461166381836,0.0038620473022460966,0.079038,2.9802322387695312e-05,0.00010609626770019531
9.965896606445312e-05,0.07813191413879395,0.0012438462982177767,0.084949,2.5987625122070312e-05,0.00010824203491210938
9.250640869140625e-05,0.06711816787719727,0.006563218109130853,0.095283,4.458427429199219e-05,0.00013637542724609375
7.653236389160156e-05,0.06307077407836914,0.003655607070922856,0.09616,2.574920654296875e-05,0.0001049041748046875
9.822845458984375e-05,0.06357383728027344,0.0026525843811035094,0.07018,3.24249267578125e-05,0.00012350082397460938
8.130073547363281e-05,0.09393620491027832,0.029850519821166988,0.076853,2.4318695068359375e-05,9.1552734375e-05
8.749961853027344e-05,0.050890207290649414,0.004499000961303706,0.088093,2.002716064453125e-05,7.939338684082031e-05
8.296966552734375e-05,0.0532529354095459,0.010913739318847662,0.097005,2.0742416381835938e-05,7.724761962890625e-05
9.846687316894531e-05,0.06063222885131836,0.002972778549194338,0.08001,2.3365020751953125e-05,8.416175842285156e-05
8.487701416015625e-05,0.02683091163635254,0.017749069213867194,0.102,4.2438507080078125e-05,0.00013589859008789062
5.9604644775390625e-05,0.04774212837219238,0.0008301249694824264,0.09863,2.574920654296875e-05,0.00010156631469726562
6.961822509765625e-05,0.05587315559387207,0.005803775085449214,0.089536,2.2411346435546875e-05,8.368492126464844e-05
5.412101745605469e-05,0.06556391716003418,0.004282410827636723,0.075234,2.5987625122070312e-05,9.441375732421875e-05
6.794929504394531e-05,0.07240033149719238,0.0018833451538085993,0.068947,2.1457672119140625e-05,8.273124694824219e-05
7.224082946777344e-05,0.05123615264892578,0.008068578781127933,0.136986,3.838539123535156e-05,0.00012826919555664062
9.942054748535156e-05,0.04595327377319336,0.001749185653686522,0.072229,2.8133392333984375e-05,0.00010943412780761719
7.343292236328125e-05,0.04967665672302246,0.002308321487426754,0.083638,2.574920654296875e-05,9.274482727050781e-05
6.794929504394531e-05,0.03964400291442871,0.006650184509277346,0.075403,3.123283386230469e-05,8.916854858398438e-05
6.842613220214844e-05,0.05719709396362305,0.008974540695190436,0.137316,2.3126602172851562e-05,8.678436279296875e-05
9.441375732421875e-05,0.054169654846191406,0.0006836800384521502,0.06927,2.1696090698242188e-05,8.20159912109375e-05
8.463859558105469e-05,0.07181930541992188,0.0031395358581542965,0.074573,2.8133392333984375e-05,0.00010895729064941406
0.00084686279296875,0.0848703384399414,0.0024382785797119194,0.068975,4.029273986816406e-05,0.00016236305236816406
7.82012939453125e-05,0.07085394859313965,0.0032858254699707073,0.076747,2.7179718017578125e-05,0.0001125335693359375
9.298324584960938e-05,0.08213186264038086,0.017727125427246096,0.119128,3.695487976074219e-05,0.00014090538024902344
8.749961853027344e-05,0.047107696533203125,0.0013013930664062534,0.061664,2.86102294921875e-05,0.00012063980102539062
7.200241088867188e-05,0.03566265106201172,0.0015656247100830079,0.114204,3.0040740966796875e-05,0.00010967254638671875
8.678436279296875e-05,0.02927708625793457,0.002850008163452142,0.093715,3.886222839355469e-05,0.0001285076141357422
9.322166442871094e-05,0.04565238952636719,0.0008454745635986249,0.130614,2.5987625122070312e-05,9.34600830078125e-05
9.131431579589844e-05,0.03678083419799805,0.0029858643341064417,0.08157,2.9802322387695312e-05,9.72747802734375e-05
8.058547973632812e-05,0.04082512855529785,0.0012754621276855477,0.090849,3.457069396972656e-05,0.0001266002655029297
0.00011706352233886719,0.05073213577270508,0.007538381759643553,0.064583,3.457069396972656e-05,0.00013399124145507812
7.796287536621094e-05,0.03538656234741211,0.01703458439636231,0.092982,2.7894973754882812e-05,0.00010395050048828125
0.00012421607971191406,0.06258678436279297,0.005601656951904302,0.070585,2.9087066650390625e-05,0.00010609626770019531
0.00012350082397460938,0.05203509330749512,0.004101666519165041,0.058328,2.5033950805664062e-05,9.894371032714844e-05
6.818771362304688e-05,0.051371097564697266,0.008491848800659174,0.129002,3.409385681152344e-05,0.0001289844512939453
0.00010347366333007812,0.030736923217773438,0.006663081924438485,0.134233,3.147125244140625e-05,0.00011491775512695312
5.817413330078125e-05,0.03971266746520996,0.0024105894317626997,0.143951,3.075599670410156e-05,0.00010752677917480469
9.179115295410156e-05,0.04556536674499512,0.005603445098876947,0.073552,2.956390380859375e-05,0.00011754035949707031
5.602836608886719e-05,0.020143747329711914,0.003938885604858389,0.133863,2.4318695068359375e-05,9.822845458984375e-05
7.462501525878906e-05,0.040970563888549805,0.00725718334960937,0.123812,2.5510787963867188e-05,9.870529174804688e-05
8.749961853027344e-05,0.05765652656555176,0.007447964889526371,0.072793,3.6716461181640625e-05,0.0001354217529296875
8.058547973632812e-05,0.06429290771484375,0.0025575636444091776,0.084094,2.6702880859375e-05,0.00010013580322265625
8.034706115722656e-05,0.05485391616821289,0.004590162185668947,0.083521,4.6253204345703125e-05,0.0001552104949951172
6.747245788574219e-05,0.021234989166259766,0.008482945861816402,0.062685,3.4332275390625e-05,0.0001308917999267578
6.961822509765625e-05,0.052504777908325195,0.015301357910156244,0.156978,2.86102294921875e-05,0.00014662742614746094
9.322166442871094e-05,0.0629432201385498,0.0053631967773437594,0.160126,2.765655517578125e-05,0.00010657310485839844
5.4836273193359375e-05,0.04272818565368652,0.00431615232849121,0.062931,3.0279159545898438e-05,0.00010657310485839844
7.319450378417969e-05,0.06255221366882324,0.0015448788299560479,0.079686,2.6941299438476562e-05,9.918212890625e-05
7.43865966796875e-05,0.0417332649230957,0.002922018783569333,0.083082,3.3855438232421875e-05,0.00012111663818359375
9.274482727050781e-05,0.04442954063415527,0.013631461975097653,0.175403,2.6702880859375e-05,9.274482727050781e-05
8.511543273925781e-05,0.07275199890136719,0.016809673614501947,0.195555,2.7179718017578125e-05,9.369850158691406e-05
6.890296936035156e-05,0.03822064399719238,0.004291261550903314,0.132278,2.4557113647460938e-05,9.250640869140625e-05
6.580352783203125e-05,0.048116207122802734,0.029827127349853516,0.073462,2.47955322265625e-05,0.0001010894775390625
0.00013446807861328125,0.042207956314086914,0.005205967269897471,0.172614,2.574920654296875e-05,0.00010943412780761719
0.000125885009765625,0.03847932815551758,0.00899246296691894,0.081377,3.8623809814453125e-05,0.00013566017150878906
8.606910705566406e-05,0.04927539825439453,0.006640809234619141,0.087741,2.956390380859375e-05,0.00010895729064941406
6.937980651855469e-05,0.05158400535583496,0.00816367208862305,0.079551,2.6464462280273438e-05,0.00010824203491210938
0.00010895729064941406,0.060688018798828125,0.013319460647583006,0.081332,2.6226043701171875e-05,0.0001087188720703125
8.368492126464844e-05,0.08450508117675781,0.005845023132324212,0.068224,2.956390380859375e-05,0.00010466575622558594
6.842613220214844e-05,0.08436346054077148,0.0074589324798584045,0.062716,2.5033950805664062e-05,8.940696716308594e-05
8.726119995117188e-05,0.03909564018249512,0.0010897653961181586,0.20116,2.288818359375e-05,9.083747863769531e-05
6.914138793945312e-05,0.0786128044128418,0.01782758000183106,0.070697,2.4557113647460938e-05,8.96453857421875e-05
0.00011777877807617188,0.06561589241027832,0.006642231475830082,0.090263,2.3126602172851562e-05,8.559226989746094e-05
6.413459777832031e-05,0.045136451721191406,0.006226192474365233,0.064,2.8371810913085938e-05,0.00011277198791503906
9.250640869140625e-05,0.025450944900512695,0.0015869076538085891,0.10147,2.574920654296875e-05,9.512901306152344e-05
6.747245788574219e-05,0.06173968315124512,0.008999032150268566,0.212689,3.218650817871094e-05,0.0001304149627685547
6.937980651855469e-05,0.05165266990661621,0.017249191909790046,0.099044,3.123283386230469e-05,0.00011515617370605469
5.5789947509765625e-05,0.05997896194458008,0.015955181152343748,0.088743,3.314018249511719e-05,0.00011754035949707031
8.96453857421875e-05,0.030225038528442383,0.012201324615478515,0.133965,2.8848648071289062e-05,0.00010657310485839844
7.534027099609375e-05,0.0860600471496582,0.013828988220214847,0.076998,3.123283386230469e-05,0.00013065338134765625
0.00010704994201660156,0.058474063873291016,0.005781459625244151,0.144417,3.361701965332031e-05,0.00012087821960449219
8.749961853027344e-05,0.06751251220703125,0.006372814620971681,0.088961,4.291534423828125e-05,0.00016069412231445312
7.414817810058594e-05,0.07394576072692871,0.0071758546600341755,0.080849,2.956390380859375e-05,0.0001049041748046875
8.153915405273438e-05,0.07345795631408691,0.011198383819580077,0.080763,2.3126602172851562e-05,8.7738037109375e-05
5.984306335449219e-05,0.0678260326385498,0.004114140197753913,0.111228,4.1484832763671875e-05,0.00018262863159179688
9.1552734375e-05,0.04627227783203125,0.0023409229278564397,0.0719,3.218650817871094e-05,0.00011920928955078125
0.00011491775512695312,0.043053388595581055,0.0036941239013671967,0.180386,3.170967102050781e-05,0.00011682510375976562
0.00012302398681640625,0.0379180908203125,0.0037827263488769552,0.091486,3.647804260253906e-05,0.0001266002655029297
6.461143493652344e-05,0.053636789321899414,0.003480881454467774,0.082773,2.8848648071289062e-05,0.00011277198791503906
8.296966552734375e-05,0.07477474212646484,0.001245485855102535,0.146374,3.123283386230469e-05,0.00010728836059570312
0.00011754035949707031,0.062340736389160156,0.0065862144622802765,0.208284,2.86102294921875e-05,0.00011849403381347656
8.58306884765625e-05,0.062401771545410156,0.0013335490264892585,0.103671,4.0531158447265625e-05,0.0001888275146484375
9.202957153320312e-05,0.03513288497924805,0.004042539413452145,0.065667,3.361701965332031e-05,0.0001277923583984375
0.00012040138244628906,0.07340049743652344,0.0013564753875732471,0.200539,2.7418136596679688e-05,0.00011491775512695312
0.00011301040649414062,0.04614734649658203,0.006856242965698242,0.073976,4.9114227294921875e-05,0.00018906593322753906
9.703636169433594e-05,0.05273032188415527,0.000842301208496099,0.073818,2.9802322387695312e-05,0.00011563301086425781
6.532669067382812e-05,0.04789257049560547,0.01679174259948729,0.179437,3.6716461181640625e-05,0.00015115737915039062
0.00010585784912109375,0.042494773864746094,0.0034205331115722687,0.084297,2.47955322265625e-05,0.000102996826171875
9.083747863769531e-05,0.06071329116821289,0.004478783096313471,0.096836,2.6702880859375e-05,0.00010848045349121094
9.369850158691406e-05,0.06838130950927734,0.012534637557983397,0.224663,3.457069396972656e-05,0.00014662742614746094
6.580352783203125e-05,0.05517387390136719,0.0030288496246337893,0.079901,2.7894973754882812e-05,0.00010442733764648438
0.00014162063598632812,0.05823469161987305,0.0030851418762207067,0.093122,2.6702880859375e-05,9.489059448242188e-05
0.00010347366333007812,0.05352449417114258,0.015184160964965818,0.066957,3.5762786865234375e-05,0.0001239776611328125
7.009506225585938e-05,0.05844521522521973,0.0012745320892333933,0.14199,2.6464462280273438e-05,0.00010633468627929688
0.00010514259338378906,0.023869991302490234,0.0034023710632324344,0.252735,2.384185791015625e-05,0.0001049041748046875
8.344650268554688e-05,0.06196713447570801,0.0016173664703369173,0.093386,2.5272369384765625e-05,0.00010275840759277344
9.965896606445312e-05,0.029712438583374023,0.0007930082702636843,0.309185,3.337860107421875e-05,0.00014138221740722656
8.392333984375e-05,0.03928184509277344,0.01348235284423828,0.110584,3.123283386230469e-05,0.0001220703125
8.273124694824219e-05,0.04909181594848633,0.005452719757080074,0.088828,2.956390380859375e-05,0.0001010894775390625
9.846687316894531e-05,0.07378458976745605,0.01228749816894531,0.08032,3.123283386230469e-05,0.00011658668518066406
8.487701416015625e-05,0.04852151870727539,0.0193148893737793,0.06856,2.47955322265625e-05,8.678436279296875e-05
7.104873657226562e-05,0.04589343070983887,0.0072835723876953085,0.151425,2.5987625122070312e-05,9.989738464355469e-05
7.081031799316406e-05,0.07661318778991699,0.009664531967163076,0.211128,3.790855407714844e-05,0.0001270771026611328
7.43865966796875e-05,0.04217052459716797,0.026818578521728517,0.079858,3.075599670410156e-05,0.00011014938354492188
9.393692016601562e-05,0.038848876953125,0.0016395292510986287,0.116026,2.5510787963867188e-05,9.1552734375e-05
0.00010061264038085938,0.04586315155029297,0.00427662634277344,0.090181,3.62396240234375e-05,0.0001285076141357422
7.414817810058594e-05,0.04683184623718262,0.028048602584838864,0.077171,3.123283386230469e-05,0.00011444091796875
8.153915405273438e-05,0.07652020454406738,0.0021146735992431664,0.079316,2.6226043701171875e-05,0.00011086463928222656
6.127357482910156e-05,0.05811285972595215,0.0029781937103271483,0.188527,3.337860107421875e-05,0.00012683868408203125
8.916854858398438e-05,0.09106755256652832,0.00836764541625977,0.06609,3.170967102050781e-05,0.0001163482666015625
7.176399230957031e-05,0.05688977241516113,0.015548946746826178,0.118541,3.0040740966796875e-05,0.00011420249938964844
0.00010251998901367188,0.045976877212524414,0.013894170806884765,0.098802,3.457069396972656e-05,0.00012922286987304688
8.559226989746094e-05,0.06836199760437012,0.014234885772705083,0.079466,4.1484832763671875e-05,0.00011324882507324219
7.104873657226562e-05,0.06686758995056152,0.004588628082275392,0.172595,3.2901763916015625e-05,0.00011777877807617188
8.082389831542969e-05,0.1108250617980957,0.014858140594482427,0.114143,2.765655517578125e-05,0.0001068115234375
8.344650268554688e-05,0.062081098556518555,0.008572056518554694,0.080339,2.8133392333984375e-05,0.00010919570922851562
7.534027099609375e-05,0.04942965507507324,0.009123108963012702,0.115571,4.00543212890625e-05,0.0001690387725830078
9.608268737792969e-05,0.06152606010437012,0.007260850128173818,0.146491,3.266334533691406e-05,0.00011587142944335938
7.700920104980469e-05,0.02208709716796875,0.01058191981506347,0.071873,3.62396240234375e-05,0.0001418590545654297
8.153915405273438e-05,0.05637669563293457,0.0007585298614501967,0.119892,3.266334533691406e-05,0.00010466575622558594
8.869171142578125e-05,0.04934406280517578,0.009974937850952145,0.102093,3.719329833984375e-05,0.0001251697540283203
6.747245788574219e-05,0.07714653015136719,0.007620499496459959,0.069995,2.4557113647460938e-05,9.274482727050781e-05
7.081031799316406e-05,0.08091044425964355,0.007951432571411135,0.07439,2.6941299438476562e-05,9.059906005859375e-05
0.00011563301086425781,0.043412208557128906,0.02145083618164062,0.114875,4.1484832763671875e-05,0.00011968612670898438
6.771087646484375e-05,0.06495332717895508,0.017325766342163082,0.084082,2.8848648071289062e-05,0.00010728836059570312
9.775161743164062e-05,0.0770571231842041,0.005218109558105463,0.069652,2.9087066650390625e-05,9.918212890625e-05
0.00011539459228515625,0.06774020195007324,0.014093859283447266,0.090683,4.5299530029296875e-05,8.797645568847656e-05
0.00011301040649414062,0.0407567024230957,0.006063582290649419,0.081936,3.0279159545898438e-05,0.00010728836059570312
0.00010228157043457031,0.04071164131164551,0.004022270629882807,0.085152,3.0994415283203125e-05,0.00011587142944335938
8.702278137207031e-05,0.04475879669189453,0.007911004425048829,0.134824,2.5987625122070312e-05,0.00010538101196289062
7.62939453125e-05,0.06518936157226562,0.0007505327148437518,0.073308,3.0517578125e-05,0.00010919570922851562
7.963180541992188e-05,0.0702061653137207,0.006353477828979492,0.066857,3.6716461181640625e-05,0.00011849403381347656
0.00011897087097167969,0.07033085823059082,0.0021088341369628893,0.104686,3.218650817871094e-05,0.00011920928955078125
0.00010967254638671875,0.06529545783996582,0.006803546554565429,0.090018,3.147125244140625e-05,0.0001246929168701172
0.00010967254638671875,0.07735729217529297,0.007844080368041989,0.090284,2.6702880859375e-05,0.0001049041748046875
9.679794311523438e-05,0.04662036895751953,0.005274890991210937,0.070979,4.696846008300781e-05,0.000156402587890625
9.989738464355469e-05,0.07082462310791016,0.002961014480590815,0.08153,3.528594970703125e-05,0.0001323223114013672
9.489059448242188e-05,0.08812880516052246,0.006768624832153319,0.078348,3.0279159545898438e-05,0.00011682510375976562
0.00010895729064941406,0.07398319244384766,0.013331940093994146,0.080409,3.0517578125e-05,0.00012564659118652344
7.414817810058594e-05,0.07872700691223145,0.0028107544403076223,0.063827,2.6941299438476562e-05,0.00010514259338378906
8.749961853027344e-05,0.03294253349304199,0.012632789627075203,0.144059,2.4318695068359375e-05,8.940696716308594e-05
8.535385131835938e-05,0.05892753601074219,0.003623773300170899,0.084938,2.574920654296875e-05,9.179115295410156e-05
8.702278137207031e-05,0.06873106956481934,0.0024535369873046886,0.06125,3.0279159545898438e-05,0.00011014938354492188
8.320808410644531e-05,0.07529044151306152,0.008994364990234371,0.088536,4.0531158447265625e-05,0.00012302398681640625
0.00011444091796875,0.040946245193481445,0.006913516510009765,0.077737,2.765655517578125e-05,9.512901306152344e-05
7.700920104980469e-05,0.04137992858886719,0.0060072897491455085,0.080969,3.790855407714844e-05,0.0001475811004638672
9.34600830078125e-05,0.03897237777709961,0.0043412933044433555,0.121507,3.123283386230469e-05,0.0001304149627685547
7.700920104980469e-05,0.06065082550048828,0.0023289410400390564,0.08432,2.86102294921875e-05,0.00010728836059570312
0.00010442733764648438,0.05718803405761719,0.0028631966857910196,0.095772,4.7206878662109375e-05,0.00018930435180664062
6.270408630371094e-05,0.0689237117767334,0.0021914730834960983,0.08492,4.1484832763671875e-05,0.00011658668518066406
6.246566772460938e-05,0.0552828311920166,0.007510431320190428,0.088243,3.504753112792969e-05,0.0001304149627685547
7.462501525878906e-05,0.027551651000976562,0.002167626708984377,0.187831,4.315376281738281e-05,0.00016760826110839844
8.916854858398438e-05,0.0267486572265625,0.0027725111083984344,0.074992,3.170967102050781e-05,0.00012159347534179688
7.987022399902344e-05,0.07920241355895996,0.007449454910278319,0.121643,4.76837158203125e-05,0.00017595291137695312
8.726119995117188e-05,0.07249593734741211,0.0018550581207275457,0.100751,2.9802322387695312e-05,0.00011420249938964844
7.796287536621094e-05,0.07048273086547852,0.006133952331542972,0.065425,3.24249267578125e-05,0.00012493133544921875
9.822845458984375e-05,0.06007552146911621,0.003210393890380858,0.083316,2.8133392333984375e-05,0.00010991096496582031
6.890296936035156e-05,0.055756568908691406,0.008155093017578136,0.196759,4.4345855712890625e-05,0.00016355514526367188
8.702278137207031e-05,0.10229349136352539,0.009484684478759761,0.068513,2.8848648071289062e-05,0.00010347366333007812
8.392333984375e-05,0.05940556526184082,0.01037526844787598,0.120862,3.314018249511719e-05,0.00011396408081054688
0.00010013580322265625,0.08469700813293457,0.0007030430145263666,0.070993,2.5510787963867188e-05,9.512901306152344e-05
0.00011897087097167969,0.08875894546508789,0.006820471466064459,0.076287,4.100799560546875e-05,0.000118255615234375
0.00014638900756835938,0.06402850151062012,0.0030169904022216767,0.061372,3.4809112548828125e-05,0.00012350082397460938
0.000110626220703125,0.055536508560180664,0.011102017852783197,0.072303,3.266334533691406e-05,0.00012087821960449219
8.058547973632812e-05,0.09907722473144531,0.020319249908447273,0.135483,3.504753112792969e-05,0.00012826919555664062
8.249282836914062e-05,0.06049180030822754,0.004959793548583988,0.08302,3.218650817871094e-05,0.00011587142944335938
9.989738464355469e-05,0.06754231452941895,0.0015212142639160209,0.073707,3.0517578125e-05,0.00012826919555664062
8.106231689453125e-05,0.07580041885375977,0.013449123489379877,0.072913,2.9325485229492188e-05,0.00010776519775390625
0.00010442733764648438,0.07180595397949219,0.019431555175781254,0.08635,3.123283386230469e-05,9.34600830078125e-05
0.00011086463928222656,0.06146073341369629,0.003821060562133785,0.110725,4.2438507080078125e-05,0.0001266002655029297
8.7738037109375e-05,0.03858184814453125,0.0016445769195556625,0.091337,2.2649765014648438e-05,9.965896606445312e-05
8.177757263183594e-05,0.05653977394104004,0.011337420608520513,0.074998,2.574920654296875e-05,9.34600830078125e-05
0.00010180473327636719,0.06824827194213867,0.005445214813232416,0.095907,3.6716461181640625e-05,0.00013399124145507812
5.6743621826171875e-05,0.08726763725280762,0.000889307983398438,0.083467,3.123283386230469e-05,0.00011587142944335938
9.369850158691406e-05,0.04180645942687988,0.004459150726318362,0.142843,3.409385681152344e-05,0.00011610984802246094
9.298324584960938e-05,0.11147260665893555,0.0039989666442871025,0.071152,2.86102294921875e-05,0.00011754035949707031
0.00010848045349121094,0.10244536399841309,0.003389125625610348,0.085608,3.314018249511719e-05,0.0001342296600341797
6.842613220214844e-05,0.07283425331115723,0.023079663757324217,0.105921,2.5510787963867188e-05,9.799003601074219e-05
7.390975952148438e-05,0.03874826431274414,0.006440649002075194,0.087507,2.86102294921875e-05,0.00011944770812988281
6.842613220214844e-05,0.0926060676574707,0.000970797317504879,0.130832,3.7670135498046875e-05,0.00012230873107910156
0.00015282630920410156,0.06013298034667969,0.004121517181396486,0.076,4.2438507080078125e-05,0.00016307830810546875
7.510185241699219e-05,0.03828239440917969,0.014122714965820307,0.076257,3.838539123535156e-05,0.00016689300537109375
8.606910705566406e-05,0.07344245910644531,0.004315921096801761,0.076595,2.956390380859375e-05,0.00010848045349121094
7.367134094238281e-05,0.06402420997619629,0.007602065673828123,0.063584,2.6464462280273438e-05,9.918212890625e-05
0.00010180473327636719,0.056270599365234375,0.014358936309814455,0.060875,4.839897155761719e-05,0.00017189979553222656
0.00014019012451171875,0.09798312187194824,0.00803453359985351,0.144571,3.0279159545898438e-05,0.0001068115234375
0.00011086463928222656,0.031104087829589844,0.0031190095672607443,0.076874,4.1961669921875e-05,0.00016260147094726562
0.00010013580322265625,0.058583974838256836,0.0008962252349853511,0.106503,3.0517578125e-05,0.00010800361633300781
8.96453857421875e-05,0.032382965087890625,0.004081233978271481,0.081625,2.765655517578125e-05,0.00011157989501953125
7.081031799316406e-05,0.055782318115234375,0.0023090707092285195,0.073972,3.0994415283203125e-05,0.00012683868408203125
0.0001163482666015625,0.04853510856628418,0.00963229353332519,0.111476,4.172325134277344e-05,0.00014781951904296875
9.846687316894531e-05,0.06928181648254395,0.022016513748168945,0.066705,3.170967102050781e-05,0.00011801719665527344
0.00012445449829101562,0.07649445533752441,0.009158504394531253,0.113896,2.6941299438476562e-05,9.822845458984375e-05
9.441375732421875e-05,0.04463648796081543,0.014107377365112306,0.083397,2.6702880859375e-05,0.0001220703125
8.058547973632812e-05,0.06105828285217285,0.0026809872131347556,0.134002,2.4318695068359375e-05,0.00010251998901367188
0.00012493133544921875,0.04139542579650879,0.011713555953979493,0.068577,2.3603439331054688e-05,8.940696716308594e-05
7.963180541992188e-05,0.053670644760131836,0.006636501052856458,0.129372,2.8133392333984375e-05,0.00011658668518066406
0.00011205673217773438,0.06467175483703613,0.015154415252685544,0.066472,3.62396240234375e-05,0.0001232624053955078
7.700920104980469e-05,0.04467296600341797,0.00272928263854981,0.084628,4.2438507080078125e-05,0.0001823902130126953
6.413459777832031e-05,0.0438084602355957,0.0018164597930908216,0.104281,2.5272369384765625e-05,9.226799011230469e-05
8.392333984375e-05,0.09211421012878418,0.0008745236206054718,0.06777,3.218650817871094e-05,0.00012922286987304688
0.00012373924255371094,0.05854058265686035,0.00428163041687013,0.143304,3.2901763916015625e-05,0.0001163482666015625
8.368492126464844e-05,0.07401156425476074,0.0024026854400634734,0.121312,2.9802322387695312e-05,0.00010991096496582031
7.772445678710938e-05,0.04217410087585449,0.0022846214447021507,0.077984,2.8848648071289062e-05,0.0001163482666015625
8.20159912109375e-05,0.09914469718933105,0.010688158920288085,0.073172,4.1484832763671875e-05,0.0001270771026611328
0.00010013580322265625,0.0612187385559082,0.003397989334106441,0.114361,3.0517578125e-05,0.00011038780212402344
0.00011014938354492188,0.0646665096282959,0.005788683120727528,0.137833,3.647804260253906e-05,0.00013637542724609375
9.393692016601562e-05,0.059044837951660156,0.014374868347167974,0.068323,2.7418136596679688e-05,0.00011205673217773438
9.989738464355469e-05,0.04645276069641113,0.022555268875122075,0.087334,2.384185791015625e-05,8.988380432128906e-05
0.00010800361633300781,0.06040620803833008,0.023646970199584963,0.074751,4.887580871582031e-05,0.0001392364501953125
0.00011920928955078125,0.05577421188354492,0.0126375256652832,0.101163,3.9577484130859375e-05,0.0001277923583984375
9.918212890625e-05,0.06691646575927734,0.0029189860382080046,0.083096,3.147125244140625e-05,0.00011897087097167969
0.00011348724365234375,0.04399371147155762,0.002110578125000012,0.169032,3.24249267578125e-05,0.00011301040649414062
9.083747863769531e-05,0.08313488960266113,0.008868769409179689,0.082148,3.361701965332031e-05,0.00012254714965820312
6.794929504394531e-05,0.06621527671813965,0.005095041137695308,0.086719,3.647804260253906e-05,0.0001246929168701172
9.083747863769531e-05,0.07550668716430664,0.010862244491577147,0.085245,3.647804260253906e-05,0.00012755393981933594
6.794929504394531e-05,0.06861662864685059,0.024925313171386715,0.076991,3.9577484130859375e-05,0.00015234947204589844
0.00011348724365234375,0.08019804954528809,0.025057545349121094,0.087353,3.838539123535156e-05,0.00014543533325195312
9.059906005859375e-05,0.08050751686096191,0.0018313630828857425,0.072699,3.170967102050781e-05,0.0001068115234375
0.00011086463928222656,0.055823564529418945,0.0010056602172851536,0.063807,2.9802322387695312e-05,0.0001068115234375
7.677078247070312e-05,0.09718728065490723,0.008009193099975581,0.118011,3.6716461181640625e-05,0.0001442432403564453
0.00011491775512695312,0.07294917106628418,0.009029191253662111,0.117727,3.4332275390625e-05,0.000125885009765625
9.34600830078125e-05,0.07049107551574707,0.0032397851867675825,0.082908,3.3855438232421875e-05,0.00011944770812988281
0.00010371208190917969,0.03838539123535156,0.006234120681762698,0.082022,2.8133392333984375e-05,0.00010752677917480469
0.00012636184692382812,0.05140042304992676,0.002879837249755865,0.080076,3.457069396972656e-05,0.00011801719665527344
6.961822509765625e-05,0.07233595848083496,0.005909595718383787,0.08526,3.504753112792969e-05,0.00014543533325195312
9.202957153320312e-05,0.06781530380249023,0.01228313775634765,0.091119,3.814697265625e-05,0.00011038780212402344
8.58306884765625e-05,0.07987022399902344,0.006224663116455073,0.076673,3.0040740966796875e-05,0.00010943412780761719
0.00012063980102539062,0.0705108642578125,0.008523202270507818,0.105706,3.0279159545898438e-05,0.00012564659118652344
9.131431579589844e-05,0.07704830169677734,0.003616511398315425,0.108769,3.314018249511719e-05,0.00011539459228515625
0.00010251998901367188,0.038059234619140625,0.001218062347412105,0.073231,3.409385681152344e-05,0.00012612342834472656
0.00011515617370605469,0.058405160903930664,0.004231787612915039,0.103547,2.7179718017578125e-05,0.00010156631469726562
8.821487426757812e-05,0.05039238929748535,0.003655663726806646,0.066602,3.4332275390625e-05,0.00012683868408203125
7.319450378417969e-05,0.0699164867401123,0.01767421731567384,0.166229,3.504753112792969e-05,0.00013875961303710938
9.822845458984375e-05,0.0337069034576416,0.00420822251892089,0.140689,3.170967102050781e-05,0.00010418891906738281
8.440017700195312e-05,0.04484152793884277,0.002572962524414066,0.064148,2.6464462280273438e-05,9.870529174804688e-05
9.274482727050781e-05,0.03270459175109863,0.007857799179077155,0.082268,3.314018249511719e-05,0.0001125335693359375
0.00012183189392089844,0.032921791076660156,0.0014611168518066375,0.081736,3.0517578125e-05,0.00011086463928222656
8.654594421386719e-05,0.04733753204345703,0.002623073989868163,0.161968,3.0279159545898438e-05,0.00012993812561035156
0.00010228157043457031,0.045685768127441406,0.004848787017822265,0.074629,2.7894973754882812e-05,0.00012803077697753906
0.00010228157043457031,0.030728816986083984,0.0032654033508300734,0.121716,3.409385681152344e-05,0.00012087821960449219
9.489059448242188e-05,0.05780601501464844,0.0008812657623291087,0.195347,3.5762786865234375e-05,0.000110626220703125
8.392333984375e-05,0.07730484008789062,0.003890585418701173,0.066204,3.123283386230469e-05,0.000110626220703125
9.560585021972656e-05,0.08163976669311523,0.0025444907684326196,0.071448,3.1948089599609375e-05,0.00012421607971191406
7.796287536621094e-05,0.05611920356750488,0.00952686424255371,0.101925,3.147125244140625e-05,0.00011801719665527344
9.822845458984375e-05,0.05017828941345215,0.000884770156860365,0.130898,2.956390380859375e-05,0.00010323524475097656
9.274482727050781e-05,0.05763673782348633,0.002278197555541983,0.23147,2.5510787963867188e-05,0.00010037422180175781
7.891654968261719e-05,0.05553603172302246,0.0013546033630371102,0.093999,4.029273986816406e-05,0.00015020370483398438
7.319450378417969e-05,0.05480146408081055,0.000866230377197269,0.184416,3.4809112548828125e-05,0.0001266002655029297
8.821487426757812e-05,0.06022810935974121,0.002487907043457027,0.066334,3.552436828613281e-05,0.00012135505676269531
7.128715515136719e-05,0.02438640594482422,0.005665537521362299,0.109478,3.075599670410156e-05,0.0001163482666015625
6.937980651855469e-05,0.04670572280883789,0.008351256393432621,0.075651,3.361701965332031e-05,0.00013113021850585938
0.0001049041748046875,0.05050468444824219,0.021570906906127923,0.07197,2.3603439331054688e-05,8.368492126464844e-05
9.799003601074219e-05,0.05695748329162598,0.0030872625732421832,0.15606,2.4318695068359375e-05,8.797645568847656e-05
0.00010657310485839844,0.03271889686584473,0.009653799377441402,0.095114,3.147125244140625e-05,0.00011324882507324219
0.00011396408081054688,0.043688297271728516,0.009087435623168938,0.181929,3.3855438232421875e-05,0.00012922286987304688
0.00012135505676269531,0.046041011810302734,0.0023451153717041068,0.099004,3.0040740966796875e-05,0.00010418891906738281
8.320808410644531e-05,0.0400700569152832,0.0035006291809081963,0.100931,2.5510787963867188e-05,9.012222290039062e-05
9.393692016601562e-05,0.03693032264709473,0.009011955230712895,0.111882,3.62396240234375e-05,0.00013327598571777344
6.723403930664062e-05,0.05507946014404297,0.0077028204956054724,0.090971,2.6226043701171875e-05,9.703636169433594e-05
8.96453857421875e-05,0.07938337326049805,0.004442217880249025,0.086519,3.361701965332031e-05,0.00011610984802246094
0.00011181831359863281,0.07079339027404785,0.004018093841552731,0.068207,2.5033950805664062e-05,9.036064147949219e-05
7.534027099609375e-05,0.05253291130065918,0.0008618391265869108,0.124476,3.0517578125e-05,0.00011801719665527344
6.198883056640625e-05,0.09265589714050293,0.005207946365356458,0.136782,2.8133392333984375e-05,0.00012135505676269531
9.393692016601562e-05,0.10187506675720215,0.0040357042083740205,0.059124,3.457069396972656e-05,0.0001220703125
8.559226989746094e-05,0.060201406478881836,0.009282667221069338,0.091736,3.3855438232421875e-05,0.00011205673217773438
8.797645568847656e-05,0.08087825775146484,0.007106279632568366,0.067503,2.6226043701171875e-05,9.489059448242188e-05
7.033348083496094e-05,0.06799578666687012,0.005802369903564447,0.127476,3.24249267578125e-05,0.00012612342834472656
0.00010752677917480469,0.08909296989440918,0.004572371978759759,0.09198,2.9087066650390625e-05,0.00011587142944335938
9.417533874511719e-05,0.09667277336120605,0.0071639778442382784,0.126668,2.956390380859375e-05,0.00010728836059570312
0.00010013580322265625,0.04481673240661621,0.015296283142089848,0.064758,3.9577484130859375e-05,0.00013756752014160156
0.00011706352233886719,0.08222389221191406,0.00404302781677246,0.094889,3.170967102050781e-05,0.0001251697540283203
0.00010085105895996094,0.061127662658691406,0.0007277076263427773,0.079148,3.0994415283203125e-05,9.965896606445312e-05
0.0001347064971923828,0.08331751823425293,0.0007899550018310442,0.171719,2.956390380859375e-05,0.00010943412780761719
0.00010204315185546875,0.06705117225646973,0.012728722610473628,0.081835,2.7894973754882812e-05,0.00011086463928222656
6.341934204101562e-05,0.03398275375366211,0.006098663543701172,0.149201,3.0279159545898438e-05,0.00011754035949707031
0.000102996826171875,0.05110669136047363,0.0017286276855468796,0.083671,2.4080276489257812e-05,9.489059448242188e-05
8.58306884765625e-05,0.06624031066894531,0.002153948242187509,0.135343,2.2411346435546875e-05,8.487701416015625e-05
9.560585021972656e-05,0.052339792251586914,0.005450542556762694,0.083538,3.170967102050781e-05,0.0001201629638671875
6.818771362304688e-05,0.046215057373046875,0.0018476784973144589,0.140647,4.5299530029296875e-05,0.0001819133758544922
0.00010228157043457031,0.029196977615356445,0.007768160079956052,0.105201,2.7894973754882812e-05,0.00011444091796875
9.441375732421875e-05,0.03047323226928711,0.0015495759582519475,0.076965,3.170967102050781e-05,0.0001239776611328125
0.00011610984802246094,0.051709651947021484,0.0022090124206542994,0.078067,3.1948089599609375e-05,0.00011777877807617188
8.940696716308594e-05,0.06626319885253906,0.0049701468963622986,0.074773,2.9802322387695312e-05,0.00010895729064941406
8.893013000488281e-05,0.04611468315124512,0.003277542022705082,0.159271,2.5510787963867188e-05,8.96453857421875e-05
8.20159912109375e-05,0.05099678039550781,0.002026985397338865,0.100385,2.4318695068359375e-05,9.036064147949219e-05
8.678436279296875e-05,0.026080608367919922,0.0042156838836669985,0.154856,2.956390380859375e-05,9.846687316894531e-05
9.679794311523438e-05,0.04828476905822754,0.005864212875366211,0.06062,2.4557113647460938e-05,9.489059448242188e-05
9.202957153320312e-05,0.049785614013671875,0.01159028497314453,0.077419,3.266334533691406e-05,9.560585021972656e-05
9.202957153320312e-05,0.047124624252319336,0.012039901794433594,0.218611,2.9325485229492188e-05,0.00011014938354492188
8.845329284667969e-05,0.064300537109375,0.002886702636718752,0.152196,3.719329833984375e-05,0.00012230873107910156
0.00012040138244628906,0.0387425422668457,0.012685736572265627,0.073988,2.5272369384765625e-05,8.535385131835938e-05
8.678436279296875e-05,0.044208526611328125,0.014243901046752924,0.081891,3.528594970703125e-05,0.00012683868408203125
9.393692016601562e-05,0.029900312423706055,0.00888171316528319,0.131286,2.6702880859375e-05,0.0001628398895263672
6.67572021484375e-05,0.07227063179016113,0.0014868972625732418,0.107391,3.147125244140625e-05,0.00012135505676269531
8.225440979003906e-05,0.06860589981079102,0.003250044830322263,0.087092,3.504753112792969e-05,0.0001201629638671875
6.842613220214844e-05,0.06134390830993652,0.007120987777709961,0.114745,2.5510787963867188e-05,0.00010132789611816406
6.937980651855469e-05,0.06816339492797852,0.013124861923217768,0.102609,3.123283386230469e-05,0.0001251697540283203
6.961822509765625e-05,0.03411865234375,0.05289759817504883,0.196771,2.8133392333984375e-05,0.00010323524475097656
9.894371032714844e-05,0.07105803489685059,0.007207436813354479,0.146661,2.86102294921875e-05,0.0001125335693359375
0.00011730194091796875,0.05692744255065918,0.002777888046264637,0.178214,2.8371810913085938e-05,0.00010752677917480469
0.00013375282287597656,0.07620668411254883,0.004660957000732435,0.148327,3.1948089599609375e-05,0.00012373924255371094
0.00010013580322265625,0.06362080574035645,0.002544636169433595,0.132159,3.314018249511719e-05,0.00012493133544921875
9.250640869140625e-05,0.09465551376342773,0.008266028427124011,0.171776,3.075599670410156e-05,0.00012445449829101562
0.00011730194091796875,0.11500191688537598,0.002697739303588867,0.083662,3.0994415283203125e-05,0.00011467933654785156
9.965896606445312e-05,0.08832740783691406,0.007974280975341794,0.088827,3.314018249511719e-05,0.00016045570373535156
8.821487426757812e-05,0.09796667098999023,0.009648976684570307,0.095074,2.765655517578125e-05,0.00011348724365234375
9.608268737792969e-05,0.12011861801147461,0.011337795272827147,0.075309,4.792213439941406e-05,0.00017833709716796875
5.91278076171875e-05,0.11381173133850098,0.004926962051391606,0.080965,2.5033950805664062e-05,9.1552734375e-05
0.00010919570922851562,0.06839704513549805,0.0074110120239257865,0.074831,2.9802322387695312e-05,0.00010752677917480469
8.96453857421875e-05,0.1326460838317871,0.0018009989776611307,0.116246,3.6716461181640625e-05,0.00013184547424316406
0.00011396408081054688,0.053583383560180664,0.003416882324218745,0.077325,2.8848648071289062e-05,9.942054748535156e-05
9.608268737792969e-05,0.11383700370788574,0.024327642639160152,0.126392,2.47955322265625e-05,0.00010442733764648438
8.535385131835938e-05,0.06195235252380371,0.005876075988769533,0.107944,3.24249267578125e-05,0.0001201629638671875
0.00010633468627929688,0.07124710083007812,0.0013416460876464892,0.068587,3.2901763916015625e-05,0.00011491775512695312
7.843971252441406e-05,0.05072975158691406,0.0038722298126220717,0.086852,2.86102294921875e-05,9.775161743164062e-05
7.581710815429688e-05,0.05113506317138672,0.0008783152465820371,0.079937,3.0517578125e-05,0.00012636184692382812
0.00011038780212402344,0.05289316177368164,0.0013793506927490262,0.129743,2.9325485229492188e-05,0.00010848045349121094
7.605552673339844e-05,0.052583932876586914,0.0013996633758544819,0.198001,3.790855407714844e-05,0.00014734268188476562
0.00010180473327636719,0.06537365913391113,0.0008201240081787131,0.068548,3.075599670410156e-05,9.870529174804688e-05
8.034706115722656e-05,0.06426191329956055,0.005455873962402338,0.073454,4.2438507080078125e-05,0.00014495849609375
0.00010752677917480469,0.03972220420837402,0.001879694885253913,0.107481,2.7418136596679688e-05,0.00011157989501953125
8.130073547363281e-05,0.0641779899597168,0.0009838934020996032,0.075342,3.0279159545898438e-05,0.00011968612670898438
9.560585021972656e-05,0.03944230079650879,0.015578298660278322,0.099354,3.0279159545898438e-05,0.00011157989501953125
6.222724914550781e-05,0.04352760314941406,0.0008371298675537153,0.065937,3.3855438232421875e-05,0.00010800361633300781
0.00010418891906738281,0.02499842643737793,0.004097718490600588,0.097661,2.574920654296875e-05,9.059906005859375e-05
7.486343383789062e-05,0.06426215171813965,0.0021205216369628854,0.232604,3.147125244140625e-05,0.00011658668518066406
7.462501525878906e-05,0.043619394302368164,0.0020266393432617213,0.070074,3.266334533691406e-05,0.0001323223114013672
9.298324584960938e-05,0.046312570571899414,0.002417165252685552,0.075303,3.24249267578125e-05,0.00011396408081054688
9.489059448242188e-05,0.028033018112182617,0.0015723481750488377,0.134815,2.9325485229492188e-05,0.00011992454528808594
5.6743621826171875e-05,0.07004070281982422,0.0043742694244384706,0.272264,3.6716461181640625e-05,0.00015544891357421875
0.00010395050048828125,0.043105363845825195,0.0025605890655517605,0.07951,2.7179718017578125e-05,9.560585021972656e-05
7.891654968261719e-05,0.03728890419006348,0.0022465785522460813,0.178798,3.266334533691406e-05,0.00010943412780761719
0.0001087188720703125,0.02411627769470215,0.0014799416198730264,0.310661,3.361701965332031e-05,0.00012421607971191406
0.00012683868408203125,0.040509700775146484,0.0015930828247070344,0.083159,2.7418136596679688e-05,0.00010013580322265625
0.000576019287109375,0.05293536186218262,0.004933286941528323,0.083937,3.170967102050781e-05,0.00010657310485839844
0.00010251998901367188,0.060660362243652344,0.005590778350830078,0.078375,2.5272369384765625e-05,8.940696716308594e-05
7.486343383789062e-05,0.05132150650024414,0.004994176696777347,0.070101,2.8133392333984375e-05,0.00010657310485839844
9.512901306152344e-05,0.05017709732055664,0.0021147759246826214,0.169595,2.9087066650390625e-05,0.00010991096496582031
8.440017700195312e-05,0.025986909866333008,0.0031869427185058363,0.345577,2.8848648071289062e-05,0.00011706352233886719
9.703636169433594e-05,0.05004477500915527,0.014420568984985352,0.071006,3.62396240234375e-05,0.00013136863708496094
7.700920104980469e-05,0.08558535575866699,0.012405042816162115,0.091524,3.0517578125e-05,0.00011086463928222656
8.749961853027344e-05,0.053220272064208984,0.0024113795166015584,0.119287,2.3126602172851562e-05,8.249282836914062e-05
8.320808410644531e-05,0.04994010925292969,0.005925331237792958,0.199972,2.5510787963867188e-05,9.560585021972656e-05
0.00012159347534179688,0.05397295951843262,0.0021752897644043007,0.121985,2.86102294921875e-05,0.00010371208190917969
0.00013399124145507812,0.06789779663085938,0.006111861511230471,0.074404,2.8848648071289062e-05,9.822845458984375e-05
0.00010585784912109375,0.05409884452819824,0.0036585889587402443,0.146249,3.4809112548828125e-05,0.0001232624053955078
0.0001049041748046875,0.07508420944213867,0.0012664488525390566,0.068903,2.6226043701171875e-05,9.322166442871094e-05
0.00011301040649414062,0.09397554397583008,0.006062034484863282,0.107903,3.0279159545898438e-05,0.0001220703125
0.00011038780212402344,0.06809878349304199,0.005039849349975589,0.142953,3.4332275390625e-05,0.00011801719665527344
0.00010609626770019531,0.09793376922607422,0.0011958053741455144,0.154384,3.9577484130859375e-05,0.00013136863708496094
8.368492126464844e-05,0.12791991233825684,0.0026737496185302717,0.079445,3.3855438232421875e-05,0.00011706352233886719
0.00010228157043457031,0.10724020004272461,0.00323730392456055,0.0808,3.504753112792969e-05,0.00013208389282226562
9.846687316894531e-05,0.05473017692565918,0.007628307556152347,0.082451,3.457069396972656e-05,0.00011658668518066406
0.00011348724365234375,0.06822323799133301,0.006680024047851563,0.064054,2.6702880859375e-05,9.202957153320312e-05
9.584426879882812e-05,0.11090731620788574,0.0032335688171386823,0.126294,2.6226043701171875e-05,9.274482727050781e-05
0.0001361370086669922,0.10884881019592285,0.0009821020812988274,0.119353,3.552436828613281e-05,0.00012755393981933594
9.202957153320312e-05,0.08016514778137207,0.017648913833618163,0.160553,2.3365020751953125e-05,7.891654968261719e-05
9.298324584960938e-05,0.027721881866455078,0.011868323165893549,0.070568,3.552436828613281e-05,0.00012969970703125
8.106231689453125e-05,0.044463157653808594,0.002579994750976561,0.081124,3.528594970703125e-05,0.00012540817260742188
0.00013256072998046875,0.04820370674133301,0.0008080904083251905,0.142517,3.552436828613281e-05,0.00012564659118652344
7.367134094238281e-05,0.10393452644348145,0.0037143940429687494,0.204652,2.8371810913085938e-05,9.72747802734375e-05
0.00011157989501953125,0.06941604614257812,0.007479996917724607,0.090727,3.24249267578125e-05,0.00013065338134765625
0.00012922286987304688,0.07204866409301758,0.004977429489135737,0.066196,2.6702880859375e-05,0.00010037422180175781
0.00010919570922851562,0.07144618034362793,0.0010046622314453107,0.065846,3.552436828613281e-05,0.00012493133544921875
9.703636169433594e-05,0.07431149482727051,0.005383167633056643,0.076166,2.8848648071289062e-05,9.846687316894531e-05
7.963180541992188e-05,0.05869913101196289,0.003070653198242179,0.128977,2.9325485229492188e-05,0.00010633468627929688
0.0001010894775390625,0.043631792068481445,0.010980960723876956,0.074278,3.504753112792969e-05,0.00012946128845214844
8.630752563476562e-05,0.07251548767089844,0.0011221798553466833,0.161686,3.075599670410156e-05,0.00011992454528808594
0.00010538101196289062,0.03848457336425781,0.001786545867919917,0.078005,2.574920654296875e-05,9.250640869140625e-05
9.1552734375e-05,0.035115718841552734,0.011688345245361331,0.063496,2.6226043701171875e-05,9.417533874511719e-05
0.00010132789611816406,0.04052257537841797,0.0013324096069335933,0.119089,2.5033950805664062e-05,0.00011014938354492188
8.0108642578125e-05,0.03755807876586914,0.004509920318603519,0.101892,4.76837158203125e-05,0.0001862049102783203
0.00010418891906738281,0.046837806701660156,0.0008896564178466765,0.101982,2.9087066650390625e-05,0.00011801719665527344
8.797645568847656e-05,0.041748046875,0.0024355644683837913,0.092152,2.9802322387695312e-05,0.00011372566223144531
9.131431579589844e-05,0.040086984634399414,0.012469372436523435,0.090228,3.361701965332031e-05,0.00012803077697753906
9.799003601074219e-05,0.08480405807495117,0.001543158828735347,0.077963,2.6702880859375e-05,0.00011897087097167969
7.748603820800781e-05,0.04989123344421387,0.004062136413574224,0.092773,3.6716461181640625e-05,0.00013375282287597656
6.0558319091796875e-05,0.06206178665161133,0.0008633407440185592,0.105041,2.9325485229492188e-05,0.00011777877807617188
0.00011205673217773438,0.08128166198730469,0.0011609082946777288,0.069874,2.5272369384765625e-05,9.226799011230469e-05
9.751319885253906e-05,0.07426786422729492,0.001012885131835936,0.09346,3.552436828613281e-05,0.00011920928955078125
9.560585021972656e-05,0.0640866756439209,0.004284067077636705,0.14408,3.504753112792969e-05,0.00013828277587890625
5.841255187988281e-05,0.0651407241821289,0.011040950073242184,0.088536,2.9325485229492188e-05,0.00010442733764648438
8.368492126464844e-05,0.05768704414367676,0.0070990086059570245,0.089677,3.4809112548828125e-05,0.0001163482666015625
0.00011134147644042969,0.07032632827758789,0.007450486053466793,0.107936,3.3855438232421875e-05,0.00012564659118652344
8.916854858398438e-05,0.06669139862060547,0.0018422762603759746,0.073853,2.9087066650390625e-05,0.00010895729064941406
0.00010037422180175781,0.06444120407104492,0.003895492584228513,0.057493,2.765655517578125e-05,0.00010156631469726562
9.679794311523438e-05,0.08822226524353027,0.006437349746704096,0.069277,3.218650817871094e-05,0.00014591217041015625
9.202957153320312e-05,0.03853559494018555,0.0014835624084472698,0.088889,2.6941299438476562e-05,0.00010943412780761719
9.465217590332031e-05,0.06235647201538086,0.013241625473022461,0.149228,4.649162292480469e-05,0.00017499923706054688
0.0001342296600341797,0.053621768951416016,0.008063650909423833,0.077634,3.528594970703125e-05,0.00011396408081054688
0.00011444091796875,0.04736685752868652,0.005453706375122075,0.072209,2.7179718017578125e-05,9.274482727050781e-05
8.845329284667969e-05,0.0471796989440918,0.0018998455810546877,0.07102,2.956390380859375e-05,0.00010848045349121094
0.00011110305786132812,0.04735064506530762,0.0020792369384765585,0.062948,3.719329833984375e-05,0.0001270771026611328
7.724761962890625e-05,0.05100703239440918,0.005194374649047845,0.067308,4.5299530029296875e-05,0.0001513957977294922
0.00010371208190917969,0.042055606842041016,0.002780634490966799,0.088558,3.075599670410156e-05,0.00010991096496582031
6.437301635742188e-05,0.03975677490234375,0.005623364517211918,0.095453,3.552436828613281e-05,0.00012183189392089844
8.58306884765625e-05,0.06415152549743652,0.0035308909912109415,0.072723,3.1948089599609375e-05,0.00011372566223144531
7.605552673339844e-05,0.06559133529663086,0.0026616006622314503,0.089249,3.600120544433594e-05,0.00011992454528808594
9.822845458984375e-05,0.05466008186340332,0.003729923324584966,0.099795,2.4557113647460938e-05,9.489059448242188e-05
8.988380432128906e-05,0.04792165756225586,0.005376788269042962,0.076314,3.0040740966796875e-05,0.00010967254638671875
8.344650268554688e-05,0.0705258846282959,0.013918273071289067,0.134071,4.220008850097656e-05,0.00015211105346679688
9.34600830078125e-05,0.05614519119262695,0.0030854885406494392,0.360793,2.9802322387695312e-05,0.00011229515075683594
0.00010752677917480469,0.03056192398071289,0.0025723751983642573,0.080429,2.5510787963867188e-05,9.083747863769531e-05
7.2479248046875e-05,0.07674860954284668,0.009773710220336906,0.141382,4.9591064453125e-05,0.00018262863159179688
8.106231689453125e-05,0.028804302215576172,0.0021475567169189497,0.093593,2.8371810913085938e-05,0.00011587142944335938
0.00010585784912109375,0.04725003242492676,0.01807804702758789,0.067385,4.6253204345703125e-05,0.00017642974853515625
9.846687316894531e-05,0.037926435470581055,0.0036311955108642574,0.075586,2.4080276489257812e-05,9.632110595703125e-05
8.58306884765625e-05,0.052771568298339844,0.008885175903320303,0.195142,3.337860107421875e-05,0.00012493133544921875
9.72747802734375e-05,0.05117201805114746,0.0027767072448730418,0.084999,3.147125244140625e-05,0.00011229515075683594
0.0001068115234375,0.05034637451171875,0.005847472091674799,0.070554,2.765655517578125e-05,9.703636169433594e-05
0.0004062652587890625,0.04996895790100098,0.006565674835205079,0.118019,3.314018249511719e-05,0.00012159347534179688
8.487701416015625e-05,0.04052233695983887,0.002584108627319337,0.085312,3.24249267578125e-05,0.00011754035949707031
7.867813110351562e-05,0.04733562469482422,0.0037945760650634763,0.100633,3.4332275390625e-05,0.00013136863708496094
9.72747802734375e-05,0.06867074966430664,0.0017527345275878958,0.24289,2.9802322387695312e-05,0.00010895729064941406
6.604194641113281e-05,0.08633828163146973,0.008271165496826174,0.070643,2.7894973754882812e-05,9.5367431640625e-05
6.67572021484375e-05,0.08235764503479004,0.0065026843566894504,0.070898,3.266334533691406e-05,0.00011324882507324219
0.00012087821960449219,0.07580995559692383,0.005593882614135737,0.078519,3.314018249511719e-05,0.00013113021850585938
9.34600830078125e-05,0.08824419975280762,0.01082181700134277,0.088341,3.4332275390625e-05,0.00012540817260742188
9.679794311523438e-05,0.036078453063964844,0.002505373489379903,0.290888,2.7418136596679688e-05,9.202957153320312e-05
0.00010132789611816406,0.07996153831481934,0.0009283523712158154,0.079809,2.8848648071289062e-05,0.0001049041748046875
8.511543273925781e-05,0.06734204292297363,0.0027340044555664023,0.073744,2.6464462280273438e-05,0.00011563301086425781
5.507469177246094e-05,0.08443474769592285,0.007690216278076173,0.194576,3.0040740966796875e-05,0.000118255615234375
0.00010633468627929688,0.05400967597961426,0.008590878524780271,0.07896,3.337860107421875e-05,0.00010442733764648438
0.00011897087097167969,0.08307290077209473,0.004339789413452144,0.116151,3.528594970703125e-05,0.00012230873107910156
8.225440979003906e-05,0.07827138900756836,0.004852449752807617,0.102923,3.6716461181640625e-05,0.00012826919555664062
0.00010991096496582031,0.09275197982788086,0.0037502664947509645,0.211685,2.8848648071289062e-05,0.0001087188720703125
9.34600830078125e-05,0.08749675750732422,0.008493526412963859,0.130448,3.504753112792969e-05,0.00013518333435058594
4.696846008300781e-05,0.05643343925476074,0.02253863290405274,0.107914,2.7418136596679688e-05,0.00010943412780761719
8.368492126464844e-05,0.09664201736450195,0.010949005920410163,0.088318,4.553794860839844e-05,0.00017333030700683594
9.965896606445312e-05,0.0916147232055664,0.004902103347778325,0.107955,3.790855407714844e-05,0.00012540817260742188
8.249282836914062e-05,0.11144733428955078,0.021300536911010748,0.075233,2.765655517578125e-05,9.918212890625e-05
8.678436279296875e-05,0.09370183944702148,0.00667345234680175,0.141132,2.574920654296875e-05,9.822845458984375e-05
0.00011014938354492188,0.0932612419128418,0.0023737139434814453,0.081053,3.361701965332031e-05,0.0001277923583984375
0.00011658668518066406,0.14310622215270996,0.0027314137725830134,0.128297,3.218650817871094e-05,0.00012421607971191406
0.00011324882507324219,0.09807038307189941,0.004193356292724604,0.070332,3.743171691894531e-05,0.00014638900756835938
7.462501525878906e-05,0.06898021697998047,0.0020490113830566453,0.112215,3.2901763916015625e-05,0.00010824203491210938
0.00010371208190917969,0.06447267532348633,0.002003836074829096,0.092784,3.1948089599609375e-05,0.0001277923583984375
0.00010561943054199219,0.11055994033813477,0.003525927032470705,0.166961,3.719329833984375e-05,0.0001380443572998047
0.00010633468627929688,0.04255270957946777,0.0037804271392822275,0.075432,2.4557113647460938e-05,9.560585021972656e-05
0.00013589859008789062,0.046172142028808594,0.005123382385253908,0.075917,2.9087066650390625e-05,0.0001239776611328125
8.58306884765625e-05,0.0274960994720459,0.005053079971313476,0.063791,2.5272369384765625e-05,9.369850158691406e-05
0.0001010894775390625,0.09820199012756348,0.0030438555450439386,0.163528,3.719329833984375e-05,0.0001380443572998047
0.0001068115234375,0.03853940963745117,0.009705795623779295,0.072798,3.361701965332031e-05,0.00011205673217773438
9.846687316894531e-05,0.040251731872558594,0.002793638381958008,0.070465,2.6464462280273438e-05,9.942054748535156e-05
0.00011706352233886719,0.04561161994934082,0.004088316101074213,0.080906,3.314018249511719e-05,0.00012540817260742188
0.00011014938354492188,0.04079318046569824,0.0015317824096679755,0.067128,2.9087066650390625e-05,9.775161743164062e-05
9.036064147949219e-05,0.05507183074951172,0.0015302066345214832,0.075448,2.9087066650390625e-05,0.0001220703125
9.369850158691406e-05,0.05617189407348633,0.0012204765624999891,0.204468,3.3855438232421875e-05,0.00012874603271484375
9.584426879882812e-05,0.04128313064575195,0.0028288012390136758,0.075887,3.552436828613281e-05,0.0001277923583984375
0.00010323524475097656,0.04764246940612793,0.0063239814453125015,0.074807,2.3603439331054688e-05,0.00010275840759277344
0.000102996826171875,0.045623064041137695,0.0039019815826416004,0.099385,4.506111145019531e-05,0.0001609325408935547
0.0001049041748046875,0.032807111740112305,0.0008716849670410143,0.235764,2.4318695068359375e-05,8.845329284667969e-05
9.298324584960938e-05,0.03830432891845703,0.013948815139770504,0.064391,3.5762786865234375e-05,0.00012493133544921875
5.793571472167969e-05,0.05063199996948242,0.0013222989959716797,0.072283,2.765655517578125e-05,0.00012493133544921875
8.821487426757812e-05,0.0392003059387207,0.005643972381591797,0.081941,2.4557113647460938e-05,9.465217590332031e-05
6.461143493652344e-05,0.0506289005279541,0.008321761657714838,0.130723,3.528594970703125e-05,0.00011539459228515625
9.131431579589844e-05,0.06290912628173828,0.005863700286865239,0.079133,3.528594970703125e-05,0.00011467933654785156
9.369850158691406e-05,0.06100201606750488,0.011171042144775392,0.081662,3.0279159545898438e-05,0.00010967254638671875
0.00010466575622558594,0.05005168914794922,0.015250483306884763,0.063266,2.4080276489257812e-05,0.00011587142944335938
8.153915405273438e-05,0.04385209083557129,0.0021252571411132792,0.153893,2.47955322265625e-05,0.00010347366333007812
0.00010371208190917969,0.0517725944519043,0.01306920428466797,0.087573,3.719329833984375e-05,0.0001246929168701172
7.510185241699219e-05,0.03967475891113281,0.004227627471923831,0.076221,3.24249267578125e-05,0.00011301040649414062
9.846687316894531e-05,0.06090688705444336,0.009274568481445311,0.083455,3.337860107421875e-05,0.0001266002655029297
7.677078247070312e-05,0.04304862022399902,0.001279913208007813,0.121128,3.4332275390625e-05,0.0001327991485595703
8.559226989746094e-05,0.0644075870513916,0.0038646303100585977,0.070933,2.6941299438476562e-05,9.608268737792969e-05
8.916854858398438e-05,0.07477855682373047,0.00251344668579101,0.084403,3.409385681152344e-05,0.0001087188720703125
8.654594421386719e-05,0.04795694351196289,0.022898327911376956,0.092512,4.1484832763671875e-05,0.00012540817260742188
7.176399230957031e-05,0.07780885696411133,0.015627841979980475,0.094368,3.361701965332031e-05,0.00012421607971191406
0.00010585784912109375,0.07124733924865723,0.007358252716064453,0.068425,2.9802322387695312e-05,0.00011014938354492188
0.00010228157043457031,0.06586527824401855,0.0026116421203613294,0.086977,3.218650817871094e-05,0.00010633468627929688
6.771087646484375e-05,0.0576021671295166,0.0023540320434570355,0.068421,3.361701965332031e-05,0.0001392364501953125
0.00010752677917480469,0.07711648941040039,0.008115604751586916,0.095982,4.172325134277344e-05,0.00017333030700683594
7.915496826171875e-05,0.04851341247558594,0.004126996841430669,0.080035,2.9325485229492188e-05,0.00010514259338378906
8.344650268554688e-05,0.0440671443939209,0.006437791885375979,0.090986,2.765655517578125e-05,0.00010776519775390625
0.00011730194091796875,0.04794812202453613,0.002389440017700195,0.085119,3.695487976074219e-05,0.00012993812561035156
9.369850158691406e-05,0.05551743507385254,0.001107046737670897,0.06536,2.47955322265625e-05,0.00010371208190917969
9.34600830078125e-05,0.0604703426361084,0.01618839482116699,0.119812,3.5762786865234375e-05,0.00012350082397460938
8.20159912109375e-05,0.05426359176635742,0.002005075393676753,0.067889,2.6702880859375e-05,9.942054748535156e-05
9.870529174804688e-05,0.05611610412597656,0.0011735849761962958,0.06871,3.218650817871094e-05,0.00011539459228515625
0.0001246929168701172,0.03798246383666992,0.003921786880493161,0.131525,2.6941299438476562e-05,9.608268737792969e-05
8.416175842285156e-05,0.030723094940185547,0.0036158236541748018,0.073396,3.3855438232421875e-05,0.00011706352233886719
7.605552673339844e-05,0.03406381607055664,0.004089052291870121,0.066104,2.5987625122070312e-05,9.584426879882812e-05
9.5367431640625e-05,0.06628179550170898,0.004260570983886713,0.186645,3.552436828613281e-05,0.0001323223114013672
8.845329284667969e-05,0.03751707077026367,0.007376579910278319,0.092419,3.0040740966796875e-05,0.00010776519775390625
0.00010800361633300781,0.05217289924621582,0.013729933578491213,0.061818,3.552436828613281e-05,0.00012564659118652344
0.00010132789611816406,0.04313349723815918,0.0021537814788818443,0.235782,3.0994415283203125e-05,0.00012636184692382812
8.344650268554688e-05,0.04907798767089844,0.007076759796142584,0.12677,4.696846008300781e-05,0.0001819133758544922
8.416175842285156e-05,0.03978443145751953,0.010554796020507809,0.069983,2.9325485229492188e-05,0.00012373924255371094
0.00013065338134765625,0.05481433868408203,0.004298201766967769,0.257859,3.719329833984375e-05,0.0001304149627685547
8.487701416015625e-05,0.06906557083129883,0.009113453384399423,0.151579,3.647804260253906e-05,0.00015854835510253906
6.556510925292969e-05,0.040979862213134766,0.0010175846099853558,0.098325,3.147125244140625e-05,0.00010895729064941406
7.724761962890625e-05,0.05040264129638672,0.001378729080200189,0.077951,3.1948089599609375e-05,0.0001220703125
0.0001747608184814453,0.04191708564758301,0.0010779159698486307,0.289134,3.2901763916015625e-05,0.00012087821960449219
8.058547973632812e-05,0.027804136276245117,0.0038897435760497923,0.18149,4.601478576660156e-05,0.0001633167266845703
8.630752563476562e-05,0.06951332092285156,0.01412828422546386,0.096615,2.6702880859375e-05,0.00011467933654785156
8.082389831542969e-05,0.06515860557556152,0.003216028305053714,0.144979,2.8848648071289062e-05,0.00011372566223144531
7.224082946777344e-05,0.05191922187805176,0.002948812286376959,0.090733,3.147125244140625e-05,0.00011301040649414062
9.608268737792969e-05,0.0652303695678711,0.00919041062927245,0.258809,2.6702880859375e-05,9.751319885253906e-05
7.176399230957031e-05,0.04247546195983887,0.009167202529907215,0.190315,3.170967102050781e-05,0.00012683868408203125
9.608268737792969e-05,0.030101776123046875,0.004989658294677735,0.280889,3.5762786865234375e-05,0.00012946128845214844
0.00011372566223144531,0.04071807861328125,0.0030877664642333935,0.098917,2.47955322265625e-05,9.012222290039062e-05
6.866455078125e-05,0.08114075660705566,0.011326156005859372,0.111015,2.6702880859375e-05,9.202957153320312e-05
0.00011181831359863281,0.05761861801147461,0.006369686203002933,0.070295,4.1961669921875e-05,0.00013566017150878906
0.0001227855682373047,0.03215289115905762,0.0072867448577880745,0.192174,3.600120544433594e-05,0.00012254714965820312
0.00011515617370605469,0.06443667411804199,0.000853635055541993,0.091293,3.361701965332031e-05,0.0001201629638671875
9.298324584960938e-05,0.04152393341064453,0.0013844902801513626,0.32022,2.9802322387695312e-05,0.00012111663818359375
8.058547973632812e-05,0.05846977233886719,0.0011334926757812502,0.095859,2.765655517578125e-05,0.000118255615234375
0.00011420249938964844,0.06890630722045898,0.025173634857177746,0.130456,3.695487976074219e-05,0.0001430511474609375
9.679794311523438e-05,0.07003426551818848,0.0008444560241699095,0.21768,3.457069396972656e-05,0.00011324882507324219
0.00011205673217773438,0.06193947792053223,0.004174716156005856,0.080307,3.218650817871094e-05,0.00010657310485839844
7.343292236328125e-05,0.09349441528320312,0.013911405944824207,0.260475,3.790855407714844e-05,0.0001304149627685547
0.00011372566223144531,0.04871368408203125,0.0009121180419921909,0.092012,3.266334533691406e-05,0.00012421607971191406
0.00010800361633300781,0.0710444450378418,0.0017106804962158245,0.090013,3.552436828613281e-05,0.00013756752014160156
7.915496826171875e-05,0.09021472930908203,0.018126298477172856,0.088098,2.5033950805664062e-05,9.369850158691406e-05
9.703636169433594e-05,0.06658220291137695,0.012288251098632796,0.278241,4.029273986816406e-05,0.00013566017150878906
0.00010275840759277344,0.06516146659851074,0.0021239207611084,0.088864,3.170967102050781e-05,0.00011658668518066406
0.00011205673217773438,0.0891721248626709,0.010276638641357416,0.179485,3.361701965332031e-05,0.00012421607971191406
0.00010466575622558594,0.06395959854125977,0.002001427032470693,0.270048,3.075599670410156e-05,0.00011706352233886719
8.940696716308594e-05,0.041672468185424805,0.00736741676330567,0.067975,3.504753112792969e-05,0.00011801719665527344
8.034706115722656e-05,0.04892683029174805,0.011126316833496103,0.2337,4.363059997558594e-05,0.0001766681671142578
0.00011873245239257812,0.09740138053894043,0.01256568045043946,0.201981,3.528594970703125e-05,0.00012230873107910156
0.00010704994201660156,0.03768754005432129,0.0010770136718750017,0.065787,3.528594970703125e-05,0.00012373924255371094
0.00010657310485839844,0.03994894027709961,0.016174583206176762,0.06849,3.5762786865234375e-05,0.00011396408081054688
9.274482727050781e-05,0.07179999351501465,0.020402647186279294,0.133024,2.47955322265625e-05,9.34600830078125e-05
9.059906005859375e-05,0.08861398696899414,0.0027343055877685485,0.196859,3.314018249511719e-05,0.00011539459228515625
0.0001087188720703125,0.0782928466796875,0.01045856591796876,0.194734,2.86102294921875e-05,0.0001239776611328125
7.152557373046875e-05,0.03470206260681152,0.02359321922302246,0.073935,3.504753112792969e-05,0.00011944770812988281
0.00011920928955078125,0.06466317176818848,0.004464664138793956,0.226011,4.267692565917969e-05,0.000164031982421875
8.440017700195312e-05,0.02530646324157715,0.006214425003051763,0.070363,2.765655517578125e-05,0.00010395050048828125
8.225440979003906e-05,0.04315185546875,0.0009979002075195254,0.065642,3.1948089599609375e-05,0.00011968612670898438
9.226799011230469e-05,0.04306197166442871,0.0022480183715820334,0.189163,2.9325485229492188e-05,0.00011205673217773438
0.00011014938354492188,0.05342435836791992,0.00909273712158204,0.24433,3.647804260253906e-05,0.0001456737518310547
7.486343383789062e-05,0.04665017127990723,0.0066005397186279235,0.072414,3.0994415283203125e-05,0.00011038780212402344
9.608268737792969e-05,0.04872298240661621,0.007024309219360356,0.073611,3.24249267578125e-05,0.00013375282287597656
0.00011610984802246094,0.043996334075927734,0.006315641830444335,0.095527,3.504753112792969e-05,0.00012493133544921875
9.107589721679688e-05,0.027098417282104492,0.00405541145324706,0.24063,2.6226043701171875e-05,0.00010538101196289062
6.985664367675781e-05,0.062494754791259766,0.002057655303955075,0.073882,3.075599670410156e-05,0.00011467933654785156
0.00011754035949707031,0.050733327865600586,0.0020529874114990215,0.071147,3.838539123535156e-05,0.00013709068298339844
9.965896606445312e-05,0.05087995529174805,0.007231126159667978,0.211331,2.9325485229492188e-05,0.00011682510375976562
9.250640869140625e-05,0.05351734161376953,0.006559816482543945,0.187722,3.6716461181640625e-05,0.0001518726348876953
0.00011992454528808594,0.055954694747924805,0.0008958200683593792,0.087876,2.8371810913085938e-05,0.00010585784912109375
0.00010180473327636719,0.05285358428955078,0.005568736724853515,0.12482,2.5272369384765625e-05,9.751319885253906e-05
0.00016736984252929688,0.04408550262451172,0.0021033980407714897,0.073471,3.0517578125e-05,0.00011277198791503906
8.869171142578125e-05,0.02817845344543457,0.014492674652099607,0.195134,3.147125244140625e-05,0.00014662742614746094
0.0001270771026611328,0.07160449028015137,0.0019175288085937492,0.084287,3.0279159545898438e-05,0.00011515617370605469
7.915496826171875e-05,0.04209494590759277,0.010998707687377929,0.108238,3.2901763916015625e-05,0.00011134147644042969
7.200241088867188e-05,0.05127763748168945,0.0007907809295654433,0.164146,3.170967102050781e-05,0.00010585784912109375
0.00012159347534179688,0.07167172431945801,0.010623672180175778,0.081445,3.409385681152344e-05,0.00011920928955078125
0.000133514404296875,0.08264708518981934,0.00437477719116211,0.081732,4.38690185546875e-05,0.00016617774963378906
0.00011157989501953125,0.06665420532226562,0.01062236347961426,0.140067,3.314018249511719e-05,0.00011730194091796875
0.00010037422180175781,0.09624838829040527,0.004002635833740234,0.078278,3.409385681152344e-05,0.0001163482666015625
0.00010085105895996094,0.06898212432861328,0.005935159210205085,0.112546,3.647804260253906e-05,0.00012612342834472656
9.202957153320312e-05,0.07455778121948242,0.0009789560089111388,0.078799,3.147125244140625e-05,0.00012254714965820312
0.00010585784912109375,0.07977914810180664,0.0010960087890625053,0.073138,3.2901763916015625e-05,0.00012183189392089844
7.43865966796875e-05,0.06791520118713379,0.005058339782714846,0.117629,2.47955322265625e-05,9.012222290039062e-05
9.179115295410156e-05,0.05257058143615723,0.0015748082733154228,0.062715,3.0994415283203125e-05,0.00011134147644042969
9.799003601074219e-05,0.08237171173095703,0.010520077301025388,0.160499,2.8371810913085938e-05,0.00012040138244628906
0.00013828277587890625,0.07829618453979492,0.015331785415649418,0.066076,3.0279159545898438e-05,0.000110626220703125
0.00010371208190917969,0.10113811492919922,0.0011739876556396411,0.151345,3.147125244140625e-05,0.00011539459228515625
9.965896606445312e-05,0.03804206848144531,0.002363014556884771,0.080548,3.361701965332031e-05,0.000152587890625
0.00010228157043457031,0.03993535041809082,0.0018159123992919912,0.071715,3.123283386230469e-05,0.00011134147644042969
0.00010848045349121094,0.04456043243408203,0.007674573837280277,0.074139,3.409385681152344e-05,0.00011444091796875
0.00011134147644042969,0.04239916801452637,0.0032101941680908186,0.06944,3.409385681152344e-05,0.00010895729064941406
8.845329284667969e-05,0.08130192756652832,0.006870903305053716,0.186246,3.1948089599609375e-05,0.00011515617370605469
0.00010848045349121094,0.04553484916687012,0.01038342004394531,0.075144,4.410743713378906e-05,0.00016808509826660156
0.00012087821960449219,0.06692099571228027,0.00259306088256836,0.064692,3.218650817871094e-05,0.00010824203491210938
9.894371032714844e-05,0.05458950996398926,0.0025355453491210933,0.09425,5.459785461425781e-05,0.00017547607421875
0.00011229515075683594,0.030275344848632812,0.013671293060302736,0.173483,2.6941299438476562e-05,9.489059448242188e-05
0.00010824203491210938,0.042844295501708984,0.0016140354003906232,0.077766,3.075599670410156e-05,0.0001316070556640625
9.036064147949219e-05,0.03002309799194336,0.012099939514160156,0.059274,3.719329833984375e-05,0.0001308917999267578
9.036064147949219e-05,0.04504656791687012,0.002422313980102536,0.117121,3.123283386230469e-05,0.0001289844512939453
0.0001628398895263672,0.053194284439086914,0.002852449325561529,0.095021,3.3855438232421875e-05,0.00012874603271484375
9.942054748535156e-05,0.05299115180969238,0.0008661540527343803,0.096298,2.4557113647460938e-05,0.00010657310485839844
0.00011134147644042969,0.06353640556335449,0.00595490097045899,0.076135,2.9802322387695312e-05,0.00011229515075683594
9.751319885253906e-05,0.04883146286010742,0.003990020431518554,0.082261,3.1948089599609375e-05,0.00012540817260742188
0.0001068115234375,0.07615256309509277,0.01207830485534668,0.074558,3.4332275390625e-05,0.00013756752014160156
9.870529174804688e-05,0.059662818908691406,0.001762319763183584,0.148017,3.075599670410156e-05,0.0001201629638671875
9.846687316894531e-05,0.048001766204833984,0.0007364343719482441,0.078692,2.2172927856445312e-05,7.82012939453125e-05
0.00010585784912109375,0.05958223342895508,0.006280858688354499,0.070195,3.0517578125e-05,0.00012612342834472656
0.0001366138458251953,0.06131792068481445,0.002875837860107422,0.083065,4.363059997558594e-05,0.00018310546875
9.560585021972656e-05,0.0371856689453125,0.004496561477661143,0.130152,3.24249267578125e-05,0.00010967254638671875
9.441375732421875e-05,0.04681897163391113,0.004338739654541013,0.077878,3.5762786865234375e-05,0.0001232624053955078
8.7738037109375e-05,0.06720089912414551,0.01306144979858398,0.081266,3.5762786865234375e-05,0.00012612342834472656
0.00010013580322265625,0.05471539497375488,0.011658977584838873,0.083795,2.9087066650390625e-05,0.00012254714965820312
0.0001277923583984375,0.03436636924743652,0.0029538588104248004,0.074119,3.600120544433594e-05,0.0001289844512939453
9.965896606445312e-05,0.09617877006530762,0.004173568054199217,0.078654,3.4332275390625e-05,0.0001430511474609375
8.177757263183594e-05,0.08940291404724121,0.00877198136901855,0.136439,3.218650817871094e-05,0.00011515617370605469
9.560585021972656e-05,0.06516194343566895,0.0016528463287353579,0.096408,4.6253204345703125e-05,0.0002014636993408203
0.00010752677917480469,0.06263852119445801,0.004568617218017573,0.088232,3.790855407714844e-05,0.00012946128845214844
9.131431579589844e-05,0.0898749828338623,0.0027789544219970763,0.116113,3.075599670410156e-05,0.00010991096496582031
9.799003601074219e-05,0.08177924156188965,0.004402543975830078,0.089573,3.814697265625e-05,0.0001239776611328125
9.059906005859375e-05,0.09002947807312012,0.000956232116699221,0.079552,4.291534423828125e-05,0.0001533031463623047
0.00011420249938964844,0.07245469093322754,0.025937034866333003,0.095753,3.886222839355469e-05,0.00012183189392089844
0.00010657310485839844,0.08657264709472656,0.007687130401611328,0.094902,3.218650817871094e-05,0.00013136863708496094
0.0001232624053955078,0.04710197448730469,0.002403374420166013,0.090464,2.8371810913085938e-05,0.00011706352233886719
8.20159912109375e-05,0.055646419525146484,0.007565444458007817,0.087987,3.123283386230469e-05,9.417533874511719e-05
0.00014209747314453125,0.07302308082580566,0.005482667266845709,0.316463,2.4318695068359375e-05,9.083747863769531e-05
9.632110595703125e-05,0.06017160415649414,0.00199696505737304,0.096643,3.3855438232421875e-05,0.0001308917999267578
0.00010800361633300781,0.05281543731689453,0.006502359130859378,0.062372,3.147125244140625e-05,0.00011110305786132812
0.00010347366333007812,0.08613252639770508,0.016869179489135744,0.081648,3.0517578125e-05,0.00010132789611816406
8.893013000488281e-05,0.07493829727172852,0.0016194862670898397,0.118718,2.3603439331054688e-05,8.988380432128906e-05
9.72747802734375e-05,0.035457611083984375,0.0025614755706787062,0.067417,3.0279159545898438e-05,0.0001125335693359375
9.799003601074219e-05,0.1023261547088623,0.0020127600402831958,0.133028,3.314018249511719e-05,0.00010371208190917969
0.00011014938354492188,0.03226423263549805,0.01874238653564453,0.082596,2.9325485229492188e-05,0.00010943412780761719
0.00011444091796875,0.06423354148864746,0.0039779986114501925,0.081028,3.6716461181640625e-05,0.00011920928955078125
9.489059448242188e-05,0.06827139854431152,0.003951998703002932,0.069783,2.765655517578125e-05,9.632110595703125e-05
0.00011396408081054688,0.053441762924194336,0.000717819473266601,0.059753,3.266334533691406e-05,0.00011777877807617188
0.00010538101196289062,0.05227518081665039,0.004505690216064451,0.085926,3.9577484130859375e-05,0.00015020370483398438
0.00010538101196289062,0.0617678165435791,0.004860270080566401,0.08944,2.384185791015625e-05,9.751319885253906e-05
8.320808410644531e-05,0.06078386306762695,0.007627237487792982,0.146024,3.0517578125e-05,0.00011014938354492188
6.866455078125e-05,0.0749061107635498,0.006824020156860358,0.11324,3.0994415283203125e-05,0.00011706352233886719
9.489059448242188e-05,0.035875558853149414,0.003318128952026364,0.066791,2.574920654296875e-05,9.036064147949219e-05
7.510185241699219e-05,0.03833746910095215,0.0013469711303710913,0.0684,2.7179718017578125e-05,0.000102996826171875
9.083747863769531e-05,0.04996848106384277,0.011652693740844725,0.105783,3.123283386230469e-05,0.000110626220703125
0.00010347366333007812,0.0461733341217041,0.0074071641998291055,0.067117,3.0994415283203125e-05,0.0001246929168701172
8.225440979003906e-05,0.03531599044799805,0.013524082992553713,0.089627,3.0517578125e-05,0.0001513957977294922
6.866455078125e-05,0.04932117462158203,0.007062461761474612,0.098896,4.482269287109375e-05,0.0001232624053955078
0.00010371208190917969,0.06103825569152832,0.003001525817871095,0.060764,4.744529724121094e-05,0.00016236305236816406
7.486343383789062e-05,0.07187414169311523,0.009091685485839843,0.101175,3.457069396972656e-05,0.0001404285430908203
0.00010585784912109375,0.060675621032714844,0.003190974609374994,0.091383,3.2901763916015625e-05,0.00011038780212402344
8.916854858398438e-05,0.06557273864746094,0.013544518905639652,0.127744,3.1948089599609375e-05,0.00012254714965820312
7.05718994140625e-05,0.0748600959777832,0.009108806945800782,0.085798,3.981590270996094e-05,0.00014495849609375
0.00010371208190917969,0.0835573673248291,0.003750817626953132,0.073081,3.24249267578125e-05,0.00010204315185546875
8.106231689453125e-05,0.06832718849182129,0.019266004684448237,0.068097,3.266334533691406e-05,0.00010848045349121094
6.341934204101562e-05,0.08801555633544922,0.020606008697509767,0.080524,2.3365020751953125e-05,9.799003601074219e-05
8.034706115722656e-05,0.08397102355957031,0.015335191314697266,0.072657,3.266334533691406e-05,0.00013971328735351562
0.00010347366333007812,0.04159402847290039,0.0054456606292724585,0.063335,3.337860107421875e-05,0.00011777877807617188
9.5367431640625e-05,0.09601736068725586,0.0063785143432617125,0.063769,2.6702880859375e-05,0.00010824203491210938
8.416175842285156e-05,0.07943105697631836,0.001692143859863271,0.147185,2.7894973754882812e-05,0.00010895729064941406
8.630752563476562e-05,0.046988487243652344,0.00892223478698731,0.078786,2.8848648071289062e-05,0.00010585784912109375
8.58306884765625e-05,0.051244497299194336,0.003622769180297858,0.076509,3.457069396972656e-05,0.00013637542724609375
0.00011324882507324219,0.07487368583679199,0.0038492485961914014,0.079129,3.0040740966796875e-05,0.00012564659118652344
9.107589721679688e-05,0.062067508697509766,0.011921979095458987,0.108498,3.457069396972656e-05,0.00010275840759277344
7.414817810058594e-05,0.05693173408508301,0.012125010025024419,0.089638,3.075599670410156e-05,0.00011420249938964844
6.008148193359375e-05,0.09357357025146484,0.0016368195037841787,0.070702,2.7418136596679688e-05,0.00011420249938964844
7.05718994140625e-05,0.08722949028015137,0.006279545028686523,0.075267,2.956390380859375e-05,0.00010633468627929688
8.106231689453125e-05,0.058266401290893555,0.0070485926971435575,0.127939,3.504753112792969e-05,0.0001327991485595703
9.942054748535156e-05,0.0745398998260498,0.019620837600708013,0.074817,3.2901763916015625e-05,0.00013947486877441406
9.584426879882812e-05,0.09629535675048828,0.006126235015869147,0.076842,3.8623809814453125e-05,0.00015020370483398438
8.344650268554688e-05,0.07514071464538574,0.003266688613891608,0.07347,2.5510787963867188e-05,9.751319885253906e-05
9.012222290039062e-05,0.08624911308288574,0.0050691046905517595,0.09873,4.124641418457031e-05,0.00012373924255371094
0.00013518333435058594,0.05321764945983887,0.0008670422515869164,0.102254,2.7179718017578125e-05,0.00010275840759277344
9.942054748535156e-05,0.08823966979980469,0.006290076583862311,0.073331,2.5033950805664062e-05,9.298324584960938e-05
0.00011110305786132812,0.058010101318359375,0.0013115200805664112,0.065645,2.9802322387695312e-05,0.00010895729064941406
0.00010061264038085938,0.037082672119140625,0.010136425247192382,0.08326,4.9114227294921875e-05,0.00019288063049316406
9.083747863769531e-05,0.04608941078186035,0.01300696949768066,0.062427,3.075599670410156e-05,0.00011181831359863281
7.343292236328125e-05,0.048909664154052734,0.004013238677978509,0.065615,3.743171691894531e-05,0.00010967254638671875
9.226799011230469e-05,0.046388864517211914,0.006341775863647467,0.079132,2.4080276489257812e-05,8.916854858398438e-05
0.00011086463928222656,0.04171299934387207,0.006233237380981443,0.07463,3.170967102050781e-05,0.00012636184692382812
7.176399230957031e-05,0.07648491859436035,0.024629220031738286,0.074901,3.266334533691406e-05,0.00012302398681640625
8.20159912109375e-05,0.05527496337890625,0.0026199873046875016,0.075917,2.574920654296875e-05,0.00011348724365234375
6.699562072753906e-05,0.06980156898498535,0.004984834823608397,0.103215,3.147125244140625e-05,0.00011682510375976562
0.00010180473327636719,0.05716133117675781,0.0007377338256835952,0.095941,2.6941299438476562e-05,0.000110626220703125
8.654594421386719e-05,0.0489199161529541,0.003195351058959961,0.114093,3.170967102050781e-05,0.0001163482666015625
0.00011134147644042969,0.04474663734436035,0.008371959945678714,0.086753,3.0040740966796875e-05,0.00011396408081054688
8.20159912109375e-05,0.06244397163391113,0.003352825912475585,0.092516,3.24249267578125e-05,0.0001220703125
8.749961853027344e-05,0.05541348457336426,0.006626618560791012,0.108366,2.6702880859375e-05,9.72747802734375e-05
0.00011110305786132812,0.02980494499206543,0.01966730029296876,0.136453,3.790855407714844e-05,0.00015497207641601562
7.653236389160156e-05,0.09914970397949219,0.003284239166259764,0.084357,2.7894973754882812e-05,0.00010371208190917969
8.177757263183594e-05,0.0840756893157959,0.0007832126159667968,0.074198,3.62396240234375e-05,0.00013136863708496094
5.888938903808594e-05,0.12543272972106934,0.004012138992309566,0.095669,2.4080276489257812e-05,0.00010013580322265625
6.4849853515625e-05,0.04212498664855957,0.002482311035156254,0.081174,3.4332275390625e-05,0.00013256072998046875
6.4849853515625e-05,0.04218244552612305,0.0010236694183349548,0.063866,2.288818359375e-05,8.702278137207031e-05
5.817413330078125e-05,0.11997771263122559,0.00288836973571778,0.111991,2.1219253540039062e-05,8.344650268554688e-05
5.984306335449219e-05,0.03970217704772949,0.002913919708251958,0.069253,3.5762786865234375e-05,0.00011944770812988281
8.845329284667969e-05,0.05679154396057129,0.006918967620849606,0.073008,3.075599670410156e-05,0.00011086463928222656
6.794929504394531e-05,0.05244088172912598,0.0023969997406005916,0.0686,3.24249267578125e-05,0.00012373924255371094
7.295608520507812e-05,0.0500335693359375,0.0028685829467773455,0.090293,3.4809112548828125e-05,0.00013303756713867188
7.367134094238281e-05,0.022006511688232422,0.0021628293914794927,0.087283,2.5987625122070312e-05,0.00010395050048828125
6.413459777832031e-05,0.056200504302978516,0.0074424462890625015,0.065815,2.5987625122070312e-05,0.00010204315185546875
0.00010204315185546875,0.02583932876586914,0.006329908264160161,0.130962,2.8371810913085938e-05,0.00011396408081054688
8.96453857421875e-05,0.05298566818237305,0.0010066542358398434,0.081428,3.838539123535156e-05,0.00013685226440429688
6.723403930664062e-05,0.05713915824890137,0.009452574264526364,0.066638,2.7894973754882812e-05,0.0001246929168701172
6.67572021484375e-05,0.033423423767089844,0.003930801116943355,0.167938,3.147125244140625e-05,0.00012230873107910156
6.532669067382812e-05,0.0558168888092041,0.00769247395324707,0.073907,3.147125244140625e-05,9.5367431640625e-05
6.914138793945312e-05,0.06445932388305664,0.023130548278808588,0.072358,3.0517578125e-05,0.00012493133544921875
6.031990051269531e-05,0.06910300254821777,0.01255784317016602,0.075915,3.337860107421875e-05,0.00012922286987304688
8.630752563476562e-05,0.06671524047851562,0.003395254608154291,0.089454,3.552436828613281e-05,0.00012445449829101562
5.91278076171875e-05,0.03879356384277344,0.0026917045593261857,0.212575,2.86102294921875e-05,9.989738464355469e-05
9.465217590332031e-05,0.034768104553222656,0.0050353143768310515,0.065667,3.4809112548828125e-05,0.00013780593872070312
7.700920104980469e-05,0.05368375778198242,0.008486505386352539,0.109653,2.6702880859375e-05,0.00011610984802246094
7.224082946777344e-05,0.055828094482421875,0.0009998079681396432,0.10086,2.8848648071289062e-05,0.00010728836059570312
0.00047898292541503906,0.06116366386413574,0.003144605529785155,0.247337,4.0531158447265625e-05,0.00016570091247558594
9.894371032714844e-05,0.04714202880859375,0.0034611149597167934,0.109545,4.458427429199219e-05,0.000148773193359375
9.632110595703125e-05,0.04958343505859375,0.005588842285156256,0.098087,3.2901763916015625e-05,0.00010514259338378906
0.0001251697540283203,0.050140380859375,0.0008103249053955097,0.086227,2.6702880859375e-05,9.560585021972656e-05
9.560585021972656e-05,0.0575869083404541,0.0056868409576416035,0.284856,3.075599670410156e-05,0.00011730194091796875
8.606910705566406e-05,0.05923914909362793,0.005001969192504882,0.108002,3.5762786865234375e-05,0.0001304149627685547
0.0001316070556640625,0.06386804580688477,0.004224397644042963,0.088941,3.361701965332031e-05,0.00013589859008789062
9.179115295410156e-05,0.04876136779785156,0.004127554626464844,0.091155,3.552436828613281e-05,0.00013113021850585938
8.273124694824219e-05,0.0716700553894043,0.013513980270385736,0.063824,2.3126602172851562e-05,8.487701416015625e-05
8.320808410644531e-05,0.04718351364135742,0.00753847604370117,0.308894,3.266334533691406e-05,0.00011372566223144531
9.751319885253906e-05,0.061455488204956055,0.01917709367370604,0.128399,3.7670135498046875e-05,0.00013136863708496094
0.00010800361633300781,0.09545612335205078,0.005764754669189451,0.087383,2.8848648071289062e-05,0.00012087821960449219
9.846687316894531e-05,0.07388901710510254,0.0037663487091064707,0.262186,4.601478576660156e-05,0.00018835067749023438
0.00011467933654785156,0.06216859817504883,0.01869762309265137,0.077443,3.218650817871094e-05,0.00010371208190917969
8.320808410644531e-05,0.054171085357666016,0.0009343674316406314,0.092911,3.504753112792969e-05,0.00011539459228515625
8.726119995117188e-05,0.07239937782287598,0.005330754562377929,0.077529,3.0040740966796875e-05,0.00011420249938964844
0.00010800361633300781,0.06677007675170898,0.009189107833862287,0.270139,3.695487976074219e-05,0.00010561943054199219
8.749961853027344e-05,0.06759929656982422,0.022222588088989262,0.086322,3.170967102050781e-05,0.00011563301086425781
7.915496826171875e-05,0.09738612174987793,0.005380401016235353,0.102324,2.6941299438476562e-05,0.00011086463928222656
8.249282836914062e-05,0.10283923149108887,0.011951714706420896,0.0713,3.910064697265625e-05,0.00013065338134765625
0.00010585784912109375,0.06390833854675293,0.007111492523193347,0.233666,3.886222839355469e-05,0.000179290771484375
9.775161743164062e-05,0.04129743576049805,0.00751251210021972,0.080962,3.123283386230469e-05,0.00011777877807617188
0.000118255615234375,0.06103968620300293,0.005721525665283209,0.076829,3.2901763916015625e-05,0.00012946128845214844
8.416175842285156e-05,0.05521535873413086,0.003993993118286132,0.069772,2.288818359375e-05,9.560585021972656e-05
7.82012939453125e-05,0.06798052787780762,0.005315427093505853,0.181095,3.7670135498046875e-05,0.00013875961303710938
0.000102996826171875,0.05237936973571777,0.004366197952270515,0.102416,2.765655517578125e-05,0.00011777877807617188
6.723403930664062e-05,0.04395890235900879,0.008720228729248047,0.06694,2.5987625122070312e-05,0.00010848045349121094
0.00010991096496582031,0.09892964363098145,0.0053806674652099595,0.206207,3.123283386230469e-05,0.00010919570922851562
6.890296936035156e-05,0.03852033615112305,0.013071004135131833,0.079418,2.9087066650390625e-05,9.703636169433594e-05
7.510185241699219e-05,0.06969738006591797,0.0008279955444335935,0.078944,3.314018249511719e-05,0.0001270771026611328
0.00010466575622558594,0.025753259658813477,0.009232435958862306,0.124832,2.86102294921875e-05,0.00010156631469726562
0.0001251697540283203,0.08904099464416504,0.0007420236968994076,0.24601,3.170967102050781e-05,0.00011920928955078125
9.870529174804688e-05,0.04570817947387695,0.0015500172729492195,0.075113,3.266334533691406e-05,0.00011324882507324219
7.605552673339844e-05,0.04835176467895508,0.007637158645629888,0.078786,3.62396240234375e-05,0.00013065338134765625
6.461143493652344e-05,0.05368757247924805,0.0029933217315673832,0.146647,4.0531158447265625e-05,0.0001342296600341797
8.630752563476562e-05,0.0719754695892334,0.006229944152832026,0.072205,2.4080276489257812e-05,0.00010371208190917969
8.535385131835938e-05,0.04623675346374512,0.019519101745605463,0.079643,2.8848648071289062e-05,0.00010347366333007812
9.083747863769531e-05,0.025916576385498047,0.0016881312713623031,0.282889,3.4809112548828125e-05,0.00011539459228515625
8.153915405273438e-05,0.06093192100524902,0.00424088063049316,0.089702,3.266334533691406e-05,9.942054748535156e-05
9.846687316894531e-05,0.04828286170959473,0.002829950912475593,0.079367,2.86102294921875e-05,0.00010514259338378906
5.1975250244140625e-05,0.03490138053894043,0.008920576354980475,0.239503,3.24249267578125e-05,0.00013184547424316406
8.702278137207031e-05,0.07896780967712402,0.012148887985229492,0.082607,3.147125244140625e-05,0.0001201629638671875
0.00010013580322265625,0.06343364715576172,0.001650696166992191,0.074916,3.8623809814453125e-05,0.0001270771026611328
0.00012135505676269531,0.049332380294799805,0.00178115464782716,0.248684,3.695487976074219e-05,0.0001270771026611328
9.72747802734375e-05,0.050508975982666016,0.0048707934570312444,0.078755,2.8848648071289062e-05,0.00011515617370605469
0.00011944770812988281,0.076629638671875,0.018582114593505866,0.077008,3.7670135498046875e-05,0.00011849403381347656
8.630752563476562e-05,0.04598283767700195,0.00372935119628906,0.08884,3.62396240234375e-05,0.00012922286987304688
9.942054748535156e-05,0.052683353424072266,0.008902555664062506,0.239892,3.147125244140625e-05,0.00010323524475097656
0.00012993812561035156,0.05993819236755371,0.004954541168212895,0.07529,4.029273986816406e-05,0.0001499652862548828
8.130073547363281e-05,0.04318523406982422,0.0069784907379150385,0.070771,3.266334533691406e-05,0.00012636184692382812
0.00011920928955078125,0.061753273010253906,0.006304395843505853,0.121024,3.4809112548828125e-05,0.00011706352233886719
9.34600830078125e-05,0.06733584403991699,0.0013091055297851373,0.27261,3.0517578125e-05,0.000102996826171875
7.462501525878906e-05,0.08147907257080078,0.012266007659912107,0.122852,3.2901763916015625e-05,0.00011348724365234375
8.130073547363281e-05,0.07211518287658691,0.002034081344604491,0.085245,2.956390380859375e-05,0.0001125335693359375
8.845329284667969e-05,0.05876874923706055,0.0029151477966308653,0.067559,3.409385681152344e-05,0.00011920928955078125
9.512901306152344e-05,0.055014848709106445,0.011665045135498042,0.150482,2.9087066650390625e-05,0.00011229515075683594
0.00012969970703125,0.042841434478759766,0.009532204269409206,0.288301,2.574920654296875e-05,9.870529174804688e-05
0.00010752677917480469,0.05877351760864258,0.008903020156860356,0.079911,2.5987625122070312e-05,0.00010967254638671875
0.00010442733764648438,0.05502796173095703,0.012542588470458985,0.072477,3.647804260253906e-05,0.00012874603271484375
9.226799011230469e-05,0.058847904205322266,0.0022055901489257818,0.063679,3.1948089599609375e-05,0.0001304149627685547
0.0001087188720703125,0.06485128402709961,0.008255160476684564,0.071498,3.528594970703125e-05,0.00012111663818359375
7.62939453125e-05,0.0543215274810791,0.001717938201904301,0.309332,3.147125244140625e-05,0.00011372566223144531
8.225440979003906e-05,0.049596309661865234,0.0035558974304199242,0.186221,2.5272369384765625e-05,9.870529174804688e-05
0.00010228157043457031,0.07505965232849121,0.00852998104858399,0.074567,4.506111145019531e-05,0.000125885009765625
0.00011587142944335938,0.0620729923248291,0.002746413619995114,0.193942,3.1948089599609375e-05,0.00012135505676269531
9.179115295410156e-05,0.05292463302612305,0.005319331176757813,0.223717,2.6464462280273438e-05,0.0001049041748046875
8.153915405273438e-05,0.048954010009765625,0.004909454757690418,0.127343,2.5987625122070312e-05,0.0001087188720703125
0.00011777877807617188,0.06121230125427246,0.001559895782470705,0.172345,2.5272369384765625e-05,9.655952453613281e-05
0.00011134147644042969,0.046423912048339844,0.0033046395568847586,0.151872,2.384185791015625e-05,8.7738037109375e-05
7.82012939453125e-05,0.056626319885253906,0.01665354748535157,0.082767,2.7418136596679688e-05,9.369850158691406e-05
8.702278137207031e-05,0.07358312606811523,0.0041696565246582,0.093365,3.361701965332031e-05,0.00011849403381347656
8.749961853027344e-05,0.05461716651916504,0.0010339783325195306,0.088311,3.4809112548828125e-05,0.00011777877807617188
6.222724914550781e-05,0.0420529842376709,0.006318233642578136,0.151965,2.86102294921875e-05,0.00011324882507324219
0.00010657310485839844,0.05902695655822754,0.008852391265869147,0.103901,2.6702880859375e-05,0.00010633468627929688
7.319450378417969e-05,0.06494903564453125,0.0017572921447753936,0.079357,4.363059997558594e-05,0.00017333030700683594
8.702278137207031e-05,0.05786442756652832,0.003966292144775396,0.077148,2.8848648071289062e-05,0.00011301040649414062
9.965896606445312e-05,0.06983542442321777,0.008316605682373052,0.16088,3.0279159545898438e-05,0.00011968612670898438
9.226799011230469e-05,0.08741927146911621,0.004276411605834973,0.205999,2.5510787963867188e-05,9.34600830078125e-05
9.632110595703125e-05,0.07562661170959473,0.00406407315063477,0.068532,3.075599670410156e-05,0.00011944770812988281
8.344650268554688e-05,0.06116175651550293,0.003480131607055667,0.08352,3.0517578125e-05,0.00011897087097167969
0.0001285076141357422,0.06436347961425781,0.0010504498443603544,0.064204,2.6464462280273438e-05,0.00010418891906738281
0.00011229515075683594,0.06023979187011719,0.005122506668090818,0.080223,3.0517578125e-05,0.00011110305786132812
9.799003601074219e-05,0.05133962631225586,0.010842548202514651,0.179976,3.5762786865234375e-05,0.00014472007751464844
0.00010895729064941406,0.05967092514038086,0.0032321954803466862,0.064117,3.552436828613281e-05,0.00013446807861328125
7.271766662597656e-05,0.07538104057312012,0.004814348312377925,0.091229,2.8133392333984375e-05,0.00011587142944335938
7.605552673339844e-05,0.06807994842529297,0.01028652996826171,0.198777,4.5299530029296875e-05,0.00016617774963378906
0.00010800361633300781,0.04810142517089844,0.01762626445007323,0.137028,2.6702880859375e-05,0.0001163482666015625
0.00012636184692382812,0.05977797508239746,0.005946184646606442,0.113888,3.123283386230469e-05,0.00011539459228515625
0.00014138221740722656,0.06624579429626465,0.002554720535278318,0.097485,3.337860107421875e-05,0.0001246929168701172
7.772445678710938e-05,0.05070233345031738,0.0033647322692871157,0.081796,3.838539123535156e-05,0.00014448165893554688
0.00011706352233886719,0.05803871154785156,0.007326584457397464,0.063926,3.2901763916015625e-05,0.00011706352233886719
9.036064147949219e-05,0.09103798866271973,0.007614145858764659,0.137367,3.147125244140625e-05,0.00012969970703125
9.489059448242188e-05,0.061765193939208984,0.0008858080291748172,0.18721,3.552436828613281e-05,0.00012183189392089844
9.298324584960938e-05,0.046221256256103516,0.009978401123046876,0.123639,2.574920654296875e-05,9.608268737792969e-05
8.702278137207031e-05,0.04611611366271973,0.0029604328460693385,0.092443,2.7418136596679688e-05,0.00010848045349121094
8.535385131835938e-05,0.06063222885131836,0.009149778594970709,0.07601,2.9802322387695312e-05,0.0001246929168701172
9.107589721679688e-05,0.06404447555541992,0.0018621917266845728,0.121348,3.4332275390625e-05,0.00012946128845214844
0.00011992454528808594,0.06775331497192383,0.0061364439239501994,0.100476,3.790855407714844e-05,0.00017261505126953125
8.058547973632812e-05,0.0724945068359375,0.0023601205444335888,0.079365,2.8371810913085938e-05,0.00010704994201660156
9.274482727050781e-05,0.08430957794189453,0.002402453002929683,0.10369,3.147125244140625e-05,0.00012373924255371094
9.679794311523438e-05,0.10223579406738281,0.0018775171203613272,0.101383,3.337860107421875e-05,0.00012135505676269531
0.00011229515075683594,0.05075788497924805,0.0008097173614501907,0.083708,3.147125244140625e-05,0.00012612342834472656
0.0001163482666015625,0.1008143424987793,0.006517719451904297,0.125333,2.9802322387695312e-05,0.00011920928955078125
0.00010585784912109375,0.08862614631652832,0.00962881423950196,0.10923,3.7670135498046875e-05,0.00012183189392089844
9.1552734375e-05,0.07671117782592773,0.00364250352478028,0.078049,2.8848648071289062e-05,0.00010585784912109375
8.96453857421875e-05,0.03596043586730957,0.006110294647216796,0.063805,3.075599670410156e-05,0.00011992454528808594
0.00011157989501953125,0.11775922775268555,0.0077753278961181505,0.132951,3.361701965332031e-05,0.00012946128845214844
9.751319885253906e-05,0.056186676025390625,0.004799894119262696,0.069174,3.0279159545898438e-05,0.00011920928955078125
9.417533874511719e-05,0.05573606491088867,0.004071978958129885,0.062942,3.266334533691406e-05,0.0001125335693359375
9.679794311523438e-05,0.04812765121459961,0.004779808334350585,0.114496,3.647804260253906e-05,0.00014019012451171875
7.62939453125e-05,0.057557106018066406,0.007169941528320317,0.191242,3.409385681152344e-05,0.00012564659118652344
9.584426879882812e-05,0.03997230529785156,0.0008958313598632778,0.072786,3.528594970703125e-05,0.00011873245239257812
0.00010085105895996094,0.03095245361328125,0.0008836068878173842,0.105849,3.4332275390625e-05,0.00011682510375976562
7.915496826171875e-05,0.053928375244140625,0.0015773517456054709,0.070241,3.1948089599609375e-05,0.00011515617370605469
9.72747802734375e-05,0.07472848892211914,0.004961587234497064,0.083779,2.956390380859375e-05,0.0001068115234375
9.799003601074219e-05,0.11838626861572266,0.01319631407165528,0.220076,3.218650817871094e-05,0.00011348724365234375
0.00011563301086425781,0.03702044486999512,0.002467015167236325,0.067804,2.956390380859375e-05,0.00011754035949707031
0.00012493133544921875,0.044371604919433594,0.005276109695434572,0.0605,3.314018249511719e-05,0.000118255615234375
6.437301635742188e-05,0.06297135353088379,0.0031985968780517543,0.11708,3.647804260253906e-05,0.00012135505676269531
0.00010657310485839844,0.09000253677368164,0.003191175354003928,0.252837,3.0040740966796875e-05,0.00011944770812988281
0.00012731552124023438,0.05451679229736328,0.004433680770874027,0.069102,3.790855407714844e-05,0.0001277923583984375
0.00010061264038085938,0.05382561683654785,0.0013644855499267555,0.07445,2.7179718017578125e-05,0.00010919570922851562
0.00011181831359863281,0.04524707794189453,0.007759831970214848,0.068907,4.863739013671875e-05,0.0001804828643798828
8.368492126464844e-05,0.04911303520202637,0.0053021856079101815,0.300874,2.8133392333984375e-05,0.00010585784912109375
0.00010561943054199219,0.060242414474487305,0.013121486099243171,0.073192,2.6702880859375e-05,9.369850158691406e-05
0.00015234947204589844,0.0685114860534668,0.0010895150909423779,0.078574,4.124641418457031e-05,0.00016450881958007812
8.058547973632812e-05,0.059348106384277344,0.002489590469360356,0.078634,3.170967102050781e-05,0.00013709068298339844
0.00011682510375976562,0.06090879440307617,0.004667542831420901,0.066133,3.075599670410156e-05,0.00012445449829101562
6.67572021484375e-05,0.041561126708984375,0.014624077270507796,0.300777,2.7179718017578125e-05,0.00011134147644042969
9.298324584960938e-05,0.044680118560791016,0.01579364918518067,0.071237,3.0994415283203125e-05,0.00011587142944335938
0.00011157989501953125,0.04921984672546387,0.006494816131591807,0.12943,2.47955322265625e-05,0.0001049041748046875
0.00011944770812988281,0.045146942138671875,0.001925224838256842,0.07619,2.2172927856445312e-05,9.560585021972656e-05
0.00011801719665527344,0.04715752601623535,0.003694898132324223,0.068421,3.0040740966796875e-05,0.00011682510375976562
0.0003802776336669922,0.058373451232910156,0.0027079937896728468,0.269654,5.269050598144531e-05,0.000164031982421875
9.489059448242188e-05,0.06751394271850586,0.002861103469848636,0.126218,3.552436828613281e-05,0.00012540817260742188
9.942054748535156e-05,0.0662839412689209,0.012838900238037104,0.096919,3.647804260253906e-05,0.00012063980102539062
7.200241088867188e-05,0.05248236656188965,0.009433116790771481,0.081278,2.4557113647460938e-05,9.393692016601562e-05
6.437301635742188e-05,0.06193113327026367,0.002877327255249029,0.076121,2.3365020751953125e-05,8.726119995117188e-05
7.271766662597656e-05,0.0697011947631836,0.007080833175659176,0.069622,3.886222839355469e-05,0.0001361370086669922
0.00013065338134765625,0.09511351585388184,0.013425916488647466,0.072292,3.314018249511719e-05,0.00011372566223144531
0.00010418891906738281,0.06344413757324219,0.0012093481750488216,0.088303,3.62396240234375e-05,0.00012946128845214844
0.0001049041748046875,0.07130193710327148,0.0055115677490234355,0.068011,3.314018249511719e-05,0.000118255615234375
6.246566772460938e-05,0.06483173370361328,0.009803073242187502,0.067147,3.1948089599609375e-05,0.00011181831359863281
0.00010013580322265625,0.04757094383239746,0.0016598484649658213,0.067786,3.337860107421875e-05,0.00013399124145507812
0.00010991096496582031,0.0798041820526123,0.014541348999023429,0.145407,3.600120544433594e-05,0.000118255615234375
0.00011968612670898438,0.08196568489074707,0.005132692184448243,0.08516,4.3392181396484375e-05,0.00012803077697753906
9.512901306152344e-05,0.04893326759338379,0.0017976580200195352,0.067894,3.552436828613281e-05,0.0001327991485595703
9.822845458984375e-05,0.12938427925109863,0.0078124312133789064,0.155778,3.409385681152344e-05,0.00011587142944335938
0.0001068115234375,0.04342985153198242,0.003542604385375972,0.067514,3.218650817871094e-05,0.00011205673217773438
8.130073547363281e-05,0.05805635452270508,0.0024453029022216827,0.121514,3.409385681152344e-05,0.00012373924255371094
0.00010180473327636719,0.032012224197387695,0.01019822207641602,0.071988,2.956390380859375e-05,0.00010943412780761719
8.797645568847656e-05,0.05009269714355469,0.0027484808654785198,0.063828,2.6941299438476562e-05,0.000102996826171875
7.62939453125e-05,0.08940935134887695,0.006800538314819332,0.182536,2.86102294921875e-05,9.942054748535156e-05
0.00011515617370605469,0.04807090759277344,0.007951072860717778,0.170649,3.504753112792969e-05,0.00011467933654785156
6.222724914550781e-05,0.05092573165893555,0.004111418075561521,0.06593,2.8848648071289062e-05,0.00011587142944335938
0.00010371208190917969,0.04468059539794922,0.0007857606048584098,0.135063,2.7894973754882812e-05,0.00011706352233886719
9.965896606445312e-05,0.04760003089904785,0.004797291717529295,0.08204,2.6464462280273438e-05,0.00010395050048828125
0.00014352798461914062,0.04625749588012695,0.004506941711425794,0.140113,4.9114227294921875e-05,0.00019788742065429688
7.581710815429688e-05,0.03896975517272949,0.0013268449707031227,0.099858,3.218650817871094e-05,0.0001354217529296875
0.00012183189392089844,0.04805922508239746,0.004553104003906253,0.066591,3.1948089599609375e-05,0.00012540817260742188
8.58306884765625e-05,0.048798322677612305,0.010829717864990235,0.066385,4.0531158447265625e-05,0.0001270771026611328
9.369850158691406e-05,0.0460507869720459,0.003649842453002927,0.149675,3.5762786865234375e-05,0.00012922286987304688
0.00011730194091796875,0.06517648696899414,0.010745369781494138,0.075061,2.7179718017578125e-05,9.632110595703125e-05
9.655952453613281e-05,0.0663139820098877,0.0035428491058349665,0.112006,3.790855407714844e-05,0.00013828277587890625
0.0001010894775390625,0.03525257110595703,0.0055103797760009815,0.092066,3.0994415283203125e-05,0.00012445449829101562
0.00014543533325195312,0.07928013801574707,0.0025987726287841906,0.137367,3.337860107421875e-05,0.00011777877807617188
8.940696716308594e-05,0.08176898956298828,0.001482964752197266,0.072227,3.0517578125e-05,0.00011849403381347656
0.00010395050048828125,0.060274600982666016,0.001117625610351558,0.074133,2.9802322387695312e-05,0.000110626220703125
0.00012922286987304688,0.08743786811828613,0.01127014575195312,0.107798,3.1948089599609375e-05,0.0001239776611328125
0.00010657310485839844,0.07530689239501953,0.004547052627563483,0.086819,2.5510787963867188e-05,9.274482727050781e-05
9.72747802734375e-05,0.054723501205444336,0.000889937606811525,0.125609,3.0040740966796875e-05,0.0001087188720703125
6.103515625e-05,0.03527045249938965,0.006552146347045901,0.078317,3.647804260253906e-05,0.0001266002655029297
0.00011730194091796875,0.04762148857116699,0.010496998565673835,0.119207,3.910064697265625e-05,0.00012493133544921875
6.794929504394531e-05,0.029667377471923828,0.01848993980407715,0.10313,3.170967102050781e-05,0.0001125335693359375
9.608268737792969e-05,0.06420660018920898,0.0032639943847656283,0.078649,4.3392181396484375e-05,0.00015783309936523438
6.914138793945312e-05,0.04501628875732422,0.0025976587982177723,0.088478,3.4332275390625e-05,0.0001266002655029297
8.988380432128906e-05,0.05091500282287598,0.004785608779907219,0.134638,4.410743713378906e-05,0.00015425682067871094
9.5367431640625e-05,0.05586838722229004,0.0036988412780761676,0.098958,4.100799560546875e-05,0.0001571178436279297
0.00010633468627929688,0.04655599594116211,0.0034883562469482376,0.115735,2.6702880859375e-05,9.369850158691406e-05
0.0001246929168701172,0.06276822090148926,0.01733101829528809,0.08191,3.695487976074219e-05,0.00012373924255371094
8.440017700195312e-05,0.0790560245513916,0.004280662246704106,0.084129,2.6226043701171875e-05,9.72747802734375e-05
8.797645568847656e-05,0.05772566795349121,0.0029696857147216704,0.180682,2.6702880859375e-05,0.00010132789611816406
6.866455078125e-05,0.052351951599121094,0.002924824798583983,0.081637,2.8133392333984375e-05,0.00011444091796875
8.940696716308594e-05,0.05844759941101074,0.001884201324462903,0.150687,2.8371810913085938e-05,0.00010919570922851562
0.00012731552124023438,0.04346036911010742,0.0014126153259277352,0.058697,2.765655517578125e-05,0.00010037422180175781
9.083747863769531e-05,0.04442739486694336,0.004983956436157233,0.131571,3.075599670410156e-05,0.00011444091796875
9.5367431640625e-05,0.0648031234741211,0.009221823150634773,0.090718,2.2411346435546875e-05,9.012222290039062e-05
0.00012564659118652344,0.03784537315368652,0.005386269012451178,0.111034,3.743171691894531e-05,0.00013327598571777344
0.00015473365783691406,0.052614688873291016,0.0014471772460937504,0.099772,3.409385681152344e-05,0.00012493133544921875
6.437301635742188e-05,0.05278801918029785,0.013254610275268558,0.129576,3.0040740966796875e-05,0.00012373924255371094
6.318092346191406e-05,0.024668216705322266,0.001026400985717768,0.110435,2.6941299438476562e-05,0.00010442733764648438
8.535385131835938e-05,0.02859640121459961,0.006929162643432615,0.118577,2.7179718017578125e-05,0.00010442733764648438
7.367134094238281e-05,0.04038810729980469,0.005307414306640626,0.099036,2.3603439331054688e-05,8.797645568847656e-05
7.581710815429688e-05,0.04252934455871582,0.006750895462036138,0.089415,2.1696090698242188e-05,9.226799011230469e-05
5.793571472167969e-05,0.06115007400512695,0.021466850997924808,0.064273,2.9802322387695312e-05,0.00010156631469726562
9.72747802734375e-05,0.06240558624267578,0.006095654296875003,0.08445,2.4318695068359375e-05,8.845329284667969e-05
0.00011134147644042969,0.04427313804626465,0.0023149631347656185,0.067391,2.765655517578125e-05,0.0001087188720703125
0.00011539459228515625,0.03146052360534668,0.002172724502563478,0.078207,2.6941299438476562e-05,0.00010848045349121094
7.295608520507812e-05,0.03477740287780762,0.0022283526763915984,0.087814,3.0040740966796875e-05,0.00011396408081054688
0.00012111663818359375,0.04291248321533203,0.004289860061645515,0.090621,2.7894973754882812e-05,0.00011682510375976562
8.606910705566406e-05,0.06780862808227539,0.0007537262573242137,0.105786,3.409385681152344e-05,0.00011920928955078125
7.104873657226562e-05,0.04830789566040039,0.007793855987548823,0.080864,3.4332275390625e-05,0.00011110305786132812
7.772445678710938e-05,0.046433210372924805,0.009509735717773443,0.08861,2.9802322387695312e-05,0.00010371208190917969
7.939338684082031e-05,0.05492973327636719,0.004332132064819333,0.120063,3.314018249511719e-05,0.00012135505676269531
9.083747863769531e-05,0.05699801445007324,0.004311546630859364,0.15343,3.2901763916015625e-05,0.0001251697540283203
8.845329284667969e-05,0.07712841033935547,0.0026251529541015672,0.089166,2.8848648071289062e-05,0.00011730194091796875
7.319450378417969e-05,0.05018258094787598,0.004420284637451172,0.094666,3.170967102050781e-05,0.00010561943054199219
0.0001380443572998047,0.07032346725463867,0.0035716699218750064,0.10089,3.886222839355469e-05,0.0001323223114013672
9.560585021972656e-05,0.08686351776123047,0.0027839911041259713,0.100194,2.8848648071289062e-05,9.942054748535156e-05
0.00010180473327636719,0.06090879440307617,0.0038566028137207026,0.080998,2.8133392333984375e-05,0.00010466575622558594
9.655952453613281e-05,0.06623482704162598,0.004467327682495123,0.068808,2.5033950805664062e-05,9.584426879882812e-05
7.462501525878906e-05,0.05500531196594238,0.002159981536865238,0.083325,4.3392181396484375e-05,0.00015974044799804688
0.00013780593872070312,0.04970097541809082,0.0019841785583496058,0.078309,2.574920654296875e-05,0.0001087188720703125
9.918212890625e-05,0.0374445915222168,0.004341615921020503,0.084069,2.86102294921875e-05,0.00010418891906738281
7.05718994140625e-05,0.04709053039550781,0.0008032416992187486,0.071882,3.552436828613281e-05,0.0001239776611328125
8.916854858398438e-05,0.07422947883605957,0.019859012771606455,0.165649,2.9325485229492188e-05,0.00011610984802246094
0.00010132789611816406,0.06674742698669434,0.006006918579101558,0.080169,2.6702880859375e-05,0.00010395050048828125
0.00011539459228515625,0.06071949005126953,0.0019398801727295023,0.132733,3.0279159545898438e-05,0.0001049041748046875
7.82012939453125e-05,0.05348849296569824,0.015363020858764648,0.096415,3.695487976074219e-05,0.0001304149627685547
0.00010561943054199219,0.054888248443603516,0.014858793472290036,0.090326,3.409385681152344e-05,0.00010275840759277344
6.628036499023438e-05,0.06245923042297363,0.003437289260864257,0.081151,3.409385681152344e-05,0.00012159347534179688
6.794929504394531e-05,0.07732367515563965,0.000984005142211912,0.061274,3.647804260253906e-05,0.0001544952392578125
7.62939453125e-05,0.04935145378112793,0.011791374801635737,0.073176,2.9325485229492188e-05,0.00011086463928222656
7.987022399902344e-05,0.07932877540588379,0.0039833130035400455,0.079534,3.814697265625e-05,0.0001468658447265625
8.225440979003906e-05,0.03744626045227051,0.01514403443908692,0.081019,4.935264587402344e-05,0.00013184547424316406
8.893013000488281e-05,0.07723379135131836,0.0007687883605956985,0.069651,3.147125244140625e-05,0.00010895729064941406
9.489059448242188e-05,0.05348515510559082,0.02972498693847657,0.078271,2.4557113647460938e-05,8.940696716308594e-05
0.00010180473327636719,0.07787871360778809,0.006754034500122075,0.06627,3.886222839355469e-05,0.0001373291015625
7.033348083496094e-05,0.08796858787536621,0.01389250010681152,0.066708,3.170967102050781e-05,0.00010752677917480469
8.440017700195312e-05,0.03467893600463867,0.004123334045410154,0.153005,3.4332275390625e-05,0.00010585784912109375
0.00012564659118652344,0.08571028709411621,0.0036551091766357374,0.079115,5.4836273193359375e-05,0.00017905235290527344
6.651878356933594e-05,0.09104800224304199,0.004473954238891603,0.121335,2.7418136596679688e-05,0.0001087188720703125
9.870529174804688e-05,0.08339405059814453,0.0038747214050292994,0.075028,2.86102294921875e-05,0.00011467933654785156
0.0001685619354248047,0.05065417289733887,0.003677907546997067,0.089091,3.647804260253906e-05,0.00014734268188476562
8.249282836914062e-05,0.06648397445678711,0.01902396304321291,0.296328,2.5033950805664062e-05,0.00010633468627929688
0.00011801719665527344,0.028280973434448242,0.0033584163513183662,0.161766,4.76837158203125e-05,0.0001800060272216797
0.00010275840759277344,0.05538177490234375,0.0012133814697265627,0.083162,2.7894973754882812e-05,0.00010824203491210938
0.00010943412780761719,0.05264163017272949,0.008294387451171878,0.074084,3.814697265625e-05,0.0001289844512939453
0.00010919570922851562,0.06066703796386719,0.0076609563293457,0.071731,3.814697265625e-05,0.00013327598571777344
9.107589721679688e-05,0.041890859603881836,0.004591129638671865,0.207548,3.981590270996094e-05,0.0001327991485595703
0.00011610984802246094,0.037711143493652344,0.0026387360839843776,0.066022,2.8848648071289062e-05,0.0001049041748046875
9.489059448242188e-05,0.06431269645690918,0.006275469635009759,0.099127,3.838539123535156e-05,0.0001323223114013672
8.940696716308594e-05,0.04004955291748047,0.005822751861572259,0.089219,2.5987625122070312e-05,0.00010561943054199219
7.867813110351562e-05,0.07436585426330566,0.0035072644958496213,0.137699,2.2411346435546875e-05,9.965896606445312e-05
9.751319885253906e-05,0.05854010581970215,0.004708332870483389,0.226752,2.86102294921875e-05,9.799003601074219e-05
8.511543273925781e-05,0.0484309196472168,0.006691087509155272,0.102924,3.719329833984375e-05,0.0001010894775390625
6.890296936035156e-05,0.0482335090637207,0.004518315307617191,0.068783,2.7894973754882812e-05,8.797645568847656e-05
6.937980651855469e-05,0.05095720291137695,0.007816214828491208,0.09947,3.647804260253906e-05,0.000125885009765625
8.416175842285156e-05,0.042105674743652344,0.00790955035400391,0.082103,3.075599670410156e-05,0.00010943412780761719
0.00015497207641601562,0.04588651657104492,0.0029545368347168033,0.267034,3.62396240234375e-05,0.0001285076141357422
7.43865966796875e-05,0.025682687759399414,0.008734654129028324,0.079037,2.6226043701171875e-05,0.00010919570922851562
7.677078247070312e-05,0.03302764892578125,0.0013305251007080104,0.080412,2.0742416381835938e-05,0.00010228157043457031
6.747245788574219e-05,0.05721259117126465,0.0019975529174804663,0.147427,3.409385681152344e-05,0.00011777877807617188
5.1021575927734375e-05,0.05336117744445801,0.004650587966918945,0.072047,2.6464462280273438e-05,9.202957153320312e-05
5.626678466796875e-05,0.05522871017456055,0.0019329785156250029,0.09612,3.552436828613281e-05,0.00013017654418945312
8.058547973632812e-05,0.053169965744018555,0.016995900985717793,0.289778,3.6716461181640625e-05,0.0001246929168701172
8.225440979003906e-05,0.06566834449768066,0.0018470867614746034,0.082627,3.4809112548828125e-05,0.00012946128845214844
7.557868957519531e-05,0.042176246643066406,0.0023570944976806646,0.07503,2.7418136596679688e-05,9.918212890625e-05
9.584426879882812e-05,0.029626131057739258,0.0008867962188720685,0.063043,2.2649765014648438e-05,8.797645568847656e-05
9.5367431640625e-05,0.08637356758117676,0.005077468765258775,0.324587,3.814697265625e-05,0.00013184547424316406
8.392333984375e-05,0.04705929756164551,0.0016683385620117203,0.083799,2.86102294921875e-05,0.00011181831359863281
7.390975952148438e-05,0.06321907043457031,0.0034096472015380797,0.077826,3.409385681152344e-05,0.00011563301086425781
8.845329284667969e-05,0.05282020568847656,0.011726169876098633,0.082746,2.8133392333984375e-05,0.00011038780212402344
8.440017700195312e-05,0.05384683609008789,0.0034457572937011682,0.0791,3.0279159545898438e-05,0.00011444091796875
6.818771362304688e-05,0.06200981140136719,0.0033099068603515414,0.275554,3.6716461181640625e-05,0.0001304149627685547
0.00010251998901367188,0.04852008819580078,0.0029486389007568337,0.068941,2.8371810913085938e-05,0.00010776519775390625
8.153915405273438e-05,0.030196189880371094,0.004314217346191404,0.097707,2.9325485229492188e-05,0.00010919570922851562
7.700920104980469e-05,0.05126810073852539,0.005440965942382817,0.077996,2.9087066650390625e-05,0.00010943412780761719
0.00010061264038085938,0.07078266143798828,0.004627480819702143,0.075397,3.790855407714844e-05,0.00015234947204589844
9.393692016601562e-05,0.024285316467285156,0.0007415958251952848,0.319466,2.6702880859375e-05,0.00010132789611816406
6.127357482910156e-05,0.06070661544799805,0.0017256316986083986,0.113066,3.218650817871094e-05,0.00010180473327636719
7.796287536621094e-05,0.0736997127532959,0.007643987792968751,0.073281,3.9577484130859375e-05,0.0001270771026611328
6.985664367675781e-05,0.05422091484069824,0.0070602945709228315,0.33006,2.8371810913085938e-05,0.00010180473327636719
0.00010085105895996094,0.05376577377319336,0.010562003570556644,0.143619,2.7894973754882812e-05,0.00011301040649414062
9.512901306152344e-05,0.060455322265625,0.005012086105346675,0.0743,3.528594970703125e-05,0.00012826919555664062
0.0001270771026611328,0.05375838279724121,0.0064289575805663995,0.075176,4.9591064453125e-05,0.00019216537475585938
9.5367431640625e-05,0.04616284370422363,0.003471946868896486,0.068715,2.8848648071289062e-05,0.00010824203491210938
7.390975952148438e-05,0.05335044860839844,0.010335324951171898,0.360129,2.9325485229492188e-05,0.00010204315185546875
9.965896606445312e-05,0.04662942886352539,0.01678303521728515,0.069514,2.384185791015625e-05,9.34600830078125e-05
6.985664367675781e-05,0.034445762634277344,0.012962242736816412,0.07261,2.6226043701171875e-05,0.00010538101196289062
8.320808410644531e-05,0.05636763572692871,0.006162021469116208,0.155476,2.5510787963867188e-05,8.940696716308594e-05
7.510185241699219e-05,0.05212235450744629,0.001867340499877912,0.305968,3.0517578125e-05,0.00011754035949707031
0.0001049041748046875,0.05775165557861328,0.002332109588623052,0.100031,3.528594970703125e-05,0.00012540817260742188
9.131431579589844e-05,0.05550193786621094,0.004203742187499998,0.078682,3.2901763916015625e-05,0.00011920928955078125
7.796287536621094e-05,0.047541141510009766,0.006006471282958989,0.115268,5.0067901611328125e-05,0.0001800060272216797
8.606910705566406e-05,0.053751468658447266,0.006440549377441429,0.266296,3.695487976074219e-05,0.0001277923583984375
7.677078247070312e-05,0.07149481773376465,0.005075308853149413,0.073769,3.814697265625e-05,0.00013256072998046875
7.009506225585938e-05,0.07349848747253418,0.007714113372802728,0.113156,3.314018249511719e-05,0.00011157989501953125
6.318092346191406e-05,0.06374263763427734,0.017330938934326162,0.125426,3.886222839355469e-05,0.0001544952392578125
7.987022399902344e-05,0.04618525505065918,0.002419364883422856,0.100448,3.314018249511719e-05,0.00011968612670898438
7.796287536621094e-05,0.06156182289123535,0.006001869293212891,0.116479,4.458427429199219e-05,0.00016188621520996094
9.489059448242188e-05,0.0662236213684082,0.0024633141937255854,0.309531,2.574920654296875e-05,0.000102996826171875
7.534027099609375e-05,0.08477663993835449,0.003845300216674813,0.153855,3.1948089599609375e-05,0.0001392364501953125
9.989738464355469e-05,0.04382920265197754,0.006433648742675782,0.080386,2.8133392333984375e-05,9.226799011230469e-05
7.62939453125e-05,0.05396556854248047,0.006045121414184576,0.070168,3.6716461181640625e-05,0.00012373924255371094
0.00011038780212402344,0.04625225067138672,0.004352627532959008,0.365457,3.361701965332031e-05,0.00011730194091796875
9.799003601074219e-05,0.029985666275024414,0.01570690110778808,0.135414,3.1948089599609375e-05,0.00010752677917480469
9.679794311523438e-05,0.04822278022766113,0.0018561141052246127,0.075721,2.6941299438476562e-05,9.942054748535156e-05
9.822845458984375e-05,0.07243037223815918,0.000851511093139648,0.086604,3.0517578125e-05,0.00011777877807617188
0.0001049041748046875,0.050744056701660156,0.00995385433959961,0.156582,4.00543212890625e-05,0.00014257431030273438
6.699562072753906e-05,0.09345245361328125,0.027369501846313482,0.089082,2.8133392333984375e-05,0.0001125335693359375
0.00011444091796875,0.05344986915588379,0.0024885351715087933,0.089444,2.574920654296875e-05,0.00010204315185546875
9.942054748535156e-05,0.07645463943481445,0.013526736541748047,0.076904,3.719329833984375e-05,0.00015211105346679688
0.00010013580322265625,0.08239340782165527,0.0018043400726318326,0.093004,2.4080276489257812e-05,8.678436279296875e-05
0.0001285076141357422,0.07205677032470703,0.011880468978881842,0.072735,2.574920654296875e-05,0.00010204315185546875
8.320808410644531e-05,0.08242678642272949,0.00471005262756348,0.071031,3.933906555175781e-05,0.00013899803161621094
7.843971252441406e-05,0.08978581428527832,0.014480897262573247,0.063147,3.3855438232421875e-05,0.00013375282287597656
0.00011801719665527344,0.06762814521789551,0.007606395675659183,0.116948,3.528594970703125e-05,0.00012159347534179688
7.796287536621094e-05,0.07628560066223145,0.002929228851318355,0.088953,3.24249267578125e-05,0.0001232624053955078
0.00010132789611816406,0.0322721004486084,0.0033775772857666045,0.060145,2.5987625122070312e-05,0.00010061264038085938
8.416175842285156e-05,0.04932808876037598,0.0017798148345947312,0.098505,2.6702880859375e-05,0.00010466575622558594
8.368492126464844e-05,0.0460205078125,0.003999289215087895,0.078412,3.7670135498046875e-05,0.0001342296600341797
9.465217590332031e-05,0.04504799842834473,0.0010988620147705103,0.072114,3.528594970703125e-05,0.000133514404296875
0.00011014938354492188,0.0444636344909668,0.0013457394104003928,0.064052,3.1948089599609375e-05,0.0001285076141357422
7.104873657226562e-05,0.0489199161529541,0.0032547219390869075,0.095838,3.981590270996094e-05,0.00014472007751464844
0.00011229515075683594,0.06067061424255371,0.004715566207885741,0.063223,2.7894973754882812e-05,9.799003601074219e-05
0.00010633468627929688,0.07651710510253906,0.0034618032989501973,0.063844,2.6702880859375e-05,0.00010156631469726562
0.00010395050048828125,0.03966259956359863,0.0008263409271240252,0.145036,2.8848648071289062e-05,0.00011324882507324219
0.00016021728515625,0.05621147155761719,0.002909418273925782,0.066149,2.6464462280273438e-05,8.7738037109375e-05
0.0001289844512939453,0.03350639343261719,0.0008609032897949204,0.076947,3.0994415283203125e-05,0.00012683868408203125
9.202957153320312e-05,0.03988146781921387,0.0010988904113769515,0.068413,2.09808349609375e-05,8.869171142578125e-05
0.00010132789611816406,0.025899887084960938,0.004382984588623046,0.111652,3.5762786865234375e-05,0.00012755393981933594
0.00010085105895996094,0.03779721260070801,0.0008788967132568326,0.081875,3.910064697265625e-05,0.00013136863708496094
0.00013136863708496094,0.07036089897155762,0.0027660540313720755,0.072028,4.673004150390625e-05,0.0001842975616455078
9.012222290039062e-05,0.03176116943359375,0.0039296342773437465,0.082458,3.790855407714844e-05,0.00015544891357421875
9.226799011230469e-05,0.044999122619628906,0.004827452423095707,0.063273,2.47955322265625e-05,9.942054748535156e-05
0.00010538101196289062,0.04247713088989258,0.0019136393737793078,0.12893,2.6702880859375e-05,0.00011515617370605469
0.00010251998901367188,0.039757490158081055,0.0054513927917480415,0.075702,3.743171691894531e-05,0.0001289844512939453
8.678436279296875e-05,0.042354583740234375,0.0016417108001708924,0.093756,2.8133392333984375e-05,0.0001201629638671875
7.581710815429688e-05,0.05442619323730469,0.006911886367797854,0.08384,3.504753112792969e-05,0.00012946128845214844
6.723403930664062e-05,0.08547401428222656,0.00281785205078125,0.086118,3.528594970703125e-05,0.00014209747314453125
7.987022399902344e-05,0.0610814094543457,0.0034573301086425756,0.122699,3.1948089599609375e-05,0.0001201629638671875
6.556510925292969e-05,0.05436229705810547,0.0036878232574462932,0.122165,2.5272369384765625e-05,0.00010466575622558594
8.988380432128906e-05,0.04677009582519531,0.0025279576110839863,0.10657,2.1457672119140625e-05,8.654594421386719e-05
0.00010514259338378906,0.05429387092590332,0.0067278483581542925,0.08368,4.1961669921875e-05,0.00017070770263671875
9.608268737792969e-05,0.07332348823547363,0.003758142517089849,0.122927,3.218650817871094e-05,0.00012493133544921875
8.249282836914062e-05,0.04974699020385742,0.012989615020751952,0.100315,3.457069396972656e-05,0.00013256072998046875
8.726119995117188e-05,0.07129812240600586,0.006691739837646482,0.115483,2.47955322265625e-05,0.0001068115234375
0.00011038780212402344,0.09162354469299316,0.0008238793334960914,0.073104,2.5272369384765625e-05,9.5367431640625e-05
9.799003601074219e-05,0.08654999732971191,0.001459010314941403,0.072425,3.528594970703125e-05,0.0001266002655029297
0.00010228157043457031,0.07594990730285645,0.0012301758575439525,0.153745,3.3855438232421875e-05,0.0001277923583984375
8.487701416015625e-05,0.10872793197631836,0.002756037994384772,0.069779,3.0517578125e-05,0.00011658668518066406
0.00011754035949707031,0.10384607315063477,0.0009425510711669888,0.071093,2.5033950805664062e-05,0.00010061264038085938
6.794929504394531e-05,0.06981921195983887,0.005779838409423824,0.075035,3.552436828613281e-05,0.0001347064971923828
9.775161743164062e-05,0.05742073059082031,0.006611546752929687,0.073602,3.1948089599609375e-05,0.00012135505676269531
7.605552673339844e-05,0.03548240661621094,0.0020303693542480516,0.073874,3.0279159545898438e-05,0.00010800361633300781
0.00011420249938964844,0.1175224781036377,0.0033017063751220738,0.121236,2.3365020751953125e-05,8.749961853027344e-05
9.1552734375e-05,0.044554948806762695,0.0017285812683105473,0.063693,3.314018249511719e-05,0.00011706352233886719
9.417533874511719e-05,0.03729867935180664,0.0009776640167236395,0.072651,2.7179718017578125e-05,0.00011205673217773438
6.747245788574219e-05,0.06932258605957031,0.009587567718505857,0.067692,3.719329833984375e-05,0.00013494491577148438
7.891654968261719e-05,0.05638384819030762,0.0040434297943115205,0.06081,2.9802322387695312e-05,0.00011420249938964844
9.298324584960938e-05,0.0399317741394043,0.013004323730468753,0.085865,4.4345855712890625e-05,0.00011134147644042969
8.630752563476562e-05,0.041506290435791016,0.001548234725952155,0.124924,2.9087066650390625e-05,0.00010561943054199219
7.510185241699219e-05,0.05248212814331055,0.015364782806396485,0.082579,2.8371810913085938e-05,0.00011086463928222656
0.0001201629638671875,0.05310511589050293,0.00397977474975586,0.070187,2.9325485229492188e-05,0.00011920928955078125
9.012222290039062e-05,0.04940032958984375,0.010185976043701167,0.079684,3.600120544433594e-05,0.0001227855682373047
0.00011777877807617188,0.07581591606140137,0.0021472040710449197,0.062294,3.0279159545898438e-05,0.00010013580322265625
6.961822509765625e-05,0.08722329139709473,0.0068890882873535175,0.06161,3.910064697265625e-05,0.0001404285430908203
0.00010037422180175781,0.02156352996826172,0.0026897425842285216,0.062605,4.076957702636719e-05,0.0001323223114013672
9.512901306152344e-05,0.027301549911499023,0.008452809722900384,0.072692,3.266334533691406e-05,0.00011563301086425781
7.939338684082031e-05,0.07113885879516602,0.005559334152221679,0.114982,3.409385681152344e-05,0.0001163482666015625
6.818771362304688e-05,0.02416849136352539,0.006194167999267579,0.061521,3.647804260253906e-05,9.965896606445312e-05
6.628036499023438e-05,0.04278445243835449,0.007668731079101557,0.067765,3.170967102050781e-05,0.00012993812561035156
9.250640869140625e-05,0.09947323799133301,0.014239219940185538,0.174687,2.4080276489257812e-05,9.632110595703125e-05
7.748603820800781e-05,0.04703402519226074,0.001859988418579095,0.072359,2.3126602172851562e-05,8.368492126464844e-05
9.703636169433594e-05,0.04976201057434082,0.003151031555175779,0.080861,3.504753112792969e-05,0.00013709068298339844
0.00010085105895996094,0.043547630310058594,0.0015832896728515677,0.118223,3.552436828613281e-05,0.00013589859008789062
7.82012939453125e-05,0.07236814498901367,0.010515072341918952,0.231954,3.337860107421875e-05,0.00011610984802246094
9.870529174804688e-05,0.032541751861572266,0.003688017471313476,0.071992,2.956390380859375e-05,0.00010609626770019531
5.340576171875e-05,0.05969882011413574,0.005812014724731446,0.064248,3.933906555175781e-05,0.00013828277587890625
0.00011682510375976562,0.043096065521240234,0.013574567932128911,0.131156,3.5762786865234375e-05,0.00011754035949707031
8.559226989746094e-05,0.05037117004394531,0.008408923919677735,0.076542,3.24249267578125e-05,0.000125885009765625
8.273124694824219e-05,0.03956151008605957,0.006963780563354491,0.093682,2.6464462280273438e-05,9.489059448242188e-05
7.963180541992188e-05,0.02242136001586914,0.0008932081909179823,0.228228,2.1696090698242188e-05,8.296966552734375e-05
0.00014138221740722656,0.05469799041748047,0.006523107757568369,0.149385,2.8371810913085938e-05,0.00011444091796875
8.869171142578125e-05,0.050688982009887695,0.004886692001342771,0.092323,2.5510787963867188e-05,0.00010967254638671875
9.465217590332031e-05,0.06994462013244629,0.005817412200927734,0.060884,4.38690185546875e-05,0.00014853477478027344
7.367134094238281e-05,0.06722688674926758,0.010543096221923828,0.096761,3.0517578125e-05,0.00010204315185546875
6.890296936035156e-05,0.09879851341247559,0.005829292755126947,0.07827,2.7179718017578125e-05,0.00011277198791503906
5.793571472167969e-05,0.048047780990600586,0.009697503921508782,0.132528,3.3855438232421875e-05,0.00012612342834472656
0.0001437664031982422,0.08036684989929199,0.0026786473236083963,0.079154,2.5987625122070312e-05,0.00010561943054199219
8.726119995117188e-05,0.09076333045959473,0.010116143386840817,0.111057,2.6226043701171875e-05,9.72747802734375e-05
9.036064147949219e-05,0.08258652687072754,0.020711297042846688,0.137092,3.0517578125e-05,0.00010442733764648438
6.818771362304688e-05,0.1244511604309082,0.011335199371337895,0.100434,2.574920654296875e-05,0.000102996826171875
7.987022399902344e-05,0.07500886917114258,0.0011748588256835918,0.081832,2.288818359375e-05,9.465217590332031e-05
8.559226989746094e-05,0.06838226318359375,0.028129838165283208,0.098366,3.0040740966796875e-05,0.00013184547424316406
9.1552734375e-05,0.0840599536895752,0.0013751735382080132,0.079757,2.7894973754882812e-05,0.00011372566223144531
0.0005095005035400391,0.08096027374267578,0.008862925979614245,0.158428,3.337860107421875e-05,0.00012183189392089844
7.891654968261719e-05,0.07871079444885254,0.010040784881591797,0.098052,2.9087066650390625e-05,0.00010061264038085938
0.00014781951904296875,0.07127213478088379,0.0038487613983154284,0.081193,3.4332275390625e-05,0.0001201629638671875
8.273124694824219e-05,0.06943678855895996,0.017419207138061527,0.099131,3.790855407714844e-05,0.0001201629638671875
8.869171142578125e-05,0.0725560188293457,0.004230800552368158,0.07308,3.218650817871094e-05,0.00011396408081054688
7.987022399902344e-05,0.06962728500366211,0.008966395019531254,0.079176,2.3365020751953125e-05,9.012222290039062e-05
9.34600830078125e-05,0.10782790184020996,0.010656089233398447,0.175751,3.409385681152344e-05,0.00012183189392089844
8.368492126464844e-05,0.08258461952209473,0.003401348495483403,0.116975,3.266334533691406e-05,0.00011539459228515625
0.00011205673217773438,0.07002782821655273,0.0035132951049804684,0.103797,3.409385681152344e-05,0.00010728836059570312
6.747245788574219e-05,0.10872268676757812,0.004292306915283206,0.195934,3.5762786865234375e-05,0.0001220703125
9.679794311523438e-05,0.10517024993896484,0.0093917017211914,0.070901,4.38690185546875e-05,0.0001468658447265625
0.000133514404296875,0.057007551193237305,0.005353796752929685,0.141266,3.361701965332031e-05,0.0001361370086669922
8.749961853027344e-05,0.06321501731872559,0.006189123046874995,0.095587,2.9087066650390625e-05,9.703636169433594e-05
9.036064147949219e-05,0.0780487060546875,0.00417771376037597,0.086166,3.409385681152344e-05,9.918212890625e-05
9.894371032714844e-05,0.1035757064819336,0.0020129147491455,0.141604,3.409385681152344e-05,0.00012087821960449219
0.0001163482666015625,0.07581686973571777,0.003098562622070311,0.060975,2.7894973754882812e-05,9.989738464355469e-05
0.00011873245239257812,0.021883487701416016,0.001858246215820314,0.077291,3.147125244140625e-05,0.0001087188720703125
0.00011682510375976562,0.047003984451293945,0.00803681227111816,0.204711,2.6941299438476562e-05,9.417533874511719e-05
9.250640869140625e-05,0.07245159149169922,0.004005990753173816,0.14999,3.504753112792969e-05,0.00011944770812988281
7.867813110351562e-05,0.032503604888916016,0.002702125854492185,0.081555,2.5987625122070312e-05,9.131431579589844e-05
6.818771362304688e-05,0.0464634895324707,0.01946588691711426,0.06616,3.218650817871094e-05,0.0001246929168701172
9.989738464355469e-05,0.036359548568725586,0.013226942611694326,0.184624,3.4332275390625e-05,0.0001239776611328125
0.00010275840759277344,0.06737756729125977,0.008322460266113274,0.172354,3.147125244140625e-05,0.00011610984802246094
7.557868957519531e-05,0.0407257080078125,0.0025640830078125024,0.059646,2.8371810913085938e-05,0.00010967254638671875
8.416175842285156e-05,0.03810930252075195,0.008539364288330076,0.066027,2.6702880859375e-05,0.00010943412780761719
0.0001347064971923828,0.037262678146362305,0.015628077804565432,0.069963,3.695487976074219e-05,0.00013375282287597656
0.00011205673217773438,0.0385282039642334,0.011458286956787106,0.161471,3.3855438232421875e-05,0.00012874603271484375
7.867813110351562e-05,0.03186225891113281,0.013853472991943352,0.068904,2.6702880859375e-05,8.988380432128906e-05
7.653236389160156e-05,0.047093868255615234,0.002175778381347651,0.093658,3.1948089599609375e-05,0.00012183189392089844
9.918212890625e-05,0.042174339294433594,0.0016275644836425684,0.192644,2.9325485229492188e-05,0.00011849403381347656
9.894371032714844e-05,0.07173824310302734,0.018441507751464845,0.097593,3.504753112792969e-05,0.00014019012451171875
9.775161743164062e-05,0.026195287704467773,0.001855283142089853,0.234449,2.4557113647460938e-05,8.916854858398438e-05
9.870529174804688e-05,0.08281850814819336,0.015799989318847657,0.0804,2.574920654296875e-05,0.0001068115234375
0.00010037422180175781,0.07593464851379395,0.009454400985717773,0.070757,2.4557113647460938e-05,9.107589721679688e-05
0.00011706352233886719,0.08947181701660156,0.005396087448120118,0.080483,3.886222839355469e-05,0.00012493133544921875
0.00010013580322265625,0.053843021392822266,0.0015084710845947313,0.183249,2.7418136596679688e-05,0.00010561943054199219
0.00011229515075683594,0.07363200187683105,0.012782516754150389,0.073062,3.7670135498046875e-05,0.000141143798828125
0.00011730194091796875,0.04924583435058594,0.0064700652923583984,0.103866,2.9325485229492188e-05,0.00010728836059570312
6.270408630371094e-05,0.05051898956298828,0.00450586538696289,0.083246,2.6941299438476562e-05,9.799003601074219e-05
0.00010752677917480469,0.07906460762023926,0.001211814147949214,0.066418,2.4080276489257812e-05,9.775161743164062e-05
8.96453857421875e-05,0.06447720527648926,0.00820227149963379,0.07546,3.8623809814453125e-05,0.00012922286987304688
9.512901306152344e-05,0.061122894287109375,0.009519571136474614,0.225101,2.8848648071289062e-05,0.00010156631469726562
0.0004210472106933594,0.07640528678894043,0.006106931320190426,0.081834,4.673004150390625e-05,0.0001049041748046875
9.799003601074219e-05,0.04340648651123047,0.007950245864868172,0.153467,4.982948303222656e-05,0.00018453598022460938
0.00010395050048828125,0.0416414737701416,0.01697694703674317,0.073609,3.337860107421875e-05,0.0001163482666015625
0.00011444091796875,0.0784311294555664,0.0035164696960449243,0.094372,3.2901763916015625e-05,0.00011086463928222656
9.703636169433594e-05,0.0463414192199707,0.014042807281494138,0.086412,3.4332275390625e-05,0.00012373924255371094
8.487701416015625e-05,0.06708693504333496,0.01877510058593751,0.270028,3.838539123535156e-05,0.00012493133544921875
8.487701416015625e-05,0.07054448127746582,0.0034617135772705143,0.093799,3.361701965332031e-05,0.00012230873107910156
0.00010442733764648438,0.07154560089111328,0.004991090972900389,0.076642,2.5272369384765625e-05,9.465217590332031e-05
8.916854858398438e-05,0.06525754928588867,0.0045559246063232445,0.066175,3.314018249511719e-05,0.00012159347534179688
0.00010204315185546875,0.058801889419555664,0.001478944778442376,0.13275,3.5762786865234375e-05,0.00011706352233886719
8.559226989746094e-05,0.06364774703979492,0.0007318664093017568,0.078348,3.6716461181640625e-05,9.393692016601562e-05
7.843971252441406e-05,0.0780794620513916,0.004466306365966802,0.107136,3.266334533691406e-05,0.0001201629638671875
8.559226989746094e-05,0.08428406715393066,0.0027492030792236055,0.316607,3.314018249511719e-05,0.00011682510375976562
8.940696716308594e-05,0.06898069381713867,0.003989113067626948,0.091951,2.9087066650390625e-05,0.00012564659118652344
9.250640869140625e-05,0.04483675956726074,0.021031335693359368,0.073844,3.147125244140625e-05,0.00012636184692382812
9.369850158691406e-05,0.0814208984375,0.009065334579467774,0.074503,3.528594970703125e-05,0.0001323223114013672
9.131431579589844e-05,0.08435225486755371,0.003613977920532252,0.378638,3.409385681152344e-05,0.000102996826171875
0.00010752677917480469,0.0822911262512207,0.013490262344360349,0.072272,3.790855407714844e-05,0.00013256072998046875
9.942054748535156e-05,0.06394410133361816,0.014926052093505865,0.11875,4.0531158447265625e-05,0.00013446807861328125
0.00010323524475097656,0.03583860397338867,0.006488529998779302,0.089443,2.6702880859375e-05,9.846687316894531e-05
0.00012445449829101562,0.06859064102172852,0.007581926635742184,0.071121,3.7670135498046875e-05,0.00014829635620117188
9.751319885253906e-05,0.08923172950744629,0.00522475389099121,0.097789,3.528594970703125e-05,0.00013256072998046875
9.679794311523438e-05,0.07307696342468262,0.006900450546264647,0.128193,3.218650817871094e-05,0.00011563301086425781
9.202957153320312e-05,0.06477904319763184,0.0034433322906494146,0.065025,2.765655517578125e-05,0.00011682510375976562
9.584426879882812e-05,0.050760746002197266,0.00498139572143555,0.12175,2.6702880859375e-05,0.00010061264038085938
8.487701416015625e-05,0.055678367614746094,0.0022319904937744134,0.113386,3.528594970703125e-05,0.00011610984802246094
0.00011181831359863281,0.09176778793334961,0.00473022283935548,0.139781,2.9325485229492188e-05,0.00010466575622558594
8.20159912109375e-05,0.06653714179992676,0.007024320404052736,0.110733,4.0531158447265625e-05,0.0001437664031982422
8.249282836914062e-05,0.058417320251464844,0.025000157073974613,0.075221,2.956390380859375e-05,0.00010752677917480469
7.891654968261719e-05,0.05858874320983887,0.00448727510070801,0.088974,2.574920654296875e-05,9.489059448242188e-05
9.250640869140625e-05,0.050615787506103516,0.0019198033599853448,0.073497,2.6464462280273438e-05,0.00010514259338378906
6.318092346191406e-05,0.08013153076171875,0.003684402343750004,0.198403,2.5033950805664062e-05,9.799003601074219e-05
9.322166442871094e-05,0.0742185115814209,0.0007856805114746096,0.065622,3.075599670410156e-05,0.00012350082397460938
7.176399230957031e-05,0.03895926475524902,0.006568834655761718,0.145732,3.647804260253906e-05,0.00014925003051757812
7.128715515136719e-05,0.0654745101928711,0.008407088211059573,0.061672,2.7418136596679688e-05,0.00011038780212402344
6.079673767089844e-05,0.05056476593017578,0.0016526999816894594,0.167789,3.7670135498046875e-05,0.00012683868408203125
9.1552734375e-05,0.033310890197753906,0.008154444274902334,0.219315,2.8371810913085938e-05,0.00011157989501953125
9.942054748535156e-05,0.07068800926208496,0.0019816874847412153,0.073139,2.3126602172851562e-05,8.821487426757812e-05
8.440017700195312e-05,0.05542898178100586,0.00215198498535156,0.065042,2.7418136596679688e-05,0.00010418891906738281
6.961822509765625e-05,0.041181325912475586,0.003737772140502915,0.25884,2.6226043701171875e-05,0.00010013580322265625
0.00010728836059570312,0.042882442474365234,0.003122365432739263,0.078994,2.3365020751953125e-05,9.202957153320312e-05
7.176399230957031e-05,0.07878398895263672,0.019981386383056646,0.068892,3.1948089599609375e-05,0.000141143798828125
8.273124694824219e-05,0.04954123497009277,0.0047373546752929735,0.081409,4.3392181396484375e-05,0.00012874603271484375
6.723403930664062e-05,0.04960179328918457,0.0089976312713623,0.080267,3.266334533691406e-05,0.00010919570922851562
5.650520324707031e-05,0.06769061088562012,0.004991611480712865,0.262875,3.0279159545898438e-05,0.00010323524475097656
7.295608520507812e-05,0.03728652000427246,0.0032606623687744113,0.070121,3.24249267578125e-05,0.00011157989501953125
7.176399230957031e-05,0.04643440246582031,0.008175603851318353,0.073941,2.5987625122070312e-05,9.608268737792969e-05
6.389617919921875e-05,0.05405879020690918,0.015821982421875005,0.101335,3.5762786865234375e-05,0.00011944770812988281
7.200241088867188e-05,0.0472567081451416,0.002956064392089841,0.272899,2.7894973754882812e-05,0.00010347366333007812
6.937980651855469e-05,0.04840731620788574,0.005493080261230465,0.097972,3.504753112792969e-05,0.00012922286987304688
0.00010728836059570312,0.054660797119140625,0.003581645416259771,0.070876,3.62396240234375e-05,0.00013113021850585938
9.012222290039062e-05,0.06127500534057617,0.0008745688781738314,0.324264,3.0517578125e-05,0.00010418891906738281
8.034706115722656e-05,0.057418107986450195,0.008240483352661143,0.134953,2.6941299438476562e-05,9.34600830078125e-05
0.00011181831359863281,0.06305885314941406,0.014863790252685541,0.088247,2.4557113647460938e-05,8.988380432128906e-05
9.417533874511719e-05,0.07817745208740234,0.004858276641845696,0.094187,2.7418136596679688e-05,0.00010251998901367188
0.00012087821960449219,0.08465409278869629,0.003084896697998052,0.073735,2.384185791015625e-05,8.7738037109375e-05
8.845329284667969e-05,0.06041145324707031,0.0011034570770263735,0.064367,3.3855438232421875e-05,0.00013494491577148438
0.00011229515075683594,0.04916048049926758,0.004453608169555645,0.350735,3.457069396972656e-05,0.0001494884490966797
0.00012564659118652344,0.05703401565551758,0.002008533386230471,0.130021,3.504753112792969e-05,0.00012826919555664062
6.818771362304688e-05,0.03412175178527832,0.008837018463134769,0.077553,3.266334533691406e-05,0.00012302398681640625
8.654594421386719e-05,0.043254852294921875,0.006994845855712889,0.078987,2.6702880859375e-05,9.679794311523438e-05
9.202957153320312e-05,0.040250301361083984,0.005176574172973625,0.363435,2.3365020751953125e-05,9.894371032714844e-05
8.225440979003906e-05,0.0575251579284668,0.0020031621856689413,0.070483,2.47955322265625e-05,9.036064147949219e-05
7.271766662597656e-05,0.043317317962646484,0.00316972731018067,0.090941,2.7418136596679688e-05,9.72747802734375e-05
7.510185241699219e-05,0.03739643096923828,0.0007484375152587847,0.082334,2.6702880859375e-05,0.00010824203491210938
5.5789947509765625e-05,0.04974818229675293,0.001839373367309577,0.072207,3.7670135498046875e-05,0.00015473365783691406
7.843971252441406e-05,0.051738739013671875,0.001557315902709966,0.350045,2.5272369384765625e-05,0.00011801719665527344
8.606910705566406e-05,0.048957109451293945,0.010137567031860348,0.081362,2.8133392333984375e-05,0.0001246929168701172
8.177757263183594e-05,0.06850528717041016,0.0029604008331298864,0.064786,3.0994415283203125e-05,0.0001430511474609375
8.296966552734375e-05,0.0551457405090332,0.005527461273193354,0.066793,2.765655517578125e-05,0.00010156631469726562
6.890296936035156e-05,0.036148786544799805,0.00894019372558591,0.391624,2.8848648071289062e-05,0.00010895729064941406
0.00011134147644042969,0.049546003341674805,0.013731170272827137,0.141275,2.86102294921875e-05,0.00010752677917480469
7.82012939453125e-05,0.04792451858520508,0.0007520882568359394,0.087129,2.6226043701171875e-05,9.584426879882812e-05
8.58306884765625e-05,0.03725290298461914,0.0008921980285644532,0.07306,3.504753112792969e-05,0.00011849403381347656
5.936622619628906e-05,0.06725692749023438,0.004926493743896476,0.398071,4.1961669921875e-05,0.00016546249389648438
0.00013446807861328125,0.08800983428955078,0.003944532363891598,0.074257,3.886222839355469e-05,0.0001647472381591797
8.702278137207031e-05,0.053671836853027344,0.0017430430297851601,0.091512,3.3855438232421875e-05,0.00011920928955078125
8.678436279296875e-05,0.08540844917297363,0.002390137893676758,0.076293,3.695487976074219e-05,0.0001494884490966797
6.961822509765625e-05,0.0777747631072998,0.01103298623657227,0.089624,2.7418136596679688e-05,0.00010466575622558594
7.224082946777344e-05,0.0737919807434082,0.008074761764526373,0.375633,3.0517578125e-05,0.00011181831359863281
0.00010418891906738281,0.08237743377685547,0.000884459045410152,0.080072,3.504753112792969e-05,0.0001304149627685547
7.2479248046875e-05,0.0654287338256836,0.004443341751098645,0.13373,2.6464462280273438e-05,0.00011658668518066406
8.225440979003906e-05,0.06622481346130371,0.0032102014617919894,0.077767,3.647804260253906e-05,0.00013113021850585938
0.0001976490020751953,0.04210805892944336,0.002954428359985356,0.082228,3.0994415283203125e-05,0.00011205673217773438
7.700920104980469e-05,0.07875752449035645,0.02118892973327635,0.433991,3.0517578125e-05,0.00012087821960449219
8.273124694824219e-05,0.030514240264892578,0.0038294961395263644,0.080806,4.172325134277344e-05,0.00010228157043457031
9.012222290039062e-05,0.04431772232055664,0.007399570251464843,0.070549,4.3392181396484375e-05,0.00016999244689941406
0.00010919570922851562,0.0513308048248291,0.014531219451904276,0.437632,2.9802322387695312e-05,0.00012254714965820312
9.632110595703125e-05,0.04675579071044922,0.006833724105834965,0.122387,2.956390380859375e-05,0.00010061264038085938
0.0001010894775390625,0.050049781799316406,0.0030351129455566395,0.092308,3.6716461181640625e-05,0.00013685226440429688
8.535385131835938e-05,0.06367039680480957,0.013558150146484371,0.095752,3.314018249511719e-05,0.00011539459228515625
8.559226989746094e-05,0.03749799728393555,0.0063123949432373205,0.36466,3.075599670410156e-05,0.00011658668518066406
8.58306884765625e-05,0.048590898513793945,0.0015410602722168015,0.062759,3.886222839355469e-05,0.00013017654418945312
8.654594421386719e-05,0.06242489814758301,0.007777432083129879,0.087801,3.218650817871094e-05,0.00012087821960449219
9.250640869140625e-05,0.08334803581237793,0.005099615432739263,0.080923,3.504753112792969e-05,0.0001323223114013672
0.0001049041748046875,0.04724311828613281,0.0035565350494384806,0.384654,3.0994415283203125e-05,0.00012731552124023438
9.1552734375e-05,0.050461530685424805,0.0015409457092285112,0.088412,2.9087066650390625e-05,0.00011110305786132812
0.00011229515075683594,0.05386209487915039,0.0034069888610839816,0.071023,5.3882598876953125e-05,0.00017333030700683594
7.724761962890625e-05,0.05168771743774414,0.00383660781860351,0.074245,3.910064697265625e-05,0.00012946128845214844
0.00011324882507324219,0.07486462593078613,0.016578694168090824,0.345134,3.0040740966796875e-05,0.00011444091796875
9.393692016601562e-05,0.06137800216674805,0.0014176139831542922,0.083375,2.384185791015625e-05,9.465217590332031e-05
0.0001220703125,0.05524420738220215,0.0094734185333252,0.082338,4.57763671875e-05,0.00014829635620117188
0.00010204315185546875,0.05913376808166504,0.009614445449829104,0.096648,2.8371810913085938e-05,0.00010609626770019531
0.00010204315185546875,0.05364036560058594,0.0007645088653564502,0.064077,2.9802322387695312e-05,0.00011610984802246094
9.703636169433594e-05,0.07500433921813965,0.0018890986785888852,0.373289,3.314018249511719e-05,0.00011515617370605469
9.512901306152344e-05,0.07073307037353516,0.0029944259185790967,0.132748,2.4080276489257812e-05,9.846687316894531e-05
9.059906005859375e-05,0.06100320816040039,0.0051047036285400416,0.082563,3.790855407714844e-05,0.00013065338134765625
9.131431579589844e-05,0.0632939338684082,0.011394285827636713,0.113044,3.4809112548828125e-05,0.00012993812561035156
0.00010061264038085938,0.05372738838195801,0.0024219977111816365,0.091853,3.7670135498046875e-05,0.00014543533325195312
0.00010585784912109375,0.04315638542175293,0.00745894894409177,0.356127,4.00543212890625e-05,0.00011849403381347656
8.654594421386719e-05,0.05429983139038086,0.011106228347778302,0.259954,3.170967102050781e-05,0.00011730194091796875
0.0001087188720703125,0.04696154594421387,0.014519203170776374,0.121691,3.0040740966796875e-05,0.00010800361633300781
9.894371032714844e-05,0.05232810974121094,0.004142018051147445,0.375155,2.7179718017578125e-05,0.00010657310485839844
0.00011658668518066406,0.03534293174743652,0.002931463943481441,0.123464,2.6464462280273438e-05,8.96453857421875e-05
0.00013971328735351562,0.0549769401550293,0.002781221115112309,0.127438,3.337860107421875e-05,0.0001163482666015625
9.298324584960938e-05,0.0831613540649414,0.005010114013671879,0.068213,3.409385681152344e-05,0.00013494491577148438
7.009506225585938e-05,0.10008978843688965,0.0014627084960937564,0.088526,2.8133392333984375e-05,9.679794311523438e-05
9.298324584960938e-05,0.07108497619628906,0.0010995001678466843,0.071987,2.384185791015625e-05,9.107589721679688e-05
9.322166442871094e-05,0.06342601776123047,0.003513906402587863,0.425455,2.9325485229492188e-05,0.00011086463928222656
0.00010466575622558594,0.0519561767578125,0.014069184738159185,0.156994,4.9114227294921875e-05,0.00017642974853515625
0.00011920928955078125,0.055757999420166016,0.01091686061096192,0.078868,3.695487976074219e-05,0.00013184547424316406
9.655952453613281e-05,0.049256324768066406,0.00449496571350097,0.083682,2.956390380859375e-05,0.00011348724365234375
8.654594421386719e-05,0.0627748966217041,0.008906229415893557,0.146284,2.3365020751953125e-05,9.870529174804688e-05
7.939338684082031e-05,0.061594247817993164,0.003041490112304701,0.190789,3.3855438232421875e-05,0.0001201629638671875
8.630752563476562e-05,0.04947066307067871,0.0028985371551513706,0.063579,2.9087066650390625e-05,0.00010657310485839844
0.00010609626770019531,0.04988408088684082,0.0010393852844238216,0.082461,2.6702880859375e-05,0.00011181831359863281
8.678436279296875e-05,0.053530216217041016,0.007884844284057613,0.248145,3.314018249511719e-05,0.00011777877807617188
9.942054748535156e-05,0.06829833984375,0.0033758058471679564,0.164283,2.765655517578125e-05,0.00011467933654785156
8.296966552734375e-05,0.0556640625,0.0039910834808349616,0.070298,2.956390380859375e-05,0.00011134147644042969
8.797645568847656e-05,0.07274508476257324,0.008225958801269528,0.094974,2.9087066650390625e-05,0.00011205673217773438
8.440017700195312e-05,0.05032181739807129,0.0016886180572509846,0.183107,2.193450927734375e-05,8.893013000488281e-05
0.0001087188720703125,0.03743267059326172,0.0014830611114501902,0.279812,3.361701965332031e-05,0.00011968612670898438
8.273124694824219e-05,0.07134389877319336,0.004225257141113284,0.073668,2.4080276489257812e-05,9.489059448242188e-05
8.7738037109375e-05,0.06381487846374512,0.010060164413452144,0.069415,2.384185791015625e-05,8.797645568847656e-05
9.799003601074219e-05,0.10241031646728516,0.0014292925415039098,0.077719,3.218650817871094e-05,0.00011754035949707031
9.775161743164062e-05,0.060698509216308594,0.019773236022949225,0.111089,3.4809112548828125e-05,0.00013446807861328125
8.535385131835938e-05,0.07710456848144531,0.008304549499511732,0.186904,3.123283386230469e-05,0.00010204315185546875
9.942054748535156e-05,0.036505699157714844,0.00998511991882324,0.078446,2.956390380859375e-05,0.00011205673217773438
0.00011014938354492188,0.03421425819396973,0.016844829299926756,0.083872,2.9325485229492188e-05,0.00011658668518066406
9.918212890625e-05,0.060132503509521484,0.002720167663574219,0.090697,2.7179718017578125e-05,0.00010418891906738281
9.5367431640625e-05,0.08895254135131836,0.017043338043212897,0.101043,3.0040740966796875e-05,0.00012612342834472656
0.00012636184692382812,0.1008610725402832,0.006260196228027343,0.133105,3.170967102050781e-05,0.0001163482666015625
9.322166442871094e-05,0.05083584785461426,0.00345622924804688,0.070835,2.7418136596679688e-05,9.465217590332031e-05
9.298324584960938e-05,0.06746888160705566,0.003723810882568346,0.13778,2.86102294921875e-05,0.0001068115234375
8.606910705566406e-05,0.04246711730957031,0.00910359288024902,0.103342,3.504753112792969e-05,0.00012612342834472656
6.270408630371094e-05,0.04461097717285156,0.009417089813232415,0.089982,3.24249267578125e-05,0.00012946128845214844
0.00010323524475097656,0.07183480262756348,0.0029291468505859355,0.059012,3.600120544433594e-05,0.00012445449829101562
8.416175842285156e-05,0.06276464462280273,0.008369458755493164,0.084841,2.956390380859375e-05,0.000125885009765625
8.296966552734375e-05,0.0718228816986084,0.016054675476074212,0.076508,3.1948089599609375e-05,0.00010800361633300781
7.62939453125e-05,0.06391072273254395,0.0053615310211181655,0.128773,3.743171691894531e-05,0.00014019012451171875
0.00011777877807617188,0.07869958877563477,0.007409783676147461,0.085022,3.5762786865234375e-05,0.0001347064971923828
8.96453857421875e-05,0.05309414863586426,0.010444521850585933,0.088606,3.0994415283203125e-05,0.000118255615234375
9.298324584960938e-05,0.05840492248535156,0.007179869338989259,0.070603,2.3126602172851562e-05,8.893013000488281e-05
0.00010824203491210938,0.04693961143493652,0.009025876663208005,0.088952,2.4080276489257812e-05,9.036064147949219e-05
9.322166442871094e-05,0.06178140640258789,0.006104632675170904,0.066588,4.863739013671875e-05,0.00010752677917480469
9.870529174804688e-05,0.03965568542480469,0.0026940452423095673,0.075991,3.647804260253906e-05,0.00012421607971191406
9.775161743164062e-05,0.030257701873779297,0.003417376770019534,0.065786,2.7894973754882812e-05,0.00011730194091796875
7.152557373046875e-05,0.03741741180419922,0.002304139434814459,0.081963,2.9802322387695312e-05,0.00011324882507324219
8.916854858398438e-05,0.08108019828796387,0.004416960983276361,0.072345,2.9325485229492188e-05,0.00010013580322265625
0.00034999847412109375,0.05237531661987305,0.018013481994628905,0.065804,2.574920654296875e-05,9.036064147949219e-05
8.440017700195312e-05,0.06056785583496094,0.006727631378173823,0.092825,2.47955322265625e-05,8.368492126464844e-05
7.104873657226562e-05,0.06826925277709961,0.005667960662841795,0.07148,2.3126602172851562e-05,9.1552734375e-05
7.271766662597656e-05,0.07717657089233398,0.0022259872131347724,0.071957,3.528594970703125e-05,0.00012111663818359375
0.00010037422180175781,0.05688810348510742,0.001172206130981443,0.067484,3.2901763916015625e-05,0.00012111663818359375
8.368492126464844e-05,0.023682594299316406,0.0019049298706054624,0.084806,3.504753112792969e-05,0.0001304149627685547
8.940696716308594e-05,0.0273745059967041,0.0020476144256591777,0.082956,2.9087066650390625e-05,0.0001201629638671875
6.4849853515625e-05,0.03270888328552246,0.007024383346557611,0.072858,2.7894973754882812e-05,0.00010919570922851562
8.7738037109375e-05,0.03239321708679199,0.006791356674194338,0.075459,2.4318695068359375e-05,9.1552734375e-05
7.319450378417969e-05,0.06121039390563965,0.0029389208984375026,0.06333,3.3855438232421875e-05,0.00011086463928222656
7.700920104980469e-05,0.04044342041015625,0.0033509705505371107,0.075279,3.4809112548828125e-05,0.00010704994201660156
0.00011277198791503906,0.046021223068237305,0.001618246505737303,0.096527,2.7418136596679688e-05,0.00010180473327636719
8.869171142578125e-05,0.039113759994506836,0.007791150833129881,0.071674,3.123283386230469e-05,0.00010275840759277344
9.560585021972656e-05,0.06272387504577637,0.004508428329467767,0.068806,3.695487976074219e-05,0.00013709068298339844
6.842613220214844e-05,0.06780409812927246,0.008240445999145501,0.077271,3.24249267578125e-05,0.0001201629638671875
9.059906005859375e-05,0.04350709915161133,0.0018556610107421934,0.1059,3.147125244140625e-05,0.00010728836059570312
9.870529174804688e-05,0.029111862182617188,0.0050349565429687465,0.079308,3.123283386230469e-05,0.00012421607971191406
6.4849853515625e-05,0.03460431098937988,0.005216091033935541,0.084528,3.0517578125e-05,0.00011801719665527344
8.296966552734375e-05,0.017643451690673828,0.021836159164428715,0.094468,3.24249267578125e-05,0.00012087821960449219
8.535385131835938e-05,0.054826974868774414,0.004353042755126955,0.060215,2.8133392333984375e-05,0.0001087188720703125
9.703636169433594e-05,0.043596744537353516,0.009317130706787108,0.071327,2.4080276489257812e-05,8.535385131835938e-05
5.9604644775390625e-05,0.06908512115478516,0.001390349334716795,0.085981,3.266334533691406e-05,0.0001163482666015625
0.00011944770812988281,0.021543502807617188,0.004593342666625977,0.067745,2.47955322265625e-05,8.893013000488281e-05
0.00010275840759277344,0.039244890213012695,0.006150695846557613,0.070802,3.4809112548828125e-05,0.00012373924255371094
6.151199340820312e-05,0.04905271530151367,0.011761416519165041,0.156137,3.790855407714844e-05,0.0001342296600341797
9.918212890625e-05,0.05870795249938965,0.002676072891235351,0.078417,2.4318695068359375e-05,9.870529174804688e-05
8.940696716308594e-05,0.03621959686279297,0.004480663665771489,0.104541,2.1696090698242188e-05,9.250640869140625e-05
9.584426879882812e-05,0.05359458923339844,0.0016745199584960874,0.095935,2.6941299438476562e-05,0.00010395050048828125
0.00010347366333007812,0.06736445426940918,0.01145571925354004,0.074503,2.765655517578125e-05,0.00010347366333007812
7.462501525878906e-05,0.03973722457885742,0.005982550399780268,0.148707,3.62396240234375e-05,0.00012540817260742188
9.942054748535156e-05,0.05673646926879883,0.011736897018432613,0.111572,3.504753112792969e-05,0.00011801719665527344
5.435943603515625e-05,0.04103565216064453,0.0006772452087402403,0.077453,3.2901763916015625e-05,0.00010514259338378906
6.127357482910156e-05,0.05005836486816406,0.011042794723510746,0.065105,3.1948089599609375e-05,0.00012493133544921875
6.842613220214844e-05,0.038918495178222656,0.01113005134582519,0.066155,3.147125244140625e-05,0.00011420249938964844
7.915496826171875e-05,0.051538705825805664,0.014221648284912111,0.097703,2.5987625122070312e-05,0.00010156631469726562
8.58306884765625e-05,0.06557512283325195,0.001636409820556628,0.139361,3.075599670410156e-05,0.000133514404296875
7.581710815429688e-05,0.030712366104125977,0.003698250152587887,0.075173,2.7894973754882812e-05,0.00010275840759277344
7.987022399902344e-05,0.058580636978149414,0.0018058552246093817,0.118277,2.574920654296875e-05,9.870529174804688e-05
9.179115295410156e-05,0.041726112365722656,0.007319344070434566,0.095322,3.457069396972656e-05,0.0001227855682373047
9.799003601074219e-05,0.03926658630371094,0.0012415503692626978,0.07908,3.457069396972656e-05,0.0001308917999267578
9.417533874511719e-05,0.043810129165649414,0.0019689974212646483,0.07331,3.0517578125e-05,0.00012254714965820312
7.152557373046875e-05,0.05662727355957031,0.0011349311676025486,0.136841,2.765655517578125e-05,0.00011706352233886719
0.00012445449829101562,0.03791499137878418,0.010981156082153318,0.094155,3.4332275390625e-05,0.0001327991485595703
7.43865966796875e-05,0.04459023475646973,0.004215375930786136,0.082368,3.2901763916015625e-05,0.00012373924255371094
6.556510925292969e-05,0.042230844497680664,0.0015449569549560588,0.071141,3.1948089599609375e-05,0.00011777877807617188
8.20159912109375e-05,0.017535686492919922,0.000936058258056649,0.170701,3.314018249511719e-05,0.00011849403381347656
8.869171142578125e-05,0.044966697692871094,0.002569226135253913,0.079936,2.574920654296875e-05,9.965896606445312e-05
9.1552734375e-05,0.0357205867767334,0.005617787353515619,0.173158,3.170967102050781e-05,0.00011777877807617188
7.271766662597656e-05,0.04691648483276367,0.004617291641235352,0.099425,2.384185791015625e-05,9.131431579589844e-05
0.00010085105895996094,0.06219840049743652,0.004569267257690426,0.085691,2.956390380859375e-05,0.000110626220703125
9.441375732421875e-05,0.05843710899353027,0.0031862824554443336,0.075463,3.409385681152344e-05,0.00012302398681640625
7.367134094238281e-05,0.03577446937561035,0.014613520080566406,0.099218,2.956390380859375e-05,0.00010442733764648438
8.511543273925781e-05,0.0562741756439209,0.0038508181610107384,0.093171,2.193450927734375e-05,8.7738037109375e-05
8.559226989746094e-05,0.0348362922668457,0.005157554641723627,0.174184,3.0279159545898438e-05,0.00011467933654785156
8.654594421386719e-05,0.048880577087402344,0.00238443913269043,0.069077,4.267692565917969e-05,0.00015854835510253906
5.888938903808594e-05,0.07406044006347656,0.009547309707641602,0.089101,2.47955322265625e-05,9.465217590332031e-05
9.655952453613281e-05,0.04294180870056152,0.003385963851928714,0.095218,2.765655517578125e-05,0.00010371208190917969
8.130073547363281e-05,0.06476759910583496,0.004790035858154296,0.143235,3.0994415283203125e-05,0.00011873245239257812
5.936622619628906e-05,0.0794217586517334,0.004526882080078121,0.090646,3.933906555175781e-05,0.00014662742614746094
0.0001068115234375,0.06993842124938965,0.003870576171875001,0.06397,3.62396240234375e-05,0.00016427040100097656
0.00010776519775390625,0.05096745491027832,0.01790287661743164,0.062273,2.193450927734375e-05,8.678436279296875e-05
9.202957153320312e-05,0.05363607406616211,0.006615825485229487,0.079351,3.0279159545898438e-05,0.000133514404296875
8.916854858398438e-05,0.047020912170410156,0.0008182304077148372,0.071332,2.8848648071289062e-05,0.00011682510375976562
0.00010228157043457031,0.06079244613647461,0.0009287137145995994,0.134113,2.9325485229492188e-05,0.0001163482666015625
6.937980651855469e-05,0.05409502983093262,0.00877164805603027,0.092268,3.218650817871094e-05,0.00010561943054199219
8.177757263183594e-05,0.053807735443115234,0.0010132097930908163,0.069928,2.8848648071289062e-05,0.00011157989501953125
9.799003601074219e-05,0.039032697677612305,0.004181519470214834,0.137915,4.458427429199219e-05,0.0001366138458251953
0.00010347366333007812,0.07140302658081055,0.011086882492065436,0.072429,3.5762786865234375e-05,0.00012636184692382812
0.00010180473327636719,0.06511783599853516,0.0007663414001464891,0.094675,3.552436828613281e-05,0.0001380443572998047
7.104873657226562e-05,0.0586240291595459,0.008759584518432617,0.117479,3.8623809814453125e-05,0.0001575946807861328
0.00010609626770019531,0.0778357982635498,0.0014807967529296834,0.082639,3.123283386230469e-05,0.00012350082397460938
9.274482727050781e-05,0.07606959342956543,0.0036070598144531257,0.070173,2.47955322265625e-05,0.00010037422180175781
0.00011181831359863281,0.07983183860778809,0.002290650726318358,0.105949,3.170967102050781e-05,0.00012183189392089844
9.989738464355469e-05,0.07508063316345215,0.011843851303100589,0.161326,3.528594970703125e-05,0.00013017654418945312
8.678436279296875e-05,0.05826544761657715,0.00792041024780274,0.080479,3.0279159545898438e-05,0.00011444091796875
9.965896606445312e-05,0.04174089431762695,0.010499744476318365,0.087486,3.409385681152344e-05,0.0001227855682373047
0.00010800361633300781,0.08694314956665039,0.004230491195678698,0.126539,2.0503997802734375e-05,7.700920104980469e-05
9.989738464355469e-05,0.04486513137817383,0.005056618759155279,0.140203,2.7179718017578125e-05,9.679794311523438e-05
8.535385131835938e-05,0.07282400131225586,0.0008313440551757784,0.111501,3.361701965332031e-05,0.00011539459228515625
0.00010275840759277344,0.04778647422790527,0.008370843368530279,0.079119,4.076957702636719e-05,0.0001327991485595703
6.437301635742188e-05,0.06048893928527832,0.0030005067749023506,0.139508,3.0279159545898438e-05,0.00011324882507324219
0.00010132789611816406,0.07988309860229492,0.011494021911621091,0.10348,3.147125244140625e-05,0.00011754035949707031
9.703636169433594e-05,0.05928325653076172,0.009823579071044919,0.091727,4.982948303222656e-05,0.00017571449279785156
8.463859558105469e-05,0.06937265396118164,0.0016954687499999982,0.08766,2.9802322387695312e-05,0.00011610984802246094
9.72747802734375e-05,0.06639504432678223,0.009482927764892568,0.148961,3.147125244140625e-05,0.00011754035949707031
9.632110595703125e-05,0.0613865852355957,0.01289567680358887,0.064675,2.956390380859375e-05,0.00011682510375976562
0.00010609626770019531,0.07941389083862305,0.0010203810119628898,0.07721,2.9325485229492188e-05,0.00010228157043457031
0.00010442733764648438,0.07496976852416992,0.001142968978881831,0.122535,3.147125244140625e-05,0.00011014938354492188
0.00011920928955078125,0.055948495864868164,0.005106676666259774,0.144058,3.647804260253906e-05,0.00012731552124023438
0.00010347366333007812,0.0563201904296875,0.007620469207763672,0.08788,2.765655517578125e-05,0.00010395050048828125
0.00012350082397460938,0.08824920654296875,0.011812890930175776,0.071955,3.4332275390625e-05,0.00010704994201660156
8.654594421386719e-05,0.050726890563964844,0.0011829424285888651,0.078585,2.6702880859375e-05,9.202957153320312e-05
0.0001399517059326172,0.06800603866577148,0.008258575042724606,0.104841,2.4318695068359375e-05,8.726119995117188e-05
0.00010085105895996094,0.05712771415710449,0.011130300140380855,0.08565,2.2172927856445312e-05,7.891654968261719e-05
7.05718994140625e-05,0.061928510665893555,0.004126227096557619,0.077221,3.123283386230469e-05,0.0001347064971923828
9.799003601074219e-05,0.06598496437072754,0.0014026639251708967,0.067872,3.266334533691406e-05,0.00011801719665527344
0.00010156631469726562,0.05523562431335449,0.00906488426208496,0.075295,3.0279159545898438e-05,0.0001201629638671875
8.96453857421875e-05,0.06999492645263672,0.004072451812744141,0.076668,2.9325485229492188e-05,0.00010180473327636719
0.00014138221740722656,0.057672739028930664,0.0047883036193847595,0.069944,2.6702880859375e-05,9.942054748535156e-05
0.00011205673217773438,0.06649041175842285,0.004382362533569342,0.075274,2.3603439331054688e-05,8.869171142578125e-05
9.369850158691406e-05,0.05906796455383301,0.01740972007751465,0.138985,2.9802322387695312e-05,0.00010800361633300781
9.131431579589844e-05,0.05244112014770508,0.0029095234222412114,0.097968,3.9577484130859375e-05,0.00012755393981933594
8.96453857421875e-05,0.03684687614440918,0.0037033015441894496,0.076505,3.62396240234375e-05,0.00014257431030273438
0.00010776519775390625,0.03367781639099121,0.0017754805450439504,0.080812,3.361701965332031e-05,0.00011038780212402344
0.0001201629638671875,0.04621624946594238,0.005712214965820306,0.076855,2.8848648071289062e-05,0.00011372566223144531
0.00010228157043457031,0.057462215423583984,0.0013452968749999988,0.075559,2.5987625122070312e-05,0.00010395050048828125
9.679794311523438e-05,0.05442976951599121,0.0009641003875732468,0.116947,2.8133392333984375e-05,0.0001227855682373047
8.368492126464844e-05,0.07625627517700195,0.0022237070159912137,0.090292,3.218650817871094e-05,0.00011968612670898438
8.20159912109375e-05,0.07553577423095703,0.0027514721527099606,0.097386,2.5272369384765625e-05,0.00010228157043457031
8.034706115722656e-05,0.09011626243591309,0.001309742950439452,0.065776,3.218650817871094e-05,0.00010824203491210938
0.00010609626770019531,0.05319380760192871,0.001032409179687499,0.093862,2.09808349609375e-05,9.369850158691406e-05
0.00010395050048828125,0.04519081115722656,0.0012486512451171938,0.105622,2.288818359375e-05,9.131431579589844e-05
9.918212890625e-05,0.08643579483032227,0.0007688666534423905,0.12638,2.8371810913085938e-05,0.00011610984802246094
0.0001068115234375,0.05078697204589844,0.006927680892944335,0.067205,3.528594970703125e-05,0.0001251697540283203
0.0001087188720703125,0.03637051582336426,0.001038345886230474,0.120249,2.4557113647460938e-05,0.00010967254638671875
8.487701416015625e-05,0.05314493179321289,0.0025897384490966846,0.110841,2.5272369384765625e-05,9.417533874511719e-05
8.893013000488281e-05,0.06839489936828613,0.005732177413940429,0.067011,4.00543212890625e-05,0.00014328956604003906
9.560585021972656e-05,0.057089805603027344,0.0012116482849121035,0.110713,2.4557113647460938e-05,0.00011754035949707031
6.961822509765625e-05,0.06945300102233887,0.010591626953125002,0.086851,3.695487976074219e-05,0.000156402587890625
0.0001010894775390625,0.04303765296936035,0.002629999801635738,0.092103,2.2649765014648438e-05,8.893013000488281e-05
8.487701416015625e-05,0.06984519958496094,0.001716305953979494,0.121543,3.24249267578125e-05,0.00012183189392089844
8.821487426757812e-05,0.09242916107177734,0.002117315063476566,0.085615,2.4318695068359375e-05,0.00010204315185546875
7.843971252441406e-05,0.03684520721435547,0.006601119903564448,0.091521,2.3603439331054688e-05,9.560585021972656e-05
9.870529174804688e-05,0.07438468933105469,0.0040212287292480525,0.071639,2.8848648071289062e-05,0.00012564659118652344
9.608268737792969e-05,0.04726243019104004,0.014053874633789057,0.075952,2.2411346435546875e-05,8.726119995117188e-05
7.414817810058594e-05,0.05390572547912598,0.0006888274688720691,0.075448,2.3126602172851562e-05,0.0001068115234375
6.0558319091796875e-05,0.06147909164428711,0.012626786331176754,0.065446,2.7894973754882812e-05,9.989738464355469e-05
7.319450378417969e-05,0.06301188468933105,0.004224186752319337,0.075127,2.3365020751953125e-05,9.751319885253906e-05
9.822845458984375e-05,0.060021162033081055,0.0021930186920166017,0.079457,2.3603439331054688e-05,9.870529174804688e-05
0.00011277198791503906,0.0726468563079834,0.003135612060546869,0.068348,2.4557113647460938e-05,9.179115295410156e-05
8.940696716308594e-05,0.031148910522460938,0.0012743442535400329,0.0632,2.9325485229492188e-05,0.00011730194091796875
8.320808410644531e-05,0.020201683044433594,0.012203364105224615,0.06928,3.314018249511719e-05,0.00013375282287597656
8.726119995117188e-05,0.04550886154174805,0.004906969726562502,0.065787,3.170967102050781e-05,0.00011038780212402344
7.43865966796875e-05,0.046695709228515625,0.0009289725952148498,0.075982,3.647804260253906e-05,0.00012683868408203125
8.392333984375e-05,0.06539607048034668,0.0025455831604003915,0.079942,4.553794860839844e-05,0.00014400482177734375
8.940696716308594e-05,0.06141853332519531,0.0008914643859863347,0.07884,3.218650817871094e-05,0.00011682510375976562
0.00011181831359863281,0.05714225769042969,0.00375574063110351,0.114487,3.4332275390625e-05,0.0001270771026611328
0.00010156631469726562,0.036744117736816406,0.00313040753173828,0.060267,2.3603439331054688e-05,8.440017700195312e-05
8.559226989746094e-05,0.05806732177734375,0.0031185941314697263,0.08029,3.123283386230469e-05,0.00012159347534179688
9.179115295410156e-05,0.05501961708068848,0.0026528362579345682,0.116468,3.337860107421875e-05,0.0001246929168701172
7.104873657226562e-05,0.027362346649169922,0.003046908203125004,0.063634,3.933906555175781e-05,0.00015044212341308594
0.00016164779663085938,0.04353046417236328,0.006439565628051758,0.086007,4.76837158203125e-05,0.0001900196075439453
9.298324584960938e-05,0.03107595443725586,0.008458503738403317,0.062559,3.337860107421875e-05,0.00012040138244628906
9.751319885253906e-05,0.03950834274291992,0.0008676358947753843,0.120774,2.9802322387695312e-05,0.00010752677917480469
9.751319885253906e-05,0.029961585998535156,0.003847859741210935,0.091449,3.933906555175781e-05,0.00013208389282226562
8.726119995117188e-05,0.04474186897277832,0.004509375762939458,0.063675,2.8133392333984375e-05,0.00011324882507324219
0.00010180473327636719,0.03745126724243164,0.0025861531066894566,0.086045,2.6941299438476562e-05,0.00010943412780761719
7.581710815429688e-05,0.07023143768310547,0.0016477217254638604,0.076869,5.269050598144531e-05,0.0001785755157470703
9.369850158691406e-05,0.05259561538696289,0.0033618985900878973,0.090524,2.6941299438476562e-05,0.00010132789611816406
8.654594421386719e-05,0.07753539085388184,0.00466906857299805,0.068977,2.9087066650390625e-05,0.00012087821960449219
0.00012373924255371094,0.0621640682220459,0.0038164223785400325,0.067738,3.814697265625e-05,0.00012135505676269531
0.00012612342834472656,0.0405881404876709,0.003233076583862307,0.060763,2.956390380859375e-05,0.00011658668518066406
0.00010967254638671875,0.07296252250671387,0.005183678558349614,0.114172,3.4809112548828125e-05,0.00011467933654785156
9.894371032714844e-05,0.04696011543273926,0.006437753021240236,0.070838,3.5762786865234375e-05,0.00011944770812988281
8.249282836914062e-05,0.04569506645202637,0.0049298750152587945,0.077176,2.5510787963867188e-05,0.00010251998901367188
9.1552734375e-05,0.0677485466003418,0.0025665161132812364,0.130925,3.7670135498046875e-05,0.0001220703125
8.344650268554688e-05,0.047219276428222656,0.013306703369140624,0.098483,3.314018249511719e-05,0.00012087821960449219
0.00013303756713867188,0.0410003662109375,0.00729424620056153,0.097171,3.3855438232421875e-05,0.00011420249938964844
9.775161743164062e-05,0.04380512237548828,0.00724502400207519,0.092562,2.6702880859375e-05,0.0001010894775390625
0.00010323524475097656,0.055271148681640625,0.0011677553863525397,0.089628,2.2172927856445312e-05,8.320808410644531e-05
0.00011444091796875,0.06742429733276367,0.012601152923583978,0.067322,4.482269287109375e-05,0.0001678466796875
8.344650268554688e-05,0.08560395240783691,0.0030297212219238256,0.08279,3.266334533691406e-05,0.00012755393981933594
0.00013136863708496094,0.05319070816040039,0.010115538558959955,0.10229,3.6716461181640625e-05,0.00011897087097167969
7.271766662597656e-05,0.0804300308227539,0.0006986844635009787,0.11824,3.24249267578125e-05,0.00011754035949707031
7.963180541992188e-05,0.06404280662536621,0.005755985382080081,0.075097,3.3855438232421875e-05,0.0001246929168701172
9.036064147949219e-05,0.06711435317993164,0.001603867218017585,0.079478,3.0040740966796875e-05,0.00011205673217773438
0.00010061264038085938,0.08673095703125,0.0054780736541748115,0.07544,3.147125244140625e-05,0.00012350082397460938
0.00010848045349121094,0.0746603012084961,0.015212424957275386,0.090438,3.552436828613281e-05,0.00012493133544921875
9.965896606445312e-05,0.07838153839111328,0.0027285073547363148,0.146522,2.5272369384765625e-05,9.369850158691406e-05
0.00012135505676269531,0.07294559478759766,0.004801817016601567,0.069045,2.8133392333984375e-05,0.00010037422180175781
8.797645568847656e-05,0.0743720531463623,0.010974956161499017,0.206268,3.647804260253906e-05,0.00014495849609375
8.106231689453125e-05,0.036235809326171875,0.006590827301025393,0.082397,3.170967102050781e-05,0.00013136863708496094
8.893013000488281e-05,0.057692527770996094,0.0044955143890380855,0.083454,2.5987625122070312e-05,9.322166442871094e-05
8.7738037109375e-05,0.06865429878234863,0.005807098342895514,0.082573,3.0040740966796875e-05,0.00011396408081054688
9.369850158691406e-05,0.06747651100158691,0.012963573165893555,0.089004,5.0067901611328125e-05,0.00019288063049316406
9.036064147949219e-05,0.07381463050842285,0.0010721368560790978,0.220974,2.8848648071289062e-05,0.00011444091796875
0.00010967254638671875,0.0923621654510498,0.008405197677612303,0.06969,3.0994415283203125e-05,0.00010132789611816406
9.083747863769531e-05,0.055475473403930664,0.00219502551269532,0.138203,3.361701965332031e-05,0.00012993812561035156
0.0001251697540283203,0.05654597282409668,0.005564687652587885,0.07233,3.504753112792969e-05,0.00012826919555664062
0.00010561943054199219,0.06973409652709961,0.0007352782440185612,0.237005,2.6702880859375e-05,9.512901306152344e-05
9.608268737792969e-05,0.07845449447631836,0.00476588845825196,0.148944,2.4557113647460938e-05,9.775161743164062e-05
0.00011706352233886719,0.047559261322021484,0.002080371749877935,0.114837,2.3365020751953125e-05,9.250640869140625e-05
0.00010704994201660156,0.0727999210357666,0.011323368560791011,0.068513,2.4080276489257812e-05,8.916854858398438e-05
9.5367431640625e-05,0.03777718544006348,0.0013916890563964723,0.263056,2.3126602172851562e-05,9.322166442871094e-05
0.00011491775512695312,0.06826210021972656,0.009707159957885736,0.196415,3.886222839355469e-05,0.0001323223114013672
7.62939453125e-05,0.05893278121948242,0.004246372879028321,0.129912,2.6941299438476562e-05,0.00010633468627929688
0.00010466575622558594,0.05722522735595703,0.012844205764770508,0.085271,3.7670135498046875e-05,0.0001323223114013672
6.580352783203125e-05,0.05624532699584961,0.0012545012817382767,0.083139,2.47955322265625e-05,0.00010418891906738281
0.00011873245239257812,0.0853571891784668,0.001435251449584951,0.222451,2.956390380859375e-05,0.00011396408081054688
8.058547973632812e-05,0.04404926300048828,0.005135947372436528,0.090998,2.3603439331054688e-05,8.630752563476562e-05
8.153915405273438e-05,0.05132937431335449,0.008243779174804691,0.068033,2.7179718017578125e-05,0.000102996826171875
9.679794311523438e-05,0.05898618698120117,0.007499249160766608,0.170037,3.8623809814453125e-05,0.00013136863708496094
7.677078247070312e-05,0.052083492279052734,0.0033237927856445276,0.084831,2.6702880859375e-05,0.00010061264038085938
6.532669067382812e-05,0.04528975486755371,0.011839804016113287,0.068739,3.6716461181640625e-05,0.00015354156494140625
0.0001087188720703125,0.05585956573486328,0.006644736160278331,0.216686,2.3126602172851562e-05,9.059906005859375e-05
8.559226989746094e-05,0.07881331443786621,0.007867611053466783,0.171972,2.8371810913085938e-05,0.00010848045349121094
8.344650268554688e-05,0.06196284294128418,0.0007265380096435486,0.085555,2.5987625122070312e-05,0.00010156631469726562
8.058547973632812e-05,0.05441427230834961,0.0012025092163086004,0.246996,2.956390380859375e-05,0.00011444091796875
0.000110626220703125,0.05093574523925781,0.012596744964599615,0.134652,3.504753112792969e-05,0.00014519691467285156
7.62939453125e-05,0.04619312286376953,0.011569275024414058,0.083472,3.361701965332031e-05,0.00011992454528808594
9.846687316894531e-05,0.06952023506164551,0.0007379231109619078,0.238461,2.86102294921875e-05,0.00011587142944335938
9.965896606445312e-05,0.06770849227905273,0.003467155822753906,0.094541,2.574920654296875e-05,0.00010395050048828125
8.988380432128906e-05,0.06280398368835449,0.006038035461425784,0.128328,3.457069396972656e-05,0.0001323223114013672
0.00010514259338378906,0.048235177993774414,0.0008849275665283318,0.189792,3.504753112792969e-05,0.00013303756713867188
0.0001220703125,0.062413930892944336,0.0060240577087402325,0.061364,2.956390380859375e-05,0.00012350082397460938
6.651878356933594e-05,0.08352065086364746,0.005438343978881835,0.092849,2.7179718017578125e-05,9.322166442871094e-05
8.082389831542969e-05,0.04511284828186035,0.003213084152221657,0.254047,2.9802322387695312e-05,0.00011682510375976562
7.915496826171875e-05,0.08076620101928711,0.0032619712524414035,0.145207,3.0517578125e-05,0.00011467933654785156
6.723403930664062e-05,0.0815737247467041,0.0059491667022704975,0.151126,3.504753112792969e-05,0.00012803077697753906
0.00010538101196289062,0.052001237869262695,0.002653333099365232,0.067817,3.62396240234375e-05,0.0001285076141357422
6.937980651855469e-05,0.06168866157531738,0.0063320435638427736,0.060238,3.24249267578125e-05,0.0001201629638671875
9.083747863769531e-05,0.0675508975982666,0.004694699584960937,0.166713,3.647804260253906e-05,0.00012540817260742188
8.034706115722656e-05,0.029540300369262695,0.002864767105102542,0.067118,3.147125244140625e-05,0.00012111663818359375
0.00010728836059570312,0.04268002510070801,0.01591232751464844,0.132714,3.409385681152344e-05,0.0001049041748046875
7.081031799316406e-05,0.08012652397155762,0.009289697479248044,0.171351,2.6702880859375e-05,9.226799011230469e-05
8.296966552734375e-05,0.05053210258483887,0.0027617702484130924,0.164625,2.9087066650390625e-05,0.00011515617370605469
9.202957153320312e-05,0.04992842674255371,0.0028256009216308525,0.080588,2.7894973754882812e-05,0.00010156631469726562
0.00010633468627929688,0.045882225036621094,0.0014044109954833989,0.080886,3.361701965332031e-05,0.00012636184692382812
0.0001227855682373047,0.04468846321105957,0.002315393600463872,0.065215,2.5987625122070312e-05,9.226799011230469e-05
8.082389831542969e-05,0.05932259559631348,0.007127710678100585,0.181423,3.5762786865234375e-05,0.00012254714965820312
0.0001010894775390625,0.049633026123046875,0.005360744750976559,0.074437,2.8371810913085938e-05,0.000110626220703125
6.461143493652344e-05,0.041739463806152344,0.0014043488922119152,0.070131,3.409385681152344e-05,0.00011777877807617188
0.00011444091796875,0.03910660743713379,0.0029399435272216834,0.175951,2.6226043701171875e-05,0.00010776519775390625
0.000110626220703125,0.047495365142822266,0.006182626876831049,0.12409,3.3855438232421875e-05,0.00011610984802246094
9.012222290039062e-05,0.0549471378326416,0.006041116210937503,0.109178,3.0279159545898438e-05,0.0001227855682373047
7.343292236328125e-05,0.044178009033203125,0.0011288005371093701,0.226498,3.170967102050781e-05,0.00011277198791503906
0.00011992454528808594,0.08044600486755371,0.002527712677001956,0.088377,2.47955322265625e-05,9.059906005859375e-05
9.822845458984375e-05,0.05362820625305176,0.011270451980590818,0.134744,3.981590270996094e-05,0.0001347064971923828
0.00010466575622558594,0.028321504592895508,0.004656873596191408,0.103712,3.147125244140625e-05,0.0001285076141357422
0.0001010894775390625,0.030857563018798828,0.007136809722900386,0.089633,4.601478576660156e-05,0.0001766681671142578
0.00012540817260742188,0.0639955997467041,0.004028222656249997,0.131775,3.3855438232421875e-05,0.00010752677917480469
0.00011110305786132812,0.057420969009399414,0.010893228576660155,0.067927,3.981590270996094e-05,0.00012135505676269531
6.937980651855469e-05,0.04846048355102539,0.0034869070587158213,0.118144,3.170967102050781e-05,0.00011539459228515625
0.00010085105895996094,0.04125404357910156,0.008759421203613282,0.074627,3.409385681152344e-05,0.0001327991485595703
8.845329284667969e-05,0.04249882698059082,0.011902350219726576,0.138391,3.147125244140625e-05,9.918212890625e-05
8.225440979003906e-05,0.05744123458862305,0.0013925936279296919,0.073694,4.696846008300781e-05,0.0001857280731201172
0.0001163482666015625,0.07378244400024414,0.002357689071655275,0.064899,2.9325485229492188e-05,0.00011348724365234375
8.130073547363281e-05,0.06861639022827148,0.00147394422912598,0.059756,3.24249267578125e-05,0.00011229515075683594
7.605552673339844e-05,0.05423593521118164,0.001955911041259764,0.105949,3.147125244140625e-05,0.00011396408081054688
0.00010251998901367188,0.03734731674194336,0.002179516967773437,0.151116,3.4332275390625e-05,0.00012254714965820312
9.083747863769531e-05,0.05558490753173828,0.001475843627929685,0.093142,2.765655517578125e-05,0.00011777877807617188
0.000118255615234375,0.055245399475097656,0.010902477355957035,0.175229,3.4809112548828125e-05,0.0001285076141357422
0.00010466575622558594,0.05775809288024902,0.0033738684997558638,0.076164,2.8848648071289062e-05,0.0001068115234375
8.034706115722656e-05,0.05810356140136719,0.005214903244018548,0.086041,3.337860107421875e-05,0.00013375282287597656
0.00010609626770019531,0.03817486763000488,0.006225891677856449,0.133933,3.5762786865234375e-05,0.00015783309936523438
0.00011587142944335938,0.042551279067993164,0.014575718338012689,0.152843,3.266334533691406e-05,0.00010991096496582031
9.036064147949219e-05,0.0593564510345459,0.013929634262084961,0.097774,3.4809112548828125e-05,0.00013518333435058594
7.891654968261719e-05,0.04895377159118652,0.012581379531860351,0.083801,2.4557113647460938e-05,9.584426879882812e-05
5.888938903808594e-05,0.033187150955200195,0.012386239181518544,0.143689,4.0531158447265625e-05,0.0001239776611328125
8.034706115722656e-05,0.07595157623291016,0.008016118301391595,0.092036,3.1948089599609375e-05,0.00011157989501953125
0.00010037422180175781,0.0453648567199707,0.004582832870483403,0.07844,4.9591064453125e-05,0.0001838207244873047
7.152557373046875e-05,0.060057640075683594,0.01366226597595216,0.140642,2.9325485229492188e-05,0.0001068115234375
0.00011324882507324219,0.0691535472869873,0.0033855669708251906,0.111253,2.8848648071289062e-05,9.679794311523438e-05
8.344650268554688e-05,0.06211352348327637,0.0035617521057128843,0.139549,3.743171691894531e-05,0.00013136863708496094
7.653236389160156e-05,0.04142951965332031,0.004281176910400392,0.06014,3.8623809814453125e-05,0.0001323223114013672
5.269050598144531e-05,0.07817387580871582,0.0031163818511962815,0.182734,2.8848648071289062e-05,0.00010657310485839844
0.00011801719665527344,0.0431513786315918,0.0036685641021728527,0.073503,2.5033950805664062e-05,9.369850158691406e-05
0.00010085105895996094,0.06629371643066406,0.006633180435180658,0.116042,3.075599670410156e-05,0.00012683868408203125
9.799003601074219e-05,0.05164194107055664,0.012141286483764654,0.070584,3.457069396972656e-05,0.00012445449829101562
7.224082946777344e-05,0.03654003143310547,0.002632808700561526,0.087184,3.3855438232421875e-05,0.0001232624053955078
0.00011467933654785156,0.0459592342376709,0.0024633546295166064,0.190881,2.6702880859375e-05,9.489059448242188e-05
8.916854858398438e-05,0.03414011001586914,0.003892383834838864,0.094003,3.0994415283203125e-05,8.869171142578125e-05
8.463859558105469e-05,0.048681020736694336,0.004854919067382807,0.083709,4.410743713378906e-05,0.00018405914306640625
8.654594421386719e-05,0.04148983955383301,0.020817617858886722,0.071211,3.600120544433594e-05,0.00011491775512695312
9.965896606445312e-05,0.04372072219848633,0.008029233169555658,0.075675,3.5762786865234375e-05,0.00013256072998046875
0.00010943412780761719,0.05076909065246582,0.00085004129028321,0.228429,2.765655517578125e-05,0.00010776519775390625
0.00010013580322265625,0.07066226005554199,0.0015928675689697303,0.090971,2.86102294921875e-05,0.00012445449829101562
9.036064147949219e-05,0.05088615417480469,0.003836264129638667,0.088704,4.8160552978515625e-05,0.0001728534698486328
8.296966552734375e-05,0.05233931541442871,0.00975233802795411,0.25865,4.9114227294921875e-05,0.0001850128173828125
8.749961853027344e-05,0.07723259925842285,0.0033183281707763607,0.072345,4.553794860839844e-05,0.0001881122589111328
0.00011229515075683594,0.07488107681274414,0.011725055145263674,0.074376,2.6226043701171875e-05,9.322166442871094e-05
8.440017700195312e-05,0.0497136116027832,0.002066418884277346,0.085602,2.7894973754882812e-05,0.00011229515075683594
8.392333984375e-05,0.02892613410949707,0.0021497671051025347,0.067833,3.5762786865234375e-05,0.00012993812561035156
0.0001423358917236328,0.0641169548034668,0.006110271286010743,0.181976,4.00543212890625e-05,0.00012612342834472656
9.250640869140625e-05,0.06888580322265625,0.006150392608642571,0.08192,3.743171691894531e-05,0.0001392364501953125
0.00010323524475097656,0.03850579261779785,0.007366347778320306,0.068487,3.910064697265625e-05,0.000118255615234375
7.295608520507812e-05,0.06696867942810059,0.0007845655364990267,0.227933,2.8133392333984375e-05,0.00011205673217773438
9.059906005859375e-05,0.047699928283691406,0.002440839355468752,0.102532,3.528594970703125e-05,0.0001308917999267578
8.177757263183594e-05,0.054708242416381836,0.005160257690429687,0.083232,4.982948303222656e-05,0.00018548965454101562
0.00016617774963378906,0.05092811584472656,0.0011746542663574194,0.077503,2.9802322387695312e-05,0.00010919570922851562
0.0001010894775390625,0.07064318656921387,0.0012647758026123057,0.091723,4.696846008300781e-05,0.00017833709716796875
7.343292236328125e-05,0.07708859443664551,0.006446495559692386,0.071447,4.696846008300781e-05,0.00016570091247558594
0.00011134147644042969,0.08667254447937012,0.0027309576416015557,0.22761,4.100799560546875e-05,0.0001456737518310547
0.00011682510375976562,0.06961417198181152,0.003341543823242185,0.078169,3.0994415283203125e-05,0.0001220703125
0.00010561943054199219,0.04429936408996582,0.001538682891845708,0.068698,2.7179718017578125e-05,0.00011301040649414062
8.58306884765625e-05,0.05378389358520508,0.0017552596130371162,0.084321,2.4080276489257812e-05,8.225440979003906e-05
6.866455078125e-05,0.07315301895141602,0.002438146499633781,0.141771,3.4332275390625e-05,0.00012183189392089844
8.296966552734375e-05,0.04347038269042969,0.0016842083435058552,0.083652,2.3126602172851562e-05,8.845329284667969e-05
8.20159912109375e-05,0.04180097579956055,0.004840962783813477,0.069008,3.814697265625e-05,0.00013780593872070312
7.82012939453125e-05,0.05803084373474121,0.00477002850341797,0.064317,3.814697265625e-05,0.00015592575073242188
8.320808410644531e-05,0.06838512420654297,0.007911122146606442,0.071884,2.9802322387695312e-05,0.0001163482666015625
8.916854858398438e-05,0.04886126518249512,0.0009734481811523449,0.1206,2.3126602172851562e-05,9.799003601074219e-05
9.298324584960938e-05,0.0303497314453125,0.0028102929534912086,0.064681,2.6226043701171875e-05,9.512901306152344e-05
0.00010561943054199219,0.04523921012878418,0.010588891830444341,0.06391,3.62396240234375e-05,0.00012493133544921875
9.012222290039062e-05,0.061031341552734375,0.0014883595581054732,0.092913,3.266334533691406e-05,0.0001251697540283203
7.939338684082031e-05,0.0331270694732666,0.004333687469482428,0.080478,2.8133392333984375e-05,0.00011086463928222656
7.224082946777344e-05,0.03827214241027832,0.0022845416259765633,0.084105,2.574920654296875e-05,0.00010824203491210938
6.031990051269531e-05,0.029957294464111328,0.011767679382324217,0.084274,2.4080276489257812e-05,8.559226989746094e-05
6.29425048828125e-05,0.05854225158691406,0.003079335662841798,0.064303,2.09808349609375e-05,8.20159912109375e-05
6.461143493652344e-05,0.04843449592590332,0.006992706329345705,0.084118,3.170967102050781e-05,0.0001227855682373047
7.748603820800781e-05,0.04837751388549805,0.006009959197998044,0.079599,5.078315734863281e-05,0.0001800060272216797
8.0108642578125e-05,0.05668449401855469,0.00785394789123535,0.086911,2.765655517578125e-05,9.989738464355469e-05
9.012222290039062e-05,0.046102285385131836,0.002193613525390631,0.076454,3.457069396972656e-05,0.00012803077697753906
0.00011658668518066406,0.052643537521362305,0.0036939939575195285,0.083942,3.647804260253906e-05,0.0001385211944580078
7.891654968261719e-05,0.06060361862182617,0.01569611466979981,0.109564,4.506111145019531e-05,0.00017404556274414062
7.843971252441406e-05,0.0676126480102539,0.006435854629516596,0.069721,4.6253204345703125e-05,0.0001239776611328125
0.00011515617370605469,0.04011702537536621,0.019051871322631836,0.080151,2.765655517578125e-05,0.00011539459228515625
9.322166442871094e-05,0.029796600341796875,0.007013554534912106,0.06829,3.0994415283203125e-05,0.00011324882507324219
7.414817810058594e-05,0.05668020248413086,0.0023585401000976586,0.084381,2.384185791015625e-05,8.96453857421875e-05
0.000118255615234375,0.04058670997619629,0.002970995849609387,0.148606,2.5272369384765625e-05,0.00010848045349121094
6.914138793945312e-05,0.05525827407836914,0.006723764419555661,0.081375,3.1948089599609375e-05,0.00011682510375976562
7.152557373046875e-05,0.042072296142578125,0.004294028747558604,0.128487,3.409385681152344e-05,0.0001227855682373047
7.295608520507812e-05,0.07213020324707031,0.004003216842651369,0.074071,3.2901763916015625e-05,0.00011777877807617188
7.939338684082031e-05,0.07155489921569824,0.008904408676147446,0.296418,3.8623809814453125e-05,0.00013828277587890625
6.151199340820312e-05,0.05422687530517578,0.002071086639404307,0.144306,3.24249267578125e-05,0.00012826919555664062
9.751319885253906e-05,0.04503297805786133,0.006578439804077144,0.075979,3.123283386230469e-05,0.00012540817260742188
9.632110595703125e-05,0.07837915420532227,0.017564847000122064,0.107217,4.1961669921875e-05,0.00012111663818359375
0.00014281272888183594,0.061173439025878906,0.004414297103881831,0.083375,3.4332275390625e-05,0.00013399124145507812
6.914138793945312e-05,0.0674891471862793,0.0023805514526367144,0.07738,3.3855438232421875e-05,0.0001227855682373047
9.417533874511719e-05,0.05948758125305176,0.01711530944824219,0.074405,2.8848648071289062e-05,0.00010013580322265625
8.559226989746094e-05,0.06347227096557617,0.004029373321533192,0.16159,2.574920654296875e-05,8.916854858398438e-05
9.584426879882812e-05,0.05752110481262207,0.003035701095581045,0.146463,2.4318695068359375e-05,8.916854858398438e-05
8.511543273925781e-05,0.054609060287475586,0.016641076446533204,0.087699,3.147125244140625e-05,0.00012683868408203125
9.894371032714844e-05,0.09351134300231934,0.017051903869628904,0.192498,3.790855407714844e-05,0.00013375282287597656
9.322166442871094e-05,0.07341527938842773,0.0034905295562744076,0.076605,3.647804260253906e-05,0.0001277923583984375
0.00014829635620117188,0.06079864501953125,0.008821445999145514,0.07669,3.337860107421875e-05,0.00011992454528808594
8.344650268554688e-05,0.040194034576416016,0.007835481063842797,0.307758,3.075599670410156e-05,0.00011897087097167969
0.00010085105895996094,0.08333563804626465,0.006848294113159181,0.105377,3.1948089599609375e-05,0.00010848045349121094
8.296966552734375e-05,0.038588523864746094,0.003485907775878913,0.084543,3.0279159545898438e-05,0.00011110305786132812
0.00010466575622558594,0.05548357963562012,0.007363565902709951,0.14502,3.886222839355469e-05,0.0001456737518310547
7.843971252441406e-05,0.05536389350891113,0.0025427553405761583,0.179826,2.574920654296875e-05,0.00010633468627929688
0.0001251697540283203,0.06681489944458008,0.014072962585449225,0.092009,2.765655517578125e-05,0.00010704994201660156
8.58306884765625e-05,0.07282543182373047,0.0038466493835449256,0.097826,2.4318695068359375e-05,0.00010657310485839844
9.489059448242188e-05,0.0626077651977539,0.001322380264282233,0.067392,2.956390380859375e-05,0.00011038780212402344
0.00012183189392089844,0.06880855560302734,0.0033136451263427735,0.130273,2.6941299438476562e-05,0.00010466575622558594
9.799003601074219e-05,0.05736875534057617,0.003080645889282224,0.067831,2.3126602172851562e-05,8.797645568847656e-05
0.00011587142944335938,0.06821799278259277,0.0024560278015136744,0.106167,2.5510787963867188e-05,9.131431579589844e-05
0.00011610984802246094,0.07703256607055664,0.002690005752563479,0.078178,3.409385681152344e-05,0.00011754035949707031
0.00010323524475097656,0.051062822341918945,0.0031308102111816394,0.064777,3.7670135498046875e-05,0.00013709068298339844
0.0001251697540283203,0.06689262390136719,0.0061214517364501925,0.123074,2.6941299438476562e-05,0.00010371208190917969
7.677078247070312e-05,0.06870269775390625,0.003491602783203124,0.069495,2.4557113647460938e-05,0.00010371208190917969
0.00011205673217773438,0.04955410957336426,0.005477305145263678,0.14703,3.2901763916015625e-05,0.00012803077697753906
7.343292236328125e-05,0.058150529861450195,0.002893417953491212,0.066551,3.218650817871094e-05,0.00010442733764648438
7.867813110351562e-05,0.07636356353759766,0.0007910713958740184,0.076895,3.337860107421875e-05,0.00012445449829101562
0.00010132789611816406,0.062105655670166016,0.0027549118804931633,0.072145,3.361701965332031e-05,0.00012612342834472656
7.462501525878906e-05,0.06927919387817383,0.006049159637451174,0.059834,3.266334533691406e-05,0.00011682510375976562
9.489059448242188e-05,0.053301334381103516,0.010380739089965813,0.149153,3.218650817871094e-05,0.00011324882507324219
0.00012946128845214844,0.05282759666442871,0.0061412085418701134,0.187587,3.886222839355469e-05,0.00013709068298339844
0.00010514259338378906,0.05758786201477051,0.0016325215454101594,0.088113,3.814697265625e-05,0.00013875961303710938
7.343292236328125e-05,0.05345010757446289,0.007581526565551763,0.0657,2.574920654296875e-05,9.799003601074219e-05
8.630752563476562e-05,0.05986618995666504,0.018879928039550783,0.058876,3.528594970703125e-05,0.0001380443572998047
6.413459777832031e-05,0.07019948959350586,0.0022937779083251897,0.065836,2.1696090698242188e-05,0.00010418891906738281
0.00013685226440429688,0.0519099235534668,0.0164956146850586,0.075636,3.075599670410156e-05,0.00011324882507324219
8.96453857421875e-05,0.059685707092285156,0.007051495986938466,0.221369,3.2901763916015625e-05,0.0001437664031982422
9.584426879882812e-05,0.036454200744628906,0.009421104797363272,0.151541,3.409385681152344e-05,0.0001289844512939453
7.677078247070312e-05,0.05346274375915527,0.005506292984008787,0.276978,2.8848648071289062e-05,0.00011873245239257812
7.62939453125e-05,0.03629302978515625,0.0038966461791992146,0.101636,3.647804260253906e-05,0.00012159347534179688
9.083747863769531e-05,0.05250430107116699,0.002868426269531252,0.081856,3.647804260253906e-05,0.0001251697540283203
9.036064147949219e-05,0.015312910079956055,0.0032372058715820218,0.183291,3.361701965332031e-05,0.000118255615234375
0.00011587142944335938,0.057355642318725586,0.0007777685852050908,0.129178,3.170967102050781e-05,0.00011420249938964844
8.702278137207031e-05,0.04336953163146973,0.010596137344360351,0.073213,3.0040740966796875e-05,0.00011730194091796875
9.870529174804688e-05,0.042630910873413086,0.005848069183349597,0.164533,3.2901763916015625e-05,0.00012135505676269531
8.654594421386719e-05,0.029595136642456055,0.001901962249755862,0.239257,2.4080276489257812e-05,8.654594421386719e-05
9.846687316894531e-05,0.08083248138427734,0.004733889877319333,0.075838,2.7179718017578125e-05,0.00011086463928222656
5.745887756347656e-05,0.04480743408203125,0.0008058928527832077,0.111896,2.574920654296875e-05,9.298324584960938e-05
8.606910705566406e-05,0.05321478843688965,0.0026556015777587927,0.08592,2.3126602172851562e-05,8.606910705566406e-05
8.749961853027344e-05,0.052896738052368164,0.005444330551147458,0.245923,3.266334533691406e-05,0.00011897087097167969
7.987022399902344e-05,0.04818367958068848,0.002089123748779287,0.200776,2.5510787963867188e-05,9.5367431640625e-05
8.320808410644531e-05,0.08393168449401855,0.008520155746459965,0.091068,2.8848648071289062e-05,0.00010848045349121094
7.081031799316406e-05,0.10475564002990723,0.006818943649291989,0.078919,2.4080276489257812e-05,9.942054748535156e-05
9.703636169433594e-05,0.03374671936035156,0.0018085379638671795,0.238546,2.6464462280273438e-05,9.703636169433594e-05
8.0108642578125e-05,0.09733247756958008,0.012387304733276372,0.104902,2.4557113647460938e-05,9.942054748535156e-05
0.00010228157043457031,0.1185765266418457,0.009066214950561521,0.114442,3.337860107421875e-05,0.00011706352233886719
0.00011324882507324219,0.03903937339782715,0.005018849273681639,0.097679,3.6716461181640625e-05,0.0001289844512939453
8.845329284667969e-05,0.05478024482727051,0.0050595376892089705,0.269108,3.24249267578125e-05,0.00011873245239257812
8.988380432128906e-05,0.06639742851257324,0.017108634048461913,0.074019,3.0279159545898438e-05,0.0001361370086669922
7.891654968261719e-05,0.07833027839660645,0.004538524475097658,0.099535,2.9325485229492188e-05,0.00010848045349121094
0.00010538101196289062,0.0579218864440918,0.010462872573852533,0.075328,2.574920654296875e-05,9.560585021972656e-05
8.606910705566406e-05,0.07000207901000977,0.012195661315917983,0.27674,2.384185791015625e-05,8.869171142578125e-05
8.893013000488281e-05,0.07021450996398926,0.0010687460632324286,0.104678,3.1948089599609375e-05,0.00011563301086425781
9.322166442871094e-05,0.057558536529541016,0.004805196578979487,0.083542,2.8133392333984375e-05,0.00011205673217773438
9.846687316894531e-05,0.07782483100891113,0.0014578153381347714,0.075899,3.0517578125e-05,0.00011539459228515625
8.916854858398438e-05,0.06108522415161133,0.009938969772338865,0.078557,3.0279159545898438e-05,0.00010538101196289062
6.699562072753906e-05,0.044492244720458984,0.03982295457458496,0.325909,3.0517578125e-05,0.00011920928955078125
0.00010609626770019531,0.09204411506652832,0.005842466583251951,0.06901,3.24249267578125e-05,0.00010418891906738281
6.747245788574219e-05,0.0613555908203125,0.010145902572631843,0.132514,3.0517578125e-05,0.00011539459228515625
8.96453857421875e-05,0.06129646301269531,0.010486106735229497,0.107219,3.504753112792969e-05,0.0001270771026611328
5.340576171875e-05,0.08674192428588867,0.013080352340698265,0.368289,3.0994415283203125e-05,0.00010704994201660156
0.00013113021850585938,0.06990623474121094,0.008036386505126947,0.081434,3.147125244140625e-05,0.00012040138244628906
7.390975952148438e-05,0.09384560585021973,0.008329500518798827,0.076239,3.6716461181640625e-05,0.00014853477478027344
7.224082946777344e-05,0.0791475772857666,0.009117243972778327,0.072734,2.9802322387695312e-05,0.00010800361633300781
8.082389831542969e-05,0.07985115051269531,0.004532742568969739,0.179828,2.5272369384765625e-05,9.751319885253906e-05
0.00013399124145507812,0.08321309089660645,0.011633815933227543,0.359649,3.1948089599609375e-05,0.00011038780212402344
9.775161743164062e-05,0.0651710033416748,0.009419005905151365,0.115164,3.1948089599609375e-05,0.0001087188720703125
0.00011134147644042969,0.08112812042236328,0.0019158882751464934,0.361836,3.552436828613281e-05,0.0001354217529296875
0.0001304149627685547,0.04679465293884277,0.00541208700561524,0.095881,3.0279159545898438e-05,0.00011897087097167969
8.368492126464844e-05,0.07936573028564453,0.0027324665374755808,0.069943,3.647804260253906e-05,0.000125885009765625
0.00011229515075683594,0.05675005912780762,0.016477762023925785,0.077483,3.0040740966796875e-05,9.72747802734375e-05
0.00010919570922851562,0.0692741870880127,0.0045445523834228285,0.390315,3.838539123535156e-05,0.000133514404296875
0.00013875961303710938,0.06968045234680176,0.01255327737426759,0.136949,2.765655517578125e-05,0.0001239776611328125
9.5367431640625e-05,0.056049346923828125,0.005154591659545904,0.085696,4.00543212890625e-05,0.00016546249389648438
7.796287536621094e-05,0.046492815017700195,0.0020852651062011757,0.063981,2.4557113647460938e-05,0.00010704994201660156
9.918212890625e-05,0.06077218055725098,0.001581946685791015,0.061897,2.4318695068359375e-05,9.250640869140625e-05
7.62939453125e-05,0.07684779167175293,0.006398703079223633,0.430145,2.3603439331054688e-05,9.632110595703125e-05
9.584426879882812e-05,0.06356501579284668,0.005227254898071285,0.075368,2.86102294921875e-05,0.00010800361633300781
0.00010943412780761719,0.05694770812988281,0.0017798189086914162,0.151633,2.384185791015625e-05,9.012222290039062e-05
9.560585021972656e-05,0.033975839614868164,0.0021082189025878884,0.080181,3.361701965332031e-05,0.00012254714965820312
8.320808410644531e-05,0.07740283012390137,0.002190881134033207,0.287574,3.9577484130859375e-05,0.00013017654418945312
8.96453857421875e-05,0.041988372802734375,0.002052635910034184,0.078648,2.5510787963867188e-05,9.584426879882812e-05
7.939338684082031e-05,0.05261397361755371,0.002534339614868167,0.070504,3.457069396972656e-05,0.00011444091796875
9.775161743164062e-05,0.042850494384765625,0.013307210830688476,0.133021,3.4332275390625e-05,0.00012755393981933594
7.772445678710938e-05,0.043405771255493164,0.015680215637207034,0.077983,4.1484832763671875e-05,0.00014734268188476562
0.00010561943054199219,0.07088279724121094,0.009774941711425789,0.30672,3.647804260253906e-05,0.00014495849609375
0.0001068115234375,0.07339763641357422,0.004869470397949216,0.084733,2.8133392333984375e-05,0.00011467933654785156
7.939338684082031e-05,0.09829902648925781,0.003926497970581054,0.058414,4.696846008300781e-05,0.00013971328735351562
8.940696716308594e-05,0.06571578979492188,0.002863428359985376,0.363569,4.220008850097656e-05,0.00017690658569335938
9.202957153320312e-05,0.05214715003967285,0.00589984761047363,0.121867,3.218650817871094e-05,0.00012493133544921875
0.0001373291015625,0.04865121841430664,0.004163586837768574,0.352168,3.5762786865234375e-05,0.00013947486877441406
8.416175842285156e-05,0.05032038688659668,0.0012826875000000043,0.079772,2.9802322387695312e-05,0.0001201629638671875
0.00010275840759277344,0.028575420379638672,0.006380087387084968,0.102638,4.172325134277344e-05,0.0001513957977294922
8.726119995117188e-05,0.04177594184875488,0.004742807739257809,0.086232,3.123283386230469e-05,0.000110626220703125
8.296966552734375e-05,0.03592348098754883,0.014095522216796871,0.086746,4.601478576660156e-05,0.0001881122589111328
6.914138793945312e-05,0.06586313247680664,0.0010433053131103515,0.076113,3.62396240234375e-05,0.00012636184692382812
9.512901306152344e-05,0.04401040077209473,0.002880738769531252,0.078914,2.4318695068359375e-05,9.989738464355469e-05
0.0001163482666015625,0.05097603797912598,0.017741114486694354,0.348811,2.47955322265625e-05,8.988380432128906e-05
8.225440979003906e-05,0.024976253509521484,0.0025467762756347656,0.07127,3.3855438232421875e-05,0.00011777877807617188
8.344650268554688e-05,0.05536317825317383,0.00652871112060549,0.307233,3.933906555175781e-05,0.00013637542724609375
0.0001010894775390625,0.06755423545837402,0.004711646316528317,0.076102,3.0517578125e-05,0.00011491775512695312
0.00010371208190917969,0.059787750244140625,0.0026050815887451173,0.070243,2.4080276489257812e-05,9.202957153320312e-05
0.00010228157043457031,0.054117679595947266,0.0038712247314453135,0.095206,2.4080276489257812e-05,9.274482727050781e-05
9.72747802734375e-05,0.06229996681213379,0.0017867014160156264,0.069201,2.2649765014648438e-05,8.678436279296875e-05
6.437301635742188e-05,0.0277407169342041,0.008306157501220698,0.070567,4.1484832763671875e-05,0.0001513957977294922
0.00011086463928222656,0.029880762100219727,0.008795199996948236,0.080643,3.1948089599609375e-05,0.00012087821960449219
9.5367431640625e-05,0.06665444374084473,0.009126375885009752,0.32528,3.2901763916015625e-05,0.0001125335693359375
6.318092346191406e-05,0.03649115562438965,0.01022370193481445,0.07502,3.3855438232421875e-05,0.0001404285430908203
0.000591278076171875,0.03465080261230469,0.0027836485748291007,0.081262,3.337860107421875e-05,0.00012421607971191406
8.678436279296875e-05,0.03982710838317871,0.0030130351562499963,0.106423,2.574920654296875e-05,0.00010561943054199219
6.508827209472656e-05,0.08979177474975586,0.001953669006347636,0.355843,3.170967102050781e-05,0.00011038780212402344
9.083747863769531e-05,0.03661394119262695,0.02559882926940918,0.06325,3.528594970703125e-05,0.00012302398681640625
8.320808410644531e-05,0.03470420837402344,0.014521904922485354,0.073224,3.1948089599609375e-05,0.00012087821960449219
7.200241088867188e-05,0.04523134231567383,0.003460912719726539,0.319684,3.0040740966796875e-05,0.00011348724365234375
8.58306884765625e-05,0.03174090385437012,0.0027412675476074233,0.12214,2.86102294921875e-05,0.00010752677917480469
8.606910705566406e-05,0.03562450408935547,0.010662534805297857,0.095104,3.62396240234375e-05,0.00011610984802246094
7.796287536621094e-05,0.06305932998657227,0.008214003585815435,0.120651,4.4345855712890625e-05,0.00014853477478027344
0.00011038780212402344,0.05124020576477051,0.002113088287353515,0.316386,2.9802322387695312e-05,0.00011706352233886719
8.273124694824219e-05,0.05822420120239258,0.0170405200958252,0.102725,3.3855438232421875e-05,0.00012493133544921875
0.00010323524475097656,0.06549954414367676,0.009601788543701167,0.069526,3.314018249511719e-05,0.00011920928955078125
0.00010204315185546875,0.06418585777282715,0.004301383697509764,0.071438,2.8371810913085938e-05,9.703636169433594e-05
8.702278137207031e-05,0.05771160125732422,0.024295421127319333,0.091921,2.86102294921875e-05,0.00010418891906738281
0.00010728836059570312,0.08210587501525879,0.0010853767089843702,0.075632,2.86102294921875e-05,0.00010395050048828125
9.822845458984375e-05,0.029977083206176758,0.0013401484222412136,0.078053,2.6226043701171875e-05,0.00011324882507324219
9.465217590332031e-05,0.040869951248168945,0.0032418400421142524,0.212511,3.719329833984375e-05,0.00010943412780761719
0.00011014938354492188,0.07889604568481445,0.0049801824645996084,0.110042,3.075599670410156e-05,0.00012445449829101562
0.00010275840759277344,0.061421871185302734,0.007484982910156257,0.20581,3.528594970703125e-05,0.00013375282287597656
7.677078247070312e-05,0.06492233276367188,0.015352634979248048,0.109624,2.8133392333984375e-05,0.00010561943054199219
9.560585021972656e-05,0.06326007843017578,0.004493085220336909,0.105647,3.719329833984375e-05,0.00013256072998046875
0.00011897087097167969,0.10952997207641602,0.0010646548767089814,0.064973,4.38690185546875e-05,0.0001289844512939453
0.00010561943054199219,0.07616806030273438,0.0050951236419677776,0.078107,3.314018249511719e-05,0.00010991096496582031
0.0001289844512939453,0.07595682144165039,0.003984150222778315,0.088121,4.100799560546875e-05,0.0001552104949951172
6.699562072753906e-05,0.05705142021179199,0.0008047023773193329,0.14715,2.3603439331054688e-05,0.00010752677917480469
0.00011134147644042969,0.09108519554138184,0.0022061014862060496,0.121078,2.6941299438476562e-05,0.000118255615234375
8.58306884765625e-05,0.08063721656799316,0.0019637894897460983,0.101322,2.5987625122070312e-05,8.96453857421875e-05
0.00012063980102539062,0.06920623779296875,0.010954384582519544,0.190207,2.7418136596679688e-05,8.988380432128906e-05
9.465217590332031e-05,0.033712148666381836,0.004125148529052741,0.085556,3.504753112792969e-05,0.00011491775512695312
8.344650268554688e-05,0.04915809631347656,0.004795652297973629,0.089646,2.6941299438476562e-05,9.059906005859375e-05
0.00010538101196289062,0.08220791816711426,0.014407071899414065,0.134101,2.86102294921875e-05,0.00011134147644042969
0.00010561943054199219,0.08469510078430176,0.005853822830200195,0.125722,2.288818359375e-05,9.131431579589844e-05
8.511543273925781e-05,0.07554364204406738,0.0015335442199707061,0.062386,3.337860107421875e-05,0.00010704994201660156
0.00010085105895996094,0.0620119571685791,0.0066346849060058555,0.081265,2.765655517578125e-05,0.00010609626770019531
9.512901306152344e-05,0.03983354568481445,0.014931432235717773,0.061862,2.8133392333984375e-05,0.00010728836059570312
6.914138793945312e-05,0.044757843017578125,0.0041399064636230415,0.073565,3.1948089599609375e-05,0.00010943412780761719
0.00011205673217773438,0.06681108474731445,0.0065001188659667974,0.15686,2.86102294921875e-05,0.0001068115234375
9.179115295410156e-05,0.06757068634033203,0.0070621383361816475,0.087457,2.3603439331054688e-05,8.749961853027344e-05
8.320808410644531e-05,0.03131747245788574,0.005325891815185543,0.063239,2.6464462280273438e-05,0.00010538101196289062
0.00010609626770019531,0.06541109085083008,0.0013759067840576206,0.075943,2.288818359375e-05,9.560585021972656e-05
9.799003601074219e-05,0.04573678970336914,0.0020245810241699275,0.093453,2.0503997802734375e-05,8.177757263183594e-05
0.00010251998901367188,0.07879304885864258,0.006580589614868154,0.226614,2.86102294921875e-05,0.00010967254638671875
6.127357482910156e-05,0.04722261428833008,0.006012020629882819,0.126131,2.47955322265625e-05,9.5367431640625e-05
7.152557373046875e-05,0.04341292381286621,0.0047563862762451115,0.073829,2.4557113647460938e-05,9.083747863769531e-05
8.344650268554688e-05,0.036896467208862305,0.0124524750366211,0.099836,2.384185791015625e-05,9.059906005859375e-05
7.796287536621094e-05,0.039134979248046875,0.005599539138793949,0.097923,4.220008850097656e-05,0.00016307830810546875
7.367134094238281e-05,0.05862879753112793,0.0010696239471435498,0.1305,2.47955322265625e-05,9.679794311523438e-05
8.392333984375e-05,0.0409543514251709,0.003631205917358396,0.106949,2.6941299438476562e-05,9.465217590332031e-05
8.034706115722656e-05,0.04010748863220215,0.0016997168426513692,0.115437,2.3126602172851562e-05,8.678436279296875e-05
0.00010585784912109375,0.10631585121154785,0.001992958190917965,0.066972,2.7418136596679688e-05,9.655952453613281e-05
8.440017700195312e-05,0.09136343002319336,0.0031996132965087937,0.080188,2.288818359375e-05,9.965896606445312e-05
8.463859558105469e-05,0.09688735008239746,0.000772495407104487,0.111531,2.47955322265625e-05,0.00010061264038085938
0.00012087821960449219,0.04101824760437012,0.005900983734130866,0.074705,2.8371810913085938e-05,9.822845458984375e-05
0.00012683868408203125,0.04700136184692383,0.003054886230468748,0.065541,3.170967102050781e-05,0.00011324882507324219
6.747245788574219e-05,0.052869558334350586,0.002433341186523434,0.056807,2.6464462280273438e-05,9.274482727050781e-05
9.322166442871094e-05,0.04329824447631836,0.004996685470581061,0.114961,2.8133392333984375e-05,0.00011658668518066406
0.0001838207244873047,0.031517744064331055,0.002663327056884768,0.077318,3.457069396972656e-05,0.00010943412780761719
7.152557373046875e-05,0.09316039085388184,0.004026348556518566,0.155711,3.647804260253906e-05,0.00012612342834472656
5.888938903808594e-05,0.04083108901977539,0.003714845474243167,0.074542,2.5987625122070312e-05,9.441375732421875e-05
6.461143493652344e-05,0.0503997802734375,0.00901361712646484,0.063808,2.5987625122070312e-05,0.00010895729064941406
8.249282836914062e-05,0.0458829402923584,0.0015795396575927767,0.131824,2.9087066650390625e-05,0.00010824203491210938
9.393692016601562e-05,0.04282426834106445,0.0007288124237060517,0.068234,3.170967102050781e-05,0.00012254714965820312
0.00010991096496582031,0.03037548065185547,0.01302172387695312,0.089689,4.458427429199219e-05,0.0002224445343017578
6.008148193359375e-05,0.04669928550720215,0.005024807266235359,0.151996,3.170967102050781e-05,0.00012421607971191406
7.581710815429688e-05,0.06562447547912598,0.010709490905761718,0.069814,2.5272369384765625e-05,9.393692016601562e-05
9.179115295410156e-05,0.06431913375854492,0.008473653854370114,0.081861,2.5033950805664062e-05,0.00011658668518066406
7.152557373046875e-05,0.07915568351745605,0.0022582046661377003,0.090484,3.3855438232421875e-05,0.00012445449829101562
9.393692016601562e-05,0.05960822105407715,0.006113277725219732,0.107996,2.9802322387695312e-05,0.00012874603271484375
0.00012040138244628906,0.05163264274597168,0.002159644561767579,0.068119,2.7179718017578125e-05,0.00010156631469726562
0.00011849403381347656,0.04576921463012695,0.023402644256591804,0.162571,3.8623809814453125e-05,0.00015687942504882812
9.298324584960938e-05,0.07315278053283691,0.016011622817993162,0.082692,3.314018249511719e-05,0.00010585784912109375
7.677078247070312e-05,0.08125662803649902,0.0014452162628173781,0.116762,3.075599670410156e-05,0.0001277923583984375
0.00010013580322265625,0.03413057327270508,0.013463555892944332,0.089966,3.314018249511719e-05,0.00011754035949707031
7.367134094238281e-05,0.06870245933532715,0.007678315414428705,0.200911,3.2901763916015625e-05,0.0001327991485595703
8.869171142578125e-05,0.04266810417175293,0.0035070914764404326,0.086448,3.3855438232421875e-05,0.0001251697540283203
0.00011181831359863281,0.052106618881225586,0.004816865676879889,0.101931,3.0517578125e-05,0.00010204315185546875
8.344650268554688e-05,0.0710444450378418,0.0016299416046142573,0.070202,3.266334533691406e-05,0.00011515617370605469
0.00011682510375976562,0.05354142189025879,0.011165714416503908,0.068715,3.3855438232421875e-05,0.00014281272888183594
5.888938903808594e-05,0.08486628532409668,0.005696312973022463,0.081578,4.649162292480469e-05,0.00013113021850585938
8.821487426757812e-05,0.052083730697631836,0.005869392456054695,0.210361,3.695487976074219e-05,0.00014495849609375
6.4849853515625e-05,0.05630636215209961,0.01351976194763184,0.113271,3.7670135498046875e-05,0.00012540817260742188
8.249282836914062e-05,0.0761568546295166,0.0009090805511474676,0.105927,3.361701965332031e-05,0.0001270771026611328
0.00011873245239257812,0.06337285041809082,0.011143032531738276,0.09327,2.6464462280273438e-05,0.00010275840759277344
0.00010752677917480469,0.05325007438659668,0.003988438980102538,0.070633,3.4809112548828125e-05,0.0001246929168701172
7.104873657226562e-05,0.09746241569519043,0.009825516998291012,0.092838,2.9802322387695312e-05,0.00011754035949707031
9.250640869140625e-05,0.05924177169799805,0.004954344314575199,0.083256,3.170967102050781e-05,0.0001201629638671875
8.368492126464844e-05,0.06469559669494629,0.0023191878051757875,0.080228,3.9577484130859375e-05,0.00015687942504882812
7.843971252441406e-05,0.07141447067260742,0.0021134182128906276,0.074459,2.9802322387695312e-05,0.00011110305786132812
0.00012254714965820312,0.06334066390991211,0.003504688781738277,0.107256,2.6226043701171875e-05,9.72747802734375e-05
6.604194641113281e-05,0.07884025573730469,0.0015363377685546908,0.072238,3.147125244140625e-05,0.00012302398681640625
9.059906005859375e-05,0.03593301773071289,0.000739200881958002,0.073496,2.6464462280273438e-05,0.00010848045349121094
0.00016355514526367188,0.045365095138549805,0.00495936584472656,0.081125,2.6464462280273438e-05,0.00010251998901367188
7.271766662597656e-05,0.059232473373413086,0.025181348495483397,0.126445,2.956390380859375e-05,0.00011658668518066406
0.00010561943054199219,0.07641839981079102,0.0007295043792724665,0.069516,3.3855438232421875e-05,0.0001227855682373047
8.296966552734375e-05,0.0744631290435791,0.00201169665527344,0.061318,2.8133392333984375e-05,0.0001232624053955078
9.560585021972656e-05,0.05874133110046387,0.014646187942504885,0.090057,2.86102294921875e-05,9.512901306152344e-05
8.249282836914062e-05,0.033423662185668945,0.006665947143554687,0.078583,3.147125244140625e-05,0.00012421607971191406
0.00010061264038085938,0.03521275520324707,0.0041365580291748,0.086303,3.2901763916015625e-05,0.00012183189392089844
8.273124694824219e-05,0.07212090492248535,0.003394341644287112,0.061991,3.0279159545898438e-05,0.0001125335693359375
9.202957153320312e-05,0.05056190490722656,0.0030088159790039037,0.104826,3.361701965332031e-05,0.00012612342834472656
8.058547973632812e-05,0.06622505187988281,0.009993776718139655,0.079659,2.5987625122070312e-05,0.00010585784912109375
9.5367431640625e-05,0.0665888786315918,0.004715015228271474,0.167417,2.9087066650390625e-05,0.00010395050048828125
0.00011587142944335938,0.05005478858947754,0.002179302780151368,0.105558,3.170967102050781e-05,0.00012755393981933594
0.00010991096496582031,0.07629108428955078,0.0014126022033691399,0.158582,3.4332275390625e-05,0.00012445449829101562
0.00010919570922851562,0.0648045539855957,0.00800226863098144,0.069443,3.075599670410156e-05,0.00012445449829101562
9.679794311523438e-05,0.0738682746887207,0.008142787567138668,0.081834,3.4809112548828125e-05,0.00012683868408203125
0.00010704994201660156,0.05241036415100098,0.026577332733154296,0.073352,2.5033950805664062e-05,9.846687316894531e-05
0.00011539459228515625,0.05156993865966797,0.0072426051940917835,0.143941,4.4345855712890625e-05,0.00016450881958007812
8.559226989746094e-05,0.07254886627197266,0.00527245497131347,0.069431,2.765655517578125e-05,0.00010704994201660156
0.00011372566223144531,0.06675052642822266,0.008542980926513677,0.073957,2.8848648071289062e-05,0.00012063980102539062
8.821487426757812e-05,0.04821968078613281,0.019633634841918934,0.161312,3.147125244140625e-05,0.00012493133544921875
0.00010037422180175781,0.06345391273498535,0.006981321289062495,0.095573,4.267692565917969e-05,0.00016069412231445312
0.00010371208190917969,0.07478785514831543,0.0023436456451415982,0.082999,3.4809112548828125e-05,0.00011396408081054688
0.00013589859008789062,0.06903934478759766,0.005108297958374017,0.071235,2.9087066650390625e-05,0.00010609626770019531
0.00010991096496582031,0.062394142150878906,0.007693259902954108,0.081754,3.504753112792969e-05,0.00013017654418945312
9.799003601074219e-05,0.06263566017150879,0.0035154569244384704,0.065115,3.337860107421875e-05,0.00012254714965820312
9.799003601074219e-05,0.09204578399658203,0.003446730285644531,0.075919,3.218650817871094e-05,0.00011801719665527344
0.00010967254638671875,0.06870675086975098,0.020000703857421878,0.062927,3.314018249511719e-05,0.00012087821960449219
8.559226989746094e-05,0.06431198120117188,0.0036901405487060543,0.060634,2.765655517578125e-05,9.918212890625e-05
9.322166442871094e-05,0.07744884490966797,0.004230589035034177,0.081597,2.3603439331054688e-05,8.630752563476562e-05
0.0001289844512939453,0.0543980598449707,0.0006934653625488285,0.083814,2.09808349609375e-05,7.700920104980469e-05
0.0001232624053955078,0.04123115539550781,0.0019625969543456967,0.085486,3.075599670410156e-05,0.00011777877807617188
0.00014519691467285156,0.04562997817993164,0.006558164581298834,0.106941,3.361701965332031e-05,0.00012421607971191406
9.179115295410156e-05,0.040029287338256836,0.007942050369262696,0.095817,3.62396240234375e-05,0.00012373924255371094
7.104873657226562e-05,0.03746509552001953,0.006001260162353514,0.090574,2.9087066650390625e-05,0.00011777877807617188
8.106231689453125e-05,0.06240057945251465,0.0029244007415771545,0.076093,3.2901763916015625e-05,0.00012755393981933594
0.00011301040649414062,0.04768514633178711,0.006465141555786133,0.074503,3.0994415283203125e-05,0.00010824203491210938
0.00010180473327636719,0.06481575965881348,0.021191480163574222,0.069296,3.457069396972656e-05,0.00012969970703125
9.226799011230469e-05,0.10361766815185547,0.0008819739685058531,0.094464,2.7179718017578125e-05,9.72747802734375e-05
9.1552734375e-05,0.06515979766845703,0.013852061325073245,0.069269,3.838539123535156e-05,0.0001342296600341797
7.748603820800781e-05,0.08866333961486816,0.0024997542572021553,0.08668,2.8371810913085938e-05,0.00010943412780761719
0.00010251998901367188,0.05024552345275879,0.016917516357421863,0.133393,4.506111145019531e-05,0.0001556873321533203
9.894371032714844e-05,0.0755760669708252,0.008806320678710941,0.075138,5.364418029785156e-05,0.0001277923583984375
9.34600830078125e-05,0.09581255912780762,0.024142334121704107,0.084531,2.4557113647460938e-05,8.797645568847656e-05
9.846687316894531e-05,0.04208517074584961,0.0047344191894531235,0.107864,3.0994415283203125e-05,0.00012350082397460938
9.107589721679688e-05,0.07595109939575195,0.004667600662231444,0.087243,3.6716461181640625e-05,0.00012874603271484375
8.535385131835938e-05,0.07807564735412598,0.0008752228240966747,0.075202,2.5033950805664062e-05,0.00010395050048828125
0.00013518333435058594,0.05603504180908203,0.0018698466644287148,0.117364,2.3365020751953125e-05,9.012222290039062e-05
8.58306884765625e-05,0.0906834602355957,0.004229770874023431,0.187701,2.6941299438476562e-05,8.177757263183594e-05
9.942054748535156e-05,0.031017541885375977,0.004856334030151371,0.083838,2.9087066650390625e-05,0.00010752677917480469
9.894371032714844e-05,0.07273077964782715,0.004626730941772461,0.126776,3.0994415283203125e-05,0.00010514259338378906
0.00010395050048828125,0.061052799224853516,0.004583286758422858,0.091204,2.5510787963867188e-05,9.036064147949219e-05
6.4849853515625e-05,0.061049699783325195,0.015515090805053713,0.063344,2.765655517578125e-05,0.00010204315185546875
0.00010704994201660156,0.06377649307250977,0.004731145050048825,0.060123,2.288818359375e-05,8.678436279296875e-05
8.344650268554688e-05,0.019082307815551758,0.005118044158935547,0.058503,2.9802322387695312e-05,0.00011944770812988281
7.104873657226562e-05,0.05721449851989746,0.007793220062255857,0.11923,3.266334533691406e-05,0.00012493133544921875
8.606910705566406e-05,0.05377507209777832,0.002132900131225579,0.066087,3.2901763916015625e-05,0.00012373924255371094
0.0001049041748046875,0.041547536849975586,0.025335550445556645,0.069031,3.361701965332031e-05,0.00011968612670898438
7.534027099609375e-05,0.0656895637512207,0.011920993362426746,0.172414,3.886222839355469e-05,0.00013875961303710938
8.177757263183594e-05,0.028424978256225586,0.0017299803161621025,0.077785,3.528594970703125e-05,0.000156402587890625
0.00010395050048828125,0.0553591251373291,0.0017509710998535183,0.103003,2.6226043701171875e-05,0.00010609626770019531
6.866455078125e-05,0.04138350486755371,0.004079736465454106,0.072306,2.4080276489257812e-05,8.96453857421875e-05
9.226799011230469e-05,0.03841757774353027,0.012190115234374993,0.160753,5.030632019042969e-05,0.0001895427703857422
6.794929504394531e-05,0.06188344955444336,0.0026815973663330134,0.088735,3.170967102050781e-05,0.00011682510375976562
8.726119995117188e-05,0.06253433227539062,0.00748333796691894,0.065308,3.0040740966796875e-05,0.00013065338134765625
7.081031799316406e-05,0.05038619041442871,0.0070945699768066445,0.104667,3.457069396972656e-05,0.000125885009765625
8.511543273925781e-05,0.05535459518432617,0.002412592010498038,0.19367,3.1948089599609375e-05,0.00011706352233886719
0.00010156631469726562,0.08677506446838379,0.004043579360961919,0.116503,2.384185791015625e-05,9.965896606445312e-05
7.82012939453125e-05,0.05967211723327637,0.004281246429443358,0.126694,2.288818359375e-05,9.584426879882812e-05
0.0009562969207763672,0.0340113639831543,0.010062659240722666,0.190599,3.8623809814453125e-05,0.0001399517059326172
9.72747802734375e-05,0.08036923408508301,0.01055239149475097,0.066211,3.814697265625e-05,0.000125885009765625
8.392333984375e-05,0.06498169898986816,0.013783470596313477,0.090461,2.8133392333984375e-05,0.00011944770812988281
7.081031799316406e-05,0.08119940757751465,0.0064080942687988335,0.091344,3.552436828613281e-05,0.0001246929168701172
9.822845458984375e-05,0.058292388916015625,0.013332892242431643,0.143259,2.9802322387695312e-05,0.00011348724365234375
0.00011038780212402344,0.037447452545166016,0.0010875538330078066,0.082502,3.0040740966796875e-05,0.00010895729064941406
9.012222290039062e-05,0.03582572937011719,0.00114390742492676,0.184778,3.504753112792969e-05,0.00012540817260742188
7.724761962890625e-05,0.03933215141296387,0.000782194442749018,0.100555,5.245208740234375e-05,0.00012445449829101562
0.00010085105895996094,0.03651142120361328,0.0008370724487304637,0.12692,2.9325485229492188e-05,0.00010228157043457031
7.343292236328125e-05,0.07675623893737793,0.002980140167236328,0.084869,3.218650817871094e-05,0.00012230873107910156
7.82012939453125e-05,0.04045534133911133,0.0023877842559814344,0.143661,3.218650817871094e-05,0.00011301040649414062
8.797645568847656e-05,0.0820925235748291,0.013452379226684574,0.104875,2.7179718017578125e-05,0.00010347366333007812
7.414817810058594e-05,0.06988358497619629,0.004333673171997066,0.223445,3.6716461181640625e-05,0.00014162063598632812
0.00011515617370605469,0.06133604049682617,0.009449356185913083,0.086038,5.340576171875e-05,0.00016427040100097656
6.842613220214844e-05,0.06677126884460449,0.009482851760864261,0.122957,2.5987625122070312e-05,9.918212890625e-05
9.560585021972656e-05,0.055077314376831055,0.010241365631103519,0.086517,3.0517578125e-05,0.00011014938354492188
6.556510925292969e-05,0.06462669372558594,0.003179511383056638,0.072022,3.075599670410156e-05,0.00011539459228515625
8.654594421386719e-05,0.08303403854370117,0.003414570724487309,0.258488,3.170967102050781e-05,0.00012087821960449219
7.724761962890625e-05,0.07840967178344727,0.004402517364501951,0.146927,2.6464462280273438e-05,0.00010418891906738281
0.00010395050048828125,0.051776885986328125,0.004250082473754885,0.06902,3.647804260253906e-05,0.0001308917999267578
7.176399230957031e-05,0.05788874626159668,0.014510765792846686,0.201398,2.7418136596679688e-05,0.00012111663818359375
0.0001232624053955078,0.06307530403137207,0.010810759033203124,0.076336,3.6716461181640625e-05,0.00012445449829101562
0.00010323524475097656,0.08765053749084473,0.010889060440063478,0.07181,3.528594970703125e-05,0.0001266002655029297
7.486343383789062e-05,0.06777715682983398,0.0020771058502197237,0.177706,3.24249267578125e-05,0.00011324882507324219
0.00010013580322265625,0.052100419998168945,0.00117304296875001,0.146471,2.8133392333984375e-05,0.00010132789611816406
0.00010132789611816406,0.07481622695922852,0.016202528305053712,0.077305,4.291534423828125e-05,0.00014925003051757812
0.00010895729064941406,0.07268238067626953,0.0035511634521484398,0.108332,4.5299530029296875e-05,0.00017905235290527344
8.249282836914062e-05,0.05109238624572754,0.006686150512695305,0.21379,3.361701965332031e-05,0.00011730194091796875
9.465217590332031e-05,0.0919044017791748,0.014303434524536127,0.093215,2.956390380859375e-05,0.00010848045349121094
8.749961853027344e-05,0.08090829849243164,0.001961818740844723,0.101802,3.504753112792969e-05,0.00012683868408203125
8.58306884765625e-05,0.0587611198425293,0.011886557556152338,0.066474,2.86102294921875e-05,0.00012063980102539062
0.00010704994201660156,0.06942629814147949,0.004431498168945308,0.072551,3.1948089599609375e-05,0.00012969970703125
6.628036499023438e-05,0.04504227638244629,0.01872191702270508,0.087186,4.9114227294921875e-05,0.0001049041748046875
8.225440979003906e-05,0.07398271560668945,0.0032956026916503844,0.065337,2.86102294921875e-05,0.00011157989501953125
9.846687316894531e-05,0.046335458755493164,0.002875354797363283,0.068243,3.361701965332031e-05,0.00013184547424316406
0.00016641616821289062,0.08860111236572266,0.017240039077758784,0.117234,3.743171691894531e-05,0.00015616416931152344
9.107589721679688e-05,0.04423356056213379,0.017959703079223635,0.074834,3.075599670410156e-05,0.00011491775512695312
0.0001373291015625,0.07816314697265625,0.0023319913482665877,0.148715,3.0279159545898438e-05,0.00011706352233886719
9.107589721679688e-05,0.05049753189086914,0.0010698817901611396,0.090732,2.6226043701171875e-05,9.703636169433594e-05
8.225440979003906e-05,0.059790611267089844,0.002539092254638678,0.07755,2.7894973754882812e-05,0.00010085105895996094
6.556510925292969e-05,0.05269575119018555,0.01382046855163574,0.092143,3.814697265625e-05,0.00012874603271484375
8.726119995117188e-05,0.07344198226928711,0.002174370147705079,0.085423,2.6226043701171875e-05,0.00010824203491210938
7.700920104980469e-05,0.0324864387512207,0.008283874084472662,0.071223,2.7418136596679688e-05,9.894371032714844e-05
0.00010943412780761719,0.05299258232116699,0.006920116104125976,0.066761,3.147125244140625e-05,8.940696716308594e-05
9.703636169433594e-05,0.03839898109436035,0.013493536880493165,0.071172,3.314018249511719e-05,0.0001270771026611328
0.00010895729064941406,0.04644155502319336,0.0019408366699218763,0.058648,2.6702880859375e-05,9.989738464355469e-05
9.34600830078125e-05,0.07817220687866211,0.004158004165649404,0.147074,3.266334533691406e-05,0.00010609626770019531
0.00010228157043457031,0.04542231559753418,0.01166797402954102,0.076164,2.765655517578125e-05,0.000118255615234375
7.390975952148438e-05,0.021159887313842773,0.009272826522827154,0.073956,3.337860107421875e-05,0.00012421607971191406
8.7738037109375e-05,0.02501392364501953,0.002250771484374997,0.08329,3.0517578125e-05,0.00011396408081054688
0.00015020370483398438,0.06548309326171875,0.002131686950683581,0.177799,2.9802322387695312e-05,0.00011420249938964844
8.296966552734375e-05,0.049355506896972656,0.007595587783813473,0.091644,3.504753112792969e-05,0.00012612342834472656
8.463859558105469e-05,0.053417205810546875,0.004930200042724611,0.07106,3.0040740966796875e-05,0.00011181831359863281
6.937980651855469e-05,0.040320634841918945,0.002870342086791988,0.125226,2.6464462280273438e-05,0.00011920928955078125
9.679794311523438e-05,0.03958630561828613,0.0014116381378173892,0.070653,3.7670135498046875e-05,0.00012946128845214844
9.632110595703125e-05,0.06594300270080566,0.00447123559570313,0.069614,3.1948089599609375e-05,0.00012421607971191406
8.821487426757812e-05,0.06412625312805176,0.005483449447631836,0.061737,3.075599670410156e-05,0.00011324882507324219
0.00010323524475097656,0.06108736991882324,0.0025884684906005845,0.079639,3.528594970703125e-05,0.00012373924255371094
9.655952453613281e-05,0.03957080841064453,0.001211583343505851,0.136859,3.0279159545898438e-05,0.00011301040649414062
0.00011563301086425781,0.07113790512084961,0.009282421356201165,0.133444,3.719329833984375e-05,0.00013017654418945312
9.655952453613281e-05,0.06104850769042969,0.0012778379669189516,0.063701,3.0994415283203125e-05,0.00011849403381347656
0.00010967254638671875,0.05540013313293457,0.010828875808715818,0.067345,2.574920654296875e-05,9.274482727050781e-05
6.651878356933594e-05,0.06273365020751953,0.0024179810943603525,0.098481,2.8848648071289062e-05,0.00013184547424316406
9.107589721679688e-05,0.05598139762878418,0.018098165542602546,0.156743,3.3855438232421875e-05,0.00013017654418945312
7.176399230957031e-05,0.0619966983795166,0.037921088378906245,0.066182,3.457069396972656e-05,0.0001270771026611328
9.560585021972656e-05,0.05183529853820801,0.0034470068359375022,0.10811,2.86102294921875e-05,0.00012040138244628906
0.00010752677917480469,0.06252717971801758,0.005189504684448246,0.089986,2.9325485229492188e-05,0.00010752677917480469
8.249282836914062e-05,0.04169058799743652,0.012037972564697269,0.084255,3.0994415283203125e-05,0.00011110305786132812
0.00010085105895996094,0.07458186149597168,0.011492683395385755,0.223316,5.245208740234375e-05,0.0001900196075439453
7.915496826171875e-05,0.04084157943725586,0.012102009841918948,0.112203,4.458427429199219e-05,0.00012803077697753906
6.532669067382812e-05,0.06752777099609375,0.006829489456176757,0.088089,3.24249267578125e-05,0.00011682510375976562
8.320808410644531e-05,0.0881505012512207,0.0067614605255127,0.087293,2.8848648071289062e-05,9.775161743164062e-05
5.91278076171875e-05,0.10017991065979004,0.0092782098236084,0.089156,2.288818359375e-05,8.821487426757812e-05
0.00010013580322265625,0.04264426231384277,0.00425138796997071,0.248633,2.3603439331054688e-05,9.202957153320312e-05
7.700920104980469e-05,0.07179141044616699,0.005290186233520511,0.122305,3.3855438232421875e-05,0.00012826919555664062
5.936622619628906e-05,0.09990119934082031,0.005065005310058587,0.122467,3.0040740966796875e-05,0.00011014938354492188
0.00012421607971191406,0.06054973602294922,0.014510434188842777,0.08746,2.9325485229492188e-05,0.00011301040649414062
7.963180541992188e-05,0.08903622627258301,0.017740510025024414,0.091835,3.314018249511719e-05,0.0001220703125
7.700920104980469e-05,0.07556557655334473,0.011778230300903317,0.081334,3.2901763916015625e-05,0.00011754035949707031
9.679794311523438e-05,0.09305000305175781,0.0034354828338623022,0.078627,2.4318695068359375e-05,8.726119995117188e-05
0.00010609626770019531,0.0794684886932373,0.00809751823425292,0.16897,3.314018249511719e-05,0.00013113021850585938
9.34600830078125e-05,0.09192419052124023,0.01588876022338867,0.080985,2.86102294921875e-05,0.0001163482666015625
9.918212890625e-05,0.056735992431640625,0.009401109588623044,0.108587,3.528594970703125e-05,0.00012993812561035156
0.00011730194091796875,0.10889911651611328,0.0016531234283447271,0.185973,3.218650817871094e-05,0.00011682510375976562
6.413459777832031e-05,0.05418753623962402,0.01347696929931641,0.12544,3.1948089599609375e-05,0.00011658668518066406
6.556510925292969e-05,0.0938577651977539,0.008774669036865232,0.07964,4.863739013671875e-05,0.00011730194091796875
0.00010776519775390625,0.1238858699798584,0.015332643692016604,0.107333,2.47955322265625e-05,8.869171142578125e-05
5.698204040527344e-05,0.09877657890319824,0.007232096466064458,0.085641,3.2901763916015625e-05,0.00012135505676269531
9.679794311523438e-05,0.051270246505737305,0.002174543624877928,0.174069,3.457069396972656e-05,0.0001442432403564453
7.867813110351562e-05,0.0866847038269043,0.00625634953308106,0.095757,2.765655517578125e-05,0.00011181831359863281
8.797645568847656e-05,0.05116629600524902,0.006237273956298833,0.110924,3.7670135498046875e-05,0.00012755393981933594
8.368492126464844e-05,0.06262969970703125,0.004352533843994144,0.071322,2.7418136596679688e-05,0.00010180473327636719
8.559226989746094e-05,0.06904840469360352,0.0022049494628906263,0.078762,3.0517578125e-05,0.00010585784912109375
8.416175842285156e-05,0.08835911750793457,0.0036103314666748043,0.213172,3.1948089599609375e-05,0.00012087821960449219
0.000102996826171875,0.05994844436645508,0.0008569682617187435,0.093923,2.8848648071289062e-05,0.00010800361633300781
9.870529174804688e-05,0.11610960960388184,0.0047818400115966775,0.120978,3.24249267578125e-05,0.0001289844512939453
8.058547973632812e-05,0.030403852462768555,0.009591449813842773,0.075045,3.314018249511719e-05,0.0001232624053955078
7.987022399902344e-05,0.02868342399597168,0.00593283163452149,0.080811,3.0040740966796875e-05,0.00011539459228515625
8.368492126464844e-05,0.07877349853515625,0.0169224814453125,0.243896,2.9325485229492188e-05,0.00010657310485839844
8.916854858398438e-05,0.038594961166381836,0.001629734771728522,0.072332,2.384185791015625e-05,8.869171142578125e-05
0.0001087188720703125,0.02877664566040039,0.001364267486572271,0.068531,2.7894973754882812e-05,0.00010061264038085938
9.369850158691406e-05,0.03886127471923828,0.0034783211059570343,0.059118,3.409385681152344e-05,0.00012874603271484375
8.0108642578125e-05,0.047139883041381836,0.0017260355377197306,0.115435,2.8848648071289062e-05,0.00012159347534179688
9.751319885253906e-05,0.08708739280700684,0.006246047241210945,0.209168,3.719329833984375e-05,0.00013017654418945312
8.845329284667969e-05,0.052903175354003906,0.003550737594604489,0.074451,3.0279159545898438e-05,0.00010657310485839844
8.726119995117188e-05,0.03895688056945801,0.004442208618164065,0.062706,2.4557113647460938e-05,8.940696716308594e-05
9.059906005859375e-05,0.050859928131103516,0.0029380744171142587,0.06218,3.075599670410156e-05,0.00012826919555664062
9.751319885253906e-05,0.0430142879486084,0.0008591886596679699,0.070242,3.7670135498046875e-05,0.00013065338134765625
6.246566772460938e-05,0.039800405502319336,0.007265531066894537,0.207171,2.6941299438476562e-05,9.465217590332031e-05
8.654594421386719e-05,0.028618335723876953,0.002334388854980468,0.079097,3.361701965332031e-05,0.00010848045349121094
8.678436279296875e-05,0.04096412658691406,0.002946179275512689,0.09062,4.8160552978515625e-05,0.00017690658569335938
9.441375732421875e-05,0.029576539993286133,0.001951714294433582,0.186707,2.5272369384765625e-05,0.00010275840759277344
6.842613220214844e-05,0.04810285568237305,0.011126435211181646,0.082172,3.1948089599609375e-05,0.00012493133544921875
8.96453857421875e-05,0.042008399963378906,0.01186068341064453,0.088257,2.9802322387695312e-05,0.00011301040649414062
9.107589721679688e-05,0.058193206787109375,0.009241575851440434,0.121485,3.9577484130859375e-05,0.0001342296600341797
0.00010800361633300781,0.06415367126464844,0.0014389197540283227,0.08853,2.7179718017578125e-05,0.00010418891906738281
8.988380432128906e-05,0.06098508834838867,0.008272584945678715,0.080993,2.4080276489257812e-05,9.489059448242188e-05
8.535385131835938e-05,0.0677039623260498,0.009805896545410156,0.085799,3.62396240234375e-05,9.036064147949219e-05
0.00012087821960449219,0.05819416046142578,0.0024148978881835814,0.131007,3.504753112792969e-05,0.00012493133544921875
8.797645568847656e-05,0.06989526748657227,0.008049426254272463,0.117616,2.384185791015625e-05,0.00010657310485839844
0.00012111663818359375,0.046944618225097656,0.0030474033050537086,0.088507,2.3126602172851562e-05,8.96453857421875e-05
0.00011515617370605469,0.04349064826965332,0.0036215294799804704,0.078054,5.269050598144531e-05,0.0001239776611328125
9.679794311523438e-05,0.0436701774597168,0.0032859521789550816,0.102683,3.337860107421875e-05,0.0001316070556640625
9.298324584960938e-05,0.05320453643798828,0.0030226258544921863,0.089047,3.147125244140625e-05,0.0001220703125
7.009506225585938e-05,0.027974605560302734,0.0054937661590576115,0.071581,2.5987625122070312e-05,0.0001163482666015625
7.414817810058594e-05,0.03995227813720703,0.0041931041259765656,0.083173,4.1961669921875e-05,0.00017261505126953125
8.893013000488281e-05,0.08624529838562012,0.0012010786285400477,0.170451,3.3855438232421875e-05,0.00012564659118652344
7.605552673339844e-05,0.059607744216918945,0.01701966921997071,0.064478,3.4809112548828125e-05,0.00011920928955078125
8.940696716308594e-05,0.07961130142211914,0.007449728454589841,0.094211,3.910064697265625e-05,0.00014281272888183594
5.5789947509765625e-05,0.06116318702697754,0.001284430130004885,0.115992,3.075599670410156e-05,0.00015616416931152344
9.655952453613281e-05,0.04459881782531738,0.011830322570800786,0.073555,2.6941299438476562e-05,0.00011014938354492188
8.630752563476562e-05,0.06997036933898926,0.005916364196777338,0.079921,3.5762786865234375e-05,0.00012159347534179688
7.414817810058594e-05,0.05027151107788086,0.0014856460571289198,0.1347,2.7418136596679688e-05,0.00011277198791503906
7.510185241699219e-05,0.06418871879577637,0.000925170120239252,0.079116,2.09808349609375e-05,8.249282836914062e-05
7.867813110351562e-05,0.06488895416259766,0.0025963682861328136,0.064178,3.62396240234375e-05,0.00013399124145507812
0.00010228157043457031,0.05445265769958496,0.008640073913574214,0.095031,3.0040740966796875e-05,0.00011396408081054688
8.082389831542969e-05,0.08345508575439453,0.001692667373657225,0.080541,2.4318695068359375e-05,8.726119995117188e-05
9.441375732421875e-05,0.02450728416442871,0.00643367750549316,0.078476,2.956390380859375e-05,0.00010514259338378906
9.560585021972656e-05,0.055023193359375,0.002911716674804693,0.142701,2.4557113647460938e-05,9.393692016601562e-05
8.392333984375e-05,0.0504915714263916,0.011186983383178709,0.073562,2.4080276489257812e-05,9.679794311523438e-05
0.00011348724365234375,0.04401731491088867,0.011126536346435553,0.068974,3.790855407714844e-05,0.0001304149627685547
8.535385131835938e-05,0.0509791374206543,0.008150092727661137,0.084018,3.0040740966796875e-05,0.000110626220703125
8.392333984375e-05,0.0661311149597168,0.0018112757873535168,0.10868,3.719329833984375e-05,0.00011610984802246094
6.365776062011719e-05,0.05190777778625488,0.008074574569702148,0.077321,2.9802322387695312e-05,0.0001201629638671875
6.580352783203125e-05,0.07443976402282715,0.0016189747467040966,0.068236,2.956390380859375e-05,0.00010633468627929688
0.00010275840759277344,0.0395355224609375,0.0007937233886718686,0.115154,3.457069396972656e-05,0.00012874603271484375
9.298324584960938e-05,0.04771089553833008,0.005025086395263667,0.077658,3.62396240234375e-05,0.00012969970703125
6.508827209472656e-05,0.03548908233642578,0.010557892379760736,0.090065,3.4809112548828125e-05,0.00012063980102539062
7.915496826171875e-05,0.05865907669067383,0.004491576828002927,0.068511,3.170967102050781e-05,0.00010824203491210938
7.390975952148438e-05,0.07370281219482422,0.006105996994018557,0.059271,3.3855438232421875e-05,0.0001201629638671875
9.465217590332031e-05,0.05593156814575195,0.009312050765991203,0.186231,3.218650817871094e-05,0.00011897087097167969
0.00010156631469726562,0.02467489242553711,0.010762927307128911,0.079036,3.528594970703125e-05,0.00012636184692382812
5.221366882324219e-05,0.053421974182128906,0.007098414642333989,0.118418,3.4332275390625e-05,0.0001232624053955078
8.249282836914062e-05,0.03583121299743652,0.002471795120239262,0.07171,2.6702880859375e-05,9.751319885253906e-05
5.888938903808594e-05,0.043921709060668945,0.0035002791595458993,0.168405,4.601478576660156e-05,0.0001780986785888672
7.128715515136719e-05,0.026387929916381836,0.0027638417358398504,0.121663,3.314018249511719e-05,0.00012683868408203125
0.0001201629638671875,0.04224133491516113,0.011007401794433588,0.102456,3.0994415283203125e-05,0.00011777877807617188
0.00010561943054199219,0.056520938873291016,0.0021823191375732465,0.076178,3.266334533691406e-05,0.00012254714965820312
0.00011348724365234375,0.06822967529296875,0.010886701141357424,0.078289,3.24249267578125e-05,0.0001227855682373047
9.822845458984375e-05,0.07072567939758301,0.0027041663208007827,0.068521,3.0040740966796875e-05,0.00010180473327636719
9.846687316894531e-05,0.046759843826293945,0.0008411970977783151,0.117387,3.0040740966796875e-05,0.00011134147644042969
7.677078247070312e-05,0.0806117057800293,0.011665147216796873,0.130192,3.170967102050781e-05,0.000118255615234375
0.00012803077697753906,0.03521227836608887,0.0013310689544677734,0.11129,2.7894973754882812e-05,9.369850158691406e-05
8.797645568847656e-05,0.04401898384094238,0.005570796432495112,0.09456,3.266334533691406e-05,0.00012874603271484375
7.843971252441406e-05,0.05146598815917969,0.0061587599792480435,0.105146,4.100799560546875e-05,0.00012874603271484375
9.775161743164062e-05,0.04148077964782715,0.006098417205810544,0.11633,2.765655517578125e-05,0.00011324882507324219
6.365776062011719e-05,0.07188272476196289,0.003248882003784176,0.077879,3.0279159545898438e-05,0.00010895729064941406
5.7220458984375e-05,0.09660816192626953,0.00750727703857422,0.089572,3.0517578125e-05,0.00011801719665527344
8.678436279296875e-05,0.05471944808959961,0.004473901596069335,0.13341,2.6702880859375e-05,0.00010609626770019531
9.703636169433594e-05,0.09755182266235352,0.005917722335815431,0.091209,2.4080276489257812e-05,8.893013000488281e-05
0.00012969970703125,0.0783233642578125,0.001016252380371091,0.116094,3.1948089599609375e-05,0.0001220703125
9.417533874511719e-05,0.08005404472351074,0.005248625137329099,0.120423,3.600120544433594e-05,0.00012564659118652344
0.00011968612670898438,0.12431907653808594,0.006651694076538081,0.085082,2.4557113647460938e-05,0.0001010894775390625
0.00012636184692382812,0.06130075454711914,0.008900199401855463,0.099112,2.6226043701171875e-05,9.34600830078125e-05
0.00014257431030273438,0.06173110008239746,0.0033332853698730402,0.068085,2.9325485229492188e-05,0.00012540817260742188
8.0108642578125e-05,0.05749082565307617,0.009970043304443371,0.143222,3.552436828613281e-05,0.00012636184692382812
9.632110595703125e-05,0.07009625434875488,0.0007666189575195326,0.096635,2.7418136596679688e-05,0.00010037422180175781
9.012222290039062e-05,0.05125308036804199,0.008083071716308593,0.084842,3.0040740966796875e-05,0.00015878677368164062
0.00010919570922851562,0.04545092582702637,0.004542698318481447,0.096218,3.0279159545898438e-05,0.00011396408081054688
0.00013065338134765625,0.0717158317565918,0.003097395935058589,0.159835,3.361701965332031e-05,0.00012087821960449219
7.677078247070312e-05,0.05925750732421875,0.008086516357421872,0.079724,4.458427429199219e-05,0.00013899803161621094
0.0001270771026611328,0.061075687408447266,0.009271256774902342,0.098081,3.2901763916015625e-05,0.00011014938354492188
9.179115295410156e-05,0.04635000228881836,0.006631531021118159,0.190003,3.814697265625e-05,0.00014519691467285156
0.00010585784912109375,0.051079511642456055,0.002824659439086913,0.071854,2.574920654296875e-05,9.298324584960938e-05
0.00010395050048828125,0.06238603591918945,0.009901454788208003,0.071719,3.266334533691406e-05,0.00012731552124023438
0.00011539459228515625,0.07754158973693848,0.0018314997711181696,0.088846,3.528594970703125e-05,0.00012493133544921875
6.079673767089844e-05,0.04408454895019531,0.003530931671142573,0.189642,2.6226043701171875e-05,9.560585021972656e-05
0.00011467933654785156,0.08658504486083984,0.0123998516998291,0.080679,3.886222839355469e-05,0.00013399124145507812
0.00010585784912109375,0.07362151145935059,0.002106484985351556,0.088525,3.0279159545898438e-05,0.000118255615234375
0.00010347366333007812,0.06795692443847656,0.0033448324584960942,0.07571,3.361701965332031e-05,0.00012612342834472656
9.1552734375e-05,0.05834794044494629,0.005844052001953121,0.201603,2.6226043701171875e-05,9.441375732421875e-05
0.000102996826171875,0.051577091217041016,0.0016227813720703088,0.069775,2.5033950805664062e-05,9.822845458984375e-05
9.894371032714844e-05,0.020846843719482422,0.002641551681518556,0.088004,2.7179718017578125e-05,9.512901306152344e-05
8.893013000488281e-05,0.06727242469787598,0.0038707237701416097,0.182302,2.2172927856445312e-05,8.487701416015625e-05
6.008148193359375e-05,0.055626630783081055,0.013377393554687506,0.067601,4.220008850097656e-05,0.00014638900756835938
7.963180541992188e-05,0.04247856140136719,0.0018944734039306743,0.131706,2.6702880859375e-05,0.00012350082397460938
7.2479248046875e-05,0.04542994499206543,0.010269601715087895,0.100462,3.981590270996094e-05,0.0001385211944580078
7.081031799316406e-05,0.05885791778564453,0.024265022033691408,0.247556,2.3603439331054688e-05,8.535385131835938e-05
8.130073547363281e-05,0.06806087493896484,0.009479285354614259,0.087255,2.574920654296875e-05,9.250640869140625e-05
7.62939453125e-05,0.07674884796142578,0.003873725723266608,0.238726,2.6941299438476562e-05,0.00010585784912109375
7.2479248046875e-05,0.03470301628112793,0.004240065734863269,0.184432,2.4318695068359375e-05,8.893013000488281e-05
7.891654968261719e-05,0.08245491981506348,0.004052165985107423,0.092875,2.7179718017578125e-05,0.00011348724365234375
6.341934204101562e-05,0.05374860763549805,0.005625454315185546,0.110791,2.574920654296875e-05,9.250640869140625e-05
7.605552673339844e-05,0.07416749000549316,0.011427572143554693,0.099212,3.1948089599609375e-05,0.00011110305786132812
9.34600830078125e-05,0.08303308486938477,0.016425501586914068,0.077273,3.695487976074219e-05,0.00012803077697753906
0.00010752677917480469,0.08425021171569824,0.0028930377960205145,0.289375,2.9802322387695312e-05,0.00011992454528808594
7.557868957519531e-05,0.04332256317138672,0.004461258407592761,0.237829,2.8133392333984375e-05,0.00010657310485839844
7.081031799316406e-05,0.08064675331115723,0.00954993400573731,0.0759,2.384185791015625e-05,8.96453857421875e-05
8.225440979003906e-05,0.07117557525634766,0.005656614654541009,0.105857,3.457069396972656e-05,0.00012540817260742188
8.344650268554688e-05,0.09627056121826172,0.008520667541503907,0.092112,2.5987625122070312e-05,0.00011372566223144531
7.700920104980469e-05,0.053113698959350586,0.012121662673950206,0.226815,2.9802322387695312e-05,0.00010895729064941406
6.914138793945312e-05,0.09766244888305664,0.001939252700805666,0.13041,3.600120544433594e-05,0.0001304149627685547
9.036064147949219e-05,0.08978128433227539,0.0018391933898925794,0.096302,4.744529724121094e-05,0.00018548965454101562
9.179115295410156e-05,0.0529329776763916,0.0013686057739257795,0.094057,2.6464462280273438e-05,0.00011110305786132812
0.00010347366333007812,0.056587934494018555,0.008367783187866212,0.081676,3.9577484130859375e-05,0.00013256072998046875
7.796287536621094e-05,0.06676292419433594,0.0027047864532470656,0.27909,4.57763671875e-05,0.0001506805419921875
0.0001475811004638672,0.05357217788696289,0.019898377075195317,0.136735,2.7418136596679688e-05,0.00011086463928222656
8.392333984375e-05,0.05764937400817871,0.00615797421264648,0.090382,3.5762786865234375e-05,8.821487426757812e-05
9.584426879882812e-05,0.08537554740905762,0.009795189834594722,0.111974,2.3126602172851562e-05,0.00010466575622558594
0.0001342296600341797,0.06203794479370117,0.0033089929809570345,0.095176,2.384185791015625e-05,8.916854858398438e-05
0.00011134147644042969,0.06430959701538086,0.0007415892486572484,0.277537,2.6941299438476562e-05,9.942054748535156e-05
8.463859558105469e-05,0.04805350303649902,0.003346199203491204,0.074399,3.504753112792969e-05,0.00013828277587890625
0.000110626220703125,0.05302691459655762,0.003932436019897456,0.075743,3.361701965332031e-05,0.0001270771026611328
0.00010585784912109375,0.060487985610961914,0.010297319381713868,0.116132,4.9114227294921875e-05,0.000171661376953125
8.153915405273438e-05,0.05351614952087402,0.010344480178833007,0.117327,3.9577484130859375e-05,0.00015282630920410156
0.00011968612670898438,0.0514986515045166,0.002720201339721673,0.249535,3.266334533691406e-05,0.00011563301086425781
9.369850158691406e-05,0.057335615158081055,0.008439980255126947,0.078589,3.337860107421875e-05,0.0001220703125
7.653236389160156e-05,0.050743818283081055,0.0014964854125976562,0.099037,2.8848648071289062e-05,0.00011682510375976562
0.000110626220703125,0.056610107421875,0.0029810238189697524,0.259993,2.3603439331054688e-05,9.441375732421875e-05
9.059906005859375e-05,0.0740659236907959,0.00776026405334472,0.070735,3.314018249511719e-05,0.00012564659118652344
9.036064147949219e-05,0.062029361724853516,0.0044609995422363324,0.130019,3.24249267578125e-05,0.00011587142944335938
8.392333984375e-05,0.07303214073181152,0.0030539429626464804,0.065654,2.5987625122070312e-05,9.226799011230469e-05
8.940696716308594e-05,0.055489301681518555,0.01162232347106934,0.205119,3.075599670410156e-05,0.00012302398681640625
0.00011420249938964844,0.059652090072631836,0.00971346963500977,0.158189,2.3365020751953125e-05,9.298324584960938e-05
0.00011754035949707031,0.028382062911987305,0.001272257995605472,0.0808,2.8133392333984375e-05,0.00012350082397460938
0.00011038780212402344,0.04761147499084473,0.0008983186950683592,0.092876,2.86102294921875e-05,0.00010991096496582031
9.274482727050781e-05,0.051131486892700195,0.001790695922851554,0.167332,2.288818359375e-05,0.00010633468627929688
9.369850158691406e-05,0.0485844612121582,0.006702869415283197,0.210125,6.67572021484375e-05,0.0001862049102783203
0.0001266002655029297,0.03969883918762207,0.0009962369689941464,0.185274,2.7418136596679688e-05,0.00011467933654785156
8.654594421386719e-05,0.05325651168823242,0.0013441970825195382,0.126575,3.170967102050781e-05,0.00011754035949707031
8.678436279296875e-05,0.061931610107421875,0.002821904190063479,0.065717,3.0517578125e-05,0.00011849403381347656
9.679794311523438e-05,0.02926158905029297,0.0032477578582763567,0.205106,3.0994415283203125e-05,0.00012421607971191406
9.72747802734375e-05,0.08596348762512207,0.010860705322265629,0.079231,4.0531158447265625e-05,0.00013518333435058594
9.632110595703125e-05,0.04067373275756836,0.002001500656127919,0.245348,3.123283386230469e-05,0.00011587142944335938
9.751319885253906e-05,0.1011044979095459,0.00795504306030273,0.112793,3.24249267578125e-05,0.00010442733764648438
7.653236389160156e-05,0.06188011169433594,0.006473555160522462,0.077749,3.743171691894531e-05,0.0001266002655029297
8.344650268554688e-05,0.07940912246704102,0.0022932008209228527,0.079456,3.337860107421875e-05,0.000133514404296875
0.00010347366333007812,0.05572056770324707,0.003707668777465825,0.108829,3.361701965332031e-05,9.870529174804688e-05
6.461143493652344e-05,0.06319379806518555,0.02270261589050293,0.256965,3.552436828613281e-05,0.00012683868408203125
8.559226989746094e-05,0.05573868751525879,0.023806912231445307,0.0782,2.9087066650390625e-05,0.00011205673217773438
0.00010347366333007812,0.07926559448242188,0.002716288116455079,0.074322,3.314018249511719e-05,0.00011086463928222656
0.00010728836059570312,0.048427581787109375,0.0045518018646240055,0.301833,3.719329833984375e-05,0.00012993812561035156
9.560585021972656e-05,0.09311151504516602,0.0008567058410644535,0.103491,2.765655517578125e-05,0.00010776519775390625
7.200241088867188e-05,0.05939483642578125,0.0022008974456787234,0.16226,2.4080276489257812e-05,9.107589721679688e-05
0.00010991096496582031,0.09725451469421387,0.0206791463470459,0.079815,2.5510787963867188e-05,0.00010418891906738281
0.00012063980102539062,0.0929405689239502,0.007335912322998045,0.067775,2.384185791015625e-05,9.012222290039062e-05
8.106231689453125e-05,0.05189347267150879,0.009584128341674825,0.33879,2.5033950805664062e-05,9.512901306152344e-05
0.00011849403381347656,0.09690690040588379,0.014804902191162109,0.08888,3.5762786865234375e-05,0.0001220703125
8.344650268554688e-05,0.08972835540771484,0.01260799153137207,0.069022,2.8371810913085938e-05,0.00010633468627929688
7.152557373046875e-05,0.07702445983886719,0.012635403976440418,0.19939,3.7670135498046875e-05,0.0001347064971923828
8.654594421386719e-05,0.09399890899658203,0.007204547607421868,0.124063,3.528594970703125e-05,0.00014281272888183594
0.00010609626770019531,0.04657125473022461,0.0008762589721679759,0.289097,2.9087066650390625e-05,0.00012087821960449219
0.00011372566223144531,0.10085391998291016,0.002590699325561524,0.099189,3.0040740966796875e-05,0.00011754035949707031
8.916854858398438e-05,0.048824310302734375,0.015659377151489254,0.108144,3.457069396972656e-05,0.00013256072998046875
0.00010514259338378906,0.06345129013061523,0.003932743667602545,0.092051,3.3855438232421875e-05,0.00012445449829101562
9.846687316894531e-05,0.04916238784790039,0.005833990447998046,0.060732,7.05718994140625e-05,0.00010609626770019531
0.00012636184692382812,0.0889120101928711,0.030589415130615222,0.128565,3.266334533691406e-05,0.00012302398681640625
0.000102996826171875,0.04887199401855469,0.009579797775268573,0.362743,4.363059997558594e-05,0.0001609325408935547
0.000110626220703125,0.0628809928894043,0.008341116867065429,0.158915,3.719329833984375e-05,0.00012636184692382812
8.845329284667969e-05,0.06735682487487793,0.005101849243164064,0.132603,3.647804260253906e-05,0.00014472007751464844
9.846687316894531e-05,0.07159209251403809,0.00745853587341308,0.138688,3.4332275390625e-05,0.00013685226440429688
9.059906005859375e-05,0.057105064392089844,0.0019530171203613333,0.14037,2.8133392333984375e-05,0.00012183189392089844
0.00010728836059570312,0.0672919750213623,0.0023851895446777294,0.069138,4.220008850097656e-05,0.00011944770812988281
9.202957153320312e-05,0.053040266036987305,0.002827853836059574,0.139761,3.0994415283203125e-05,0.00012087821960449219
8.893013000488281e-05,0.08531737327575684,0.003054567108154299,0.10249,3.5762786865234375e-05,0.00012731552124023438
0.00010275840759277344,0.06554627418518066,0.005968725463867189,0.073253,3.218650817871094e-05,0.0001049041748046875
0.00012373924255371094,0.03400731086730957,0.00475610279846192,0.175727,3.743171691894531e-05,0.00013375282287597656
0.00012755393981933594,0.029860734939575195,0.013710040084838865,0.059283,3.504753112792969e-05,0.00012230873107910156
0.00010132789611816406,0.0629425048828125,0.005333552200317393,0.130818,3.4332275390625e-05,0.00013875961303710938
9.751319885253906e-05,0.08258557319641113,0.013102958511352542,0.117976,3.6716461181640625e-05,0.00011992454528808594
6.508827209472656e-05,0.024828195571899414,0.00289974618530274,0.072194,4.410743713378906e-05,0.00012302398681640625
0.00011086463928222656,0.034529924392700195,0.0065276441955566394,0.077585,2.8848648071289062e-05,9.846687316894531e-05
9.5367431640625e-05,0.039708614349365234,0.009170708984374998,0.067581,3.4332275390625e-05,0.00012040138244628906
8.96453857421875e-05,0.05115938186645508,0.010246935348510733,0.20677,3.409385681152344e-05,0.00011038780212402344
9.918212890625e-05,0.043051958084106445,0.003794616821289065,0.090972,3.361701965332031e-05,0.00012683868408203125
0.00011420249938964844,0.04814934730529785,0.003271586959838868,0.181782,2.7894973754882812e-05,0.00010180473327636719
0.00010657310485839844,0.02521800994873047,0.0027902181396484427,0.110924,3.0040740966796875e-05,0.00014519691467285156
0.00011706352233886719,0.038021087646484375,0.01478120841979981,0.068975,2.5272369384765625e-05,0.00010323524475097656
7.295608520507812e-05,0.05616044998168945,0.014165727020263669,0.076574,2.7418136596679688e-05,0.00010251998901367188
8.96453857421875e-05,0.04409003257751465,0.007089429214477541,0.097897,3.457069396972656e-05,0.00012493133544921875
0.00011277198791503906,0.05029129981994629,0.003682472763061523,0.115065,2.5987625122070312e-05,0.00010466575622558594
9.059906005859375e-05,0.06041312217712402,0.008379136413574212,0.119706,3.695487976074219e-05,0.00013065338134765625
9.965896606445312e-05,0.03741765022277832,0.011349232376098639,0.091912,3.123283386230469e-05,0.00011754035949707031
9.560585021972656e-05,0.045839548110961914,0.012357347854614259,0.108791,2.4318695068359375e-05,0.00010085105895996094
0.00010156631469726562,0.050482749938964844,0.021054030532836915,0.13413,2.7894973754882812e-05,9.775161743164062e-05
6.270408630371094e-05,0.05513262748718262,0.01515961059570313,0.08041,2.5033950805664062e-05,9.393692016601562e-05
7.581710815429688e-05,0.07342863082885742,0.0071973668365478555,0.073972,2.4318695068359375e-05,8.797645568847656e-05
0.00010180473327636719,0.06844830513000488,0.006086797760009768,0.079052,3.123283386230469e-05,0.00012183189392089844
5.555152893066406e-05,0.05653262138366699,0.0014895623168945382,0.131404,3.695487976074219e-05,0.00012922286987304688
5.888938903808594e-05,0.047211408615112305,0.0035621090087890606,0.138934,3.0040740966796875e-05,0.00011920928955078125
0.00010561943054199219,0.08616089820861816,0.010835108642578126,0.082995,2.3603439331054688e-05,9.441375732421875e-05
7.939338684082031e-05,0.07004523277282715,0.008904986984252933,0.070018,2.5272369384765625e-05,9.894371032714844e-05
9.202957153320312e-05,0.040254831314086914,0.004611112304687498,0.122754,3.6716461181640625e-05,0.00012874603271484375
9.679794311523438e-05,0.0679175853729248,0.009366065521240238,0.06498,3.6716461181640625e-05,0.00013208389282226562
7.772445678710938e-05,0.05416464805603027,0.005737852905273427,0.134252,2.956390380859375e-05,0.00010776519775390625
9.369850158691406e-05,0.07707786560058594,0.004467429962158209,0.141285,2.765655517578125e-05,0.00010609626770019531
8.034706115722656e-05,0.07344198226928711,0.005032399291992201,0.15088,2.8371810913085938e-05,0.00011134147644042969
0.00010395050048828125,0.05304098129272461,0.0008783835601806622,0.083955,3.266334533691406e-05,0.00011801719665527344
8.559226989746094e-05,0.057384490966796875,0.004123792251586919,0.063841,2.956390380859375e-05,0.00011563301086425781
9.965896606445312e-05,0.07809758186340332,0.017774012161254876,0.070999,2.2411346435546875e-05,9.226799011230469e-05
9.512901306152344e-05,0.0608057975769043,0.00720846090698242,0.063321,2.7418136596679688e-05,9.369850158691406e-05
8.559226989746094e-05,0.05831503868103027,0.011012054321289072,0.160903,3.147125244140625e-05,0.00012636184692382812
8.893013000488281e-05,0.06605052947998047,0.001893093246459962,0.073281,2.7179718017578125e-05,0.00011372566223144531
0.00010228157043457031,0.04272866249084473,0.004618429534912108,0.084357,4.00543212890625e-05,0.00013828277587890625
7.224082946777344e-05,0.10868597030639648,0.013472096969604497,0.197098,3.123283386230469e-05,0.00010657310485839844
6.29425048828125e-05,0.052544355392456055,0.01203913909912109,0.082305,3.4332275390625e-05,0.0001220703125
0.00012063980102539062,0.05898237228393555,0.009386153167724606,0.071731,3.504753112792969e-05,0.00011467933654785156
6.794929504394531e-05,0.047174692153930664,0.009731897140502932,0.082924,3.337860107421875e-05,0.00011754035949707031
8.535385131835938e-05,0.09729218482971191,0.006363948562622068,0.224497,2.6226043701171875e-05,0.00011134147644042969
9.274482727050781e-05,0.07608771324157715,0.001910058715820312,0.113372,3.600120544433594e-05,0.00012373924255371094
8.296966552734375e-05,0.04326272010803223,0.0010863616027832063,0.075971,3.3855438232421875e-05,0.0001316070556640625
0.00010156631469726562,0.06367897987365723,0.001668488662719736,0.284682,2.8848648071289062e-05,0.00011730194091796875
6.0558319091796875e-05,0.06667494773864746,0.0017763917694091774,0.088049,2.8371810913085938e-05,9.608268737792969e-05
8.559226989746094e-05,0.03867673873901367,0.0026667350616455116,0.074666,3.4809112548828125e-05,0.00011873245239257812
0.00012159347534179688,0.061629295349121094,0.0055043107452392714,0.215406,3.123283386230469e-05,0.00012874603271484375
0.00011396408081054688,0.0561983585357666,0.009556704101562494,0.074565,4.0531158447265625e-05,0.0001552104949951172
8.440017700195312e-05,0.03589344024658203,0.004538400833129896,0.125708,3.2901763916015625e-05,0.0001285076141357422
8.893013000488281e-05,0.06896543502807617,0.0036289612426757822,0.095886,3.1948089599609375e-05,0.0001163482666015625
8.487701416015625e-05,0.043003082275390625,0.005874322006225591,0.063078,3.361701965332031e-05,0.00011849403381347656
0.00011396408081054688,0.059400320053100586,0.006078349838256836,0.26149,3.0040740966796875e-05,0.00011920928955078125
0.00011110305786132812,0.04769587516784668,0.005643795837402349,0.097436,3.552436828613281e-05,0.00010347366333007812
7.176399230957031e-05,0.03568601608276367,0.0036097996215820327,0.133602,2.956390380859375e-05,0.00011038780212402344
0.00012636184692382812,0.057222604751586914,0.009805635452270506,0.1585,3.337860107421875e-05,0.00012254714965820312
6.270408630371094e-05,0.04801774024963379,0.00259287341308595,0.268943,3.0994415283203125e-05,0.00011491775512695312
7.414817810058594e-05,0.03481936454772949,0.026048451904296888,0.199671,3.218650817871094e-05,0.0001285076141357422
0.0002913475036621094,0.04514932632446289,0.011612620956420905,0.144393,2.765655517578125e-05,0.00011277198791503906
9.655952453613281e-05,0.06555390357971191,0.0009886413116455134,0.102223,3.218650817871094e-05,0.00012612342834472656
9.34600830078125e-05,0.05483078956604004,0.011333918716430663,0.112623,4.649162292480469e-05,0.00012636184692382812
0.00010824203491210938,0.041635751724243164,0.0052188128051757765,0.149594,2.6941299438476562e-05,0.00010418891906738281
8.320808410644531e-05,0.06456136703491211,0.0008101481170654234,0.319278,2.1696090698242188e-05,7.963180541992188e-05
8.344650268554688e-05,0.0745084285736084,0.004193738723754878,0.122299,3.123283386230469e-05,0.00012731552124023438
0.00012254714965820312,0.10771560668945312,0.005966871887207029,0.078419,3.0994415283203125e-05,0.00011014938354492188
7.104873657226562e-05,0.05649590492248535,0.001425030624389645,0.361238,3.0994415283203125e-05,0.00011658668518066406
7.939338684082031e-05,0.12636566162109375,0.003306452941894536,0.094675,3.0279159545898438e-05,0.00011348724365234375
9.036064147949219e-05,0.09097981452941895,0.0017371436462402245,0.157814,3.218650817871094e-05,0.00012803077697753906
7.462501525878906e-05,0.05925273895263672,0.0027919491271972685,0.228877,3.2901763916015625e-05,0.00011444091796875
0.00010800361633300781,0.0836188793182373,0.0022918737030029335,0.13199,3.314018249511719e-05,0.00011944770812988281
0.00010180473327636719,0.06049823760986328,0.028149036804199223,0.081534,3.123283386230469e-05,0.0001277923583984375
0.00010919570922851562,0.07165908813476562,0.0017287324981689473,0.078692,3.743171691894531e-05,0.00013971328735351562
9.34600830078125e-05,0.05974411964416504,0.00658819436645508,0.143204,3.0279159545898438e-05,0.00010919570922851562
7.033348083496094e-05,0.07531881332397461,0.003505356719970709,0.065297,6.771087646484375e-05,0.00017118453979492188
8.726119995117188e-05,0.0985255241394043,0.003332105072021474,0.233192,3.7670135498046875e-05,0.00011301040649414062
0.00011897087097167969,0.07398486137390137,0.0037843530883789056,0.168351,3.4332275390625e-05,0.00012063980102539062
9.393692016601562e-05,0.05713605880737305,0.004718762329101567,0.082922,3.266334533691406e-05,0.00013065338134765625
8.416175842285156e-05,0.10649323463439941,0.003006777404785166,0.275551,4.363059997558594e-05,0.0001277923583984375
7.05718994140625e-05,0.06214499473571777,0.011856411392211913,0.084093,3.147125244140625e-05,0.00011539459228515625
9.965896606445312e-05,0.06653428077697754,0.004286426818847652,0.075312,3.552436828613281e-05,0.0001285076141357422
0.00011229515075683594,0.06791090965270996,0.008584962005615232,0.090755,3.3855438232421875e-05,0.00011706352233886719
8.845329284667969e-05,0.06259036064147949,0.0037675552368164056,0.203875,3.2901763916015625e-05,0.00011014938354492188
7.82012939453125e-05,0.05779910087585449,0.0039486652679443235,0.196893,3.0279159545898438e-05,0.00010633468627929688
9.083747863769531e-05,0.08087277412414551,0.0024156019592285194,0.093885,4.482269287109375e-05,0.00014734268188476562
0.00010633468627929688,0.04718422889709473,0.0008697937011718782,0.08395,3.123283386230469e-05,0.00011301040649414062
9.846687316894531e-05,0.051577091217041016,0.006425140792846673,0.074718,2.956390380859375e-05,0.00011372566223144531
0.00010132789611816406,0.0599977970123291,0.01008394696044923,0.269582,3.4332275390625e-05,0.0001347064971923828
9.34600830078125e-05,0.0613558292388916,0.0009023079681396429,0.07752,3.0517578125e-05,0.00011181831359863281
0.0001239776611328125,0.06359744071960449,0.003520549423217778,0.146393,3.0517578125e-05,0.00012230873107910156
0.00012230873107910156,0.06218838691711426,0.003025148544311518,0.09259,2.9325485229492188e-05,9.822845458984375e-05
0.00011706352233886719,0.04125189781188965,0.006747261871337895,0.270061,5.7697296142578125e-05,0.0001742839813232422
0.00011205673217773438,0.037146568298339844,0.006966437698364261,0.069199,2.7418136596679688e-05,0.00010156631469726562
8.20159912109375e-05,0.04022836685180664,0.0029733631896972645,0.06622,3.0040740966796875e-05,0.00011801719665527344
8.726119995117188e-05,0.06569552421569824,0.00548487602233888,0.17139,4.076957702636719e-05,0.0001251697540283203
0.00010657310485839844,0.0482027530670166,0.0008141910552978554,0.064425,2.6226043701171875e-05,9.1552734375e-05
0.00010323524475097656,0.03193783760070801,0.0022729122924804723,0.139095,2.6226043701171875e-05,9.226799011230469e-05
8.273124694824219e-05,0.04913473129272461,0.0008506823730468765,0.070755,3.147125244140625e-05,0.00012040138244628906
0.00011348724365234375,0.0842127799987793,0.0035825696105957067,0.075138,3.4332275390625e-05,0.0001246929168701172
8.821487426757812e-05,0.04272580146789551,0.0023293106231689342,0.155484,3.409385681152344e-05,0.0001277923583984375
9.703636169433594e-05,0.06711888313293457,0.007537701660156257,0.080269,3.409385681152344e-05,0.00012493133544921875
8.916854858398438e-05,0.0771172046661377,0.0024304174804687523,0.07056,3.337860107421875e-05,0.00013399124145507812
0.00010323524475097656,0.0642545223236084,0.000829005722045903,0.068171,2.574920654296875e-05,0.00012612342834472656
9.512901306152344e-05,0.06717729568481445,0.005028700729370117,0.080179,3.457069396972656e-05,8.916854858398438e-05
6.580352783203125e-05,0.06803059577941895,0.0059236709289550715,0.099557,3.5762786865234375e-05,0.00012636184692382812
9.632110595703125e-05,0.030110836029052734,0.00900748931884765,0.188755,3.0994415283203125e-05,0.00010323524475097656
9.489059448242188e-05,0.08052825927734375,0.004678875473022467,0.067947,3.337860107421875e-05,0.00012731552124023438
8.106231689453125e-05,0.07697343826293945,0.00301392065429687,0.171436,3.24249267578125e-05,0.0001201629638671875
0.00012922286987304688,0.04619717597961426,0.013210501434326172,0.068023,3.170967102050781e-05,0.0001423358917236328
7.367134094238281e-05,0.08322024345397949,0.011849572845458983,0.121754,3.075599670410156e-05,0.00011920928955078125
0.00010538101196289062,0.03782773017883301,0.01499049932861328,0.075476,3.4809112548828125e-05,0.0001201629638671875
8.702278137207031e-05,0.06056046485900879,0.003658666000366212,0.09139,3.0279159545898438e-05,0.00014352798461914062
0.00013208389282226562,0.05629920959472656,0.005125612533569329,0.078437,3.814697265625e-05,0.000125885009765625
8.249282836914062e-05,0.05498933792114258,0.0017396511535644477,0.069527,2.9325485229492188e-05,0.00010538101196289062
0.00013375282287597656,0.07132959365844727,0.0008828986663818317,0.122673,3.314018249511719e-05,0.00010275840759277344
0.00010609626770019531,0.07329249382019043,0.020635756317138668,0.088384,3.170967102050781e-05,0.00011372566223144531
0.00010776519775390625,0.09926319122314453,0.01003162339782715,0.064164,2.4318695068359375e-05,8.749961853027344e-05
0.00010704994201660156,0.0847318172454834,0.0022435880889892512,0.075051,4.1484832763671875e-05,0.00012993812561035156
0.00010061264038085938,0.06856656074523926,0.0017422883911132753,0.103983,2.6702880859375e-05,9.799003601074219e-05
0.0001277923583984375,0.040865182876586914,0.004678099685668943,0.074644,3.24249267578125e-05,0.00011444091796875
0.00010132789611816406,0.0338282585144043,0.006180979965209964,0.061852,2.9325485229492188e-05,0.0001304149627685547
0.000118255615234375,0.059105873107910156,0.0012284364166259762,0.060856,3.170967102050781e-05,0.00011920928955078125
0.0001285076141357422,0.05555582046508789,0.011529199691772463,0.068604,3.170967102050781e-05,0.00011372566223144531
7.510185241699219e-05,0.06258034706115723,0.006272811553955079,0.083827,2.8371810913085938e-05,9.34600830078125e-05
7.414817810058594e-05,0.05686545372009277,0.02416776292419434,0.076149,3.170967102050781e-05,9.465217590332031e-05
7.748603820800781e-05,0.06011605262756348,0.005125128845214849,0.070321,2.5510787963867188e-05,9.369850158691406e-05
8.130073547363281e-05,0.06604266166687012,0.000752871597290039,0.095887,2.5987625122070312e-05,0.00011324882507324219
9.34600830078125e-05,0.03742861747741699,0.008030149169921869,0.096504,3.719329833984375e-05,0.0001347064971923828
0.00012493133544921875,0.03238987922668457,0.0012358237457275323,0.095755,3.0279159545898438e-05,0.00012159347534179688
8.463859558105469e-05,0.05345439910888672,0.009151895324707032,0.080483,3.361701965332031e-05,0.00012803077697753906
6.628036499023438e-05,0.060956716537475586,0.008444551345825196,0.061028,2.6464462280273438e-05,0.0001010894775390625
0.00010061264038085938,0.05948042869567871,0.005127903594970701,0.06636,2.4080276489257812e-05,8.821487426757812e-05
0.0001087188720703125,0.07688474655151367,0.012847263320922855,0.077691,3.123283386230469e-05,0.00010514259338378906
7.462501525878906e-05,0.0407564640045166,0.018656530776977542,0.083034,5.030632019042969e-05,0.0001862049102783203
8.20159912109375e-05,0.046820640563964844,0.012210806777954095,0.079922,3.695487976074219e-05,0.00012755393981933594
9.393692016601562e-05,0.032903432846069336,0.004128217178344731,0.079494,2.5272369384765625e-05,0.00010251998901367188
8.606910705566406e-05,0.04723811149597168,0.0019166689453125052,0.082144,2.7179718017578125e-05,0.00010371208190917969
0.0001087188720703125,0.06491208076477051,0.009476665710449222,0.082201,3.0279159545898438e-05,0.00012636184692382812
8.916854858398438e-05,0.05869126319885254,0.008499968566894528,0.095585,3.504753112792969e-05,0.0001125335693359375
8.273124694824219e-05,0.07203173637390137,0.003682698272705079,0.079276,3.528594970703125e-05,0.0001239776611328125
7.82012939453125e-05,0.0747992992401123,0.004803639312744135,0.086679,2.8848648071289062e-05,0.00011682510375976562
9.250640869140625e-05,0.04217123985290527,0.0026363679199218754,0.093597,3.0279159545898438e-05,0.00010919570922851562
0.00011277198791503906,0.05499863624572754,0.004416101394653316,0.083264,3.6716461181640625e-05,0.000125885009765625
0.00011372566223144531,0.057813167572021484,0.006730768692016609,0.149138,2.8133392333984375e-05,0.0001125335693359375
0.0001556873321533203,0.06326866149902344,0.007933861480712887,0.076339,3.62396240234375e-05,0.00012612342834472656
9.5367431640625e-05,0.0655205249786377,0.0008731787261962859,0.082194,2.8371810913085938e-05,0.00011515617370605469
8.130073547363281e-05,0.05164217948913574,0.004826797882080083,0.080909,2.47955322265625e-05,9.131431579589844e-05
0.00011944770812988281,0.05507493019104004,0.0034391665496826263,0.125546,3.361701965332031e-05,0.00011897087097167969
9.775161743164062e-05,0.0755155086517334,0.004632440093994147,0.096921,3.24249267578125e-05,0.00012564659118652344
0.00011229515075683594,0.0692298412322998,0.0009784001922607394,0.083165,2.47955322265625e-05,9.942054748535156e-05
7.700920104980469e-05,0.0791318416595459,0.011468663986206051,0.112792,3.695487976074219e-05,0.00012612342834472656
7.319450378417969e-05,0.07373428344726562,0.006860993041992197,0.193485,3.0040740966796875e-05,0.00010704994201660156
8.58306884765625e-05,0.10286331176757812,0.013622765777587892,0.071352,3.8623809814453125e-05,0.00014710426330566406
8.130073547363281e-05,0.05869865417480469,0.0010369463195800815,0.076276,2.956390380859375e-05,0.00011491775512695312
8.106231689453125e-05,0.05606222152709961,0.004802550827026381,0.144164,3.409385681152344e-05,0.00010967254638671875
7.82012939453125e-05,0.07705211639404297,0.01353407991027833,0.140949,4.315376281738281e-05,0.00016617774963378906
0.0001373291015625,0.04907035827636719,0.009818154617309574,0.072529,3.743171691894531e-05,0.0001323223114013672
8.821487426757812e-05,0.06817793846130371,0.001863263839721685,0.102931,3.2901763916015625e-05,0.00011873245239257812
7.128715515136719e-05,0.07906079292297363,0.006988468353271479,0.115583,5.0067901611328125e-05,0.00018405914306640625
0.00010442733764648438,0.057831764221191406,0.0038861122894287004,0.16442,3.170967102050781e-05,0.00011730194091796875
8.940696716308594e-05,0.0686032772064209,0.0014928082580566437,0.072488,5.1021575927734375e-05,0.00010991096496582031
0.00011277198791503906,0.05808401107788086,0.004841726455688478,0.069465,2.7894973754882812e-05,9.679794311523438e-05
8.749961853027344e-05,0.06395912170410156,0.0008883108978271492,0.107487,3.647804260253906e-05,0.00013756752014160156
8.96453857421875e-05,0.054686784744262695,0.003086780273437506,0.141063,3.0517578125e-05,0.00010371208190917969
0.00010085105895996094,0.060624122619628906,0.02143924476623535,0.072105,2.6941299438476562e-05,0.00010347366333007812
0.00010180473327636719,0.066741943359375,0.020719521347045897,0.085634,2.9087066650390625e-05,0.00010776519775390625
0.00011038780212402344,0.10670852661132812,0.0007783959503173815,0.074338,2.86102294921875e-05,0.00010800361633300781
9.1552734375e-05,0.07308602333068848,0.005747615783691401,0.076132,2.4080276489257812e-05,9.036064147949219e-05
9.655952453613281e-05,0.1043083667755127,0.008156235473632811,0.065332,2.47955322265625e-05,8.654594421386719e-05
8.511543273925781e-05,0.06882929801940918,0.0026275820465087862,0.068553,2.3365020751953125e-05,8.559226989746094e-05
0.00011539459228515625,0.08412814140319824,0.0019270305023193351,0.078889,2.9325485229492188e-05,0.0001227855682373047
9.34600830078125e-05,0.05228066444396973,0.006338789978027337,0.099335,4.2438507080078125e-05,0.00013184547424316406
0.00010204315185546875,0.07532811164855957,0.0025660834045410155,0.057678,3.170967102050781e-05,0.0001251697540283203
7.653236389160156e-05,0.06218552589416504,0.0035304521331787075,0.092449,3.170967102050781e-05,0.00012183189392089844
9.632110595703125e-05,0.05250906944274902,0.01239019622802734,0.064475,3.504753112792969e-05,0.00015401840209960938
8.630752563476562e-05,0.07619142532348633,0.004846719909667965,0.086274,3.0994415283203125e-05,0.00010657310485839844
8.893013000488281e-05,0.03741312026977539,0.004899757705688471,0.081614,3.24249267578125e-05,0.00012946128845214844
0.00010371208190917969,0.03362679481506348,0.007104805191040037,0.077267,3.314018249511719e-05,0.00012493133544921875
6.604194641113281e-05,0.06464099884033203,0.011225153259277337,0.167996,3.075599670410156e-05,0.00010442733764648438
7.700920104980469e-05,0.04514789581298828,0.0016738203735351537,0.080778,3.147125244140625e-05,0.00011610984802246094
7.963180541992188e-05,0.05041360855102539,0.005145825256347658,0.069936,2.7418136596679688e-05,0.00011515617370605469
7.271766662597656e-05,0.034293174743652344,0.00612236099243163,0.13045,4.482269287109375e-05,0.00015664100646972656
0.0001201629638671875,0.03471016883850098,0.006086622039794917,0.071233,3.719329833984375e-05,0.0001285076141357422
7.796287536621094e-05,0.025196313858032227,0.011935495147705075,0.09324,3.4809112548828125e-05,0.0001239776611328125
9.775161743164062e-05,0.060178518295288086,0.020922510406494135,0.065128,3.6716461181640625e-05,0.0001277923583984375
8.845329284667969e-05,0.055694580078125,0.0015958995971679657,0.077684,2.9802322387695312e-05,0.00010466575622558594
9.489059448242188e-05,0.043412208557128906,0.004602175552368165,0.125443,3.695487976074219e-05,0.00010657310485839844
0.0001087188720703125,0.031214475631713867,0.0031460619354247987,0.08296,2.9325485229492188e-05,0.00011968612670898438
8.368492126464844e-05,0.027951478958129883,0.0032547474212646504,0.083743,3.814697265625e-05,0.0001595020294189453
9.298324584960938e-05,0.040860652923583984,0.004868725128173823,0.08443,2.9325485229492188e-05,0.00011801719665527344
9.465217590332031e-05,0.039412736892700195,0.009297897109985354,0.07149,3.170967102050781e-05,0.0001239776611328125
7.271766662597656e-05,0.057444095611572266,0.0034845261077880857,0.079277,3.314018249511719e-05,0.00013589859008789062
7.581710815429688e-05,0.06393957138061523,0.004788276702880859,0.102368,2.9325485229492188e-05,0.00010395050048828125
8.821487426757812e-05,0.04881715774536133,0.00460451710510254,0.077097,4.100799560546875e-05,0.00015306472778320312
9.322166442871094e-05,0.06409454345703125,0.003910457611083981,0.113,3.123283386230469e-05,0.0001232624053955078
9.012222290039062e-05,0.04341459274291992,0.0025053002471923796,0.088938,2.6941299438476562e-05,9.489059448242188e-05
0.0001285076141357422,0.04053640365600586,0.0008684475860595703,0.092404,3.075599670410156e-05,0.000125885009765625
0.00010323524475097656,0.061809539794921875,0.005636441558837885,0.071831,2.8133392333984375e-05,0.00010561943054199219
9.679794311523438e-05,0.06617188453674316,0.005261237396240237,0.081536,3.266334533691406e-05,0.00012564659118652344
9.036064147949219e-05,0.04519939422607422,0.008331629913330071,0.099682,2.765655517578125e-05,9.822845458984375e-05
0.00012350082397460938,0.06421899795532227,0.0008417642669677761,0.074792,4.410743713378906e-05,0.0001308917999267578
0.00011563301086425781,0.05033755302429199,0.004754502456665033,0.099057,2.9325485229492188e-05,0.00010728836059570312
0.00012636184692382812,0.04088258743286133,0.01205895736694336,0.064595,2.86102294921875e-05,0.00011086463928222656
0.0001010894775390625,0.061371564865112305,0.004239271209716802,0.091677,2.574920654296875e-05,9.560585021972656e-05
0.00011301040649414062,0.024800539016723633,0.004675298095703134,0.140699,3.838539123535156e-05,0.00013303756713867188
9.846687316894531e-05,0.0724794864654541,0.0019095691070556697,0.068489,3.4332275390625e-05,0.00012564659118652344
0.00010585784912109375,0.048291921615600586,0.012300876144409181,0.071421,3.075599670410156e-05,0.00011491775512695312
9.012222290039062e-05,0.0661017894744873,0.003975718383789073,0.13437,3.719329833984375e-05,0.0001125335693359375
8.535385131835938e-05,0.06788277626037598,0.00493073396301269,0.098279,3.790855407714844e-05,0.00012636184692382812
7.939338684082031e-05,0.053052425384521484,0.001771631866455084,0.100169,3.2901763916015625e-05,0.00010633468627929688
9.34600830078125e-05,0.053340911865234375,0.011852925476074222,0.084616,4.1484832763671875e-05,0.00012063980102539062
7.796287536621094e-05,0.06846356391906738,0.0015337761535644534,0.071686,3.814697265625e-05,0.0001342296600341797
0.00010752677917480469,0.06105327606201172,0.0023017402038574275,0.184164,4.5299530029296875e-05,0.00017595291137695312
9.703636169433594e-05,0.06321215629577637,0.009418882492065433,0.089722,2.956390380859375e-05,0.000102996826171875
9.1552734375e-05,0.05448341369628906,0.0068003167877197235,0.063974,3.4809112548828125e-05,0.000118255615234375
0.00011038780212402344,0.07030105590820312,0.0032085970001220765,0.070792,3.24249267578125e-05,0.00012087821960449219
9.512901306152344e-05,0.038095951080322266,0.008833236404418951,0.067254,3.3855438232421875e-05,0.00013303756713867188
7.390975952148438e-05,0.05573892593383789,0.008271380004882811,0.147065,3.147125244140625e-05,0.0001220703125
0.00010275840759277344,0.03246283531188965,0.010660778442382814,0.062034,4.291534423828125e-05,0.00011134147644042969
0.00011134147644042969,0.06981515884399414,0.005205443191528325,0.11345,2.8371810913085938e-05,9.632110595703125e-05
6.556510925292969e-05,0.053151845932006836,0.005468902145385729,0.205414,3.0517578125e-05,0.0001227855682373047
0.000118255615234375,0.03633737564086914,0.00476046492004395,0.095161,3.170967102050781e-05,0.00011873245239257812
9.703636169433594e-05,0.04333376884460449,0.0013753242950439448,0.067052,2.47955322265625e-05,9.894371032714844e-05
0.0001232624053955078,0.027713537216186523,0.0017599375305175913,0.157569,2.6226043701171875e-05,0.00011539459228515625
9.608268737792969e-05,0.051119089126586914,0.005728569976806652,0.137283,2.9802322387695312e-05,0.00012230873107910156
0.00011515617370605469,0.04326272010803223,0.008004386917114262,0.069809,3.218650817871094e-05,0.00010943412780761719
8.869171142578125e-05,0.04461169242858887,0.002583948242187495,0.197413,3.743171691894531e-05,0.000133514404296875
8.559226989746094e-05,0.050991058349609375,0.004837681823730469,0.071894,2.7179718017578125e-05,9.632110595703125e-05
9.655952453613281e-05,0.04149627685546875,0.004532673294067396,0.145718,3.838539123535156e-05,0.00013709068298339844
0.00010466575622558594,0.04108929634094238,0.0029238572082519593,0.107329,3.504753112792969e-05,0.00012826919555664062
0.00013566017150878906,0.04856061935424805,0.003961513961791993,0.089711,3.552436828613281e-05,0.00012254714965820312
7.963180541992188e-05,0.046901702880859375,0.011886095794677726,0.210516,3.337860107421875e-05,0.0001220703125
0.00010323524475097656,0.0663914680480957,0.004204007278442376,0.076314,3.457069396972656e-05,0.00012445449829101562
0.00011420249938964844,0.07796573638916016,0.0022971372222900382,0.080915,3.361701965332031e-05,0.00012135505676269531
0.00010514259338378906,0.047662973403930664,0.0055497144927978415,0.135251,2.765655517578125e-05,9.322166442871094e-05
7.82012939453125e-05,0.04451251029968262,0.00888489918518065,0.128927,3.123283386230469e-05,0.00012183189392089844
0.00011515617370605469,0.0552525520324707,0.0046369251708984205,0.254402,3.0994415283203125e-05,0.00011444091796875
8.416175842285156e-05,0.0628054141998291,0.015080528488159176,0.10276,3.62396240234375e-05,0.00012111663818359375
0.00011706352233886719,0.10093283653259277,0.006090393615722653,0.067374,2.6941299438476562e-05,0.0001125335693359375
0.00010538101196289062,0.057584285736083984,0.007309587188720698,0.110504,2.7894973754882812e-05,9.107589721679688e-05
0.00010061264038085938,0.06443095207214355,0.006865760711669923,0.061146,2.5033950805664062e-05,9.870529174804688e-05
8.749961853027344e-05,0.05437326431274414,0.0014095690612793144,0.285562,2.3365020751953125e-05,9.34600830078125e-05
0.0001354217529296875,0.06884407997131348,0.0017127330780029315,0.132325,3.337860107421875e-05,0.00012969970703125
8.940696716308594e-05,0.11425352096557617,0.007109537765502938,0.140478,4.7206878662109375e-05,0.00013875961303710938
0.00011324882507324219,0.06437516212463379,0.0088210011138916,0.096236,3.147125244140625e-05,0.00012183189392089844
0.00010561943054199219,0.05313563346862793,0.015248979782104488,0.090951,3.0040740966796875e-05,0.000110626220703125
0.00011420249938964844,0.06464672088623047,0.003714177658081047,0.195223,3.0279159545898438e-05,0.00011801719665527344
9.918212890625e-05,0.05905437469482422,0.009263019195556638,0.111959,2.8371810913085938e-05,0.00010156631469726562
8.225440979003906e-05,0.06981682777404785,0.03688298645019532,0.08435,3.1948089599609375e-05,0.00010323524475097656
0.00011205673217773438,0.10392260551452637,0.011596961349487303,0.082581,3.62396240234375e-05,0.0001285076141357422
0.00010204315185546875,0.09263730049133301,0.00747684301757813,0.084156,2.6464462280273438e-05,0.0001125335693359375
7.891654968261719e-05,0.07628369331359863,0.017820904724121095,0.086533,2.1219253540039062e-05,9.679794311523438e-05
6.175041198730469e-05,0.09623432159423828,0.008819668151855475,0.079173,2.7894973754882812e-05,9.274482727050781e-05
8.130073547363281e-05,0.11026883125305176,0.0009083642120361335,0.090863,3.6716461181640625e-05,0.00012493133544921875
8.940696716308594e-05,0.10183405876159668,0.006899372467041018,0.076416,3.314018249511719e-05,0.0001087188720703125
0.00012350082397460938,0.10772490501403809,0.005648056518554684,0.067638,2.6464462280273438e-05,0.00011348724365234375
8.106231689453125e-05,0.10810685157775879,0.013902430053710946,0.136204,3.147125244140625e-05,0.00012087821960449219
8.7738037109375e-05,0.0916450023651123,0.0012821877746582028,0.085022,3.647804260253906e-05,0.00010895729064941406
8.821487426757812e-05,0.05898118019104004,0.00257137373352051,0.073266,2.86102294921875e-05,0.00011801719665527344
8.606910705566406e-05,0.06566834449768066,0.0018246669464111326,0.101757,2.956390380859375e-05,0.0001163482666015625
0.00010180473327636719,0.05350971221923828,0.004576237091064458,0.072916,3.886222839355469e-05,0.00013566017150878906
9.489059448242188e-05,0.10964703559875488,0.008733995956420909,0.137506,2.7418136596679688e-05,9.918212890625e-05
0.00010824203491210938,0.056707143783569336,0.019314269958496097,0.105639,3.0517578125e-05,0.00010776519775390625
0.00011110305786132812,0.05029439926147461,0.001382951858520512,0.073722,4.553794860839844e-05,0.00017309188842773438
8.463859558105469e-05,0.055422306060791016,0.004976311965942379,0.065654,4.00543212890625e-05,0.00011754035949707031
7.82012939453125e-05,0.05538487434387207,0.009003664916992185,0.086606,3.457069396972656e-05,0.0001304149627685547
0.0001385211944580078,0.03964114189147949,0.002543879806518559,0.114713,2.9802322387695312e-05,0.00011324882507324219
9.5367431640625e-05,0.04368281364440918,0.0121827498626709,0.07113,3.3855438232421875e-05,0.00012040138244628906
0.00010943412780761719,0.03497481346130371,0.0011340338897705138,0.068905,3.528594970703125e-05,0.00012230873107910156
6.866455078125e-05,0.06502175331115723,0.005509147979736326,0.073673,3.2901763916015625e-05,0.00012683868408203125
0.00010657310485839844,0.01995110511779785,0.0025414304809570354,0.079342,3.4809112548828125e-05,0.00016355514526367188
0.00010776519775390625,0.04166436195373535,0.0008747426452636736,0.056906,3.3855438232421875e-05,0.00011706352233886719
0.00013113021850585938,0.0478520393371582,0.005767889587402347,0.118308,2.765655517578125e-05,0.00010967254638671875
9.465217590332031e-05,0.0293426513671875,0.001153314315795892,0.077063,3.147125244140625e-05,0.00011467933654785156
9.012222290039062e-05,0.05407905578613281,0.008625602218627931,0.063553,3.695487976074219e-05,0.0001266002655029297
9.298324584960938e-05,0.03733634948730469,0.0022268692169189475,0.074959,3.0517578125e-05,0.00010371208190917969
8.869171142578125e-05,0.04423356056213379,0.006694202499389651,0.08717,2.7179718017578125e-05,9.942054748535156e-05
6.270408630371094e-05,0.05577683448791504,0.0024351969604492207,0.109262,3.314018249511719e-05,0.00012373924255371094
9.34600830078125e-05,0.035773277282714844,0.001265061325073244,0.097481,3.337860107421875e-05,0.00012087821960449219
7.915496826171875e-05,0.05608320236206055,0.0021055746154785143,0.069842,2.2411346435546875e-05,8.273124694824219e-05
5.53131103515625e-05,0.04512643814086914,0.010254361938476564,0.072351,2.5510787963867188e-05,9.131431579589844e-05
9.036064147949219e-05,0.03898215293884277,0.00654817097473144,0.093297,5.125999450683594e-05,0.00014925003051757812
7.963180541992188e-05,0.072479248046875,0.0028451206665039003,0.063852,3.0517578125e-05,0.00011491775512695312
6.604194641113281e-05,0.058972835540771484,0.0024470564727783195,0.084287,4.57763671875e-05,0.0001704692840576172
9.179115295410156e-05,0.06112551689147949,0.0073691489410400435,0.08628,3.457069396972656e-05,0.00012803077697753906
9.942054748535156e-05,0.037628889083862305,0.0047102354125976575,0.076292,2.7894973754882812e-05,9.274482727050781e-05
9.369850158691406e-05,0.051352739334106445,0.008095268051147464,0.078233,3.504753112792969e-05,0.00011491775512695312
9.870529174804688e-05,0.0707089900970459,0.0020137019653320293,0.063848,3.7670135498046875e-05,0.00012636184692382812
0.0003943443298339844,0.07259726524353027,0.015739182144165045,0.084044,3.0279159545898438e-05,0.00010657310485839844
8.606910705566406e-05,0.06242656707763672,0.011835337509155275,0.101686,3.743171691894531e-05,0.0001266002655029297
9.1552734375e-05,0.04431939125061035,0.001687276809692384,0.084507,2.7418136596679688e-05,0.00011372566223144531
7.009506225585938e-05,0.05516505241394043,0.005154276336669927,0.100211,3.123283386230469e-05,0.00011396408081054688
0.00011849403381347656,0.07538247108459473,0.016681174499511717,0.094543,3.337860107421875e-05,0.0001227855682373047
6.890296936035156e-05,0.09276795387268066,0.002435045028686522,0.071299,4.0531158447265625e-05,0.0001506805419921875
7.486343383789062e-05,0.07158088684082031,0.020231585556030274,0.087644,3.123283386230469e-05,0.00011038780212402344
6.937980651855469e-05,0.09351468086242676,0.0011774987640380818,0.072856,3.62396240234375e-05,0.00011301040649414062
6.389617919921875e-05,0.0702672004699707,0.002044959732055665,0.103754,3.0517578125e-05,0.00010371208190917969
8.225440979003906e-05,0.08408927917480469,0.024273252136230467,0.076018,3.7670135498046875e-05,0.00014734268188476562
5.5789947509765625e-05,0.1026461124420166,0.00596659260559082,0.109042,4.553794860839844e-05,0.0002269744873046875
9.870529174804688e-05,0.07212495803833008,0.0021198025360107398,0.080986,2.47955322265625e-05,9.512901306152344e-05
9.322166442871094e-05,0.049587249755859375,0.0018521629943847595,0.072636,2.956390380859375e-05,0.00010895729064941406
9.298324584960938e-05,0.06626486778259277,0.012036585464477542,0.10711,2.4080276489257812e-05,9.179115295410156e-05
0.0001201629638671875,0.0701744556427002,0.003546162353515625,0.071714,2.2172927856445312e-05,8.249282836914062e-05
9.250640869140625e-05,0.05194997787475586,0.008710291976928713,0.06963,2.5987625122070312e-05,0.00010013580322265625
0.0001087188720703125,0.05027127265930176,0.005788384613037115,0.066616,2.3603439331054688e-05,8.702278137207031e-05
8.511543273925781e-05,0.07604432106018066,0.01003696058654785,0.146816,2.8848648071289062e-05,9.72747802734375e-05
8.7738037109375e-05,0.06475162506103516,0.00669089671325683,0.076063,2.86102294921875e-05,0.00010418891906738281
9.369850158691406e-05,0.06361937522888184,0.0023179240264892542,0.077296,3.504753112792969e-05,0.00012755393981933594
0.00010633468627929688,0.05474543571472168,0.009686236511230475,0.076689,2.8848648071289062e-05,0.00010395050048828125
7.343292236328125e-05,0.04152250289916992,0.0036849896697997986,0.119622,2.0503997802734375e-05,7.462501525878906e-05
8.559226989746094e-05,0.048047542572021484,0.0017540597534179692,0.063915,2.2172927856445312e-05,8.463859558105469e-05
0.00010824203491210938,0.07929491996765137,0.0009749987640380875,0.065246,3.5762786865234375e-05,0.00012755393981933594
0.00012540817260742188,0.06743979454040527,0.0006720638427734349,0.108434,2.6941299438476562e-05,9.989738464355469e-05
6.0558319091796875e-05,0.06046414375305176,0.003112513366699224,0.077884,2.47955322265625e-05,9.131431579589844e-05
7.581710815429688e-05,0.027709484100341797,0.013084637786865236,0.078748,2.7179718017578125e-05,0.00010061264038085938
5.7220458984375e-05,0.047850847244262695,0.003219749130249021,0.060886,2.4318695068359375e-05,8.940696716308594e-05
6.437301635742188e-05,0.04004025459289551,0.009722412139892583,0.064493,2.3365020751953125e-05,8.440017700195312e-05
7.62939453125e-05,0.04018259048461914,0.003689797485351559,0.084012,2.5033950805664062e-05,9.703636169433594e-05
7.772445678710938e-05,0.03134274482727051,0.0022674008483886676,0.118288,2.9325485229492188e-05,9.846687316894531e-05
7.891654968261719e-05,0.0342097282409668,0.0029067250671386685,0.109531,2.4080276489257812e-05,8.654594421386719e-05
8.7738037109375e-05,0.029779911041259766,0.0022215616912841796,0.090503,2.1457672119140625e-05,8.368492126464844e-05
8.368492126464844e-05,0.04445910453796387,0.010683058807373053,0.124578,2.2649765014648438e-05,8.893013000488281e-05
7.677078247070312e-05,0.05435013771057129,0.0012326369628906236,0.113914,2.7179718017578125e-05,0.00011610984802246094
8.153915405273438e-05,0.03889775276184082,0.0013042964935302687,0.11475,2.6702880859375e-05,0.00010800361633300781
8.153915405273438e-05,0.10236668586730957,0.007184951309204102,0.073046,2.8371810913085938e-05,0.00011706352233886719
0.00010156631469726562,0.05888080596923828,0.05501781677246094,0.080135,3.24249267578125e-05,0.00012302398681640625
5.888938903808594e-05,0.09307336807250977,0.009959275268554682,0.070651,3.933906555175781e-05,0.000141143798828125
9.274482727050781e-05,0.09208321571350098,0.006140245330810548,0.072587,3.123283386230469e-05,0.00011920928955078125
8.487701416015625e-05,0.09058523178100586,0.006688192916870117,0.110624,3.337860107421875e-05,0.00010919570922851562
7.2479248046875e-05,0.05099654197692871,0.006965602493286122,0.172025,2.5272369384765625e-05,0.00011372566223144531
8.940696716308594e-05,0.0573420524597168,0.0019459504547119089,0.074106,3.170967102050781e-05,0.00011539459228515625
7.486343383789062e-05,0.09803652763366699,0.003553664276123053,0.108453,2.8371810913085938e-05,0.00010514259338378906
0.00010156631469726562,0.05345964431762695,0.01026153071594238,0.083318,3.075599670410156e-05,0.00011587142944335938
0.00010132789611816406,0.06419706344604492,0.012831627899169917,0.093144,2.9325485229492188e-05,0.00012874603271484375
9.393692016601562e-05,0.07840561866760254,0.01875180195617676,0.073237,3.457069396972656e-05,0.00012135505676269531
7.724761962890625e-05,0.08862757682800293,0.008691805480957035,0.079051,4.00543212890625e-05,0.00016736984252929688
9.369850158691406e-05,0.08408260345458984,0.009532778457641597,0.069096,2.6464462280273438e-05,9.846687316894531e-05
9.584426879882812e-05,0.0811617374420166,0.00229724807739258,0.066425,2.3126602172851562e-05,8.845329284667969e-05
0.00012421607971191406,0.0587155818939209,0.005563458724975573,0.138279,3.4809112548828125e-05,0.00012254714965820312
8.96453857421875e-05,0.02450704574584961,0.0009122295837402372,0.078927,3.123283386230469e-05,0.0001232624053955078
9.131431579589844e-05,0.08786916732788086,0.00461622724914551,0.120446,4.4345855712890625e-05,0.00010275840759277344
9.274482727050781e-05,0.0446469783782959,0.003132037200927737,0.073335,2.9802322387695312e-05,0.00012373924255371094
6.794929504394531e-05,0.10283827781677246,0.003937207916259761,0.133997,4.172325134277344e-05,0.00015974044799804688
9.083747863769531e-05,0.04324531555175781,0.008232585159301753,0.085984,3.62396240234375e-05,0.00011539459228515625
8.869171142578125e-05,0.05100584030151367,0.004464826034545899,0.092001,3.647804260253906e-05,0.00014281272888183594
9.679794311523438e-05,0.054443359375,0.008112395965576169,0.072938,3.218650817871094e-05,0.00011157989501953125
0.00010132789611816406,0.0518498420715332,0.003107227096557613,0.07824,3.123283386230469e-05,0.00012063980102539062
6.151199340820312e-05,0.09019637107849121,0.0031757075500488258,0.07828,2.6941299438476562e-05,9.72747802734375e-05
7.724761962890625e-05,0.08352184295654297,0.0034520783843994124,0.088881,3.3855438232421875e-05,0.00011706352233886719
8.559226989746094e-05,0.08240342140197754,0.001947886001586921,0.071388,2.3126602172851562e-05,9.274482727050781e-05
9.918212890625e-05,0.06380558013916016,0.0033052847290039045,0.08451,2.5272369384765625e-05,0.00010824203491210938
9.870529174804688e-05,0.04235363006591797,0.002700652038574225,0.084613,2.6464462280273438e-05,9.417533874511719e-05
8.654594421386719e-05,0.059037208557128906,0.014368957717895509,0.073767,3.910064697265625e-05,0.000133514404296875
0.00011467933654785156,0.05916094779968262,0.010508879241943353,0.090315,2.765655517578125e-05,9.584426879882812e-05
8.487701416015625e-05,0.06702566146850586,0.0012105705718994109,0.060727,3.24249267578125e-05,0.00011873245239257812
6.890296936035156e-05,0.0517427921295166,0.0033913444213867217,0.095107,3.409385681152344e-05,0.00011801719665527344
7.891654968261719e-05,0.04158377647399902,0.00888273834228516,0.06301,2.8133392333984375e-05,0.00010895729064941406
0.00011086463928222656,0.04286694526672363,0.0050444318084716805,0.077472,3.409385681152344e-05,0.00013828277587890625
6.246566772460938e-05,0.03934597969055176,0.002900159820556636,0.087316,4.00543212890625e-05,0.0001327991485595703
7.605552673339844e-05,0.0547487735748291,0.003675689300537112,0.058841,2.8133392333984375e-05,0.00010275840759277344
6.818771362304688e-05,0.050745487213134766,0.004378960372924803,0.069398,2.765655517578125e-05,0.00011157989501953125
7.796287536621094e-05,0.042287588119506836,0.0012908173828125036,0.074347,2.3365020751953125e-05,9.703636169433594e-05
0.00010704994201660156,0.04139232635498047,0.0007663347930908226,0.072128,3.075599670410156e-05,0.00011992454528808594
9.441375732421875e-05,0.03723263740539551,0.0031259742889404307,0.060584,3.0517578125e-05,0.00011277198791503906
0.00011229515075683594,0.058731794357299805,0.008949220016479492,0.115897,2.574920654296875e-05,0.0001068115234375
9.441375732421875e-05,0.061897993087768555,0.0023820712127685523,0.066596,2.6941299438476562e-05,0.000110626220703125
0.00010967254638671875,0.08353638648986816,0.0046194573364257835,0.083604,2.384185791015625e-05,8.821487426757812e-05
8.320808410644531e-05,0.07295823097229004,0.01155853096008301,0.083215,2.7418136596679688e-05,9.775161743164062e-05
6.556510925292969e-05,0.06173110008239746,0.0037337514190673854,0.075472,3.4809112548828125e-05,0.0001289844512939453
9.441375732421875e-05,0.028640031814575195,0.013370606994628914,0.1349,2.956390380859375e-05,0.00011515617370605469
8.559226989746094e-05,0.06658434867858887,0.006845258316040034,0.090466,3.0040740966796875e-05,0.00011301040649414062
7.152557373046875e-05,0.0678567886352539,0.00539349893188476,0.118289,2.9802322387695312e-05,0.00010895729064941406
7.224082946777344e-05,0.05016016960144043,0.015749935577392585,0.071527,4.172325134277344e-05,0.00011968612670898438
8.7738037109375e-05,0.04209756851196289,0.008222617080688471,0.078047,4.1484832763671875e-05,0.00016260147094726562
8.225440979003906e-05,0.0320279598236084,0.007465493957519526,0.134858,2.9325485229492188e-05,0.00010180473327636719
0.0001087188720703125,0.04492783546447754,0.004450729309082024,0.085764,3.790855407714844e-05,0.0001354217529296875
0.00010800361633300781,0.03593301773071289,0.0023963364410400367,0.101995,2.6464462280273438e-05,9.369850158691406e-05
8.320808410644531e-05,0.06169891357421875,0.0041123211364746115,0.070352,3.314018249511719e-05,0.00011515617370605469
0.00011348724365234375,0.06362748146057129,0.001215811370849612,0.080176,3.9577484130859375e-05,0.00012254714965820312
8.893013000488281e-05,0.055632829666137695,0.0031854330749511717,0.071853,4.029273986816406e-05,0.00013017654418945312
7.128715515136719e-05,0.0751192569732666,0.004913479751586902,0.175356,3.5762786865234375e-05,0.00011110305786132812
0.00012040138244628906,0.06534647941589355,0.004940282135009771,0.08972,3.457069396972656e-05,0.00011968612670898438
0.00011110305786132812,0.06308507919311523,0.00454734451293945,0.08268,3.0279159545898438e-05,0.00010371208190917969
0.0001201629638671875,0.05122804641723633,0.007178598281860349,0.080903,3.8623809814453125e-05,0.00016307830810546875
6.937980651855469e-05,0.06847310066223145,0.008214480987548817,0.137084,2.6702880859375e-05,9.703636169433594e-05
0.00011587142944335938,0.05345797538757324,0.005781156036376953,0.081553,3.123283386230469e-05,0.00011801719665527344
9.322166442871094e-05,0.07105827331542969,0.0028424196929931617,0.086828,3.24249267578125e-05,0.00012063980102539062
0.00010085105895996094,0.056282997131347656,0.003445125274658206,0.089695,3.4332275390625e-05,0.00012612342834472656
9.441375732421875e-05,0.0832512378692627,0.0007250793151855478,0.078582,3.1948089599609375e-05,0.00011229515075683594
7.843971252441406e-05,0.057270050048828125,0.012800955780029294,0.087342,4.3392181396484375e-05,0.0001506805419921875
4.8160552978515625e-05,0.048784732818603516,0.013081681472778314,0.067793,2.8848648071289062e-05,0.00011754035949707031
0.00010275840759277344,0.061246395111083984,0.0018310879974365174,0.078922,2.47955322265625e-05,9.775161743164062e-05
0.00010609626770019531,0.047120094299316406,0.004384004745483394,0.137965,3.0994415283203125e-05,0.00011277198791503906
0.00011110305786132812,0.06696414947509766,0.014792372116088873,0.088291,2.956390380859375e-05,0.00010895729064941406
9.393692016601562e-05,0.07330751419067383,0.008075976989746103,0.137202,2.9802322387695312e-05,0.00010514259338378906
6.914138793945312e-05,0.07002973556518555,0.010540002380371088,0.087039,3.647804260253906e-05,0.00012612342834472656
6.890296936035156e-05,0.07567238807678223,0.008071197006225592,0.090178,2.574920654296875e-05,9.632110595703125e-05
8.082389831542969e-05,0.1051187515258789,0.004352147232055667,0.065314,2.5987625122070312e-05,8.821487426757812e-05
0.00010180473327636719,0.09496164321899414,0.0007144270477294906,0.058519,2.1457672119140625e-05,8.535385131835938e-05
0.00011944770812988281,0.08043551445007324,0.0017082913665771443,0.089272,2.4080276489257812e-05,8.559226989746094e-05
0.0001125335693359375,0.07357358932495117,0.010972811004638677,0.162378,3.218650817871094e-05,0.000110626220703125
8.869171142578125e-05,0.04059457778930664,0.006922363250732422,0.086007,3.719329833984375e-05,0.0001227855682373047
0.00010514259338378906,0.05559825897216797,0.015868993621826172,0.081844,4.2438507080078125e-05,0.00014591217041015625
8.726119995117188e-05,0.05009794235229492,0.004193087142944335,0.088006,3.719329833984375e-05,0.00012254714965820312
9.179115295410156e-05,0.06080508232116699,0.006152168853759771,0.112617,2.86102294921875e-05,0.00011706352233886719
8.845329284667969e-05,0.09303689002990723,0.0007388988342285213,0.078716,2.4318695068359375e-05,9.465217590332031e-05
8.893013000488281e-05,0.06462478637695312,0.0025808538665771513,0.089376,3.170967102050781e-05,0.0001125335693359375
0.00014209747314453125,0.07724666595458984,0.003021545150756838,0.079122,3.123283386230469e-05,0.00011992454528808594
8.678436279296875e-05,0.031952857971191406,0.005355314956665039,0.072089,3.5762786865234375e-05,0.00010919570922851562
0.00010657310485839844,0.04629826545715332,0.002478199020385749,0.082184,3.314018249511719e-05,0.0001323223114013672
8.177757263183594e-05,0.05056190490722656,0.00658650170898438,0.087709,3.528594970703125e-05,0.00012922286987304688
9.274482727050781e-05,0.06961607933044434,0.0007845664520263612,0.083973,3.552436828613281e-05,0.0001266002655029297
9.369850158691406e-05,0.06395816802978516,0.025412402236938483,0.072637,4.410743713378906e-05,0.0001461505889892578
0.00010609626770019531,0.07034444808959961,0.010555394241333005,0.087453,2.8848648071289062e-05,0.00011539459228515625
9.131431579589844e-05,0.05044698715209961,0.008757488601684571,0.066357,2.7418136596679688e-05,0.00010275840759277344
0.0001201629638671875,0.05870485305786133,0.01489043391418457,0.120893,2.5987625122070312e-05,9.107589721679688e-05
9.1552734375e-05,0.056243896484375,0.004546693786621092,0.068191,2.3365020751953125e-05,8.440017700195312e-05
0.0001220703125,0.036284685134887695,0.0037170551300048787,0.092075,3.695487976074219e-05,0.00012421607971191406
7.05718994140625e-05,0.04807639122009277,0.0008278231201171854,0.071619,3.409385681152344e-05,0.00012373924255371094
6.794929504394531e-05,0.046939849853515625,0.006783223358154303,0.073859,2.8371810913085938e-05,0.00011157989501953125
9.846687316894531e-05,0.05718231201171875,0.0009789847106933536,0.100028,2.5987625122070312e-05,0.00010538101196289062
8.130073547363281e-05,0.06541037559509277,0.005023926223754888,0.116586,3.0517578125e-05,0.0001232624053955078
8.0108642578125e-05,0.08066105842590332,0.0006607697448730437,0.095904,2.4318695068359375e-05,9.226799011230469e-05
8.58306884765625e-05,0.0990746021270752,0.004827247879028315,0.064878,2.7418136596679688e-05,9.1552734375e-05
7.462501525878906e-05,0.07018542289733887,0.021382765136718745,0.095614,3.838539123535156e-05,0.0001270771026611328
9.846687316894531e-05,0.03556561470031738,0.003715013778686521,0.073437,3.814697265625e-05,0.00013399124145507812
6.961822509765625e-05,0.08741211891174316,0.00532975813293457,0.122336,3.0279159545898438e-05,0.00011754035949707031
0.00011587142944335938,0.06912994384765625,0.008816968948364257,0.149868,3.24249267578125e-05,0.00010967254638671875
0.00011324882507324219,0.03938555717468262,0.001354586013793943,0.081416,2.4080276489257812e-05,9.131431579589844e-05
9.250640869140625e-05,0.05488252639770508,0.01232910972595215,0.096565,2.5510787963867188e-05,9.179115295410156e-05
9.1552734375e-05,0.06662249565124512,0.005686699279785157,0.078291,5.0067901611328125e-05,0.00018095970153808594
5.4836273193359375e-05,0.10904860496520996,0.0011615236206054813,0.176858,3.314018249511719e-05,0.0001285076141357422
0.00011134147644042969,0.07443523406982422,0.0013949073486328178,0.076732,2.6941299438476562e-05,9.703636169433594e-05
9.1552734375e-05,0.08147382736206055,0.003319421768188474,0.112125,3.552436828613281e-05,0.00012302398681640625
9.679794311523438e-05,0.03493309020996094,0.003029312896728517,0.0702,2.574920654296875e-05,0.00010728836059570312
7.796287536621094e-05,0.058870553970336914,0.005845617507934581,0.152826,3.719329833984375e-05,0.00013136863708496094
6.866455078125e-05,0.05148029327392578,0.003247256561279291,0.083529,3.170967102050781e-05,0.00011181831359863281
0.00010013580322265625,0.04360032081604004,0.008520610321044925,0.105237,2.8848648071289062e-05,0.00010585784912109375
6.198883056640625e-05,0.07995867729187012,0.0036649379730224613,0.07775,2.7894973754882812e-05,0.00010752677917480469
5.269050598144531e-05,0.05711698532104492,0.00411259439086914,0.086424,2.47955322265625e-05,9.250640869140625e-05
8.0108642578125e-05,0.0816960334777832,0.016551127578735364,0.191373,2.8371810913085938e-05,9.799003601074219e-05
7.700920104980469e-05,0.07386994361877441,0.010200847976684566,0.072482,2.5987625122070312e-05,0.00011014938354492188
8.082389831542969e-05,0.06714010238647461,0.0021331273498535197,0.132406,3.123283386230469e-05,0.00012826919555664062
6.437301635742188e-05,0.08228278160095215,0.0018034159088134716,0.10061,3.2901763916015625e-05,0.00010967254638671875
5.8650970458984375e-05,0.0952298641204834,0.0008600078582763626,0.24265,3.647804260253906e-05,0.00012445449829101562
6.794929504394531e-05,0.05529928207397461,0.013251189254760737,0.164276,3.4332275390625e-05,0.00012540817260742188
9.775161743164062e-05,0.0487668514251709,0.01722114213562012,0.086114,2.5987625122070312e-05,9.322166442871094e-05
7.724761962890625e-05,0.050896406173706055,0.0059192873382568345,0.080985,3.457069396972656e-05,0.00011873245239257812
7.915496826171875e-05,0.07152891159057617,0.01317684828186036,0.141311,3.314018249511719e-05,0.00011587142944335938
0.0001049041748046875,0.049352169036865234,0.003525802581787113,0.113007,3.361701965332031e-05,0.00012040138244628906
0.00010442733764648438,0.048256874084472656,0.006590915924072266,0.062694,3.24249267578125e-05,0.00015592575073242188
0.00010395050048828125,0.08613324165344238,0.0023022655487060506,0.0796,4.458427429199219e-05,0.0001785755157470703
9.202957153320312e-05,0.032819509506225586,0.007008811538696286,0.155282,3.314018249511719e-05,0.00011396408081054688
9.512901306152344e-05,0.05621147155761719,0.00614825166320801,0.066439,3.123283386230469e-05,0.00011992454528808594
7.987022399902344e-05,0.0716698169708252,0.009566877380371097,0.117309,4.673004150390625e-05,0.000179290771484375
0.00010538101196289062,0.07138824462890625,0.008461720077514653,0.069808,4.1484832763671875e-05,0.00013780593872070312
8.630752563476562e-05,0.05618548393249512,0.002369493041992188,0.174539,3.123283386230469e-05,0.0001125335693359375
7.843971252441406e-05,0.030735015869140625,0.002067909027099607,0.072549,2.5272369384765625e-05,8.988380432128906e-05
9.131431579589844e-05,0.05350065231323242,0.005805972335815424,0.063977,3.0517578125e-05,0.00012302398681640625
8.893013000488281e-05,0.037946224212646484,0.007275481964111333,0.080299,3.790855407714844e-05,0.0001392364501953125
0.0001201629638671875,0.05185198783874512,0.0014091811523437442,0.072039,2.6226043701171875e-05,9.870529174804688e-05
7.319450378417969e-05,0.09053874015808105,0.0035836048431396594,0.167368,3.075599670410156e-05,0.000118255615234375
8.440017700195312e-05,0.0769047737121582,0.013447063812255855,0.068166,3.647804260253906e-05,0.00012922286987304688
9.250640869140625e-05,0.06489324569702148,0.0028688542175292903,0.116195,2.9802322387695312e-05,0.00011682510375976562
9.560585021972656e-05,0.06366181373596191,0.0024609594268798773,0.109658,3.266334533691406e-05,0.00011944770812988281
0.00011396408081054688,0.053314924240112305,0.003014537292480468,0.132494,2.8133392333984375e-05,9.894371032714844e-05
0.00010442733764648438,0.05523872375488281,0.014004438049316406,0.089268,4.482269287109375e-05,0.0001647472381591797
0.00011563301086425781,0.06422805786132812,0.002646720321655277,0.092442,3.981590270996094e-05,0.00013828277587890625
0.00010609626770019531,0.08606433868408203,0.010686588104248052,0.119417,2.6464462280273438e-05,0.00010275840759277344
7.367134094238281e-05,0.06313395500183105,0.02733706811523437,0.102664,2.2411346435546875e-05,8.916854858398438e-05
8.082389831542969e-05,0.07934975624084473,0.0022917278137207092,0.084516,2.4318695068359375e-05,8.916854858398438e-05
9.560585021972656e-05,0.09555220603942871,0.005697519226074213,0.072705,4.6253204345703125e-05,0.00016760826110839844
9.250640869140625e-05,0.12977266311645508,0.012978110321044928,0.077342,2.8848648071289062e-05,0.00010514259338378906
0.0001163482666015625,0.06140875816345215,0.0060386747741699165,0.079185,3.814697265625e-05,0.00013446807861328125
9.274482727050781e-05,0.10424351692199707,0.0017620477905273407,0.114776,2.6464462280273438e-05,0.00010561943054199219
9.059906005859375e-05,0.040839195251464844,0.006766627502441405,0.069925,3.9577484130859375e-05,0.00013256072998046875
0.000125885009765625,0.043747663497924805,0.00701117593383789,0.068259,2.9087066650390625e-05,0.0001125335693359375
0.00012302398681640625,0.039201974868774414,0.0043582578277587825,0.10619,3.600120544433594e-05,0.0001323223114013672
8.797645568847656e-05,0.03222322463989258,0.0025967117767334014,0.081952,2.8133392333984375e-05,0.00010824203491210938
7.748603820800781e-05,0.05456829071044922,0.008195092025756842,0.092259,3.528594970703125e-05,0.00012493133544921875
8.177757263183594e-05,0.0469663143157959,0.0012798800811767569,0.066539,2.7418136596679688e-05,9.799003601074219e-05
6.4849853515625e-05,0.0437779426574707,0.002990845504760739,0.071509,2.6941299438476562e-05,0.0001087188720703125
8.916854858398438e-05,0.04220390319824219,0.0011073864593505733,0.133061,3.504753112792969e-05,0.00012993812561035156
8.296966552734375e-05,0.05884122848510742,0.00890105805969238,0.069969,2.8848648071289062e-05,0.00011682510375976562
8.20159912109375e-05,0.037117719650268555,0.0014668803253173879,0.067546,3.504753112792969e-05,0.00013017654418945312
6.794929504394531e-05,0.06006789207458496,0.009401347030639662,0.135061,2.5510787963867188e-05,0.00010824203491210938
8.273124694824219e-05,0.02405238151550293,0.009961102813720701,0.067081,2.6702880859375e-05,9.870529174804688e-05
7.891654968261719e-05,0.02970147132873535,0.001099483642578128,0.06734,3.9577484130859375e-05,0.00012254714965820312
9.083747863769531e-05,0.03808903694152832,0.0054861523284912145,0.077386,2.9087066650390625e-05,0.00010156631469726562
7.891654968261719e-05,0.049393653869628906,0.0038637843170165886,0.165921,3.0279159545898438e-05,0.00011157989501953125
6.175041198730469e-05,0.03875470161437988,0.004007398330688472,0.074938,2.956390380859375e-05,0.00010633468627929688
5.269050598144531e-05,0.061246633529663086,0.0030645148620605522,0.081339,2.6464462280273438e-05,0.00010395050048828125
7.295608520507812e-05,0.05323147773742676,0.0077905167083740234,0.075877,2.956390380859375e-05,0.00010442733764648438
7.2479248046875e-05,0.06032967567443848,0.0007764546356201218,0.068379,3.457069396972656e-05,0.0001316070556640625
0.00011396408081054688,0.05600285530090332,0.010267840835571293,0.092178,3.504753112792969e-05,0.00013589859008789062
6.29425048828125e-05,0.07046031951904297,0.0016609562225341767,0.098693,3.528594970703125e-05,0.00013375282287597656
8.225440979003906e-05,0.08197736740112305,0.00547769415283203,0.069051,2.9325485229492188e-05,0.00011110305786132812
6.747245788574219e-05,0.09202742576599121,0.006428792236328126,0.086852,2.384185791015625e-05,8.893013000488281e-05
0.00011110305786132812,0.05603194236755371,0.003292442245483404,0.07558,2.4557113647460938e-05,9.894371032714844e-05
0.00010848045349121094,0.03996396064758301,0.006363987182617187,0.071576,2.47955322265625e-05,8.96453857421875e-05
9.918212890625e-05,0.07631111145019531,0.006822289184570313,0.110596,3.457069396972656e-05,0.0001227855682373047
8.559226989746094e-05,0.0630042552947998,0.0007894254760742181,0.072242,3.6716461181640625e-05,0.0001327991485595703
9.655952453613281e-05,0.03225588798522949,0.015418546249389653,0.072098,3.981590270996094e-05,0.00015974044799804688
8.58306884765625e-05,0.08736848831176758,0.009922212341308606,0.161372,3.2901763916015625e-05,0.00011134147644042969
0.0006492137908935547,0.05904269218444824,0.004281938186645504,0.066459,3.552436828613281e-05,0.00012445449829101562
6.937980651855469e-05,0.046716928482055664,0.0076661546478271475,0.070924,2.4318695068359375e-05,9.107589721679688e-05
7.200241088867188e-05,0.04789924621582031,0.002853857345581051,0.067055,3.123283386230469e-05,0.00011897087097167969
9.560585021972656e-05,0.040804147720336914,0.001305147735595702,0.170433,2.9802322387695312e-05,0.00011420249938964844
9.250640869140625e-05,0.0471951961517334,0.008764623031616209,0.09489,3.075599670410156e-05,0.00010609626770019531
6.222724914550781e-05,0.07749414443969727,0.013259139358520508,0.119463,3.743171691894531e-05,0.0001239776611328125
0.00010061264038085938,0.04909801483154297,0.004014307083129887,0.183361,3.0279159545898438e-05,0.00012540817260742188
0.00013303756713867188,0.04442167282104492,0.006500887390136725,0.075579,3.719329833984375e-05,0.00012683868408203125
6.031990051269531e-05,0.040404319763183594,0.021802563537597658,0.117061,3.170967102050781e-05,0.0001068115234375
0.00014662742614746094,0.05041837692260742,0.006897683609008776,0.154737,3.337860107421875e-05,0.00013327598571777344
9.036064147949219e-05,0.04227709770202637,0.0016912483978271525,0.097895,2.574920654296875e-05,9.846687316894531e-05
8.630752563476562e-05,0.05326390266418457,0.0013385126037597783,0.142333,4.291534423828125e-05,0.00016164779663085938
9.751319885253906e-05,0.046886444091796875,0.00460697178649902,0.117177,3.218650817871094e-05,0.00011610984802246094
8.082389831542969e-05,0.050323486328125,0.002157598098754876,0.202216,4.792213439941406e-05,0.00016760826110839844
0.00011324882507324219,0.028301715850830078,0.0023985726470947266,0.132188,3.0994415283203125e-05,0.00012087821960449219
8.678436279296875e-05,0.05007004737854004,0.004998347915649404,0.139886,2.9802322387695312e-05,0.00010538101196289062
9.775161743164062e-05,0.057369232177734375,0.002898100830078132,0.083974,3.314018249511719e-05,0.00012445449829101562
7.653236389160156e-05,0.04527759552001953,0.0010685361175536978,0.146272,3.266334533691406e-05,0.00012421607971191406
0.00010967254638671875,0.05744504928588867,0.003654403366088868,0.080386,3.266334533691406e-05,0.00011587142944335938
8.821487426757812e-05,0.04912114143371582,0.0043436122131347565,0.142105,3.0040740966796875e-05,0.0001232624053955078
9.942054748535156e-05,0.03594636917114258,0.0014096596069335943,0.076043,3.600120544433594e-05,0.00010061264038085938
6.437301635742188e-05,0.04883170127868652,0.0011129330139160176,0.073627,2.384185791015625e-05,0.00010442733764648438
0.00012636184692382812,0.05576205253601074,0.018242009307861323,0.195248,4.0531158447265625e-05,0.00018358230590820312
9.393692016601562e-05,0.05847430229187012,0.009243745300292969,0.096678,2.7418136596679688e-05,0.00010395050048828125
0.00011348724365234375,0.0669560432434082,0.0025378188171386734,0.084021,2.8848648071289062e-05,0.00010538101196289062
0.00012230873107910156,0.044861793518066406,0.01151443333435058,0.086277,2.9087066650390625e-05,0.00011110305786132812
8.940696716308594e-05,0.049878835678100586,0.006362418426513666,0.215786,2.47955322265625e-05,9.131431579589844e-05
0.00011539459228515625,0.05407857894897461,0.009381210708618165,0.120725,3.075599670410156e-05,0.00010514259338378906
0.00010418891906738281,0.0527188777923584,0.005643319000244146,0.097436,3.361701965332031e-05,0.00012135505676269531
8.249282836914062e-05,0.04766488075256348,0.004143729095458987,0.096745,2.765655517578125e-05,0.00010633468627929688
7.843971252441406e-05,0.06221628189086914,0.0028629532012939413,0.063184,2.8133392333984375e-05,0.00011372566223144531
0.0001442432403564453,0.06900262832641602,0.0007634331970214903,0.106122,2.9802322387695312e-05,0.00011038780212402344
9.059906005859375e-05,0.04945659637451172,0.002387545394897439,0.252825,3.0040740966796875e-05,0.00011515617370605469
8.630752563476562e-05,0.08853912353515625,0.004328621063232424,0.08384,3.1948089599609375e-05,0.00011873245239257812
9.894371032714844e-05,0.05293440818786621,0.007531740753173824,0.080058,3.790855407714844e-05,0.0001316070556640625
7.772445678710938e-05,0.058007240295410156,0.0008097786712646382,0.14527,2.9802322387695312e-05,9.989738464355469e-05
9.036064147949219e-05,0.07675886154174805,0.01020204985046387,0.094926,2.6226043701171875e-05,8.749961853027344e-05
8.916854858398438e-05,0.07291913032531738,0.005477825698852537,0.069815,3.2901763916015625e-05,0.0001239776611328125
9.822845458984375e-05,0.04116106033325195,0.0034513831634521708,0.302098,3.0040740966796875e-05,0.00011134147644042969
0.00011968612670898438,0.04083728790283203,0.004806044219970704,0.082551,5.1021575927734375e-05,0.00017690658569335938
7.987022399902344e-05,0.036232948303222656,0.0016711439971923842,0.075612,3.0279159545898438e-05,0.00010919570922851562
7.534027099609375e-05,0.05685544013977051,0.0061160342407226564,0.169155,2.9325485229492188e-05,0.00010848045349121094
0.00010085105895996094,0.0476839542388916,0.010812721481323243,0.082135,2.5510787963867188e-05,9.799003601074219e-05
9.5367431640625e-05,0.06700420379638672,0.006701596038818355,0.084082,4.9114227294921875e-05,0.00017189979553222656
0.00010228157043457031,0.05747795104980469,0.010441012329101565,0.081106,2.8133392333984375e-05,9.989738464355469e-05
9.226799011230469e-05,0.06332778930664062,0.005505829238891605,0.071475,2.6464462280273438e-05,0.00010204315185546875
7.05718994140625e-05,0.08768153190612793,0.0007239771881103474,0.190446,2.3365020751953125e-05,8.511543273925781e-05
7.677078247070312e-05,0.08313155174255371,0.008162203750610358,0.087915,3.4809112548828125e-05,0.0001270771026611328
9.72747802734375e-05,0.07183504104614258,0.004541917358398435,0.060039,3.552436828613281e-05,0.00013065338134765625
0.00011444091796875,0.05569005012512207,0.0037299921417236342,0.09651,3.814697265625e-05,0.00012564659118652344
6.151199340820312e-05,0.06568288803100586,0.003443733139038091,0.12308,3.4332275390625e-05,0.0001418590545654297
6.270408630371094e-05,0.03721022605895996,0.005784023971557611,0.06653,2.7418136596679688e-05,0.00010180473327636719
9.250640869140625e-05,0.048558712005615234,0.005502227737426757,0.090698,2.8133392333984375e-05,0.00010943412780761719
7.987022399902344e-05,0.1095573902130127,0.0032544240570068494,0.12729,6.151199340820312e-05,0.0001385211944580078
7.009506225585938e-05,0.031111955642700195,0.0023217402038574197,0.074769,2.8371810913085938e-05,0.00010776519775390625
0.00010991096496582031,0.036299705505371094,0.005011802871704107,0.068017,3.361701965332031e-05,0.00011348724365234375
8.082389831542969e-05,0.038976430892944336,0.0011406998901367232,0.085822,3.5762786865234375e-05,0.0001633167266845703
7.581710815429688e-05,0.04393267631530762,0.000870180969238285,0.06387,3.647804260253906e-05,0.0001304149627685547
9.012222290039062e-05,0.061424970626831055,0.008694359649658201,0.074436,2.8371810913085938e-05,0.00010251998901367188
8.749961853027344e-05,0.0625312328338623,0.01441877149963379,0.077056,2.9087066650390625e-05,0.00010824203491210938
6.532669067382812e-05,0.05803728103637695,0.000911214904785157,0.05792,3.147125244140625e-05,0.00012493133544921875
9.250640869140625e-05,0.0619511604309082,0.006662097229003905,0.086036,3.0994415283203125e-05,0.00010967254638671875
0.00010538101196289062,0.06027817726135254,0.00119288838195801,0.060347,3.314018249511719e-05,0.0001201629638671875
7.462501525878906e-05,0.05609846115112305,0.0028872542724609346,0.115664,3.0279159545898438e-05,0.00011324882507324219
9.059906005859375e-05,0.03168606758117676,0.00522791107177735,0.083295,3.6716461181640625e-05,0.000133514404296875
9.107589721679688e-05,0.04421257972717285,0.002483749832153326,0.084586,2.9087066650390625e-05,0.00012159347534179688
6.079673767089844e-05,0.051903486251831055,0.0019635775909423864,0.070864,3.266334533691406e-05,0.00011396408081054688
0.00010013580322265625,0.041159629821777344,0.005235160980224612,0.14534,2.7894973754882812e-05,0.0001125335693359375
0.00010251998901367188,0.049178361892700195,0.00180833323669434,0.075193,3.314018249511719e-05,0.00011754035949707031
7.605552673339844e-05,0.04593372344970703,0.007375143661499023,0.09561,3.266334533691406e-05,0.000118255615234375
8.654594421386719e-05,0.06024909019470215,0.002025786819458003,0.09406,3.5762786865234375e-05,0.00011706352233886719
9.1552734375e-05,0.035440921783447266,0.000804501190185547,0.18861,3.0994415283203125e-05,0.00011324882507324219
8.702278137207031e-05,0.05536079406738281,0.010956482315063479,0.072475,3.218650817871094e-05,0.00012373924255371094
7.62939453125e-05,0.038042545318603516,0.010330129318237305,0.09282,3.3855438232421875e-05,0.00011897087097167969
6.4849853515625e-05,0.058264970779418945,0.002756869323730468,0.084717,3.314018249511719e-05,0.00013065338134765625
9.679794311523438e-05,0.04500865936279297,0.004122387908935543,0.193776,4.3392181396484375e-05,0.00010418891906738281
8.130073547363281e-05,0.07678461074829102,0.003631439666748046,0.08802,3.266334533691406e-05,0.00012373924255371094
5.626678466796875e-05,0.06994485855102539,0.0007932365570068323,0.119009,3.4809112548828125e-05,0.00012922286987304688
0.0001266002655029297,0.06992530822753906,0.012790661865234379,0.083519,2.765655517578125e-05,9.560585021972656e-05
6.961822509765625e-05,0.10817551612854004,0.004322824615478518,0.087156,3.4332275390625e-05,9.918212890625e-05
7.128715515136719e-05,0.08641171455383301,0.0051873555145263706,0.094829,2.6702880859375e-05,0.00010061264038085938
0.00012826919555664062,0.0313572883605957,0.014046360931396495,0.176915,2.574920654296875e-05,9.1552734375e-05
7.581710815429688e-05,0.06901788711547852,0.004548962707519533,0.10213,3.0040740966796875e-05,0.00011992454528808594
0.00010728836059570312,0.05881929397583008,0.0015693986816406325,0.135733,3.337860107421875e-05,0.0001220703125
8.96453857421875e-05,0.04736447334289551,0.00648968203735352,0.090818,4.100799560546875e-05,0.00017642974853515625
8.654594421386719e-05,0.11139416694641113,0.009584303909301761,0.084144,3.3855438232421875e-05,0.00012373924255371094
0.00011968612670898438,0.06891345977783203,0.0007320457458496049,0.086275,2.574920654296875e-05,9.274482727050781e-05
0.00012731552124023438,0.05610084533691406,0.004438457275390627,0.060049,3.314018249511719e-05,0.00011849403381347656
0.0001163482666015625,0.05217862129211426,0.001339909011840834,0.145468,2.9087066650390625e-05,0.00013828277587890625
0.00013899803161621094,0.052915334701538086,0.007177838867187494,0.079782,3.1948089599609375e-05,0.00011658668518066406
0.00012230873107910156,0.08313918113708496,0.0016941712646484364,0.132772,3.123283386230469e-05,0.00011467933654785156
8.630752563476562e-05,0.06747150421142578,0.005858441375732423,0.078526,3.24249267578125e-05,0.00011801719665527344
9.846687316894531e-05,0.03939986228942871,0.0009751564941406221,0.092504,4.315376281738281e-05,0.0001690387725830078
9.012222290039062e-05,0.05926966667175293,0.011756701370239264,0.182054,2.9802322387695312e-05,0.00011944770812988281
6.890296936035156e-05,0.05081033706665039,0.009009658798217773,0.097691,2.956390380859375e-05,0.00011324882507324219
9.489059448242188e-05,0.07554054260253906,0.0007898361968994155,0.094595,3.6716461181640625e-05,0.00011396408081054688
0.00011014938354492188,0.08476781845092773,0.011227309249877929,0.065651,2.5987625122070312e-05,9.560585021972656e-05
8.106231689453125e-05,0.10220003128051758,0.0014803579254150379,0.067358,3.3855438232421875e-05,0.00011372566223144531
9.441375732421875e-05,0.0633997917175293,0.004191172409057614,0.106575,3.147125244140625e-05,0.0001201629638671875
0.00011372566223144531,0.0670628547668457,0.002218020080566402,0.213176,3.123283386230469e-05,0.00011396408081054688
0.000110626220703125,0.06819844245910645,0.002654632324218753,0.105431,3.457069396972656e-05,0.00012302398681640625
0.00010347366333007812,0.06657028198242188,0.0014200138702392534,0.080086,3.0994415283203125e-05,0.00010943412780761719
8.845329284667969e-05,0.06511616706848145,0.00805304354858398,0.068208,4.076957702636719e-05,0.00011754035949707031
0.00011777877807617188,0.06044888496398926,0.0008331795806884729,0.070788,2.6702880859375e-05,0.0001068115234375
0.00010156631469726562,0.09278726577758789,0.005238343231201176,0.161658,2.86102294921875e-05,0.00011277198791503906
8.20159912109375e-05,0.058063507080078125,0.007025639068603512,0.114513,3.0517578125e-05,0.00011897087097167969
9.226799011230469e-05,0.04583239555358887,0.010874848007202148,0.068051,2.5987625122070312e-05,0.00013017654418945312
0.00012230873107910156,0.06623578071594238,0.006729961471557619,0.119295,2.5510787963867188e-05,0.00012683868408203125
9.989738464355469e-05,0.056162118911743164,0.008317497299194329,0.074177,2.9087066650390625e-05,0.00011157989501953125
7.009506225585938e-05,0.048593997955322266,0.007745872695922848,0.109892,2.3603439331054688e-05,8.821487426757812e-05
0.0001087188720703125,0.08263421058654785,0.0007259032287597611,0.068971,2.5033950805664062e-05,0.00010657310485839844
0.00011229515075683594,0.07528114318847656,0.0010094893646240277,0.089555,3.695487976074219e-05,0.00011277198791503906
9.417533874511719e-05,0.05816984176635742,0.0062880905303955015,0.137634,2.5510787963867188e-05,9.179115295410156e-05
9.512901306152344e-05,0.07547998428344727,0.0033185795898437453,0.081238,2.5272369384765625e-05,9.441375732421875e-05
0.00012493133544921875,0.06984066963195801,0.0018375638732910093,0.064449,2.384185791015625e-05,8.893013000488281e-05
0.00012493133544921875,0.06830310821533203,0.006133730117797845,0.086083,3.62396240234375e-05,0.0001316070556640625
7.915496826171875e-05,0.030355215072631836,0.001461325271606445,0.071742,2.8133392333984375e-05,0.00010633468627929688
9.512901306152344e-05,0.038495779037475586,0.001749458114624028,0.092233,2.384185791015625e-05,8.845329284667969e-05
9.083747863769531e-05,0.08994126319885254,0.014240947814941396,0.144604,2.7179718017578125e-05,8.702278137207031e-05
9.5367431640625e-05,0.0722806453704834,0.0033172964782714753,0.200553,3.7670135498046875e-05,0.00013756752014160156
9.894371032714844e-05,0.04922080039978027,0.006320077926635748,0.111118,3.24249267578125e-05,0.00012087821960449219
7.987022399902344e-05,0.07014703750610352,0.0016116467437744114,0.089104,3.5762786865234375e-05,0.000133514404296875
8.559226989746094e-05,0.07796168327331543,0.004094848526000977,0.073462,3.600120544433594e-05,0.0001442432403564453
7.700920104980469e-05,0.10026669502258301,0.019460524078369137,0.070954,3.409385681152344e-05,0.0001163482666015625
9.655952453613281e-05,0.08233428001403809,0.011339141616821286,0.07774,3.4809112548828125e-05,0.00012350082397460938
7.581710815429688e-05,0.06630730628967285,0.005160977371215819,0.132217,2.86102294921875e-05,0.00010442733764648438
0.00010418891906738281,0.09006357192993164,0.011974996017456052,0.142376,3.0517578125e-05,0.00010395050048828125
8.440017700195312e-05,0.05680489540100098,0.0016203972473144562,0.093511,3.1948089599609375e-05,0.00012803077697753906
7.605552673339844e-05,0.0772550106048584,0.00938153121948243,0.15502,2.6226043701171875e-05,9.775161743164062e-05
6.866455078125e-05,0.07698535919189453,0.0017287532653808557,0.139241,2.765655517578125e-05,0.00011682510375976562
6.508827209472656e-05,0.06807112693786621,0.005575654174804684,0.068748,2.9325485229492188e-05,0.00010848045349121094
9.34600830078125e-05,0.042795658111572266,0.007742211975097668,0.130511,4.553794860839844e-05,0.0001671314239501953
9.703636169433594e-05,0.08001303672790527,0.003589469482421878,0.089348,2.86102294921875e-05,0.00012183189392089844
6.556510925292969e-05,0.058449745178222656,0.01362587330627442,0.075747,2.8371810913085938e-05,0.0001201629638671875
0.00010180473327636719,0.0753011703491211,0.0028686185150146454,0.078697,2.8133392333984375e-05,0.00011157989501953125
8.440017700195312e-05,0.07287454605102539,0.006251868347167969,0.123321,3.147125244140625e-05,0.00012135505676269531
0.00010228157043457031,0.07026553153991699,0.00356795094299317,0.074872,3.170967102050781e-05,0.00012111663818359375
9.5367431640625e-05,0.07239937782287598,0.002873414901733401,0.192271,3.218650817871094e-05,0.00012755393981933594
0.00011301040649414062,0.1051480770111084,0.004638901977539064,0.10972,3.5762786865234375e-05,0.00012445449829101562
8.487701416015625e-05,0.045990943908691406,0.0020966625213622997,0.099375,2.86102294921875e-05,0.00011897087097167969
9.870529174804688e-05,0.05411076545715332,0.0008818148956298844,0.076264,3.1948089599609375e-05,0.00011777877807617188
0.00015974044799804688,0.04093575477600098,0.011600767150878905,0.076184,3.147125244140625e-05,0.00010466575622558594
0.00012731552124023438,0.0763998031616211,0.0015465867004394451,0.129504,3.528594970703125e-05,0.0001201629638671875
9.369850158691406e-05,0.032675743103027344,0.00854599194335938,0.077052,3.337860107421875e-05,0.0001270771026611328
0.00011372566223144531,0.05072832107543945,0.007291049041748043,0.08021,3.743171691894531e-05,0.0001304149627685547
0.00014591217041015625,0.07230591773986816,0.01215642054748535,0.097318,3.814697265625e-05,0.00011777877807617188
8.273124694824219e-05,0.0573267936706543,0.0065940814056396485,0.088796,2.574920654296875e-05,8.7738037109375e-05
0.00010800361633300781,0.06079745292663574,0.002889129837036139,0.083267,2.574920654296875e-05,8.916854858398438e-05
6.651878356933594e-05,0.046838998794555664,0.0050572233581542975,0.075585,3.0279159545898438e-05,0.00012111663818359375
0.00011038780212402344,0.04729938507080078,0.0023682692413330014,0.093687,3.4332275390625e-05,0.0001220703125
0.00011563301086425781,0.04841876029968262,0.003053271057128909,0.064773,3.0994415283203125e-05,0.00011515617370605469
8.559226989746094e-05,0.07225179672241211,0.0014500922241210967,0.082396,3.0040740966796875e-05,0.00010609626770019531
7.224082946777344e-05,0.0737922191619873,0.0014851603698730481,0.083605,3.409385681152344e-05,0.00012445449829101562
8.273124694824219e-05,0.07033991813659668,0.01325941400146484,0.097404,4.410743713378906e-05,0.0001423358917236328
9.202957153320312e-05,0.05708622932434082,0.008428734176635741,0.084107,3.337860107421875e-05,0.00011730194091796875
0.0001049041748046875,0.07058310508728027,0.003120497924804691,0.072668,3.409385681152344e-05,0.00010919570922851562
0.00010013580322265625,0.05079913139343262,0.006653681533813474,0.066707,3.24249267578125e-05,0.0001220703125
8.296966552734375e-05,0.07564830780029297,0.0055667199554443325,0.118981,3.314018249511719e-05,0.0001392364501953125
0.00010776519775390625,0.0521242618560791,0.004343617019653315,0.073815,3.910064697265625e-05,0.00013327598571777344
8.034706115722656e-05,0.04117631912231445,0.0019586771240234363,0.090851,3.266334533691406e-05,0.00010561943054199219
8.606910705566406e-05,0.034147024154663086,0.0035725784606933653,0.079368,3.075599670410156e-05,0.00012183189392089844
8.940696716308594e-05,0.030481815338134766,0.0019258144073486388,0.104082,3.4332275390625e-05,0.00012302398681640625
7.462501525878906e-05,0.03722047805786133,0.006174122116088865,0.093003,4.172325134277344e-05,0.00017595291137695312
9.465217590332031e-05,0.05730438232421875,0.00711607742309571,0.07075,2.47955322265625e-05,9.5367431640625e-05
9.107589721679688e-05,0.05006098747253418,0.0035962179107666,0.083608,2.5987625122070312e-05,0.00010824203491210938
7.2479248046875e-05,0.02298116683959961,0.006289813079833978,0.067835,4.458427429199219e-05,0.00013017654418945312
7.963180541992188e-05,0.0614161491394043,0.002521034774780273,0.09919,2.956390380859375e-05,0.00011682510375976562
9.393692016601562e-05,0.029844045639038086,0.0054239878082275456,0.081435,3.600120544433594e-05,0.00012421607971191406
9.012222290039062e-05,0.06613469123840332,0.0019824716949462876,0.06076,3.218650817871094e-05,0.00011777877807617188
9.250640869140625e-05,0.04195880889892578,0.011552666183471678,0.060954,3.4332275390625e-05,0.0001227855682373047
7.295608520507812e-05,0.04387259483337402,0.0020782674865722633,0.067817,3.1948089599609375e-05,0.00011181831359863281
0.00010085105895996094,0.05536985397338867,0.0015029087677001923,0.065986,2.7179718017578125e-05,9.679794311523438e-05
9.584426879882812e-05,0.02929544448852539,0.0030636699981689414,0.068568,3.1948089599609375e-05,0.00011372566223144531
8.845329284667969e-05,0.029109477996826172,0.002449631469726557,0.070207,2.7418136596679688e-05,0.00010609626770019531
9.5367431640625e-05,0.04499983787536621,0.009597241760253908,0.071199,2.7418136596679688e-05,0.00011849403381347656
8.749961853027344e-05,0.06724286079406738,0.0034512751159667954,0.064694,2.6464462280273438e-05,0.00010204315185546875
8.702278137207031e-05,0.05742931365966797,0.005183323516845709,0.07311,3.933906555175781e-05,0.00013113021850585938
0.00010180473327636719,0.02424025535583496,0.004984256423950194,0.059636,3.457069396972656e-05,0.00012540817260742188
9.369850158691406e-05,0.0395200252532959,0.005205079895019532,0.065219,2.8371810913085938e-05,0.00012135505676269531
9.799003601074219e-05,0.04706263542175293,0.001236030670166019,0.113604,2.4557113647460938e-05,9.512901306152344e-05
6.866455078125e-05,0.044875383377075195,0.003624872634887699,0.090277,3.361701965332031e-05,0.00012803077697753906
7.653236389160156e-05,0.05690598487854004,0.010224823867797855,0.071738,3.8623809814453125e-05,0.0001392364501953125
0.000110626220703125,0.05178666114807129,0.0025392250061035126,0.093975,4.267692565917969e-05,0.0001513957977294922
9.202957153320312e-05,0.0374147891998291,0.00359096603393555,0.0842,2.8848648071289062e-05,0.0001068115234375
9.083747863769531e-05,0.04523158073425293,0.0125808332824707,0.152535,3.170967102050781e-05,0.00011134147644042969
7.605552673339844e-05,0.03150320053100586,0.002276327362060543,0.071385,2.9325485229492188e-05,0.00011873245239257812
0.00012230873107910156,0.05078887939453125,0.003735653869628902,0.123783,2.6464462280273438e-05,0.00011420249938964844
9.369850158691406e-05,0.057532548904418945,0.007898390960693363,0.079925,3.814697265625e-05,0.00013399124145507812
0.00010132789611816406,0.06063389778137207,0.005409084259033206,0.074639,3.838539123535156e-05,0.00011491775512695312
0.00011467933654785156,0.052532196044921875,0.005741497421264646,0.1086,2.956390380859375e-05,0.0001068115234375
8.392333984375e-05,0.04698920249938965,0.0072597559814453205,0.158712,3.695487976074219e-05,0.0001583099365234375
9.202957153320312e-05,0.04478764533996582,0.005948743011474605,0.116123,3.9577484130859375e-05,0.00011754035949707031
8.487701416015625e-05,0.061823368072509766,0.001973658370971673,0.11045,3.2901763916015625e-05,0.00012040138244628906
7.796287536621094e-05,0.053642988204956055,0.0008358058776855443,0.116191,2.8848648071289062e-05,0.00010848045349121094
9.083747863769531e-05,0.038376569747924805,0.0023892120208740264,0.153666,2.574920654296875e-05,9.608268737792969e-05
0.0001480579376220703,0.04273557662963867,0.0065371921234130825,0.208457,2.1696090698242188e-05,8.344650268554688e-05
9.822845458984375e-05,0.06371283531188965,0.0106195756072998,0.087663,2.9802322387695312e-05,0.0001125335693359375
9.226799011230469e-05,0.07070565223693848,0.012618838195800786,0.07887,3.361701965332031e-05,0.00010895729064941406
0.00010347366333007812,0.05898785591125488,0.004236836181640613,0.225839,2.6702880859375e-05,0.00010776519775390625
0.00010538101196289062,0.10101723670959473,0.004750881607055668,0.078343,3.170967102050781e-05,0.00011944770812988281
0.00011157989501953125,0.07651615142822266,0.0036569221649170036,0.148884,3.814697265625e-05,0.00012731552124023438
9.894371032714844e-05,0.08553957939147949,0.001377595474243154,0.135473,2.6702880859375e-05,0.0001010894775390625
0.00011277198791503906,0.10341620445251465,0.0036249237976074267,0.065104,3.2901763916015625e-05,0.00012063980102539062
0.0001163482666015625,0.0511927604675293,0.0045109119720458946,0.074743,3.552436828613281e-05,0.00012731552124023438
9.5367431640625e-05,0.10109686851501465,0.007098361206054685,0.08755,2.6226043701171875e-05,0.00010275840759277344
0.000110626220703125,0.048775672912597656,0.006030223892211917,0.063552,2.3603439331054688e-05,9.465217590332031e-05
9.5367431640625e-05,0.05451226234436035,0.0022655535736084004,0.074196,3.4332275390625e-05,0.00011801719665527344
9.202957153320312e-05,0.04916238784790039,0.0038393899841308587,0.079208,4.1484832763671875e-05,0.00014543533325195312
0.00011801719665527344,0.054678916931152344,0.006742683593750007,0.070833,2.6941299438476562e-05,0.00010585784912109375
8.749961853027344e-05,0.03947019577026367,0.0012608519744873037,0.089255,3.8623809814453125e-05,0.00016736984252929688
9.274482727050781e-05,0.0780801773071289,0.0011713006134033144,0.123313,3.719329833984375e-05,0.0001323223114013672
8.630752563476562e-05,0.05163145065307617,0.004090426422119139,0.093099,4.0531158447265625e-05,0.0001518726348876953
6.246566772460938e-05,0.045615196228027344,0.002251389892578129,0.076442,2.7179718017578125e-05,0.00011014938354492188
6.771087646484375e-05,0.04518747329711914,0.0017937787170410197,0.068338,3.0517578125e-05,0.00011014938354492188
8.606910705566406e-05,0.06015419960021973,0.0032663007049560516,0.078697,2.384185791015625e-05,0.00010395050048828125
9.465217590332031e-05,0.025388002395629883,0.002592693069458002,0.072497,2.7894973754882812e-05,0.0001049041748046875
9.5367431640625e-05,0.05469703674316406,0.0033122918090820325,0.103504,2.9087066650390625e-05,0.0001068115234375
7.128715515136719e-05,0.05474996566772461,0.006876852005004874,0.126757,3.4809112548828125e-05,0.00012063980102539062
0.00011229515075683594,0.04552483558654785,0.0013579557647705048,0.077226,3.528594970703125e-05,0.00013065338134765625
9.202957153320312e-05,0.05863213539123535,0.0015970295104980464,0.068509,3.218650817871094e-05,0.0001163482666015625
8.678436279296875e-05,0.057492971420288086,0.006736019927978509,0.071193,3.552436828613281e-05,0.00012803077697753906
7.295608520507812e-05,0.03130030632019043,0.009260841857910151,0.115763,2.6702880859375e-05,9.131431579589844e-05
0.00012183189392089844,0.06391358375549316,0.010347480163574216,0.064515,3.0517578125e-05,0.00012254714965820312
0.000125885009765625,0.060083627700805664,0.0031066207427978554,0.069823,2.86102294921875e-05,0.00010538101196289062
0.00012874603271484375,0.06157851219177246,0.0018721713409423774,0.099764,3.170967102050781e-05,0.00011277198791503906
8.177757263183594e-05,0.032837867736816406,0.006902114959716793,0.074854,3.62396240234375e-05,0.00013017654418945312
0.00010704994201660156,0.06042647361755371,0.00849142475891114,0.066892,3.337860107421875e-05,0.00012230873107910156
9.131431579589844e-05,0.03867316246032715,0.0032427434234619107,0.075922,2.5272369384765625e-05,0.00011372566223144531
8.320808410644531e-05,0.030790090560913086,0.00992195436096191,0.100859,2.956390380859375e-05,0.00011563301086425781
7.081031799316406e-05,0.02606678009033203,0.001174194427490241,0.078604,3.147125244140625e-05,0.00012159347534179688
7.653236389160156e-05,0.03963756561279297,0.003956904174804682,0.074273,3.552436828613281e-05,0.00013184547424316406
0.0001068115234375,0.06633496284484863,0.004309815078735346,0.112794,5.269050598144531e-05,0.00021767616271972656
9.226799011230469e-05,0.031552791595458984,0.0029887409057617192,0.065816,4.172325134277344e-05,0.00016260147094726562
0.00010848045349121094,0.04022336006164551,0.002465707138061518,0.121897,3.504753112792969e-05,0.00013256072998046875
8.845329284667969e-05,0.050540924072265625,0.007196921127319331,0.085582,3.695487976074219e-05,0.00015687942504882812
9.465217590332031e-05,0.06111907958984375,0.011728764144897458,0.063308,3.695487976074219e-05,0.00012731552124023438
7.367134094238281e-05,0.05757856369018555,0.011922205703735353,0.078082,3.457069396972656e-05,0.00012254714965820312
7.963180541992188e-05,0.09192490577697754,0.005962089813232423,0.062187,2.9802322387695312e-05,0.00012159347534179688
9.584426879882812e-05,0.05779719352722168,0.009968177551269525,0.100556,3.314018249511719e-05,0.00012063980102539062
0.00010275840759277344,0.0327301025390625,0.009807939773559565,0.068694,2.6464462280273438e-05,0.00010466575622558594
8.7738037109375e-05,0.04339027404785156,0.006774101013183598,0.073181,4.124641418457031e-05,0.00016498565673828125
6.747245788574219e-05,0.0701146125793457,0.00769117143249512,0.145174,3.6716461181640625e-05,0.00012993812561035156
8.368492126464844e-05,0.052628278732299805,0.006928176727294927,0.080035,3.1948089599609375e-05,0.00011682510375976562
8.678436279296875e-05,0.047937870025634766,0.01851759313964843,0.085431,2.6941299438476562e-05,0.00010013580322265625
5.817413330078125e-05,0.07468438148498535,0.0011967424621582012,0.079126,2.288818359375e-05,9.417533874511719e-05
7.486343383789062e-05,0.07360720634460449,0.0016470233154296937,0.08113,2.9802322387695312e-05,0.00011205673217773438
0.00010037422180175781,0.07725119590759277,0.0046119080505371,0.190229,3.600120544433594e-05,0.00012731552124023438
8.392333984375e-05,0.08302140235900879,0.0021114648742675823,0.095633,2.47955322265625e-05,0.00010323524475097656
0.00011134147644042969,0.05786943435668945,0.0058118689422607395,0.089562,2.5987625122070312e-05,9.870529174804688e-05
9.226799011230469e-05,0.05733466148376465,0.0013177986450195328,0.068618,2.6702880859375e-05,0.000102996826171875
7.867813110351562e-05,0.0535433292388916,0.0030764321136474704,0.151245,3.528594970703125e-05,0.0001239776611328125
0.00010633468627929688,0.05286383628845215,0.013970329376220697,0.092979,3.123283386230469e-05,0.00011801719665527344
9.417533874511719e-05,0.0435633659362793,0.003129940109252924,0.08092,2.8848648071289062e-05,0.00011444091796875
9.036064147949219e-05,0.049508094787597656,0.0047540116119384745,0.089145,2.6941299438476562e-05,9.059906005859375e-05
0.00011730194091796875,0.06722331047058105,0.0027267151031494102,0.078559,3.62396240234375e-05,0.00013709068298339844
8.463859558105469e-05,0.04560995101928711,0.0007819586029052805,0.134651,2.7179718017578125e-05,0.00011420249938964844
8.082389831542969e-05,0.08978080749511719,0.0007784036560058577,0.071008,2.7894973754882812e-05,0.00011277198791503906
8.487701416015625e-05,0.05715203285217285,0.007771892074584966,0.114796,2.765655517578125e-05,0.000102996826171875
0.00011539459228515625,0.057793617248535156,0.00949184899902343,0.095769,3.3855438232421875e-05,0.0001316070556640625
9.703636169433594e-05,0.048158884048461914,0.02493489672851562,0.063753,3.123283386230469e-05,0.0001163482666015625
6.222724914550781e-05,0.05534863471984863,0.003378895599365231,0.083693,3.3855438232421875e-05,0.00012302398681640625
6.628036499023438e-05,0.06186079978942871,0.002555861373901361,0.071429,2.6702880859375e-05,0.00011205673217773438
0.00010275840759277344,0.04453253746032715,0.012585076293945313,0.07929,3.147125244140625e-05,0.00011467933654785156
9.942054748535156e-05,0.04268908500671387,0.010281222854614261,0.093289,2.86102294921875e-05,0.00010776519775390625
0.0001480579376220703,0.0675811767578125,0.007714952713012702,0.071569,3.4809112548828125e-05,0.00012040138244628906
7.319450378417969e-05,0.05675387382507324,0.010933675827026368,0.077486,3.24249267578125e-05,0.0001239776611328125
7.891654968261719e-05,0.07907795906066895,0.011410897003173825,0.090339,4.100799560546875e-05,0.00016689300537109375
0.00011205673217773438,0.08567619323730469,0.0008983773956298818,0.077224,3.2901763916015625e-05,0.0001308917999267578
9.846687316894531e-05,0.07580876350402832,0.0026114832153320278,0.071551,3.4332275390625e-05,0.00014162063598632812
0.00011754035949707031,0.07765650749206543,0.0015455304718017607,0.05959,2.6226043701171875e-05,9.822845458984375e-05
7.700920104980469e-05,0.1043100357055664,0.006025086105346675,0.073287,2.47955322265625e-05,9.036064147949219e-05
7.200241088867188e-05,0.052681922912597656,0.0007977453765869169,0.150419,2.1696090698242188e-05,8.869171142578125e-05
5.53131103515625e-05,0.10301518440246582,0.004719719345092771,0.116843,2.9087066650390625e-05,0.00011563301086425781
0.00011420249938964844,0.04038572311401367,0.005772935501098628,0.067459,3.5762786865234375e-05,0.00012993812561035156
9.393692016601562e-05,0.038059234619140625,0.006660619613647459,0.080278,3.600120544433594e-05,0.00011992454528808594
9.918212890625e-05,0.036104679107666016,0.0031689819488525395,0.101909,3.361701965332031e-05,0.0001304149627685547
0.0001049041748046875,0.049884796142578125,0.0028330173492431693,0.07225,3.0040740966796875e-05,0.00011348724365234375
8.58306884765625e-05,0.06304359436035156,0.012992892608642573,0.067265,4.1484832763671875e-05,0.00010752677917480469
0.00010919570922851562,0.04333829879760742,0.0017529860382080042,0.068637,2.5510787963867188e-05,9.274482727050781e-05
0.00012159347534179688,0.0628652572631836,0.01075467774963379,0.075349,3.8623809814453125e-05,0.00013327598571777344
8.821487426757812e-05,0.06191754341125488,0.0038777369079589785,0.072719,3.337860107421875e-05,0.00012063980102539062
8.034706115722656e-05,0.06462645530700684,0.003610220199584957,0.083069,4.0531158447265625e-05,0.00016808509826660156
7.557868957519531e-05,0.04125189781188965,0.007073177810668949,0.063704,3.933906555175781e-05,0.0001251697540283203
9.655952453613281e-05,0.06250333786010742,0.006014028152465822,0.067216,3.886222839355469e-05,0.00015616416931152344
7.05718994140625e-05,0.06940579414367676,0.017702718078613275,0.080088,3.1948089599609375e-05,0.00011658668518066406
8.416175842285156e-05,0.08115720748901367,0.016198430160522456,0.081696,4.124641418457031e-05,0.00015783309936523438
8.988380432128906e-05,0.05520439147949219,0.0012755666198730475,0.070631,3.361701965332031e-05,0.00012803077697753906
7.82012939453125e-05,0.07453775405883789,0.014760527969360351,0.073199,3.123283386230469e-05,0.00011992454528808594
0.00013399124145507812,0.060271501541137695,0.006604557983398443,0.112908,5.245208740234375e-05,0.00023412704467773438
8.678436279296875e-05,0.05864310264587402,0.004251901657104498,0.079243,3.170967102050781e-05,0.00012636184692382812
9.751319885253906e-05,0.05008101463317871,0.0038328561401367173,0.06604,3.3855438232421875e-05,0.00014853477478027344
9.298324584960938e-05,0.0403897762298584,0.007294352630615231,0.080571,3.0994415283203125e-05,0.00011849403381347656
8.440017700195312e-05,0.05817246437072754,0.005004074768066399,0.071596,3.743171691894531e-05,0.00013637542724609375
8.916854858398438e-05,0.08266711235046387,0.007981620117187498,0.056029,2.765655517578125e-05,0.00011348724365234375
8.535385131835938e-05,0.05896401405334473,0.0017910615844726613,0.088458,3.4332275390625e-05,0.00013136863708496094
7.033348083496094e-05,0.04404568672180176,0.0023968318786621035,0.101166,2.6464462280273438e-05,0.000102996826171875
0.00012183189392089844,0.043820858001708984,0.01118714810180664,0.068592,3.337860107421875e-05,0.00012159347534179688
6.103515625e-05,0.07928228378295898,0.004979212112426759,0.077305,3.147125244140625e-05,0.00012826919555664062
0.000102996826171875,0.05388760566711426,0.015498749435424806,0.057912,3.4809112548828125e-05,0.0001285076141357422
7.009506225585938e-05,0.0819392204284668,0.001421753265380854,0.108298,2.9325485229492188e-05,0.00011491775512695312
5.888938903808594e-05,0.04018068313598633,0.0015696347351074197,0.059713,4.4345855712890625e-05,0.00013709068298339844
8.130073547363281e-05,0.029559612274169922,0.0020974438171386667,0.078602,4.458427429199219e-05,0.00010442733764648438
8.916854858398438e-05,0.026955127716064453,0.006430580047607423,0.084271,2.6941299438476562e-05,9.34600830078125e-05
8.96453857421875e-05,0.0290067195892334,0.0017372187500000053,0.083712,3.528594970703125e-05,0.00017905235290527344
7.557868957519531e-05,0.044061899185180664,0.0008055320587158216,0.068091,2.4557113647460938e-05,9.226799011230469e-05
9.1552734375e-05,0.029641151428222656,0.002080404922485346,0.093478,2.0742416381835938e-05,7.796287536621094e-05
0.0001163482666015625,0.04878115653991699,0.0022226604614257878,0.063784,3.314018249511719e-05,0.00011491775512695312
0.00010609626770019531,0.05120515823364258,0.002375726303100581,0.090716,2.9325485229492188e-05,0.00012302398681640625
9.822845458984375e-05,0.05967426300048828,0.004692911773681641,0.091169,3.719329833984375e-05,0.00013256072998046875
7.43865966796875e-05,0.06454348564147949,0.010909443771362298,0.067613,3.910064697265625e-05,0.00012564659118652344
9.202957153320312e-05,0.058107852935791016,0.001291396057128913,0.115363,3.552436828613281e-05,0.00013184547424316406
0.00011420249938964844,0.054975271224975586,0.0014568587951660217,0.085307,3.170967102050781e-05,9.059906005859375e-05
0.00011420249938964844,0.04580330848693848,0.002664637008666995,0.067784,3.075599670410156e-05,0.000118255615234375
0.0001266002655029297,0.059259653091430664,0.0033167519226074277,0.068586,3.62396240234375e-05,0.00012993812561035156
0.00010466575622558594,0.04584336280822754,0.004837964523315433,0.073612,3.457069396972656e-05,0.00013136863708496094
9.799003601074219e-05,0.08959221839904785,0.004231130798339838,0.127642,4.315376281738281e-05,0.00015163421630859375
0.00010013580322265625,0.051270484924316406,0.001698263427734381,0.083503,3.0279159545898438e-05,0.00011181831359863281
8.893013000488281e-05,0.06254267692565918,0.00488034121704102,0.081853,3.600120544433594e-05,0.00015616416931152344
9.632110595703125e-05,0.05130767822265625,0.004457844329833982,0.066249,2.4318695068359375e-05,8.749961853027344e-05
8.916854858398438e-05,0.0633859634399414,0.006850349578857426,0.081715,2.7418136596679688e-05,0.00010776519775390625
0.00011539459228515625,0.06242227554321289,0.007182120208740234,0.068995,3.504753112792969e-05,0.00012540817260742188
0.00012564659118652344,0.06745791435241699,0.000992204879760747,0.081076,3.457069396972656e-05,0.00012373924255371094
0.00010919570922851562,0.0758976936340332,0.006384797378540044,0.086654,3.0517578125e-05,0.0001201629638671875
8.678436279296875e-05,0.05984950065612793,0.005734200851440427,0.072258,2.9087066650390625e-05,0.00010728836059570312
9.799003601074219e-05,0.06958746910095215,0.007872255645751947,0.113489,3.4332275390625e-05,0.00011944770812988281
8.440017700195312e-05,0.0525202751159668,0.0030401935882568426,0.078493,3.147125244140625e-05,0.00012087821960449219
0.00010037422180175781,0.06769418716430664,0.007649645233154298,0.073725,3.147125244140625e-05,0.00011920928955078125
7.867813110351562e-05,0.09848427772521973,0.0016342499847412095,0.136963,3.24249267578125e-05,0.00012063980102539062
9.298324584960938e-05,0.05483508110046387,0.002713231628417967,0.091032,2.86102294921875e-05,0.00012636184692382812
0.00013184547424316406,0.07996129989624023,0.006769683700561524,0.096719,3.075599670410156e-05,0.00011277198791503906
9.751319885253906e-05,0.036409854888916016,0.0032292107086181604,0.064377,2.4557113647460938e-05,9.512901306152344e-05
0.00011086463928222656,0.05119132995605469,0.0014389173889160223,0.184385,3.24249267578125e-05,0.00012874603271484375
0.00010418891906738281,0.06226372718811035,0.0027081652679443458,0.127821,3.075599670410156e-05,0.0001220703125
8.869171142578125e-05,0.05025458335876465,0.009580854202270506,0.072299,2.5987625122070312e-05,0.00010156631469726562
7.367134094238281e-05,0.047232627868652344,0.005646463333129889,0.070889,3.24249267578125e-05,0.00012540817260742188
0.00010085105895996094,0.06819820404052734,0.0008796123352050877,0.146166,3.0040740966796875e-05,0.00011420249938964844
8.7738037109375e-05,0.062171220779418945,0.0058809167175293,0.075097,3.314018249511719e-05,0.00012111663818359375
0.00011324882507324219,0.05233120918273926,0.0035235759124755822,0.119689,4.220008850097656e-05,0.0001804828643798828
0.00010061264038085938,0.06201672554016113,0.0034375241699218725,0.060081,3.266334533691406e-05,0.0001232624053955078
8.726119995117188e-05,0.052748680114746094,0.004647728439331061,0.075454,2.765655517578125e-05,0.000110626220703125
7.653236389160156e-05,0.04278230667114258,0.010890963211059562,0.16661,3.886222839355469e-05,0.0001354217529296875
0.00010085105895996094,0.03989124298095703,0.0034330263824462887,0.084578,3.266334533691406e-05,0.00012373924255371094
9.012222290039062e-05,0.045754432678222656,0.0027768197021484364,0.068579,3.314018249511719e-05,0.00012040138244628906
9.107589721679688e-05,0.04601001739501953,0.0019085546874999942,0.08586,3.2901763916015625e-05,0.00012373924255371094
0.000102996826171875,0.055202484130859375,0.0046963525695800645,0.153183,3.170967102050781e-05,0.00012683868408203125
9.465217590332031e-05,0.05214285850524902,0.0019402977447509767,0.100702,3.170967102050781e-05,0.0001270771026611328
0.00012564659118652344,0.03491973876953125,0.006659712921142577,0.069814,2.9802322387695312e-05,0.00012373924255371094
8.20159912109375e-05,0.04139423370361328,0.0035518815460205133,0.087056,3.1948089599609375e-05,0.00011920928955078125
0.00010466575622558594,0.058634281158447266,0.003831584503173835,0.069598,3.337860107421875e-05,0.00013113021850585938
0.00010919570922851562,0.05286216735839844,0.001326610443115231,0.066153,2.8133392333984375e-05,0.00011396408081054688
0.00010728836059570312,0.03725910186767578,0.0012130825042724613,0.1308,2.3603439331054688e-05,0.00010180473327636719
0.00010800361633300781,0.0423884391784668,0.0027912793426513732,0.099697,3.314018249511719e-05,0.0001239776611328125
0.00010156631469726562,0.05628252029418945,0.0018394501647949202,0.078654,3.933906555175781e-05,0.00011944770812988281
9.202957153320312e-05,0.05178070068359375,0.0037038066406250014,0.081898,3.790855407714844e-05,0.00012731552124023438
0.0001049041748046875,0.06383061408996582,0.006231461151123052,0.065492,2.7179718017578125e-05,0.000110626220703125
7.462501525878906e-05,0.04322314262390137,0.013830115371704102,0.103144,3.719329833984375e-05,0.00013136863708496094
0.00011348724365234375,0.06959891319274902,0.010996385986328128,0.079843,3.7670135498046875e-05,0.000133514404296875
9.870529174804688e-05,0.05777406692504883,0.009953151992797851,0.067371,3.1948089599609375e-05,0.00012373924255371094
9.083747863769531e-05,0.09023475646972656,0.007473387374877932,0.09211,4.076957702636719e-05,0.0001285076141357422
0.000102996826171875,0.05777597427368164,0.0020338252563476544,0.073048,3.1948089599609375e-05,0.00012135505676269531
0.00010275840759277344,0.05048084259033203,0.0045525810546875045,0.087168,2.9802322387695312e-05,0.00010561943054199219
9.465217590332031e-05,0.05830645561218262,0.001659406463623045,0.083858,4.100799560546875e-05,0.00014352798461914062
9.202957153320312e-05,0.0604856014251709,0.008702422637939453,0.116855,3.62396240234375e-05,0.0001385211944580078
8.845329284667969e-05,0.07984137535095215,0.004961918746948249,0.083988,2.765655517578125e-05,0.00010418891906738281
5.078315734863281e-05,0.07851243019104004,0.0014051469421386686,0.06489,3.314018249511719e-05,0.0001232624053955078
6.699562072753906e-05,0.05991411209106445,0.00853012654113769,0.092757,2.7894973754882812e-05,0.00011014938354492188
7.295608520507812e-05,0.0487065315246582,0.011951131469726567,0.131018,3.7670135498046875e-05,0.00014543533325195312
6.842613220214844e-05,0.07909536361694336,0.005230183654785156,0.088269,4.5299530029296875e-05,0.0001804828643798828
0.00010776519775390625,0.06356644630432129,0.0024944117736816346,0.06993,3.2901763916015625e-05,9.632110595703125e-05
0.00010323524475097656,0.05097055435180664,0.002734580200195319,0.084807,4.0531158447265625e-05,0.00015401840209960938
9.083747863769531e-05,0.038050174713134766,0.014345232391357418,0.09485,3.24249267578125e-05,0.00012922286987304688
8.678436279296875e-05,0.07643580436706543,0.001250385818481442,0.13369,3.2901763916015625e-05,0.00012350082397460938
8.797645568847656e-05,0.03694510459899902,0.000834664840698246,0.065105,2.5272369384765625e-05,9.369850158691406e-05
9.083747863769531e-05,0.06881999969482422,0.0079508575744629,0.338468,2.7418136596679688e-05,0.00010991096496582031
9.202957153320312e-05,0.0619051456451416,0.006056799484252931,0.077749,4.029273986816406e-05,0.00013446807861328125
0.00010609626770019531,0.04174089431762695,0.0013968231201171855,0.07105,2.47955322265625e-05,9.34600830078125e-05
9.965896606445312e-05,0.047183990478515625,0.007885751571655275,0.13066,3.266334533691406e-05,0.00012564659118652344
0.0001201629638671875,0.043853044509887695,0.0014622587127685605,0.172008,3.0040740966796875e-05,0.00011992454528808594
9.918212890625e-05,0.04199409484863281,0.016716930068969724,0.084636,2.47955322265625e-05,9.083747863769531e-05
8.797645568847656e-05,0.04984736442565918,0.010773131622314455,0.113411,4.410743713378906e-05,0.00011968612670898438
9.989738464355469e-05,0.08004450798034668,0.002094806198120122,0.067671,2.574920654296875e-05,0.00011849403381347656
9.417533874511719e-05,0.0485687255859375,0.0010272909851074263,0.129103,3.361701965332031e-05,0.00013017654418945312
6.461143493652344e-05,0.05043530464172363,0.0008153087310791007,0.202432,3.3855438232421875e-05,0.00011968612670898438
8.702278137207031e-05,0.06836414337158203,0.000803578979492181,0.080768,2.574920654296875e-05,0.00010061264038085938
9.441375732421875e-05,0.05476808547973633,0.001345824630737305,0.080442,3.0279159545898438e-05,0.00010561943054199219
7.176399230957031e-05,0.0776829719543457,0.010799507568359373,0.080902,2.574920654296875e-05,0.00010180473327636719
0.00010514259338378906,0.037468671798706055,0.001372856124877933,0.062566,2.3365020751953125e-05,9.202957153320312e-05
0.00010275840759277344,0.06167960166931152,0.0014717402343750047,0.071862,3.504753112792969e-05,0.0001266002655029297
0.00010943412780761719,0.036775827407836914,0.009014117156982415,0.192863,2.47955322265625e-05,0.00010323524475097656
0.00010609626770019531,0.036489009857177734,0.0028362953338623015,0.068484,5.078315734863281e-05,0.00018215179443359375
9.799003601074219e-05,0.05270957946777344,0.002567111251831053,0.074727,3.8623809814453125e-05,0.00013566017150878906
6.985664367675781e-05,0.0470728874206543,0.005519730941772466,0.219633,2.8371810913085938e-05,9.775161743164062e-05
9.393692016601562e-05,0.03261756896972656,0.010892568084716794,0.068178,4.887580871582031e-05,0.00017261505126953125
8.487701416015625e-05,0.029790163040161133,0.0037768996276855427,0.071746,3.457069396972656e-05,0.00012922286987304688
6.318092346191406e-05,0.041409969329833984,0.0017546318511962866,0.078627,3.170967102050781e-05,0.00010609626770019531
9.34600830078125e-05,0.029616832733154297,0.009593684707641603,0.063664,3.170967102050781e-05,0.0001201629638671875
7.319450378417969e-05,0.04995131492614746,0.0035187916870117186,0.235513,3.457069396972656e-05,0.00011038780212402344
8.153915405273438e-05,0.04250216484069824,0.005955509399414069,0.063451,2.9325485229492188e-05,0.00010156631469726562
8.440017700195312e-05,0.03536105155944824,0.003532782485961908,0.094797,3.7670135498046875e-05,0.0001239776611328125
8.344650268554688e-05,0.043057918548583984,0.0024226074218750004,0.077625,2.9087066650390625e-05,0.00011086463928222656
8.344650268554688e-05,0.026328086853027344,0.002750786407470701,0.073742,2.5987625122070312e-05,0.00010895729064941406
9.918212890625e-05,0.04068422317504883,0.0007483256988525394,0.066732,2.3126602172851562e-05,8.7738037109375e-05
7.343292236328125e-05,0.07898902893066406,0.0020069917297363404,0.26614,2.9325485229492188e-05,0.00011301040649414062
0.0001270771026611328,0.046820878982543945,0.0041168909759521505,0.066203,3.552436828613281e-05,0.00012683868408203125
7.939338684082031e-05,0.03664994239807129,0.0031705775451660173,0.09873,2.9087066650390625e-05,0.00011038780212402344
8.726119995117188e-05,0.026248931884765625,0.014182430618286127,0.074232,3.790855407714844e-05,0.0001430511474609375
0.00010824203491210938,0.03980708122253418,0.006201086135864259,0.100604,2.956390380859375e-05,0.00011372566223144531
7.677078247070312e-05,0.04059457778930664,0.0018580730590820327,0.066384,2.5033950805664062e-05,9.417533874511719e-05
0.00010633468627929688,0.03618979454040527,0.0008359256591796843,0.073091,3.647804260253906e-05,0.00013113021850585938
0.0001289844512939453,0.04346489906311035,0.005028004989624024,0.12289,2.8848648071289062e-05,0.00011491775512695312
0.00010538101196289062,0.04777216911315918,0.002706409362792969,0.069646,3.719329833984375e-05,0.00010037422180175781
7.796287536621094e-05,0.038491010665893555,0.0024815082397460914,0.115941,2.7894973754882812e-05,0.00010228157043457031
0.00010037422180175781,0.04157853126525879,0.004309045593261715,0.117108,2.9087066650390625e-05,0.00011038780212402344
8.20159912109375e-05,0.03534269332885742,0.0056661249694824195,0.078169,2.6226043701171875e-05,0.00010156631469726562
8.797645568847656e-05,0.06198310852050781,0.002549503005981446,0.111761,2.288818359375e-05,0.00010323524475097656
6.580352783203125e-05,0.03131532669067383,0.0029222005920410132,0.067942,3.4809112548828125e-05,0.00011420249938964844
9.799003601074219e-05,0.07290029525756836,0.002417791763305671,0.156909,3.528594970703125e-05,0.00014495849609375
6.532669067382812e-05,0.038149356842041016,0.0030228330230712835,0.07684,2.765655517578125e-05,9.632110595703125e-05
6.818771362304688e-05,0.04530644416809082,0.0014505502014160176,0.060472,3.3855438232421875e-05,0.00011897087097167969
9.608268737792969e-05,0.03274250030517578,0.0030599927215576167,0.119547,2.86102294921875e-05,0.00010991096496582031
8.511543273925781e-05,0.02413773536682129,0.0085904845275879,0.138396,2.765655517578125e-05,0.00010561943054199219
9.942054748535156e-05,0.026937246322631836,0.0007021114959716857,0.187161,2.8848648071289062e-05,0.00011563301086425781
7.486343383789062e-05,0.046502113342285156,0.0024668110351562522,0.120252,3.0040740966796875e-05,0.00011539459228515625
0.0004143714904785156,0.031786441802978516,0.0013083208312988232,0.095101,2.9087066650390625e-05,0.0001251697540283203
0.00010085105895996094,0.050110816955566406,0.009189024993896483,0.070078,3.504753112792969e-05,0.00012254714965820312
6.842613220214844e-05,0.04375123977661133,0.0013770233612060423,0.177327,2.7894973754882812e-05,9.632110595703125e-05
9.775161743164062e-05,0.055199384689331055,0.010168903045654293,0.066445,3.528594970703125e-05,0.000133514404296875
9.894371032714844e-05,0.049721479415893555,0.004354473266601558,0.10709,3.647804260253906e-05,0.0001685619354248047
0.00011181831359863281,0.026806354522705078,0.001765255187988285,0.175951,3.170967102050781e-05,0.00012564659118652344
8.153915405273438e-05,0.06482148170471191,0.005162005523681637,0.096071,2.6702880859375e-05,0.00010776519775390625
0.00010824203491210938,0.050481319427490234,0.005550695144653325,0.079688,2.86102294921875e-05,0.00010991096496582031
7.486343383789062e-05,0.05187249183654785,0.005869833145141612,0.152715,3.647804260253906e-05,0.00013756752014160156
0.00010180473327636719,0.0475618839263916,0.0025148978424072155,0.19123,2.5510787963867188e-05,0.00011277198791503906
0.00011563301086425781,0.08666419982910156,0.00499317546081543,0.073823,3.24249267578125e-05,0.00010824203491210938
9.107589721679688e-05,0.07511568069458008,0.002600240158081052,0.095751,4.220008850097656e-05,0.00012755393981933594
9.5367431640625e-05,0.060216665267944336,0.002612672485351575,0.161261,3.0040740966796875e-05,0.00011730194091796875
9.465217590332031e-05,0.05551934242248535,0.014568495483398433,0.08053,3.62396240234375e-05,0.00012564659118652344
8.869171142578125e-05,0.07481241226196289,0.010930278518676756,0.161747,2.7179718017578125e-05,9.369850158691406e-05
0.00010418891906738281,0.05672717094421387,0.006299254562377926,0.099998,2.6702880859375e-05,0.00010919570922851562
9.822845458984375e-05,0.05774116516113281,0.004760302444458006,0.081804,2.574920654296875e-05,9.965896606445312e-05
0.00011277198791503906,0.05591130256652832,0.0009715917205810609,0.06674,3.457069396972656e-05,0.00011324882507324219
0.00011610984802246094,0.06753182411193848,0.008112699295043935,0.191174,3.886222839355469e-05,0.00011181831359863281
9.369850158691406e-05,0.059587717056274414,0.025942380828857428,0.07483,2.288818359375e-05,7.62939453125e-05
8.130073547363281e-05,0.10130429267883301,0.006303203613281239,0.145743,4.410743713378906e-05,0.0001621246337890625
9.918212890625e-05,0.06234121322631836,0.002232220169067378,0.088204,3.0040740966796875e-05,0.00010132789611816406
9.846687316894531e-05,0.07066702842712402,0.014302275024414057,0.205739,4.1961669921875e-05,0.0001571178436279297
7.653236389160156e-05,0.07237005233764648,0.012892593109130865,0.063563,3.337860107421875e-05,0.00011801719665527344
0.00011301040649414062,0.08169412612915039,0.017367602783203123,0.071244,3.337860107421875e-05,0.0001227855682373047
0.00011754035949707031,0.07027101516723633,0.0043888860168457,0.074881,4.57763671875e-05,0.00011610984802246094
0.00011014938354492188,0.0510256290435791,0.002573382644653316,0.06997,3.504753112792969e-05,0.00011682510375976562
7.82012939453125e-05,0.06587553024291992,0.003872238204956052,0.147427,3.170967102050781e-05,0.00011539459228515625
0.00010323524475097656,0.07957005500793457,0.002185244491577143,0.078297,3.361701965332031e-05,0.00011396408081054688
8.392333984375e-05,0.06313133239746094,0.005236783874511708,0.164337,3.695487976074219e-05,0.00012135505676269531
0.000102996826171875,0.05051684379577637,0.00275597152709961,0.08065,3.0279159545898438e-05,0.00010442733764648438
0.00012159347534179688,0.03994441032409668,0.0013287615814208953,0.061171,3.170967102050781e-05,0.00012493133544921875
0.00010728836059570312,0.0745081901550293,0.005107230377197264,0.1333,3.886222839355469e-05,0.00010848045349121094
0.00013303756713867188,0.07354474067687988,0.016529915588378907,0.078457,3.790855407714844e-05,0.0001361370086669922
0.00011610984802246094,0.041788578033447266,0.006464322235107428,0.135873,2.5272369384765625e-05,8.821487426757812e-05
9.679794311523438e-05,0.032134056091308594,0.0014121871032714839,0.105046,3.266334533691406e-05,0.00012564659118652344
0.00011014938354492188,0.02996826171875,0.003980307617187498,0.09421,2.6702880859375e-05,0.00010704994201660156
9.918212890625e-05,0.02977299690246582,0.0010029466247558627,0.085615,2.6702880859375e-05,0.00010442733764648438
7.653236389160156e-05,0.026488542556762695,0.0010138738708496131,0.073542,3.24249267578125e-05,0.00011992454528808594
0.00010251998901367188,0.054495811462402344,0.010463789871215823,0.163047,3.814697265625e-05,0.00013566017150878906
9.274482727050781e-05,0.05307292938232422,0.003728816970825194,0.083566,3.0994415283203125e-05,0.00011682510375976562
0.00011754035949707031,0.03863787651062012,0.0009163291625976511,0.147957,2.9802322387695312e-05,0.00011563301086425781
9.369850158691406e-05,0.04741621017456055,0.003181313751220702,0.089852,3.361701965332031e-05,0.0001246929168701172
9.393692016601562e-05,0.05280184745788574,0.0012709193420410159,0.08473,2.5987625122070312e-05,0.00011205673217773438
9.775161743164062e-05,0.049692630767822266,0.00564816203308105,0.085623,3.528594970703125e-05,0.000110626220703125
7.748603820800781e-05,0.05608201026916504,0.003581712203979487,0.137744,2.8848648071289062e-05,0.00010967254638671875
0.00010848045349121094,0.05646371841430664,0.0014025036315917921,0.106202,3.218650817871094e-05,0.00010704994201660156
0.00010037422180175781,0.05484962463378906,0.004500338378906246,0.103509,3.2901763916015625e-05,0.00013518333435058594
0.00010967254638671875,0.06458640098571777,0.011124924697875974,0.079585,2.5033950805664062e-05,9.202957153320312e-05
9.512901306152344e-05,0.08770966529846191,0.008891185897827142,0.081906,4.220008850097656e-05,0.00012254714965820312
0.00010013580322265625,0.08849024772644043,0.008850495651245113,0.073397,3.790855407714844e-05,0.00011777877807617188
8.845329284667969e-05,0.07067513465881348,0.017634429183959965,0.122359,3.075599670410156e-05,0.00011897087097167969
0.00010395050048828125,0.06781411170959473,0.0026380663146972627,0.083401,2.5033950805664062e-05,0.00010013580322265625
0.00011444091796875,0.060706377029418945,0.005857868331909183,0.086531,4.076957702636719e-05,0.00015854835510253906
9.1552734375e-05,0.05422711372375488,0.014319203491210936,0.090255,3.075599670410156e-05,0.0001277923583984375
0.00012040138244628906,0.0785682201385498,0.0008352502288818398,0.092081,2.5510787963867188e-05,0.0001010894775390625
0.00011014938354492188,0.08730411529541016,0.0012790849761962902,0.076417,3.504753112792969e-05,0.00012087821960449219
9.202957153320312e-05,0.09038949012756348,0.0008257155914306591,0.067223,3.2901763916015625e-05,0.0001246929168701172
0.00012731552124023438,0.05642247200012207,0.0034036377716064464,0.06687,3.1948089599609375e-05,0.0001163482666015625
0.00010895729064941406,0.0672907829284668,0.014491475708007809,0.108893,2.6702880859375e-05,9.632110595703125e-05
8.58306884765625e-05,0.07423186302185059,0.0066508124847412114,0.101673,2.4557113647460938e-05,8.463859558105469e-05
0.00015926361083984375,0.08384442329406738,0.001444363021850581,0.0806,3.075599670410156e-05,0.00011897087097167969
7.486343383789062e-05,0.0510408878326416,0.004679097946166999,0.070042,2.8133392333984375e-05,0.00011181831359863281
0.00010609626770019531,0.06490468978881836,0.002561001113891598,0.086871,3.361701965332031e-05,0.00012969970703125
7.367134094238281e-05,0.05188250541687012,0.004864374832153323,0.076346,2.8133392333984375e-05,0.0001163482666015625
6.866455078125e-05,0.059491634368896484,0.003971873992919928,0.071181,3.743171691894531e-05,0.00012373924255371094
0.00011467933654785156,0.06048250198364258,0.002058442398071292,0.073654,3.7670135498046875e-05,0.0001499652862548828
0.00010323524475097656,0.08797693252563477,0.0016151209106445297,0.081901,2.6702880859375e-05,0.000110626220703125
8.845329284667969e-05,0.07416749000549316,0.0067726745758056595,0.063809,3.0040740966796875e-05,0.00011849403381347656
9.584426879882812e-05,0.08543944358825684,0.005437158737182618,0.08534,3.552436828613281e-05,0.0001227855682373047
0.00013327598571777344,0.06708216667175293,0.003992396224975575,0.146686,3.147125244140625e-05,0.00010633468627929688
8.845329284667969e-05,0.045215606689453125,0.0018356255950927741,0.067481,3.123283386230469e-05,0.0001227855682373047
7.605552673339844e-05,0.056474924087524414,0.0021653938598632794,0.072493,2.3603439331054688e-05,8.535385131835938e-05
0.00010395050048828125,0.08211565017700195,0.004238920120239256,0.103146,4.673004150390625e-05,0.00016927719116210938
0.00012493133544921875,0.04550814628601074,0.0017658955841064472,0.094997,3.218650817871094e-05,0.0001068115234375
6.890296936035156e-05,0.046666860580444336,0.004318273483276361,0.085139,2.8133392333984375e-05,0.00011801719665527344
7.915496826171875e-05,0.05648541450500488,0.006587740585327143,0.093853,2.956390380859375e-05,0.00010061264038085938
9.846687316894531e-05,0.05818057060241699,0.0037476846771240246,0.073267,3.814697265625e-05,0.00012540817260742188
0.00015282630920410156,0.06191205978393555,0.006421506668090826,0.094549,3.4809112548828125e-05,0.00011229515075683594
0.00010156631469726562,0.05499386787414551,0.0032928960876464908,0.086167,2.86102294921875e-05,0.00010967254638671875
0.0001125335693359375,0.07080292701721191,0.006035396820068373,0.126069,3.933906555175781e-05,0.00013113021850585938
6.29425048828125e-05,0.0343167781829834,0.023233008605957034,0.073543,2.9325485229492188e-05,0.00011897087097167969
9.870529174804688e-05,0.05011868476867676,0.0036155884704589802,0.065779,2.2649765014648438e-05,8.678436279296875e-05
0.00010514259338378906,0.04519200325012207,0.010447104690551753,0.077727,3.1948089599609375e-05,0.00012612342834472656
7.128715515136719e-05,0.06858158111572266,0.010425056289672857,0.067601,3.170967102050781e-05,0.00010728836059570312
8.96453857421875e-05,0.07217192649841309,0.006177982803344723,0.071829,3.4332275390625e-05,8.535385131835938e-05
0.00010180473327636719,0.045893192291259766,0.007870559082031256,0.117015,3.4809112548828125e-05,0.0001251697540283203
8.940696716308594e-05,0.07378220558166504,0.005722003173828122,0.087925,2.47955322265625e-05,9.083747863769531e-05
7.319450378417969e-05,0.026953935623168945,0.0027566830902099604,0.097747,2.47955322265625e-05,0.00010347366333007812
9.584426879882812e-05,0.04805588722229004,0.0022649339447021466,0.075074,3.5762786865234375e-05,0.0001316070556640625
0.00010395050048828125,0.05685925483703613,0.0016153375244140622,0.08659,2.6226043701171875e-05,0.00010943412780761719
8.702278137207031e-05,0.07169318199157715,0.011085141754150388,0.0689,2.4318695068359375e-05,0.0001010894775390625
8.273124694824219e-05,0.05533742904663086,0.004130558929443362,0.07704,2.6226043701171875e-05,9.5367431640625e-05
8.130073547363281e-05,0.06395101547241211,0.009253034667968757,0.14467,2.8133392333984375e-05,9.846687316894531e-05
8.392333984375e-05,0.0432581901550293,0.0024378277893066375,0.088938,2.6941299438476562e-05,0.00010657310485839844
9.822845458984375e-05,0.06012725830078125,0.005241857482910159,0.118073,2.0265579223632812e-05,7.295608520507812e-05
5.53131103515625e-05,0.036324262619018555,0.008855531402587893,0.070504,2.6464462280273438e-05,9.250640869140625e-05
0.00010395050048828125,0.038625478744506836,0.0020938344726562502,0.094624,3.910064697265625e-05,0.0001366138458251953
0.00010538101196289062,0.038239479064941406,0.0007136596679687551,0.08485,2.3603439331054688e-05,0.00010538101196289062
6.270408630371094e-05,0.057047128677368164,0.009987315093994142,0.136488,2.574920654296875e-05,0.00010752677917480469
7.390975952148438e-05,0.0528712272644043,0.009436599960327155,0.09076,3.4809112548828125e-05,0.0001442432403564453
6.413459777832031e-05,0.06766796112060547,0.002444957641601561,0.071646,2.6226043701171875e-05,9.942054748535156e-05
8.082389831542969e-05,0.05945754051208496,0.0028125545349121095,0.088116,3.647804260253906e-05,0.00013518333435058594
7.963180541992188e-05,0.06744933128356934,0.006741477401733392,0.103442,2.765655517578125e-05,9.870529174804688e-05
6.532669067382812e-05,0.07037854194641113,0.01451379681396485,0.077717,3.62396240234375e-05,0.0001289844512939453
7.891654968261719e-05,0.05723071098327637,0.0026817561798095635,0.068557,2.9087066650390625e-05,0.00010061264038085938
7.319450378417969e-05,0.07144451141357422,0.0007457640838623159,0.12868,3.3855438232421875e-05,0.00014925003051757812
6.842613220214844e-05,0.07838940620422363,0.011900891876220704,0.096025,5.7697296142578125e-05,0.0001628398895263672
9.584426879882812e-05,0.056314945220947266,0.0012432054138183657,0.132265,2.86102294921875e-05,0.00011420249938964844
9.179115295410156e-05,0.04542899131774902,0.004612549118041986,0.120371,4.124641418457031e-05,0.0001361370086669922
7.700920104980469e-05,0.07630515098571777,0.0039482504272461,0.07236,2.86102294921875e-05,9.942054748535156e-05
5.9604644775390625e-05,0.07895183563232422,0.0020718047637939413,0.072398,3.1948089599609375e-05,0.00011348724365234375
7.486343383789062e-05,0.0760660171508789,0.009394456649780267,0.077424,3.314018249511719e-05,0.00011777877807617188
9.512901306152344e-05,0.05807614326477051,0.0010722660827636732,0.085395,2.9325485229492188e-05,0.00010967254638671875
8.726119995117188e-05,0.05861401557922363,0.0019072659149169946,0.081786,2.5510787963867188e-05,9.822845458984375e-05
9.131431579589844e-05,0.05913400650024414,0.0010041785888671995,0.153657,4.76837158203125e-05,0.00018262863159179688
9.131431579589844e-05,0.04672360420227051,0.003158476943969729,0.179005,2.7894973754882812e-05,0.00011467933654785156
8.487701416015625e-05,0.02455282211303711,0.003944000305175777,0.083486,2.7418136596679688e-05,0.0001010894775390625
8.630752563476562e-05,0.021875381469726562,0.0007642450256347688,0.115533,2.4080276489257812e-05,9.1552734375e-05
7.295608520507812e-05,0.030470848083496094,0.0013482794494628914,0.127053,3.457069396972656e-05,0.00012922286987304688
7.867813110351562e-05,0.05005931854248047,0.0033938797760009742,0.08637,2.7418136596679688e-05,9.72747802734375e-05
8.0108642578125e-05,0.06029653549194336,0.004127477523803713,0.075403,2.9325485229492188e-05,9.846687316894531e-05
6.413459777832031e-05,0.0444338321685791,0.003228069381713869,0.119295,2.8133392333984375e-05,0.00010919570922851562
8.726119995117188e-05,0.04036736488342285,0.0018774171905517612,0.067742,2.5272369384765625e-05,9.584426879882812e-05
7.128715515136719e-05,0.06354641914367676,0.0009091146697998015,0.108726,3.719329833984375e-05,0.00012683868408203125
8.726119995117188e-05,0.04462575912475586,0.003980176742553715,0.073292,3.457069396972656e-05,0.0001270771026611328
0.00012040138244628906,0.03519105911254883,0.002315311523437502,0.130604,2.5033950805664062e-05,0.00011682510375976562
9.441375732421875e-05,0.051291465759277344,0.0062029217224121025,0.099252,4.0531158447265625e-05,0.0001361370086669922
8.821487426757812e-05,0.048655033111572266,0.00946991625976562,0.143488,2.4080276489257812e-05,9.775161743164062e-05
7.605552673339844e-05,0.06327438354492188,0.005919721160888666,0.087414,2.4318695068359375e-05,9.131431579589844e-05
7.677078247070312e-05,0.04599142074584961,0.0053210311279296985,0.131289,2.2172927856445312e-05,7.843971252441406e-05
8.463859558105469e-05,0.06025195121765137,0.00563863893127442,0.109369,3.314018249511719e-05,0.0001270771026611328
6.771087646484375e-05,0.07512521743774414,0.02930687770080566,0.097183,4.38690185546875e-05,9.989738464355469e-05
7.891654968261719e-05,0.06307554244995117,0.01046401083374024,0.093301,3.409385681152344e-05,0.00010156631469726562
8.654594421386719e-05,0.060631752014160156,0.0015355323791503839,0.129475,3.528594970703125e-05,0.0001304149627685547
0.00011730194091796875,0.0898888111114502,0.0031385503997802752,0.057801,4.6253204345703125e-05,0.00011539459228515625
8.463859558105469e-05,0.09839606285095215,0.02430174606323242,0.06582,2.5272369384765625e-05,9.274482727050781e-05
9.655952453613281e-05,0.09215760231018066,0.000840297470092774,0.073115,3.552436828613281e-05,0.00012683868408203125
7.176399230957031e-05,0.113739013671875,0.004106683105468745,0.102331,3.337860107421875e-05,0.00011754035949707031
9.322166442871094e-05,0.10828781127929688,0.002950679244995119,0.11781,4.076957702636719e-05,9.918212890625e-05


==> plots/flask_cdf/data/experiments-full/scenario-2/medium/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010085105895996094,0.018987178802490234,0.02130474125671386,0.105857,2.6226043701171875e-05,0.0001347064971923828
9.202957153320312e-05,0.04140186309814453,0.006231455078125003,0.094385,3.647804260253906e-05,0.0001506805419921875
6.175041198730469e-05,0.05875349044799805,0.01596883358764649,0.064702,3.147125244140625e-05,0.00012230873107910156
7.390975952148438e-05,0.07223343849182129,0.006823709930419919,0.078461,2.7179718017578125e-05,0.0001087188720703125
7.915496826171875e-05,0.03550267219543457,0.011999199645996106,0.128457,3.790855407714844e-05,0.0001423358917236328
8.0108642578125e-05,0.04468894004821777,0.010434511489868167,0.12193,3.6716461181640625e-05,0.00015664100646972656
7.43865966796875e-05,0.046151161193847656,0.01763912295532226,0.111033,2.765655517578125e-05,0.00010466575622558594
7.653236389160156e-05,0.09077095985412598,0.018677577468872067,0.069178,3.457069396972656e-05,0.00012922286987304688
9.655952453613281e-05,0.06297135353088379,0.016947485336303705,0.085166,3.838539123535156e-05,0.00015878677368164062
7.295608520507812e-05,0.10829520225524902,0.026638362243652347,0.080897,3.695487976074219e-05,0.00014352798461914062
8.654594421386719e-05,0.09634160995483398,0.0054855645294189515,0.065963,3.24249267578125e-05,0.00011777877807617188
8.487701416015625e-05,0.08250808715820312,0.005209419845581056,0.065676,2.9802322387695312e-05,0.00010704994201660156
8.702278137207031e-05,0.09333014488220215,0.012372978729248044,0.075006,2.1219253540039062e-05,7.748603820800781e-05
0.00011134147644042969,0.06029987335205078,0.014990262710571287,0.072563,4.1961669921875e-05,0.0001666545867919922
0.00014162063598632812,0.10815215110778809,0.004313159362792973,0.064133,3.504753112792969e-05,0.00013685226440429688
0.0001087188720703125,0.05550956726074219,0.01849013366699219,0.08835,3.1948089599609375e-05,0.0001270771026611328
0.00010180473327636719,0.13082623481750488,0.015744154586791986,0.085985,3.314018249511719e-05,0.00011920928955078125
9.036064147949219e-05,0.09463047981262207,0.018585265777587887,0.074202,4.267692565917969e-05,0.00016379356384277344
0.0001304149627685547,0.07030820846557617,0.009236434799194337,0.080094,3.2901763916015625e-05,0.00012564659118652344
0.00012922286987304688,0.09091424942016602,0.011556742706298834,0.06996,3.218650817871094e-05,0.0001285076141357422
0.0001289844512939453,0.08792281150817871,0.025435896499633792,0.067992,3.5762786865234375e-05,0.0001251697540283203
0.00011348724365234375,0.09112834930419922,0.05078659370422363,0.069595,2.7418136596679688e-05,0.00010085105895996094
0.00012493133544921875,0.13044309616088867,0.018391007507324225,0.088637,3.457069396972656e-05,0.00012230873107910156
8.273124694824219e-05,0.08025145530700684,0.0223667571105957,0.067096,4.1484832763671875e-05,0.00010848045349121094
0.0001049041748046875,0.10863757133483887,0.03625010432434082,0.081383,3.361701965332031e-05,0.00011587142944335938
8.177757263183594e-05,0.08698296546936035,0.017223556518554686,0.0795,3.0040740966796875e-05,0.00011444091796875
9.417533874511719e-05,0.1041114330291748,0.02438471214294434,0.07758,3.218650817871094e-05,0.00011801719665527344
0.00013685226440429688,0.10737729072570801,0.015154815826416021,0.06459,3.9577484130859375e-05,0.00013327598571777344
0.00015234947204589844,0.12323355674743652,0.005067780624389645,0.119314,3.7670135498046875e-05,0.00014019012451171875
8.320808410644531e-05,0.14632511138916016,0.010401747863769531,0.076807,3.647804260253906e-05,0.00012803077697753906
9.202957153320312e-05,0.12365102767944336,0.01898515469360352,0.061782,2.574920654296875e-05,9.274482727050781e-05
7.62939453125e-05,0.09759974479675293,0.03247268623352051,0.08731,4.410743713378906e-05,0.0001583099365234375
0.00010323524475097656,0.08240699768066406,0.02556534875488281,0.117564,3.552436828613281e-05,0.00011420249938964844
0.00011205673217773438,0.0992136001586914,0.0224584808959961,0.087236,3.910064697265625e-05,0.0001361370086669922
0.00010347366333007812,0.09678983688354492,0.015052257522583004,0.070566,2.7894973754882812e-05,0.0001010894775390625
0.00014352798461914062,0.13495898246765137,0.011878637222290045,0.079146,3.266334533691406e-05,0.00010895729064941406
0.0001163482666015625,0.0570223331451416,0.03145844357299804,0.094922,3.9577484130859375e-05,0.00011396408081054688
0.00010514259338378906,0.07472109794616699,0.01169892486572266,0.09741,5.221366882324219e-05,0.00016951560974121094
0.00010061264038085938,0.10771989822387695,0.012673447021484374,0.079791,3.409385681152344e-05,0.00011920928955078125
9.584426879882812e-05,0.07516980171203613,0.008710885787963862,0.106549,3.910064697265625e-05,0.0001785755157470703
7.390975952148438e-05,0.09835338592529297,0.012672952835083004,0.082833,3.170967102050781e-05,0.00011277198791503906
0.00010824203491210938,0.11211776733398438,0.0036667826995849667,0.068364,3.528594970703125e-05,0.0001232624053955078
8.368492126464844e-05,0.14061236381530762,0.013600149276733392,0.069972,2.6702880859375e-05,9.894371032714844e-05
0.00017309188842773438,0.07467961311340332,0.05567510444641113,0.10943,3.075599670410156e-05,0.00010824203491210938
0.00011730194091796875,0.10129094123840332,0.0085918881072998,0.086761,2.9087066650390625e-05,0.00010323524475097656
9.942054748535156e-05,0.09471631050109863,0.004227158874511722,0.077456,4.076957702636719e-05,0.00012540817260742188
0.0001468658447265625,0.12441015243530273,0.002431701736450201,0.083795,3.647804260253906e-05,0.000118255615234375
9.822845458984375e-05,0.1007692813873291,0.0023310112457275364,0.058527,3.4809112548828125e-05,0.0001246929168701172
0.00011229515075683594,0.08111810684204102,0.0026829454498290967,0.064517,2.8371810913085938e-05,0.00010776519775390625
0.00015425682067871094,0.0829629898071289,0.0019126126251220732,0.070379,3.0517578125e-05,0.00011658668518066406
0.00011706352233886719,0.018024206161499023,0.011018491531372077,0.062799,4.410743713378906e-05,0.0001494884490966797
8.535385131835938e-05,0.032636404037475586,0.0011837465362548871,0.069767,4.267692565917969e-05,0.0001347064971923828
8.535385131835938e-05,0.04386019706726074,0.0017398389587402335,0.058324,3.743171691894531e-05,0.00013256072998046875
0.00010275840759277344,0.0690617561340332,0.01908365199279785,0.066053,3.24249267578125e-05,0.0001499652862548828
6.937980651855469e-05,0.07858800888061523,0.01311149723815918,0.061272,3.075599670410156e-05,0.00011301040649414062
5.650520324707031e-05,0.0751190185546875,0.014093649917602542,0.060894,4.124641418457031e-05,0.00014019012451171875
8.082389831542969e-05,0.04485440254211426,0.04107242533874511,0.072303,3.6716461181640625e-05,0.00012421607971191406
6.437301635742188e-05,0.016254186630249023,0.012974616622924803,0.06715,3.0994415283203125e-05,0.00012040138244628906
7.200241088867188e-05,0.07112884521484375,0.050971189849853514,0.061107,3.600120544433594e-05,0.00012183189392089844
7.319450378417969e-05,0.04227852821350098,0.001225057556152348,0.069323,2.765655517578125e-05,0.00010991096496582031
9.250640869140625e-05,0.02208733558654785,0.025376291427612302,0.073715,5.125999450683594e-05,0.00018310546875
0.00010466575622558594,0.05211830139160156,0.014958956466674805,0.070964,4.696846008300781e-05,0.00015091896057128906
6.365776062011719e-05,0.08682560920715332,0.007344860519409177,0.078086,3.695487976074219e-05,0.00012683868408203125
0.0002105236053466797,0.06259274482727051,0.013728900177001957,0.087918,3.886222839355469e-05,0.000133514404296875
8.511543273925781e-05,0.08327674865722656,0.015829330612182613,0.071774,4.291534423828125e-05,0.00015878677368164062
7.581710815429688e-05,0.09566259384155273,0.010128407745361334,0.073845,3.4332275390625e-05,0.00011992454528808594
9.560585021972656e-05,0.10423469543457031,0.013586959747314456,0.066896,4.100799560546875e-05,0.000141143798828125
9.131431579589844e-05,0.0870051383972168,0.03039878204345703,0.083345,4.38690185546875e-05,0.0001666545867919922
0.002997159957885742,0.10209250450134277,0.005371834274291991,0.061079,2.8133392333984375e-05,0.00010538101196289062
8.940696716308594e-05,0.0978996753692627,0.0014202028198242178,0.092058,3.743171691894531e-05,0.00012826919555664062
9.34600830078125e-05,0.1207273006439209,0.004404039901733402,0.059881,3.4809112548828125e-05,0.00011301040649414062
8.273124694824219e-05,0.15589475631713867,0.011586045761108402,0.081355,4.00543212890625e-05,0.000148773193359375
0.00012373924255371094,0.09491133689880371,0.02027663729858399,0.069168,3.24249267578125e-05,0.000110626220703125
0.00011682510375976562,0.11980581283569336,0.017947725921630853,0.083044,3.218650817871094e-05,0.00011229515075683594
9.751319885253906e-05,0.10606813430786133,0.010600635116577148,0.074032,3.4809112548828125e-05,0.00012826919555664062
9.870529174804688e-05,0.08928132057189941,0.010899665237426762,0.068699,3.552436828613281e-05,0.00013113021850585938
9.679794311523438e-05,0.07796216011047363,0.010497065917968756,0.077508,3.24249267578125e-05,0.00013256072998046875
8.368492126464844e-05,0.0831758975982666,0.011977356338500972,0.064725,3.075599670410156e-05,0.0001246929168701172
0.00014019012451171875,0.1207275390625,0.007604966171264646,0.071092,2.5033950805664062e-05,9.703636169433594e-05
0.0001316070556640625,0.10080218315124512,0.01080956657409668,0.074545,3.981590270996094e-05,0.0001342296600341797
0.00014972686767578125,0.11167550086975098,0.005511250976562507,0.065671,3.4809112548828125e-05,0.00014472007751464844
0.00012254714965820312,0.10948610305786133,0.00845850830078125,0.0712,3.814697265625e-05,0.00013685226440429688
8.058547973632812e-05,0.1083686351776123,0.003455785888671875,0.074406,4.982948303222656e-05,0.00016880035400390625
0.00011682510375976562,0.11961913108825684,0.009919520004272459,0.074242,3.838539123535156e-05,0.00015592575073242188
9.012222290039062e-05,0.10975122451782227,0.020666883956909174,0.085638,4.100799560546875e-05,0.00010037422180175781
8.392333984375e-05,0.06846880912780762,0.010902075302124017,0.070263,3.4809112548828125e-05,0.00012063980102539062
0.00011181831359863281,0.13071441650390625,0.00216475830078125,0.0814,3.695487976074219e-05,0.00013399124145507812
0.00015783309936523438,0.07288146018981934,0.008763966567993164,0.067967,3.886222839355469e-05,0.000133514404296875
0.00010776519775390625,0.07114553451538086,0.008347875625610353,0.061118,3.314018249511719e-05,0.00011491775512695312
0.00010800361633300781,0.06579351425170898,0.0046636708374023506,0.080838,3.647804260253906e-05,0.00011706352233886719
8.368492126464844e-05,0.07232522964477539,0.00708556190490723,0.05934,3.743171691894531e-05,0.000133514404296875
8.320808410644531e-05,0.08041048049926758,0.0017077951812744102,0.080585,4.57763671875e-05,0.00015735626220703125
6.079673767089844e-05,0.0799553394317627,0.0026969838714599598,0.068815,3.504753112792969e-05,0.00012159347534179688
8.296966552734375e-05,0.07772445678710938,0.009472357101440426,0.067055,3.457069396972656e-05,0.00012922286987304688
0.00011181831359863281,0.03515768051147461,0.010686282196044922,0.060835,5.0067901611328125e-05,0.00013494491577148438
8.20159912109375e-05,0.034137725830078125,0.0048386177673339775,0.067211,3.600120544433594e-05,0.00013327598571777344
0.00010132789611816406,0.03646278381347656,0.004265486251831055,0.094513,6.794929504394531e-05,0.00026798248291015625
6.580352783203125e-05,0.030683517456054688,0.005316261917114262,0.101794,2.6464462280273438e-05,0.00012040138244628906
0.00013375282287597656,0.022469520568847656,0.007245834838867191,0.075638,2.5272369384765625e-05,9.703636169433594e-05
0.00011515617370605469,0.02827930450439453,0.00799383227539062,0.109228,3.9577484130859375e-05,0.00014495849609375
7.414817810058594e-05,0.03194999694824219,0.007892746414184568,0.109336,3.790855407714844e-05,0.0001442432403564453
8.511543273925781e-05,0.04287123680114746,0.06048656927490234,0.059561,2.8371810913085938e-05,0.00010561943054199219
5.745887756347656e-05,0.09640049934387207,0.006064545364379878,0.065405,4.9114227294921875e-05,0.0001456737518310547
7.128715515136719e-05,0.09676194190979004,0.004102023971557622,0.083837,3.719329833984375e-05,0.00012493133544921875
6.270408630371094e-05,0.10889315605163574,0.0023669269866943426,0.072193,3.647804260253906e-05,0.00013399124145507812
6.341934204101562e-05,0.11940431594848633,0.012577548995971674,0.064934,2.86102294921875e-05,0.00010418891906738281
0.00012135505676269531,0.07550573348999023,0.0037703777313232434,0.064275,3.814697265625e-05,0.00013017654418945312
0.0001595020294189453,0.11679840087890625,0.010864122024536127,0.083959,2.7894973754882812e-05,0.00011467933654785156
0.00011944770812988281,0.054253339767456055,0.018913283355712893,0.066092,3.0517578125e-05,0.00012731552124023438
8.678436279296875e-05,0.08028197288513184,0.0038534762725830063,0.073464,3.790855407714844e-05,0.00014901161193847656
0.00010561943054199219,0.07514643669128418,0.025055277679443363,0.071252,3.5762786865234375e-05,0.00011515617370605469
9.608268737792969e-05,0.08174443244934082,0.006940700469970709,0.071139,3.218650817871094e-05,0.0001239776611328125
0.0001266002655029297,0.06931233406066895,0.03020854174804688,0.088028,3.62396240234375e-05,0.00016045570373535156
0.00012755393981933594,0.09120750427246094,0.00905876246643067,0.069488,2.9802322387695312e-05,0.00010061264038085938
8.249282836914062e-05,0.07237982749938965,0.0213633489074707,0.087356,2.6464462280273438e-05,0.00010466575622558594
7.224082946777344e-05,0.07065367698669434,0.010143478057861324,0.073952,4.7206878662109375e-05,0.00017714500427246094
7.462501525878906e-05,0.09177327156066895,0.002673993026733393,0.066738,2.6464462280273438e-05,0.0001068115234375
0.00011444091796875,0.09676861763000488,0.012059825439453123,0.07173,3.7670135498046875e-05,0.00013589859008789062
9.417533874511719e-05,0.10330462455749512,0.0021117583007812524,0.065828,3.075599670410156e-05,0.0001232624053955078
9.72747802734375e-05,0.07618498802185059,0.0316093882598877,0.068396,5.8650970458984375e-05,0.00019931793212890625
0.00011992454528808594,0.07861852645874023,0.009035016937255863,0.077705,4.553794860839844e-05,0.00016117095947265625
0.00010728836059570312,0.102447509765625,0.01561429698181152,0.087203,2.765655517578125e-05,9.965896606445312e-05
9.822845458984375e-05,0.07488012313842773,0.006759977676391603,0.061798,2.5987625122070312e-05,0.00010037422180175781
0.00011539459228515625,0.09122538566589355,0.012979169555664069,0.081879,2.956390380859375e-05,0.00010538101196289062
9.775161743164062e-05,0.07750487327575684,0.005755506027221677,0.095987,5.888938903808594e-05,0.0001971721649169922
7.224082946777344e-05,0.06436800956726074,0.0017543697052001955,0.085632,4.458427429199219e-05,0.00013446807861328125
8.320808410644531e-05,0.05372190475463867,0.013867383316040038,0.069772,5.054473876953125e-05,0.00014090538024902344
9.965896606445312e-05,0.07918357849121094,0.009556502838134764,0.07073,3.409385681152344e-05,0.0001251697540283203
8.177757263183594e-05,0.08064031600952148,0.006928408248901369,0.069742,3.170967102050781e-05,0.00010800361633300781
0.0001163482666015625,0.07131838798522949,0.01432080657958984,0.06317,3.62396240234375e-05,0.0001385211944580078
0.00010776519775390625,0.0790555477142334,0.003944837860107422,0.066371,3.0279159545898438e-05,0.00011754035949707031
7.081031799316406e-05,0.10990023612976074,0.0036373893890380843,0.066734,2.5033950805664062e-05,9.202957153320312e-05
6.937980651855469e-05,0.10717892646789551,0.012471911712646486,0.075279,4.100799560546875e-05,0.00011134147644042969
7.581710815429688e-05,0.04690432548522949,0.02262591586303711,0.069798,3.218650817871094e-05,0.00011920928955078125
0.00017309188842773438,0.09417271614074707,0.004444645797729491,0.077738,2.6702880859375e-05,9.584426879882812e-05
9.942054748535156e-05,0.06766748428344727,0.019797147781372065,0.075993,3.0279159545898438e-05,0.0001220703125
0.00012969970703125,0.07293319702148438,0.017506221084594722,0.08522,3.838539123535156e-05,0.00011491775512695312
0.00011157989501953125,0.07026267051696777,0.010025236602783205,0.080704,3.314018249511719e-05,0.00010466575622558594
9.72747802734375e-05,0.07367682456970215,0.009780959106445317,0.071474,2.8133392333984375e-05,9.417533874511719e-05
8.296966552734375e-05,0.0803217887878418,0.0018822967987060513,0.076602,3.24249267578125e-05,0.00011539459228515625
9.083747863769531e-05,0.08228659629821777,0.004085047546386722,0.064384,2.8371810913085938e-05,0.00010633468627929688
7.510185241699219e-05,0.05169510841369629,0.004160401275634759,0.063797,3.409385681152344e-05,0.00011181831359863281
0.00011181831359863281,0.044587135314941406,0.004219617385864259,0.060105,3.409385681152344e-05,0.00013303756713867188
0.00011920928955078125,0.03778862953186035,0.011939505966186523,0.066067,4.38690185546875e-05,0.00014400482177734375
0.00010538101196289062,0.04457235336303711,0.0056153440246582,0.063599,2.9325485229492188e-05,0.00011658668518066406
0.00010633468627929688,0.023088693618774414,0.0035857927093505826,0.054899,3.1948089599609375e-05,0.00011444091796875
7.796287536621094e-05,0.023457765579223633,0.007633566314697263,0.070593,3.075599670410156e-05,0.00012111663818359375
8.559226989746094e-05,0.024339675903320312,0.006321008575439449,0.062962,2.6226043701171875e-05,0.00010061264038085938
7.653236389160156e-05,0.031357765197753906,0.005222744338989255,0.070607,3.6716461181640625e-05,0.00012874603271484375
7.843971252441406e-05,0.03299379348754883,0.004939213409423826,0.06611,4.291534423828125e-05,0.00013113021850585938
8.034706115722656e-05,0.06467914581298828,0.004663125091552728,0.064144,3.0279159545898438e-05,0.0001277923583984375
0.00012540817260742188,0.05122661590576172,0.009928559020996097,0.075596,4.076957702636719e-05,0.00012683868408203125
0.0001163482666015625,0.04907536506652832,0.01855407238769531,0.069842,3.647804260253906e-05,0.00011181831359863281
0.00010991096496582031,0.050601959228515625,0.004205384124755865,0.065811,3.0517578125e-05,0.00011539459228515625
0.00020575523376464844,0.05043745040893555,0.005095974212646487,0.060194,3.695487976074219e-05,0.00010800361633300781
8.96453857421875e-05,0.03630256652832031,0.004468214187622069,0.07234,3.4332275390625e-05,0.00012826919555664062
7.128715515136719e-05,0.06401848793029785,0.011101411941528319,0.064097,3.075599670410156e-05,0.0001232624053955078
6.842613220214844e-05,0.05351519584655762,0.014063558975219728,0.084909,2.5987625122070312e-05,9.34600830078125e-05
5.745887756347656e-05,0.045581817626953125,0.015841521041870116,0.096832,3.933906555175781e-05,0.00013303756713867188
7.653236389160156e-05,0.059172630310058594,0.015414731597900397,0.074275,3.0994415283203125e-05,0.00010395050048828125
7.915496826171875e-05,0.07045626640319824,0.005165614303588861,0.079241,3.170967102050781e-05,0.00012922286987304688
0.00010704994201660156,0.06754899024963379,0.024518105361938478,0.059127,4.100799560546875e-05,0.0001289844512939453
7.557868957519531e-05,0.06766867637634277,0.008175220092773439,0.068216,3.719329833984375e-05,0.0001266002655029297
8.702278137207031e-05,0.06336283683776855,0.013130550460815432,0.071545,3.528594970703125e-05,0.00012183189392089844
8.106231689453125e-05,0.058103084564208984,0.019533970001220702,0.064222,3.5762786865234375e-05,0.00011467933654785156
0.00014591217041015625,0.06150412559509277,0.007393767105102533,0.078214,3.361701965332031e-05,0.00011730194091796875
6.818771362304688e-05,0.08729791641235352,0.0033256030120849545,0.064921,2.7179718017578125e-05,0.00010061264038085938
9.059906005859375e-05,0.0893552303314209,0.020086445159912106,0.06718,4.363059997558594e-05,0.00016450881958007812
9.107589721679688e-05,0.03435993194580078,0.009299927398681643,0.069228,2.765655517578125e-05,0.00011610984802246094
9.560585021972656e-05,0.0724785327911377,0.007280764312744145,0.07053,2.4557113647460938e-05,9.322166442871094e-05
9.059906005859375e-05,0.04210400581359863,0.012532189117431647,0.064714,3.4809112548828125e-05,0.00013446807861328125
4.887580871582031e-05,0.06427526473999023,0.0046327312927246095,0.060127,3.4809112548828125e-05,0.00011396408081054688
7.748603820800781e-05,0.06237387657165527,0.005186161132812506,0.064104,3.123283386230469e-05,0.00010061264038085938
0.00011110305786132812,0.0733640193939209,0.004200000808715819,0.060302,3.9577484130859375e-05,0.00013184547424316406
0.00011539459228515625,0.05190682411193848,0.015970917846679686,0.066623,3.600120544433594e-05,0.00011420249938964844
6.079673767089844e-05,0.09522843360900879,0.005013534057617189,0.059987,3.170967102050781e-05,0.00011754035949707031
0.00010609626770019531,0.06257963180541992,0.006315729888916016,0.075016,2.6941299438476562e-05,9.393692016601562e-05
0.00011467933654785156,0.06344723701477051,0.005724122680664065,0.063011,3.910064697265625e-05,0.00012350082397460938
0.0001087188720703125,0.06556320190429688,0.009947510528564456,0.061075,4.6253204345703125e-05,0.00016379356384277344
0.00010204315185546875,0.07975983619689941,0.004595570846557623,0.070404,4.8160552978515625e-05,0.0001690387725830078
7.605552673339844e-05,0.04061627388000488,0.0008259705200195366,0.065936,3.457069396972656e-05,0.00012350082397460938
0.00010085105895996094,0.07186555862426758,0.0032880484161376955,0.075294,3.266334533691406e-05,0.0001068115234375
8.130073547363281e-05,0.05411577224731445,0.010324810134887695,0.059163,4.1961669921875e-05,0.0001614093780517578
9.72747802734375e-05,0.03961825370788574,0.004479813354492185,0.067082,3.62396240234375e-05,0.0001266002655029297
0.00010371208190917969,0.03343534469604492,0.006581667739868166,0.061818,3.790855407714844e-05,0.00011706352233886719
0.00010013580322265625,0.03185915946960449,0.0018640502929687525,0.0566,3.170967102050781e-05,0.00010204315185546875
6.29425048828125e-05,0.021008729934692383,0.004241354446411133,0.07102,3.123283386230469e-05,0.00011801719665527344
8.797645568847656e-05,0.038660526275634766,0.002339862380981446,0.057039,3.814697265625e-05,0.00012135505676269531
5.936622619628906e-05,0.05364680290222168,0.003949884048461916,0.059834,3.4809112548828125e-05,0.00011444091796875
0.00011205673217773438,0.039914608001708984,0.010751873519897467,0.067947,3.886222839355469e-05,0.00015091896057128906
0.00011658668518066406,0.04720139503479004,0.0035992612304687477,0.070856,2.8848648071289062e-05,0.0001087188720703125
0.00010037422180175781,0.04425215721130371,0.0033029101715087855,0.063239,2.8848648071289062e-05,0.00010180473327636719
8.082389831542969e-05,0.01958608627319336,0.007810209426879884,0.06134,5.936622619628906e-05,0.00014472007751464844
8.416175842285156e-05,0.05147719383239746,0.003703025039672854,0.062116,3.6716461181640625e-05,0.0001266002655029297
7.653236389160156e-05,0.034783363342285156,0.0022813308105468777,0.084339,3.4809112548828125e-05,0.00012755393981933594
8.487701416015625e-05,0.04627561569213867,0.006035901702880861,0.064011,3.123283386230469e-05,0.00011467933654785156
0.0001246929168701172,0.052895307540893555,0.0049760759124755916,0.063549,4.3392181396484375e-05,0.00016760826110839844
6.937980651855469e-05,0.052400827407836914,0.001935882385253905,0.055667,4.029273986816406e-05,0.0001354217529296875
8.416175842285156e-05,0.05726027488708496,0.017136417449951175,0.059611,3.743171691894531e-05,0.00011897087097167969
8.702278137207031e-05,0.0441288948059082,0.0038101916198730462,0.062237,3.743171691894531e-05,0.00013589859008789062
7.987022399902344e-05,0.04128313064575195,0.007887233688354492,0.074448,4.887580871582031e-05,0.00012302398681640625
8.988380432128906e-05,0.041156768798828125,0.009659905014038087,0.066815,4.1961669921875e-05,0.00016760826110839844
0.00010156631469726562,0.03234601020812988,0.009177327743530278,0.072209,5.269050598144531e-05,0.000186920166015625
0.00012230873107910156,0.03842759132385254,0.007427224441528324,0.072654,3.552436828613281e-05,0.0001392364501953125
6.461143493652344e-05,0.03946399688720703,0.01975161657714844,0.073821,3.8623809814453125e-05,0.00013494491577148438
0.00010633468627929688,0.06314587593078613,0.009565227157592768,0.079893,3.552436828613281e-05,0.00013637542724609375
7.367134094238281e-05,0.0703587532043457,0.004375561813354495,0.073321,2.5987625122070312e-05,9.655952453613281e-05
6.67572021484375e-05,0.06490659713745117,0.02805294418334961,0.06225,2.8371810913085938e-05,9.489059448242188e-05
5.745887756347656e-05,0.07670187950134277,0.011644354812622076,0.065408,2.9087066650390625e-05,9.632110595703125e-05
0.0001418590545654297,0.07021975517272949,0.00218239321899414,0.057623,3.24249267578125e-05,0.00011539459228515625
9.655952453613281e-05,0.08178377151489258,0.007728848388671869,0.063297,3.075599670410156e-05,0.00010204315185546875
0.00010204315185546875,0.054193973541259766,0.00460445486450195,0.075436,4.482269287109375e-05,0.00017976760864257812
0.00011944770812988281,0.06169748306274414,0.013567324951171869,0.075647,5.1021575927734375e-05,0.00018787384033203125
9.918212890625e-05,0.06556248664855957,0.00995771728515625,0.07614,3.1948089599609375e-05,0.00011229515075683594
9.34600830078125e-05,0.05656242370605469,0.016146159118652345,0.066731,2.8848648071289062e-05,9.942054748535156e-05
8.320808410644531e-05,0.05332350730895996,0.01620587135314941,0.07924,3.504753112792969e-05,0.0001399517059326172
0.00010800361633300781,0.07169556617736816,0.00666596469116211,0.074558,3.266334533691406e-05,0.0001277923583984375
8.130073547363281e-05,0.10031366348266602,0.007412520034790038,0.072992,3.075599670410156e-05,0.00012063980102539062
0.00011420249938964844,0.0643622875213623,0.007925158737182622,0.067227,3.337860107421875e-05,0.00012135505676269531
0.00011610984802246094,0.04655146598815918,0.002135019393920898,0.071229,2.7894973754882812e-05,0.00011372566223144531
0.00011420249938964844,0.06962728500366211,0.021968340942382814,0.082953,4.0531158447265625e-05,0.0001342296600341797
0.00011682510375976562,0.09990501403808594,0.007268774902343747,0.063738,3.933906555175781e-05,0.00011682510375976562
5.1975250244140625e-05,0.06941533088684082,0.01065349891662598,0.075845,3.24249267578125e-05,0.00011897087097167969
9.655952453613281e-05,0.0717611312866211,0.013994990386962891,0.07571,3.886222839355469e-05,0.00013256072998046875
9.512901306152344e-05,0.05803084373474121,0.025427458511352544,0.066589,3.4332275390625e-05,0.00010395050048828125
8.797645568847656e-05,0.05736589431762695,0.017127926177978522,0.071055,2.6464462280273438e-05,9.036064147949219e-05
0.00012612342834472656,0.0581059455871582,0.0034110976409912064,0.07763,3.218650817871094e-05,0.000141143798828125
0.00011610984802246094,0.026277780532836914,0.005458853317260745,0.060374,3.9577484130859375e-05,0.00013065338134765625
0.00010752677917480469,0.05841565132141113,0.011312753540039064,0.080219,3.886222839355469e-05,0.00013899803161621094
0.001065969467163086,0.05721712112426758,0.010940063034057618,0.064914,4.2438507080078125e-05,0.0001456737518310547
9.918212890625e-05,0.05109381675720215,0.0015874373016357413,0.060919,3.600120544433594e-05,0.00016236305236816406
7.2479248046875e-05,0.050319671630859375,0.01257659970092774,0.080492,3.504753112792969e-05,0.00010824203491210938
7.295608520507812e-05,0.07659435272216797,0.007669565963745115,0.059075,3.4809112548828125e-05,0.00013375282287597656
0.00013446807861328125,0.05933642387390137,0.02056037399291992,0.062405,3.457069396972656e-05,0.00010824203491210938
0.00015354156494140625,0.05748176574707031,0.02360182461547851,0.067877,4.5299530029296875e-05,0.00015497207641601562
9.274482727050781e-05,0.04412961006164551,0.01312156884765625,0.065774,2.86102294921875e-05,0.00010514259338378906
7.939338684082031e-05,0.04910874366760254,0.006815748641967767,0.070527,3.409385681152344e-05,0.00011754035949707031
0.00011014938354492188,0.0369715690612793,0.011058610870361335,0.081948,3.5762786865234375e-05,0.0001251697540283203
0.00011038780212402344,0.06044769287109375,0.005235499847412103,0.068237,3.0517578125e-05,0.00010800361633300781
6.794929504394531e-05,0.06846284866333008,0.005754840164184566,0.06997,3.647804260253906e-05,0.0001266002655029297
0.00010728836059570312,0.05417895317077637,0.015737682662963867,0.090489,4.00543212890625e-05,0.00013780593872070312
0.00010323524475097656,0.06518816947937012,0.007166412155151361,0.088608,4.5299530029296875e-05,0.00014519691467285156
8.916854858398438e-05,0.06581759452819824,0.005191563034057614,0.078475,3.743171691894531e-05,0.00011730194091796875
8.630752563476562e-05,0.038368940353393555,0.006410452575683595,0.05853,2.6464462280273438e-05,0.00011515617370605469
0.00013899803161621094,0.03562450408935547,0.015482218963623048,0.074918,3.4332275390625e-05,0.00010538101196289062
9.5367431640625e-05,0.047953128814697266,0.0021867015533447234,0.059707,3.4332275390625e-05,0.00012373924255371094
8.797645568847656e-05,0.044816017150878906,0.006485710754394525,0.07111,3.4332275390625e-05,0.00012087821960449219
8.96453857421875e-05,0.05904245376586914,0.013640368972778316,0.085789,3.910064697265625e-05,0.00013709068298339844
8.034706115722656e-05,0.0748741626739502,0.011155172958374024,0.063235,3.409385681152344e-05,0.00012087821960449219
0.00010061264038085938,0.07566690444946289,0.009965050888061523,0.061175,4.38690185546875e-05,0.00016021728515625
0.00012111663818359375,0.06120920181274414,0.020288234252929693,0.07848,3.314018249511719e-05,0.000118255615234375
9.632110595703125e-05,0.07031869888305664,0.016685346328735348,0.089188,5.650520324707031e-05,0.0002224445343017578
9.393692016601562e-05,0.07500052452087402,0.007398718704223636,0.068061,3.123283386230469e-05,0.00010704994201660156
0.00010037422180175781,0.04619288444519043,0.01400781915283203,0.093724,4.363059997558594e-05,0.00015664100646972656
0.00010704994201660156,0.06979632377624512,0.03967953727722168,0.07427,3.8623809814453125e-05,0.0001285076141357422
8.440017700195312e-05,0.08094644546508789,0.004850840408325202,0.072068,3.600120544433594e-05,0.000133514404296875
7.891654968261719e-05,0.08050751686096191,0.00577804743957519,0.068028,2.7179718017578125e-05,9.393692016601562e-05
6.29425048828125e-05,0.06404757499694824,0.022754262451171875,0.073296,3.314018249511719e-05,0.00010919570922851562
0.00010633468627929688,0.08913326263427734,0.003034385879516599,0.061892,2.8371810913085938e-05,9.679794311523438e-05
9.632110595703125e-05,0.07356429100036621,0.02249500402832031,0.059706,3.170967102050781e-05,0.0001239776611328125
0.00011849403381347656,0.07395648956298828,0.022906639892578122,0.059693,3.4809112548828125e-05,0.00015020370483398438
0.00014066696166992188,0.08316230773925781,0.004505358322143556,0.062367,2.7894973754882812e-05,0.00010013580322265625
0.00010442733764648438,0.09514069557189941,0.011829332229614256,0.079778,3.814697265625e-05,0.00013709068298339844
9.584426879882812e-05,0.06439328193664551,0.023569020263671872,0.075533,3.3855438232421875e-05,0.00011992454528808594
8.96453857421875e-05,0.07873964309692383,0.003104510406494135,0.067321,3.695487976074219e-05,0.00013399124145507812
0.0001068115234375,0.05782961845397949,0.0022830061492919926,0.060994,3.24249267578125e-05,0.00011348724365234375
0.0001239776611328125,0.057311058044433594,0.0036399324645996073,0.060601,3.62396240234375e-05,0.0001308917999267578
0.0001232624053955078,0.10187196731567383,0.012936284713745111,0.08457,2.8848648071289062e-05,0.00011110305786132812
8.893013000488281e-05,0.07565951347351074,0.002565351821899417,0.067673,2.6702880859375e-05,9.369850158691406e-05
9.512901306152344e-05,0.055364131927490234,0.0034948674621581993,0.078781,3.790855407714844e-05,0.0001308917999267578
0.00011396408081054688,0.08849358558654785,0.009223812225341799,0.076347,3.9577484130859375e-05,0.0001347064971923828
0.00010776519775390625,0.06591105461120605,0.01634953631591797,0.067508,3.504753112792969e-05,0.00011277198791503906
9.751319885253906e-05,0.05208945274353027,0.006187758575439455,0.059189,2.9325485229492188e-05,0.00010657310485839844
0.00010776519775390625,0.08239269256591797,0.0061475055389404315,0.077582,3.5762786865234375e-05,0.00013184547424316406
0.0001068115234375,0.04317522048950195,0.004856048538208008,0.058698,3.075599670410156e-05,0.00011134147644042969
8.511543273925781e-05,0.04889702796936035,0.004288299057006839,0.061803,5.459785461425781e-05,0.00018835067749023438
9.918212890625e-05,0.043793678283691406,0.013876101150512701,0.07261,4.1961669921875e-05,0.00016927719116210938
8.821487426757812e-05,0.055573463439941406,0.005994833328247073,0.067548,3.552436828613281e-05,0.00012540817260742188
0.00011277198791503906,0.06688332557678223,0.006488652069091799,0.061443,2.7179718017578125e-05,0.00011181831359863281
7.748603820800781e-05,0.06034660339355469,0.006194402679443357,0.060816,3.3855438232421875e-05,0.00012350082397460938
0.00011301040649414062,0.04630231857299805,0.00544070640563965,0.068465,4.363059997558594e-05,0.0001773834228515625
0.000102996826171875,0.02370762825012207,0.003067538650512694,0.066817,3.647804260253906e-05,0.00012826919555664062
9.799003601074219e-05,0.045769453048706055,0.0034324449310302735,0.072949,3.409385681152344e-05,0.00012612342834472656
0.00011682510375976562,0.05128145217895508,0.005965445922851559,0.065501,3.147125244140625e-05,0.00012493133544921875
9.5367431640625e-05,0.052637577056884766,0.0029177812805175757,0.064126,4.696846008300781e-05,0.0001735687255859375
0.00010848045349121094,0.04767251014709473,0.01142489807128906,0.068205,3.790855407714844e-05,0.0001361370086669922
0.00011372566223144531,0.04487204551696777,0.012340835952758783,0.066225,2.6226043701171875e-05,0.00010609626770019531
8.082389831542969e-05,0.0695185661315918,0.0030427887420654276,0.059477,3.5762786865234375e-05,0.0001227855682373047
7.700920104980469e-05,0.04929542541503906,0.0013437016296386772,0.074595,3.0040740966796875e-05,0.00011110305786132812
9.894371032714844e-05,0.057186126708984375,0.005966924484252928,0.064167,3.2901763916015625e-05,0.00011277198791503906
0.0001277923583984375,0.04563260078430176,0.0073025276031494085,0.063241,4.1484832763671875e-05,0.0001456737518310547
9.608268737792969e-05,0.02884221076965332,0.004421043457031246,0.067486,3.314018249511719e-05,0.00011587142944335938
0.0001125335693359375,0.04276442527770996,0.005147783020019531,0.066497,3.7670135498046875e-05,0.00013446807861328125
8.559226989746094e-05,0.04375791549682617,0.006043700714111325,0.057605,3.552436828613281e-05,0.0001227855682373047
7.82012939453125e-05,0.057566165924072266,0.004175262207031252,0.075056,3.0040740966796875e-05,0.0001125335693359375
0.00010395050048828125,0.05117297172546387,0.004348893127441404,0.058915,3.5762786865234375e-05,0.00012087821960449219
0.00010538101196289062,0.0592961311340332,0.0050057797851562474,0.058631,3.886222839355469e-05,0.0001327991485595703
9.822845458984375e-05,0.05319929122924805,0.0069529500122070265,0.068888,3.0517578125e-05,0.00010824203491210938
9.250640869140625e-05,0.060507774353027344,0.02221318664550781,0.062475,3.361701965332031e-05,0.00012564659118652344
0.00010991096496582031,0.054337263107299805,0.0009255545043945351,0.06251,2.7179718017578125e-05,9.965896606445312e-05
0.0001316070556640625,0.03201723098754883,0.01354350883483886,0.07068,3.2901763916015625e-05,0.00011944770812988281
9.465217590332031e-05,0.04297780990600586,0.011408350601196285,0.068485,3.695487976074219e-05,0.00013399124145507812
6.079673767089844e-05,0.035182952880859375,0.01049572247314453,0.061912,3.600120544433594e-05,0.00012135505676269531
0.00010347366333007812,0.06479811668395996,0.0037492934417724666,0.06613,3.0994415283203125e-05,0.00011801719665527344
6.341934204101562e-05,0.07701730728149414,0.004597125427246093,0.069758,2.9087066650390625e-05,0.00010323524475097656
5.91278076171875e-05,0.08558249473571777,0.01043191667175293,0.068369,3.910064697265625e-05,0.00013947486877441406
7.224082946777344e-05,0.10298728942871094,0.007839293685913087,0.063234,2.9325485229492188e-05,0.00010132789611816406
8.296966552734375e-05,0.08124947547912598,0.005409314514160157,0.071824,3.719329833984375e-05,0.0001323223114013672
7.009506225585938e-05,0.10389351844787598,0.015260639968872072,0.065759,3.218650817871094e-05,0.00011682510375976562
9.250640869140625e-05,0.07024550437927246,0.008148549179077147,0.062446,3.7670135498046875e-05,0.00016021728515625
0.00012683868408203125,0.04052567481994629,0.004208232955932617,0.05892,3.7670135498046875e-05,0.00012111663818359375
9.918212890625e-05,0.0840911865234375,0.02021579913330078,0.067733,2.3365020751953125e-05,8.106231689453125e-05
8.940696716308594e-05,0.04794740676879883,0.008191834823608399,0.068758,4.076957702636719e-05,0.0001251697540283203
6.175041198730469e-05,0.04053306579589844,0.009647087097167967,0.06475,3.719329833984375e-05,0.00013518333435058594
8.20159912109375e-05,0.056104183197021484,0.0034408191680908168,0.06335,3.886222839355469e-05,0.00012040138244628906
0.00017690658569335938,0.054320573806762695,0.0024752847442627013,0.075649,3.600120544433594e-05,0.00013709068298339844
7.891654968261719e-05,0.07213425636291504,0.003396380859374999,0.062369,3.314018249511719e-05,0.00012230873107910156
0.00010538101196289062,0.04606032371520996,0.0007878934478759703,0.077715,2.7179718017578125e-05,0.00010609626770019531
8.058547973632812e-05,0.0350186824798584,0.003736938079833982,0.056716,3.910064697265625e-05,0.00013375282287597656
7.796287536621094e-05,0.04477381706237793,0.014017882965087894,0.065952,3.2901763916015625e-05,0.00011992454528808594
8.082389831542969e-05,0.04148697853088379,0.0027999591064453155,0.06283,3.647804260253906e-05,0.00011897087097167969
0.00010776519775390625,0.044373512268066406,0.001470796295166013,0.076504,3.170967102050781e-05,0.00012612342834472656
8.106231689453125e-05,0.03479504585266113,0.009506200180053714,0.05739,2.765655517578125e-05,9.965896606445312e-05
9.417533874511719e-05,0.049187660217285156,0.0032505174713134827,0.064617,3.3855438232421875e-05,0.00012755393981933594
9.107589721679688e-05,0.04690074920654297,0.005677723785400393,0.077054,3.910064697265625e-05,0.00014328956604003906
8.082389831542969e-05,0.027554988861083984,0.002500317886352542,0.058022,3.600120544433594e-05,0.0001480579376220703
0.00011420249938964844,0.0326995849609375,0.0013079944152832035,0.061223,3.1948089599609375e-05,0.00011730194091796875
0.00010085105895996094,0.02810215950012207,0.0017322363891601605,0.068421,4.0531158447265625e-05,0.00013399124145507812
9.5367431640625e-05,0.04745364189147949,0.007180600677490233,0.059414,3.2901763916015625e-05,0.00010800361633300781
0.00010609626770019531,0.03789377212524414,0.0062882345733642556,0.060844,3.218650817871094e-05,0.00011134147644042969
6.222724914550781e-05,0.051705121994018555,0.01386320208740234,0.060408,4.363059997558594e-05,0.0001404285430908203
0.00012254714965820312,0.054949283599853516,0.004709194595336912,0.062218,2.9802322387695312e-05,0.00012254714965820312
0.00010228157043457031,0.04287457466125488,0.005826076049804688,0.06923,3.147125244140625e-05,0.00011610984802246094
0.00012135505676269531,0.05494070053100586,0.005684832885742189,0.067647,3.361701965332031e-05,0.00011420249938964844
9.5367431640625e-05,0.05996060371398926,0.006236322738647465,0.066298,3.266334533691406e-05,0.0001270771026611328
0.00010442733764648438,0.06288957595825195,0.01075882080078125,0.081595,3.552436828613281e-05,0.00011086463928222656
9.965896606445312e-05,0.04281210899353027,0.00996792973327637,0.070212,3.790855407714844e-05,0.00012731552124023438
8.749961853027344e-05,0.06073498725891113,0.015272661636352533,0.085777,4.220008850097656e-05,0.0001609325408935547
7.343292236328125e-05,0.04952263832092285,0.010066039886474615,0.079535,4.3392181396484375e-05,0.0001709461212158203
0.00010228157043457031,0.039350032806396484,0.007601971542358393,0.066113,4.673004150390625e-05,0.00014352798461914062
9.083747863769531e-05,0.04821491241455078,0.006428759536743163,0.05779,2.8848648071289062e-05,9.202957153320312e-05
9.822845458984375e-05,0.05089378356933594,0.010523066894531252,0.066633,3.361701965332031e-05,0.00011658668518066406
0.00010442733764648438,0.03584170341491699,0.004598586563110352,0.073046,3.123283386230469e-05,0.00011801719665527344
6.031990051269531e-05,0.05298471450805664,0.0049600064849853465,0.063865,3.838539123535156e-05,0.00013899803161621094
0.00011467933654785156,0.058779001235961914,0.013714583969116206,0.070775,3.123283386230469e-05,0.00010585784912109375
6.270408630371094e-05,0.05590939521789551,0.003353618469238283,0.06041,2.8371810913085938e-05,0.0001010894775390625
0.00010514259338378906,0.06276917457580566,0.007008458633422851,0.06998,3.8623809814453125e-05,0.00012731552124023438
8.893013000488281e-05,0.04148077964782715,0.007007142700195312,0.065886,2.8371810913085938e-05,9.942054748535156e-05
0.00010037422180175781,0.03431224822998047,0.006876272857666017,0.058037,3.0040740966796875e-05,9.5367431640625e-05
8.940696716308594e-05,0.048075199127197266,0.014187239028930668,0.066923,3.647804260253906e-05,0.00014090538024902344
0.00010347366333007812,0.052876949310302734,0.00800892021179199,0.056855,3.409385681152344e-05,0.00012445449829101562
7.748603820800781e-05,0.036180973052978516,0.005216393127441404,0.06586,3.075599670410156e-05,0.00010347366333007812
0.0001227855682373047,0.043528079986572266,0.01023639727783203,0.065513,4.1484832763671875e-05,0.0001735687255859375
9.1552734375e-05,0.05210685729980469,0.02600479756164551,0.060117,3.409385681152344e-05,0.00012373924255371094
6.771087646484375e-05,0.05785012245178223,0.009314145645141603,0.068216,3.3855438232421875e-05,0.00011801719665527344
6.413459777832031e-05,0.07419061660766602,0.0044725706634521495,0.061819,2.8371810913085938e-05,9.870529174804688e-05
9.894371032714844e-05,0.0514216423034668,0.006456427246093743,0.067419,3.4809112548828125e-05,8.96453857421875e-05
0.000110626220703125,0.07024812698364258,0.005627954895019535,0.078468,3.314018249511719e-05,0.00012755393981933594
0.00010967254638671875,0.05721092224121094,0.009292614074707037,0.079854,3.3855438232421875e-05,0.0001251697540283203
8.416175842285156e-05,0.04322552680969238,0.002284187911987305,0.059301,3.218650817871094e-05,0.00010895729064941406
8.654594421386719e-05,0.042027950286865234,0.01191527403259278,0.072416,3.123283386230469e-05,0.00011491775512695312
0.00011658668518066406,0.053145408630371094,0.005945649246215823,0.073571,3.0040740966796875e-05,0.00010585784912109375
8.916854858398438e-05,0.05023765563964844,0.0021549598541259762,0.057366,3.743171691894531e-05,0.0001285076141357422
8.0108642578125e-05,0.04810953140258789,0.003900192733764643,0.073454,3.266334533691406e-05,0.000125885009765625
0.00010395050048828125,0.051099538803100586,0.0071404960174560606,0.076898,3.743171691894531e-05,0.0001270771026611328
7.796287536621094e-05,0.0435633659362793,0.005549526947021488,0.075457,3.647804260253906e-05,0.0001380443572998047
8.678436279296875e-05,0.04932212829589844,0.005445764038085943,0.074928,3.218650817871094e-05,0.00012922286987304688
0.00011682510375976562,0.06859016418457031,0.006719197296142579,0.079276,3.910064697265625e-05,0.00013899803161621094
9.250640869140625e-05,0.039054155349731445,0.0016558336486816455,0.071501,3.147125244140625e-05,0.00010395050048828125
0.00011539459228515625,0.07268381118774414,0.005245771545410158,0.072781,3.981590270996094e-05,0.00013566017150878906
7.843971252441406e-05,0.03329348564147949,0.009343129989624027,0.073653,5.1975250244140625e-05,0.00018453598022460938
0.00010085105895996094,0.0418851375579834,0.0024285085601806616,0.068733,3.147125244140625e-05,0.00011396408081054688
9.179115295410156e-05,0.05087876319885254,0.008341741973876951,0.069593,3.24249267578125e-05,0.00012111663818359375
9.107589721679688e-05,0.06091761589050293,0.013239869384765623,0.06672,4.863739013671875e-05,0.00010943412780761719
0.00010204315185546875,0.05437779426574707,0.006721984024047847,0.077255,4.172325134277344e-05,0.0001621246337890625
7.891654968261719e-05,0.06737804412841797,0.007396362518310551,0.066326,3.7670135498046875e-05,9.846687316894531e-05
0.00010919570922851562,0.032857656478881836,0.0018421713104248005,0.072301,4.1484832763671875e-05,0.00011944770812988281
8.392333984375e-05,0.0437929630279541,0.005491383651733392,0.083696,4.1961669921875e-05,0.00013780593872070312
7.224082946777344e-05,0.05936241149902344,0.00997361550903321,0.074469,2.8848648071289062e-05,0.00013303756713867188
0.0001049041748046875,0.05518960952758789,0.015623006683349608,0.067844,4.100799560546875e-05,0.0001423358917236328
0.00012183189392089844,0.04056954383850098,0.009864518051147464,0.064745,3.719329833984375e-05,0.00013113021850585938
0.00014019012451171875,0.0807943344116211,0.012755470993041994,0.058273,2.7418136596679688e-05,0.00010156631469726562
8.416175842285156e-05,0.04186558723449707,0.0037414550933837915,0.071559,3.8623809814453125e-05,0.00016689300537109375
6.437301635742188e-05,0.07221412658691406,0.010725799194335937,0.054084,3.886222839355469e-05,0.0001366138458251953
7.414817810058594e-05,0.05840015411376953,0.023237381652832026,0.069846,3.147125244140625e-05,0.00011444091796875
4.7206878662109375e-05,0.09021329879760742,0.003055432159423825,0.059693,4.220008850097656e-05,0.00017070770263671875
7.390975952148438e-05,0.06862044334411621,0.01113531887817383,0.075722,3.075599670410156e-05,0.00010943412780761719
8.535385131835938e-05,0.06567788124084473,0.022605653793334957,0.075243,3.0994415283203125e-05,0.00011920928955078125
8.988380432128906e-05,0.07005071640014648,0.0038380768737792947,0.079154,2.8848648071289062e-05,0.00012135505676269531
0.00012803077697753906,0.061307430267333984,0.013269790100097656,0.061751,2.5987625122070312e-05,9.703636169433594e-05
9.179115295410156e-05,0.0551142692565918,0.006796565628051754,0.070025,3.4809112548828125e-05,0.0001366138458251953
8.440017700195312e-05,0.10196828842163086,0.005662546966552731,0.063877,3.719329833984375e-05,0.0001354217529296875
9.226799011230469e-05,0.06383752822875977,0.02203388339233399,0.083463,5.650520324707031e-05,0.00015473365783691406
8.20159912109375e-05,0.08540868759155273,0.010695489761352539,0.077903,2.6941299438476562e-05,9.298324584960938e-05
9.918212890625e-05,0.08099222183227539,0.022062959442138666,0.06474,6.4849853515625e-05,0.00024771690368652344
9.679794311523438e-05,0.07283473014831543,0.021409200134277342,0.058935,3.0040740966796875e-05,0.00011038780212402344
0.0001125335693359375,0.04833579063415527,0.008766447753906254,0.071655,4.0531158447265625e-05,0.0001385211944580078
0.00010919570922851562,0.039379119873046875,0.0123502691040039,0.092799,3.838539123535156e-05,0.00013208389282226562
8.7738037109375e-05,0.049492835998535156,0.012161128463745119,0.071185,3.218650817871094e-05,0.00011467933654785156
0.0001232624053955078,0.07425475120544434,0.003317061599731448,0.061616,4.1484832763671875e-05,0.00013446807861328125
0.00013756752014160156,0.03917193412780762,0.015160269439697269,0.079912,3.170967102050781e-05,0.00011944770812988281
9.441375732421875e-05,0.08559155464172363,0.01804594184875488,0.070605,3.0994415283203125e-05,0.00010466575622558594
0.00010776519775390625,0.05733752250671387,0.007879481124877935,0.065825,3.314018249511719e-05,0.00011801719665527344
8.940696716308594e-05,0.03656339645385742,0.010172269866943362,0.063552,3.1948089599609375e-05,0.00011873245239257812
8.106231689453125e-05,0.040714263916015625,0.011591012573242188,0.065525,3.743171691894531e-05,0.00012636184692382812
6.937980651855469e-05,0.05814981460571289,0.002371747283935549,0.06247,3.24249267578125e-05,0.00012373924255371094
0.00010728836059570312,0.043627262115478516,0.0122802222442627,0.088305,3.123283386230469e-05,0.00013971328735351562
9.107589721679688e-05,0.06383872032165527,0.006473636260986335,0.101334,3.719329833984375e-05,0.00013971328735351562
6.914138793945312e-05,0.0890507698059082,0.007381357299804686,0.068163,4.124641418457031e-05,0.0001437664031982422
0.00010132789611816406,0.07249689102172852,0.0066771362915039045,0.073936,2.86102294921875e-05,0.00010728836059570312
7.581710815429688e-05,0.0744175910949707,0.008471328948974607,0.088576,2.574920654296875e-05,9.5367431640625e-05
0.000110626220703125,0.08512520790100098,0.004849736816406255,0.067393,3.0279159545898438e-05,0.00010609626770019531
0.00010514259338378906,0.0737767219543457,0.003909444595336917,0.066924,3.3855438232421875e-05,0.00011110305786132812
0.00011110305786132812,0.04825544357299805,0.002358070083618158,0.065004,3.552436828613281e-05,0.00012373924255371094
8.654594421386719e-05,0.06910586357116699,0.006852822952270507,0.06282,3.600120544433594e-05,0.00012540817260742188
0.00011181831359863281,0.027159690856933594,0.005824226135253907,0.076681,3.5762786865234375e-05,0.00012254714965820312
9.870529174804688e-05,0.06994104385375977,0.0014999862365722705,0.067907,3.266334533691406e-05,0.00011801719665527344
8.893013000488281e-05,0.047601938247680664,0.0074727666931152376,0.058542,4.982948303222656e-05,0.00012803077697753906
0.00016951560974121094,0.05980968475341797,0.008992598266601565,0.05753,3.7670135498046875e-05,0.00012874603271484375
0.0001251697540283203,0.02979111671447754,0.006020703140258793,0.063634,3.170967102050781e-05,0.0001163482666015625
0.000102996826171875,0.031044483184814453,0.0011738429870605527,0.062966,3.1948089599609375e-05,0.00011944770812988281
0.00010228157043457031,0.043350934982299805,0.002943488250732422,0.060689,3.0040740966796875e-05,0.00011539459228515625
6.198883056640625e-05,0.05739569664001465,0.005386233108520502,0.070207,3.8623809814453125e-05,0.00013899803161621094
0.00010013580322265625,0.03687262535095215,0.013594486846923826,0.06661,3.457069396972656e-05,0.00012755393981933594
0.00010037422180175781,0.03323841094970703,0.022980288558959963,0.069894,3.62396240234375e-05,0.0001251697540283203
8.344650268554688e-05,0.04668879508972168,0.00774620782470703,0.063334,2.8133392333984375e-05,9.322166442871094e-05
7.772445678710938e-05,0.05466747283935547,0.006401640274047854,0.068298,3.7670135498046875e-05,0.00013327598571777344
0.00010633468627929688,0.05412173271179199,0.008979703567504882,0.070577,2.6941299438476562e-05,8.535385131835938e-05
9.34600830078125e-05,0.039682626724243164,0.00406371520996094,0.05626,3.600120544433594e-05,0.00011777877807617188
0.00010418891906738281,0.0473475456237793,0.008033422027587889,0.067664,3.147125244140625e-05,0.00011849403381347656
7.486343383789062e-05,0.03619217872619629,0.0067311948699951205,0.057633,3.409385681152344e-05,0.00011777877807617188
9.059906005859375e-05,0.04013705253601074,0.0037101483459472673,0.061638,4.1961669921875e-05,0.00017905235290527344
9.918212890625e-05,0.03987479209899902,0.009458080780029299,0.061388,3.719329833984375e-05,0.00013780593872070312
0.00010728836059570312,0.03586840629577637,0.014241714447021478,0.077507,3.0517578125e-05,0.00010156631469726562
8.0108642578125e-05,0.036778926849365234,0.0057664722137451135,0.071232,2.6941299438476562e-05,8.96453857421875e-05
0.00011205673217773438,0.041654109954833984,0.007217197204589847,0.058799,3.218650817871094e-05,0.00011610984802246094
6.699562072753906e-05,0.06538867950439453,0.004746209899902341,0.060858,3.695487976074219e-05,0.00011992454528808594
7.534027099609375e-05,0.04036211967468262,0.012424723617553715,0.067533,3.4809112548828125e-05,0.0001347064971923828
7.915496826171875e-05,0.055832624435424805,0.009383387466430665,0.063304,3.1948089599609375e-05,0.0001251697540283203
0.0001087188720703125,0.06174039840698242,0.00721243716430664,0.064388,3.170967102050781e-05,0.00010943412780761719
0.00012063980102539062,0.06690001487731934,0.00831937086486817,0.076926,3.552436828613281e-05,0.00012612342834472656
0.0001010894775390625,0.08303594589233398,0.006560982467651369,0.065898,4.220008850097656e-05,0.00014853477478027344
6.723403930664062e-05,0.07068967819213867,0.012161942413330074,0.077297,3.62396240234375e-05,0.0001323223114013672
8.273124694824219e-05,0.08843874931335449,0.0027674130859375035,0.064356,2.956390380859375e-05,0.00010704994201660156
9.679794311523438e-05,0.08870744705200195,0.012878034210205072,0.0724,2.5033950805664062e-05,9.369850158691406e-05
0.00011277198791503906,0.07343673706054688,0.004344705749511721,0.064399,3.838539123535156e-05,0.00013065338134765625
0.00010204315185546875,0.06867241859436035,0.006041040176391607,0.071306,3.790855407714844e-05,0.00013184547424316406
0.00010371208190917969,0.04177236557006836,0.010595069702148435,0.064667,2.8848648071289062e-05,0.0001392364501953125
9.441375732421875e-05,0.04869723320007324,0.050499852569580075,0.068317,3.62396240234375e-05,0.00013756752014160156
9.846687316894531e-05,0.060791015625,0.003627717498779298,0.087421,2.7179718017578125e-05,9.775161743164062e-05
9.799003601074219e-05,0.05565524101257324,0.013623741531372066,0.09535,2.384185791015625e-05,9.131431579589844e-05
0.00011038780212402344,0.058217525482177734,0.018552166793823238,0.096002,2.6464462280273438e-05,9.1552734375e-05
7.295608520507812e-05,0.1326150894165039,0.004959593215942387,0.066159,3.552436828613281e-05,0.00013327598571777344
6.29425048828125e-05,0.13416457176208496,0.014619023345947266,0.064401,2.86102294921875e-05,0.00011229515075683594
8.654594421386719e-05,0.13976383209228516,0.012333965408325195,0.066538,3.170967102050781e-05,0.00010728836059570312
8.559226989746094e-05,0.12254142761230469,0.013307858154296873,0.074228,3.552436828613281e-05,0.00012826919555664062
0.00019478797912597656,0.11678433418273926,0.00887170146179199,0.064293,3.075599670410156e-05,0.00011515617370605469
8.487701416015625e-05,0.12197279930114746,0.009923520309448236,0.099168,3.933906555175781e-05,0.000133514404296875
0.0001850128173828125,0.11963605880737305,0.004902377441406251,0.059772,3.123283386230469e-05,0.0001163482666015625
7.82012939453125e-05,0.11217570304870605,0.009646230499267577,0.082483,3.314018249511719e-05,0.00011086463928222656
7.200241088867188e-05,0.13453102111816406,0.005728174224853513,0.092434,2.86102294921875e-05,0.00011420249938964844
0.00020432472229003906,0.14751029014587402,0.005263110198974616,0.068835,3.9577484130859375e-05,0.0001385211944580078
0.000148773193359375,0.04693484306335449,0.007502580963134761,0.064239,2.9087066650390625e-05,0.00010943412780761719
0.00013589859008789062,0.05082869529724121,0.0009304901733398485,0.076011,3.4809112548828125e-05,0.00012135505676269531
0.00011706352233886719,0.06090736389160156,0.002982996185302733,0.076017,3.886222839355469e-05,0.00013828277587890625
0.00011539459228515625,0.06772446632385254,0.0077575649108886785,0.071416,2.8371810913085938e-05,0.0001049041748046875
8.320808410644531e-05,0.05974936485290527,0.006701661209106452,0.068821,4.1961669921875e-05,0.00013947486877441406
0.00012350082397460938,0.05826234817504883,0.004736464889526365,0.067692,3.647804260253906e-05,0.00012755393981933594
0.00012350082397460938,0.07135248184204102,0.010134310379028316,0.06836,3.123283386230469e-05,0.00010180473327636719
8.678436279296875e-05,0.05843758583068848,0.013598586166381835,0.066012,3.0279159545898438e-05,0.00010848045349121094
9.512901306152344e-05,0.05692243576049805,0.018787074020385736,0.063922,3.528594970703125e-05,0.00011754035949707031
0.00015735626220703125,0.056859731674194336,0.015850972656250004,0.069171,3.9577484130859375e-05,0.00014352798461914062
0.00010657310485839844,0.0657491683959961,0.0029471228637695246,0.074496,2.9087066650390625e-05,0.00010800361633300781
9.34600830078125e-05,0.041761159896850586,0.005554930648803705,0.07129,3.600120544433594e-05,0.00013709068298339844
7.43865966796875e-05,0.04687929153442383,0.002914749969482419,0.075061,2.956390380859375e-05,0.00012135505676269531
8.416175842285156e-05,0.03719592094421387,0.013906669708251954,0.069979,3.1948089599609375e-05,0.00012421607971191406
7.414817810058594e-05,0.05366969108581543,0.024684610824584965,0.066145,6.389617919921875e-05,0.00016951560974121094
0.0001125335693359375,0.03792548179626465,0.00455032211303711,0.059065,3.337860107421875e-05,0.00014662742614746094
9.632110595703125e-05,0.047148704528808594,0.006613169967651364,0.092213,3.838539123535156e-05,0.00013208389282226562
9.799003601074219e-05,0.06253957748413086,0.008598273315429686,0.09371,3.504753112792969e-05,0.0001277923583984375
9.250640869140625e-05,0.05343031883239746,0.004137500854492188,0.070354,4.3392181396484375e-05,0.00014328956604003906
9.560585021972656e-05,0.05210542678833008,0.019698807479858402,0.079773,4.410743713378906e-05,0.00014901161193847656
6.651878356933594e-05,0.06505894660949707,0.002473449844360348,0.078406,2.956390380859375e-05,0.00011944770812988281
9.298324584960938e-05,0.07977700233459473,0.0009389048614501933,0.078696,4.029273986816406e-05,0.0001361370086669922
0.00011014938354492188,0.03826141357421875,0.033083459625244144,0.085865,3.361701965332031e-05,0.00011610984802246094
0.00010609626770019531,0.037333011627197266,0.005997354232788091,0.064313,3.075599670410156e-05,0.00011467933654785156
7.843971252441406e-05,0.08215856552124023,0.009144338882446285,0.075937,3.314018249511719e-05,0.00014162063598632812
9.107589721679688e-05,0.04284834861755371,0.011648643737792966,0.066319,4.076957702636719e-05,0.00014829635620117188
6.461143493652344e-05,0.060205698013305664,0.0052012914886474665,0.070751,3.457069396972656e-05,0.0001475811004638672
0.00010395050048828125,0.04183173179626465,0.02159015200805664,0.061668,3.552436828613281e-05,0.00013327598571777344
6.270408630371094e-05,0.04127049446105957,0.008144449249267577,0.060059,2.765655517578125e-05,0.00010228157043457031
9.179115295410156e-05,0.05318117141723633,0.00435543463134766,0.066576,3.6716461181640625e-05,0.00012731552124023438
9.512901306152344e-05,0.04310870170593262,0.00898824932861328,0.077572,2.9802322387695312e-05,0.00011706352233886719
0.00011110305786132812,0.0669107437133789,0.006675461624145507,0.061502,4.029273986816406e-05,0.0001327991485595703
0.00011348724365234375,0.04769277572631836,0.014647539703369142,0.058433,2.956390380859375e-05,0.00011754035949707031
0.00010371208190917969,0.0670475959777832,0.0024436191864013676,0.058968,3.4809112548828125e-05,0.00011754035949707031
8.320808410644531e-05,0.07744646072387695,0.0035482972106933575,0.063279,3.266334533691406e-05,0.0001266002655029297
0.00011372566223144531,0.029175519943237305,0.001425339447021487,0.068839,3.528594970703125e-05,0.000118255615234375
9.202957153320312e-05,0.03398633003234863,0.003960857803344722,0.072093,3.790855407714844e-05,0.0001404285430908203
6.842613220214844e-05,0.03746771812438965,0.010397571899414065,0.083423,3.147125244140625e-05,0.00011110305786132812
6.031990051269531e-05,0.04075002670288086,0.031287061141967776,0.058751,2.5033950805664062e-05,9.918212890625e-05
9.274482727050781e-05,0.032114505767822266,0.004951554626464842,0.059081,3.8623809814453125e-05,0.00013065338134765625
5.745887756347656e-05,0.05315566062927246,0.010772517791748051,0.087959,3.24249267578125e-05,0.00013113021850585938
9.489059448242188e-05,0.0704493522644043,0.0034370249786376955,0.069896,3.075599670410156e-05,0.00011420249938964844
0.00011920928955078125,0.055744171142578125,0.008085955154418942,0.067513,4.7206878662109375e-05,0.00013375282287597656
0.00010895729064941406,0.07422065734863281,0.00905340780639649,0.067406,3.600120544433594e-05,0.00012612342834472656
9.250640869140625e-05,0.053244829177856445,0.013852345321655274,0.075377,4.935264587402344e-05,0.00017309188842773438
9.226799011230469e-05,0.06109952926635742,0.010972037017822261,0.072412,3.0994415283203125e-05,0.00011515617370605469
9.560585021972656e-05,0.07841944694519043,0.010817962066650394,0.065383,4.1961669921875e-05,0.00014328956604003906
7.43865966796875e-05,0.06877374649047852,0.015684349060058597,0.07425,2.7894973754882812e-05,0.0001125335693359375
9.894371032714844e-05,0.09296917915344238,0.008135609497070317,0.066436,3.910064697265625e-05,0.00011944770812988281
6.604194641113281e-05,0.08631467819213867,0.010379983261108394,0.073772,2.9087066650390625e-05,9.679794311523438e-05
7.653236389160156e-05,0.10363578796386719,0.01050389337158203,0.069579,3.457069396972656e-05,0.00014638900756835938
0.00016689300537109375,0.07638382911682129,0.014331836746215826,0.075927,3.552436828613281e-05,0.00012683868408203125
0.00010037422180175781,0.05027890205383301,0.008105758773803706,0.071913,3.218650817871094e-05,0.000118255615234375
8.96453857421875e-05,0.05184674263000488,0.004357795745849616,0.063118,3.504753112792969e-05,0.0001049041748046875
0.00011110305786132812,0.06071972846984863,0.009345665878295897,0.085106,3.6716461181640625e-05,0.00012421607971191406
9.72747802734375e-05,0.08889317512512207,0.010047583557128911,0.070474,4.00543212890625e-05,0.00012564659118652344
7.43865966796875e-05,0.05800652503967285,0.018544558685302734,0.077057,4.363059997558594e-05,0.00015306472778320312
7.677078247070312e-05,0.061430931091308594,0.011106843933105473,0.077191,2.9802322387695312e-05,0.00012063980102539062
6.413459777832031e-05,0.07754254341125488,0.00427744996643066,0.077199,6.008148193359375e-05,0.00023603439331054688
8.034706115722656e-05,0.10285019874572754,0.003752294738769535,0.070517,4.792213439941406e-05,0.00017976760864257812
0.00011038780212402344,0.047486066818237305,0.0049806308593750015,0.080316,3.719329833984375e-05,0.00013399124145507812
0.00016641616821289062,0.06040215492248535,0.001136174316406252,0.07013,3.0517578125e-05,0.0001201629638671875
6.341934204101562e-05,0.06950521469116211,0.006126416793823239,0.065459,3.218650817871094e-05,0.00011348724365234375
8.893013000488281e-05,0.048425912857055664,0.018500850036621094,0.084022,4.1484832763671875e-05,0.00014495849609375
0.00011038780212402344,0.08290624618530273,0.006561632232666009,0.081545,4.029273986816406e-05,0.00013971328735351562
6.532669067382812e-05,0.06012701988220215,0.026710030456542966,0.083179,3.457069396972656e-05,0.00011754035949707031
6.389617919921875e-05,0.10995030403137207,0.004107013931274411,0.069885,4.029273986816406e-05,0.00012755393981933594
8.320808410644531e-05,0.08137845993041992,0.0022637608489990274,0.087904,3.504753112792969e-05,0.00012111663818359375
8.726119995117188e-05,0.08044075965881348,0.012285329330444336,0.092487,2.956390380859375e-05,0.00010704994201660156
0.00011801719665527344,0.08999109268188477,0.0024380237426757795,0.058991,3.647804260253906e-05,0.00010919570922851562
0.00010418891906738281,0.05481123924255371,0.011008039138793946,0.069077,3.147125244140625e-05,0.00011992454528808594
7.295608520507812e-05,0.03511238098144531,0.012130608505249024,0.082981,4.124641418457031e-05,0.00015878677368164062
0.00011038780212402344,0.07020282745361328,0.012882990280151371,0.066534,2.7894973754882812e-05,0.00010132789611816406
8.368492126464844e-05,0.06537342071533203,0.0020496561889648407,0.058687,3.314018249511719e-05,0.00011420249938964844
9.465217590332031e-05,0.06864595413208008,0.008293525360107426,0.064952,2.86102294921875e-05,0.00010848045349121094
8.606910705566406e-05,0.06518936157226562,0.0027849788970947253,0.071743,4.2438507080078125e-05,0.0001289844512939453
6.866455078125e-05,0.034461259841918945,0.006011156631469727,0.062749,2.86102294921875e-05,0.00010585784912109375
0.000118255615234375,0.043199777603149414,0.012254004180908204,0.082412,2.8371810913085938e-05,0.00010085105895996094
0.00010657310485839844,0.05591273307800293,0.009985115814208988,0.060325,2.47955322265625e-05,9.489059448242188e-05
0.00011205673217773438,0.05219697952270508,0.014163644256591792,0.093685,5.459785461425781e-05,0.00017714500427246094
9.560585021972656e-05,0.04913902282714844,0.012804904586791996,0.069393,3.457069396972656e-05,0.00012302398681640625
0.0001327991485595703,0.05443167686462402,0.000904417831420895,0.067943,3.361701965332031e-05,0.00012493133544921875
0.00010728836059570312,0.041341543197631836,0.005558511245727538,0.063112,2.7894973754882812e-05,9.942054748535156e-05
7.43865966796875e-05,0.04672050476074219,0.002740738128662115,0.064201,2.8371810913085938e-05,0.00011610984802246094
6.365776062011719e-05,0.07138943672180176,0.0031008615264892514,0.067724,3.933906555175781e-05,0.00014710426330566406
7.557868957519531e-05,0.07064461708068848,0.02164435443115234,0.063308,3.266334533691406e-05,0.00012135505676269531
6.914138793945312e-05,0.08498764038085938,0.013549189193725587,0.062117,4.124641418457031e-05,0.00013875961303710938
6.365776062011719e-05,0.08721375465393066,0.014010430236816404,0.066679,2.9087066650390625e-05,9.107589721679688e-05
7.700920104980469e-05,0.08510017395019531,0.013242397521972663,0.063701,3.695487976074219e-05,0.00012683868408203125
6.008148193359375e-05,0.07797908782958984,0.008970074340820311,0.073353,4.076957702636719e-05,0.00013399124145507812
7.915496826171875e-05,0.09362292289733887,0.014479534057617191,0.066146,3.719329833984375e-05,0.0001289844512939453
7.05718994140625e-05,0.04796934127807617,0.00887587701416015,0.069334,3.457069396972656e-05,0.0001308917999267578
9.703636169433594e-05,0.06660628318786621,0.0025151334381103493,0.06219,2.9325485229492188e-05,0.00010156631469726562
0.00011396408081054688,0.08735013008117676,0.006835282104492191,0.060332,4.792213439941406e-05,0.00017523765563964844
0.00011038780212402344,0.0676431655883789,0.009443263549804681,0.076355,2.9087066650390625e-05,0.00013065338134765625
0.0001289844512939453,0.0437166690826416,0.005092021438598632,0.066553,3.9577484130859375e-05,0.00013756752014160156
8.416175842285156e-05,0.04011368751525879,0.007177600021362307,0.06988,3.1948089599609375e-05,0.0001666545867919922
9.560585021972656e-05,0.0471043586730957,0.0015770801696777387,0.066284,3.337860107421875e-05,0.00013184547424316406
0.00010156631469726562,0.054236412048339844,0.011632488357543942,0.062288,4.220008850097656e-05,0.00013208389282226562
0.00011038780212402344,0.05205130577087402,0.018662208740234373,0.064708,3.4332275390625e-05,0.00010895729064941406
8.869171142578125e-05,0.06881451606750488,0.005755690612792963,0.067085,3.361701965332031e-05,0.00012302398681640625
8.20159912109375e-05,0.04609370231628418,0.029311068984985353,0.063928,3.170967102050781e-05,0.00010657310485839844
7.271766662597656e-05,0.053610801696777344,0.01593667822265625,0.066621,3.314018249511719e-05,0.0001232624053955078
0.00010538101196289062,0.045938968658447266,0.0024235842895507786,0.066055,3.790855407714844e-05,0.00012969970703125
0.00011038780212402344,0.04459118843078613,0.012302024826049807,0.064191,3.790855407714844e-05,0.00012159347534179688
0.00011181831359863281,0.048111915588378906,0.015083169204711908,0.068293,3.981590270996094e-05,0.00013399124145507812
8.440017700195312e-05,0.06051182746887207,0.0021501936340332095,0.065935,3.0517578125e-05,0.0001266002655029297
6.413459777832031e-05,0.06479310989379883,0.012478666473388675,0.063399,3.0994415283203125e-05,0.00010061264038085938
8.463859558105469e-05,0.09170031547546387,0.0016045851745605522,0.067296,3.6716461181640625e-05,0.00011181831359863281
7.915496826171875e-05,0.08116364479064941,0.010134262237548833,0.080965,3.266334533691406e-05,0.00011444091796875
0.0001068115234375,0.07773923873901367,0.00167992311096192,0.065644,2.8133392333984375e-05,0.00010323524475097656
0.00012230873107910156,0.07520771026611328,0.012820787979125975,0.065499,3.910064697265625e-05,0.00014591217041015625
9.226799011230469e-05,0.03675270080566406,0.0019016483154296882,0.059391,3.6716461181640625e-05,0.0001227855682373047
7.653236389160156e-05,0.06550955772399902,0.006473233352661131,0.070314,3.1948089599609375e-05,0.00011968612670898438
9.202957153320312e-05,0.04642438888549805,0.0012457895050048823,0.061099,2.8133392333984375e-05,0.00010824203491210938
0.00011897087097167969,0.0318913459777832,0.012364835189819331,0.066376,3.62396240234375e-05,0.00013208389282226562
9.34600830078125e-05,0.05838608741760254,0.005260185195922848,0.062573,3.981590270996094e-05,0.0001518726348876953
0.0001289844512939453,0.04215121269226074,0.0022377497253417977,0.058919,3.7670135498046875e-05,0.0001220703125
0.00010466575622558594,0.06976103782653809,0.01626840205383301,0.073073,3.147125244140625e-05,0.00010442733764648438
0.00011014938354492188,0.04043722152709961,0.00505922183227539,0.060308,4.1484832763671875e-05,0.00014781951904296875
8.7738037109375e-05,0.049166202545166016,0.004235940979003906,0.058677,3.361701965332031e-05,0.00012230873107910156
9.632110595703125e-05,0.03892397880554199,0.007887065704345705,0.059542,3.814697265625e-05,0.00012969970703125
8.511543273925781e-05,0.041530609130859375,0.007623471115112301,0.064002,2.86102294921875e-05,0.0001163482666015625
8.0108642578125e-05,0.04690241813659668,0.00569658067321778,0.062674,3.5762786865234375e-05,0.00011396408081054688
0.00010395050048828125,0.05921816825866699,0.005748721115112307,0.069783,3.314018249511719e-05,0.0001342296600341797
9.131431579589844e-05,0.035514116287231445,0.013398006530761716,0.073229,3.218650817871094e-05,0.00011968612670898438
9.632110595703125e-05,0.06798243522644043,0.010012514617919924,0.073197,3.504753112792969e-05,0.00012350082397460938
8.845329284667969e-05,0.0405886173248291,0.007366775634765621,0.067222,3.8623809814453125e-05,0.00013446807861328125
7.939338684082031e-05,0.06578683853149414,0.009381297805786129,0.070122,3.552436828613281e-05,0.00012063980102539062
8.177757263183594e-05,0.0722815990447998,0.014209081558227539,0.062396,3.9577484130859375e-05,0.00012111663818359375
6.389617919921875e-05,0.07078814506530762,0.027412417495727537,0.082762,3.457069396972656e-05,0.00013566017150878906
0.0001087188720703125,0.06508898735046387,0.0036235457000732413,0.057769,4.8160552978515625e-05,0.00017023086547851562
5.507469177246094e-05,0.07059407234191895,0.007241057708740228,0.075772,3.600120544433594e-05,0.00012445449829101562
8.153915405273438e-05,0.06668353080749512,0.018079764083862304,0.080096,6.508827209472656e-05,0.00018548965454101562
0.00010848045349121094,0.03470015525817871,0.004000543579101561,0.060691,3.552436828613281e-05,0.00012445449829101562
8.940696716308594e-05,0.04103398323059082,0.006436387863159185,0.064285,2.6941299438476562e-05,9.965896606445312e-05
0.0001773834228515625,0.07899928092956543,0.006840520462036134,0.067841,3.695487976074219e-05,0.0001227855682373047
0.00010848045349121094,0.0669102668762207,0.010430587722778314,0.065073,3.0517578125e-05,0.0001220703125
0.00010156631469726562,0.06501078605651855,0.008514320419311522,0.083927,3.0994415283203125e-05,0.00011754035949707031
9.250640869140625e-05,0.049324989318847656,0.0044371261901855474,0.069743,3.4809112548828125e-05,0.00013971328735351562
9.608268737792969e-05,0.05594444274902344,0.008062600540161127,0.067626,2.9325485229492188e-05,0.00012302398681640625
0.00011205673217773438,0.07156729698181152,0.007705904281616216,0.080812,2.7418136596679688e-05,0.0001220703125
5.626678466796875e-05,0.07158088684082031,0.002469398376464843,0.078653,4.00543212890625e-05,0.0001418590545654297
7.43865966796875e-05,0.06751275062561035,0.006193618789672853,0.088434,3.1948089599609375e-05,0.00011682510375976562
8.177757263183594e-05,0.0795295238494873,0.0333475193939209,0.079079,3.4809112548828125e-05,0.00012874603271484375
6.556510925292969e-05,0.07262659072875977,0.0053637748718261685,0.0694,3.62396240234375e-05,0.00011086463928222656
0.00010561943054199219,0.0559544563293457,0.009283425384521482,0.075019,3.147125244140625e-05,0.00011730194091796875
6.222724914550781e-05,0.09792876243591309,0.005002797515869142,0.078942,3.9577484130859375e-05,0.0001354217529296875
0.00010848045349121094,0.06286787986755371,0.0031970441131591865,0.073872,3.457069396972656e-05,0.00012445449829101562
9.393692016601562e-05,0.08330821990966797,0.004241886001586911,0.069094,2.8133392333984375e-05,0.00010275840759277344
9.822845458984375e-05,0.06979680061340332,0.010135230041503906,0.060224,2.9325485229492188e-05,0.00016450881958007812
0.00010919570922851562,0.060033559799194336,0.013499038497924803,0.067358,5.221366882324219e-05,0.0001647472381591797
0.00010848045349121094,0.09138965606689453,0.019933312103271483,0.072853,3.6716461181640625e-05,0.00012135505676269531
0.00011301040649414062,0.0630338191986084,0.002672843490600582,0.069789,3.409385681152344e-05,0.0001277923583984375
0.00011301040649414062,0.08076786994934082,0.004313141281127933,0.063593,3.5762786865234375e-05,0.00013446807861328125
7.271766662597656e-05,0.08981633186340332,0.005310564407348631,0.065541,3.814697265625e-05,0.00012445449829101562
0.00010752677917480469,0.051734209060668945,0.007738210159301762,0.064994,3.123283386230469e-05,0.0001049041748046875
9.632110595703125e-05,0.06988811492919922,0.004300038436889642,0.068446,3.457069396972656e-05,0.00012421607971191406
0.000102996826171875,0.029101848602294922,0.012773978225708013,0.066283,3.4809112548828125e-05,0.00013256072998046875
0.00010895729064941406,0.06102609634399414,0.017009348922729497,0.066394,3.337860107421875e-05,0.00012922286987304688
0.00010085105895996094,0.04811978340148926,0.023407963714599606,0.068665,3.4332275390625e-05,0.00013136863708496094
7.772445678710938e-05,0.06579923629760742,0.002621034118652346,0.078303,2.956390380859375e-05,9.655952453613281e-05
0.00010395050048828125,0.0563967227935791,0.01695247650146485,0.086875,2.574920654296875e-05,8.821487426757812e-05
5.698204040527344e-05,0.07413959503173828,0.016197931671142585,0.0676,3.647804260253906e-05,0.00011920928955078125
0.00012135505676269531,0.04373598098754883,0.004464801269531249,0.070494,3.266334533691406e-05,0.000110626220703125
9.560585021972656e-05,0.06618237495422363,0.022581941513061518,0.076146,2.956390380859375e-05,0.00011181831359863281
9.894371032714844e-05,0.05132126808166504,0.010598395538330072,0.076175,2.6226043701171875e-05,9.512901306152344e-05
8.20159912109375e-05,0.06653594970703125,0.0028544746704101537,0.060768,3.5762786865234375e-05,0.00012159347534179688
7.62939453125e-05,0.06899023056030273,0.004410295486450194,0.06375,2.6464462280273438e-05,9.012222290039062e-05
7.200241088867188e-05,0.053090572357177734,0.028197639923095708,0.081895,4.5299530029296875e-05,0.00017023086547851562
0.00011992454528808594,0.08597779273986816,0.013811991271972662,0.076315,3.075599670410156e-05,0.00011372566223144531
0.0001125335693359375,0.061022281646728516,0.016075456481933592,0.067969,3.600120544433594e-05,0.00011014938354492188
9.965896606445312e-05,0.047389984130859375,0.007168475219726564,0.066953,3.3855438232421875e-05,0.00011706352233886719
0.0001068115234375,0.03301596641540527,0.013699790710449217,0.079931,3.1948089599609375e-05,0.00010037422180175781
0.00010323524475097656,0.05305004119873047,0.005344053649902342,0.07735,3.814697265625e-05,0.00012373924255371094
7.82012939453125e-05,0.061441898345947266,0.009242168731689454,0.062055,3.170967102050781e-05,0.00010848045349121094
0.00010180473327636719,0.0649573802947998,0.001586187744140627,0.07285,4.506111145019531e-05,0.00011849403381347656
9.655952453613281e-05,0.03852725028991699,0.009671036300659179,0.06044,3.62396240234375e-05,0.00012254714965820312
0.0001220703125,0.05475354194641113,0.010115349121093756,0.072305,3.910064697265625e-05,0.00016045570373535156
6.723403930664062e-05,0.04109787940979004,0.003508075149536133,0.065192,3.457069396972656e-05,0.00012540817260742188
9.965896606445312e-05,0.040334463119506836,0.010301443725585932,0.066044,3.1948089599609375e-05,0.00011730194091796875
5.602836608886719e-05,0.05173802375793457,0.0009637314910888733,0.062813,3.218650817871094e-05,0.00011563301086425781
7.200241088867188e-05,0.06871461868286133,0.006511646499633789,0.067385,4.00543212890625e-05,0.00014328956604003906
0.0001285076141357422,0.039340972900390625,0.007202801040649409,0.072496,3.9577484130859375e-05,0.00014328956604003906
0.00010013580322265625,0.03348231315612793,0.006889176452636717,0.067012,3.695487976074219e-05,0.0001251697540283203
6.103515625e-05,0.06041574478149414,0.002502885772705077,0.075573,4.1961669921875e-05,0.00015687942504882812
6.413459777832031e-05,0.048224687576293945,0.002982555877685547,0.063263,3.528594970703125e-05,0.00012969970703125
7.605552673339844e-05,0.06541299819946289,0.012240116699218748,0.074117,4.2438507080078125e-05,0.00014066696166992188
0.00011014938354492188,0.05474448204040527,0.004081922653198247,0.072722,3.743171691894531e-05,0.00012946128845214844
8.440017700195312e-05,0.0638420581817627,0.01810565618896484,0.073881,4.363059997558594e-05,0.00013399124145507812
0.00011301040649414062,0.08529877662658691,0.008912857025146485,0.061382,3.6716461181640625e-05,0.00011372566223144531
0.00011730194091796875,0.059331655502319336,0.0072960235137939505,0.074498,4.982948303222656e-05,0.00018930435180664062
8.153915405273438e-05,0.04447293281555176,0.00816956555175781,0.085857,3.218650817871094e-05,0.0001087188720703125
9.584426879882812e-05,0.06049346923828125,0.004161261383056641,0.067134,3.743171691894531e-05,0.00012874603271484375
7.557868957519531e-05,0.04298090934753418,0.002757717132568366,0.070875,3.170967102050781e-05,0.00013637542724609375
8.869171142578125e-05,0.06580233573913574,0.010288276779174807,0.079663,3.457069396972656e-05,0.00012946128845214844
7.772445678710938e-05,0.05351138114929199,0.004762042877197267,0.076028,3.2901763916015625e-05,0.00010919570922851562
8.511543273925781e-05,0.06693434715270996,0.007105845947265627,0.067605,4.1484832763671875e-05,0.0001366138458251953
9.632110595703125e-05,0.07694602012634277,0.00963878730773926,0.07321,4.1484832763671875e-05,0.00014257431030273438
9.5367431640625e-05,0.05471324920654297,0.008144098388671875,0.066788,3.266334533691406e-05,0.00010967254638671875
0.00010538101196289062,0.038765907287597656,0.014435649337768558,0.069435,3.6716461181640625e-05,0.00012135505676269531
0.00010371208190917969,0.04217839241027832,0.0026721252288818415,0.072666,4.482269287109375e-05,0.00012373924255371094
8.916854858398438e-05,0.05067276954650879,0.000782243133544927,0.067199,3.266334533691406e-05,0.00012063980102539062
0.00010633468627929688,0.05308222770690918,0.001685873306274413,0.072062,3.218650817871094e-05,0.00015807151794433594
0.00010704994201660156,0.068023681640625,0.00157845642089844,0.05873,2.9087066650390625e-05,9.632110595703125e-05
0.00010323524475097656,0.04258537292480469,0.013752051330566409,0.073224,4.00543212890625e-05,0.00014448165893554688
7.891654968261719e-05,0.043239593505859375,0.014269571029663086,0.069438,3.457069396972656e-05,0.00012683868408203125
0.00011587142944335938,0.04994010925292969,0.014008442184448244,0.056753,6.246566772460938e-05,0.0001327991485595703
9.799003601074219e-05,0.06129646301269531,0.022279345733642583,0.070918,2.7418136596679688e-05,0.00013017654418945312
8.416175842285156e-05,0.026163339614868164,0.001394867706298833,0.06645,4.38690185546875e-05,0.0001621246337890625
7.724761962890625e-05,0.02747058868408203,0.016376655944824223,0.074416,3.814697265625e-05,0.00012946128845214844
0.00010943412780761719,0.07024502754211426,0.0023894331817626985,0.082937,3.0279159545898438e-05,0.00012755393981933594
6.341934204101562e-05,0.06301617622375488,0.0055808633728027385,0.064508,3.7670135498046875e-05,0.0001277923583984375
0.00017499923706054688,0.04830670356750488,0.010416533111572271,0.092926,2.9802322387695312e-05,0.00010204315185546875
6.508827209472656e-05,0.07484912872314453,0.0065669434051513695,0.062352,3.147125244140625e-05,0.00011706352233886719
9.083747863769531e-05,0.055899858474731445,0.007177601577758791,0.081398,4.410743713378906e-05,0.00012540817260742188
9.34600830078125e-05,0.05590081214904785,0.006515681579589844,0.069022,3.0279159545898438e-05,0.00011420249938964844
9.250640869140625e-05,0.06849551200866699,0.008075596862792966,0.090644,5.936622619628906e-05,0.00013208389282226562
8.130073547363281e-05,0.048946380615234375,0.000892423965454095,0.078423,2.6226043701171875e-05,9.226799011230469e-05
0.00010585784912109375,0.05925893783569336,0.009106950927734378,0.063399,3.457069396972656e-05,0.00011682510375976562
9.298324584960938e-05,0.045488834381103516,0.008609575897216795,0.061794,3.838539123535156e-05,0.0001342296600341797
0.00010180473327636719,0.06449294090270996,0.010545244186401362,0.076257,2.86102294921875e-05,0.00010037422180175781
9.894371032714844e-05,0.05102038383483887,0.005766499404907227,0.067495,3.3855438232421875e-05,0.00012803077697753906
0.00010800361633300781,0.03823542594909668,0.014450861633300782,0.066662,3.743171691894531e-05,0.00013136863708496094
0.00011038780212402344,0.05465078353881836,0.01046748989868164,0.069037,2.8848648071289062e-05,0.00011348724365234375
9.608268737792969e-05,0.05749249458312988,0.007259456253051758,0.0659,3.886222839355469e-05,0.0001316070556640625
8.511543273925781e-05,0.06032299995422363,0.005191475540161139,0.068544,3.5762786865234375e-05,0.00011301040649414062
0.00011467933654785156,0.06035470962524414,0.00669285609436035,0.076628,3.5762786865234375e-05,0.0001354217529296875
0.0001163482666015625,0.054464101791381836,0.0021709040832519483,0.071705,3.719329833984375e-05,0.0001304149627685547
6.079673767089844e-05,0.0637350082397461,0.0025298237915039046,0.065388,3.600120544433594e-05,0.0001227855682373047
8.606910705566406e-05,0.07699823379516602,0.013437660766601564,0.061874,3.314018249511719e-05,0.00012421607971191406
9.965896606445312e-05,0.05957436561584473,0.007221576629638668,0.066764,3.4809112548828125e-05,0.00011920928955078125
7.987022399902344e-05,0.023143768310546875,0.005002086837768552,0.062267,3.528594970703125e-05,0.00013375282287597656
0.00011491775512695312,0.028319358825683594,0.009797545883178709,0.060303,3.457069396972656e-05,0.00011730194091796875
8.20159912109375e-05,0.05641508102416992,0.01008228692626953,0.072854,3.743171691894531e-05,0.0001354217529296875
4.1961669921875e-05,0.061599016189575195,0.003289848083496097,0.074056,3.838539123535156e-05,0.00013780593872070312
7.319450378417969e-05,0.06318306922912598,0.004072328536987302,0.073382,3.457069396972656e-05,0.00011038780212402344
7.772445678710938e-05,0.07179498672485352,0.002400432815551759,0.06551,3.337860107421875e-05,0.00012040138244628906
9.894371032714844e-05,0.055016517639160156,0.013640205429077151,0.063302,3.147125244140625e-05,0.00012636184692382812
6.29425048828125e-05,0.04461479187011719,0.0017588035583496128,0.05705,3.0279159545898438e-05,0.00010585784912109375
8.511543273925781e-05,0.03651928901672363,0.0011126419372558538,0.079768,2.9802322387695312e-05,0.00011372566223144531
6.961822509765625e-05,0.05394601821899414,0.0035740864257812477,0.059727,3.218650817871094e-05,0.00011920928955078125
5.936622619628906e-05,0.04128527641296387,0.01587382119750977,0.074514,3.361701965332031e-05,0.00011563301086425781
8.58306884765625e-05,0.051849365234375,0.024489157302856446,0.070992,3.0994415283203125e-05,0.00011920928955078125
0.00010228157043457031,0.09747719764709473,0.007887940490722653,0.068262,3.600120544433594e-05,0.00012612342834472656
0.00011515617370605469,0.039087533950805664,0.035394155990600584,0.081013,3.528594970703125e-05,0.0001220703125
7.343292236328125e-05,0.07674050331115723,0.013046483520507815,0.070421,2.7179718017578125e-05,9.512901306152344e-05
0.0001342296600341797,0.0614621639251709,0.001867087570190426,0.068984,3.504753112792969e-05,0.0001323223114013672
9.72747802734375e-05,0.04324483871459961,0.027500511978149414,0.091627,2.956390380859375e-05,0.0001049041748046875
7.152557373046875e-05,0.07349252700805664,0.008238831085205081,0.083631,4.1961669921875e-05,0.0001575946807861328
0.00010061264038085938,0.041702985763549805,0.019362264602661133,0.069632,4.982948303222656e-05,0.00017523765563964844
7.486343383789062e-05,0.04247784614562988,0.008224765060424799,0.079102,4.863739013671875e-05,0.00015687942504882812
7.367134094238281e-05,0.07714056968688965,0.0038884172058105404,0.071665,3.0040740966796875e-05,0.00011444091796875
9.751319885253906e-05,0.05095624923706055,0.017780778533935546,0.074893,2.9325485229492188e-05,0.00011491775512695312
9.679794311523438e-05,0.07218337059020996,0.006148803283691412,0.070848,2.9802322387695312e-05,0.00011181831359863281
7.200241088867188e-05,0.0870671272277832,0.0023800056457519564,0.0682,3.790855407714844e-05,0.00013971328735351562
8.559226989746094e-05,0.10093212127685547,0.007769954711914065,0.067618,3.3855438232421875e-05,0.0001461505889892578
0.00012230873107910156,0.0770576000213623,0.018632907546997077,0.074136,3.504753112792969e-05,0.00010800361633300781
0.00010323524475097656,0.07958674430847168,0.00858908766174317,0.066616,3.695487976074219e-05,0.0001277923583984375
0.00010395050048828125,0.04063105583190918,0.010744045913696293,0.063412,3.695487976074219e-05,0.00013828277587890625
9.894371032714844e-05,0.05711770057678223,0.010319989990234368,0.065726,3.337860107421875e-05,0.00011897087097167969
0.00011277198791503906,0.05040597915649414,0.030064436996459956,0.070012,3.409385681152344e-05,0.00011348724365234375
7.152557373046875e-05,0.05432009696960449,0.004235141830444336,0.058545,3.0040740966796875e-05,9.775161743164062e-05
0.00011157989501953125,0.06913948059082031,0.0010682793884277397,0.072347,3.266334533691406e-05,0.00011134147644042969
0.00010752677917480469,0.06271791458129883,0.002860841430664063,0.065386,2.7894973754882812e-05,0.00011706352233886719
0.00010323524475097656,0.028738975524902344,0.0060975521850585995,0.077245,3.337860107421875e-05,0.00013327598571777344
9.1552734375e-05,0.017940521240234375,0.02212943284606933,0.073274,4.2438507080078125e-05,0.00013780593872070312
6.127357482910156e-05,0.03210639953613281,0.009466424209594732,0.071043,3.361701965332031e-05,0.000118255615234375
0.00011277198791503906,0.03828263282775879,0.006279087646484369,0.062992,3.0040740966796875e-05,0.00011134147644042969
8.630752563476562e-05,0.050720930099487305,0.0049743984374999994,0.068634,3.409385681152344e-05,0.00013637542724609375
0.00010538101196289062,0.05513310432434082,0.013739903472900397,0.072776,3.933906555175781e-05,0.00013256072998046875
6.794929504394531e-05,0.032161712646484375,0.017386138488769534,0.073973,3.361701965332031e-05,0.00013017654418945312
9.632110595703125e-05,0.0661163330078125,0.016453787780761717,0.062849,2.8133392333984375e-05,9.894371032714844e-05
6.556510925292969e-05,0.07006263732910156,0.004689431350708005,0.056057,3.337860107421875e-05,0.0001289844512939453
9.059906005859375e-05,0.06756877899169922,0.002774874603271485,0.075363,2.7418136596679688e-05,0.00012087821960449219
7.939338684082031e-05,0.10551977157592773,0.0074823545989990276,0.064619,3.457069396972656e-05,0.00013136863708496094
6.008148193359375e-05,0.09608793258666992,0.003983848541259771,0.079507,3.5762786865234375e-05,0.00013327598571777344
0.00010395050048828125,0.08119964599609375,0.00912838548278809,0.073389,3.2901763916015625e-05,0.00011467933654785156
6.794929504394531e-05,0.09625673294067383,0.0012031940460205115,0.086475,3.600120544433594e-05,0.00012111663818359375
0.0001347064971923828,0.07075214385986328,0.0034625652008056645,0.063457,3.0994415283203125e-05,0.00010609626770019531
9.441375732421875e-05,0.06720447540283203,0.0045487997589111345,0.061069,3.337860107421875e-05,0.00012159347534179688
0.0001163482666015625,0.02621769905090332,0.007311914337158207,0.069837,3.170967102050781e-05,0.00011754035949707031
9.799003601074219e-05,0.0368349552154541,0.006152127578735352,0.061147,2.8371810913085938e-05,0.0001163482666015625
9.107589721679688e-05,0.028482437133789062,0.004601181579589844,0.078749,3.6716461181640625e-05,0.00012350082397460938
0.0001277923583984375,0.04168295860290527,0.013346583526611333,0.070932,3.0040740966796875e-05,0.00011897087097167969
0.00010561943054199219,0.03873324394226074,0.0015311246643066462,0.072999,3.457069396972656e-05,0.0001304149627685547
0.00011277198791503906,0.053510189056396484,0.017127567794799806,0.074197,4.458427429199219e-05,0.00015807151794433594
0.00010585784912109375,0.04144740104675293,0.004208068435668941,0.078532,3.314018249511719e-05,0.00012922286987304688
7.987022399902344e-05,0.04587364196777344,0.0034815192260742173,0.059296,3.814697265625e-05,0.00012946128845214844
9.846687316894531e-05,0.05939626693725586,0.002453804626464842,0.065485,3.4809112548828125e-05,0.00011467933654785156
0.00010371208190917969,0.04401898384094238,0.01038750813293457,0.082122,3.8623809814453125e-05,0.00011396408081054688
0.00010013580322265625,0.07070469856262207,0.006122762084960931,0.064699,4.0531158447265625e-05,0.00014901161193847656
9.799003601074219e-05,0.08218693733215332,0.0063112371826171895,0.05991,3.5762786865234375e-05,0.0001201629638671875
8.0108642578125e-05,0.03411531448364258,0.009864453872680666,0.059466,3.886222839355469e-05,0.00015020370483398438
0.00010466575622558594,0.05508828163146973,0.022645935699462896,0.065228,3.170967102050781e-05,0.00010561943054199219
0.00013184547424316406,0.036057233810424805,0.009240280715942378,0.064808,2.8133392333984375e-05,0.000118255615234375
7.748603820800781e-05,0.03634214401245117,0.009015926010131833,0.076393,2.956390380859375e-05,0.00011014938354492188
0.00010561943054199219,0.03604292869567871,0.0071494337768554655,0.059603,4.315376281738281e-05,0.0001239776611328125
5.984306335449219e-05,0.06349802017211914,0.002757375930786135,0.068201,2.9087066650390625e-05,9.131431579589844e-05
7.200241088867188e-05,0.049103736877441406,0.00707232659912109,0.082389,2.9087066650390625e-05,0.00010657310485839844
6.246566772460938e-05,0.08283519744873047,0.01607382611083985,0.063187,2.8133392333984375e-05,0.00010967254638671875
8.392333984375e-05,0.08469629287719727,0.007905168167114257,0.062584,3.147125244140625e-05,0.00011205673217773438
7.724761962890625e-05,0.05893206596374512,0.014749816909790034,0.064434,4.0531158447265625e-05,0.00013399124145507812
8.940696716308594e-05,0.07827448844909668,0.012309146438598637,0.076914,3.5762786865234375e-05,0.00012612342834472656
6.890296936035156e-05,0.07365179061889648,0.0034031473999023426,0.069037,3.314018249511719e-05,0.000118255615234375
8.034706115722656e-05,0.09266042709350586,0.005164730987548827,0.065915,3.337860107421875e-05,0.00011587142944335938
0.00010967254638671875,0.06743359565734863,0.009941003753662109,0.074823,3.600120544433594e-05,0.0001373291015625
0.00013518333435058594,0.04434776306152344,0.012508414855957037,0.071084,5.245208740234375e-05,0.0001437664031982422
9.679794311523438e-05,0.06799936294555664,0.004163508621215818,0.059484,3.552436828613281e-05,0.00015473365783691406
0.00010943412780761719,0.05308175086975098,0.01454771478271484,0.082749,2.7418136596679688e-05,0.00014138221740722656
0.00011181831359863281,0.0733177661895752,0.013193709548950189,0.064366,3.4332275390625e-05,0.00012230873107910156
0.00011539459228515625,0.07715249061584473,0.004697472320556645,0.066964,3.4809112548828125e-05,0.00011348724365234375
8.153915405273438e-05,0.08510851860046387,0.006642015121459954,0.077077,4.291534423828125e-05,0.00017595291137695312
0.00013899803161621094,0.06884050369262695,0.004572737380981448,0.084103,4.4345855712890625e-05,0.0001475811004638672
0.00010156631469726562,0.06891441345214844,0.052642541473388677,0.068157,4.887580871582031e-05,0.0001456737518310547
9.846687316894531e-05,0.04320693016052246,0.008803364944458006,0.070925,2.9325485229492188e-05,0.0001068115234375
7.724761962890625e-05,0.07674860954284668,0.009312434158325195,0.127665,2.8848648071289062e-05,0.00010633468627929688
0.00011014938354492188,0.10192275047302246,0.058717041290283205,0.061187,3.4809112548828125e-05,0.0001239776611328125
0.00010180473327636719,0.05092477798461914,0.014003672286987304,0.088353,1.9788742065429688e-05,8.940696716308594e-05
0.00010442733764648438,0.04105567932128906,0.003823413085937505,0.0633,2.7894973754882812e-05,0.00010156631469726562
9.322166442871094e-05,0.0926213264465332,0.004129193161010736,0.067502,3.9577484130859375e-05,0.00013256072998046875
0.002619504928588867,0.08804821968078613,0.005391299072265626,0.066634,3.886222839355469e-05,0.00012135505676269531
8.940696716308594e-05,0.10307979583740234,0.00803514717102051,0.08477,3.910064697265625e-05,0.0001347064971923828
7.62939453125e-05,0.1233668327331543,0.004911983657836912,0.061649,4.506111145019531e-05,0.00011873245239257812
0.00010132789611816406,0.11469340324401855,0.009820752624511722,0.069421,3.8623809814453125e-05,0.00012803077697753906
0.00010752677917480469,0.061168670654296875,0.0026768394927978514,0.061952,2.956390380859375e-05,0.0001010894775390625
0.00010228157043457031,0.0525822639465332,0.0012735787048339803,0.067236,3.075599670410156e-05,0.00011134147644042969
6.866455078125e-05,0.07098793983459473,0.0031632677459716846,0.07386,5.4836273193359375e-05,0.00019216537475585938
0.00011682510375976562,0.052725791931152344,0.0028947226257324266,0.066353,3.790855407714844e-05,0.00013375282287597656
0.00010585784912109375,0.05791163444519043,0.006101571182250978,0.074446,3.409385681152344e-05,0.00012564659118652344
6.175041198730469e-05,0.05910944938659668,0.0012579704132080066,0.070841,3.4332275390625e-05,0.00011467933654785156
0.000110626220703125,0.03665781021118164,0.0026235697937011665,0.06918,3.7670135498046875e-05,0.00014090538024902344
9.965896606445312e-05,0.04061627388000488,0.0034244035644531295,0.064008,3.933906555175781e-05,0.00012612342834472656
8.416175842285156e-05,0.03296804428100586,0.0022349913787841763,0.06693,3.8623809814453125e-05,0.0001323223114013672
8.702278137207031e-05,0.0433497428894043,0.012672392776489252,0.062547,3.6716461181640625e-05,0.000125885009765625
9.083747863769531e-05,0.04949164390563965,0.010097884826660158,0.059445,3.170967102050781e-05,0.00011157989501953125
9.250640869140625e-05,0.04691433906555176,0.0028641298065185533,0.071424,2.9087066650390625e-05,0.00010395050048828125
0.0001087188720703125,0.02921295166015625,0.00910382243347168,0.061938,3.5762786865234375e-05,0.0001285076141357422
6.580352783203125e-05,0.041907548904418945,0.008924992218017576,0.058485,3.600120544433594e-05,0.0001251697540283203
0.00015401840209960938,0.031081199645996094,0.00855158135986328,0.076849,2.5272369384765625e-05,9.34600830078125e-05
6.771087646484375e-05,0.05012226104736328,0.0041442673645019495,0.065154,2.956390380859375e-05,0.00012230873107910156
9.655952453613281e-05,0.045259714126586914,0.008158944747924807,0.067327,3.0517578125e-05,0.00010251998901367188
0.000102996826171875,0.04755663871765137,0.003688974014282226,0.062584,3.8623809814453125e-05,0.00012731552124023438
9.393692016601562e-05,0.07218480110168457,0.0018399819488525426,0.071988,2.9802322387695312e-05,0.00012874603271484375
0.00010776519775390625,0.049149513244628906,0.011290845413208003,0.07448,3.6716461181640625e-05,0.000118255615234375
9.584426879882812e-05,0.06566262245178223,0.013518239028930665,0.067592,3.838539123535156e-05,0.00012946128845214844
0.0003199577331542969,0.0552518367767334,0.017705521179199213,0.070249,4.076957702636719e-05,0.00013780593872070312
0.00011706352233886719,0.05966353416442871,0.014535563796997067,0.068956,3.4809112548828125e-05,0.00011706352233886719
8.630752563476562e-05,0.07160687446594238,0.015391007507324216,0.060387,6.389617919921875e-05,9.751319885253906e-05
7.700920104980469e-05,0.07936215400695801,0.002192731262207037,0.066324,3.814697265625e-05,0.00013327598571777344
9.679794311523438e-05,0.06504392623901367,0.013400924942016598,0.062878,3.3855438232421875e-05,0.00012111663818359375
0.00010848045349121094,0.0738067626953125,0.004571955291748045,0.061933,3.910064697265625e-05,0.0001513957977294922
8.106231689453125e-05,0.024198532104492188,0.012820764541625979,0.075875,3.0517578125e-05,0.00011563301086425781
0.00013947486877441406,0.06795024871826172,0.011948049896240237,0.064107,3.719329833984375e-05,0.0001423358917236328
0.00013208389282226562,0.04509615898132324,0.023112452026367192,0.062579,3.0279159545898438e-05,0.00010371208190917969
0.00011587142944335938,0.06620025634765625,0.018592504409790045,0.063521,4.315376281738281e-05,0.0001652240753173828
7.534027099609375e-05,0.07305741310119629,0.0034797237854003876,0.079252,4.7206878662109375e-05,0.00014591217041015625
0.000102996826171875,0.06164193153381348,0.01640747483825683,0.081239,3.600120544433594e-05,0.00010824203491210938
9.846687316894531e-05,0.09799575805664062,0.010222940658569338,0.068701,3.7670135498046875e-05,0.00013208389282226562
8.654594421386719e-05,0.07568764686584473,0.002808092453002932,0.060673,3.838539123535156e-05,0.00013327598571777344
0.00011396408081054688,0.06829547882080078,0.008613583526611332,0.075665,3.3855438232421875e-05,0.00012564659118652344
5.0067901611328125e-05,0.06457972526550293,0.0024949178314209036,0.074165,2.9325485229492188e-05,0.00010251998901367188
8.678436279296875e-05,0.05228710174560547,0.008904184066772458,0.072938,3.266334533691406e-05,0.00012946128845214844
0.00010323524475097656,0.07585430145263672,0.005464770217895501,0.071929,3.1948089599609375e-05,0.00011801719665527344
8.392333984375e-05,0.09852433204650879,0.019319093933105463,0.072885,5.221366882324219e-05,0.00014066696166992188
9.608268737792969e-05,0.06864643096923828,0.006947327178955076,0.073631,3.528594970703125e-05,0.00013375282287597656
9.512901306152344e-05,0.07540440559387207,0.004021089385986325,0.054226,4.673004150390625e-05,0.0001659393310546875
0.00013947486877441406,0.07164883613586426,0.029474961273193365,0.081908,3.600120544433594e-05,0.00012159347534179688
9.179115295410156e-05,0.0698554515838623,0.007976818664550786,0.081742,3.552436828613281e-05,0.00011920928955078125
7.987022399902344e-05,0.07277083396911621,0.016800601562500003,0.065841,4.172325134277344e-05,0.00012969970703125
0.00010371208190917969,0.11256718635559082,0.007841658035278323,0.067784,2.6702880859375e-05,9.274482727050781e-05
7.009506225585938e-05,0.05495738983154297,0.019747615661621087,0.07716,3.9577484130859375e-05,0.0001418590545654297
0.00010967254638671875,0.029784679412841797,0.008401810028076176,0.066423,3.4332275390625e-05,0.0001201629638671875
0.0001251697540283203,0.06399178504943848,0.007603035507202149,0.082065,4.1961669921875e-05,0.0001423358917236328
0.000110626220703125,0.08645963668823242,0.012763084777832029,0.065916,6.079673767089844e-05,0.0001761913299560547
0.00010347366333007812,0.06349849700927734,0.00278130035400391,0.083325,4.0531158447265625e-05,0.00013399124145507812
7.677078247070312e-05,0.06597399711608887,0.009202283538818357,0.068886,3.695487976074219e-05,0.0001614093780517578
9.012222290039062e-05,0.06938672065734863,0.01602135470581055,0.066368,3.409385681152344e-05,0.0001201629638671875
0.0001068115234375,0.06772351264953613,0.014384571868896481,0.067568,3.170967102050781e-05,0.00011157989501953125
0.00010132789611816406,0.09422516822814941,0.011293162780761715,0.089494,4.3392181396484375e-05,0.00016307830810546875
9.226799011230469e-05,0.08849716186523438,0.005488416915893551,0.066694,2.86102294921875e-05,0.0001201629638671875
8.678436279296875e-05,0.046751976013183594,0.005223490005493159,0.068944,3.361701965332031e-05,0.00011372566223144531
7.557868957519531e-05,0.04977607727050781,0.0068924040679931575,0.068862,3.719329833984375e-05,0.0001308917999267578
7.557868957519531e-05,0.07885479927062988,0.007891711257934572,0.062401,3.24249267578125e-05,0.00010204315185546875
0.00010585784912109375,0.06606006622314453,0.0016186499481201239,0.069612,2.9802322387695312e-05,0.00013208389282226562
7.772445678710938e-05,0.062493324279785156,0.01652720903015137,0.070214,3.266334533691406e-05,0.00011229515075683594
0.00010228157043457031,0.05623626708984375,0.005544293914794919,0.060789,3.361701965332031e-05,0.00011754035949707031
8.940696716308594e-05,0.033905982971191406,0.01690202996826172,0.059349,4.100799560546875e-05,0.000156402587890625
0.00010037422180175781,0.050809383392333984,0.007351329345703123,0.072105,2.765655517578125e-05,0.0001049041748046875
8.320808410644531e-05,0.05533170700073242,0.012834566833496097,0.064023,6.270408630371094e-05,0.00018310546875
0.00012612342834472656,0.0508730411529541,0.004140062225341801,0.069712,3.457069396972656e-05,0.00011658668518066406
8.20159912109375e-05,0.05540299415588379,0.01596391558837891,0.063398,2.4080276489257812e-05,9.775161743164062e-05
8.177757263183594e-05,0.05199933052062988,0.007430415908813479,0.063733,3.814697265625e-05,0.00013184547424316406
8.726119995117188e-05,0.04856753349304199,0.006260782257080072,0.065559,4.220008850097656e-05,0.00014662742614746094
0.00011515617370605469,0.07230496406555176,0.0077813008575439435,0.071022,3.933906555175781e-05,0.0001342296600341797
0.00011110305786132812,0.04894661903381348,0.0021815240631103544,0.066674,3.910064697265625e-05,0.00013065338134765625
0.00012874603271484375,0.048668622970581055,0.007728120803833005,0.0655,2.9802322387695312e-05,0.00010466575622558594
0.00010800361633300781,0.05778789520263672,0.008874066375732417,0.069651,3.7670135498046875e-05,0.00013399124145507812
8.320808410644531e-05,0.06107378005981445,0.0031249009552001966,0.073031,2.5272369384765625e-05,9.393692016601562e-05
0.00010395050048828125,0.045270681381225586,0.005518643707275388,0.060581,2.47955322265625e-05,8.797645568847656e-05
6.890296936035156e-05,0.06852126121520996,0.010725086257934571,0.065427,3.814697265625e-05,0.00014257431030273438
7.605552673339844e-05,0.04601287841796875,0.007774023208618169,0.064715,3.719329833984375e-05,0.00011920928955078125
0.00015163421630859375,0.06468749046325684,0.0010686219024658161,0.06972,2.8848648071289062e-05,0.00010037422180175781
9.679794311523438e-05,0.09933710098266602,0.008409213104248053,0.06896,4.00543212890625e-05,0.00013303756713867188
8.535385131835938e-05,0.08006429672241211,0.01857677003479004,0.065734,3.838539123535156e-05,0.00012826919555664062
9.918212890625e-05,0.06979250907897949,0.009128973114013672,0.082038,3.528594970703125e-05,0.00010657310485839844
8.320808410644531e-05,0.07185673713684082,0.008464526153564453,0.076474,2.8371810913085938e-05,9.846687316894531e-05
0.0002014636993408203,0.0667719841003418,0.0019524041748046894,0.068465,3.075599670410156e-05,0.00011539459228515625
6.318092346191406e-05,0.08331298828125,0.02090001403808593,0.06338,3.075599670410156e-05,0.0001087188720703125
0.00010752677917480469,0.024133682250976562,0.0025084723663330033,0.07133,2.9802322387695312e-05,0.00010466575622558594
0.00010180473327636719,0.048662424087524414,0.004392165176391599,0.074908,4.76837158203125e-05,0.00017786026000976562
0.0001266002655029297,0.037314414978027344,0.007055277420043943,0.066499,3.24249267578125e-05,0.00011992454528808594
0.00010991096496582031,0.05727410316467285,0.008555744354248052,0.073208,4.00543212890625e-05,0.0001461505889892578
5.793571472167969e-05,0.06925559043884277,0.016757165374755863,0.06156,3.3855438232421875e-05,0.0001201629638671875
7.200241088867188e-05,0.06595444679260254,0.017324172088623052,0.078203,4.172325134277344e-05,0.0001087188720703125
6.985664367675781e-05,0.07131266593933105,0.005305987991333014,0.074636,3.743171691894531e-05,0.00012564659118652344
9.34600830078125e-05,0.05120038986206055,0.007121099243164064,0.056365,3.933906555175781e-05,0.00014209747314453125
0.00011372566223144531,0.04422760009765625,0.0026732352600097598,0.081489,3.814697265625e-05,0.00012946128845214844
8.368492126464844e-05,0.058466434478759766,0.006182447891235357,0.065145,3.6716461181640625e-05,0.0001232624053955078
7.343292236328125e-05,0.05420732498168945,0.00749115435791016,0.067728,3.814697265625e-05,0.00012874603271484375
7.2479248046875e-05,0.06522703170776367,0.013806309967041012,0.06072,3.4809112548828125e-05,0.00012493133544921875
7.963180541992188e-05,0.07847023010253906,0.006982992401123045,0.069135,2.6702880859375e-05,9.417533874511719e-05
7.367134094238281e-05,0.06362605094909668,0.016501936019897467,0.070986,2.6941299438476562e-05,8.749961853027344e-05
0.00011587142944335938,0.015307426452636719,0.008482907409667971,0.06213,4.124641418457031e-05,0.000141143798828125
7.677078247070312e-05,0.025619983673095703,0.007001753555297849,0.059214,3.814697265625e-05,0.0001266002655029297
9.632110595703125e-05,0.03266167640686035,0.0034996562957763655,0.067525,3.838539123535156e-05,0.00011157989501953125
7.82012939453125e-05,0.04438185691833496,0.001111707641601567,0.069073,4.0531158447265625e-05,0.00013065338134765625
0.00010395050048828125,0.04567360877990723,0.013593295104980467,0.062467,3.5762786865234375e-05,0.0001277923583984375
0.00010967254638671875,0.04665112495422363,0.002184371078491204,0.072387,4.029273986816406e-05,0.0001366138458251953
8.20159912109375e-05,0.057323455810546875,0.006644492828369139,0.071563,3.4332275390625e-05,0.00012969970703125
0.00011324882507324219,0.05739331245422363,0.004607604309082025,0.068029,3.504753112792969e-05,0.00012493133544921875
0.00010776519775390625,0.038854122161865234,0.0072918964233398414,0.072091,5.269050598144531e-05,0.00019359588623046875
9.799003601074219e-05,0.05058860778808594,0.0019327243347167997,0.060048,3.838539123535156e-05,0.00014209747314453125
0.00011396408081054688,0.035269975662231445,0.008494464050292971,0.081314,3.7670135498046875e-05,0.00012445449829101562
6.818771362304688e-05,0.05013632774353027,0.006714516647338867,0.068842,3.0994415283203125e-05,0.0001049041748046875
6.389617919921875e-05,0.07065558433532715,0.004766536270141598,0.061289,3.170967102050781e-05,0.00012111663818359375
0.00010561943054199219,0.030117034912109375,0.016343609680175786,0.066936,3.457069396972656e-05,0.00010895729064941406
8.058547973632812e-05,0.040735483169555664,0.005437477981567379,0.064613,3.504753112792969e-05,0.00012254714965820312
7.05718994140625e-05,0.042172908782958984,0.010207114288330078,0.060453,4.00543212890625e-05,0.00011658668518066406
6.961822509765625e-05,0.048372507095336914,0.008878831497192388,0.071334,3.337860107421875e-05,0.0001354217529296875
9.059906005859375e-05,0.058357954025268555,0.006841906600952151,0.061769,3.457069396972656e-05,0.0001220703125
6.270408630371094e-05,0.060581207275390625,0.004632606674194337,0.081524,3.0517578125e-05,0.00010824203491210938
0.00010371208190917969,0.03372454643249512,0.003246166671752926,0.063836,5.269050598144531e-05,0.00011920928955078125
0.00010061264038085938,0.03130936622619629,0.017982993286132815,0.058557,4.649162292480469e-05,0.00016951560974121094
8.606910705566406e-05,0.055791378021240234,0.012367846679687503,0.065925,2.6941299438476562e-05,0.00010728836059570312
7.43865966796875e-05,0.059530019760131836,0.002225492172241217,0.07082,2.47955322265625e-05,8.96453857421875e-05
6.246566772460938e-05,0.047395944595336914,0.025084695129394527,0.069845,2.5033950805664062e-05,8.869171142578125e-05
0.00011682510375976562,0.049407958984375,0.008097372756958002,0.062964,4.2438507080078125e-05,0.00013875961303710938
0.00010991096496582031,0.06761908531188965,0.008138006164550779,0.061073,2.956390380859375e-05,0.00010323524475097656
0.00013971328735351562,0.05454230308532715,0.0031822057647705043,0.079308,3.552436828613281e-05,0.00013899803161621094
7.82012939453125e-05,0.059819698333740234,0.010057916915893556,0.069937,3.62396240234375e-05,0.000148773193359375
6.914138793945312e-05,0.07034969329833984,0.005250590774536129,0.069553,3.600120544433594e-05,0.00011968612670898438
8.487701416015625e-05,0.07217884063720703,0.003780387512207037,0.071084,3.552436828613281e-05,0.0001308917999267578
6.318092346191406e-05,0.0858914852142334,0.01039904270935059,0.067617,2.956390380859375e-05,0.00013971328735351562
0.00011014938354492188,0.07422685623168945,0.01168010089111328,0.067678,4.601478576660156e-05,0.00014543533325195312
7.915496826171875e-05,0.09194684028625488,0.0032879852752685512,0.067277,3.790855407714844e-05,0.00012445449829101562
8.106231689453125e-05,0.05060219764709473,0.003765062545776368,0.069701,4.100799560546875e-05,0.00012183189392089844
0.00010728836059570312,0.04707813262939453,0.00541133238220215,0.067411,3.504753112792969e-05,0.00011944770812988281
8.654594421386719e-05,0.06005454063415527,0.008668172698974616,0.074219,3.981590270996094e-05,0.00013303756713867188
0.00010347366333007812,0.040073394775390625,0.017623798721313477,0.066357,4.315376281738281e-05,0.00015664100646972656
0.0001246929168701172,0.057111263275146484,0.007620083755493168,0.079731,4.124641418457031e-05,0.00012636184692382812
7.224082946777344e-05,0.03769564628601074,0.011055977996826172,0.072741,2.86102294921875e-05,9.441375732421875e-05
8.654594421386719e-05,0.06733083724975586,0.0049182175750732415,0.061113,2.8133392333984375e-05,9.822845458984375e-05
9.822845458984375e-05,0.06586384773254395,0.007855332443237308,0.057453,3.2901763916015625e-05,0.00011706352233886719
8.797645568847656e-05,0.05982828140258789,0.011644846847534182,0.069422,6.127357482910156e-05,0.0001125335693359375
9.918212890625e-05,0.07485032081604004,0.0027214540405273435,0.069383,2.5033950805664062e-05,9.274482727050781e-05
0.00011110305786132812,0.031238317489624023,0.004162587692260744,0.059473,4.696846008300781e-05,0.00017189979553222656
7.700920104980469e-05,0.04389071464538574,0.012715179031372065,0.064032,3.3855438232421875e-05,0.0001354217529296875
6.103515625e-05,0.05334734916687012,0.006236770584106446,0.072948,3.7670135498046875e-05,0.00011444091796875
8.916854858398438e-05,0.05732369422912598,0.010323423049926755,0.072327,3.2901763916015625e-05,0.00012111663818359375
0.00012040138244628906,0.04910159111022949,0.0029303371582031223,0.067859,3.552436828613281e-05,0.0001220703125
8.463859558105469e-05,0.07072806358337402,0.008612617889404303,0.064034,3.170967102050781e-05,0.00011491775512695312
8.082389831542969e-05,0.059697628021240234,0.013438552474975586,0.05765,3.0040740966796875e-05,0.00010275840759277344
0.00010776519775390625,0.03153491020202637,0.008027821594238288,0.064769,3.0517578125e-05,9.679794311523438e-05
7.987022399902344e-05,0.053983449935913086,0.012744695068359374,0.058449,3.814697265625e-05,0.00014495849609375
9.894371032714844e-05,0.041768550872802734,0.008645296844482425,0.072016,2.86102294921875e-05,0.00010943412780761719
9.965896606445312e-05,0.03965282440185547,0.008058694259643555,0.061133,2.6702880859375e-05,0.00010037422180175781
7.82012939453125e-05,0.04135560989379883,0.019516524765014642,0.087928,3.337860107421875e-05,0.0001239776611328125
0.00010180473327636719,0.03656744956970215,0.016902634475708014,0.068502,4.100799560546875e-05,0.00015306472778320312
5.888938903808594e-05,0.029397964477539062,0.009686375869750977,0.068786,3.9577484130859375e-05,0.00013756752014160156
0.00010085105895996094,0.03925585746765137,0.009884545806884769,0.061796,3.790855407714844e-05,0.0001227855682373047
9.965896606445312e-05,0.04169750213623047,0.003516696243286127,0.07147,3.147125244140625e-05,0.00011491775512695312
8.273124694824219e-05,0.0435786247253418,0.0019653772277831993,0.089008,3.1948089599609375e-05,0.00011491775512695312
0.000125885009765625,0.05223226547241211,0.013165016220092772,0.060302,4.57763671875e-05,0.00017786026000976562
7.62939453125e-05,0.05727100372314453,0.012863578399658203,0.061966,3.790855407714844e-05,0.00012636184692382812
6.246566772460938e-05,0.06679797172546387,0.0029442780609130886,0.069838,3.170967102050781e-05,0.00011229515075683594
0.00010371208190917969,0.05581259727478027,0.002402781829833986,0.059515,3.814697265625e-05,0.0001354217529296875
9.632110595703125e-05,0.05911874771118164,0.010928221084594729,0.060548,3.838539123535156e-05,0.0001227855682373047
9.846687316894531e-05,0.05354762077331543,0.006917411270141602,0.07281,4.029273986816406e-05,0.00011968612670898438
9.703636169433594e-05,0.04912257194519043,0.0205519090423584,0.059999,2.86102294921875e-05,0.00010728836059570312
0.00010180473327636719,0.04952716827392578,0.004804570312500006,0.06563,3.62396240234375e-05,0.00011801719665527344
9.965896606445312e-05,0.034725189208984375,0.002202295745849611,0.073086,3.2901763916015625e-05,0.0001246929168701172
8.749961853027344e-05,0.04458308219909668,0.0018018837432861312,0.068302,3.790855407714844e-05,0.00011730194091796875
0.00010633468627929688,0.04681873321533203,0.002547720703125006,0.069016,4.124641418457031e-05,0.0001430511474609375
0.00010013580322265625,0.0540163516998291,0.012376269393920905,0.080519,3.457069396972656e-05,0.00013184547424316406
8.0108642578125e-05,0.0688941478729248,0.003078933120727545,0.066324,2.8848648071289062e-05,9.846687316894531e-05
9.775161743164062e-05,0.058691978454589844,0.007092640335083007,0.060093,3.457069396972656e-05,0.00011873245239257812
9.608268737792969e-05,0.05552387237548828,0.01215274177551269,0.08239,2.7179718017578125e-05,9.322166442871094e-05
0.00010776519775390625,0.06220746040344238,0.03124668580627442,0.063009,4.8160552978515625e-05,0.00012493133544921875
6.842613220214844e-05,0.01658010482788086,0.0026424862518310555,0.080511,4.363059997558594e-05,0.0001659393310546875
7.653236389160156e-05,0.04206395149230957,0.011880984558105469,0.061036,3.7670135498046875e-05,0.0001251697540283203
6.151199340820312e-05,0.0301663875579834,0.015259062637329096,0.062561,4.410743713378906e-05,0.00012636184692382812
6.508827209472656e-05,0.06894874572753906,0.022263679412841797,0.070021,3.218650817871094e-05,0.0001087188720703125
5.984306335449219e-05,0.0711832046508789,0.011641262329101565,0.083812,2.86102294921875e-05,0.00011396408081054688
7.891654968261719e-05,0.06869697570800781,0.0031222966461181695,0.062897,3.218650817871094e-05,0.00012493133544921875
7.963180541992188e-05,0.06930136680603027,0.01631414219665528,0.079507,2.7418136596679688e-05,9.322166442871094e-05
6.866455078125e-05,0.06388688087463379,0.030391206130981452,0.08514,3.528594970703125e-05,0.00013184547424316406
0.00010442733764648438,0.07067656517028809,0.012693567886352536,0.06736,3.552436828613281e-05,0.00011587142944335938
0.00012302398681640625,0.07855391502380371,0.004777331405639643,0.063269,2.86102294921875e-05,9.5367431640625e-05
8.559226989746094e-05,0.045472145080566406,0.0032073175811767607,0.063635,4.100799560546875e-05,0.00014328956604003906
8.559226989746094e-05,0.02501535415649414,0.01433385798645019,0.070428,4.7206878662109375e-05,0.0001881122589111328
9.655952453613281e-05,0.048468828201293945,0.014700212280273434,0.070358,2.6941299438476562e-05,9.846687316894531e-05
9.298324584960938e-05,0.05807805061340332,0.0012886042175292989,0.066994,2.765655517578125e-05,0.00010251998901367188
9.083747863769531e-05,0.05393099784851074,0.031818294219970705,0.07507,2.7418136596679688e-05,0.00010418891906738281
9.751319885253906e-05,0.06122016906738281,0.010431748825073243,0.059994,1.9311904907226562e-05,7.319450378417969e-05
7.700920104980469e-05,0.07530999183654785,0.007898535202026366,0.064652,4.029273986816406e-05,0.0001583099365234375
0.0001227855682373047,0.06116962432861328,0.03388434338378907,0.067352,3.123283386230469e-05,0.00010085105895996094
8.535385131835938e-05,0.034861087799072266,0.00797097894287109,0.068734,3.981590270996094e-05,0.00014925003051757812
0.00011110305786132812,0.05837082862854004,0.005248189636230471,0.070629,3.838539123535156e-05,0.00013375282287597656
5.984306335449219e-05,0.050450801849365234,0.01717165446472168,0.060523,3.814697265625e-05,0.00012373924255371094
9.393692016601562e-05,0.06841206550598145,0.004607953063964845,0.070533,3.409385681152344e-05,0.00012540817260742188
0.00011801719665527344,0.06636357307434082,0.004858609466552734,0.057845,3.600120544433594e-05,0.00011849403381347656
6.508827209472656e-05,0.06676602363586426,0.012374202835083004,0.071413,2.956390380859375e-05,9.34600830078125e-05
8.726119995117188e-05,0.057749032974243164,0.006674265182495115,0.057812,5.125999450683594e-05,0.0001804828643798828
8.726119995117188e-05,0.024382829666137695,0.004376025817871096,0.067202,3.0994415283203125e-05,0.00011038780212402344
7.319450378417969e-05,0.02517390251159668,0.007148137680053707,0.066584,3.981590270996094e-05,0.00014829635620117188
0.00011777877807617188,0.0398709774017334,0.0037541748199462904,0.075834,3.6716461181640625e-05,0.00013875961303710938
8.702278137207031e-05,0.043715715408325195,0.003416715591430669,0.064632,2.6226043701171875e-05,9.393692016601562e-05
0.00011181831359863281,0.03877377510070801,0.014141067840576171,0.055923,3.2901763916015625e-05,0.00011730194091796875
6.771087646484375e-05,0.04801797866821289,0.0037468276977539045,0.06765,3.719329833984375e-05,0.00012946128845214844
0.00011897087097167969,0.06893205642700195,0.004905156814575193,0.072563,3.314018249511719e-05,0.00012755393981933594
7.939338684082031e-05,0.03790426254272461,0.008231508193969728,0.061139,3.457069396972656e-05,0.0001227855682373047
8.296966552734375e-05,0.038022518157958984,0.00865793748474121,0.070369,4.100799560546875e-05,0.0001399517059326172
7.104873657226562e-05,0.041760921478271484,0.008114218994140623,0.078529,2.9325485229492188e-05,0.00011205673217773438
9.179115295410156e-05,0.041771650314331055,0.019618993545532232,0.064049,2.7418136596679688e-05,0.00010848045349121094
6.651878356933594e-05,0.04690885543823242,0.008709003219604494,0.07149,3.695487976074219e-05,0.00011873245239257812
7.224082946777344e-05,0.05729508399963379,0.006079076034545897,0.063043,3.0517578125e-05,0.00010323524475097656
0.00011229515075683594,0.07035160064697266,0.012665594329833982,0.06976,3.2901763916015625e-05,0.00013494491577148438
0.00010633468627929688,0.029442310333251953,0.00481709269714356,0.075483,3.910064697265625e-05,0.0001327991485595703
7.891654968261719e-05,0.03950047492980957,0.012803629608154302,0.07028,3.361701965332031e-05,0.00014519691467285156
6.937980651855469e-05,0.059238433837890625,0.01277160470581054,0.073524,3.933906555175781e-05,0.0001316070556640625
0.00011777877807617188,0.0750887393951416,0.009527213119506842,0.073776,3.6716461181640625e-05,0.00012564659118652344
8.249282836914062e-05,0.06900835037231445,0.0030689868011474636,0.082771,3.528594970703125e-05,0.0001227855682373047
0.00010371208190917969,0.06341290473937988,0.008109336807250983,0.082448,4.0531158447265625e-05,0.00013589859008789062
8.58306884765625e-05,0.08629965782165527,0.009835630096435552,0.075636,3.361701965332031e-05,0.00012183189392089844
5.173683166503906e-05,0.06148958206176758,0.014419730148315435,0.089665,2.5033950805664062e-05,8.96453857421875e-05
9.703636169433594e-05,0.07753968238830566,0.013474313613891606,0.073028,2.6702880859375e-05,9.512901306152344e-05
9.107589721679688e-05,0.07613062858581543,0.050347408355712886,0.067861,3.552436828613281e-05,0.00012803077697753906
0.00010251998901367188,0.09174418449401855,0.0036417101898193333,0.088771,4.4345855712890625e-05,0.00015425682067871094
9.679794311523438e-05,0.10325121879577637,0.003874765151977544,0.072181,2.7894973754882812e-05,9.34600830078125e-05
0.00011968612670898438,0.10121679306030273,0.011891790435791014,0.068677,3.123283386230469e-05,0.00012111663818359375
0.00012564659118652344,0.10087275505065918,0.010435304504394532,0.064719,3.743171691894531e-05,0.00010752677917480469
0.00010585784912109375,0.031147241592407227,0.005226868698120113,0.073328,3.886222839355469e-05,0.00013256072998046875
9.250640869140625e-05,0.05901646614074707,0.005740627319335938,0.062243,3.886222839355469e-05,0.00015044212341308594
0.0001251697540283203,0.053939104080200195,0.0024985881958007744,0.085084,3.075599670410156e-05,0.00010061264038085938
0.00010776519775390625,0.07208251953125,0.01184497372436523,0.066682,3.361701965332031e-05,0.00011968612670898438
0.00011348724365234375,0.08568334579467773,0.005536643875122066,0.063337,2.9802322387695312e-05,0.0001068115234375
7.104873657226562e-05,0.06206989288330078,0.02707632530212402,0.07362,3.933906555175781e-05,0.00011563301086425781
6.413459777832031e-05,0.07264852523803711,0.013314977447509771,0.075608,3.6716461181640625e-05,0.0001266002655029297
9.250640869140625e-05,0.04294562339782715,0.003521654418945315,0.056371,2.956390380859375e-05,0.00011920928955078125
0.0001010894775390625,0.08621788024902344,0.012164451751708986,0.060465,4.100799560546875e-05,0.00012922286987304688
7.891654968261719e-05,0.04236173629760742,0.013379385574340819,0.073492,5.221366882324219e-05,0.00018739700317382812
0.00010991096496582031,0.06084489822387695,0.004905275085449218,0.066997,3.552436828613281e-05,0.00012445449829101562
7.581710815429688e-05,0.068115234375,0.003123414611816408,0.06365,3.7670135498046875e-05,0.0001251697540283203
8.535385131835938e-05,0.05416059494018555,0.013383215774536134,0.071186,5.316734313964844e-05,0.0001659393310546875
8.869171142578125e-05,0.07118558883666992,0.003687535385131835,0.061946,3.4332275390625e-05,0.00010657310485839844
8.153915405273438e-05,0.07060527801513672,0.0039926025238037136,0.061866,3.4809112548828125e-05,0.00012826919555664062
8.606910705566406e-05,0.053989410400390625,0.015832541519165036,0.060269,3.695487976074219e-05,0.00010561943054199219
9.799003601074219e-05,0.04139852523803711,0.003555036041259764,0.059428,3.814697265625e-05,0.00013184547424316406
9.512901306152344e-05,0.03453564643859863,0.006570677108764647,0.080305,4.2438507080078125e-05,0.00013446807861328125
0.00010776519775390625,0.04170656204223633,0.0036715247344970697,0.060655,2.6941299438476562e-05,0.00011491775512695312
7.987022399902344e-05,0.0369565486907959,0.0010336881713867221,0.059867,4.100799560546875e-05,0.00013113021850585938
0.00014519691467285156,0.0363466739654541,0.011001349670410152,0.066293,3.1948089599609375e-05,0.0001163482666015625
8.273124694824219e-05,0.036871910095214844,0.00433986756896973,0.056974,3.123283386230469e-05,0.00011110305786132812
6.437301635742188e-05,0.05368638038635254,0.004159025924682619,0.062082,4.839897155761719e-05,0.0001926422119140625
0.00010371208190917969,0.041795969009399414,0.007166184875488278,0.061053,3.790855407714844e-05,0.0001308917999267578
8.153915405273438e-05,0.04520535469055176,0.0036571964416503844,0.078159,3.170967102050781e-05,0.00013589859008789062
0.00011992454528808594,0.036719322204589844,0.001401467605590817,0.064779,2.765655517578125e-05,0.00010013580322265625
9.751319885253906e-05,0.0321042537689209,0.009565135681152345,0.068063,3.647804260253906e-05,0.00013780593872070312
0.00011038780212402344,0.030945539474487305,0.00917668179321289,0.071312,3.075599670410156e-05,0.00010228157043457031
0.00011372566223144531,0.05144333839416504,0.002645006927490229,0.066391,3.0994415283203125e-05,0.00012874603271484375
7.772445678710938e-05,0.059288978576660156,0.011358669815063477,0.06719,4.076957702636719e-05,0.00014090538024902344
0.00010538101196289062,0.055091142654418945,0.009656712631225584,0.063446,2.7894973754882812e-05,0.00011205673217773438
6.794929504394531e-05,0.0853426456451416,0.009487130477905274,0.060272,3.600120544433594e-05,0.00013709068298339844
7.271766662597656e-05,0.0695645809173584,0.009307806106567382,0.071729,4.00543212890625e-05,0.0001380443572998047
0.0001087188720703125,0.053287506103515625,0.006143385467529294,0.07044,3.218650817871094e-05,0.00011277198791503906
0.00011563301086425781,0.059925079345703125,0.006270252731323242,0.059822,2.765655517578125e-05,0.0001087188720703125
0.00010013580322265625,0.08429336547851562,0.0127276000366211,0.070264,2.6702880859375e-05,9.560585021972656e-05
8.630752563476562e-05,0.05773472785949707,0.006554952743530268,0.068972,3.790855407714844e-05,0.00011944770812988281
9.942054748535156e-05,0.08589935302734375,0.004413014785766604,0.058133,4.00543212890625e-05,0.00015282630920410156
0.000133514404296875,0.07127523422241211,0.0024519080352783246,0.07708,3.075599670410156e-05,0.00010538101196289062
7.128715515136719e-05,0.0753026008605957,0.031398705307006836,0.068384,4.3392181396484375e-05,0.00017070770263671875
8.034706115722656e-05,0.05039691925048828,0.0031972850494384752,0.068607,3.719329833984375e-05,0.00012564659118652344
0.0001480579376220703,0.05172085762023926,0.014439885314941406,0.073116,3.600120544433594e-05,0.00012135505676269531
9.799003601074219e-05,0.059447288513183594,0.012786534286499021,0.063099,3.6716461181640625e-05,0.00011706352233886719
0.00010371208190917969,0.08702754974365234,0.00703449671936035,0.068718,3.314018249511719e-05,0.00011920928955078125
0.0001068115234375,0.048487186431884766,0.041852252075195315,0.065953,3.266334533691406e-05,0.00011086463928222656
8.153915405273438e-05,0.05830502510070801,0.023016245925903317,0.084012,3.314018249511719e-05,0.00011181831359863281
7.176399230957031e-05,0.06539607048034668,0.008966472335815434,0.084254,4.00543212890625e-05,0.00013566017150878906
8.869171142578125e-05,0.06695723533630371,0.012260361083984372,0.066166,2.8371810913085938e-05,0.0001163482666015625
7.224082946777344e-05,0.0785374641418457,0.007684735641479493,0.07639,3.9577484130859375e-05,0.00013709068298339844
0.00011348724365234375,0.07271504402160645,0.007598831024169916,0.07616,4.172325134277344e-05,0.0001361370086669922
0.00011181831359863281,0.07569026947021484,0.012126661163330076,0.061219,3.361701965332031e-05,0.0001270771026611328
9.918212890625e-05,0.07045388221740723,0.017118226913452148,0.102396,3.647804260253906e-05,0.0001270771026611328
7.748603820800781e-05,0.09164810180664062,0.015169228500366214,0.065231,2.9087066650390625e-05,0.00011730194091796875
7.319450378417969e-05,0.08163571357727051,0.009192768356323239,0.078628,3.4332275390625e-05,0.00011134147644042969
9.870529174804688e-05,0.08870172500610352,0.007134041564941407,0.063332,2.956390380859375e-05,0.000102996826171875
0.00010395050048828125,0.10274004936218262,0.020961007110595703,0.056783,4.1961669921875e-05,0.00015425682067871094
6.175041198730469e-05,0.0667581558227539,0.006841029556274414,0.081067,3.552436828613281e-05,0.00011849403381347656
8.487701416015625e-05,0.07656121253967285,0.017490510925292968,0.067191,3.4809112548828125e-05,0.00011181831359863281
0.00010466575622558594,0.09180521965026855,0.026465438812255854,0.092257,3.361701965332031e-05,0.0001347064971923828
0.0004973411560058594,0.07022881507873535,0.0047012911224365295,0.06946,3.0040740966796875e-05,0.00011205673217773438
0.00010347366333007812,0.08175396919250488,0.0033533984527587893,0.060564,3.361701965332031e-05,0.00011134147644042969
0.00010347366333007812,0.07433390617370605,0.008412018341064448,0.108631,4.363059997558594e-05,0.0001609325408935547
6.890296936035156e-05,0.06605648994445801,0.016744991516113278,0.090201,3.62396240234375e-05,0.00011444091796875
0.00011229515075683594,0.04290890693664551,0.0059033380889892545,0.067485,3.266334533691406e-05,0.00011348724365234375
0.00010204315185546875,0.04343914985656738,0.0026695295257568308,0.065558,3.4332275390625e-05,0.0001201629638671875
0.00011587142944335938,0.04538607597351074,0.007150600219726563,0.084549,3.933906555175781e-05,0.00012755393981933594
9.107589721679688e-05,0.0673685073852539,0.005543223526000979,0.062248,3.886222839355469e-05,0.00014710426330566406
0.00013065338134765625,0.05230379104614258,0.01809706617736817,0.077036,3.981590270996094e-05,0.00013184547424316406
8.821487426757812e-05,0.07202625274658203,0.01787400733947754,0.070755,3.0994415283203125e-05,0.0001049041748046875
0.00012493133544921875,0.06103849411010742,0.0044611829528808655,0.066074,3.504753112792969e-05,0.000125885009765625
8.535385131835938e-05,0.025178909301757812,0.0025990114135742218,0.061033,2.956390380859375e-05,0.00011181831359863281
0.00010514259338378906,0.025426864624023438,0.002750010726928709,0.075102,3.647804260253906e-05,0.00013113021850585938
6.079673767089844e-05,0.05826687812805176,0.0009431412658691407,0.061029,3.814697265625e-05,0.00012302398681640625
7.581710815429688e-05,0.05928945541381836,0.005710002517700194,0.06715,3.0279159545898438e-05,0.00010657310485839844
5.841255187988281e-05,0.05392909049987793,0.013593200500488276,0.068542,3.361701965332031e-05,0.00012540817260742188
9.298324584960938e-05,0.04150652885437012,0.0024297661895751888,0.070888,3.123283386230469e-05,0.00011110305786132812
0.00012731552124023438,0.02675938606262207,0.004342946395874028,0.07139,3.409385681152344e-05,0.00013113021850585938
0.00010609626770019531,0.03732585906982422,0.006039511611938483,0.064422,3.3855438232421875e-05,0.00011658668518066406
5.888938903808594e-05,0.03535342216491699,0.008408326339721675,0.073925,3.814697265625e-05,0.00012993812561035156
5.793571472167969e-05,0.06086111068725586,0.0094121301574707,0.060733,2.9325485229492188e-05,0.00010251998901367188
7.915496826171875e-05,0.06766080856323242,0.017303782424926757,0.05729,4.00543212890625e-05,0.00011539459228515625
8.034706115722656e-05,0.056023359298706055,0.005663026519775391,0.057629,3.1948089599609375e-05,0.00010180473327636719
0.00010776519775390625,0.017679452896118164,0.0036863863525390603,0.057694,3.2901763916015625e-05,0.00011444091796875
9.632110595703125e-05,0.03834891319274902,0.0034550476531982413,0.059677,3.814697265625e-05,0.0001239776611328125
8.916854858398438e-05,0.0426630973815918,0.009096623626708988,0.075984,3.409385681152344e-05,0.00016355514526367188
9.751319885253906e-05,0.05832266807556152,0.014038119430541993,0.072005,2.8848648071289062e-05,9.894371032714844e-05
9.107589721679688e-05,0.05299115180969238,0.011065993927001957,0.064702,3.4332275390625e-05,0.00011944770812988281
6.67572021484375e-05,0.07729101181030273,0.0025848617858886674,0.075368,3.4332275390625e-05,0.00012040138244628906
0.00011730194091796875,0.058107614517211914,0.0055430351409912065,0.066709,3.3855438232421875e-05,0.00012159347534179688
7.414817810058594e-05,0.028011798858642578,0.0038261954193115205,0.071037,3.2901763916015625e-05,0.00010895729064941406
5.7697296142578125e-05,0.03936481475830078,0.023392138275146482,0.063016,3.5762786865234375e-05,0.00012826919555664062
7.700920104980469e-05,0.04686903953552246,0.013687182266235345,0.071068,3.6716461181640625e-05,0.00012564659118652344
7.009506225585938e-05,0.0622408390045166,0.029548554367065424,0.074231,4.076957702636719e-05,0.0001327991485595703
5.340576171875e-05,0.07338452339172363,0.010782565429687502,0.082647,4.315376281738281e-05,0.0001704692840576172
9.5367431640625e-05,0.07820010185241699,0.01510326977539063,0.069892,3.218650817871094e-05,0.00010538101196289062
5.91278076171875e-05,0.08753681182861328,0.015340515975952151,0.064745,3.24249267578125e-05,0.00011587142944335938
5.2928924560546875e-05,0.09470939636230469,0.009085764755249026,0.068936,2.8371810913085938e-05,9.298324584960938e-05
9.131431579589844e-05,0.07808089256286621,0.0035219228210449233,0.060431,6.651878356933594e-05,0.0001957416534423828
9.703636169433594e-05,0.10560250282287598,0.018826646408081057,0.066341,3.218650817871094e-05,0.00011324882507324219
0.00010061264038085938,0.07442641258239746,0.004410275588989258,0.060189,3.600120544433594e-05,0.00012063980102539062
0.00011849403381347656,0.06751871109008789,0.003899870971679681,0.068196,3.695487976074219e-05,0.00013637542724609375
7.939338684082031e-05,0.06434202194213867,0.017112056472778317,0.085247,3.0279159545898438e-05,0.00010085105895996094
0.00010609626770019531,0.08624076843261719,0.012926262756347659,0.061179,3.457069396972656e-05,0.0001246929168701172
0.00011086463928222656,0.06517291069030762,0.01996877485656738,0.064486,3.314018249511719e-05,0.00012683868408203125
0.00011014938354492188,0.08141279220581055,0.003901230697631833,0.055995,3.123283386230469e-05,0.00011181831359863281
0.00010848045349121094,0.0478823184967041,0.01926642027282715,0.061521,3.1948089599609375e-05,0.00012135505676269531
8.440017700195312e-05,0.06234622001647949,0.014956696212768558,0.063787,3.266334533691406e-05,0.0001220703125
0.0001049041748046875,0.061934709548950195,0.010961122100830084,0.066657,3.457069396972656e-05,0.00011491775512695312
0.00010442733764648438,0.06902742385864258,0.02595001319885254,0.07571,3.719329833984375e-05,0.00011754035949707031
0.00010824203491210938,0.06216597557067871,0.010560243209838865,0.071466,3.1948089599609375e-05,0.00010418891906738281
9.107589721679688e-05,0.04991269111633301,0.007016767059326169,0.060789,3.409385681152344e-05,0.0001220703125
7.343292236328125e-05,0.06617593765258789,0.013755482391357418,0.068096,2.9325485229492188e-05,8.96453857421875e-05
8.511543273925781e-05,0.04137730598449707,0.002324584808349614,0.064785,3.695487976074219e-05,0.0001537799835205078
9.870529174804688e-05,0.08317041397094727,0.007646333068847655,0.082206,4.506111145019531e-05,0.00013184547424316406
8.0108642578125e-05,0.05236673355102539,0.019462131408691408,0.068521,3.62396240234375e-05,0.00013017654418945312
0.00012183189392089844,0.07609057426452637,0.011819651443481446,0.062818,3.528594970703125e-05,0.00013566017150878906
7.367134094238281e-05,0.05129861831665039,0.019619099914550783,0.070588,2.8848648071289062e-05,9.298324584960938e-05
6.723403930664062e-05,0.08013725280761719,0.001491578582763678,0.066421,3.266334533691406e-05,0.00012087821960449219
6.771087646484375e-05,0.08425378799438477,0.011161142929077147,0.072617,3.8623809814453125e-05,0.00013208389282226562
6.961822509765625e-05,0.09197187423706055,0.012158828842163086,0.066788,3.3855438232421875e-05,0.00010824203491210938
9.489059448242188e-05,0.06255578994750977,0.0014407458801269507,0.095598,5.173683166503906e-05,0.0001590251922607422
8.130073547363281e-05,0.04269909858703613,0.0027952436065673825,0.108515,4.00543212890625e-05,0.0001277923583984375
0.00010943412780761719,0.10031747817993164,0.0028540466766357464,0.118002,3.0279159545898438e-05,8.606910705566406e-05
0.00011897087097167969,0.06612300872802734,0.00438154895019531,0.070953,3.4332275390625e-05,0.00011873245239257812
0.00011873245239257812,0.06981778144836426,0.009799509750366212,0.071089,2.8371810913085938e-05,9.799003601074219e-05
0.00011038780212402344,0.06791448593139648,0.004198175567626958,0.069281,2.5987625122070312e-05,8.940696716308594e-05
0.00011992454528808594,0.12094736099243164,0.006504014831542969,0.058219,3.409385681152344e-05,0.0001304149627685547
0.00010895729064941406,0.09458255767822266,0.006806500274658206,0.076568,3.7670135498046875e-05,0.00014591217041015625
0.0001227855682373047,0.06055426597595215,0.004858749404907228,0.072309,3.266334533691406e-05,0.00010514259338378906
9.72747802734375e-05,0.12038660049438477,0.01592877912902832,0.073796,3.337860107421875e-05,0.00011968612670898438
9.369850158691406e-05,0.07607603073120117,0.004665758819580076,0.061905,3.218650817871094e-05,0.00011014938354492188
4.9114227294921875e-05,0.11337971687316895,0.00551402716064453,0.088256,3.3855438232421875e-05,0.00011968612670898438
6.771087646484375e-05,0.0588839054107666,0.0024224164886474664,0.075483,4.291534423828125e-05,0.00011920928955078125
5.984306335449219e-05,0.059694766998291016,0.015427919815063473,0.098277,3.457069396972656e-05,0.0001220703125
7.343292236328125e-05,0.047904253005981445,0.013278189636230467,0.062599,3.886222839355469e-05,0.00013303756713867188
8.416175842285156e-05,0.03177022933959961,0.010492076507568365,0.086334,3.552436828613281e-05,0.00011348724365234375
8.96453857421875e-05,0.06012845039367676,0.011984755844116207,0.069331,3.147125244140625e-05,0.00013375282287597656
0.0001285076141357422,0.07087826728820801,0.010349101501464841,0.071994,6.580352783203125e-05,0.000171661376953125
9.846687316894531e-05,0.0657644271850586,0.0042784388275146495,0.089128,3.457069396972656e-05,0.00013685226440429688
0.0001323223114013672,0.0654592514038086,0.009281180023193364,0.078176,3.647804260253906e-05,0.00012540817260742188
0.0001049041748046875,0.03719162940979004,0.004189366973876951,0.067886,3.695487976074219e-05,0.00012183189392089844
8.0108642578125e-05,0.06665253639221191,0.013453808471679693,0.065478,3.504753112792969e-05,0.00012683868408203125
9.059906005859375e-05,0.0417635440826416,0.0038022573242187524,0.067174,3.7670135498046875e-05,0.0001373291015625
7.390975952148438e-05,0.05084943771362305,0.016917222702026363,0.074188,3.695487976074219e-05,0.00013399124145507812
9.298324584960938e-05,0.05805015563964844,0.0018589289398193293,0.066628,3.170967102050781e-05,0.00012946128845214844
6.175041198730469e-05,0.06760048866271973,0.009935290161132815,0.096634,3.123283386230469e-05,0.00011849403381347656
0.00010156631469726562,0.07116270065307617,0.017344171691894533,0.064524,2.8133392333984375e-05,9.059906005859375e-05
8.821487426757812e-05,0.06273651123046875,0.008172973648071291,0.071934,3.790855407714844e-05,0.0001347064971923828
9.72747802734375e-05,0.06882977485656738,0.0008144774780273409,0.060914,2.5987625122070312e-05,0.00010037422180175781
6.532669067382812e-05,0.07622003555297852,0.009090342926025397,0.070376,2.47955322265625e-05,8.845329284667969e-05
8.702278137207031e-05,0.03300595283508301,0.012331292861938473,0.082056,3.62396240234375e-05,0.00012612342834472656
0.00010442733764648438,0.04690098762512207,0.003225426101684567,0.078725,4.267692565917969e-05,0.0001418590545654297
0.00010251998901367188,0.06706118583679199,0.0051150248107910135,0.065444,3.695487976074219e-05,0.00011873245239257812
8.96453857421875e-05,0.06418442726135254,0.0025911970214843733,0.070342,2.5510787963867188e-05,8.96453857421875e-05
0.00010848045349121094,0.06724715232849121,0.007316585968017583,0.073277,4.076957702636719e-05,0.00015211105346679688
8.58306884765625e-05,0.07882547378540039,0.00322186157226563,0.085405,3.790855407714844e-05,0.00013256072998046875
0.000110626220703125,0.09912228584289551,0.004034727767944335,0.064971,3.170967102050781e-05,0.00013256072998046875
8.106231689453125e-05,0.08725118637084961,0.004504272109985358,0.082143,2.9802322387695312e-05,0.00011014938354492188
0.00010561943054199219,0.0867917537689209,0.00295748585510254,0.097787,3.6716461181640625e-05,0.0001125335693359375
9.322166442871094e-05,0.06714916229248047,0.008651221618652338,0.06739,3.0994415283203125e-05,9.703636169433594e-05
0.0001163482666015625,0.05854535102844238,0.013537158691406252,0.059438,5.030632019042969e-05,0.0001785755157470703
9.179115295410156e-05,0.07547616958618164,0.015416502075195307,0.065045,4.00543212890625e-05,0.0001251697540283203
9.655952453613281e-05,0.03793668746948242,0.007596838699340823,0.060964,3.838539123535156e-05,0.000125885009765625
9.441375732421875e-05,0.05166745185852051,0.008478819305419924,0.080468,3.504753112792969e-05,0.0001285076141357422
0.00011491775512695312,0.04203653335571289,0.008687294372558593,0.095041,6.508827209472656e-05,0.00024390220642089844
9.131431579589844e-05,0.05411052703857422,0.0025323175201416026,0.071824,3.790855407714844e-05,0.00012421607971191406
7.605552673339844e-05,0.07157564163208008,0.0015533938293457034,0.061237,2.9087066650390625e-05,9.560585021972656e-05
0.00011110305786132812,0.06230282783508301,0.007469724349975587,0.060445,3.314018249511719e-05,0.00011348724365234375
8.273124694824219e-05,0.023860454559326172,0.012435192413330076,0.065305,4.0531158447265625e-05,0.00013208389282226562
6.079673767089844e-05,0.05997180938720703,0.0031661837615966776,0.069371,4.363059997558594e-05,0.00013375282287597656
0.0001068115234375,0.05982518196105957,0.01248373223876953,0.060809,3.123283386230469e-05,9.72747802734375e-05
7.891654968261719e-05,0.04983687400817871,0.004616491317749022,0.06425,3.457069396972656e-05,0.00011420249938964844
9.608268737792969e-05,0.05827689170837402,0.0042935849151611305,0.057479,3.5762786865234375e-05,0.00012087821960449219
0.00011420249938964844,0.04721355438232422,0.007640497467041013,0.062003,4.982948303222656e-05,0.0001780986785888672
0.00010323524475097656,0.024392127990722656,0.0026454691925048845,0.071296,3.5762786865234375e-05,0.00011920928955078125
8.749961853027344e-05,0.0491635799407959,0.0016832697601318336,0.061753,3.8623809814453125e-05,0.0001289844512939453
7.152557373046875e-05,0.04396224021911621,0.009497501495361327,0.064222,2.9087066650390625e-05,0.00010442733764648438
7.796287536621094e-05,0.055556297302246094,0.006258835128784182,0.064371,3.7670135498046875e-05,0.00015401840209960938
0.00010037422180175781,0.031418561935424805,0.008341077697753913,0.066962,4.124641418457031e-05,0.00014066696166992188
6.842613220214844e-05,0.04682469367980957,0.004858751953125004,0.063287,3.504753112792969e-05,0.00011348724365234375
8.392333984375e-05,0.03332114219665527,0.004153749008178706,0.07498,3.337860107421875e-05,0.00012087821960449219
0.0001049041748046875,0.038890838623046875,0.0027892481842041045,0.060596,2.5510787963867188e-05,0.00010132789611816406
7.414817810058594e-05,0.036128997802734375,0.002650004318237309,0.067297,3.075599670410156e-05,0.00010395050048828125
6.747245788574219e-05,0.03248786926269531,0.014317107070922853,0.062061,4.029273986816406e-05,0.0001285076141357422
0.00014090538024902344,0.07000112533569336,0.0049802198791503854,0.06646,3.600120544433594e-05,0.00012493133544921875
8.130073547363281e-05,0.04013347625732422,0.008644569305419923,0.060771,2.9802322387695312e-05,9.107589721679688e-05
8.177757263183594e-05,0.03623151779174805,0.0022814382629394517,0.059067,4.673004150390625e-05,0.0001518726348876953
0.000102996826171875,0.02917194366455078,0.013470900390624999,0.061877,3.4332275390625e-05,0.00012254714965820312
0.00011706352233886719,0.023783445358276367,0.018346392471313477,0.078818,3.886222839355469e-05,0.00014328956604003906
7.772445678710938e-05,0.050925254821777344,0.004468737808227541,0.062859,2.7418136596679688e-05,9.870529174804688e-05
8.96453857421875e-05,0.03159141540527344,0.01392554666137695,0.077559,3.62396240234375e-05,0.00012803077697753906
8.463859558105469e-05,0.06636762619018555,0.003936970687866206,0.065599,3.266334533691406e-05,0.00011086463928222656
8.106231689453125e-05,0.05077672004699707,0.011419951080322267,0.057926,3.8623809814453125e-05,0.00013113021850585938
0.00011157989501953125,0.03504157066345215,0.005060703826904295,0.065999,3.790855407714844e-05,0.0001266002655029297
9.703636169433594e-05,0.04569077491760254,0.010876047775268557,0.084103,3.933906555175781e-05,0.00014281272888183594
8.749961853027344e-05,0.045206546783447266,0.01732609619140625,0.062485,3.1948089599609375e-05,0.00012445449829101562
8.368492126464844e-05,0.0602116584777832,0.009512224945068357,0.078891,3.337860107421875e-05,0.00011897087097167969
8.535385131835938e-05,0.0627748966217041,0.005929169860839842,0.066984,4.2438507080078125e-05,0.00012302398681640625
6.341934204101562e-05,0.08277583122253418,0.0021247635498046896,0.060236,2.47955322265625e-05,9.72747802734375e-05
0.0001289844512939453,0.08152031898498535,0.006896775573730467,0.059581,3.981590270996094e-05,0.00013446807861328125
0.00010633468627929688,0.029797077178955078,0.015119565994262701,0.063493,3.1948089599609375e-05,0.00010585784912109375
6.151199340820312e-05,0.029887676239013672,0.0019519427032470699,0.075253,3.790855407714844e-05,0.0001404285430908203
9.965896606445312e-05,0.03971695899963379,0.007663295761108399,0.089184,3.1948089599609375e-05,0.00011301040649414062
9.5367431640625e-05,0.050065040588378906,0.004371803604125979,0.087864,4.00543212890625e-05,0.00011324882507324219
0.0001392364501953125,0.05385184288024902,0.007369250991821286,0.069747,3.218650817871094e-05,0.000118255615234375
0.0001010894775390625,0.06091642379760742,0.0093666512298584,0.075945,3.075599670410156e-05,0.00011467933654785156
0.00011134147644042969,0.07715320587158203,0.008540536209106442,0.080654,4.410743713378906e-05,0.00012040138244628906
0.00012731552124023438,0.0684356689453125,0.004357348312377926,0.076061,3.5762786865234375e-05,0.0001373291015625
7.128715515136719e-05,0.06407856941223145,0.004257441741943355,0.066293,2.7418136596679688e-05,9.131431579589844e-05
9.1552734375e-05,0.05808568000793457,0.016876212722778325,0.068393,3.5762786865234375e-05,0.00011301040649414062
7.653236389160156e-05,0.057494163513183594,0.0055137075500488325,0.075942,3.6716461181640625e-05,0.0001304149627685547
9.226799011230469e-05,0.0463101863861084,0.005023091094970705,0.077207,3.0040740966796875e-05,0.00010848045349121094
0.00012755393981933594,0.055197954177856445,0.008164044036865228,0.070485,3.600120544433594e-05,0.00012135505676269531
0.00010156631469726562,0.04847574234008789,0.009329545043945314,0.062526,3.600120544433594e-05,0.0001232624053955078
9.059906005859375e-05,0.06291031837463379,0.010825083847045905,0.065255,3.170967102050781e-05,0.00010204315185546875
0.00010704994201660156,0.07001852989196777,0.013997497772216802,0.064951,6.437301635742188e-05,0.00014472007751464844
0.00010180473327636719,0.0923147201538086,0.0052525569458007765,0.070123,4.029273986816406e-05,0.00012969970703125
9.34600830078125e-05,0.05554509162902832,0.008170879913330077,0.056874,3.266334533691406e-05,0.00010180473327636719
9.083747863769531e-05,0.07637953758239746,0.016188221527099603,0.071124,3.4332275390625e-05,0.00014257431030273438
9.989738464355469e-05,0.044213294982910156,0.00514300341796875,0.058448,4.3392181396484375e-05,0.00011968612670898438
9.417533874511719e-05,0.06801414489746094,0.0037278605957031252,0.064498,3.647804260253906e-05,0.0001327991485595703
0.000102996826171875,0.03701138496398926,0.005708967071533205,0.063719,3.933906555175781e-05,0.0001308917999267578
6.651878356933594e-05,0.04661822319030762,0.011957035583496096,0.060506,2.9325485229492188e-05,0.00010132789611816406
7.581710815429688e-05,0.04954242706298828,0.006047293670654298,0.059092,2.4557113647460938e-05,9.012222290039062e-05
0.00010013580322265625,0.05011177062988281,0.00461244227600098,0.070503,3.528594970703125e-05,0.00012159347534179688
9.489059448242188e-05,0.04888772964477539,0.0013023737030029292,0.062667,3.337860107421875e-05,0.00010371208190917969
9.822845458984375e-05,0.03582930564880371,0.009386063674926753,0.065696,3.886222839355469e-05,0.00012874603271484375
6.389617919921875e-05,0.02923274040222168,0.010269958358764653,0.077094,2.956390380859375e-05,9.584426879882812e-05
6.437301635742188e-05,0.04167437553405762,0.007500463287353515,0.066858,5.221366882324219e-05,0.00018739700317382812
8.58306884765625e-05,0.046776771545410156,0.013562044540405271,0.073409,2.9802322387695312e-05,0.00011515617370605469
5.340576171875e-05,0.057900190353393555,0.0023332360382080086,0.071963,3.6716461181640625e-05,0.00012135505676269531
6.914138793945312e-05,0.0681910514831543,0.014106281295776374,0.066684,3.886222839355469e-05,0.0001361370086669922
8.177757263183594e-05,0.04302048683166504,0.004952789855957027,0.068874,3.600120544433594e-05,0.00013828277587890625
7.915496826171875e-05,0.08972358703613281,0.00551119129943848,0.060922,3.552436828613281e-05,0.00013065338134765625
0.00011038780212402344,0.05402803421020508,0.011929701965332037,0.069557,3.5762786865234375e-05,0.00011801719665527344
0.0001246929168701172,0.04112839698791504,0.007035356719970701,0.061767,3.075599670410156e-05,0.00012350082397460938
6.747245788574219e-05,0.08227300643920898,0.016792191238403323,0.07278,3.5762786865234375e-05,0.00013303756713867188
0.00011920928955078125,0.0386350154876709,0.013846403121948236,0.069,3.504753112792969e-05,0.0001246929168701172
8.893013000488281e-05,0.04110980033874512,0.0009375432739257838,0.070074,4.7206878662109375e-05,0.00011134147644042969
0.00010776519775390625,0.05160117149353027,0.008537684707641602,0.06472,4.124641418457031e-05,0.0001289844512939453
8.845329284667969e-05,0.056619882583618164,0.023811964141845707,0.062538,3.409385681152344e-05,0.0001220703125
0.000110626220703125,0.06729626655578613,0.01006568464660644,0.070706,3.3855438232421875e-05,0.00014257431030273438
0.00010418891906738281,0.08033370971679688,0.021981718093872074,0.066118,3.24249267578125e-05,0.00011873245239257812
0.0006201267242431641,0.07671713829040527,0.0037556666717529358,0.071139,2.384185791015625e-05,8.320808410644531e-05
0.00011539459228515625,0.07700347900390625,0.0033567648162841773,0.067151,3.266334533691406e-05,0.00012636184692382812
9.250640869140625e-05,0.09285902976989746,0.012373199539184573,0.07092,3.170967102050781e-05,0.00011014938354492188
0.00011920928955078125,0.08032798767089844,0.015924082855224606,0.065071,3.337860107421875e-05,0.00011134147644042969
0.00011801719665527344,0.07264208793640137,0.01570453303527832,0.057968,2.6702880859375e-05,0.000102996826171875
0.00011396408081054688,0.03751063346862793,0.002804772537231451,0.070307,4.0531158447265625e-05,0.00012421607971191406
0.00013494491577148438,0.05031538009643555,0.010577480163574224,0.064285,5.14984130859375e-05,0.00012183189392089844
8.344650268554688e-05,0.04867219924926758,0.0109478235168457,0.075158,3.0994415283203125e-05,0.00010967254638671875
8.058547973632812e-05,0.06322407722473145,0.016864458236694337,0.06209,4.172325134277344e-05,0.00013208389282226562
7.081031799316406e-05,0.060282230377197266,0.008812018936157226,0.074032,3.0517578125e-05,0.00012302398681640625
0.00010466575622558594,0.06329941749572754,0.004367036300659183,0.065744,2.9087066650390625e-05,9.5367431640625e-05
0.00012826919555664062,0.04953932762145996,0.004904556793212889,0.073631,4.38690185546875e-05,0.0001232624053955078
0.00010442733764648438,0.05815291404724121,0.004922387344360346,0.067168,3.361701965332031e-05,0.00012040138244628906
0.00011205673217773438,0.0576169490814209,0.005342369735717778,0.078287,3.743171691894531e-05,0.0001442432403564453
9.369850158691406e-05,0.04063057899475098,0.00952597657775879,0.100534,3.3855438232421875e-05,0.00012421607971191406
7.987022399902344e-05,0.05377912521362305,0.004378811553955073,0.101346,4.00543212890625e-05,0.00014066696166992188
7.104873657226562e-05,0.08275079727172852,0.005877181671142581,0.066202,3.337860107421875e-05,0.00010633468627929688
7.700920104980469e-05,0.034885406494140625,0.006944520263671872,0.06872,3.528594970703125e-05,0.00012111663818359375
0.00010585784912109375,0.04145359992980957,0.010616308914184566,0.076339,3.0994415283203125e-05,0.00010824203491210938
0.00010704994201660156,0.0618596076965332,0.0054272222290039085,0.073599,5.841255187988281e-05,0.00013375282287597656
7.700920104980469e-05,0.054262399673461914,0.005419807281494146,0.063785,3.170967102050781e-05,0.00011348724365234375
8.130073547363281e-05,0.056032657623291016,0.02012318255615235,0.068003,3.3855438232421875e-05,0.00011444091796875
0.00010132789611816406,0.06655287742614746,0.019019005310058595,0.061638,4.410743713378906e-05,0.00015473365783691406
0.00012183189392089844,0.06528878211975098,0.001523250793457026,0.076576,3.600120544433594e-05,0.00012159347534179688
8.440017700195312e-05,0.05199933052062988,0.005747213195800779,0.060351,4.6253204345703125e-05,0.00014090538024902344
0.00010514259338378906,0.05282282829284668,0.0075145740051269505,0.061448,3.170967102050781e-05,0.00010824203491210938
9.512901306152344e-05,0.02529740333557129,0.011149207046508791,0.069797,3.2901763916015625e-05,0.00012755393981933594
8.344650268554688e-05,0.047139883041381836,0.012643130966186522,0.075129,3.600120544433594e-05,0.00013446807861328125
6.008148193359375e-05,0.042315006256103516,0.021304663513183594,0.075252,3.910064697265625e-05,0.000141143798828125
0.00011396408081054688,0.06266403198242188,0.010918240493774413,0.061731,3.4332275390625e-05,0.000118255615234375
9.202957153320312e-05,0.07777523994445801,0.008413681686401366,0.061787,2.956390380859375e-05,0.0001220703125
0.00010466575622558594,0.08231043815612793,0.016079632720947264,0.05879,2.8371810913085938e-05,9.72747802734375e-05
0.00011610984802246094,0.07252240180969238,0.00812064300537109,0.066265,4.1484832763671875e-05,0.0001354217529296875
0.00010561943054199219,0.04523873329162598,0.0073287930297851606,0.066395,3.600120544433594e-05,0.00011277198791503906
9.202957153320312e-05,0.033370256423950195,0.011771851058959962,0.066454,4.363059997558594e-05,0.00015997886657714844
0.00010800361633300781,0.06075787544250488,0.009124307022094727,0.060765,2.8371810913085938e-05,0.00010347366333007812
7.963180541992188e-05,0.059175729751586914,0.002405154342651372,0.06688,3.933906555175781e-05,0.0001308917999267578
8.106231689453125e-05,0.061276912689208984,0.020304248641967768,0.064851,3.743171691894531e-05,0.0001304149627685547
0.00010824203491210938,0.0486600399017334,0.005999235580444337,0.062152,3.4809112548828125e-05,0.00011801719665527344
5.984306335449219e-05,0.07228946685791016,0.008804155181884765,0.074351,2.956390380859375e-05,9.655952453613281e-05
0.00011348724365234375,0.06460690498352051,0.0033660071716308526,0.066864,3.0517578125e-05,0.00012373924255371094
8.702278137207031e-05,0.055251121520996094,0.0025896136474609366,0.06103,3.123283386230469e-05,0.00010156631469726562
9.1552734375e-05,0.05743122100830078,0.0065591976928710966,0.07747,3.218650817871094e-05,0.00012254714965820312
9.107589721679688e-05,0.02669668197631836,0.0036511129913330137,0.062619,3.647804260253906e-05,0.00016760826110839844
8.082389831542969e-05,0.042060136795043945,0.0015708719940185495,0.077478,3.5762786865234375e-05,0.0001246929168701172
6.413459777832031e-05,0.04734301567077637,0.0062857516021728455,0.066003,3.24249267578125e-05,0.00010824203491210938
7.271766662597656e-05,0.05593562126159668,0.005851073593139647,0.066956,3.0040740966796875e-05,0.0001010894775390625
0.000110626220703125,0.06896710395812988,0.005349955337524415,0.063332,4.863739013671875e-05,0.0001556873321533203
7.200241088867188e-05,0.08638739585876465,0.005753797805786137,0.065937,3.647804260253906e-05,0.00012540817260742188
8.702278137207031e-05,0.0460054874420166,0.0058459196166992175,0.061967,3.24249267578125e-05,0.00011992454528808594
8.606910705566406e-05,0.0947422981262207,0.013918316146850587,0.073253,3.5762786865234375e-05,0.000118255615234375
0.00010395050048828125,0.082733154296875,0.0075961212768554665,0.077711,3.0279159545898438e-05,9.441375732421875e-05
8.845329284667969e-05,0.07284975051879883,0.013113069641113279,0.069663,3.528594970703125e-05,0.0001316070556640625
6.222724914550781e-05,0.046598196029663086,0.0047209665679931595,0.07201,3.838539123535156e-05,0.00012826919555664062
9.751319885253906e-05,0.026734590530395508,0.010870057785034179,0.070563,3.647804260253906e-05,0.00012826919555664062
0.00010013580322265625,0.03477644920349121,0.003712773315429685,0.059533,2.8848648071289062e-05,9.369850158691406e-05
6.127357482910156e-05,0.03522086143493652,0.004708563735961915,0.070672,3.600120544433594e-05,0.00013899803161621094
8.344650268554688e-05,0.05040788650512695,0.015493612625122069,0.072423,5.054473876953125e-05,0.00015020370483398438
0.0001652240753173828,0.06218075752258301,0.0031048610382080066,0.065332,3.24249267578125e-05,0.00010204315185546875
9.298324584960938e-05,0.07189440727233887,0.009830754989624019,0.067306,2.6941299438476562e-05,9.655952453613281e-05
0.00010514259338378906,0.061048269271850586,0.007525852462768559,0.085378,3.552436828613281e-05,0.00012159347534179688
0.000125885009765625,0.04791617393493652,0.002585179397583008,0.060328,2.8371810913085938e-05,0.00010228157043457031
7.581710815429688e-05,0.026128053665161133,0.0032086561126708976,0.059108,3.0279159545898438e-05,0.00011992454528808594
7.200241088867188e-05,0.035820722579956055,0.006663645095825191,0.06818,3.743171691894531e-05,0.00011873245239257812
8.273124694824219e-05,0.05009150505065918,0.0076940847625732445,0.065051,3.910064697265625e-05,0.0001354217529296875
8.940696716308594e-05,0.04824090003967285,0.010579603515624994,0.065989,3.1948089599609375e-05,0.00011420249938964844
0.00012111663818359375,0.06811666488647461,0.001516234115600583,0.059471,3.647804260253906e-05,0.00011086463928222656
7.700920104980469e-05,0.06036210060119629,0.01020924337768555,0.058966,3.337860107421875e-05,0.00011157989501953125
9.059906005859375e-05,0.0423128604888916,0.004328783477783205,0.057836,3.743171691894531e-05,0.00012636184692382812
0.00010752677917480469,0.04105687141418457,0.004053268402099616,0.078132,3.4332275390625e-05,0.00011801719665527344
9.274482727050781e-05,0.03877425193786621,0.004201078231811525,0.075667,3.218650817871094e-05,0.00010848045349121094
9.655952453613281e-05,0.057088375091552734,0.015172938674926757,0.057956,4.482269287109375e-05,0.00016760826110839844
9.393692016601562e-05,0.039716243743896484,0.002167584426879879,0.072842,3.9577484130859375e-05,0.00012445449829101562
8.535385131835938e-05,0.04727911949157715,0.005189029876708981,0.066708,3.814697265625e-05,0.00013756752014160156
7.367134094238281e-05,0.06084275245666504,0.002767245223999029,0.081297,3.528594970703125e-05,0.00011992454528808594
0.00010442733764648438,0.04490232467651367,0.014116546188354492,0.065289,2.7894973754882812e-05,0.00011086463928222656
9.441375732421875e-05,0.04861092567443848,0.0030426656188964896,0.068656,3.504753112792969e-05,0.0001373291015625
9.679794311523438e-05,0.05336904525756836,0.004889042175292971,0.068562,3.552436828613281e-05,0.00012636184692382812
0.000156402587890625,0.03354763984680176,0.0031670507202148507,0.065199,3.123283386230469e-05,0.00011873245239257812
9.298324584960938e-05,0.06219959259033203,0.009381421264648443,0.066491,3.075599670410156e-05,0.0001049041748046875
6.67572021484375e-05,0.03944063186645508,0.0022519205169677786,0.071917,4.1961669921875e-05,0.000133514404296875
8.463859558105469e-05,0.060750722885131836,0.0022880915832519527,0.066705,3.075599670410156e-05,0.00010538101196289062
7.390975952148438e-05,0.04956817626953125,0.005307882537841799,0.06476,3.647804260253906e-05,0.0001354217529296875
9.5367431640625e-05,0.06537675857543945,0.0020992890014648463,0.075361,4.1961669921875e-05,0.00012826919555664062
0.00011754035949707031,0.04168343544006348,0.028074289062499994,0.073122,4.38690185546875e-05,0.00014019012451171875
0.0001246929168701172,0.05740666389465332,0.02028681983947754,0.073225,3.266334533691406e-05,9.894371032714844e-05
9.1552734375e-05,0.06480121612548828,0.001824145858764642,0.065032,3.218650817871094e-05,0.00011920928955078125
8.58306884765625e-05,0.055501699447631836,0.03176243179321289,0.060445,3.218650817871094e-05,0.00012969970703125
0.00010848045349121094,0.0270693302154541,0.007243923400878913,0.063451,4.00543212890625e-05,0.00015974044799804688
6.246566772460938e-05,0.056035518646240234,0.004819951431274415,0.060383,3.4332275390625e-05,0.00011682510375976562
0.00015091896057128906,0.055396318435668945,0.010162766601562498,0.067123,4.029273986816406e-05,0.00013589859008789062
0.00010824203491210938,0.06882309913635254,0.011902334472656248,0.061378,4.1484832763671875e-05,0.00013589859008789062
6.723403930664062e-05,0.06957292556762695,0.0009825346679687569,0.067003,3.337860107421875e-05,0.00011682510375976562
7.605552673339844e-05,0.08666443824768066,0.0014022514953613285,0.068411,3.0994415283203125e-05,0.00011038780212402344
0.00011563301086425781,0.06802129745483398,0.016519692626953124,0.058359,2.86102294921875e-05,0.00011920928955078125
0.0001010894775390625,0.045749664306640625,0.01517799574279785,0.063611,3.600120544433594e-05,0.00012564659118652344
0.00011706352233886719,0.05686497688293457,0.009023235748291017,0.077527,3.600120544433594e-05,0.00013208389282226562
8.20159912109375e-05,0.05654549598693848,0.009899763366699219,0.059378,3.600120544433594e-05,0.00010991096496582031
0.00011229515075683594,0.06229591369628906,0.015328588165283208,0.076011,3.457069396972656e-05,0.00012373924255371094
6.365776062011719e-05,0.08695101737976074,0.013948548629760742,0.061772,3.314018249511719e-05,0.0001049041748046875
8.416175842285156e-05,0.08759951591491699,0.005892656051635747,0.079563,3.838539123535156e-05,0.00013589859008789062
9.775161743164062e-05,0.0608673095703125,0.031806397949218745,0.086289,3.4332275390625e-05,0.00010776519775390625
0.000102996826171875,0.1070868968963623,0.004938257888793943,0.066846,4.00543212890625e-05,0.00013136863708496094
0.00011205673217773438,0.08268380165100098,0.03392466619873047,0.060141,3.0040740966796875e-05,9.512901306152344e-05
0.0001220703125,0.0594944953918457,0.009142675003051756,0.071341,2.5987625122070312e-05,9.5367431640625e-05
7.62939453125e-05,0.03895759582519531,0.009056510086059573,0.061755,5.245208740234375e-05,0.0001590251922607422
7.224082946777344e-05,0.030970335006713867,0.005282908752441404,0.071897,3.314018249511719e-05,0.00011801719665527344
0.0001537799835205078,0.061066627502441406,0.0037291413116455063,0.076045,3.886222839355469e-05,0.00011706352233886719
9.369850158691406e-05,0.07250261306762695,0.005432711807250974,0.059734,4.410743713378906e-05,0.00012445449829101562
8.869171142578125e-05,0.06966185569763184,0.010878634048461913,0.064624,4.291534423828125e-05,0.000152587890625
9.751319885253906e-05,0.07778167724609375,0.002733247802734373,0.068552,3.910064697265625e-05,0.00013399124145507812
0.00011205673217773438,0.07501578330993652,0.006240850204467768,0.067806,4.124641418457031e-05,0.00013518333435058594
0.00010180473327636719,0.07659053802490234,0.004662227798461913,0.068399,3.814697265625e-05,0.00013756752014160156
8.845329284667969e-05,0.04758262634277344,0.010467719955444335,0.067205,3.4809112548828125e-05,0.0001361370086669922
0.00012350082397460938,0.0361783504486084,0.01565877973937988,0.061426,3.814697265625e-05,0.00011801719665527344
9.489059448242188e-05,0.03819751739501953,0.00913853407287598,0.061796,4.410743713378906e-05,0.00011968612670898438
0.00011038780212402344,0.04606819152832031,0.007905126083374021,0.055987,3.218650817871094e-05,0.0001220703125
8.58306884765625e-05,0.031197071075439453,0.004773977127075196,0.06891,3.0517578125e-05,0.00011730194091796875
7.081031799316406e-05,0.03815603256225586,0.007110883941650388,0.06201,5.984306335449219e-05,0.0001766681671142578
7.176399230957031e-05,0.05589652061462402,0.0057090861968994155,0.062332,3.9577484130859375e-05,0.00012969970703125
0.00011229515075683594,0.07172536849975586,0.005794823394775397,0.064089,3.743171691894531e-05,0.0001266002655029297
9.369850158691406e-05,0.055796146392822266,0.01765913301086426,0.068394,4.0531158447265625e-05,0.0001342296600341797
8.726119995117188e-05,0.0546259880065918,0.03625906192016602,0.075163,3.62396240234375e-05,0.00011920928955078125
9.632110595703125e-05,0.052266836166381836,0.006892888290405269,0.065918,4.76837158203125e-05,0.00017142295837402344
8.225440979003906e-05,0.03477787971496582,0.0042593330535888735,0.079659,3.4332275390625e-05,0.00012421607971191406
7.963180541992188e-05,0.04866290092468262,0.0016801811981201203,0.073945,3.8623809814453125e-05,0.0001308917999267578
0.00010704994201660156,0.07221198081970215,0.009654060363769534,0.074625,3.170967102050781e-05,0.00011801719665527344
7.915496826171875e-05,0.06279969215393066,0.01971318762207032,0.069751,4.291534423828125e-05,0.00012731552124023438
8.869171142578125e-05,0.08612394332885742,0.02363988150024414,0.064791,3.838539123535156e-05,0.00013065338134765625
9.131431579589844e-05,0.06151700019836426,0.009819860717773438,0.074628,3.337860107421875e-05,0.00011348724365234375
9.465217590332031e-05,0.07863807678222656,0.008382588088989257,0.068912,2.765655517578125e-05,9.369850158691406e-05
9.322166442871094e-05,0.06523680686950684,0.008769535659790037,0.069926,3.457069396972656e-05,0.00012493133544921875
7.772445678710938e-05,0.03249788284301758,0.00425427827453613,0.073479,3.4332275390625e-05,0.000125885009765625
8.296966552734375e-05,0.041361331939697266,0.011009582839965823,0.071864,3.504753112792969e-05,0.0001506805419921875
7.700920104980469e-05,0.04635763168334961,0.009557664932250978,0.076361,4.0531158447265625e-05,0.00014853477478027344
7.987022399902344e-05,0.05641293525695801,0.006983404815673833,0.078287,3.886222839355469e-05,0.00013017654418945312
9.107589721679688e-05,0.06675219535827637,0.004238214935302728,0.066461,3.361701965332031e-05,0.00011134147644042969
9.846687316894531e-05,0.06817173957824707,0.02877356671142578,0.063112,3.743171691894531e-05,0.0001266002655029297
9.417533874511719e-05,0.05645442008972168,0.007923586547851566,0.063787,3.2901763916015625e-05,0.00011134147644042969
0.00011324882507324219,0.0451507568359375,0.002289340194702144,0.077491,3.62396240234375e-05,0.0001266002655029297
0.00010657310485839844,0.07287073135375977,0.004681241638183592,0.059893,2.956390380859375e-05,0.00010180473327636719
0.0001347064971923828,0.06528306007385254,0.0034140759429931652,0.061354,5.078315734863281e-05,0.00019478797912597656
8.58306884765625e-05,0.061353206634521484,0.016230215698242192,0.069919,3.24249267578125e-05,0.0001163482666015625
0.0001506805419921875,0.06718730926513672,0.00783061093139649,0.077662,4.5299530029296875e-05,0.00015163421630859375
8.392333984375e-05,0.07977771759033203,0.0045636612701416,0.063445,3.910064697265625e-05,9.799003601074219e-05
8.7738037109375e-05,0.02351546287536621,0.015033025756835933,0.079684,3.504753112792969e-05,0.00011801719665527344
6.127357482910156e-05,0.03145885467529297,0.01273380828857422,0.073115,2.7179718017578125e-05,9.584426879882812e-05
0.00010991096496582031,0.03782176971435547,0.008751453018188471,0.072025,2.7418136596679688e-05,8.988380432128906e-05
9.799003601074219e-05,0.04722142219543457,0.018954662185668943,0.061344,3.266334533691406e-05,0.00012946128845214844
8.7738037109375e-05,0.05983734130859375,0.01610996391296387,0.059355,2.6464462280273438e-05,0.00010037422180175781
7.700920104980469e-05,0.07050514221191406,0.005091872863769525,0.068445,3.4809112548828125e-05,0.00012612342834472656
0.00010013580322265625,0.053125619888305664,0.02678852664184571,0.076163,4.220008850097656e-05,0.00013208389282226562
8.845329284667969e-05,0.04504823684692383,0.019363365905761723,0.074832,3.4809112548828125e-05,0.00011515617370605469
7.104873657226562e-05,0.061998605728149414,0.0065736899566650395,0.061105,3.170967102050781e-05,0.00010514259338378906
7.390975952148438e-05,0.06616377830505371,0.0080657317199707,0.066596,3.2901763916015625e-05,0.00010585784912109375
0.00010514259338378906,0.05792379379272461,0.006137779037475588,0.063608,3.170967102050781e-05,0.00010919570922851562
6.580352783203125e-05,0.06775665283203125,0.0089006392211914,0.078228,5.435943603515625e-05,0.00016951560974121094
0.000102996826171875,0.08250784873962402,0.0026962949066162145,0.074347,3.4332275390625e-05,0.0001239776611328125
0.00010514259338378906,0.05492877960205078,0.024901178298950194,0.063889,3.838539123535156e-05,0.00012946128845214844
8.463859558105469e-05,0.07758545875549316,0.0023903053588867212,0.061318,2.9802322387695312e-05,0.00010418891906738281
8.916854858398438e-05,0.10456037521362305,0.008314309371948242,0.069161,3.4332275390625e-05,0.0001087188720703125
7.915496826171875e-05,0.07347631454467773,0.0021052255401611264,0.067724,3.0279159545898438e-05,0.00011944770812988281
6.4849853515625e-05,0.08499932289123535,0.0024534535522460904,0.067263,3.409385681152344e-05,0.0001239776611328125
8.630752563476562e-05,0.03100728988647461,0.000856699127197269,0.070656,3.600120544433594e-05,0.0001251697540283203
9.1552734375e-05,0.03672528266906738,0.002669028350830077,0.069578,2.9325485229492188e-05,0.00011038780212402344
8.702278137207031e-05,0.06225442886352539,0.004679460494995118,0.061882,4.38690185546875e-05,0.00013899803161621094
0.00010943412780761719,0.04367208480834961,0.012979522109985347,0.077574,3.5762786865234375e-05,0.00012254714965820312
9.393692016601562e-05,0.0455930233001709,0.007431661804199213,0.065142,4.482269287109375e-05,0.00014448165893554688
8.726119995117188e-05,0.05953717231750488,0.004046708633422852,0.076848,3.337860107421875e-05,0.00010466575622558594
0.0001220703125,0.05420184135437012,0.008608405151367182,0.08221,3.981590270996094e-05,0.00013256072998046875
0.00013017654418945312,0.08069348335266113,0.013730585372924806,0.069812,3.0994415283203125e-05,0.00010633468627929688
9.72747802734375e-05,0.051308631896972656,0.0017611491394042972,0.059655,3.7670135498046875e-05,0.00011539459228515625
9.655952453613281e-05,0.055043935775756836,0.012917027191162112,0.077096,3.075599670410156e-05,0.00011014938354492188
0.00011301040649414062,0.044152259826660156,0.005842189941406256,0.07934,2.6464462280273438e-05,9.942054748535156e-05
7.343292236328125e-05,0.0663599967956543,0.003316498214721679,0.060218,3.790855407714844e-05,0.00012826919555664062
0.00010251998901367188,0.06763887405395508,0.004083426803588863,0.069581,3.8623809814453125e-05,0.00012302398681640625
0.00013256072998046875,0.04888606071472168,0.006319237060546878,0.07493,3.123283386230469e-05,0.00011420249938964844
6.175041198730469e-05,0.026372432708740234,0.008186876571655274,0.069812,4.1484832763671875e-05,0.00014328956604003906
9.560585021972656e-05,0.03815627098083496,0.004179196731567386,0.065383,2.956390380859375e-05,0.00012564659118652344
0.00010180473327636719,0.04874706268310547,0.002480379516601565,0.056718,3.910064697265625e-05,0.00012946128845214844
7.295608520507812e-05,0.046599388122558594,0.007443217224121099,0.062731,3.170967102050781e-05,0.00011181831359863281
7.939338684082031e-05,0.03291034698486328,0.010626559249877932,0.070158,3.600120544433594e-05,0.0001251697540283203
8.320808410644531e-05,0.07800936698913574,0.008166337600708007,0.062834,4.315376281738281e-05,0.0001780986785888672
0.00015473365783691406,0.03355669975280762,0.011645222000122066,0.072121,4.3392181396484375e-05,0.00013947486877441406
7.271766662597656e-05,0.043795108795166016,0.010929225296020514,0.073331,4.1961669921875e-05,0.0001327991485595703
0.0008709430694580078,0.059670448303222656,0.0024428531494140593,0.076241,3.2901763916015625e-05,0.000110626220703125
5.817413330078125e-05,0.06673002243041992,0.002977329025268552,0.06124,3.695487976074219e-05,9.894371032714844e-05
8.869171142578125e-05,0.07147884368896484,0.010314413284301757,0.071451,3.337860107421875e-05,0.00012040138244628906
9.322166442871094e-05,0.0781714916229248,0.007375459335327149,0.061327,3.62396240234375e-05,0.000133514404296875
7.891654968261719e-05,0.07755541801452637,0.0028578334960937535,0.073459,3.886222839355469e-05,0.0001246929168701172
8.654594421386719e-05,0.037062644958496094,0.0034476257171630886,0.082091,3.814697265625e-05,0.00012159347534179688
0.00010776519775390625,0.07258081436157227,0.005345002502441409,0.061581,2.6702880859375e-05,9.1552734375e-05
0.0001990795135498047,0.053231000900268555,0.003938424850463862,0.075799,4.2438507080078125e-05,0.00015616416931152344
8.7738037109375e-05,0.024363994598388672,0.005378979980468754,0.068588,4.076957702636719e-05,0.00013899803161621094
8.320808410644531e-05,0.0791463851928711,0.0027364200286865217,0.061232,3.790855407714844e-05,0.00013518333435058594
0.00010371208190917969,0.08137154579162598,0.01982164651489258,0.060009,3.6716461181640625e-05,0.00012230873107910156
8.726119995117188e-05,0.08158445358276367,0.017334621093750002,0.067077,4.0531158447265625e-05,0.00014066696166992188
7.891654968261719e-05,0.05006146430969238,0.007632490066528316,0.105896,3.24249267578125e-05,0.00010704994201660156
6.914138793945312e-05,0.06946349143981934,0.006282307662963865,0.062835,3.528594970703125e-05,0.00011587142944335938
7.772445678710938e-05,0.08732795715332031,0.01188583955383301,0.060854,3.838539123535156e-05,0.00013303756713867188
9.298324584960938e-05,0.05121779441833496,0.005826852691650397,0.066712,2.86102294921875e-05,9.751319885253906e-05
0.00010418891906738281,0.06265091896057129,0.003957831771850592,0.073692,4.00543212890625e-05,9.846687316894531e-05
9.369850158691406e-05,0.06617093086242676,0.004542958755493168,0.06523,3.314018249511719e-05,0.00012040138244628906
9.012222290039062e-05,0.039585113525390625,0.005561189620971685,0.080007,6.532669067382812e-05,0.00012826919555664062
0.00010800361633300781,0.06638097763061523,0.005344572814941412,0.069516,3.838539123535156e-05,0.0001385211944580078
0.0001361370086669922,0.04438591003417969,0.005830200195312496,0.067,7.05718994140625e-05,0.00017118453979492188
0.00010943412780761719,0.04713749885559082,0.0015852426452636764,0.064008,3.62396240234375e-05,0.00012540817260742188
8.034706115722656e-05,0.04853224754333496,0.007240089050292969,0.061084,3.147125244140625e-05,0.00010967254638671875
8.559226989746094e-05,0.058643341064453125,0.007474573852539065,0.064648,3.981590270996094e-05,0.00013113021850585938
9.250640869140625e-05,0.06468915939331055,0.009657060989379879,0.067916,3.600120544433594e-05,0.00012612342834472656
0.0001220703125,0.051679372787475586,0.014996372741699224,0.065756,4.124641418457031e-05,0.0001404285430908203
0.00011515617370605469,0.06319475173950195,0.0037889665832519515,0.078876,3.814697265625e-05,0.00011372566223144531
6.103515625e-05,0.04239916801452637,0.008640272827148437,0.06003,2.956390380859375e-05,9.584426879882812e-05
7.748603820800781e-05,0.03837108612060547,0.0038837182159423833,0.069188,4.029273986816406e-05,0.00010991096496582031
9.775161743164062e-05,0.04475879669189453,0.014196637756347663,0.081393,3.838539123535156e-05,0.00014591217041015625
0.0001049041748046875,0.03969430923461914,0.008447449386596681,0.066287,3.266334533691406e-05,0.00010204315185546875
9.465217590332031e-05,0.0414891242980957,0.00545781362915039,0.063541,3.4332275390625e-05,0.00011873245239257812
6.651878356933594e-05,0.055238962173461914,0.008096271621704107,0.091788,3.4809112548828125e-05,0.0001327991485595703
8.845329284667969e-05,0.05801129341125488,0.006959009262084967,0.110604,2.5272369384765625e-05,9.250640869140625e-05
0.00010609626770019531,0.04648256301879883,0.003535166213989263,0.119902,3.6716461181640625e-05,0.00013399124145507812
9.5367431640625e-05,0.05313467979431152,0.006892062606811522,0.12156,4.100799560546875e-05,0.00013756752014160156
6.604194641113281e-05,0.10003519058227539,0.003179176528930669,0.069142,3.528594970703125e-05,0.00012373924255371094
5.9604644775390625e-05,0.06026101112365723,0.0579795082397461,0.076068,2.9802322387695312e-05,0.00011229515075683594
9.870529174804688e-05,0.10299134254455566,0.009187320022583004,0.069595,3.218650817871094e-05,9.560585021972656e-05
9.465217590332031e-05,0.13534879684448242,0.010846460479736322,0.081031,3.62396240234375e-05,0.00013399124145507812
8.177757263183594e-05,0.11690330505371094,0.002714616500854486,0.076813,3.504753112792969e-05,0.00011181831359863281
8.487701416015625e-05,0.0611262321472168,0.004523195388793942,0.058472,3.314018249511719e-05,0.00012230873107910156
8.678436279296875e-05,0.04384279251098633,0.022398170974731443,0.061822,3.4332275390625e-05,0.00011897087097167969
0.00015783309936523438,0.06250166893005371,0.012045085159301756,0.058734,3.24249267578125e-05,0.00011777877807617188
8.058547973632812e-05,0.06315112113952637,0.005377473678588873,0.06316,2.7179718017578125e-05,9.512901306152344e-05
7.200241088867188e-05,0.058873653411865234,0.013868798355102532,0.083946,3.695487976074219e-05,0.00012302398681640625
9.1552734375e-05,0.03728127479553223,0.004521607589721685,0.062675,3.814697265625e-05,0.00012946128845214844
9.5367431640625e-05,0.048744916915893555,0.009576391677856441,0.075895,2.86102294921875e-05,9.489059448242188e-05
0.00011014938354492188,0.056621551513671875,0.007686910217285153,0.061032,3.361701965332031e-05,0.00011587142944335938
0.00010251998901367188,0.039743661880493164,0.009143434402465817,0.066528,3.314018249511719e-05,0.00012540817260742188
7.534027099609375e-05,0.050991058349609375,0.009836219894409179,0.067538,4.029273986816406e-05,0.0001404285430908203
0.00010609626770019531,0.06225299835205078,0.0009785921173095652,0.064767,3.4332275390625e-05,0.00011897087097167969
0.0001437664031982422,0.05219388008117676,0.002260926162719723,0.064363,3.0040740966796875e-05,9.799003601074219e-05
0.00011658668518066406,0.04627537727355957,0.0045620567626953185,0.069918,3.2901763916015625e-05,0.00011134147644042969
6.699562072753906e-05,0.055211782455444336,0.0023673780822753843,0.07716,3.123283386230469e-05,0.00010156631469726562
0.0001392364501953125,0.043363094329833984,0.002398058868408201,0.062849,2.5272369384765625e-05,8.821487426757812e-05
8.320808410644531e-05,0.06681370735168457,0.0021161898803711,0.074955,2.288818359375e-05,9.250640869140625e-05
0.0001239776611328125,0.05761456489562988,0.0029472590789794972,0.062939,3.719329833984375e-05,0.00012493133544921875
0.00010061264038085938,0.04557967185974121,0.004905234405517572,0.075078,3.981590270996094e-05,0.00013971328735351562
9.012222290039062e-05,0.023583173751831055,0.004455984115600581,0.06825,3.147125244140625e-05,0.00010132789611816406
8.440017700195312e-05,0.04237675666809082,0.007783795227050784,0.061061,2.6702880859375e-05,9.799003601074219e-05
0.00011348724365234375,0.03981757164001465,0.012812422103881838,0.061305,3.528594970703125e-05,0.00011134147644042969
8.630752563476562e-05,0.03483700752258301,0.007560231491088865,0.064029,3.528594970703125e-05,0.00012636184692382812
7.915496826171875e-05,0.03876042366027832,0.0008286264648437458,0.078601,3.62396240234375e-05,0.0001270771026611328
0.00010895729064941406,0.04674696922302246,0.006403511093139649,0.065427,3.266334533691406e-05,0.00010609626770019531
5.698204040527344e-05,0.035530805587768555,0.015332744476318355,0.067028,4.410743713378906e-05,0.0001418590545654297
5.888938903808594e-05,0.052991628646850586,0.0018604582824707089,0.063646,2.765655517578125e-05,0.0001125335693359375
9.441375732421875e-05,0.03391408920288086,0.003606938095092771,0.06278,3.266334533691406e-05,0.00011801719665527344
8.749961853027344e-05,0.04601573944091797,0.01708249577331543,0.065762,3.075599670410156e-05,0.00013136863708496094
8.535385131835938e-05,0.048332929611206055,0.006091329254150388,0.069011,3.886222839355469e-05,0.00013303756713867188
8.153915405273438e-05,0.03965330123901367,0.01936324397277832,0.062488,2.9087066650390625e-05,0.00010156631469726562
0.00012445449829101562,0.05001950263977051,0.012018965393066405,0.060919,3.790855407714844e-05,0.00014281272888183594
9.870529174804688e-05,0.05656313896179199,0.0010842011413574187,0.064654,3.2901763916015625e-05,0.00011181831359863281
0.00010395050048828125,0.04237198829650879,0.004115502609252933,0.065286,2.8848648071289062e-05,0.00011277198791503906
8.821487426757812e-05,0.05134129524230957,0.007491473892211914,0.065997,3.8623809814453125e-05,0.00014019012451171875
0.00011944770812988281,0.04914975166320801,0.004182755676269537,0.089984,3.719329833984375e-05,0.00010895729064941406
6.151199340820312e-05,0.056941986083984375,0.008024674377441407,0.06354,4.0531158447265625e-05,0.0001347064971923828
9.870529174804688e-05,0.0677340030670166,0.008666632720947268,0.066203,3.123283386230469e-05,0.0001068115234375
7.581710815429688e-05,0.06292009353637695,0.0020812596282958964,0.058679,3.600120544433594e-05,0.0001304149627685547
6.365776062011719e-05,0.07603073120117188,0.006361652908325195,0.059815,2.956390380859375e-05,0.00010776519775390625
9.775161743164062e-05,0.06702184677124023,0.007672056732177732,0.070565,3.0279159545898438e-05,0.00013518333435058594
6.532669067382812e-05,0.04460644721984863,0.008128895172119135,0.069041,2.86102294921875e-05,0.00010347366333007812
9.846687316894531e-05,0.04935312271118164,0.004336116561889647,0.07549,4.076957702636719e-05,0.00015115737915039062
9.489059448242188e-05,0.039739131927490234,0.01162311930847168,0.058198,3.147125244140625e-05,0.00011754035949707031
9.322166442871094e-05,0.05996847152709961,0.003014827148437503,0.057883,3.719329833984375e-05,0.00013399124145507812
8.535385131835938e-05,0.04052925109863281,0.012264034255981444,0.059566,3.147125244140625e-05,0.00011539459228515625
0.0001430511474609375,0.06915688514709473,0.0014010586547851533,0.058895,3.7670135498046875e-05,0.0001285076141357422
6.961822509765625e-05,0.05471038818359375,0.005301489791870118,0.063915,3.790855407714844e-05,0.000125885009765625
6.508827209472656e-05,0.030024051666259766,0.009224924194335932,0.088788,2.3126602172851562e-05,7.82012939453125e-05
0.00010800361633300781,0.06678509712219238,0.003652567932128911,0.062953,3.5762786865234375e-05,0.00012826919555664062
9.036064147949219e-05,0.045790672302246094,0.004938102951049808,0.06301,3.62396240234375e-05,0.00011205673217773438
7.104873657226562e-05,0.04530954360961914,0.00812500463867187,0.077061,3.886222839355469e-05,0.00013589859008789062
7.510185241699219e-05,0.05395150184631348,0.002922971054077142,0.068404,3.0994415283203125e-05,0.0001125335693359375
0.00010132789611816406,0.04678511619567871,0.013243155502319331,0.069526,3.814697265625e-05,0.00011920928955078125
6.628036499023438e-05,0.05329084396362305,0.0033481422271728484,0.057466,3.170967102050781e-05,0.00011491775512695312
8.296966552734375e-05,0.07814931869506836,0.008962241104125981,0.066672,3.910064697265625e-05,0.00012969970703125
8.511543273925781e-05,0.03720712661743164,0.0012984727172851568,0.068397,3.504753112792969e-05,0.00012302398681640625
9.083747863769531e-05,0.07973575592041016,0.0025888083190917927,0.063878,3.6716461181640625e-05,0.00011920928955078125
0.0001423358917236328,0.07052731513977051,0.006272338439941405,0.062973,3.2901763916015625e-05,0.00011754035949707031
8.630752563476562e-05,0.06771373748779297,0.013012867858886723,0.067297,3.361701965332031e-05,0.0001163482666015625
7.581710815429688e-05,0.06312894821166992,0.0047109753112793,0.065952,4.100799560546875e-05,0.0001266002655029297
0.00011301040649414062,0.07423019409179688,0.008604416854858396,0.071092,3.790855407714844e-05,0.00013303756713867188
0.00012612342834472656,0.05552864074707031,0.016418024963378908,0.066606,2.9802322387695312e-05,0.00010633468627929688
0.00013971328735351562,0.03573274612426758,0.007182001342773435,0.061885,4.8160552978515625e-05,0.00016546249389648438
8.96453857421875e-05,0.052210092544555664,0.005042685806274413,0.057963,5.0067901611328125e-05,0.00018668174743652344
7.843971252441406e-05,0.06837129592895508,0.00661000151062012,0.065231,3.62396240234375e-05,0.00012946128845214844
0.00010037422180175781,0.05788445472717285,0.004147914962768548,0.066295,4.100799560546875e-05,0.00013566017150878906
9.894371032714844e-05,0.0645444393157959,0.002345660568237304,0.089574,3.337860107421875e-05,0.00012230873107910156
8.869171142578125e-05,0.04373979568481445,0.004964816314697265,0.077168,3.147125244140625e-05,0.00012421607971191406
9.417533874511719e-05,0.06973719596862793,0.009325983139038083,0.058604,3.695487976074219e-05,0.00013589859008789062
9.202957153320312e-05,0.06482768058776855,0.006329266174316409,0.084492,3.4332275390625e-05,0.00010776519775390625
8.463859558105469e-05,0.07012033462524414,0.005456127182006831,0.063809,3.814697265625e-05,0.00013327598571777344
0.0001304149627685547,0.05660557746887207,0.004561819335937495,0.065003,3.886222839355469e-05,0.00012826919555664062
9.608268737792969e-05,0.03853559494018555,0.002008999053955074,0.067583,3.0040740966796875e-05,0.000118255615234375
0.00011301040649414062,0.07434606552124023,0.011224389007568364,0.067047,3.3855438232421875e-05,0.0001251697540283203
6.556510925292969e-05,0.06597042083740234,0.007139818084716795,0.060212,3.457069396972656e-05,0.0001163482666015625
0.0001068115234375,0.06192636489868164,0.00409637559509278,0.076939,4.124641418457031e-05,0.00016307830810546875
0.00010275840759277344,0.062087297439575195,0.003613826278686519,0.078421,4.673004150390625e-05,0.00013184547424316406
8.749961853027344e-05,0.05512428283691406,0.0029564168395996154,0.070806,3.790855407714844e-05,0.00013518333435058594
0.00010061264038085938,0.05457329750061035,0.011072173904418947,0.071851,3.337860107421875e-05,0.00012683868408203125
0.00017309188842773438,0.07239651679992676,0.018222402099609375,0.073296,4.124641418457031e-05,0.0001399517059326172
8.320808410644531e-05,0.0952749252319336,0.0009085235748290954,0.065559,5.14984130859375e-05,0.0001747608184814453
9.465217590332031e-05,0.08173561096191406,0.016331475982666016,0.07324,3.552436828613281e-05,0.0001239776611328125
9.512901306152344e-05,0.09425520896911621,0.006434935729980468,0.062057,3.4809112548828125e-05,0.00011205673217773438
0.00010132789611816406,0.06776642799377441,0.010494530090332035,0.074166,2.9325485229492188e-05,0.00010991096496582031
8.0108642578125e-05,0.06506228446960449,0.007104857910156248,0.063612,4.1484832763671875e-05,0.00013566017150878906
0.00011110305786132812,0.064361572265625,0.014371100296020511,0.067936,2.9325485229492188e-05,9.799003601074219e-05
9.298324584960938e-05,0.07378292083740234,0.0032454145202636675,0.074799,3.0994415283203125e-05,0.00011897087097167969
0.00012922286987304688,0.07354259490966797,0.005739198348999025,0.067827,3.933906555175781e-05,0.00013828277587890625
0.0001010894775390625,0.052961111068725586,0.004160246276855475,0.0831,3.886222839355469e-05,0.00012254714965820312
8.344650268554688e-05,0.08268928527832031,0.01349718286132813,0.068309,3.361701965332031e-05,0.00012373924255371094
9.226799011230469e-05,0.084503173828125,0.006443572128295896,0.067012,3.743171691894531e-05,0.00012969970703125
5.412101745605469e-05,0.04443717002868652,0.007213031372070314,0.099341,3.600120544433594e-05,0.00013518333435058594
0.00011277198791503906,0.07187223434448242,0.0077992501373291,0.080763,2.9087066650390625e-05,0.00011324882507324219
9.298324584960938e-05,0.07170581817626953,0.007131356399536132,0.077682,3.886222839355469e-05,0.00013113021850585938
7.2479248046875e-05,0.03442025184631348,0.008819111877441409,0.061769,3.1948089599609375e-05,9.5367431640625e-05
0.00011110305786132812,0.053957223892211914,0.006256855880737308,0.087738,3.814697265625e-05,0.0001289844512939453
0.00010514259338378906,0.05294084548950195,0.008585516555786127,0.078242,2.9325485229492188e-05,0.00010514259338378906
0.00010156631469726562,0.0646982192993164,0.005944077423095703,0.056297,4.0531158447265625e-05,0.00013184547424316406
0.00010418891906738281,0.06747007369995117,0.003621809555053715,0.074749,3.0517578125e-05,9.512901306152344e-05
0.00012731552124023438,0.05851483345031738,0.004709990524291989,0.060276,3.647804260253906e-05,0.00011992454528808594
7.62939453125e-05,0.035881757736206055,0.0018978152770996043,0.082973,4.4345855712890625e-05,0.00016355514526367188
8.177757263183594e-05,0.07783365249633789,0.02705759376525879,0.070185,3.8623809814453125e-05,0.00011849403381347656
0.00010943412780761719,0.05859565734863281,0.0061028151550292925,0.062546,4.57763671875e-05,0.00010609626770019531
0.00010037422180175781,0.0547335147857666,0.012031754074096679,0.084065,4.172325134277344e-05,0.00012993812561035156
0.00011658668518066406,0.06896233558654785,0.010668246932983405,0.081754,3.170967102050781e-05,0.0001068115234375
0.00011110305786132812,0.03099679946899414,0.0024404431915283215,0.06934,3.1948089599609375e-05,0.00011110305786132812
9.298324584960938e-05,0.033118247985839844,0.007902094909667964,0.073453,4.2438507080078125e-05,0.00014162063598632812
6.532669067382812e-05,0.05746817588806152,0.0063248215179443346,0.068052,3.0517578125e-05,0.00011944770812988281
9.179115295410156e-05,0.03794741630554199,0.012190390167236331,0.079565,3.62396240234375e-05,0.00013446807861328125
9.989738464355469e-05,0.032213687896728516,0.02077971125793457,0.096388,3.3855438232421875e-05,0.00011610984802246094
0.00010633468627929688,0.02621912956237793,0.0015223691864013622,0.071608,3.743171691894531e-05,0.00013065338134765625
7.700920104980469e-05,0.07116937637329102,0.009222016098022465,0.063648,4.029273986816406e-05,0.00011491775512695312
7.05718994140625e-05,0.08901214599609375,0.003078058303833009,0.061361,4.029273986816406e-05,0.00012826919555664062
9.918212890625e-05,0.06879258155822754,0.006754732467651368,0.061798,3.600120544433594e-05,0.00011444091796875
9.012222290039062e-05,0.05529356002807617,0.007195756820678717,0.063271,3.719329833984375e-05,0.00012922286987304688
9.5367431640625e-05,0.0413508415222168,0.009669149230957033,0.071726,4.220008850097656e-05,0.00014019012451171875
8.392333984375e-05,0.04219651222229004,0.008756110534667974,0.07089,2.9802322387695312e-05,0.00010919570922851562
9.655952453613281e-05,0.05029463768005371,0.007346933151245114,0.073924,5.626678466796875e-05,0.00022864341735839844
0.00011420249938964844,0.054323434829711914,0.005354646179199216,0.068928,3.552436828613281e-05,0.0001220703125
0.00010633468627929688,0.06549763679504395,0.005569831710815432,0.063969,3.314018249511719e-05,0.00011801719665527344
0.00014734268188476562,0.05581068992614746,0.007476387023925779,0.065,3.361701965332031e-05,0.0001380443572998047
8.153915405273438e-05,0.04477071762084961,0.0083600958404541,0.059969,3.981590270996094e-05,0.00011801719665527344
0.00010728836059570312,0.030440568923950195,0.012119973968505865,0.083226,3.314018249511719e-05,0.0001163482666015625
9.226799011230469e-05,0.04675745964050293,0.011617584991455085,0.0642,5.269050598144531e-05,0.00011301040649414062
9.72747802734375e-05,0.03685426712036133,0.007967571151733396,0.076337,3.8623809814453125e-05,0.00012636184692382812
0.00011110305786132812,0.04200172424316406,0.0024729687957763674,0.081247,3.0040740966796875e-05,9.608268737792969e-05
6.914138793945312e-05,0.061136722564697266,0.0008052859649658184,0.067664,3.2901763916015625e-05,0.00010347366333007812
8.273124694824219e-05,0.06666779518127441,0.01270294871520996,0.058748,4.0531158447265625e-05,0.00014209747314453125
7.414817810058594e-05,0.06095409393310547,0.0237164352722168,0.077693,3.814697265625e-05,0.00012087821960449219
6.723403930664062e-05,0.08758187294006348,0.004095957550048823,0.081266,3.814697265625e-05,0.00013327598571777344
0.00010037422180175781,0.07832956314086914,0.0016246543731689433,0.071716,3.2901763916015625e-05,0.00011944770812988281
7.152557373046875e-05,0.08576440811157227,0.006474170425415038,0.082872,3.0040740966796875e-05,0.00010061264038085938
0.00010514259338378906,0.06951379776000977,0.003645650177001955,0.062845,4.982948303222656e-05,0.0001590251922607422
8.416175842285156e-05,0.04326200485229492,0.010525561965942384,0.064011,3.24249267578125e-05,0.0001513957977294922
9.965896606445312e-05,0.07133674621582031,0.009817842315673828,0.074476,3.910064697265625e-05,0.00014019012451171875
0.0001418590545654297,0.04456305503845215,0.008836496902465824,0.059999,4.744529724121094e-05,0.00016355514526367188
0.00012612342834472656,0.06632208824157715,0.003888065994262696,0.066912,3.147125244140625e-05,0.0001087188720703125
8.249282836914062e-05,0.06116485595703125,0.0018544561614990268,0.066951,3.743171691894531e-05,0.00013303756713867188
9.107589721679688e-05,0.058097124099731445,0.0024730012512207064,0.06224,3.0040740966796875e-05,0.00012493133544921875
8.988380432128906e-05,0.028807640075683594,0.018355327270507815,0.066577,3.528594970703125e-05,0.00013828277587890625
0.00011324882507324219,0.03741645812988281,0.006580250076293946,0.058246,2.8371810913085938e-05,0.0001220703125
9.965896606445312e-05,0.025437355041503906,0.02293282588195801,0.061068,2.6226043701171875e-05,9.465217590332031e-05
9.1552734375e-05,0.05277395248413086,0.010936118682861332,0.081216,3.218650817871094e-05,0.00011301040649414062
7.915496826171875e-05,0.0466456413269043,0.009877769332885741,0.082719,4.506111145019531e-05,0.0001437664031982422
6.389617919921875e-05,0.07180309295654297,0.007016981460571295,0.080048,3.218650817871094e-05,0.00011491775512695312
0.0001125335693359375,0.09727311134338379,0.006094053970336917,0.060589,3.719329833984375e-05,0.00011897087097167969
8.273124694824219e-05,0.09396791458129883,0.00811252224731445,0.057722,4.744529724121094e-05,0.0001723766326904297
6.842613220214844e-05,0.07089090347290039,0.02429790454101563,0.071348,3.0994415283203125e-05,0.00011229515075683594
8.034706115722656e-05,0.07419252395629883,0.004872172805786126,0.072678,5.817413330078125e-05,0.00017452239990234375
8.940696716308594e-05,0.038655996322631836,0.010457759490966792,0.067209,3.910064697265625e-05,0.00011897087097167969
9.465217590332031e-05,0.08141255378723145,0.004755114181518555,0.071242,3.743171691894531e-05,0.00011897087097167969
8.797645568847656e-05,0.0645456314086914,0.010118460525512699,0.068311,3.5762786865234375e-05,0.00013065338134765625
6.532669067382812e-05,0.04068160057067871,0.01158892317199707,0.063846,3.409385681152344e-05,0.00011920928955078125
9.441375732421875e-05,0.05655336380004883,0.008259254257202142,0.073108,3.409385681152344e-05,0.00013017654418945312
0.00012874603271484375,0.047786712646484375,0.011441883834838865,0.063016,3.743171691894531e-05,0.00010848045349121094
9.226799011230469e-05,0.06085467338562012,0.01442009730529785,0.061073,3.24249267578125e-05,0.00012564659118652344
9.369850158691406e-05,0.06817841529846191,0.01030649684143066,0.097293,3.7670135498046875e-05,0.00011086463928222656
0.00012111663818359375,0.06955361366271973,0.019838757736206053,0.062918,3.552436828613281e-05,0.0001220703125
0.00011229515075683594,0.05427098274230957,0.003035301116943362,0.067271,2.574920654296875e-05,8.630752563476562e-05
0.000110626220703125,0.06299901008605957,0.010564525955200202,0.090982,3.218650817871094e-05,0.00011277198791503906
0.00010395050048828125,0.06863522529602051,0.0033555535430908195,0.061238,3.647804260253906e-05,0.00012946128845214844
9.465217590332031e-05,0.04953360557556152,0.009524781448364258,0.075918,3.790855407714844e-05,0.00013685226440429688
0.0001049041748046875,0.07641029357910156,0.0030691203002929657,0.061837,2.8133392333984375e-05,9.679794311523438e-05
7.796287536621094e-05,0.06145954132080078,0.0028658646240234398,0.069436,4.100799560546875e-05,0.00013637542724609375
8.082389831542969e-05,0.04120755195617676,0.01078543357849121,0.0882,3.266334533691406e-05,0.0001010894775390625
8.225440979003906e-05,0.06451416015625,0.0020117101287841777,0.066665,3.409385681152344e-05,0.00012826919555664062
0.00011157989501953125,0.07111406326293945,0.017391917327880854,0.066571,3.552436828613281e-05,0.00011897087097167969
0.00011348724365234375,0.040283918380737305,0.006607023025512693,0.072799,5.650520324707031e-05,0.00013756752014160156
7.009506225585938e-05,0.05433225631713867,0.0035707280731201163,0.059115,4.839897155761719e-05,0.00012874603271484375
8.940696716308594e-05,0.04603123664855957,0.006001129364013674,0.068076,3.409385681152344e-05,0.00012183189392089844
9.894371032714844e-05,0.04937434196472168,0.007818708480834963,0.076236,3.123283386230469e-05,0.0001289844512939453
9.322166442871094e-05,0.06853723526000977,0.01328277801513672,0.065135,3.314018249511719e-05,0.00010395050048828125
8.106231689453125e-05,0.07057952880859375,0.007740091491699214,0.072524,3.886222839355469e-05,0.00013136863708496094
8.249282836914062e-05,0.0389704704284668,0.01018478712463379,0.079581,2.86102294921875e-05,9.822845458984375e-05
0.00011563301086425781,0.060822486877441406,0.011720177429199216,0.066957,4.363059997558594e-05,0.00015115737915039062
0.00011515617370605469,0.05309486389160156,0.003985105880737305,0.062666,3.4809112548828125e-05,0.0001277923583984375
7.915496826171875e-05,0.029176950454711914,0.0022298907470703067,0.07283,4.100799560546875e-05,0.0001423358917236328
7.987022399902344e-05,0.042610883712768555,0.002153799026489253,0.075507,3.314018249511719e-05,0.0001087188720703125
6.818771362304688e-05,0.04604291915893555,0.0036558766632080048,0.063072,3.1948089599609375e-05,0.00010943412780761719
9.179115295410156e-05,0.04918670654296875,0.0033006134643554647,0.082861,3.9577484130859375e-05,0.00013685226440429688
9.608268737792969e-05,0.05863809585571289,0.006525376251220696,0.064047,3.361701965332031e-05,0.00011038780212402344
0.00010132789611816406,0.04821658134460449,0.0036318140869140633,0.055887,3.838539123535156e-05,0.00013828277587890625
9.846687316894531e-05,0.07585906982421875,0.007346428100585944,0.086333,3.147125244140625e-05,0.00011277198791503906
0.00011038780212402344,0.045595407485961914,0.007229315429687494,0.066669,3.7670135498046875e-05,0.00014019012451171875
9.870529174804688e-05,0.06736922264099121,0.007015555053710931,0.066919,3.552436828613281e-05,0.00013399124145507812
9.322166442871094e-05,0.035398006439208984,0.0031187360076904286,0.067122,3.62396240234375e-05,0.00011396408081054688
0.0001430511474609375,0.06585121154785156,0.008899576004028319,0.056167,3.075599670410156e-05,0.00010704994201660156
0.0001220703125,0.03967428207397461,0.0026997719573974566,0.06367,3.552436828613281e-05,0.0001347064971923828
9.72747802734375e-05,0.04535508155822754,0.01290022769165039,0.065498,4.363059997558594e-05,0.00013637542724609375
0.00011539459228515625,0.05019712448120117,0.004690495117187499,0.088617,3.9577484130859375e-05,0.00013589859008789062
0.00011229515075683594,0.05940842628479004,0.003562327804565432,0.07031,3.790855407714844e-05,0.00012946128845214844
0.00011539459228515625,0.07081127166748047,0.010772999008178713,0.072267,3.8623809814453125e-05,0.00014781951904296875
8.296966552734375e-05,0.06447267532348633,0.004725336257934573,0.075333,3.0040740966796875e-05,0.00011086463928222656
0.00010347366333007812,0.05898404121398926,0.009149470764160159,0.066619,4.38690185546875e-05,0.00017023086547851562
9.202957153320312e-05,0.03199005126953125,0.0052628148803711,0.065949,4.410743713378906e-05,0.000156402587890625
9.560585021972656e-05,0.04179883003234863,0.009751419311523443,0.072194,3.337860107421875e-05,0.000102996826171875
0.00015306472778320312,0.05497431755065918,0.0023336767272949185,0.061192,3.647804260253906e-05,0.0001246929168701172
9.870529174804688e-05,0.05175662040710449,0.017761560211181637,0.061865,3.838539123535156e-05,0.0001163482666015625
9.1552734375e-05,0.06366991996765137,0.003971784561157224,0.073257,2.9325485229492188e-05,0.00010609626770019531
0.00014925003051757812,0.05496478080749512,0.003206166976928715,0.073181,4.839897155761719e-05,0.00020051002502441406
0.00011324882507324219,0.07649397850036621,0.004637157409667969,0.069882,4.315376281738281e-05,0.00013875961303710938
9.393692016601562e-05,0.041863441467285156,0.007795602371215821,0.061223,3.647804260253906e-05,0.000152587890625
0.00010418891906738281,0.0507962703704834,0.014779028915405272,0.058276,3.6716461181640625e-05,0.00011873245239257812
0.00010585784912109375,0.05858874320983887,0.0034593818969726534,0.059568,3.361701965332031e-05,0.00011467933654785156
0.00012302398681640625,0.045285701751708984,0.002360697921752933,0.069116,3.24249267578125e-05,0.00011897087097167969
0.0001010894775390625,0.04088640213012695,0.0034361593170166016,0.062833,2.9325485229492188e-05,9.989738464355469e-05
7.700920104980469e-05,0.043463945388793945,0.006724033157348638,0.075358,3.790855407714844e-05,0.00014448165893554688
9.703636169433594e-05,0.05776643753051758,0.00725904875183106,0.076871,3.695487976074219e-05,0.00012159347534179688
0.00010418891906738281,0.07548642158508301,0.005744116912841796,0.069939,3.147125244140625e-05,0.00010728836059570312
9.751319885253906e-05,0.07330131530761719,0.004474938613891602,0.076168,2.8848648071289062e-05,0.00010418891906738281
9.894371032714844e-05,0.06988811492919922,0.011052602310180668,0.06548,2.574920654296875e-05,9.703636169433594e-05
0.00019288063049316406,0.06570768356323242,0.0047323406829834005,0.061811,4.029273986816406e-05,0.00012636184692382812
7.390975952148438e-05,0.06907820701599121,0.0015391206054687495,0.072672,3.9577484130859375e-05,0.00012993812561035156
8.177757263183594e-05,0.0532076358795166,0.0110643150024414,0.068557,4.673004150390625e-05,0.0001690387725830078
9.632110595703125e-05,0.05840492248535156,0.0009325817108154361,0.0647,3.409385681152344e-05,0.0001068115234375
8.749961853027344e-05,0.05108904838562012,0.017294697372436524,0.074933,4.029273986816406e-05,0.0001232624053955078
5.340576171875e-05,0.056595802307128906,0.0022270955047607455,0.060554,3.337860107421875e-05,0.00011229515075683594
8.487701416015625e-05,0.04636526107788086,0.006051946777343747,0.077406,2.8848648071289062e-05,0.00010132789611816406
5.7697296142578125e-05,0.05042290687561035,0.006259653472900389,0.07635,3.314018249511719e-05,0.00011706352233886719
7.724761962890625e-05,0.04706382751464844,0.009841007904052734,0.079596,3.218650817871094e-05,0.00010061264038085938
8.535385131835938e-05,0.05121731758117676,0.006006478500366216,0.0783,3.123283386230469e-05,0.00011324882507324219
9.083747863769531e-05,0.05493593215942383,0.010079699066162115,0.068947,6.270408630371094e-05,0.00018787384033203125
7.414817810058594e-05,0.045590877532958984,0.015926400360107423,0.070991,3.0279159545898438e-05,0.0001266002655029297
6.008148193359375e-05,0.0763237476348877,0.015937650604248052,0.07608,6.532669067382812e-05,0.00015783309936523438
6.103515625e-05,0.08643317222595215,0.005140840606689456,0.070795,3.457069396972656e-05,0.00011014938354492188
7.772445678710938e-05,0.07012796401977539,0.02035845741271973,0.08191,3.0994415283203125e-05,0.00010943412780761719
6.4849853515625e-05,0.08815836906433105,0.023069372756958,0.063617,4.458427429199219e-05,0.00015425682067871094
0.00010228157043457031,0.0944967269897461,0.0027715292358398425,0.07771,3.457069396972656e-05,0.0001246929168701172
6.270408630371094e-05,0.12065649032592773,0.017404937789916988,0.070927,3.2901763916015625e-05,0.0001304149627685547
8.654594421386719e-05,0.07691645622253418,0.009878339004516595,0.0758,3.838539123535156e-05,0.00012350082397460938
8.630752563476562e-05,0.07310914993286133,0.006258489517211918,0.065521,2.7894973754882812e-05,9.465217590332031e-05
0.00014448165893554688,0.10570526123046875,0.0017724537811279334,0.063204,4.029273986816406e-05,0.00013589859008789062
8.988380432128906e-05,0.06571459770202637,0.0016180127258300786,0.056713,3.6716461181640625e-05,0.0001308917999267578
0.000141143798828125,0.06464242935180664,0.00565694938659668,0.061265,3.838539123535156e-05,0.0001423358917236328
0.0001087188720703125,0.05671215057373047,0.005460588394165036,0.065514,2.8371810913085938e-05,0.00010466575622558594
0.00010371208190917969,0.07136034965515137,0.017948902252197266,0.062597,2.956390380859375e-05,0.00010561943054199219
0.00011920928955078125,0.06323623657226562,0.004270209930419919,0.057577,3.8623809814453125e-05,0.00011801719665527344
9.72747802734375e-05,0.05726504325866699,0.004928236724853513,0.070773,3.3855438232421875e-05,0.00012302398681640625
0.00014638900756835938,0.03667926788330078,0.009175847671508794,0.064202,3.4809112548828125e-05,0.00013256072998046875
0.00013065338134765625,0.05436229705810547,0.006324650070190424,0.065503,3.600120544433594e-05,0.0001125335693359375
7.104873657226562e-05,0.03386831283569336,0.0035764189910888616,0.06313,3.337860107421875e-05,0.00011897087097167969
8.0108642578125e-05,0.05271625518798828,0.021068835891723633,0.065011,3.0040740966796875e-05,0.00012040138244628906
0.00010037422180175781,0.0305328369140625,0.002835941711425788,0.063659,3.790855407714844e-05,0.00014710426330566406
0.00010967254638671875,0.030739784240722656,0.012146433105468757,0.07476,4.696846008300781e-05,0.00016832351684570312
7.724761962890625e-05,0.04163527488708496,0.0038186460876464823,0.06611,3.8623809814453125e-05,0.00013899803161621094
7.987022399902344e-05,0.0534367561340332,0.02171888548278808,0.068611,3.2901763916015625e-05,0.00011658668518066406
8.559226989746094e-05,0.05678200721740723,0.010932357757568359,0.070757,3.7670135498046875e-05,0.00011849403381347656
9.1552734375e-05,0.07163357734680176,0.0035645910186767604,0.056808,3.409385681152344e-05,9.250640869140625e-05
5.626678466796875e-05,0.09475350379943848,0.005529496170043946,0.059724,3.4809112548828125e-05,0.0001277923583984375
0.00010371208190917969,0.025408506393432617,0.010668082992553715,0.076858,3.62396240234375e-05,0.00013375282287597656
0.00010633468627929688,0.05851459503173828,0.008872993927001957,0.066895,2.9802322387695312e-05,0.00010204315185546875
0.00011658668518066406,0.05892753601074219,0.010603089965820309,0.070011,3.552436828613281e-05,0.00010943412780761719
9.250640869140625e-05,0.03801703453063965,0.002358912063598631,0.065624,3.170967102050781e-05,0.00010514259338378906
6.699562072753906e-05,0.10150408744812012,0.0030869365539550747,0.073341,3.314018249511719e-05,0.00011277198791503906
9.083747863769531e-05,0.06970906257629395,0.014763920135498043,0.11418,5.1021575927734375e-05,0.0001659393310546875
8.869171142578125e-05,0.07861471176147461,0.018942391296386724,0.090054,7.414817810058594e-05,0.00011014938354492188
0.00010228157043457031,0.0673975944519043,0.002994042388916013,0.091033,3.24249267578125e-05,0.00012087821960449219
9.131431579589844e-05,0.0765085220336914,0.022191513824462897,0.0962,3.361701965332031e-05,0.00011658668518066406
8.678436279296875e-05,0.017884254455566406,0.016920058685302733,0.070869,3.4332275390625e-05,0.00012111663818359375
7.033348083496094e-05,0.05536818504333496,0.0034318902587890665,0.06924,3.981590270996094e-05,0.0001385211944580078
0.00010800361633300781,0.039951324462890625,0.013539423858642582,0.071113,3.0994415283203125e-05,0.00011157989501953125
7.82012939453125e-05,0.059073686599731445,0.00821724716186524,0.06384,2.574920654296875e-05,8.702278137207031e-05
8.058547973632812e-05,0.04261064529418945,0.020783020187377932,0.079899,3.695487976074219e-05,0.00011181831359863281
9.274482727050781e-05,0.07392287254333496,0.02235118222045898,0.060227,4.38690185546875e-05,0.0001354217529296875
8.225440979003906e-05,0.07356643676757812,0.00875890168762207,0.070979,2.9087066650390625e-05,9.5367431640625e-05
7.963180541992188e-05,0.07305407524108887,0.001869214431762696,0.060508,3.62396240234375e-05,0.00013065338134765625
0.0003895759582519531,0.06772112846374512,0.00964020790100098,0.05986,3.5762786865234375e-05,0.00012612342834472656
8.559226989746094e-05,0.09281730651855469,0.010517152557373052,0.067615,2.8848648071289062e-05,0.00011134147644042969
0.00010466575622558594,0.06226158142089844,0.008498897201538083,0.061018,2.7418136596679688e-05,9.393692016601562e-05
0.00010037422180175781,0.06110334396362305,0.02042152543640137,0.066869,3.838539123535156e-05,0.00012564659118652344
9.489059448242188e-05,0.07194161415100098,0.007940172317504879,0.067222,2.9087066650390625e-05,0.000110626220703125
0.000164031982421875,0.020063161849975586,0.01078585530090332,0.060842,3.9577484130859375e-05,0.000133514404296875
8.7738037109375e-05,0.027424097061157227,0.001759924743652344,0.059877,3.0517578125e-05,9.441375732421875e-05
6.461143493652344e-05,0.048775434494018555,0.007344902114868171,0.06667,5.221366882324219e-05,0.00018715858459472656
8.58306884765625e-05,0.04688405990600586,0.00761217420959473,0.068991,3.981590270996094e-05,0.00012946128845214844
7.987022399902344e-05,0.04160141944885254,0.014130740402221682,0.061977,4.220008850097656e-05,0.00015473365783691406
9.512901306152344e-05,0.055651187896728516,0.029959885162353518,0.060756,3.0994415283203125e-05,9.584426879882812e-05
0.00012564659118652344,0.0514678955078125,0.029997630279541013,0.064182,6.008148193359375e-05,0.00021648406982421875
8.0108642578125e-05,0.03926563262939453,0.006814246047973635,0.069561,3.2901763916015625e-05,0.00011730194091796875
8.726119995117188e-05,0.04890799522399902,0.006497129318237302,0.065403,3.3855438232421875e-05,0.00012159347534179688
6.318092346191406e-05,0.04986095428466797,0.004111388534545901,0.062081,3.719329833984375e-05,0.00012874603271484375
8.726119995117188e-05,0.03288626670837402,0.010133820510864255,0.078849,6.437301635742188e-05,0.0001163482666015625
5.14984130859375e-05,0.06510019302368164,0.004708303909301756,0.073395,5.14984130859375e-05,0.00014066696166992188
5.817413330078125e-05,0.07849788665771484,0.007134135803222655,0.071091,4.076957702636719e-05,0.00011205673217773438
6.747245788574219e-05,0.08402609825134277,0.016559887237548823,0.06868,3.933906555175781e-05,0.0001316070556640625
6.937980651855469e-05,0.08797717094421387,0.010989855590820316,0.064009,2.9087066650390625e-05,9.5367431640625e-05
7.033348083496094e-05,0.0863029956817627,0.006109025802612307,0.059535,3.814697265625e-05,0.0001239776611328125
0.00011706352233886719,0.027475357055664062,0.001282578964233394,0.074355,3.24249267578125e-05,0.00012350082397460938
0.0001499652862548828,0.10121893882751465,0.0010614976501464868,0.061665,3.910064697265625e-05,0.0001246929168701172
8.225440979003906e-05,0.03870534896850586,0.004691608444213874,0.066684,2.8133392333984375e-05,0.00011563301086425781
6.151199340820312e-05,0.05220198631286621,0.003774098007202145,0.063433,3.886222839355469e-05,0.0001323223114013672
8.225440979003906e-05,0.04584908485412598,0.00530977412414551,0.059938,3.814697265625e-05,0.0001270771026611328
9.822845458984375e-05,0.03681063652038574,0.005880869033813477,0.078222,2.7894973754882812e-05,9.989738464355469e-05
9.870529174804688e-05,0.029073238372802734,0.0097267389831543,0.061394,3.600120544433594e-05,0.00011801719665527344
9.083747863769531e-05,0.04299283027648926,0.010811555679321294,0.072042,2.8371810913085938e-05,0.00010275840759277344
8.7738037109375e-05,0.04469895362854004,0.0011876614532470714,0.059904,3.075599670410156e-05,0.00011992454528808594
8.559226989746094e-05,0.03145194053649902,0.004831159027099609,0.058067,3.075599670410156e-05,0.00012230873107910156
0.00021219253540039062,0.024372577667236328,0.014279586212158205,0.067508,3.981590270996094e-05,0.00013256072998046875
8.988380432128906e-05,0.04582333564758301,0.005199766250610353,0.060604,4.00543212890625e-05,0.00013446807861328125
7.462501525878906e-05,0.034952402114868164,0.011763937622070314,0.058169,2.7894973754882812e-05,9.465217590332031e-05
0.00010132789611816406,0.05458784103393555,0.003871900161743165,0.060591,4.982948303222656e-05,0.00015354156494140625
9.107589721679688e-05,0.041085243225097656,0.009488232360839843,0.056589,3.409385681152344e-05,0.00011229515075683594
7.700920104980469e-05,0.0585634708404541,0.003797119796752929,0.068412,3.62396240234375e-05,0.00011992454528808594
8.535385131835938e-05,0.04581904411315918,0.016038919891357417,0.064836,3.695487976074219e-05,0.00012969970703125
0.00010037422180175781,0.05331063270568848,0.007946148345947271,0.073027,3.790855407714844e-05,0.00010180473327636719
9.131431579589844e-05,0.052069902420043945,0.007247759765625,0.067856,3.504753112792969e-05,0.0001266002655029297
6.699562072753906e-05,0.05171608924865723,0.008763362152099607,0.063168,2.8848648071289062e-05,0.0001068115234375
8.630752563476562e-05,0.03865766525268555,0.005286283187866211,0.06132,3.552436828613281e-05,0.00011873245239257812
6.270408630371094e-05,0.04094886779785156,0.0023574968261718815,0.068058,3.170967102050781e-05,0.00013327598571777344
9.942054748535156e-05,0.03838825225830078,0.009760662750244134,0.071346,3.409385681152344e-05,0.00011920928955078125
5.412101745605469e-05,0.06238055229187012,0.005423632934570315,0.058772,4.00543212890625e-05,0.0001373291015625
8.296966552734375e-05,0.06583285331726074,0.012412102127075192,0.063225,4.1961669921875e-05,0.0001246929168701172
0.00011444091796875,0.06378984451293945,0.00983434048461914,0.057692,3.266334533691406e-05,0.00012063980102539062
0.00014400482177734375,0.05903291702270508,0.0018856613922119125,0.06672,3.790855407714844e-05,0.00012636184692382812
0.00011467933654785156,0.055795907974243164,0.005927541824340826,0.063854,3.62396240234375e-05,0.00012755393981933594
0.0001461505889892578,0.05912160873413086,0.009515954696655268,0.075563,3.457069396972656e-05,0.00010991096496582031
9.369850158691406e-05,0.0434262752532959,0.019920151290893556,0.06569,3.337860107421875e-05,0.00012159347534179688
8.463859558105469e-05,0.05118966102600098,0.010829421356201172,0.069397,3.4332275390625e-05,0.00012636184692382812
0.00011658668518066406,0.054962873458862305,0.0064231104278564405,0.062935,3.266334533691406e-05,0.00010275840759277344
8.96453857421875e-05,0.07457923889160156,0.015203080505371093,0.058206,3.266334533691406e-05,0.00011420249938964844
0.00011014938354492188,0.042249441146850586,0.005757488464355462,0.062826,2.8133392333984375e-05,9.322166442871094e-05
0.0001049041748046875,0.06844162940979004,0.0029126814727783237,0.062337,4.1961669921875e-05,0.00013971328735351562
0.0001049041748046875,0.05753469467163086,0.006275154495239257,0.075475,3.218650817871094e-05,0.0001087188720703125
0.00012493133544921875,0.0694737434387207,0.0023985387878417974,0.074017,2.7179718017578125e-05,0.00011157989501953125
0.00013566017150878906,0.03150153160095215,0.004723991577148437,0.063458,3.647804260253906e-05,0.00012683868408203125
8.296966552734375e-05,0.061037540435791016,0.004847480758666992,0.098316,2.7894973754882812e-05,0.00010275840759277344
0.00010013580322265625,0.03354048728942871,0.0047219817352294885,0.064155,3.218650817871094e-05,0.0001595020294189453
8.511543273925781e-05,0.04120492935180664,0.008354965759277341,0.066374,3.8623809814453125e-05,0.00012731552124023438
0.00011324882507324219,0.04775238037109375,0.003472050262451176,0.074374,3.3855438232421875e-05,0.000118255615234375
0.0001575946807861328,0.04403352737426758,0.0035802700500488227,0.078852,3.743171691894531e-05,0.0001246929168701172
7.557868957519531e-05,0.05443072319030762,0.004986298385620119,0.065634,3.0279159545898438e-05,0.00010085105895996094
5.507469177246094e-05,0.0663301944732666,0.018515327758789057,0.068805,3.4332275390625e-05,0.00013828277587890625
0.00010180473327636719,0.04478263854980469,0.007676561477661131,0.064472,5.7697296142578125e-05,0.00017642974853515625
0.00018453598022460938,0.04633355140686035,0.014202721389770509,0.058766,4.887580871582031e-05,0.00018525123596191406
8.96453857421875e-05,0.0557703971862793,0.0024049902038574267,0.062967,5.221366882324219e-05,0.0001347064971923828
0.00010538101196289062,0.0730600357055664,0.011494814682006832,0.076325,3.361701965332031e-05,0.00011587142944335938
9.965896606445312e-05,0.05136537551879883,0.005743072692871096,0.060708,3.4332275390625e-05,0.00011920928955078125
9.322166442871094e-05,0.04107475280761719,0.0012879186096191458,0.065506,3.695487976074219e-05,0.0001316070556640625
9.036064147949219e-05,0.072906494140625,0.00870922445678711,0.061681,3.933906555175781e-05,0.00011396408081054688
6.985664367675781e-05,0.05705523490905762,0.00918674087524414,0.079,5.459785461425781e-05,0.00014519691467285156
0.00010991096496582031,0.07044434547424316,0.013172801635742193,0.063577,3.790855407714844e-05,0.00013256072998046875
6.699562072753906e-05,0.0529327392578125,0.01160522573852539,0.072866,3.910064697265625e-05,0.00013589859008789062
9.72747802734375e-05,0.06415414810180664,0.003646381896972653,0.075006,3.719329833984375e-05,0.0001304149627685547
6.508827209472656e-05,0.06319022178649902,0.00806105809020996,0.067052,2.8371810913085938e-05,0.00010037422180175781
6.67572021484375e-05,0.07898235321044922,0.008709925765991208,0.05988,3.0040740966796875e-05,0.00010013580322265625
8.463859558105469e-05,0.060335397720336914,0.006001139907836912,0.059095,4.553794860839844e-05,0.0001621246337890625
9.512901306152344e-05,0.07083892822265625,0.006662206878662105,0.10276,5.030632019042969e-05,0.0001571178436279297
0.00011181831359863281,0.06982064247131348,0.005856722290039064,0.057843,3.790855407714844e-05,0.00011944770812988281
0.00010514259338378906,0.03866887092590332,0.027197929351806635,0.107757,2.9325485229492188e-05,9.703636169433594e-05
9.775161743164062e-05,0.0809621810913086,0.005047941879272461,0.064221,2.5987625122070312e-05,9.226799011230469e-05
0.00010538101196289062,0.04260849952697754,0.013074114318847654,0.116329,3.910064697265625e-05,0.00012731552124023438
0.00010013580322265625,0.06836676597595215,0.008350530578613277,0.078698,2.9087066650390625e-05,9.703636169433594e-05
9.965896606445312e-05,0.08101511001586914,0.00965540724182129,0.081621,2.8371810913085938e-05,9.059906005859375e-05
0.00010061264038085938,0.1274857521057129,0.0051916831665039034,0.062482,3.266334533691406e-05,0.0001232624053955078
9.679794311523438e-05,0.08192658424377441,0.00652447407531738,0.060047,3.2901763916015625e-05,0.00011301040649414062
0.0001590251922607422,0.05710649490356445,0.010100856628417969,0.06216,3.24249267578125e-05,0.00011801719665527344
6.771087646484375e-05,0.04428672790527344,0.011221205871582027,0.065932,5.507469177246094e-05,0.00018906593322753906
8.320808410644531e-05,0.051923513412475586,0.014875212127685548,0.057718,2.9325485229492188e-05,0.0001068115234375
0.00020241737365722656,0.04055380821228027,0.010351268661499019,0.110212,3.5762786865234375e-05,0.00011324882507324219
8.678436279296875e-05,0.07555174827575684,0.0032964146118164006,0.079102,3.838539123535156e-05,0.0001266002655029297
8.320808410644531e-05,0.08223080635070801,0.005221114273071287,0.059505,3.0994415283203125e-05,0.00010538101196289062
7.414817810058594e-05,0.05527687072753906,0.01718253781127929,0.085707,3.0994415283203125e-05,0.00010180473327636719
8.082389831542969e-05,0.062354326248168945,0.011896389221191406,0.071326,3.4809112548828125e-05,0.00012302398681640625
9.179115295410156e-05,0.05969715118408203,0.019394291137695314,0.060701,2.8848648071289062e-05,0.00010895729064941406
0.0001323223114013672,0.03475213050842285,0.005855571868896486,0.076097,4.482269287109375e-05,0.0001480579376220703
8.106231689453125e-05,0.044523000717163086,0.0015371376800537156,0.072195,3.409385681152344e-05,0.00013256072998046875
0.00011348724365234375,0.04920530319213867,0.010992915191650396,0.08596,3.218650817871094e-05,0.00010442733764648438
0.0001494884490966797,0.05836653709411621,0.0071268786621093705,0.07133,3.838539123535156e-05,0.0001304149627685547
0.0001010894775390625,0.06777596473693848,0.009079507385253906,0.058289,3.1948089599609375e-05,0.00010371208190917969
8.273124694824219e-05,0.05294942855834961,0.005825058380126952,0.072659,5.1975250244140625e-05,0.00013589859008789062
0.00010848045349121094,0.033620595932006836,0.0033590768280029326,0.061831,4.076957702636719e-05,0.00012922286987304688
0.00014495849609375,0.058197021484375,0.001413588653564453,0.061064,3.123283386230469e-05,9.72747802734375e-05
7.2479248046875e-05,0.05806231498718262,0.0021243213958740265,0.063843,2.9087066650390625e-05,0.000102996826171875
8.20159912109375e-05,0.06846427917480469,0.00705713577270508,0.0593,3.2901763916015625e-05,0.00010514259338378906
0.00010752677917480469,0.05329442024230957,0.007215760925292969,0.065747,3.123283386230469e-05,0.00012350082397460938
9.202957153320312e-05,0.04169797897338867,0.01198769294738769,0.07813,3.4332275390625e-05,0.0001277923583984375
0.00011277198791503906,0.043428897857666016,0.005235426681518551,0.067832,3.3855438232421875e-05,0.00011324882507324219
9.131431579589844e-05,0.05596733093261719,0.013621875000000006,0.06255,3.409385681152344e-05,0.0001266002655029297
0.00010609626770019531,0.04988455772399902,0.005729898284912105,0.063226,3.504753112792969e-05,0.00011944770812988281
7.534027099609375e-05,0.0488278865814209,0.009912013397216798,0.07514,4.57763671875e-05,0.00014925003051757812
6.246566772460938e-05,0.06811976432800293,0.003219095718383788,0.064513,6.723403930664062e-05,0.00015807151794433594
0.00012993812561035156,0.04901862144470215,0.007179046066284181,0.063817,3.337860107421875e-05,0.00012946128845214844
9.870529174804688e-05,0.04805612564086914,0.008493778717041017,0.061638,4.076957702636719e-05,0.00014257431030273438
0.00010991096496582031,0.04768538475036621,0.004600508972167974,0.070529,2.7179718017578125e-05,9.870529174804688e-05
9.179115295410156e-05,0.10410237312316895,0.011328853683471682,0.07192,3.528594970703125e-05,0.00012636184692382812
9.5367431640625e-05,0.06253695487976074,0.014723310974121093,0.060822,2.47955322265625e-05,8.296966552734375e-05
0.00010514259338378906,0.08474516868591309,0.02211739440917969,0.06304,2.7418136596679688e-05,8.893013000488281e-05
7.152557373046875e-05,0.10337471961975098,0.0026157670440673797,0.059256,3.695487976074219e-05,0.00012993812561035156
0.00010061264038085938,0.029813289642333984,0.006913993988037104,0.076965,3.314018249511719e-05,0.000118255615234375
8.034706115722656e-05,0.03751945495605469,0.008013763381958014,0.067198,2.9087066650390625e-05,9.632110595703125e-05
8.177757263183594e-05,0.037824153900146484,0.004300175094604494,0.072725,3.528594970703125e-05,0.00011229515075683594
8.058547973632812e-05,0.05111074447631836,0.019992630645751956,0.060353,3.2901763916015625e-05,0.00011968612670898438
9.1552734375e-05,0.06674027442932129,0.002433008377075191,0.067833,3.528594970703125e-05,0.00013446807861328125
9.465217590332031e-05,0.08795785903930664,0.01197264505004883,0.060694,3.409385681152344e-05,0.00010943412780761719
6.222724914550781e-05,0.07491683959960938,0.00876439181518554,0.083238,3.695487976074219e-05,0.0001270771026611328
9.489059448242188e-05,0.051827430725097656,0.016213783203125,0.064139,3.147125244140625e-05,9.799003601074219e-05
7.486343383789062e-05,0.07264971733093262,0.0029092581024169895,0.058201,3.075599670410156e-05,0.00011301040649414062
7.05718994140625e-05,0.08188533782958984,0.0033008304901123026,0.060268,2.3126602172851562e-05,9.250640869140625e-05
8.726119995117188e-05,0.06577706336975098,0.006762264633178708,0.078475,5.030632019042969e-05,0.00017023086547851562
0.00010609626770019531,0.09117770195007324,0.009981206024169922,0.064012,4.38690185546875e-05,0.00014638900756835938
0.00011134147644042969,0.06104302406311035,0.003716132720947271,0.078966,2.7179718017578125e-05,0.00011754035949707031
9.036064147949219e-05,0.07650876045227051,0.0046481293182372985,0.067252,2.86102294921875e-05,0.00010132789611816406
0.00013303756713867188,0.09364485740661621,0.003705581832885746,0.062524,3.886222839355469e-05,0.00013303756713867188
0.00010013580322265625,0.05425667762756348,0.005825514739990233,0.062356,3.24249267578125e-05,9.965896606445312e-05
9.083747863769531e-05,0.061707496643066406,0.008045547805786132,0.059739,3.981590270996094e-05,0.00014066696166992188
8.034706115722656e-05,0.035631418228149414,0.006083744049072262,0.066375,3.9577484130859375e-05,0.00011849403381347656
9.012222290039062e-05,0.0800623893737793,0.004174884780883792,0.078816,3.0517578125e-05,9.942054748535156e-05
0.00012755393981933594,0.04046154022216797,0.010818176147460931,0.069403,5.3882598876953125e-05,0.00015091896057128906
7.891654968261719e-05,0.0329439640045166,0.010769418090820312,0.065206,3.910064697265625e-05,0.00012540817260742188
0.00014472007751464844,0.059393882751464844,0.012186052368164058,0.072052,3.552436828613281e-05,0.0001418590545654297
0.00010538101196289062,0.06317019462585449,0.0014258750457763689,0.061298,3.0994415283203125e-05,0.00011944770812988281
0.00010633468627929688,0.05775952339172363,0.008938760269165041,0.058862,3.266334533691406e-05,0.00011467933654785156
0.00010919570922851562,0.04489564895629883,0.0013442369842529278,0.081485,3.5762786865234375e-05,0.0001246929168701172
0.00011920928955078125,0.04801344871520996,0.003974668014526367,0.077487,3.2901763916015625e-05,0.00012612342834472656
7.319450378417969e-05,0.05714130401611328,0.0033713954010009747,0.061246,3.7670135498046875e-05,0.000110626220703125
8.702278137207031e-05,0.04796600341796875,0.008188811721801761,0.06906,3.62396240234375e-05,0.00012874603271484375
8.153915405273438e-05,0.05192375183105469,0.004149432296752936,0.06513,3.528594970703125e-05,0.00011491775512695312
0.00011587142944335938,0.03596234321594238,0.0043912088012695305,0.071465,3.62396240234375e-05,0.00012731552124023438
6.604194641113281e-05,0.040271759033203125,0.014782166763305668,0.072279,3.0517578125e-05,0.00010585784912109375
0.00011038780212402344,0.0587766170501709,0.015463458923339848,0.064896,3.886222839355469e-05,0.00013208389282226562
9.703636169433594e-05,0.04723930358886719,0.008232410156249995,0.091438,3.9577484130859375e-05,0.00013780593872070312
0.00011014938354492188,0.05518388748168945,0.011092308166503903,0.081972,4.38690185546875e-05,0.0002033710479736328
7.796287536621094e-05,0.05693221092224121,0.010269846725463869,0.0702,3.266334533691406e-05,0.00010180473327636719
7.915496826171875e-05,0.05413317680358887,0.006581749053955081,0.059104,4.267692565917969e-05,0.00013494491577148438
0.00010466575622558594,0.06715154647827148,0.005446002014160151,0.074717,3.170967102050781e-05,0.00011396408081054688
9.322166442871094e-05,0.06556391716003418,0.0012142837677001916,0.072134,3.8623809814453125e-05,0.0001366138458251953
9.393692016601562e-05,0.06637287139892578,0.00588318307495117,0.080874,3.1948089599609375e-05,0.00011706352233886719
8.368492126464844e-05,0.07288360595703125,0.019427380798339847,0.069477,4.029273986816406e-05,0.0001423358917236328
9.894371032714844e-05,0.0674431324005127,0.018420805892944342,0.07329,2.9802322387695312e-05,0.0001125335693359375
9.1552734375e-05,0.04838085174560547,0.0045142084045410175,0.073308,3.838539123535156e-05,0.00012230873107910156
0.00010585784912109375,0.05412149429321289,0.005068120254516605,0.057661,3.62396240234375e-05,0.00013065338134765625
8.916854858398438e-05,0.04488229751586914,0.01252912316894532,0.074219,4.172325134277344e-05,0.00011730194091796875
9.608268737792969e-05,0.0863959789276123,0.010590787918090816,0.075243,3.504753112792969e-05,0.00012159347534179688
8.487701416015625e-05,0.06500768661499023,0.0015007873687744172,0.073834,3.337860107421875e-05,0.0001380443572998047
0.00011038780212402344,0.05275893211364746,0.005612539672851566,0.071225,3.7670135498046875e-05,0.00011610984802246094
0.00010347366333007812,0.04209470748901367,0.0026301990203857484,0.066407,3.790855407714844e-05,0.000110626220703125
0.00014352798461914062,0.05451011657714844,0.011938976394653321,0.058163,3.814697265625e-05,0.0001361370086669922
8.678436279296875e-05,0.06486392021179199,0.014380429626464838,0.078949,5.245208740234375e-05,0.00018739700317382812
0.00010657310485839844,0.033567190170288086,0.009317799835205073,0.070345,4.029273986816406e-05,0.00015163421630859375
6.151199340820312e-05,0.08937883377075195,0.0027085192413330017,0.081628,3.790855407714844e-05,0.00012969970703125
7.05718994140625e-05,0.04566025733947754,0.006885236328125002,0.086407,3.504753112792969e-05,0.00013256072998046875
8.082389831542969e-05,0.0666811466217041,0.010376089035034175,0.067639,2.86102294921875e-05,0.00010347366333007812
8.273124694824219e-05,0.0662984848022461,0.011715110183715821,0.072074,3.0040740966796875e-05,0.00010180473327636719
0.00011444091796875,0.10148334503173828,0.008899220489501952,0.065526,2.47955322265625e-05,8.869171142578125e-05
0.00011324882507324219,0.06609201431274414,0.009107644683837887,0.061768,3.933906555175781e-05,0.0001232624053955078
0.00011563301086425781,0.03923511505126953,0.008159481231689455,0.060208,3.695487976074219e-05,0.00012826919555664062
8.0108642578125e-05,0.07519817352294922,0.01442214218139648,0.075465,3.361701965332031e-05,0.00011897087097167969
8.273124694824219e-05,0.07524609565734863,0.008777119140624998,0.073895,3.314018249511719e-05,0.00011658668518066406
6.4849853515625e-05,0.05941128730773926,0.002479256240844732,0.069058,3.2901763916015625e-05,0.00011515617370605469
9.751319885253906e-05,0.0659639835357666,0.003656864959716802,0.074193,3.528594970703125e-05,0.00011587142944335938
7.963180541992188e-05,0.0719904899597168,0.009707696151733392,0.07655,2.8848648071289062e-05,9.5367431640625e-05
5.936622619628906e-05,0.08217883110046387,0.0028486014251709046,0.073262,3.8623809814453125e-05,0.0001125335693359375
0.0001239776611328125,0.06206488609313965,0.003553925186157228,0.058294,3.457069396972656e-05,0.00011897087097167969
9.298324584960938e-05,0.07595300674438477,0.005173821868896478,0.06506,4.673004150390625e-05,0.0001780986785888672
0.00011038780212402344,0.05152487754821777,0.0027595891876220635,0.064283,3.62396240234375e-05,0.00011563301086425781
0.00010347366333007812,0.0696861743927002,0.009410600814819342,0.063715,3.5762786865234375e-05,0.00012993812561035156
0.00014448165893554688,0.05330920219421387,0.0030062292175292993,0.059417,2.7418136596679688e-05,0.0001163482666015625
0.00010347366333007812,0.041744232177734375,0.0012397454223632837,0.074029,3.457069396972656e-05,0.0001220703125
8.463859558105469e-05,0.054602861404418945,0.00380817109680176,0.065384,3.361701965332031e-05,0.00011038780212402344
0.00010514259338378906,0.07410073280334473,0.01101047120666504,0.064969,3.1948089599609375e-05,0.0001220703125
0.00010061264038085938,0.049086570739746094,0.0062458047637939385,0.068224,2.765655517578125e-05,0.00010466575622558594
8.702278137207031e-05,0.06186652183532715,0.007990589263916013,0.057472,4.1484832763671875e-05,0.0001399517059326172
8.535385131835938e-05,0.07686614990234375,0.0029777532653808628,0.059867,3.8623809814453125e-05,0.0001304149627685547
0.00014019012451171875,0.04767465591430664,0.007778833572387692,0.082583,3.0517578125e-05,0.00010156631469726562
7.414817810058594e-05,0.059989213943481445,0.004020981933593751,0.079498,4.00543212890625e-05,0.00012803077697753906
0.00011515617370605469,0.06888222694396973,0.0032224658508300807,0.083673,3.552436828613281e-05,0.00011754035949707031
0.00011038780212402344,0.05392265319824219,0.009675459915161139,0.065769,3.790855407714844e-05,0.00013756752014160156
0.00011301040649414062,0.04992198944091797,0.012371210952758782,0.072054,3.8623809814453125e-05,0.0001327991485595703
9.226799011230469e-05,0.05523395538330078,0.004720108978271478,0.063408,3.647804260253906e-05,0.00011754035949707031
6.628036499023438e-05,0.04887866973876953,0.007563071701049806,0.063803,3.647804260253906e-05,0.00012159347534179688
8.392333984375e-05,0.06408929824829102,0.018491701324462886,0.095017,2.8371810913085938e-05,9.5367431640625e-05
0.00011324882507324219,0.04559183120727539,0.008387592544555664,0.06726,3.933906555175781e-05,0.00014472007751464844
9.870529174804688e-05,0.041079044342041016,0.014693467239379879,0.065321,3.981590270996094e-05,0.00013399124145507812
0.00013756752014160156,0.047170162200927734,0.033459769577026365,0.060331,3.0994415283203125e-05,0.000118255615234375
9.608268737792969e-05,0.043288469314575195,0.02288049513244629,0.060736,3.814697265625e-05,0.00014495849609375
0.000102996826171875,0.055277347564697266,0.011018521850585938,0.072407,3.147125244140625e-05,0.00010251998901367188
9.5367431640625e-05,0.05903911590576172,0.004285835113525392,0.06041,3.218650817871094e-05,0.0001239776611328125
0.00010085105895996094,0.02868366241455078,0.005527502380371099,0.068614,3.147125244140625e-05,0.00011301040649414062
7.724761962890625e-05,0.04584527015686035,0.015097737350463866,0.077335,5.841255187988281e-05,0.00019598007202148438
6.651878356933594e-05,0.06845378875732422,0.021968525115966794,0.065708,3.170967102050781e-05,0.00010848045349121094
5.7220458984375e-05,0.04467368125915527,0.03330451594543457,0.081788,3.8623809814453125e-05,0.0001323223114013672
8.440017700195312e-05,0.0646824836730957,0.008192295227050783,0.068465,3.910064697265625e-05,0.00014019012451171875
9.632110595703125e-05,0.07396554946899414,0.004691652633666998,0.064048,3.0040740966796875e-05,0.00010991096496582031
9.369850158691406e-05,0.07755374908447266,0.0035423758544921857,0.068996,3.0279159545898438e-05,0.000102996826171875
8.678436279296875e-05,0.042699575424194336,0.0011868757781982459,0.080744,4.553794860839844e-05,0.00014543533325195312
0.0001785755157470703,0.058211565017700195,0.015401339538574213,0.074842,3.1948089599609375e-05,9.799003601074219e-05
7.510185241699219e-05,0.04992532730102539,0.006218179672241211,0.069757,3.9577484130859375e-05,0.00012183189392089844
0.00013375282287597656,0.11238312721252441,0.001103206726074224,0.064604,2.9325485229492188e-05,0.00010895729064941406
6.246566772460938e-05,0.052588701248168945,0.003162926040649411,0.078489,3.3855438232421875e-05,0.00012183189392089844
7.390975952148438e-05,0.07336187362670898,0.003912862655639643,0.068528,3.0517578125e-05,0.00010395050048828125
7.271766662597656e-05,0.07049036026000977,0.01604279434204102,0.068005,3.266334533691406e-05,0.0001087188720703125
8.463859558105469e-05,0.08139181137084961,0.008404136001586918,0.068838,7.033348083496094e-05,0.00020456314086914062
0.00011372566223144531,0.029937267303466797,0.010498498382568361,0.071435,3.814697265625e-05,0.00013566017150878906
9.036064147949219e-05,0.04559445381164551,0.0062384817352294925,0.070451,2.8371810913085938e-05,0.00012636184692382812
0.00011420249938964844,0.0546567440032959,0.007587885025024416,0.076597,4.1484832763671875e-05,0.00013566017150878906
6.914138793945312e-05,0.05716300010681152,0.01064195793151855,0.06682,3.790855407714844e-05,0.00013065338134765625
8.916854858398438e-05,0.07281732559204102,0.006751053421020503,0.065058,3.0517578125e-05,0.00010204315185546875
7.843971252441406e-05,0.08121347427368164,0.0030905737609863287,0.064678,2.6702880859375e-05,9.274482727050781e-05
7.486343383789062e-05,0.07354950904846191,0.012693710815429693,0.073013,3.933906555175781e-05,0.00013828277587890625
0.000110626220703125,0.08091259002685547,0.005201515365600581,0.071899,3.1948089599609375e-05,0.0001125335693359375
6.985664367675781e-05,0.04118537902832031,0.001565205154418943,0.062315,2.5987625122070312e-05,0.00010204315185546875
9.703636169433594e-05,0.03770756721496582,0.0043236065368652404,0.075302,3.814697265625e-05,0.0001125335693359375
7.104873657226562e-05,0.051215171813964844,0.002935169799804689,0.061867,3.910064697265625e-05,0.00011920928955078125
0.00010919570922851562,0.06933856010437012,0.01078867668151856,0.066185,4.315376281738281e-05,0.00016689300537109375
8.96453857421875e-05,0.06395959854125977,0.0007328535461425811,0.06036,2.574920654296875e-05,8.702278137207031e-05
9.036064147949219e-05,0.048722267150878906,0.018255296279907227,0.077223,3.7670135498046875e-05,8.869171142578125e-05
6.866455078125e-05,0.06519150733947754,0.011921124069213862,0.065558,2.5272369384765625e-05,8.845329284667969e-05
0.00010657310485839844,0.027248859405517578,0.01251467311096191,0.066528,2.8371810913085938e-05,0.00010776519775390625
5.7697296142578125e-05,0.03673982620239258,0.010734639007568353,0.071443,2.574920654296875e-05,9.942054748535156e-05
5.269050598144531e-05,0.060862064361572266,0.0016927562713623043,0.058275,3.528594970703125e-05,0.00011992454528808594
5.435943603515625e-05,0.05571341514587402,0.010218742630004884,0.072878,7.724761962890625e-05,0.00012159347534179688
5.3882598876953125e-05,0.0338592529296875,0.009112361801147467,0.098212,2.7894973754882812e-05,9.298324584960938e-05
8.058547973632812e-05,0.02523016929626465,0.0052433671875,0.071783,3.4809112548828125e-05,0.00012087821960449219
0.00010609626770019531,0.028635025024414062,0.010265526657104493,0.06737,3.790855407714844e-05,0.0001304149627685547
7.581710815429688e-05,0.04395771026611328,0.003945632049560548,0.059828,3.0040740966796875e-05,9.942054748535156e-05
8.58306884765625e-05,0.04014420509338379,0.011980007629394537,0.064395,3.361701965332031e-05,0.00012087821960449219
7.677078247070312e-05,0.07688713073730469,0.005345539016723633,0.06633,3.3855438232421875e-05,0.0001456737518310547
7.104873657226562e-05,0.04867219924926758,0.0048249195098876985,0.068325,3.266334533691406e-05,0.00012063980102539062
0.00010848045349121094,0.05706429481506348,0.014246093109130858,0.070022,3.695487976074219e-05,0.0001323223114013672
6.67572021484375e-05,0.06888246536254883,0.0035755547027587903,0.058877,3.62396240234375e-05,0.00012135505676269531
9.751319885253906e-05,0.06412076950073242,0.0009127921142578141,0.060521,2.956390380859375e-05,0.00011587142944335938
0.00010204315185546875,0.05794262886047363,0.011353778778076168,0.066889,3.8623809814453125e-05,0.0001289844512939453
0.0001404285430908203,0.05411529541015625,0.006379275253295902,0.068297,3.314018249511719e-05,0.00012063980102539062
9.465217590332031e-05,0.04812932014465332,0.006453055633544924,0.066411,4.172325134277344e-05,0.0001385211944580078
6.961822509765625e-05,0.047598838806152344,0.011145662765502926,0.075895,4.9114227294921875e-05,0.0001552104949951172
0.00010776519775390625,0.04087114334106445,0.012599490539550784,0.066133,5.650520324707031e-05,0.00019121170043945312
0.00011897087097167969,0.04120016098022461,0.0069093182983398435,0.057581,4.9591064453125e-05,0.0001270771026611328
8.559226989746094e-05,0.036597490310668945,0.013581545364379888,0.073513,3.886222839355469e-05,0.00014972686767578125
0.00010466575622558594,0.05176949501037598,0.007606718231201168,0.071399,3.838539123535156e-05,0.0001354217529296875
0.00010609626770019531,0.034909725189208984,0.007151667129516599,0.058263,3.504753112792969e-05,0.0001327991485595703
0.00010085105895996094,0.06940484046936035,0.006393339004516607,0.079285,4.029273986816406e-05,0.00013875961303710938
8.7738037109375e-05,0.0475466251373291,0.007593834594726567,0.074096,4.5299530029296875e-05,0.00015997886657714844
7.796287536621094e-05,0.07484698295593262,0.006831888351440427,0.058465,3.1948089599609375e-05,0.00011610984802246094
9.703636169433594e-05,0.07089018821716309,0.010857395629882818,0.064645,3.2901763916015625e-05,0.00010585784912109375
7.200241088867188e-05,0.04626107215881348,0.004712875518798829,0.07009,4.124641418457031e-05,0.00012826919555664062
0.00010585784912109375,0.057422637939453125,0.015172443893432613,0.063947,4.649162292480469e-05,0.0001609325408935547
8.559226989746094e-05,0.055777788162231445,0.02122240092468261,0.066503,3.5762786865234375e-05,0.00012922286987304688
0.00010776519775390625,0.06789231300354004,0.0027498714141845765,0.069557,4.029273986816406e-05,0.00014162063598632812
6.937980651855469e-05,0.05887746810913086,0.01162309690856933,0.065836,3.361701965332031e-05,0.00011658668518066406
7.963180541992188e-05,0.07003092765808105,0.002286252487182616,0.062612,3.743171691894531e-05,0.00013256072998046875
8.440017700195312e-05,0.07689476013183594,0.011426326980590817,0.070135,2.86102294921875e-05,0.00010013580322265625
0.00010466575622558594,0.03595399856567383,0.0047106730346679684,0.060287,3.5762786865234375e-05,0.00013446807861328125
8.249282836914062e-05,0.03827214241027832,0.0050882949981689435,0.076309,3.719329833984375e-05,0.00011897087097167969
6.341934204101562e-05,0.04013943672180176,0.0038695003662109345,0.068234,2.8133392333984375e-05,9.202957153320312e-05
0.0006511211395263672,0.05676984786987305,0.00500996794128418,0.058906,2.7418136596679688e-05,9.560585021972656e-05
0.00010132789611816406,0.05574655532836914,0.004927089691162109,0.062625,3.361701965332031e-05,0.00011301040649414062
7.772445678710938e-05,0.05763363838195801,0.011055183670043947,0.072753,2.9325485229492188e-05,0.000110626220703125
0.00010824203491210938,0.0671539306640625,0.003730510223388675,0.073612,3.409385681152344e-05,0.000118255615234375
8.249282836914062e-05,0.05384683609008789,0.0026087510986328097,0.061358,3.123283386230469e-05,0.00010204315185546875
0.00010657310485839844,0.057425498962402344,0.0015614284667968686,0.062659,4.458427429199219e-05,0.0001461505889892578
7.033348083496094e-05,0.03591275215148926,0.006137386947631843,0.067919,3.504753112792969e-05,0.00012493133544921875
9.34600830078125e-05,0.05400800704956055,0.0019444380798339794,0.066321,3.0517578125e-05,0.00011706352233886719
6.771087646484375e-05,0.07068037986755371,0.0013816839904785133,0.089853,4.029273986816406e-05,0.00014019012451171875
8.225440979003906e-05,0.08196902275085449,0.010472780685424801,0.05952,3.4809112548828125e-05,0.00013947486877441406
0.0001010894775390625,0.08202838897705078,0.005459442840576173,0.086089,3.1948089599609375e-05,0.00011444091796875
8.20159912109375e-05,0.04767346382141113,0.022220641372680663,0.089102,2.6941299438476562e-05,9.72747802734375e-05
8.535385131835938e-05,0.06296110153198242,0.010309214233398437,0.068676,5.078315734863281e-05,0.0001938343048095703
8.749961853027344e-05,0.03924155235290527,0.008417115966796875,0.058733,4.220008850097656e-05,0.0001418590545654297
0.0001087188720703125,0.03132510185241699,0.0132944149017334,0.072475,2.8133392333984375e-05,0.00010466575622558594
0.00010752677917480469,0.0450282096862793,0.004647885406494134,0.071637,4.029273986816406e-05,0.00013017654418945312
7.581710815429688e-05,0.048804521560668945,0.0030330952758789026,0.064488,3.743171691894531e-05,0.000133514404296875
0.00011777877807617188,0.0448150634765625,0.010834886672973637,0.073597,3.790855407714844e-05,0.00013327598571777344
9.751319885253906e-05,0.06338191032409668,0.003980070175170894,0.067736,3.0994415283203125e-05,0.00010824203491210938
0.00011038780212402344,0.041410207748413086,0.011736623931884765,0.082649,4.291534423828125e-05,0.00016450881958007812
8.559226989746094e-05,0.07019448280334473,0.013528667556762693,0.061788,4.00543212890625e-05,0.00013566017150878906
0.00010323524475097656,0.047495126724243164,0.007309839172363275,0.07333,3.910064697265625e-05,0.00013947486877441406
6.818771362304688e-05,0.07680511474609375,0.014205740646362305,0.063096,4.4345855712890625e-05,0.00014400482177734375
9.417533874511719e-05,0.03823375701904297,0.006837921157836921,0.066559,2.8371810913085938e-05,9.703636169433594e-05
8.988380432128906e-05,0.06173372268676758,0.001230892608642578,0.063402,3.457069396972656e-05,0.0001239776611328125
9.918212890625e-05,0.047959089279174805,0.005362589279174809,0.081659,4.9114227294921875e-05,0.00015664100646972656
7.724761962890625e-05,0.061507463455200195,0.0030463096771240206,0.068109,3.552436828613281e-05,0.00010180473327636719
9.679794311523438e-05,0.06420063972473145,0.002005150344848633,0.059447,2.7179718017578125e-05,9.632110595703125e-05
7.43865966796875e-05,0.050586700439453125,0.002604468521118161,0.060241,4.172325134277344e-05,0.00015783309936523438
7.152557373046875e-05,0.05088496208190918,0.013657575698852537,0.073354,3.7670135498046875e-05,0.00013256072998046875
7.343292236328125e-05,0.07603096961975098,0.0018342565307617187,0.073074,3.24249267578125e-05,0.00010466575622558594
9.417533874511719e-05,0.0518648624420166,0.008718717102050785,0.068671,3.743171691894531e-05,0.0001239776611328125
0.00012135505676269531,0.0800938606262207,0.02374744694519043,0.070297,2.956390380859375e-05,9.703636169433594e-05
8.821487426757812e-05,0.05062246322631836,0.004195137161254886,0.070906,3.504753112792969e-05,0.0001239776611328125
6.794929504394531e-05,0.06152081489562988,0.006808520034790044,0.073596,4.38690185546875e-05,0.00016164779663085938
0.00012302398681640625,0.056008100509643555,0.020556708068847657,0.05953,3.6716461181640625e-05,0.0001201629638671875
8.559226989746094e-05,0.063690185546875,0.006850965591430669,0.065104,3.719329833984375e-05,0.00012111663818359375
9.1552734375e-05,0.0634469985961914,0.0030590937957763603,0.066989,2.5987625122070312e-05,0.00010085105895996094
8.225440979003906e-05,0.09637951850891113,0.004414354095458983,0.07499,4.172325134277344e-05,0.00013947486877441406
9.5367431640625e-05,0.08847284317016602,0.0025970600280761716,0.060509,3.9577484130859375e-05,0.00012612342834472656
0.00010132789611816406,0.07082009315490723,0.005287529861450202,0.068488,2.86102294921875e-05,9.584426879882812e-05
9.179115295410156e-05,0.07701826095581055,0.005601122665405273,0.0572,3.337860107421875e-05,0.00012826919555664062
9.202957153320312e-05,0.03857302665710449,0.0059612501220703135,0.061042,2.9802322387695312e-05,0.00012063980102539062
9.822845458984375e-05,0.0377964973449707,0.0064969249877929736,0.071959,2.1696090698242188e-05,9.751319885253906e-05
0.00010180473327636719,0.09539484977722168,0.010754776092529297,0.085604,2.4557113647460938e-05,8.96453857421875e-05
0.00011348724365234375,0.04502606391906738,0.0026370424499511658,0.068251,3.552436828613281e-05,0.00013756752014160156
9.083747863769531e-05,0.04647397994995117,0.002423821640014645,0.07255,3.314018249511719e-05,0.00013756752014160156
8.511543273925781e-05,0.029762983322143555,0.0015029338684082044,0.061791,3.361701965332031e-05,0.00011086463928222656
0.00010371208190917969,0.05722975730895996,0.007089111846923832,0.082881,3.7670135498046875e-05,0.00012493133544921875
8.726119995117188e-05,0.0617070198059082,0.004635606781005858,0.060559,2.9087066650390625e-05,9.179115295410156e-05
0.00010466575622558594,0.07213997840881348,0.0051122020874023455,0.084784,3.123283386230469e-05,0.00012445449829101562
9.274482727050781e-05,0.05696821212768555,0.010488033676147465,0.070225,3.314018249511719e-05,0.00014448165893554688
8.487701416015625e-05,0.08225679397583008,0.025607808898925777,0.078851,3.170967102050781e-05,0.00010061264038085938
9.822845458984375e-05,0.08660054206848145,0.013915486373901373,0.069835,6.508827209472656e-05,0.00014662742614746094
0.00011920928955078125,0.09826087951660156,0.012087103973388677,0.078439,3.123283386230469e-05,0.00010776519775390625
7.605552673339844e-05,0.06278133392333984,0.0038792613220214878,0.059305,3.1948089599609375e-05,0.00010848045349121094
8.368492126464844e-05,0.06428360939025879,0.005869080566406254,0.075651,3.2901763916015625e-05,0.00012111663818359375
0.00011301040649414062,0.048632144927978516,0.0027631150817871153,0.07959,3.981590270996094e-05,0.0001285076141357422
0.00012969970703125,0.05549430847167969,0.005302089492797854,0.063233,3.647804260253906e-05,0.0001373291015625
9.560585021972656e-05,0.06540036201477051,0.004694956298828129,0.062829,3.2901763916015625e-05,0.00011944770812988281
0.00010347366333007812,0.0423431396484375,0.021722195739746097,0.06838,3.0517578125e-05,0.00010132789611816406
8.416175842285156e-05,0.0654151439666748,0.011045157592773441,0.072182,3.0994415283203125e-05,0.00011038780212402344
0.00014209747314453125,0.07092547416687012,0.011090176834106444,0.070536,5.0067901611328125e-05,0.00012135505676269531
0.00011038780212402344,0.06780195236206055,0.00259342970275879,0.073531,3.147125244140625e-05,0.00012087821960449219
7.62939453125e-05,0.07527565956115723,0.019447922195434564,0.082461,3.8623809814453125e-05,0.00012230873107910156
0.00011444091796875,0.06014609336853027,0.007940750427246096,0.060555,3.0994415283203125e-05,0.00011444091796875
9.751319885253906e-05,0.06757307052612305,0.008559721511840826,0.065006,2.9325485229492188e-05,9.751319885253906e-05
0.00011587142944335938,0.0489192008972168,0.001229257232666009,0.065393,2.47955322265625e-05,0.00010228157043457031
8.106231689453125e-05,0.04664206504821777,0.00960244575500488,0.074715,3.504753112792969e-05,0.000118255615234375
9.632110595703125e-05,0.053040504455566406,0.002690382766723634,0.07045,2.9325485229492188e-05,0.00011777877807617188
8.678436279296875e-05,0.05245399475097656,0.0027163097381591797,0.060925,3.600120544433594e-05,0.00012803077697753906
8.225440979003906e-05,0.04252982139587402,0.0030745241699218773,0.076069,2.6941299438476562e-05,8.916854858398438e-05
7.295608520507812e-05,0.05851602554321289,0.010151654571533206,0.077831,3.266334533691406e-05,0.00013136863708496094
0.00011610984802246094,0.03703904151916504,0.0025945305633544857,0.062895,3.361701965332031e-05,0.00012135505676269531
8.654594421386719e-05,0.03039264678955078,0.0033544514923095695,0.062147,3.62396240234375e-05,0.0001354217529296875
9.489059448242188e-05,0.04263424873352051,0.007580088455200196,0.063693,4.696846008300781e-05,0.00012803077697753906
6.747245788574219e-05,0.052252769470214844,0.006226070922851559,0.059381,3.0279159545898438e-05,0.00010561943054199219
6.67572021484375e-05,0.03828763961791992,0.01832460096740722,0.067266,3.361701965332031e-05,0.00011467933654785156
6.866455078125e-05,0.04944276809692383,0.010334991592407222,0.079406,3.337860107421875e-05,0.00013256072998046875
0.000110626220703125,0.07040929794311523,0.011652921997070312,0.075614,5.030632019042969e-05,0.0001862049102783203
6.532669067382812e-05,0.07470226287841797,0.004976187683105468,0.061349,2.6702880859375e-05,9.369850158691406e-05
9.918212890625e-05,0.0837244987487793,0.006370999069213873,0.069155,4.315376281738281e-05,0.00012993812561035156
7.271766662597656e-05,0.09172224998474121,0.00837797529602051,0.056351,3.314018249511719e-05,0.00011897087097167969
8.678436279296875e-05,0.09090662002563477,0.010297087524414064,0.074002,3.933906555175781e-05,0.000133514404296875
9.059906005859375e-05,0.07698464393615723,0.012948755416870114,0.07409,3.600120544433594e-05,0.00011420249938964844
0.00012302398681640625,0.11016178131103516,0.007904794799804687,0.082288,3.457069396972656e-05,0.00011444091796875
6.175041198730469e-05,0.036865234375,0.0098110799407959,0.06279,4.9114227294921875e-05,0.00016379356384277344
0.00010466575622558594,0.06160473823547363,0.0067666388397216864,0.072637,3.4809112548828125e-05,0.00011777877807617188
8.58306884765625e-05,0.0319056510925293,0.013044750991821286,0.071884,3.24249267578125e-05,0.0001266002655029297
6.508827209472656e-05,0.0571444034576416,0.002517009124755859,0.06164,3.838539123535156e-05,0.00013065338134765625
5.698204040527344e-05,0.0687398910522461,0.007421700866699216,0.068692,3.9577484130859375e-05,0.00013399124145507812
5.459785461425781e-05,0.059010982513427734,0.016104981033325194,0.076683,3.6716461181640625e-05,0.00012135505676269531
0.00012612342834472656,0.04622673988342285,0.004810501922607416,0.063186,4.1484832763671875e-05,0.00011706352233886719
9.799003601074219e-05,0.04107260704040527,0.00637215522766113,0.063335,4.00543212890625e-05,0.00013136863708496094
7.510185241699219e-05,0.03322863578796387,0.014762586868286132,0.072187,3.1948089599609375e-05,0.0001270771026611328
0.00011110305786132812,0.04524683952331543,0.00796512733459473,0.05814,3.457069396972656e-05,0.00013780593872070312
7.390975952148438e-05,0.06351304054260254,0.004965904785156253,0.060624,3.24249267578125e-05,0.00010991096496582031
8.511543273925781e-05,0.05416369438171387,0.0072473751220703125,0.061709,3.0040740966796875e-05,0.00010609626770019531
5.936622619628906e-05,0.0637657642364502,0.008103332611083987,0.059979,3.838539123535156e-05,0.00013136863708496094
5.14984130859375e-05,0.03862810134887695,0.02234879328918457,0.074128,2.9802322387695312e-05,9.799003601074219e-05
8.58306884765625e-05,0.04847860336303711,0.002787194061279294,0.0752,3.743171691894531e-05,0.0001285076141357422
0.00010013580322265625,0.056606292724609375,0.005142740539550779,0.061871,3.7670135498046875e-05,0.00011467933654785156
7.510185241699219e-05,0.05228877067565918,0.003312140228271483,0.061398,2.8848648071289062e-05,9.131431579589844e-05
0.0001354217529296875,0.03721809387207031,0.01268245370483398,0.085124,2.7179718017578125e-05,8.893013000488281e-05
0.00011205673217773438,0.06282830238342285,0.010454292221069333,0.06908,2.9325485229492188e-05,0.0001068115234375
8.916854858398438e-05,0.05448794364929199,0.0014182784271240256,0.073155,3.886222839355469e-05,0.00013017654418945312
0.0001823902130126953,0.02844095230102539,0.0018785623779296878,0.061001,5.1975250244140625e-05,0.00016927719116210938
9.5367431640625e-05,0.03525662422180176,0.008840184722900393,0.078164,3.6716461181640625e-05,0.00011134147644042969
0.00011372566223144531,0.037038326263427734,0.016373898010253907,0.07077,3.361701965332031e-05,0.00011754035949707031
6.651878356933594e-05,0.0469968318939209,0.005840724975585937,0.070993,2.574920654296875e-05,9.584426879882812e-05
0.00011086463928222656,0.037255048751831055,0.01227831338500976,0.063339,2.9087066650390625e-05,0.00010347366333007812
6.651878356933594e-05,0.05381655693054199,0.005757836898803714,0.065716,3.886222839355469e-05,0.000125885009765625
8.225440979003906e-05,0.04532337188720703,0.009957667922973631,0.06715,2.956390380859375e-05,0.0001270771026611328
8.821487426757812e-05,0.05301260948181152,0.005223957870483395,0.079752,3.6716461181640625e-05,0.0001323223114013672
5.1975250244140625e-05,0.058318138122558594,0.007658102142333978,0.073913,3.5762786865234375e-05,0.0001277923583984375
6.318092346191406e-05,0.06954336166381836,0.009509994506835942,0.073,3.1948089599609375e-05,0.00010037422180175781
9.226799011230469e-05,0.08280038833618164,0.010284829513549809,0.064133,2.8371810913085938e-05,9.226799011230469e-05
0.00014972686767578125,0.061277151107788086,0.00713980032348633,0.059286,3.170967102050781e-05,0.00011873245239257812
0.00010228157043457031,0.09251976013183594,0.003658929092407226,0.077293,3.4809112548828125e-05,0.00012946128845214844
0.00010275840759277344,0.06274557113647461,0.0039549941101074265,0.064896,2.7418136596679688e-05,9.965896606445312e-05
0.0001595020294189453,0.0715477466583252,0.009556935379028325,0.063078,4.3392181396484375e-05,0.00018644332885742188
0.00010275840759277344,0.0749516487121582,0.004882804428100587,0.064039,4.601478576660156e-05,0.0001304149627685547
9.72747802734375e-05,0.07309603691101074,0.01648959240722657,0.068252,2.8371810913085938e-05,9.322166442871094e-05
7.081031799316406e-05,0.08470940589904785,0.00809041819763183,0.062548,2.5033950805664062e-05,8.606910705566406e-05
0.00011038780212402344,0.05403280258178711,0.002542019531250002,0.061728,3.1948089599609375e-05,0.00011754035949707031
9.131431579589844e-05,0.04161262512207031,0.004373650573730466,0.060151,3.7670135498046875e-05,0.0001327991485595703
0.00011730194091796875,0.06393575668334961,0.002638228820800781,0.077376,3.910064697265625e-05,0.00012946128845214844
8.797645568847656e-05,0.04578375816345215,0.005643425338745123,0.076482,3.790855407714844e-05,0.0001239776611328125
0.00013136863708496094,0.04598426818847656,0.005560666381835944,0.081588,3.147125244140625e-05,0.00010943412780761719
7.796287536621094e-05,0.055139780044555664,0.006950112243652343,0.065429,3.4332275390625e-05,0.00011372566223144531
0.00014257431030273438,0.04094696044921875,0.0034358772735595677,0.066277,3.838539123535156e-05,0.00017499923706054688
8.296966552734375e-05,0.032810211181640625,0.00634458135986328,0.063431,4.4345855712890625e-05,0.00013780593872070312
0.0001246929168701172,0.049852609634399414,0.006573432662963868,0.064497,3.4809112548828125e-05,0.00013184547424316406
7.128715515136719e-05,0.05544161796569824,0.003242523239135743,0.057677,2.765655517578125e-05,0.00011038780212402344
6.580352783203125e-05,0.05588531494140625,0.008340120300292964,0.072191,2.5987625122070312e-05,9.369850158691406e-05
5.9604644775390625e-05,0.060132741928100586,0.00885713078308105,0.070207,4.100799560546875e-05,0.00013399124145507812
8.177757263183594e-05,0.03453326225280762,0.001780938003540039,0.075877,2.9325485229492188e-05,0.00011229515075683594
0.00010538101196289062,0.06674742698669434,0.006059836044311526,0.061235,3.910064697265625e-05,0.00012445449829101562
0.00010156631469726562,0.06574034690856934,0.0036395863952636692,0.071231,3.457069396972656e-05,0.00012803077697753906
8.821487426757812e-05,0.05699896812438965,0.0037821285400390647,0.077984,3.790855407714844e-05,0.00012946128845214844
8.034706115722656e-05,0.06279420852661133,0.004971871047973628,0.065544,3.1948089599609375e-05,0.00011110305786132812
4.9591064453125e-05,0.07090306282043457,0.0019126469879150385,0.058747,3.4809112548828125e-05,0.00011515617370605469
9.799003601074219e-05,0.03694748878479004,0.0023521097259521506,0.059667,2.9325485229492188e-05,0.00010323524475097656
8.368492126464844e-05,0.04318523406982422,0.017392914093017575,0.058562,5.1021575927734375e-05,0.00017595291137695312
9.870529174804688e-05,0.056437015533447266,0.0028563941955566385,0.061725,3.695487976074219e-05,0.00012302398681640625
0.00011229515075683594,0.07839512825012207,0.006565708679199214,0.076506,2.9087066650390625e-05,0.00010061264038085938
9.632110595703125e-05,0.04656267166137695,0.007458329238891601,0.108585,3.457069396972656e-05,0.000125885009765625
0.00010013580322265625,0.02153754234313965,0.0061687134704589835,0.096429,3.0517578125e-05,0.00010800361633300781
0.00010466575622558594,0.029123783111572266,0.003735581329345705,0.085422,5.2928924560546875e-05,0.00010347366333007812
9.059906005859375e-05,0.05173206329345703,0.008910240768432616,0.061176,3.62396240234375e-05,0.00011157989501953125
8.869171142578125e-05,0.047186851501464844,0.009992201736450199,0.068422,2.3365020751953125e-05,8.344650268554688e-05
0.00016546249389648438,0.08656644821166992,0.0008154295043945325,0.060667,3.170967102050781e-05,0.00011610984802246094
0.00012254714965820312,0.08471274375915527,0.005376389907836912,0.079251,4.0531158447265625e-05,0.00012493133544921875
0.00010824203491210938,0.0939333438873291,0.006515539321899411,0.05884,3.24249267578125e-05,0.00013208389282226562
7.224082946777344e-05,0.09488129615783691,0.0026187816009521497,0.079664,3.743171691894531e-05,0.0001316070556640625
9.751319885253906e-05,0.05306744575500488,0.007083279907226556,0.064963,2.956390380859375e-05,0.00010156631469726562
6.318092346191406e-05,0.06223320960998535,0.003489639770507813,0.062888,3.600120544433594e-05,0.00013256072998046875
0.00010251998901367188,0.04015755653381348,0.00828865982055664,0.05849,3.4809112548828125e-05,0.00012254714965820312
0.00010132789611816406,0.06763625144958496,0.003278401550292964,0.077741,2.8133392333984375e-05,9.393692016601562e-05
8.988380432128906e-05,0.06923341751098633,0.0034999639282226602,0.077899,3.409385681152344e-05,0.00012636184692382812
0.00011849403381347656,0.04560422897338867,0.01828080546569824,0.079153,3.170967102050781e-05,0.00013327598571777344
8.916854858398438e-05,0.07115888595581055,0.01027906855773926,0.057433,3.9577484130859375e-05,0.00013375282287597656
0.00011563301086425781,0.06069540977478027,0.006076708847045892,0.064144,3.4809112548828125e-05,0.00011730194091796875
0.000110626220703125,0.05916762351989746,0.01594704969787597,0.076716,3.3855438232421875e-05,0.00010561943054199219
0.00010204315185546875,0.0639505386352539,0.0014617523345947236,0.074409,3.719329833984375e-05,0.00011968612670898438
5.9604644775390625e-05,0.040639638900756836,0.005305398300170898,0.061772,4.1484832763671875e-05,9.918212890625e-05
0.0001537799835205078,0.03809809684753418,0.011330631820678713,0.072808,3.0517578125e-05,0.00012159347534179688
0.00011682510375976562,0.055032968521118164,0.005252914230346677,0.061608,4.100799560546875e-05,0.0001392364501953125
6.246566772460938e-05,0.06806254386901855,0.00761469261169434,0.076955,4.124641418457031e-05,0.00014448165893554688
0.0001246929168701172,0.050538063049316406,0.0010014479675292953,0.068746,3.743171691894531e-05,0.00012731552124023438
6.937980651855469e-05,0.0958712100982666,0.008928541885375979,0.068964,3.910064697265625e-05,0.00013113021850585938
8.96453857421875e-05,0.09787249565124512,0.011036148880004884,0.058877,3.361701965332031e-05,0.00010275840759277344
0.00010180473327636719,0.05920815467834473,0.005303129104614258,0.061646,3.170967102050781e-05,9.250640869140625e-05
9.584426879882812e-05,0.05382084846496582,0.002789197402954101,0.062244,4.410743713378906e-05,0.00014209747314453125
0.0001227855682373047,0.06875205039978027,0.011768403259277346,0.061984,3.790855407714844e-05,0.00013017654418945312
0.00010800361633300781,0.04099225997924805,0.007596500595092773,0.059767,3.170967102050781e-05,0.00010180473327636719
9.250640869140625e-05,0.056177616119384766,0.0030436293182373036,0.061044,2.9087066650390625e-05,0.00012731552124023438
8.344650268554688e-05,0.044074296951293945,0.004914733871459964,0.062691,4.482269287109375e-05,0.0001671314239501953
7.963180541992188e-05,0.06183266639709473,0.0033805382385253963,0.062536,3.337860107421875e-05,0.00012612342834472656
9.34600830078125e-05,0.034177541732788086,0.005974633453369141,0.072477,3.314018249511719e-05,0.00010895729064941406
7.581710815429688e-05,0.03602409362792969,0.00828245419311524,0.076287,4.8160552978515625e-05,0.00017571449279785156
7.653236389160156e-05,0.03840208053588867,0.007276262725830082,0.070586,6.580352783203125e-05,0.0001671314239501953
8.511543273925781e-05,0.06114315986633301,0.0010614387969970634,0.064852,3.910064697265625e-05,0.00014662742614746094
7.414817810058594e-05,0.07072114944458008,0.002818276184082036,0.074457,3.1948089599609375e-05,0.00012612342834472656
0.00010585784912109375,0.06514549255371094,0.0027816786804199245,0.085921,3.62396240234375e-05,0.00015926361083984375
0.00010943412780761719,0.059515953063964844,0.008865539718627927,0.070149,2.9802322387695312e-05,9.918212890625e-05
9.083747863769531e-05,0.0628201961517334,0.00954778700256348,0.079621,3.910064697265625e-05,0.00011968612670898438
7.843971252441406e-05,0.07622671127319336,0.003997076751708989,0.062773,3.123283386230469e-05,0.00010561943054199219
9.131431579589844e-05,0.06083559989929199,0.007302843688964847,0.064176,3.552436828613281e-05,0.00012302398681640625
9.107589721679688e-05,0.032525062561035156,0.0045274245300293,0.059971,3.814697265625e-05,0.0001266002655029297
8.463859558105469e-05,0.044472455978393555,0.00854404998779297,0.071865,3.790855407714844e-05,0.00011658668518066406
0.0001392364501953125,0.04795408248901367,0.017458436431884772,0.066185,3.409385681152344e-05,0.00011467933654785156
0.0001087188720703125,0.05468034744262695,0.009285094558715817,0.060588,2.7894973754882812e-05,9.393692016601562e-05
0.00010967254638671875,0.05534863471984863,0.021949026733398436,0.061919,3.790855407714844e-05,0.00012969970703125
9.72747802734375e-05,0.08228516578674316,0.009190768310546875,0.060828,3.0517578125e-05,9.799003601074219e-05
0.00010633468627929688,0.06815505027770996,0.008795939239501949,0.065141,3.719329833984375e-05,0.00011754035949707031
9.393692016601562e-05,0.04679727554321289,0.002508262405395506,0.060115,4.00543212890625e-05,0.0001404285430908203
9.632110595703125e-05,0.054793357849121094,0.00883924131774902,0.071746,5.435943603515625e-05,0.00019097328186035156
9.489059448242188e-05,0.04433321952819824,0.0025498685607910215,0.069474,3.647804260253906e-05,0.00012183189392089844
0.00011324882507324219,0.06367182731628418,0.00836893339538574,0.058471,3.504753112792969e-05,0.00011444091796875
0.00010085105895996094,0.05752372741699219,0.005757627136230473,0.069143,3.266334533691406e-05,0.00011157989501953125
0.00010585784912109375,0.04839205741882324,0.002443140258789063,0.05851,3.5762786865234375e-05,0.00012159347534179688
7.271766662597656e-05,0.03603005409240723,0.009432295089721682,0.060694,3.075599670410156e-05,0.00011992454528808594
9.846687316894531e-05,0.046028852462768555,0.009453177825927736,0.067258,4.029273986816406e-05,0.0001251697540283203
0.0007202625274658203,0.047411441802978516,0.009820455734252928,0.064708,2.9802322387695312e-05,0.00011372566223144531
0.00010776519775390625,0.04447150230407715,0.020433653488159176,0.083735,2.3126602172851562e-05,7.462501525878906e-05
7.939338684082031e-05,0.06048989295959473,0.001015002563476565,0.058397,3.457069396972656e-05,0.00011491775512695312
9.703636169433594e-05,0.047357797622680664,0.001603591018676756,0.074394,3.314018249511719e-05,0.00012135505676269531
0.00012421607971191406,0.05971407890319824,0.003244313888549802,0.06507,4.00543212890625e-05,0.0001380443572998047
0.00010657310485839844,0.043532371520996094,0.009204085617065427,0.06772,3.504753112792969e-05,0.0001266002655029297
8.368492126464844e-05,0.054587602615356445,0.005245738647460939,0.060327,3.790855407714844e-05,0.00012421607971191406
0.00010061264038085938,0.07084250450134277,0.010083566299438476,0.077834,2.7179718017578125e-05,9.5367431640625e-05
0.00010609626770019531,0.057929277420043945,0.0074009805755615166,0.063617,3.409385681152344e-05,0.00010800361633300781
8.320808410644531e-05,0.06237387657165527,0.007764879943847655,0.084773,4.076957702636719e-05,0.0001437664031982422
0.00010466575622558594,0.07151436805725098,0.008718256729125975,0.065207,3.4332275390625e-05,0.0001277923583984375
9.34600830078125e-05,0.04079556465148926,0.008650095993041992,0.072144,3.552436828613281e-05,0.00011563301086425781
0.00010418891906738281,0.06568288803100586,0.015142329208374022,0.057783,3.600120544433594e-05,0.00011539459228515625
0.00010180473327636719,0.028440237045288086,0.0044208513946533134,0.063728,3.504753112792969e-05,0.00012493133544921875
7.724761962890625e-05,0.03298783302307129,0.006617154983520508,0.061896,3.0279159545898438e-05,0.00011157989501953125
8.463859558105469e-05,0.043759822845458984,0.011565759246826166,0.064907,3.361701965332031e-05,0.00012564659118652344
8.0108642578125e-05,0.0587773323059082,0.008613712524414063,0.069826,3.0279159545898438e-05,0.00010514259338378906
8.106231689453125e-05,0.06458568572998047,0.009620502059936517,0.064907,5.53131103515625e-05,0.0001976490020751953
8.249282836914062e-05,0.06374835968017578,0.007340101791381837,0.062749,4.124641418457031e-05,0.0001323223114013672
0.00011944770812988281,0.06008172035217285,0.007268000411987302,0.0592,3.6716461181640625e-05,0.0001323223114013672
0.00012254714965820312,0.06570935249328613,0.0028832228698730533,0.075371,2.86102294921875e-05,9.34600830078125e-05
0.0001049041748046875,0.04575467109680176,0.013210105895996097,0.075,3.981590270996094e-05,0.0001285076141357422
6.29425048828125e-05,0.05639147758483887,0.005085728347778318,0.070662,3.600120544433594e-05,0.00011897087097167969
0.0001010894775390625,0.05867362022399902,0.0010083826904296878,0.073712,3.695487976074219e-05,0.00013208389282226562
8.177757263183594e-05,0.049866676330566406,0.0031716447601318337,0.066124,3.814697265625e-05,0.0001239776611328125
0.00011134147644042969,0.055359840393066406,0.009948847534179683,0.072523,3.266334533691406e-05,0.0001277923583984375
8.0108642578125e-05,0.05246901512145996,0.003216274871826172,0.07936,3.147125244140625e-05,0.00010704994201660156
8.726119995117188e-05,0.04828238487243652,0.009782284957885745,0.073293,4.553794860839844e-05,0.0001251697540283203
0.00010800361633300781,0.0819852352142334,0.011102372161865229,0.062908,3.0994415283203125e-05,0.000102996826171875
9.799003601074219e-05,0.055205583572387695,0.0017712045135497984,0.078506,3.457069396972656e-05,0.00011134147644042969
7.891654968261719e-05,0.06789064407348633,0.0009007827758789055,0.085175,3.123283386230469e-05,0.00011014938354492188
9.870529174804688e-05,0.03234291076660156,0.01668092189025879,0.060298,3.075599670410156e-05,0.00011205673217773438
6.961822509765625e-05,0.03528237342834473,0.01096995422363281,0.06203,2.8371810913085938e-05,0.00010132789611816406
0.00011944770812988281,0.032891273498535156,0.019022949401855463,0.069458,2.6702880859375e-05,8.96453857421875e-05
6.771087646484375e-05,0.044153451919555664,0.006945529205322265,0.061668,3.8623809814453125e-05,9.417533874511719e-05
9.679794311523438e-05,0.04398536682128906,0.0013399870910644554,0.056621,3.886222839355469e-05,0.00011491775512695312
0.00015473365783691406,0.038326263427734375,0.0029549280090332003,0.062933,3.62396240234375e-05,0.00012993812561035156
0.00010132789611816406,0.052472591400146484,0.008698511428833003,0.06868,3.4332275390625e-05,0.00013327598571777344
7.05718994140625e-05,0.050292015075683594,0.009321229080200194,0.062196,3.4332275390625e-05,0.00011229515075683594
0.00010156631469726562,0.05694317817687988,0.00841881349182129,0.069674,2.765655517578125e-05,9.822845458984375e-05
7.319450378417969e-05,0.05506443977355957,0.005019505996704102,0.06923,3.647804260253906e-05,0.00012636184692382812
8.273124694824219e-05,0.02657341957092285,0.0048758985137939415,0.074965,3.743171691894531e-05,0.00011944770812988281
5.9604644775390625e-05,0.03316950798034668,0.0028988605346679658,0.072841,3.552436828613281e-05,0.0001227855682373047
8.726119995117188e-05,0.02622246742248535,0.021304188278198244,0.073322,4.1961669921875e-05,0.00013637542724609375
0.00012350082397460938,0.04985213279724121,0.023181633697509765,0.072089,3.814697265625e-05,0.00013327598571777344
0.0001232624053955078,0.03596067428588867,0.01637194450378418,0.073545,4.124641418457031e-05,0.00013017654418945312
0.00011229515075683594,0.05098152160644531,0.011164213943481452,0.06445,3.0517578125e-05,0.00010085105895996094
0.00011301040649414062,0.04857897758483887,0.0063823190612792985,0.073558,4.124641418457031e-05,0.00014019012451171875
0.0001010894775390625,0.044193267822265625,0.014477288391113279,0.059998,3.933906555175781e-05,0.00013256072998046875
8.916854858398438e-05,0.06762456893920898,0.0014214879913330147,0.070708,3.600120544433594e-05,0.000118255615234375
0.0001049041748046875,0.06552696228027344,0.0027296803894042987,0.063081,3.075599670410156e-05,0.00010609626770019531
6.794929504394531e-05,0.06263351440429688,0.0055713578796386665,0.076715,3.528594970703125e-05,0.00011086463928222656
6.914138793945312e-05,0.04716634750366211,0.007191143554687501,0.085506,3.147125244140625e-05,0.00010633468627929688
9.822845458984375e-05,0.01995992660522461,0.003249970336914057,0.070429,3.743171691894531e-05,0.0001308917999267578
0.00011110305786132812,0.05260419845581055,0.014687179626464847,0.059111,4.482269287109375e-05,0.0001366138458251953
0.0001361370086669922,0.07297182083129883,0.012035050064086908,0.066794,2.9325485229492188e-05,0.00010037422180175781
6.103515625e-05,0.03929948806762695,0.004608855972290035,0.078115,4.4345855712890625e-05,0.00013208389282226562
0.00011086463928222656,0.046216487884521484,0.005964311614990239,0.100059,3.3855438232421875e-05,0.00012373924255371094
0.0001068115234375,0.0524897575378418,0.01524061911010742,0.063376,2.8133392333984375e-05,9.703636169433594e-05
0.00010633468627929688,0.0615229606628418,0.017084974655151366,0.064041,3.933906555175781e-05,0.00012683868408203125
6.079673767089844e-05,0.053566694259643555,0.013180056457519532,0.06762,2.9802322387695312e-05,0.0001125335693359375
7.987022399902344e-05,0.08805274963378906,0.011026457229614262,0.098159,5.5789947509765625e-05,0.00016880035400390625
7.724761962890625e-05,0.07138943672180176,0.006555080368041991,0.075948,3.0040740966796875e-05,0.00010180473327636719
6.914138793945312e-05,0.03773903846740723,0.0014252190704345663,0.068013,3.838539123535156e-05,0.00011730194091796875
8.058547973632812e-05,0.037636518478393555,0.00894552325439453,0.073533,3.266334533691406e-05,0.00011348724365234375
8.130073547363281e-05,0.018056154251098633,0.01656881237792969,0.081467,3.314018249511719e-05,0.00010442733764648438
7.200241088867188e-05,0.06781744956970215,0.005081102630615231,0.063253,3.147125244140625e-05,0.0001201629638671875
5.364418029785156e-05,0.07195520401000977,0.00699841200256348,0.060686,3.910064697265625e-05,0.00013589859008789062
9.72747802734375e-05,0.057872772216796875,0.010841899780273431,0.077146,2.7894973754882812e-05,9.560585021972656e-05
0.00013589859008789062,0.07966327667236328,0.008270719161987301,0.057709,2.9087066650390625e-05,0.00010919570922851562
0.00013709068298339844,0.06655740737915039,0.007201546844482425,0.061741,3.62396240234375e-05,0.0001239776611328125
0.00011229515075683594,0.04550957679748535,0.00581749734497071,0.063229,3.075599670410156e-05,0.00011229515075683594
9.202957153320312e-05,0.05017232894897461,0.009422703628540044,0.078245,3.5762786865234375e-05,0.00011992454528808594
7.605552673339844e-05,0.06013631820678711,0.010973820602416987,0.066738,2.47955322265625e-05,9.655952453613281e-05
0.00010943412780761719,0.05836629867553711,0.01158034544372559,0.062621,3.910064697265625e-05,0.00011682510375976562
0.00010418891906738281,0.08826208114624023,0.00616031343078613,0.071634,3.933906555175781e-05,0.00011682510375976562
7.987022399902344e-05,0.06367039680480957,0.009660712585449219,0.07689,4.267692565917969e-05,0.0001373291015625
9.441375732421875e-05,0.07318568229675293,0.007736248565673828,0.063374,3.075599670410156e-05,0.00010609626770019531
0.00011610984802246094,0.0555572509765625,0.003240711822509762,0.06786,2.9325485229492188e-05,0.00010514259338378906
9.131431579589844e-05,0.039011240005493164,0.011273299224853511,0.073217,4.029273986816406e-05,0.00012826919555664062
7.05718994140625e-05,0.04789304733276367,0.0032376223602294946,0.058071,2.9802322387695312e-05,0.00010037422180175781
9.393692016601562e-05,0.031845808029174805,0.010519555847167975,0.075108,2.8848648071289062e-05,9.322166442871094e-05
9.894371032714844e-05,0.05469870567321777,0.005615750274658202,0.06604,3.695487976074219e-05,0.00011539459228515625
8.916854858398438e-05,0.05396533012390137,0.0036537153472900458,0.063201,3.0994415283203125e-05,0.00011849403381347656
0.00010800361633300781,0.055437564849853516,0.004453211364746093,0.068315,3.314018249511719e-05,0.00012183189392089844
0.00010251998901367188,0.050394296646118164,0.007024377487182619,0.059827,3.147125244140625e-05,0.00011587142944335938
7.915496826171875e-05,0.05402088165283203,0.004268781188964843,0.058421,3.7670135498046875e-05,0.00011467933654785156
8.726119995117188e-05,0.06041526794433594,0.006764290237426751,0.066975,2.7894973754882812e-05,0.00010800361633300781
9.393692016601562e-05,0.049237728118896484,0.017504939559936525,0.071671,5.316734313964844e-05,0.0001773834228515625
8.0108642578125e-05,0.07159185409545898,0.00557218649291992,0.066651,3.9577484130859375e-05,0.00016117095947265625
9.465217590332031e-05,0.04309344291687012,0.00440321647644043,0.07188,2.7894973754882812e-05,0.00011229515075683594
0.00010466575622558594,0.04079580307006836,0.0036481004486084018,0.059874,3.457069396972656e-05,0.00011181831359863281
8.797645568847656e-05,0.05446004867553711,0.004252960083007809,0.066153,4.8160552978515625e-05,0.00017571449279785156
0.0001010894775390625,0.06541991233825684,0.002769280441284175,0.073842,3.647804260253906e-05,0.00015664100646972656
7.653236389160156e-05,0.058762550354003906,0.011810168609619143,0.074515,2.9325485229492188e-05,9.870529174804688e-05
6.389617919921875e-05,0.07044696807861328,0.018869453659057615,0.061135,3.504753112792969e-05,0.00012111663818359375
0.00010895729064941406,0.06070208549499512,0.007666982772827145,0.058472,3.24249267578125e-05,0.00010752677917480469
8.559226989746094e-05,0.025855302810668945,0.001144653198242182,0.068403,3.3855438232421875e-05,0.00011992454528808594
9.751319885253906e-05,0.03522849082946777,0.023620407684326175,0.067867,3.504753112792969e-05,0.0001266002655029297
0.00010657310485839844,0.05932760238647461,0.005426962921142572,0.074953,3.504753112792969e-05,0.00012373924255371094
6.079673767089844e-05,0.05837368965148926,0.006719688369750981,0.068823,2.7418136596679688e-05,9.012222290039062e-05
7.581710815429688e-05,0.07051897048950195,0.006619598953247069,0.061308,3.600120544433594e-05,0.00012159347534179688
6.890296936035156e-05,0.08607745170593262,0.012111533081054685,0.063738,3.409385681152344e-05,0.00011491775512695312
6.103515625e-05,0.08499979972839355,0.0066892614746093815,0.06896,3.647804260253906e-05,0.00010275840759277344
8.797645568847656e-05,0.058747053146362305,0.0056740437774658176,0.065847,3.170967102050781e-05,0.00012254714965820312
7.796287536621094e-05,0.06134486198425293,0.005680856613159181,0.060646,2.5272369384765625e-05,8.463859558105469e-05
0.00011897087097167969,0.06978392601013184,0.008274825164794927,0.078078,2.5987625122070312e-05,8.654594421386719e-05
0.00011348724365234375,0.03507065773010254,0.0011158574676513738,0.06939,3.147125244140625e-05,0.0001246929168701172
8.630752563476562e-05,0.03505539894104004,0.007067516891479497,0.069683,4.2438507080078125e-05,0.00014495849609375
7.772445678710938e-05,0.0378270149230957,0.005744392074584964,0.062136,2.9087066650390625e-05,0.00010609626770019531
9.489059448242188e-05,0.04306674003601074,0.019189239044189454,0.067855,4.792213439941406e-05,0.000171661376953125
0.0001049041748046875,0.057302236557006836,0.002377126861572265,0.067274,3.337860107421875e-05,0.00012421607971191406
7.677078247070312e-05,0.0712730884552002,0.007771709320068362,0.058903,3.361701965332031e-05,0.00012993812561035156
0.00012254714965820312,0.05714607238769531,0.005242930068969726,0.080485,2.6464462280273438e-05,9.369850158691406e-05
9.512901306152344e-05,0.09903979301452637,0.009862894607543943,0.066499,3.600120544433594e-05,0.00013399124145507812
7.43865966796875e-05,0.05515933036804199,0.006155359832763677,0.070058,3.719329833984375e-05,0.00011754035949707031
0.00011754035949707031,0.06906723976135254,0.008884969085693362,0.062581,3.62396240234375e-05,0.0001285076141357422
9.584426879882812e-05,0.053682565689086914,0.011569226943969724,0.072938,3.981590270996094e-05,0.000141143798828125
8.20159912109375e-05,0.061887502670288086,0.007971810180664063,0.063693,2.9325485229492188e-05,9.584426879882812e-05
0.00011754035949707031,0.0712130069732666,0.00541808018493653,0.068377,2.9087066650390625e-05,9.369850158691406e-05
8.702278137207031e-05,0.07265233993530273,0.0016494919891357485,0.062688,3.4332275390625e-05,0.00011420249938964844
9.489059448242188e-05,0.06654930114746094,0.016864628234863288,0.063409,2.9325485229492188e-05,0.00011086463928222656
7.82012939453125e-05,0.07573556900024414,0.003050451110839847,0.070351,2.9087066650390625e-05,0.00010561943054199219
8.058547973632812e-05,0.09161615371704102,0.012578729141235354,0.074862,4.124641418457031e-05,0.00012922286987304688
0.00010561943054199219,0.07395291328430176,0.007710352355957031,0.067093,3.933906555175781e-05,0.00013899803161621094
0.00011706352233886719,0.043354034423828125,0.004516291183471681,0.062131,3.600120544433594e-05,0.0001304149627685547
0.0001010894775390625,0.04873251914978027,0.00908007604980468,0.065976,3.266334533691406e-05,0.00010848045349121094
0.00010561943054199219,0.06779336929321289,0.012757538024902343,0.063833,3.552436828613281e-05,0.0001201629638671875
0.00011873245239257812,0.05717158317565918,0.009776135772705072,0.072206,3.266334533691406e-05,0.00011992454528808594
9.72747802734375e-05,0.06686806678771973,0.006307385253906256,0.065325,2.8133392333984375e-05,9.369850158691406e-05
0.00010800361633300781,0.05919313430786133,0.00552896282958984,0.070497,3.170967102050781e-05,0.00012087821960449219
6.723403930664062e-05,0.03578686714172363,0.003174532516479492,0.071867,4.100799560546875e-05,0.00013589859008789062
6.389617919921875e-05,0.06008100509643555,0.02099873347473144,0.064198,3.886222839355469e-05,0.00010967254638671875
9.250640869140625e-05,0.06922674179077148,0.004038389846801757,0.056853,3.0040740966796875e-05,9.393692016601562e-05
0.00012087821960449219,0.05883288383483887,0.0008752626800537094,0.059185,3.314018249511719e-05,0.000118255615234375
8.797645568847656e-05,0.07840943336486816,0.01673598838806152,0.076865,3.0517578125e-05,0.00011014938354492188
8.797645568847656e-05,0.07689714431762695,0.011181390731811527,0.081382,2.9802322387695312e-05,0.00010919570922851562
7.033348083496094e-05,0.03225088119506836,0.015207111404418952,0.074552,3.886222839355469e-05,0.0001583099365234375
0.00011205673217773438,0.028153419494628906,0.014981247390747077,0.083586,4.3392181396484375e-05,0.00013780593872070312
7.009506225585938e-05,0.04835963249206543,0.010298917160034185,0.07089,3.1948089599609375e-05,0.00011944770812988281
5.841255187988281e-05,0.0718679428100586,0.0028056071929931647,0.066357,3.147125244140625e-05,0.00012183189392089844
6.175041198730469e-05,0.06070852279663086,0.010502094512939458,0.072819,2.7179718017578125e-05,9.655952453613281e-05
8.20159912109375e-05,0.07943010330200195,0.0055905994415283156,0.064725,2.6226043701171875e-05,0.00010991096496582031
0.00010156631469726562,0.040857553482055664,0.010506973663330081,0.059909,4.0531158447265625e-05,0.0001461505889892578
7.200241088867188e-05,0.03845477104187012,0.0016605987854003967,0.063493,3.337860107421875e-05,0.00010752677917480469
8.0108642578125e-05,0.02772235870361328,0.008865617263793951,0.070487,5.245208740234375e-05,0.00017642974853515625
8.749961853027344e-05,0.05652141571044922,0.012181924423217777,0.065466,2.5987625122070312e-05,9.655952453613281e-05
0.00010824203491210938,0.03572845458984375,0.004603417449951172,0.072144,3.528594970703125e-05,0.0001468658447265625
0.00012087821960449219,0.030693531036376953,0.006612628326416015,0.078015,5.0067901611328125e-05,0.00015044212341308594
8.630752563476562e-05,0.032050132751464844,0.0030538846435546885,0.073406,4.7206878662109375e-05,0.00016260147094726562
7.128715515136719e-05,0.04039263725280762,0.007166597640991215,0.066062,3.409385681152344e-05,0.00012063980102539062
7.772445678710938e-05,0.05383014678955078,0.007215737396240235,0.071769,2.6941299438476562e-05,0.00010967254638671875
9.179115295410156e-05,0.03363990783691406,0.0026850588684081966,0.062562,5.0067901611328125e-05,0.0001380443572998047
9.775161743164062e-05,0.049079179763793945,0.006688185119628903,0.07835,4.4345855712890625e-05,0.00015425682067871094
7.200241088867188e-05,0.04458260536193848,0.012186710464477536,0.062038,3.123283386230469e-05,0.00010609626770019531
0.00011658668518066406,0.06125950813293457,0.0013016516265869083,0.066419,3.4809112548828125e-05,0.00011754035949707031
8.153915405273438e-05,0.04139065742492676,0.008536460800170897,0.06733,3.695487976074219e-05,0.00011515617370605469
7.748603820800781e-05,0.05534863471984863,0.001502761138916009,0.076411,3.4809112548828125e-05,0.0001239776611328125
7.200241088867188e-05,0.057274818420410156,0.0034491626129150438,0.063314,3.886222839355469e-05,9.822845458984375e-05
8.320808410644531e-05,0.057373046875,0.004846431488037109,0.078056,3.600120544433594e-05,0.00011777877807617188
8.630752563476562e-05,0.07065463066101074,0.010596009246826174,0.069783,3.695487976074219e-05,0.0001246929168701172
0.00012063980102539062,0.0713045597076416,0.011919970855712891,0.06039,3.719329833984375e-05,0.0001201629638671875
8.654594421386719e-05,0.0725395679473877,0.009238220703124994,0.070138,3.62396240234375e-05,0.00011897087097167969
0.0001087188720703125,0.07299327850341797,0.001779547439575202,0.064214,3.314018249511719e-05,0.00012087821960449219
0.00011372566223144531,0.050908803939819336,0.016280017379760744,0.070671,3.0279159545898438e-05,0.00010418891906738281
0.00010251998901367188,0.02584552764892578,0.0020075696563720685,0.063265,2.5033950805664062e-05,9.918212890625e-05
8.034706115722656e-05,0.02796792984008789,0.00948586856079102,0.062538,3.910064697265625e-05,0.00013589859008789062
0.000102996826171875,0.03557705879211426,0.02253546487426758,0.059584,4.315376281738281e-05,0.000110626220703125
7.987022399902344e-05,0.0457613468170166,0.0066907817993164045,0.058984,3.2901763916015625e-05,0.00011515617370605469
7.772445678710938e-05,0.04290485382080078,0.013742498672485351,0.071562,3.170967102050781e-05,0.00010657310485839844
6.270408630371094e-05,0.042752981185913086,0.009024985946655267,0.072636,3.910064697265625e-05,0.00012063980102539062
8.678436279296875e-05,0.06199526786804199,0.005745507156372065,0.066363,3.790855407714844e-05,0.00013518333435058594
7.43865966796875e-05,0.053804874420166016,0.003741852325439457,0.082631,3.2901763916015625e-05,0.00012803077697753906
6.556510925292969e-05,0.0703592300415039,0.0030943048553466745,0.067917,3.2901763916015625e-05,0.00012373924255371094
7.557868957519531e-05,0.07401609420776367,0.013113900543212889,0.074699,3.409385681152344e-05,0.00011539459228515625
5.3882598876953125e-05,0.07124209403991699,0.001697644454956057,0.073918,3.695487976074219e-05,0.00012040138244628906
6.866455078125e-05,0.06645417213439941,0.005099260406494138,0.06142,3.6716461181640625e-05,0.00012493133544921875
7.319450378417969e-05,0.08762836456298828,0.009750311859130861,0.066217,3.24249267578125e-05,0.00012540817260742188
9.34600830078125e-05,0.08562827110290527,0.009602556945800783,0.065773,4.601478576660156e-05,0.0001475811004638672
7.05718994140625e-05,0.0970757007598877,0.006397321701049799,0.068875,3.647804260253906e-05,0.000125885009765625
7.486343383789062e-05,0.11041855812072754,0.005051971984863277,0.068874,3.1948089599609375e-05,0.00011515617370605469
0.0001327991485595703,0.07538652420043945,0.004634430740356452,0.068752,3.6716461181640625e-05,0.00011610984802246094
0.00010752677917480469,0.04565024375915527,0.007983824829101566,0.072821,2.5272369384765625e-05,9.894371032714844e-05
0.00012493133544921875,0.07069253921508789,0.005378704879760748,0.068877,5.221366882324219e-05,0.00016736984252929688
0.00010418891906738281,0.03943037986755371,0.007310539459228521,0.064576,4.076957702636719e-05,0.0001442432403564453
0.00011420249938964844,0.039266109466552734,0.002037160766601556,0.065462,3.3855438232421875e-05,0.00011873245239257812
0.00012063980102539062,0.07196664810180664,0.005676240600585941,0.077261,3.2901763916015625e-05,0.00011587142944335938
0.00011038780212402344,0.02603769302368164,0.0028040384979248073,0.062428,6.67572021484375e-05,0.00020074844360351562
0.00011157989501953125,0.03350043296813965,0.006007511306762692,0.070774,2.9087066650390625e-05,0.00010967254638671875
7.748603820800781e-05,0.04499959945678711,0.013243707199096677,0.072355,4.1961669921875e-05,0.00014019012451171875
6.341934204101562e-05,0.03194284439086914,0.005654109710693356,0.081681,3.147125244140625e-05,0.00010418891906738281
6.723403930664062e-05,0.04523921012878418,0.004756677658081049,0.076993,3.337860107421875e-05,0.00011587142944335938
6.0558319091796875e-05,0.06259727478027344,0.017257777969360358,0.074608,3.4809112548828125e-05,0.0001246929168701172
6.604194641113281e-05,0.04882335662841797,0.018138940307617188,0.080553,3.933906555175781e-05,0.00013065338134765625
9.179115295410156e-05,0.043834686279296875,0.002383491989135747,0.077579,3.9577484130859375e-05,0.00011563301086425781
5.698204040527344e-05,0.07274389266967773,0.024794085968017576,0.063612,2.8848648071289062e-05,9.465217590332031e-05
8.845329284667969e-05,0.04390883445739746,0.010649546966552736,0.05889,3.62396240234375e-05,0.00012731552124023438
9.036064147949219e-05,0.06310033798217773,0.007885800186157227,0.083259,4.363059997558594e-05,0.0001342296600341797
0.00011539459228515625,0.04121041297912598,0.004393079345703127,0.071157,3.4332275390625e-05,0.0001308917999267578
7.653236389160156e-05,0.04439592361450195,0.00512700588989258,0.066647,4.00543212890625e-05,0.000118255615234375
0.00010228157043457031,0.06053948402404785,0.005089009353637694,0.054328,3.5762786865234375e-05,0.00012946128845214844
0.00010275840759277344,0.052014827728271484,0.005124523025512695,0.082094,3.123283386230469e-05,0.00010800361633300781
8.606910705566406e-05,0.07512569427490234,0.0038501169433593774,0.068076,3.0040740966796875e-05,0.00012493133544921875
9.298324584960938e-05,0.0726463794708252,0.008237079498291014,0.064153,3.24249267578125e-05,0.00012040138244628906
0.00010418891906738281,0.06608128547668457,0.008542538970947262,0.060956,3.337860107421875e-05,0.00011372566223144531
8.678436279296875e-05,0.045885562896728516,0.00861483447265625,0.072478,3.528594970703125e-05,0.00012540817260742188
0.00010919570922851562,0.04528093338012695,0.0038074712219238263,0.062481,3.361701965332031e-05,0.00011515617370605469
9.655952453613281e-05,0.05283617973327637,0.0035568805389404323,0.070407,3.910064697265625e-05,0.00012230873107910156
8.940696716308594e-05,0.04203009605407715,0.0025149184722900383,0.057748,2.8848648071289062e-05,9.250640869140625e-05
8.630752563476562e-05,0.03487277030944824,0.003077271820068353,0.064574,2.86102294921875e-05,0.00011539459228515625
0.00011396408081054688,0.04422950744628906,0.011630462432861331,0.058549,4.100799560546875e-05,0.00012612342834472656
0.00010609626770019531,0.04139995574951172,0.0053002194519043005,0.071863,3.457069396972656e-05,0.00012826919555664062
8.106231689453125e-05,0.03128933906555176,0.013921103790283204,0.067897,3.7670135498046875e-05,0.0001366138458251953
8.678436279296875e-05,0.03873276710510254,0.012676380172729498,0.067309,3.457069396972656e-05,0.0001266002655029297
0.00013899803161621094,0.037184953689575195,0.005708243469238275,0.067821,3.147125244140625e-05,0.00011944770812988281
8.392333984375e-05,0.04928183555603027,0.005383292327880859,0.068814,3.981590270996094e-05,0.00013446807861328125
0.00011801719665527344,0.04958629608154297,0.003089587661743165,0.064303,3.457069396972656e-05,9.942054748535156e-05
0.00010776519775390625,0.06515359878540039,0.0022204016418456984,0.067528,3.0994415283203125e-05,0.00010395050048828125
7.796287536621094e-05,0.0475459098815918,0.017587498031616217,0.068489,4.3392181396484375e-05,0.00015306472778320312
8.034706115722656e-05,0.05576181411743164,0.009793229110717769,0.073592,3.790855407714844e-05,0.00013208389282226562
0.00010466575622558594,0.07771682739257812,0.014173962188720704,0.062624,4.00543212890625e-05,0.00013256072998046875
0.00011515617370605469,0.06567740440368652,0.009102323760986325,0.08601,3.6716461181640625e-05,0.00013518333435058594
0.00010275840759277344,0.08137369155883789,0.005829253402709955,0.086984,5.316734313964844e-05,0.00018739700317382812
0.00011658668518066406,0.06082320213317871,0.0023763180236816422,0.080302,2.6226043701171875e-05,0.00010180473327636719
0.00010704994201660156,0.046964406967163086,0.013014311126708991,0.074996,3.7670135498046875e-05,0.00013685226440429688
8.392333984375e-05,0.04885435104370117,0.004375423126220704,0.076695,3.814697265625e-05,0.0001404285430908203
9.34600830078125e-05,0.05578494071960449,0.0029259307250976557,0.072339,2.9325485229492188e-05,0.00011086463928222656
8.058547973632812e-05,0.041327714920043945,0.009824170318603512,0.069234,3.695487976074219e-05,0.0001163482666015625
9.632110595703125e-05,0.0520174503326416,0.006681830276489262,0.083186,2.8133392333984375e-05,9.369850158691406e-05
6.914138793945312e-05,0.054314613342285156,0.0025328524017333987,0.08226,2.6226043701171875e-05,0.00010657310485839844
0.0001418590545654297,0.043959856033325195,0.0030037279052734372,0.072533,2.8848648071289062e-05,0.00010156631469726562
0.0001201629638671875,0.05066037178039551,0.013261660583496093,0.084592,3.719329833984375e-05,0.00012302398681640625
8.0108642578125e-05,0.06886863708496094,0.007591801406860346,0.089523,2.9802322387695312e-05,0.000102996826171875
0.00012087821960449219,0.061368703842163086,0.009389863693237306,0.060313,2.574920654296875e-05,9.703636169433594e-05
8.749961853027344e-05,0.03934812545776367,0.004102303558349604,0.062519,3.552436828613281e-05,0.0001220703125
8.749961853027344e-05,0.04015469551086426,0.011974801956176756,0.064389,3.24249267578125e-05,0.00011301040649414062
8.96453857421875e-05,0.08092784881591797,0.0051283891601562465,0.069983,4.744529724121094e-05,0.00017333030700683594
9.584426879882812e-05,0.0516815185546875,0.004687082122802735,0.072726,3.719329833984375e-05,0.00012493133544921875
0.00010347366333007812,0.05111408233642578,0.010413171432495122,0.064327,4.363059997558594e-05,0.00014495849609375
9.226799011230469e-05,0.051700592041015625,0.003031747390747075,0.072098,2.5510787963867188e-05,9.417533874511719e-05
8.511543273925781e-05,0.05108284950256348,0.005943790008544919,0.064723,2.5987625122070312e-05,9.393692016601562e-05
6.461143493652344e-05,0.07531285285949707,0.007324047592163083,0.063322,2.8133392333984375e-05,0.00010561943054199219
9.1552734375e-05,0.06159615516662598,0.01141194940185547,0.061444,3.647804260253906e-05,0.0001373291015625
0.0001087188720703125,0.06484341621398926,0.010752344360351565,0.06401,3.0040740966796875e-05,0.00012946128845214844
0.0001125335693359375,0.06650066375732422,0.00423384829711914,0.062438,3.218650817871094e-05,0.00010752677917480469
0.00010633468627929688,0.05478620529174805,0.008531755386352535,0.066639,4.506111145019531e-05,0.00016021728515625
7.033348083496094e-05,0.06118345260620117,0.019460859481811518,0.068708,3.62396240234375e-05,0.00011491775512695312
8.869171142578125e-05,0.051564693450927734,0.005977078674316405,0.074102,2.7179718017578125e-05,0.00010156631469726562
7.843971252441406e-05,0.04819655418395996,0.005895244735717772,0.060156,4.076957702636719e-05,0.0001385211944580078
8.821487426757812e-05,0.05814647674560547,0.010095590057373052,0.06706,3.266334533691406e-05,0.00011181831359863281
7.557868957519531e-05,0.051091909408569336,0.007519049545288085,0.057054,2.4080276489257812e-05,8.96453857421875e-05
6.389617919921875e-05,0.06353473663330078,0.002257484344482419,0.089146,3.6716461181640625e-05,0.00012063980102539062
0.00010776519775390625,0.07214879989624023,0.007634092529296879,0.069892,4.076957702636719e-05,0.00013017654418945312
9.34600830078125e-05,0.051116943359375,0.011718731582641598,0.072037,3.719329833984375e-05,0.0001289844512939453
9.012222290039062e-05,0.07769465446472168,0.009378447250366212,0.062721,4.00543212890625e-05,0.00012564659118652344
9.989738464355469e-05,0.09809994697570801,0.005505731170654296,0.058657,3.24249267578125e-05,0.00010800361633300781
0.00012803077697753906,0.0549931526184082,0.006786107696533206,0.062886,3.790855407714844e-05,0.0001270771026611328
8.821487426757812e-05,0.024019956588745117,0.004934333709716798,0.068521,3.5762786865234375e-05,0.00011658668518066406
7.486343383789062e-05,0.024126529693603516,0.0014541569519043035,0.06692,3.9577484130859375e-05,0.00013637542724609375
7.104873657226562e-05,0.0420229434967041,0.0022848366394042988,0.062061,3.6716461181640625e-05,0.00012063980102539062
5.53131103515625e-05,0.04732680320739746,0.0032581730041503915,0.057684,3.170967102050781e-05,0.00011563301086425781
7.772445678710938e-05,0.04934239387512207,0.002480407394409183,0.054386,3.743171691894531e-05,0.00011491775512695312
8.869171142578125e-05,0.030963659286499023,0.007836447143554692,0.0696,3.600120544433594e-05,0.0001289844512939453
0.0001354217529296875,0.04834246635437012,0.0077994799041748025,0.059935,3.409385681152344e-05,0.00012254714965820312
8.440017700195312e-05,0.030765771865844727,0.014029632034301756,0.059435,3.337860107421875e-05,0.0001163482666015625
9.489059448242188e-05,0.05419301986694336,0.004195458282470706,0.061311,3.719329833984375e-05,0.00013327598571777344
0.00012755393981933594,0.041028499603271484,0.02115473432922363,0.068221,5.5789947509765625e-05,0.00020003318786621094
9.1552734375e-05,0.052269697189331055,0.011579748168945317,0.069309,3.5762786865234375e-05,0.00012803077697753906
8.749961853027344e-05,0.041769981384277344,0.0038188757324218725,0.09156,4.315376281738281e-05,0.00013899803161621094
8.893013000488281e-05,0.06439566612243652,0.004582337570190428,0.070175,3.62396240234375e-05,0.00011754035949707031
0.00010323524475097656,0.06613779067993164,0.010279652297973632,0.068537,3.0040740966796875e-05,0.0001125335693359375
9.846687316894531e-05,0.03881525993347168,0.0025563242340087902,0.05776,3.6716461181640625e-05,0.000118255615234375
9.72747802734375e-05,0.08068490028381348,0.007650615859985346,0.072649,3.2901763916015625e-05,0.00010943412780761719
0.00010180473327636719,0.06857657432556152,0.003534220520019532,0.067134,3.7670135498046875e-05,0.00012636184692382812
0.000102996826171875,0.05382370948791504,0.0043768717193603535,0.06161,3.075599670410156e-05,9.965896606445312e-05
9.059906005859375e-05,0.06457710266113281,0.006535756088256836,0.060349,3.314018249511719e-05,0.00011849403381347656
8.749961853027344e-05,0.05146503448486328,0.0017004554748535211,0.0657,2.9087066650390625e-05,0.0001010894775390625
0.00011134147644042969,0.030459165573120117,0.0103702241973877,0.068517,3.409385681152344e-05,0.00012564659118652344
9.584426879882812e-05,0.058927059173583984,0.014654897018432617,0.061779,3.075599670410156e-05,0.00010323524475097656
0.00011348724365234375,0.08266258239746094,0.006140947067260746,0.065063,3.647804260253906e-05,0.0001285076141357422
9.131431579589844e-05,0.06138277053833008,0.015471207717895508,0.060946,4.363059997558594e-05,0.0001556873321533203
9.131431579589844e-05,0.060526371002197266,0.008765705169677729,0.068861,4.029273986816406e-05,0.00012946128845214844
7.939338684082031e-05,0.0782167911529541,0.012399983764648431,0.064449,2.8133392333984375e-05,0.000102996826171875
6.29425048828125e-05,0.08612751960754395,0.004357693328857423,0.062235,3.790855407714844e-05,0.00012493133544921875
8.821487426757812e-05,0.06959867477416992,0.0038510212097167956,0.072534,3.147125244140625e-05,0.00012063980102539062
8.130073547363281e-05,0.04215383529663086,0.01997386770629883,0.063496,3.4809112548828125e-05,0.00012087821960449219
5.602836608886719e-05,0.05607128143310547,0.006261020462036138,0.076233,3.8623809814453125e-05,0.00013685226440429688
5.817413330078125e-05,0.057215213775634766,0.005134914764404294,0.066291,3.337860107421875e-05,0.00012493133544921875
9.369850158691406e-05,0.0621187686920166,0.0036843763275146435,0.065308,2.6941299438476562e-05,0.00011086463928222656
0.00012087821960449219,0.06872296333312988,0.011466889587402343,0.065734,3.504753112792969e-05,0.000118255615234375
7.748603820800781e-05,0.0620417594909668,0.011255107482910157,0.084716,3.6716461181640625e-05,0.0001385211944580078
8.225440979003906e-05,0.08925080299377441,0.022522165512084955,0.093576,3.0517578125e-05,0.00011587142944335938
0.00011014938354492188,0.09762811660766602,0.0007755469055175795,0.060653,3.218650817871094e-05,0.00011444091796875
0.00010442733764648438,0.06559252738952637,0.0033387604370117147,0.067236,3.266334533691406e-05,0.00011682510375976562
9.512901306152344e-05,0.07745504379272461,0.05266974304199219,0.065645,3.933906555175781e-05,0.0001316070556640625
9.918212890625e-05,0.07599258422851562,0.013848552017211913,0.082345,3.8623809814453125e-05,0.00014138221740722656
9.441375732421875e-05,0.06732320785522461,0.00990977111816406,0.058215,3.147125244140625e-05,0.00011777877807617188
0.00011992454528808594,0.054930925369262695,0.01035153852844238,0.105811,3.409385681152344e-05,0.00011682510375976562
0.00010633468627929688,0.05794477462768555,0.01713756762695312,0.071413,3.1948089599609375e-05,0.00011849403381347656
0.0001277923583984375,0.0778510570526123,0.012330115463256838,0.062123,4.267692565917969e-05,0.00016760826110839844
0.00010776519775390625,0.1071767807006836,0.009666008468627932,0.064954,3.337860107421875e-05,0.00012159347534179688
0.00010395050048828125,0.08353376388549805,0.004928738891601565,0.061838,4.1484832763671875e-05,0.00015211105346679688
0.00013709068298339844,0.05806779861450195,0.04385270684814453,0.092764,3.266334533691406e-05,0.00010728836059570312
0.00010371208190917969,0.03834104537963867,0.0018727020568847647,0.068343,3.5762786865234375e-05,0.00012540817260742188
7.915496826171875e-05,0.09330153465270996,0.007122806137084964,0.085782,3.3855438232421875e-05,0.00011563301086425781
0.00011157989501953125,0.05737185478210449,0.0058151328124999985,0.065596,2.9325485229492188e-05,0.00012683868408203125
7.939338684082031e-05,0.0730445384979248,0.006248530044555667,0.06061,3.814697265625e-05,0.0001251697540283203
9.703636169433594e-05,0.05050945281982422,0.007075405105590821,0.065941,4.1484832763671875e-05,0.00013113021850585938
7.557868957519531e-05,0.0803079605102539,0.00888649362182617,0.065389,3.62396240234375e-05,0.00012755393981933594
9.584426879882812e-05,0.07210063934326172,0.0040337863464355445,0.079973,3.528594970703125e-05,0.00012159347534179688
0.00012063980102539062,0.06943297386169434,0.007736258850097655,0.078515,2.7418136596679688e-05,9.34600830078125e-05
8.559226989746094e-05,0.05039834976196289,0.003662742568969729,0.071323,3.5762786865234375e-05,0.00011801719665527344
7.128715515136719e-05,0.05829811096191406,0.007565049652099615,0.067296,4.076957702636719e-05,0.00012874603271484375
0.00010466575622558594,0.04269838333129883,0.0022598568725585993,0.071195,3.314018249511719e-05,0.00012636184692382812
7.081031799316406e-05,0.06214404106140137,0.004835541046142582,0.059187,3.504753112792969e-05,0.0001227855682373047
0.00011610984802246094,0.04662322998046875,0.01771570672607422,0.055804,4.363059997558594e-05,0.00013899803161621094
9.894371032714844e-05,0.054912567138671875,0.005076731216430666,0.061263,3.933906555175781e-05,0.00013494491577148438
0.00012087821960449219,0.05658364295959473,0.01356642741394043,0.078708,3.409385681152344e-05,0.00010418891906738281
0.00012373924255371094,0.04297804832458496,0.00937102099609375,0.062063,6.723403930664062e-05,0.00016689300537109375
8.082389831542969e-05,0.049675941467285156,0.0035479750061035153,0.073435,3.62396240234375e-05,0.00012922286987304688
0.00013828277587890625,0.04183077812194824,0.00885405342102051,0.062955,3.170967102050781e-05,0.0001163482666015625
0.0001201629638671875,0.07795858383178711,0.00996910710144043,0.062652,3.504753112792969e-05,0.00012421607971191406
9.894371032714844e-05,0.046976566314697266,0.001215068038940434,0.067866,3.504753112792969e-05,0.0001232624053955078
9.679794311523438e-05,0.0449674129486084,0.0035374199523925814,0.062011,3.457069396972656e-05,0.00011801719665527344
9.322166442871094e-05,0.04814314842224121,0.017593765182495114,0.07033,3.8623809814453125e-05,0.00013709068298339844
9.059906005859375e-05,0.05748581886291504,0.0033147417144775426,0.067492,3.719329833984375e-05,0.00011944770812988281
9.655952453613281e-05,0.05357980728149414,0.014124760543823237,0.066738,3.647804260253906e-05,0.00012564659118652344
6.985664367675781e-05,0.06037425994873047,0.0061139783172607445,0.061672,2.8848648071289062e-05,9.512901306152344e-05
0.0001010894775390625,0.05492973327636719,0.0008091637268066373,0.061636,3.981590270996094e-05,0.00012874603271484375
0.00011515617370605469,0.06971263885498047,0.0027355942687988244,0.071579,4.100799560546875e-05,0.000152587890625
0.00010347366333007812,0.06338334083557129,0.004330146789550779,0.065125,3.170967102050781e-05,0.00010323524475097656
8.654594421386719e-05,0.030552148818969727,0.0011200402221679673,0.062779,3.24249267578125e-05,0.00012040138244628906
0.000102996826171875,0.05306649208068848,0.005619983993530267,0.066489,3.838539123535156e-05,0.0001323223114013672
7.367134094238281e-05,0.04008913040161133,0.013367647705078131,0.07619,3.2901763916015625e-05,0.00010347366333007812
9.226799011230469e-05,0.05574822425842285,0.02160762040710449,0.061399,4.38690185546875e-05,0.00015664100646972656
0.00010180473327636719,0.06730461120605469,0.006611562805175775,0.06617,3.2901763916015625e-05,0.0001354217529296875
7.915496826171875e-05,0.0672140121459961,0.02308528062438965,0.062234,3.123283386230469e-05,0.0001068115234375
0.00011658668518066406,0.05561542510986328,0.006625838012695312,0.076155,2.7179718017578125e-05,9.131431579589844e-05
9.751319885253906e-05,0.08051705360412598,0.006371414489746097,0.059805,2.9802322387695312e-05,0.00011467933654785156
8.916854858398438e-05,0.07112669944763184,0.00634373252868653,0.07032,5.2928924560546875e-05,0.00012969970703125
0.00010514259338378906,0.0491030216217041,0.029484058578491207,0.063642,3.3855438232421875e-05,0.00011968612670898438
0.00011444091796875,0.03828907012939453,0.003949088058471675,0.06929,3.62396240234375e-05,0.0001327991485595703
0.00010561943054199219,0.03221249580383301,0.01905674003601074,0.070885,3.2901763916015625e-05,0.00013375282287597656
9.083747863769531e-05,0.0582888126373291,0.006454492813110349,0.065819,3.3855438232421875e-05,0.00011181831359863281
8.082389831542969e-05,0.04539036750793457,0.016290820129394534,0.064967,3.0279159545898438e-05,0.00010180473327636719
6.67572021484375e-05,0.05983161926269531,0.007157905151367189,0.075848,4.935264587402344e-05,0.0001723766326904297
7.867813110351562e-05,0.07611799240112305,0.01818904072570801,0.069657,3.2901763916015625e-05,0.0001289844512939453
0.00011277198791503906,0.08042526245117188,0.009139779052734373,0.06654,3.266334533691406e-05,0.00010919570922851562
9.131431579589844e-05,0.10069990158081055,0.010062763519287116,0.07168,4.506111145019531e-05,0.00012111663818359375
7.43865966796875e-05,0.09172725677490234,0.009831215713500971,0.066627,3.9577484130859375e-05,0.0001316070556640625
0.00010156631469726562,0.05203747749328613,0.008805417343139652,0.073279,3.695487976074219e-05,0.00012993812561035156
9.703636169433594e-05,0.0767967700958252,0.005680636962890631,0.062591,3.0517578125e-05,0.00010657310485839844
0.00010156631469726562,0.0349431037902832,0.005313599838256841,0.063036,3.075599670410156e-05,0.00011706352233886719
0.00010085105895996094,0.040486812591552734,0.003094866699218754,0.063731,3.170967102050781e-05,0.00011181831359863281
9.703636169433594e-05,0.04487347602844238,0.007604961486816407,0.061854,4.38690185546875e-05,0.00015497207641601562
6.4849853515625e-05,0.05721688270568848,0.0036728687133789073,0.065191,3.0279159545898438e-05,0.00011110305786132812
6.008148193359375e-05,0.07451629638671875,0.0031154268493652354,0.072726,3.2901763916015625e-05,0.00012087821960449219
9.298324584960938e-05,0.08191084861755371,0.0032822773742675754,0.068095,2.6464462280273438e-05,9.34600830078125e-05
0.00010442733764648438,0.07083249092102051,0.00895897895812988,0.058055,2.956390380859375e-05,9.918212890625e-05
0.0001087188720703125,0.08771371841430664,0.0054837340545654326,0.055205,3.24249267578125e-05,0.0001246929168701172
0.0002841949462890625,0.07520341873168945,0.0033415338134765646,0.060465,3.504753112792969e-05,0.00014781951904296875
0.00011396408081054688,0.06204724311828613,0.01913308488464356,0.069834,3.1948089599609375e-05,0.000118255615234375
9.775161743164062e-05,0.054100990295410156,0.02335779287719726,0.069151,4.00543212890625e-05,0.00013256072998046875
0.00020194053649902344,0.05294346809387207,0.014213876617431634,0.065962,2.8133392333984375e-05,0.00010657310485839844
6.628036499023438e-05,0.05852866172790527,0.0020087247772216793,0.060183,3.62396240234375e-05,0.00012159347534179688
7.987022399902344e-05,0.055552005767822266,0.006707852676391603,0.059897,3.0279159545898438e-05,0.00011038780212402344
0.00011944770812988281,0.05508685111999512,0.01570184693908691,0.069719,3.4332275390625e-05,0.00012135505676269531
7.724761962890625e-05,0.0441439151763916,0.019172678710937502,0.065773,3.0994415283203125e-05,0.00010371208190917969
0.00011205673217773438,0.06316137313842773,0.011036700637817379,0.069817,2.1457672119140625e-05,7.009506225585938e-05
0.00011777877807617188,0.049828290939331055,0.003992721313476569,0.070556,3.695487976074219e-05,0.0001239776611328125
9.202957153320312e-05,0.03237581253051758,0.007783515594482426,0.064577,3.9577484130859375e-05,0.0001201629638671875
0.00010347366333007812,0.05758237838745117,0.0016192851257324226,0.068605,4.100799560546875e-05,0.00013828277587890625
0.0001068115234375,0.04255819320678711,0.0016260295715332038,0.060966,3.814697265625e-05,0.00014591217041015625
0.00011372566223144531,0.05489802360534668,0.012704121932983398,0.077765,2.8848648071289062e-05,0.00010633468627929688
0.00010466575622558594,0.0452425479888916,0.0020845263366699243,0.060312,5.2928924560546875e-05,0.00017261505126953125
0.00011706352233886719,0.04873919486999512,0.0034840850219726577,0.060764,3.9577484130859375e-05,0.0001270771026611328
7.534027099609375e-05,0.07117152214050293,0.01312721820068359,0.061823,3.1948089599609375e-05,0.00010251998901367188
9.34600830078125e-05,0.0681295394897461,0.0009343662109374956,0.071316,3.62396240234375e-05,0.00016760826110839844
0.00013518333435058594,0.05259346961975098,0.01352473175048828,0.073005,4.029273986816406e-05,0.0001304149627685547
0.00010395050048828125,0.05691409111022949,0.002836071823120123,0.069127,3.62396240234375e-05,0.00012993812561035156
8.249282836914062e-05,0.027727842330932617,0.0044968895568847644,0.076461,3.647804260253906e-05,0.0001251697540283203
7.867813110351562e-05,0.02973318099975586,0.0011907209014892645,0.06939,3.266334533691406e-05,0.000118255615234375
8.368492126464844e-05,0.04288315773010254,0.009755360092163087,0.057961,3.361701965332031e-05,0.00012159347534179688
8.940696716308594e-05,0.04369020462036133,0.004753141113281248,0.060379,2.9087066650390625e-05,0.00010180473327636719
5.936622619628906e-05,0.03875994682312012,0.011294078536987301,0.077879,4.315376281738281e-05,0.00017189979553222656
0.00012159347534179688,0.034449100494384766,0.005185284530639642,0.067988,3.8623809814453125e-05,0.00013017654418945312
9.107589721679688e-05,0.034748077392578125,0.007990867889404299,0.068562,3.314018249511719e-05,0.00012087821960449219
6.270408630371094e-05,0.04305768013000488,0.0045112827911376885,0.064061,2.6226043701171875e-05,9.393692016601562e-05
7.915496826171875e-05,0.06230354309082031,0.006096678680419923,0.066981,3.528594970703125e-05,0.0001347064971923828
0.00010514259338378906,0.07321047782897949,0.006371159423828127,0.070186,3.838539123535156e-05,0.0001380443572998047
5.817413330078125e-05,0.07938218116760254,0.008851688110351565,0.059563,3.504753112792969e-05,0.0001285076141357422
0.00010085105895996094,0.0801544189453125,0.005085589309692384,0.062554,2.956390380859375e-05,9.965896606445312e-05
0.0001246929168701172,0.03807878494262695,0.008567720504760748,0.063979,3.552436828613281e-05,0.00011992454528808594
8.678436279296875e-05,0.03797125816345215,0.008352277252197268,0.078053,3.695487976074219e-05,0.00012683868408203125
0.00010609626770019531,0.054325103759765625,0.0044197896728515595,0.060699,3.0517578125e-05,9.441375732421875e-05
0.00012421607971191406,0.04450511932373047,0.004779308380126954,0.061986,3.409385681152344e-05,0.00011801719665527344
6.890296936035156e-05,0.06830692291259766,0.006335479492187497,0.057431,4.315376281738281e-05,0.0001761913299560547
8.511543273925781e-05,0.06169891357421875,0.009029194610595703,0.063832,2.8133392333984375e-05,0.00010251998901367188
0.00011110305786132812,0.07195377349853516,0.01813164585876465,0.056537,5.6743621826171875e-05,0.00019860267639160156
9.059906005859375e-05,0.06908988952636719,0.007151258224487304,0.054556,2.86102294921875e-05,0.00010704994201660156
9.202957153320312e-05,0.06865978240966797,0.020835424728393552,0.058305,2.6702880859375e-05,9.179115295410156e-05
0.00010633468627929688,0.0491642951965332,0.020536690551757816,0.075443,4.029273986816406e-05,0.0001227855682373047
0.000152587890625,0.03663921356201172,0.0017401433105468725,0.058513,2.9087066650390625e-05,9.465217590332031e-05
5.793571472167969e-05,0.02932429313659668,0.004608503982543949,0.067603,3.218650817871094e-05,0.00010848045349121094
8.606910705566406e-05,0.040680885314941406,0.015468890655517584,0.070862,3.0994415283203125e-05,0.00010395050048828125
9.655952453613281e-05,0.04050040245056152,0.006065448623657224,0.068844,2.9087066650390625e-05,8.988380432128906e-05
7.152557373046875e-05,0.05547046661376953,0.004449335617065432,0.060756,3.933906555175781e-05,0.0001347064971923828
7.081031799316406e-05,0.04531979560852051,0.007549003494262699,0.070087,3.170967102050781e-05,0.00010347366333007812
0.00010204315185546875,0.06225252151489258,0.004547335998535157,0.068383,4.029273986816406e-05,0.00014591217041015625
0.00010132789611816406,0.05385279655456543,0.0046537655792236315,0.065679,3.337860107421875e-05,0.0001442432403564453
8.082389831542969e-05,0.02480030059814453,0.0013076116638183616,0.072142,3.695487976074219e-05,0.0001251697540283203
8.749961853027344e-05,0.04948091506958008,0.009552105667114258,0.083398,4.9114227294921875e-05,0.00016808509826660156
7.653236389160156e-05,0.06732654571533203,0.004319315597534179,0.072353,3.4332275390625e-05,0.00013136863708496094
8.606910705566406e-05,0.035421133041381836,0.002826948699951176,0.078315,3.528594970703125e-05,0.000125885009765625
8.96453857421875e-05,0.04236578941345215,0.008264675231933596,0.067479,4.9591064453125e-05,0.00013971328735351562
9.441375732421875e-05,0.03680014610290527,0.001903778900146487,0.061311,3.528594970703125e-05,0.00010824203491210938
7.200241088867188e-05,0.05562639236450195,0.007330989334106447,0.063553,3.552436828613281e-05,0.00014853477478027344
9.512901306152344e-05,0.04641151428222656,0.009661790069580081,0.069116,3.552436828613281e-05,0.00013589859008789062
8.726119995117188e-05,0.056009531021118164,0.009349102279663082,0.063128,3.24249267578125e-05,0.00011730194091796875
9.107589721679688e-05,0.06441116333007812,0.009357451416015627,0.057724,3.6716461181640625e-05,0.00013899803161621094
0.00011205673217773438,0.02141880989074707,0.003760443954467771,0.067845,3.62396240234375e-05,0.00011396408081054688
7.891654968261719e-05,0.030591249465942383,0.0015706242065429699,0.059002,3.743171691894531e-05,0.00011897087097167969
7.271766662597656e-05,0.037872314453125,0.006408066467285159,0.060846,3.5762786865234375e-05,0.0001277923583984375
6.937980651855469e-05,0.0598454475402832,0.004509510910034181,0.074238,3.24249267578125e-05,0.00013256072998046875
8.606910705566406e-05,0.04898977279663086,0.005053346130371089,0.070553,6.556510925292969e-05,0.0001671314239501953
9.775161743164062e-05,0.04941439628601074,0.02314052360534668,0.055195,2.7894973754882812e-05,9.846687316894531e-05
7.2479248046875e-05,0.06389546394348145,0.005965871978759765,0.082774,3.552436828613281e-05,0.00012183189392089844
9.465217590332031e-05,0.060647010803222656,0.0034979208984375065,0.062771,3.6716461181640625e-05,0.00010991096496582031
9.465217590332031e-05,0.05974102020263672,0.005391153350830083,0.068809,3.170967102050781e-05,9.942054748535156e-05
9.226799011230469e-05,0.048461198806762695,0.005932629760742186,0.089616,3.981590270996094e-05,0.0001385211944580078
9.012222290039062e-05,0.04213738441467285,0.0034653358001709017,0.070448,3.528594970703125e-05,0.00011205673217773438
0.0001087188720703125,0.04684019088745117,0.015252493896484379,0.072085,3.62396240234375e-05,0.00011706352233886719
0.00011992454528808594,0.06407523155212402,0.0031253492736816393,0.06051,3.170967102050781e-05,0.00011038780212402344
0.00010418891906738281,0.05347180366516113,0.008962772140502936,0.066115,3.0040740966796875e-05,0.00010347366333007812
0.0001590251922607422,0.05300545692443848,0.015004131927490234,0.055985,3.075599670410156e-05,0.00011658668518066406
6.365776062011719e-05,0.01539921760559082,0.0022512733764648435,0.076918,3.457069396972656e-05,0.00013184547424316406
7.033348083496094e-05,0.030416488647460938,0.015186191680908206,0.058972,4.410743713378906e-05,0.00010466575622558594
0.00010275840759277344,0.03379392623901367,0.011357251556396483,0.066567,4.1484832763671875e-05,0.00014257431030273438
0.00010347366333007812,0.048111915588378906,0.0055775724029541035,0.065315,2.9325485229492188e-05,0.00010585784912109375
6.604194641113281e-05,0.05351972579956055,0.013278020507812502,0.087018,4.029273986816406e-05,0.00013136863708496094
0.00011777877807617188,0.03911328315734863,0.007336966735839848,0.072168,3.24249267578125e-05,0.00011968612670898438
6.103515625e-05,0.048227548599243164,0.004403819000244141,0.075238,5.030632019042969e-05,0.0001595020294189453
0.00010657310485839844,0.062302350997924805,0.029402985061645515,0.067461,3.552436828613281e-05,0.00011920928955078125
9.179115295410156e-05,0.07405686378479004,0.002802292968749995,0.070623,3.4332275390625e-05,0.00012087821960449219
9.489059448242188e-05,0.07449722290039062,0.002873743911743165,0.063054,3.743171691894531e-05,0.00012493133544921875
0.00011301040649414062,0.05002093315124512,0.020436061157226557,0.075536,3.743171691894531e-05,0.0001239776611328125
8.940696716308594e-05,0.07314062118530273,0.012003245697021478,0.068515,4.57763671875e-05,0.00015807151794433594
9.226799011230469e-05,0.07709646224975586,0.0059350276947021455,0.06115,3.695487976074219e-05,0.00011777877807617188
0.00010132789611816406,0.07647895812988281,0.01830167288208008,0.065481,2.956390380859375e-05,0.00011086463928222656
9.1552734375e-05,0.06808900833129883,0.021683334335327147,0.060691,3.981590270996094e-05,0.00012540817260742188
0.00010609626770019531,0.04989051818847656,0.010288965347290041,0.076097,4.267692565917969e-05,0.00014472007751464844
0.00010347366333007812,0.052969932556152344,0.002337500701904291,0.075314,2.9802322387695312e-05,0.00011157989501953125
0.0001220703125,0.034859657287597656,0.0012943596801757787,0.062454,3.2901763916015625e-05,0.00011181831359863281
6.461143493652344e-05,0.03446054458618164,0.004720711791992183,0.085762,4.029273986816406e-05,0.0001285076141357422
0.00011086463928222656,0.08285999298095703,0.007588999282836913,0.057263,3.170967102050781e-05,0.00011897087097167969
7.224082946777344e-05,0.05401158332824707,0.005619814544677734,0.060044,4.076957702636719e-05,0.00012826919555664062
7.081031799316406e-05,0.049167633056640625,0.009679999801635739,0.085053,3.528594970703125e-05,0.0001125335693359375
8.845329284667969e-05,0.05056047439575195,0.012565154922485347,0.063462,2.8848648071289062e-05,8.96453857421875e-05
0.00010657310485839844,0.04397106170654297,0.008831610656738278,0.063599,4.076957702636719e-05,0.00013494491577148438
8.797645568847656e-05,0.032044172286987305,0.015057879364013677,0.070738,4.124641418457031e-05,0.00013375282287597656
7.677078247070312e-05,0.041774749755859375,0.004924416717529301,0.068241,3.266334533691406e-05,0.00010728836059570312
0.00010013580322265625,0.05764961242675781,0.009170623535156255,0.071556,3.7670135498046875e-05,0.00015091896057128906
8.416175842285156e-05,0.058710575103759766,0.006913360488891601,0.058837,3.4809112548828125e-05,0.00011706352233886719
8.392333984375e-05,0.07335638999938965,0.0033164691467285207,0.068448,3.337860107421875e-05,0.00010824203491210938
0.00011181831359863281,0.045770883560180664,0.0047909038543701155,0.073825,3.4809112548828125e-05,0.00011372566223144531
9.036064147949219e-05,0.0604863166809082,0.0060498896789550755,0.05988,2.8371810913085938e-05,9.632110595703125e-05
8.487701416015625e-05,0.041646480560302734,0.011091974594116212,0.061923,5.1021575927734375e-05,0.00017547607421875
0.00010728836059570312,0.051412105560302734,0.004958756072998047,0.071617,3.981590270996094e-05,0.0001518726348876953
9.441375732421875e-05,0.05375313758850098,0.013569937271118167,0.060506,3.886222839355469e-05,0.0001308917999267578
0.00013399124145507812,0.03802084922790527,0.0034709417572021534,0.065201,3.600120544433594e-05,0.00011539459228515625
8.606910705566406e-05,0.05202221870422363,0.004705352020263676,0.06455,4.0531158447265625e-05,0.00012946128845214844
8.368492126464844e-05,0.03937244415283203,0.0037271967010498036,0.085217,3.814697265625e-05,0.00014209747314453125
6.961822509765625e-05,0.05100893974304199,0.00440257598876953,0.070355,3.0517578125e-05,0.00010061264038085938
5.4836273193359375e-05,0.04802846908569336,0.004402718429565432,0.057995,3.457069396972656e-05,0.00012445449829101562
6.437301635742188e-05,0.042940616607666016,0.02020211665344239,0.063978,3.9577484130859375e-05,0.00013756752014160156
8.893013000488281e-05,0.07131195068359375,0.014305090042114263,0.064729,3.62396240234375e-05,0.00012731552124023438
9.250640869140625e-05,0.06661677360534668,0.0058187161560058626,0.078663,3.647804260253906e-05,0.00012755393981933594
7.367134094238281e-05,0.04060482978820801,0.024299360397338862,0.099597,2.9087066650390625e-05,0.00011157989501953125
0.0001342296600341797,0.057140350341796875,0.010399903854370118,0.068216,3.8623809814453125e-05,0.00012063980102539062
9.655952453613281e-05,0.028759002685546875,0.007087935363769532,0.059613,3.504753112792969e-05,0.00012040138244628906
8.249282836914062e-05,0.03980731964111328,0.011588896224975581,0.068777,4.076957702636719e-05,0.00012063980102539062
9.512901306152344e-05,0.0525665283203125,0.0091525855102539,0.065296,3.1948089599609375e-05,0.00010180473327636719
5.91278076171875e-05,0.06830191612243652,0.001974943038940427,0.065153,3.0517578125e-05,0.00010466575622558594
0.00011205673217773438,0.06958675384521484,0.0038298714447021487,0.06472,3.147125244140625e-05,0.0001239776611328125
0.00011181831359863281,0.06732916831970215,0.004058135330200198,0.062088,3.8623809814453125e-05,0.0001270771026611328
0.00010728836059570312,0.030312061309814453,0.01122757815551758,0.062408,4.935264587402344e-05,0.00015044212341308594
7.605552673339844e-05,0.04162311553955078,0.00891938916015625,0.066192,4.00543212890625e-05,0.0001308917999267578
6.461143493652344e-05,0.039029836654663086,0.007331007522583005,0.074381,3.123283386230469e-05,0.00011205673217773438
9.131431579589844e-05,0.06624722480773926,0.0038589032592773465,0.077706,3.600120544433594e-05,0.00013399124145507812
8.559226989746094e-05,0.0727236270904541,0.008145990707397466,0.081173,3.743171691894531e-05,0.00011849403381347656
8.749961853027344e-05,0.08330154418945312,0.0015919003601074233,0.061888,3.552436828613281e-05,0.00011754035949707031
0.00010919570922851562,0.060953378677368164,0.007302914382934567,0.072023,3.075599670410156e-05,0.00011897087097167969
0.00011658668518066406,0.05863165855407715,0.0011507751617431672,0.233234,3.981590270996094e-05,0.00014662742614746094
0.00010251998901367188,0.08939599990844727,0.009004370727539068,0.06971,3.838539123535156e-05,0.0001354217529296875
0.00010204315185546875,0.07039046287536621,0.020169514205932618,0.074697,4.1961669921875e-05,0.00013685226440429688
0.0001227855682373047,0.08386993408203125,0.010000320373535154,0.064639,3.886222839355469e-05,0.0001220703125
0.00010251998901367188,0.10139751434326172,0.002615144577026371,0.065785,3.600120544433594e-05,0.00011944770812988281
0.00011467933654785156,0.06691861152648926,0.015195099227905268,0.073607,3.218650817871094e-05,0.00011920928955078125
0.00010466575622558594,0.09349560737609863,0.0015877542724609395,0.062276,3.814697265625e-05,0.0001277923583984375
7.462501525878906e-05,0.0813136100769043,0.009385550323486327,0.068759,3.719329833984375e-05,0.0001285076141357422
9.679794311523438e-05,0.07423114776611328,0.017107968154907227,0.067384,3.0279159545898438e-05,9.72747802734375e-05
9.870529174804688e-05,0.07164931297302246,0.0021147811584472653,0.064332,3.4332275390625e-05,0.0001277923583984375
0.00010752677917480469,0.04117107391357422,0.0089766862487793,0.069865,2.9087066650390625e-05,0.0001163482666015625
0.00011420249938964844,0.02125835418701172,0.014514748107910161,0.073888,3.314018249511719e-05,0.00011301040649414062
9.059906005859375e-05,0.03563523292541504,0.01606137309265137,0.060548,2.8848648071289062e-05,0.0001049041748046875
6.747245788574219e-05,0.04603934288024902,0.00407102995300293,0.066246,4.100799560546875e-05,0.00013184547424316406
9.322166442871094e-05,0.06863021850585938,0.003581489730834962,0.057524,3.695487976074219e-05,0.00012731552124023438
0.00011420249938964844,0.03950858116149902,0.0025736758270263616,0.070221,4.601478576660156e-05,0.00016546249389648438
8.463859558105469e-05,0.06446599960327148,0.005543554962158206,0.079662,4.029273986816406e-05,0.00013184547424316406
9.34600830078125e-05,0.05031156539916992,0.012120774841308593,0.082025,3.4332275390625e-05,0.00011038780212402344
9.417533874511719e-05,0.06517601013183594,0.004788481933593755,0.070918,3.719329833984375e-05,0.00013828277587890625
8.869171142578125e-05,0.05902242660522461,0.002676881515502931,0.060438,3.457069396972656e-05,0.00011777877807617188
0.00010037422180175781,0.0652775764465332,0.004421693069458013,0.086293,3.981590270996094e-05,0.00013494491577148438
7.891654968261719e-05,0.04636859893798828,0.0050947216949462915,0.077179,3.838539123535156e-05,0.0001392364501953125
0.00010037422180175781,0.03880167007446289,0.0058822097320556654,0.072573,3.552436828613281e-05,0.00012564659118652344
6.747245788574219e-05,0.04747939109802246,0.007177332946777346,0.066453,2.86102294921875e-05,0.0001285076141357422
8.988380432128906e-05,0.060411930084228516,0.01906278741455078,0.074074,3.6716461181640625e-05,0.00011730194091796875
9.608268737792969e-05,0.0741267204284668,0.014992375823974606,0.061303,3.4332275390625e-05,0.0001239776611328125
9.489059448242188e-05,0.06597304344177246,0.003173605117797851,0.071465,3.337860107421875e-05,0.00012946128845214844
7.319450378417969e-05,0.08488893508911133,0.005649774017333978,0.064935,3.910064697265625e-05,0.00013971328735351562
9.942054748535156e-05,0.04283905029296875,0.012795215591430667,0.078691,3.2901763916015625e-05,0.00010418891906738281
9.012222290039062e-05,0.060840606689453125,0.00747916455078125,0.062902,3.0279159545898438e-05,0.000102996826171875
0.00010538101196289062,0.057115793228149414,0.0027440605621337905,0.080552,3.6716461181640625e-05,0.0001289844512939453
6.937980651855469e-05,0.07199907302856445,0.007590116622924803,0.064722,2.8133392333984375e-05,0.00011134147644042969
0.00010919570922851562,0.05170273780822754,0.007988633316040036,0.063932,3.266334533691406e-05,0.00012135505676269531
7.963180541992188e-05,0.06767463684082031,0.003685360458374018,0.065822,3.337860107421875e-05,0.00011610984802246094
9.489059448242188e-05,0.0614316463470459,0.02282401261901855,0.087719,3.170967102050781e-05,0.0001125335693359375
8.630752563476562e-05,0.05086374282836914,0.0014749009399414037,0.068747,2.956390380859375e-05,0.0001010894775390625
8.893013000488281e-05,0.06282424926757812,0.002706967208862307,0.073252,3.4809112548828125e-05,0.00011777877807617188
0.00010466575622558594,0.0883643627166748,0.0023755766143798845,0.065676,2.9325485229492188e-05,0.00011515617370605469
7.367134094238281e-05,0.05986142158508301,0.001946744750976566,0.062226,3.147125244140625e-05,0.00012087821960449219
0.00011563301086425781,0.0494847297668457,0.00950466882324219,0.073959,3.361701965332031e-05,0.0001227855682373047
8.845329284667969e-05,0.056531429290771484,0.008206414306640625,0.064887,3.62396240234375e-05,0.00012040138244628906
0.00011920928955078125,0.08516192436218262,0.004955374053955075,0.070496,3.2901763916015625e-05,0.00011014938354492188
0.0001201629638671875,0.06074261665344238,0.0025026250610351575,0.062249,3.2901763916015625e-05,0.00012159347534179688
8.058547973632812e-05,0.04958987236022949,0.004284758056640622,0.078086,3.457069396972656e-05,0.00012421607971191406
9.083747863769531e-05,0.054497480392456055,0.016442403366088862,0.067598,4.1484832763671875e-05,0.00013589859008789062
9.369850158691406e-05,0.05918073654174805,0.002468935546874995,0.07294,4.744529724121094e-05,0.00014352798461914062
8.821487426757812e-05,0.04819035530090332,0.03705291746520996,0.069066,3.6716461181640625e-05,0.00011849403381347656
0.0001087188720703125,0.05305957794189453,0.0008640876312255852,0.078098,2.86102294921875e-05,0.00010752677917480469
0.00010323524475097656,0.05769467353820801,0.007660634399414057,0.063699,3.504753112792969e-05,0.00011944770812988281
9.34600830078125e-05,0.03689742088317871,0.016651469955444337,0.07274,4.553794860839844e-05,0.00017380714416503906
9.036064147949219e-05,0.0327603816986084,0.02112786811828614,0.081935,2.7894973754882812e-05,0.0001087188720703125
7.319450378417969e-05,0.05396127700805664,0.01676389430236816,0.065918,5.364418029785156e-05,0.00013518333435058594
0.00012612342834472656,0.040407657623291016,0.015184619857788087,0.088573,4.553794860839844e-05,0.0001232624053955078
8.845329284667969e-05,0.07799792289733887,0.002741485229492184,0.057834,3.361701965332031e-05,0.00011324882507324219
7.700920104980469e-05,0.07154560089111328,0.007359528808593752,0.06322,3.075599670410156e-05,0.00010943412780761719
0.00011992454528808594,0.05716443061828613,0.010531839553833008,0.093458,3.337860107421875e-05,0.00012135505676269531
0.0001575946807861328,0.049918174743652344,0.0024834494323730527,0.074428,4.029273986816406e-05,0.0001583099365234375
0.00010561943054199219,0.059175968170166016,0.00958405662536621,0.058365,2.765655517578125e-05,0.00011038780212402344
0.00010752677917480469,0.07624530792236328,0.01194206652832032,0.063423,2.5272369384765625e-05,8.821487426757812e-05
8.869171142578125e-05,0.07607746124267578,0.0016358313598632823,0.072046,2.7418136596679688e-05,0.00011134147644042969
6.4849853515625e-05,0.0778188705444336,0.005962850585937499,0.075809,3.266334533691406e-05,0.00010776519775390625
0.00023126602172851562,0.06475162506103516,0.01059974049377442,0.069862,4.291534423828125e-05,0.00013637542724609375
9.942054748535156e-05,0.09834456443786621,0.003297085906982425,0.061373,3.266334533691406e-05,0.00010967254638671875
0.00011134147644042969,0.07336187362670898,0.01004192851257324,0.064168,4.363059997558594e-05,0.00010371208190917969
9.989738464355469e-05,0.06323790550231934,0.006002639724731446,0.058198,3.409385681152344e-05,0.00013375282287597656
0.00010323524475097656,0.026124000549316406,0.005615238632202146,0.061836,4.1961669921875e-05,0.00014543533325195312
0.00010418891906738281,0.05508756637573242,0.010203154800415046,0.065227,4.7206878662109375e-05,0.00017642974853515625
7.700920104980469e-05,0.025712966918945312,0.01950928384399414,0.067884,3.552436828613281e-05,0.00012445449829101562
7.05718994140625e-05,0.06784915924072266,0.0017709589080810578,0.064842,2.765655517578125e-05,0.00011920928955078125
8.845329284667969e-05,0.059934139251708984,0.003695501602172857,0.080312,2.574920654296875e-05,9.369850158691406e-05
6.818771362304688e-05,0.06517505645751953,0.014083658782958988,0.071058,4.3392181396484375e-05,0.0001556873321533203
9.846687316894531e-05,0.07554268836975098,0.003638179321289056,0.07648,3.5762786865234375e-05,0.0001251697540283203
0.00010180473327636719,0.05019879341125488,0.009813479019165045,0.073124,3.504753112792969e-05,0.00011730194091796875
0.00010514259338378906,0.03867650032043457,0.012526028121948238,0.080086,3.2901763916015625e-05,0.00011420249938964844
5.507469177246094e-05,0.06582212448120117,0.014897696136474611,0.065426,3.1948089599609375e-05,0.00011968612670898438
6.389617919921875e-05,0.0645439624786377,0.010697475082397462,0.072518,3.337860107421875e-05,9.632110595703125e-05
6.699562072753906e-05,0.07720279693603516,0.007220614303588863,0.077186,3.5762786865234375e-05,0.00013518333435058594
0.00017786026000976562,0.04315924644470215,0.004120950057983394,0.073897,4.1484832763671875e-05,0.0001380443572998047
8.177757263183594e-05,0.05142784118652344,0.002260993026733396,0.067151,3.4809112548828125e-05,0.00013637542724609375
0.00010013580322265625,0.05987668037414551,0.012800784103393553,0.089533,3.886222839355469e-05,0.00014138221740722656
8.678436279296875e-05,0.05999588966369629,0.0034277981414794906,0.073811,3.123283386230469e-05,0.00010895729064941406
9.870529174804688e-05,0.0802927017211914,0.0030854782257080104,0.068159,3.528594970703125e-05,0.00012683868408203125
0.00010323524475097656,0.08163952827453613,0.013061449905395511,0.075929,3.075599670410156e-05,0.0001227855682373047
9.059906005859375e-05,0.08461403846740723,0.002304203735351562,0.072214,3.123283386230469e-05,0.00010848045349121094
8.273124694824219e-05,0.04139900207519531,0.007740437866210939,0.071199,4.100799560546875e-05,0.00013136863708496094
0.00010514259338378906,0.05144929885864258,0.006502377731323242,0.061543,3.528594970703125e-05,0.0001239776611328125
0.0001049041748046875,0.0699775218963623,0.008016398910522457,0.077671,2.9087066650390625e-05,0.00010919570922851562
0.0001010894775390625,0.05841708183288574,0.0008587023620605511,0.063037,3.1948089599609375e-05,0.00012540817260742188
9.775161743164062e-05,0.05507993698120117,0.013589007858276367,0.073671,3.3855438232421875e-05,0.00012373924255371094
8.034706115722656e-05,0.0654597282409668,0.008371013702392571,0.070361,3.790855407714844e-05,0.0001354217529296875
9.918212890625e-05,0.046492815017700195,0.00435586422729492,0.054287,3.2901763916015625e-05,0.00011873245239257812
9.34600830078125e-05,0.052545785903930664,0.008896652709960942,0.089513,4.124641418457031e-05,0.00013446807861328125
9.846687316894531e-05,0.04945945739746094,0.0019088465881347688,0.07203,2.956390380859375e-05,0.00011563301086425781
0.00010013580322265625,0.05298161506652832,0.014231003341674806,0.066565,4.9114227294921875e-05,0.00019073486328125
7.104873657226562e-05,0.05981183052062988,0.017935525268554686,0.066581,3.743171691894531e-05,0.00012254714965820312
0.00011134147644042969,0.0657048225402832,0.010279286422729489,0.064335,4.57763671875e-05,0.0001785755157470703
0.0001418590545654297,0.0571599006652832,0.0035445307617187477,0.076587,3.266334533691406e-05,0.00011110305786132812
7.653236389160156e-05,0.06621623039245605,0.0009083913879394528,0.065567,3.361701965332031e-05,0.000118255615234375
8.20159912109375e-05,0.06647896766662598,0.007056275375366211,0.068217,3.719329833984375e-05,0.00011610984802246094
0.0001087188720703125,0.03462696075439453,0.0043704973907470746,0.066853,3.409385681152344e-05,0.00012683868408203125
8.320808410644531e-05,0.030559539794921875,0.007602884750366218,0.079145,3.528594970703125e-05,0.00011682510375976562
9.083747863769531e-05,0.04089546203613281,0.002636816360473637,0.081673,2.9325485229492188e-05,0.00010323524475097656
0.0001010894775390625,0.059119462966918945,0.00559809010314942,0.065922,4.029273986816406e-05,0.00011968612670898438
9.679794311523438e-05,0.06084561347961426,0.014429600463867182,0.062839,2.9087066650390625e-05,0.00012421607971191406
0.00012183189392089844,0.07862663269042969,0.013861583816528321,0.058163,2.7418136596679688e-05,9.441375732421875e-05
0.00010585784912109375,0.06601190567016602,0.002466242843627932,0.062144,3.647804260253906e-05,0.0001266002655029297
9.369850158691406e-05,0.025023698806762695,0.005611366744995114,0.071204,3.361701965332031e-05,0.0001251697540283203
8.726119995117188e-05,0.030275821685791016,0.012389666229248045,0.077919,3.647804260253906e-05,0.0001266002655029297
5.364418029785156e-05,0.04150676727294922,0.017475305389404297,0.073726,4.291534423828125e-05,0.00012922286987304688
8.225440979003906e-05,0.054441213607788086,0.0028640843048095693,0.079361,3.170967102050781e-05,0.00011897087097167969
0.00010061264038085938,0.04143095016479492,0.013009108047485354,0.068145,3.552436828613281e-05,0.00011563301086425781
0.00010514259338378906,0.07470107078552246,0.010098640640258782,0.066392,2.9087066650390625e-05,9.632110595703125e-05
7.43865966796875e-05,0.03354763984680176,0.016751110427856444,0.068232,3.4332275390625e-05,0.00012087821960449219
0.00010776519775390625,0.0592496395111084,0.014728478561401366,0.062064,3.790855407714844e-05,0.00012350082397460938
9.72747802734375e-05,0.0874929428100586,0.016809886306762695,0.065831,3.457069396972656e-05,0.00012636184692382812
6.723403930664062e-05,0.06341290473937988,0.028627511764526367,0.069924,4.1484832763671875e-05,0.00013828277587890625
7.796287536621094e-05,0.0787203311920166,0.016120011749267582,0.068685,3.62396240234375e-05,0.00011920928955078125
0.00010585784912109375,0.08127665519714355,0.0038561536254882872,0.067781,3.528594970703125e-05,0.00011372566223144531
9.489059448242188e-05,0.0961005687713623,0.014288998474121087,0.064186,3.24249267578125e-05,0.00010323524475097656
9.322166442871094e-05,0.09524011611938477,0.0041930372009277295,0.072274,2.6702880859375e-05,9.179115295410156e-05
8.916854858398438e-05,0.10773086547851562,0.003990887237548826,0.065624,4.029273986816406e-05,0.00012969970703125
7.176399230957031e-05,0.039279937744140625,0.0029356553955078094,0.061733,3.886222839355469e-05,0.00012111663818359375
0.000110626220703125,0.04089784622192383,0.02315307731628418,0.06005,3.0040740966796875e-05,9.632110595703125e-05
0.00010418891906738281,0.029510021209716797,0.004983765670776366,0.085328,3.1948089599609375e-05,0.00013113021850585938
8.392333984375e-05,0.06551313400268555,0.007575926330566404,0.061822,3.3855438232421875e-05,0.00012445449829101562
7.987022399902344e-05,0.058829545974731445,0.0034726218566894507,0.080764,3.314018249511719e-05,0.0001201629638671875
8.96453857421875e-05,0.030742406845092773,0.00396567436218262,0.07729,3.886222839355469e-05,0.00013446807861328125
0.00011801719665527344,0.05866575241088867,0.005627944992065426,0.086677,5.0067901611328125e-05,0.000156402587890625
8.749961853027344e-05,0.05085277557373047,0.004668514541625979,0.080121,3.4332275390625e-05,0.00011467933654785156
7.152557373046875e-05,0.0741112232208252,0.0030317767028808645,0.065062,4.0531158447265625e-05,0.00013399124145507812
9.250640869140625e-05,0.08421444892883301,0.01226299102783203,0.07667,3.218650817871094e-05,0.0001068115234375
7.081031799316406e-05,0.07748961448669434,0.013365685653686524,0.068425,3.7670135498046875e-05,0.00013518333435058594
6.937980651855469e-05,0.0719606876373291,0.006282230178833004,0.070608,3.790855407714844e-05,0.0001220703125
0.00014543533325195312,0.08636188507080078,0.008703190521240231,0.067596,3.2901763916015625e-05,0.00011658668518066406
0.00010657310485839844,0.0642404556274414,0.005523893829345705,0.065079,3.3855438232421875e-05,0.00010967254638671875
0.00010132789611816406,0.0952911376953125,0.01763064874267578,0.069189,5.2928924560546875e-05,0.0001842975616455078
0.00010752677917480469,0.04282712936401367,0.004362225646972653,0.075755,3.600120544433594e-05,0.00012636184692382812
9.250640869140625e-05,0.0403437614440918,0.008488848037719723,0.06668,5.245208740234375e-05,0.0001811981201171875
8.988380432128906e-05,0.06686902046203613,0.0008045225067138673,0.072158,3.314018249511719e-05,0.0001163482666015625
0.00010538101196289062,0.04756903648376465,0.011692982940673828,0.05722,3.504753112792969e-05,0.00011205673217773438
7.796287536621094e-05,0.0744173526763916,0.004502108398437503,0.056884,3.695487976074219e-05,0.00011563301086425781
0.0001125335693359375,0.05057525634765625,0.00897340567016601,0.064851,3.266334533691406e-05,0.00012087821960449219
6.890296936035156e-05,0.041764259338378906,0.004024135147094723,0.069039,3.552436828613281e-05,0.000148773193359375
0.00010538101196289062,0.041561126708984375,0.011829553009033197,0.079449,5.125999450683594e-05,0.00014710426330566406
7.724761962890625e-05,0.051910400390625,0.0026768789672851623,0.06946,3.24249267578125e-05,0.00011706352233886719
9.608268737792969e-05,0.06196117401123047,0.0026443600463867123,0.094145,4.124641418457031e-05,0.00013947486877441406
9.799003601074219e-05,0.034798622131347656,0.004471945938110358,0.065116,4.863739013671875e-05,0.00012922286987304688
0.0001239776611328125,0.0561528205871582,0.0070066624755859425,0.076663,2.8371810913085938e-05,9.918212890625e-05
6.866455078125e-05,0.06791377067565918,0.016153301315307622,0.100045,6.890296936035156e-05,0.00023818016052246094
8.392333984375e-05,0.04160356521606445,0.06702570454406738,0.064182,3.3855438232421875e-05,0.00010800361633300781
8.821487426757812e-05,0.08580279350280762,0.006171196472167975,0.071888,4.7206878662109375e-05,0.00013136863708496094
8.7738037109375e-05,0.09381484985351562,0.005472256118774416,0.065468,3.0994415283203125e-05,0.00011038780212402344
8.678436279296875e-05,0.08774089813232422,0.009391410308837889,0.055869,2.86102294921875e-05,9.274482727050781e-05
8.463859558105469e-05,0.09897565841674805,0.004110532241821292,0.057869,3.409385681152344e-05,0.00012826919555664062
0.0002105236053466797,0.046004295349121094,0.009796513473510737,0.065863,4.5299530029296875e-05,0.00016164779663085938
9.036064147949219e-05,0.058083295822143555,0.00634140476989746,0.061127,3.409385681152344e-05,0.00011777877807617188
8.177757263183594e-05,0.062441349029541016,0.002649330139160161,0.072875,4.267692565917969e-05,0.00014281272888183594
8.177757263183594e-05,0.04497385025024414,0.007645256347656254,0.07418,3.0040740966796875e-05,0.00011491775512695312
4.315376281738281e-05,0.06261420249938965,0.006076371398925778,0.068109,4.00543212890625e-05,0.0001354217529296875
9.34600830078125e-05,0.0792226791381836,0.006477742172241216,0.070474,3.266334533691406e-05,0.00012159347534179688
0.00010395050048828125,0.07486128807067871,0.0034000081024169876,0.069429,4.0531158447265625e-05,0.00013899803161621094
0.00010156631469726562,0.07560276985168457,0.005032282028198248,0.063715,3.361701965332031e-05,0.00011420249938964844
0.00010538101196289062,0.04765152931213379,0.005158900085449218,0.060884,2.574920654296875e-05,8.893013000488281e-05
0.00010371208190917969,0.030884265899658203,0.011705154632568361,0.060951,3.0040740966796875e-05,0.00010704994201660156
8.58306884765625e-05,0.037961483001708984,0.0035301335601806635,0.061772,3.933906555175781e-05,0.00012636184692382812
7.271766662597656e-05,0.03654003143310547,0.015783471511840827,0.069501,3.814697265625e-05,0.0001239776611328125
9.5367431640625e-05,0.03258252143859863,0.014043408508300784,0.08538,5.626678466796875e-05,0.00013327598571777344
8.559226989746094e-05,0.05898118019104004,0.0020638591918945293,0.067109,2.8848648071289062e-05,0.00010156631469726562
5.4836273193359375e-05,0.056800127029418945,0.010986932479858401,0.059188,2.86102294921875e-05,0.00010418891906738281
8.630752563476562e-05,0.0545048713684082,0.004276713653564454,0.075779,3.361701965332031e-05,0.00011324882507324219
9.489059448242188e-05,0.0628197193145752,0.0011764390106201172,0.069688,3.647804260253906e-05,0.00012254714965820312
6.842613220214844e-05,0.05251336097717285,0.0064373600769042985,0.055345,3.266334533691406e-05,0.0001220703125
0.0001239776611328125,0.04310464859008789,0.007467372604370123,0.066754,2.6941299438476562e-05,9.393692016601562e-05
5.888938903808594e-05,0.04171872138977051,0.01215660083007812,0.082528,4.029273986816406e-05,0.00013685226440429688
8.463859558105469e-05,0.048368215560913086,0.007335771041870116,0.062369,3.0279159545898438e-05,9.655952453613281e-05
9.059906005859375e-05,0.04795408248901367,0.0061469311218261685,0.114027,2.6702880859375e-05,9.274482727050781e-05
7.557868957519531e-05,0.037827253341674805,0.002545360626220697,0.069736,3.528594970703125e-05,0.0001246929168701172
8.893013000488281e-05,0.032781124114990234,0.00898361076354981,0.073735,2.86102294921875e-05,9.107589721679688e-05
6.246566772460938e-05,0.04026532173156738,0.0023112410430908142,0.065212,4.839897155761719e-05,0.00018358230590820312
8.320808410644531e-05,0.05661487579345703,0.007410728317260737,0.072094,3.8623809814453125e-05,0.00013327598571777344
9.632110595703125e-05,0.05509519577026367,0.017260249176025394,0.07246,4.4345855712890625e-05,0.00015497207641601562
5.984306335449219e-05,0.09067344665527344,0.001781513198852537,0.060816,2.956390380859375e-05,0.00011348724365234375
0.00011157989501953125,0.08303546905517578,0.0026464205627441395,0.081512,3.62396240234375e-05,0.00012969970703125
6.198883056640625e-05,0.07540488243103027,0.007171060211181635,0.064643,3.314018249511719e-05,0.00013947486877441406
0.00010204315185546875,0.05337071418762207,0.0020627073059081985,0.078199,3.6716461181640625e-05,0.00012373924255371094
9.655952453613281e-05,0.0922079086303711,0.0049296951751708964,0.060927,4.363059997558594e-05,0.00014591217041015625
0.00011491775512695312,0.09160661697387695,0.007425737533569336,0.062465,3.147125244140625e-05,0.00011324882507324219
8.130073547363281e-05,0.056574344635009766,0.02027674424743653,0.066824,4.029273986816406e-05,0.00013709068298339844
0.00011134147644042969,0.08127093315124512,0.0029588970642089873,0.075652,3.1948089599609375e-05,0.00012040138244628906
5.984306335449219e-05,0.09402871131896973,0.007475365493774408,0.067127,5.626678466796875e-05,0.00020551681518554688
7.987022399902344e-05,0.09067702293395996,0.007386305206298835,0.075107,3.933906555175781e-05,0.00012373924255371094
8.487701416015625e-05,0.08420062065124512,0.0030614699859619204,0.066948,3.1948089599609375e-05,0.00011277198791503906
0.0001068115234375,0.046630859375,0.0077350739440918,0.060929,3.361701965332031e-05,0.00011348724365234375
9.965896606445312e-05,0.05377316474914551,0.012866116744995118,0.075668,3.504753112792969e-05,0.00011897087097167969
0.00010633468627929688,0.035361528396606445,0.002156757415771482,0.065361,3.0040740966796875e-05,0.00011706352233886719
8.0108642578125e-05,0.06477737426757812,0.0013177900238037082,0.059658,3.838539123535156e-05,0.00012445449829101562
8.940696716308594e-05,0.04733991622924805,0.0021862253417968686,0.068626,3.361701965332031e-05,0.00012254714965820312
8.463859558105469e-05,0.02200484275817871,0.027564418685913084,0.076712,3.4332275390625e-05,0.0001163482666015625
6.008148193359375e-05,0.04837846755981445,0.007311175186157232,0.074068,3.7670135498046875e-05,0.00012874603271484375
0.00011181831359863281,0.04000401496887207,0.007450185958862307,0.075833,4.863739013671875e-05,0.00014328956604003906
7.867813110351562e-05,0.04564547538757324,0.006197699493408204,0.067106,3.266334533691406e-05,0.00012087821960449219
0.00010371208190917969,0.041475534439086914,0.011741469772338864,0.068942,3.600120544433594e-05,0.00014352798461914062
9.059906005859375e-05,0.06348776817321777,0.00586284391784668,0.060876,3.814697265625e-05,0.00013399124145507812
6.461143493652344e-05,0.05659890174865723,0.004266040634155269,0.079226,3.266334533691406e-05,0.00013136863708496094
0.00010848045349121094,0.04799628257751465,0.006903810821533199,0.063989,3.528594970703125e-05,0.0001277923583984375
0.00011372566223144531,0.0682992935180664,0.0031998620452880905,0.066256,3.0994415283203125e-05,0.00010967254638671875
0.00012111663818359375,0.05229520797729492,0.0038347140197753926,0.062387,3.695487976074219e-05,0.000133514404296875
7.867813110351562e-05,0.06440305709838867,0.006687032531738288,0.066476,3.6716461181640625e-05,0.00017189979553222656
9.870529174804688e-05,0.06390118598937988,0.0060896247863769515,0.07685,5.626678466796875e-05,0.0001735687255859375
8.58306884765625e-05,0.07365822792053223,0.006345095031738281,0.059982,3.504753112792969e-05,0.00011992454528808594
0.00011157989501953125,0.06518983840942383,0.018363868957519527,0.082944,3.218650817871094e-05,0.00010514259338378906
8.678436279296875e-05,0.06730127334594727,0.01313042881774902,0.062572,3.3855438232421875e-05,0.00011348724365234375
6.4849853515625e-05,0.06775522232055664,0.00230761564636231,0.073041,4.0531158447265625e-05,0.00012063980102539062
9.584426879882812e-05,0.07082176208496094,0.008613553375244137,0.068831,3.743171691894531e-05,0.00013208389282226562
9.083747863769531e-05,0.05169367790222168,0.0064826882781982426,0.080331,4.172325134277344e-05,0.00011992454528808594
9.274482727050781e-05,0.07888984680175781,0.014349337539672852,0.064165,2.86102294921875e-05,9.298324584960938e-05
5.054473876953125e-05,0.0703127384185791,0.009702437133789057,0.065655,4.7206878662109375e-05,0.00017714500427246094
9.417533874511719e-05,0.07853007316589355,0.011066389556884763,0.062079,3.552436828613281e-05,0.00012373924255371094
9.846687316894531e-05,0.07152771949768066,0.008510468017578127,0.061638,3.9577484130859375e-05,0.00013494491577148438
8.511543273925781e-05,0.07859015464782715,0.02833693963623047,0.059259,3.910064697265625e-05,0.00012755393981933594
8.916854858398438e-05,0.07267570495605469,0.01334622175598145,0.069226,2.9087066650390625e-05,0.0001277923583984375
9.560585021972656e-05,0.03645730018615723,0.007604290145874021,0.061781,3.0994415283203125e-05,0.00011610984802246094
0.0001316070556640625,0.04245281219482422,0.006363372207641604,0.069824,3.337860107421875e-05,0.00010442733764648438
8.797645568847656e-05,0.06086277961730957,0.0009779793090820277,0.077518,4.601478576660156e-05,0.00017523765563964844
9.512901306152344e-05,0.06250739097595215,0.019497915725708012,0.066395,3.743171691894531e-05,0.00012946128845214844
8.106231689453125e-05,0.07226991653442383,0.009611635757446294,0.074249,2.8371810913085938e-05,0.00010395050048828125
8.96453857421875e-05,0.07914471626281738,0.004001933197021482,0.063821,3.504753112792969e-05,0.0001232624053955078
0.00012135505676269531,0.07409954071044922,0.005314337219238283,0.073586,3.1948089599609375e-05,0.00012040138244628906
0.00011873245239257812,0.06027054786682129,0.009752447341918949,0.066701,3.886222839355469e-05,0.0001385211944580078
9.894371032714844e-05,0.045710086822509766,0.0048047626037597685,0.064648,2.9802322387695312e-05,9.560585021972656e-05
7.271766662597656e-05,0.041823625564575195,0.011041625732421873,0.080431,5.0067901611328125e-05,0.00017690658569335938
9.822845458984375e-05,0.06682801246643066,0.0031534554290771483,0.06207,2.7894973754882812e-05,0.00011205673217773438
6.29425048828125e-05,0.08210229873657227,0.0081391071472168,0.066659,4.029273986816406e-05,0.00013113021850585938
8.344650268554688e-05,0.07992982864379883,0.005438144409179689,0.060188,3.314018249511719e-05,0.0001285076141357422
0.00010752677917480469,0.06905531883239746,0.0047400944824218805,0.066713,3.314018249511719e-05,0.00011944770812988281
0.00011348724365234375,0.06412911415100098,0.0011382748260498066,0.063636,3.409385681152344e-05,0.00012254714965820312
0.00010538101196289062,0.06760048866271973,0.0030732074890136712,0.062459,3.337860107421875e-05,0.00010180473327636719
9.012222290039062e-05,0.07435774803161621,0.004681218902587887,0.061983,3.528594970703125e-05,0.00011539459228515625
9.846687316894531e-05,0.031743764877319336,0.005937575408935546,0.062078,4.458427429199219e-05,0.00014710426330566406
0.00011110305786132812,0.031797170639038086,0.006380919891357417,0.074494,3.2901763916015625e-05,0.0001163482666015625
0.00010132789611816406,0.047296762466430664,0.0075288527526855414,0.073121,3.337860107421875e-05,0.00011086463928222656
0.00010538101196289062,0.048943281173706055,0.004457004776000972,0.071635,4.3392181396484375e-05,0.0001494884490966797
9.131431579589844e-05,0.043024301528930664,0.005270476257324214,0.066113,3.123283386230469e-05,0.00010800361633300781
8.535385131835938e-05,0.041048526763916016,0.0032035827331542976,0.069382,4.00543212890625e-05,0.0001010894775390625
0.000110626220703125,0.041333913803100586,0.0013224062194824165,0.067376,3.695487976074219e-05,0.0001347064971923828
8.630752563476562e-05,0.03088545799255371,0.005132241149902343,0.057054,3.3855438232421875e-05,0.000102996826171875
8.225440979003906e-05,0.025962352752685547,0.011862146057128903,0.069636,6.246566772460938e-05,0.0001742839813232422
8.845329284667969e-05,0.04793739318847656,0.002460767089843753,0.061588,3.266334533691406e-05,0.0001289844512939453
8.630752563476562e-05,0.03571653366088867,0.009284807739257814,0.066065,3.337860107421875e-05,0.00012183189392089844
8.153915405273438e-05,0.050215959548950195,0.008548348526000976,0.061196,3.981590270996094e-05,0.0001270771026611328
0.00010037422180175781,0.03894639015197754,0.021420863647460937,0.06173,3.0517578125e-05,0.00011420249938964844
9.369850158691406e-05,0.04662036895751953,0.03319648524475098,0.064563,2.7418136596679688e-05,9.298324584960938e-05
0.00011038780212402344,0.052721261978149414,0.008420725616455071,0.067641,4.1961669921875e-05,0.00016307830810546875
0.00010275840759277344,0.058984994888305664,0.010446297866821289,0.061543,3.910064697265625e-05,0.00012540817260742188
0.00010085105895996094,0.03344249725341797,0.0031812160339355494,0.072891,3.8623809814453125e-05,0.00013327598571777344
9.226799011230469e-05,0.04007911682128906,0.0030626216125488326,0.064355,3.695487976074219e-05,0.0001270771026611328
7.271766662597656e-05,0.06131482124328613,0.01337407905578613,0.058805,3.933906555175781e-05,0.00012922286987304688
9.775161743164062e-05,0.04810190200805664,0.008451418243408199,0.064364,3.2901763916015625e-05,0.00011563301086425781
0.00010371208190917969,0.05207681655883789,0.014228368179321292,0.057883,3.337860107421875e-05,0.00012063980102539062
0.00010824203491210938,0.045847415924072266,0.0030566362152099624,0.071324,3.266334533691406e-05,0.00011277198791503906
8.630752563476562e-05,0.06503081321716309,0.010043690078735353,0.058232,3.170967102050781e-05,0.00010991096496582031
6.937980651855469e-05,0.04160451889038086,0.008290418090820317,0.067685,2.6702880859375e-05,9.036064147949219e-05
8.654594421386719e-05,0.0479884147644043,0.0024807710571289054,0.057533,3.886222839355469e-05,0.00013327598571777344
7.033348083496094e-05,0.030558347702026367,0.0009107726745605504,0.078732,3.7670135498046875e-05,0.00014495849609375
7.200241088867188e-05,0.05190110206604004,0.011726120941162113,0.068033,3.0517578125e-05,0.00011754035949707031
8.869171142578125e-05,0.06169581413269043,0.008532873458862306,0.062055,4.792213439941406e-05,0.00013136863708496094
9.512901306152344e-05,0.04295206069946289,0.021806455596923832,0.077441,3.314018249511719e-05,0.00010418891906738281
8.797645568847656e-05,0.07621049880981445,0.008499850967407227,0.080997,4.0531158447265625e-05,0.00014400482177734375
9.512901306152344e-05,0.08438801765441895,0.022548162918090822,0.069145,3.0279159545898438e-05,0.0001125335693359375
8.082389831542969e-05,0.0578615665435791,0.01819705874633789,0.062078,2.4557113647460938e-05,8.845329284667969e-05
0.00015735626220703125,0.08879876136779785,0.012076326477050786,0.076788,4.982948303222656e-05,0.000179290771484375
5.984306335449219e-05,0.08902788162231445,0.00937449453735352,0.077191,2.6941299438476562e-05,0.00010347366333007812
0.00011801719665527344,0.09784603118896484,0.005595413208007813,0.062125,3.4809112548828125e-05,0.00011157989501953125
9.72747802734375e-05,0.040636301040649414,0.0149034263458252,0.068241,3.24249267578125e-05,0.00011777877807617188
6.365776062011719e-05,0.04411673545837402,0.009452237182617187,0.056769,3.8623809814453125e-05,0.0001316070556640625
0.00010013580322265625,0.04963803291320801,0.0013016558227539055,0.073269,3.600120544433594e-05,0.0001289844512939453
7.390975952148438e-05,0.05913519859313965,0.009867062179565428,0.077433,3.9577484130859375e-05,0.0001392364501953125
9.34600830078125e-05,0.07197403907775879,0.01094330015563965,0.060521,3.266334533691406e-05,0.00013327598571777344
9.512901306152344e-05,0.06989073753356934,0.015176853195190423,0.065684,2.574920654296875e-05,9.179115295410156e-05
0.00012612342834472656,0.04163074493408203,0.002858747924804686,0.061211,3.528594970703125e-05,0.00013065338134765625
6.0558319091796875e-05,0.08035826683044434,0.03236564773559571,0.06906,2.8133392333984375e-05,9.34600830078125e-05
0.00010943412780761719,0.07362675666809082,0.012349267135620116,0.061689,3.504753112792969e-05,0.00012183189392089844
0.00011348724365234375,0.04508566856384277,0.006886661041259762,0.065862,3.743171691894531e-05,0.0001323223114013672
9.942054748535156e-05,0.05327725410461426,0.002281873001098632,0.062161,3.790855407714844e-05,0.00013875961303710938
9.632110595703125e-05,0.043372392654418945,0.005037385437011724,0.090928,3.552436828613281e-05,0.00011873245239257812
6.008148193359375e-05,0.05435371398925781,0.011712612792968743,0.078978,5.245208740234375e-05,0.00018310546875
0.00010633468627929688,0.0581512451171875,0.012622066085815425,0.062532,3.552436828613281e-05,0.00011420249938964844
8.916854858398438e-05,0.07083439826965332,0.0021076758422851546,0.060996,2.7179718017578125e-05,8.988380432128906e-05
9.250640869140625e-05,0.07564496994018555,0.005930324157714842,0.071591,3.743171691894531e-05,0.00013399124145507812
9.989738464355469e-05,0.04235196113586426,0.004426759017944336,0.061161,4.5299530029296875e-05,0.00013017654418945312
8.893013000488281e-05,0.08099794387817383,0.012415505767822271,0.066574,3.0994415283203125e-05,0.00010013580322265625
9.72747802734375e-05,0.03825545310974121,0.0022890957031249937,0.075134,3.1948089599609375e-05,0.00012421607971191406
9.083747863769531e-05,0.06857514381408691,0.002427740341186521,0.065569,2.7179718017578125e-05,0.00011563301086425781
0.00010848045349121094,0.062049150466918945,0.007285263595581057,0.065065,2.86102294921875e-05,0.00010013580322265625
0.00012254714965820312,0.08498644828796387,0.008966677337646486,0.073169,2.8848648071289062e-05,0.00010156631469726562
7.82012939453125e-05,0.07851243019104004,0.0183742559967041,0.067594,3.6716461181640625e-05,0.0001456737518310547
9.894371032714844e-05,0.05709648132324219,0.006632681198120119,0.06118,3.4809112548828125e-05,0.00011348724365234375
0.000102996826171875,0.0762794017791748,0.006174156341552731,0.07484,3.0994415283203125e-05,0.000125885009765625
7.963180541992188e-05,0.09220314025878906,0.006501609146118165,0.072213,3.838539123535156e-05,0.0001316070556640625
8.296966552734375e-05,0.03854966163635254,0.006475773223876949,0.068041,3.0279159545898438e-05,0.00010776519775390625
9.918212890625e-05,0.057575225830078125,0.010097856765747065,0.084319,4.506111145019531e-05,0.000141143798828125
8.821487426757812e-05,0.05319952964782715,0.008820070236206054,0.071007,3.62396240234375e-05,0.00014352798461914062
8.893013000488281e-05,0.051996707916259766,0.002032937881469729,0.059403,3.1948089599609375e-05,0.00011157989501953125
0.00010418891906738281,0.06618976593017578,0.002067384506225581,0.075674,3.62396240234375e-05,0.00013136863708496094
9.679794311523438e-05,0.052428245544433594,0.0037836791839599634,0.061991,4.4345855712890625e-05,0.00011777877807617188
0.00010633468627929688,0.05751299858093262,0.013546084075927736,0.073419,3.1948089599609375e-05,0.00011205673217773438
9.5367431640625e-05,0.06615734100341797,0.0007211035156250017,0.068035,2.8371810913085938e-05,0.00010204315185546875
0.0001239776611328125,0.051572561264038086,0.008387124191284179,0.069689,2.7418136596679688e-05,9.918212890625e-05
0.00010013580322265625,0.05118751525878906,0.003202659530639647,0.060205,3.886222839355469e-05,0.00011658668518066406
0.000102996826171875,0.029723167419433594,0.008620322265624994,0.06746,3.528594970703125e-05,0.00012731552124023438
0.00010061264038085938,0.04961133003234863,0.019251558486938478,0.061708,4.38690185546875e-05,0.00014257431030273438
0.00010919570922851562,0.06154465675354004,0.0020670965270996045,0.083292,3.075599670410156e-05,0.00010919570922851562
0.00012087821960449219,0.04981637001037598,0.006832416763305663,0.084135,3.6716461181640625e-05,0.00012803077697753906
9.894371032714844e-05,0.06017947196960449,0.0025613590850830092,0.064136,2.6941299438476562e-05,9.822845458984375e-05
0.00011563301086425781,0.05359792709350586,0.006893603454589843,0.061564,3.7670135498046875e-05,0.00012993812561035156
9.942054748535156e-05,0.07912111282348633,0.014063768218994147,0.067226,3.147125244140625e-05,0.00011491775512695312
0.0001163482666015625,0.09812498092651367,0.004033413482666018,0.076749,3.361701965332031e-05,0.00011610984802246094
0.00010442733764648438,0.0562589168548584,0.007112888702392572,0.069666,2.9087066650390625e-05,0.00011205673217773438
0.00010442733764648438,0.05336761474609375,0.0012650771331787075,0.07323,3.647804260253906e-05,0.00010824203491210938
9.775161743164062e-05,0.05886077880859375,0.007848053070068362,0.083729,4.649162292480469e-05,0.00017952919006347656
0.00012612342834472656,0.060256004333496094,0.005640168182373048,0.070783,4.100799560546875e-05,0.00015282630920410156
9.059906005859375e-05,0.06552314758300781,0.007819399948120115,0.059505,4.7206878662109375e-05,0.00017309188842773438
0.00010013580322265625,0.052037715911865234,0.012702121200561522,0.074185,4.267692565917969e-05,0.000156402587890625
8.368492126464844e-05,0.0683748722076416,0.02223134231567382,0.069875,3.600120544433594e-05,0.0001251697540283203
7.987022399902344e-05,0.0704641342163086,0.008409045944213864,0.077615,3.910064697265625e-05,0.00011348724365234375
0.0001461505889892578,0.058844566345214844,0.005840236618041991,0.059573,3.5762786865234375e-05,0.00011610984802246094
6.771087646484375e-05,0.04856419563293457,0.01531461776733399,0.087985,3.4332275390625e-05,0.00010943412780761719
9.584426879882812e-05,0.04137396812438965,0.0013583932189941417,0.058447,3.4332275390625e-05,0.00012636184692382812
6.437301635742188e-05,0.029987096786499023,0.008623477493286132,0.059039,3.695487976074219e-05,0.00012612342834472656
5.91278076171875e-05,0.07519316673278809,0.0046520867156982434,0.06202,2.8848648071289062e-05,0.00011110305786132812
6.198883056640625e-05,0.047753095626831055,0.015086260910034177,0.07538,2.9087066650390625e-05,0.00012063980102539062
6.175041198730469e-05,0.06646394729614258,0.009250545989990228,0.071138,5.054473876953125e-05,0.00017404556274414062
0.00010228157043457031,0.061589956283569336,0.0017881435699462905,0.065593,2.7418136596679688e-05,0.00011610984802246094
5.698204040527344e-05,0.08187460899353027,0.011300287734985356,0.073638,4.839897155761719e-05,0.0001823902130126953
9.655952453613281e-05,0.05308651924133301,0.017617170669555662,0.057298,2.9325485229492188e-05,0.00012111663818359375
0.00011920928955078125,0.0772709846496582,0.0152237699584961,0.070667,5.125999450683594e-05,0.00017309188842773438
0.00012922286987304688,0.04030203819274902,0.003781800170898436,0.065804,3.0040740966796875e-05,0.00010728836059570312
0.00010991096496582031,0.059359073638916016,0.0073409241790771546,0.069113,2.7418136596679688e-05,0.00012350082397460938
7.867813110351562e-05,0.05677461624145508,0.006552351013183591,0.077309,3.814697265625e-05,0.00013637542724609375
8.177757263183594e-05,0.056620121002197266,0.0032677827301025447,0.065006,2.8371810913085938e-05,0.00011205673217773438
6.29425048828125e-05,0.07265949249267578,0.009233472061157225,0.070925,4.00543212890625e-05,0.00014019012451171875
9.703636169433594e-05,0.0526273250579834,0.012945157485961908,0.075619,3.361701965332031e-05,0.00011038780212402344
9.965896606445312e-05,0.049893856048583984,0.0020122119293212865,0.071564,3.743171691894531e-05,0.00012683868408203125
9.72747802734375e-05,0.06209111213684082,0.010500397903442385,0.074168,3.218650817871094e-05,9.870529174804688e-05
0.00011014938354492188,0.04174542427062988,0.005075321899414065,0.069214,2.86102294921875e-05,0.00010466575622558594
8.487701416015625e-05,0.06774282455444336,0.014236076751708987,0.068159,2.9087066650390625e-05,0.00013256072998046875
0.00010752677917480469,0.07997608184814453,0.016394189773559567,0.066014,3.0517578125e-05,0.0001010894775390625
8.916854858398438e-05,0.061301231384277344,0.009147910751342775,0.064136,2.765655517578125e-05,8.58306884765625e-05
6.818771362304688e-05,0.06308436393737793,0.010783455551147458,0.086287,3.528594970703125e-05,0.00010371208190917969
9.489059448242188e-05,0.07851314544677734,0.01903657403564453,0.077419,4.172325134277344e-05,0.000156402587890625
6.699562072753906e-05,0.09018206596374512,0.002350987899780277,0.057612,3.790855407714844e-05,0.00012302398681640625
9.703636169433594e-05,0.08448553085327148,0.0071452517089843764,0.067619,3.552436828613281e-05,0.00012183189392089844
9.179115295410156e-05,0.05608558654785156,0.008747501953125,0.071117,4.0531158447265625e-05,0.0001308917999267578
8.58306884765625e-05,0.07525444030761719,0.004863079727172856,0.062787,3.981590270996094e-05,0.00013208389282226562
6.103515625e-05,0.0652000904083252,0.006556163238525384,0.069126,2.765655517578125e-05,8.869171142578125e-05
8.416175842285156e-05,0.05446672439575195,0.0059669476776123,0.083847,4.9114227294921875e-05,0.00018143653869628906
8.726119995117188e-05,0.06530070304870605,0.0023396734771728572,0.062869,3.147125244140625e-05,0.00010800361633300781
0.00010085105895996094,0.07156538963317871,0.004164869583129886,0.059187,4.267692565917969e-05,0.0001690387725830078
0.0001316070556640625,0.03221702575683594,0.014333289657592771,0.068289,3.4332275390625e-05,0.00012254714965820312
0.00010204315185546875,0.03948402404785156,0.003810507446289066,0.071669,3.814697265625e-05,0.00012826919555664062
9.608268737792969e-05,0.048861026763916016,0.005811167922973634,0.063484,2.9802322387695312e-05,9.942054748535156e-05
0.0001087188720703125,0.06902909278869629,0.001357774887084967,0.063715,3.147125244140625e-05,0.00010895729064941406
7.2479248046875e-05,0.040537357330322266,0.0033910784301757826,0.059869,3.504753112792969e-05,0.0001266002655029297
9.369850158691406e-05,0.06297755241394043,0.003535987045288083,0.067873,3.9577484130859375e-05,0.00012063980102539062
0.00011348724365234375,0.059659481048583984,0.006927776580810549,0.076194,4.482269287109375e-05,0.00014591217041015625
9.131431579589844e-05,0.06424117088317871,0.004571344909667971,0.065065,3.3855438232421875e-05,0.00011706352233886719
0.00012946128845214844,0.07902073860168457,0.018234920745849606,0.082444,2.7418136596679688e-05,0.00010228157043457031
6.413459777832031e-05,0.07054257392883301,0.012300566970825197,0.071088,3.933906555175781e-05,0.00011754035949707031
0.00010418891906738281,0.033234596252441406,0.00320860421752929,0.065074,3.62396240234375e-05,0.0001251697540283203
0.00011014938354492188,0.036936283111572266,0.021062840423583987,0.06179,4.315376281738281e-05,0.0001227855682373047
0.00010585784912109375,0.03380298614501953,0.0030003158264160223,0.068932,2.9087066650390625e-05,0.00011134147644042969
9.083747863769531e-05,0.035764217376708984,0.0064485288848877,0.062551,3.9577484130859375e-05,0.0001609325408935547
0.00014090538024902344,0.03937983512878418,0.013167742919921871,0.0733,4.172325134277344e-05,0.00013017654418945312
8.630752563476562e-05,0.06133413314819336,0.011269046112060546,0.061904,3.24249267578125e-05,0.00011515617370605469
0.00012445449829101562,0.06976652145385742,0.0037107020721435513,0.072439,4.220008850097656e-05,0.00014257431030273438
9.560585021972656e-05,0.06425642967224121,0.010623026947021483,0.062571,3.24249267578125e-05,0.00011157989501953125
0.00010824203491210938,0.07084202766418457,0.0013140989685058585,0.064735,3.457069396972656e-05,0.00011849403381347656
0.00010704994201660156,0.03627324104309082,0.0017583253631591814,0.060174,3.9577484130859375e-05,0.00011420249938964844
6.365776062011719e-05,0.09000992774963379,0.0010606101226806608,0.066805,3.266334533691406e-05,0.00011420249938964844
7.271766662597656e-05,0.0425870418548584,0.00661678921508789,0.067982,3.62396240234375e-05,0.00013566017150878906
8.726119995117188e-05,0.05122780799865723,0.005453875183105472,0.063801,3.719329833984375e-05,0.00010776519775390625
5.888938903808594e-05,0.07388067245483398,0.006475740020751956,0.061907,3.314018249511719e-05,0.00010633468627929688
6.246566772460938e-05,0.0678551197052002,0.004222626556396478,0.079561,2.6941299438476562e-05,9.608268737792969e-05
7.963180541992188e-05,0.0794074535369873,0.014011142791748046,0.063236,3.62396240234375e-05,0.00012087821960449219
6.604194641113281e-05,0.02147388458251953,0.01591604905700684,0.061894,3.4332275390625e-05,0.00010728836059570312
8.845329284667969e-05,0.025217056274414062,0.010643102447509767,0.064608,3.0040740966796875e-05,9.465217590332031e-05
0.00011301040649414062,0.03917384147644043,0.002826907653808594,0.06898,3.3855438232421875e-05,0.00012111663818359375
7.62939453125e-05,0.0665276050567627,0.009555333053588869,0.074363,4.57763671875e-05,0.00012087821960449219
0.00011277198791503906,0.048844337463378906,0.013664229675292974,0.070529,3.910064697265625e-05,0.00013518333435058594
8.893013000488281e-05,0.06865978240966797,0.017271761138916014,0.060642,2.9802322387695312e-05,9.465217590332031e-05
9.036064147949219e-05,0.06693243980407715,0.011332198837280275,0.064622,3.0994415283203125e-05,0.00010538101196289062
6.985664367675781e-05,0.06519556045532227,0.02509588249206543,0.08967,3.504753112792969e-05,0.00011396408081054688
8.893013000488281e-05,0.08852195739746094,0.015765926330566407,0.069257,5.1975250244140625e-05,0.0001659393310546875
6.556510925292969e-05,0.10001993179321289,0.006190217712402343,0.066372,3.2901763916015625e-05,0.00011944770812988281
8.153915405273438e-05,0.08264422416687012,0.009851490539550783,0.084506,3.3855438232421875e-05,0.00010538101196289062
0.000110626220703125,0.08046460151672363,0.0016209486236572201,0.065476,2.5033950805664062e-05,9.34600830078125e-05
7.05718994140625e-05,0.1250896453857422,0.007996808273315434,0.071918,3.981590270996094e-05,0.00013589859008789062
8.273124694824219e-05,0.08314037322998047,0.004841467941284178,0.066887,4.601478576660156e-05,0.00015735626220703125
0.00011920928955078125,0.07675600051879883,0.010772222488403323,0.059757,4.1961669921875e-05,0.0001671314239501953
0.00010704994201660156,0.07818603515625,0.015469929580688477,0.06787,3.0994415283203125e-05,0.0001049041748046875
9.942054748535156e-05,0.0480494499206543,0.00432607987976074,0.060164,3.361701965332031e-05,0.00012540817260742188
0.00011301040649414062,0.07027935981750488,0.004008083282470702,0.055639,2.7179718017578125e-05,0.00010824203491210938
0.0001251697540283203,0.06192612648010254,0.018434900070190427,0.072924,3.147125244140625e-05,0.00011992454528808594
6.580352783203125e-05,0.06206321716308594,0.011591124343872064,0.063325,3.8623809814453125e-05,0.0001404285430908203
9.965896606445312e-05,0.052582502365112305,0.009051896682739258,0.077459,3.0040740966796875e-05,0.00010228157043457031
8.940696716308594e-05,0.07317805290222168,0.009658309875488283,0.060514,3.600120544433594e-05,0.00012683868408203125
0.00013828277587890625,0.07208824157714844,0.004900540771484378,0.061685,2.9802322387695312e-05,0.00010991096496582031
9.250640869140625e-05,0.039652347564697266,0.0023573291931152374,0.064634,3.361701965332031e-05,0.00012946128845214844
0.00011920928955078125,0.06450986862182617,0.00506916069030762,0.079635,3.552436828613281e-05,0.0001399517059326172
9.846687316894531e-05,0.0395808219909668,0.002454077911376952,0.062175,3.62396240234375e-05,0.00011587142944335938
0.00011682510375976562,0.054212093353271484,0.005358262344360348,0.064779,3.8623809814453125e-05,0.00014734268188476562
8.0108642578125e-05,0.061368703842163086,0.012908365036010741,0.071174,2.9802322387695312e-05,0.00011539459228515625
0.00011467933654785156,0.05840587615966797,0.005543653747558594,0.058878,5.698204040527344e-05,0.000194549560546875
7.939338684082031e-05,0.0698399543762207,0.007278759796142578,0.064068,2.86102294921875e-05,9.870529174804688e-05
0.00010967254638671875,0.05818772315979004,0.002801682434082034,0.06129,3.790855407714844e-05,0.00012731552124023438
0.00010132789611816406,0.04676461219787598,0.008499265304565427,0.056584,3.123283386230469e-05,0.00011563301086425781
0.0001010894775390625,0.049645423889160156,0.00944430200195312,0.076909,3.600120544433594e-05,0.00012302398681640625
6.198883056640625e-05,0.016248226165771484,0.005869534347534178,0.078127,3.62396240234375e-05,0.0001323223114013672
9.036064147949219e-05,0.026230335235595703,0.009401785888671882,0.06846,3.3855438232421875e-05,0.00010919570922851562
7.104873657226562e-05,0.0413203239440918,0.0032169398956298847,0.060257,3.1948089599609375e-05,0.00011897087097167969
7.915496826171875e-05,0.044847726821899414,0.0025263939208984426,0.064618,3.337860107421875e-05,0.0001285076141357422
8.678436279296875e-05,0.04770493507385254,0.01080171569824219,0.08316,2.8848648071289062e-05,0.00012564659118652344
9.012222290039062e-05,0.04547381401062012,0.0013244446105957,0.059818,2.9087066650390625e-05,0.00010466575622558594
0.00010251998901367188,0.04324746131896973,0.00508374946594238,0.06457,2.6941299438476562e-05,9.202957153320312e-05
9.846687316894531e-05,0.052100181579589844,0.015215641723632815,0.060714,3.504753112792969e-05,0.00011205673217773438
0.00010371208190917969,0.0799398422241211,0.006451925628662113,0.055607,3.409385681152344e-05,0.0001220703125
0.00010275840759277344,0.037322044372558594,0.012498532669067378,0.075008,3.4332275390625e-05,0.00011849403381347656
0.00011110305786132812,0.06052589416503906,0.003562059448242186,0.084052,3.1948089599609375e-05,0.00012135505676269531
0.00012874603271484375,0.07573342323303223,0.0030496513824462834,0.063477,2.956390380859375e-05,0.00014543533325195312
9.34600830078125e-05,0.057636260986328125,0.00708116496276856,0.082893,4.1484832763671875e-05,0.0001366138458251953
0.0001201629638671875,0.052150726318359375,0.004071485794067381,0.072937,3.1948089599609375e-05,0.00011992454528808594
0.00011563301086425781,0.04671955108642578,0.017013482635498053,0.081657,3.0994415283203125e-05,0.00010728836059570312
9.417533874511719e-05,0.0477757453918457,0.006603948730468753,0.070781,4.0531158447265625e-05,0.00013136863708496094
9.965896606445312e-05,0.05674433708190918,0.004386008346557613,0.069637,3.4809112548828125e-05,0.0001227855682373047
7.82012939453125e-05,0.0516505241394043,0.005922931472778323,0.078858,2.86102294921875e-05,9.584426879882812e-05
0.00010514259338378906,0.05485701560974121,0.00508592150878906,0.079793,4.315376281738281e-05,0.00014138221740722656
8.487701416015625e-05,0.03753232955932617,0.006406170516967777,0.071669,3.314018249511719e-05,0.00011420249938964844
7.987022399902344e-05,0.06746721267700195,0.01564989816284179,0.068334,3.170967102050781e-05,0.00010776519775390625
6.866455078125e-05,0.040755271911621094,0.002802129379272461,0.077209,4.172325134277344e-05,0.00013375282287597656
7.033348083496094e-05,0.05237865447998047,0.0023236916198730445,0.071536,3.075599670410156e-05,0.000118255615234375
7.677078247070312e-05,0.06820082664489746,0.006245204803466797,0.061778,3.886222839355469e-05,0.00012636184692382812
9.369850158691406e-05,0.06775689125061035,0.004522443588256833,0.065292,4.0531158447265625e-05,0.00012683868408203125
0.00010895729064941406,0.08318042755126953,0.01160366381835938,0.063008,3.1948089599609375e-05,0.00011944770812988281
9.298324584960938e-05,0.05931544303894043,0.0038191776885986295,0.066361,3.647804260253906e-05,0.00012540817260742188
0.00010061264038085938,0.0474088191986084,0.005509828369140629,0.076983,4.220008850097656e-05,0.0001513957977294922
0.00012183189392089844,0.06634902954101562,0.003392055709838873,0.067892,3.0040740966796875e-05,0.00010609626770019531
7.462501525878906e-05,0.07366013526916504,0.0029908437499999996,0.060974,3.719329833984375e-05,0.0001327991485595703
0.00010013580322265625,0.05247616767883301,0.01169623278808593,0.079908,3.719329833984375e-05,0.00012922286987304688
7.271766662597656e-05,0.03105330467224121,0.009923051010131835,0.061814,3.147125244140625e-05,9.465217590332031e-05
0.00011134147644042969,0.0267026424407959,0.014948950042724604,0.088385,3.409385681152344e-05,0.0001163482666015625
8.96453857421875e-05,0.04277992248535156,0.006059744354248053,0.075704,3.647804260253906e-05,0.0001316070556640625
0.00011444091796875,0.03851056098937988,0.018762283523559575,0.069017,4.458427429199219e-05,0.00012946128845214844
9.72747802734375e-05,0.04314875602722168,0.008356340469360346,0.068861,2.574920654296875e-05,8.845329284667969e-05
9.012222290039062e-05,0.019346237182617188,0.0030220625000000056,0.068267,3.075599670410156e-05,0.00011467933654785156
9.965896606445312e-05,0.040174007415771484,0.010867719726562503,0.071545,2.9802322387695312e-05,0.00010561943054199219
7.05718994140625e-05,0.0376734733581543,0.0033424198303222685,0.077234,3.814697265625e-05,0.00017452239990234375
9.632110595703125e-05,0.06539583206176758,0.005437135025024409,0.067029,3.933906555175781e-05,0.00013303756713867188
9.942054748535156e-05,0.06201481819152832,0.01727015026855469,0.061387,3.2901763916015625e-05,0.00010776519775390625
8.296966552734375e-05,0.06703948974609375,0.005398646453857417,0.066321,3.4332275390625e-05,0.00010943412780761719
0.00010657310485839844,0.07169556617736816,0.0025090138397216855,0.067129,3.7670135498046875e-05,0.00011944770812988281
0.000110626220703125,0.06876206398010254,0.0022028614196777374,0.058334,3.647804260253906e-05,0.00012183189392089844
7.987022399902344e-05,0.04451870918273926,0.0038146309356689445,0.064277,2.9325485229492188e-05,0.00011229515075683594
0.00012755393981933594,0.053023338317871094,0.011796761169433595,0.06236,3.743171691894531e-05,0.00012493133544921875
8.249282836914062e-05,0.04615664482116699,0.017299404052734377,0.068146,3.5762786865234375e-05,0.00012874603271484375
8.249282836914062e-05,0.03795266151428223,0.006631128829956048,0.062881,3.4332275390625e-05,0.00012063980102539062
8.392333984375e-05,0.027037382125854492,0.0015061568145751936,0.060337,3.6716461181640625e-05,0.00010800361633300781
9.107589721679688e-05,0.03156018257141113,0.0059239611206054685,0.061744,3.6716461181640625e-05,0.0001285076141357422
9.322166442871094e-05,0.025424480438232422,0.010880899261474605,0.062851,4.6253204345703125e-05,0.00014662742614746094
0.00011205673217773438,0.03531217575073242,0.011572682662963865,0.063404,5.0067901611328125e-05,0.0001678466796875
0.00010156631469726562,0.03624677658081055,0.003510322128295898,0.066039,2.6464462280273438e-05,9.679794311523438e-05
7.724761962890625e-05,0.039510488510131836,0.010461744323730468,0.059434,3.910064697265625e-05,0.00013256072998046875
8.630752563476562e-05,0.05245089530944824,0.0020708515167236347,0.066675,3.814697265625e-05,0.00012302398681640625
8.940696716308594e-05,0.03835940361022949,0.004141456329345705,0.067438,3.7670135498046875e-05,0.0001227855682373047
0.00010442733764648438,0.06825375556945801,0.0025773975524902293,0.070609,3.314018249511719e-05,0.00011157989501953125
0.00010728836059570312,0.0406801700592041,0.003985849472045902,0.066479,3.24249267578125e-05,0.00012183189392089844
8.606910705566406e-05,0.05904889106750488,0.004097548751831048,0.07222,3.4332275390625e-05,0.00011563301086425781
8.678436279296875e-05,0.05958127975463867,0.015789563644409185,0.070862,3.4809112548828125e-05,0.0001220703125
8.273124694824219e-05,0.03439640998840332,0.008681034317016598,0.07126,2.9802322387695312e-05,0.0001125335693359375
0.00011515617370605469,0.053832292556762695,0.0037278394165039044,0.062481,2.6464462280273438e-05,9.059906005859375e-05
0.00010037422180175781,0.04111027717590332,0.0037877306976318303,0.063921,4.124641418457031e-05,0.0001354217529296875
8.20159912109375e-05,0.0352327823638916,0.007278898315429688,0.073545,5.030632019042969e-05,0.00015854835510253906
0.00011038780212402344,0.05187034606933594,0.0026649561614990186,0.073953,2.9087066650390625e-05,0.00011515617370605469
0.00010609626770019531,0.058541059494018555,0.007901335388183592,0.062044,2.6464462280273438e-05,0.00011086463928222656
9.512901306152344e-05,0.060022592544555664,0.002622897537231439,0.072442,3.314018249511719e-05,0.00012636184692382812
0.0001285076141357422,0.03745412826538086,0.004772816452026374,0.068266,3.147125244140625e-05,0.00012040138244628906
9.322166442871094e-05,0.058835506439208984,0.002199412796020511,0.061553,3.4332275390625e-05,0.00011801719665527344
7.677078247070312e-05,0.04053974151611328,0.013231538833618162,0.065361,3.695487976074219e-05,0.00013899803161621094
8.344650268554688e-05,0.06721663475036621,0.002252933197021481,0.06557,3.7670135498046875e-05,0.00014781951904296875
0.00011563301086425781,0.03965568542480469,0.01823206153869629,0.06984,3.337860107421875e-05,0.00012731552124023438
0.00010704994201660156,0.06477904319763184,0.006397987976074215,0.09886,2.956390380859375e-05,0.00011229515075683594
0.00011944770812988281,0.05091524124145508,0.008711479019165039,0.058601,3.743171691894531e-05,0.0001232624053955078
9.679794311523438e-05,0.0459904670715332,0.015052637344360353,0.076569,3.24249267578125e-05,0.00012135505676269531
8.225440979003906e-05,0.07709336280822754,0.004131101730346684,0.073472,2.384185791015625e-05,0.00010585784912109375
9.179115295410156e-05,0.05960655212402344,0.00922381843566894,0.06961,2.9087066650390625e-05,0.0001232624053955078
0.00010776519775390625,0.07809329032897949,0.011949585266113283,0.07693,3.743171691894531e-05,0.000125885009765625
7.867813110351562e-05,0.07313156127929688,0.052687187271118166,0.07217,3.552436828613281e-05,0.0001220703125
0.00010657310485839844,0.058338165283203125,0.025132770217895506,0.083511,2.6226043701171875e-05,9.202957153320312e-05
0.00011682510375976562,0.0674889087677002,0.01511655668640137,0.068756,3.3855438232421875e-05,0.00011396408081054688
0.00010824203491210938,0.053572893142700195,0.02622187760925293,0.080289,2.9325485229492188e-05,0.00010228157043457031
9.226799011230469e-05,0.060148000717163086,0.01780844912719727,0.081048,4.0531158447265625e-05,0.00014591217041015625
0.00011873245239257812,0.12898516654968262,0.004182333007812497,0.061934,3.4332275390625e-05,0.00011515617370605469
0.00010561943054199219,0.1217339038848877,0.0029249139251708994,0.070256,5.221366882324219e-05,0.00016355514526367188
0.00011157989501953125,0.09445929527282715,0.021817550216674808,0.061664,2.7179718017578125e-05,9.655952453613281e-05
0.00011563301086425781,0.1201486587524414,0.004692092376708985,0.060369,2.956390380859375e-05,0.00010037422180175781
8.654594421386719e-05,0.12339019775390625,0.0013102518310546818,0.074051,3.552436828613281e-05,0.00012683868408203125
0.00010848045349121094,0.06056070327758789,0.007605965744018554,0.061189,3.24249267578125e-05,0.00012946128845214844
8.988380432128906e-05,0.12054920196533203,0.020360805969238283,0.06977,3.0994415283203125e-05,0.0001163482666015625
0.00013375282287597656,0.06576395034790039,0.010067801406860352,0.087047,2.5033950805664062e-05,9.393692016601562e-05
0.0001976490020751953,0.06760001182556152,0.0046033876953125025,0.063344,3.7670135498046875e-05,0.00012755393981933594
9.751319885253906e-05,0.06221437454223633,0.0028669163513183604,0.060695,4.291534423828125e-05,0.0001857280731201172
9.202957153320312e-05,0.049654483795166016,0.007702195983886717,0.067969,3.528594970703125e-05,0.00013113021850585938
8.654594421386719e-05,0.03618478775024414,0.0026975606079101544,0.074963,3.4809112548828125e-05,0.0001308917999267578
7.62939453125e-05,0.049176931381225586,0.00909381756591797,0.059627,4.076957702636719e-05,0.00013780593872070312
5.984306335449219e-05,0.056488037109375,0.006019599075317378,0.062505,2.7894973754882812e-05,0.00010824203491210938
9.369850158691406e-05,0.048722028732299805,0.007825771881103519,0.060124,4.1961669921875e-05,0.00013685226440429688
0.00011682510375976562,0.04926562309265137,0.0038616651458740214,0.055758,3.2901763916015625e-05,0.000110626220703125
0.00011372566223144531,0.04406547546386719,0.01060527763366699,0.0679,3.62396240234375e-05,0.00011277198791503906
9.179115295410156e-05,0.04825901985168457,0.008841906951904302,0.071251,3.528594970703125e-05,0.00012636184692382812
0.00010514259338378906,0.04585862159729004,0.010732502792358392,0.067377,3.409385681152344e-05,0.00010776519775390625
0.00010752677917480469,0.031386613845825195,0.0028878810424804724,0.063773,2.7418136596679688e-05,0.0001010894775390625
0.00010704994201660156,0.03585028648376465,0.013101663452148436,0.059719,6.651878356933594e-05,0.0001285076141357422
5.7697296142578125e-05,0.038420915603637695,0.0029328267669677666,0.065865,3.0517578125e-05,0.00010609626770019531
9.465217590332031e-05,0.04304981231689453,0.011975856826782233,0.074927,3.981590270996094e-05,0.00012993812561035156
0.00010800361633300781,0.05821633338928223,0.0029144416198730455,0.067039,3.457069396972656e-05,0.00011396408081054688
9.679794311523438e-05,0.07425165176391602,0.0214958908996582,0.066029,2.956390380859375e-05,0.00010776519775390625
0.00011324882507324219,0.06405282020568848,0.002331378479003908,0.059605,3.409385681152344e-05,0.00012731552124023438
0.00010418891906738281,0.03933572769165039,0.005943843292236323,0.067501,3.266334533691406e-05,0.00011730194091796875
0.00010657310485839844,0.03869152069091797,0.002489762039184565,0.066155,4.1961669921875e-05,0.00014066696166992188
8.916854858398438e-05,0.038941383361816406,0.019492197128295904,0.063729,4.124641418457031e-05,0.00017404556274414062
9.703636169433594e-05,0.05795931816101074,0.008496242828369138,0.08143,3.123283386230469e-05,0.00011706352233886719
8.344650268554688e-05,0.04898500442504883,0.011946149261474609,0.065692,4.863739013671875e-05,0.00011134147644042969
8.893013000488281e-05,0.06248044967651367,0.0023465211944580094,0.060292,3.337860107421875e-05,0.0001277923583984375
7.939338684082031e-05,0.07223892211914062,0.005615743301391599,0.072952,2.9087066650390625e-05,9.775161743164062e-05
0.00010609626770019531,0.048633575439453125,0.013408078018188482,0.077134,3.8623809814453125e-05,0.00011682510375976562
6.556510925292969e-05,0.04661822319030762,0.013176444503784177,0.068928,3.9577484130859375e-05,0.0001354217529296875
0.0001780986785888672,0.05032849311828613,0.009754309143066409,0.088086,3.0279159545898438e-05,0.00011444091796875
5.817413330078125e-05,0.05698537826538086,0.007794094512939456,0.075527,2.6941299438476562e-05,9.34600830078125e-05
0.00010704994201660156,0.05277228355407715,0.006938718002319336,0.076807,3.9577484130859375e-05,0.0001361370086669922
9.989738464355469e-05,0.05965757369995117,0.0020483217163085876,0.063533,2.9802322387695312e-05,9.465217590332031e-05
9.512901306152344e-05,0.033448219299316406,0.00627344383239746,0.064735,3.528594970703125e-05,0.00012421607971191406
6.413459777832031e-05,0.040465593338012695,0.004618527221679686,0.0582,2.574920654296875e-05,9.179115295410156e-05
9.012222290039062e-05,0.05501890182495117,0.0021035762481689396,0.064157,3.170967102050781e-05,0.0001227855682373047
9.250640869140625e-05,0.045830726623535156,0.0071539940795898455,0.081079,3.170967102050781e-05,0.00012803077697753906
0.00010609626770019531,0.04305887222290039,0.007376307510375976,0.080526,3.504753112792969e-05,0.00011777877807617188
9.870529174804688e-05,0.04816794395446777,0.003678488937377933,0.061359,3.0279159545898438e-05,9.989738464355469e-05
0.00011372566223144531,0.051032304763793945,0.004803576416015629,0.064231,4.0531158447265625e-05,0.00010943412780761719
0.00011444091796875,0.0593264102935791,0.008719331649780275,0.060521,3.170967102050781e-05,0.00011563301086425781
9.72747802734375e-05,0.04237008094787598,0.009621771575927737,0.064648,4.482269287109375e-05,0.00013899803161621094
0.00012302398681640625,0.05108928680419922,0.0038065686645507857,0.082006,3.0279159545898438e-05,0.00010919570922851562
8.511543273925781e-05,0.06088399887084961,0.003943206939697269,0.08234,3.981590270996094e-05,0.0001354217529296875
0.00012969970703125,0.046207427978515625,0.010155124435424809,0.069115,3.743171691894531e-05,0.00013327598571777344
0.00010776519775390625,0.036420583724975586,0.002382818878173834,0.076662,3.62396240234375e-05,0.0001270771026611328
0.00011777877807617188,0.0514066219329834,0.003452697723388673,0.069007,3.981590270996094e-05,0.00014543533325195312
6.699562072753906e-05,0.04296398162841797,0.005986188613891608,0.062938,4.76837158203125e-05,0.00015497207641601562
7.843971252441406e-05,0.05892753601074219,0.01577198446655273,0.084041,5.1021575927734375e-05,0.00017547607421875
0.00010776519775390625,0.02747368812561035,0.014310144165039063,0.065747,3.528594970703125e-05,0.00011157989501953125
8.487701416015625e-05,0.021548748016357422,0.010415057357788082,0.076741,3.4809112548828125e-05,0.00014019012451171875
0.00011181831359863281,0.04375815391540527,0.007514550155639649,0.067856,4.291534423828125e-05,0.00010085105895996094
7.295608520507812e-05,0.04410552978515625,0.003754976272583005,0.06575,3.0994415283203125e-05,0.0001049041748046875
8.225440979003906e-05,0.050241947174072266,0.0041896155242919925,0.070562,3.1948089599609375e-05,0.00012755393981933594
8.654594421386719e-05,0.05272507667541504,0.006041868698120123,0.072513,3.5762786865234375e-05,0.00010919570922851562
0.0001010894775390625,0.042661428451538086,0.007469253829956057,0.079621,3.409385681152344e-05,0.00011110305786132812
7.2479248046875e-05,0.058585166931152344,0.007525763977050778,0.080362,4.649162292480469e-05,0.0001494884490966797
8.869171142578125e-05,0.06476354598999023,0.0015386985778808593,0.0751,3.2901763916015625e-05,0.00011205673217773438
8.869171142578125e-05,0.07864665985107422,0.004649914459228514,0.057471,3.314018249511719e-05,0.0001201629638671875
0.00010180473327636719,0.04826021194458008,0.014017171600341799,0.063497,3.7670135498046875e-05,0.0001423358917236328
5.9604644775390625e-05,0.09760904312133789,0.005154059661865232,0.087411,3.528594970703125e-05,0.0001423358917236328
8.7738037109375e-05,0.04169917106628418,0.001584137390136714,0.068777,2.4557113647460938e-05,9.012222290039062e-05
0.00011229515075683594,0.04368734359741211,0.005493560104370118,0.063845,3.2901763916015625e-05,0.0001227855682373047
0.00011324882507324219,0.04207873344421387,0.012250383422851563,0.066052,3.123283386230469e-05,0.00012564659118652344
8.58306884765625e-05,0.04719042778015137,0.010168429809570313,0.060619,3.0517578125e-05,0.00010251998901367188
0.00010228157043457031,0.040085792541503906,0.005013093719482428,0.066615,3.62396240234375e-05,0.00011038780212402344
0.00014019012451171875,0.0751638412475586,0.012634420120239256,0.071313,3.24249267578125e-05,0.00011754035949707031
0.00010228157043457031,0.05743813514709473,0.008589224792480463,0.067349,4.00543212890625e-05,0.00012803077697753906
0.00011038780212402344,0.05484127998352051,0.006532357101440428,0.069995,4.029273986816406e-05,0.0001308917999267578
9.34600830078125e-05,0.09123563766479492,0.00727338980102539,0.067066,3.361701965332031e-05,0.00010728836059570312
9.799003601074219e-05,0.05807018280029297,0.008294821334838873,0.072999,3.361701965332031e-05,0.00012111663818359375
8.392333984375e-05,0.044077157974243164,0.009184230361938474,0.060789,3.147125244140625e-05,0.00011348724365234375
0.00011157989501953125,0.04843854904174805,0.013206047973632812,0.08079,2.8371810913085938e-05,9.1552734375e-05
0.00012302398681640625,0.05378222465515137,0.004944818984985347,0.068763,3.886222839355469e-05,0.00012826919555664062
8.845329284667969e-05,0.07098960876464844,0.00900657907104492,0.076919,2.9802322387695312e-05,9.846687316894531e-05
0.00011920928955078125,0.06662964820861816,0.005018721923828122,0.05689,3.600120544433594e-05,0.00012183189392089844
5.2928924560546875e-05,0.04311871528625488,0.005813760406494145,0.084143,3.147125244140625e-05,0.00011968612670898438
0.00010371208190917969,0.06938052177429199,0.007245676223754882,0.079208,4.00543212890625e-05,0.00012731552124023438
0.00010156631469726562,0.057099342346191406,0.009172162399291986,0.068265,2.7179718017578125e-05,9.34600830078125e-05
8.368492126464844e-05,0.06197977066040039,0.010804804977416996,0.068616,3.6716461181640625e-05,0.00011348724365234375
8.249282836914062e-05,0.06024003028869629,0.006834585784912112,0.065051,2.8133392333984375e-05,9.72747802734375e-05
0.00010418891906738281,0.05936932563781738,0.0017386080017089828,0.069426,4.2438507080078125e-05,0.0001347064971923828
8.344650268554688e-05,0.041709184646606445,0.010098204833984381,0.069793,4.9591064453125e-05,0.0001575946807861328
0.00012803077697753906,0.03918266296386719,0.009469722000122069,0.066484,3.8623809814453125e-05,0.00013375282287597656
9.942054748535156e-05,0.058626651763916016,0.002521270141601556,0.06864,3.814697265625e-05,0.0001323223114013672
5.936622619628906e-05,0.04003596305847168,0.003167188751220705,0.056663,3.981590270996094e-05,0.00011730194091796875
9.083747863769531e-05,0.051274776458740234,0.012426396270751955,0.062304,5.555152893066406e-05,0.00020074844360351562
7.343292236328125e-05,0.05970644950866699,0.0030119850311279284,0.066359,3.4332275390625e-05,0.0001227855682373047
9.894371032714844e-05,0.05131983757019043,0.0031644589996337874,0.05999,3.266334533691406e-05,0.00011444091796875
0.00010156631469726562,0.03223061561584473,0.004277330566406251,0.065524,3.409385681152344e-05,0.00012111663818359375
6.699562072753906e-05,0.0279695987701416,0.01123238786315918,0.059489,3.218650817871094e-05,0.00011467933654785156
9.799003601074219e-05,0.028599977493286133,0.01794668968200684,0.083545,3.123283386230469e-05,0.0001251697540283203
0.0001385211944580078,0.057173728942871094,0.005281665802001956,0.0595,4.0531158447265625e-05,0.0001163482666015625
0.00010251998901367188,0.060410499572753906,0.005029596252441405,0.059455,3.457069396972656e-05,0.00013327598571777344
9.5367431640625e-05,0.04756736755371094,0.015245424240112299,0.077132,4.220008850097656e-05,0.00014352798461914062
9.918212890625e-05,0.05692124366760254,0.01612101640319824,0.066054,3.0040740966796875e-05,9.775161743164062e-05
7.462501525878906e-05,0.06624245643615723,0.005762950073242193,0.078189,3.5762786865234375e-05,0.00013494491577148438
9.918212890625e-05,0.06190371513366699,0.010465569808959962,0.082897,3.0040740966796875e-05,9.775161743164062e-05
0.000102996826171875,0.06514263153076172,0.006064393341064456,0.069963,3.266334533691406e-05,0.00010943412780761719
0.00010657310485839844,0.06934213638305664,0.00623220991516113,0.080931,3.552436828613281e-05,0.00011777877807617188
7.176399230957031e-05,0.08955049514770508,0.0008869244537353521,0.057379,2.86102294921875e-05,0.00011134147644042969
8.535385131835938e-05,0.06281876564025879,0.007812388198852535,0.084082,3.695487976074219e-05,0.00012731552124023438
7.987022399902344e-05,0.09175348281860352,0.008962439910888673,0.068258,3.0517578125e-05,9.894371032714844e-05
0.00011038780212402344,0.07028841972351074,0.011944035659790034,0.074564,4.2438507080078125e-05,0.0001316070556640625
0.000110626220703125,0.05794167518615723,0.002948711624145506,0.069135,3.314018249511719e-05,0.00011873245239257812
9.799003601074219e-05,0.07431745529174805,0.0016386416168212847,0.064003,3.4809112548828125e-05,0.00012874603271484375
0.00010824203491210938,0.0579526424407959,0.022581571792602534,0.076576,2.8133392333984375e-05,0.00011849403381347656
8.225440979003906e-05,0.07900476455688477,0.01607152168273926,0.06458,4.9591064453125e-05,0.00017523765563964844
7.963180541992188e-05,0.0808417797088623,0.0023279316711425774,0.065845,2.6464462280273438e-05,9.298324584960938e-05
9.870529174804688e-05,0.05388617515563965,0.006918891784667966,0.065403,3.695487976074219e-05,0.00012803077697753906
8.106231689453125e-05,0.037444114685058594,0.0023460258941650353,0.067652,3.218650817871094e-05,0.00012135505676269531
8.440017700195312e-05,0.0787813663482666,0.006016720504760736,0.06653,3.170967102050781e-05,0.00011539459228515625
6.318092346191406e-05,0.04626345634460449,0.018777534530639642,0.073927,3.9577484130859375e-05,0.00010919570922851562
8.58306884765625e-05,0.062161922454833984,0.007896913925170904,0.065284,3.933906555175781e-05,0.00012302398681640625
0.00010275840759277344,0.0499110221862793,0.009695948089599615,0.084086,2.9325485229492188e-05,0.00010633468627929688
6.771087646484375e-05,0.07450175285339355,0.005403629058837886,0.082806,3.361701965332031e-05,0.00011277198791503906
0.00010704994201660156,0.05917549133300781,0.003379436904907232,0.076718,3.504753112792969e-05,0.0001232624053955078
8.296966552734375e-05,0.07041645050048828,0.004001655838012694,0.076503,2.9802322387695312e-05,0.000118255615234375
0.00011587142944335938,0.03050708770751953,0.0035369389953613245,0.069206,2.9802322387695312e-05,0.00010514259338378906
9.655952453613281e-05,0.03926563262939453,0.011554120361328128,0.061463,4.5299530029296875e-05,0.00017905235290527344
9.679794311523438e-05,0.0583493709564209,0.007879516326904298,0.068063,3.62396240234375e-05,0.0001385211944580078
0.00013017654418945312,0.06075000762939453,0.0009085780181884717,0.066196,3.6716461181640625e-05,0.0001289844512939453
7.224082946777344e-05,0.06850123405456543,0.00627190153503418,0.061001,3.8623809814453125e-05,0.00012969970703125
9.131431579589844e-05,0.058327436447143555,0.003613915893554684,0.069428,2.8848648071289062e-05,0.00010514259338378906
9.489059448242188e-05,0.07648062705993652,0.0070169045410156256,0.057379,3.457069396972656e-05,0.00012373924255371094
7.62939453125e-05,0.039695024490356445,0.003935612594604496,0.072113,3.838539123535156e-05,0.0001518726348876953
0.0001385211944580078,0.042908430099487305,0.00570668563842773,0.085775,3.8623809814453125e-05,0.00011229515075683594
0.00012636184692382812,0.05470418930053711,0.003900416015625005,0.077551,2.8133392333984375e-05,9.34600830078125e-05
8.344650268554688e-05,0.056593894958496094,0.0036962304382324174,0.064697,3.3855438232421875e-05,0.00011229515075683594
7.081031799316406e-05,0.07100629806518555,0.00477148806762695,0.065778,3.910064697265625e-05,0.00014352798461914062
9.059906005859375e-05,0.055312395095825195,0.006769084045410156,0.068328,3.647804260253906e-05,0.00013136863708496094
7.915496826171875e-05,0.052580833435058594,0.0016065923614501931,0.065333,3.170967102050781e-05,0.00011610984802246094
0.0001723766326904297,0.04512619972229004,0.011741116516113287,0.081533,2.6941299438476562e-05,0.00010275840759277344
6.937980651855469e-05,0.05322575569152832,0.01437867335510254,0.065858,3.0517578125e-05,0.00010585784912109375
0.0001888275146484375,0.06084799766540527,0.004795997299194332,0.085511,5.14984130859375e-05,0.00017309188842773438
8.440017700195312e-05,0.05220317840576172,0.009515457214355469,0.062486,3.910064697265625e-05,0.00012755393981933594
7.486343383789062e-05,0.024527549743652344,0.002810972961425781,0.060266,3.790855407714844e-05,0.0001251697540283203
0.00011873245239257812,0.025590896606445312,0.010487010635375979,0.063011,4.410743713378906e-05,0.00014209747314453125
7.05718994140625e-05,0.05005192756652832,0.005212424041748043,0.072523,5.221366882324219e-05,0.00018596649169921875
6.318092346191406e-05,0.04275965690612793,0.0072798684387207074,0.079772,4.410743713378906e-05,0.00016927719116210938
0.00012969970703125,0.04267096519470215,0.011818722457885747,0.07028,4.982948303222656e-05,0.00015306472778320312
5.984306335449219e-05,0.06807136535644531,0.005036845275878908,0.058578,3.147125244140625e-05,0.00010752677917480469
6.461143493652344e-05,0.06295251846313477,0.004841338424682623,0.074095,3.886222839355469e-05,0.00012230873107910156
8.702278137207031e-05,0.06584382057189941,0.004318364013671874,0.057186,3.743171691894531e-05,0.00011229515075683594
8.511543273925781e-05,0.05320906639099121,0.01512395512390137,0.079857,3.647804260253906e-05,0.000118255615234375
8.916854858398438e-05,0.026131391525268555,0.003975319931030272,0.070453,2.7894973754882812e-05,0.000110626220703125
0.00013256072998046875,0.046448469161987305,0.001255314498901372,0.070044,3.600120544433594e-05,0.00013017654418945312
0.00010228157043457031,0.04912161827087402,0.011914976165771488,0.062927,3.743171691894531e-05,0.00014019012451171875
8.749961853027344e-05,0.05082058906555176,0.008629043319702143,0.087997,4.267692565917969e-05,0.00011539459228515625
0.00011873245239257812,0.06601929664611816,0.0022537537841796906,0.074847,3.218650817871094e-05,0.000125885009765625
0.0001010894775390625,0.07181096076965332,0.0034525399322509753,0.064888,5.030632019042969e-05,0.00018072128295898438
0.000102996826171875,0.06630992889404297,0.003926576919555662,0.057805,3.361701965332031e-05,0.00011801719665527344
0.00010371208190917969,0.05089211463928223,0.010298730270385748,0.078758,3.62396240234375e-05,0.00011777877807617188
0.00011706352233886719,0.04507255554199219,0.016622951477050785,0.066382,3.337860107421875e-05,0.00011920928955078125
7.891654968261719e-05,0.05253267288208008,0.010179431228637695,0.065595,3.719329833984375e-05,0.000125885009765625
9.846687316894531e-05,0.0423734188079834,0.006283453292846679,0.056305,3.8623809814453125e-05,0.0001342296600341797
9.965896606445312e-05,0.034043312072753906,0.014098555313110356,0.066964,3.4809112548828125e-05,0.00011587142944335938
0.00010037422180175781,0.0661768913269043,0.01935419105529785,0.06151,4.076957702636719e-05,0.00013446807861328125
7.462501525878906e-05,0.058713674545288086,0.008347519409179688,0.078763,4.410743713378906e-05,0.00013518333435058594
9.179115295410156e-05,0.05603837966918945,0.019875200454711917,0.075708,3.4332275390625e-05,0.00011968612670898438
9.989738464355469e-05,0.06875157356262207,0.0035970982208251984,0.068561,3.0994415283203125e-05,0.000110626220703125
0.00011563301086425781,0.058463335037231445,0.0027602632446288994,0.073733,3.62396240234375e-05,0.00011420249938964844
7.343292236328125e-05,0.05659341812133789,0.007050763305664065,0.069741,5.030632019042969e-05,0.00014209747314453125
8.869171142578125e-05,0.06027483940124512,0.0075828605957031225,0.076268,3.504753112792969e-05,0.00012969970703125
8.58306884765625e-05,0.06028556823730469,0.0038094413299560592,0.078398,4.506111145019531e-05,0.000110626220703125
9.369850158691406e-05,0.06798267364501953,0.004470873153686522,0.072437,3.0994415283203125e-05,0.00011396408081054688
9.822845458984375e-05,0.06728005409240723,0.005320488922119143,0.069408,3.9577484130859375e-05,0.00012874603271484375
6.604194641113281e-05,0.05041956901550293,0.0023023990936279215,0.248343,3.361701965332031e-05,0.00011658668518066406
7.867813110351562e-05,0.0869438648223877,0.014736506729125978,0.07872,2.8848648071289062e-05,0.00010037422180175781
0.0001068115234375,0.02660202980041504,0.003315698730468747,0.070163,3.457069396972656e-05,0.0001304149627685547
0.00010657310485839844,0.0411229133605957,0.01605397845458984,0.058263,3.743171691894531e-05,0.00012421607971191406
8.463859558105469e-05,0.03445792198181152,0.004181691223144532,0.071644,2.8848648071289062e-05,0.00011587142944335938
0.00010728836059570312,0.03964400291442871,0.0068581614074707045,0.059869,3.0279159545898438e-05,0.00010728836059570312
9.274482727050781e-05,0.03963756561279297,0.0017556149597167947,0.056563,3.695487976074219e-05,0.00012302398681640625
7.62939453125e-05,0.0605316162109375,0.009488160415649413,0.093404,3.361701965332031e-05,0.00011682510375976562
9.870529174804688e-05,0.04769396781921387,0.007336515640258792,0.067201,3.314018249511719e-05,0.00011754035949707031
6.723403930664062e-05,0.04993605613708496,0.0154660578918457,0.076255,2.8371810913085938e-05,9.703636169433594e-05
7.963180541992188e-05,0.05590415000915527,0.004485329940795896,0.072022,3.528594970703125e-05,0.0001277923583984375
0.0001087188720703125,0.06012248992919922,0.0027208571472168014,0.068171,4.935264587402344e-05,0.00017642974853515625
8.344650268554688e-05,0.04769635200500488,0.003328496704101569,0.06649,3.62396240234375e-05,0.0001201629638671875
9.226799011230469e-05,0.05348968505859375,0.003261122238159178,0.065263,3.8623809814453125e-05,0.0001361370086669922
0.00010728836059570312,0.06550908088684082,0.006073245025634763,0.078974,2.765655517578125e-05,0.00011444091796875
9.250640869140625e-05,0.04948091506958008,0.00353402088928223,0.057612,4.291534423828125e-05,0.0001499652862548828
0.00010061264038085938,0.03723263740539551,0.006257488952636725,0.064714,3.457069396972656e-05,0.00011539459228515625
5.841255187988281e-05,0.04959726333618164,0.004293386550903319,0.071729,4.029273986816406e-05,0.0001709461212158203
0.00011801719665527344,0.04517197608947754,0.006408616516113283,0.079053,3.337860107421875e-05,0.00011897087097167969
6.508827209472656e-05,0.06348919868469238,0.001976912750244142,0.067411,3.266334533691406e-05,0.00011563301086425781
0.00010728836059570312,0.0577540397644043,0.0009097482299804671,0.072465,3.4332275390625e-05,0.0001270771026611328
0.00010800361633300781,0.043645381927490234,0.01043267375183106,0.067838,3.409385681152344e-05,0.00011920928955078125
0.00010943412780761719,0.046175241470336914,0.021456310256958003,0.072066,4.2438507080078125e-05,0.00011992454528808594
9.751319885253906e-05,0.05653882026672363,0.00788763125610352,0.075443,3.361701965332031e-05,0.00012373924255371094
8.440017700195312e-05,0.050246238708496094,0.007713775085449223,0.072001,3.3855438232421875e-05,0.00012683868408203125
8.106231689453125e-05,0.11586594581604004,0.002607272109985348,0.068415,3.2901763916015625e-05,0.00012183189392089844
6.747245788574219e-05,0.09382796287536621,0.024544738021850587,0.063359,2.7894973754882812e-05,9.417533874511719e-05
0.00011539459228515625,0.06733918190002441,0.015518270324707026,0.064351,3.2901763916015625e-05,0.00011754035949707031
5.555152893066406e-05,0.10998272895812988,0.01187744564819336,0.062152,2.956390380859375e-05,0.00010180473327636719
0.00011134147644042969,0.0884408950805664,0.004616981613159182,0.063663,3.409385681152344e-05,0.00012922286987304688
8.988380432128906e-05,0.07772445678710938,0.009731297851562501,0.071949,2.6464462280273438e-05,0.00011229515075683594
8.320808410644531e-05,0.0398867130279541,0.008217025283813476,0.074421,4.315376281738281e-05,0.00014090538024902344
9.465217590332031e-05,0.08569931983947754,0.010742872543334961,0.06318,4.506111145019531e-05,0.0001494884490966797
7.104873657226562e-05,0.0728766918182373,0.004702049484252929,0.067385,2.9802322387695312e-05,9.751319885253906e-05
0.00011610984802246094,0.06591796875,0.011783672195434566,0.101844,3.647804260253906e-05,0.00012874603271484375
0.00010156631469726562,0.08590865135192871,0.006485280609130853,0.0729,2.5510787963867188e-05,9.465217590332031e-05
0.0001068115234375,0.04955101013183594,0.006100204299926762,0.069226,2.6702880859375e-05,8.749961853027344e-05
0.000110626220703125,0.0874793529510498,0.015963748764038083,0.061976,3.6716461181640625e-05,0.0001316070556640625
0.00010967254638671875,0.059671640396118164,0.010254250183105468,0.06486,3.2901763916015625e-05,0.00010466575622558594
0.00010013580322265625,0.04342007637023926,0.0023295848388671866,0.061023,3.8623809814453125e-05,0.0001354217529296875
0.00011849403381347656,0.02312469482421875,0.013009929031372075,0.091081,4.696846008300781e-05,0.0001289844512939453
0.00012254714965820312,0.07410860061645508,0.009784792404174805,0.070645,3.719329833984375e-05,0.00013065338134765625
0.00013971328735351562,0.06150531768798828,0.003354084365844723,0.071357,3.790855407714844e-05,0.00012421607971191406
9.369850158691406e-05,0.07113528251647949,0.012288883728027347,0.083131,4.315376281738281e-05,0.00012493133544921875
8.511543273925781e-05,0.04056048393249512,0.005813466491699212,0.08031,3.409385681152344e-05,0.00011324882507324219
7.82012939453125e-05,0.08100438117980957,0.002657678161621088,0.071789,3.123283386230469e-05,0.00011086463928222656
5.7697296142578125e-05,0.06521415710449219,0.00304496548461914,0.058622,2.765655517578125e-05,9.012222290039062e-05
7.772445678710938e-05,0.0798792839050293,0.0056093903198242145,0.067361,4.029273986816406e-05,0.00013017654418945312
0.00010848045349121094,0.05668520927429199,0.0018834530639648406,0.065445,4.267692565917969e-05,0.00016927719116210938
0.00010323524475097656,0.04206347465515137,0.004612239578247065,0.071372,5.173683166503906e-05,0.00016760826110839844
7.462501525878906e-05,0.04424548149108887,0.010460670440673829,0.061382,2.6941299438476562e-05,9.441375732421875e-05
0.00011038780212402344,0.05565166473388672,0.013371963119506836,0.066025,3.504753112792969e-05,0.00012230873107910156
7.271766662597656e-05,0.0572512149810791,0.006452749496459964,0.059444,3.409385681152344e-05,0.00012421607971191406
0.00010466575622558594,0.047969818115234375,0.0031471999359130864,0.062555,3.719329833984375e-05,0.0001289844512939453
0.00011777877807617188,0.054027557373046875,0.00780424819946289,0.07714,3.2901763916015625e-05,0.000125885009765625
8.916854858398438e-05,0.04015517234802246,0.0033554551239013686,0.068188,3.743171691894531e-05,0.00012755393981933594
7.677078247070312e-05,0.046274662017822266,0.002790142654418945,0.067926,3.0994415283203125e-05,0.00011754035949707031
7.963180541992188e-05,0.0570988655090332,0.0030361416625976564,0.05697,4.1484832763671875e-05,0.00012540817260742188
8.940696716308594e-05,0.026648283004760742,0.007729377319335942,0.071973,3.361701965332031e-05,0.00011920928955078125
8.96453857421875e-05,0.05392336845397949,0.007720165283203129,0.066243,2.6226043701171875e-05,8.916854858398438e-05
0.00010824203491210938,0.04416251182556152,0.0041089610748291025,0.061382,3.552436828613281e-05,0.0001266002655029297
0.00010251998901367188,0.04463529586791992,0.002639052062988284,0.072294,3.838539123535156e-05,0.0001232624053955078
0.00010418891906738281,0.03571605682373047,0.02360530897521973,0.071461,3.910064697265625e-05,0.00012803077697753906
0.00011110305786132812,0.04968833923339844,0.003256682250976556,0.067752,3.4809112548828125e-05,0.00012421607971191406
0.00012063980102539062,0.050113677978515625,0.0033152662658691434,0.076235,3.5762786865234375e-05,0.00011801719665527344
8.678436279296875e-05,0.043891191482543945,0.0031747150573730454,0.091559,3.147125244140625e-05,0.00011467933654785156
0.0001468658447265625,0.04806637763977051,0.00514569442749023,0.06682,3.147125244140625e-05,0.00010371208190917969
7.510185241699219e-05,0.029053688049316406,0.0018708864593505875,0.07761,3.886222839355469e-05,0.00013303756713867188
9.036064147949219e-05,0.047060489654541016,0.014355584808349614,0.068379,3.790855407714844e-05,0.00013637542724609375
0.00010395050048828125,0.03708648681640625,0.003383148880004877,0.082155,3.337860107421875e-05,0.00011491775512695312
0.0001227855682373047,0.047869205474853516,0.010006734268188475,0.071258,3.910064697265625e-05,0.000125885009765625
8.416175842285156e-05,0.0635383129119873,0.026481716064453126,0.069271,4.291534423828125e-05,0.00014853477478027344
9.894371032714844e-05,0.028168678283691406,0.003472021636962891,0.06719,3.24249267578125e-05,0.00012040138244628906
7.43865966796875e-05,0.03917264938354492,0.0025397538452148483,0.082672,3.62396240234375e-05,0.00012183189392089844
9.822845458984375e-05,0.07398247718811035,0.0068880552673339784,0.07981,3.075599670410156e-05,0.00012946128845214844
0.0001277923583984375,0.07610511779785156,0.009881491744995113,0.068887,3.409385681152344e-05,0.00011658668518066406
5.841255187988281e-05,0.06619977951049805,0.012566316421508787,0.056417,2.574920654296875e-05,9.202957153320312e-05
0.00015616416931152344,0.06785249710083008,0.009646731842041012,0.065612,3.743171691894531e-05,0.000125885009765625
5.6743621826171875e-05,0.08341026306152344,0.013343901000976557,0.064989,3.814697265625e-05,0.0001277923583984375
8.082389831542969e-05,0.07410836219787598,0.017975547622680665,0.072351,3.528594970703125e-05,0.0001232624053955078
6.246566772460938e-05,0.09792661666870117,0.008484015258789057,0.081766,3.337860107421875e-05,0.00011587142944335938
6.794929504394531e-05,0.09749531745910645,0.0012378182830810602,0.080756,3.0517578125e-05,0.00011086463928222656
9.441375732421875e-05,0.06967282295227051,0.006989512878417967,0.087244,3.361701965332031e-05,0.00010967254638671875
0.0001304149627685547,0.04902982711791992,0.007827680007934573,0.065883,5.53131103515625e-05,0.00021147727966308594
7.939338684082031e-05,0.0688169002532959,0.009891084442138667,0.078865,3.457069396972656e-05,0.00011849403381347656
9.298324584960938e-05,0.060207366943359375,0.009750520263671875,0.065914,3.314018249511719e-05,0.0001049041748046875
0.00010704994201660156,0.05049848556518555,0.025414050170898442,0.079328,3.361701965332031e-05,0.00010728836059570312
8.845329284667969e-05,0.06907963752746582,0.011683041610717773,0.076585,4.38690185546875e-05,0.00012350082397460938
8.249282836914062e-05,0.06734728813171387,0.012794115615844724,0.058499,3.24249267578125e-05,0.00011515617370605469
0.0006623268127441406,0.08489370346069336,0.005568408248901369,0.071102,4.3392181396484375e-05,0.00013136863708496094
0.00010442733764648438,0.034679412841796875,0.005673327102661135,0.06086,3.552436828613281e-05,0.00011873245239257812
7.915496826171875e-05,0.06068086624145508,0.005274650924682614,0.086357,3.361701965332031e-05,0.00013256072998046875
0.00010156631469726562,0.05590701103210449,0.00783166912841797,0.069312,2.9087066650390625e-05,9.918212890625e-05
6.985664367675781e-05,0.07903647422790527,0.0033510498352050805,0.080218,2.9325485229492188e-05,0.000118255615234375
8.654594421386719e-05,0.06342291831970215,0.006416844650268552,0.063904,3.4809112548828125e-05,0.00012493133544921875
9.298324584960938e-05,0.09380364418029785,0.00462753843688965,0.060306,3.504753112792969e-05,0.0001361370086669922
0.00013113021850585938,0.06405878067016602,0.007396188659667971,0.07933,4.887580871582031e-05,0.0001494884490966797
0.00011658668518066406,0.0664069652557373,0.00790298200988769,0.074036,3.719329833984375e-05,0.00013685226440429688
9.560585021972656e-05,0.06107640266418457,0.012166548370361331,0.056426,3.719329833984375e-05,0.00011801719665527344
0.000102996826171875,0.052165985107421875,0.006436607482910153,0.066097,4.172325134277344e-05,0.0001423358917236328
0.00011849403381347656,0.06293249130249023,0.0017718378906250026,0.064787,3.0517578125e-05,0.00012302398681640625
0.00012087821960449219,0.05238771438598633,0.005421846801757807,0.073468,3.910064697265625e-05,0.00012493133544921875
6.818771362304688e-05,0.06248116493225098,0.004076980621337892,0.069118,3.2901763916015625e-05,0.00010609626770019531
0.00011539459228515625,0.07307600975036621,0.0013978154754638733,0.066865,3.62396240234375e-05,0.0001308917999267578
9.679794311523438e-05,0.06789445877075195,0.0017091199798583978,0.063583,3.409385681152344e-05,0.00011134147644042969
8.988380432128906e-05,0.052388906478881836,0.013010947265625003,0.072835,3.337860107421875e-05,0.00012683868408203125
0.00010943412780761719,0.045011043548583984,0.010096063949584962,0.062423,3.8623809814453125e-05,0.00012159347534179688
7.176399230957031e-05,0.049906015396118164,0.0045211336822509746,0.061378,3.24249267578125e-05,0.00011396408081054688
8.869171142578125e-05,0.02751755714416504,0.002591118774414064,0.062665,3.361701965332031e-05,0.0001251697540283203
9.012222290039062e-05,0.031952857971191406,0.0036638632507324242,0.065828,3.933906555175781e-05,0.00012874603271484375
0.00010943412780761719,0.04710674285888672,0.004149177200317378,0.063643,3.409385681152344e-05,0.000110626220703125
8.082389831542969e-05,0.042168378829956055,0.012357752609252932,0.06095,3.24249267578125e-05,0.00010967254638671875
9.322166442871094e-05,0.06131911277770996,0.0063236312561035166,0.061382,3.62396240234375e-05,0.00013589859008789062
0.00011610984802246094,0.0506434440612793,0.012562284133911139,0.062577,3.814697265625e-05,0.0001366138458251953
9.870529174804688e-05,0.029306650161743164,0.003500325866699225,0.066754,3.504753112792969e-05,0.0001232624053955078
0.00010824203491210938,0.038786888122558594,0.0036804170379638734,0.069099,5.125999450683594e-05,0.00017309188842773438
8.916854858398438e-05,0.03963661193847656,0.005294937820434567,0.063655,3.266334533691406e-05,0.0001270771026611328
0.00010585784912109375,0.06759023666381836,0.008710909225463873,0.064923,3.8623809814453125e-05,0.00013399124145507812
0.00011301040649414062,0.04879403114318848,0.0009212016601562456,0.063448,3.0279159545898438e-05,9.489059448242188e-05
0.00010919570922851562,0.05775809288024902,0.009556493606567386,0.058785,3.886222839355469e-05,0.00015592575073242188
9.298324584960938e-05,0.050065040588378906,0.008551165649414064,0.067203,3.743171691894531e-05,0.00013494491577148438
7.772445678710938e-05,0.05361795425415039,0.010760625106811528,0.071793,2.8371810913085938e-05,0.00010991096496582031
9.846687316894531e-05,0.028085947036743164,0.004376033966064452,0.079708,4.124641418457031e-05,0.00013685226440429688
9.5367431640625e-05,0.05108332633972168,0.014866376815795904,0.087764,3.3855438232421875e-05,0.00010752677917480469
7.176399230957031e-05,0.043187618255615234,0.011919742691040042,0.063663,5.936622619628906e-05,0.0001323223114013672
0.0001010894775390625,0.03362107276916504,0.004426874526977542,0.059666,3.123283386230469e-05,0.000118255615234375
8.440017700195312e-05,0.06435322761535645,0.011034794372558596,0.069256,3.62396240234375e-05,0.0001266002655029297
8.821487426757812e-05,0.05424785614013672,0.00789272171020508,0.06469,3.528594970703125e-05,0.00011777877807617188
9.012222290039062e-05,0.07854223251342773,0.01231546243286133,0.073489,3.6716461181640625e-05,0.00012373924255371094
6.604194641113281e-05,0.05697154998779297,0.016963849838256842,0.070917,3.147125244140625e-05,9.703636169433594e-05
7.867813110351562e-05,0.08159971237182617,0.0040611543731689514,0.077092,2.9087066650390625e-05,9.34600830078125e-05
0.00010442733764648438,0.07716250419616699,0.012977455947875971,0.066502,4.363059997558594e-05,0.00014495849609375
6.628036499023438e-05,0.0730135440826416,0.006613345703124995,0.074716,4.00543212890625e-05,0.0001220703125
0.00012803077697753906,0.06526327133178711,0.0034304302062988234,0.065391,3.933906555175781e-05,0.00011610984802246094
7.43865966796875e-05,0.09202122688293457,0.006791996780395507,0.084884,3.4809112548828125e-05,0.00012183189392089844
8.296966552734375e-05,0.10267901420593262,0.005920320587158204,0.089295,2.86102294921875e-05,9.34600830078125e-05
8.654594421386719e-05,0.06322288513183594,0.01270316337585449,0.06951,2.956390380859375e-05,0.00010848045349121094
9.465217590332031e-05,0.07896995544433594,0.0040671491394043,0.072974,3.600120544433594e-05,0.00012254714965820312
8.058547973632812e-05,0.029074430465698242,0.011390857818603523,0.070597,3.814697265625e-05,0.00013017654418945312
9.72747802734375e-05,0.07674622535705566,0.010692504821777346,0.075389,4.172325134277344e-05,0.00012135505676269531
0.0001583099365234375,0.04590582847595215,0.020375993774414056,0.074177,2.7894973754882812e-05,9.274482727050781e-05
6.532669067382812e-05,0.05648231506347656,0.00787957420349121,0.075725,3.0517578125e-05,0.00010204315185546875
5.841255187988281e-05,0.06745076179504395,0.0038142253265380857,0.061064,3.695487976074219e-05,0.0001270771026611328
6.699562072753906e-05,0.0725102424621582,0.0010835368347167917,0.06578,2.9802322387695312e-05,0.00010061264038085938
0.00014352798461914062,0.06429648399353027,0.007946753524780276,0.062026,5.2928924560546875e-05,0.00020003318786621094
0.00011658668518066406,0.04397010803222656,0.003115466644287107,0.064223,4.100799560546875e-05,0.0001366138458251953
8.440017700195312e-05,0.04009509086608887,0.0025174213104248028,0.075532,4.291534423828125e-05,0.00012135505676269531
9.965896606445312e-05,0.054460763931274414,0.004180675155639649,0.073143,3.0517578125e-05,9.489059448242188e-05
7.271766662597656e-05,0.05869293212890625,0.004354950347900392,0.061409,3.3855438232421875e-05,0.00012683868408203125
0.00011610984802246094,0.037459611892700195,0.001959426513671869,0.068334,3.6716461181640625e-05,0.0001270771026611328
0.00010180473327636719,0.03491711616516113,0.0022608629150390608,0.061683,4.2438507080078125e-05,0.00013399124145507812
5.793571472167969e-05,0.03479790687561035,0.0034413044738769508,0.059845,3.7670135498046875e-05,0.00013065338134765625
0.00018358230590820312,0.024843692779541016,0.0031687896728515574,0.077575,3.4332275390625e-05,0.0001289844512939453
7.915496826171875e-05,0.04231882095336914,0.004000663589477538,0.059726,3.552436828613281e-05,0.00010561943054199219
0.00013399124145507812,0.04490399360656738,0.008406459915161132,0.067038,2.956390380859375e-05,0.00011110305786132812
9.989738464355469e-05,0.03450894355773926,0.00643848493957519,0.066391,3.9577484130859375e-05,0.00013017654418945312
8.96453857421875e-05,0.04159712791442871,0.014524097702026367,0.074628,3.528594970703125e-05,0.00011515617370605469
6.628036499023438e-05,0.028543472290039062,0.0115196047668457,0.067262,3.0994415283203125e-05,0.00010633468627929688
9.632110595703125e-05,0.019939899444580078,0.0025995186614990173,0.074995,3.123283386230469e-05,0.00011849403381347656
9.632110595703125e-05,0.03197216987609863,0.0032971180725097637,0.070245,4.172325134277344e-05,0.0001232624053955078
9.34600830078125e-05,0.056508779525756836,0.004478952743530273,0.055423,3.0040740966796875e-05,0.00011849403381347656
6.747245788574219e-05,0.04803347587585449,0.009965231307983394,0.068541,2.7179718017578125e-05,9.34600830078125e-05
9.226799011230469e-05,0.049001216888427734,0.010743558273315426,0.065265,5.245208740234375e-05,0.00017976760864257812
9.1552734375e-05,0.04842686653137207,0.008878059204101563,0.061917,4.76837158203125e-05,0.000133514404296875
9.489059448242188e-05,0.033042192459106445,0.007119749023437497,0.062323,3.4809112548828125e-05,0.0001201629638671875
9.012222290039062e-05,0.030121326446533203,0.008220714920043948,0.064357,3.695487976074219e-05,0.00011301040649414062
6.365776062011719e-05,0.039824485778808594,0.005119215225219728,0.068951,2.7418136596679688e-05,0.00011539459228515625
9.822845458984375e-05,0.03889155387878418,0.00537370135498047,0.073128,3.504753112792969e-05,0.00012755393981933594
0.00010728836059570312,0.0350947380065918,0.004388939178466798,0.061437,3.337860107421875e-05,0.00011801719665527344
0.00010776519775390625,0.061231374740600586,0.0031545110473632787,0.066499,4.076957702636719e-05,0.00013709068298339844
7.009506225585938e-05,0.05277442932128906,0.007019166976928712,0.069368,3.719329833984375e-05,0.0001323223114013672
7.557868957519531e-05,0.06385946273803711,0.0023395325622558583,0.059254,3.6716461181640625e-05,0.00011491775512695312
0.00010442733764648438,0.06435418128967285,0.012058114746093751,0.064747,4.363059997558594e-05,0.00017833709716796875
7.772445678710938e-05,0.0630190372467041,0.0032391961059570346,0.073029,3.4332275390625e-05,0.00011491775512695312
6.175041198730469e-05,0.08553767204284668,0.006702923477172849,0.062412,3.075599670410156e-05,0.00011706352233886719
0.00011229515075683594,0.06288599967956543,0.010264638809204099,0.057271,4.1484832763671875e-05,0.0001430511474609375
8.559226989746094e-05,0.049834489822387695,0.016563528717041018,0.065287,3.123283386230469e-05,0.00013113021850585938
0.00010585784912109375,0.04360389709472656,0.007772529251098628,0.063018,3.504753112792969e-05,0.00012087821960449219
0.00011301040649414062,0.032233238220214844,0.008057607604980463,0.065073,3.24249267578125e-05,0.0001163482666015625
8.821487426757812e-05,0.048476219177246094,0.004004941741943366,0.074358,3.314018249511719e-05,0.00011730194091796875
7.104873657226562e-05,0.04523110389709473,0.0041922708587646546,0.080242,3.7670135498046875e-05,0.00012755393981933594
8.869171142578125e-05,0.06623268127441406,0.0035332140350341767,0.06081,3.6716461181640625e-05,0.0001251697540283203
7.200241088867188e-05,0.10164284706115723,0.004438592880249025,0.061132,4.00543212890625e-05,0.00013589859008789062
6.580352783203125e-05,0.04854607582092285,0.059951655838012693,0.067428,3.790855407714844e-05,0.0001270771026611328
8.96453857421875e-05,0.06615400314331055,0.04725986380004883,0.063981,3.7670135498046875e-05,0.00012302398681640625
8.940696716308594e-05,0.0862114429473877,0.003668421081542972,0.094746,2.765655517578125e-05,0.00010585784912109375
5.984306335449219e-05,0.050988197326660156,0.01150774940490723,0.081285,3.0517578125e-05,0.00010609626770019531
0.0001220703125,0.06714510917663574,0.019776485229492186,0.072049,2.8848648071289062e-05,0.00010156631469726562
7.390975952148438e-05,0.07707905769348145,0.00473976467895508,0.059237,3.910064697265625e-05,0.00013065338134765625
9.369850158691406e-05,0.0824134349822998,0.0009869230804443324,0.070094,3.647804260253906e-05,0.00011944770812988281
8.296966552734375e-05,0.089630126953125,0.0014563155212402312,0.061171,4.0531158447265625e-05,0.00015020370483398438
5.91278076171875e-05,0.09601807594299316,0.009995285461425779,0.065777,3.8623809814453125e-05,0.00012969970703125
0.00011968612670898438,0.06342744827270508,0.0036631657714843724,0.057063,3.4809112548828125e-05,0.00011730194091796875
0.00010609626770019531,0.10589957237243652,0.0031686338195800745,0.077074,4.4345855712890625e-05,0.00017309188842773438
9.703636169433594e-05,0.039830923080444336,0.00395082099914551,0.071795,3.8623809814453125e-05,0.00012946128845214844
8.58306884765625e-05,0.03676629066467285,0.01041553591918945,0.059783,2.9087066650390625e-05,9.870529174804688e-05
7.343292236328125e-05,0.06187582015991211,0.0064934944915771495,0.06227,3.6716461181640625e-05,0.00014138221740722656
5.6743621826171875e-05,0.044298648834228516,0.013622458724975584,0.06772,2.765655517578125e-05,9.703636169433594e-05
7.772445678710938e-05,0.06916141510009766,0.0031677929687499995,0.062445,3.457069396972656e-05,0.00011920928955078125
0.0001087188720703125,0.029323339462280273,0.0010637051696777353,0.060938,3.743171691894531e-05,0.0001437664031982422
0.00010514259338378906,0.05313587188720703,0.003898015136718752,0.07013,2.765655517578125e-05,9.655952453613281e-05
9.584426879882812e-05,0.04429960250854492,0.0014467701416015638,0.061902,3.552436828613281e-05,0.00012063980102539062
6.532669067382812e-05,0.03774714469909668,0.01894187292480469,0.062706,3.886222839355469e-05,0.00012302398681640625
8.392333984375e-05,0.05201268196105957,0.0096775655670166,0.074658,3.6716461181640625e-05,0.00011515617370605469
8.630752563476562e-05,0.04077720642089844,0.006665378616333005,0.061802,3.4332275390625e-05,0.00012230873107910156
6.866455078125e-05,0.026738405227661133,0.0016714566345214787,0.063588,3.743171691894531e-05,0.0001270771026611328
9.584426879882812e-05,0.027926206588745117,0.010827910919189457,0.06523,3.24249267578125e-05,0.00012493133544921875
7.43865966796875e-05,0.039501190185546875,0.010374986770629882,0.063597,3.933906555175781e-05,0.00013947486877441406
9.417533874511719e-05,0.039969682693481445,0.0023385027313232443,0.083285,3.838539123535156e-05,0.0001289844512939453
0.00011944770812988281,0.03933548927307129,0.003202665390014653,0.073236,3.361701965332031e-05,0.00013113021850585938
6.699562072753906e-05,0.06470370292663574,0.003639866363525396,0.073263,3.528594970703125e-05,0.000133514404296875
9.036064147949219e-05,0.05680394172668457,0.0025380684204101556,0.058643,3.361701965332031e-05,0.00012803077697753906
9.179115295410156e-05,0.055379390716552734,0.008829457870483393,0.068334,4.4345855712890625e-05,0.0001442432403564453
9.34600830078125e-05,0.038980722427368164,0.01953886103820801,0.064523,3.1948089599609375e-05,0.00011754035949707031
6.699562072753906e-05,0.05941891670227051,0.009480575439453132,0.070403,3.337860107421875e-05,0.00012540817260742188
6.67572021484375e-05,0.06838274002075195,0.016225917648315435,0.082976,3.266334533691406e-05,0.00011897087097167969
0.00010204315185546875,0.0626671314239502,0.005840712463378903,0.080113,2.9802322387695312e-05,0.00010013580322265625
6.389617919921875e-05,0.05695796012878418,0.001686074386596681,0.067189,3.6716461181640625e-05,0.0001316070556640625
7.510185241699219e-05,0.06727147102355957,0.002674735870361329,0.061035,3.2901763916015625e-05,0.00012254714965820312
0.0001049041748046875,0.06989002227783203,0.01296283813476562,0.08604,3.504753112792969e-05,0.0001201629638671875
8.893013000488281e-05,0.05307960510253906,0.004562297195434564,0.071956,4.887580871582031e-05,0.0001728534698486328
8.034706115722656e-05,0.06618809700012207,0.013026908752441405,0.064153,5.173683166503906e-05,0.00018835067749023438
9.393692016601562e-05,0.06505918502807617,0.010589445755004881,0.073728,3.981590270996094e-05,0.00012445449829101562
9.012222290039062e-05,0.07200956344604492,0.007702501235961917,0.058889,3.695487976074219e-05,0.00012803077697753906
0.00010204315185546875,0.0939643383026123,0.010754365203857419,0.060477,3.314018249511719e-05,0.00011849403381347656
0.00013971328735351562,0.06236577033996582,0.01310247862243652,0.071801,3.3855438232421875e-05,0.00011777877807617188
0.00012421607971191406,0.09039568901062012,0.004085445922851566,0.067381,4.00543212890625e-05,0.0001266002655029297
9.417533874511719e-05,0.07057023048400879,0.008363637954711914,0.070618,3.075599670410156e-05,0.00010466575622558594
0.00011897087097167969,0.06370925903320312,0.001301214218139654,0.07175,3.4809112548828125e-05,0.00012540817260742188
9.918212890625e-05,0.07454705238342285,0.0019547743988037117,0.06073,3.600120544433594e-05,0.00011944770812988281
8.368492126464844e-05,0.07749319076538086,0.003873743179321293,0.089722,3.24249267578125e-05,0.00010561943054199219
0.0001423358917236328,0.07411026954650879,0.01150649797058105,0.066459,3.933906555175781e-05,0.0001304149627685547
7.319450378417969e-05,0.0799245834350586,0.008662122222900387,0.069553,3.647804260253906e-05,0.00013303756713867188
0.00010776519775390625,0.0833592414855957,0.004453006607055665,0.064969,4.0531158447265625e-05,0.0001270771026611328
0.00011968612670898438,0.07184028625488281,0.008529616500854487,0.070998,3.4332275390625e-05,0.00011157989501953125
0.00011849403381347656,0.10291576385498047,0.009143097503662115,0.065367,2.9802322387695312e-05,9.989738464355469e-05
9.512901306152344e-05,0.05257749557495117,0.005585742828369142,0.060903,2.5033950805664062e-05,9.5367431640625e-05
0.00012636184692382812,0.07066726684570312,0.006291522521972653,0.05698,4.00543212890625e-05,0.00011754035949707031
8.58306884765625e-05,0.04256033897399902,0.0037808064270019523,0.061245,2.9802322387695312e-05,0.0001125335693359375
0.00010156631469726562,0.051728248596191406,0.006402209899902339,0.074827,3.8623809814453125e-05,0.00013303756713867188
0.00010752677917480469,0.04416966438293457,0.008571377380371087,0.063617,2.765655517578125e-05,0.00010919570922851562
8.988380432128906e-05,0.060288190841674805,0.009795085235595705,0.075029,2.7179718017578125e-05,8.893013000488281e-05
6.079673767089844e-05,0.059052228927612305,0.007093565658569334,0.065971,3.647804260253906e-05,0.00012540817260742188
0.00012969970703125,0.05390644073486328,0.014519943572998045,0.072798,4.172325134277344e-05,0.00014925003051757812
9.1552734375e-05,0.05769968032836914,0.0017615886077880852,0.058539,3.504753112792969e-05,0.00012373924255371094
8.034706115722656e-05,0.04197239875793457,0.01231386364746094,0.070837,3.457069396972656e-05,0.0001246929168701172
8.916854858398438e-05,0.06314754486083984,0.0032789664611816427,0.063164,3.337860107421875e-05,0.00011897087097167969
8.797645568847656e-05,0.059645891189575195,0.011975705734252926,0.066459,3.3855438232421875e-05,0.0001633167266845703
8.821487426757812e-05,0.0532684326171875,0.006699156661987303,0.058304,3.7670135498046875e-05,0.00012755393981933594
0.00010800361633300781,0.0250396728515625,0.007804847198486328,0.069119,3.62396240234375e-05,0.00014448165893554688
9.608268737792969e-05,0.04435372352600098,0.006683608200073243,0.063498,3.552436828613281e-05,0.00012946128845214844
0.00010776519775390625,0.040703773498535156,0.005350998168945312,0.063819,3.314018249511719e-05,0.00012636184692382812
8.296966552734375e-05,0.058953285217285156,0.008198407348632815,0.062116,3.266334533691406e-05,0.00011491775512695312
0.00010514259338378906,0.056330204010009766,0.005572672317504884,0.061777,2.6702880859375e-05,8.320808410644531e-05
9.799003601074219e-05,0.05428433418273926,0.0019002021942138708,0.098284,3.910064697265625e-05,0.00013756752014160156
8.487701416015625e-05,0.06906771659851074,0.005841684143066406,0.066608,3.3855438232421875e-05,0.00011897087097167969
0.00010609626770019531,0.05120515823364258,0.0027836697692871087,0.057963,4.5299530029296875e-05,0.0001232624053955078
0.00010728836059570312,0.028240203857421875,0.00307719371032715,0.063428,3.123283386230469e-05,0.00011539459228515625
8.749961853027344e-05,0.04258847236633301,0.0049361882019043,0.06002,4.029273986816406e-05,0.0001327991485595703
0.00010633468627929688,0.04913926124572754,0.017729874954223637,0.07189,2.9802322387695312e-05,0.000102996826171875
0.00011014938354492188,0.0490870475769043,0.03142312028503418,0.058799,3.910064697265625e-05,0.0001327991485595703
0.00016617774963378906,0.029621362686157227,0.0027859002838134736,0.062274,3.266334533691406e-05,0.00012350082397460938
6.818771362304688e-05,0.036136627197265625,0.0015539919586181616,0.058728,3.218650817871094e-05,0.00011944770812988281
7.557868957519531e-05,0.03258562088012695,0.0046887397460937535,0.066257,3.218650817871094e-05,0.00011396408081054688
5.698204040527344e-05,0.04462838172912598,0.013512611511230468,0.078722,4.601478576660156e-05,0.00015544891357421875
7.963180541992188e-05,0.0439603328704834,0.006567414474487304,0.0693,2.8371810913085938e-05,0.00010514259338378906
6.508827209472656e-05,0.07512354850769043,0.013273022415161137,0.063148,3.647804260253906e-05,0.00012159347534179688
7.319450378417969e-05,0.06123018264770508,0.0047626374969482466,0.068074,5.4836273193359375e-05,0.00019240379333496094
0.00014209747314453125,0.08880376815795898,0.00436165599060058,0.072983,3.5762786865234375e-05,0.0001232624053955078
9.5367431640625e-05,0.06873440742492676,0.021980928039550776,0.087025,4.00543212890625e-05,0.0001285076141357422
0.00013065338134765625,0.05843973159790039,0.014799371002197262,0.092602,3.743171691894531e-05,0.0001380443572998047
9.679794311523438e-05,0.07031130790710449,0.007450003234863278,0.078683,3.457069396972656e-05,0.00012731552124023438
7.581710815429688e-05,0.09965038299560547,0.006086943328857425,0.080037,3.4332275390625e-05,0.00011920928955078125
0.00010538101196289062,0.11858773231506348,0.009159874725341799,0.069575,4.00543212890625e-05,0.00012564659118652344
9.679794311523438e-05,0.10283803939819336,0.0016752466735839855,0.067994,3.218650817871094e-05,0.00011420249938964844
0.0001366138458251953,0.11125707626342773,0.014416409576416017,0.062887,4.0531158447265625e-05,0.0001628398895263672
0.0001220703125,0.12013363838195801,0.013271786788940435,0.086571,4.076957702636719e-05,0.00012445449829101562
7.62939453125e-05,0.09563016891479492,0.005670912460327152,0.060346,3.314018249511719e-05,0.00010418891906738281
0.00010323524475097656,0.11049962043762207,0.009486035354614258,0.067717,3.0517578125e-05,0.00010633468627929688
0.00010156631469726562,0.1399400234222412,0.002668025283813477,0.07997,3.0040740966796875e-05,0.00011754035949707031
8.153915405273438e-05,0.10946035385131836,0.01857283636474609,0.063961,5.340576171875e-05,0.0001666545867919922
0.00011873245239257812,0.05038571357727051,0.00382788121032715,0.065607,3.9577484130859375e-05,0.00013494491577148438
0.00011229515075683594,0.059447288513183594,0.0031341847686767593,0.086047,2.956390380859375e-05,9.870529174804688e-05
0.00011682510375976562,0.06980180740356445,0.02566764561462402,0.079057,3.6716461181640625e-05,0.0001308917999267578
9.655952453613281e-05,0.0701746940612793,0.0242294588470459,0.05771,3.838539123535156e-05,0.00012421607971191406
7.128715515136719e-05,0.0781092643737793,0.011197561248779297,0.065691,2.8848648071289062e-05,9.918212890625e-05
9.036064147949219e-05,0.08007478713989258,0.01260490518188477,0.066644,4.3392181396484375e-05,0.00013399124145507812
0.00011754035949707031,0.03793478012084961,0.01568127314758301,0.068228,3.528594970703125e-05,0.00011754035949707031
0.00011539459228515625,0.07361102104187012,0.008974580001831059,0.07955,4.4345855712890625e-05,0.0001399517059326172
9.703636169433594e-05,0.06125068664550781,0.015482391418457031,0.062861,3.552436828613281e-05,0.00012993812561035156
6.866455078125e-05,0.05960726737976074,0.007999582885742186,0.061426,3.409385681152344e-05,0.00012135505676269531
6.699562072753906e-05,0.07085156440734863,0.0036676023406982394,0.084733,3.886222839355469e-05,0.0001163482666015625
5.555152893066406e-05,0.053548574447631836,0.009455937728881841,0.102015,2.9087066650390625e-05,0.00010013580322265625
8.606910705566406e-05,0.04965329170227051,0.0049481289520263705,0.065161,3.0279159545898438e-05,0.00010323524475097656
0.00010371208190917969,0.048416852951049805,0.006034356338500982,0.070668,3.7670135498046875e-05,0.00012922286987304688
8.559226989746094e-05,0.044074296951293945,0.003765075027465814,0.064338,4.100799560546875e-05,0.00012540817260742188
9.369850158691406e-05,0.03723788261413574,0.007016306411743167,0.075513,3.1948089599609375e-05,0.00011658668518066406
6.937980651855469e-05,0.05410623550415039,0.0027268614349365283,0.063744,3.457069396972656e-05,0.00011682510375976562
9.489059448242188e-05,0.04434943199157715,0.01520030035400391,0.070906,3.886222839355469e-05,0.00012731552124023438
9.679794311523438e-05,0.0320744514465332,0.011135572982788083,0.066499,2.765655517578125e-05,9.179115295410156e-05
0.00010347366333007812,0.05413365364074707,0.008582780029296876,0.056248,3.147125244140625e-05,0.00011801719665527344
7.82012939453125e-05,0.04856538772583008,0.004620213912963869,0.059126,3.170967102050781e-05,0.00011301040649414062
8.988380432128906e-05,0.02417778968811035,0.011196508956909178,0.057999,3.743171691894531e-05,0.00014066696166992188
0.00010085105895996094,0.044016122817993164,0.0023050901794433587,0.067635,4.1961669921875e-05,0.00013518333435058594
0.00010633468627929688,0.04089856147766113,0.01332944155883789,0.079763,4.100799560546875e-05,0.00012969970703125
9.703636169433594e-05,0.05031132698059082,0.008248605743408202,0.059684,3.314018249511719e-05,0.0001304149627685547
7.43865966796875e-05,0.0540771484375,0.01473873379516602,0.070072,3.2901763916015625e-05,0.00011277198791503906
0.00010013580322265625,0.05368232727050781,0.0029701604309082044,0.058981,3.695487976074219e-05,0.00012493133544921875
8.797645568847656e-05,0.05534100532531738,0.004934506835937505,0.06756,3.6716461181640625e-05,0.00011730194091796875
0.00010275840759277344,0.038030147552490234,0.006256239410400391,0.066954,3.409385681152344e-05,0.00012302398681640625
0.00011134147644042969,0.049750566482543945,0.023389587677001958,0.065562,3.8623809814453125e-05,0.00011992454528808594
7.772445678710938e-05,0.045687198638916016,0.0071697235107421875,0.0625,3.600120544433594e-05,0.00013017654418945312
8.344650268554688e-05,0.05594778060913086,0.0017846567382812512,0.069451,3.4809112548828125e-05,0.0001232624053955078
9.298324584960938e-05,0.05189394950866699,0.01216031986999512,0.069782,3.647804260253906e-05,0.00013184547424316406
9.846687316894531e-05,0.06274700164794922,0.009335636123657225,0.060691,3.314018249511719e-05,0.00010752677917480469
0.000118255615234375,0.06514406204223633,0.017853635147094732,0.063022,4.029273986816406e-05,0.000133514404296875
7.963180541992188e-05,0.07505941390991211,0.0017567235717773494,0.076024,3.0994415283203125e-05,0.00010323524475097656
9.250640869140625e-05,0.05688643455505371,0.004156876937866212,0.060008,2.9087066650390625e-05,0.00011277198791503906
7.224082946777344e-05,0.06709098815917969,0.009702622314453124,0.080679,3.409385681152344e-05,0.00013685226440429688
7.414817810058594e-05,0.051735639572143555,0.009482538848876954,0.059419,3.4809112548828125e-05,0.00011658668518066406
0.00010561943054199219,0.040956974029541016,0.006962518478393548,0.077549,2.9325485229492188e-05,9.965896606445312e-05
0.0001251697540283203,0.08312177658081055,0.006733844070434564,0.07247,6.031990051269531e-05,0.00012946128845214844
9.894371032714844e-05,0.0731208324432373,0.0010964909667968772,0.056288,3.552436828613281e-05,0.0001227855682373047
0.00010728836059570312,0.057651519775390625,0.012043690658569334,0.062974,3.8623809814453125e-05,0.00013136863708496094
0.00013899803161621094,0.06898069381713867,0.012352278060913088,0.076055,3.4332275390625e-05,0.00012922286987304688
0.00010800361633300781,0.0481104850769043,0.00675442121887207,0.066941,3.147125244140625e-05,0.0001049041748046875
0.00011348724365234375,0.05278921127319336,0.01351266915893555,0.091124,3.790855407714844e-05,0.00012731552124023438
0.0001289844512939453,0.06748056411743164,0.006749825164794929,0.063978,3.2901763916015625e-05,0.00010633468627929688
0.00010895729064941406,0.06430220603942871,0.008028994003295903,0.066159,3.600120544433594e-05,0.0001373291015625
0.00011157989501953125,0.042502641677856445,0.009937274581909183,0.069268,2.765655517578125e-05,9.059906005859375e-05
0.00010561943054199219,0.07394123077392578,0.023647802658081057,0.060055,4.100799560546875e-05,0.00013136863708496094
7.367134094238281e-05,0.019662141799926758,0.007994296112060553,0.069085,3.647804260253906e-05,0.0001308917999267578
0.00011706352233886719,0.032752037048339844,0.004818059463500973,0.073105,3.886222839355469e-05,0.00012302398681640625
0.00010585784912109375,0.04449820518493652,0.005811186538696292,0.068589,3.337860107421875e-05,0.00011587142944335938
6.67572021484375e-05,0.0511171817779541,0.002867889450073241,0.083427,2.956390380859375e-05,0.00010466575622558594
0.00010228157043457031,0.06326079368591309,0.01948738069152832,0.059129,2.765655517578125e-05,9.465217590332031e-05
7.62939453125e-05,0.07157421112060547,0.0029628763885498066,0.066328,3.695487976074219e-05,0.00012350082397460938
0.00012159347534179688,0.06396365165710449,0.009953050964355468,0.059607,3.266334533691406e-05,0.00011467933654785156
0.00012731552124023438,0.040624141693115234,0.0033113510437011717,0.061168,3.4332275390625e-05,0.00011372566223144531
0.0001327991485595703,0.03986668586730957,0.018193596282958982,0.073784,5.650520324707031e-05,0.00011539459228515625
7.295608520507812e-05,0.06389737129211426,0.008553702667236332,0.064647,3.361701965332031e-05,0.00011754035949707031
6.890296936035156e-05,0.05683732032775879,0.007282935760498044,0.073077,3.647804260253906e-05,0.0001480579376220703
8.845329284667969e-05,0.0467686653137207,0.02964570582580567,0.084393,2.86102294921875e-05,0.00010776519775390625
8.893013000488281e-05,0.08077073097229004,0.012614425781249994,0.069722,3.5762786865234375e-05,0.0001246929168701172
0.00010466575622558594,0.060278892517089844,0.014052748901367193,0.070418,3.361701965332031e-05,0.0001251697540283203
7.891654968261719e-05,0.04303288459777832,0.007459803421020511,0.076068,3.361701965332031e-05,0.00011849403381347656
8.249282836914062e-05,0.07024264335632324,0.00820821920776367,0.067761,3.695487976074219e-05,0.00010538101196289062
7.653236389160156e-05,0.056791067123413086,0.00958989945983886,0.063159,3.552436828613281e-05,0.00011229515075683594
0.00010466575622558594,0.0305478572845459,0.007581139984130861,0.07156,4.315376281738281e-05,0.00016736984252929688
0.00010561943054199219,0.05126452445983887,0.0036202565917968776,0.063774,3.147125244140625e-05,0.00010633468627929688
9.512901306152344e-05,0.04039931297302246,0.004804182739257812,0.076405,4.482269287109375e-05,0.00016260147094726562
9.72747802734375e-05,0.052345991134643555,0.0064780337829589835,0.068898,3.528594970703125e-05,0.00012373924255371094
7.796287536621094e-05,0.060582637786865234,0.003879150527954095,0.066281,5.316734313964844e-05,0.00018262863159179688
7.82012939453125e-05,0.0752267837524414,0.018056887619018552,0.074908,4.220008850097656e-05,0.00012969970703125
0.00011229515075683594,0.0631401538848877,0.003850640701293942,0.065126,3.4809112548828125e-05,0.0001266002655029297
0.00010919570922851562,0.03873038291931152,0.005154435134887697,0.058474,5.2928924560546875e-05,0.00017976760864257812
9.059906005859375e-05,0.03515481948852539,0.008956496261596683,0.060651,3.170967102050781e-05,0.00011777877807617188
7.2479248046875e-05,0.04608297348022461,0.015527148651123049,0.059126,3.9577484130859375e-05,0.0001354217529296875
9.202957153320312e-05,0.04281020164489746,0.0028395393981933623,0.060936,3.552436828613281e-05,0.00011897087097167969
7.486343383789062e-05,0.06701231002807617,0.006740652313232426,0.07801,3.0040740966796875e-05,0.00012636184692382812
9.775161743164062e-05,0.05107712745666504,0.004860138931274419,0.071085,3.886222839355469e-05,0.00013637542724609375
7.43865966796875e-05,0.06792235374450684,0.019813743286132807,0.068445,3.528594970703125e-05,0.00011968612670898438
9.799003601074219e-05,0.028496503829956055,0.005467957992553715,0.06448,3.504753112792969e-05,0.00014972686767578125
6.723403930664062e-05,0.03987765312194824,0.0023237018737792964,0.059184,3.790855407714844e-05,0.00012040138244628906
0.0001010894775390625,0.049044132232666016,0.0052355596923828185,0.07576,3.552436828613281e-05,0.00012612342834472656
0.00010251998901367188,0.06725263595581055,0.0041710546722412145,0.241726,3.0040740966796875e-05,0.0001068115234375
5.269050598144531e-05,0.07542228698730469,0.0021395710906982474,0.074054,4.7206878662109375e-05,0.00013947486877441406
8.416175842285156e-05,0.09414339065551758,0.005129767578125,0.061307,3.62396240234375e-05,0.0001239776611328125
0.00010347366333007812,0.07647824287414551,0.01031896711730957,0.061286,3.695487976074219e-05,0.00011944770812988281
0.0001201629638671875,0.08027267456054688,0.026323854904174798,0.07852,3.123283386230469e-05,0.00012302398681640625
9.918212890625e-05,0.09852313995361328,0.002863039352416996,0.066548,4.029273986816406e-05,0.00014638900756835938
0.0001049041748046875,0.07732915878295898,0.00394024295043946,0.070958,3.719329833984375e-05,0.00011539459228515625
9.846687316894531e-05,0.054865360260009766,0.0024962843017578146,0.059792,2.7894973754882812e-05,9.250640869140625e-05
0.00012159347534179688,0.0607302188873291,0.006051002090454102,0.072532,3.361701965332031e-05,0.00012612342834472656
9.989738464355469e-05,0.06306982040405273,0.002743047592163081,0.099153,2.5987625122070312e-05,8.845329284667969e-05
7.724761962890625e-05,0.07829713821411133,0.008295544998168952,0.077008,3.647804260253906e-05,0.00012540817260742188
9.226799011230469e-05,0.06371927261352539,0.004184627746582029,0.058076,3.075599670410156e-05,0.0001285076141357422
8.535385131835938e-05,0.10206246376037598,0.009863950302124017,0.069348,3.314018249511719e-05,0.00011467933654785156
6.151199340820312e-05,0.11417698860168457,0.011532023605346678,0.058991,3.528594970703125e-05,0.00011157989501953125
0.00010085105895996094,0.11181473731994629,0.004073544906616211,0.061251,4.2438507080078125e-05,0.00013756752014160156
0.00011229515075683594,0.07718014717102051,0.00874711911010742,0.062057,3.314018249511719e-05,0.00010561943054199219
9.489059448242188e-05,0.0677957534790039,0.012362021926879886,0.061671,3.218650817871094e-05,0.00011563301086425781
0.00011801719665527344,0.06698799133300781,0.005515555160522462,0.063082,3.8623809814453125e-05,0.00012612342834472656
6.937980651855469e-05,0.08317399024963379,0.005473837402343751,0.277447,3.075599670410156e-05,0.00010704994201660156
9.942054748535156e-05,0.0802774429321289,0.007241098388671874,0.067691,3.504753112792969e-05,0.00011563301086425781
0.00010251998901367188,0.026517868041992188,0.009051662216186529,0.06749,3.719329833984375e-05,0.00012445449829101562
8.916854858398438e-05,0.048970699310302734,0.0020322906036377014,0.073498,4.673004150390625e-05,0.0001704692840576172
6.842613220214844e-05,0.05785393714904785,0.00653706619262695,0.078905,3.361701965332031e-05,0.00012230873107910156
6.103515625e-05,0.06725716590881348,0.007432140563964837,0.062826,3.218650817871094e-05,0.00010347366333007812
7.915496826171875e-05,0.0627591609954834,0.006683604400634771,0.070307,2.9325485229492188e-05,9.489059448242188e-05
0.00010633468627929688,0.06371569633483887,0.0039054009094238312,0.062261,3.9577484130859375e-05,0.00012421607971191406
9.72747802734375e-05,0.05491471290588379,0.008373029098510745,0.057765,3.361701965332031e-05,0.00012421607971191406
0.0004887580871582031,0.021028518676757812,0.004154434692382809,0.059263,3.0994415283203125e-05,0.00011777877807617188
8.392333984375e-05,0.026538610458374023,0.002961461151123043,0.068762,3.552436828613281e-05,0.00013065338134765625
6.794929504394531e-05,0.035643577575683594,0.00260190660095215,0.066009,3.600120544433594e-05,0.0001246929168701172
6.961822509765625e-05,0.04625201225280762,0.009340202774047845,0.081961,3.600120544433594e-05,0.00013065338134765625
7.43865966796875e-05,0.05993962287902832,0.003147102661132814,0.06143,3.910064697265625e-05,0.0001285076141357422
9.703636169433594e-05,0.03966259956359863,0.002855334045410156,0.060523,3.24249267578125e-05,0.00010633468627929688
8.440017700195312e-05,0.0446164608001709,0.0043554552917480505,0.085587,3.457069396972656e-05,8.7738037109375e-05
8.7738037109375e-05,0.054332733154296875,0.0020323908233642607,0.07926,4.220008850097656e-05,0.00012731552124023438
0.00010347366333007812,0.050894975662231445,0.005138828994750974,0.070648,3.528594970703125e-05,0.00010895729064941406
0.00010466575622558594,0.036786556243896484,0.013784020141601558,0.084721,3.409385681152344e-05,0.00013256072998046875
8.511543273925781e-05,0.04091906547546387,0.004397981750488278,0.086038,2.7418136596679688e-05,9.441375732421875e-05
9.703636169433594e-05,0.032800912857055664,0.00834039036560058,0.066807,2.574920654296875e-05,0.0001068115234375
9.5367431640625e-05,0.04540848731994629,0.00705992276000976,0.064407,3.695487976074219e-05,0.00012993812561035156
6.842613220214844e-05,0.05512380599975586,0.006066927169799799,0.077201,3.838539123535156e-05,0.00011229515075683594
8.368492126464844e-05,0.07336258888244629,0.0012208893280029331,0.068852,2.86102294921875e-05,0.00010251998901367188
7.534027099609375e-05,0.05719447135925293,0.020521302764892585,0.065657,3.719329833984375e-05,0.00012731552124023438
9.274482727050781e-05,0.07044529914855957,0.00972284341430664,0.064319,3.0517578125e-05,0.00010251998901367188
8.153915405273438e-05,0.0764467716217041,0.011954453018188482,0.068822,3.409385681152344e-05,0.00011157989501953125
9.179115295410156e-05,0.025124311447143555,0.009467032791137697,0.070824,2.9802322387695312e-05,0.00010013580322265625
8.273124694824219e-05,0.017140865325927734,0.005487210403442383,0.068439,4.0531158447265625e-05,0.00015735626220703125
9.083747863769531e-05,0.03554391860961914,0.00204990696716309,0.083977,3.2901763916015625e-05,0.00013113021850585938
7.557868957519531e-05,0.04375314712524414,0.017114602310180665,0.059418,3.457069396972656e-05,0.00012826919555664062
8.535385131835938e-05,0.05158662796020508,0.015960877456665037,0.06246,4.220008850097656e-05,0.00012302398681640625
9.679794311523438e-05,0.04773545265197754,0.009989486022949218,0.062279,4.8160552978515625e-05,0.00020647048950195312
0.00012159347534179688,0.07489252090454102,0.0037033527374267516,0.0632,2.9802322387695312e-05,0.0001049041748046875
9.036064147949219e-05,0.06351852416992188,0.0075775900878906205,0.081446,2.5510787963867188e-05,8.940696716308594e-05
0.00010371208190917969,0.039021968841552734,0.002673386627197266,0.056144,3.528594970703125e-05,0.00012302398681640625
8.988380432128906e-05,0.03769207000732422,0.0072935527038574255,0.07468,3.314018249511719e-05,0.00011801719665527344
0.00011658668518066406,0.05306673049926758,0.003098411788940429,0.059635,3.457069396972656e-05,0.00012803077697753906
8.916854858398438e-05,0.03979301452636719,0.013446691009521478,0.073053,3.337860107421875e-05,0.00012540817260742188
0.00010013580322265625,0.057631492614746094,0.007019415557861328,0.068287,3.075599670410156e-05,0.00013327598571777344
9.584426879882812e-05,0.08376002311706543,0.006548840911865236,0.063067,3.910064697265625e-05,0.0001277923583984375
9.1552734375e-05,0.07087326049804688,0.004933274627685544,0.076449,3.266334533691406e-05,0.0001049041748046875
6.937980651855469e-05,0.07442402839660645,0.0164427463684082,0.082984,3.4809112548828125e-05,0.00011730194091796875
9.417533874511719e-05,0.09455108642578125,0.0032633123626708976,0.065401,3.528594970703125e-05,0.00014519691467285156
8.726119995117188e-05,0.05552363395690918,0.002458339263916018,0.059098,3.409385681152344e-05,0.0001232624053955078
0.00012421607971191406,0.06719040870666504,0.007181864456176759,0.062346,3.457069396972656e-05,0.0001232624053955078
0.00011277198791503906,0.04655861854553223,0.013320841598510741,0.073325,3.0517578125e-05,0.00011467933654785156
6.747245788574219e-05,0.058319091796875,0.0036512337493896513,0.07117,2.6464462280273438e-05,0.00010561943054199219
5.984306335449219e-05,0.032437801361083984,0.021838090301513666,0.079949,3.886222839355469e-05,0.0001246929168701172
7.224082946777344e-05,0.0642397403717041,0.006488115524291994,0.060451,3.218650817871094e-05,0.00010561943054199219
0.0001246929168701172,0.040711164474487305,0.004463048690795904,0.087181,3.314018249511719e-05,0.00012540817260742188
0.00010728836059570312,0.03868818283081055,0.004533921691894538,0.073428,3.0279159545898438e-05,9.5367431640625e-05
8.678436279296875e-05,0.05750274658203125,0.01815012663269043,0.071866,3.218650817871094e-05,0.00011181831359863281
9.441375732421875e-05,0.07191824913024902,0.006942309005737307,0.068742,3.9577484130859375e-05,0.00013685226440429688
7.367134094238281e-05,0.07909417152404785,0.014062497711181642,0.056775,3.8623809814453125e-05,0.0001380443572998047
9.465217590332031e-05,0.06896018981933594,0.008038265731811517,0.082572,3.075599670410156e-05,0.000102996826171875
7.224082946777344e-05,0.08500075340270996,0.009678110229492186,0.060663,3.1948089599609375e-05,0.0001239776611328125
8.273124694824219e-05,0.08173727989196777,0.0032357285156249943,0.075286,2.9802322387695312e-05,0.00010466575622558594
9.250640869140625e-05,0.057466983795166016,0.00435214193725586,0.068716,4.1484832763671875e-05,0.0001366138458251953
6.461143493652344e-05,0.060227155685424805,0.005191185272216799,0.061062,3.933906555175781e-05,0.00013709068298339844
9.942054748535156e-05,0.06665992736816406,0.0035950428009033225,0.06315,2.9087066650390625e-05,0.000110626220703125
9.274482727050781e-05,0.03433561325073242,0.003172991287231447,0.061638,3.647804260253906e-05,0.00012373924255371094
6.914138793945312e-05,0.043671369552612305,0.0017224031066894532,0.059565,3.170967102050781e-05,9.894371032714844e-05
0.00010275840759277344,0.036037445068359375,0.0013935991363525357,0.059617,3.504753112792969e-05,0.0001266002655029297
8.58306884765625e-05,0.0321042537689209,0.009460527725219728,0.06168,3.6716461181640625e-05,0.00013685226440429688
9.298324584960938e-05,0.05390334129333496,0.006036166122436529,0.066172,3.743171691894531e-05,0.00011229515075683594
0.00010347366333007812,0.043280839920043945,0.008011719482421874,0.057582,3.0517578125e-05,0.00010561943054199219
7.796287536621094e-05,0.06663894653320312,0.001548904373168944,0.060073,3.2901763916015625e-05,0.00012421607971191406
8.034706115722656e-05,0.05669689178466797,0.011133262634277344,0.078,3.9577484130859375e-05,0.0001697540283203125
0.00014543533325195312,0.05204296112060547,0.0030578069000244124,0.074047,3.337860107421875e-05,0.00011515617370605469
8.106231689453125e-05,0.07106494903564453,0.006480489746093748,0.060559,5.459785461425781e-05,0.00011706352233886719
0.00010418891906738281,0.04394364356994629,0.002273418380737302,0.061448,3.123283386230469e-05,0.00011515617370605469
8.0108642578125e-05,0.049977779388427734,0.010112255996704102,0.060231,4.982948303222656e-05,0.00012803077697753906
8.296966552734375e-05,0.045059919357299805,0.021208535568237305,0.068758,3.528594970703125e-05,0.00012373924255371094
9.322166442871094e-05,0.055156707763671875,0.005219621841430662,0.057458,3.743171691894531e-05,0.000125885009765625
0.00012373924255371094,0.0619657039642334,0.011944875106811526,0.05889,3.886222839355469e-05,0.0001354217529296875
9.822845458984375e-05,0.03758549690246582,0.017562260818481445,0.06855,5.364418029785156e-05,0.00015163421630859375
0.00011277198791503906,0.05700254440307617,0.01730451336669922,0.063692,3.4332275390625e-05,0.00012445449829101562
9.72747802734375e-05,0.053330421447753906,0.0059287409667968805,0.086612,4.076957702636719e-05,0.00013756752014160156
0.00010132789611816406,0.07610440254211426,0.0068878553009033144,0.06474,3.361701965332031e-05,0.00012421607971191406
0.00010800361633300781,0.05626058578491211,0.006212901992797851,0.067205,2.8848648071289062e-05,0.00010919570922851562
8.153915405273438e-05,0.06646537780761719,0.013094084945678708,0.068359,3.743171691894531e-05,0.0001366138458251953
0.00010228157043457031,0.08036184310913086,0.005282254440307624,0.069168,3.743171691894531e-05,0.00013566017150878906
7.581710815429688e-05,0.03858137130737305,0.005071587692260737,0.074189,3.647804260253906e-05,0.0001289844512939453
0.00010704994201660156,0.06131100654602051,0.011113847778320307,0.072552,3.4809112548828125e-05,0.00012946128845214844
8.130073547363281e-05,0.07185888290405273,0.005919206680297856,0.073236,3.3855438232421875e-05,0.0001251697540283203
6.222724914550781e-05,0.05449032783508301,0.00922164984130859,0.067346,3.647804260253906e-05,0.0001239776611328125
8.273124694824219e-05,0.06946611404418945,0.011841784820556644,0.072515,3.504753112792969e-05,0.00013256072998046875
8.130073547363281e-05,0.06398844718933105,0.009728676132202144,0.087996,3.528594970703125e-05,0.0001227855682373047
0.00012493133544921875,0.08858776092529297,0.0073280809326171925,0.075983,3.361701965332031e-05,0.00010538101196289062
0.00011444091796875,0.05793023109436035,0.00672618099975586,0.085507,3.4809112548828125e-05,0.00012826919555664062
8.082389831542969e-05,0.06068062782287598,0.007736377410888673,0.07632,2.9802322387695312e-05,0.00010371208190917969
0.00010728836059570312,0.06012773513793945,0.011869842895507812,0.063541,3.123283386230469e-05,0.00010275840759277344
9.942054748535156e-05,0.07679533958435059,0.003190415588378903,0.068359,3.170967102050781e-05,0.00011491775512695312
8.559226989746094e-05,0.044122934341430664,0.0020046407470703104,0.069149,3.695487976074219e-05,0.0001342296600341797
9.751319885253906e-05,0.0285189151763916,0.015408575119018553,0.096111,3.3855438232421875e-05,0.00012135505676269531
7.104873657226562e-05,0.06448245048522949,0.001848151977539056,0.069542,2.8848648071289062e-05,9.417533874511719e-05
0.00010466575622558594,0.06680822372436523,0.018253569747924803,0.066998,2.8133392333984375e-05,9.465217590332031e-05
7.43865966796875e-05,0.05117440223693848,0.004194788467407229,0.092138,4.1484832763671875e-05,0.00013327598571777344
0.00010704994201660156,0.07169532775878906,0.0009087932891845701,0.064318,3.719329833984375e-05,0.00012302398681640625
7.510185241699219e-05,0.07076239585876465,0.00445940634155273,0.080461,3.552436828613281e-05,0.0001232624053955078
0.00010895729064941406,0.035778045654296875,0.0019730179443359364,0.070161,3.933906555175781e-05,0.00011682510375976562
8.988380432128906e-05,0.03721261024475098,0.0023275942535400385,0.081678,3.457069396972656e-05,0.0001251697540283203
8.606910705566406e-05,0.0493009090423584,0.010425029785156248,0.057118,3.457069396972656e-05,0.00012159347534179688
8.463859558105469e-05,0.04591870307922363,0.0052798928527832065,0.060547,3.3855438232421875e-05,0.00010967254638671875
6.127357482910156e-05,0.08760666847229004,0.01027522071838377,0.27816,3.4332275390625e-05,0.00011563301086425781
0.00011777877807617188,0.04096341133117676,0.008170027679443359,0.084231,3.2901763916015625e-05,0.00012350082397460938
9.274482727050781e-05,0.04932570457458496,0.0011505880584716799,0.064276,3.719329833984375e-05,0.00012063980102539062
0.00010895729064941406,0.03342294692993164,0.010431334701538092,0.073734,3.8623809814453125e-05,0.00012302398681640625
9.274482727050781e-05,0.06884503364562988,0.01702132670593262,0.067103,3.504753112792969e-05,0.00011658668518066406
0.00010800361633300781,0.04935765266418457,0.010392367935180662,0.060525,3.9577484130859375e-05,0.00012302398681640625
9.441375732421875e-05,0.07520318031311035,0.008079762451171882,0.080158,3.170967102050781e-05,9.560585021972656e-05
0.00011944770812988281,0.04984569549560547,0.008916881820678707,0.063503,6.437301635742188e-05,0.0001647472381591797
9.775161743164062e-05,0.04041242599487305,0.0014357942352294928,0.072324,3.5762786865234375e-05,0.0001285076141357422
7.867813110351562e-05,0.03821301460266113,0.009506809814453121,0.075992,5.555152893066406e-05,0.00019288063049316406
8.893013000488281e-05,0.05438661575317383,0.009549373565673827,0.063514,4.1484832763671875e-05,0.000133514404296875
6.699562072753906e-05,0.07064366340637207,0.006105413925170895,0.059263,3.743171691894531e-05,0.00012183189392089844
5.602836608886719e-05,0.05993247032165527,0.0013401987609863303,0.076194,2.6941299438476562e-05,9.202957153320312e-05
0.00010967254638671875,0.05624961853027344,0.008932185562133786,0.060692,3.552436828613281e-05,0.00012183189392089844
7.104873657226562e-05,0.06365418434143066,0.013534006347656252,0.08001,2.765655517578125e-05,9.775161743164062e-05
7.605552673339844e-05,0.033638715744018555,0.006814840850830076,0.070315,3.5762786865234375e-05,0.00012946128845214844
9.822845458984375e-05,0.043440818786621094,0.009845544494628905,0.082761,3.4332275390625e-05,0.00011849403381347656
7.748603820800781e-05,0.04985976219177246,0.020710910140991218,0.065213,3.0279159545898438e-05,9.703636169433594e-05
8.940696716308594e-05,0.06154179573059082,0.015662381408691403,0.060602,3.8623809814453125e-05,0.0001239776611328125
8.463859558105469e-05,0.038694143295288086,0.0362197400970459,0.077458,3.147125244140625e-05,0.00011968612670898438
9.179115295410156e-05,0.07606792449951172,0.007646934585571294,0.06892,4.649162292480469e-05,0.00011754035949707031
7.963180541992188e-05,0.03471946716308594,0.006629242843627932,0.057981,3.266334533691406e-05,0.00013017654418945312
9.655952453613281e-05,0.05401968955993652,0.0009263783264160108,0.06417,3.266334533691406e-05,0.00011944770812988281
0.0007379055023193359,0.07442378997802734,0.006848796997070319,0.06284,3.743171691894531e-05,0.0001366138458251953
6.794929504394531e-05,0.07674288749694824,0.008574256393432615,0.059803,3.0040740966796875e-05,9.584426879882812e-05
9.131431579589844e-05,0.06566667556762695,0.01589744396972656,0.061642,3.4332275390625e-05,0.00011134147644042969
9.012222290039062e-05,0.08928966522216797,0.02042299958801269,0.069359,3.4809112548828125e-05,0.00011873245239257812
0.00014019012451171875,0.034271240234375,0.01689454446411133,0.063844,3.2901763916015625e-05,0.0001068115234375
6.771087646484375e-05,0.10980892181396484,0.003499830520629882,0.071937,3.218650817871094e-05,0.00011277198791503906
9.465217590332031e-05,0.05455374717712402,0.018777601440429684,0.063267,2.9325485229492188e-05,9.965896606445312e-05
9.1552734375e-05,0.05131196975708008,0.003127841751098634,0.064733,3.719329833984375e-05,0.00014829635620117188
9.202957153320312e-05,0.08357810974121094,0.004473886474609376,0.065316,3.814697265625e-05,0.00013113021850585938
7.128715515136719e-05,0.06363296508789062,0.03731307998657227,0.068715,4.363059997558594e-05,0.0001544952392578125
8.440017700195312e-05,0.07476282119750977,0.0032687074890136725,0.070076,2.86102294921875e-05,0.00010657310485839844
6.890296936035156e-05,0.0784916877746582,0.03516219096374512,0.072598,5.435943603515625e-05,0.00022339820861816406
0.00012493133544921875,0.08760833740234375,0.0041474902496337895,0.071214,3.8623809814453125e-05,0.00012946128845214844
9.512901306152344e-05,0.0769805908203125,0.007531907714843744,0.072386,3.4332275390625e-05,0.00013637542724609375
0.00011110305786132812,0.04783892631530762,0.003842403656005855,0.067944,3.147125244140625e-05,0.00012302398681640625
8.225440979003906e-05,0.06959342956542969,0.013739785278320316,0.108012,2.956390380859375e-05,0.00011992454528808594
6.556510925292969e-05,0.06812453269958496,0.0047416465911865185,0.104759,2.3603439331054688e-05,9.059906005859375e-05
0.00010347366333007812,0.06725406646728516,0.01936628085327148,0.108088,2.47955322265625e-05,7.987022399902344e-05
7.915496826171875e-05,0.07724690437316895,0.004315295196533203,0.076099,3.6716461181640625e-05,0.00012874603271484375
0.00010371208190917969,0.08213973045349121,0.010488059982299805,0.097316,3.0994415283203125e-05,0.00010848045349121094
7.605552673339844e-05,0.07270097732543945,0.011942372711181634,0.088192,5.888938903808594e-05,0.00011444091796875
9.632110595703125e-05,0.025348663330078125,0.01174524775695801,0.072988,3.3855438232421875e-05,0.00011777877807617188
0.00011372566223144531,0.0945746898651123,0.055022258163452145,0.076699,3.933906555175781e-05,0.00014209747314453125
6.246566772460938e-05,0.09360861778259277,0.0018595551147461004,0.064561,3.337860107421875e-05,0.00011515617370605469
8.511543273925781e-05,0.10255122184753418,0.0014225717315673875,0.073999,3.3855438232421875e-05,0.00012445449829101562
9.989738464355469e-05,0.09715008735656738,0.0022952534484863285,0.07707,4.0531158447265625e-05,0.0001583099365234375
0.0001266002655029297,0.10708475112915039,0.010426828506469726,0.062972,3.886222839355469e-05,0.00010776519775390625
0.00011515617370605469,0.06989264488220215,0.004370475769042967,0.064625,3.0279159545898438e-05,0.00010704994201660156
0.00010538101196289062,0.03670215606689453,0.00666888467407227,0.066034,4.38690185546875e-05,0.00014066696166992188
7.081031799316406e-05,0.05288863182067871,0.006617474258422851,0.068662,4.076957702636719e-05,0.00013399124145507812
0.000308990478515625,0.05014324188232422,0.0016000783081054695,0.061063,2.8371810913085938e-05,9.751319885253906e-05
7.891654968261719e-05,0.050095558166503906,0.012656839370727535,0.067,3.457069396972656e-05,0.0001289844512939453
8.654594421386719e-05,0.06020832061767578,0.015045601074218748,0.065208,3.981590270996094e-05,0.0001308917999267578
8.273124694824219e-05,0.052184104919433594,0.002321007553100586,0.060009,3.314018249511719e-05,0.00010943412780761719
9.679794311523438e-05,0.10259127616882324,0.005110716751098636,0.060797,3.695487976074219e-05,0.0001239776611328125
5.459785461425781e-05,0.0751028060913086,0.004687742126464847,0.070087,3.266334533691406e-05,0.00010251998901367188
6.723403930664062e-05,0.02990412712097168,0.007565595474243167,0.066785,3.62396240234375e-05,0.00012969970703125
0.00011324882507324219,0.03240156173706055,0.009251427017211919,0.069364,2.5510787963867188e-05,8.916854858398438e-05
9.012222290039062e-05,0.048906564712524414,0.011772392013549807,0.063622,5.555152893066406e-05,0.0002009868621826172
8.940696716308594e-05,0.058508872985839844,0.008762368713378904,0.067914,3.719329833984375e-05,0.00012969970703125
9.298324584960938e-05,0.06661391258239746,0.01371173858642577,0.246875,3.4332275390625e-05,0.00011134147644042969
6.437301635742188e-05,0.06882286071777344,0.002509171386718745,0.070054,2.8133392333984375e-05,0.00010037422180175781
0.00010561943054199219,0.06360840797424316,0.00966634315490722,0.06506,2.9325485229492188e-05,0.00010657310485839844
7.82012939453125e-05,0.03360629081726074,0.006608206253051752,0.062645,3.075599670410156e-05,0.00011229515075683594
6.723403930664062e-05,0.04680371284484863,0.007727290390014643,0.062852,3.790855407714844e-05,0.00012445449829101562
8.916854858398438e-05,0.04503893852233887,0.011057532470703124,0.077432,4.38690185546875e-05,0.0001308917999267578
0.00011968612670898438,0.07105398178100586,0.02051969262695312,0.069984,3.814697265625e-05,0.00012159347534179688
0.00012183189392089844,0.0677492618560791,0.0244606357421875,0.069091,3.6716461181640625e-05,0.00012445449829101562
9.036064147949219e-05,0.07293248176574707,0.012670635086059576,0.075719,2.9325485229492188e-05,9.799003601074219e-05
8.726119995117188e-05,0.08195662498474121,0.012124466369628911,0.073402,4.7206878662109375e-05,0.00016450881958007812
8.487701416015625e-05,0.07078957557678223,0.015438702331542972,0.067839,3.361701965332031e-05,0.00012183189392089844
8.177757263183594e-05,0.09297490119934082,0.01240123738098145,0.068462,3.7670135498046875e-05,0.00011658668518066406
0.00010395050048828125,0.07071805000305176,0.005670697006225592,0.069141,3.2901763916015625e-05,0.00011992454528808594
7.271766662597656e-05,0.06464147567749023,0.033315899810791014,0.06654,3.1948089599609375e-05,0.00010371208190917969
0.00011157989501953125,0.0894627571105957,0.025223840820312496,0.071288,4.00543212890625e-05,0.0001347064971923828
0.00011992454528808594,0.11604571342468262,0.011286386215209956,0.074813,3.1948089599609375e-05,0.00011682510375976562
7.510185241699219e-05,0.0848240852355957,0.005212630279541018,0.057717,3.552436828613281e-05,0.00011777877807617188
0.00010013580322265625,0.0782167911529541,0.011943806182861325,0.083138,3.647804260253906e-05,0.0001266002655029297
9.202957153320312e-05,0.06909871101379395,0.009087145278930661,0.066652,2.956390380859375e-05,0.00010728836059570312
9.34600830078125e-05,0.0922861099243164,0.013626114639282233,0.099766,4.124641418457031e-05,0.00011038780212402344
8.511543273925781e-05,0.08043646812438965,0.004832257705688479,0.058244,3.266334533691406e-05,0.00011563301086425781
8.249282836914062e-05,0.09430074691772461,0.01145203659057617,0.077655,3.0279159545898438e-05,0.00010013580322265625
9.703636169433594e-05,0.1024789810180664,0.007087521697998048,0.063873,3.5762786865234375e-05,0.00011754035949707031
0.00011086463928222656,0.051030635833740234,0.0020583166961669896,0.064362,3.647804260253906e-05,0.000125885009765625
7.152557373046875e-05,0.04165291786193848,0.001847477416992191,0.067395,3.981590270996094e-05,0.00013136863708496094
9.918212890625e-05,0.0956113338470459,0.010892283401489261,0.060665,4.00543212890625e-05,0.00013566017150878906
9.799003601074219e-05,0.05100274085998535,0.022285548339843753,0.065689,3.24249267578125e-05,0.00010442733764648438
0.00010204315185546875,0.06782317161560059,0.004256327835083007,0.065859,3.8623809814453125e-05,0.00012922286987304688
0.00012564659118652344,0.062410593032836914,0.00489740721130371,0.058886,3.075599670410156e-05,0.00011324882507324219
9.822845458984375e-05,0.06376004219055176,0.005356484527587885,0.063505,3.8623809814453125e-05,0.0001354217529296875
9.274482727050781e-05,0.06650900840759277,0.0025346915130615225,0.061037,3.147125244140625e-05,0.00010633468627929688
9.632110595703125e-05,0.04115176200866699,0.004907349304199213,0.070596,3.743171691894531e-05,0.000133514404296875
0.00010848045349121094,0.058931589126586914,0.010398658142089845,0.05989,3.4809112548828125e-05,0.00011920928955078125
0.00010442733764648438,0.04833245277404785,0.009450352951049804,0.062404,3.5762786865234375e-05,0.00011992454528808594
0.00012493133544921875,0.04933357238769531,0.009564034439086919,0.070974,4.100799560546875e-05,0.00016355514526367188
8.988380432128906e-05,0.03751015663146973,0.006502721710205078,0.06608,3.743171691894531e-05,0.000141143798828125
8.58306884765625e-05,0.03997159004211426,0.01035774243164063,0.073722,3.9577484130859375e-05,0.0001399517059326172
7.605552673339844e-05,0.05832338333129883,0.014834033035278318,0.066651,3.266334533691406e-05,0.00012421607971191406
6.866455078125e-05,0.059606075286865234,0.009426628601074225,0.072638,2.8848648071289062e-05,0.00010418891906738281
7.081031799316406e-05,0.06335067749023438,0.008661640487670902,0.055364,3.3855438232421875e-05,0.00012350082397460938
7.224082946777344e-05,0.06931900978088379,0.004339924057006839,0.071517,3.0040740966796875e-05,0.00010347366333007812
9.083747863769531e-05,0.025559186935424805,0.019519568603515627,0.073807,3.886222839355469e-05,0.0001327991485595703
8.511543273925781e-05,0.0390164852142334,0.019187887863159177,0.059346,3.600120544433594e-05,0.0001316070556640625
0.00010991096496582031,0.05335831642150879,0.002491686767578126,0.059356,3.2901763916015625e-05,0.00011372566223144531
8.559226989746094e-05,0.04258108139038086,0.002406452651977538,0.060954,3.6716461181640625e-05,0.00014638900756835938
8.916854858398438e-05,0.05293393135070801,0.010156786849975591,0.082172,3.170967102050781e-05,0.00011897087097167969
7.557868957519531e-05,0.056284427642822266,0.0012515519714355466,0.092765,3.62396240234375e-05,0.00014066696166992188
9.179115295410156e-05,0.0548090934753418,0.006711309158325199,0.065813,3.6716461181640625e-05,0.0001347064971923828
0.0001385211944580078,0.05452394485473633,0.003131134170532221,0.065156,3.0040740966796875e-05,0.00011014938354492188
0.00010156631469726562,0.05084681510925293,0.003874150192260742,0.060738,4.029273986816406e-05,0.0001366138458251953
0.00011229515075683594,0.06631922721862793,0.017515284790039068,0.062786,3.790855407714844e-05,0.00012040138244628906
7.081031799316406e-05,0.07337403297424316,0.003579771774291987,0.069707,2.956390380859375e-05,9.918212890625e-05
0.00011777877807617188,0.045615434646606445,0.004400051681518552,0.062808,3.7670135498046875e-05,0.0001361370086669922
8.058547973632812e-05,0.05106925964355469,0.024428030929565428,0.081915,3.314018249511719e-05,0.00011754035949707031
0.00010395050048828125,0.045072317123413086,0.014714837524414062,0.065678,3.2901763916015625e-05,0.00012159347534179688
9.512901306152344e-05,0.06514143943786621,0.010388630157470699,0.067569,3.266334533691406e-05,0.00010418891906738281
9.274482727050781e-05,0.05044984817504883,0.01487040194702148,0.111058,3.933906555175781e-05,0.0001342296600341797
6.270408630371094e-05,0.049315452575683594,0.014705665649414057,0.256361,4.315376281738281e-05,0.00015854835510253906
8.869171142578125e-05,0.06405258178710938,0.011422100387573242,0.075239,3.409385681152344e-05,0.00010800361633300781
6.818771362304688e-05,0.05682063102722168,0.020525468795776367,0.071007,2.6941299438476562e-05,9.131431579589844e-05
7.796287536621094e-05,0.06281137466430664,0.01389549098205567,0.080673,3.314018249511719e-05,0.000110626220703125
9.369850158691406e-05,0.07636475563049316,0.016065431823730464,0.072385,4.601478576660156e-05,0.0001456737518310547
8.20159912109375e-05,0.08689546585083008,0.016222874923706054,0.077154,3.3855438232421875e-05,0.00011873245239257812
9.417533874511719e-05,0.08406376838684082,0.00732685670471192,0.063354,3.910064697265625e-05,0.00012254714965820312
7.653236389160156e-05,0.08906221389770508,0.013620460159301753,0.063018,2.86102294921875e-05,9.441375732421875e-05
9.965896606445312e-05,0.0739283561706543,0.03644279025268554,0.066668,4.2438507080078125e-05,0.00012540817260742188
0.00012993812561035156,0.07748222351074219,0.011064224746704099,0.062697,3.743171691894531e-05,0.00013327598571777344
8.797645568847656e-05,0.09340691566467285,0.03318926554870605,0.064338,4.124641418457031e-05,0.00014090538024902344
9.751319885253906e-05,0.09352588653564453,0.0032556896057128887,0.068566,3.266334533691406e-05,0.00011134147644042969
8.368492126464844e-05,0.06808090209960938,0.010452998168945307,0.074342,3.62396240234375e-05,0.00012254714965820312
0.00011777877807617188,0.11612462997436523,0.006678886428833006,0.076559,3.123283386230469e-05,0.00010061264038085938
0.00010156631469726562,0.10199451446533203,0.014352892730712885,0.097752,3.62396240234375e-05,0.00010752677917480469
9.655952453613281e-05,0.08503508567810059,0.0022218360900878864,0.06725,3.266334533691406e-05,0.00011968612670898438
7.009506225585938e-05,0.08136630058288574,0.00863481553649903,0.067739,4.220008850097656e-05,0.0001285076141357422
0.00010251998901367188,0.028325319290161133,0.0008691405029296884,0.061278,3.647804260253906e-05,0.0001277923583984375
0.0010020732879638672,0.02974677085876465,0.005031921173095699,0.074299,3.4332275390625e-05,0.00011301040649414062
6.914138793945312e-05,0.04158902168273926,0.014816739562988276,0.063046,5.14984130859375e-05,0.0001621246337890625
8.821487426757812e-05,0.05530810356140137,0.008433979492187493,0.063145,3.528594970703125e-05,0.00011682510375976562
0.00012135505676269531,0.04689812660217285,0.004371816085815425,0.066876,3.24249267578125e-05,0.0001220703125
8.940696716308594e-05,0.04208874702453613,0.0033314386138916033,0.053874,3.790855407714844e-05,0.00011777877807617188
0.00011229515075683594,0.035620689392089844,0.013857003067016607,0.069502,3.1948089599609375e-05,0.00011801719665527344
0.0001232624053955078,0.0499570369720459,0.009326021255493158,0.069236,2.8848648071289062e-05,0.00010395050048828125
0.00010800361633300781,0.05765414237976074,0.0016037568359374976,0.059172,3.790855407714844e-05,0.00012040138244628906
8.034706115722656e-05,0.04318857192993164,0.00930708790588379,0.067092,3.218650817871094e-05,0.00012135505676269531
9.751319885253906e-05,0.04367876052856445,0.0009983461608886746,0.055226,3.218650817871094e-05,0.00011420249938964844
5.1975250244140625e-05,0.03933095932006836,0.0053082156524658225,0.063039,6.604194641113281e-05,0.0002586841583251953
8.440017700195312e-05,0.015636205673217773,0.03126135008239746,0.065626,6.604194641113281e-05,0.0001010894775390625
6.008148193359375e-05,0.0268399715423584,0.010807092788696293,0.073847,3.62396240234375e-05,0.00011897087097167969
0.00010085105895996094,0.027846574783325195,0.004855601043701169,0.06353,6.008148193359375e-05,0.00012063980102539062
8.845329284667969e-05,0.03137636184692383,0.00443923452758789,0.060516,3.4809112548828125e-05,0.00011563301086425781
8.678436279296875e-05,0.03608298301696777,0.006863590133666997,0.084337,3.0517578125e-05,0.00011157989501953125
7.224082946777344e-05,0.04867386817932129,0.01300251123046875,0.065359,3.5762786865234375e-05,0.00012564659118652344
8.869171142578125e-05,0.05446457862854004,0.008835893356323246,0.065313,3.933906555175781e-05,0.00013494491577148438
9.775161743164062e-05,0.0636591911315918,0.007247782211303705,0.07802,3.9577484130859375e-05,0.0001277923583984375
8.869171142578125e-05,0.07019567489624023,0.00791256182861328,0.060093,4.00543212890625e-05,9.369850158691406e-05
8.225440979003906e-05,0.06248736381530762,0.0049877886047363235,0.066626,3.0279159545898438e-05,0.00010371208190917969
5.9604644775390625e-05,0.018703222274780273,0.00694825382995605,0.064517,3.695487976074219e-05,0.00011014938354492188
8.320808410644531e-05,0.02404618263244629,0.005129930557250972,0.067361,3.0994415283203125e-05,0.00010204315185546875
5.817413330078125e-05,0.03713703155517578,0.0017921870574951204,0.071239,3.62396240234375e-05,0.0001342296600341797
0.00011968612670898438,0.035518646240234375,0.003109732086181635,0.073343,3.123283386230469e-05,0.00013780593872070312
8.320808410644531e-05,0.056073665618896484,0.018802834274291996,0.063273,3.4809112548828125e-05,0.00012731552124023438
7.843971252441406e-05,0.06398153305053711,0.013513396392822265,0.061814,2.8371810913085938e-05,0.00010228157043457031
9.179115295410156e-05,0.06394004821777344,0.007758817001342774,0.060154,2.9325485229492188e-05,0.00010347366333007812
9.083747863769531e-05,0.06198596954345703,0.02483870515441894,0.078104,3.838539123535156e-05,0.0001246929168701172
0.00010395050048828125,0.061560869216918945,0.0067339743804931615,0.06133,3.552436828613281e-05,9.799003601074219e-05
9.608268737792969e-05,0.04647684097290039,0.006266861145019537,0.072458,3.6716461181640625e-05,0.0001289844512939453
0.00010585784912109375,0.050575971603393555,0.009616706390380855,0.07398,3.886222839355469e-05,0.00014495849609375
9.131431579589844e-05,0.06906318664550781,0.0036006195678710967,0.065536,4.100799560546875e-05,0.00015687942504882812
7.176399230957031e-05,0.07078862190246582,0.02409453056335449,0.072645,3.790855407714844e-05,0.00011014938354492188
8.678436279296875e-05,0.09543061256408691,0.006977814605712895,0.066797,4.363059997558594e-05,0.00013756752014160156
7.796287536621094e-05,0.08070206642150879,0.015648719009399417,0.069116,3.5762786865234375e-05,0.00013136863708496094
0.00010967254638671875,0.09545683860778809,0.004969835647583007,0.064291,3.910064697265625e-05,0.00013828277587890625
0.00010037422180175781,0.09556937217712402,0.008485493698120114,0.06421,3.3855438232421875e-05,0.00012445449829101562
6.771087646484375e-05,0.10003232955932617,0.014241314254760745,0.087114,3.0279159545898438e-05,9.870529174804688e-05
0.00010538101196289062,0.08344101905822754,0.01969780149841309,0.097396,3.3855438232421875e-05,0.00010013580322265625
0.00010442733764648438,0.09157276153564453,0.0019434434204101542,0.065097,3.0994415283203125e-05,0.00011301040649414062
8.130073547363281e-05,0.04416489601135254,0.014332430999755855,0.066182,4.601478576660156e-05,0.00017952919006347656
0.00010967254638671875,0.07442355155944824,0.004691820358276366,0.071826,3.314018249511719e-05,0.00011610984802246094
0.00010657310485839844,0.07387542724609375,0.002305017044067381,0.063473,3.647804260253906e-05,0.00011515617370605469
7.82012939453125e-05,0.05651259422302246,0.012440284759521483,0.071618,2.8133392333984375e-05,0.00010466575622558594
0.00012111663818359375,0.06660199165344238,0.0029926846008300756,0.059977,3.361701965332031e-05,0.000125885009765625
5.936622619628906e-05,0.06437921524047852,0.0025216606140136683,0.07595,2.765655517578125e-05,9.870529174804688e-05
7.224082946777344e-05,0.02678656578063965,0.004997933654785153,0.06897,3.933906555175781e-05,0.0001316070556640625
8.225440979003906e-05,0.048830270767211914,0.012256620071411137,0.065202,5.984306335449219e-05,0.0001385211944580078
0.000133514404296875,0.05232572555541992,0.017607248687744145,0.069725,4.553794860839844e-05,0.00014472007751464844
7.510185241699219e-05,0.05985665321350098,0.005849216918945313,0.070645,3.337860107421875e-05,0.00010943412780761719
0.00012612342834472656,0.05137825012207031,0.002065019378662103,0.065365,3.8623809814453125e-05,0.0001316070556640625
7.081031799316406e-05,0.0830678939819336,0.006151842681884762,0.064308,3.814697265625e-05,0.00011134147644042969
9.369850158691406e-05,0.03580808639526367,0.003375124847412106,0.064238,3.5762786865234375e-05,0.0001316070556640625
0.0004630088806152344,0.06786823272705078,0.005738309295654297,0.057692,3.4809112548828125e-05,0.0001361370086669922
6.723403930664062e-05,0.06180238723754883,0.001690343780517578,0.06633,3.337860107421875e-05,0.0001246929168701172
0.00010895729064941406,0.03379106521606445,0.006252465682983398,0.062244,3.719329833984375e-05,0.00012969970703125
8.869171142578125e-05,0.04045414924621582,0.003879787673950197,0.065135,3.337860107421875e-05,0.00012636184692382812
9.942054748535156e-05,0.04865574836730957,0.008785176437377931,0.090432,4.267692565917969e-05,0.0001399517059326172
9.34600830078125e-05,0.0382847785949707,0.020652871093749997,0.067665,3.4332275390625e-05,0.00011682510375976562
9.965896606445312e-05,0.061795711517333984,0.006184072418212894,0.06283,2.6226043701171875e-05,8.845329284667969e-05
9.34600830078125e-05,0.05627083778381348,0.011950719863891603,0.061368,3.266334533691406e-05,0.0001285076141357422
0.00015163421630859375,0.08384227752685547,0.0020235537567138695,0.067521,3.409385681152344e-05,0.00012254714965820312
9.465217590332031e-05,0.05543947219848633,0.010497666503906253,0.077248,3.528594970703125e-05,0.00012946128845214844
8.130073547363281e-05,0.04797196388244629,0.011772837738037112,0.073571,5.602836608886719e-05,0.0002067089080810547
0.00010919570922851562,0.06043124198913574,0.015686711120605462,0.0637,3.62396240234375e-05,0.00011396408081054688
0.00010156631469726562,0.0647130012512207,0.006723378845214845,0.072629,4.8160552978515625e-05,0.0001552104949951172
6.651878356933594e-05,0.07390880584716797,0.009058507049560544,0.068387,3.886222839355469e-05,0.00012040138244628906
8.821487426757812e-05,0.04383397102355957,0.0025125824127197327,0.273584,4.291534423828125e-05,0.00013136863708496094
7.891654968261719e-05,0.08417510986328125,0.00614644247436523,0.067986,2.7418136596679688e-05,9.512901306152344e-05
6.103515625e-05,0.09167766571044922,0.0038131797637939446,0.076516,3.814697265625e-05,0.00012135505676269531
0.0001068115234375,0.07821297645568848,0.01033632272338867,0.056264,2.6226043701171875e-05,0.00010132789611816406
8.749961853027344e-05,0.0373687744140625,0.010702983886718753,0.066743,5.364418029785156e-05,0.00018930435180664062
0.00010442733764648438,0.06136035919189453,0.004062944244384761,0.063101,3.3855438232421875e-05,0.0001270771026611328
0.00010466575622558594,0.0858149528503418,0.01008832173156738,0.061427,3.6716461181640625e-05,0.00012493133544921875
0.00011444091796875,0.07643961906433105,0.00508499383544922,0.066329,4.506111145019531e-05,0.0001728534698486328
0.00011301040649414062,0.06016683578491211,0.009024038925170896,0.06611,3.3855438232421875e-05,0.0001239776611328125
9.918212890625e-05,0.04677987098693848,0.01208248390197754,0.07911,3.600120544433594e-05,0.00012493133544921875
6.628036499023438e-05,0.056777238845825195,0.007106109771728514,0.072715,3.886222839355469e-05,0.00012612342834472656
7.295608520507812e-05,0.04848289489746094,0.018654092010498044,0.075866,3.2901763916015625e-05,0.00011706352233886719
9.679794311523438e-05,0.04639911651611328,0.007940664596557623,0.07243,3.24249267578125e-05,0.00011086463928222656
9.655952453613281e-05,0.056978702545166016,0.011596074417114258,0.069147,3.3855438232421875e-05,0.00012373924255371094
9.202957153320312e-05,0.05489683151245117,0.0028066191711425825,0.068296,4.029273986816406e-05,0.0001277923583984375
0.00010585784912109375,0.05353212356567383,0.006260169586181641,0.069216,3.719329833984375e-05,0.0001246929168701172
9.131431579589844e-05,0.062441349029541016,0.009402985244750972,0.236794,3.981590270996094e-05,0.00013494491577148438
0.00012969970703125,0.06051945686340332,0.02245133929443359,0.066598,4.0531158447265625e-05,0.0001304149627685547
0.00011086463928222656,0.060256242752075195,0.004221191589355466,0.065583,4.315376281738281e-05,0.00011992454528808594
0.00011467933654785156,0.06433415412902832,0.01073173789978027,0.076575,2.7418136596679688e-05,9.179115295410156e-05
9.679794311523438e-05,0.05440163612365723,0.02663196589660645,0.070253,3.743171691894531e-05,0.00012803077697753906
8.058547973632812e-05,0.07935881614685059,0.011134876831054685,0.073992,3.838539123535156e-05,0.00011348724365234375
0.00010728836059570312,0.059388160705566406,0.012302246459960933,0.068041,3.337860107421875e-05,0.00011396408081054688
0.00011110305786132812,0.08203363418579102,0.005465281860351556,0.076133,3.790855407714844e-05,0.00012755393981933594
8.893013000488281e-05,0.05638313293457031,0.002521292633056643,0.065356,3.719329833984375e-05,0.0001201629638671875
0.00013685226440429688,0.06918454170227051,0.008696477630615235,0.065497,2.9325485229492188e-05,9.799003601074219e-05
6.866455078125e-05,0.0746607780456543,0.005835218383789059,0.062198,3.62396240234375e-05,0.00012373924255371094
0.0001125335693359375,0.06173586845397949,0.005079223587036136,0.070823,3.790855407714844e-05,0.00013303756713867188
8.96453857421875e-05,0.08959007263183594,0.0037712642517089834,0.073741,3.552436828613281e-05,0.00012731552124023438
0.00010395050048828125,0.03563094139099121,0.00455255325317383,0.072295,4.482269287109375e-05,0.00014281272888183594
0.00010228157043457031,0.035918474197387695,0.004110949478149412,0.067165,3.0994415283203125e-05,0.0001068115234375
0.00010991096496582031,0.04476451873779297,0.004442909530639652,0.062871,3.838539123535156e-05,0.00013208389282226562
0.00010609626770019531,0.04784226417541504,0.0017034147949218717,0.058153,3.886222839355469e-05,0.0001289844512939453
8.535385131835938e-05,0.02996063232421875,0.0052718653106689495,0.08406,3.933906555175781e-05,0.0001201629638671875
6.532669067382812e-05,0.03914666175842285,0.006577850402832028,0.082111,3.24249267578125e-05,0.00012636184692382812
0.00010275840759277344,0.04352879524230957,0.014896164398193357,0.058645,2.6226043701171875e-05,8.869171142578125e-05
0.00010251998901367188,0.0436093807220459,0.007947695938110351,0.057734,3.4332275390625e-05,0.00011038780212402344
8.511543273925781e-05,0.03893685340881348,0.0030028538970947316,0.069572,4.291534423828125e-05,0.000148773193359375
8.344650268554688e-05,0.05159115791320801,0.007293916000366205,0.076036,2.9325485229492188e-05,0.00010538101196289062
0.00010967254638671875,0.04079914093017578,0.0033406213989257832,0.059126,4.029273986816406e-05,0.000125885009765625
6.437301635742188e-05,0.046423912048339844,0.0074685973968505875,0.080191,2.6226043701171875e-05,0.00010347366333007812
8.511543273925781e-05,0.05546092987060547,0.0035523989715576104,0.074621,4.482269287109375e-05,0.00013828277587890625
0.00010371208190917969,0.055854082107543945,0.001402249572753908,0.055102,3.886222839355469e-05,0.00012612342834472656
0.00013375282287597656,0.050641775131225586,0.009247562622070313,0.070451,3.1948089599609375e-05,0.00010561943054199219
0.00010538101196289062,0.0581662654876709,0.00994735710144043,0.06658,2.8371810913085938e-05,0.00010967254638671875
8.249282836914062e-05,0.0459749698638916,0.002612706451416022,0.07347,3.0994415283203125e-05,0.00011587142944335938
6.246566772460938e-05,0.07073855400085449,0.009816221786499019,0.068999,4.3392181396484375e-05,0.00014495849609375
9.012222290039062e-05,0.07583284378051758,0.006916380218505866,0.090871,3.1948089599609375e-05,0.00011157989501953125
6.651878356933594e-05,0.07600879669189453,0.019895319366455083,0.06935,3.0040740966796875e-05,0.00010466575622558594
9.1552734375e-05,0.0814809799194336,0.0061912713623046844,0.07094,4.0531158447265625e-05,0.00013113021850585938
9.179115295410156e-05,0.07663393020629883,0.013108186172485353,0.075126,4.363059997558594e-05,0.00016999244689941406
7.176399230957031e-05,0.06740140914916992,0.010990156570434576,0.080909,4.029273986816406e-05,0.00013136863708496094
0.00010132789611816406,0.052464962005615234,0.003559937347412112,0.068936,2.765655517578125e-05,9.560585021972656e-05
0.00011372566223144531,0.09935474395751953,0.0024021498870849672,0.06853,3.361701965332031e-05,0.00011372566223144531
0.00010538101196289062,0.0849454402923584,0.0029152428741455044,0.073563,3.552436828613281e-05,0.00012183189392089844
8.797645568847656e-05,0.10265421867370605,0.005157367355346679,0.090268,2.956390380859375e-05,0.00011229515075683594
6.103515625e-05,0.08240985870361328,0.007400663101196289,0.069563,3.337860107421875e-05,0.00013065338134765625
7.295608520507812e-05,0.08367204666137695,0.005463031951904299,0.076583,3.0279159545898438e-05,0.00010228157043457031
0.00010371208190917969,0.08657097816467285,0.012317030715942381,0.07345,3.337860107421875e-05,0.00012040138244628906
9.083747863769531e-05,0.06266140937805176,0.008827578781127929,0.073727,3.695487976074219e-05,0.00013494491577148438
0.00010371208190917969,0.07380294799804688,0.011499490631103518,0.071587,3.790855407714844e-05,0.0001220703125
9.369850158691406e-05,0.07466554641723633,0.013158403762817378,0.084541,3.457069396972656e-05,0.00012040138244628906
0.0001087188720703125,0.12856483459472656,0.012317587173461916,0.083937,3.7670135498046875e-05,0.0001227855682373047
0.000102996826171875,0.08351325988769531,0.007022965530395511,0.072446,3.504753112792969e-05,0.00012230873107910156
9.608268737792969e-05,0.0684659481048584,0.0017388380584716784,0.067594,3.7670135498046875e-05,0.00012636184692382812
8.463859558105469e-05,0.09145140647888184,0.0016821217498779323,0.064454,3.0040740966796875e-05,9.703636169433594e-05
8.726119995117188e-05,0.10873579978942871,0.008710366455078125,0.080359,3.457069396972656e-05,0.00011563301086425781
0.00010204315185546875,0.07495832443237305,0.005386149841308599,0.078994,5.030632019042969e-05,0.00018072128295898438
8.487701416015625e-05,0.11251974105834961,0.010027421829223629,0.066653,3.719329833984375e-05,0.0001277923583984375
7.486343383789062e-05,0.143385648727417,0.008966483184814453,0.068953,3.1948089599609375e-05,0.00011706352233886719
7.152557373046875e-05,0.09621810913085938,0.01304259857177735,0.07841,4.029273986816406e-05,0.00013327598571777344
0.00012493133544921875,0.055541276931762695,0.005558347167968755,0.06731,2.86102294921875e-05,0.00011873245239257812
0.00010323524475097656,0.04574441909790039,0.005891632644653325,0.070558,2.765655517578125e-05,9.822845458984375e-05
9.584426879882812e-05,0.04091525077819824,0.007852307388305668,0.063828,3.719329833984375e-05,0.00012087821960449219
0.00010609626770019531,0.036049842834472656,0.0025519970855712865,0.067179,3.62396240234375e-05,0.00012254714965820312
8.463859558105469e-05,0.04414033889770508,0.003283297821044917,0.066529,3.647804260253906e-05,0.00014400482177734375
0.00010418891906738281,0.04763388633728027,0.005177171539306635,0.064226,3.600120544433594e-05,0.00012087821960449219
7.677078247070312e-05,0.046973228454589844,0.008273007293701173,0.078179,3.528594970703125e-05,0.00012063980102539062
0.00011372566223144531,0.03596925735473633,0.008500818008422853,0.060431,4.00543212890625e-05,0.00015425682067871094
9.965896606445312e-05,0.0334630012512207,0.020076240539550788,0.070375,3.1948089599609375e-05,0.00010991096496582031
7.987022399902344e-05,0.045796871185302734,0.00977197834777832,0.069882,3.314018249511719e-05,0.00012993812561035156
9.846687316894531e-05,0.03701972961425781,0.009619126190185553,0.080186,2.7179718017578125e-05,0.00010800361633300781
8.678436279296875e-05,0.041312217712402344,0.016943113113403324,0.065549,4.267692565917969e-05,0.0001571178436279297
0.00011777877807617188,0.04190635681152344,0.004838345626831053,0.062446,2.9802322387695312e-05,0.00010561943054199219
9.584426879882812e-05,0.03860354423522949,0.004654835403442387,0.063412,2.8848648071289062e-05,9.1552734375e-05
0.00010132789611816406,0.05134916305541992,0.006518940719604488,0.080516,3.695487976074219e-05,0.00012803077697753906
9.512901306152344e-05,0.044927358627319336,0.009942980361938483,0.071749,4.38690185546875e-05,0.0001399517059326172
5.602836608886719e-05,0.04770231246948242,0.021032061843872074,0.076345,4.1961669921875e-05,0.00012946128845214844
9.131431579589844e-05,0.05347895622253418,0.010390765197753907,0.083467,4.792213439941406e-05,0.00017833709716796875
7.104873657226562e-05,0.06798386573791504,0.014867211746215817,0.065626,3.337860107421875e-05,0.00012350082397460938
5.9604644775390625e-05,0.060881853103637695,0.006029567260742191,0.08073,3.075599670410156e-05,0.00012063980102539062
5.936622619628906e-05,0.07092499732971191,0.021359029129028317,0.072272,4.6253204345703125e-05,0.00019240379333496094
9.369850158691406e-05,0.07080459594726562,0.005306178726196292,0.077761,3.886222839355469e-05,0.00014972686767578125
8.106231689453125e-05,0.06087064743041992,0.006590845703125001,0.066926,3.409385681152344e-05,0.00013375282287597656
8.606910705566406e-05,0.04676961898803711,0.011254980133056647,0.262677,3.528594970703125e-05,0.00013184547424316406
7.534027099609375e-05,0.06279873847961426,0.011658007308959967,0.080728,3.552436828613281e-05,0.00012445449829101562
7.128715515136719e-05,0.10241174697875977,0.010612983276367186,0.095098,3.409385681152344e-05,0.0001201629638671875
8.678436279296875e-05,0.08557391166687012,0.0075080595397949285,0.068835,3.0517578125e-05,0.00010943412780761719
0.0001010894775390625,0.08571028709411621,0.02041901541137696,0.066671,3.337860107421875e-05,0.00011539459228515625
0.00010848045349121094,0.0785524845123291,0.004845167572021483,0.068593,2.8848648071289062e-05,0.00011944770812988281
9.393692016601562e-05,0.07750487327575684,0.007976710571289056,0.076536,3.600120544433594e-05,0.00011873245239257812
0.0001220703125,0.07910299301147461,0.014657637252807623,0.07261,4.291534423828125e-05,0.00012683868408203125
0.00011110305786132812,0.06303071975708008,0.015338736694335942,0.071932,3.409385681152344e-05,0.00012421607971191406
0.00011610984802246094,0.07226324081420898,0.01427381858825684,0.077025,3.147125244140625e-05,0.00010895729064941406
9.274482727050781e-05,0.07411932945251465,0.007115910598754882,0.069328,2.5510787963867188e-05,0.00012302398681640625
0.00010585784912109375,0.09036517143249512,0.00573226113891602,0.064369,4.38690185546875e-05,0.00013113021850585938
0.00011944770812988281,0.08808159828186035,0.004416608139038089,0.088904,3.170967102050781e-05,0.0001227855682373047
6.747245788574219e-05,0.07285761833190918,0.028610919311523438,0.061147,3.790855407714844e-05,0.0001418590545654297
0.00010275840759277344,0.09307575225830078,0.013498224243164061,0.067566,4.076957702636719e-05,0.0001308917999267578
0.00010895729064941406,0.1178884506225586,0.00819474699401855,0.084526,3.170967102050781e-05,0.00011801719665527344
0.00010132789611816406,0.10529494285583496,0.0015472269592285148,0.073269,2.9802322387695312e-05,0.00011038780212402344
0.00010895729064941406,0.09135746955871582,0.0036527012786865265,0.060804,3.8623809814453125e-05,0.0001361370086669922
8.845329284667969e-05,0.08106684684753418,0.0012780308074951119,0.088843,3.719329833984375e-05,0.00012636184692382812
0.00010251998901367188,0.10050559043884277,0.004475522308349605,0.06947,3.0279159545898438e-05,0.0001087188720703125
0.00016832351684570312,0.06487584114074707,0.007074470611572264,0.071854,3.790855407714844e-05,0.00013709068298339844
0.00010442733764648438,0.11064696311950684,0.0031196475219726627,0.07773,5.7220458984375e-05,0.00013971328735351562
0.00011491775512695312,0.04986381530761719,0.004965767700195314,0.062068,4.076957702636719e-05,0.00014066696166992188
0.00012302398681640625,0.05802011489868164,0.005779427673339846,0.062373,3.314018249511719e-05,0.00012493133544921875
7.605552673339844e-05,0.05473494529724121,0.0012015960845947263,0.060509,3.504753112792969e-05,0.0001220703125
8.749961853027344e-05,0.053830623626708984,0.007388620788574218,0.083343,3.361701965332031e-05,0.00012230873107910156
0.0001087188720703125,0.06077289581298828,0.004530075653076171,0.072492,2.7894973754882812e-05,9.822845458984375e-05
9.5367431640625e-05,0.04782533645629883,0.0031447121276855505,0.077261,3.24249267578125e-05,0.00011277198791503906
0.00010395050048828125,0.04958987236022949,0.0030021811676025356,0.060755,3.5762786865234375e-05,0.00012993812561035156
0.00011157989501953125,0.08989500999450684,0.007592202713012697,0.263098,3.695487976074219e-05,0.00011897087097167969
0.00010776519775390625,0.04043102264404297,0.00596899533081055,0.068852,3.4809112548828125e-05,0.00013518333435058594
6.437301635742188e-05,0.038956642150878906,0.00319861448669434,0.074291,3.457069396972656e-05,0.000125885009765625
7.224082946777344e-05,0.048729658126831055,0.012706510223388673,0.064636,3.9577484130859375e-05,0.00013899803161621094
9.560585021972656e-05,0.05647850036621094,0.01851342915344238,0.062737,3.9577484130859375e-05,0.00012183189392089844
0.00011396408081054688,0.050481557846069336,0.008932887176513665,0.068196,3.933906555175781e-05,0.00014352798461914062
0.00010442733764648438,0.028827190399169922,0.004924537643432619,0.063941,2.956390380859375e-05,0.0001163482666015625
9.799003601074219e-05,0.05973553657531738,0.0027738348236083996,0.058551,3.719329833984375e-05,0.00012421607971191406
8.821487426757812e-05,0.03226327896118164,0.01900340940856933,0.071151,3.790855407714844e-05,0.00013208389282226562
6.365776062011719e-05,0.05475759506225586,0.0014695456237792948,0.061503,2.9802322387695312e-05,0.00011849403381347656
9.870529174804688e-05,0.057715415954589844,0.009360440887451166,0.072636,2.9087066650390625e-05,9.942054748535156e-05
7.081031799316406e-05,0.039304494857788086,0.019052732559204102,0.069479,4.267692565917969e-05,0.00012135505676269531
0.00010204315185546875,0.024428606033325195,0.003079738052368164,0.065442,3.266334533691406e-05,0.00011610984802246094
0.00010156631469726562,0.027953624725341797,0.0030441848754882844,0.065175,4.649162292480469e-05,0.0001735687255859375
0.00012373924255371094,0.05546736717224121,0.003296000473022462,0.071283,3.6716461181640625e-05,0.00011420249938964844
8.225440979003906e-05,0.04761672019958496,0.010249215850830079,0.07274,3.695487976074219e-05,0.00012874603271484375
0.000110626220703125,0.06951093673706055,0.007137633010864258,0.055478,3.6716461181640625e-05,0.0001289844512939453
0.000102996826171875,0.07590341567993164,0.011850201309204104,0.056662,3.647804260253906e-05,0.000118255615234375
7.939338684082031e-05,0.07651138305664062,0.011348645599365229,0.087442,3.552436828613281e-05,0.00012350082397460938
0.00011324882507324219,0.05462145805358887,0.01928418133544922,0.062872,3.528594970703125e-05,0.0001239776611328125
0.00010204315185546875,0.07619190216064453,0.0032461752929687504,0.057171,3.5762786865234375e-05,0.00012135505676269531
8.106231689453125e-05,0.053751468658447266,0.0032000773468017565,0.060621,2.7179718017578125e-05,9.012222290039062e-05
6.866455078125e-05,0.04824566841125488,0.0015801960906982465,0.068754,3.62396240234375e-05,0.0001201629638671875
0.00011467933654785156,0.08850383758544922,0.0020636623077392585,0.063207,3.0040740966796875e-05,0.0001289844512939453
8.344650268554688e-05,0.0732111930847168,0.018063797317504876,0.082489,3.933906555175781e-05,0.0001380443572998047
7.82012939453125e-05,0.06117367744445801,0.015846432968139645,0.095779,4.506111145019531e-05,0.0001552104949951172
8.988380432128906e-05,0.06449723243713379,0.02693365791320801,0.06372,3.1948089599609375e-05,0.00011396408081054688
0.00012350082397460938,0.038262128829956055,0.014331192062377929,0.067552,3.814697265625e-05,0.0001366138458251953
0.00011587142944335938,0.033039093017578125,0.0026859606628417965,0.074462,2.8371810913085938e-05,0.00010323524475097656
6.4849853515625e-05,0.04325580596923828,0.009783013000488283,0.077235,4.076957702636719e-05,0.00014352798461914062
9.274482727050781e-05,0.047868967056274414,0.0036943652801513654,0.081582,3.4809112548828125e-05,0.00011730194091796875
5.316734313964844e-05,0.06257200241088867,0.002538347091674803,0.07191,3.5762786865234375e-05,0.00012373924255371094
5.745887756347656e-05,0.0682072639465332,0.0038870780487060552,0.067273,2.288818359375e-05,7.081031799316406e-05
7.62939453125e-05,0.02988600730895996,0.0037119294891357416,0.059649,3.266334533691406e-05,0.00011897087097167969
0.00010228157043457031,0.04590034484863281,0.007091533615112305,0.073323,6.4849853515625e-05,0.000217437744140625
0.0001049041748046875,0.04448294639587402,0.001105516815185545,0.077225,3.790855407714844e-05,0.0001373291015625
0.00010919570922851562,0.04454851150512695,0.006154339385986335,0.071624,3.695487976074219e-05,0.0001266002655029297
8.893013000488281e-05,0.07159233093261719,0.007978037078857428,0.067892,2.9802322387695312e-05,8.511543273925781e-05
6.914138793945312e-05,0.08665060997009277,0.0011726368255615127,0.248068,3.147125244140625e-05,0.00010228157043457031
8.273124694824219e-05,0.059186697006225586,0.004293800506591797,0.07084,4.220008850097656e-05,0.00015544891357421875
0.0001068115234375,0.08977651596069336,0.003365274291992182,0.072469,3.695487976074219e-05,0.0001220703125
0.00011610984802246094,0.053873538970947266,0.002402030487060544,0.07248,3.3855438232421875e-05,0.0001277923583984375
0.00012636184692382812,0.07704734802246094,0.0015755882110595684,0.060691,3.361701965332031e-05,0.00012350082397460938
0.00011682510375976562,0.05787849426269531,0.014366082168579097,0.065224,3.981590270996094e-05,0.00011444091796875
9.250640869140625e-05,0.04585433006286621,0.004748553146362307,0.061811,4.172325134277344e-05,0.00015234947204589844
0.00011134147644042969,0.03496503829956055,0.0019063922271728567,0.062814,3.814697265625e-05,0.00013327598571777344
7.891654968261719e-05,0.04105639457702637,0.007026437759399415,0.07725,3.409385681152344e-05,0.00012302398681640625
0.00013208389282226562,0.08040904998779297,0.013100296508789064,0.062013,2.6941299438476562e-05,9.584426879882812e-05
9.393692016601562e-05,0.04391980171203613,0.024936060043334964,0.059729,3.266334533691406e-05,0.00011801719665527344
8.153915405273438e-05,0.05374765396118164,0.022492266326904292,0.065169,2.86102294921875e-05,9.322166442871094e-05
0.00010371208190917969,0.05100274085998535,0.009574634765625006,0.063576,3.552436828613281e-05,0.00012373924255371094
0.00011563301086425781,0.05382394790649414,0.015779332595825195,0.061994,4.076957702636719e-05,0.000133514404296875
8.869171142578125e-05,0.031397342681884766,0.0032320207214355523,0.08639,3.4809112548828125e-05,0.00012445449829101562
0.00012040138244628906,0.06704306602478027,0.0011272602386474678,0.062618,3.933906555175781e-05,0.00013685226440429688
8.058547973632812e-05,0.0450739860534668,0.008343682632446281,0.13289,6.937980651855469e-05,0.0001957416534423828
5.793571472167969e-05,0.06643557548522949,0.008778633453369142,0.116548,3.170967102050781e-05,9.250640869140625e-05
0.00010251998901367188,0.06951045989990234,0.015299601455688483,0.072679,2.1219253540039062e-05,7.62939453125e-05
9.5367431640625e-05,0.07011175155639648,0.009637674911499028,0.097742,3.2901763916015625e-05,0.0001289844512939453
6.890296936035156e-05,0.0614926815032959,0.005578931640625007,0.128851,2.8133392333984375e-05,0.00013375282287597656
0.00010991096496582031,0.06984472274780273,0.0012814828643798876,0.108274,2.5987625122070312e-05,9.942054748535156e-05
0.00012087821960449219,0.10018682479858398,0.006806602325439455,0.060035,3.743171691894531e-05,0.0001251697540283203
8.273124694824219e-05,0.08703112602233887,0.005389557067871087,0.086208,3.62396240234375e-05,0.00013136863708496094
0.00011706352233886719,0.10939192771911621,0.0036711091156005835,0.055363,4.1484832763671875e-05,0.00016188621520996094
9.179115295410156e-05,0.09580564498901367,0.004537596069335931,0.082489,3.528594970703125e-05,0.000141143798828125
9.441375732421875e-05,0.1080787181854248,0.019128924316406254,0.095106,3.314018249511719e-05,0.00012755393981933594
0.00012826919555664062,0.10520625114440918,0.008386093872070316,0.075707,2.9325485229492188e-05,0.00010943412780761719
9.107589721679688e-05,0.03297114372253418,0.0036692677001953083,0.071177,3.0994415283203125e-05,9.34600830078125e-05
0.00011491775512695312,0.04568171501159668,0.009727742935180667,0.082674,4.124641418457031e-05,0.0001289844512939453
0.00011181831359863281,0.059079885482788086,0.020632050064086915,0.089447,3.147125244140625e-05,0.00010013580322265625
0.00012564659118652344,0.06650876998901367,0.0015055508728027411,0.071513,3.6716461181640625e-05,0.0001361370086669922
9.179115295410156e-05,0.06014251708984375,0.002968038330078124,0.05949,5.269050598144531e-05,0.00018143653869628906
8.916854858398438e-05,0.09356522560119629,0.01824688990783692,0.074193,2.8371810913085938e-05,9.465217590332031e-05
8.940696716308594e-05,0.08588337898254395,0.01288256484985352,0.073805,3.600120544433594e-05,0.0001227855682373047
0.0001010894775390625,0.08985376358032227,0.0026846858215332087,0.066255,3.62396240234375e-05,0.00013184547424316406
0.00010442733764648438,0.0806429386138916,0.010937506729125981,0.098144,4.887580871582031e-05,0.00014662742614746094
0.00017905235290527344,0.05353140830993652,0.006140829879760737,0.070068,4.1484832763671875e-05,0.00013303756713867188
0.00010585784912109375,0.07599520683288574,0.0011417128906249935,0.063464,4.3392181396484375e-05,0.00012826919555664062
8.416175842285156e-05,0.06377029418945312,0.0015513928833007784,0.068331,2.9325485229492188e-05,9.751319885253906e-05
9.465217590332031e-05,0.05007743835449219,0.005400754821777348,0.068962,3.0994415283203125e-05,0.00011944770812988281
0.00011420249938964844,0.04558992385864258,0.012383667404174806,0.081718,3.6716461181640625e-05,0.00011706352233886719
9.1552734375e-05,0.06162214279174805,0.006684836547851569,0.068932,4.0531158447265625e-05,0.00011110305786132812
0.00010085105895996094,0.0990457534790039,0.009814396514892576,0.06611,3.504753112792969e-05,0.00010800361633300781
9.34600830078125e-05,0.05667614936828613,0.004239665542602536,0.069039,2.6702880859375e-05,9.298324584960938e-05
7.128715515136719e-05,0.07847809791564941,0.0018484228668212907,0.056469,2.86102294921875e-05,0.0001087188720703125
0.00011038780212402344,0.03145241737365723,0.008673241775512694,0.062432,3.2901763916015625e-05,0.00011897087097167969
7.033348083496094e-05,0.03249692916870117,0.0019501799011230475,0.069285,3.719329833984375e-05,0.00013566017150878906
0.00010728836059570312,0.03567862510681152,0.007153745010375981,0.064147,2.6464462280273438e-05,9.250640869140625e-05
0.00010371208190917969,0.038761138916015625,0.005363533203125007,0.071083,3.2901763916015625e-05,0.0001220703125
8.296966552734375e-05,0.029668569564819336,0.0017712081909179722,0.0711,3.790855407714844e-05,0.00010204315185546875
8.535385131835938e-05,0.04468107223510742,0.002703961456298823,0.070512,3.933906555175781e-05,0.00012969970703125
8.7738037109375e-05,0.045590877532958984,0.007070468627929691,0.066063,4.076957702636719e-05,0.00012755393981933594
6.079673767089844e-05,0.06643819808959961,0.0036558657073974543,0.068085,3.9577484130859375e-05,0.00013303756713867188
5.650520324707031e-05,0.0661475658416748,0.016025155654907225,0.063584,3.6716461181640625e-05,0.00012350082397460938
9.512901306152344e-05,0.058910369873046875,0.00726191384887695,0.067499,5.0067901611328125e-05,0.0001819133758544922
0.00011014938354492188,0.029462575912475586,0.0018395002136230437,0.057799,3.361701965332031e-05,0.00012993812561035156
8.702278137207031e-05,0.06155729293823242,0.0097508720703125,0.083343,3.62396240234375e-05,0.0001251697540283203
9.584426879882812e-05,0.03798389434814453,0.0009112013854980505,0.081646,2.8133392333984375e-05,9.322166442871094e-05
0.00018787384033203125,0.03519010543823242,0.0019248931732177704,0.063516,3.4809112548828125e-05,0.00011849403381347656
0.00010204315185546875,0.046526193618774414,0.014773050216674806,0.060896,4.172325134277344e-05,0.00011897087097167969
0.00010061264038085938,0.043497323989868164,0.008438418914794923,0.075473,5.0067901611328125e-05,0.00020122528076171875
0.00011754035949707031,0.04796481132507324,0.0077871507415771535,0.067324,3.123283386230469e-05,0.000118255615234375
9.894371032714844e-05,0.05724215507507324,0.003405889678955082,0.078149,3.886222839355469e-05,0.00012183189392089844
8.225440979003906e-05,0.05026841163635254,0.008577598831176758,0.074378,2.9087066650390625e-05,9.560585021972656e-05
0.00011324882507324219,0.05391502380371094,0.006097151138305668,0.067048,3.6716461181640625e-05,0.0001323223114013672
9.489059448242188e-05,0.05737757682800293,0.005767829223632809,0.065279,2.86102294921875e-05,9.775161743164062e-05
6.341934204101562e-05,0.07754063606262207,0.009895219619750983,0.070042,3.170967102050781e-05,0.00011730194091796875
8.96453857421875e-05,0.07969021797180176,0.0019758326568603546,0.076096,3.170967102050781e-05,0.00011372566223144531
0.00011396408081054688,0.08113551139831543,0.0035909636230468805,0.068503,3.62396240234375e-05,0.00012922286987304688
8.916854858398438e-05,0.09337854385375977,0.0030321875610351545,0.062696,3.981590270996094e-05,0.0001423358917236328
8.869171142578125e-05,0.09358882904052734,0.01586284471130371,0.062569,3.0994415283203125e-05,0.00011658668518066406
9.489059448242188e-05,0.05135464668273926,0.011681870101928712,0.065926,3.5762786865234375e-05,0.00010752677917480469
0.00011324882507324219,0.03835797309875488,0.013951670181274411,0.066388,2.956390380859375e-05,0.0001201629638671875
9.274482727050781e-05,0.03465437889099121,0.014526278076171878,0.06419,3.361701965332031e-05,0.00013184547424316406
8.678436279296875e-05,0.0521852970123291,0.00493810871887207,0.071687,3.7670135498046875e-05,0.000125885009765625
0.00010776519775390625,0.054718971252441406,0.007199546356201167,0.07498,2.8848648071289062e-05,0.00011897087097167969
8.034706115722656e-05,0.0620729923248291,0.004821751815795895,0.056793,3.62396240234375e-05,0.00013065338134765625
6.937980651855469e-05,0.06347918510437012,0.017536707061767576,0.077156,4.506111145019531e-05,0.00012254714965820312
8.559226989746094e-05,0.059098243713378906,0.0049502895507812505,0.067384,4.792213439941406e-05,0.00017714500427246094
0.00011730194091796875,0.07290029525756836,0.005532463562011716,0.081888,3.552436828613281e-05,0.00010657310485839844
9.298324584960938e-05,0.061959266662597656,0.008038766403198241,0.07023,3.0040740966796875e-05,9.465217590332031e-05
0.00010013580322265625,0.04790782928466797,0.0029764866943359364,0.080388,4.076957702636719e-05,0.00013208389282226562
5.817413330078125e-05,0.045049428939819336,0.008668594345092775,0.064066,3.24249267578125e-05,0.00011372566223144531
8.845329284667969e-05,0.05321812629699707,0.00216414279174805,0.075083,3.1948089599609375e-05,0.00012636184692382812
8.7738037109375e-05,0.05033683776855469,0.011972082412719728,0.084437,3.838539123535156e-05,0.00014019012451171875
9.942054748535156e-05,0.04319477081298828,0.017475423080444336,0.061418,3.910064697265625e-05,0.00011968612670898438
8.606910705566406e-05,0.07561945915222168,0.013195715866088864,0.067915,3.4332275390625e-05,0.0001361370086669922
0.00010848045349121094,0.08777379989624023,0.005304453826904296,0.061849,3.123283386230469e-05,0.00010395050048828125
8.440017700195312e-05,0.060246944427490234,0.008155706298828128,0.071087,3.743171691894531e-05,0.0001266002655029297
8.749961853027344e-05,0.06570911407470703,0.005973868591308593,0.062293,3.910064697265625e-05,0.00012922286987304688
8.96453857421875e-05,0.04378080368041992,0.009465863006591795,0.058832,3.743171691894531e-05,0.00012159347534179688
9.655952453613281e-05,0.036858320236206055,0.010352396469116204,0.063395,3.743171691894531e-05,0.00013208389282226562
8.249282836914062e-05,0.039493560791015625,0.0049169225311279235,0.07129,3.218650817871094e-05,0.00011229515075683594
9.655952453613281e-05,0.07207655906677246,0.005528221557617188,0.062402,3.600120544433594e-05,0.0001010894775390625
0.00011992454528808594,0.047873497009277344,0.0020793512420654303,0.061417,3.5762786865234375e-05,0.00012540817260742188
0.00012493133544921875,0.042191267013549805,0.004174333404541014,0.059976,3.1948089599609375e-05,0.00011897087097167969
6.628036499023438e-05,0.032541751861572266,0.0054331960754394545,0.058967,3.218650817871094e-05,0.00012063980102539062
0.00010132789611816406,0.03368735313415527,0.005819116043090822,0.059751,3.0040740966796875e-05,0.00010013580322265625
0.00010442733764648438,0.035312652587890625,0.0023705109100341792,0.060752,3.8623809814453125e-05,0.000133514404296875
9.608268737792969e-05,0.03464007377624512,0.0055105521392822265,0.06003,3.743171691894531e-05,0.00011491775512695312
0.00011491775512695312,0.0432744026184082,0.006915948242187497,0.068081,3.7670135498046875e-05,0.0001506805419921875
6.914138793945312e-05,0.056754350662231445,0.0029070630493163996,0.063256,3.3855438232421875e-05,0.00011229515075683594
9.274482727050781e-05,0.04409313201904297,0.012361993637084956,0.07566,3.9577484130859375e-05,0.00013637542724609375
5.888938903808594e-05,0.05005598068237305,0.01607457347106933,0.063948,3.147125244140625e-05,0.0001087188720703125
8.440017700195312e-05,0.05336809158325195,0.015978265747070314,0.064941,3.457069396972656e-05,0.00013017654418945312
8.344650268554688e-05,0.05620455741882324,0.008317243499755857,0.061455,3.3855438232421875e-05,0.00012445449829101562
0.00010728836059570312,0.03295588493347168,0.004672058334350582,0.071635,5.3882598876953125e-05,0.00015807151794433594
0.00013208389282226562,0.039179086685180664,0.006833990356445316,0.071003,3.7670135498046875e-05,0.00011754035949707031
5.91278076171875e-05,0.04812049865722656,0.012555539184570308,0.077519,3.218650817871094e-05,0.0001342296600341797
7.915496826171875e-05,0.05765724182128906,0.00264869248962403,0.065699,3.4332275390625e-05,0.0001246929168701172
7.319450378417969e-05,0.06339025497436523,0.0027735803070068343,0.063806,2.7179718017578125e-05,9.274482727050781e-05
9.560585021972656e-05,0.06830191612243652,0.0067039388732910155,0.065442,3.838539123535156e-05,0.00013828277587890625
6.341934204101562e-05,0.07634282112121582,0.006399000488281251,0.058489,3.075599670410156e-05,0.00011301040649414062
9.870529174804688e-05,0.07158875465393066,0.01376982611083985,0.081116,4.649162292480469e-05,0.0001437664031982422
0.00010466575622558594,0.06584596633911133,0.017311932754516604,0.065925,4.482269287109375e-05,0.00017690658569335938
5.316734313964844e-05,0.059589385986328125,0.012940447631835938,0.066884,4.0531158447265625e-05,0.00013566017150878906
8.225440979003906e-05,0.05854082107543945,0.018230595504760735,0.067988,3.528594970703125e-05,0.00015401840209960938
0.00010848045349121094,0.05232739448547363,0.00345589791870117,0.063709,3.409385681152344e-05,0.00010919570922851562
0.00011110305786132812,0.06419968605041504,0.01575392048645019,0.077797,3.743171691894531e-05,0.00012683868408203125
8.368492126464844e-05,0.0756845474243164,0.014353038223266598,0.084692,4.100799560546875e-05,0.0001289844512939453
0.00010180473327636719,0.0805964469909668,0.007326684082031257,0.072637,3.123283386230469e-05,0.00010895729064941406
7.843971252441406e-05,0.048163652420043945,0.017801976303100583,0.079196,3.0994415283203125e-05,9.751319885253906e-05
9.608268737792969e-05,0.05647850036621094,0.01524199340820312,0.07752,3.790855407714844e-05,0.00013756752014160156
8.416175842285156e-05,0.07187104225158691,0.014355961090087896,0.072694,5.7220458984375e-05,0.00011277198791503906
8.749961853027344e-05,0.07012128829956055,0.013208800796508782,0.080921,3.838539123535156e-05,0.00012826919555664062
0.00011682510375976562,0.04820537567138672,0.006880331161499026,0.059972,2.4080276489257812e-05,9.608268737792969e-05
0.00010395050048828125,0.06670308113098145,0.0037291288757324154,0.06796,2.384185791015625e-05,8.916854858398438e-05
9.942054748535156e-05,0.07190346717834473,0.01021265763854981,0.067379,4.267692565917969e-05,0.00015735626220703125
9.012222290039062e-05,0.02955913543701172,0.012621538360595708,0.069517,3.910064697265625e-05,0.0001251697540283203
8.20159912109375e-05,0.03963947296142578,0.005981617828369146,0.074179,3.337860107421875e-05,0.00011229515075683594
0.00012636184692382812,0.054732322692871094,0.012026494659423834,0.090761,3.838539123535156e-05,0.00014066696166992188
7.843971252441406e-05,0.06067371368408203,0.004646864974975587,0.063512,3.600120544433594e-05,0.000125885009765625
9.012222290039062e-05,0.0803842544555664,0.004785177062988283,0.072101,4.1484832763671875e-05,0.0001373291015625
6.651878356933594e-05,0.062067508697509766,0.0054561068420410225,0.091287,3.075599670410156e-05,0.00010371208190917969
0.002189159393310547,0.05204653739929199,0.003315148193359374,0.065193,3.266334533691406e-05,0.00011873245239257812
0.00012230873107910156,0.07240986824035645,0.004359703948974614,0.067297,5.2928924560546875e-05,0.0001881122589111328
8.96453857421875e-05,0.04723787307739258,0.003922031509399411,0.062288,3.743171691894531e-05,0.000133514404296875
7.963180541992188e-05,0.06414103507995605,0.005511979568481443,0.080112,3.2901763916015625e-05,9.989738464355469e-05
0.00010156631469726562,0.043506622314453125,0.0054955630187988255,0.056612,4.839897155761719e-05,0.0001227855682373047
8.654594421386719e-05,0.046648502349853516,0.009868990783691405,0.062245,3.7670135498046875e-05,0.00011897087097167969
0.00012564659118652344,0.05408358573913574,0.008523655975341798,0.062887,4.124641418457031e-05,0.00012969970703125
7.62939453125e-05,0.0659022331237793,0.0032457355041503877,0.058673,4.76837158203125e-05,0.00016736984252929688
7.271766662597656e-05,0.05800127983093262,0.0012673074798583983,0.059142,3.600120544433594e-05,0.00011682510375976562
8.320808410644531e-05,0.05790901184082031,0.002447340118408206,0.063288,3.266334533691406e-05,0.00011014938354492188


==> plots/flask_cdf/data/experiments-full/scenario-2/medium/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.560585021972656e-05,0.027219295501708984,0.06911122328186034,0.138111,5.412101745605469e-05,0.00017213821411132812
0.00011014938354492188,0.019960880279541016,0.0713773253326416,0.166187,5.91278076171875e-05,0.0002048015594482422
7.081031799316406e-05,0.0748910903930664,0.06990550996398925,0.172184,5.793571472167969e-05,0.00018548965454101562
6.604194641113281e-05,0.08760523796081543,0.07447701802062989,0.167952,5.602836608886719e-05,0.00019121170043945312
6.794929504394531e-05,0.04097127914428711,0.07662885345458983,0.183235,4.696846008300781e-05,0.0001437664031982422
7.510185241699219e-05,0.034500837326049805,0.07085464610290526,0.192508,5.0067901611328125e-05,0.00015020370483398438
7.700920104980469e-05,0.1203770637512207,0.07725193104553221,0.169502,5.364418029785156e-05,0.00018143653869628906
6.341934204101562e-05,0.15655875205993652,0.08166109356689452,0.165002,5.435943603515625e-05,0.0001747608184814453
6.389617919921875e-05,0.1152496337890625,0.074038170501709,0.185603,3.337860107421875e-05,9.822845458984375e-05
6.628036499023438e-05,0.053533077239990234,0.07071197512817382,0.209993,5.626678466796875e-05,0.0001857280731201172
6.365776062011719e-05,0.13868498802185059,0.0757556787109375,0.212315,6.318092346191406e-05,0.00017547607421875
7.605552673339844e-05,0.14049816131591797,0.07649235807800292,0.207936,4.673004150390625e-05,0.00014066696166992188
7.867813110351562e-05,0.12299799919128418,0.0782508956451416,0.214123,5.984306335449219e-05,0.00019693374633789062
8.440017700195312e-05,0.2216658592224121,0.08103848461914062,0.210927,4.315376281738281e-05,0.00012826919555664062
6.508827209472656e-05,0.11027812957763672,0.09694039268493651,0.2083,4.220008850097656e-05,0.00014734268188476562
0.000133514404296875,0.10276937484741211,0.07674670225524902,0.226861,4.100799560546875e-05,0.0001475811004638672
6.866455078125e-05,0.1074533462524414,0.08837337585449218,0.202915,4.482269287109375e-05,0.00013327598571777344
7.867813110351562e-05,0.07273411750793457,0.0753450209350586,0.237978,4.00543212890625e-05,0.00012826919555664062
8.082389831542969e-05,0.13141226768493652,0.09835229496765135,0.174302,4.2438507080078125e-05,0.00013875961303710938
6.818771362304688e-05,0.16406726837158203,0.08459542492675781,0.212312,2.8133392333984375e-05,8.320808410644531e-05
6.842613220214844e-05,0.13575458526611328,0.07770613711547852,0.229593,2.765655517578125e-05,8.0108642578125e-05
6.794929504394531e-05,0.2151658535003662,0.08347901914978029,0.223066,3.838539123535156e-05,0.00012612342834472656
8.869171142578125e-05,0.13591790199279785,0.08929348847961427,0.203974,4.410743713378906e-05,0.00014162063598632812
0.00021147727966308594,0.06099724769592285,0.09415360925292968,0.182349,3.981590270996094e-05,0.00012540817260742188
8.273124694824219e-05,0.13869762420654297,0.08471714753723145,0.213004,3.9577484130859375e-05,0.00012063980102539062
9.560585021972656e-05,0.10226964950561523,0.09004809184265136,0.204823,2.9802322387695312e-05,8.893013000488281e-05
0.000102996826171875,0.19167661666870117,0.09429060264587402,0.190915,3.2901763916015625e-05,8.988380432128906e-05
9.560585021972656e-05,0.14229512214660645,0.09630072789001465,0.176427,3.8623809814453125e-05,0.0001087188720703125
0.00011110305786132812,0.1512298583984375,0.09966660278320313,0.19207,3.0517578125e-05,9.608268737792969e-05
0.00012445449829101562,0.1074528694152832,0.0968680880279541,0.183253,2.9802322387695312e-05,9.083747863769531e-05
0.00010466575622558594,0.14529776573181152,0.09621245669555664,0.180283,3.2901763916015625e-05,9.560585021972656e-05
0.000102996826171875,0.1671442985534668,0.09279766589355468,0.210713,3.933906555175781e-05,0.00012636184692382812
0.00010561943054199219,0.22844743728637695,0.09421499815368653,0.203396,3.0279159545898438e-05,9.179115295410156e-05
7.653236389160156e-05,0.14792132377624512,0.09268237869262697,0.20858,3.147125244140625e-05,9.179115295410156e-05
0.00010657310485839844,0.1597282886505127,0.09389175442504882,0.185562,2.8848648071289062e-05,8.535385131835938e-05
0.00016999244689941406,0.14424824714660645,0.0884387258605957,0.223192,3.1948089599609375e-05,8.559226989746094e-05
0.00011038780212402344,0.17363691329956055,0.0894746877593994,0.217458,2.9087066650390625e-05,9.036064147949219e-05
0.00014781951904296875,0.2209475040435791,0.09558704902648926,0.20473,4.00543212890625e-05,0.00012111663818359375
8.20159912109375e-05,0.08698105812072754,0.09815040431213379,0.197548,3.910064697265625e-05,0.00010752677917480469
0.0001633167266845703,0.01551961898803711,0.001979478027343745,0.117123,4.172325134277344e-05,0.00011873245239257812
0.00010156631469726562,0.11794734001159668,0.0928835594482422,0.205668,4.5299530029296875e-05,0.0001327991485595703
6.794929504394531e-05,0.12685537338256836,0.09638495585632323,0.220928,3.4809112548828125e-05,9.942054748535156e-05
8.940696716308594e-05,0.1493232250213623,0.09527822457885743,0.194459,3.0517578125e-05,9.298324584960938e-05
0.0001087188720703125,0.16356396675109863,0.09857558833312988,0.198663,2.86102294921875e-05,8.416175842285156e-05
7.891654968261719e-05,0.10063743591308594,0.0958140861968994,0.206602,2.9087066650390625e-05,8.869171142578125e-05
0.00017261505126953125,0.08875775337219238,0.0854066724395752,0.248165,3.0040740966796875e-05,8.249282836914062e-05
9.799003601074219e-05,0.14947819709777832,0.09594623625183105,0.202051,2.5272369384765625e-05,8.535385131835938e-05
8.535385131835938e-05,0.15888738632202148,0.09557962409973145,0.22033,2.6941299438476562e-05,8.821487426757812e-05
0.0001380443572998047,0.14138007164001465,0.09272523620605469,0.21872,2.574920654296875e-05,8.511543273925781e-05
7.581710815429688e-05,0.22462773323059082,0.09426722253417968,0.228439,2.6702880859375e-05,8.034706115722656e-05
0.00013494491577148438,0.15488553047180176,0.09574250132751466,0.209578,3.218650817871094e-05,0.00010776519775390625
0.00015926361083984375,0.06074237823486328,0.005491059768676754,0.097362,3.719329833984375e-05,0.00010323524475097656
9.107589721679688e-05,0.07288336753845215,0.005018552551269526,0.080115,3.981590270996094e-05,0.00012874603271484375
0.00014519691467285156,0.07310271263122559,0.007867711837768548,0.069167,4.601478576660156e-05,0.0001266002655029297
0.0001819133758544922,0.04341554641723633,0.0012800910034179713,0.060971,4.1961669921875e-05,0.00011730194091796875
0.00014257431030273438,0.049352169036865234,0.002497889190673827,0.076669,3.170967102050781e-05,9.703636169433594e-05
9.107589721679688e-05,0.07256841659545898,0.002761115951538086,0.058455,4.6253204345703125e-05,0.00012159347534179688
0.00010752677917480469,0.04289436340332031,0.005464084045410156,0.069633,4.100799560546875e-05,0.00011658668518066406
8.535385131835938e-05,0.0517582893371582,0.004914234039306645,0.088903,3.123283386230469e-05,8.606910705566406e-05
8.344650268554688e-05,0.018437623977661133,0.0025692560272216752,0.079642,3.838539123535156e-05,0.000164031982421875
6.198883056640625e-05,0.01890397071838379,0.012257741226196286,0.071786,3.838539123535156e-05,0.00013566017150878906
6.365776062011719e-05,0.04211902618408203,0.010445734008789065,0.063691,3.719329833984375e-05,0.00011706352233886719
7.081031799316406e-05,0.03702402114868164,0.008355276535034178,0.080402,3.886222839355469e-05,0.0001289844512939453
7.033348083496094e-05,0.050032854080200195,0.0012942740173339795,0.077103,3.504753112792969e-05,0.00011563301086425781
9.703636169433594e-05,0.036331892013549805,0.0037784577636718747,0.094347,3.0040740966796875e-05,9.083747863769531e-05
5.459785461425781e-05,0.0760500431060791,0.0015600937347412108,0.076002,4.649162292480469e-05,0.00015926361083984375
5.5789947509765625e-05,0.053974151611328125,0.012377398712158205,0.074293,2.7179718017578125e-05,8.797645568847656e-05
6.461143493652344e-05,0.08589839935302734,0.001963237426757816,0.065452,3.314018249511719e-05,0.00010371208190917969
5.7697296142578125e-05,0.07347416877746582,0.0012395885467529344,0.097825,3.24249267578125e-05,9.34600830078125e-05
9.298324584960938e-05,0.040053367614746094,0.011472472915649415,0.072865,3.314018249511719e-05,0.0001125335693359375
0.0001316070556640625,0.06025123596191406,0.0012938746948242125,0.065573,3.314018249511719e-05,0.00010824203491210938
8.654594421386719e-05,0.08098936080932617,0.005655986663818363,0.073653,2.8848648071289062e-05,9.083747863769531e-05
9.655952453613281e-05,0.06270146369934082,0.0014208751525878888,0.071591,3.266334533691406e-05,0.00011229515075683594
0.0001266002655029297,0.08761453628540039,0.0037704287567138645,0.063821,4.1484832763671875e-05,0.00011181831359863281
0.00011348724365234375,0.09297466278076172,0.006368036880493158,0.070485,4.673004150390625e-05,0.0001506805419921875
0.00010037422180175781,0.14702963829040527,0.002201086181640624,0.059906,3.600120544433594e-05,0.00010895729064941406
9.584426879882812e-05,0.09043669700622559,0.005618482635498044,0.061802,2.8848648071289062e-05,9.036064147949219e-05
7.176399230957031e-05,0.10465359687805176,0.02450118269348145,0.085781,2.6941299438476562e-05,8.320808410644531e-05
8.678436279296875e-05,0.07226085662841797,0.004466263137817381,0.077364,2.6702880859375e-05,8.463859558105469e-05
0.00012111663818359375,0.12736225128173828,0.0012292681274414102,0.067894,3.600120544433594e-05,0.00011992454528808594
0.00012159347534179688,0.08624482154846191,0.001372212448120122,0.070835,2.574920654296875e-05,9.179115295410156e-05
9.465217590332031e-05,0.03469991683959961,0.0012983257751464777,0.064602,3.075599670410156e-05,0.00010228157043457031
8.559226989746094e-05,0.044950008392333984,0.0026358586578369148,0.061972,3.361701965332031e-05,0.00010633468627929688
0.00010251998901367188,0.03429532051086426,0.0019414829711913995,0.086652,2.86102294921875e-05,9.202957153320312e-05
6.961822509765625e-05,0.06124567985534668,0.006004440917968756,0.072235,3.1948089599609375e-05,0.00011205673217773438
9.107589721679688e-05,0.07297253608703613,0.012306108596801757,0.079347,3.814697265625e-05,0.000118255615234375
7.295608520507812e-05,0.08789253234863281,0.003298681564331052,0.08193,3.0279159545898438e-05,9.1552734375e-05
9.822845458984375e-05,0.07643485069274902,0.004338847412109381,0.093161,3.314018249511719e-05,0.00011897087097167969
6.937980651855469e-05,0.0638282299041748,0.0011687440948486283,0.073467,3.0279159545898438e-05,9.036064147949219e-05
0.00012826919555664062,0.0979926586151123,0.010088462387084968,0.073539,2.7179718017578125e-05,9.322166442871094e-05
7.963180541992188e-05,0.06706070899963379,0.025426137207031255,0.067477,3.528594970703125e-05,0.00011420249938964844
8.130073547363281e-05,0.08092331886291504,0.006454509353637693,0.060775,2.7179718017578125e-05,9.822845458984375e-05
9.5367431640625e-05,0.14535880088806152,0.00566372703552246,0.05976,3.2901763916015625e-05,0.00011110305786132812
0.0001232624053955078,0.08277606964111328,0.007162158172607416,0.067182,3.457069396972656e-05,0.000102996826171875
8.130073547363281e-05,0.10247015953063965,0.016418803146362307,0.085297,3.4332275390625e-05,0.00012922286987304688
9.369850158691406e-05,0.07699251174926758,0.009445054977416989,0.089507,3.1948089599609375e-05,9.965896606445312e-05
8.940696716308594e-05,0.08203959465026855,0.010673364547729491,0.071021,3.743171691894531e-05,0.00011610984802246094
9.274482727050781e-05,0.1053764820098877,0.001305127441406248,0.059463,2.9325485229492188e-05,9.989738464355469e-05
0.00011563301086425781,0.0800631046295166,0.011895675384521479,0.091938,3.910064697265625e-05,0.00011324882507324219
9.870529174804688e-05,0.13897013664245605,0.001233784423828127,0.069464,3.170967102050781e-05,0.00010514259338378906
9.107589721679688e-05,0.08337688446044922,0.0011252343597412118,0.092306,2.8371810913085938e-05,8.440017700195312e-05
9.059906005859375e-05,0.08825063705444336,0.0017430680694580092,0.063581,3.600120544433594e-05,0.00014257431030273438
7.2479248046875e-05,0.08637213706970215,0.0011070906982421913,0.067464,3.170967102050781e-05,0.00011181831359863281
0.00011134147644042969,0.04716920852661133,0.0023047797851562524,0.061332,3.147125244140625e-05,0.00010442733764648438
8.869171142578125e-05,0.024889230728149414,0.0014462709960937487,0.058269,2.8133392333984375e-05,8.726119995117188e-05
9.274482727050781e-05,0.035320281982421875,0.0021947104644775423,0.056405,2.7179718017578125e-05,9.751319885253906e-05
9.179115295410156e-05,0.024046897888183594,0.001104987075805669,0.066547,6.246566772460938e-05,0.00010991096496582031
0.00010824203491210938,0.018279552459716797,0.0022844486846923806,0.080736,2.6941299438476562e-05,8.296966552734375e-05
9.083747863769531e-05,0.03181815147399902,0.0014636671905517568,0.056437,2.288818359375e-05,7.82012939453125e-05
5.817413330078125e-05,0.07143115997314453,0.0036410980834960943,0.061986,4.1484832763671875e-05,0.00016570091247558594
7.677078247070312e-05,0.0669853687286377,0.006317508010864253,0.06997,3.123283386230469e-05,0.00010800361633300781
5.507469177246094e-05,0.08015131950378418,0.0011069479217529349,0.074276,4.553794860839844e-05,0.00015616416931152344
9.179115295410156e-05,0.0501713752746582,0.004783270767211911,0.059672,2.7179718017578125e-05,9.942054748535156e-05
6.747245788574219e-05,0.10026359558105469,0.001383676330566408,0.064108,3.5762786865234375e-05,0.00012373924255371094
7.605552673339844e-05,0.04367947578430176,0.0017482480316162174,0.080422,3.528594970703125e-05,0.00011205673217773438
7.128715515136719e-05,0.06950855255126953,0.0035524646759033246,0.063925,4.7206878662109375e-05,0.00014662742614746094
9.012222290039062e-05,0.051026344299316406,0.0019869864501953077,0.087996,3.8623809814453125e-05,0.000118255615234375
6.508827209472656e-05,0.05450701713562012,0.018796585311889644,0.087885,3.147125244140625e-05,9.608268737792969e-05
0.00010919570922851562,0.0477299690246582,0.0019329900512695258,0.066599,3.814697265625e-05,0.0001163482666015625
0.00010585784912109375,0.08501243591308594,0.003236347915649418,0.079148,3.4332275390625e-05,0.00012540817260742188
0.000110626220703125,0.08755731582641602,0.001241173858642572,0.06388,2.8848648071289062e-05,8.940696716308594e-05
5.5789947509765625e-05,0.06189584732055664,0.0011922849578857447,0.066258,5.14984130859375e-05,0.00013113021850585938
0.00010228157043457031,0.07235288619995117,0.0037691806793212906,0.104475,3.8623809814453125e-05,0.00011587142944335938
0.00010156631469726562,0.08170700073242188,0.0013225722045898392,0.086178,3.409385681152344e-05,0.00010704994201660156
9.417533874511719e-05,0.08007645606994629,0.008753660018920903,0.103917,3.5762786865234375e-05,9.226799011230469e-05
7.581710815429688e-05,0.1129150390625,0.008575691986083989,0.067075,3.8623809814453125e-05,0.00011777877807617188
7.367134094238281e-05,0.11526823043823242,0.0050550049896240234,0.075988,3.457069396972656e-05,0.00010585784912109375
0.00010657310485839844,0.07100963592529297,0.0026364152526855422,0.063365,4.00543212890625e-05,0.00013017654418945312
8.702278137207031e-05,0.10109782218933105,0.004330039764404298,0.084674,4.076957702636719e-05,0.00012731552124023438
7.295608520507812e-05,0.07637453079223633,0.004825121795654294,0.063488,4.00543212890625e-05,0.00013756752014160156
8.249282836914062e-05,0.06685233116149902,0.001953314880371093,0.077071,3.9577484130859375e-05,0.0001316070556640625
0.00010275840759277344,0.10384774208068848,0.0039030954437255794,0.082017,4.76837158203125e-05,8.869171142578125e-05
0.00011229515075683594,0.07407355308532715,0.0010767794494628974,0.072637,3.1948089599609375e-05,9.131431579589844e-05
0.00010848045349121094,0.09024953842163086,0.0024400812377929695,0.058926,3.695487976074219e-05,0.00014591217041015625
7.963180541992188e-05,0.07781839370727539,0.003376449737548831,0.067215,3.0994415283203125e-05,8.821487426757812e-05
8.940696716308594e-05,0.04665207862854004,0.0011868766784668,0.071475,2.956390380859375e-05,0.00010228157043457031
0.0001201629638671875,0.06395339965820312,0.0012194833374023495,0.07354,4.4345855712890625e-05,0.00012540817260742188
0.00012063980102539062,0.07643699645996094,0.007374877014160161,0.08646,3.266334533691406e-05,9.918212890625e-05
6.818771362304688e-05,0.06374526023864746,0.001833303329467767,0.069528,3.4332275390625e-05,0.00010180473327636719
9.059906005859375e-05,0.07732319831848145,0.0038653631896972684,0.065328,4.291534423828125e-05,0.00013184547424316406
8.511543273925781e-05,0.09346652030944824,0.0034541009674072254,0.058699,2.6464462280273438e-05,8.797645568847656e-05
6.127357482910156e-05,0.08471798896789551,0.0010972265472412174,0.069751,3.0517578125e-05,9.465217590332031e-05
9.775161743164062e-05,0.053763389587402344,0.0012020234680175795,0.06279,3.4809112548828125e-05,0.00010633468627929688
9.918212890625e-05,0.06620478630065918,0.0052867993316650375,0.066054,4.291534423828125e-05,0.00012826919555664062
8.487701416015625e-05,0.05169272422790527,0.001219972122192381,0.063612,3.933906555175781e-05,0.00012111663818359375
6.318092346191406e-05,0.05117654800415039,0.005763630737304681,0.063311,3.123283386230469e-05,9.822845458984375e-05
6.699562072753906e-05,0.060156822204589844,0.004866717864990239,0.072348,4.601478576660156e-05,0.00016188621520996094
0.00010180473327636719,0.07065606117248535,0.003401795547485348,0.065057,2.86102294921875e-05,8.535385131835938e-05
0.00010323524475097656,0.03104710578918457,0.007872859283447262,0.065654,4.696846008300781e-05,0.00015974044799804688
8.082389831542969e-05,0.02598118782043457,0.001112115875244138,0.077309,3.361701965332031e-05,0.00011134147644042969
7.748603820800781e-05,0.04564666748046875,0.001127620758056641,0.062111,3.0040740966796875e-05,0.00010037422180175781
7.534027099609375e-05,0.043096303939819336,0.0011666988677978551,0.078843,2.7418136596679688e-05,8.58306884765625e-05
0.00010943412780761719,0.022917985916137695,0.002727543899536132,0.061578,3.075599670410156e-05,9.417533874511719e-05
8.797645568847656e-05,0.029407978057861328,0.0012888062438964898,0.070654,3.457069396972656e-05,0.00011134147644042969
8.654594421386719e-05,0.025925874710083008,0.003262496963500977,0.073684,3.3855438232421875e-05,0.00011372566223144531
0.00010013580322265625,0.037493228912353516,0.0011130784149169931,0.071838,3.075599670410156e-05,9.655952453613281e-05
7.176399230957031e-05,0.04689955711364746,0.001177317825317381,0.066859,3.4809112548828125e-05,0.00010776519775390625
0.00010561943054199219,0.05498218536376953,0.001770108978271484,0.066358,2.6464462280273438e-05,8.797645568847656e-05
7.82012939453125e-05,0.06930279731750488,0.003956838989257819,0.067975,2.8371810913085938e-05,0.00010347366333007812
0.00010585784912109375,0.07508516311645508,0.012177251724243165,0.068521,2.574920654296875e-05,8.726119995117188e-05
0.00010013580322265625,0.047507524490356445,0.0010837438049316472,0.070181,3.3855438232421875e-05,0.00010991096496582031
8.320808410644531e-05,0.05722856521606445,0.007706356613159174,0.066433,3.266334533691406e-05,0.00011396408081054688
0.00013518333435058594,0.07515239715576172,0.0011048353576660203,0.064785,2.9087066650390625e-05,9.942054748535156e-05
6.29425048828125e-05,0.10465502738952637,0.009268949249267577,0.066747,2.6226043701171875e-05,8.893013000488281e-05
7.081031799316406e-05,0.04752492904663086,0.0046565473175048805,0.06074,3.457069396972656e-05,0.00011992454528808594
0.00010418891906738281,0.05752277374267578,0.0010739357604980515,0.063661,3.170967102050781e-05,9.703636169433594e-05
8.893013000488281e-05,0.1080327033996582,0.0010484742889404347,0.070474,3.1948089599609375e-05,0.00010418891906738281
8.511543273925781e-05,0.0648808479309082,0.0011144963073730502,0.086295,3.552436828613281e-05,0.00011491775512695312
6.175041198730469e-05,0.057453155517578125,0.0036764023895263648,0.091213,3.218650817871094e-05,0.00010704994201660156
0.00011491775512695312,0.07884478569030762,0.005388386001586913,0.060135,3.075599670410156e-05,9.632110595703125e-05
9.632110595703125e-05,0.07081317901611328,0.007066257217407224,0.069247,3.1948089599609375e-05,9.059906005859375e-05
8.273124694824219e-05,0.05681014060974121,0.003779144882202143,0.073926,3.790855407714844e-05,0.00011372566223144531
0.00011014938354492188,0.10251569747924805,0.004936883972167974,0.076052,4.506111145019531e-05,0.00017452239990234375
0.00011038780212402344,0.07608532905578613,0.003735438903808591,0.088091,3.0517578125e-05,0.00010251998901367188
0.00011801719665527344,0.0742802619934082,0.0028979808654785166,0.071491,3.266334533691406e-05,9.846687316894531e-05
6.413459777832031e-05,0.07056522369384766,0.009970766311645507,0.079569,2.9325485229492188e-05,8.273124694824219e-05
0.00010609626770019531,0.0677340030670166,0.0026157304077148447,0.077347,3.4332275390625e-05,0.00010132789611816406
0.00013327598571777344,0.049666643142700195,0.0015679389343261768,0.078689,3.266334533691406e-05,0.00010657310485839844
9.322166442871094e-05,0.07749176025390625,0.005848552368164062,0.101827,3.504753112792969e-05,0.00011897087097167969
7.82012939453125e-05,0.059062957763671875,0.007783228683471685,0.081325,2.9087066650390625e-05,8.869171142578125e-05
8.630752563476562e-05,0.08388733863830566,0.007251736206054682,0.077631,2.956390380859375e-05,8.273124694824219e-05
0.00012421607971191406,0.07470297813415527,0.0041294996795654265,0.082194,3.4809112548828125e-05,0.00011372566223144531
6.604194641113281e-05,0.1134805679321289,0.004713908569335942,0.079383,3.981590270996094e-05,0.00011491775512695312
9.822845458984375e-05,0.12664031982421875,0.004016692581176762,0.068685,3.170967102050781e-05,0.00010013580322265625
0.0001327991485595703,0.12902140617370605,0.0015318816223144488,0.071871,3.1948089599609375e-05,9.870529174804688e-05
0.00012755393981933594,0.08092737197875977,0.003956725738525388,0.072702,2.6941299438476562e-05,9.107589721679688e-05
9.894371032714844e-05,0.07114887237548828,0.0013089852905273439,0.059565,2.8133392333984375e-05,8.654594421386719e-05
8.988380432128906e-05,0.08310151100158691,0.004137849212646483,0.059199,3.147125244140625e-05,0.00011014938354492188
7.939338684082031e-05,0.08843374252319336,0.015965329711914056,0.065282,3.266334533691406e-05,0.0001125335693359375
9.226799011230469e-05,0.05968451499938965,0.002476864227294928,0.071791,3.2901763916015625e-05,9.918212890625e-05
0.00010538101196289062,0.07797551155090332,0.013821608413696292,0.061311,4.315376281738281e-05,0.0001323223114013672
6.914138793945312e-05,0.08762121200561523,0.003909536285400389,0.06808,3.314018249511719e-05,0.00011110305786132812
0.00012922286987304688,0.07294178009033203,0.0012967942199706983,0.066529,3.266334533691406e-05,0.00011372566223144531
0.00011181831359863281,0.07085919380187988,0.004855155502319339,0.062289,3.719329833984375e-05,0.0001201629638671875
0.00012183189392089844,0.04149794578552246,0.0015759519500732413,0.062258,3.4332275390625e-05,0.00010943412780761719
8.368492126464844e-05,0.04514956474304199,0.0012712629852294904,0.068094,3.457069396972656e-05,0.00011420249938964844
9.703636169433594e-05,0.023497819900512695,0.0023256153869628954,0.065895,3.5762786865234375e-05,0.00010132789611816406
0.00011324882507324219,0.03423786163330078,0.0014371862945556646,0.056144,2.9802322387695312e-05,8.702278137207031e-05
0.00010275840759277344,0.02954888343811035,0.002029679092407227,0.059391,2.9087066650390625e-05,9.441375732421875e-05
9.322166442871094e-05,0.030232667922973633,0.0022113919372558563,0.059138,3.266334533691406e-05,0.00010251998901367188
8.702278137207031e-05,0.03483104705810547,0.003073921249389648,0.059052,7.05718994140625e-05,0.00010371208190917969
9.512901306152344e-05,0.030138254165649414,0.002500798858642579,0.056761,3.2901763916015625e-05,0.00010967254638671875
8.749961853027344e-05,0.04705643653869629,0.009721273986816409,0.072433,2.765655517578125e-05,9.107589721679688e-05
7.653236389160156e-05,0.03336787223815918,0.0014582386474609327,0.071927,3.7670135498046875e-05,0.00013971328735351562
7.462501525878906e-05,0.02942061424255371,0.0024779266815185552,0.078402,2.8371810913085938e-05,9.489059448242188e-05
6.580352783203125e-05,0.03591179847717285,0.0021745845642089784,0.063741,3.123283386230469e-05,0.00010061264038085938
7.486343383789062e-05,0.024131059646606445,0.003396407501220708,0.063758,3.4332275390625e-05,0.00010776519775390625
0.00011086463928222656,0.041109323501586914,0.0012601723937988307,0.072322,4.410743713378906e-05,0.00014448165893554688
0.00011658668518066406,0.029958724975585938,0.0020882589111328106,0.061024,3.170967102050781e-05,0.00011181831359863281
8.869171142578125e-05,0.03914141654968262,0.0014859712829589783,0.080726,2.8848648071289062e-05,9.894371032714844e-05
8.678436279296875e-05,0.04436612129211426,0.0024306359863281307,0.07669,5.507469177246094e-05,0.00010037422180175781
0.00012826919555664062,0.0406804084777832,0.002412351776123048,0.065649,2.9325485229492188e-05,8.678436279296875e-05
0.0001354217529296875,0.06695818901062012,0.0054496123352050785,0.063471,2.9802322387695312e-05,0.000102996826171875
8.392333984375e-05,0.07883262634277344,0.0011982415618896486,0.064956,3.266334533691406e-05,0.00011277198791503906
8.654594421386719e-05,0.06749224662780762,0.009407196975708007,0.076974,2.956390380859375e-05,9.417533874511719e-05
8.940696716308594e-05,0.07418680191040039,0.0011241884002685526,0.062849,3.0517578125e-05,0.00010251998901367188
8.845329284667969e-05,0.05075693130493164,0.006436457168579102,0.079013,3.504753112792969e-05,0.00011920928955078125
6.127357482910156e-05,0.09582781791687012,0.0023114068450927755,0.059681,3.0994415283203125e-05,0.00010013580322265625
0.00010323524475097656,0.06415390968322754,0.0029616265106201106,0.06302,2.8371810913085938e-05,8.7738037109375e-05
6.4849853515625e-05,0.08992671966552734,0.0030543555145263607,0.081337,3.075599670410156e-05,0.0001068115234375
8.344650268554688e-05,0.07294535636901855,0.0014053696136474558,0.066002,2.7418136596679688e-05,8.249282836914062e-05
8.153915405273438e-05,0.06376218795776367,0.00224036413574219,0.059861,4.1484832763671875e-05,0.00012922286987304688
5.4836273193359375e-05,0.04692959785461426,0.0034599291687011785,0.075912,3.719329833984375e-05,0.00011682510375976562
9.131431579589844e-05,0.06339144706726074,0.001686983993530275,0.070422,3.1948089599609375e-05,9.942054748535156e-05
8.988380432128906e-05,0.049100637435913086,0.007037821228027347,0.063968,2.6702880859375e-05,8.511543273925781e-05
9.822845458984375e-05,0.0634150505065918,0.004779790481567382,0.062341,2.7894973754882812e-05,9.655952453613281e-05
9.608268737792969e-05,0.048519134521484375,0.018449297470092774,0.071131,2.765655517578125e-05,8.916854858398438e-05
0.0001251697540283203,0.0638570785522461,0.0015615415039062497,0.068606,2.6941299438476562e-05,8.797645568847656e-05
0.00011587142944335938,0.06534099578857422,0.008394097824096683,0.081355,3.600120544433594e-05,0.00012612342834472656
0.0001308917999267578,0.06535077095031738,0.007703516540527339,0.088815,3.218650817871094e-05,9.72747802734375e-05
7.05718994140625e-05,0.09208011627197266,0.0010624456634521495,0.063276,2.86102294921875e-05,8.20159912109375e-05
7.987022399902344e-05,0.06446456909179688,0.0018365191650390605,0.068455,3.24249267578125e-05,0.00010371208190917969
9.179115295410156e-05,0.07333850860595703,0.010262891708374022,0.079264,3.0040740966796875e-05,8.463859558105469e-05
7.557868957519531e-05,0.0943000316619873,0.0027797434844970687,0.084496,3.528594970703125e-05,0.0001201629638671875
8.273124694824219e-05,0.07400393486022949,0.0013589989624023385,0.063879,3.2901763916015625e-05,0.0001220703125
6.413459777832031e-05,0.08478260040283203,0.0029457727203369144,0.078874,2.8133392333984375e-05,9.179115295410156e-05
6.508827209472656e-05,0.09469056129455566,0.0037940742034912045,0.071998,3.075599670410156e-05,9.799003601074219e-05
8.630752563476562e-05,0.08098268508911133,0.002094699401855471,0.066855,4.100799560546875e-05,0.0001347064971923828
6.175041198730469e-05,0.08383750915527344,0.0012828514251709,0.063109,3.6716461181640625e-05,0.00010251998901367188
0.000125885009765625,0.04825234413146973,0.003135796463012694,0.061988,3.600120544433594e-05,0.0001289844512939453
8.392333984375e-05,0.05927419662475586,0.00728302856445312,0.08554,4.649162292480469e-05,0.00017023086547851562
0.0001354217529296875,0.08350324630737305,0.005300996459960933,0.086761,3.314018249511719e-05,0.00011491775512695312
8.344650268554688e-05,0.06282234191894531,0.004773618331909174,0.083709,3.3855438232421875e-05,0.00010251998901367188
0.00012373924255371094,0.06925177574157715,0.0012417379608154339,0.062926,3.9577484130859375e-05,0.00014400482177734375
0.00010061264038085938,0.06356143951416016,0.002416096221923833,0.089263,3.552436828613281e-05,0.00013327598571777344
0.00011563301086425781,0.038407087326049805,0.0013576060028076126,0.073703,3.600120544433594e-05,0.00010585784912109375
9.632110595703125e-05,0.03927254676818848,0.0024318642730712867,0.058388,3.147125244140625e-05,9.608268737792969e-05
8.821487426757812e-05,0.043367624282836914,0.002336145492553718,0.062729,3.7670135498046875e-05,0.00012302398681640625
9.870529174804688e-05,0.044058799743652344,0.0013638381195068341,0.060455,3.743171691894531e-05,0.0001289844512939453
0.00010347366333007812,0.044562339782714844,0.0019567090911865176,0.069458,3.743171691894531e-05,0.00012302398681640625
9.083747863769531e-05,0.06484031677246094,0.002675733413696292,0.058785,4.00543212890625e-05,0.00013756752014160156
0.00012445449829101562,0.04511570930480957,0.0015198194274902294,0.072399,3.170967102050781e-05,9.107589721679688e-05
0.00010061264038085938,0.06025242805480957,0.009232782684326174,0.072489,4.1961669921875e-05,0.0001308917999267578
8.7738037109375e-05,0.07578849792480469,0.00878807318115235,0.075676,5.6743621826171875e-05,0.0001995563507080078
9.72747802734375e-05,0.08064532279968262,0.023741820785522463,0.062678,4.267692565917969e-05,0.0001239776611328125
0.00010061264038085938,0.0492091178894043,0.041047949920654296,0.061689,3.147125244140625e-05,9.322166442871094e-05
9.417533874511719e-05,0.07019615173339844,0.0010895357818603568,0.078203,3.0994415283203125e-05,9.012222290039062e-05
9.059906005859375e-05,0.07977461814880371,0.0030460609588622983,0.062659,3.0279159545898438e-05,8.821487426757812e-05
7.534027099609375e-05,0.08156299591064453,0.00840657781982422,0.075306,3.981590270996094e-05,0.00011968612670898438
4.744529724121094e-05,0.06850409507751465,0.003976983413696289,0.077015,3.886222839355469e-05,0.00012540817260742188
0.0001704692840576172,0.08750057220458984,0.0018417334594726525,0.077421,3.8623809814453125e-05,0.00012135505676269531
9.775161743164062e-05,0.0775301456451416,0.01025109870910644,0.064295,3.62396240234375e-05,0.00011301040649414062
8.130073547363281e-05,0.06236720085144043,0.0040631859893798805,0.059838,4.57763671875e-05,0.00010609626770019531
9.322166442871094e-05,0.0377962589263916,0.0019042705841064433,0.069468,3.1948089599609375e-05,0.00010323524475097656
8.606910705566406e-05,0.05882835388183594,0.003406889907836913,0.057783,3.0040740966796875e-05,9.965896606445312e-05
8.416175842285156e-05,0.05691409111022949,0.0030932708435058576,0.059782,3.337860107421875e-05,9.799003601074219e-05
0.0001068115234375,0.03135848045349121,0.012485451644897463,0.065481,2.9325485229492188e-05,8.463859558105469e-05
0.00010371208190917969,0.06511068344116211,0.00536655519104004,0.075099,3.4809112548828125e-05,0.0001163482666015625
0.00010132789611816406,0.06911611557006836,0.014456386657714843,0.071854,4.267692565917969e-05,0.00014066696166992188
8.7738037109375e-05,0.08496451377868652,0.004953876098632813,0.060966,3.409385681152344e-05,0.00010824203491210938
0.00010347366333007812,0.08246541023254395,0.0018762832489013642,0.072841,2.6941299438476562e-05,7.677078247070312e-05
7.677078247070312e-05,0.08444499969482422,0.005108502593994146,0.073984,3.2901763916015625e-05,0.00011301040649414062
0.00010395050048828125,0.07852363586425781,0.0011728210144043016,0.064882,2.9087066650390625e-05,9.417533874511719e-05
6.723403930664062e-05,0.09882664680480957,0.0031397165985107417,0.065928,4.076957702636719e-05,0.0001246929168701172
8.273124694824219e-05,0.09274959564208984,0.005598975021362307,0.077318,6.532669067382812e-05,0.00014162063598632812
0.00013589859008789062,0.08740043640136719,0.0012179678192138638,0.062101,3.695487976074219e-05,0.00011372566223144531
0.0001125335693359375,0.05603289604187012,0.004658998596191406,0.058788,3.719329833984375e-05,0.00011014938354492188
0.0001049041748046875,0.06482481956481934,0.011702066970825195,0.063874,3.218650817871094e-05,9.870529174804688e-05
0.00010943412780761719,0.05783438682556152,0.0035204943389892523,0.068403,3.457069396972656e-05,0.00010132789611816406
0.00017523765563964844,0.05949211120605469,0.00829534036254883,0.058634,3.7670135498046875e-05,0.00011396408081054688
8.058547973632812e-05,0.05600595474243164,0.008349769485473627,0.065462,3.743171691894531e-05,0.00011348724365234375
7.724761962890625e-05,0.05730319023132324,0.004918893630981441,0.082292,3.790855407714844e-05,0.00010371208190917969
0.00010967254638671875,0.08260965347290039,0.0012192508697509707,0.0753,3.123283386230469e-05,9.202957153320312e-05
0.0001437664031982422,0.0866093635559082,0.0020779718322753854,0.075008,4.410743713378906e-05,0.0001049041748046875
7.677078247070312e-05,0.08643364906311035,0.0020544505920410128,0.072716,3.719329833984375e-05,0.00011110305786132812
5.745887756347656e-05,0.09249758720397949,0.00601791256713867,0.070287,3.3855438232421875e-05,0.00010085105895996094
0.00011944770812988281,0.08629536628723145,0.0021710683746337944,0.072458,3.600120544433594e-05,0.00011038780212402344
0.00011539459228515625,0.09834170341491699,0.0011905812530517562,0.058297,3.409385681152344e-05,9.775161743164062e-05
0.000118255615234375,0.07304120063781738,0.006244717636108399,0.060085,3.0040740966796875e-05,8.845329284667969e-05
0.00011467933654785156,0.10600519180297852,0.0031582040100097686,0.068797,2.5510787963867188e-05,7.748603820800781e-05
0.00010704994201660156,0.021726608276367188,0.0016486365051269491,0.076103,4.38690185546875e-05,0.0001437664031982422
9.799003601074219e-05,0.030453205108642578,0.004658178863525389,0.069315,2.8848648071289062e-05,9.655952453613281e-05
7.200241088867188e-05,0.04507327079772949,0.007558461914062495,0.06399,4.2438507080078125e-05,0.00015592575073242188
7.772445678710938e-05,0.04427504539489746,0.0015558018035888646,0.062343,3.266334533691406e-05,0.00010728836059570312
6.413459777832031e-05,0.02053976058959961,0.001532024841308599,0.06527,4.291534423828125e-05,0.0001366138458251953
9.107589721679688e-05,0.028547286987304688,0.0014897739257812431,0.064741,3.719329833984375e-05,0.00011467933654785156
0.00010824203491210938,0.05142569541931152,0.0019397952880859382,0.059391,3.0994415283203125e-05,9.107589721679688e-05
6.365776062011719e-05,0.04809379577636719,0.008807436279296872,0.062371,3.814697265625e-05,0.00012373924255371094
8.106231689453125e-05,0.056829214096069336,0.0030828098449706964,0.063034,3.266334533691406e-05,9.417533874511719e-05
6.914138793945312e-05,0.04078388214111328,0.015047797409057616,0.058609,5.340576171875e-05,0.0001678466796875
7.104873657226562e-05,0.05227780342102051,0.002541740447998049,0.060118,3.170967102050781e-05,9.72747802734375e-05
8.392333984375e-05,0.05414175987243652,0.012767091766357416,0.064934,3.0517578125e-05,9.107589721679688e-05
8.654594421386719e-05,0.050566673278808594,0.004617336380004881,0.060413,3.504753112792969e-05,0.00012183189392089844
8.130073547363281e-05,0.028638601303100586,0.002269136169433597,0.062122,3.8623809814453125e-05,0.00012230873107910156
7.009506225585938e-05,0.04493427276611328,0.0026779963073730456,0.061294,3.790855407714844e-05,0.00012540817260742188
9.703636169433594e-05,0.04816150665283203,0.0021200435180664043,0.062273,3.933906555175781e-05,0.0001327991485595703
6.246566772460938e-05,0.06794166564941406,0.013684568435668946,0.061243,3.147125244140625e-05,0.00010800361633300781
7.486343383789062e-05,0.06469559669494629,0.004307664367675781,0.065178,3.266334533691406e-05,9.298324584960938e-05
0.00011706352233886719,0.08887004852294922,0.005923654678344728,0.061097,3.4332275390625e-05,0.00011086463928222656
0.00010657310485839844,0.0422823429107666,0.005259580368041986,0.085056,3.4332275390625e-05,9.894371032714844e-05
8.630752563476562e-05,0.06931734085083008,0.01161426405334473,0.066881,3.4332275390625e-05,0.00011277198791503906
9.679794311523438e-05,0.09339189529418945,0.00431528344726563,0.069419,3.9577484130859375e-05,0.0001125335693359375
9.846687316894531e-05,0.06360173225402832,0.004732276489257808,0.066223,3.790855407714844e-05,0.00011587142944335938
7.271766662597656e-05,0.06961941719055176,0.0014007143402099548,0.064435,4.1484832763671875e-05,0.0001239776611328125
7.796287536621094e-05,0.06836342811584473,0.005722917984008785,0.083402,3.552436828613281e-05,0.00011849403381347656
8.58306884765625e-05,0.06480669975280762,0.0056979557189941465,0.070709,5.1021575927734375e-05,0.0001652240753173828
7.939338684082031e-05,0.05567336082458496,0.003271742660522464,0.076068,3.4809112548828125e-05,0.00011706352233886719
0.00010323524475097656,0.054433584213256836,0.0023295177459716765,0.062975,3.504753112792969e-05,9.751319885253906e-05
7.295608520507812e-05,0.032541513442993164,0.001207363922119134,0.071568,4.4345855712890625e-05,0.00012302398681640625
8.273124694824219e-05,0.0678861141204834,0.011310326538085932,0.07004,3.933906555175781e-05,0.00012230873107910156
6.842613220214844e-05,0.05066061019897461,0.005601629577636713,0.065614,3.361701965332031e-05,0.0001239776611328125
9.942054748535156e-05,0.05387067794799805,0.002382170349121096,0.057294,4.124641418457031e-05,0.0001423358917236328
0.00010561943054199219,0.07195639610290527,0.006098531707763671,0.066941,3.266334533691406e-05,9.655952453613281e-05
0.00011992454528808594,0.06860208511352539,0.016988494934082027,0.083236,3.4809112548828125e-05,0.00012731552124023438
9.894371032714844e-05,0.029938697814941406,0.003099235961914068,0.072777,4.2438507080078125e-05,0.00011444091796875
0.00011730194091796875,0.05223703384399414,0.0017218764343261694,0.069746,3.695487976074219e-05,0.00015044212341308594
8.416175842285156e-05,0.027584552764892578,0.001525692153930662,0.061274,3.9577484130859375e-05,0.00011920928955078125
0.00010943412780761719,0.03635048866271973,0.0035667582092285127,0.060019,5.054473876953125e-05,0.00017595291137695312
7.82012939453125e-05,0.044583797454833984,0.00276721762084961,0.065441,4.0531158447265625e-05,0.00012087821960449219
0.00010991096496582031,0.05052900314331055,0.005676282363891602,0.068619,2.8133392333984375e-05,9.655952453613281e-05
6.198883056640625e-05,0.06061148643493652,0.0029255126037597695,0.062621,3.981590270996094e-05,0.00011849403381347656
8.916854858398438e-05,0.0718088150024414,0.001822820877075193,0.057701,4.220008850097656e-05,0.00012063980102539062
7.033348083496094e-05,0.07319045066833496,0.0010859724426269535,0.06336,4.124641418457031e-05,0.00011539459228515625
9.465217590332031e-05,0.042291879653930664,0.0024204425964355486,0.072309,3.695487976074219e-05,9.560585021972656e-05
8.487701416015625e-05,0.029518604278564453,0.0020929566192626897,0.065045,4.935264587402344e-05,0.0001652240753173828
7.700920104980469e-05,0.029382944107055664,0.0010585566711425812,0.061255,3.504753112792969e-05,0.00010824203491210938
9.5367431640625e-05,0.04622673988342285,0.002167641937255854,0.063088,3.8623809814453125e-05,0.00011563301086425781
7.796287536621094e-05,0.04389619827270508,0.0021647166290283265,0.063146,4.00543212890625e-05,0.00016164779663085938
6.985664367675781e-05,0.05604815483093262,0.0037967238922119173,0.057973,3.790855407714844e-05,0.0001087188720703125
6.628036499023438e-05,0.04431509971618652,0.0012914001007080095,0.062873,4.315376281738281e-05,0.0001373291015625
0.00015115737915039062,0.04468417167663574,0.0012091230926513652,0.071494,3.981590270996094e-05,0.00013017654418945312
8.821487426757812e-05,0.031334877014160156,0.007333642028808596,0.062276,3.552436828613281e-05,0.00011205673217773438
9.226799011230469e-05,0.04542827606201172,0.006766986114501952,0.062043,3.7670135498046875e-05,0.00011682510375976562
8.749961853027344e-05,0.055864572525024414,0.0031402870330810573,0.074459,5.078315734863281e-05,0.00017833709716796875
0.00012826919555664062,0.041451215744018555,0.0012929119110107468,0.06985,3.7670135498046875e-05,0.00011587142944335938
0.00011014938354492188,0.05242753028869629,0.001642448471069334,0.060802,3.886222839355469e-05,0.00011658668518066406
8.153915405273438e-05,0.06023406982421875,0.010315738677978512,0.067125,4.00543212890625e-05,0.00012063980102539062
9.799003601074219e-05,0.05040287971496582,0.0013680593414306663,0.060333,3.4332275390625e-05,0.0001049041748046875
8.630752563476562e-05,0.05266714096069336,0.0021999680328369103,0.06607,3.981590270996094e-05,0.00012350082397460938
0.00010085105895996094,0.03588604927062988,0.0012606908569335953,0.057149,3.5762786865234375e-05,0.00010704994201660156
7.152557373046875e-05,0.08547377586364746,0.0019038915863037048,0.071401,3.7670135498046875e-05,0.00011706352233886719
8.654594421386719e-05,0.0546567440032959,0.005003704833984379,0.067075,3.838539123535156e-05,0.00011754035949707031
7.224082946777344e-05,0.06944489479064941,0.0030272232360839813,0.061393,3.6716461181640625e-05,0.00011467933654785156
7.772445678710938e-05,0.07510972023010254,0.008774567337036132,0.076405,3.838539123535156e-05,0.00012302398681640625
7.176399230957031e-05,0.04192399978637695,0.007747742492675777,0.068818,3.528594970703125e-05,0.00011897087097167969
8.20159912109375e-05,0.0724339485168457,0.007068468307495121,0.082076,4.172325134277344e-05,0.00013256072998046875
8.654594421386719e-05,0.06920814514160156,0.007900101699829104,0.089085,4.3392181396484375e-05,0.00013709068298339844
6.67572021484375e-05,0.06622099876403809,0.001179088577270504,0.070691,3.314018249511719e-05,0.0001010894775390625
7.963180541992188e-05,0.09955406188964844,0.0037543923034668025,0.075011,3.8623809814453125e-05,0.00010967254638671875
8.392333984375e-05,0.07997536659240723,0.01009777743530274,0.077203,3.981590270996094e-05,0.00013136863708496094
8.416175842285156e-05,0.08728957176208496,0.004683816162109375,0.080609,3.695487976074219e-05,0.00012254714965820312
0.00012564659118652344,0.06863665580749512,0.0045901924133300714,0.07315,3.695487976074219e-05,0.00011396408081054688
0.00017547607421875,0.05351090431213379,0.0016440472717285104,0.069388,4.029273986816406e-05,0.0001423358917236328
0.00014472007751464844,0.06200051307678223,0.01576585014343261,0.08142,4.363059997558594e-05,0.0001304149627685547
9.34600830078125e-05,0.068115234375,0.0012588492431640647,0.089571,5.221366882324219e-05,0.0001690387725830078
7.486343383789062e-05,0.07145333290100098,0.009387058975219728,0.081773,4.124641418457031e-05,0.0001220703125
7.390975952148438e-05,0.0804593563079834,0.003201888061523439,0.074349,4.172325134277344e-05,0.00013566017150878906
9.083747863769531e-05,0.08357119560241699,0.0035790425415039018,0.102913,3.910064697265625e-05,0.0001201629638671875
9.1552734375e-05,0.08350896835327148,0.0027086875762939444,0.092391,3.647804260253906e-05,0.00010943412780761719
7.700920104980469e-05,0.10516738891601562,0.0017962646789550785,0.069993,4.124641418457031e-05,0.00012421607971191406
6.794929504394531e-05,0.0936574935913086,0.006828229812622072,0.083896,3.147125244140625e-05,0.00010538101196289062
0.00011157989501953125,0.06498956680297852,0.003190128280639651,0.071448,4.1961669921875e-05,0.00011873245239257812
8.034706115722656e-05,0.0804300308227539,0.002772709991455083,0.074998,4.291534423828125e-05,0.00013065338134765625
9.560585021972656e-05,0.08049607276916504,0.02088926480102539,0.067122,3.314018249511719e-05,9.369850158691406e-05
0.00010132789611816406,0.09755516052246094,0.0013278306884765556,0.076883,4.100799560546875e-05,0.00014972686767578125
0.00012087821960449219,0.0776054859161377,0.011095860076904301,0.089749,3.170967102050781e-05,9.72747802734375e-05
0.00010251998901367188,0.09230637550354004,0.00216053602600097,0.078326,3.600120544433594e-05,0.00011920928955078125
8.320808410644531e-05,0.0773160457611084,0.002364160919189451,0.0776,3.600120544433594e-05,0.0001049041748046875
8.440017700195312e-05,0.11229395866394043,0.0027406257324218697,0.073107,4.267692565917969e-05,0.00016450881958007812
8.797645568847656e-05,0.08211040496826172,0.0014798635101318375,0.07514,3.814697265625e-05,0.00011348724365234375
0.00010251998901367188,0.07105278968811035,0.004669657684326173,0.090724,3.123283386230469e-05,9.059906005859375e-05
0.00010228157043457031,0.09477376937866211,0.0017941907501220766,0.069765,3.9577484130859375e-05,0.00011277198791503906
0.00010013580322265625,0.06502437591552734,0.002763770553588868,0.080178,4.029273986816406e-05,0.00012874603271484375
0.00012612342834472656,0.038733482360839844,0.01481561135864258,0.064954,4.315376281738281e-05,0.00013327598571777344
0.00011658668518066406,0.06046605110168457,0.002634797714233403,0.064702,3.62396240234375e-05,0.00011444091796875
0.00010657310485839844,0.07773303985595703,0.00558100611877442,0.077078,3.361701965332031e-05,0.00010251998901367188
0.00010323524475097656,0.056344032287597656,0.0012636264038085876,0.08568,4.0531158447265625e-05,0.0001285076141357422
9.655952453613281e-05,0.06851935386657715,0.001733398239135736,0.072858,3.7670135498046875e-05,0.000118255615234375
0.00010585784912109375,0.05363130569458008,0.002540771438598627,0.065198,3.838539123535156e-05,0.00011372566223144531
8.940696716308594e-05,0.07748794555664062,0.006260878494262698,0.085047,3.314018249511719e-05,9.989738464355469e-05
0.00011324882507324219,0.059323787689208984,0.003223472824096685,0.07676,3.528594970703125e-05,0.00011610984802246094
9.655952453613281e-05,0.03823971748352051,0.0041113265991210984,0.08535,2.956390380859375e-05,9.083747863769531e-05
8.392333984375e-05,0.05852508544921875,0.005253640670776369,0.083105,3.647804260253906e-05,0.0001227855682373047
9.083747863769531e-05,0.06538772583007812,0.0013079923400878962,0.066699,3.5762786865234375e-05,0.00011229515075683594
7.677078247070312e-05,0.06294822692871094,0.005876770416259766,0.070534,2.8133392333984375e-05,8.845329284667969e-05
0.00011157989501953125,0.05223655700683594,0.0015735788574218756,0.063776,3.337860107421875e-05,0.00010251998901367188
0.00010561943054199219,0.07006573677062988,0.0071531259002685504,0.063656,3.0040740966796875e-05,9.202957153320312e-05
0.000102996826171875,0.06490421295166016,0.0034149529418945335,0.071129,2.956390380859375e-05,8.749961853027344e-05
6.985664367675781e-05,0.06173205375671387,0.0012050192871093796,0.077496,3.1948089599609375e-05,0.00010609626770019531
0.00010180473327636719,0.07480931282043457,0.003608341369628912,0.06434,2.86102294921875e-05,9.393692016601562e-05
0.000110626220703125,0.049314022064208984,0.015549472366333014,0.089539,3.4332275390625e-05,0.00011205673217773438
0.00010156631469726562,0.0532989501953125,0.001259168228149414,0.061716,3.62396240234375e-05,0.0001087188720703125
8.296966552734375e-05,0.056678056716918945,0.0025066242218017565,0.079625,3.075599670410156e-05,9.131431579589844e-05
0.00010037422180175781,0.04584097862243652,0.00218985932922363,0.057889,2.6226043701171875e-05,8.797645568847656e-05
9.036064147949219e-05,0.047673702239990234,0.011875790115356444,0.069079,3.3855438232421875e-05,0.0001366138458251953
7.033348083496094e-05,0.05552053451538086,0.002554518112182616,0.064541,2.8133392333984375e-05,8.988380432128906e-05
0.00010395050048828125,0.050882816314697266,0.001775635940551759,0.059543,2.6226043701171875e-05,8.416175842285156e-05
7.891654968261719e-05,0.06255793571472168,0.0024714422454834017,0.076401,2.9087066650390625e-05,9.083747863769531e-05
9.226799011230469e-05,0.06472659111022949,0.0027142394714355506,0.062982,3.0994415283203125e-05,0.00012612342834472656
9.1552734375e-05,0.05925631523132324,0.019866585632324213,0.070804,3.647804260253906e-05,0.00012445449829101562
7.510185241699219e-05,0.05603361129760742,0.005461931274414064,0.064677,4.0531158447265625e-05,0.00013637542724609375
6.365776062011719e-05,0.07433509826660156,0.0031919350891113224,0.066072,3.4332275390625e-05,0.00011682510375976562
0.00010824203491210938,0.07989358901977539,0.005849486999511724,0.08682,2.956390380859375e-05,9.465217590332031e-05
0.00010275840759277344,0.05646252632141113,0.0012252690124511662,0.083945,2.7418136596679688e-05,8.463859558105469e-05
0.00010848045349121094,0.0546267032623291,0.0019583328704834008,0.057627,4.0531158447265625e-05,0.0001327991485595703
8.0108642578125e-05,0.042142391204833984,0.0010498365325927739,0.068633,3.0994415283203125e-05,9.608268737792969e-05
7.581710815429688e-05,0.03713583946228027,0.002146559295654299,0.06519,3.0279159545898438e-05,0.00010037422180175781
7.343292236328125e-05,0.0356602668762207,0.004653805801391603,0.067078,5.745887756347656e-05,0.00012230873107910156
6.866455078125e-05,0.04691028594970703,0.00235326643371582,0.064346,4.00543212890625e-05,0.00012445449829101562
5.936622619628906e-05,0.05855274200439453,0.006129886932373041,0.069805,3.600120544433594e-05,0.00011706352233886719
7.843971252441406e-05,0.061963558197021484,0.0014685891265869139,0.073088,4.792213439941406e-05,0.00015044212341308594
0.00010347366333007812,0.07685160636901855,0.0031843483734130817,0.06972,3.814697265625e-05,0.00012421607971191406
0.00014925003051757812,0.06735396385192871,0.002417228500366214,0.062358,3.647804260253906e-05,0.00010013580322265625
9.870529174804688e-05,0.06884908676147461,0.004727433074951173,0.085936,4.00543212890625e-05,0.00012564659118652344
0.00010275840759277344,0.03227663040161133,0.0013036185607910172,0.066814,3.719329833984375e-05,0.00012826919555664062
7.343292236328125e-05,0.040906667709350586,0.0013459051055908222,0.063858,5.054473876953125e-05,0.00016260147094726562
9.775161743164062e-05,0.04736614227294922,0.002094605499267585,0.064644,4.00543212890625e-05,0.0001201629638671875
0.0001246929168701172,0.058603525161743164,0.01287583085632324,0.068109,5.459785461425781e-05,0.0001842975616455078
9.751319885253906e-05,0.07445740699768066,0.001358863540649416,0.071504,7.605552673339844e-05,0.00026297569274902344
0.00010848045349121094,0.08957314491271973,0.0016325369262695372,0.069585,3.218650817871094e-05,0.00010180473327636719
9.72747802734375e-05,0.07959985733032227,0.00810605418395996,0.063528,3.170967102050781e-05,0.00010418891906738281
0.000102996826171875,0.06761431694030762,0.0014511216278076111,0.064088,3.24249267578125e-05,9.870529174804688e-05
6.0558319091796875e-05,0.08077287673950195,0.001239481124877928,0.05684,3.266334533691406e-05,9.584426879882812e-05
8.535385131835938e-05,0.025330305099487305,0.001307834625244142,0.076625,3.0279159545898438e-05,9.846687316894531e-05
6.937980651855469e-05,0.03436875343322754,0.00131165306091309,0.07733,5.14984130859375e-05,0.00017261505126953125
5.841255187988281e-05,0.05170726776123047,0.002429341461181636,0.069873,3.4809112548828125e-05,0.00012636184692382812
8.7738037109375e-05,0.0684964656829834,0.003459860000610354,0.067715,4.100799560546875e-05,0.00012159347534179688
0.00011277198791503906,0.030051469802856445,0.0020035611877441406,0.066774,3.218650817871094e-05,0.00010180473327636719
0.0001442432403564453,0.06975626945495605,0.007173054122924807,0.071975,3.933906555175781e-05,0.00010919570922851562
0.00012135505676269531,0.07468652725219727,0.0066773191375732455,0.071683,3.552436828613281e-05,0.00011801719665527344
8.797645568847656e-05,0.05447649955749512,0.0024632769470214894,0.074637,3.24249267578125e-05,0.00010824203491210938
9.72747802734375e-05,0.07086992263793945,0.004928302688598632,0.067205,2.8848648071289062e-05,9.751319885253906e-05
7.534027099609375e-05,0.07004094123840332,0.001630066390991211,0.067204,3.0279159545898438e-05,0.00011467933654785156
5.841255187988281e-05,0.0704035758972168,0.007629589080810545,0.06475,3.24249267578125e-05,9.036064147949219e-05
9.489059448242188e-05,0.0637063980102539,0.003202771453857417,0.07047,3.552436828613281e-05,0.00011038780212402344
0.00012445449829101562,0.05729937553405762,0.0016464423217773388,0.075646,5.245208740234375e-05,0.00011706352233886719
8.845329284667969e-05,0.05095362663269043,0.0011964846191406253,0.072019,3.4332275390625e-05,0.00012993812561035156
0.00010991096496582031,0.04625225067138672,0.005649100418090823,0.06163,3.409385681152344e-05,0.00011134147644042969
6.985664367675781e-05,0.04619908332824707,0.002162016113281248,0.061017,3.790855407714844e-05,0.00011229515075683594
9.870529174804688e-05,0.028517723083496094,0.006660832656860349,0.071411,3.314018249511719e-05,0.00010085105895996094
0.00010442733764648438,0.05113077163696289,0.0011322084197998017,0.066999,3.0994415283203125e-05,9.393692016601562e-05
7.462501525878906e-05,0.07122039794921875,0.008021370300292971,0.076416,2.9325485229492188e-05,8.988380432128906e-05
9.799003601074219e-05,0.07977151870727539,0.002693932800292967,0.067095,2.574920654296875e-05,8.296966552734375e-05
0.00011706352233886719,0.049844980239868164,0.0031104392242431653,0.05708,2.8371810913085938e-05,0.000102996826171875
8.463859558105469e-05,0.04133105278015137,0.005790894790649412,0.063654,4.2438507080078125e-05,0.00014853477478027344
0.00011396408081054688,0.05507540702819824,0.0013877877044677772,0.079495,3.1948089599609375e-05,9.918212890625e-05
7.915496826171875e-05,0.04881763458251953,0.0031257720336914097,0.061664,2.86102294921875e-05,0.0001010894775390625
9.775161743164062e-05,0.05955672264099121,0.00378247021484375,0.077112,2.7179718017578125e-05,8.845329284667969e-05
7.796287536621094e-05,0.042754173278808594,0.0025659421997070303,0.066317,3.1948089599609375e-05,0.00010895729064941406
7.62939453125e-05,0.038996219635009766,0.007169732406616211,0.068897,3.24249267578125e-05,0.00011134147644042969
0.00011372566223144531,0.04920816421508789,0.0010767332916259767,0.059787,2.956390380859375e-05,8.988380432128906e-05
6.270408630371094e-05,0.047879934310913086,0.0034066776275634703,0.066475,2.8848648071289062e-05,9.298324584960938e-05
6.914138793945312e-05,0.051981449127197266,0.004583222351074216,0.059415,3.910064697265625e-05,0.00014591217041015625
8.058547973632812e-05,0.07795000076293945,0.007633172210693359,0.072866,3.361701965332031e-05,0.00010967254638671875
7.414817810058594e-05,0.07304191589355469,0.0020705657653808662,0.081282,3.075599670410156e-05,9.584426879882812e-05
0.00010442733764648438,0.07204914093017578,0.004028170318603516,0.059405,3.147125244140625e-05,9.465217590332031e-05
9.846687316894531e-05,0.05296826362609863,0.00598824485778808,0.076285,2.7894973754882812e-05,9.775161743164062e-05
0.00010037422180175781,0.0682823657989502,0.0011374512481689414,0.06317,2.8133392333984375e-05,0.00010061264038085938
8.463859558105469e-05,0.0645453929901123,0.001074773910522464,0.074847,3.1948089599609375e-05,0.00010800361633300781
0.00011849403381347656,0.045885324478149414,0.001992537521362303,0.081901,4.029273986816406e-05,0.0001399517059326172
0.00010180473327636719,0.051229000091552734,0.0011668013153076223,0.075969,3.695487976074219e-05,0.00010752677917480469
7.462501525878906e-05,0.028255939483642578,0.002235467239379882,0.093404,4.100799560546875e-05,0.0001251697540283203
9.560585021972656e-05,0.061663150787353516,0.0021276290435791045,0.127023,2.9087066650390625e-05,8.273124694824219e-05
0.00010395050048828125,0.01908111572265625,0.007668178375244139,0.110792,2.8848648071289062e-05,9.083747863769531e-05
9.989738464355469e-05,0.036893606185913086,0.005940437026977552,0.152879,2.956390380859375e-05,8.630752563476562e-05
8.726119995117188e-05,0.05488443374633789,0.002369963623046867,0.147849,2.5272369384765625e-05,7.534027099609375e-05
0.00012493133544921875,0.04713177680969238,0.001335669723510749,0.104109,2.765655517578125e-05,8.678436279296875e-05
9.107589721679688e-05,0.12239503860473633,0.002816127410888672,0.092959,6.842613220214844e-05,0.0002288818359375
5.14984130859375e-05,0.13894391059875488,0.001126229461669917,0.078116,3.409385681152344e-05,9.655952453613281e-05
6.389617919921875e-05,0.15526318550109863,0.0023623881378173894,0.065796,2.7418136596679688e-05,8.440017700195312e-05
5.9604644775390625e-05,0.14209222793579102,0.010771760391235355,0.073251,2.956390380859375e-05,9.775161743164062e-05
7.653236389160156e-05,0.1879565715789795,0.0015603931427001921,0.059825,4.00543212890625e-05,0.00012493133544921875
5.650520324707031e-05,0.17661547660827637,0.0018914065551757786,0.072355,3.314018249511719e-05,0.00011014938354492188
0.0001277923583984375,0.03973674774169922,0.00480272262573242,0.064445,4.124641418457031e-05,0.00012636184692382812
0.000118255615234375,0.05864715576171875,0.004569431091308598,0.064674,3.24249267578125e-05,9.894371032714844e-05
0.00013566017150878906,0.0432896614074707,0.003652925018310549,0.071046,3.647804260253906e-05,0.00012493133544921875
0.00010538101196289062,0.037847042083740234,0.004687177001953119,0.064088,4.3392181396484375e-05,0.00014352798461914062
8.034706115722656e-05,0.04363536834716797,0.001915107559204099,0.061226,3.981590270996094e-05,0.00011229515075683594
9.965896606445312e-05,0.042574167251586914,0.0034507448883056707,0.067253,4.6253204345703125e-05,0.00014019012451171875
0.00010061264038085938,0.05042910575866699,0.0011857195587158254,0.062828,2.9325485229492188e-05,9.512901306152344e-05
6.866455078125e-05,0.06182146072387695,0.003304892364501953,0.060134,3.1948089599609375e-05,9.965896606445312e-05
0.00010824203491210938,0.05645179748535156,0.0029934061279296847,0.061351,2.8133392333984375e-05,9.107589721679688e-05
9.72747802734375e-05,0.04846501350402832,0.0037541161193847677,0.060236,3.147125244140625e-05,0.00011467933654785156
0.00010919570922851562,0.037584781646728516,0.0017892196197509813,0.062523,3.0040740966796875e-05,9.894371032714844e-05
8.916854858398438e-05,0.027100563049316406,0.0025443965301513716,0.063689,3.24249267578125e-05,0.00011301040649414062
6.723403930664062e-05,0.03727245330810547,0.0012752979583740207,0.059443,3.266334533691406e-05,0.00010204315185546875
8.96453857421875e-05,0.03657937049865723,0.0013526586608886698,0.067567,2.8848648071289062e-05,9.179115295410156e-05
6.0558319091796875e-05,0.04657316207885742,0.0013473461914062512,0.066745,2.9802322387695312e-05,9.799003601074219e-05
6.628036499023438e-05,0.04769182205200195,0.0038911223449707016,0.059296,3.075599670410156e-05,9.107589721679688e-05
8.702278137207031e-05,0.03986620903015137,0.0012712418365478512,0.06232,3.170967102050781e-05,9.942054748535156e-05
9.107589721679688e-05,0.02119731903076172,0.003944842864990236,0.075223,3.910064697265625e-05,0.00012159347534179688
6.723403930664062e-05,0.053469181060791016,0.0038501612854003886,0.06228,3.4809112548828125e-05,0.00011110305786132812
9.131431579589844e-05,0.03614473342895508,0.0158928639831543,0.072806,2.9087066650390625e-05,8.916854858398438e-05
8.845329284667969e-05,0.04293513298034668,0.0151478053894043,0.068241,2.5272369384765625e-05,7.82012939453125e-05
9.274482727050781e-05,0.0635983943939209,0.0041868498992919945,0.07618,3.0517578125e-05,0.00010061264038085938
5.4836273193359375e-05,0.09534835815429688,0.0021460869445800793,0.059786,3.6716461181640625e-05,0.00012946128845214844
6.222724914550781e-05,0.09165573120117188,0.00271046617126465,0.068174,3.337860107421875e-05,9.72747802734375e-05
0.00010132789611816406,0.07325243949890137,0.0016421797790527326,0.084621,5.125999450683594e-05,0.00012350082397460938
0.00010275840759277344,0.04631614685058594,0.0011727243041992214,0.08019,4.1484832763671875e-05,0.00012636184692382812
8.0108642578125e-05,0.07532596588134766,0.004119318664550779,0.062162,4.00543212890625e-05,0.00011396408081054688
9.131431579589844e-05,0.05553793907165527,0.004445135528564452,0.060718,4.315376281738281e-05,0.0001304149627685547
0.00010728836059570312,0.05440998077392578,0.011707488815307615,0.068358,4.076957702636719e-05,0.00011658668518066406
9.918212890625e-05,0.08482551574707031,0.0011811900939941444,0.065216,3.218650817871094e-05,0.00010800361633300781
7.724761962890625e-05,0.05491948127746582,0.00879989111328125,0.068051,2.7894973754882812e-05,9.250640869140625e-05
8.368492126464844e-05,0.07108330726623535,0.003849084533691413,0.073636,3.8623809814453125e-05,8.606910705566406e-05
7.414817810058594e-05,0.07605385780334473,0.007719820632934568,0.066235,2.6464462280273438e-05,8.630752563476562e-05
0.00011301040649414062,0.0724186897277832,0.0021785587615966787,0.060593,2.5510787963867188e-05,7.462501525878906e-05
0.00010228157043457031,0.09207034111022949,0.019140853790283206,0.058771,3.9577484130859375e-05,0.00013589859008789062
8.0108642578125e-05,0.056163787841796875,0.002926396804809564,0.091994,3.7670135498046875e-05,0.00011992454528808594
9.274482727050781e-05,0.0665276050567627,0.003286058364868158,0.084889,3.218650817871094e-05,9.465217590332031e-05
9.703636169433594e-05,0.08625149726867676,0.005063081924438481,0.073333,2.7179718017578125e-05,8.487701416015625e-05
0.0001068115234375,0.0828557014465332,0.003362500259399409,0.074078,3.0517578125e-05,8.940696716308594e-05
0.0001227855682373047,0.07938265800476074,0.001512069625854491,0.059705,3.552436828613281e-05,0.00010418891906738281
9.34600830078125e-05,0.07295846939086914,0.003281176589965823,0.061526,2.9802322387695312e-05,9.298324584960938e-05
9.441375732421875e-05,0.03721737861633301,0.0013062598724365299,0.076273,3.504753112792969e-05,0.00012564659118652344
0.000133514404296875,0.06365203857421875,0.006222127166748054,0.072734,3.933906555175781e-05,0.0001125335693359375
5.4836273193359375e-05,0.05507040023803711,0.0028524797363281285,0.077733,3.2901763916015625e-05,0.00010561943054199219
5.3882598876953125e-05,0.0710592269897461,0.001136171463012689,0.069847,2.6226043701171875e-05,8.130073547363281e-05
9.369850158691406e-05,0.0413668155670166,0.016980735977172853,0.088267,2.6226043701171875e-05,8.130073547363281e-05
5.555152893066406e-05,0.07857847213745117,0.003059119308471678,0.066762,2.3603439331054688e-05,7.677078247070312e-05
0.00012254714965820312,0.05544471740722656,0.0024537339782714843,0.059815,2.7894973754882812e-05,8.726119995117188e-05
0.00010657310485839844,0.06704974174499512,0.008066796234130862,0.061797,3.4809112548828125e-05,0.00011396408081054688
0.0001220703125,0.06612467765808105,0.0027827720336914066,0.062007,2.86102294921875e-05,9.560585021972656e-05
8.726119995117188e-05,0.08051085472106934,0.0030255000152587877,0.057596,3.1948089599609375e-05,0.00010180473327636719
7.772445678710938e-05,0.044620513916015625,0.018355165466308596,0.064316,2.6702880859375e-05,8.225440979003906e-05
8.988380432128906e-05,0.04854321479797363,0.015781896789550776,0.081017,2.8848648071289062e-05,9.274482727050781e-05
7.843971252441406e-05,0.031670331954956055,0.0020282156524658174,0.066319,3.147125244140625e-05,9.72747802734375e-05
8.177757263183594e-05,0.03518104553222656,0.0013110684661865254,0.062047,3.9577484130859375e-05,0.00012040138244628906
0.00013685226440429688,0.06752514839172363,0.0018754457550048814,0.082442,4.363059997558594e-05,0.00012421607971191406
9.512901306152344e-05,0.05947136878967285,0.001237937820434576,0.067712,3.0994415283203125e-05,0.00010013580322265625
7.319450378417969e-05,0.04610610008239746,0.0010813325500488302,0.074515,2.8371810913085938e-05,8.654594421386719e-05
0.00012135505676269531,0.05253720283508301,0.0051410437011718685,0.06796,4.029273986816406e-05,0.0001246929168701172
8.654594421386719e-05,0.033434152603149414,0.003163710235595703,0.060176,3.552436828613281e-05,0.00011467933654785156
0.00010466575622558594,0.03341484069824219,0.0018501963653564518,0.065921,3.695487976074219e-05,0.00012922286987304688
0.00011754035949707031,0.03743386268615723,0.01003264991760254,0.064955,3.0994415283203125e-05,9.202957153320312e-05
6.937980651855469e-05,0.041846513748168945,0.001203555923461913,0.067219,3.695487976074219e-05,0.0001385211944580078
7.82012939453125e-05,0.05904841423034668,0.0011222176666259714,0.069263,4.220008850097656e-05,0.00012350082397460938
6.246566772460938e-05,0.06896519660949707,0.0012050752716064456,0.068092,3.457069396972656e-05,9.632110595703125e-05
0.00010228157043457031,0.03490090370178223,0.0012663800048828139,0.06032,3.933906555175781e-05,0.0001266002655029297
8.749961853027344e-05,0.036149024963378906,0.0034540590972900326,0.072678,3.4332275390625e-05,0.00011157989501953125
4.9591064453125e-05,0.05214691162109375,0.0017150805053711,0.071694,3.910064697265625e-05,0.00012731552124023438
9.751319885253906e-05,0.05504775047302246,0.0036022938385009834,0.064311,4.267692565917969e-05,0.00012993812561035156
6.818771362304688e-05,0.07667660713195801,0.0027448132629394467,0.080088,5.0067901611328125e-05,0.00013113021850585938
9.083747863769531e-05,0.05863213539123535,0.01805742886352539,0.091072,3.7670135498046875e-05,0.000118255615234375
6.866455078125e-05,0.07996892929077148,0.0011988935852050714,0.06821,3.981590270996094e-05,0.00013303756713867188
6.198883056640625e-05,0.05031251907348633,0.009064766967773433,0.101262,5.245208740234375e-05,0.00017404556274414062
9.799003601074219e-05,0.07650136947631836,0.006850673187255865,0.070612,3.6716461181640625e-05,0.00012493133544921875
0.00019884109497070312,0.038848161697387695,0.005686871582031253,0.069394,3.790855407714844e-05,0.00010848045349121094
6.532669067382812e-05,0.047489166259765625,0.005231533599853511,0.069249,4.38690185546875e-05,0.00013899803161621094
8.320808410644531e-05,0.059757232666015625,0.001235401657104493,0.074447,3.504753112792969e-05,9.799003601074219e-05
6.127357482910156e-05,0.06035804748535156,0.0012455651855468736,0.075365,3.6716461181640625e-05,0.00011515617370605469
7.867813110351562e-05,0.09366440773010254,0.001258943557739256,0.0645,3.552436828613281e-05,0.00010037422180175781
7.534027099609375e-05,0.08466982841491699,0.005668987075805668,0.077608,3.075599670410156e-05,9.012222290039062e-05
5.817413330078125e-05,0.10012149810791016,0.0011883191680908192,0.05779,2.9325485229492188e-05,9.465217590332031e-05
7.939338684082031e-05,0.08535361289978027,0.004796913528442387,0.07035,2.765655517578125e-05,8.320808410644531e-05
0.00011324882507324219,0.026642560958862305,0.0018561115722656313,0.090677,3.3855438232421875e-05,0.00011944770812988281
6.0558319091796875e-05,0.06634235382080078,0.001298746078491217,0.063507,3.647804260253906e-05,0.000118255615234375
0.00010061264038085938,0.04147505760192871,0.0028027156524658148,0.088982,3.719329833984375e-05,0.00011229515075683594
6.890296936035156e-05,0.06436705589294434,0.01731287477111816,0.063599,3.361701965332031e-05,0.00010728836059570312
0.00010466575622558594,0.07538866996765137,0.0023424553833007802,0.060704,2.6702880859375e-05,8.463859558105469e-05
0.00010657310485839844,0.0977468490600586,0.00518050430297852,0.066645,3.647804260253906e-05,0.000110626220703125
0.00010895729064941406,0.07696938514709473,0.0028492138671875056,0.08997,4.00543212890625e-05,0.00012230873107910156
7.43865966796875e-05,0.09622693061828613,0.00208872265625,0.079027,3.361701965332031e-05,0.00011038780212402344
9.369850158691406e-05,0.09455418586730957,0.003729159149169922,0.059766,3.314018249511719e-05,9.918212890625e-05
0.00010752677917480469,0.05169081687927246,0.001841209472656244,0.085111,3.0279159545898438e-05,8.988380432128906e-05
0.00014591217041015625,0.0924065113067627,0.002869666168212895,0.063703,3.4332275390625e-05,0.00010728836059570312
0.00011324882507324219,0.05364274978637695,0.018200821258544927,0.064673,2.9087066650390625e-05,9.5367431640625e-05
0.000125885009765625,0.06929373741149902,0.002283265594482428,0.081796,3.24249267578125e-05,0.00011134147644042969
8.368492126464844e-05,0.06395816802978516,0.0026309152374267564,0.065249,3.123283386230469e-05,9.560585021972656e-05
7.486343383789062e-05,0.0621800422668457,0.0011725411376953127,0.067204,4.2438507080078125e-05,0.00017261505126953125
9.393692016601562e-05,0.07629990577697754,0.0018785189208984365,0.067219,2.9802322387695312e-05,0.00010514259338378906
9.34600830078125e-05,0.0425264835357666,0.0032846103820800762,0.056084,3.1948089599609375e-05,0.00011396408081054688
8.177757263183594e-05,0.0388789176940918,0.011399954681396485,0.067745,3.170967102050781e-05,0.00010347366333007812
0.00010561943054199219,0.05816984176635742,0.001465446441650392,0.068632,3.123283386230469e-05,0.00010180473327636719
8.821487426757812e-05,0.054022789001464844,0.0011748639526367177,0.060031,2.6702880859375e-05,0.00010776519775390625
0.00010156631469726562,0.05223798751831055,0.0017271281433105523,0.06638,3.2901763916015625e-05,0.00010919570922851562
0.0001068115234375,0.04549908638000488,0.011705285385131839,0.081272,5.316734313964844e-05,0.00016570091247558594
8.130073547363281e-05,0.046468257904052734,0.008838664093017576,0.078835,3.3855438232421875e-05,9.965896606445312e-05
0.0001068115234375,0.05846858024597168,0.0036989353027343796,0.070516,3.4809112548828125e-05,0.00010395050048828125
0.000102996826171875,0.06312227249145508,0.0021571629028320355,0.083602,3.266334533691406e-05,0.00010323524475097656
8.225440979003906e-05,0.0954432487487793,0.00936111694335938,0.062565,3.0040740966796875e-05,9.584426879882812e-05
9.512901306152344e-05,0.06918120384216309,0.008611640121459957,0.069248,4.267692565917969e-05,0.00015544891357421875
7.081031799316406e-05,0.049489736557006836,0.019223215454101564,0.065732,3.4809112548828125e-05,0.00011229515075683594
0.000118255615234375,0.0674734115600586,0.009860169204711916,0.073516,4.267692565917969e-05,0.00013971328735351562
8.20159912109375e-05,0.07846546173095703,0.00176133688354492,0.071591,3.838539123535156e-05,0.00011777877807617188
9.059906005859375e-05,0.06564140319824219,0.0054393527069091785,0.080846,3.886222839355469e-05,0.00011730194091796875
9.870529174804688e-05,0.0751030445098877,0.0023858681793212863,0.061913,3.9577484130859375e-05,0.000118255615234375
9.751319885253906e-05,0.04238319396972656,0.007271252304077144,0.064544,3.409385681152344e-05,0.00010061264038085938
6.365776062011719e-05,0.04986715316772461,0.0011391238708496065,0.077323,3.4332275390625e-05,0.00010013580322265625
8.869171142578125e-05,0.04314446449279785,0.0012859463653564496,0.078204,3.552436828613281e-05,0.00010323524475097656
0.00010824203491210938,0.02519989013671875,0.002190237350463864,0.066805,3.0994415283203125e-05,9.322166442871094e-05
0.0001437664031982422,0.06527304649353027,0.0015455653839111308,0.058457,4.291534423828125e-05,0.0001347064971923828
7.581710815429688e-05,0.03185224533081055,0.0055033049468994205,0.069862,3.62396240234375e-05,0.00010800361633300781
0.00010824203491210938,0.05194807052612305,0.0016816815185546896,0.065745,4.100799560546875e-05,0.00013256072998046875
8.416175842285156e-05,0.07637286186218262,0.0025515352630615246,0.062485,3.814697265625e-05,0.00010538101196289062
9.131431579589844e-05,0.043244123458862305,0.006687632980346678,0.07531,3.4332275390625e-05,9.679794311523438e-05
7.891654968261719e-05,0.05457448959350586,0.0023081942291259816,0.078453,4.220008850097656e-05,0.00013065338134765625
6.246566772460938e-05,0.07529330253601074,0.001999391021728511,0.062685,3.838539123535156e-05,0.0001246929168701172
0.00011038780212402344,0.031841278076171875,0.0026336118774414052,0.075767,3.743171691894531e-05,0.00011420249938964844
6.914138793945312e-05,0.04981350898742676,0.0035715935668945292,0.063404,4.00543212890625e-05,0.00012183189392089844
0.00010061264038085938,0.06474447250366211,0.0027464526824951124,0.072482,3.24249267578125e-05,0.00010156631469726562
0.00012683868408203125,0.058626651763916016,0.002283182220458979,0.06467,4.100799560546875e-05,0.00012421607971191406
9.465217590332031e-05,0.047437429428100586,0.0012147069854736292,0.063808,3.910064697265625e-05,0.00012564659118652344
0.00011324882507324219,0.047872066497802734,0.0034900263519287156,0.072653,3.886222839355469e-05,0.00012111663818359375
0.00010585784912109375,0.038817405700683594,0.002281145645141598,0.059624,3.361701965332031e-05,9.393692016601562e-05
8.249282836914062e-05,0.04237484931945801,0.008668669265747067,0.059381,4.3392181396484375e-05,0.00012874603271484375
0.00011539459228515625,0.05077099800109863,0.0038087020874023464,0.06265,3.266334533691406e-05,0.00010776519775390625
8.249282836914062e-05,0.05668354034423828,0.0036239673309326204,0.072932,2.8371810913085938e-05,8.630752563476562e-05
8.916854858398438e-05,0.05028963088989258,0.003487244583129878,0.065724,3.933906555175781e-05,0.000125885009765625
7.414817810058594e-05,0.052405357360839844,0.003278822937011719,0.06046,3.552436828613281e-05,0.00010395050048828125
7.724761962890625e-05,0.03879952430725098,0.007334615676879888,0.064257,3.4332275390625e-05,0.00011396408081054688
9.751319885253906e-05,0.0311737060546875,0.00220930476379394,0.064448,3.695487976074219e-05,0.00011444091796875
0.00010180473327636719,0.04349160194396973,0.0013914944152832037,0.068952,4.00543212890625e-05,0.00011658668518066406
7.987022399902344e-05,0.03787088394165039,0.002823200393676756,0.069024,3.600120544433594e-05,0.00013494491577148438
6.67572021484375e-05,0.0630192756652832,0.003513847640991205,0.073621,4.172325134277344e-05,0.00014066696166992188
0.00010085105895996094,0.052310943603515625,0.0022901732177734307,0.063603,3.218650817871094e-05,9.655952453613281e-05
8.106231689453125e-05,0.06494545936584473,0.0037960348968505836,0.082887,3.8623809814453125e-05,0.00012302398681640625
0.00010061264038085938,0.05573129653930664,0.0018670159912109324,0.07634,3.3855438232421875e-05,0.00010824203491210938
7.033348083496094e-05,0.0730750560760498,0.0018384230651855432,0.071121,3.4809112548828125e-05,0.00011682510375976562
0.000102996826171875,0.07387876510620117,0.004574627151489263,0.07626,3.62396240234375e-05,0.00011491775512695312
0.00010776519775390625,0.060610055923461914,0.0024235924072265602,0.082318,5.459785461425781e-05,0.00016307830810546875
0.0001163482666015625,0.054117441177368164,0.007907700775146478,0.063852,3.24249267578125e-05,0.00010657310485839844
0.000102996826171875,0.08388566970825195,0.0019437306518554631,0.079213,3.6716461181640625e-05,0.0001246929168701172
0.00010919570922851562,0.07194352149963379,0.0030664860992431625,0.067622,3.552436828613281e-05,0.00011181831359863281
9.036064147949219e-05,0.07446765899658203,0.0015124813385009733,0.061518,3.123283386230469e-05,9.107589721679688e-05
8.7738037109375e-05,0.0796048641204834,0.011135424072265629,0.078468,2.9802322387695312e-05,8.7738037109375e-05
0.00010037422180175781,0.10604095458984375,0.007356383941650391,0.069577,3.0517578125e-05,8.559226989746094e-05
9.107589721679688e-05,0.06464958190917969,0.006073722396850584,0.083539,4.0531158447265625e-05,0.00014710426330566406
0.0001087188720703125,0.06965184211730957,0.012661296188354487,0.078463,4.9591064453125e-05,0.0001773834228515625
0.00012063980102539062,0.0618593692779541,0.005732990966796872,0.090714,3.337860107421875e-05,0.00010442733764648438
0.00010561943054199219,0.0649716854095459,0.0028327044830322237,0.057764,5.1021575927734375e-05,0.000156402587890625
9.322166442871094e-05,0.05538630485534668,0.0012616552124023461,0.085949,3.337860107421875e-05,9.274482727050781e-05
9.512901306152344e-05,0.07748603820800781,0.0034645486450195356,0.062565,3.0279159545898438e-05,9.131431579589844e-05
6.604194641113281e-05,0.07520604133605957,0.0019149472351074198,0.072063,4.100799560546875e-05,0.0001251697540283203
8.392333984375e-05,0.08543872833251953,0.0035671987152099544,0.07179,3.409385681152344e-05,0.00011301040649414062
0.00010561943054199219,0.0734243392944336,0.002136156143188475,0.064236,4.1961669921875e-05,0.0001430511474609375
6.508827209472656e-05,0.06206011772155762,0.013029669189453127,0.072225,3.0994415283203125e-05,0.00010442733764648438
0.00011181831359863281,0.056421756744384766,0.0013711440734863259,0.058707,3.910064697265625e-05,0.00011658668518066406
8.869171142578125e-05,0.05451035499572754,0.008140264877319336,0.062666,5.078315734863281e-05,0.00018215179443359375
9.059906005859375e-05,0.07068920135498047,0.0017127861480712853,0.067652,5.602836608886719e-05,0.0001342296600341797
7.2479248046875e-05,0.06230521202087402,0.0025677783203125054,0.06953,4.172325134277344e-05,0.00013136863708496094
9.465217590332031e-05,0.06656217575073242,0.0029314659881591806,0.059245,4.267692565917969e-05,0.00014019012451171875
0.000110626220703125,0.08118820190429688,0.0023210381774902283,0.063297,3.504753112792969e-05,9.870529174804688e-05
8.225440979003906e-05,0.04537701606750488,0.003170870162963871,0.066923,4.172325134277344e-05,0.00011730194091796875
7.534027099609375e-05,0.052039384841918945,0.00634257479858398,0.074313,4.1961669921875e-05,0.0001366138458251953
7.510185241699219e-05,0.0510103702545166,0.002225619384765627,0.058203,4.1961669921875e-05,0.00011610984802246094
0.00011181831359863281,0.05852246284484863,0.006619982360839841,0.071176,3.743171691894531e-05,0.00014328956604003906
0.00011754035949707031,0.04547381401062012,0.0032616267547607436,0.063914,4.38690185546875e-05,0.00012636184692382812
0.00010943412780761719,0.05331826210021973,0.00907901823425293,0.066426,3.0517578125e-05,9.012222290039062e-05
0.00010752677917480469,0.05358004570007324,0.0017376636505126997,0.0701,3.8623809814453125e-05,0.00011754035949707031
0.0001239776611328125,0.038982391357421875,0.004585588912963873,0.080645,4.029273986816406e-05,0.0001308917999267578
0.0001087188720703125,0.05169248580932617,0.005277525344848634,0.062034,2.9325485229492188e-05,9.751319885253906e-05
0.00012493133544921875,0.039118289947509766,0.0018014293975830015,0.065018,2.8133392333984375e-05,7.987022399902344e-05
7.271766662597656e-05,0.051611900329589844,0.0022675465393066363,0.072995,4.1961669921875e-05,0.00012063980102539062
0.000110626220703125,0.05327630043029785,0.0016505033416748041,0.055708,3.62396240234375e-05,9.465217590332031e-05
8.344650268554688e-05,0.019437551498413086,0.009136898849487304,0.060627,4.38690185546875e-05,0.000141143798828125
7.939338684082031e-05,0.03339409828186035,0.002825622802734379,0.074319,4.029273986816406e-05,0.00012302398681640625
8.7738037109375e-05,0.03830552101135254,0.0014647397766113235,0.065724,3.24249267578125e-05,0.00011396408081054688
0.00010514259338378906,0.03852534294128418,0.001364046279907223,0.058958,3.719329833984375e-05,0.00012445449829101562
8.726119995117188e-05,0.0538172721862793,0.002038460144042964,0.068666,3.933906555175781e-05,0.00011920928955078125
8.273124694824219e-05,0.01641106605529785,0.0011724650115966795,0.056228,4.029273986816406e-05,0.00011992454528808594
5.8650970458984375e-05,0.028257131576538086,0.001624676376342768,0.066044,3.790855407714844e-05,0.00011324882507324219
6.270408630371094e-05,0.03966569900512695,0.008623199935913088,0.057079,3.457069396972656e-05,0.00011420249938964844
6.508827209472656e-05,0.04487776756286621,0.00991818482971192,0.071749,2.9802322387695312e-05,8.630752563476562e-05
9.036064147949219e-05,0.06146121025085449,0.008355471710205079,0.060321,4.0531158447265625e-05,0.00012636184692382812
8.702278137207031e-05,0.07902002334594727,0.0019216882324218781,0.06709,4.124641418457031e-05,0.00013208389282226562
7.843971252441406e-05,0.08353567123413086,0.00532237196350098,0.069671,3.075599670410156e-05,9.250640869140625e-05
9.608268737792969e-05,0.07321906089782715,0.020190364471435546,0.078709,3.1948089599609375e-05,8.463859558105469e-05
8.916854858398438e-05,0.07280802726745605,0.0012030014190673871,0.066284,3.814697265625e-05,0.00012159347534179688
6.842613220214844e-05,0.07592105865478516,0.008162245208740232,0.069968,4.00543212890625e-05,0.00012493133544921875
0.00010895729064941406,0.05250740051269531,0.0016007743835449173,0.070775,3.361701965332031e-05,9.918212890625e-05
0.00010538101196289062,0.07036399841308594,0.002929824508666995,0.062636,4.2438507080078125e-05,0.00011730194091796875
0.00011491775512695312,0.0611414909362793,0.005736772506713866,0.071132,3.0994415283203125e-05,0.00010085105895996094
9.512901306152344e-05,0.0683131217956543,0.0017321455383300793,0.06551,4.76837158203125e-05,0.00010967254638671875
0.00013065338134765625,0.0660710334777832,0.0022510943145751944,0.066428,3.933906555175781e-05,0.0001232624053955078
0.00011777877807617188,0.04994368553161621,0.006906536819458006,0.069648,3.123283386230469e-05,9.036064147949219e-05
7.843971252441406e-05,0.05637049674987793,0.004100394607543939,0.064449,3.5762786865234375e-05,0.00011897087097167969
8.559226989746094e-05,0.08255672454833984,0.0015065201263427669,0.083252,2.956390380859375e-05,9.083747863769531e-05
0.00010085105895996094,0.0677955150604248,0.0036660636291503956,0.069239,3.170967102050781e-05,9.322166442871094e-05
8.96453857421875e-05,0.05575394630432129,0.00399646054077149,0.064742,3.218650817871094e-05,0.00010561943054199219
0.0001239776611328125,0.051667213439941406,0.016772440750122075,0.074318,3.170967102050781e-05,9.226799011230469e-05
5.8650970458984375e-05,0.052900075912475586,0.0041748033447265576,0.080933,3.218650817871094e-05,0.00012540817260742188
6.008148193359375e-05,0.07445597648620605,0.0012541482543945298,0.05974,3.2901763916015625e-05,0.00010371208190917969
8.463859558105469e-05,0.08150625228881836,0.0014563706359863315,0.057279,3.0517578125e-05,9.226799011230469e-05
0.00010538101196289062,0.07210516929626465,0.003315917388916012,0.073133,2.9325485229492188e-05,8.416175842285156e-05
7.963180541992188e-05,0.08725357055664062,0.003945401657104497,0.071737,3.075599670410156e-05,0.00010037422180175781
8.606910705566406e-05,0.04620361328125,0.008853512023925786,0.081201,4.1961669921875e-05,0.0001399517059326172
0.00010251998901367188,0.07265615463256836,0.003981885238647467,0.069529,3.0517578125e-05,9.322166442871094e-05
0.00011539459228515625,0.07043910026550293,0.015660592269897466,0.06255,3.0040740966796875e-05,8.916854858398438e-05
9.822845458984375e-05,0.11935925483703613,0.0033080878295898425,0.059046,2.86102294921875e-05,8.535385131835938e-05
0.00014138221740722656,0.03240346908569336,0.008697735321044925,0.060138,3.361701965332031e-05,0.00010395050048828125
8.726119995117188e-05,0.08101844787597656,0.001546624618530279,0.062994,2.7418136596679688e-05,8.392333984375e-05
8.916854858398438e-05,0.0328218936920166,0.0015246361541748077,0.064745,4.029273986816406e-05,0.000110626220703125
7.295608520507812e-05,0.043872833251953125,0.0028517296752929716,0.057904,3.528594970703125e-05,9.679794311523438e-05
8.320808410644531e-05,0.052205562591552734,0.0013218605194091765,0.068484,3.981590270996094e-05,0.00012683868408203125
9.417533874511719e-05,0.03895378112792969,0.0013761714935302677,0.06585,3.0994415283203125e-05,9.179115295410156e-05
7.939338684082031e-05,0.06400799751281738,0.003403321914672852,0.061195,3.9577484130859375e-05,0.00013256072998046875
0.0001220703125,0.05488109588623047,0.003819271224975593,0.082406,3.743171691894531e-05,0.00011587142944335938
0.0001227855682373047,0.05633187294006348,0.007681677459716797,0.059426,3.314018249511719e-05,9.751319885253906e-05
7.915496826171875e-05,0.05399823188781738,0.0013505039978027322,0.076795,5.841255187988281e-05,0.0001735687255859375
0.00011205673217773438,0.04779934883117676,0.0023084874114990273,0.063079,3.075599670410156e-05,0.00011181831359863281
0.00015664100646972656,0.047606468200683594,0.003250545867919924,0.060916,3.409385681152344e-05,0.00011539459228515625
0.0001392364501953125,0.05141186714172363,0.011422666778564447,0.07376,3.4332275390625e-05,0.00010251998901367188
8.726119995117188e-05,0.049820899963378906,0.0024651049041748,0.075035,3.814697265625e-05,0.00012731552124023438
8.726119995117188e-05,0.0552220344543457,0.0020881953277587934,0.068421,3.7670135498046875e-05,0.00011563301086425781
9.489059448242188e-05,0.043019771575927734,0.0021741376495361397,0.075315,4.172325134277344e-05,0.00013971328735351562
8.296966552734375e-05,0.046698570251464844,0.001480035507202146,0.072563,2.7894973754882812e-05,9.608268737792969e-05
9.775161743164062e-05,0.04766130447387695,0.006401230743408204,0.071297,2.9325485229492188e-05,0.00011157989501953125
6.818771362304688e-05,0.05642557144165039,0.005882091857910152,0.076173,4.124641418457031e-05,0.0001373291015625
8.535385131835938e-05,0.06608200073242188,0.0011105609741210998,0.062716,3.337860107421875e-05,0.00011205673217773438
7.62939453125e-05,0.053865671157836914,0.023505553894042963,0.08382,2.8371810913085938e-05,8.749961853027344e-05
6.246566772460938e-05,0.08439469337463379,0.0022116771850585887,0.083084,3.218650817871094e-05,0.00010395050048828125
0.00011754035949707031,0.08068656921386719,0.00511983129882812,0.091701,2.7179718017578125e-05,8.487701416015625e-05
0.0001480579376220703,0.06954479217529297,0.0011453652496337952,0.103513,3.075599670410156e-05,0.00010967254638671875
9.417533874511719e-05,0.03538250923156738,0.003805176605224614,0.066936,3.647804260253906e-05,0.00011134147644042969
0.00010204315185546875,0.04035782814025879,0.003297465652465817,0.084581,4.0531158447265625e-05,0.00012421607971191406
7.009506225585938e-05,0.06476211547851562,0.00221489657592773,0.089633,3.552436828613281e-05,0.00011086463928222656
6.508827209472656e-05,0.06044793128967285,0.0017955033569335976,0.077122,3.218650817871094e-05,9.369850158691406e-05
7.224082946777344e-05,0.07055544853210449,0.0027968915100097663,0.072088,2.6464462280273438e-05,8.273124694824219e-05
9.72747802734375e-05,0.07213282585144043,0.0013086265106201228,0.080298,3.24249267578125e-05,0.00011372566223144531
0.00010275840759277344,0.07933783531188965,0.0012671914062500067,0.075454,3.337860107421875e-05,0.00010633468627929688
0.00011992454528808594,0.07246565818786621,0.004311659805297852,0.087783,3.337860107421875e-05,0.00010895729064941406
9.965896606445312e-05,0.06631135940551758,0.005590832397460943,0.065353,3.504753112792969e-05,0.00011467933654785156
0.00011086463928222656,0.0845787525177002,0.013076534774780268,0.080822,3.504753112792969e-05,0.00011920928955078125
0.000110626220703125,0.07085061073303223,0.0029285897674560524,0.070856,3.075599670410156e-05,9.131431579589844e-05
8.511543273925781e-05,0.09924054145812988,0.012330064620971679,0.071285,3.4332275390625e-05,0.00010418891906738281
0.00011110305786132812,0.07433557510375977,0.0011842621002197268,0.067759,3.218650817871094e-05,0.00010657310485839844
0.0001227855682373047,0.08715295791625977,0.006554984207153322,0.070505,3.409385681152344e-05,0.00010728836059570312
8.392333984375e-05,0.11724615097045898,0.003568209808349612,0.073307,3.9577484130859375e-05,0.00011420249938964844
0.00010538101196289062,0.0697941780090332,0.0011622188415527368,0.073016,4.649162292480469e-05,0.00015497207641601562
9.775161743164062e-05,0.07942628860473633,0.0015500648803710992,0.089193,3.8623809814453125e-05,0.00012159347534179688
9.751319885253906e-05,0.06511187553405762,0.005654695220947262,0.078004,4.172325134277344e-05,0.00011444091796875
9.179115295410156e-05,0.05421566963195801,0.0137171651763916,0.065583,3.9577484130859375e-05,0.00011849403381347656
0.0001251697540283203,0.10093879699707031,0.0037090819396972674,0.064996,5.459785461425781e-05,9.250640869140625e-05
8.821487426757812e-05,0.08236050605773926,0.0089419360961914,0.076966,3.2901763916015625e-05,9.441375732421875e-05
0.00010967254638671875,0.10891032218933105,0.005196402160644528,0.078808,5.698204040527344e-05,0.00018072128295898438
9.107589721679688e-05,0.11911153793334961,0.004311096542358395,0.071357,3.719329833984375e-05,0.0001125335693359375
0.0001671314239501953,0.07087540626525879,0.007739571701049802,0.087064,3.5762786865234375e-05,9.775161743164062e-05
0.00011181831359863281,0.08942747116088867,0.0054796651306152355,0.063831,3.5762786865234375e-05,0.00011849403381347656
0.00011348724365234375,0.08350992202758789,0.0013069570465087943,0.075733,3.0040740966796875e-05,8.749961853027344e-05
0.000133514404296875,0.045430660247802734,0.005017128326416015,0.071798,3.886222839355469e-05,0.0001227855682373047
0.00015783309936523438,0.05182051658630371,0.002398272003173829,0.073961,3.933906555175781e-05,0.00010132789611816406
0.00012874603271484375,0.09117722511291504,0.018645458892822264,0.065471,3.719329833984375e-05,0.00011849403381347656
6.437301635742188e-05,0.06389784812927246,0.008094726898193363,0.066423,3.361701965332031e-05,9.918212890625e-05
0.00012826919555664062,0.07044219970703125,0.004048429641723639,0.07959,3.7670135498046875e-05,0.00010848045349121094
0.00015926361083984375,0.05041694641113281,0.001767284347534176,0.062698,4.172325134277344e-05,0.00012111663818359375
0.00013303756713867188,0.08859562873840332,0.0012153908996582058,0.094122,3.4332275390625e-05,9.965896606445312e-05
0.00010967254638671875,0.045847415924072266,0.0012395586547851584,0.066869,2.6226043701171875e-05,8.368492126464844e-05
0.00011181831359863281,0.046567440032958984,0.0015940634002685541,0.060426,4.2438507080078125e-05,0.00013756752014160156
0.00012254714965820312,0.04401564598083496,0.0013643997192382823,0.0707,4.076957702636719e-05,0.00012063980102539062
0.00010323524475097656,0.045638084411621094,0.013857247344970708,0.066908,4.38690185546875e-05,0.0001277923583984375
7.963180541992188e-05,0.07267260551452637,0.002632111328124999,0.057457,3.24249267578125e-05,0.00011777877807617188
0.00010895729064941406,0.05638909339904785,0.0012862143707275397,0.068605,3.147125244140625e-05,9.012222290039062e-05
0.00010323524475097656,0.05562138557434082,0.0034198822479248048,0.063277,3.790855407714844e-05,0.00011992454528808594
0.00014162063598632812,0.053116798400878906,0.0030792714691162126,0.068715,3.743171691894531e-05,0.00012493133544921875
6.890296936035156e-05,0.04726767539978027,0.02067452066040039,0.068649,4.4345855712890625e-05,0.00014543533325195312
8.511543273925781e-05,0.04919838905334473,0.0015611208190917936,0.061976,2.8848648071289062e-05,8.320808410644531e-05
0.00010204315185546875,0.06519865989685059,0.007428130599975588,0.078553,3.0040740966796875e-05,9.107589721679688e-05
9.202957153320312e-05,0.04999899864196777,0.005451225494384766,0.062201,3.0517578125e-05,9.036064147949219e-05
9.179115295410156e-05,0.0473628044128418,0.002197284027099608,0.078279,4.363059997558594e-05,0.00013113021850585938
7.843971252441406e-05,0.05633354187011719,0.001830982925415045,0.076773,3.5762786865234375e-05,0.00011110305786132812
8.296966552734375e-05,0.06548190116882324,0.002979204727172849,0.066624,3.838539123535156e-05,0.00013256072998046875
7.510185241699219e-05,0.08839654922485352,0.003225825531005866,0.069293,3.314018249511719e-05,9.1552734375e-05
0.00010132789611816406,0.06061387062072754,0.007478254745483401,0.076277,3.075599670410156e-05,9.560585021972656e-05
9.822845458984375e-05,0.07670903205871582,0.001199548721313476,0.06325,3.218650817871094e-05,0.00011229515075683594
0.00010251998901367188,0.07672953605651855,0.00232700971984863,0.074506,4.38690185546875e-05,0.00013637542724609375
0.00010633468627929688,0.05288243293762207,0.0013004754180908212,0.071838,3.337860107421875e-05,0.0001087188720703125
0.00010228157043457031,0.051253318786621094,0.009912621795654303,0.066213,4.291534423828125e-05,0.00013327598571777344
6.461143493652344e-05,0.06996512413024902,0.008226197616577148,0.061758,5.054473876953125e-05,0.0001239776611328125
0.000102996826171875,0.08509397506713867,0.0016392393493652319,0.06346,3.147125244140625e-05,9.1552734375e-05
7.319450378417969e-05,0.06828141212463379,0.015334838119506838,0.077734,3.886222839355469e-05,0.0001246929168701172
0.00010585784912109375,0.08794188499450684,0.002017071044921881,0.064187,3.3855438232421875e-05,0.00010776519775390625
0.00012230873107910156,0.10266923904418945,0.00393203428649902,0.064141,2.8371810913085938e-05,8.535385131835938e-05
0.0001354217529296875,0.09485554695129395,0.001199556427001952,0.05992,3.552436828613281e-05,0.0001270771026611328
0.00012230873107910156,0.07321286201477051,0.0026971800842285204,0.077246,3.981590270996094e-05,0.00010991096496582031
0.00010395050048828125,0.07355833053588867,0.0020413211059570335,0.060555,4.315376281738281e-05,0.00012183189392089844
0.0001270771026611328,0.054065704345703125,0.0015344813995361306,0.069607,3.886222839355469e-05,0.00012564659118652344
0.0001494884490966797,0.05863213539123535,0.0012841867980957072,0.064619,3.4332275390625e-05,0.000118255615234375
0.00011992454528808594,0.03982138633728027,0.005498292297363275,0.072456,3.933906555175781e-05,0.00012302398681640625
9.083747863769531e-05,0.04920315742492676,0.005508632751464848,0.065604,4.172325134277344e-05,0.00011897087097167969
0.00010228157043457031,0.048974037170410156,0.001264093002319333,0.072716,4.076957702636719e-05,0.00011730194091796875
9.036064147949219e-05,0.05997800827026367,0.0022012010650634822,0.065117,2.86102294921875e-05,8.225440979003906e-05
9.489059448242188e-05,0.06486845016479492,0.002911375961303711,0.06429,3.743171691894531e-05,0.00010728836059570312
7.390975952148438e-05,0.08683204650878906,0.006265497665405274,0.062395,3.719329833984375e-05,0.00010514259338378906
0.0001232624053955078,0.05045032501220703,0.001522085845947263,0.070662,3.4809112548828125e-05,0.00011110305786132812
0.00010967254638671875,0.07233667373657227,0.0015382477416992155,0.061636,4.267692565917969e-05,0.00013494491577148438
7.033348083496094e-05,0.08359050750732422,0.0017055026245117177,0.07363,2.86102294921875e-05,8.392333984375e-05
7.534027099609375e-05,0.046499013900756836,0.007848783004760745,0.073487,3.266334533691406e-05,8.940696716308594e-05
8.487701416015625e-05,0.08221936225891113,0.0016182889099121134,0.071488,4.124641418457031e-05,0.00012826919555664062
8.869171142578125e-05,0.04189348220825195,0.0035618188323974648,0.073306,5.125999450683594e-05,0.00013136863708496094
0.00010228157043457031,0.04893136024475098,0.0036574506835937437,0.075467,3.24249267578125e-05,9.012222290039062e-05
7.462501525878906e-05,0.07395720481872559,0.0036664862518310526,0.063862,3.147125244140625e-05,0.00010967254638671875
0.00010347366333007812,0.03134775161743164,0.0062801816558837875,0.07549,5.2928924560546875e-05,0.0001785755157470703
8.559226989746094e-05,0.041657447814941406,0.0021888356170654266,0.055204,3.1948089599609375e-05,9.72747802734375e-05
8.225440979003906e-05,0.02785325050354004,0.004791427062988282,0.076001,3.886222839355469e-05,0.00013446807861328125
0.00011992454528808594,0.06902503967285156,0.0031527153015136686,0.061525,4.363059997558594e-05,0.00013756752014160156
7.05718994140625e-05,0.04514956474304199,0.0016484745483398427,0.077002,3.600120544433594e-05,0.00010728836059570312
6.747245788574219e-05,0.05005311965942383,0.00352250012207031,0.067387,2.956390380859375e-05,8.58306884765625e-05
8.869171142578125e-05,0.05782008171081543,0.009578354873657227,0.05996,3.4332275390625e-05,0.00011777877807617188
9.918212890625e-05,0.03448891639709473,0.0031939373321533265,0.063368,3.147125244140625e-05,9.72747802734375e-05
8.058547973632812e-05,0.04387640953063965,0.00279677349853516,0.069157,4.2438507080078125e-05,0.00012183189392089844
0.00010371208190917969,0.0436248779296875,0.010037937225341798,0.077486,3.337860107421875e-05,0.00011157989501953125
0.00011277198791503906,0.044992923736572266,0.005230569122314455,0.071102,4.9591064453125e-05,0.0001678466796875
0.00011706352233886719,0.044713735580444336,0.004114593490600588,0.064441,3.266334533691406e-05,0.00010132789611816406
6.389617919921875e-05,0.056725263595581055,0.0018533784484863342,0.06384,3.647804260253906e-05,0.00011014938354492188
0.00010728836059570312,0.037607669830322266,0.0018275623626708981,0.070743,4.220008850097656e-05,0.00013113021850585938
9.012222290039062e-05,0.05591750144958496,0.0012844905395507783,0.061823,4.3392181396484375e-05,0.00013184547424316406
6.4849853515625e-05,0.04144120216369629,0.001261676727294922,0.077889,2.9802322387695312e-05,8.678436279296875e-05
0.00010728836059570312,0.06726217269897461,0.003101500778198249,0.07297,3.0040740966796875e-05,9.012222290039062e-05
0.00011205673217773438,0.050992488861083984,0.0024050626220703114,0.069481,4.076957702636719e-05,0.00014400482177734375
0.0001251697540283203,0.05101776123046875,0.003145004745483397,0.061079,3.0517578125e-05,9.012222290039062e-05
6.628036499023438e-05,0.06186175346374512,0.005022822860717771,0.060296,4.172325134277344e-05,0.00012946128845214844
9.036064147949219e-05,0.04234886169433594,0.0143929189453125,0.073574,3.314018249511719e-05,9.226799011230469e-05
6.4849853515625e-05,0.06792354583740234,0.0012290491027832084,0.063133,3.8623809814453125e-05,0.00011944770812988281
5.459785461425781e-05,0.0663607120513916,0.005916886199951177,0.066436,4.172325134277344e-05,0.00012159347534179688
6.246566772460938e-05,0.07665753364562988,0.005235183654785161,0.072639,5.4836273193359375e-05,0.00017642974853515625
8.96453857421875e-05,0.06955838203430176,0.0014405239410400367,0.066818,3.337860107421875e-05,9.822845458984375e-05
9.870529174804688e-05,0.04814767837524414,0.006129489852905276,0.071198,3.1948089599609375e-05,0.00011420249938964844
0.00010323524475097656,0.044319868087768555,0.00260795452880859,0.064072,3.0279159545898438e-05,9.393692016601562e-05
9.846687316894531e-05,0.06117367744445801,0.001534938064575192,0.068609,3.0040740966796875e-05,0.00010037422180175781
8.273124694824219e-05,0.06542849540710449,0.001243056869506834,0.0679,4.315376281738281e-05,0.00015020370483398438
8.726119995117188e-05,0.0719754695892334,0.002167114746093754,0.074638,4.0531158447265625e-05,0.00010752677917480469
9.584426879882812e-05,0.06381487846374512,0.009699959045410156,0.079069,3.695487976074219e-05,0.00013971328735351562
8.916854858398438e-05,0.07465100288391113,0.004927923355102545,0.06359,4.2438507080078125e-05,0.00012874603271484375
0.00010538101196289062,0.10838651657104492,0.003814624816894527,0.075368,3.910064697265625e-05,9.369850158691406e-05
6.651878356933594e-05,0.07523465156555176,0.005617641235351564,0.067924,3.790855407714844e-05,0.00011777877807617188
7.82012939453125e-05,0.08583498001098633,0.0010326212158203174,0.068351,3.075599670410156e-05,9.1552734375e-05
6.437301635742188e-05,0.09621620178222656,0.0012839187622070286,0.06235,3.0279159545898438e-05,9.226799011230469e-05
0.000102996826171875,0.05271148681640625,0.0035279789123535132,0.061309,3.0040740966796875e-05,0.00010013580322265625
9.5367431640625e-05,0.06275081634521484,0.008589429641723628,0.090674,3.504753112792969e-05,0.00010538101196289062
6.4849853515625e-05,0.07535791397094727,0.0040866036987304705,0.065565,2.8133392333984375e-05,8.702278137207031e-05
8.511543273925781e-05,0.08850336074829102,0.0028696432647705022,0.063019,2.5272369384765625e-05,7.987022399902344e-05
0.00012230873107910156,0.036850929260253906,0.0032295297393798716,0.132449,2.47955322265625e-05,7.82012939453125e-05
7.224082946777344e-05,0.08080410957336426,0.006311409286499023,0.067621,2.6226043701171875e-05,8.177757263183594e-05
9.369850158691406e-05,0.0830085277557373,0.0015463851470947226,0.122298,3.838539123535156e-05,0.00012540817260742188
9.72747802734375e-05,0.09766530990600586,0.0011132156066894494,0.065057,3.4809112548828125e-05,0.00011992454528808594
7.987022399902344e-05,0.0840308666229248,0.001468090560913085,0.076197,3.647804260253906e-05,0.00010037422180175781
8.344650268554688e-05,0.034416913986206055,0.0012476591339111304,0.079751,6.127357482910156e-05,0.00013303756713867188
0.00010466575622558594,0.03627610206604004,0.0012397643585205093,0.063123,3.504753112792969e-05,0.00010633468627929688
9.179115295410156e-05,0.029525041580200195,0.007011260955810547,0.070007,3.24249267578125e-05,0.00010442733764648438
0.00010609626770019531,0.03912663459777832,0.0013969691772460907,0.090048,3.218650817871094e-05,0.00011444091796875
6.747245788574219e-05,0.05081605911254883,0.005562302474975592,0.077245,3.0040740966796875e-05,9.179115295410156e-05
7.462501525878906e-05,0.06103205680847168,0.0017456327056884768,0.06719,2.7894973754882812e-05,8.845329284667969e-05
7.295608520507812e-05,0.07605123519897461,0.009905549072265624,0.066026,3.2901763916015625e-05,0.00010728836059570312
0.00011086463928222656,0.06202578544616699,0.0013230321502685494,0.07974,4.029273986816406e-05,0.00015306472778320312
9.512901306152344e-05,0.07078838348388672,0.00112441665649414,0.09518,2.956390380859375e-05,9.989738464355469e-05
7.2479248046875e-05,0.07457160949707031,0.0011772918243408148,0.064698,3.361701965332031e-05,0.00010728836059570312
9.274482727050781e-05,0.06967878341674805,0.0030465794525146514,0.059354,3.3855438232421875e-05,0.00011467933654785156
9.083747863769531e-05,0.06092643737792969,0.0035522010192871045,0.077214,2.9325485229492188e-05,8.916854858398438e-05
0.00011301040649414062,0.05670738220214844,0.001668851684570316,0.069851,3.409385681152344e-05,0.0001125335693359375
9.846687316894531e-05,0.11307454109191895,0.005582027969360345,0.074565,3.3855438232421875e-05,0.00010991096496582031
8.630752563476562e-05,0.03664565086364746,0.0017989630584716865,0.069487,2.7894973754882812e-05,8.559226989746094e-05
6.270408630371094e-05,0.04964399337768555,0.0030496854095459006,0.061922,3.600120544433594e-05,0.00011014938354492188
0.000125885009765625,0.062241554260253906,0.0013364004211425806,0.062442,3.6716461181640625e-05,0.00012445449829101562
0.00011014938354492188,0.04007101058959961,0.0016711102600097671,0.064913,3.838539123535156e-05,0.00012063980102539062
8.368492126464844e-05,0.03630709648132324,0.0015053286590576143,0.060921,3.647804260253906e-05,0.00011777877807617188
9.441375732421875e-05,0.03435087203979492,0.0018618639526367178,0.059344,3.838539123535156e-05,0.00012445449829101562
0.00011587142944335938,0.031155824661254883,0.002649538681030267,0.094728,5.1975250244140625e-05,0.0001709461212158203
0.00010919570922851562,0.02787303924560547,0.011116747894287113,0.072335,4.220008850097656e-05,0.00012564659118652344
9.322166442871094e-05,0.039006948471069336,0.0011324543762206984,0.07652,3.457069396972656e-05,0.00010848045349121094
6.961822509765625e-05,0.04820990562438965,0.003550027297973629,0.065501,3.7670135498046875e-05,0.00011587142944335938
8.0108642578125e-05,0.055040597915649414,0.0011607148895263625,0.075174,4.124641418457031e-05,0.00010442733764648438
7.653236389160156e-05,0.06113886833190918,0.0011492390747070286,0.066513,3.0994415283203125e-05,0.00011229515075683594
6.651878356933594e-05,0.05910038948059082,0.009823055236816411,0.065007,2.9802322387695312e-05,9.655952453613281e-05
6.341934204101562e-05,0.07666969299316406,0.005349996002197266,0.064942,3.814697265625e-05,0.00011897087097167969
7.033348083496094e-05,0.07476353645324707,0.0031377199401855516,0.084226,3.0040740966796875e-05,9.322166442871094e-05
9.107589721679688e-05,0.07588768005371094,0.0014307607116699206,0.066581,3.361701965332031e-05,0.00010418891906738281
9.799003601074219e-05,0.06984901428222656,0.006618013336181644,0.070323,3.886222839355469e-05,0.0001239776611328125
9.584426879882812e-05,0.05425262451171875,0.00795762715148926,0.072877,3.218650817871094e-05,0.00011706352233886719
9.894371032714844e-05,0.06588363647460938,0.002229467086791989,0.06532,3.719329833984375e-05,0.00011491775512695312
8.249282836914062e-05,0.10032510757446289,0.006939974792480472,0.065092,3.314018249511719e-05,9.417533874511719e-05
0.00011467933654785156,0.05863785743713379,0.002679390792846681,0.066745,3.933906555175781e-05,0.00011849403381347656
0.00010943412780761719,0.0562741756439209,0.001328518218994143,0.06043,3.552436828613281e-05,0.00010991096496582031
0.00010848045349121094,0.05432868003845215,0.0031435473937988234,0.076298,3.743171691894531e-05,0.00012254714965820312
8.916854858398438e-05,0.03611612319946289,0.004148966705322263,0.063488,3.0279159545898438e-05,8.845329284667969e-05
0.00010228157043457031,0.06158018112182617,0.0014862085876464898,0.069419,3.457069396972656e-05,0.00012803077697753906
0.00010776519775390625,0.05834078788757324,0.004206609008789067,0.067977,3.600120544433594e-05,0.00010609626770019531
9.703636169433594e-05,0.06066179275512695,0.0018131902465820318,0.061424,4.4345855712890625e-05,0.00011563301086425781
9.417533874511719e-05,0.06093955039978027,0.00854906661987305,0.07117,3.4332275390625e-05,0.00011444091796875
7.653236389160156e-05,0.07372164726257324,0.0027097094268798833,0.089878,4.0531158447265625e-05,0.0001285076141357422
9.202957153320312e-05,0.060407161712646484,0.0025595236511230524,0.077953,3.600120544433594e-05,0.00011563301086425781
0.00010275840759277344,0.06713318824768066,0.002392021179199219,0.062125,3.647804260253906e-05,0.00011992454528808594
8.869171142578125e-05,0.07180285453796387,0.004475471725463864,0.070135,3.1948089599609375e-05,9.5367431640625e-05
0.0001251697540283203,0.05319833755493164,0.0015552681884765593,0.060054,3.337860107421875e-05,9.775161743164062e-05
9.250640869140625e-05,0.03709697723388672,0.0012148577117919862,0.070485,3.4332275390625e-05,0.000118255615234375
0.00011682510375976562,0.0607297420501709,0.0018405504608154238,0.06721,3.0040740966796875e-05,9.107589721679688e-05
7.963180541992188e-05,0.05031394958496094,0.005484298919677735,0.069701,3.266334533691406e-05,9.846687316894531e-05
7.605552673339844e-05,0.07239174842834473,0.0011450504455566418,0.069784,3.24249267578125e-05,0.00010585784912109375
7.557868957519531e-05,0.04221844673156738,0.0083235207824707,0.065972,3.457069396972656e-05,0.00010609626770019531
8.869171142578125e-05,0.06632494926452637,0.0017340659027099553,0.080337,3.981590270996094e-05,0.0001201629638671875
8.535385131835938e-05,0.10185098648071289,0.002029348968505859,0.067926,3.147125244140625e-05,9.202957153320312e-05
9.036064147949219e-05,0.06695842742919922,0.00391460542297363,0.095654,2.86102294921875e-05,9.655952453613281e-05
9.679794311523438e-05,0.056627750396728516,0.002424669357299805,0.069979,2.956390380859375e-05,8.678436279296875e-05
7.104873657226562e-05,0.06166720390319824,0.0030198728485107407,0.080208,2.6941299438476562e-05,8.106231689453125e-05
9.083747863769531e-05,0.07905960083007812,0.0022242722778320345,0.071572,4.0531158447265625e-05,9.751319885253906e-05
9.202957153320312e-05,0.06257939338684082,0.004532828445434567,0.060755,3.218650817871094e-05,0.00012111663818359375
8.511543273925781e-05,0.053871870040893555,0.011759239089965817,0.093087,3.2901763916015625e-05,0.00010895729064941406
0.00011324882507324219,0.07099223136901855,0.0015901701660156198,0.080628,3.218650817871094e-05,0.00010538101196289062
4.649162292480469e-05,0.056502342224121094,0.0011897771759033227,0.094608,2.8848648071289062e-05,8.797645568847656e-05
7.510185241699219e-05,0.0825948715209961,0.002677197570800788,0.06513,2.7418136596679688e-05,8.368492126464844e-05
8.678436279296875e-05,0.03911542892456055,0.005112145217895506,0.062516,3.218650817871094e-05,0.00010156631469726562
7.557868957519531e-05,0.04729318618774414,0.0010088154144287098,0.059143,3.337860107421875e-05,0.000110626220703125
5.841255187988281e-05,0.047063589096069336,0.0035202219543457036,0.062444,2.8371810913085938e-05,8.96453857421875e-05
7.033348083496094e-05,0.04519796371459961,0.0027630345306396548,0.066504,4.744529724121094e-05,0.00010776519775390625
0.00011110305786132812,0.05798029899597168,0.0011812422790527383,0.062621,3.910064697265625e-05,0.00012087821960449219
7.271766662597656e-05,0.05401015281677246,0.013543268997192381,0.081318,3.62396240234375e-05,0.00012063980102539062
8.106231689453125e-05,0.040030717849731445,0.010979035583496097,0.061484,2.956390380859375e-05,9.202957153320312e-05
0.00011277198791503906,0.07323169708251953,0.0012997163391113287,0.06064,3.170967102050781e-05,9.703636169433594e-05
9.012222290039062e-05,0.050838470458984375,0.0010509289550781203,0.07337,3.0040740966796875e-05,9.036064147949219e-05
0.00011944770812988281,0.04697155952453613,0.0036020416870117256,0.067461,3.695487976074219e-05,0.00010347366333007812
0.00010728836059570312,0.04037022590637207,0.0031365818634033205,0.059336,6.437301635742188e-05,0.00022125244140625
8.845329284667969e-05,0.0462186336517334,0.005592053527832028,0.076505,3.910064697265625e-05,0.00012183189392089844
7.2479248046875e-05,0.055622100830078125,0.007830457015991207,0.065154,4.172325134277344e-05,0.00012087821960449219
0.00012350082397460938,0.060224056243896484,0.008877233444213872,0.072264,3.647804260253906e-05,0.00011348724365234375
7.43865966796875e-05,0.07491397857666016,0.002100252243041986,0.077229,4.100799560546875e-05,0.0001266002655029297
0.00011110305786132812,0.0626981258392334,0.0015651641387939424,0.064848,3.314018249511719e-05,9.870529174804688e-05
0.00010085105895996094,0.07856249809265137,0.003146537612915043,0.069476,3.409385681152344e-05,0.00010395050048828125
5.8650970458984375e-05,0.04780006408691406,0.0013523699645996076,0.061912,4.0531158447265625e-05,0.00011348724365234375
0.00012254714965820312,0.03716254234313965,0.00145180522155762,0.063538,3.9577484130859375e-05,0.00012040138244628906
8.511543273925781e-05,0.07526087760925293,0.0014663432464599585,0.061989,3.504753112792969e-05,0.00010585784912109375
9.226799011230469e-05,0.04780220985412598,0.005499784423828119,0.065198,4.0531158447265625e-05,0.00013566017150878906
9.417533874511719e-05,0.0562891960144043,0.002366860809326174,0.07081,3.910064697265625e-05,0.00011801719665527344
9.870529174804688e-05,0.03604245185852051,0.0030554960174560553,0.080983,3.981590270996094e-05,0.00011801719665527344
6.556510925292969e-05,0.054906368255615234,0.0019597805786132766,0.07337,3.5762786865234375e-05,0.00011396408081054688
0.00010561943054199219,0.0635685920715332,0.001116172485351563,0.061195,3.3855438232421875e-05,9.131431579589844e-05
8.320808410644531e-05,0.05215287208557129,0.001568045501708984,0.06862,2.9325485229492188e-05,8.368492126464844e-05
0.00012230873107910156,0.06307554244995117,0.0028466362762451236,0.06402,3.981590270996094e-05,0.0001125335693359375
0.00010991096496582031,0.046730756759643555,0.002669224014282226,0.06751,4.00543212890625e-05,0.00011324882507324219
0.00011086463928222656,0.07561755180358887,0.009938047668457031,0.059128,3.4332275390625e-05,0.00012421607971191406
0.00010037422180175781,0.060530662536621094,0.00271607760620117,0.068233,3.743171691894531e-05,0.00011205673217773438
0.00010204315185546875,0.03956723213195801,0.016840117874145508,0.088935,3.147125244140625e-05,8.96453857421875e-05
7.939338684082031e-05,0.060932159423828125,0.003588103546142578,0.061411,3.170967102050781e-05,9.179115295410156e-05
0.00013136863708496094,0.050780296325683594,0.009972917984008789,0.079152,3.504753112792969e-05,0.00011396408081054688
0.00011324882507324219,0.0581660270690918,0.0029793094177246113,0.061048,2.7179718017578125e-05,8.082389831542969e-05
8.988380432128906e-05,0.09707498550415039,0.014157547363281245,0.069041,3.147125244140625e-05,9.059906005859375e-05
5.221366882324219e-05,0.06547665596008301,0.005962549789428714,0.067617,2.9087066650390625e-05,9.179115295410156e-05
6.29425048828125e-05,0.08025097846984863,0.003464929870605468,0.083246,3.814697265625e-05,0.00012540817260742188
9.5367431640625e-05,0.04186534881591797,0.003774570602416996,0.070031,3.170967102050781e-05,0.00011515617370605469
0.0001049041748046875,0.0842275619506836,0.0014201620025634798,0.093608,3.24249267578125e-05,9.72747802734375e-05
8.249282836914062e-05,0.05880475044250488,0.0029199315032958986,0.062479,3.409385681152344e-05,0.0001087188720703125
0.00012087821960449219,0.053771257400512695,0.010478854415893551,0.091977,3.457069396972656e-05,0.00011134147644042969
7.271766662597656e-05,0.07405781745910645,0.0015248736877441355,0.079948,3.8623809814453125e-05,0.00012612342834472656
9.72747802734375e-05,0.06936526298522949,0.00846234629821778,0.069918,3.0994415283203125e-05,8.96453857421875e-05
7.152557373046875e-05,0.09719371795654297,0.0011754507293701144,0.080126,2.9325485229492188e-05,9.489059448242188e-05
8.916854858398438e-05,0.05145406723022461,0.0016472143859863342,0.074178,2.8371810913085938e-05,9.393692016601562e-05
0.00011730194091796875,0.049102067947387695,0.007333466140747064,0.067308,3.886222839355469e-05,0.0001201629638671875
0.00010251998901367188,0.07527923583984375,0.0010816449584960947,0.067231,3.147125244140625e-05,8.940696716308594e-05
8.702278137207031e-05,0.050739288330078125,0.001737939804077146,0.088632,4.0531158447265625e-05,0.00015997886657714844
0.00010704994201660156,0.05567741394042969,0.011588709609985356,0.074082,4.124641418457031e-05,0.000125885009765625
8.916854858398438e-05,0.10098028182983398,0.008700146499633785,0.073009,4.3392181396484375e-05,0.00013518333435058594
0.00011420249938964844,0.055399179458618164,0.008842549850463871,0.072848,3.2901763916015625e-05,9.72747802734375e-05
8.392333984375e-05,0.06667613983154297,0.0022821349945068292,0.073941,4.38690185546875e-05,0.00010132789611816406
6.723403930664062e-05,0.05391240119934082,0.0013537982025146472,0.068371,3.2901763916015625e-05,0.00010323524475097656
9.870529174804688e-05,0.08232998847961426,0.005008794830322266,0.065802,4.482269287109375e-05,0.00016045570373535156
6.0558319091796875e-05,0.05198168754577637,0.0034515717926025397,0.064456,3.8623809814453125e-05,0.0001239776611328125
0.00012421607971191406,0.05544853210449219,0.023289473876953126,0.05989,2.7894973754882812e-05,8.440017700195312e-05
7.104873657226562e-05,0.05918622016906738,0.0027106508941650356,0.061428,3.337860107421875e-05,0.00010418891906738281
8.368492126464844e-05,0.0457301139831543,0.018278934097290034,0.071525,3.504753112792969e-05,0.000118255615234375
6.699562072753906e-05,0.06222271919250488,0.0020377669219970723,0.059237,3.719329833984375e-05,0.00010657310485839844
9.274482727050781e-05,0.06231236457824707,0.002253556732177739,0.068171,4.9114227294921875e-05,0.00017070770263671875
9.274482727050781e-05,0.03814578056335449,0.0014644742279052714,0.061947,4.315376281738281e-05,0.00015211105346679688
6.961822509765625e-05,0.030118703842163086,0.0024817776947021475,0.060697,3.647804260253906e-05,0.00012087821960449219
0.0001049041748046875,0.019421100616455078,0.0031161378326415995,0.083081,3.695487976074219e-05,0.00011205673217773438
6.508827209472656e-05,0.04743242263793945,0.002929508392333982,0.065458,3.409385681152344e-05,0.00010704994201660156
5.6743621826171875e-05,0.0636298656463623,0.001321994766235346,0.072691,3.886222839355469e-05,0.0001201629638671875
5.91278076171875e-05,0.07071352005004883,0.009384733718872072,0.061381,2.8371810913085938e-05,0.00010275840759277344
0.00011467933654785156,0.06411576271057129,0.002981200897216797,0.061563,3.4809112548828125e-05,0.00010752677917480469
8.511543273925781e-05,0.06864547729492188,0.0012385695953369136,0.071548,3.933906555175781e-05,0.00011920928955078125
0.00011610984802246094,0.05863785743713379,0.009511322082519535,0.073486,3.266334533691406e-05,9.846687316894531e-05
9.512901306152344e-05,0.05262255668640137,0.0029875889739990266,0.059104,2.86102294921875e-05,8.273124694824219e-05
7.200241088867188e-05,0.05781245231628418,0.0016212397766113273,0.057755,3.647804260253906e-05,0.00011420249938964844
0.0001239776611328125,0.04765605926513672,0.0018139364013671846,0.062149,3.743171691894531e-05,0.00012063980102539062
0.0001125335693359375,0.046038150787353516,0.0013783099517822306,0.067214,3.933906555175781e-05,0.00010037422180175781
9.942054748535156e-05,0.03876829147338867,0.0013179434051513728,0.067601,3.62396240234375e-05,0.00010633468627929688
7.677078247070312e-05,0.0506441593170166,0.0021974911499023503,0.063895,3.0279159545898438e-05,9.799003601074219e-05
7.2479248046875e-05,0.04777407646179199,0.0012206863861083939,0.068527,3.075599670410156e-05,9.1552734375e-05
0.00011134147644042969,0.04441022872924805,0.003122547714233398,0.060308,3.337860107421875e-05,9.965896606445312e-05
9.655952453613281e-05,0.05723690986633301,0.001354633132934574,0.077483,3.147125244140625e-05,8.869171142578125e-05
9.679794311523438e-05,0.020011186599731445,0.004830818771362308,0.079551,3.933906555175781e-05,0.00013780593872070312
9.083747863769531e-05,0.031954050064086914,0.006690463928222659,0.066896,3.1948089599609375e-05,9.417533874511719e-05
9.560585021972656e-05,0.04518413543701172,0.004650437591552731,0.076852,4.172325134277344e-05,0.00011658668518066406
9.584426879882812e-05,0.06999468803405762,0.0012932150421142569,0.064069,3.6716461181640625e-05,0.00012302398681640625
9.560585021972656e-05,0.06428813934326172,0.001592992568969727,0.061674,2.86102294921875e-05,9.179115295410156e-05
8.535385131835938e-05,0.06235671043395996,0.015100202316284186,0.070056,3.504753112792969e-05,8.654594421386719e-05
8.96453857421875e-05,0.07746744155883789,0.0029737381286621123,0.063968,3.123283386230469e-05,9.894371032714844e-05
6.818771362304688e-05,0.07856035232543945,0.002837776702880865,0.065256,3.600120544433594e-05,9.894371032714844e-05
0.00010442733764648438,0.07678604125976562,0.001849438323974606,0.06761,5.412101745605469e-05,0.0001995563507080078
8.559226989746094e-05,0.06488728523254395,0.007270016265869136,0.068374,4.1961669921875e-05,0.0001316070556640625
0.00012373924255371094,0.0726771354675293,0.0033684254455566415,0.07342,3.743171691894531e-05,0.00010538101196289062
0.0001163482666015625,0.06411218643188477,0.00692649687194824,0.065666,3.218650817871094e-05,9.036064147949219e-05
8.273124694824219e-05,0.0675203800201416,0.004321657241821292,0.059611,3.218650817871094e-05,8.988380432128906e-05
0.0001475811004638672,0.07583451271057129,0.012442165481567381,0.060538,4.982948303222656e-05,0.0001239776611328125
8.797645568847656e-05,0.06143665313720703,0.006422560958862303,0.08272,4.172325134277344e-05,0.0001251697540283203
9.72747802734375e-05,0.06771969795227051,0.022039014450073238,0.081834,3.0279159545898438e-05,8.7738037109375e-05
8.821487426757812e-05,0.06750035285949707,0.005016700286865239,0.064355,3.147125244140625e-05,9.465217590332031e-05
0.00010752677917480469,0.0799858570098877,0.0018386272430419986,0.067725,3.504753112792969e-05,0.00010895729064941406
0.00010442733764648438,0.0874934196472168,0.006223734878540041,0.062401,3.790855407714844e-05,0.000125885009765625
8.440017700195312e-05,0.07099151611328125,0.00505156809997559,0.064328,3.266334533691406e-05,0.00010013580322265625
9.369850158691406e-05,0.05549764633178711,0.0012286924896240253,0.067119,3.337860107421875e-05,0.00010323524475097656
7.724761962890625e-05,0.06151008605957031,0.004598563064575192,0.059686,4.5299530029296875e-05,0.00013375282287597656
8.559226989746094e-05,0.07331299781799316,0.001693378128051759,0.064386,3.361701965332031e-05,0.00010013580322265625
9.131431579589844e-05,0.04930591583251953,0.0019393710479736342,0.060764,3.361701965332031e-05,0.00010752677917480469
9.298324584960938e-05,0.0440366268157959,0.0012392193298339862,0.059702,3.790855407714844e-05,0.00011682510375976562
0.00012135505676269531,0.034377336502075195,0.0027748796081542987,0.06859,4.00543212890625e-05,0.00011897087097167969
8.726119995117188e-05,0.06051802635192871,0.00777264443969726,0.077534,4.267692565917969e-05,0.00012922286987304688
0.00012612342834472656,0.10635876655578613,0.014077730484008788,0.064305,4.363059997558594e-05,0.00012111663818359375
9.34600830078125e-05,0.07127952575683594,0.0031844691925048824,0.070757,4.00543212890625e-05,0.0001232624053955078
8.678436279296875e-05,0.06244087219238281,0.004598708465576168,0.073522,4.00543212890625e-05,0.00011968612670898438
9.083747863769531e-05,0.08119535446166992,0.005706773635864255,0.057153,3.647804260253906e-05,0.00012111663818359375
0.00010704994201660156,0.05102276802062988,0.0012780706787109408,0.063135,3.0517578125e-05,9.870529174804688e-05
8.988380432128906e-05,0.04595160484313965,0.0013581269836425713,0.06889,3.7670135498046875e-05,0.0001227855682373047
9.560585021972656e-05,0.06532025337219238,0.006420076187133791,0.075167,4.076957702636719e-05,0.00013685226440429688
8.511543273925781e-05,0.04763197898864746,0.0030830031890869136,0.065248,3.3855438232421875e-05,0.00012373924255371094
8.726119995117188e-05,0.05179643630981445,0.0036613690185546832,0.066695,3.6716461181640625e-05,0.00011396408081054688
0.00013709068298339844,0.043355703353881836,0.002579487808227539,0.060842,4.363059997558594e-05,0.00013184547424316406
8.916854858398438e-05,0.030151844024658203,0.0014385393371582067,0.069851,4.029273986816406e-05,0.00012540817260742188
6.818771362304688e-05,0.05628705024719238,0.0032483788452148457,0.060479,4.57763671875e-05,0.0001468658447265625
7.724761962890625e-05,0.0427556037902832,0.0013838265686035162,0.084022,3.719329833984375e-05,0.00010752677917480469
8.58306884765625e-05,0.050316810607910156,0.0031773338165283216,0.064941,3.075599670410156e-05,9.107589721679688e-05
0.00011038780212402344,0.024107694625854492,0.0013620735168457035,0.0574,3.123283386230469e-05,0.00010156631469726562
8.487701416015625e-05,0.020235300064086914,0.0027999971923828096,0.061594,3.9577484130859375e-05,0.00012135505676269531
8.058547973632812e-05,0.026741743087768555,0.0017882919006347725,0.062507,3.123283386230469e-05,0.00011372566223144531
7.081031799316406e-05,0.027710914611816406,0.0024106018066406276,0.0658,3.409385681152344e-05,0.00010848045349121094
5.817413330078125e-05,0.051672935485839844,0.001648834014892575,0.057674,3.123283386230469e-05,0.00010180473327636719
5.602836608886719e-05,0.04206967353820801,0.005950664016723631,0.067678,2.8133392333984375e-05,8.630752563476562e-05
7.82012939453125e-05,0.05619239807128906,0.0013391004180908217,0.06594,3.8623809814453125e-05,0.0001266002655029297
9.608268737792969e-05,0.04344058036804199,0.0061044717102050755,0.062572,3.886222839355469e-05,0.00011658668518066406
0.00010848045349121094,0.054450035095214844,0.0033557851715087864,0.061233,2.8133392333984375e-05,9.202957153320312e-05
8.463859558105469e-05,0.0436861515045166,0.0023699997863769473,0.070804,4.076957702636719e-05,0.00012826919555664062
0.00010609626770019531,0.08015871047973633,0.0035771117401123056,0.06048,4.601478576660156e-05,0.00011491775512695312
6.389617919921875e-05,0.0665900707244873,0.012212207550048829,0.061431,3.3855438232421875e-05,0.00010180473327636719
9.799003601074219e-05,0.06226706504821777,0.006407907638549801,0.07509,3.886222839355469e-05,0.00010395050048828125
5.817413330078125e-05,0.07201170921325684,0.003003349029541018,0.059438,3.4332275390625e-05,0.00011086463928222656
7.224082946777344e-05,0.06952691078186035,0.0012164735717773434,0.072658,3.814697265625e-05,9.989738464355469e-05
6.961822509765625e-05,0.08101773262023926,0.0018811402282714884,0.062829,2.6941299438476562e-05,8.20159912109375e-05
8.368492126464844e-05,0.09919500350952148,0.0012798719177246065,0.063724,2.956390380859375e-05,9.34600830078125e-05
0.00011181831359863281,0.05482125282287598,0.0022465137634277363,0.061159,3.3855438232421875e-05,0.00011897087097167969
0.00011181831359863281,0.06276226043701172,0.0015746593170165996,0.072507,4.267692565917969e-05,0.00014162063598632812
6.937980651855469e-05,0.043846845626831055,0.00409770141601562,0.06689,4.553794860839844e-05,0.00012183189392089844
0.00011229515075683594,0.058539628982543945,0.001191466430664062,0.061196,3.528594970703125e-05,0.00010156631469726562
0.00012063980102539062,0.04839277267456055,0.0028311778564453077,0.070123,3.910064697265625e-05,0.000118255615234375
8.225440979003906e-05,0.04758429527282715,0.0012984893646240253,0.058016,3.2901763916015625e-05,0.00011014938354492188
9.202957153320312e-05,0.055609703063964844,0.004371567626953121,0.068554,2.956390380859375e-05,8.535385131835938e-05
8.273124694824219e-05,0.057672739028930664,0.0039248010101318315,0.095156,3.838539123535156e-05,0.0001480579376220703
6.67572021484375e-05,0.08301234245300293,0.0011031007080078148,0.069547,3.266334533691406e-05,9.298324584960938e-05
8.797645568847656e-05,0.05707836151123047,0.006546016677856439,0.088691,4.076957702636719e-05,0.00012230873107910156
6.699562072753906e-05,0.08843874931335449,0.0037756485290527386,0.078093,5.221366882324219e-05,0.00016832351684570312
0.00010800361633300781,0.06677913665771484,0.003113636672973638,0.077412,3.218650817871094e-05,9.489059448242188e-05
7.772445678710938e-05,0.07088708877563477,0.0023837014617919955,0.070781,4.291534423828125e-05,0.00012087821960449219
8.440017700195312e-05,0.038051605224609375,0.0028441246948242155,0.067929,3.600120544433594e-05,0.00011682510375976562
0.00010919570922851562,0.046573638916015625,0.002515088760375976,0.062438,4.315376281738281e-05,0.00012683868408203125
0.00010371208190917969,0.034662485122680664,0.002098493576049798,0.07,3.24249267578125e-05,0.00010561943054199219
6.222724914550781e-05,0.05234932899475098,0.0030018053283691407,0.056651,3.8623809814453125e-05,0.00012564659118652344
8.559226989746094e-05,0.04834890365600586,0.008652951828002936,0.070209,5.0067901611328125e-05,0.0001621246337890625
0.00010442733764648438,0.0557551383972168,0.0025192134704589836,0.061016,4.029273986816406e-05,0.0001347064971923828
0.00010943412780761719,0.056076765060424805,0.006278921737670903,0.07386,4.267692565917969e-05,0.00013017654418945312
0.00012063980102539062,0.06117558479309082,0.001254616394042965,0.067985,4.4345855712890625e-05,0.00015234947204589844
0.00010991096496582031,0.057652950286865234,0.0013124095153808635,0.06788,4.0531158447265625e-05,0.00012445449829101562
9.465217590332031e-05,0.046202898025512695,0.0018405480041503858,0.064961,5.555152893066406e-05,0.00017499923706054688
0.00011277198791503906,0.041893720626831055,0.004800601348876957,0.07289,3.695487976074219e-05,0.00011801719665527344
0.00011110305786132812,0.0375821590423584,0.009693498962402347,0.063357,4.363059997558594e-05,0.00013327598571777344
0.0001323223114013672,0.06281781196594238,0.0010672247161865253,0.060826,3.123283386230469e-05,9.012222290039062e-05
0.00010776519775390625,0.04010128974914551,0.002201852859497068,0.057486,3.409385681152344e-05,0.00011205673217773438
0.000110626220703125,0.05510544776916504,0.002487506881713869,0.056559,2.7894973754882812e-05,9.5367431640625e-05
0.00012254714965820312,0.027182817459106445,0.004064071182250981,0.068671,3.981590270996094e-05,0.00013065338134765625
8.606910705566406e-05,0.02641892433166504,0.0037834565734863324,0.084615,5.507469177246094e-05,0.0001735687255859375
9.322166442871094e-05,0.043979644775390625,0.0018743780212402278,0.100792,6.794929504394531e-05,0.00021791458129882812
8.58306884765625e-05,0.035311222076416016,0.013993486953735354,0.076499,4.2438507080078125e-05,0.0001304149627685547
6.818771362304688e-05,0.025774478912353516,0.016331996093749995,0.073939,3.9577484130859375e-05,0.00012111663818359375
9.107589721679688e-05,0.039914846420288086,0.001886240463256833,0.090145,5.793571472167969e-05,0.00019240379333496094
0.0001361370086669922,0.050525665283203125,0.014838148300170897,0.063958,3.361701965332031e-05,0.00010085105895996094
6.556510925292969e-05,0.05721688270568848,0.007759098022460942,0.065382,3.218650817871094e-05,9.226799011230469e-05
8.893013000488281e-05,0.05416083335876465,0.009151932266235355,0.071697,2.956390380859375e-05,8.344650268554688e-05
6.866455078125e-05,0.06603169441223145,0.0019189325561523446,0.082301,4.3392181396484375e-05,0.0001289844512939453
5.698204040527344e-05,0.07486701011657715,0.001666218154907223,0.071107,3.147125244140625e-05,9.059906005859375e-05
8.440017700195312e-05,0.06514787673950195,0.007190313323974615,0.075941,3.4809112548828125e-05,0.0001289844512939453
7.295608520507812e-05,0.058969974517822266,0.008697100357055662,0.081721,3.170967102050781e-05,9.989738464355469e-05
6.937980651855469e-05,0.08109521865844727,0.004394229797363286,0.064771,3.62396240234375e-05,0.00010561943054199219
0.00010895729064941406,0.08014106750488281,0.005211635925292973,0.097048,3.886222839355469e-05,0.00012350082397460938
5.841255187988281e-05,0.08350491523742676,0.0029203391876220647,0.091466,5.030632019042969e-05,0.000152587890625
0.00011610984802246094,0.04358315467834473,0.0015716786651611275,0.065572,3.3855438232421875e-05,0.0001227855682373047
0.00012636184692382812,0.043154239654541016,0.0031146402587890615,0.081276,3.0040740966796875e-05,9.34600830078125e-05
0.00011134147644042969,0.03790020942687988,0.0015903343811035225,0.098586,2.7179718017578125e-05,8.749961853027344e-05
8.678436279296875e-05,0.057233572006225586,0.007131823852539063,0.068897,4.076957702636719e-05,0.0001323223114013672
8.988380432128906e-05,0.05993914604187012,0.008212461029052737,0.078539,3.218650817871094e-05,0.0001010894775390625
0.00012159347534179688,0.0650789737701416,0.0028685640563964887,0.072126,4.172325134277344e-05,0.00012993812561035156
0.000110626220703125,0.055629730224609375,0.010473987762451176,0.089833,3.552436828613281e-05,9.5367431640625e-05
7.796287536621094e-05,0.07797718048095703,0.0013264114532470644,0.071484,3.910064697265625e-05,0.00011205673217773438
8.392333984375e-05,0.045516014099121094,0.0012984692535400327,0.080754,3.910064697265625e-05,0.00011110305786132812
9.202957153320312e-05,0.05042290687561035,0.0013413713073730515,0.09974,4.1484832763671875e-05,0.0001347064971923828
9.822845458984375e-05,0.06013679504394531,0.02221923237609863,0.096667,3.8623809814453125e-05,0.00011777877807617188
8.916854858398438e-05,0.08187675476074219,0.0017800746459960964,0.074223,4.673004150390625e-05,0.0001380443572998047
7.700920104980469e-05,0.0805826187133789,0.002597070022583012,0.103529,3.6716461181640625e-05,9.965896606445312e-05
8.392333984375e-05,0.10063457489013672,0.0017933242797851523,0.076325,2.86102294921875e-05,8.440017700195312e-05
8.487701416015625e-05,0.12055182456970215,0.0011455356140136763,0.075373,3.170967102050781e-05,9.250640869140625e-05
0.00011324882507324219,0.11391377449035645,0.0019683610534668022,0.080215,3.504753112792969e-05,0.00011515617370605469
7.939338684082031e-05,0.09537029266357422,0.015290655776977538,0.088353,3.4332275390625e-05,0.00010824203491210938
9.036064147949219e-05,0.12356758117675781,0.002789137130737307,0.076069,2.7894973754882812e-05,8.487701416015625e-05
7.462501525878906e-05,0.053070068359375,0.0027904838867187504,0.066843,2.8848648071289062e-05,9.799003601074219e-05
0.00012040138244628906,0.11178302764892578,0.0012598888092041072,0.085807,3.0279159545898438e-05,9.369850158691406e-05
0.00010228157043457031,0.07691597938537598,0.010908273284912104,0.079532,3.7670135498046875e-05,0.00012111663818359375
0.00012755393981933594,0.07291507720947266,0.0030768642883300806,0.063677,3.719329833984375e-05,0.00011301040649414062
0.00011038780212402344,0.07009553909301758,0.008070812942504876,0.075148,3.0994415283203125e-05,9.584426879882812e-05
9.655952453613281e-05,0.09232664108276367,0.01121951541137696,0.068058,2.956390380859375e-05,8.821487426757812e-05
9.822845458984375e-05,0.046845436096191406,0.001413828323364258,0.063277,3.0994415283203125e-05,9.274482727050781e-05
8.893013000488281e-05,0.04159235954284668,0.006082264465332034,0.060756,5.340576171875e-05,0.000186920166015625
8.678436279296875e-05,0.03950834274291992,0.00271694750976563,0.068698,4.172325134277344e-05,0.0001232624053955078
6.723403930664062e-05,0.04392838478088379,0.0023497523345947235,0.073521,3.552436828613281e-05,0.00010251998901367188
5.412101745605469e-05,0.05442380905151367,0.0025124953002929745,0.068253,4.267692565917969e-05,0.0001270771026611328
9.965896606445312e-05,0.06499123573303223,0.0011608421630859428,0.070668,4.076957702636719e-05,0.00012302398681640625
8.344650268554688e-05,0.0713198184967041,0.0024929869232177687,0.068319,4.458427429199219e-05,0.0001494884490966797
9.584426879882812e-05,0.04530954360961914,0.004162051803588862,0.063643,3.504753112792969e-05,0.00011372566223144531
0.00011205673217773438,0.050327301025390625,0.010893725662231443,0.067345,3.147125244140625e-05,7.724761962890625e-05
9.632110595703125e-05,0.03993344306945801,0.0012173793792724652,0.0827,3.266334533691406e-05,0.00011324882507324219
0.00010418891906738281,0.031003952026367188,0.002227049972534173,0.072248,3.0040740966796875e-05,8.487701416015625e-05
9.083747863769531e-05,0.037429094314575195,0.0015604952545165973,0.082653,3.7670135498046875e-05,0.000118255615234375
0.00011110305786132812,0.04604530334472656,0.0013419102935791072,0.081422,4.076957702636719e-05,0.00012564659118652344
0.00012493133544921875,0.0401461124420166,0.002821057250976561,0.058422,3.24249267578125e-05,0.000110626220703125
9.560585021972656e-05,0.02632594108581543,0.0026112376251220676,0.079446,2.9325485229492188e-05,8.130073547363281e-05
8.559226989746094e-05,0.04601168632507324,0.008627904220581059,0.071779,4.7206878662109375e-05,0.0001232624053955078
8.988380432128906e-05,0.052710771560668945,0.0028871849975585923,0.065929,4.6253204345703125e-05,0.0001385211944580078
8.320808410644531e-05,0.05344653129577637,0.00835110243225097,0.076591,3.0994415283203125e-05,8.869171142578125e-05
7.200241088867188e-05,0.0541839599609375,0.0011992129669189389,0.085264,3.123283386230469e-05,9.799003601074219e-05
9.512901306152344e-05,0.016961097717285156,0.0017903425750732394,0.066194,4.100799560546875e-05,0.00011587142944335938
7.462501525878906e-05,0.0328218936920166,0.0012333319244384744,0.065444,3.457069396972656e-05,0.00011444091796875
9.036064147949219e-05,0.03417348861694336,0.0018333406677246145,0.074401,3.552436828613281e-05,0.00010228157043457031
8.487701416015625e-05,0.04313158988952637,0.0052260805053711,0.068183,3.5762786865234375e-05,0.00011467933654785156
8.559226989746094e-05,0.05195116996765137,0.00786026182556153,0.094896,3.600120544433594e-05,0.00012159347534179688
8.130073547363281e-05,0.019201040267944336,0.001861840377807622,0.063189,3.886222839355469e-05,0.0001220703125
0.00011563301086425781,0.05863523483276367,0.002109247253417962,0.089927,2.956390380859375e-05,9.72747802734375e-05
9.751319885253906e-05,0.02975296974182129,0.0035766624603271457,0.058534,3.457069396972656e-05,0.00010919570922851562
0.00010704994201660156,0.04997611045837402,0.0024021921234130827,0.071967,4.673004150390625e-05,0.0001819133758544922
9.179115295410156e-05,0.02916693687438965,0.002408840393066408,0.084201,4.1484832763671875e-05,0.00011515617370605469
9.608268737792969e-05,0.06468915939331055,0.012259237655639646,0.066041,3.0040740966796875e-05,9.72747802734375e-05
5.984306335449219e-05,0.08423161506652832,0.002448626296997068,0.058582,3.981590270996094e-05,8.320808410644531e-05
0.00010538101196289062,0.07424569129943848,0.001414078979492181,0.072345,3.0040740966796875e-05,0.00010132789611816406
0.00011086463928222656,0.07820582389831543,0.001526060577392574,0.087704,2.9087066650390625e-05,0.00010228157043457031
0.00010538101196289062,0.06525111198425293,0.005098998565673828,0.062105,3.0517578125e-05,9.560585021972656e-05
9.632110595703125e-05,0.06934976577758789,0.0018499316558837908,0.060389,2.9087066650390625e-05,9.34600830078125e-05
0.000118255615234375,0.0802760124206543,0.01337285569763183,0.087539,2.7894973754882812e-05,8.559226989746094e-05
7.843971252441406e-05,0.04758763313293457,0.011533507293701173,0.082731,2.5510787963867188e-05,7.82012939453125e-05
0.00011301040649414062,0.043312788009643555,0.0129721443939209,0.07797,3.314018249511719e-05,0.00011372566223144531
8.726119995117188e-05,0.02946758270263672,0.005573766128540034,0.090883,4.57763671875e-05,0.0001537799835205078
9.512901306152344e-05,0.1068413257598877,0.0023814693908691398,0.070577,4.172325134277344e-05,0.00012564659118652344
8.0108642578125e-05,0.05607008934020996,0.003371973052978511,0.064059,6.699562072753906e-05,0.00021457672119140625
0.00013518333435058594,0.07971715927124023,0.012947156570434576,0.078952,3.218650817871094e-05,9.703636169433594e-05
6.580352783203125e-05,0.04791855812072754,0.002757638839721674,0.092271,2.6702880859375e-05,8.273124694824219e-05
7.724761962890625e-05,0.02375054359436035,0.0017050794830322236,0.064751,3.0040740966796875e-05,0.00010156631469726562
9.584426879882812e-05,0.053328514099121094,0.0015028844604492164,0.081874,2.86102294921875e-05,9.1552734375e-05
0.00010538101196289062,0.03426361083984375,0.002200132339477537,0.072757,2.8371810913085938e-05,9.012222290039062e-05
0.00011348724365234375,0.03014397621154785,0.00501603608703613,0.060144,3.123283386230469e-05,9.989738464355469e-05
0.00010657310485839844,0.034775733947753906,0.0018732315063476543,0.060025,2.6941299438476562e-05,9.322166442871094e-05
7.343292236328125e-05,0.06377911567687988,0.0030939436340332027,0.061085,3.4332275390625e-05,0.00011658668518066406
8.058547973632812e-05,0.04227948188781738,0.0036517543640136735,0.064566,3.409385681152344e-05,9.632110595703125e-05
0.00011134147644042969,0.05863213539123535,0.00541613270568847,0.071332,3.743171691894531e-05,0.00011324882507324219
7.224082946777344e-05,0.05339789390563965,0.007846493286132808,0.076506,4.9114227294921875e-05,0.0001690387725830078
8.0108642578125e-05,0.062348127365112305,0.0021756846008300773,0.060794,3.0279159545898438e-05,9.202957153320312e-05
8.869171142578125e-05,0.060430288314819336,0.005977872055053707,0.081182,2.9087066650390625e-05,8.797645568847656e-05
0.00010061264038085938,0.04486703872680664,0.0036343403167724622,0.061118,4.029273986816406e-05,0.00012993812561035156
8.225440979003906e-05,0.05020308494567871,0.006905407485961912,0.06994,3.647804260253906e-05,0.0001049041748046875
8.20159912109375e-05,0.05629420280456543,0.018519390991210943,0.081172,3.337860107421875e-05,0.00010943412780761719
0.00014543533325195312,0.045342445373535156,0.0068474586334228565,0.070141,4.5299530029296875e-05,0.00016260147094726562
0.00010037422180175781,0.05478954315185547,0.0025103968353271527,0.073028,3.814697265625e-05,0.00011563301086425781
8.845329284667969e-05,0.04474520683288574,0.003924353485107418,0.072495,4.029273986816406e-05,0.00012421607971191406
9.72747802734375e-05,0.05889439582824707,0.0027474053344726523,0.065529,4.100799560546875e-05,0.00011897087097167969
8.130073547363281e-05,0.040717363357543945,0.0012296366882324217,0.069605,3.552436828613281e-05,0.00011014938354492188
8.7738037109375e-05,0.0544285774230957,0.002064542449951176,0.076636,3.8623809814453125e-05,0.00011944770812988281
6.508827209472656e-05,0.03574228286743164,0.0022482937927246066,0.063488,4.0531158447265625e-05,0.00011706352233886719
0.0003886222839355469,0.05047798156738281,0.002244055038452153,0.073569,4.3392181396484375e-05,0.00012254714965820312
7.319450378417969e-05,0.0719914436340332,0.018552440017700192,0.084581,3.933906555175781e-05,0.0001227855682373047
0.00012731552124023438,0.04674816131591797,0.0013378454742431628,0.061294,2.5033950805664062e-05,8.106231689453125e-05
7.653236389160156e-05,0.08082365989685059,0.00224953884887695,0.082277,2.5272369384765625e-05,7.557868957519531e-05
8.416175842285156e-05,0.06180858612060547,0.001211831665039062,0.0974,2.9325485229492188e-05,8.511543273925781e-05
0.00011706352233886719,0.06257891654968262,0.0011782105407714821,0.094904,4.9591064453125e-05,0.0001609325408935547
0.00010132789611816406,0.027133464813232422,0.0012578098754882847,0.061102,3.0040740966796875e-05,9.918212890625e-05
9.489059448242188e-05,0.03716278076171875,0.0021245392761230497,0.076679,3.814697265625e-05,0.00012946128845214844
8.392333984375e-05,0.0363006591796875,0.0026370977630615217,0.063376,4.172325134277344e-05,0.00012493133544921875
5.745887756347656e-05,0.04117083549499512,0.003204268630981444,0.074241,3.0994415283203125e-05,8.392333984375e-05
5.4836273193359375e-05,0.07742094993591309,0.0055035308380126935,0.073048,3.7670135498046875e-05,0.00011587142944335938
9.083747863769531e-05,0.07168745994567871,0.0015330514068603585,0.068238,3.218650817871094e-05,0.00010824203491210938
6.0558319091796875e-05,0.0978996753692627,0.004528732528686519,0.072135,3.3855438232421875e-05,0.000110626220703125
0.00011587142944335938,0.07235240936279297,0.002004757156372064,0.07401,2.8848648071289062e-05,8.893013000488281e-05
7.557868957519531e-05,0.09247565269470215,0.0023642419738769543,0.067758,2.6702880859375e-05,8.106231689453125e-05
0.00010728836059570312,0.02808523178100586,0.0014097608947753887,0.059685,4.57763671875e-05,0.00013518333435058594
0.00010728836059570312,0.04311227798461914,0.001351473373413084,0.073506,3.170967102050781e-05,0.0001220703125
9.512901306152344e-05,0.05693817138671875,0.007461427398681636,0.063254,3.552436828613281e-05,0.00011968612670898438
8.702278137207031e-05,0.04044151306152344,0.008944129257202144,0.07047,6.008148193359375e-05,0.00019931793212890625
8.249282836914062e-05,0.07996249198913574,0.00204879705810547,0.060126,3.3855438232421875e-05,0.00010538101196289062
8.726119995117188e-05,0.06600284576416016,0.0011489184417724646,0.078496,2.8848648071289062e-05,8.463859558105469e-05
7.581710815429688e-05,0.0682830810546875,0.009532343444824218,0.08419,2.7894973754882812e-05,8.344650268554688e-05
0.000118255615234375,0.0783998966217041,0.007799958663940426,0.073244,2.86102294921875e-05,8.916854858398438e-05
8.0108642578125e-05,0.06370949745178223,0.0026388313140869174,0.084491,3.24249267578125e-05,0.00011754035949707031
0.00011610984802246094,0.04402637481689453,0.002391012191772457,0.067,3.4332275390625e-05,0.00010442733764648438
0.0002200603485107422,0.06394124031066895,0.004480186096191413,0.069709,2.8133392333984375e-05,8.559226989746094e-05
0.00010037422180175781,0.03418588638305664,0.008278360275268556,0.068146,3.647804260253906e-05,0.00011754035949707031
8.654594421386719e-05,0.05992913246154785,0.001072809707641606,0.074138,3.790855407714844e-05,0.00011157989501953125
0.0001087188720703125,0.06959867477416992,0.001497537597656251,0.065191,4.458427429199219e-05,0.00013136863708496094
7.390975952148438e-05,0.04972124099731445,0.00508908407592773,0.113126,4.553794860839844e-05,0.0001347064971923828
0.0001239776611328125,0.06289148330688477,0.0016521384277343731,0.081596,2.9087066650390625e-05,8.535385131835938e-05
9.131431579589844e-05,0.07191801071166992,0.0014132756958007836,0.089099,2.6941299438476562e-05,7.843971252441406e-05
8.916854858398438e-05,0.07300877571105957,0.0024767455291748036,0.098705,2.5987625122070312e-05,7.772445678710938e-05
8.320808410644531e-05,0.06012749671936035,0.004700585739135732,0.143133,2.6702880859375e-05,8.058547973632812e-05
8.392333984375e-05,0.05613541603088379,0.004880290710449209,0.127813,4.601478576660156e-05,0.00013208389282226562
6.246566772460938e-05,0.055472373962402344,0.015353639999389657,0.140034,2.9087066650390625e-05,8.535385131835938e-05
0.00010418891906738281,0.14639997482299805,0.0012253939208984321,0.065919,3.838539123535156e-05,0.00012636184692382812
6.0558319091796875e-05,0.01528024673461914,0.002196017211914064,0.066356,3.790855407714844e-05,0.00011444091796875
6.29425048828125e-05,0.043415069580078125,0.0013181588592529325,0.058806,3.62396240234375e-05,0.00011944770812988281
8.749961853027344e-05,0.033754587173461914,0.0013443560028076201,0.085435,3.7670135498046875e-05,0.0001270771026611328
5.412101745605469e-05,0.03910970687866211,0.006194593414306643,0.079566,3.5762786865234375e-05,0.00010561943054199219
5.030632019042969e-05,0.06006121635437012,0.01027685394287109,0.064475,3.62396240234375e-05,0.00010132789611816406
5.6743621826171875e-05,0.048316240310668945,0.007602758605957036,0.069642,4.0531158447265625e-05,0.00011229515075683594
6.628036499023438e-05,0.06917786598205566,0.002029984222412115,0.065339,3.314018249511719e-05,9.274482727050781e-05
8.893013000488281e-05,0.052002906799316406,0.0017783015441894534,0.062805,3.5762786865234375e-05,0.000110626220703125
9.751319885253906e-05,0.030653953552246094,0.005543526794433595,0.062998,3.838539123535156e-05,0.0001239776611328125
0.00011539459228515625,0.04059886932373047,0.0022760191955566444,0.072071,3.719329833984375e-05,0.0001251697540283203
9.226799011230469e-05,0.048604726791381836,0.0026717669067382877,0.068294,4.291534423828125e-05,0.00012063980102539062
0.00010251998901367188,0.04112434387207031,0.003988976547241216,0.062953,4.124641418457031e-05,0.00011992454528808594
0.00015306472778320312,0.04166221618652344,0.002322350601196288,0.077571,4.00543212890625e-05,0.00013184547424316406
6.866455078125e-05,0.041937828063964844,0.0027162225799560527,0.056542,3.814697265625e-05,0.0001246929168701172
0.00010180473327636719,0.03766798973083496,0.005786881332397464,0.064245,3.361701965332031e-05,0.00010061264038085938
6.413459777832031e-05,0.05809473991394043,0.0055449657745361355,0.059493,5.221366882324219e-05,0.0001366138458251953
9.655952453613281e-05,0.06253719329833984,0.006532523437500007,0.069029,3.0517578125e-05,0.00010395050048828125
8.440017700195312e-05,0.05710268020629883,0.0010690000457763693,0.063608,2.956390380859375e-05,9.34600830078125e-05
6.747245788574219e-05,0.09669971466064453,0.003145476837158205,0.059355,3.0040740966796875e-05,9.322166442871094e-05
8.082389831542969e-05,0.04786348342895508,0.005901506561279302,0.069156,2.7418136596679688e-05,9.012222290039062e-05
7.176399230957031e-05,0.06575250625610352,0.004648983581542962,0.079117,5.7220458984375e-05,0.0001385211944580078
9.918212890625e-05,0.05456042289733887,0.0032646068878173853,0.056593,2.9087066650390625e-05,8.153915405273438e-05
0.0001010894775390625,0.07325267791748047,0.0011206757049560534,0.071077,4.076957702636719e-05,0.0001430511474609375
7.748603820800781e-05,0.0530393123626709,0.0019180013122558626,0.086531,3.457069396972656e-05,9.489059448242188e-05
0.00010538101196289062,0.05045914649963379,0.010219556793212889,0.083941,3.0517578125e-05,9.083747863769531e-05
7.677078247070312e-05,0.06751012802124023,0.01756985681152344,0.079024,4.458427429199219e-05,0.00014781951904296875
8.0108642578125e-05,0.08678221702575684,0.0011729552917480457,0.080957,3.719329833984375e-05,0.00010800361633300781
0.0001049041748046875,0.07883810997009277,0.0016934387817382768,0.073911,4.100799560546875e-05,0.00011873245239257812
9.465217590332031e-05,0.08185076713562012,0.010357607116699225,0.07601,3.457069396972656e-05,0.00011301040649414062
7.748603820800781e-05,0.08450436592102051,0.005623524154663093,0.067586,3.337860107421875e-05,0.0001087188720703125
8.940696716308594e-05,0.08465075492858887,0.008459670730590826,0.098004,4.5299530029296875e-05,0.00017952919006347656
6.556510925292969e-05,0.1015787124633789,0.0032766359405517614,0.104917,5.3882598876953125e-05,0.00018906593322753906
7.915496826171875e-05,0.03990626335144043,0.0066517848815917935,0.070191,4.863739013671875e-05,0.00017762184143066406
9.393692016601562e-05,0.06860136985778809,0.002425370239257818,0.089526,3.814697265625e-05,0.00011086463928222656
0.00010633468627929688,0.04278421401977539,0.007241556289672851,0.078597,3.075599670410156e-05,8.845329284667969e-05
7.224082946777344e-05,0.05564117431640625,0.0022151410217285117,0.074188,3.409385681152344e-05,0.00010395050048828125
0.00010824203491210938,0.07598614692687988,0.0013185139007568375,0.068618,3.981590270996094e-05,0.000110626220703125
8.654594421386719e-05,0.07287001609802246,0.0018666090393066465,0.06656,4.1961669921875e-05,0.00012731552124023438
8.678436279296875e-05,0.07400679588317871,0.00479178598022461,0.061799,3.600120544433594e-05,0.00011730194091796875
0.00010323524475097656,0.07811427116394043,0.00821427529907226,0.068639,3.743171691894531e-05,0.00011014938354492188
5.984306335449219e-05,0.09159684181213379,0.0033038273010253943,0.070059,4.649162292480469e-05,0.00014209747314453125
0.00011873245239257812,0.07219171524047852,0.0012003516998290997,0.068441,4.696846008300781e-05,0.00015163421630859375
7.200241088867188e-05,0.11011791229248047,0.018502822204589847,0.057279,4.9114227294921875e-05,0.00013899803161621094
9.441375732421875e-05,0.11900639533996582,0.003878016143798832,0.071169,3.409385681152344e-05,0.00011610984802246094
0.00010275840759277344,0.10045576095581055,0.0011724014434814495,0.069559,3.6716461181640625e-05,0.00011777877807617188
0.00011181831359863281,0.06871342658996582,0.0022454675598144527,0.061758,3.3855438232421875e-05,9.608268737792969e-05
0.00010061264038085938,0.06954050064086914,0.0028776180877685548,0.068786,3.600120544433594e-05,0.00010752677917480469
8.392333984375e-05,0.08003640174865723,0.0030480048675537094,0.061773,3.4809112548828125e-05,0.00010251998901367188
9.822845458984375e-05,0.1253039836883545,0.0038089855804443393,0.060436,3.147125244140625e-05,8.702278137207031e-05
0.00010466575622558594,0.03418374061584473,0.002807086868286131,0.060705,2.765655517578125e-05,8.821487426757812e-05
0.00011563301086425781,0.035289764404296875,0.0020328093719482465,0.06763,3.0040740966796875e-05,0.00010085105895996094
8.034706115722656e-05,0.035372257232666016,0.00988715026855469,0.06877,2.574920654296875e-05,8.893013000488281e-05
0.00010991096496582031,0.04033517837524414,0.0030554602813720674,0.058555,4.100799560546875e-05,0.00013709068298339844
9.226799011230469e-05,0.03147625923156738,0.00105477124023437,0.067667,3.147125244140625e-05,0.00010132789611816406
0.00010228157043457031,0.034085988998413086,0.0022456690673828134,0.066787,3.528594970703125e-05,0.00011944770812988281
7.271766662597656e-05,0.04840445518493652,0.0011465713806152328,0.062793,3.647804260253906e-05,0.00011682510375976562
7.534027099609375e-05,0.04358386993408203,0.0073388195037841775,0.065,3.1948089599609375e-05,9.5367431640625e-05
8.58306884765625e-05,0.05115652084350586,0.0012517869567871126,0.070115,3.9577484130859375e-05,0.00011992454528808594
0.00010466575622558594,0.05735516548156738,0.003617355712890624,0.064166,3.933906555175781e-05,0.0001125335693359375
8.034706115722656e-05,0.05875730514526367,0.0018171796417236347,0.09354,4.267692565917969e-05,0.00012040138244628906
7.581710815429688e-05,0.05845165252685547,0.0013392528686523436,0.086909,3.719329833984375e-05,0.00011515617370605469
0.00010538101196289062,0.025969743728637695,0.002221924179077149,0.058607,2.9325485229492188e-05,9.107589721679688e-05
6.604194641113281e-05,0.0374760627746582,0.0017512794036865231,0.061973,3.0517578125e-05,9.560585021972656e-05
9.322166442871094e-05,0.030394554138183594,0.0014789146575927697,0.090909,2.765655517578125e-05,9.131431579589844e-05
0.00012946128845214844,0.04642486572265625,0.0016157869720458962,0.075685,3.0279159545898438e-05,0.00011277198791503906
9.369850158691406e-05,0.0394594669342041,0.010230790054321287,0.062613,2.7179718017578125e-05,9.679794311523438e-05
0.0001201629638671875,0.03623700141906738,0.0015211162719726556,0.090559,3.719329833984375e-05,0.00014662742614746094
0.00010752677917480469,0.039472103118896484,0.00385944535827637,0.082424,3.600120544433594e-05,0.00010824203491210938
6.937980651855469e-05,0.05509805679321289,0.002150829742431637,0.067527,3.361701965332031e-05,0.00010585784912109375
8.559226989746094e-05,0.04587721824645996,0.006989545639038086,0.061917,3.409385681152344e-05,0.00011658668518066406
5.936622619628906e-05,0.05079770088195801,0.00215945947265625,0.073074,3.457069396972656e-05,0.000118255615234375
6.532669067382812e-05,0.06645894050598145,0.002585151611328121,0.067014,3.552436828613281e-05,0.00010395050048828125
6.031990051269531e-05,0.07889103889465332,0.0022056780090332004,0.059776,2.8133392333984375e-05,8.940696716308594e-05
9.131431579589844e-05,0.05421900749206543,0.009370582336425778,0.080806,5.841255187988281e-05,0.00010967254638671875
9.584426879882812e-05,0.06345844268798828,0.014146082870483398,0.072783,3.170967102050781e-05,0.000102996826171875
7.05718994140625e-05,0.0772557258605957,0.001638360534667968,0.066289,3.7670135498046875e-05,0.00011277198791503906
8.535385131835938e-05,0.08663225173950195,0.00272267762756348,0.082784,3.62396240234375e-05,0.0001239776611328125
0.00013375282287597656,0.06731724739074707,0.006105466766357419,0.06183,4.291534423828125e-05,0.00014019012451171875
7.915496826171875e-05,0.061193227767944336,0.008059724731445311,0.06758,2.9325485229492188e-05,9.34600830078125e-05
0.00011777877807617188,0.08403658866882324,0.0011278921356201177,0.067051,3.814697265625e-05,0.00010967254638671875
9.965896606445312e-05,0.06328177452087402,0.0076402524108886705,0.074463,3.123283386230469e-05,8.96453857421875e-05
8.368492126464844e-05,0.08794832229614258,0.003490680801391602,0.081913,3.4809112548828125e-05,0.00010633468627929688
0.00010466575622558594,0.08519768714904785,0.001240165390014647,0.067386,3.4332275390625e-05,0.00010251998901367188
0.00010466575622558594,0.09091520309448242,0.0023202326812744173,0.063371,3.409385681152344e-05,0.00010347366333007812
7.748603820800781e-05,0.10917258262634277,0.009418736694335933,0.077852,3.743171691894531e-05,0.00010371208190917969
0.0001246929168701172,0.05840492248535156,0.0018363137359619086,0.069638,4.076957702636719e-05,0.00012040138244628906
0.00017118453979492188,0.05939960479736328,0.002386137725830073,0.073523,3.933906555175781e-05,0.00011658668518066406
0.00010752677917480469,0.08726716041564941,0.003308076583862299,0.091938,3.123283386230469e-05,9.226799011230469e-05
0.00010132789611816406,0.06677579879760742,0.004767826797485351,0.060273,2.8133392333984375e-05,8.58306884765625e-05
8.320808410644531e-05,0.05725717544555664,0.0020353681182861336,0.061965,2.8133392333984375e-05,9.250640869140625e-05
8.249282836914062e-05,0.07356047630310059,0.014557617736816408,0.061249,2.86102294921875e-05,8.320808410644531e-05
9.083747863769531e-05,0.04940962791442871,0.0067540501556396515,0.060804,3.600120544433594e-05,0.00011372566223144531
0.00011324882507324219,0.06529760360717773,0.0016387800598144514,0.059435,2.9087066650390625e-05,0.00011301040649414062
0.00012063980102539062,0.06769895553588867,0.010204449127197271,0.073027,2.765655517578125e-05,9.131431579589844e-05
7.796287536621094e-05,0.06288886070251465,0.00862768061828613,0.068068,3.5762786865234375e-05,0.0001163482666015625
9.1552734375e-05,0.0729682445526123,0.011996045989990232,0.06058,2.9325485229492188e-05,9.298324584960938e-05
9.655952453613281e-05,0.06676483154296875,0.02034362065124512,0.063857,2.6702880859375e-05,8.487701416015625e-05
6.866455078125e-05,0.03844189643859863,0.0029579797668456975,0.066058,2.9325485229492188e-05,0.00010323524475097656
8.726119995117188e-05,0.06933236122131348,0.0018392623291015597,0.062364,4.6253204345703125e-05,0.00015425682067871094
5.555152893066406e-05,0.057975053787231445,0.0022100980224609434,0.070931,2.9087066650390625e-05,8.58306884765625e-05
7.677078247070312e-05,0.06283855438232422,0.001781040542602537,0.061732,3.5762786865234375e-05,9.632110595703125e-05
6.222724914550781e-05,0.045377254486083984,0.002670621276855467,0.074824,2.7418136596679688e-05,8.702278137207031e-05
7.915496826171875e-05,0.05775046348571777,0.002360761230468744,0.064282,3.62396240234375e-05,0.00015020370483398438
0.00012373924255371094,0.06630253791809082,0.005057532363891601,0.073144,2.6226043701171875e-05,8.0108642578125e-05
8.082389831542969e-05,0.03976178169250488,0.0012757552642822245,0.073298,4.3392181396484375e-05,0.00015807151794433594
0.00010418891906738281,0.03762674331665039,0.0010921357879638688,0.071199,4.076957702636719e-05,0.0001227855682373047
0.00013184547424316406,0.032121896743774414,0.026260903030395508,0.060044,3.266334533691406e-05,9.202957153320312e-05
8.487701416015625e-05,0.04349541664123535,0.0013031838836669862,0.071831,3.4332275390625e-05,0.00010395050048828125
8.368492126464844e-05,0.05439567565917969,0.0032862482604980453,0.058519,3.361701965332031e-05,0.00011134147644042969
7.05718994140625e-05,0.04350113868713379,0.0011396104583740185,0.072274,4.100799560546875e-05,0.00013303756713867188
8.273124694824219e-05,0.07361435890197754,0.001746896759033209,0.067559,4.100799560546875e-05,0.00011730194091796875
7.581710815429688e-05,0.05200982093811035,0.0018036238555908246,0.062912,2.7179718017578125e-05,8.106231689453125e-05
8.58306884765625e-05,0.054691314697265625,0.0020416175384521534,0.074748,3.790855407714844e-05,0.0001289844512939453
8.559226989746094e-05,0.045417070388793945,0.0020210556945800817,0.063329,3.123283386230469e-05,9.274482727050781e-05
0.00010824203491210938,0.08066511154174805,0.008629482971191413,0.064339,3.361701965332031e-05,0.00011730194091796875
0.00010561943054199219,0.04558110237121582,0.0026338443298339898,0.068073,2.956390380859375e-05,9.131431579589844e-05
8.7738037109375e-05,0.04865908622741699,0.0024997569427490235,0.068564,3.3855438232421875e-05,0.00011324882507324219
8.845329284667969e-05,0.05744528770446777,0.002301287200927732,0.062447,3.3855438232421875e-05,0.00010776519775390625
0.00012063980102539062,0.06242227554321289,0.0023722391204833992,0.083092,3.2901763916015625e-05,0.00011587142944335938
8.702278137207031e-05,0.05806088447570801,0.0029116006164550817,0.071197,3.0040740966796875e-05,0.00010204315185546875
8.225440979003906e-05,0.03722119331359863,0.0031007236938476596,0.059652,3.24249267578125e-05,0.0001010894775390625
7.82012939453125e-05,0.05115008354187012,0.0013741112518310533,0.07592,3.695487976074219e-05,0.00010585784912109375
0.00013494491577148438,0.0694725513458252,0.006719972702026372,0.080479,3.3855438232421875e-05,0.00010132789611816406
0.00011014938354492188,0.06778502464294434,0.00752179061889649,0.081755,4.1961669921875e-05,0.0001506805419921875
8.440017700195312e-05,0.07220602035522461,0.009618469207763672,0.070257,2.7894973754882812e-05,8.058547973632812e-05
0.00010085105895996094,0.07989382743835449,0.0012046574859619075,0.063922,2.5033950805664062e-05,7.557868957519531e-05
6.031990051269531e-05,0.07652664184570312,0.0026875571594238284,0.077639,2.956390380859375e-05,8.559226989746094e-05
8.273124694824219e-05,0.07025671005249023,0.0011251385650634799,0.057404,3.4332275390625e-05,9.72747802734375e-05
0.00010657310485839844,0.07103967666625977,0.0047644911651611305,0.067262,3.075599670410156e-05,8.749961853027344e-05
0.00011515617370605469,0.12234663963317871,0.0010721571807861263,0.062562,3.0517578125e-05,8.58306884765625e-05
9.584426879882812e-05,0.08659005165100098,0.022293303497314454,0.083092,4.7206878662109375e-05,0.0001227855682373047
8.249282836914062e-05,0.08640122413635254,0.005766969360351565,0.063136,2.956390380859375e-05,9.393692016601562e-05
0.00012874603271484375,0.08301329612731934,0.0024041582031250064,0.068183,3.0040740966796875e-05,8.845329284667969e-05
8.988380432128906e-05,0.09103560447692871,0.002505026367187496,0.063947,3.3855438232421875e-05,0.0001049041748046875
7.62939453125e-05,0.11324429512023926,0.010779245468139652,0.058854,3.409385681152344e-05,0.00010991096496582031
8.940696716308594e-05,0.07028698921203613,0.0010570682678222587,0.063284,2.7894973754882812e-05,8.797645568847656e-05
0.00010848045349121094,0.056328773498535156,0.0016025490417480442,0.062461,3.4332275390625e-05,0.00011301040649414062
0.00014519691467285156,0.050641775131225586,0.0018023834075927697,0.070566,2.9325485229492188e-05,9.465217590332031e-05
0.00010395050048828125,0.06187772750854492,0.0030935457458496074,0.060476,4.1484832763671875e-05,0.00013065338134765625
6.532669067382812e-05,0.03695201873779297,0.002630228607177737,0.072433,4.076957702636719e-05,0.00012183189392089844
9.679794311523438e-05,0.06195998191833496,0.002767601715087893,0.061089,3.8623809814453125e-05,0.000110626220703125
0.00012636184692382812,0.04479551315307617,0.013685101211547854,0.065287,3.147125244140625e-05,8.821487426757812e-05
7.581710815429688e-05,0.05316519737243652,0.019135888854980465,0.070108,3.0279159545898438e-05,8.7738037109375e-05
0.00012135505676269531,0.0704498291015625,0.0017104009399414033,0.076324,2.86102294921875e-05,9.560585021972656e-05
0.00011205673217773438,0.03018975257873535,0.006560880813598638,0.080465,5.698204040527344e-05,0.0001842975616455078
5.984306335449219e-05,0.042992353439331055,0.0020036604919433654,0.075871,3.314018249511719e-05,0.0001380443572998047
6.031990051269531e-05,0.05842733383178711,0.002004926559448242,0.062653,3.719329833984375e-05,0.00010061264038085938
5.364418029785156e-05,0.05373549461364746,0.004841815795898444,0.063035,3.24249267578125e-05,8.916854858398438e-05
7.128715515136719e-05,0.023940086364746094,0.010863114135742188,0.062957,4.3392181396484375e-05,0.0001304149627685547
9.846687316894531e-05,0.053761959075927734,0.001690129928588871,0.073195,3.504753112792969e-05,9.679794311523438e-05
0.00013065338134765625,0.04498410224914551,0.0010307429656982448,0.056364,4.315376281738281e-05,0.000118255615234375
0.00011849403381347656,0.0612180233001709,0.015258625045776367,0.059184,3.0040740966796875e-05,8.797645568847656e-05
8.58306884765625e-05,0.05771970748901367,0.005921873413085935,0.062489,2.7894973754882812e-05,9.369850158691406e-05
7.390975952148438e-05,0.06898927688598633,0.0022788195190429697,0.060369,3.3855438232421875e-05,0.00010132789611816406
6.222724914550781e-05,0.03637814521789551,0.0013163037872314445,0.060565,3.719329833984375e-05,0.0001246929168701172
7.62939453125e-05,0.03593015670776367,0.004751870971679686,0.067344,3.933906555175781e-05,0.0001232624053955078
7.152557373046875e-05,0.03591656684875488,0.004231801223754883,0.06855,3.933906555175781e-05,0.00012087821960449219
9.179115295410156e-05,0.0608210563659668,0.0023825034942626944,0.067441,4.076957702636719e-05,0.0001289844512939453
0.00010728836059570312,0.05221843719482422,0.0030198522186279317,0.05744,3.600120544433594e-05,0.0001251697540283203
0.0001423358917236328,0.06127047538757324,0.0061487194976806575,0.065379,3.170967102050781e-05,9.131431579589844e-05
0.0001049041748046875,0.03649592399597168,0.0014997162170410153,0.059843,3.910064697265625e-05,0.00011777877807617188
9.822845458984375e-05,0.05044746398925781,0.00980161422729492,0.06056,3.910064697265625e-05,0.00012636184692382812
9.441375732421875e-05,0.04871082305908203,0.003182761703491216,0.075539,4.482269287109375e-05,0.00014066696166992188
0.00011444091796875,0.05258464813232422,0.007876732711791998,0.077495,3.218650817871094e-05,8.893013000488281e-05
9.584426879882812e-05,0.019184350967407227,0.00257115107727051,0.062463,3.6716461181640625e-05,0.00011658668518066406
8.487701416015625e-05,0.03974747657775879,0.003805828247070313,0.062465,4.00543212890625e-05,0.000125885009765625
0.00010514259338378906,0.03736996650695801,0.004162313049316413,0.065907,3.1948089599609375e-05,9.250640869140625e-05
0.000102996826171875,0.04787707328796387,0.0016027174530029303,0.087269,4.4345855712890625e-05,0.0001285076141357422
9.250640869140625e-05,0.06299495697021484,0.0013583847198486293,0.081334,3.4332275390625e-05,0.00010514259338378906
8.463859558105469e-05,0.05846595764160156,0.00690216009521484,0.065126,3.933906555175781e-05,0.00013184547424316406
7.152557373046875e-05,0.04865264892578125,0.00295923280334473,0.063329,3.647804260253906e-05,0.00010824203491210938
7.224082946777344e-05,0.07805609703063965,0.0033645397033691404,0.069716,3.504753112792969e-05,0.00011754035949707031
0.00011873245239257812,0.06854677200317383,0.0026303736267089817,0.062919,3.5762786865234375e-05,9.822845458984375e-05
9.584426879882812e-05,0.04952883720397949,0.0018344705963134755,0.07116,4.100799560546875e-05,0.00011396408081054688
8.177757263183594e-05,0.07934451103210449,0.001035585113525389,0.059754,3.0994415283203125e-05,9.584426879882812e-05
0.0001087188720703125,0.07534050941467285,0.001676979598999026,0.064565,2.86102294921875e-05,8.225440979003906e-05
8.678436279296875e-05,0.05473804473876953,0.0011566897430419915,0.077196,3.743171691894531e-05,0.00011467933654785156
0.00010442733764648438,0.04862236976623535,0.008615171920776363,0.068513,3.2901763916015625e-05,0.00010991096496582031
8.130073547363281e-05,0.05647850036621094,0.0011783565673828128,0.070784,3.4332275390625e-05,0.00010466575622558594
0.00013709068298339844,0.06816697120666504,0.005301997924804694,0.062674,3.170967102050781e-05,9.179115295410156e-05
7.62939453125e-05,0.07370185852050781,0.005053660461425781,0.060953,3.814697265625e-05,0.00012230873107910156
8.96453857421875e-05,0.04911351203918457,0.0012262584381103475,0.065432,3.695487976074219e-05,0.00012350082397460938
0.00010371208190917969,0.06618571281433105,0.003550116073608403,0.073888,3.0994415283203125e-05,9.059906005859375e-05
8.678436279296875e-05,0.04230237007141113,0.001866070724487301,0.064724,3.6716461181640625e-05,0.00011944770812988281
7.677078247070312e-05,0.03822779655456543,0.0018337476196289004,0.068556,3.933906555175781e-05,0.00012135505676269531
9.417533874511719e-05,0.05055952072143555,0.013780553710937504,0.069212,3.886222839355469e-05,0.00011491775512695312
9.226799011230469e-05,0.0507206916809082,0.001760961654663079,0.086097,3.695487976074219e-05,0.00011754035949707031
7.271766662597656e-05,0.0899972915649414,0.002783556030273436,0.060302,3.0279159545898438e-05,8.511543273925781e-05
8.416175842285156e-05,0.06611871719360352,0.0013060560302734364,0.085217,4.0531158447265625e-05,0.00011730194091796875
8.726119995117188e-05,0.07999658584594727,0.004978015274047849,0.059956,5.412101745605469e-05,0.00016117095947265625
0.0001323223114013672,0.10164833068847656,0.006613630599975592,0.071555,3.886222839355469e-05,0.00012874603271484375
8.487701416015625e-05,0.10648202896118164,0.001753093368530273,0.058393,4.1484832763671875e-05,0.00013136863708496094
6.914138793945312e-05,0.10684776306152344,0.0017247113037109352,0.070745,3.3855438232421875e-05,0.0001049041748046875
6.723403930664062e-05,0.08344030380249023,0.0016371979522705055,0.073895,3.647804260253906e-05,0.00012493133544921875
9.226799011230469e-05,0.05786299705505371,0.002234307479858401,0.058175,3.123283386230469e-05,9.584426879882812e-05
9.274482727050781e-05,0.047028303146362305,0.0028587144470214876,0.05764,4.00543212890625e-05,0.0001266002655029297
0.00010347366333007812,0.06754899024963379,0.001245494338989253,0.070678,3.075599670410156e-05,8.702278137207031e-05
0.00011563301086425781,0.0420224666595459,0.004553087539672845,0.070055,3.528594970703125e-05,0.00011229515075683594
0.00011134147644042969,0.02505779266357422,0.003656088516235355,0.060103,3.4809112548828125e-05,0.00011229515075683594
0.00012135505676269531,0.03181910514831543,0.0029972236480712844,0.065391,3.981590270996094e-05,0.0001227855682373047
9.799003601074219e-05,0.03570961952209473,0.0013647008666992158,0.059124,3.790855407714844e-05,0.00012612342834472656
7.557868957519531e-05,0.03768587112426758,0.0032787517089843815,0.063673,3.4332275390625e-05,0.00011205673217773438
9.34600830078125e-05,0.06120562553405762,0.0021981083984374955,0.074813,4.124641418457031e-05,0.0001323223114013672
5.316734313964844e-05,0.052664995193481445,0.002299800613403319,0.067497,3.504753112792969e-05,0.00010895729064941406
0.00010204315185546875,0.04825425148010254,0.004496320419311528,0.07232,4.76837158203125e-05,0.00012564659118652344
9.512901306152344e-05,0.07887148857116699,0.00912540238952636,0.070139,3.838539123535156e-05,0.00011849403381347656
8.940696716308594e-05,0.07369804382324219,0.0012098285522460922,0.058741,3.0994415283203125e-05,8.845329284667969e-05
0.00010776519775390625,0.059935569763183594,0.01095765574645996,0.080818,4.124641418457031e-05,0.0001342296600341797
0.00010395050048828125,0.05105924606323242,0.0020226669616699236,0.060618,3.4809112548828125e-05,0.00011134147644042969
0.00010561943054199219,0.05636191368103027,0.004511114929199214,0.081002,3.814697265625e-05,0.0001251697540283203
6.937980651855469e-05,0.05782890319824219,0.00159985801696777,0.06378,4.267692565917969e-05,0.00012993812561035156
0.00011444091796875,0.0454714298248291,0.006829559951782221,0.081294,3.2901763916015625e-05,0.00010466575622558594
4.6253204345703125e-05,0.05067849159240723,0.0071969007110595645,0.067765,3.981590270996094e-05,0.00012564659118652344
5.7220458984375e-05,0.050507307052612305,0.011372813049316408,0.066509,3.647804260253906e-05,0.00010704994201660156
8.916854858398438e-05,0.04723024368286133,0.002358909439086912,0.060601,3.123283386230469e-05,9.226799011230469e-05
9.799003601074219e-05,0.08551168441772461,0.015496043685913091,0.067296,3.9577484130859375e-05,0.00012445449829101562
8.153915405273438e-05,0.08181619644165039,0.0076444393310546865,0.062834,3.743171691894531e-05,0.00010824203491210938
9.226799011230469e-05,0.04745030403137207,0.003435658523559565,0.074578,3.147125244140625e-05,8.511543273925781e-05
0.00010037422180175781,0.07645964622497559,0.0036963328247070354,0.069337,3.075599670410156e-05,9.226799011230469e-05
0.00011014938354492188,0.07558989524841309,0.0024971196899414017,0.075049,3.504753112792969e-05,0.00010085105895996094
9.822845458984375e-05,0.07521820068359375,0.002096650009155279,0.077245,4.506111145019531e-05,0.00011396408081054688
0.00011444091796875,0.0378575325012207,0.0018527250366210946,0.067467,3.457069396972656e-05,0.00011515617370605469
0.00010013580322265625,0.0448460578918457,0.004610369064331057,0.083548,4.2438507080078125e-05,0.00013709068298339844
9.751319885253906e-05,0.060942649841308594,0.0016142127990722704,0.082075,3.933906555175781e-05,0.00012826919555664062
0.00010037422180175781,0.0557246208190918,0.015229856307983403,0.073042,4.4345855712890625e-05,0.00013184547424316406
8.940696716308594e-05,0.05296587944030762,0.001751766372680666,0.080274,3.743171691894531e-05,0.00010561943054199219
7.295608520507812e-05,0.05834150314331055,0.0017906818847656242,0.083052,4.267692565917969e-05,0.00012254714965820312
0.0001308917999267578,0.08661413192749023,0.005222105499267576,0.069329,3.170967102050781e-05,8.749961853027344e-05
9.465217590332031e-05,0.07718992233276367,0.0027446855163574257,0.072515,3.0040740966796875e-05,8.869171142578125e-05
8.106231689453125e-05,0.08203005790710449,0.004716718963623051,0.093496,3.933906555175781e-05,0.00013184547424316406
0.00010013580322265625,0.07678890228271484,0.0035262007141113327,0.067935,3.218650817871094e-05,9.059906005859375e-05
9.465217590332031e-05,0.06305789947509766,0.011801311660766603,0.080774,2.9087066650390625e-05,8.487701416015625e-05
8.0108642578125e-05,0.06364893913269043,0.00191704125976562,0.074869,2.8848648071289062e-05,8.7738037109375e-05
7.772445678710938e-05,0.061757564544677734,0.005262774948120122,0.067921,3.9577484130859375e-05,0.00012493133544921875
7.939338684082031e-05,0.06824374198913574,0.007926530548095709,0.082879,5.602836608886719e-05,0.00017404556274414062
4.744529724121094e-05,0.03854632377624512,0.00123427529907226,0.091244,4.100799560546875e-05,0.00013017654418945312
0.0001304149627685547,0.06707262992858887,0.002031924316406253,0.065328,3.0279159545898438e-05,9.34600830078125e-05
9.512901306152344e-05,0.05655407905578613,0.006659520568847652,0.07831,4.4345855712890625e-05,0.0001125335693359375
0.00011873245239257812,0.0694570541381836,0.0013327862396240175,0.072386,4.100799560546875e-05,0.0001277923583984375
0.00011086463928222656,0.06959033012390137,0.0018970636138915947,0.065074,4.1484832763671875e-05,0.00012159347534179688
9.655952453613281e-05,0.043779850006103516,0.001697095565795892,0.069195,3.0994415283203125e-05,0.00010466575622558594
0.00010728836059570312,0.06371951103210449,0.0014128291778564422,0.067457,3.24249267578125e-05,9.465217590332031e-05
0.00012493133544921875,0.03323936462402344,0.006785832305908207,0.075429,2.8133392333984375e-05,8.940696716308594e-05
9.489059448242188e-05,0.06248188018798828,0.01597430207824707,0.068799,3.218650817871094e-05,0.0001049041748046875
7.605552673339844e-05,0.06215643882751465,0.0020313699493408194,0.070924,2.6464462280273438e-05,8.20159912109375e-05
0.0001010894775390625,0.05156707763671875,0.003174822326660151,0.073204,4.2438507080078125e-05,0.000125885009765625
9.298324584960938e-05,0.0676119327545166,0.02216964083862305,0.068963,4.267692565917969e-05,0.0001251697540283203
0.00010156631469726562,0.07867121696472168,0.0011402752685546885,0.07947,3.552436828613281e-05,0.0001087188720703125
9.107589721679688e-05,0.05890607833862305,0.006676470718383787,0.08254,4.744529724121094e-05,0.0001251697540283203
7.152557373046875e-05,0.059998273849487305,0.002688518600463874,0.08242,2.8133392333984375e-05,7.915496826171875e-05
7.081031799316406e-05,0.07181525230407715,0.004505612823486327,0.066803,4.3392181396484375e-05,0.0001380443572998047
8.106231689453125e-05,0.07654476165771484,0.0012899612121582,0.070732,3.218650817871094e-05,0.00010442733764648438
0.00013327598571777344,0.040203094482421875,0.014412917297363284,0.073307,3.886222839355469e-05,0.00014352798461914062
0.000118255615234375,0.04047203063964844,0.006105934707641605,0.071058,3.695487976074219e-05,0.00010967254638671875
0.00011730194091796875,0.0645284652709961,0.002701662185668946,0.077597,3.695487976074219e-05,0.00012087821960449219
9.131431579589844e-05,0.05453681945800781,0.0027695337677001997,0.09011,3.2901763916015625e-05,9.751319885253906e-05
8.344650268554688e-05,0.06853294372558594,0.0025635111236572278,0.09676,3.838539123535156e-05,0.00011539459228515625
7.82012939453125e-05,0.10053229331970215,0.0020982770233154285,0.073422,2.956390380859375e-05,9.107589721679688e-05
0.00010824203491210938,0.06696891784667969,0.0024514069366455143,0.07952,4.482269287109375e-05,0.0001423358917236328
0.00011110305786132812,0.040140390396118164,0.006062286132812497,0.065181,3.314018249511719e-05,9.1552734375e-05
9.655952453613281e-05,0.06426429748535156,0.0015784763183593759,0.062291,3.337860107421875e-05,0.00011110305786132812
0.00011014938354492188,0.050028324127197266,0.01251025755310059,0.069351,3.314018249511719e-05,0.00011992454528808594
9.226799011230469e-05,0.041739702224731445,0.0032194767761230536,0.066795,3.9577484130859375e-05,0.0001266002655029297
0.000110626220703125,0.04262518882751465,0.0019690359649658234,0.078219,2.8848648071289062e-05,8.749961853027344e-05
7.319450378417969e-05,0.051903486251831055,0.002986613800048825,0.057473,4.363059997558594e-05,0.00014400482177734375
9.655952453613281e-05,0.04734635353088379,0.0033990780944824217,0.069938,3.528594970703125e-05,0.00010609626770019531
9.298324584960938e-05,0.05139660835266113,0.003933602874755859,0.073407,3.838539123535156e-05,0.00012445449829101562
5.4836273193359375e-05,0.06764698028564453,0.002286150436401374,0.06352,4.029273986816406e-05,0.00011920928955078125
6.4849853515625e-05,0.06244182586669922,0.00295946722412109,0.071121,2.9802322387695312e-05,9.655952453613281e-05
9.274482727050781e-05,0.05352330207824707,0.0013668902435302749,0.065371,3.814697265625e-05,0.00010442733764648438
0.000118255615234375,0.06302714347839355,0.002874710449218748,0.065416,3.647804260253906e-05,0.000102996826171875
0.00010132789611816406,0.07266044616699219,0.0051704264831543,0.06888,3.24249267578125e-05,9.1552734375e-05
9.679794311523438e-05,0.04687857627868652,0.0014980319061279335,0.062746,4.172325134277344e-05,0.00011754035949707031
0.00012969970703125,0.03431391716003418,0.009919818130493162,0.059609,4.744529724121094e-05,0.000141143798828125
0.000110626220703125,0.05008578300476074,0.0018455972595214781,0.063658,3.24249267578125e-05,9.202957153320312e-05
9.489059448242188e-05,0.042671918869018555,0.013802388168334956,0.066224,3.0517578125e-05,9.226799011230469e-05
7.581710815429688e-05,0.0565340518951416,0.0015952933349609386,0.057996,3.24249267578125e-05,9.608268737792969e-05
0.0001232624053955078,0.037198781967163086,0.0037533397216796827,0.063948,3.790855407714844e-05,0.00012111663818359375
8.559226989746094e-05,0.041045188903808594,0.0017560732116699285,0.063326,3.361701965332031e-05,0.00014829635620117188
7.343292236328125e-05,0.040628910064697266,0.011204909957885742,0.081636,4.315376281738281e-05,0.0001270771026611328
8.440017700195312e-05,0.05011487007141113,0.012077969726562499,0.058616,3.337860107421875e-05,9.059906005859375e-05
8.106231689453125e-05,0.05281472206115723,0.0023772456512451134,0.091589,3.719329833984375e-05,0.00011205673217773438
6.437301635742188e-05,0.07254385948181152,0.001015460876464841,0.073271,2.8371810913085938e-05,8.487701416015625e-05
7.009506225585938e-05,0.05869698524475098,0.002674158645629879,0.068124,3.457069396972656e-05,9.942054748535156e-05
0.00010275840759277344,0.051239013671875,0.001402321395874026,0.064565,3.8623809814453125e-05,0.00013875961303710938
9.5367431640625e-05,0.03309798240661621,0.0014237171936035131,0.064695,3.218650817871094e-05,8.511543273925781e-05
0.00010895729064941406,0.04227280616760254,0.0038600409851074213,0.059864,3.838539123535156e-05,0.00011992454528808594
5.5789947509765625e-05,0.048993825912475586,0.0046319686126709,0.07038,3.409385681152344e-05,0.00013780593872070312
0.00010633468627929688,0.04201912879943848,0.0019429620819091803,0.064567,4.220008850097656e-05,0.0001270771026611328
0.00011157989501953125,0.06693625450134277,0.0032626575927734436,0.072152,3.910064697265625e-05,0.00013327598571777344
0.00013566017150878906,0.0584864616394043,0.0020262378997802713,0.061843,3.337860107421875e-05,0.00010037422180175781
9.989738464355469e-05,0.054222822189331055,0.00239888856506347,0.067849,3.933906555175781e-05,0.0001246929168701172
9.846687316894531e-05,0.057025909423828125,0.006623927047729489,0.076047,3.838539123535156e-05,0.0001266002655029297
0.00011920928955078125,0.04607677459716797,0.0029319611053466796,0.058802,4.267692565917969e-05,0.00012636184692382812
8.869171142578125e-05,0.05359148979187012,0.006985222167968749,0.06393,3.4809112548828125e-05,0.00011181831359863281
8.916854858398438e-05,0.06182599067687988,0.0012049134979248075,0.062074,3.552436828613281e-05,0.00010991096496582031
9.441375732421875e-05,0.061836957931518555,0.0017853581085205059,0.060136,3.814697265625e-05,0.00011897087097167969
8.940696716308594e-05,0.07533431053161621,0.0078233063659668,0.072529,3.790855407714844e-05,0.00011420249938964844
0.00014209747314453125,0.06764888763427734,0.001574908432006833,0.060366,3.0279159545898438e-05,8.678436279296875e-05
0.0001232624053955078,0.03499650955200195,0.006740614028930669,0.064604,2.86102294921875e-05,9.059906005859375e-05
0.00010251998901367188,0.0442500114440918,0.001519939025878908,0.067466,3.981590270996094e-05,0.0001347064971923828
8.106231689453125e-05,0.04505014419555664,0.002560713104248047,0.082621,4.5299530029296875e-05,0.00011873245239257812
0.00011301040649414062,0.055143117904663086,0.025199892425537107,0.061975,4.3392181396484375e-05,0.00013446807861328125
0.00011849403381347656,0.055288076400756836,0.00815236891174316,0.067541,3.838539123535156e-05,0.00012159347534179688
9.846687316894531e-05,0.06578350067138672,0.0052564783782959035,0.078453,2.9087066650390625e-05,8.916854858398438e-05
7.200241088867188e-05,0.06618809700012207,0.0016283667144775388,0.063319,3.147125244140625e-05,8.559226989746094e-05
0.00012683868408203125,0.04602241516113281,0.0025850844573974616,0.060855,3.743171691894531e-05,0.00010633468627929688
6.151199340820312e-05,0.07111358642578125,0.003504025482177736,0.062526,3.981590270996094e-05,0.0001246929168701172
7.414817810058594e-05,0.06246590614318848,0.0012939972686767526,0.077145,3.218650817871094e-05,8.869171142578125e-05
6.723403930664062e-05,0.05839276313781738,0.005871351089477533,0.092035,3.504753112792969e-05,0.00011348724365234375
8.273124694824219e-05,0.06944847106933594,0.00327986599731446,0.071832,3.361701965332031e-05,9.560585021972656e-05
8.368492126464844e-05,0.020175695419311523,0.0013819827728271533,0.080382,3.504753112792969e-05,0.0001201629638671875
0.00011992454528808594,0.05130434036254883,0.0011586548309326233,0.062702,3.361701965332031e-05,9.894371032714844e-05
8.320808410644531e-05,0.0303497314453125,0.0032312373046874954,0.063587,3.0040740966796875e-05,9.131431579589844e-05
9.799003601074219e-05,0.04351019859313965,0.0017702218017578153,0.067354,3.814697265625e-05,0.00011205673217773438
6.67572021484375e-05,0.04772472381591797,0.0012694537048339866,0.065287,3.600120544433594e-05,0.00010395050048828125
8.654594421386719e-05,0.05256509780883789,0.0024288104400634752,0.060739,3.0517578125e-05,0.00010609626770019531
0.00010895729064941406,0.02664804458618164,0.004807511688232416,0.064074,3.4332275390625e-05,0.00011110305786132812
0.00011467933654785156,0.04585528373718262,0.002387621459960937,0.06819,4.172325134277344e-05,0.00012564659118652344
8.940696716308594e-05,0.03683829307556152,0.010312096954345706,0.069324,3.0279159545898438e-05,9.250640869140625e-05
8.0108642578125e-05,0.059739112854003906,0.012466009963989264,0.065561,3.5762786865234375e-05,0.00012087821960449219
0.00010919570922851562,0.06355023384094238,0.002981685745239257,0.067538,3.814697265625e-05,0.00011849403381347656
0.00010418891906738281,0.06763935089111328,0.0011313397827148464,0.090306,4.887580871582031e-05,0.00011181831359863281
7.271766662597656e-05,0.06257247924804688,0.0021489125976562468,0.070399,4.0531158447265625e-05,0.00011992454528808594
9.918212890625e-05,0.06069612503051758,0.006655501541137698,0.069241,3.075599670410156e-05,0.00012111663818359375
9.393692016601562e-05,0.04442238807678223,0.0012973128662109382,0.060064,3.0994415283203125e-05,8.606910705566406e-05
8.96453857421875e-05,0.05974841117858887,0.0019078114776611282,0.074147,3.838539123535156e-05,0.00012135505676269531
0.00011777877807617188,0.036721229553222656,0.001221512084960935,0.065694,3.743171691894531e-05,0.00012803077697753906
0.00012135505676269531,0.061830997467041016,0.006618326873779293,0.064655,2.8371810913085938e-05,8.034706115722656e-05
8.487701416015625e-05,0.07468605041503906,0.003696497970581053,0.058644,3.314018249511719e-05,9.72747802734375e-05
9.250640869140625e-05,0.05555367469787598,0.003986275680541995,0.064967,3.0279159545898438e-05,0.00010156631469726562
9.322166442871094e-05,0.04649639129638672,0.011639758499145503,0.086567,3.743171691894531e-05,0.000118255615234375
0.00011920928955078125,0.052206993103027344,0.0012007255249023435,0.101757,2.6464462280273438e-05,7.843971252441406e-05
0.00010418891906738281,0.07220101356506348,0.0016573008117675772,0.059344,3.504753112792969e-05,0.00011730194091796875
9.465217590332031e-05,0.047852277755737305,0.012820411102294926,0.064133,3.409385681152344e-05,0.000125885009765625
9.131431579589844e-05,0.04742145538330078,0.004916944824218755,0.068989,3.409385681152344e-05,0.00010418891906738281
6.556510925292969e-05,0.049594879150390625,0.005453118835449217,0.067914,3.2901763916015625e-05,0.00010776519775390625
9.34600830078125e-05,0.0678246021270752,0.003188057189941404,0.065569,3.504753112792969e-05,0.00010967254638671875
7.677078247070312e-05,0.07474565505981445,0.003038391448974609,0.071548,4.172325134277344e-05,0.0001220703125
9.322166442871094e-05,0.05690312385559082,0.007465544906616217,0.089109,3.24249267578125e-05,0.00010013580322265625
0.00010514259338378906,0.07123517990112305,0.0023195854644775388,0.069952,3.9577484130859375e-05,0.00011539459228515625
0.00010848045349121094,0.055547475814819336,0.009160788497924802,0.06779,3.075599670410156e-05,9.584426879882812e-05
0.00010037422180175781,0.05847597122192383,0.001076552246093751,0.074752,3.2901763916015625e-05,9.465217590332031e-05
0.000133514404296875,0.06753683090209961,0.0011645613708496094,0.060696,3.337860107421875e-05,0.00010442733764648438
8.749961853027344e-05,0.06533026695251465,0.006085401763916018,0.06426,3.170967102050781e-05,0.00010418891906738281
8.749961853027344e-05,0.04527926445007324,0.002207243270874029,0.072305,3.981590270996094e-05,0.00011467933654785156
0.0001220703125,0.06839656829833984,0.002776775634765624,0.071812,3.743171691894531e-05,0.00011777877807617188
9.942054748535156e-05,0.04921364784240723,0.0016059350128173888,0.069238,3.6716461181640625e-05,9.870529174804688e-05
8.058547973632812e-05,0.04890012741088867,0.002023930633544918,0.068887,3.981590270996094e-05,0.00010275840759277344
0.00012755393981933594,0.048493146896362305,0.0011880236511230408,0.071512,4.2438507080078125e-05,0.00014328956604003906
7.200241088867188e-05,0.036940813064575195,0.004254665985107417,0.069235,3.4809112548828125e-05,0.00010633468627929688
0.00011301040649414062,0.05041074752807617,0.0012209919586181617,0.074686,3.9577484130859375e-05,0.00011467933654785156
0.00010466575622558594,0.07184886932373047,0.012631067031860357,0.086681,2.9802322387695312e-05,8.797645568847656e-05
9.083747863769531e-05,0.060571908950805664,0.0016420767059326241,0.062951,3.790855407714844e-05,0.00012135505676269531
8.153915405273438e-05,0.05650138854980469,0.0016442185363769596,0.078854,2.8371810913085938e-05,9.34600830078125e-05
9.655952453613281e-05,0.031041622161865234,0.001276923690795892,0.072789,3.4809112548828125e-05,0.00011372566223144531
6.151199340820312e-05,0.04672884941101074,0.003644413742065436,0.084266,3.5762786865234375e-05,0.00010824203491210938
9.250640869140625e-05,0.031427621841430664,0.001416148635864256,0.114178,2.7894973754882812e-05,8.463859558105469e-05
9.822845458984375e-05,0.04015350341796875,0.003956725265502933,0.091873,2.3126602172851562e-05,7.534027099609375e-05
0.0026628971099853516,0.061720848083496094,0.0021757652893066443,0.064786,2.6941299438476562e-05,7.891654968261719e-05
5.507469177246094e-05,0.06701827049255371,0.005026046401977541,0.071518,2.5987625122070312e-05,9.036064147949219e-05
9.965896606445312e-05,0.1055612564086914,0.0011734085998535149,0.071354,3.743171691894531e-05,0.0001227855682373047
8.869171142578125e-05,0.12557506561279297,0.0051790210418701105,0.068432,3.743171691894531e-05,0.00010132789611816406
9.34600830078125e-05,0.10612273216247559,0.005815562316894535,0.064578,2.7179718017578125e-05,7.796287536621094e-05
0.00010704994201660156,0.09914803504943848,0.006245439529418945,0.0945,3.457069396972656e-05,9.250640869140625e-05
7.414817810058594e-05,0.12096095085144043,0.0017392055358886743,0.085491,3.409385681152344e-05,0.00011491775512695312
8.249282836914062e-05,0.15185832977294922,0.0015845150299072241,0.069968,4.220008850097656e-05,0.0001227855682373047
0.0001399517059326172,0.06972241401672363,0.005463243164062506,0.074386,3.814697265625e-05,0.00011301040649414062
6.0558319091796875e-05,0.08444428443908691,0.003084429687500001,0.067106,3.24249267578125e-05,9.1552734375e-05
7.390975952148438e-05,0.08458495140075684,0.0012855225067138626,0.071677,3.266334533691406e-05,0.00010895729064941406
5.7697296142578125e-05,0.0974884033203125,0.0023054937896728536,0.059119,3.0517578125e-05,9.465217590332031e-05
6.866455078125e-05,0.09888553619384766,0.0021548376464843727,0.06321,2.574920654296875e-05,8.678436279296875e-05
9.608268737792969e-05,0.07858419418334961,0.01325977821350098,0.064175,2.765655517578125e-05,8.344650268554688e-05
9.799003601074219e-05,0.06205105781555176,0.0013173607177734414,0.075318,3.075599670410156e-05,0.00010800361633300781
0.0001285076141357422,0.09589004516601562,0.0017431575775146493,0.059925,3.3855438232421875e-05,0.00011515617370605469
0.00011563301086425781,0.03768515586853027,0.0016221500244140638,0.060216,3.3855438232421875e-05,0.00010037422180175781
0.00011944770812988281,0.08146119117736816,0.0047244764709472725,0.087235,2.8133392333984375e-05,8.797645568847656e-05
9.202957153320312e-05,0.029209136962890625,0.00168245921325684,0.066423,3.5762786865234375e-05,0.00011515617370605469
7.05718994140625e-05,0.04263567924499512,0.0012282847595214835,0.067205,5.030632019042969e-05,0.0001723766326904297
7.987022399902344e-05,0.040624380111694336,0.013771032501220706,0.063149,3.933906555175781e-05,0.0001239776611328125
6.270408630371094e-05,0.05226325988769531,0.007883920227050784,0.062914,3.7670135498046875e-05,0.00010561943054199219
6.628036499023438e-05,0.0609288215637207,0.001110931869506837,0.066079,3.1948089599609375e-05,9.322166442871094e-05
0.0001456737518310547,0.06516814231872559,0.0018815585327148499,0.06563,4.4345855712890625e-05,9.584426879882812e-05
9.846687316894531e-05,0.06947016716003418,0.0022095634918212897,0.071977,2.8133392333984375e-05,8.296966552734375e-05
7.700920104980469e-05,0.04881596565246582,0.0029295710906982464,0.073264,3.361701965332031e-05,0.00010824203491210938
0.00011467933654785156,0.06298422813415527,0.008137226348876953,0.063694,5.555152893066406e-05,0.00016117095947265625
9.799003601074219e-05,0.0695798397064209,0.013632519012451175,0.059819,3.147125244140625e-05,0.00010204315185546875
6.914138793945312e-05,0.054920196533203125,0.0012162064056396443,0.064877,2.956390380859375e-05,9.179115295410156e-05
7.486343383789062e-05,0.07456064224243164,0.003903248321533201,0.081638,7.43865966796875e-05,0.00025773048400878906
6.103515625e-05,0.04478597640991211,0.0034057531585693357,0.064776,6.556510925292969e-05,0.00024175643920898438
0.00011467933654785156,0.051396846771240234,0.0030407922515869185,0.064924,3.123283386230469e-05,9.632110595703125e-05
9.679794311523438e-05,0.050440311431884766,0.0033934559478759757,0.076086,2.86102294921875e-05,8.821487426757812e-05
5.412101745605469e-05,0.06388688087463379,0.0020012552185058596,0.078208,3.695487976074219e-05,0.00011992454528808594
6.413459777832031e-05,0.07065892219543457,0.0013707724609375027,0.073321,3.743171691894531e-05,0.00011587142944335938
6.103515625e-05,0.07652616500854492,0.0037776191406249937,0.071082,4.363059997558594e-05,0.0001404285430908203
8.940696716308594e-05,0.04720735549926758,0.003322897583007814,0.073919,3.1948089599609375e-05,0.00010323524475097656
0.00011229515075683594,0.07455039024353027,0.003303927383422847,0.06929,4.124641418457031e-05,0.00012302398681640625
0.00013256072998046875,0.03665518760681152,0.001455651702880853,0.064685,3.9577484130859375e-05,0.0001227855682373047
0.0001659393310546875,0.06391358375549316,0.0027317765655517565,0.058831,3.314018249511719e-05,0.00011134147644042969
8.273124694824219e-05,0.04005551338195801,0.0014122238769531253,0.062236,4.696846008300781e-05,0.00011944770812988281
7.581710815429688e-05,0.037181854248046875,0.002697903244018557,0.072933,3.457069396972656e-05,0.000125885009765625
9.72747802734375e-05,0.02792644500732422,0.00201359806823731,0.065492,3.528594970703125e-05,0.00010609626770019531
6.556510925292969e-05,0.03290557861328125,0.0025365522308349597,0.067358,3.790855407714844e-05,0.0001270771026611328
9.179115295410156e-05,0.03566551208496094,0.0013052885589599633,0.060319,4.172325134277344e-05,0.0001220703125
8.702278137207031e-05,0.0344541072845459,0.011351367309570315,0.066272,3.62396240234375e-05,0.00011301040649414062
9.608268737792969e-05,0.04632091522216797,0.001872018920898437,0.059413,3.3855438232421875e-05,0.00011968612670898438
0.00010395050048828125,0.05435585975646973,0.004283677886962892,0.072726,4.220008850097656e-05,0.0001316070556640625
9.751319885253906e-05,0.05007529258728027,0.0029298622894287085,0.06772,4.1961669921875e-05,0.00011396408081054688
0.00010800361633300781,0.05987119674682617,0.003512929733276368,0.061042,3.24249267578125e-05,8.845329284667969e-05
7.987022399902344e-05,0.06839323043823242,0.001605072311401362,0.088371,2.9325485229492188e-05,0.0001068115234375
0.00010156631469726562,0.032325029373168945,0.001953299652099609,0.061189,2.7179718017578125e-05,8.416175842285156e-05
8.082389831542969e-05,0.07688069343566895,0.002418596862792971,0.080676,4.029273986816406e-05,0.0001227855682373047
9.012222290039062e-05,0.03763628005981445,0.0011468927307128896,0.064083,3.528594970703125e-05,0.00012564659118652344
9.274482727050781e-05,0.04047989845275879,0.001231074447631833,0.06013,4.124641418457031e-05,0.00012421607971191406
0.0001010894775390625,0.04718732833862305,0.002166493331909186,0.068738,3.981590270996094e-05,0.00011754035949707031
6.008148193359375e-05,0.06488466262817383,0.001120150115966792,0.065072,3.838539123535156e-05,0.00011920928955078125
8.416175842285156e-05,0.04918956756591797,0.007897488830566408,0.062477,3.0040740966796875e-05,9.322166442871094e-05
6.437301635742188e-05,0.06698226928710938,0.0012261164855957019,0.064555,3.504753112792969e-05,0.0001163482666015625
9.012222290039062e-05,0.08009099960327148,0.00500617195129395,0.068365,4.363059997558594e-05,0.00010943412780761719
5.888938903808594e-05,0.07129907608032227,0.007173076919555668,0.077996,4.7206878662109375e-05,9.965896606445312e-05
6.127357482910156e-05,0.09420013427734375,0.007480948745727536,0.060213,3.528594970703125e-05,0.00011372566223144531
6.0558319091796875e-05,0.1074225902557373,0.0014269745788574179,0.065654,4.2438507080078125e-05,0.00013375282287597656
5.221366882324219e-05,0.09996247291564941,0.005725378921508789,0.072047,3.075599670410156e-05,9.72747802734375e-05
9.441375732421875e-05,0.08831167221069336,0.0026607450256347642,0.074574,3.600120544433594e-05,0.00012636184692382812
0.00010585784912109375,0.08303523063659668,0.0018620653686523408,0.075644,4.029273986816406e-05,0.0001277923583984375
0.0008158683776855469,0.07953977584838867,0.0019705992431640618,0.069328,5.1021575927734375e-05,0.00014519691467285156
8.225440979003906e-05,0.10757637023925781,0.012767075958251953,0.07356,3.218650817871094e-05,0.00010466575622558594
9.608268737792969e-05,0.06938552856445312,0.003920014663696292,0.073654,3.814697265625e-05,0.0001266002655029297
0.0001220703125,0.0647437572479248,0.001281820755004881,0.07327,3.170967102050781e-05,9.107589721679688e-05
0.00010347366333007812,0.05501747131347656,0.002625651672363283,0.067272,3.0040740966796875e-05,0.00010347366333007812
0.00011992454528808594,0.03184914588928223,0.010536124984741213,0.063608,4.172325134277344e-05,0.0001475811004638672
0.0001010894775390625,0.06146073341369629,0.0021586367340087897,0.070853,4.1484832763671875e-05,0.00012111663818359375
0.00012302398681640625,0.05623292922973633,0.0060997898406982415,0.061793,5.435943603515625e-05,0.00017881393432617188
0.0022988319396972656,0.045462846755981445,0.0070149785919189495,0.073833,3.933906555175781e-05,0.00012874603271484375
6.985664367675781e-05,0.06992983818054199,0.002105320602416999,0.067794,4.172325134277344e-05,0.0001285076141357422
9.1552734375e-05,0.059027671813964844,0.0017208960571289122,0.075871,4.291534423828125e-05,0.00012159347534179688
0.00010275840759277344,0.06689858436584473,0.0016026407165527362,0.073308,3.814697265625e-05,0.00012183189392089844
8.535385131835938e-05,0.045755624771118164,0.0016244790039062484,0.075379,5.125999450683594e-05,0.000164031982421875
9.012222290039062e-05,0.07413411140441895,0.002459984832763676,0.067894,4.1484832763671875e-05,0.00015425682067871094
5.53131103515625e-05,0.05844998359680176,0.0076814436035156225,0.068067,3.0517578125e-05,9.870529174804688e-05
9.965896606445312e-05,0.0986623764038086,0.016614150207519537,0.069557,2.6702880859375e-05,8.225440979003906e-05
0.00010347366333007812,0.05743217468261719,0.005177423492431638,0.062059,3.337860107421875e-05,0.00011038780212402344
7.987022399902344e-05,0.08078503608703613,0.002328401123046872,0.084414,2.956390380859375e-05,8.749961853027344e-05
7.62939453125e-05,0.07396340370178223,0.002889635314941408,0.065135,3.147125244140625e-05,0.00010728836059570312
8.368492126464844e-05,0.0695807933807373,0.0011992676086425846,0.069293,2.8133392333984375e-05,9.560585021972656e-05
9.274482727050781e-05,0.06412482261657715,0.002751597091674808,0.059978,3.0994415283203125e-05,0.00010752677917480469
8.869171142578125e-05,0.026381254196166992,0.010764951065063477,0.068272,4.2438507080078125e-05,0.00013756752014160156
9.1552734375e-05,0.07126903533935547,0.003386661178588865,0.060268,4.8160552978515625e-05,0.00016498565673828125
0.00010824203491210938,0.04824495315551758,0.001082168365478517,0.084049,3.218650817871094e-05,0.00010895729064941406
7.653236389160156e-05,0.05349254608154297,0.023730973083496087,0.071193,5.125999450683594e-05,0.00012564659118652344
0.00010585784912109375,0.0516359806060791,0.0011646118011474638,0.063191,2.6702880859375e-05,8.0108642578125e-05
9.298324584960938e-05,0.03110480308532715,0.0012475574493408248,0.066825,3.0040740966796875e-05,0.00010228157043457031
9.298324584960938e-05,0.04430246353149414,0.0012264750366210997,0.064187,2.7894973754882812e-05,8.368492126464844e-05
0.00011014938354492188,0.027544736862182617,0.0014068957214355415,0.070637,4.458427429199219e-05,0.00015997886657714844
9.870529174804688e-05,0.059800148010253906,0.0010452615966796905,0.059576,3.886222839355469e-05,0.0001125335693359375
0.0001087188720703125,0.06156110763549805,0.001127263702392578,0.065886,3.0994415283203125e-05,9.679794311523438e-05
7.43865966796875e-05,0.016866683959960938,0.0012154536895751938,0.075032,4.172325134277344e-05,0.0001201629638671875
7.271766662597656e-05,0.0348970890045166,0.0023441794433593788,0.062746,3.218650817871094e-05,0.00011134147644042969
8.845329284667969e-05,0.03921151161193848,0.004032788772583007,0.070355,3.838539123535156e-05,0.0001087188720703125
8.368492126464844e-05,0.054697513580322266,0.0011956507263183591,0.075794,4.00543212890625e-05,0.00012922286987304688
0.00010347366333007812,0.05951333045959473,0.0011023010253906201,0.06485,4.38690185546875e-05,0.00012540817260742188
8.845329284667969e-05,0.03348183631896973,0.0032627899017333983,0.072741,4.1484832763671875e-05,0.0001323223114013672
9.465217590332031e-05,0.055703163146972656,0.0012115628662109357,0.064056,3.981590270996094e-05,0.00011420249938964844
6.961822509765625e-05,0.07795357704162598,0.0023711050262451155,0.060101,3.123283386230469e-05,9.036064147949219e-05
9.799003601074219e-05,0.051358699798583984,0.0016546812286376972,0.062401,3.695487976074219e-05,0.0001246929168701172
0.000156402587890625,0.05154871940612793,0.002577813415527347,0.06147,3.4809112548828125e-05,0.00011515617370605469
7.987022399902344e-05,0.03262495994567871,0.0020397868957519466,0.076841,3.337860107421875e-05,0.00010156631469726562
9.107589721679688e-05,0.05310845375061035,0.002108990875244139,0.058734,3.2901763916015625e-05,9.72747802734375e-05
9.059906005859375e-05,0.05623459815979004,0.005310047515869137,0.066916,3.814697265625e-05,0.00011920928955078125
0.00011110305786132812,0.04897284507751465,0.004738868331909174,0.072025,4.172325134277344e-05,0.00011348724365234375
0.00010585784912109375,0.04567098617553711,0.0053310475158691445,0.066895,4.172325134277344e-05,0.00012445449829101562
0.00011134147644042969,0.05278301239013672,0.006501372863769533,0.074848,3.647804260253906e-05,0.00011515617370605469
9.179115295410156e-05,0.05798196792602539,0.0019775790252685582,0.066146,3.2901763916015625e-05,9.465217590332031e-05
0.00010013580322265625,0.05762290954589844,0.0034111119079589802,0.079045,3.600120544433594e-05,0.00010728836059570312
9.751319885253906e-05,0.044135093688964844,0.0016618655395507775,0.067305,2.8848648071289062e-05,8.678436279296875e-05
8.749961853027344e-05,0.0451657772064209,0.0022224346618652385,0.064952,3.2901763916015625e-05,9.894371032714844e-05
6.222724914550781e-05,0.0773618221282959,0.008825941833496095,0.073891,3.504753112792969e-05,0.00011086463928222656
9.870529174804688e-05,0.060541391372680664,0.011884704483032221,0.064337,3.504753112792969e-05,0.00011491775512695312
7.939338684082031e-05,0.09214210510253906,0.0020591397552490176,0.081822,3.504753112792969e-05,0.0001125335693359375
0.0001068115234375,0.059007883071899414,0.0020361411437988253,0.059339,3.4332275390625e-05,0.00010323524475097656
0.00011277198791503906,0.07596588134765625,0.0027887822418212888,0.078722,2.9087066650390625e-05,0.00010013580322265625
8.511543273925781e-05,0.05480051040649414,0.0014032366790771439,0.072121,4.172325134277344e-05,0.00012564659118652344
0.00010919570922851562,0.07740664482116699,0.0016815564880371114,0.067549,4.267692565917969e-05,0.00013566017150878906
0.00010967254638671875,0.05348467826843262,0.007623074371337885,0.070943,3.314018249511719e-05,0.00011181831359863281
8.368492126464844e-05,0.0626535415649414,0.0017534857330322312,0.067144,2.9802322387695312e-05,8.821487426757812e-05
8.869171142578125e-05,0.05392265319824219,0.002845915725708012,0.067422,3.314018249511719e-05,0.0001068115234375
0.00010037422180175781,0.053507328033447266,0.0014809550323486298,0.057896,3.3855438232421875e-05,0.00010347366333007812
9.417533874511719e-05,0.05080723762512207,0.0027627789611816417,0.068563,3.838539123535156e-05,0.00012373924255371094
8.7738037109375e-05,0.04973626136779785,0.0030148328552246084,0.058449,3.933906555175781e-05,0.0001068115234375
0.00010466575622558594,0.0333096981048584,0.0011883697052001985,0.086198,3.1948089599609375e-05,9.107589721679688e-05
9.703636169433594e-05,0.05780315399169922,0.0017814742279052762,0.06163,2.8371810913085938e-05,9.012222290039062e-05
9.72747802734375e-05,0.056737422943115234,0.0026119030456542985,0.074002,3.814697265625e-05,0.00010609626770019531
0.00011229515075683594,0.06356644630432129,0.0028386424560546894,0.061048,3.337860107421875e-05,9.298324584960938e-05
0.00011539459228515625,0.031186342239379883,0.009226710021972659,0.064787,2.956390380859375e-05,9.322166442871094e-05
8.106231689453125e-05,0.04044771194458008,0.0021894084777832057,0.069741,3.647804260253906e-05,0.00011467933654785156
8.225440979003906e-05,0.0687100887298584,0.001326911407470703,0.061494,3.886222839355469e-05,0.00011992454528808594
0.00012564659118652344,0.06000542640686035,0.0012047885742187472,0.058541,3.2901763916015625e-05,9.894371032714844e-05
0.00015282630920410156,0.04786849021911621,0.0013173689575195283,0.060928,5.0067901611328125e-05,0.00011157989501953125
8.869171142578125e-05,0.07574224472045898,0.00239334237670899,0.066574,3.8623809814453125e-05,0.00012087821960449219
9.5367431640625e-05,0.06281495094299316,0.0015160103607177733,0.05892,3.528594970703125e-05,0.0001087188720703125
8.96453857421875e-05,0.05255889892578125,0.009318767166137693,0.068775,2.9087066650390625e-05,9.274482727050781e-05
0.00010442733764648438,0.03757452964782715,0.003780978210449218,0.069342,3.886222839355469e-05,0.00011444091796875
9.72747802734375e-05,0.06480622291564941,0.0034087170257568328,0.075561,3.3855438232421875e-05,9.703636169433594e-05
6.794929504394531e-05,0.05844545364379883,0.0025112608642578194,0.070153,3.1948089599609375e-05,9.822845458984375e-05
0.0001304149627685547,0.05127215385437012,0.001634712844848632,0.060794,3.0040740966796875e-05,0.00011014938354492188
8.916854858398438e-05,0.0575566291809082,0.012769096786499026,0.064093,3.147125244140625e-05,8.559226989746094e-05
7.653236389160156e-05,0.043443918228149414,0.0018082249755859425,0.082838,4.100799560546875e-05,0.00012230873107910156
8.368492126464844e-05,0.06376981735229492,0.008756114303588872,0.067838,3.62396240234375e-05,0.00010037422180175781
8.678436279296875e-05,0.05803275108337402,0.019686851394653315,0.064087,4.124641418457031e-05,0.00012612342834472656
7.343292236328125e-05,0.07724595069885254,0.00443393312072754,0.064969,3.170967102050781e-05,0.0001010894775390625
7.319450378417969e-05,0.08414626121520996,0.004247296844482419,0.060789,2.8848648071289062e-05,8.153915405273438e-05
0.00012564659118652344,0.06546235084533691,0.0027931375579833967,0.070342,3.814697265625e-05,0.00011277198791503906
9.250640869140625e-05,0.03742337226867676,0.0015434535064697275,0.065996,3.4809112548828125e-05,0.00010752677917480469
0.00010991096496582031,0.04159355163574219,0.00450481059265137,0.071128,2.8848648071289062e-05,8.678436279296875e-05
9.632110595703125e-05,0.03889322280883789,0.005217076644897456,0.06689,3.123283386230469e-05,0.00010514259338378906
0.00010323524475097656,0.05295753479003906,0.001848895980834958,0.061698,2.7894973754882812e-05,9.608268737792969e-05
0.00011658668518066406,0.05217576026916504,0.0026885560607910197,0.072265,3.123283386230469e-05,9.846687316894531e-05
9.131431579589844e-05,0.0615687370300293,0.004208239700317376,0.072373,3.0517578125e-05,9.298324584960938e-05
8.916854858398438e-05,0.043901681900024414,0.0048369505615234315,0.065878,3.0279159545898438e-05,0.00010013580322265625
8.940696716308594e-05,0.08072423934936523,0.001653636657714841,0.057313,4.553794860839844e-05,0.0001418590545654297
8.988380432128906e-05,0.08303117752075195,0.0015214142456054652,0.079086,3.647804260253906e-05,0.00012493133544921875
7.62939453125e-05,0.0674440860748291,0.0019439063873291015,0.061716,3.147125244140625e-05,0.00010609626770019531
8.869171142578125e-05,0.05092740058898926,0.007070787719726565,0.064121,3.6716461181640625e-05,0.00011014938354492188
9.489059448242188e-05,0.10318613052368164,0.0010907559509277381,0.074888,2.956390380859375e-05,8.821487426757812e-05
8.845329284667969e-05,0.08418107032775879,0.0016585602264404253,0.068277,2.6941299438476562e-05,8.130073547363281e-05
9.799003601074219e-05,0.11240553855895996,0.0010885659637451112,0.065656,2.9087066650390625e-05,8.606910705566406e-05
0.00010561943054199219,0.061437368392944336,0.001262301773071288,0.058581,2.956390380859375e-05,0.00010275840759277344
6.389617919921875e-05,0.061990976333618164,0.0035195612792968817,0.069612,3.719329833984375e-05,0.00011801719665527344
9.5367431640625e-05,0.06727075576782227,0.0022056214294433607,0.056504,4.982948303222656e-05,0.00016236305236816406
0.00010180473327636719,0.05058932304382324,0.011813995071411135,0.071504,3.62396240234375e-05,0.00010824203491210938
8.440017700195312e-05,0.059065818786621094,0.010647543029785156,0.074795,2.8848648071289062e-05,8.463859558105469e-05
8.630752563476562e-05,0.03656816482543945,0.002466214309692384,0.059314,3.4809112548828125e-05,0.00010800361633300781
9.489059448242188e-05,0.07333946228027344,0.002732921569824215,0.074632,3.0517578125e-05,9.179115295410156e-05
9.918212890625e-05,0.03845405578613281,0.00153542977905273,0.073009,3.0994415283203125e-05,0.00010013580322265625
0.00010776519775390625,0.05376315116882324,0.0013761572570800823,0.076303,3.457069396972656e-05,0.00011491775512695312
9.393692016601562e-05,0.048471689224243164,0.0012207856140136752,0.063579,3.123283386230469e-05,0.00010228157043457031
7.319450378417969e-05,0.038440704345703125,0.0021811603240966815,0.065107,4.00543212890625e-05,0.0001201629638671875
0.00012493133544921875,0.05095958709716797,0.0036640858154296935,0.072277,3.337860107421875e-05,9.131431579589844e-05
0.00011205673217773438,0.07576489448547363,0.0030922807617187464,0.073133,3.4332275390625e-05,0.0001480579376220703
9.703636169433594e-05,0.052490949630737305,0.001229339218139655,0.073775,6.198883056640625e-05,0.00018405914306640625
7.2479248046875e-05,0.07104659080505371,0.010827194580078123,0.065791,3.838539123535156e-05,0.00011181831359863281
8.797645568847656e-05,0.04952836036682129,0.003516479049682615,0.060039,3.0517578125e-05,8.654594421386719e-05
0.00011754035949707031,0.049048423767089844,0.0012287711334228457,0.07283,4.839897155761719e-05,0.0001049041748046875
0.00011467933654785156,0.03586244583129883,0.004228794601440433,0.071322,4.00543212890625e-05,0.00011897087097167969
9.703636169433594e-05,0.04131913185119629,0.0030867186889648457,0.066439,3.0040740966796875e-05,8.7738037109375e-05
7.534027099609375e-05,0.05343937873840332,0.002394008071899413,0.058567,3.218650817871094e-05,0.00010061264038085938
8.606910705566406e-05,0.03283858299255371,0.0014266031036376942,0.055549,4.2438507080078125e-05,0.00012087821960449219
8.392333984375e-05,0.0591585636138916,0.006671155487060543,0.070164,4.458427429199219e-05,0.0001633167266845703
0.00010752677917480469,0.027274370193481445,0.0011323887329101612,0.064077,4.029273986816406e-05,0.00012230873107910156
9.107589721679688e-05,0.03227043151855469,0.0017898861999511712,0.070563,3.147125244140625e-05,8.416175842285156e-05
7.843971252441406e-05,0.050794363021850586,0.00130395106506348,0.062108,3.790855407714844e-05,0.00011658668518066406
9.036064147949219e-05,0.041181087493896484,0.0011464375915527375,0.080356,3.552436828613281e-05,0.00010323524475097656
0.00010037422180175781,0.05047249794006348,0.00136982723999024,0.063882,4.863739013671875e-05,0.0001533031463623047
7.867813110351562e-05,0.037349700927734375,0.001694340927124019,0.066043,4.267692565917969e-05,0.00012946128845214844
8.940696716308594e-05,0.029531002044677734,0.011484731201171869,0.080171,3.9577484130859375e-05,0.00012874603271484375
0.0001010894775390625,0.06767463684082031,0.003410029373168942,0.060165,4.1484832763671875e-05,0.00014281272888183594
0.00010228157043457031,0.05930042266845703,0.012186520019531244,0.077909,4.076957702636719e-05,0.0001227855682373047
7.748603820800781e-05,0.06070971488952637,0.0011886491699218682,0.079908,3.075599670410156e-05,9.107589721679688e-05
8.749961853027344e-05,0.05649256706237793,0.0013092881164550804,0.060104,7.176399230957031e-05,0.00011038780212402344
0.00014901161193847656,0.04320049285888672,0.008206766784667967,0.062162,3.886222839355469e-05,0.00011706352233886719
9.059906005859375e-05,0.04960751533508301,0.001265829132080079,0.065427,4.076957702636719e-05,0.00012421607971191406
0.00010633468627929688,0.07595396041870117,0.0017634170532226587,0.061325,3.647804260253906e-05,0.00011777877807617188
0.0001227855682373047,0.045101165771484375,0.0027335998077392537,0.069373,3.743171691894531e-05,0.00012063980102539062
9.846687316894531e-05,0.09363317489624023,0.0037462261962890597,0.05562,3.4809112548828125e-05,0.00011372566223144531
8.58306884765625e-05,0.07256340980529785,0.008508968017578125,0.069452,2.9802322387695312e-05,9.083747863769531e-05
0.00010180473327636719,0.07278084754943848,0.0010498076782226584,0.066189,3.504753112792969e-05,0.00011038780212402344
0.0001125335693359375,0.0834345817565918,0.0032658358612060595,0.070946,2.8848648071289062e-05,7.700920104980469e-05
0.00010037422180175781,0.05236387252807617,0.0017831650848388683,0.057538,2.86102294921875e-05,9.059906005859375e-05
0.00013780593872070312,0.04632091522216797,0.0015034278106689503,0.07318,2.8848648071289062e-05,9.083747863769531e-05
8.821487426757812e-05,0.03941178321838379,0.007551415405273432,0.070915,3.6716461181640625e-05,0.0001246929168701172
7.462501525878906e-05,0.06050586700439453,0.0011581832885742202,0.0593,4.220008850097656e-05,0.0001201629638671875
9.107589721679688e-05,0.04996037483215332,0.0032348548278808564,0.071939,7.128715515136719e-05,0.00023031234741210938
0.00010633468627929688,0.054137229919433594,0.008493195693969724,0.079432,4.124641418457031e-05,0.0001468658447265625
8.821487426757812e-05,0.08707094192504883,0.002310809936523439,0.06816,3.147125244140625e-05,0.00010895729064941406
9.5367431640625e-05,0.04711413383483887,0.003285082565307615,0.074339,2.7418136596679688e-05,8.392333984375e-05
7.367134094238281e-05,0.0801846981048584,0.0013468381042480437,0.085788,2.574920654296875e-05,8.20159912109375e-05
9.298324584960938e-05,0.060372352600097656,0.004897471328735345,0.071679,3.24249267578125e-05,9.942054748535156e-05
7.081031799316406e-05,0.026111364364624023,0.0012249823150634748,0.090019,4.2438507080078125e-05,0.0001399517059326172
0.00010180473327636719,0.07256698608398438,0.010402659027099609,0.060308,3.3855438232421875e-05,0.00010251998901367188
8.678436279296875e-05,0.05760073661804199,0.014119413818359378,0.072211,3.337860107421875e-05,0.00011277198791503906
7.486343383789062e-05,0.06476259231567383,0.0026886219635009756,0.076211,3.170967102050781e-05,9.441375732421875e-05
7.867813110351562e-05,0.06121516227722168,0.0019643625183105445,0.071758,3.409385681152344e-05,0.00010418891906738281
7.343292236328125e-05,0.07322216033935547,0.001747809371948239,0.067915,3.170967102050781e-05,9.679794311523438e-05
7.557868957519531e-05,0.08376169204711914,0.0012874841461181646,0.075474,4.00543212890625e-05,0.00012612342834472656
7.939338684082031e-05,0.05956220626831055,0.0013163073425292993,0.068187,4.100799560546875e-05,0.00013494491577148438
0.00012922286987304688,0.05272197723388672,0.005758533737182617,0.090878,3.6716461181640625e-05,0.00012969970703125
0.00010943412780761719,0.05086565017700195,0.008179200561523436,0.082067,3.4809112548828125e-05,0.00010180473327636719
0.00012183189392089844,0.01782512664794922,0.0016202197570800714,0.069223,3.528594970703125e-05,0.0001366138458251953
5.698204040527344e-05,0.03235483169555664,0.004811769912719727,0.078902,3.409385681152344e-05,0.00012493133544921875
7.605552673339844e-05,0.04497814178466797,0.004335493469238283,0.088725,3.719329833984375e-05,0.00011920928955078125
6.794929504394531e-05,0.05400347709655762,0.001208548217773442,0.070544,3.1948089599609375e-05,0.0001125335693359375
8.20159912109375e-05,0.0364534854888916,0.004857635070800781,0.077598,3.552436828613281e-05,0.00011229515075683594
8.0108642578125e-05,0.05758213996887207,0.001916655212402349,0.069669,4.482269287109375e-05,0.0001270771026611328
8.7738037109375e-05,0.05299711227416992,0.001431217544555663,0.068357,4.00543212890625e-05,0.00011372566223144531
7.82012939453125e-05,0.06387901306152344,0.004487117279052738,0.088612,4.4345855712890625e-05,0.00014853477478027344
9.775161743164062e-05,0.057367801666259766,0.0012824352874755834,0.074811,3.361701965332031e-05,9.989738464355469e-05
8.869171142578125e-05,0.06514573097229004,0.0012969958801269527,0.068398,3.337860107421875e-05,9.989738464355469e-05
9.012222290039062e-05,0.040358781814575195,0.002667473999023437,0.081109,4.029273986816406e-05,0.00011563301086425781
0.0005309581756591797,0.06426501274108887,0.0023430355682372977,0.079811,4.5299530029296875e-05,0.0001456737518310547
0.00010228157043457031,0.04183363914489746,0.001774946151733403,0.072764,3.337860107421875e-05,0.00010609626770019531
8.988380432128906e-05,0.06297874450683594,0.002302183715820319,0.068058,3.552436828613281e-05,0.00010561943054199219
8.940696716308594e-05,0.0485234260559082,0.002309667831420892,0.070444,4.00543212890625e-05,0.00011682510375976562
0.0001220703125,0.026004552841186523,0.0011790479583740215,0.071258,3.886222839355469e-05,0.0001285076141357422
8.893013000488281e-05,0.034769535064697266,0.0015489489135742246,0.068919,3.62396240234375e-05,0.00015354156494140625
8.153915405273438e-05,0.04704475402832031,0.0012488022155761752,0.066618,3.5762786865234375e-05,0.00010800361633300781
7.05718994140625e-05,0.04335427284240723,0.004591682785034176,0.070982,4.1484832763671875e-05,0.0001201629638671875
6.580352783203125e-05,0.053711891174316406,0.001242385650634767,0.068424,3.457069396972656e-05,9.560585021972656e-05
7.224082946777344e-05,0.05922985076904297,0.001768649215698248,0.06588,3.3855438232421875e-05,0.00011014938354492188
7.557868957519531e-05,0.07020115852355957,0.006857256149291988,0.075951,4.5299530029296875e-05,0.0001361370086669922
9.799003601074219e-05,0.04884481430053711,0.007329998703002924,0.066405,3.552436828613281e-05,0.00012373924255371094
0.00011181831359863281,0.05366706848144531,0.0013168127899169935,0.069437,2.7894973754882812e-05,8.440017700195312e-05
0.00013685226440429688,0.07367062568664551,0.0036941022949218694,0.090342,3.4332275390625e-05,0.0001163482666015625
7.987022399902344e-05,0.04561305046081543,0.004368309082031244,0.085361,3.24249267578125e-05,0.00010347366333007812
8.821487426757812e-05,0.06682324409484863,0.001437327117919926,0.07103,5.888938903808594e-05,0.0001811981201171875
9.72747802734375e-05,0.07530975341796875,0.004985812484741212,0.072088,3.6716461181640625e-05,0.00011420249938964844
8.654594421386719e-05,0.10078811645507812,0.004687099273681647,0.070667,3.123283386230469e-05,9.202957153320312e-05
9.012222290039062e-05,0.060341835021972656,0.009274364944458005,0.070454,3.647804260253906e-05,0.00011014938354492188
0.00011205673217773438,0.06673884391784668,0.0015243994903564456,0.07528,3.147125244140625e-05,8.893013000488281e-05
0.00010275840759277344,0.06222867965698242,0.0013454664154052692,0.070733,2.8848648071289062e-05,0.00010538101196289062
0.00010037422180175781,0.06134533882141113,0.0023823970489501925,0.062482,3.266334533691406e-05,0.00010728836059570312
8.511543273925781e-05,0.037914276123046875,0.0018718477172851578,0.073683,2.9087066650390625e-05,8.392333984375e-05
8.702278137207031e-05,0.049765586853027344,0.005916504837036138,0.070474,5.602836608886719e-05,0.00017571449279785156
0.00012063980102539062,0.03655862808227539,0.006190565826416014,0.069648,5.2928924560546875e-05,0.0001628398895263672
0.00013208389282226562,0.0489959716796875,0.0021140576934814415,0.074965,3.743171691894531e-05,0.00011873245239257812
8.225440979003906e-05,0.05089211463928223,0.003102167205810552,0.068545,3.0994415283203125e-05,9.274482727050781e-05
8.58306884765625e-05,0.07075071334838867,0.003749985656738279,0.058915,3.552436828613281e-05,0.00010466575622558594
9.512901306152344e-05,0.06644082069396973,0.003719669708251952,0.064541,3.7670135498046875e-05,0.00011849403381347656
0.00015878677368164062,0.05610203742980957,0.002504877700805666,0.061485,4.1961669921875e-05,0.00010395050048828125
8.296966552734375e-05,0.06183052062988281,0.0018303090362548763,0.070097,4.029273986816406e-05,0.0001251697540283203
7.224082946777344e-05,0.06469607353210449,0.002846448486328118,0.065532,3.600120544433594e-05,0.00010848045349121094
6.580352783203125e-05,0.08374691009521484,0.003584821502685548,0.064858,3.719329833984375e-05,0.00011086463928222656
0.00011014938354492188,0.07764625549316406,0.0014401080017089826,0.061912,4.124641418457031e-05,0.00013017654418945312
7.295608520507812e-05,0.057337045669555664,0.004087734039306637,0.066292,3.147125244140625e-05,0.0001010894775390625
8.821487426757812e-05,0.05532050132751465,0.0010057323760986336,0.063193,2.6464462280273438e-05,8.130073547363281e-05
7.581710815429688e-05,0.02775096893310547,0.006331303665161131,0.101828,2.86102294921875e-05,9.560585021972656e-05
0.00010609626770019531,0.06223893165588379,0.00975193202209472,0.085528,4.076957702636719e-05,0.00013303756713867188
9.465217590332031e-05,0.05984044075012207,0.0023725991516113237,0.080197,3.695487976074219e-05,0.0001266002655029297
0.00011134147644042969,0.05179476737976074,0.0015389785156249974,0.065264,2.8371810913085938e-05,8.654594421386719e-05
9.608268737792969e-05,0.037132978439331055,0.004420269226074219,0.070076,7.724761962890625e-05,0.00024437904357910156
0.00010156631469726562,0.04625892639160156,0.00174907479858398,0.071094,3.838539123535156e-05,0.00011754035949707031
6.031990051269531e-05,0.07278251647949219,0.0022021038208007854,0.075859,3.9577484130859375e-05,0.00012755393981933594
7.581710815429688e-05,0.07663607597351074,0.009715846023559571,0.063415,3.719329833984375e-05,0.0001251697540283203
8.034706115722656e-05,0.0515294075012207,0.008558943344116207,0.083499,3.337860107421875e-05,9.989738464355469e-05
8.296966552734375e-05,0.07019805908203125,0.0012033637390136687,0.062864,3.361701965332031e-05,0.00011038780212402344
8.702278137207031e-05,0.07650470733642578,0.008564637313842771,0.071189,3.314018249511719e-05,9.608268737792969e-05
7.843971252441406e-05,0.0810239315032959,0.002315198318481447,0.059383,3.695487976074219e-05,0.00010275840759277344
8.416175842285156e-05,0.048668622970581055,0.0024926541137695324,0.06372,2.8133392333984375e-05,8.559226989746094e-05
0.00011014938354492188,0.05431103706359863,0.0015182894287109339,0.070219,2.9802322387695312e-05,9.751319885253906e-05
0.00010824203491210938,0.03926897048950195,0.007092303253173823,0.065849,2.9802322387695312e-05,9.036064147949219e-05
9.584426879882812e-05,0.0429229736328125,0.0010807266387939385,0.081934,2.7894973754882812e-05,8.416175842285156e-05
7.939338684082031e-05,0.045128822326660156,0.0020353308105468815,0.06896,2.6464462280273438e-05,8.082389831542969e-05
0.00013113021850585938,0.056756019592285156,0.003959102554321289,0.065955,3.695487976074219e-05,0.00010418891906738281
0.00010848045349121094,0.0321660041809082,0.0011632507629394523,0.065068,3.0279159545898438e-05,9.560585021972656e-05
6.413459777832031e-05,0.037656307220458984,0.004152030761718745,0.068167,2.6464462280273438e-05,0.0001251697540283203
6.961822509765625e-05,0.04141521453857422,0.003936897552490229,0.077062,3.790855407714844e-05,0.00011968612670898438
0.00010132789611816406,0.05655193328857422,0.0022983177947998035,0.069495,4.839897155761719e-05,0.00014591217041015625
5.4836273193359375e-05,0.06151747703552246,0.002964860458374019,0.074355,4.029273986816406e-05,0.00011205673217773438
8.821487426757812e-05,0.06056332588195801,0.0032736617126464806,0.064946,5.078315734863281e-05,0.00017261505126953125
6.4849853515625e-05,0.05942988395690918,0.004028037780761717,0.063556,3.147125244140625e-05,0.00010514259338378906
7.104873657226562e-05,0.07223749160766602,0.0012157890472412058,0.070609,4.029273986816406e-05,0.00011467933654785156
9.5367431640625e-05,0.04851555824279785,0.003435271423339839,0.066182,3.62396240234375e-05,0.00011348724365234375
9.560585021972656e-05,0.07977938652038574,0.0027176599731445344,0.060901,4.0531158447265625e-05,0.0001227855682373047
0.00011157989501953125,0.05107617378234863,0.002498313385009762,0.088744,3.981590270996094e-05,0.00010728836059570312
9.870529174804688e-05,0.06561040878295898,0.003866748947143561,0.067156,2.7418136596679688e-05,7.963180541992188e-05
7.271766662597656e-05,0.10104227066040039,0.0037159072265625023,0.058189,3.0994415283203125e-05,9.250640869140625e-05
0.00010800361633300781,0.0815889835357666,0.00194512678527832,0.084911,3.266334533691406e-05,0.00010561943054199219
8.463859558105469e-05,0.04975414276123047,0.0015437774505615287,0.076066,4.0531158447265625e-05,0.00012540817260742188
7.176399230957031e-05,0.04509782791137695,0.0022991193847656244,0.065942,3.910064697265625e-05,0.00012445449829101562
0.00011658668518066406,0.043051719665527344,0.00226441285705567,0.085224,4.220008850097656e-05,0.00013065338134765625
8.392333984375e-05,0.07900238037109375,0.0027313411712646535,0.081825,3.814697265625e-05,0.00012445449829101562
9.179115295410156e-05,0.05555224418640137,0.004098767578125002,0.062338,4.792213439941406e-05,0.0001506805419921875
6.914138793945312e-05,0.06347441673278809,0.008663337326049805,0.080525,3.7670135498046875e-05,0.00012803077697753906
0.00011754035949707031,0.019023895263671875,0.0013522389068603563,0.063536,3.552436828613281e-05,0.00010919570922851562
7.319450378417969e-05,0.03267502784729004,0.0013291657714843766,0.059397,5.2928924560546875e-05,0.00015974044799804688
5.626678466796875e-05,0.04209637641906738,0.0035334666290283145,0.073496,4.458427429199219e-05,0.00015020370483398438
6.890296936035156e-05,0.05391740798950195,0.0059326299438476615,0.067074,4.982948303222656e-05,0.0001723766326904297
8.869171142578125e-05,0.059317588806152344,0.004215123504638672,0.056831,3.743171691894531e-05,0.00012183189392089844
0.00010347366333007812,0.0469210147857666,0.006197423568725588,0.075084,3.8623809814453125e-05,0.0001227855682373047
0.00011706352233886719,0.05636715888977051,0.002361100036621093,0.057193,4.267692565917969e-05,0.00014281272888183594
9.560585021972656e-05,0.04557466506958008,0.0011498512268066363,0.064225,3.2901763916015625e-05,9.250640869140625e-05
0.00010395050048828125,0.05214691162109375,0.0017963571472167927,0.076908,3.504753112792969e-05,0.00010204315185546875
6.270408630371094e-05,0.05943465232849121,0.0023026380004882857,0.063231,4.124641418457031e-05,0.00013184547424316406
6.270408630371094e-05,0.054329872131347656,0.0018940438690185496,0.073981,3.337860107421875e-05,8.96453857421875e-05
0.00010752677917480469,0.06937050819396973,0.0025568744201660137,0.098123,4.673004150390625e-05,0.00014066696166992188
9.799003601074219e-05,0.07554078102111816,0.0035732815399169976,0.062786,3.62396240234375e-05,0.00010800361633300781
9.72747802734375e-05,0.08271574974060059,0.0010296362915039048,0.056146,2.9802322387695312e-05,8.535385131835938e-05
7.367134094238281e-05,0.06008720397949219,0.003252400329589844,0.071797,3.218650817871094e-05,0.00010323524475097656
7.104873657226562e-05,0.04893326759338379,0.006575182861328119,0.090856,3.075599670410156e-05,9.775161743164062e-05
9.34600830078125e-05,0.06703972816467285,0.004118699234008788,0.062057,5.245208740234375e-05,0.0001323223114013672
9.822845458984375e-05,0.04239773750305176,0.0014758661499023468,0.070476,3.504753112792969e-05,0.00012063980102539062
9.059906005859375e-05,0.04265284538269043,0.0013899342803955078,0.065872,4.1961669921875e-05,0.0001270771026611328
8.225440979003906e-05,0.05495929718017578,0.004096864578247067,0.066028,4.982948303222656e-05,0.00015664100646972656
7.128715515136719e-05,0.06356167793273926,0.0014953654632568342,0.061239,4.76837158203125e-05,0.00010800361633300781
0.00010061264038085938,0.041647911071777344,0.004838204223632819,0.072068,4.172325134277344e-05,0.00012874603271484375
0.00011992454528808594,0.06158137321472168,0.00293543054199219,0.071434,3.62396240234375e-05,0.00012755393981933594
6.246566772460938e-05,0.045675039291381836,0.001140323028564455,0.05914,3.504753112792969e-05,0.00011348724365234375
9.846687316894531e-05,0.04751753807067871,0.004022957794189458,0.066908,3.62396240234375e-05,0.00011777877807617188
0.00012636184692382812,0.06448173522949219,0.0014627713012695318,0.059745,3.504753112792969e-05,0.000102996826171875
0.00010824203491210938,0.02546858787536621,0.001344894439697264,0.072243,3.218650817871094e-05,0.00010919570922851562
8.797645568847656e-05,0.03657817840576172,0.002921487762451172,0.073948,3.552436828613281e-05,0.00012612342834472656
7.462501525878906e-05,0.03341841697692871,0.005681069107055667,0.07253,4.00543212890625e-05,0.00011873245239257812
8.225440979003906e-05,0.05504965782165527,0.0034854327545165986,0.087564,4.00543212890625e-05,0.00011610984802246094
7.724761962890625e-05,0.06405186653137207,0.0019806197967529304,0.078041,3.170967102050781e-05,9.298324584960938e-05
0.00010037422180175781,0.048505544662475586,0.003804215377807618,0.067106,3.24249267578125e-05,9.489059448242188e-05
9.72747802734375e-05,0.035413265228271484,0.0022878437652587846,0.083236,4.1961669921875e-05,0.00014138221740722656
0.00010538101196289062,0.04484724998474121,0.007662479705810549,0.07668,3.5762786865234375e-05,0.00011301040649414062
7.62939453125e-05,0.034095048904418945,0.008279550033569338,0.082119,4.220008850097656e-05,0.0001239776611328125
9.584426879882812e-05,0.07798337936401367,0.0017746823425292962,0.057963,3.1948089599609375e-05,9.226799011230469e-05
5.7220458984375e-05,0.051611900329589844,0.005030566970825198,0.078358,3.123283386230469e-05,9.489059448242188e-05
9.942054748535156e-05,0.07964730262756348,0.0022108702239990244,0.060369,4.00543212890625e-05,0.00011205673217773438
6.699562072753906e-05,0.08090615272521973,0.004450948181152346,0.062435,2.8848648071289062e-05,8.606910705566406e-05
0.00012612342834472656,0.04010200500488281,0.004669364654541014,0.087313,4.1484832763671875e-05,0.0001354217529296875
0.000110626220703125,0.0656731128692627,0.0012175488433837922,0.063829,3.123283386230469e-05,9.226799011230469e-05
7.581710815429688e-05,0.06235504150390625,0.0016315319976806658,0.074779,4.553794860839844e-05,0.00015997886657714844
9.822845458984375e-05,0.05977320671081543,0.002039731658935548,0.064511,3.218650817871094e-05,9.34600830078125e-05
0.00011301040649414062,0.06972837448120117,0.0023465225830078124,0.069036,3.123283386230469e-05,0.0001068115234375
9.059906005859375e-05,0.04143381118774414,0.002402980178833003,0.070581,3.0994415283203125e-05,0.00010418891906738281
7.534027099609375e-05,0.04575324058532715,0.007766279144287111,0.064455,2.8133392333984375e-05,8.821487426757812e-05
0.00010395050048828125,0.04940676689147949,0.002191444290161132,0.090587,2.9087066650390625e-05,8.797645568847656e-05
5.7697296142578125e-05,0.05631542205810547,0.0028657630157470637,0.070555,3.337860107421875e-05,0.00010156631469726562
7.700920104980469e-05,0.06416082382202148,0.0011110101623535151,0.060308,2.7179718017578125e-05,8.0108642578125e-05
7.104873657226562e-05,0.0304262638092041,0.0021855282897949163,0.085388,3.24249267578125e-05,0.000118255615234375
8.058547973632812e-05,0.052788496017456055,0.0055695998382568335,0.06278,4.076957702636719e-05,0.00014662742614746094
8.082389831542969e-05,0.05509138107299805,0.006758349365234381,0.076856,3.600120544433594e-05,0.0001049041748046875
8.797645568847656e-05,0.05488324165344238,0.004391704284667966,0.072813,3.24249267578125e-05,9.72747802734375e-05
7.2479248046875e-05,0.0641331672668457,0.0016214606628418005,0.067714,3.3855438232421875e-05,0.00010848045349121094
0.0003833770751953125,0.048691749572753906,0.0014871466522216811,0.061437,2.9087066650390625e-05,9.775161743164062e-05
9.322166442871094e-05,0.04836320877075195,0.0028366691741943326,0.060859,4.0531158447265625e-05,0.00014448165893554688
0.00011992454528808594,0.05057787895202637,0.003849653076171869,0.080726,3.337860107421875e-05,0.00010037422180175781
7.677078247070312e-05,0.06708955764770508,0.0013951107177734429,0.071334,3.933906555175781e-05,0.00012063980102539062
9.131431579589844e-05,0.06215643882751465,0.0021920312194824224,0.060647,3.886222839355469e-05,0.00011968612670898438
0.00011992454528808594,0.04803729057312012,0.0031487466888427684,0.064642,4.124641418457031e-05,0.0001201629638671875
9.870529174804688e-05,0.0436551570892334,0.010657847915649415,0.063914,4.4345855712890625e-05,0.00013446807861328125
8.440017700195312e-05,0.047872066497802734,0.0012244027099609367,0.062029,3.933906555175781e-05,0.00012826919555664062
9.298324584960938e-05,0.05910801887512207,0.004263995254516595,0.072137,3.3855438232421875e-05,0.00010204315185546875
9.441375732421875e-05,0.060753583908081055,0.001810685821533209,0.067129,3.4332275390625e-05,0.00012135505676269531
7.104873657226562e-05,0.07680892944335938,0.0035336524353027365,0.066189,3.4809112548828125e-05,0.00010180473327636719
0.00011587142944335938,0.0480194091796875,0.0020685384979248073,0.070976,3.8623809814453125e-05,0.00012111663818359375
7.748603820800781e-05,0.057309627532958984,0.002141517700195314,0.060986,2.6702880859375e-05,8.749961853027344e-05
7.390975952148438e-05,0.05897378921508789,0.00527813613891602,0.06287,4.00543212890625e-05,0.00013518333435058594
9.274482727050781e-05,0.06554508209228516,0.0011758802185058564,0.073174,3.5762786865234375e-05,0.00010967254638671875
6.318092346191406e-05,0.07835030555725098,0.004606194931030275,0.083494,4.3392181396484375e-05,0.0001742839813232422
0.00010728836059570312,0.0586237907409668,0.0022070330657958936,0.075521,3.62396240234375e-05,0.00010919570922851562
9.560585021972656e-05,0.09037995338439941,0.0016760694580078145,0.072392,3.719329833984375e-05,0.00011491775512695312
9.870529174804688e-05,0.06039762496948242,0.0010521052398681646,0.066371,3.409385681152344e-05,0.00010275840759277344
0.0001423358917236328,0.06301712989807129,0.0024592121582031196,0.082002,4.57763671875e-05,0.00013875961303710938
0.00010251998901367188,0.10322904586791992,0.006928436401367186,0.080472,3.361701965332031e-05,9.298324584960938e-05
0.00011134147644042969,0.09614181518554688,0.005728678314208979,0.096808,2.8848648071289062e-05,7.987022399902344e-05
0.00010466575622558594,0.06011343002319336,0.0018667547302246151,0.115017,2.956390380859375e-05,8.368492126464844e-05
9.107589721679688e-05,0.07077503204345703,0.0025268902587890635,0.070145,2.6226043701171875e-05,8.320808410644531e-05
0.00010657310485839844,0.05331254005432129,0.06122301481628418,0.060066,8.082389831542969e-05,0.00025844573974609375
8.988380432128906e-05,0.09732651710510254,0.0025336143493652347,0.068425,4.172325134277344e-05,0.00013518333435058594
0.00011873245239257812,0.11192846298217773,0.004797398345947265,0.064457,4.291534423828125e-05,9.34600830078125e-05
0.00011038780212402344,0.04807162284851074,0.001334545654296873,0.057881,3.838539123535156e-05,0.00011730194091796875
8.273124694824219e-05,0.10652923583984375,0.0017774721679687522,0.073044,3.218650817871094e-05,0.00010418891906738281
8.440017700195312e-05,0.04743790626525879,0.006476561386108401,0.076943,4.291534423828125e-05,0.00012350082397460938
8.153915405273438e-05,0.05459117889404297,0.009392696624755857,0.057694,3.337860107421875e-05,0.00011777877807617188
4.38690185546875e-05,0.061224937438964844,0.0012454659118652373,0.062511,3.4332275390625e-05,0.00010466575622558594
8.988380432128906e-05,0.05934762954711914,0.006403445373535155,0.070189,2.9325485229492188e-05,9.751319885253906e-05
0.00010395050048828125,0.0568845272064209,0.0024787676086425806,0.060201,3.123283386230469e-05,0.00010585784912109375
0.0001087188720703125,0.03178834915161133,0.002455356216430664,0.058025,7.915496826171875e-05,0.00010347366333007812
7.772445678710938e-05,0.03459024429321289,0.001142197280883786,0.063294,3.6716461181640625e-05,0.00010895729064941406
7.796287536621094e-05,0.048269033432006836,0.001472710418701173,0.070575,4.100799560546875e-05,0.000118255615234375
8.606910705566406e-05,0.06163668632507324,0.0029425398101806666,0.064801,4.291534423828125e-05,0.00011539459228515625
7.486343383789062e-05,0.05803680419921875,0.001245015548706055,0.061126,3.600120544433594e-05,0.00012230873107910156
8.440017700195312e-05,0.06357979774475098,0.009725070816040036,0.061219,2.9325485229492188e-05,9.107589721679688e-05
0.00011157989501953125,0.07107973098754883,0.015178153518676761,0.061796,3.3855438232421875e-05,0.0001049041748046875
0.00011610984802246094,0.05505681037902832,0.011044190872192383,0.061112,2.8848648071289062e-05,8.678436279296875e-05
0.0001049041748046875,0.05077934265136719,0.004986766555786129,0.070122,2.9087066650390625e-05,8.940696716308594e-05
8.7738037109375e-05,0.052599430084228516,0.002670689193725581,0.065183,2.956390380859375e-05,8.559226989746094e-05
6.937980651855469e-05,0.06585574150085449,0.0016981026611328082,0.062879,2.9087066650390625e-05,8.821487426757812e-05
0.00011682510375976562,0.04457259178161621,0.0016822285003662146,0.078718,3.24249267578125e-05,0.00010204315185546875
7.295608520507812e-05,0.029955148696899414,0.010452518569946292,0.062788,2.8371810913085938e-05,9.131431579589844e-05
9.059906005859375e-05,0.06812477111816406,0.0037198580627441358,0.063837,2.4557113647460938e-05,8.988380432128906e-05
0.00011348724365234375,0.05941963195800781,0.0017237536315918012,0.062912,2.8133392333984375e-05,9.679794311523438e-05
9.1552734375e-05,0.06167030334472656,0.0013284046325683571,0.059609,3.0040740966796875e-05,9.322166442871094e-05
6.818771362304688e-05,0.06323599815368652,0.003085532470703131,0.069779,2.8133392333984375e-05,8.440017700195312e-05
9.560585021972656e-05,0.05798673629760742,0.0014415957946777372,0.056898,2.6464462280273438e-05,9.083747863769531e-05
7.915496826171875e-05,0.031781673431396484,0.008677447341918942,0.067776,4.172325134277344e-05,0.00012564659118652344
8.988380432128906e-05,0.03931856155395508,0.004154448623657228,0.070755,3.62396240234375e-05,0.00010561943054199219
0.00010418891906738281,0.051848411560058594,0.008059319824218744,0.071706,4.267692565917969e-05,0.00012350082397460938
9.131431579589844e-05,0.05925464630126953,0.0013588132629394484,0.065849,3.6716461181640625e-05,9.775161743164062e-05
7.772445678710938e-05,0.08338665962219238,0.001150991897583012,0.066645,3.552436828613281e-05,0.00011086463928222656
9.870529174804688e-05,0.07618403434753418,0.0020726770782470705,0.072935,3.647804260253906e-05,0.00011134147644042969
0.00011730194091796875,0.08571195602416992,0.007503127670288087,0.06415,2.574920654296875e-05,7.581710815429688e-05
6.198883056640625e-05,0.07992196083068848,0.010253262863159182,0.07414,2.8133392333984375e-05,0.00010347366333007812
0.00011610984802246094,0.06908607482910156,0.0027387123260498025,0.061059,2.5033950805664062e-05,7.796287536621094e-05
0.00010514259338378906,0.03007030487060547,0.00309463873291016,0.066021,3.314018249511719e-05,0.00011658668518066406
0.00010824203491210938,0.03192448616027832,0.00306458433532715,0.067591,2.9802322387695312e-05,9.179115295410156e-05
9.799003601074219e-05,0.04229569435119629,0.0020613470306396486,0.064276,3.2901763916015625e-05,0.00010967254638671875
7.104873657226562e-05,0.05364108085632324,0.0017518803253173815,0.067261,4.029273986816406e-05,0.00012159347534179688
6.365776062011719e-05,0.05341196060180664,0.002041522552490238,0.073098,3.719329833984375e-05,0.00010728836059570312
6.842613220214844e-05,0.06756854057312012,0.0023371859588623006,0.065321,2.9802322387695312e-05,9.1552734375e-05
0.00010776519775390625,0.05163908004760742,0.006765482604980472,0.064412,3.24249267578125e-05,0.00010251998901367188
8.606910705566406e-05,0.06298971176147461,0.0014397113189697289,0.061339,2.9325485229492188e-05,9.107589721679688e-05
0.00011801719665527344,0.046378374099731445,0.0020784670715331965,0.090787,3.4332275390625e-05,0.00010848045349121094
6.604194641113281e-05,0.028491735458374023,0.013677962768554694,0.069862,2.574920654296875e-05,7.581710815429688e-05
0.00010013580322265625,0.05676555633544922,0.0021674565582275457,0.064672,2.7894973754882812e-05,8.511543273925781e-05
7.700920104980469e-05,0.07734966278076172,0.0038103367767333973,0.059254,2.8371810913085938e-05,9.703636169433594e-05
8.082389831542969e-05,0.06093430519104004,0.0011811373291015642,0.061069,2.7418136596679688e-05,8.320808410644531e-05
9.560585021972656e-05,0.034216880798339844,0.0012224831237793027,0.068586,4.029273986816406e-05,0.0001423358917236328
0.00010132789611816406,0.02023005485534668,0.00939286856079101,0.078256,3.0040740966796875e-05,9.822845458984375e-05
7.224082946777344e-05,0.03984880447387695,0.004691899124145513,0.062509,2.7418136596679688e-05,9.059906005859375e-05
0.00010204315185546875,0.07100892066955566,0.0032631483459472643,0.062085,2.5272369384765625e-05,8.20159912109375e-05
9.226799011230469e-05,0.06026172637939453,0.0013923847045898413,0.059741,3.218650817871094e-05,0.0001010894775390625
6.4849853515625e-05,0.03720974922180176,0.002205220672607422,0.065303,3.457069396972656e-05,0.00011324882507324219
7.224082946777344e-05,0.03293728828430176,0.004506315567016604,0.060298,3.337860107421875e-05,0.00010609626770019531
8.344650268554688e-05,0.03629136085510254,0.0053725604553222644,0.075448,3.2901763916015625e-05,9.465217590332031e-05
0.00010967254638671875,0.05271601676940918,0.00515721388244629,0.062346,3.4332275390625e-05,0.00010204315185546875
7.319450378417969e-05,0.06423020362854004,0.0014690111083984353,0.068483,3.0994415283203125e-05,0.00010132789611816406
8.7738037109375e-05,0.05269050598144531,0.001178675369262694,0.065471,2.86102294921875e-05,0.000125885009765625
0.00011515617370605469,0.062400102615356445,0.00896323767089844,0.059646,3.62396240234375e-05,0.00011658668518066406
8.726119995117188e-05,0.04022216796875,0.004544220352172848,0.06335,3.910064697265625e-05,0.0001125335693359375
0.0001049041748046875,0.044347286224365234,0.001356513793945316,0.058292,3.361701965332031e-05,0.00011372566223144531
0.00012636184692382812,0.056467294692993164,0.003171602020263675,0.06999,3.910064697265625e-05,0.00012135505676269531
8.654594421386719e-05,0.030484914779663086,0.0021315953674316407,0.061931,3.5762786865234375e-05,0.00010919570922851562
0.00010824203491210938,0.06748247146606445,0.002692122177124022,0.057721,3.0994415283203125e-05,0.00010061264038085938
6.961822509765625e-05,0.040218353271484375,0.0015782626800537047,0.074107,4.506111145019531e-05,0.0001480579376220703
8.177757263183594e-05,0.05430889129638672,0.002068113510131836,0.078458,3.4332275390625e-05,0.00010967254638671875
9.489059448242188e-05,0.057707786560058594,0.003118522445678708,0.061733,4.1961669921875e-05,0.0001285076141357422
8.678436279296875e-05,0.06453394889831543,0.006798435028076172,0.062167,3.337860107421875e-05,9.799003601074219e-05
0.00011157989501953125,0.02166008949279785,0.003113287139892576,0.069149,4.00543212890625e-05,0.000125885009765625
9.822845458984375e-05,0.054216861724853516,0.0015074990234374974,0.064029,5.173683166503906e-05,0.0001811981201171875
9.250640869140625e-05,0.03012251853942871,0.0017037679290771435,0.09184,4.029273986816406e-05,0.00012612342834472656
0.0001285076141357422,0.04607796669006348,0.008346076812744144,0.08216,4.57763671875e-05,0.00016307830810546875
9.703636169433594e-05,0.058503150939941406,0.0015273565826416022,0.060744,3.361701965332031e-05,0.00011086463928222656
0.00012183189392089844,0.04942607879638672,0.001460847991943362,0.055906,3.4332275390625e-05,0.00010180473327636719
0.00010752677917480469,0.039458274841308594,0.004016585968017572,0.076577,2.6226043701171875e-05,8.440017700195312e-05
9.131431579589844e-05,0.030838727951049805,0.0026897458496093762,0.066856,4.792213439941406e-05,0.0001475811004638672
8.797645568847656e-05,0.06558036804199219,0.002326643737792969,0.060016,3.600120544433594e-05,0.00011205673217773438
7.82012939453125e-05,0.0658261775970459,0.0023332298431396475,0.069009,3.123283386230469e-05,9.799003601074219e-05
0.00010156631469726562,0.04341602325439453,0.005315354644775394,0.068963,3.647804260253906e-05,0.00010418891906738281
5.817413330078125e-05,0.05923104286193848,0.009474946609497076,0.086834,4.124641418457031e-05,0.00014781951904296875
8.535385131835938e-05,0.06722474098205566,0.001043427017211912,0.061947,4.124641418457031e-05,0.00012230873107910156
7.939338684082031e-05,0.07668018341064453,0.005338273666381829,0.077202,3.147125244140625e-05,8.821487426757812e-05
7.486343383789062e-05,0.05434823036193848,0.00554168376159668,0.074808,2.7894973754882812e-05,8.7738037109375e-05
8.845329284667969e-05,0.0779566764831543,0.0011896424407959044,0.072388,3.218650817871094e-05,0.00010180473327636719
0.0001227855682373047,0.057006120681762695,0.0013111972808837885,0.063125,2.6941299438476562e-05,8.440017700195312e-05
9.465217590332031e-05,0.052720069885253906,0.0025908328552246146,0.074498,3.409385681152344e-05,0.0001201629638671875
8.368492126464844e-05,0.055715084075927734,0.005196039688110346,0.069763,2.9087066650390625e-05,9.965896606445312e-05
7.724761962890625e-05,0.057031869888305664,0.014849362365722658,0.062033,2.6941299438476562e-05,9.989738464355469e-05
0.00010228157043457031,0.07028913497924805,0.0035314719848632825,0.062582,2.86102294921875e-05,9.036064147949219e-05
7.414817810058594e-05,0.06115841865539551,0.01504302909851074,0.082345,4.1484832763671875e-05,0.00013184547424316406
6.628036499023438e-05,0.08988642692565918,0.0012926303558349617,0.075682,3.409385681152344e-05,0.00011157989501953125
8.702278137207031e-05,0.05208230018615723,0.001367195999145504,0.080238,2.6464462280273438e-05,0.00011706352233886719
9.5367431640625e-05,0.03594803810119629,0.002065109268188481,0.069434,3.4332275390625e-05,0.00011301040649414062
0.0001251697540283203,0.0576171875,0.006203677108764655,0.065047,3.457069396972656e-05,0.00011205673217773438
8.0108642578125e-05,0.0480494499206543,0.001302791244506829,0.065643,3.314018249511719e-05,0.00010275840759277344
0.000125885009765625,0.06313586235046387,0.004146122390747069,0.061218,3.170967102050781e-05,0.00010466575622558594
9.703636169433594e-05,0.06585502624511719,0.010171522552490236,0.080593,3.24249267578125e-05,9.894371032714844e-05
8.249282836914062e-05,0.06360220909118652,0.011030962814331052,0.059061,4.315376281738281e-05,0.0001442432403564453
9.870529174804688e-05,0.059179067611694336,0.003636393325805662,0.082082,2.9802322387695312e-05,9.632110595703125e-05
9.298324584960938e-05,0.06746101379394531,0.012871419616699215,0.078379,2.86102294921875e-05,9.322166442871094e-05
0.00013494491577148438,0.05594992637634277,0.008275333221435546,0.062792,2.7418136596679688e-05,8.797645568847656e-05
0.00012421607971191406,0.04530739784240723,0.0012584491882324245,0.074459,3.266334533691406e-05,0.00011372566223144531
0.00010585784912109375,0.04692864418029785,0.003520608200073244,0.066661,3.719329833984375e-05,0.00011873245239257812
9.5367431640625e-05,0.045790910720825195,0.0019884475402832044,0.057857,3.0517578125e-05,9.417533874511719e-05
0.00011992454528808594,0.047600507736206055,0.0017686276550293034,0.071763,3.62396240234375e-05,0.00011420249938964844
9.083747863769531e-05,0.06776857376098633,0.001284454498291017,0.06134,4.124641418457031e-05,0.00012445449829101562
0.00010204315185546875,0.04256558418273926,0.00972777145385742,0.07957,2.6941299438476562e-05,7.748603820800781e-05
8.797645568847656e-05,0.06845951080322266,0.0013726464691162094,0.076281,2.9802322387695312e-05,9.036064147949219e-05
0.00012040138244628906,0.05714917182922363,0.008172124847412116,0.075066,2.6702880859375e-05,8.177757263183594e-05
8.678436279296875e-05,0.09240984916687012,0.0044489523162841785,0.061176,3.600120544433594e-05,0.00010204315185546875
0.00010919570922851562,0.10002350807189941,0.0020935693206787093,0.057631,2.86102294921875e-05,8.344650268554688e-05
7.534027099609375e-05,0.08454346656799316,0.0017239592437744145,0.070437,2.5510787963867188e-05,7.963180541992188e-05
0.00013065338134765625,0.03473162651062012,0.0016887424926757821,0.059252,3.4332275390625e-05,0.00011396408081054688
6.866455078125e-05,0.03839993476867676,0.001205143386840822,0.057468,3.409385681152344e-05,0.00011229515075683594
8.296966552734375e-05,0.03423786163330078,0.017110861587524416,0.061825,4.3392181396484375e-05,0.00012922286987304688
7.939338684082031e-05,0.0514833927154541,0.0014853468627929675,0.062078,4.0531158447265625e-05,0.0001342296600341797
0.0001251697540283203,0.03999066352844238,0.005662811065673831,0.082049,3.6716461181640625e-05,0.000118255615234375
0.00012159347534179688,0.06188082695007324,0.003035355941772462,0.060008,3.600120544433594e-05,0.00011968612670898438
9.465217590332031e-05,0.06856942176818848,0.002307287033081057,0.075292,3.933906555175781e-05,0.0001277923583984375
9.226799011230469e-05,0.038385629653930664,0.005267632431030275,0.066231,3.719329833984375e-05,9.679794311523438e-05
0.00010657310485839844,0.05298471450805664,0.0017009498443603527,0.055741,4.0531158447265625e-05,0.0001220703125
9.107589721679688e-05,0.03483915328979492,0.008022506362915044,0.068018,3.600120544433594e-05,0.00012564659118652344
0.0001049041748046875,0.053863525390625,0.011304733703613276,0.069152,3.814697265625e-05,0.00012445449829101562
0.00010418891906738281,0.06075882911682129,0.005695351791381836,0.0683,3.314018249511719e-05,9.989738464355469e-05
7.534027099609375e-05,0.06893229484558105,0.001176965850830075,0.062281,2.9325485229492188e-05,8.368492126464844e-05
6.175041198730469e-05,0.07477188110351562,0.004968883087158205,0.091223,4.3392181396484375e-05,0.00012040138244628906
9.298324584960938e-05,0.06922388076782227,0.0035066441345214805,0.072495,3.123283386230469e-05,9.1552734375e-05
7.319450378417969e-05,0.07777094841003418,0.0013103108673095665,0.079572,4.1484832763671875e-05,0.0001342296600341797
0.00011396408081054688,0.04160737991333008,0.0029825106811523505,0.06488,3.314018249511719e-05,9.703636169433594e-05
8.487701416015625e-05,0.04679274559020996,0.00199421157836914,0.0601,3.695487976074219e-05,0.0001220703125
9.107589721679688e-05,0.05269503593444824,0.010255850585937504,0.071516,4.00543212890625e-05,0.00014019012451171875
8.106231689453125e-05,0.059058427810668945,0.0019981401062011753,0.062115,4.00543212890625e-05,0.00012159347534179688
9.918212890625e-05,0.07272076606750488,0.0075870739440917975,0.061077,3.1948089599609375e-05,9.059906005859375e-05
0.00010371208190917969,0.04352307319641113,0.007329189544677733,0.064194,4.0531158447265625e-05,0.0001277923583984375
0.00012636184692382812,0.07673764228820801,0.002488502532958986,0.068493,4.267692565917969e-05,0.00011968612670898438
9.131431579589844e-05,0.06342220306396484,0.0020886618347168012,0.066728,4.172325134277344e-05,0.00012159347534179688
6.985664367675781e-05,0.05570197105407715,0.004513022842407233,0.08181,3.0517578125e-05,9.202957153320312e-05
9.012222290039062e-05,0.0628199577331543,0.012818795455932619,0.066911,4.553794860839844e-05,0.0001246929168701172
7.772445678710938e-05,0.06786227226257324,0.0011523226013183535,0.064851,3.5762786865234375e-05,0.00010848045349121094
8.916854858398438e-05,0.0726766586303711,0.0016145524139404288,0.061363,2.9087066650390625e-05,8.749961853027344e-05
9.417533874511719e-05,0.06682968139648438,0.005326874359130859,0.071617,4.172325134277344e-05,0.00013589859008789062
8.130073547363281e-05,0.05286574363708496,0.004550495330810547,0.062458,3.123283386230469e-05,9.083747863769531e-05
7.724761962890625e-05,0.08121156692504883,0.0009879006805419907,0.062106,4.1484832763671875e-05,8.749961853027344e-05
0.00010180473327636719,0.06293392181396484,0.007935949005126952,0.066886,3.123283386230469e-05,0.00010085105895996094
9.72747802734375e-05,0.07656335830688477,0.003856441452026363,0.063323,3.981590270996094e-05,0.0001323223114013672
8.940696716308594e-05,0.06636500358581543,0.0011426689758300829,0.079161,3.361701965332031e-05,0.00010251998901367188
8.726119995117188e-05,0.08673262596130371,0.010005963287353509,0.072165,3.0517578125e-05,9.179115295410156e-05
8.368492126464844e-05,0.08593225479125977,0.0015405164184570247,0.063131,3.838539123535156e-05,0.00011730194091796875
9.894371032714844e-05,0.06099963188171387,0.0013068565521240222,0.072534,3.719329833984375e-05,0.00011944770812988281
0.00010037422180175781,0.06865048408508301,0.0018091967468261694,0.058062,4.029273986816406e-05,0.00013184547424316406
0.00010466575622558594,0.07510566711425781,0.002591479446411138,0.090248,3.4809112548828125e-05,0.00010514259338378906
0.00011348724365234375,0.05339384078979492,0.002953143234252928,0.09013,3.218650817871094e-05,9.393692016601562e-05
0.00010585784912109375,0.07087826728820801,0.0021299059448242202,0.076944,3.719329833984375e-05,0.00011491775512695312
9.322166442871094e-05,0.09330248832702637,0.001790475769042968,0.067205,3.0517578125e-05,8.320808410644531e-05
7.104873657226562e-05,0.047612667083740234,0.0017045187683105423,0.070553,3.743171691894531e-05,0.0001068115234375
0.00010752677917480469,0.09877252578735352,0.01941871871948242,0.0776,3.62396240234375e-05,0.00010943412780761719
0.00010657310485839844,0.059635162353515625,0.004508873657226561,0.065096,4.172325134277344e-05,0.0001068115234375
9.560585021972656e-05,0.0710904598236084,0.008000373977661138,0.069031,2.765655517578125e-05,9.322166442871094e-05
7.462501525878906e-05,0.06617403030395508,0.0012779817810058547,0.069776,4.00543212890625e-05,0.00012159347534179688
7.367134094238281e-05,0.10599565505981445,0.005056544967651372,0.068379,3.6716461181640625e-05,0.00011205673217773438
8.7738037109375e-05,0.1027371883392334,0.0021199053497314435,0.064278,3.814697265625e-05,0.00011205673217773438
9.083747863769531e-05,0.06885099411010742,0.005261174362182611,0.068182,4.1961669921875e-05,0.00012087821960449219
0.00010800361633300781,0.049340248107910156,0.004632809173583982,0.066013,5.1975250244140625e-05,0.00018334388732910156
8.96453857421875e-05,0.06262540817260742,0.0032178582305908143,0.082738,4.172325134277344e-05,0.00013399124145507812
0.00011682510375976562,0.06626725196838379,0.0013087200469970722,0.065093,3.123283386230469e-05,8.893013000488281e-05
8.869171142578125e-05,0.06337451934814453,0.00312362997436523,0.081751,4.220008850097656e-05,0.0001316070556640625
0.00010585784912109375,0.07823061943054199,0.002020346221923826,0.062315,3.266334533691406e-05,0.00011754035949707031
9.846687316894531e-05,0.07144761085510254,0.0033230602722167935,0.076602,2.9802322387695312e-05,8.940696716308594e-05
0.0001266002655029297,0.07420873641967773,0.0010119279479980509,0.07239,2.956390380859375e-05,0.00010180473327636719
0.00010848045349121094,0.04987740516662598,0.0021249401397705064,0.078168,3.7670135498046875e-05,0.00012493133544921875
8.273124694824219e-05,0.04344463348388672,0.002742328704833985,0.061861,3.4332275390625e-05,0.00010013580322265625
8.606910705566406e-05,0.06841921806335449,0.00204951251220703,0.074768,3.886222839355469e-05,0.0001266002655029297
7.128715515136719e-05,0.0495762825012207,0.01175250750732422,0.071838,3.5762786865234375e-05,0.00011849403381347656
0.00013017654418945312,0.06322145462036133,0.014791752182006832,0.064239,3.695487976074219e-05,0.00011801719665527344
8.106231689453125e-05,0.07717514038085938,0.008479239456176763,0.066908,3.910064697265625e-05,0.00011324882507324219
8.368492126464844e-05,0.05688643455505371,0.002625245727539062,0.058511,3.814697265625e-05,9.894371032714844e-05
0.00010800361633300781,0.06462860107421875,0.003707360961914069,0.074122,4.291534423828125e-05,0.00015497207641601562
0.00011372566223144531,0.08526229858398438,0.002532501663208009,0.058336,4.172325134277344e-05,0.0001251697540283203
0.00011324882507324219,0.054773569107055664,0.001581902130126947,0.062742,3.337860107421875e-05,9.441375732421875e-05
0.0001049041748046875,0.05829739570617676,0.004032730377197272,0.079687,3.0517578125e-05,8.7738037109375e-05
0.00010132789611816406,0.04682803153991699,0.0018494768218994123,0.054717,4.7206878662109375e-05,0.00013017654418945312
8.20159912109375e-05,0.05786776542663574,0.0017161101379394583,0.064271,3.0040740966796875e-05,0.000102996826171875
0.00010776519775390625,0.03212928771972656,0.0016231444854736335,0.062423,3.361701965332031e-05,9.489059448242188e-05
8.654594421386719e-05,0.024136066436767578,0.0035723544311523497,0.065755,2.7894973754882812e-05,8.487701416015625e-05
6.389617919921875e-05,0.040747880935668945,0.0019571055145263666,0.062903,4.506111145019531e-05,0.00016999244689941406
7.2479248046875e-05,0.06102609634399414,0.0021457696685791006,0.064749,4.029273986816406e-05,0.00013756752014160156
8.416175842285156e-05,0.039961814880371094,0.0027217600555419913,0.091378,4.267692565917969e-05,0.00012540817260742188
8.702278137207031e-05,0.03691387176513672,0.001312388076782231,0.089985,4.3392181396484375e-05,0.00014400482177734375
0.00014090538024902344,0.05791139602661133,0.001690568222045899,0.068286,3.3855438232421875e-05,0.00010275840759277344
6.103515625e-05,0.055811405181884766,0.004230115905761722,0.086059,2.9087066650390625e-05,8.463859558105469e-05
8.106231689453125e-05,0.04119706153869629,0.004747627761840817,0.079072,3.457069396972656e-05,0.00010609626770019531
9.799003601074219e-05,0.04175996780395508,0.010704502960205073,0.070179,3.4809112548828125e-05,0.00010156631469726562
7.987022399902344e-05,0.03385019302368164,0.00726365669250488,0.093045,3.147125244140625e-05,9.489059448242188e-05
8.273124694824219e-05,0.054443359375,0.006942665328979497,0.07701,4.1484832763671875e-05,0.00012135505676269531
9.846687316894531e-05,0.06049609184265137,0.0033784306945800757,0.067831,3.1948089599609375e-05,8.7738037109375e-05
7.390975952148438e-05,0.07705163955688477,0.002066690612792965,0.070774,4.1484832763671875e-05,0.00011920928955078125
9.441375732421875e-05,0.06820154190063477,0.0032663334808349653,0.090554,3.743171691894531e-05,0.00012302398681640625
0.00012755393981933594,0.05632901191711426,0.004910175094604494,0.08774,4.6253204345703125e-05,0.00013637542724609375
8.893013000488281e-05,0.05755448341369629,0.0046443451232910105,0.069943,3.2901763916015625e-05,9.608268737792969e-05
7.486343383789062e-05,0.05608701705932617,0.009819505477905277,0.065799,3.6716461181640625e-05,0.00010418891906738281
6.818771362304688e-05,0.11534261703491211,0.0015574439086914055,0.067871,3.147125244140625e-05,8.606910705566406e-05
9.679794311523438e-05,0.061779022216796875,0.0019298087615966797,0.064748,3.7670135498046875e-05,0.00011014938354492188
9.751319885253906e-05,0.02896285057067871,0.002645682296752924,0.07054,3.3855438232421875e-05,0.00010704994201660156
9.846687316894531e-05,0.04649972915649414,0.013589292770385744,0.076444,3.6716461181640625e-05,0.00011658668518066406
7.677078247070312e-05,0.0359501838684082,0.012524172058105465,0.08676,3.0279159545898438e-05,8.845329284667969e-05
6.29425048828125e-05,0.07259821891784668,0.0012565467224121135,0.067089,3.695487976074219e-05,0.00011277198791503906
6.556510925292969e-05,0.05859947204589844,0.008372134292602543,0.076137,3.123283386230469e-05,0.00010275840759277344
7.915496826171875e-05,0.08689212799072266,0.0023356073150634787,0.083049,4.410743713378906e-05,0.00012612342834472656
0.00010418891906738281,0.08504629135131836,0.0023550693511962956,0.07705,3.24249267578125e-05,9.846687316894531e-05
0.0001354217529296875,0.07951736450195312,0.006624169311523431,0.071415,3.0517578125e-05,9.989738464355469e-05
9.226799011230469e-05,0.07242202758789062,0.0012179521789550812,0.073501,2.6702880859375e-05,8.130073547363281e-05
0.00012922286987304688,0.08572626113891602,0.0029492527923584005,0.071254,3.4332275390625e-05,0.00010633468627929688
8.678436279296875e-05,0.07293891906738281,0.011156074020385737,0.087178,3.266334533691406e-05,0.0001049041748046875
8.606910705566406e-05,0.047032833099365234,0.013922687515258783,0.073066,3.123283386230469e-05,0.00010180473327636719
9.059906005859375e-05,0.06988286972045898,0.005108188919067377,0.073121,4.100799560546875e-05,0.00012874603271484375
0.00014543533325195312,0.07379007339477539,0.00877752873229981,0.094632,3.838539123535156e-05,0.00012087821960449219
0.00011181831359863281,0.06607413291931152,0.0021696906433105456,0.098164,3.170967102050781e-05,0.00012063980102539062
8.034706115722656e-05,0.03528618812561035,0.0024720249023437446,0.088066,4.029273986816406e-05,0.0001323223114013672
0.0001232624053955078,0.08152484893798828,0.002313470153808589,0.07047,3.790855407714844e-05,0.00011539459228515625
0.00010204315185546875,0.04131436347961426,0.003507111618041986,0.075578,3.123283386230469e-05,9.202957153320312e-05
0.00010466575622558594,0.06772446632385254,0.0016984668121337865,0.068414,4.0531158447265625e-05,0.00013327598571777344
8.988380432128906e-05,0.07750511169433594,0.01411661067199707,0.079873,3.886222839355469e-05,0.00013184547424316406
7.43865966796875e-05,0.06946873664855957,0.005239421234130862,0.07439,3.409385681152344e-05,9.393692016601562e-05
0.0001373291015625,0.030778169631958008,0.006147656112670902,0.071794,4.100799560546875e-05,0.0001068115234375
0.00010752677917480469,0.027629375457763672,0.002211377868652345,0.072365,3.123283386230469e-05,9.107589721679688e-05
8.487701416015625e-05,0.05990004539489746,0.0013162869873046823,0.074106,5.221366882324219e-05,0.00011706352233886719
0.00011277198791503906,0.058650970458984375,0.004311568389892578,0.084064,3.552436828613281e-05,9.72747802734375e-05
8.225440979003906e-05,0.057482004165649414,0.004894891052246095,0.063845,3.62396240234375e-05,0.00012063980102539062
9.560585021972656e-05,0.08882427215576172,0.0054123860626220655,0.068222,4.0531158447265625e-05,0.00013017654418945312
0.00010561943054199219,0.06568336486816406,0.005963998077392577,0.074477,3.218650817871094e-05,9.584426879882812e-05
8.988380432128906e-05,0.06894874572753906,0.0014404264984130832,0.062919,3.075599670410156e-05,0.000102996826171875
8.869171142578125e-05,0.06998467445373535,0.006256525131225585,0.071729,3.981590270996094e-05,0.00012636184692382812
9.369850158691406e-05,0.0536196231842041,0.0024041695251464795,0.064961,3.218650817871094e-05,8.654594421386719e-05
9.131431579589844e-05,0.06750321388244629,0.0051705402069091785,0.060607,4.1484832763671875e-05,0.00012636184692382812
9.775161743164062e-05,0.06954741477966309,0.006011790573120124,0.065463,2.9087066650390625e-05,8.7738037109375e-05
9.608268737792969e-05,0.04456782341003418,0.001618875015258786,0.064862,3.933906555175781e-05,0.00012731552124023438
7.82012939453125e-05,0.09474849700927734,0.020702765670776363,0.069609,5.078315734863281e-05,0.00015425682067871094
9.393692016601562e-05,0.0682377815246582,0.003200360260009763,0.06729,3.504753112792969e-05,0.00010776519775390625
0.00010371208190917969,0.06044459342956543,0.022725568801879883,0.069618,2.956390380859375e-05,8.368492126464844e-05
9.059906005859375e-05,0.03726077079772949,0.0013256092987060514,0.074229,4.38690185546875e-05,0.00013709068298339844
8.606910705566406e-05,0.07292342185974121,0.0030269270324707054,0.089335,3.409385681152344e-05,0.00010085105895996094
9.822845458984375e-05,0.07031488418579102,0.012200844924926763,0.071182,2.9325485229492188e-05,7.891654968261719e-05
0.00011396408081054688,0.08715438842773438,0.008497439910888666,0.068723,4.5299530029296875e-05,0.00012826919555664062
9.512901306152344e-05,0.06432461738586426,0.002409271942138677,0.065839,3.743171691894531e-05,0.00010418891906738281
0.00010514259338378906,0.05807161331176758,0.008267871353149409,0.087178,3.361701965332031e-05,0.0001068115234375
0.00011968612670898438,0.04974699020385742,0.001992284973144534,0.071392,3.814697265625e-05,0.0001277923583984375
9.918212890625e-05,0.04248499870300293,0.002829148437499998,0.066873,3.409385681152344e-05,0.00011324882507324219
9.775161743164062e-05,0.0420222282409668,0.0011622870635986382,0.07268,3.0994415283203125e-05,0.00010585784912109375
9.393692016601562e-05,0.04784965515136719,0.00335184588623047,0.063248,3.266334533691406e-05,0.00010561943054199219
7.510185241699219e-05,0.03577899932861328,0.0018476924285888707,0.074014,3.24249267578125e-05,0.00011134147644042969
0.00012087821960449219,0.04516172409057617,0.002223110427856445,0.067135,2.7894973754882812e-05,8.654594421386719e-05
0.00010466575622558594,0.06348109245300293,0.0018153401336669928,0.069854,3.170967102050781e-05,0.0001068115234375
0.00012159347534179688,0.05303621292114258,0.0011746030731201174,0.075183,3.528594970703125e-05,0.00011587142944335938
0.00011706352233886719,0.0641319751739502,0.0017071441040039104,0.070239,3.528594970703125e-05,0.00010728836059570312
0.00010848045349121094,0.04597210884094238,0.0031682156524658195,0.065179,3.0517578125e-05,9.298324584960938e-05
6.699562072753906e-05,0.08412981033325195,0.004962870025634766,0.0586,3.0994415283203125e-05,9.107589721679688e-05
0.00010251998901367188,0.057077884674072266,0.002779292053222651,0.073981,3.0994415283203125e-05,9.918212890625e-05
0.00010991096496582031,0.035353660583496094,0.004635814407348629,0.085747,3.6716461181640625e-05,0.00011539459228515625
7.534027099609375e-05,0.04573941230773926,0.004726054779052732,0.063959,3.075599670410156e-05,9.179115295410156e-05
9.059906005859375e-05,0.04426860809326172,0.005096417205810541,0.070457,2.86102294921875e-05,9.250640869140625e-05
0.00010251998901367188,0.051790714263916016,0.0013690192413330082,0.05953,2.6464462280273438e-05,8.344650268554688e-05
0.0001068115234375,0.04666280746459961,0.0013118530426025343,0.067084,3.7670135498046875e-05,0.000102996826171875
0.00010895729064941406,0.0666654109954834,0.0024528667755126937,0.078418,5.555152893066406e-05,0.0001373291015625
7.724761962890625e-05,0.04940438270568848,0.009958429733276361,0.078034,4.887580871582031e-05,0.00010275840759277344
0.00011229515075683594,0.06623578071594238,0.0013226964263916008,0.082372,3.814697265625e-05,0.0001220703125
5.841255187988281e-05,0.08178114891052246,0.0049536299743652284,0.064296,3.6716461181640625e-05,0.00011277198791503906
6.771087646484375e-05,0.07968258857727051,0.0012252377319335872,0.075495,3.886222839355469e-05,0.0001277923583984375
0.00012087821960449219,0.04376959800720215,0.0014503291320800832,0.08868,4.124641418457031e-05,0.00014662742614746094
8.153915405273438e-05,0.07221388816833496,0.0012271428375244114,0.078197,3.814697265625e-05,0.00011897087097167969
8.225440979003906e-05,0.07281303405761719,0.005222282409667975,0.07125,4.076957702636719e-05,0.00012636184692382812
9.822845458984375e-05,0.07469487190246582,0.005803002899169921,0.074782,3.0279159545898438e-05,8.749961853027344e-05
7.534027099609375e-05,0.06563115119934082,0.002890905059814458,0.075761,4.076957702636719e-05,0.00011682510375976562
0.0001876354217529297,0.04545927047729492,0.0018811592102050828,0.069725,3.886222839355469e-05,0.00012612342834472656
8.726119995117188e-05,0.06143331527709961,0.01402043214416504,0.058419,4.1484832763671875e-05,0.00012159347534179688
8.487701416015625e-05,0.05927610397338867,0.0012753979339599625,0.079636,3.933906555175781e-05,0.00012564659118652344
0.00011563301086425781,0.061347007751464844,0.012760928359985352,0.080234,3.0994415283203125e-05,9.512901306152344e-05
9.107589721679688e-05,0.0701441764831543,0.005323925537109378,0.068006,3.4809112548828125e-05,0.00011301040649414062
9.107589721679688e-05,0.035479068756103516,0.0037116017150878935,0.060145,4.410743713378906e-05,0.00012874603271484375
0.00010514259338378906,0.0394902229309082,0.001448843597412111,0.065676,3.170967102050781e-05,0.00012135505676269531
8.082389831542969e-05,0.05264735221862793,0.0031852539062500046,0.082325,5.316734313964844e-05,0.0001327991485595703
0.00011157989501953125,0.05751991271972656,0.0012024004211425715,0.062576,3.910064697265625e-05,0.00012254714965820312
0.00010609626770019531,0.06088900566101074,0.01762302005004883,0.060903,3.314018249511719e-05,9.274482727050781e-05
8.320808410644531e-05,0.0538027286529541,0.0027063654327392633,0.063785,3.361701965332031e-05,9.465217590332031e-05
0.0001049041748046875,0.05592513084411621,0.0035622937469482405,0.059997,2.9802322387695312e-05,0.00011348724365234375
0.00010991096496582031,0.04737496376037598,0.004044167480468749,0.06504,3.5762786865234375e-05,0.00011658668518066406
6.747245788574219e-05,0.047074079513549805,0.009255797576904298,0.067175,4.076957702636719e-05,0.00013303756713867188
0.00011563301086425781,0.05848073959350586,0.0049319911651611315,0.059282,4.124641418457031e-05,0.00012159347534179688
6.29425048828125e-05,0.03773760795593262,0.01742933052062988,0.081445,3.457069396972656e-05,9.5367431640625e-05
0.00010251998901367188,0.060529470443725586,0.0020750457916259707,0.087109,3.647804260253906e-05,9.655952453613281e-05
0.00010180473327636719,0.033384084701538086,0.0013539037780761765,0.063217,3.695487976074219e-05,0.00011229515075683594
8.463859558105469e-05,0.026594877243041992,0.007887739303588867,0.062847,2.9325485229492188e-05,8.797645568847656e-05
9.608268737792969e-05,0.0497434139251709,0.0030458113098144474,0.070235,3.361701965332031e-05,0.00011587142944335938
0.00010228157043457031,0.04348635673522949,0.0064330555267334,0.071768,2.8133392333984375e-05,9.822845458984375e-05
7.05718994140625e-05,0.04533672332763672,0.0025316426696777306,0.066306,3.790855407714844e-05,0.00011372566223144531
9.870529174804688e-05,0.03740859031677246,0.0012452331695556595,0.066834,3.647804260253906e-05,0.00011467933654785156
0.00010228157043457031,0.05897188186645508,0.0015397831878662116,0.072879,3.719329833984375e-05,0.00010967254638671875
9.083747863769531e-05,0.08606076240539551,0.004565034271240234,0.073199,3.457069396972656e-05,0.00010347366333007812
8.416175842285156e-05,0.06650352478027344,0.002308930389404301,0.067408,2.5272369384765625e-05,7.224082946777344e-05
8.940696716308594e-05,0.06707382202148438,0.0052045322113037085,0.076157,3.695487976074219e-05,0.00013399124145507812
9.965896606445312e-05,0.08129715919494629,0.007010154205322264,0.071369,4.00543212890625e-05,0.00012612342834472656
8.630752563476562e-05,0.07686305046081543,0.00807142221069336,0.060709,2.6702880859375e-05,8.058547973632812e-05
0.000102996826171875,0.06528925895690918,0.001247235092163082,0.064516,2.5987625122070312e-05,7.843971252441406e-05
9.655952453613281e-05,0.0663294792175293,0.0019930083618164077,0.062339,4.649162292480469e-05,0.00018334388732910156
0.00010418891906738281,0.05840706825256348,0.0016621761932373025,0.065111,3.743171691894531e-05,0.00011491775512695312
0.00011038780212402344,0.08373570442199707,0.0021028596954345696,0.059767,3.0040740966796875e-05,9.202957153320312e-05
9.417533874511719e-05,0.08110332489013672,0.006652248474121096,0.060104,4.267692565917969e-05,0.0001251697540283203
0.00010156631469726562,0.03956794738769531,0.004486316146850591,0.06706,3.910064697265625e-05,0.00012755393981933594
8.249282836914062e-05,0.04953479766845703,0.002330090805053711,0.060904,3.0517578125e-05,9.226799011230469e-05
0.00011134147644042969,0.07164216041564941,0.0020604977416992243,0.06502,3.695487976074219e-05,0.00011372566223144531
8.988380432128906e-05,0.06455326080322266,0.001571233703613284,0.071073,3.147125244140625e-05,9.560585021972656e-05
8.869171142578125e-05,0.07055950164794922,0.0013231440429687519,0.062512,2.8371810913085938e-05,8.440017700195312e-05
0.00011134147644042969,0.0419316291809082,0.0011678700256347666,0.062395,3.075599670410156e-05,9.131431579589844e-05
0.00010657310485839844,0.023777484893798828,0.010487675811767572,0.087623,3.075599670410156e-05,0.00010323524475097656
7.486343383789062e-05,0.052202701568603516,0.0026754362182617175,0.060392,3.910064697265625e-05,0.00014328956604003906
6.985664367675781e-05,0.05902552604675293,0.010697573242187501,0.05844,3.886222839355469e-05,0.00012302398681640625
6.222724914550781e-05,0.06741023063659668,0.005157142913818358,0.072687,3.2901763916015625e-05,0.00015115737915039062
6.127357482910156e-05,0.04844951629638672,0.001189234954833987,0.058043,3.743171691894531e-05,0.00011754035949707031
0.00010633468627929688,0.06596827507019043,0.0021359388580322325,0.064076,4.291534423828125e-05,0.00013256072998046875
7.62939453125e-05,0.0719907283782959,0.010976221069335934,0.070191,3.266334533691406e-05,0.0001087188720703125
0.00010275840759277344,0.0759127140045166,0.0011234524993896516,0.065397,3.0517578125e-05,8.940696716308594e-05
7.915496826171875e-05,0.06828045845031738,0.0025332110137939456,0.058753,3.147125244140625e-05,9.72747802734375e-05
8.893013000488281e-05,0.0682222843170166,0.0019228427276611337,0.070714,4.458427429199219e-05,0.00015020370483398438
7.05718994140625e-05,0.07455968856811523,0.0011833094940185557,0.061264,2.9325485229492188e-05,8.320808410644531e-05
0.0001285076141357422,0.04251217842102051,0.008323747787475591,0.080465,3.552436828613281e-05,0.00011849403381347656
0.00011157989501953125,0.07979679107666016,0.0070969693450927684,0.071497,3.361701965332031e-05,9.369850158691406e-05
6.842613220214844e-05,0.0907745361328125,0.001177325302124027,0.068269,2.8133392333984375e-05,9.012222290039062e-05
0.00010347366333007812,0.0727992057800293,0.0061748707733154246,0.066904,3.814697265625e-05,0.00012135505676269531
0.00010037422180175781,0.04155683517456055,0.0014850163421630883,0.056954,3.695487976074219e-05,0.00011396408081054688
0.00011515617370605469,0.058908700942993164,0.0037746958160400357,0.076935,3.4809112548828125e-05,0.00011444091796875
9.274482727050781e-05,0.04921913146972656,0.0013134801788330097,0.063858,3.528594970703125e-05,0.00010514259338378906
8.034706115722656e-05,0.05278205871582031,0.002564034851074218,0.066317,4.0531158447265625e-05,0.00012350082397460938
0.00012564659118652344,0.04244518280029297,0.0015241710815429715,0.077359,4.2438507080078125e-05,0.0001232624053955078
0.00010037422180175781,0.045267343521118164,0.0012820144500732406,0.071341,3.838539123535156e-05,0.00011372566223144531
8.702278137207031e-05,0.05587267875671387,0.001375580093383788,0.060253,3.62396240234375e-05,0.00010800361633300781
7.939338684082031e-05,0.07058358192443848,0.003776557983398432,0.084486,3.933906555175781e-05,0.0001373291015625
0.00011014938354492188,0.0676567554473877,0.0020158446807861385,0.064548,3.24249267578125e-05,9.441375732421875e-05
0.00011301040649414062,0.05356311798095703,0.0016076070861816422,0.072892,2.8371810913085938e-05,9.34600830078125e-05
8.130073547363281e-05,0.06408357620239258,0.008441666458129882,0.061502,2.86102294921875e-05,8.988380432128906e-05
0.00010395050048828125,0.05038642883300781,0.0015362945861816385,0.060268,3.0994415283203125e-05,9.655952453613281e-05
9.441375732421875e-05,0.035249948501586914,0.0017686818084716865,0.084654,3.4332275390625e-05,0.00011491775512695312
7.700920104980469e-05,0.058046579360961914,0.0012098018493652413,0.064866,3.933906555175781e-05,0.00012969970703125
7.62939453125e-05,0.05969810485839844,0.01597499220275879,0.061126,4.3392181396484375e-05,0.00011372566223144531
0.00011301040649414062,0.0765237808227539,0.003708183898925785,0.07536,3.886222839355469e-05,0.00011539459228515625
9.036064147949219e-05,0.06541848182678223,0.0019801311035156227,0.061073,3.5762786865234375e-05,0.00010132789611816406
9.369850158691406e-05,0.042462825775146484,0.003399637084960938,0.065469,3.314018249511719e-05,0.00010848045349121094
0.00010585784912109375,0.04266357421875,0.00216517797851562,0.071386,3.528594970703125e-05,0.00011658668518066406
8.511543273925781e-05,0.02217268943786621,0.006468903991699221,0.078678,2.956390380859375e-05,8.535385131835938e-05
0.0001246929168701172,0.038887739181518555,0.001853064987182615,0.067928,3.361701965332031e-05,0.00011229515075683594
0.00011229515075683594,0.03855013847351074,0.005477814849853518,0.085116,3.933906555175781e-05,0.00010132789611816406
0.00010561943054199219,0.07388854026794434,0.0013511790466308599,0.065705,3.337860107421875e-05,9.5367431640625e-05
7.367134094238281e-05,0.05318808555603027,0.0038773334808349658,0.089943,3.123283386230469e-05,9.632110595703125e-05
7.987022399902344e-05,0.08154606819152832,0.0011409930267334,0.083896,3.337860107421875e-05,0.00011086463928222656
7.271766662597656e-05,0.07570838928222656,0.0034656754913330035,0.063781,2.9802322387695312e-05,8.869171142578125e-05
0.00010752677917480469,0.08325433731079102,0.004492395324707028,0.061705,2.956390380859375e-05,8.702278137207031e-05
8.96453857421875e-05,0.06085920333862305,0.028701225036621092,0.095306,3.552436828613281e-05,0.00010776519775390625
0.00020623207092285156,0.09993886947631836,0.008728917846679687,0.08949,2.5987625122070312e-05,8.702278137207031e-05
8.654594421386719e-05,0.07728028297424316,0.010718354919433598,0.092247,2.4557113647460938e-05,7.963180541992188e-05
0.00015234947204589844,0.10395669937133789,0.0031400641479492064,0.130896,2.4080276489257812e-05,7.557868957519531e-05
9.107589721679688e-05,0.07092690467834473,0.0010578168334960947,0.095331,3.4809112548828125e-05,0.00010728836059570312
9.5367431640625e-05,0.06954669952392578,0.002715129364013663,0.133862,3.337860107421875e-05,0.00011491775512695312
0.00010323524475097656,0.10676455497741699,0.0010970061798095676,0.058423,2.765655517578125e-05,9.655952453613281e-05
6.103515625e-05,0.10765933990478516,0.003145953887939451,0.064306,2.86102294921875e-05,9.083747863769531e-05
0.00010395050048828125,0.11403775215148926,0.0035852355957031318,0.0705,3.3855438232421875e-05,0.00011539459228515625
0.0001480579376220703,0.05674481391906738,0.0024651819763183563,0.063294,3.409385681152344e-05,0.00011134147644042969
7.987022399902344e-05,0.06729578971862793,0.0034231028900146496,0.056414,2.7894973754882812e-05,0.00010895729064941406
0.00022602081298828125,0.05075383186340332,0.0033914050903320336,0.094941,3.314018249511719e-05,0.00011301040649414062
9.107589721679688e-05,0.055274009704589844,0.0024994290466308633,0.084088,3.0994415283203125e-05,0.00010991096496582031
9.226799011230469e-05,0.035066843032836914,0.007928551513671875,0.064318,2.8133392333984375e-05,8.702278137207031e-05
9.489059448242188e-05,0.05276203155517578,0.0021178470306396496,0.072032,2.9325485229492188e-05,0.00010466575622558594
9.059906005859375e-05,0.0577082633972168,0.0029385005493164085,0.077873,2.9087066650390625e-05,9.512901306152344e-05
7.534027099609375e-05,0.07442116737365723,0.0015696917114257775,0.076644,3.314018249511719e-05,0.00011396408081054688
5.340576171875e-05,0.07243108749389648,0.0019159526672363272,0.059566,2.956390380859375e-05,9.846687316894531e-05
9.417533874511719e-05,0.06211733818054199,0.006055234405517584,0.073928,3.1948089599609375e-05,9.226799011230469e-05
0.00010943412780761719,0.056679487228393555,0.0034175703430175813,0.06326,4.458427429199219e-05,0.00013113021850585938
0.00011730194091796875,0.05211043357849121,0.0036760301513671934,0.065658,3.790855407714844e-05,0.00010728836059570312
0.00011563301086425781,0.05462646484375,0.0011283554077148455,0.072975,3.266334533691406e-05,0.00010228157043457031
0.00010943412780761719,0.04692649841308594,0.0054889168395996085,0.060461,3.790855407714844e-05,0.00011491775512695312
0.00013971328735351562,0.05065560340881348,0.0012895513763427763,0.064426,2.8848648071289062e-05,9.72747802734375e-05
9.5367431640625e-05,0.03840374946594238,0.0024983383789062494,0.058636,2.9802322387695312e-05,0.0001049041748046875
9.965896606445312e-05,0.07495522499084473,0.005186219467163085,0.062286,2.8848648071289062e-05,9.012222290039062e-05
0.0001010894775390625,0.06777048110961914,0.0034889949493408234,0.063607,3.0517578125e-05,9.870529174804688e-05
7.700920104980469e-05,0.0667715072631836,0.0020547276763916017,0.062597,2.6702880859375e-05,8.726119995117188e-05
9.1552734375e-05,0.08313369750976562,0.0036627067260742163,0.085482,4.124641418457031e-05,0.00010323524475097656
0.00011134147644042969,0.05852460861206055,0.0017007252655029254,0.078504,3.528594970703125e-05,0.000102996826171875
9.512901306152344e-05,0.0783238410949707,0.006543578567504885,0.055435,3.361701965332031e-05,0.000110626220703125
9.72747802734375e-05,0.03957033157348633,0.010132155471801754,0.076394,3.457069396972656e-05,0.00011086463928222656
8.869171142578125e-05,0.059917449951171875,0.0011124281311035156,0.08881,3.4332275390625e-05,0.00011754035949707031
8.058547973632812e-05,0.07547760009765625,0.003335256317138671,0.066622,3.457069396972656e-05,0.00010156631469726562
7.987022399902344e-05,0.06562495231628418,0.003914796386718752,0.062789,2.956390380859375e-05,0.0001220703125
6.222724914550781e-05,0.06608772277832031,0.014213590652465816,0.075618,2.9087066650390625e-05,8.702278137207031e-05
0.00011134147644042969,0.08979582786560059,0.0011807192840576214,0.065396,2.9802322387695312e-05,0.000110626220703125
9.012222290039062e-05,0.07116198539733887,0.00895876525878906,0.06176,3.910064697265625e-05,0.00013113021850585938
0.00011205673217773438,0.05280613899230957,0.009107620941162103,0.078464,3.504753112792969e-05,0.00011992454528808594
8.058547973632812e-05,0.06891608238220215,0.0010978932189941448,0.06652,3.600120544433594e-05,0.00011920928955078125
9.322166442871094e-05,0.07224321365356445,0.016547266784667967,0.061634,3.075599670410156e-05,9.465217590332031e-05
9.393692016601562e-05,0.07669806480407715,0.001096929077148437,0.073921,3.314018249511719e-05,9.751319885253906e-05
8.988380432128906e-05,0.08105993270874023,0.0010742264099121157,0.063243,2.8848648071289062e-05,8.440017700195312e-05
9.703636169433594e-05,0.05947470664978027,0.0016888742828369135,0.076835,3.600120544433594e-05,0.000118255615234375
8.177757263183594e-05,0.04766058921813965,0.00862401976013183,0.066531,3.719329833984375e-05,0.00011539459228515625
7.796287536621094e-05,0.06617593765258789,0.0010712576293945286,0.063585,3.218650817871094e-05,0.00010919570922851562
6.723403930664062e-05,0.06614446640014648,0.0032688882598876923,0.073299,3.0279159545898438e-05,9.34600830078125e-05
8.344650268554688e-05,0.07415151596069336,0.004116362380981439,0.063075,3.0994415283203125e-05,9.226799011230469e-05
6.651878356933594e-05,0.07236790657043457,0.0035314532012939437,0.070328,3.0040740966796875e-05,8.678436279296875e-05
5.435943603515625e-05,0.08803749084472656,0.0020630881652832084,0.065839,3.0040740966796875e-05,8.797645568847656e-05
7.700920104980469e-05,0.03654050827026367,0.014138437805175777,0.072315,3.528594970703125e-05,0.00011372566223144531
0.00017595291137695312,0.05293393135070801,0.0014019890899658188,0.083913,4.935264587402344e-05,0.00016164779663085938
6.29425048828125e-05,0.0700228214263916,0.001730373703002927,0.062239,3.4332275390625e-05,0.00010323524475097656
0.00013780593872070312,0.05799150466918945,0.0023716134033203093,0.060054,4.076957702636719e-05,0.00012731552124023438
9.775161743164062e-05,0.06199789047241211,0.0029559012145996127,0.080328,4.124641418457031e-05,0.00010967254638671875
0.00012230873107910156,0.054299354553222656,0.005058874908447267,0.066759,3.5762786865234375e-05,0.00011444091796875
9.989738464355469e-05,0.0328984260559082,0.002965788421630866,0.075565,2.9325485229492188e-05,8.893013000488281e-05
8.678436279296875e-05,0.049134254455566406,0.0018798164215087856,0.059291,3.910064697265625e-05,0.00011396408081054688
9.5367431640625e-05,0.042760372161865234,0.004019659133911127,0.076979,2.956390380859375e-05,9.965896606445312e-05
0.00011539459228515625,0.04553341865539551,0.002506058425903318,0.078155,3.4809112548828125e-05,0.00011682510375976562
0.000141143798828125,0.06461358070373535,0.007846506057739261,0.058889,2.86102294921875e-05,8.96453857421875e-05
0.00010943412780761719,0.06208491325378418,0.004402285995483396,0.06031,2.6464462280273438e-05,8.273124694824219e-05
0.00011301040649414062,0.061224937438964844,0.0018918437957763656,0.06425,3.0994415283203125e-05,9.393692016601562e-05
9.059906005859375e-05,0.05990409851074219,0.0020635225677490265,0.063385,2.7894973754882812e-05,8.797645568847656e-05
9.34600830078125e-05,0.04170060157775879,0.00235064266967773,0.066487,3.0994415283203125e-05,9.250640869140625e-05
8.225440979003906e-05,0.05931687355041504,0.004153140991210939,0.060382,3.504753112792969e-05,0.00011849403381347656
9.918212890625e-05,0.040421485900878906,0.001051436218261717,0.093266,2.8133392333984375e-05,8.487701416015625e-05
8.249282836914062e-05,0.04907822608947754,0.0018898513641357473,0.085641,3.0279159545898438e-05,8.916854858398438e-05
7.295608520507812e-05,0.04343366622924805,0.0019021985626220678,0.06099,4.363059997558594e-05,9.655952453613281e-05
9.202957153320312e-05,0.043688297271728516,0.001495895935058597,0.059874,3.218650817871094e-05,0.00011491775512695312
7.700920104980469e-05,0.04515957832336426,0.0025539052429199155,0.069181,4.9591064453125e-05,0.00017189979553222656
0.00010132789611816406,0.03337597846984863,0.0027747151641845658,0.070997,3.457069396972656e-05,0.0001087188720703125
9.894371032714844e-05,0.04503798484802246,0.004334428207397462,0.068383,3.170967102050781e-05,9.512901306152344e-05
7.224082946777344e-05,0.07832551002502441,0.00220868881225586,0.073545,4.076957702636719e-05,0.0001232624053955078
9.131431579589844e-05,0.031243562698364258,0.0014076343383789061,0.061841,3.24249267578125e-05,9.512901306152344e-05
0.00012493133544921875,0.05772995948791504,0.0016677274780273477,0.063967,3.981590270996094e-05,0.00011563301086425781
8.535385131835938e-05,0.03864431381225586,0.012535003997802746,0.229673,8.153915405273438e-05,0.0002684593200683594
8.320808410644531e-05,0.05218958854675293,0.006532552734375002,0.227934,7.43865966796875e-05,0.00023293495178222656
6.961822509765625e-05,0.08576846122741699,0.0018781012115478557,0.202094,4.649162292480469e-05,0.0001385211944580078
8.106231689453125e-05,0.07980203628540039,0.0013716417541503878,0.195801,5.888938903808594e-05,0.00019311904907226562
6.461143493652344e-05,0.07940292358398438,0.006500435211181654,0.211798,7.677078247070312e-05,0.00025653839111328125
0.00010418891906738281,0.054694175720214844,0.012034011978149406,0.224281,5.841255187988281e-05,0.00018930435180664062
0.0001785755157470703,0.02646327018737793,0.002824644439697266,0.223107,3.7670135498046875e-05,0.00011754035949707031
0.00010561943054199219,0.021937847137451172,0.0011691553649902375,0.168819,4.673004150390625e-05,0.0001323223114013672
7.43865966796875e-05,0.037987470626831055,0.002350511016845691,0.180435,3.147125244140625e-05,9.655952453613281e-05
5.745887756347656e-05,0.02944636344909668,0.0016682216796874982,0.160609,3.0994415283203125e-05,0.00010800361633300781
6.532669067382812e-05,0.03877520561218262,0.0011666210021972767,0.203891,4.1484832763671875e-05,0.00013256072998046875
0.00012183189392089844,0.04824519157409668,0.0014281664428710816,0.195394,2.8371810913085938e-05,8.463859558105469e-05
5.221366882324219e-05,0.04828238487243652,0.0030212794189453107,0.113512,3.838539123535156e-05,0.00011348724365234375
6.127357482910156e-05,0.05005145072937012,0.001407485549926757,0.136907,3.170967102050781e-05,9.1552734375e-05
5.3882598876953125e-05,0.04520726203918457,0.0012099522857665912,0.146297,3.24249267578125e-05,9.822845458984375e-05
6.413459777832031e-05,0.03148984909057617,0.005486820770263676,0.106249,3.528594970703125e-05,0.00010585784912109375
7.224082946777344e-05,0.04185032844543457,0.0018024429168701228,0.213166,3.123283386230469e-05,9.369850158691406e-05
5.316734313964844e-05,0.042636871337890625,0.013464081542968756,0.119707,2.7179718017578125e-05,8.106231689453125e-05
6.222724914550781e-05,0.04382777214050293,0.0037237450866699218,0.097247,2.6226043701171875e-05,7.724761962890625e-05
5.7220458984375e-05,0.039975643157958984,0.001123758102416994,0.161549,2.9325485229492188e-05,8.106231689453125e-05
5.8650970458984375e-05,0.04328799247741699,0.008279933578491216,0.098518,2.6464462280273438e-05,8.797645568847656e-05
5.435943603515625e-05,0.08657336235046387,0.0017598929290771476,0.078112,3.790855407714844e-05,0.0001227855682373047
5.507469177246094e-05,0.05529594421386719,0.013023047668457036,0.102918,3.4809112548828125e-05,0.0001087188720703125
7.104873657226562e-05,0.06263422966003418,0.003649890518188481,0.07615,3.743171691894531e-05,0.00011396408081054688
6.341934204101562e-05,0.08383345603942871,0.001863657699584964,0.083839,3.0040740966796875e-05,8.654594421386719e-05
0.00020766258239746094,0.07885885238647461,0.0013400328979492199,0.073614,3.743171691894531e-05,0.00012993812561035156
0.00014400482177734375,0.058943986892700195,0.0054884974975585935,0.060398,5.9604644775390625e-05,0.0001277923583984375
0.00012683868408203125,0.05287480354309082,0.0010808953857421866,0.065415,3.314018249511719e-05,0.00010061264038085938
9.322166442871094e-05,0.041320085525512695,0.0013278213806152406,0.066518,3.3855438232421875e-05,0.00011944770812988281
9.703636169433594e-05,0.038016319274902344,0.0013074421386718715,0.067277,3.7670135498046875e-05,0.00012183189392089844
0.00010323524475097656,0.06573176383972168,0.0017727196197509787,0.070352,4.267692565917969e-05,0.00015616416931152344
6.580352783203125e-05,0.06346368789672852,0.0012287537078857491,0.077452,4.553794860839844e-05,0.0001068115234375
8.606910705566406e-05,0.05241823196411133,0.00402198976135254,0.076764,3.361701965332031e-05,0.00011324882507324219
0.0001227855682373047,0.08257889747619629,0.005884752578735358,0.07118,3.361701965332031e-05,0.00011920928955078125
8.487701416015625e-05,0.07608246803283691,0.001725101913452154,0.084586,4.220008850097656e-05,0.0001609325408935547
9.512901306152344e-05,0.11717867851257324,0.004452335784912109,0.094777,3.9577484130859375e-05,0.0001227855682373047
0.00012063980102539062,0.08031272888183594,0.004359635253906244,0.071179,4.2438507080078125e-05,0.0001163482666015625
0.00011038780212402344,0.11828875541687012,0.016630297637939453,0.075724,3.504753112792969e-05,0.0001163482666015625
7.867813110351562e-05,0.09772634506225586,0.010892661911010737,0.087594,2.8848648071289062e-05,8.344650268554688e-05
8.249282836914062e-05,0.1170036792755127,0.005089009948730475,0.067004,3.838539123535156e-05,0.00012087821960449219
9.226799011230469e-05,0.09688687324523926,0.0253725029296875,0.074893,3.3855438232421875e-05,9.870529174804688e-05
0.00010919570922851562,0.15206241607666016,0.001363438903808592,0.074838,5.459785461425781e-05,0.00017571449279785156
0.0001068115234375,0.09526920318603516,0.0012018655395507755,0.067765,3.0994415283203125e-05,9.965896606445312e-05
7.724761962890625e-05,0.12547039985656738,0.001924144302368161,0.069039,3.5762786865234375e-05,0.00010848045349121094
0.00016260147094726562,0.03985714912414551,0.004422578964233398,0.05559,5.269050598144531e-05,0.00013637542724609375
9.202957153320312e-05,0.03271651268005371,0.006978955383300775,0.06388,3.314018249511719e-05,9.918212890625e-05
0.00010371208190917969,0.04861879348754883,0.004086944656372077,0.067045,3.457069396972656e-05,0.00010371208190917969
7.2479248046875e-05,0.021664857864379883,0.0015839811706542944,0.066485,3.24249267578125e-05,0.00011396408081054688
9.322166442871094e-05,0.03513073921203613,0.0013544923706054757,0.070708,4.76837158203125e-05,0.0001246929168701172
7.843971252441406e-05,0.037044525146484375,0.0012871696319580045,0.060741,3.170967102050781e-05,9.202957153320312e-05
0.00010228157043457031,0.016936302185058594,0.003477846771240231,0.063544,3.814697265625e-05,0.00012540817260742188
7.677078247070312e-05,0.0272066593170166,0.0022563867797851522,0.069026,4.220008850097656e-05,0.00012755393981933594
6.628036499023438e-05,0.03599905967712402,0.003706127655029298,0.062013,3.4332275390625e-05,0.00010013580322265625
8.988380432128906e-05,0.04752492904663086,0.00390439488220215,0.062082,3.981590270996094e-05,0.00011920928955078125
6.461143493652344e-05,0.03666090965270996,0.0014477463531494122,0.07642,3.0279159545898438e-05,8.511543273925781e-05
8.249282836914062e-05,0.03958606719970703,0.014339372161865233,0.075296,2.8133392333984375e-05,8.654594421386719e-05
0.00010323524475097656,0.04775381088256836,0.006585549606323245,0.058286,3.910064697265625e-05,0.000118255615234375
8.440017700195312e-05,0.06225442886352539,0.002709677917480474,0.070543,3.528594970703125e-05,9.584426879882812e-05
9.1552734375e-05,0.0455632209777832,0.001289590118408207,0.068352,3.528594970703125e-05,0.00010943412780761719
5.316734313964844e-05,0.09263157844543457,0.00775533058166504,0.06798,3.600120544433594e-05,0.00010037422180175781
9.393692016601562e-05,0.0702817440032959,0.0029233026580810575,0.057342,3.123283386230469e-05,0.00010609626770019531
8.225440979003906e-05,0.08335328102111816,0.0012714679870605428,0.088259,5.3882598876953125e-05,0.00017642974853515625
0.00010013580322265625,0.025603771209716797,0.001401884490966801,0.078218,3.790855407714844e-05,0.00011134147644042969
9.250640869140625e-05,0.03732132911682129,0.0027596815338134795,0.070601,4.100799560546875e-05,0.00011897087097167969
0.00011301040649414062,0.0452427864074707,0.002482601242065424,0.06492,3.5762786865234375e-05,0.00011491775512695312
7.104873657226562e-05,0.04925346374511719,0.0036377271728515598,0.068317,2.8848648071289062e-05,9.608268737792969e-05
9.679794311523438e-05,0.0730748176574707,0.0014472137756347675,0.071393,3.147125244140625e-05,0.00011229515075683594
9.703636169433594e-05,0.04552292823791504,0.005091773925781251,0.061139,2.86102294921875e-05,8.368492126464844e-05
9.870529174804688e-05,0.05225849151611328,0.002538634826660155,0.078723,2.6464462280273438e-05,8.058547973632812e-05
8.893013000488281e-05,0.05972862243652344,0.00392139135742188,0.066311,3.0994415283203125e-05,0.000102996826171875
7.748603820800781e-05,0.060022592544555664,0.0011945229797363233,0.068222,3.147125244140625e-05,9.942054748535156e-05
6.365776062011719e-05,0.06030845642089844,0.01230240621948242,0.072021,3.314018249511719e-05,0.00010943412780761719
9.679794311523438e-05,0.062166452407836914,0.001088159835815436,0.063812,2.86102294921875e-05,8.797645568847656e-05
0.00012040138244628906,0.0729987621307373,0.008933292114257814,0.060313,3.743171691894531e-05,0.00012087821960449219
8.58306884765625e-05,0.07652902603149414,0.001138332504272463,0.072281,3.147125244140625e-05,0.00010132789611816406
0.00012040138244628906,0.10016727447509766,0.0011674300384521552,0.06488,3.504753112792969e-05,0.00011086463928222656
0.00010251998901367188,0.09013485908508301,0.0010585759277343815,0.065588,3.1948089599609375e-05,0.00010633468627929688
7.390975952148438e-05,0.0641627311706543,0.0019180677947998048,0.065969,3.981590270996094e-05,0.0001239776611328125
9.5367431640625e-05,0.05818057060241699,0.00863660020446777,0.061504,3.600120544433594e-05,0.00011157989501953125
0.00014019012451171875,0.05993938446044922,0.002280849975585933,0.092131,3.457069396972656e-05,9.799003601074219e-05
0.00011277198791503906,0.08006739616394043,0.004190721694946289,0.078083,3.0517578125e-05,9.036064147949219e-05
0.00014638900756835938,0.08498382568359375,0.003846503524780276,0.06222,2.7179718017578125e-05,7.796287536621094e-05
6.270408630371094e-05,0.1038048267364502,0.005409342987060542,0.066543,3.337860107421875e-05,0.00012946128845214844
7.319450378417969e-05,0.08803629875183105,0.025065062774658198,0.074911,3.457069396972656e-05,0.00011754035949707031
0.00011324882507324219,0.11498093605041504,0.0013148542175292904,0.070874,3.6716461181640625e-05,0.00011777877807617188
0.00011563301086425781,0.09854435920715332,0.0060334860229492165,0.08186,3.0040740966796875e-05,8.726119995117188e-05
6.604194641113281e-05,0.06623578071594238,0.00240029681396485,0.066393,2.6702880859375e-05,7.581710815429688e-05
0.00010800361633300781,0.08553123474121094,0.003956365020751959,0.074192,3.695487976074219e-05,0.00011181831359863281
8.845329284667969e-05,0.08155369758605957,0.00921375288391113,0.061531,3.409385681152344e-05,0.00010037422180175781
0.00010919570922851562,0.05254673957824707,0.0016850860137939475,0.057648,3.933906555175781e-05,0.00010442733764648438
9.1552734375e-05,0.06818628311157227,0.003817610153198245,0.075916,3.9577484130859375e-05,0.00011849403381347656
0.00011086463928222656,0.04812741279602051,0.0012514840850830072,0.067399,2.9087066650390625e-05,0.00010180473327636719
0.0001220703125,0.04423642158508301,0.012587496902465814,0.071873,3.24249267578125e-05,9.870529174804688e-05
0.00011754035949707031,0.04125475883483887,0.0024769983978271473,0.061953,2.765655517578125e-05,9.250640869140625e-05
9.34600830078125e-05,0.030171632766723633,0.0017786965637207053,0.057197,3.528594970703125e-05,0.0001049041748046875
0.00010704994201660156,0.0330805778503418,0.0028195216979980536,0.068141,3.0279159545898438e-05,8.940696716308594e-05
8.749961853027344e-05,0.02696061134338379,0.004205660354614255,0.067138,3.4332275390625e-05,0.00010704994201660156
8.273124694824219e-05,0.03237462043762207,0.0012641728057861332,0.060661,3.409385681152344e-05,9.655952453613281e-05
0.0001049041748046875,0.054619789123535156,0.0022220229644775435,0.069073,4.076957702636719e-05,0.00011968612670898438
8.988380432128906e-05,0.04472541809082031,0.006987218597412109,0.065997,3.170967102050781e-05,9.846687316894531e-05
6.914138793945312e-05,0.05465531349182129,0.007252128585815434,0.076691,3.314018249511719e-05,0.000110626220703125
0.00011610984802246094,0.0456695556640625,0.002730102203369139,0.071327,3.7670135498046875e-05,0.0001456737518310547
8.130073547363281e-05,0.038923025131225586,0.002983030151367194,0.066351,3.457069396972656e-05,0.00011038780212402344
0.00010275840759277344,0.055185556411743164,0.001303938125610346,0.092576,2.86102294921875e-05,8.511543273925781e-05
0.00012922286987304688,0.030124425888061523,0.003206517776489254,0.073966,3.790855407714844e-05,0.00012540817260742188
6.341934204101562e-05,0.04311013221740723,0.004443695800781244,0.070332,4.1961669921875e-05,0.00012731552124023438
8.106231689453125e-05,0.06939172744750977,0.0022515714263915965,0.063865,3.0040740966796875e-05,8.606910705566406e-05
9.179115295410156e-05,0.06059765815734863,0.0023956677856445258,0.068181,4.124641418457031e-05,0.00011897087097167969
9.584426879882812e-05,0.04986572265625,0.024588001113891603,0.080469,3.814697265625e-05,0.00011444091796875
7.677078247070312e-05,0.08258891105651855,0.0015051268463134732,0.062212,3.719329833984375e-05,0.00011968612670898438
8.296966552734375e-05,0.0712289810180664,0.011738911514282233,0.076995,4.887580871582031e-05,0.00016045570373535156
7.343292236328125e-05,0.09390473365783691,0.001971466979980463,0.070915,4.553794860839844e-05,0.00014400482177734375
0.0001163482666015625,0.08969783782958984,0.0013889303741455097,0.062394,3.5762786865234375e-05,0.00010633468627929688
0.00012564659118652344,0.07146859169006348,0.00916328004455566,0.069414,4.124641418457031e-05,0.00011658668518066406
6.628036499023438e-05,0.041725873947143555,0.006386718780517581,0.067493,3.719329833984375e-05,0.00011086463928222656
9.083747863769531e-05,0.06008195877075195,0.0131047024230957,0.058902,3.3855438232421875e-05,9.799003601074219e-05
0.00010848045349121094,0.09007668495178223,0.012595956817626958,0.069184,3.838539123535156e-05,0.00013399124145507812
5.3882598876953125e-05,0.07459902763366699,0.010674436676025384,0.089788,4.1961669921875e-05,0.00013327598571777344
9.894371032714844e-05,0.06906890869140625,0.005282146087646489,0.072459,3.719329833984375e-05,0.00011920928955078125
0.00010323524475097656,0.07584619522094727,0.0012567889556884815,0.097464,3.910064697265625e-05,0.0001201629638671875
7.677078247070312e-05,0.08379507064819336,0.002186628768920895,0.067027,3.62396240234375e-05,0.00011444091796875
6.985664367675781e-05,0.1216888427734375,0.0013248951416015564,0.079602,2.6226043701171875e-05,8.20159912109375e-05
0.00010418891906738281,0.07465767860412598,0.0032462368164062477,0.076809,4.029273986816406e-05,0.00012183189392089844
0.00011539459228515625,0.07650613784790039,0.0011753490447998088,0.0672,3.4809112548828125e-05,0.00011587142944335938
0.00010061264038085938,0.09581780433654785,0.011243837997436529,0.081228,3.123283386230469e-05,8.96453857421875e-05
9.417533874511719e-05,0.050493717193603516,0.004670657745361323,0.083209,2.8848648071289062e-05,8.392333984375e-05
9.226799011230469e-05,0.1077430248260498,0.00766239993286133,0.069353,2.7894973754882812e-05,7.772445678710938e-05
0.00012969970703125,0.08610105514526367,0.003192790802001952,0.079167,3.218650817871094e-05,0.0001068115234375
7.939338684082031e-05,0.09417200088500977,0.0035857514495849646,0.071863,3.0040740966796875e-05,9.083747863769531e-05
0.00012183189392089844,0.057656288146972656,0.001280918182373053,0.071236,3.075599670410156e-05,9.012222290039062e-05
9.894371032714844e-05,0.0693979263305664,0.0011518271331787122,0.069437,3.218650817871094e-05,0.00011181831359863281
0.00011849403381347656,0.06641387939453125,0.0014258993377685575,0.070726,2.8848648071289062e-05,8.7738037109375e-05
0.00010538101196289062,0.059221506118774414,0.0020947387847900373,0.085634,3.886222839355469e-05,0.00011992454528808594
0.00010561943054199219,0.07466697692871094,0.0023905908813476595,0.082701,3.838539123535156e-05,0.00011420249938964844
0.000102996826171875,0.06137681007385254,0.014957295578002933,0.088807,3.170967102050781e-05,8.893013000488281e-05
9.5367431640625e-05,0.07808756828308105,0.0011989096069335986,0.08016,3.743171691894531e-05,0.00010848045349121094
9.965896606445312e-05,0.03971433639526367,0.0022053067474365196,0.070247,3.266334533691406e-05,0.00010204315185546875
0.00011038780212402344,0.04324984550476074,0.002934691070556647,0.076051,3.504753112792969e-05,0.00011610984802246094
8.988380432128906e-05,0.047135114669799805,0.0017439503021240282,0.077468,3.218650817871094e-05,9.560585021972656e-05
7.343292236328125e-05,0.054466962814331055,0.0014719895935058624,0.07654,3.4332275390625e-05,0.00010561943054199219
7.677078247070312e-05,0.06142401695251465,0.0018892712554931662,0.064954,2.6464462280273438e-05,8.058547973632812e-05
9.441375732421875e-05,0.029798269271850586,0.0016550360107421835,0.065085,3.552436828613281e-05,0.00011229515075683594
9.894371032714844e-05,0.034305572509765625,0.0014282122650146473,0.077696,3.647804260253906e-05,0.0001227855682373047
8.273124694824219e-05,0.043491363525390625,0.0012741953887939472,0.077346,4.172325134277344e-05,0.00013756752014160156
8.0108642578125e-05,0.045786142349243164,0.0016834922943115282,0.071959,2.8371810913085938e-05,9.512901306152344e-05
0.00011587142944335938,0.06842827796936035,0.001543990585327143,0.071553,3.0517578125e-05,9.72747802734375e-05
0.00011491775512695312,0.03901386260986328,0.0016548426666259802,0.062871,2.9802322387695312e-05,0.00010418891906738281
5.936622619628906e-05,0.04712486267089844,0.003373160812377929,0.066303,3.218650817871094e-05,0.00010013580322265625
8.726119995117188e-05,0.04024767875671387,0.001237929397583007,0.089019,3.0040740966796875e-05,9.489059448242188e-05
0.00010466575622558594,0.0624842643737793,0.0026633208618164067,0.074364,3.0517578125e-05,0.0001361370086669922
8.177757263183594e-05,0.060169219970703125,0.002884184875488277,0.096585,2.8133392333984375e-05,9.274482727050781e-05
8.797645568847656e-05,0.06580400466918945,0.001121451965332032,0.076459,3.337860107421875e-05,0.0001251697540283203
0.00011849403381347656,0.04678201675415039,0.001438638946533205,0.103878,3.2901763916015625e-05,0.00011229515075683594
8.273124694824219e-05,0.05679821968078613,0.0011272565460205136,0.079715,3.147125244140625e-05,9.417533874511719e-05
7.843971252441406e-05,0.04653620719909668,0.014669676559448244,0.092957,3.075599670410156e-05,9.441375732421875e-05
7.772445678710938e-05,0.06368231773376465,0.002287341033935547,0.060113,4.5299530029296875e-05,0.0001289844512939453
0.00010418891906738281,0.058001041412353516,0.0019819241027832085,0.076052,3.147125244140625e-05,0.00010919570922851562
9.799003601074219e-05,0.0639803409576416,0.012949551208496099,0.065617,3.981590270996094e-05,0.00013971328735351562
0.00011920928955078125,0.05673050880432129,0.010089731140136712,0.073455,3.814697265625e-05,0.00013756752014160156
0.00010395050048828125,0.057271480560302734,0.0010972939605712884,0.067413,3.0040740966796875e-05,8.821487426757812e-05
9.250640869140625e-05,0.05689859390258789,0.025844179229736322,0.065545,2.765655517578125e-05,8.869171142578125e-05
9.72747802734375e-05,0.07696533203125,0.004897515777587888,0.060546,3.0517578125e-05,8.940696716308594e-05
8.106231689453125e-05,0.07720160484313965,0.0020258487854003943,0.067034,3.695487976074219e-05,9.775161743164062e-05
8.177757263183594e-05,0.030802249908447266,0.0038918533477783207,0.073809,3.4809112548828125e-05,0.00011110305786132812
0.00010204315185546875,0.057000160217285156,0.004450694869995123,0.067726,3.266334533691406e-05,0.00010442733764648438
6.222724914550781e-05,0.04679608345031738,0.003273072921752926,0.074063,2.9325485229492188e-05,8.511543273925781e-05
0.00010085105895996094,0.06708002090454102,0.0019345392913818343,0.067178,3.2901763916015625e-05,0.00011348724365234375
9.131431579589844e-05,0.07617449760437012,0.013496238739013677,0.064243,3.0994415283203125e-05,9.1552734375e-05
0.00010323524475097656,0.0754997730255127,0.002516646652221677,0.06822,3.123283386230469e-05,8.940696716308594e-05
0.00012135505676269531,0.07540488243103027,0.0034803470306396522,0.062857,4.38690185546875e-05,0.00014352798461914062
7.605552673339844e-05,0.06847667694091797,0.002925494049072261,0.065627,3.528594970703125e-05,0.00010895729064941406
0.00010991096496582031,0.04972338676452637,0.00731009272766113,0.084858,3.1948089599609375e-05,9.202957153320312e-05
8.797645568847656e-05,0.06652212142944336,0.0028802469787597637,0.060469,3.7670135498046875e-05,0.00011944770812988281
8.153915405273438e-05,0.0542149543762207,0.002860841766357425,0.086559,3.743171691894531e-05,0.00011563301086425781
0.00011348724365234375,0.058463335037231445,0.0015459323272705022,0.071789,4.00543212890625e-05,0.00012183189392089844
6.699562072753906e-05,0.06489777565002441,0.0016451749877929717,0.065092,3.695487976074219e-05,0.00010633468627929688
7.414817810058594e-05,0.06682729721069336,0.0012722177124023376,0.07129,4.7206878662109375e-05,0.00016760826110839844
0.00010776519775390625,0.05720090866088867,0.0042248230590820335,0.075736,3.528594970703125e-05,0.00011849403381347656
0.0001125335693359375,0.047835350036621094,0.001523831222534175,0.065627,3.886222839355469e-05,0.00011968612670898438
8.988380432128906e-05,0.07819104194641113,0.0012594424591064468,0.066939,3.314018249511719e-05,9.250640869140625e-05
0.00011801719665527344,0.04895424842834473,0.0013043968505859344,0.064543,3.838539123535156e-05,0.00013637542724609375
0.00010919570922851562,0.04048943519592285,0.0026228375244140636,0.062145,5.316734313964844e-05,0.0001773834228515625
0.00012731552124023438,0.029246807098388672,0.002312005538940426,0.073605,4.00543212890625e-05,0.00014972686767578125
9.989738464355469e-05,0.053850650787353516,0.003934663467407229,0.059195,3.314018249511719e-05,0.00010251998901367188
9.250640869140625e-05,0.04448723793029785,0.005306316177368167,0.062483,3.266334533691406e-05,8.749961853027344e-05
6.508827209472656e-05,0.022461652755737305,0.001201535949707025,0.06524,3.910064697265625e-05,0.00013709068298339844
0.00013780593872070312,0.03542590141296387,0.0021083235778808634,0.068671,4.0531158447265625e-05,0.00014019012451171875
9.965896606445312e-05,0.050080060958862305,0.0013209448547363278,0.068828,4.100799560546875e-05,0.00013375282287597656
6.604194641113281e-05,0.04713940620422363,0.006742292434692383,0.062118,4.38690185546875e-05,0.0001392364501953125
0.00013113021850585938,0.03899359703063965,0.0021438549957275357,0.060179,3.62396240234375e-05,0.00011587142944335938
0.00010776519775390625,0.040784597396850586,0.0014428945922851516,0.068985,3.838539123535156e-05,0.00012731552124023438
0.00017213821411132812,0.0425412654876709,0.003562773834228518,0.058314,3.170967102050781e-05,9.942054748535156e-05
9.393692016601562e-05,0.04362773895263672,0.0045014878997802765,0.063274,6.175041198730469e-05,0.0002117156982421875
6.103515625e-05,0.05046367645263672,0.008639011169433594,0.069424,3.457069396972656e-05,0.00010824203491210938
0.00011396408081054688,0.033155202865600586,0.0018638679046630857,0.064998,3.0517578125e-05,8.630752563476562e-05
0.00010085105895996094,0.043541669845581055,0.013224760116577146,0.057736,3.075599670410156e-05,8.96453857421875e-05
8.20159912109375e-05,0.04203629493713379,0.001772108474731443,0.073659,3.62396240234375e-05,0.00011134147644042969
5.9604644775390625e-05,0.04911613464355469,0.0026085365295410168,0.0862,4.124641418457031e-05,0.00013518333435058594
0.00010442733764648438,0.05256032943725586,0.0035432456207275392,0.06293,3.1948089599609375e-05,0.00010538101196289062
9.608268737792969e-05,0.06836557388305664,0.0037223590087890612,0.064555,3.838539123535156e-05,0.00011610984802246094
9.083747863769531e-05,0.07589173316955566,0.0020068628692627016,0.075385,3.361701965332031e-05,9.775161743164062e-05
9.083747863769531e-05,0.07146167755126953,0.004498486434936527,0.071738,4.482269287109375e-05,0.00012493133544921875
0.00010967254638671875,0.056647300720214844,0.00255420750427246,0.084537,3.6716461181640625e-05,0.00011777877807617188
0.00012731552124023438,0.07907557487487793,0.0012091420745849596,0.07839,3.4332275390625e-05,8.988380432128906e-05
9.131431579589844e-05,0.050948381423950195,0.0013275281066894573,0.077538,4.1961669921875e-05,0.00012612342834472656
7.557868957519531e-05,0.07081127166748047,0.0017689607086181641,0.061931,4.076957702636719e-05,0.0001201629638671875
8.869171142578125e-05,0.07763671875,0.0013514196319580063,0.064583,3.1948089599609375e-05,9.512901306152344e-05
0.00011348724365234375,0.07109427452087402,0.0017521056671142565,0.075573,3.647804260253906e-05,0.00012564659118652344
0.00011491775512695312,0.08906078338623047,0.0035406402282714827,0.068982,4.00543212890625e-05,0.00014400482177734375
0.00011157989501953125,0.08196473121643066,0.003332857498168945,0.063416,2.9087066650390625e-05,8.606910705566406e-05
0.000110626220703125,0.06598091125488281,0.005455253173828126,0.076473,4.124641418457031e-05,0.00012540817260742188
9.179115295410156e-05,0.06548881530761719,0.0012182163238525362,0.0626,3.361701965332031e-05,9.918212890625e-05
0.0001010894775390625,0.08166837692260742,0.0041781514129638625,0.066404,2.8371810913085938e-05,8.869171142578125e-05
0.00012826919555664062,0.09906935691833496,0.009631229019165036,0.085025,4.124641418457031e-05,0.00012111663818359375
9.822845458984375e-05,0.08330035209655762,0.0038210268096923877,0.078467,3.6716461181640625e-05,0.00010371208190917969
0.00010800361633300781,0.07197213172912598,0.009981458816528323,0.06009,3.838539123535156e-05,0.000110626220703125
9.846687316894531e-05,0.0762488842010498,0.003141014617919921,0.072256,4.100799560546875e-05,8.344650268554688e-05
7.486343383789062e-05,0.07891058921813965,0.0035773630676269597,0.065019,2.7894973754882812e-05,8.893013000488281e-05
0.00011539459228515625,0.058565616607666016,0.0032597481994628905,0.058247,3.4332275390625e-05,0.00010538101196289062
7.009506225585938e-05,0.033791542053222656,0.003648782546997076,0.087167,3.981590270996094e-05,0.00011992454528808594
0.00010228157043457031,0.06717705726623535,0.0011971104736328148,0.070338,4.0531158447265625e-05,0.00012135505676269531
8.726119995117188e-05,0.04476523399353027,0.010213396194458005,0.081722,3.337860107421875e-05,0.00010251998901367188
7.653236389160156e-05,0.058391571044921875,0.0011986593322753925,0.063192,3.147125244140625e-05,9.059906005859375e-05
8.7738037109375e-05,0.07431769371032715,0.0023720648803710886,0.072746,3.7670135498046875e-05,0.00011610984802246094
8.678436279296875e-05,0.08027362823486328,0.003518715042114262,0.069656,3.933906555175781e-05,0.0001232624053955078
0.00010037422180175781,0.057869672775268555,0.0028647413787841747,0.078019,4.1961669921875e-05,0.0001316070556640625
9.393692016601562e-05,0.09338617324829102,0.004275253906249998,0.081235,3.6716461181640625e-05,9.965896606445312e-05
0.00011229515075683594,0.0955650806427002,0.009403400558471678,0.076531,4.00543212890625e-05,0.00014066696166992188
9.274482727050781e-05,0.09432291984558105,0.0044561006469726605,0.073708,3.910064697265625e-05,0.00012350082397460938
9.560585021972656e-05,0.07302474975585938,0.0047734669647216815,0.077804,3.2901763916015625e-05,9.179115295410156e-05
0.00012135505676269531,0.030846357345581055,0.0018090607910156223,0.061122,4.2438507080078125e-05,0.00012350082397460938
7.796287536621094e-05,0.08368682861328125,0.0019746630706787144,0.078746,3.2901763916015625e-05,9.059906005859375e-05
9.083747863769531e-05,0.04429125785827637,0.0023365404510498067,0.064635,5.435943603515625e-05,0.00014352798461914062
7.534027099609375e-05,0.03882575035095215,0.0020617214660644534,0.069327,3.218650817871094e-05,9.34600830078125e-05
8.463859558105469e-05,0.0487360954284668,0.002271193252563475,0.058089,2.8848648071289062e-05,8.511543273925781e-05
0.00011396408081054688,0.05494070053100586,0.0036522225646972717,0.065297,3.170967102050781e-05,0.00010156631469726562
9.393692016601562e-05,0.0473635196685791,0.0011980158386230427,0.064544,3.8623809814453125e-05,0.00012111663818359375
5.9604644775390625e-05,0.03655695915222168,0.0028334490356445308,0.076044,3.457069396972656e-05,0.00010323524475097656
6.604194641113281e-05,0.05381488800048828,0.0034980046539306656,0.056372,3.1948089599609375e-05,9.655952453613281e-05
7.82012939453125e-05,0.06416988372802734,0.002312906631469727,0.062541,3.743171691894531e-05,0.00011134147644042969
8.344650268554688e-05,0.04291677474975586,0.001776414718627932,0.05966,3.647804260253906e-05,0.0001354217529296875
0.00012183189392089844,0.029454946517944336,0.0021477073211669945,0.068423,4.100799560546875e-05,0.00012493133544921875
8.20159912109375e-05,0.041059255599975586,0.004552240554809572,0.076208,4.124641418457031e-05,0.00011301040649414062
0.00012564659118652344,0.04523897171020508,0.0013045142974853485,0.066666,3.4332275390625e-05,0.00012230873107910156
9.107589721679688e-05,0.05143260955810547,0.002401109832763676,0.069906,3.6716461181640625e-05,0.00011014938354492188
9.107589721679688e-05,0.051184654235839844,0.0019351897583007802,0.058914,3.0517578125e-05,8.940696716308594e-05
0.0001068115234375,0.05290961265563965,0.0012129021148681654,0.057177,3.170967102050781e-05,9.72747802734375e-05
8.153915405273438e-05,0.04218101501464844,0.002936054916381839,0.07228,4.076957702636719e-05,0.00012636184692382812
8.869171142578125e-05,0.04925417900085449,0.0016290148162841772,0.072785,4.029273986816406e-05,0.00011658668518066406
7.367134094238281e-05,0.06507015228271484,0.0013973395385742174,0.057596,3.4332275390625e-05,9.799003601074219e-05
0.0001227855682373047,0.060762882232666016,0.0034210522003173816,0.062418,3.0279159545898438e-05,8.749961853027344e-05
0.0001437664031982422,0.05329012870788574,0.0021055455780029306,0.05869,3.933906555175781e-05,0.00010919570922851562
9.512901306152344e-05,0.030347585678100586,0.0035414273529052742,0.064997,4.172325134277344e-05,0.0001308917999267578
7.653236389160156e-05,0.031986236572265625,0.0070862373504638615,0.077534,3.528594970703125e-05,0.00012564659118652344
9.298324584960938e-05,0.05062294006347656,0.009473643173217777,0.067686,3.62396240234375e-05,0.00011587142944335938
0.00013136863708496094,0.05243682861328125,0.00176085195922851,0.067196,3.361701965332031e-05,0.00010180473327636719
5.6743621826171875e-05,0.0673828125,0.0019129126586914097,0.063121,3.910064697265625e-05,0.00012731552124023438
0.00011682510375976562,0.048415422439575195,0.0024534032440185483,0.065365,5.269050598144531e-05,0.0001723766326904297
0.00012159347534179688,0.0725257396697998,0.012673593597412103,0.06617,4.410743713378906e-05,0.00013780593872070312
9.846687316894531e-05,0.08017563819885254,0.0016402382507324231,0.058086,3.504753112792969e-05,0.00010228157043457031
9.393692016601562e-05,0.054975271224975586,0.00427066291809082,0.07961,3.981590270996094e-05,0.0001251697540283203
9.465217590332031e-05,0.07853865623474121,0.0017361905822753931,0.067049,3.552436828613281e-05,0.00010728836059570312
8.940696716308594e-05,0.0720515251159668,0.0114962025604248,0.074854,2.8133392333984375e-05,7.700920104980469e-05
9.036064147949219e-05,0.07813501358032227,0.0015377566070556709,0.063978,4.076957702636719e-05,0.00012183189392089844
0.0006775856018066406,0.0482487678527832,0.0030744209136962866,0.061316,3.266334533691406e-05,0.0001068115234375
7.295608520507812e-05,0.04409909248352051,0.009888346206665038,0.079763,4.9591064453125e-05,0.00015163421630859375
9.179115295410156e-05,0.059808969497680664,0.0014974608001709008,0.058744,3.4809112548828125e-05,0.00011515617370605469
6.914138793945312e-05,0.06099653244018555,0.006691702102661137,0.065701,2.6702880859375e-05,8.821487426757812e-05
9.799003601074219e-05,0.07368612289428711,0.005502728652954106,0.07955,2.9325485229492188e-05,9.608268737792969e-05
8.940696716308594e-05,0.0524139404296875,0.0013955604095459012,0.061623,3.981590270996094e-05,0.00011587142944335938
6.461143493652344e-05,0.04295206069946289,0.0012724107971191362,0.066376,2.8371810913085938e-05,8.606910705566406e-05
6.508827209472656e-05,0.025738954544067383,0.0029996175079345655,0.093172,3.7670135498046875e-05,0.00011730194091796875
8.153915405273438e-05,0.056966543197631836,0.007728286300659179,0.066289,3.838539123535156e-05,0.0001266002655029297
6.079673767089844e-05,0.06470489501953125,0.011790067687988279,0.061434,3.62396240234375e-05,0.00010585784912109375
6.246566772460938e-05,0.06682348251342773,0.0031559425354003856,0.071275,3.62396240234375e-05,0.0001163482666015625
7.796287536621094e-05,0.04706907272338867,0.0014832922058105602,0.150242,4.100799560546875e-05,0.00012636184692382812
5.459785461425781e-05,0.0999746322631836,0.005311564773559568,0.098581,2.7418136596679688e-05,0.00010037422180175781
9.250640869140625e-05,0.05441617965698242,0.002927332733154292,0.128252,4.1961669921875e-05,0.0001373291015625
6.794929504394531e-05,0.03644132614135742,0.002747264007568362,0.167321,2.8133392333984375e-05,8.225440979003906e-05
9.059906005859375e-05,0.06476807594299316,0.002925819274902347,0.152278,2.6941299438476562e-05,7.915496826171875e-05
0.00010776519775390625,0.17045259475708008,0.001213023376464839,0.089675,6.127357482910156e-05,0.00012922286987304688
7.414817810058594e-05,0.18942642211914062,0.003673824920654295,0.06586,4.172325134277344e-05,0.00012874603271484375
6.103515625e-05,0.17025232315063477,0.0024202839355468714,0.104952,4.1961669921875e-05,0.00010728836059570312
9.679794311523438e-05,0.15619754791259766,0.02806142924499512,0.104418,3.218650817871094e-05,8.988380432128906e-05
9.775161743164062e-05,0.19934844970703125,0.00478889149475098,0.079787,3.62396240234375e-05,0.00010561943054199219
0.00010418891906738281,0.10529375076293945,0.0052406595611572265,0.08566,3.719329833984375e-05,0.0001087188720703125
7.987022399902344e-05,0.04315686225891113,0.0015308912963867133,0.068403,3.838539123535156e-05,0.00011444091796875
8.749961853027344e-05,0.04833650588989258,0.0068047041778564465,0.060112,3.218650817871094e-05,8.96453857421875e-05
0.00011420249938964844,0.07575368881225586,0.001257981643676756,0.063265,2.9325485229492188e-05,8.440017700195312e-05
9.036064147949219e-05,0.05413556098937988,0.0011706120605468745,0.070313,3.504753112792969e-05,0.00010204315185546875
0.0001125335693359375,0.0402681827545166,0.0016008027801513725,0.067074,3.600120544433594e-05,0.00011968612670898438
8.440017700195312e-05,0.03999662399291992,0.0024757535400390662,0.073431,3.838539123535156e-05,0.00012087821960449219
7.343292236328125e-05,0.052854299545288086,0.001273134201049811,0.063257,3.910064697265625e-05,0.00011563301086425781
9.274482727050781e-05,0.060532331466674805,0.0010627331085205083,0.066718,3.409385681152344e-05,9.751319885253906e-05
9.703636169433594e-05,0.07105398178100586,0.005924658981323244,0.062609,4.124641418457031e-05,0.0001366138458251953
7.534027099609375e-05,0.09282350540161133,0.0024354601440429724,0.068269,3.361701965332031e-05,0.00010061264038085938
0.00010275840759277344,0.07151341438293457,0.0011665222473144499,0.064668,2.9087066650390625e-05,8.392333984375e-05
8.177757263183594e-05,0.06504058837890625,0.004901572814941413,0.085584,2.7418136596679688e-05,8.344650268554688e-05
0.00010156631469726562,0.03058648109436035,0.002168298492431636,0.063115,3.409385681152344e-05,0.00011348724365234375
0.0008056163787841797,0.037641048431396484,0.0025703387451171816,0.07598,2.7179718017578125e-05,8.0108642578125e-05
9.799003601074219e-05,0.08459115028381348,0.0029129090728759743,0.058256,2.7894973754882812e-05,9.107589721679688e-05
8.130073547363281e-05,0.059877634048461914,0.0011915972137451145,0.062135,3.170967102050781e-05,0.00010180473327636719
0.00010514259338378906,0.043135643005371094,0.0017833631744384737,0.077101,3.147125244140625e-05,0.00011515617370605469
9.918212890625e-05,0.06670761108398438,0.001311578567504884,0.060667,3.409385681152344e-05,0.00012302398681640625
7.82012939453125e-05,0.05510306358337402,0.0053781212310791,0.062127,2.8848648071289062e-05,0.00010442733764648438
9.822845458984375e-05,0.08801770210266113,0.0038609248809814423,0.064307,3.337860107421875e-05,0.00010609626770019531
9.799003601074219e-05,0.05373954772949219,0.003006866287231444,0.075476,4.124641418457031e-05,0.00014328956604003906
0.00011348724365234375,0.0646202564239502,0.003449528274536137,0.062565,2.8133392333984375e-05,0.00010132789611816406
0.0001323223114013672,0.0631716251373291,0.002352032623291013,0.05954,2.7418136596679688e-05,8.535385131835938e-05
0.00011777877807617188,0.03716754913330078,0.01754089993286133,0.067287,3.528594970703125e-05,0.00011658668518066406
8.535385131835938e-05,0.06983757019042969,0.0016958106536865275,0.066423,4.2438507080078125e-05,0.00013780593872070312
0.00012040138244628906,0.06272268295288086,0.0013680224151611312,0.059428,3.814697265625e-05,0.0001285076141357422
9.72747802734375e-05,0.09670495986938477,0.0021512131042480467,0.059593,3.0994415283203125e-05,9.751319885253906e-05
6.175041198730469e-05,0.07373189926147461,0.004399582809448244,0.082231,2.9802322387695312e-05,9.083747863769531e-05
0.00010156631469726562,0.07355141639709473,0.008430425537109376,0.072712,2.8371810913085938e-05,8.606910705566406e-05
8.273124694824219e-05,0.055019378662109375,0.001169979232788082,0.063281,3.719329833984375e-05,0.00012350082397460938
6.532669067382812e-05,0.03473615646362305,0.0024942326660156305,0.072888,3.886222839355469e-05,0.00011897087097167969
9.465217590332031e-05,0.07793521881103516,0.004694895965576165,0.084168,3.552436828613281e-05,0.00011730194091796875
7.414817810058594e-05,0.048043012619018555,0.006675897949218745,0.087982,3.4809112548828125e-05,8.845329284667969e-05
0.0001399517059326172,0.06502008438110352,0.0036341192169189462,0.077458,3.9577484130859375e-05,0.00012230873107910156
9.250640869140625e-05,0.07852935791015625,0.003287418106079104,0.078622,4.172325134277344e-05,0.00012874603271484375
9.322166442871094e-05,0.05612969398498535,0.025772345657348636,0.069005,3.337860107421875e-05,0.00011873245239257812
0.0001347064971923828,0.08940839767456055,0.002456943130493161,0.08465,5.435943603515625e-05,0.0001697540283203125
0.00010085105895996094,0.08897805213928223,0.005456456436157227,0.060786,3.504753112792969e-05,0.00011229515075683594
9.989738464355469e-05,0.09158468246459961,0.0020814337310791006,0.062494,3.0994415283203125e-05,8.821487426757812e-05
0.00012612342834472656,0.08541107177734375,0.007691582519531254,0.091193,4.029273986816406e-05,0.0001270771026611328
7.677078247070312e-05,0.10719585418701172,0.016690785690307616,0.062154,3.9577484130859375e-05,0.00012302398681640625
0.00010395050048828125,0.041496992111206055,0.002986515823364261,0.064634,3.0279159545898438e-05,8.845329284667969e-05
0.0001068115234375,0.03382134437561035,0.00451225303649902,0.070885,3.528594970703125e-05,0.00010728836059570312
6.604194641113281e-05,0.049398183822631836,0.0034088728027343723,0.062017,3.600120544433594e-05,0.00010323524475097656
8.606910705566406e-05,0.04018115997314453,0.0017769045410156309,0.062619,3.504753112792969e-05,0.0001163482666015625
9.369850158691406e-05,0.04539775848388672,0.004694989578247072,0.067383,3.62396240234375e-05,0.00011610984802246094
0.00010895729064941406,0.05574750900268555,0.0021076317749023493,0.064229,3.457069396972656e-05,0.00011181831359863281
7.772445678710938e-05,0.04364728927612305,0.011084300598144525,0.076216,3.457069396972656e-05,9.679794311523438e-05
9.632110595703125e-05,0.05622553825378418,0.001641097045898432,0.066724,2.956390380859375e-05,8.96453857421875e-05
0.00012540817260742188,0.027664661407470703,0.0019058956451415976,0.071718,5.364418029785156e-05,0.00018477439880371094
8.273124694824219e-05,0.04363083839416504,0.002977117904663082,0.067791,3.886222839355469e-05,0.00012302398681640625
4.9114227294921875e-05,0.04159879684448242,0.0012631819305419928,0.077944,4.363059997558594e-05,0.0001323223114013672
5.793571472167969e-05,0.05503034591674805,0.0041014912719726515,0.078213,3.9577484130859375e-05,0.00010418891906738281
0.00011229515075683594,0.06305837631225586,0.0027005718231201126,0.077075,2.956390380859375e-05,9.417533874511719e-05
0.00010561943054199219,0.06205439567565918,0.0017524796600341813,0.080413,4.38690185546875e-05,0.0001404285430908203
9.679794311523438e-05,0.07512354850769043,0.0021583010864257846,0.05628,3.361701965332031e-05,0.00010943412780761719
8.96453857421875e-05,0.05503416061401367,0.005018946716308592,0.070328,3.600120544433594e-05,0.00010967254638671875
0.00010442733764648438,0.03520488739013672,0.007079176437377932,0.060888,4.315376281738281e-05,0.00014400482177734375
0.00012040138244628906,0.038007259368896484,0.011608013397216801,0.073444,3.8623809814453125e-05,0.00011944770812988281
0.00010824203491210938,0.046074628829956055,0.0025784594116210896,0.064544,3.4332275390625e-05,8.916854858398438e-05
8.344650268554688e-05,0.04688668251037598,0.0033420447235107398,0.061087,4.124641418457031e-05,0.0001347064971923828
9.751319885253906e-05,0.0307619571685791,0.0025146190338134755,0.062057,4.076957702636719e-05,0.00011968612670898438
0.00010704994201660156,0.03183555603027344,0.00215747274780273,0.079406,3.647804260253906e-05,0.00011801719665527344
9.942054748535156e-05,0.041847944259643555,0.010951340728759765,0.057769,3.123283386230469e-05,9.322166442871094e-05
0.0001270771026611328,0.03605794906616211,0.005962561325073237,0.069346,3.9577484130859375e-05,0.00011968612670898438
7.271766662597656e-05,0.05432605743408203,0.0012793217163085957,0.064302,3.9577484130859375e-05,0.00012230873107910156
7.510185241699219e-05,0.06602907180786133,0.0011019669036865243,0.065552,4.100799560546875e-05,0.00011777877807617188
9.942054748535156e-05,0.044118404388427734,0.0013411578369140614,0.067455,3.647804260253906e-05,0.00011110305786132812
8.034706115722656e-05,0.05362272262573242,0.0033001711425781205,0.068069,3.743171691894531e-05,0.00012135505676269531
0.00010728836059570312,0.04695868492126465,0.006905648635864264,0.069626,3.0040740966796875e-05,0.00010180473327636719
0.00011658668518066406,0.03859663009643555,0.0017157314453124933,0.075509,3.5762786865234375e-05,9.965896606445312e-05
0.00011277198791503906,0.044287681579589844,0.0014338072662353485,0.077462,4.696846008300781e-05,0.00012946128845214844
9.703636169433594e-05,0.03726601600646973,0.001233288681030273,0.060988,3.361701965332031e-05,0.00010251998901367188
9.632110595703125e-05,0.04488229751586914,0.01608962489318848,0.061513,2.956390380859375e-05,8.821487426757812e-05
0.00011229515075683594,0.03783845901489258,0.003757594253540039,0.064623,2.9802322387695312e-05,9.894371032714844e-05
8.177757263183594e-05,0.04129290580749512,0.003171465820312497,0.071856,3.3855438232421875e-05,0.00010228157043457031
9.417533874511719e-05,0.05645418167114258,0.0011318544311523446,0.060383,4.601478576660156e-05,0.00017523765563964844
6.008148193359375e-05,0.06168627738952637,0.005608361083984381,0.072818,3.0994415283203125e-05,9.632110595703125e-05
7.843971252441406e-05,0.07144689559936523,0.0019839417724609315,0.072622,3.170967102050781e-05,9.298324584960938e-05
9.989738464355469e-05,0.07938694953918457,0.0012155874328613342,0.086542,6.604194641113281e-05,0.00020384788513183594
0.00010824203491210938,0.06930708885192871,0.008940159713745122,0.070988,3.1948089599609375e-05,9.846687316894531e-05
9.298324584960938e-05,0.07572531700134277,0.0033409496917724546,0.072886,3.0994415283203125e-05,0.0001125335693359375
0.00014734268188476562,0.04490232467651367,0.020957581558227537,0.079085,4.315376281738281e-05,0.00013017654418945312
0.00011539459228515625,0.07478570938110352,0.005429686248779292,0.073412,4.124641418457031e-05,0.00012803077697753906
0.00014400482177734375,0.07821393013000488,0.007955237686157232,0.082213,2.9087066650390625e-05,9.632110595703125e-05
9.822845458984375e-05,0.07297658920288086,0.002199780761718756,0.066213,3.314018249511719e-05,0.00011348724365234375
7.033348083496094e-05,0.05859112739562988,0.018296471389770502,0.097641,3.0279159545898438e-05,0.000102996826171875
0.00010037422180175781,0.07857966423034668,0.001581751129150391,0.074253,2.8371810913085938e-05,7.605552673339844e-05
0.00011467933654785156,0.07867312431335449,0.0031881332397460938,0.0625,3.123283386230469e-05,0.00011849403381347656
9.512901306152344e-05,0.0462949275970459,0.003965160018920902,0.069643,3.838539123535156e-05,0.00012755393981933594
0.00012254714965820312,0.04785561561584473,0.004328437194824217,0.094765,4.100799560546875e-05,0.00012636184692382812
0.00011181831359863281,0.08083009719848633,0.006545760238647461,0.065012,3.337860107421875e-05,9.846687316894531e-05
0.00011014938354492188,0.06759309768676758,0.012643168014526363,0.092256,3.790855407714844e-05,0.00011086463928222656
7.390975952148438e-05,0.08586573600769043,0.010094097549438477,0.066593,3.886222839355469e-05,0.00011897087097167969
9.012222290039062e-05,0.08138632774353027,0.013893970565795902,0.07067,3.170967102050781e-05,8.988380432128906e-05
0.00011110305786132812,0.08099937438964844,0.0010930373077392558,0.070037,2.9325485229492188e-05,8.535385131835938e-05
9.298324584960938e-05,0.06521058082580566,0.0031549753112792983,0.067508,3.743171691894531e-05,0.0001227855682373047
9.632110595703125e-05,0.12752556800842285,0.004659242828369145,0.069642,3.600120544433594e-05,0.0001125335693359375
0.0001239776611328125,0.06446027755737305,0.0014495068206787087,0.065111,3.0994415283203125e-05,9.584426879882812e-05
0.00010609626770019531,0.11342430114746094,0.001141465332031244,0.071498,2.956390380859375e-05,9.679794311523438e-05
7.271766662597656e-05,0.07906389236450195,0.005941632034301758,0.067523,3.9577484130859375e-05,0.00012564659118652344
0.00011420249938964844,0.06577205657958984,0.004577178512573249,0.104789,3.3855438232421875e-05,0.00011920928955078125
0.0001399517059326172,0.06568217277526855,0.0020230342712402316,0.060116,2.8133392333984375e-05,8.96453857421875e-05
8.845329284667969e-05,0.07821512222290039,0.0047275286560058555,0.084637,4.315376281738281e-05,0.00013375282287597656
0.00010991096496582031,0.059407711029052734,0.0024873059234619133,0.062029,3.457069396972656e-05,0.00011444091796875
8.893013000488281e-05,0.03366565704345703,0.009700579086303715,0.066534,2.9087066650390625e-05,9.846687316894531e-05
8.487701416015625e-05,0.0579838752746582,0.009846661788940426,0.056793,3.504753112792969e-05,0.000110626220703125
0.00010371208190917969,0.043033599853515625,0.005165955535888667,0.062533,3.218650817871094e-05,9.489059448242188e-05
0.00010204315185546875,0.060012102127075195,0.003116739166259763,0.061087,4.1484832763671875e-05,0.00012755393981933594
7.557868957519531e-05,0.047245025634765625,0.004536369949340827,0.068419,3.504753112792969e-05,0.00010418891906738281
0.00011014938354492188,0.04460930824279785,0.0012092731781005867,0.063318,4.00543212890625e-05,0.00012350082397460938
9.72747802734375e-05,0.04941916465759277,0.0021612864837646517,0.064939,3.647804260253906e-05,0.000110626220703125
0.00011563301086425781,0.028565645217895508,0.0026490774078369167,0.069283,3.266334533691406e-05,9.465217590332031e-05
9.655952453613281e-05,0.05334162712097168,0.002374899230957031,0.059489,3.2901763916015625e-05,0.00010538101196289062
9.632110595703125e-05,0.0401301383972168,0.003198451217651374,0.080491,3.0279159545898438e-05,8.559226989746094e-05
8.630752563476562e-05,0.05415797233581543,0.001088932708740234,0.064346,2.6702880859375e-05,8.273124694824219e-05
0.0006449222564697266,0.0623774528503418,0.007722941390991209,0.059158,2.956390380859375e-05,0.000110626220703125
7.200241088867188e-05,0.06125640869140625,0.005572210311889647,0.064,2.7894973754882812e-05,8.58306884765625e-05
0.00010704994201660156,0.07034516334533691,0.006880016494750979,0.064024,3.504753112792969e-05,0.00012087821960449219
0.00012135505676269531,0.05787324905395508,0.0012407414398193373,0.056504,4.8160552978515625e-05,0.00015854835510253906
6.985664367675781e-05,0.07729554176330566,0.0011257303466796903,0.070726,4.172325134277344e-05,0.00014710426330566406
8.893013000488281e-05,0.056908369064331055,0.001481216522216798,0.061354,3.62396240234375e-05,0.00010967254638671875
8.416175842285156e-05,0.075653076171875,0.003970390884399419,0.085433,3.0517578125e-05,9.274482727050781e-05
8.893013000488281e-05,0.05860328674316406,0.0009762446594238222,0.08228,4.5299530029296875e-05,9.131431579589844e-05
9.059906005859375e-05,0.04464459419250488,0.002187589004516599,0.071772,3.600120544433594e-05,0.00010728836059570312
0.00011754035949707031,0.026643991470336914,0.0012815068511962957,0.077147,3.457069396972656e-05,0.00011849403381347656
8.869171142578125e-05,0.02295684814453125,0.004587711212158202,0.079153,5.8650970458984375e-05,0.00020051002502441406
9.5367431640625e-05,0.05885720252990723,0.0049366136474609384,0.074308,3.0279159545898438e-05,0.00010204315185546875
7.62939453125e-05,0.042142391204833984,0.001230224166870117,0.065789,5.0067901611328125e-05,0.00016689300537109375
9.679794311523438e-05,0.0772557258605957,0.002916597335815424,0.076632,5.555152893066406e-05,0.00019502639770507812
8.177757263183594e-05,0.08199286460876465,0.0011990159301757813,0.068897,3.62396240234375e-05,0.00011777877807617188
6.341934204101562e-05,0.07367753982543945,0.006149746978759765,0.080637,3.218650817871094e-05,0.0001068115234375
0.00010991096496582031,0.07006263732910156,0.0012366017150878955,0.06262,3.790855407714844e-05,0.00012111663818359375
8.416175842285156e-05,0.0842735767364502,0.009580520446777346,0.074792,4.315376281738281e-05,0.00013256072998046875
0.0001125335693359375,0.062096595764160156,0.001973129669189458,0.065784,3.24249267578125e-05,0.00010347366333007812
0.00010180473327636719,0.06629729270935059,0.0047401508026123085,0.062857,4.1961669921875e-05,0.0001266002655029297
0.0001125335693359375,0.07985830307006836,0.0016306033935546832,0.074341,3.552436828613281e-05,0.00011754035949707031
0.00010585784912109375,0.041550397872924805,0.0012771405944824177,0.080849,3.981590270996094e-05,0.00011944770812988281
0.00012564659118652344,0.08112835884094238,0.0012624979858398416,0.067012,3.528594970703125e-05,0.00010538101196289062
0.00011229515075683594,0.04375314712524414,0.00201381051635742,0.059574,3.361701965332031e-05,0.00011301040649414062
0.00012111663818359375,0.047782182693481445,0.005676211578369145,0.072043,4.315376281738281e-05,0.00013065338134765625
9.250640869140625e-05,0.058402299880981445,0.003076139663696284,0.076451,4.506111145019531e-05,0.00014162063598632812
0.00010752677917480469,0.07169127464294434,0.006892205749511715,0.069664,3.552436828613281e-05,0.00011086463928222656
0.0001049041748046875,0.06783342361450195,0.02039227731323242,0.058499,4.124641418457031e-05,0.00012683868408203125
9.894371032714844e-05,0.07607460021972656,0.0011029100952148485,0.067019,3.266334533691406e-05,9.441375732421875e-05
6.842613220214844e-05,0.08127474784851074,0.001624077880859373,0.066762,3.170967102050781e-05,9.036064147949219e-05
9.679794311523438e-05,0.09611225128173828,0.004354721649169925,0.060117,4.029273986816406e-05,0.00012445449829101562
0.00012159347534179688,0.03835892677307129,0.016540188415527346,0.068992,3.266334533691406e-05,9.965896606445312e-05
5.6743621826171875e-05,0.04648780822753906,0.015263818618774419,0.072278,4.315376281738281e-05,0.00012183189392089844
7.43865966796875e-05,0.08078265190124512,0.005194215667724614,0.069087,4.2438507080078125e-05,0.00011968612670898438
7.653236389160156e-05,0.07350349426269531,0.00512033995056152,0.073466,3.337860107421875e-05,9.34600830078125e-05
8.7738037109375e-05,0.06552457809448242,0.004349599304199217,0.059435,4.410743713378906e-05,0.00012230873107910156
6.508827209472656e-05,0.08812546730041504,0.003259550216674803,0.080222,4.076957702636719e-05,0.00012540817260742188
9.131431579589844e-05,0.08689403533935547,0.0060646184997558555,0.085192,3.314018249511719e-05,8.559226989746094e-05
7.033348083496094e-05,0.047959089279174805,0.0015543374176025387,0.060738,4.100799560546875e-05,0.00012183189392089844
0.00011777877807617188,0.05242013931274414,0.001309134689331054,0.065609,3.0040740966796875e-05,8.96453857421875e-05
8.940696716308594e-05,0.0347750186920166,0.0012351956634521488,0.059197,3.647804260253906e-05,0.00011038780212402344
9.560585021972656e-05,0.053203582763671875,0.002438367050170892,0.068057,4.0531158447265625e-05,0.00012111663818359375
0.00010919570922851562,0.03173470497131348,0.002994621398925784,0.059472,3.337860107421875e-05,0.00011277198791503906
0.00011920928955078125,0.04411602020263672,0.0034586899414062525,0.058286,3.24249267578125e-05,0.00011706352233886719
9.441375732421875e-05,0.05305767059326172,0.002675127532958982,0.062447,3.838539123535156e-05,0.00011920928955078125
8.106231689453125e-05,0.051091670989990234,0.0024238322753906277,0.067923,3.0040740966796875e-05,9.584426879882812e-05
0.00010800361633300781,0.04146933555603027,0.004146592391967775,0.059036,3.838539123535156e-05,0.00011205673217773438
8.940696716308594e-05,0.05526614189147949,0.005357672119140622,0.062975,3.4809112548828125e-05,0.00013637542724609375
8.96453857421875e-05,0.04474472999572754,0.004727523422241212,0.0649,3.647804260253906e-05,0.00010657310485839844
6.532669067382812e-05,0.05265212059020996,0.002426093749999997,0.065445,3.552436828613281e-05,0.00011706352233886719
9.560585021972656e-05,0.07311344146728516,0.0011656816711425738,0.063101,4.291534423828125e-05,9.322166442871094e-05
8.034706115722656e-05,0.05691099166870117,0.004658273284912112,0.085782,3.7670135498046875e-05,0.00011849403381347656
0.00010728836059570312,0.05455422401428223,0.001290127166748048,0.077666,3.719329833984375e-05,0.00011467933654785156
8.320808410644531e-05,0.02673816680908203,0.00326793290710449,0.061184,3.075599670410156e-05,9.489059448242188e-05
9.34600830078125e-05,0.031388282775878906,0.0011692772827148479,0.065854,3.743171691894531e-05,0.00012803077697753906
9.72747802734375e-05,0.04400157928466797,0.0040023105926513675,0.063818,3.838539123535156e-05,0.00010943412780761719
8.392333984375e-05,0.04857897758483887,0.002322105743408201,0.057798,2.8848648071289062e-05,8.654594421386719e-05
9.250640869140625e-05,0.07904052734375,0.0015128520812988239,0.068041,3.6716461181640625e-05,0.00011920928955078125
8.7738037109375e-05,0.06651782989501953,0.0033957248229980475,0.076598,3.0994415283203125e-05,9.632110595703125e-05
6.079673767089844e-05,0.08376574516296387,0.0018907673492431637,0.069286,3.361701965332031e-05,0.00010800361633300781
0.00010156631469726562,0.0779879093170166,0.014940115264892584,0.076121,3.743171691894531e-05,0.00010943412780761719
0.00011277198791503906,0.06976675987243652,0.002414374649047854,0.070088,3.886222839355469e-05,0.00011396408081054688
6.794929504394531e-05,0.07536101341247559,0.00813901585388184,0.063537,3.457069396972656e-05,0.00011324882507324219
9.202957153320312e-05,0.07995200157165527,0.013766081100463873,0.072319,4.1484832763671875e-05,0.0001251697540283203
0.00011587142944335938,0.05261349678039551,0.0012724009246826151,0.070828,3.1948089599609375e-05,9.036064147949219e-05
9.632110595703125e-05,0.04800844192504883,0.002751110397338871,0.070364,4.172325134277344e-05,0.000118255615234375
0.00010180473327636719,0.04474806785583496,0.0023886166381835994,0.068045,3.910064697265625e-05,0.00011396408081054688
0.00012350082397460938,0.052727699279785156,0.0010632824096679719,0.059784,3.2901763916015625e-05,0.00011301040649414062
9.703636169433594e-05,0.04738426208496094,0.0046975852355957,0.072314,2.9087066650390625e-05,8.940696716308594e-05
0.00010752677917480469,0.0741586685180664,0.0012794861145019598,0.075343,2.7418136596679688e-05,8.392333984375e-05
7.200241088867188e-05,0.06585693359375,0.0012662672729492203,0.063678,4.863739013671875e-05,0.000171661376953125
9.799003601074219e-05,0.05145096778869629,0.004299800186157221,0.086845,4.410743713378906e-05,0.00013399124145507812
6.580352783203125e-05,0.06129765510559082,0.003938562698364262,0.089805,3.790855407714844e-05,0.00012612342834472656
8.20159912109375e-05,0.0762941837310791,0.0010357594604492176,0.080388,3.0040740966796875e-05,0.00010585784912109375
7.176399230957031e-05,0.06313371658325195,0.0018424237518310516,0.072522,4.696846008300781e-05,0.00014662742614746094
7.867813110351562e-05,0.04060649871826172,0.0020238567810058616,0.067077,3.743171691894531e-05,0.00010204315185546875
9.942054748535156e-05,0.042340755462646484,0.0030684210205078194,0.07161,3.0279159545898438e-05,8.845329284667969e-05
0.00010919570922851562,0.044825077056884766,0.00401063703918457,0.078306,2.8371810913085938e-05,9.393692016601562e-05
7.05718994140625e-05,0.0576930046081543,0.0018732185668945273,0.074868,3.4332275390625e-05,0.00010585784912109375
8.106231689453125e-05,0.06240558624267578,0.0015539244689941473,0.078271,3.9577484130859375e-05,0.00012993812561035156
0.00010085105895996094,0.07412862777709961,0.0011134625701904322,0.059972,3.62396240234375e-05,0.0001068115234375
9.465217590332031e-05,0.0651848316192627,0.0014964394226074235,0.073336,3.838539123535156e-05,0.00010848045349121094
9.965896606445312e-05,0.0971837043762207,0.00481359922790528,0.076176,3.600120544433594e-05,0.00011086463928222656
0.00010371208190917969,0.08266663551330566,0.0014939483642578133,0.0741,3.0517578125e-05,0.00010132789611816406
7.843971252441406e-05,0.08452701568603516,0.00456734953308105,0.066196,2.6941299438476562e-05,8.20159912109375e-05
0.0001678466796875,0.0769491195678711,0.00703728228759766,0.068838,3.814697265625e-05,0.00010585784912109375
0.0001010894775390625,0.09305763244628906,0.005140542358398434,0.069206,4.5299530029296875e-05,0.0001316070556640625
0.00010132789611816406,0.07098245620727539,0.0034694935455322207,0.072386,3.719329833984375e-05,0.0001251697540283203
0.00010418891906738281,0.04283547401428223,0.0017766992492675715,0.070333,3.5762786865234375e-05,0.00012373924255371094
9.34600830078125e-05,0.054361820220947266,0.0018621536254882776,0.101025,5.078315734863281e-05,0.00013446807861328125
0.00010347366333007812,0.0536046028137207,0.009276418426513666,0.072247,3.314018249511719e-05,9.393692016601562e-05
0.00010919570922851562,0.06410431861877441,0.0033925522460937496,0.072436,3.075599670410156e-05,8.726119995117188e-05
9.512901306152344e-05,0.06315946578979492,0.002026284347534185,0.078064,4.1484832763671875e-05,0.00012445449829101562
8.845329284667969e-05,0.061870574951171875,0.0018049474029541018,0.074947,4.100799560546875e-05,0.00014162063598632812
8.7738037109375e-05,0.03944683074951172,0.0037403901214599633,0.070213,3.4809112548828125e-05,0.00010800361633300781
8.845329284667969e-05,0.04691433906555176,0.0029526391754150366,0.066374,3.337860107421875e-05,0.00010395050048828125
8.535385131835938e-05,0.05644798278808594,0.0015518515930175725,0.081239,3.528594970703125e-05,0.00012540817260742188
9.775161743164062e-05,0.043584585189819336,0.002311053283691411,0.078592,3.814697265625e-05,0.0001125335693359375
6.270408630371094e-05,0.04997730255126953,0.009873454803466797,0.077681,3.743171691894531e-05,0.00012087821960449219
8.106231689453125e-05,0.07063055038452148,0.002120336196899414,0.069827,3.4332275390625e-05,0.00012159347534179688
8.58306884765625e-05,0.05975198745727539,0.0028218193511962836,0.088302,4.76837158203125e-05,0.00015497207641601562
0.00010061264038085938,0.04801058769226074,0.001211436248779299,0.073724,3.933906555175781e-05,0.00011444091796875
8.20159912109375e-05,0.03706979751586914,0.0016063925323486355,0.072419,3.2901763916015625e-05,9.846687316894531e-05
5.984306335449219e-05,0.04839158058166504,0.0017104004364013603,0.068002,2.9087066650390625e-05,9.489059448242188e-05
0.00012421607971191406,0.045922040939331055,0.009418562271118161,0.074423,2.8371810913085938e-05,9.393692016601562e-05
0.00011491775512695312,0.07953929901123047,0.002829701095581061,0.068544,3.0040740966796875e-05,0.00010371208190917969
0.00013828277587890625,0.06146383285522461,0.0055236337127685525,0.080056,3.409385681152344e-05,0.00010919570922851562
9.34600830078125e-05,0.08140897750854492,0.014502242538452143,0.087678,5.316734313964844e-05,0.00017142295837402344
0.00010704994201660156,0.07885026931762695,0.0012957279357910106,0.086109,4.315376281738281e-05,0.00012302398681640625
9.560585021972656e-05,0.07341814041137695,0.0012639700775146506,0.080912,3.600120544433594e-05,0.00011515617370605469
0.00010919570922851562,0.07274222373962402,0.0011163128509521503,0.085561,4.553794860839844e-05,0.00010395050048828125
9.989738464355469e-05,0.08762884140014648,0.0012375948486328114,0.079819,3.743171691894531e-05,0.00011730194091796875
6.175041198730469e-05,0.09672403335571289,0.002668200149536129,0.08361,4.792213439941406e-05,0.00012803077697753906
8.106231689453125e-05,0.08939027786254883,0.0034395903015136675,0.07491,4.863739013671875e-05,0.00016951560974121094
8.749961853027344e-05,0.06938862800598145,0.007897742797851562,0.062348,4.3392181396484375e-05,0.00012564659118652344
7.82012939453125e-05,0.09679818153381348,0.033860686828613276,0.067348,3.24249267578125e-05,9.846687316894531e-05
0.00011682510375976562,0.09181404113769531,0.013124011550903314,0.072664,2.5510787963867188e-05,7.987022399902344e-05
0.00010180473327636719,0.07191944122314453,0.002006391967773441,0.071211,2.8848648071289062e-05,8.893013000488281e-05
0.00012803077697753906,0.0689229965209961,0.0012538521881103465,0.062963,3.123283386230469e-05,0.00011658668518066406
0.00011157989501953125,0.06432676315307617,0.0037025269775390612,0.073547,3.0279159545898438e-05,0.000110626220703125
0.00011706352233886719,0.08510398864746094,0.0015287683105468797,0.084115,3.504753112792969e-05,0.00011897087097167969
0.00011706352233886719,0.05887556076049805,0.008236349090576169,0.062316,2.9802322387695312e-05,9.202957153320312e-05
0.00011014938354492188,0.05846524238586426,0.007074549087524418,0.074791,2.86102294921875e-05,8.249282836914062e-05
0.00011372566223144531,0.06067609786987305,0.003652525329589845,0.057725,2.574920654296875e-05,7.963180541992188e-05
7.82012939453125e-05,0.023488283157348633,0.001734298751831051,0.070677,4.6253204345703125e-05,0.00013399124145507812
6.890296936035156e-05,0.04180407524108887,0.002831226562499997,0.073951,4.863739013671875e-05,0.00016498565673828125
6.961822509765625e-05,0.05048012733459473,0.0019956824798584016,0.064273,3.123283386230469e-05,8.7738037109375e-05
8.296966552734375e-05,0.06400442123413086,0.002708938095092775,0.063678,3.0994415283203125e-05,9.751319885253906e-05
9.250640869140625e-05,0.0612640380859375,0.012624835342407228,0.078581,3.695487976074219e-05,0.00010418891906738281
8.845329284667969e-05,0.07965207099914551,0.009812008743286138,0.07787,3.6716461181640625e-05,0.00011038780212402344
8.630752563476562e-05,0.06506943702697754,0.0012080655517578143,0.069381,3.361701965332031e-05,0.00012063980102539062
7.891654968261719e-05,0.04102516174316406,0.0025029434661865205,0.058902,3.123283386230469e-05,9.369850158691406e-05
0.00012302398681640625,0.07238602638244629,0.0029081689300537172,0.098656,3.0994415283203125e-05,9.083747863769531e-05
7.987022399902344e-05,0.042659759521484375,0.007511414566040042,0.057085,2.9802322387695312e-05,0.00011324882507324219
0.00010251998901367188,0.06565046310424805,0.003925800094604498,0.06724,3.337860107421875e-05,0.00010704994201660156
0.0001068115234375,0.08893871307373047,0.0020861763916015658,0.063704,2.8848648071289062e-05,9.489059448242188e-05
8.702278137207031e-05,0.07288408279418945,0.002285016754150389,0.060122,4.7206878662109375e-05,0.0001437664031982422
0.00010824203491210938,0.05273032188415527,0.004122023986816409,0.074126,3.075599670410156e-05,0.00010442733764648438
0.00011682510375976562,0.0441133975982666,0.002354672073364261,0.063801,3.4332275390625e-05,0.00010037422180175781
0.00010013580322265625,0.025804758071899414,0.0020840530242919944,0.056066,3.266334533691406e-05,0.00010561943054199219
0.00010657310485839844,0.040320634841918945,0.0012000705108642581,0.060439,3.2901763916015625e-05,0.0001227855682373047
8.392333984375e-05,0.048381805419921875,0.0055546173553466804,0.062527,4.00543212890625e-05,0.00011992454528808594
7.462501525878906e-05,0.052815914154052734,0.006519791061401367,0.067343,3.0517578125e-05,9.131431579589844e-05
9.131431579589844e-05,0.04573774337768555,0.008660991897583015,0.07476,4.220008850097656e-05,0.0001270771026611328
8.177757263183594e-05,0.04911971092224121,0.01274521034240722,0.08432,3.409385681152344e-05,0.00011849403381347656
8.034706115722656e-05,0.08263206481933594,0.0010644945831298769,0.072053,3.409385681152344e-05,0.00011277198791503906
0.00011944770812988281,0.06147456169128418,0.0011545449371337946,0.076038,2.956390380859375e-05,8.869171142578125e-05
0.00011038780212402344,0.08524703979492188,0.015367454483032228,0.072573,3.8623809814453125e-05,0.00010848045349121094
9.274482727050781e-05,0.06929755210876465,0.002035453674316401,0.068278,4.4345855712890625e-05,0.0001385211944580078
0.00012135505676269531,0.07491827011108398,0.003445007369995118,0.081427,3.6716461181640625e-05,0.00012063980102539062
7.987022399902344e-05,0.0805058479309082,0.001332809188842772,0.059622,3.218650817871094e-05,9.584426879882812e-05
9.989738464355469e-05,0.07320380210876465,0.0029409125213623044,0.071187,2.8133392333984375e-05,7.843971252441406e-05
0.00010251998901367188,0.04145336151123047,0.0024828905639648485,0.063869,3.361701965332031e-05,0.00010514259338378906
0.00011181831359863281,0.05675554275512695,0.009470604873657223,0.063974,3.361701965332031e-05,9.846687316894531e-05
8.440017700195312e-05,0.0455625057220459,0.009611947799682621,0.065174,5.507469177246094e-05,0.0001506805419921875
0.0001385211944580078,0.062267303466796875,0.002735448440551763,0.079091,4.124641418457031e-05,0.0001270771026611328
0.00010514259338378906,0.06622624397277832,0.0010685246582031183,0.064838,3.170967102050781e-05,9.298324584960938e-05
6.0558319091796875e-05,0.07747220993041992,0.001183478469848634,0.08688,2.956390380859375e-05,8.749961853027344e-05
9.036064147949219e-05,0.0637354850769043,0.023247914169311518,0.066752,3.910064697265625e-05,0.0001246929168701172
9.942054748535156e-05,0.07557177543640137,0.007653499237060546,0.062834,2.9325485229492188e-05,7.939338684082031e-05
0.00013256072998046875,0.10634040832519531,0.002734910263061524,0.068161,3.266334533691406e-05,9.393692016601562e-05
0.00010895729064941406,0.07350873947143555,0.001957773574829097,0.068416,3.647804260253906e-05,0.00010561943054199219
6.818771362304688e-05,0.04708981513977051,0.0012327806243896539,0.076274,3.910064697265625e-05,0.00010991096496582031
0.0001087188720703125,0.05055403709411621,0.01896268452453613,0.061212,3.838539123535156e-05,0.00012087821960449219
9.512901306152344e-05,0.06412577629089355,0.003974431365966799,0.062706,4.506111145019531e-05,0.00010418891906738281
0.00010943412780761719,0.07179570198059082,0.0012917347412109356,0.060802,3.457069396972656e-05,0.00010752677917480469
8.869171142578125e-05,0.056107521057128906,0.004900978225708008,0.089781,3.218650817871094e-05,0.00010013580322265625
0.0001354217529296875,0.0670919418334961,0.006266471389770503,0.094046,2.9325485229492188e-05,8.559226989746094e-05
0.00010728836059570312,0.028255701065063477,0.006622148559570315,0.063677,3.719329833984375e-05,0.00011873245239257812
7.915496826171875e-05,0.03015279769897461,0.004122094512939448,0.063574,3.24249267578125e-05,9.274482727050781e-05
7.915496826171875e-05,0.04583883285522461,0.0021363836212158205,0.075183,3.6716461181640625e-05,0.00011539459228515625
9.012222290039062e-05,0.043007612228393555,0.0011621336212158245,0.072251,3.981590270996094e-05,0.0001049041748046875
8.869171142578125e-05,0.05920910835266113,0.002713088882446285,0.062837,4.267692565917969e-05,0.0001239776611328125
6.67572021484375e-05,0.06210041046142578,0.017179988250732428,0.06989,3.266334533691406e-05,8.916854858398438e-05
8.58306884765625e-05,0.06508803367614746,0.0016339728393554714,0.060846,3.0040740966796875e-05,8.416175842285156e-05
0.00010848045349121094,0.05233883857727051,0.002617347442626955,0.067688,3.790855407714844e-05,0.000110626220703125
8.749961853027344e-05,0.053905487060546875,0.0013526094665527316,0.061351,3.0517578125e-05,8.797645568847656e-05
8.916854858398438e-05,0.04186749458312988,0.005800614456176759,0.059821,3.647804260253906e-05,0.0001227855682373047
7.176399230957031e-05,0.042636871337890625,0.004478941543579099,0.074867,3.695487976074219e-05,0.00011730194091796875
0.00010013580322265625,0.033616065979003906,0.0015847187042236296,0.05825,3.337860107421875e-05,0.00011205673217773438
8.7738037109375e-05,0.04151773452758789,0.0016956618041992222,0.070878,3.170967102050781e-05,9.441375732421875e-05
0.00010037422180175781,0.038568973541259766,0.0017573212585449277,0.073304,3.838539123535156e-05,0.00012350082397460938
0.00010514259338378906,0.04503297805786133,0.001988133239746087,0.0637,3.218650817871094e-05,9.608268737792969e-05
0.00010538101196289062,0.03533601760864258,0.0030946987152099675,0.06445,3.838539123535156e-05,0.00010442733764648438
7.796287536621094e-05,0.04047656059265137,0.0023924423675537113,0.061452,3.790855407714844e-05,0.00010967254638671875
0.00011229515075683594,0.03922772407531738,0.0017476319427490172,0.067363,4.458427429199219e-05,0.0001583099365234375
8.797645568847656e-05,0.0594632625579834,0.009403644683837892,0.077097,3.981590270996094e-05,0.00011944770812988281
0.00011038780212402344,0.05209684371948242,0.002347921203613282,0.073226,4.076957702636719e-05,0.00012946128845214844
7.62939453125e-05,0.06043505668640137,0.0020852715759277357,0.064372,3.147125244140625e-05,0.00011277198791503906
8.153915405273438e-05,0.08213329315185547,0.0029783786163330023,0.065489,4.38690185546875e-05,0.00016570091247558594
5.91278076171875e-05,0.07951188087463379,0.0029307893981933564,0.064751,2.9325485229492188e-05,8.96453857421875e-05
0.00011920928955078125,0.0739595890045166,0.012712936279296871,0.066278,3.337860107421875e-05,0.00011134147644042969
0.00012254714965820312,0.05857968330383301,0.009857219299316405,0.070466,2.7894973754882812e-05,8.749961853027344e-05
8.535385131835938e-05,0.08035778999328613,0.0031650836639404295,0.079832,2.9087066650390625e-05,0.00010085105895996094
9.34600830078125e-05,0.05200672149658203,0.011878890823364255,0.061601,3.170967102050781e-05,0.0001087188720703125
7.319450378417969e-05,0.028233766555786133,0.0011855460815429625,0.067932,3.266334533691406e-05,0.00010585784912109375
0.00010848045349121094,0.04296994209289551,0.009636130599975583,0.06072,3.504753112792969e-05,0.00011944770812988281
8.797645568847656e-05,0.08026742935180664,0.004603320709228517,0.059959,3.981590270996094e-05,0.00013065338134765625
0.00010347366333007812,0.07046270370483398,0.008198770019531246,0.070178,3.266334533691406e-05,9.298324584960938e-05
0.00012087821960449219,0.051438331604003906,0.0019540726776123007,0.089813,3.0040740966796875e-05,0.00010156631469726562
9.72747802734375e-05,0.051074981689453125,0.0013121398773193321,0.083166,4.1484832763671875e-05,0.000125885009765625
6.961822509765625e-05,0.06624054908752441,0.0022285323944091773,0.072216,3.9577484130859375e-05,0.00011420249938964844
0.00010371208190917969,0.04904937744140625,0.0035329043579101493,0.06778,3.695487976074219e-05,0.00011968612670898438
0.00010466575622558594,0.06566596031188965,0.004623502243041991,0.078612,3.647804260253906e-05,0.00012254714965820312
0.00010204315185546875,0.056421756744384766,0.0021729078369140675,0.078342,3.528594970703125e-05,0.00011515617370605469
0.00010132789611816406,0.08194994926452637,0.0019731522369384746,0.06092,4.0531158447265625e-05,0.0001232624053955078
0.00010776519775390625,0.07218027114868164,0.005242135894775388,0.061712,3.361701965332031e-05,9.751319885253906e-05
8.344650268554688e-05,0.053038597106933594,0.003388244125366216,0.090928,3.4809112548828125e-05,9.822845458984375e-05
9.965896606445312e-05,0.06046319007873535,0.001203633316040037,0.070717,3.814697265625e-05,0.00012159347534179688
7.486343383789062e-05,0.061560869216918945,0.006064557937622075,0.064396,4.792213439941406e-05,0.00015735626220703125
9.036064147949219e-05,0.08861875534057617,0.008475942871093753,0.071503,3.0279159545898438e-05,0.00010275840759277344
0.00011873245239257812,0.060402631759643555,0.0023170658416748063,0.071643,3.5762786865234375e-05,0.00012040138244628906
0.00010561943054199219,0.06454825401306152,0.0023822736968994174,0.060776,3.0279159545898438e-05,8.893013000488281e-05
9.417533874511719e-05,0.04751276969909668,0.0013539840545654241,0.063241,3.361701965332031e-05,0.00011181831359863281
7.605552673339844e-05,0.054762840270996094,0.0013726376037597604,0.066127,3.3855438232421875e-05,0.000118255615234375
0.00011157989501953125,0.04794764518737793,0.0014324826354980419,0.065988,3.5762786865234375e-05,0.00010776519775390625
0.0001010894775390625,0.06310081481933594,0.007976867797851561,0.079847,3.147125244140625e-05,9.655952453613281e-05
6.151199340820312e-05,0.04746651649475098,0.002797152404785161,0.06287,3.3855438232421875e-05,0.0001163482666015625
0.00012564659118652344,0.05314135551452637,0.004022154693603522,0.076745,3.3855438232421875e-05,0.00010561943054199219
0.00012874603271484375,0.05253195762634277,0.0036737945556640644,0.0697,3.24249267578125e-05,9.822845458984375e-05
7.963180541992188e-05,0.07252788543701172,0.001441486099243161,0.069247,2.9802322387695312e-05,8.630752563476562e-05
9.274482727050781e-05,0.029067277908325195,0.0024601834869384734,0.057015,2.8371810913085938e-05,8.749961853027344e-05
9.393692016601562e-05,0.03224587440490723,0.0017866891326904291,0.057956,3.4332275390625e-05,0.00010395050048828125
0.00010609626770019531,0.043837547302246094,0.002925345108032232,0.065728,3.337860107421875e-05,0.00011301040649414062
0.0001499652862548828,0.03481173515319824,0.0051007678680419916,0.080332,3.2901763916015625e-05,0.00011372566223144531
8.249282836914062e-05,0.06439566612243652,0.0026427736511230454,0.066151,2.7179718017578125e-05,8.559226989746094e-05
9.799003601074219e-05,0.05663490295410156,0.0017089607391357411,0.058234,2.7179718017578125e-05,0.00011944770812988281
0.00015926361083984375,0.02655482292175293,0.009287903244018555,0.066343,3.695487976074219e-05,0.00012111663818359375
8.606910705566406e-05,0.03632640838623047,0.005061949127197263,0.070357,3.552436828613281e-05,0.00011920928955078125
8.20159912109375e-05,0.06182146072387695,0.001475161209106443,0.066235,3.528594970703125e-05,0.00011777877807617188
7.82012939453125e-05,0.0676734447479248,0.001402026351928709,0.059116,3.0517578125e-05,9.107589721679688e-05
6.67572021484375e-05,0.0641012191772461,0.0017230808868408248,0.063786,3.6716461181640625e-05,0.00010919570922851562
8.082389831542969e-05,0.04732823371887207,0.001216253402709963,0.060347,3.2901763916015625e-05,0.00011134147644042969
8.0108642578125e-05,0.04838109016418457,0.002458028228759762,0.084817,3.0517578125e-05,0.00010251998901367188
8.535385131835938e-05,0.047339677810668945,0.00219530734252929,0.082933,3.504753112792969e-05,0.00011229515075683594
8.96453857421875e-05,0.04700517654418945,0.0013756601257324252,0.074708,4.1961669921875e-05,0.00012826919555664062
0.0001246929168701172,0.042083740234375,0.0027256784210205054,0.063224,3.170967102050781e-05,9.34600830078125e-05
0.00010800361633300781,0.03453564643859863,0.010239934814453122,0.061587,3.0279159545898438e-05,9.059906005859375e-05
9.465217590332031e-05,0.044548988342285156,0.0012460250091552716,0.083955,3.910064697265625e-05,0.00016880035400390625
7.963180541992188e-05,0.03958868980407715,0.0035289833221435613,0.073109,4.172325134277344e-05,0.00014710426330566406
6.198883056640625e-05,0.06229591369628906,0.007278235015869147,0.10694,3.552436828613281e-05,0.00011396408081054688
7.271766662597656e-05,0.0801992416381836,0.0010889305114746145,0.1161,2.9325485229492188e-05,9.942054748535156e-05
6.699562072753906e-05,0.07257556915283203,0.01727835034179688,0.102362,2.5272369384765625e-05,8.130073547363281e-05
7.176399230957031e-05,0.06880521774291992,0.0014152887878417925,0.102344,2.5510787963867188e-05,8.20159912109375e-05
8.344650268554688e-05,0.05341601371765137,0.004373013092041023,0.149499,2.9325485229492188e-05,8.606910705566406e-05
6.747245788574219e-05,0.04885554313659668,0.0029276119232177766,0.124525,3.2901763916015625e-05,0.00011777877807617188
8.559226989746094e-05,0.06367921829223633,0.0675794349975586,0.067643,3.123283386230469e-05,0.00010704994201660156
8.153915405273438e-05,0.1519322395324707,0.001956421478271478,0.078867,3.147125244140625e-05,9.775161743164062e-05
7.677078247070312e-05,0.12086629867553711,0.0011079608764648502,0.065366,4.4345855712890625e-05,0.00014019012451171875
7.05718994140625e-05,0.131394624710083,0.001917126968383788,0.062397,3.0040740966796875e-05,9.751319885253906e-05
8.106231689453125e-05,0.12331891059875488,0.0011201390075683548,0.073245,2.765655517578125e-05,8.177757263183594e-05
0.00010037422180175781,0.16480612754821777,0.002069000823974612,0.068367,3.62396240234375e-05,0.000133514404296875
8.153915405273438e-05,0.15681886672973633,0.01113289334106446,0.072707,3.743171691894531e-05,0.00011682510375976562
0.00013017654418945312,0.09649133682250977,0.0011648498535156218,0.0614,2.956390380859375e-05,9.059906005859375e-05
6.246566772460938e-05,0.06910562515258789,0.004625677383422858,0.079687,2.9087066650390625e-05,8.225440979003906e-05
9.036064147949219e-05,0.08783078193664551,0.00906095237731934,0.064675,2.9087066650390625e-05,9.298324584960938e-05
0.00010848045349121094,0.0872046947479248,0.006151387863159177,0.06457,4.0531158447265625e-05,0.00012493133544921875
0.00010132789611816406,0.0914163589477539,0.0031889453124999967,0.073105,3.695487976074219e-05,0.00011944770812988281
0.00014209747314453125,0.10908246040344238,0.002327334991455085,0.069584,4.029273986816406e-05,0.00011515617370605469
0.00010704994201660156,0.10142326354980469,0.002823482284545903,0.06874,3.62396240234375e-05,0.000102996826171875
0.0001049041748046875,0.06611180305480957,0.002850915267944336,0.061272,3.123283386230469e-05,9.655952453613281e-05
0.00010991096496582031,0.04337000846862793,0.0015301648712158222,0.068465,3.743171691894531e-05,0.00011372566223144531
0.00010442733764648438,0.08223986625671387,0.001850890350341798,0.05955,5.245208740234375e-05,0.0001304149627685547
0.00010156631469726562,0.04570198059082031,0.00920385795593262,0.079315,3.314018249511719e-05,9.655952453613281e-05
9.584426879882812e-05,0.052616119384765625,0.003368332412719721,0.065697,3.910064697265625e-05,0.00012421607971191406
9.369850158691406e-05,0.056639909744262695,0.006313856475830076,0.069107,3.7670135498046875e-05,0.00011396408081054688
8.845329284667969e-05,0.04890179634094238,0.0011291918029785186,0.073626,3.0994415283203125e-05,8.916854858398438e-05
9.393692016601562e-05,0.05790138244628906,0.0013849094848632781,0.095002,3.504753112792969e-05,0.00012731552124023438
5.984306335449219e-05,0.0775606632232666,0.01139212104797363,0.06303,3.075599670410156e-05,9.441375732421875e-05
7.104873657226562e-05,0.062137603759765625,0.019456375183105473,0.073236,2.765655517578125e-05,8.654594421386719e-05
9.775161743164062e-05,0.06325316429138184,0.0032635049438476532,0.06779,2.8133392333984375e-05,8.344650268554688e-05
7.557868957519531e-05,0.07943010330200195,0.0026829562683105407,0.068598,3.0040740966796875e-05,8.869171142578125e-05
0.00011587142944335938,0.07419180870056152,0.0016051075897216827,0.057779,3.170967102050781e-05,9.870529174804688e-05
7.224082946777344e-05,0.04056954383850098,0.0012688036346435588,0.071585,3.337860107421875e-05,0.00010061264038085938
0.00010180473327636719,0.042046546936035156,0.0030656959381103466,0.062616,3.0040740966796875e-05,0.00010538101196289062
0.00010800361633300781,0.0474696159362793,0.014560708938598635,0.060014,2.8848648071289062e-05,9.059906005859375e-05
9.775161743164062e-05,0.05417013168334961,0.0023675428771972595,0.07061,3.218650817871094e-05,0.00011324882507324219
0.0001366138458251953,0.05242109298706055,0.0015255814971923826,0.074781,3.981590270996094e-05,0.0001227855682373047
9.584426879882812e-05,0.06799077987670898,0.0012830797882080053,0.090103,4.267692565917969e-05,0.00013875961303710938
0.00013899803161621094,0.055216073989868164,0.0043909713592529265,0.076241,3.62396240234375e-05,0.00011658668518066406
8.511543273925781e-05,0.047925472259521484,0.0012811689605712884,0.065276,3.2901763916015625e-05,0.00010204315185546875
8.559226989746094e-05,0.028594017028808594,0.0018536903839111302,0.060102,3.504753112792969e-05,0.00010776519775390625
7.772445678710938e-05,0.04154801368713379,0.002826466384887698,0.057384,3.4809112548828125e-05,0.00010728836059570312
7.62939453125e-05,0.06140470504760742,0.0011514095001220678,0.062107,3.552436828613281e-05,0.00011372566223144531
9.465217590332031e-05,0.05348348617553711,0.007258968475341798,0.061222,3.0517578125e-05,8.20159912109375e-05
0.00010061264038085938,0.07001852989196777,0.004767772338867188,0.069327,3.361701965332031e-05,0.00010561943054199219
9.441375732421875e-05,0.06981015205383301,0.005187129959106446,0.081566,4.9114227294921875e-05,0.0001895427703857422
9.512901306152344e-05,0.054009199142456055,0.008830431182861323,0.064767,5.7220458984375e-05,0.00018835067749023438
7.987022399902344e-05,0.07616043090820312,0.0016588368072509713,0.081086,3.62396240234375e-05,0.00011086463928222656
9.226799011230469e-05,0.05550432205200195,0.0036615439605712924,0.068755,3.170967102050781e-05,9.441375732421875e-05
0.0001010894775390625,0.06521153450012207,0.004824773788452155,0.0705,3.528594970703125e-05,0.00011205673217773438
7.724761962890625e-05,0.07143211364746094,0.001079961044311517,0.068168,3.0994415283203125e-05,8.916854858398438e-05
0.00010704994201660156,0.08160114288330078,0.0018228842620849617,0.066912,4.9591064453125e-05,0.00012063980102539062
8.559226989746094e-05,0.0844886302947998,0.003989160919189452,0.06035,3.6716461181640625e-05,0.00011134147644042969
8.797645568847656e-05,0.07866764068603516,0.003857471740722651,0.076687,3.4332275390625e-05,0.0001049041748046875
0.00011277198791503906,0.056078433990478516,0.0012151880645751983,0.05721,4.076957702636719e-05,0.0001354217529296875
0.0001010894775390625,0.03302311897277832,0.004370036972045896,0.076837,4.673004150390625e-05,0.0001385211944580078
0.00011157989501953125,0.05637621879577637,0.0036224701080322247,0.066984,3.0279159545898438e-05,9.465217590332031e-05
8.559226989746094e-05,0.06508278846740723,0.0011095652618408197,0.058296,4.3392181396484375e-05,0.00014972686767578125
0.00010275840759277344,0.05903744697570801,0.003903067718505862,0.065564,3.266334533691406e-05,0.00010156631469726562
7.82012939453125e-05,0.07417750358581543,0.0017768998107910161,0.066829,3.123283386230469e-05,9.703636169433594e-05
0.00012087821960449219,0.05837225914001465,0.006449015777587885,0.066807,4.100799560546875e-05,0.0001246929168701172
0.00011086463928222656,0.0315859317779541,0.003109559783935553,0.066615,3.147125244140625e-05,9.322166442871094e-05
7.939338684082031e-05,0.05717968940734863,0.001166822875976567,0.070086,4.9591064453125e-05,0.00016570091247558594
7.867813110351562e-05,0.06457901000976562,0.001067825988769533,0.061971,3.0994415283203125e-05,0.00010251998901367188
6.389617919921875e-05,0.04646611213684082,0.002514424285888675,0.09204,3.504753112792969e-05,0.00010895729064941406
0.00011467933654785156,0.07176423072814941,0.0038363231201171896,0.060798,3.147125244140625e-05,9.036064147949219e-05
0.00015616416931152344,0.05982780456542969,0.004345460144042967,0.066359,4.1961669921875e-05,0.00014019012451171875
7.510185241699219e-05,0.04690361022949219,0.0012803174591064503,0.064965,4.029273986816406e-05,0.00012373924255371094
9.775161743164062e-05,0.08797478675842285,0.0024662043457031255,0.059412,4.291534423828125e-05,0.00010609626770019531
8.249282836914062e-05,0.06202983856201172,0.008786449127197268,0.074445,3.2901763916015625e-05,9.34600830078125e-05
0.00011205673217773438,0.06548643112182617,0.0018957403106689419,0.069858,3.3855438232421875e-05,0.00010967254638671875
9.655952453613281e-05,0.0466763973236084,0.004730343368530274,0.074947,2.8371810913085938e-05,8.678436279296875e-05
8.487701416015625e-05,0.0401148796081543,0.002478664199829103,0.064233,2.8371810913085938e-05,8.392333984375e-05
9.846687316894531e-05,0.028115034103393555,0.0015683742370605491,0.066966,3.4809112548828125e-05,0.00010418891906738281
8.869171142578125e-05,0.041847944259643555,0.001582400817871095,0.06023,3.552436828613281e-05,0.00011539459228515625
8.96453857421875e-05,0.06470227241516113,0.007725039978027343,0.070605,3.147125244140625e-05,8.821487426757812e-05
8.869171142578125e-05,0.03154730796813965,0.0012738781127929755,0.066684,3.62396240234375e-05,0.00014448165893554688
9.226799011230469e-05,0.04180312156677246,0.0012362483367919924,0.074614,3.743171691894531e-05,0.0001609325408935547
7.748603820800781e-05,0.04738211631774902,0.008635864654541019,0.059909,4.7206878662109375e-05,0.00012111663818359375
8.535385131835938e-05,0.04558563232421875,0.007270747375488287,0.07755,3.4809112548828125e-05,0.00011134147644042969
5.602836608886719e-05,0.06072664260864258,0.003913570388793947,0.064941,3.743171691894531e-05,0.00010752677917480469
0.00010037422180175781,0.0514833927154541,0.004173924224853513,0.058832,4.076957702636719e-05,0.00011539459228515625
8.845329284667969e-05,0.04390454292297363,0.005084282363891607,0.069211,3.62396240234375e-05,0.00010538101196289062
0.000118255615234375,0.0323634147644043,0.011677523330688472,0.084846,2.9802322387695312e-05,8.606910705566406e-05
6.461143493652344e-05,0.07106995582580566,0.0022494824371337846,0.066154,4.2438507080078125e-05,0.00013685226440429688
9.775161743164062e-05,0.06462550163269043,0.0017905455780029278,0.090255,3.123283386230469e-05,9.34600830078125e-05
0.00011563301086425781,0.07566428184509277,0.003833691131591793,0.083263,3.361701965332031e-05,0.00011157989501953125
8.130073547363281e-05,0.060578107833862305,0.0025780028228759716,0.095212,3.910064697265625e-05,0.0001201629638671875
0.00010085105895996094,0.07292890548706055,0.0011653106994628931,0.061318,3.170967102050781e-05,9.846687316894531e-05
7.748603820800781e-05,0.06618523597717285,0.007156390411376959,0.070168,3.647804260253906e-05,0.00011610984802246094
9.822845458984375e-05,0.04650402069091797,0.003093364501953119,0.076424,3.4809112548828125e-05,9.322166442871094e-05
7.653236389160156e-05,0.0523524284362793,0.002470803543090816,0.081654,3.123283386230469e-05,0.00011205673217773438
9.1552734375e-05,0.04222917556762695,0.003729351348876947,0.070055,2.765655517578125e-05,9.179115295410156e-05
0.0001049041748046875,0.07897138595581055,0.004207366668701175,0.058563,3.075599670410156e-05,8.96453857421875e-05
0.00011801719665527344,0.09719705581665039,0.00865202926635742,0.06026,4.029273986816406e-05,0.00012373924255371094
0.00010180473327636719,0.08155560493469238,0.00433994898986817,0.064548,3.147125244140625e-05,9.846687316894531e-05
9.751319885253906e-05,0.054561614990234375,0.003970513061523434,0.098971,3.695487976074219e-05,0.00011801719665527344
7.081031799316406e-05,0.07412505149841309,0.001824363235473636,0.100796,3.981590270996094e-05,0.00012040138244628906
0.0001068115234375,0.06644153594970703,0.0076128614196777356,0.084174,4.220008850097656e-05,0.00011587142944335938
9.5367431640625e-05,0.08383679389953613,0.004221677307128913,0.066046,3.552436828613281e-05,0.00010943412780761719
0.00011754035949707031,0.049541473388671875,0.0011211089782714873,0.067007,3.170967102050781e-05,9.5367431640625e-05
0.00012755393981933594,0.06522274017333984,0.006921127929687507,0.07186,4.315376281738281e-05,0.0001246929168701172
8.225440979003906e-05,0.055257558822631836,0.0020874758605956972,0.071262,3.8623809814453125e-05,0.00011086463928222656
9.274482727050781e-05,0.0771024227142334,0.0016800368194580112,0.067062,4.172325134277344e-05,0.00013065338134765625
9.393692016601562e-05,0.06851792335510254,0.011291802505493165,0.075571,3.0517578125e-05,8.487701416015625e-05
0.00011658668518066406,0.06020808219909668,0.006903743392944334,0.060393,2.86102294921875e-05,8.463859558105469e-05
8.797645568847656e-05,0.061258554458618164,0.0017459217681884756,0.059011,3.981590270996094e-05,0.00013875961303710938
9.989738464355469e-05,0.05956864356994629,0.005099867218017584,0.075982,3.910064697265625e-05,0.00012350082397460938
7.224082946777344e-05,0.07282066345214844,0.0019426595611572312,0.073333,3.4809112548828125e-05,0.00011968612670898438
9.107589721679688e-05,0.06675076484680176,0.00228825112915039,0.065734,3.6716461181640625e-05,0.00012445449829101562
0.00011706352233886719,0.07855963706970215,0.0034364899139404242,0.066377,3.1948089599609375e-05,0.00011587142944335938
0.00011301040649414062,0.0820016860961914,0.001493656814575195,0.068162,3.910064697265625e-05,0.00012564659118652344
6.604194641113281e-05,0.052715301513671875,0.0026434169921874945,0.083584,3.24249267578125e-05,9.322166442871094e-05
0.00011777877807617188,0.08156108856201172,0.0016134987487792934,0.066486,3.528594970703125e-05,0.00010728836059570312
0.0001270771026611328,0.06626009941101074,0.010156932174682623,0.066338,4.1484832763671875e-05,0.00013685226440429688
0.00010395050048828125,0.07508730888366699,0.0011985621948242126,0.068598,3.218650817871094e-05,0.00010752677917480469
6.556510925292969e-05,0.07613062858581543,0.004928576934814452,0.078362,3.147125244140625e-05,0.00011038780212402344
8.034706115722656e-05,0.09099888801574707,0.001237606094360355,0.078177,4.410743713378906e-05,0.0001285076141357422
0.00011467933654785156,0.03059554100036621,0.0012838369140625028,0.060499,3.170967102050781e-05,9.202957153320312e-05
6.866455078125e-05,0.10395622253417969,0.013484292190551764,0.085432,3.2901763916015625e-05,0.00010371208190917969
0.000110626220703125,0.04283404350280762,0.0013172646942138655,0.060781,3.790855407714844e-05,0.00011682510375976562
8.678436279296875e-05,0.026350975036621094,0.0021259860992431656,0.06075,3.6716461181640625e-05,0.00010538101196289062
6.723403930664062e-05,0.03954577445983887,0.007151331130981445,0.063458,3.266334533691406e-05,0.00010800361633300781
5.1975250244140625e-05,0.03179812431335449,0.006479729721069333,0.072078,2.7894973754882812e-05,8.678436279296875e-05
7.390975952148438e-05,0.06000494956970215,0.002551855636596677,0.058999,3.0994415283203125e-05,9.202957153320312e-05
9.608268737792969e-05,0.048506736755371094,0.0022094298706054755,0.076689,2.8133392333984375e-05,8.58306884765625e-05
7.033348083496094e-05,0.04484248161315918,0.001767897354125983,0.064589,4.100799560546875e-05,0.00012755393981933594
8.749961853027344e-05,0.06298375129699707,0.008451839096069336,0.073768,3.528594970703125e-05,0.00010156631469726562
0.0001304149627685547,0.054060935974121094,0.0014229743499755837,0.070398,4.1961669921875e-05,0.00012302398681640625
9.584426879882812e-05,0.03930044174194336,0.0016446037597656268,0.060493,3.600120544433594e-05,0.00010514259338378906
9.5367431640625e-05,0.03750777244567871,0.005305624465942377,0.07802,3.814697265625e-05,9.393692016601562e-05
7.772445678710938e-05,0.057761430740356445,0.002024337539672849,0.060865,3.337860107421875e-05,0.00011396408081054688
6.222724914550781e-05,0.05923628807067871,0.0060501329193115225,0.060024,2.956390380859375e-05,8.749961853027344e-05
9.72747802734375e-05,0.06939053535461426,0.0022453802337646517,0.070226,3.0994415283203125e-05,0.00010347366333007812
0.00010156631469726562,0.05067300796508789,0.0016741270599365254,0.066994,3.0994415283203125e-05,9.751319885253906e-05
7.724761962890625e-05,0.05384325981140137,0.009598998413085938,0.060765,3.409385681152344e-05,0.00011563301086425781
6.771087646484375e-05,0.039423465728759766,0.008030776809692386,0.085976,3.695487976074219e-05,0.00011491775512695312
0.0001049041748046875,0.05629420280456543,0.004788418121337887,0.06743,2.7179718017578125e-05,7.796287536621094e-05
0.00010800361633300781,0.06105828285217285,0.005025726348876956,0.058993,3.337860107421875e-05,0.00010395050048828125
0.00011777877807617188,0.07489609718322754,0.006854436935424799,0.069486,3.314018249511719e-05,9.918212890625e-05
0.00011420249938964844,0.05533123016357422,0.0013057118835449188,0.077906,3.886222839355469e-05,0.00012564659118652344
6.890296936035156e-05,0.04790353775024414,0.0033334697875976593,0.067659,2.86102294921875e-05,8.869171142578125e-05
0.00011205673217773438,0.04169821739196777,0.0014187202453613268,0.064,2.86102294921875e-05,9.465217590332031e-05
8.344650268554688e-05,0.09096074104309082,0.0012268239440917927,0.063531,3.8623809814453125e-05,0.0001277923583984375
0.00010180473327636719,0.05587601661682129,0.00636796527099609,0.065973,4.172325134277344e-05,0.00012612342834472656
0.00010895729064941406,0.0656282901763916,0.0024557598571777334,0.077002,3.147125244140625e-05,9.179115295410156e-05
0.000118255615234375,0.09181547164916992,0.0026375412902832074,0.062579,2.9325485229492188e-05,8.511543273925781e-05
9.012222290039062e-05,0.06792736053466797,0.0023019059143066373,0.064904,4.291534423828125e-05,0.00012087821960449219
0.00012159347534179688,0.08156967163085938,0.004272958190917969,0.064692,3.1948089599609375e-05,9.34600830078125e-05
9.989738464355469e-05,0.058807373046875,0.003260984771728509,0.074607,4.1961669921875e-05,0.00012612342834472656
0.0001068115234375,0.06814813613891602,0.008368094665527348,0.071793,3.9577484130859375e-05,0.00010514259338378906
9.632110595703125e-05,0.04788398742675781,0.0030419633789062483,0.067858,3.170967102050781e-05,9.298324584960938e-05
0.00010371208190917969,0.07756590843200684,0.0015840022583007846,0.064148,3.0517578125e-05,8.606910705566406e-05
0.00010204315185546875,0.07823443412780762,0.0017576916656494163,0.058654,2.8848648071289062e-05,8.320808410644531e-05
8.535385131835938e-05,0.03521084785461426,0.003265220764160151,0.068597,4.1961669921875e-05,0.0001354217529296875
0.00010895729064941406,0.0463252067565918,0.005114736312866214,0.058806,3.981590270996094e-05,0.00011444091796875
0.00010395050048828125,0.044236183166503906,0.0015245097961425758,0.097166,4.863739013671875e-05,9.703636169433594e-05
8.392333984375e-05,0.04599928855895996,0.0017594719238281237,0.087493,2.8848648071289062e-05,8.440017700195312e-05
0.00011301040649414062,0.041417837142944336,0.001648524856567385,0.063275,4.410743713378906e-05,0.00012731552124023438
0.0001068115234375,0.05649209022521973,0.002074131286621095,0.069687,3.528594970703125e-05,9.846687316894531e-05
0.00011372566223144531,0.051103830337524414,0.003346320587158204,0.060619,3.910064697265625e-05,0.00011992454528808594
9.34600830078125e-05,0.031190872192382812,0.004016082275390631,0.070237,4.0531158447265625e-05,0.00011897087097167969
9.369850158691406e-05,0.03106403350830078,0.0022750911865234424,0.068684,3.528594970703125e-05,0.00012111663818359375
6.175041198730469e-05,0.06461763381958008,0.0011147025299072244,0.065555,3.528594970703125e-05,0.00012540817260742188
6.246566772460938e-05,0.04962348937988281,0.0067374101104736295,0.090756,4.8160552978515625e-05,0.00012421607971191406
5.745887756347656e-05,0.05503559112548828,0.0060497162628173895,0.08872,3.1948089599609375e-05,9.465217590332031e-05
7.581710815429688e-05,0.06386089324951172,0.0028704276428222625,0.069039,3.62396240234375e-05,0.00010204315185546875
0.00011420249938964844,0.0660092830657959,0.004095161514282228,0.07292,4.1484832763671875e-05,0.00013256072998046875
0.0001201629638671875,0.0648503303527832,0.0013733837585449271,0.082477,5.435943603515625e-05,0.0001735687255859375
8.726119995117188e-05,0.050952911376953125,0.0027932006072998034,0.074005,3.4809112548828125e-05,0.00010752677917480469
7.915496826171875e-05,0.040740251541137695,0.007542294448852543,0.063356,4.291534423828125e-05,0.0001220703125
8.749961853027344e-05,0.05254173278808594,0.0041843389434814485,0.057758,3.361701965332031e-05,9.942054748535156e-05
0.00010347366333007812,0.04221224784851074,0.0016101398620605445,0.061309,3.409385681152344e-05,0.00011324882507324219
0.00010752677917480469,0.0359644889831543,0.002110735534667965,0.071676,3.409385681152344e-05,0.00010466575622558594
8.869171142578125e-05,0.04601120948791504,0.0011971383819580073,0.064249,3.743171691894531e-05,0.00011920928955078125
6.198883056640625e-05,0.04979085922241211,0.006540190734863283,0.059085,3.218650817871094e-05,9.918212890625e-05
0.0001087188720703125,0.05033373832702637,0.002598971557617187,0.061425,3.814697265625e-05,0.00010848045349121094
8.893013000488281e-05,0.035297393798828125,0.0022098963775634764,0.059371,3.6716461181640625e-05,0.00010848045349121094
8.273124694824219e-05,0.05303359031677246,0.0019212512359619155,0.060764,4.291534423828125e-05,0.00010824203491210938
9.822845458984375e-05,0.04425191879272461,0.004157305480957038,0.075773,3.933906555175781e-05,9.250640869140625e-05
0.00010085105895996094,0.030073881149291992,0.0013325821685791078,0.070445,4.076957702636719e-05,0.00014090538024902344
9.632110595703125e-05,0.06510519981384277,0.0030885300140380822,0.067527,3.0994415283203125e-05,9.179115295410156e-05
6.556510925292969e-05,0.03551435470581055,0.00867904235839844,0.057855,3.361701965332031e-05,9.322166442871094e-05
8.988380432128906e-05,0.04474353790283203,0.0031690749664306656,0.056823,3.0279159545898438e-05,8.559226989746094e-05
0.000110626220703125,0.05339384078979492,0.0018777708740234378,0.065053,4.482269287109375e-05,0.00014472007751464844
0.00010156631469726562,0.05434274673461914,0.01035920928955078,0.067885,3.337860107421875e-05,9.202957153320312e-05
7.62939453125e-05,0.03720545768737793,0.002852239425659181,0.060667,3.528594970703125e-05,0.000102996826171875
0.00013184547424316406,0.04141950607299805,0.008198204467773432,0.069902,5.054473876953125e-05,0.0001556873321533203
0.00012159347534179688,0.07045412063598633,0.001690550155639653,0.07368,3.981590270996094e-05,0.00013828277587890625
8.392333984375e-05,0.05721735954284668,0.0030397676544189484,0.061817,3.743171691894531e-05,0.0001087188720703125
0.00010561943054199219,0.06261610984802246,0.0016788841552734385,0.056768,4.220008850097656e-05,0.00012564659118652344
9.846687316894531e-05,0.09172630310058594,0.0010829367218017569,0.062494,4.172325134277344e-05,0.0001266002655029297
8.7738037109375e-05,0.07104659080505371,0.01461944847106933,0.06345,3.457069396972656e-05,0.00010538101196289062
0.0001423358917236328,0.06969070434570312,0.0012750993041992231,0.070322,3.62396240234375e-05,0.00010776519775390625
9.894371032714844e-05,0.06436038017272949,0.00859212113952637,0.070184,3.7670135498046875e-05,0.00011372566223144531
0.00012683868408203125,0.07181835174560547,0.0015468418884277413,0.072845,3.457069396972656e-05,0.00010442733764648438
7.009506225585938e-05,0.03457140922546387,0.0022106060333251937,0.069093,3.3855438232421875e-05,0.00010895729064941406
0.00010800361633300781,0.03154325485229492,0.004050550491333002,0.076868,3.0040740966796875e-05,8.7738037109375e-05
6.818771362304688e-05,0.05059623718261719,0.0020897748718261694,0.072674,3.337860107421875e-05,0.00010943412780761719
6.985664367675781e-05,0.05077791213989258,0.00873304847717285,0.062335,3.457069396972656e-05,0.00012159347534179688
8.511543273925781e-05,0.07357525825500488,0.0037319217224121154,0.070473,3.528594970703125e-05,0.00011610984802246094
6.937980651855469e-05,0.06558656692504883,0.009808232589721674,0.082779,3.4809112548828125e-05,0.00011110305786132812
7.200241088867188e-05,0.07155036926269531,0.004337343139648439,0.064455,3.075599670410156e-05,0.00010132789611816406
6.198883056640625e-05,0.07897424697875977,0.0015259082031249954,0.08078,3.552436828613281e-05,0.00011944770812988281
0.00011205673217773438,0.04719686508178711,0.0019098010864257858,0.079966,4.00543212890625e-05,0.00011920928955078125
9.679794311523438e-05,0.06033897399902344,0.004267556472778322,0.074654,3.814697265625e-05,0.00011992454528808594
8.392333984375e-05,0.05919456481933594,0.0011856753997802755,0.077332,4.57763671875e-05,0.00011134147644042969
7.534027099609375e-05,0.06412100791931152,0.004883787460327152,0.074805,4.506111145019531e-05,0.0001480579376220703
9.369850158691406e-05,0.07497549057006836,0.0012495979156494086,0.069416,3.814697265625e-05,0.00012159347534179688
0.00010728836059570312,0.07031512260437012,0.00817614427185058,0.082169,4.0531158447265625e-05,0.0001266002655029297
9.417533874511719e-05,0.058318138122558594,0.0038418594512939497,0.072459,4.220008850097656e-05,0.00012564659118652344
0.00010371208190917969,0.06581616401672363,0.0069570486907959,0.084687,4.863739013671875e-05,0.0001628398895263672
0.00012493133544921875,0.10067129135131836,0.0024810617980957073,0.077094,4.76837158203125e-05,0.0001595020294189453
8.606910705566406e-05,0.08132266998291016,0.002396467895507806,0.067155,3.409385681152344e-05,0.00010251998901367188
8.511543273925781e-05,0.07784223556518555,0.009233265609741206,0.065155,2.956390380859375e-05,8.7738037109375e-05
0.00010561943054199219,0.06333518028259277,0.008589769454956056,0.068979,3.790855407714844e-05,0.00012612342834472656
0.00010037422180175781,0.05011606216430664,0.002215433410644535,0.078371,3.7670135498046875e-05,0.00012826919555664062
9.226799011230469e-05,0.07346701622009277,0.0039953562622070254,0.074287,3.790855407714844e-05,0.0001285076141357422
0.00010728836059570312,0.04985308647155762,0.002152105728149417,0.067659,4.363059997558594e-05,0.00013327598571777344
8.559226989746094e-05,0.059847354888916016,0.0017293271026611323,0.064804,3.790855407714844e-05,0.00011014938354492188
9.560585021972656e-05,0.05677199363708496,0.0021600035705566373,0.073896,3.504753112792969e-05,0.00010633468627929688
0.00011587142944335938,0.04865121841430664,0.0057296118621826125,0.066737,3.933906555175781e-05,0.0001518726348876953
0.0001246929168701172,0.05140495300292969,0.005892146972656248,0.087896,3.3855438232421875e-05,0.00010848045349121094
9.369850158691406e-05,0.04326272010803223,0.004795115966796881,0.07798,4.506111145019531e-05,0.0001308917999267578
8.916854858398438e-05,0.0877835750579834,0.003197573333740239,0.085919,3.600120544433594e-05,0.0001246929168701172
0.00010657310485839844,0.0532832145690918,0.02859532072448731,0.088776,4.0531158447265625e-05,0.00011301040649414062
9.441375732421875e-05,0.04298901557922363,0.0011745895538330109,0.067659,3.838539123535156e-05,0.00012540817260742188
0.00012230873107910156,0.07033109664916992,0.0016377809906005791,0.093285,3.2901763916015625e-05,9.083747863769531e-05
9.942054748535156e-05,0.04970192909240723,0.005861094131469721,0.069735,3.0994415283203125e-05,9.5367431640625e-05
0.00010609626770019531,0.04086494445800781,0.004383496551513669,0.068595,4.315376281738281e-05,0.00012636184692382812
8.082389831542969e-05,0.055622100830078125,0.0025085610351562454,0.069429,3.5762786865234375e-05,0.00010728836059570312
9.584426879882812e-05,0.04216766357421875,0.00825657023620606,0.079383,3.600120544433594e-05,0.00011920928955078125
0.00010466575622558594,0.05630230903625488,0.016770590515136713,0.06653,2.765655517578125e-05,8.392333984375e-05
7.462501525878906e-05,0.052285194396972656,0.0036337830352783235,0.073945,2.7179718017578125e-05,8.368492126464844e-05
0.0001125335693359375,0.031195402145385742,0.0025051531982421896,0.05923,2.7179718017578125e-05,8.797645568847656e-05
9.417533874511719e-05,0.043727874755859375,0.0012706488800048807,0.06083,3.6716461181640625e-05,0.00011754035949707031
8.702278137207031e-05,0.03433585166931152,0.002048911483764647,0.059192,3.24249267578125e-05,0.00010776519775390625
0.0001068115234375,0.03161740303039551,0.0024643865966796907,0.075735,3.528594970703125e-05,0.00011777877807617188
6.747245788574219e-05,0.0380859375,0.0070142387847900375,0.057277,3.266334533691406e-05,0.00010132789611816406
9.322166442871094e-05,0.04468822479248047,0.0019306332550048794,0.061879,3.147125244140625e-05,9.679794311523438e-05
7.557868957519531e-05,0.05282735824584961,0.0015874820251464833,0.062848,3.409385681152344e-05,0.00011014938354492188
8.606910705566406e-05,0.045206546783447266,0.005638858489990239,0.087445,3.7670135498046875e-05,0.00010848045349121094
6.461143493652344e-05,0.05254793167114258,0.0029433383178710942,0.065705,3.719329833984375e-05,0.00011682510375976562
0.00010728836059570312,0.04107928276062012,0.0015310313415527327,0.093155,2.9802322387695312e-05,8.916854858398438e-05
9.179115295410156e-05,0.06007838249206543,0.0033577378997802776,0.083949,2.9087066650390625e-05,9.179115295410156e-05
0.00010347366333007812,0.057210445404052734,0.0021290617523193334,0.059644,3.266334533691406e-05,0.00010275840759277344
9.417533874511719e-05,0.07227873802185059,0.006231114212036135,0.066009,3.123283386230469e-05,0.00010132789611816406
9.250640869140625e-05,0.05494356155395508,0.003859971313476568,0.074595,3.790855407714844e-05,0.00012540817260742188
7.104873657226562e-05,0.09519362449645996,0.002907291305541987,0.064337,2.9325485229492188e-05,8.940696716308594e-05
8.082389831542969e-05,0.09831714630126953,0.002522941864013674,0.060812,3.361701965332031e-05,0.00011229515075683594
8.225440979003906e-05,0.06038689613342285,0.0018604381408691417,0.074516,3.24249267578125e-05,0.00010466575622558594
6.723403930664062e-05,0.06543183326721191,0.00330566087341308,0.066669,3.6716461181640625e-05,0.00011444091796875
8.988380432128906e-05,0.0817568302154541,0.0014246602325439506,0.069322,3.814697265625e-05,0.00012063980102539062
9.5367431640625e-05,0.07863378524780273,0.0057554151153564465,0.06934,3.457069396972656e-05,0.00010180473327636719
6.365776062011719e-05,0.03142881393432617,0.00702316986083984,0.06589,3.695487976074219e-05,0.00012254714965820312
8.726119995117188e-05,0.03681612014770508,0.0030692707519531237,0.086702,3.2901763916015625e-05,9.489059448242188e-05
5.936622619628906e-05,0.05132436752319336,0.0023356391906738244,0.072925,3.8623809814453125e-05,0.00012421607971191406
8.344650268554688e-05,0.05604839324951172,0.006645881027221676,0.069706,3.910064697265625e-05,0.00012493133544921875
0.00010037422180175781,0.0788419246673584,0.001184009170532227,0.06515,3.075599670410156e-05,8.702278137207031e-05
9.870529174804688e-05,0.06274628639221191,0.00102499151611328,0.074671,3.4332275390625e-05,9.72747802734375e-05
0.00012421607971191406,0.06522989273071289,0.002591459869384763,0.070676,4.220008850097656e-05,0.00012183189392089844
5.698204040527344e-05,0.103363037109375,0.0020916203155517607,0.060936,3.1948089599609375e-05,9.465217590332031e-05
0.00013899803161621094,0.07640361785888672,0.005267787261962892,0.059779,3.600120544433594e-05,9.846687316894531e-05
0.00015544891357421875,0.05495500564575195,0.0029493352050781255,0.058288,3.790855407714844e-05,0.00012159347534179688
0.0001499652862548828,0.06564927101135254,0.005353472229003911,0.077579,4.124641418457031e-05,0.000133514404296875
0.00011229515075683594,0.04804086685180664,0.004283156372070315,0.072974,3.123283386230469e-05,0.00012111663818359375
7.915496826171875e-05,0.06254124641418457,0.007908469207763669,0.071967,3.314018249511719e-05,0.00010156631469726562
8.0108642578125e-05,0.07085204124450684,0.008631798858642584,0.066255,3.337860107421875e-05,0.00011563301086425781
0.00011086463928222656,0.07940220832824707,0.004320322586059563,0.071374,3.361701965332031e-05,0.00010991096496582031
0.00010991096496582031,0.08015847206115723,0.0014136719512939516,0.064145,3.62396240234375e-05,0.00011086463928222656
0.00010824203491210938,0.06343293190002441,0.0016316151733398454,0.061638,3.0994415283203125e-05,0.00010132789611816406
0.00014734268188476562,0.05103135108947754,0.010637955429077153,0.078023,3.528594970703125e-05,0.00012087821960449219
8.130073547363281e-05,0.05468940734863281,0.0030952053833007837,0.087295,4.4345855712890625e-05,0.00012135505676269531
6.890296936035156e-05,0.06889510154724121,0.0021896680908203153,0.077692,3.7670135498046875e-05,0.00011777877807617188
7.772445678710938e-05,0.08867001533508301,0.0045056314849853535,0.074085,3.647804260253906e-05,0.00011229515075683594
8.58306884765625e-05,0.05441689491271973,0.0025497968292236273,0.064365,3.528594970703125e-05,0.00010776519775390625
7.390975952148438e-05,0.0960237979888916,0.007365196670532231,0.069711,3.0994415283203125e-05,0.00010609626770019531
9.1552734375e-05,0.090423583984375,0.00914733335876465,0.068451,3.647804260253906e-05,0.00011658668518066406
0.00011157989501953125,0.05297970771789551,0.001785023757934573,0.065578,3.1948089599609375e-05,0.00010323524475097656
0.000110626220703125,0.05537700653076172,0.0037984289245605457,0.082192,3.552436828613281e-05,0.00010943412780761719
8.869171142578125e-05,0.06248021125793457,0.003661560379028317,0.063114,3.838539123535156e-05,0.00011277198791503906
8.296966552734375e-05,0.051485538482666016,0.003254636596679683,0.063226,3.838539123535156e-05,0.00010800361633300781
0.00014162063598632812,0.048944711685180664,0.005823380157470706,0.068228,3.790855407714844e-05,0.00013494491577148438
7.319450378417969e-05,0.05946469306945801,0.0018083178710937564,0.068405,3.170967102050781e-05,0.00010228157043457031
0.00010395050048828125,0.06730985641479492,0.0020507615051269523,0.062029,2.8133392333984375e-05,8.702278137207031e-05
6.222724914550781e-05,0.06324362754821777,0.003639111740112305,0.060418,4.100799560546875e-05,0.00010728836059570312
8.058547973632812e-05,0.07640385627746582,0.0014357433013916024,0.061507,3.7670135498046875e-05,0.00011348724365234375
8.535385131835938e-05,0.06297087669372559,0.0011867286071777366,0.066064,3.123283386230469e-05,9.989738464355469e-05
6.604194641113281e-05,0.04956817626953125,0.001985131179809571,0.059488,3.6716461181640625e-05,0.00012302398681640625
9.083747863769531e-05,0.03960752487182617,0.0017848882141113243,0.072606,2.86102294921875e-05,8.821487426757812e-05
9.560585021972656e-05,0.07336592674255371,0.002910766738891596,0.065281,2.6702880859375e-05,8.249282836914062e-05
9.34600830078125e-05,0.06434893608093262,0.00449150355529785,0.057818,3.4809112548828125e-05,0.0001308917999267578
9.107589721679688e-05,0.05662131309509277,0.005453307785034181,0.064261,3.9577484130859375e-05,0.0001277923583984375
0.00010442733764648438,0.07160449028015137,0.0011962855072021467,0.076753,2.9802322387695312e-05,9.1552734375e-05
9.489059448242188e-05,0.06275486946105957,0.0026615328216552797,0.06606,3.504753112792969e-05,0.00011324882507324219
7.200241088867188e-05,0.07681655883789062,0.002482558807373053,0.093716,3.600120544433594e-05,0.0001163482666015625
9.465217590332031e-05,0.06839609146118164,0.0023435730743408267,0.079645,3.62396240234375e-05,0.00010943412780761719
0.00012302398681640625,0.0487513542175293,0.0013905832214355512,0.073583,3.8623809814453125e-05,0.0001232624053955078
9.274482727050781e-05,0.05557823181152344,0.015216443298339849,0.066852,3.838539123535156e-05,0.00011849403381347656
0.00011086463928222656,0.05811429023742676,0.002803708923339837,0.065837,3.0517578125e-05,9.107589721679688e-05
8.630752563476562e-05,0.09619498252868652,0.0012128401794433558,0.080446,3.528594970703125e-05,0.00011587142944335938
9.417533874511719e-05,0.07163619995117188,0.001728919738769527,0.066681,5.078315734863281e-05,0.00011086463928222656
0.00010776519775390625,0.07016324996948242,0.0019147276153564513,0.070251,3.695487976074219e-05,0.00011706352233886719
8.392333984375e-05,0.06237292289733887,0.0012194775238037053,0.062686,3.3855438232421875e-05,0.0001251697540283203
8.678436279296875e-05,0.08430790901184082,0.001358072708129876,0.086652,2.8133392333984375e-05,8.702278137207031e-05
0.00010704994201660156,0.06305527687072754,0.0062975665283203155,0.061255,2.5033950805664062e-05,7.724761962890625e-05
0.00011348724365234375,0.04957127571105957,0.004406003234863287,0.066102,3.0040740966796875e-05,0.00011014938354492188
8.130073547363281e-05,0.05576753616333008,0.0011292987365722623,0.065348,2.765655517578125e-05,0.00010633468627929688
0.00010991096496582031,0.042124271392822266,0.0015417915954589814,0.061261,3.3855438232421875e-05,0.0001068115234375
7.843971252441406e-05,0.04059123992919922,0.0015563533477783165,0.068332,4.315376281738281e-05,0.00016379356384277344
8.20159912109375e-05,0.044063568115234375,0.003221236465454108,0.065352,3.743171691894531e-05,0.0001087188720703125
6.031990051269531e-05,0.04203033447265625,0.005469181152343752,0.067979,3.218650817871094e-05,9.608268737792969e-05
6.580352783203125e-05,0.06267881393432617,0.0037805518188476495,0.077771,4.0531158447265625e-05,0.0001270771026611328
6.818771362304688e-05,0.05753207206726074,0.005834487411499029,0.090803,3.7670135498046875e-05,0.00012350082397460938
8.940696716308594e-05,0.07587075233459473,0.0012682794952392634,0.06681,3.647804260253906e-05,0.00010848045349121094
5.650520324707031e-05,0.07431578636169434,0.0015291910247802742,0.083092,3.218650817871094e-05,9.584426879882812e-05
7.152557373046875e-05,0.0825653076171875,0.00212342459106446,0.070486,3.933906555175781e-05,0.00011467933654785156
9.250640869140625e-05,0.0761098861694336,0.001724486007690429,0.06461,4.172325134277344e-05,0.0001308917999267578
7.390975952148438e-05,0.06157255172729492,0.0018896195526123052,0.061313,3.743171691894531e-05,0.00011038780212402344
0.00011301040649414062,0.04175448417663574,0.0027462525024414125,0.068086,3.314018249511719e-05,0.00010967254638671875
0.0001087188720703125,0.05356431007385254,0.0023472082061767596,0.060833,4.124641418457031e-05,0.00012135505676269531
0.00011181831359863281,0.0409698486328125,0.006783819717407227,0.070506,3.981590270996094e-05,0.00012636184692382812
0.00011444091796875,0.04065203666687012,0.0016382199859619195,0.064465,2.8371810913085938e-05,8.7738037109375e-05
0.0001068115234375,0.05908083915710449,0.005320037567138669,0.072938,3.0040740966796875e-05,8.869171142578125e-05
7.271766662597656e-05,0.04815030097961426,0.00207261805725098,0.057723,2.7894973754882812e-05,8.463859558105469e-05
8.20159912109375e-05,0.04626774787902832,0.0020889815521240238,0.05808,3.8623809814453125e-05,0.00011658668518066406
8.368492126464844e-05,0.040199995040893555,0.005096053695678712,0.06415,3.361701965332031e-05,0.00010204315185546875
0.00011539459228515625,0.02594780921936035,0.004808406250000001,0.060133,3.62396240234375e-05,0.0001068115234375
0.00010609626770019531,0.034813642501831055,0.007578064193725587,0.066135,3.0040740966796875e-05,9.560585021972656e-05
8.58306884765625e-05,0.04626893997192383,0.003090375488281255,0.067657,3.266334533691406e-05,0.000110626220703125
9.1552734375e-05,0.047545433044433594,0.0022186980743408163,0.066098,3.0040740966796875e-05,8.988380432128906e-05
9.489059448242188e-05,0.05932331085205078,0.0012489239807128918,0.060563,2.9087066650390625e-05,9.298324584960938e-05
0.00010442733764648438,0.030490636825561523,0.0060829140625,0.058004,3.981590270996094e-05,0.00012183189392089844
0.00011706352233886719,0.02539849281311035,0.0011827533111572197,0.063839,3.457069396972656e-05,9.560585021972656e-05
7.2479248046875e-05,0.043230295181274414,0.011747954010009762,0.071926,4.076957702636719e-05,0.00011706352233886719
8.463859558105469e-05,0.03769063949584961,0.0011928681030273502,0.080311,3.337860107421875e-05,0.00011587142944335938
8.797645568847656e-05,0.062207698822021484,0.0019319308166503846,0.077687,2.8133392333984375e-05,8.702278137207031e-05
7.033348083496094e-05,0.055010318756103516,0.007609065383911137,0.075831,4.0531158447265625e-05,0.0001354217529296875
8.988380432128906e-05,0.0741586685180664,0.0021774742126464824,0.070925,3.910064697265625e-05,0.00010657310485839844
5.817413330078125e-05,0.06737685203552246,0.0025234919586181598,0.081196,3.504753112792969e-05,0.00010538101196289062
6.151199340820312e-05,0.04741811752319336,0.0015694516906738232,0.078574,3.504753112792969e-05,0.00011682510375976562
8.559226989746094e-05,0.05991649627685547,0.0036048129882812474,0.066166,3.6716461181640625e-05,0.00010609626770019531
9.799003601074219e-05,0.077972412109375,0.003436715011596675,0.073495,3.24249267578125e-05,9.751319885253906e-05
9.608268737792969e-05,0.07087326049804688,0.0012426235046386763,0.067616,2.765655517578125e-05,8.296966552734375e-05
9.465217590332031e-05,0.04390406608581543,0.0031444496917724662,0.06527,3.528594970703125e-05,0.00011110305786132812
0.00010561943054199219,0.04408526420593262,0.0018055169525146436,0.067431,3.409385681152344e-05,9.584426879882812e-05
6.437301635742188e-05,0.057758331298828125,0.002411571823120115,0.077364,3.8623809814453125e-05,0.0001246929168701172
8.606910705566406e-05,0.07256150245666504,0.0012397447509765597,0.062933,3.719329833984375e-05,0.0001201629638671875
9.608268737792969e-05,0.06541609764099121,0.009239157241821283,0.078131,3.504753112792969e-05,0.00010752677917480469
0.00010395050048828125,0.06880068778991699,0.0016219998779296863,0.075906,3.504753112792969e-05,0.0001125335693359375
0.00010347366333007812,0.08170890808105469,0.0028279267578125017,0.076472,3.719329833984375e-05,0.000102996826171875
0.0001068115234375,0.06416630744934082,0.007364850250244137,0.068859,3.4809112548828125e-05,0.0001125335693359375
0.00011610984802246094,0.08208823204040527,0.006205941970825191,0.067417,3.0517578125e-05,8.96453857421875e-05
9.822845458984375e-05,0.07979774475097656,0.00409974523925781,0.062461,3.314018249511719e-05,0.00010085105895996094
0.0001239776611328125,0.0453181266784668,0.0012908804016113218,0.066142,3.695487976074219e-05,0.00013566017150878906
0.00010561943054199219,0.027498245239257812,0.003959710968017574,0.062962,3.314018249511719e-05,0.00011229515075683594
9.560585021972656e-05,0.038996219635009766,0.019078406936645503,0.062893,4.172325134277344e-05,0.00012731552124023438
9.036064147949219e-05,0.061173200607299805,0.0012190442047119165,0.080204,4.172325134277344e-05,0.00012540817260742188
7.748603820800781e-05,0.04968523979187012,0.0025154060211181606,0.067166,3.266334533691406e-05,9.584426879882812e-05
0.00010251998901367188,0.06483578681945801,0.0012309220275878857,0.066654,3.9577484130859375e-05,0.00011873245239257812
5.698204040527344e-05,0.0757150650024414,0.0026076985626220656,0.068097,4.673004150390625e-05,0.00012612342834472656
8.869171142578125e-05,0.06638646125793457,0.001953278289794927,0.081714,3.2901763916015625e-05,9.489059448242188e-05
0.00010895729064941406,0.03850150108337402,0.0015862702636718767,0.085797,4.482269287109375e-05,0.00015974044799804688
5.9604644775390625e-05,0.02469635009765625,0.0023843941497802695,0.09127,4.3392181396484375e-05,0.00013113021850585938
7.128715515136719e-05,0.0514836311340332,0.007169218933105473,0.071363,3.3855438232421875e-05,0.00010967254638671875
0.00010132789611816406,0.06567907333374023,0.002106389068603512,0.068651,2.765655517578125e-05,9.083747863769531e-05
8.249282836914062e-05,0.059288978576660156,0.002309062652587887,0.06582,3.24249267578125e-05,0.00010037422180175781
5.888938903808594e-05,0.053322792053222656,0.001284926589965818,0.090866,2.7179718017578125e-05,0.00011706352233886719
9.441375732421875e-05,0.07920527458190918,0.00451706451416016,0.10006,3.695487976074219e-05,0.0001246929168701172
0.00010609626770019531,0.05898571014404297,0.0020999693145751924,0.080251,2.6464462280273438e-05,8.320808410644531e-05
0.00010156631469726562,0.05092000961303711,0.0025097647857666022,0.11863,2.47955322265625e-05,7.915496826171875e-05
0.00012373924255371094,0.06304240226745605,0.001165978118896488,0.130103,3.123283386230469e-05,9.107589721679688e-05
0.00012230873107910156,0.09899497032165527,0.0011708203887939445,0.07159,3.266334533691406e-05,0.00010180473327636719
7.939338684082031e-05,0.10688424110412598,0.0010914444580078092,0.063211,3.933906555175781e-05,0.00012493133544921875
0.00011515617370605469,0.124267578125,0.006356869842529297,0.079748,3.147125244140625e-05,0.00012159347534179688
8.463859558105469e-05,0.03230619430541992,0.004250745193481439,0.075758,3.504753112792969e-05,0.00011920928955078125
7.963180541992188e-05,0.13094615936279297,0.0027500293884277355,0.066759,2.8133392333984375e-05,8.821487426757812e-05
6.580352783203125e-05,0.0457308292388916,0.0010031774749755806,0.064226,2.5987625122070312e-05,7.605552673339844e-05
7.891654968261719e-05,0.054123640060424805,0.0023438412780761725,0.069063,3.075599670410156e-05,9.870529174804688e-05
8.487701416015625e-05,0.13083434104919434,0.018702758071899417,0.085227,2.6941299438476562e-05,8.20159912109375e-05
8.535385131835938e-05,0.03972339630126953,0.002483444259643558,0.062802,3.0279159545898438e-05,9.179115295410156e-05
0.00010395050048828125,0.06535100936889648,0.005834867111206052,0.111834,3.3855438232421875e-05,0.00011968612670898438
8.559226989746094e-05,0.04802370071411133,0.006632380996704101,0.096914,2.86102294921875e-05,9.036064147949219e-05
7.343292236328125e-05,0.05549263954162598,0.0022955488128662133,0.082133,2.5510787963867188e-05,7.62939453125e-05
6.270408630371094e-05,0.0728917121887207,0.006297110351562496,0.064641,2.9087066650390625e-05,8.225440979003906e-05
6.937980651855469e-05,0.07906270027160645,0.0020919904174804688,0.068231,2.6464462280273438e-05,8.749961853027344e-05
5.793571472167969e-05,0.07873320579528809,0.00863741096496582,0.061785,2.7418136596679688e-05,8.368492126464844e-05
7.05718994140625e-05,0.09796285629272461,0.0024049430236816396,0.058789,3.0040740966796875e-05,9.036064147949219e-05
8.916854858398438e-05,0.04604339599609375,0.0023430616455078074,0.064767,3.933906555175781e-05,0.0001246929168701172
7.319450378417969e-05,0.05231809616088867,0.0013815179748535161,0.059183,4.100799560546875e-05,0.0001239776611328125
0.00010824203491210938,0.04519343376159668,0.006619013870239256,0.059262,3.528594970703125e-05,0.00011134147644042969
7.82012939453125e-05,0.04004406929016113,0.006271551574707032,0.074086,2.7179718017578125e-05,8.487701416015625e-05
0.00010967254638671875,0.06088066101074219,0.0020961774749755913,0.063133,2.7418136596679688e-05,9.083747863769531e-05
8.130073547363281e-05,0.06910967826843262,0.002406023239135746,0.066326,2.765655517578125e-05,9.012222290039062e-05
8.296966552734375e-05,0.06741833686828613,0.0030709739532470692,0.070716,3.3855438232421875e-05,0.0001125335693359375
8.153915405273438e-05,0.045835018157958984,0.004088060104370114,0.057438,3.075599670410156e-05,9.393692016601562e-05
0.00010919570922851562,0.06177854537963867,0.0026064625854492207,0.064413,3.9577484130859375e-05,0.00013756752014160156
8.726119995117188e-05,0.05199933052062988,0.004091428482055667,0.066063,3.123283386230469e-05,9.179115295410156e-05
0.00011086463928222656,0.05042290687561035,0.0033413109893798837,0.062513,3.5762786865234375e-05,0.00011610984802246094
0.00010347366333007812,0.05088543891906738,0.0031494930419921907,0.080009,3.4332275390625e-05,0.00010323524475097656
0.000148773193359375,0.058895111083984375,0.002164887802124024,0.083883,3.147125244140625e-05,0.00011968612670898438
5.245208740234375e-05,0.08205914497375488,0.0016074160461425763,0.076087,3.4332275390625e-05,0.00011038780212402344
6.985664367675781e-05,0.08272528648376465,0.0016265210723876988,0.091665,3.0279159545898438e-05,9.298324584960938e-05
7.295608520507812e-05,0.06900906562805176,0.0031359481811523426,0.079375,4.029273986816406e-05,0.00010752677917480469
8.225440979003906e-05,0.08079028129577637,0.0020284168090820287,0.059866,3.0279159545898438e-05,9.179115295410156e-05
7.796287536621094e-05,0.07305288314819336,0.0030288686523437525,0.073349,3.7670135498046875e-05,0.00014519691467285156
9.775161743164062e-05,0.02357649803161621,0.0012902529449462935,0.069753,4.00543212890625e-05,0.00012540817260742188
0.00010418891906738281,0.0640716552734375,0.010201639312744135,0.065656,3.9577484130859375e-05,0.00011992454528808594
6.937980651855469e-05,0.04753875732421875,0.001203165969848638,0.074165,5.8650970458984375e-05,0.00011730194091796875
0.00010251998901367188,0.05142378807067871,0.0016320644683837926,0.069518,3.2901763916015625e-05,0.00010228157043457031
8.606910705566406e-05,0.05458879470825195,0.001715691955566409,0.062067,3.62396240234375e-05,0.00012373924255371094
8.249282836914062e-05,0.07086467742919922,0.004190607620239262,0.074874,3.409385681152344e-05,0.00010657310485839844
8.487701416015625e-05,0.04984331130981445,0.0028565647583007753,0.063852,3.814697265625e-05,0.00013136863708496094
9.679794311523438e-05,0.06540155410766602,0.002844792922973634,0.060591,4.9114227294921875e-05,0.00016045570373535156
0.00011610984802246094,0.08399128913879395,0.013761647048950193,0.070634,3.7670135498046875e-05,0.00010609626770019531
0.0001201629638671875,0.055922746658325195,0.0038736019134521515,0.059,3.218650817871094e-05,9.608268737792969e-05
0.00010251998901367188,0.02139878273010254,0.0014818131408691343,0.065129,3.910064697265625e-05,0.00012421607971191406
9.560585021972656e-05,0.03754472732543945,0.007764017211914061,0.060788,4.267692565917969e-05,0.00013709068298339844
8.511543273925781e-05,0.04710221290588379,0.003265304977416991,0.068343,3.981590270996094e-05,0.00011754035949707031
0.0001010894775390625,0.05034494400024414,0.001306743896484372,0.058687,3.0279159545898438e-05,8.940696716308594e-05
6.079673767089844e-05,0.06157326698303223,0.0018772547607421863,0.056562,3.9577484130859375e-05,0.0001227855682373047
0.00010228157043457031,0.03795742988586426,0.0012481118774414074,0.06934,3.314018249511719e-05,0.00010228157043457031
6.246566772460938e-05,0.040441274642944336,0.006246069931030274,0.064276,2.765655517578125e-05,8.249282836914062e-05
8.249282836914062e-05,0.0328066349029541,0.004115583572387699,0.066715,2.6941299438476562e-05,8.988380432128906e-05
0.00010538101196289062,0.04406428337097168,0.0017688258209228522,0.058496,2.6464462280273438e-05,8.392333984375e-05
8.988380432128906e-05,0.014629840850830078,0.0012856789855957007,0.065472,2.9325485229492188e-05,0.00010633468627929688
6.413459777832031e-05,0.030153512954711914,0.005890596679687499,0.068496,4.076957702636719e-05,0.0001361370086669922
5.817413330078125e-05,0.03317880630493164,0.002614059936523444,0.071763,2.8848648071289062e-05,0.00010323524475097656
5.125999450683594e-05,0.04148125648498535,0.0022063543090820315,0.066524,3.075599670410156e-05,9.584426879882812e-05
5.1975250244140625e-05,0.054253578186035156,0.0026051732025146462,0.057354,2.7418136596679688e-05,8.344650268554688e-05
8.845329284667969e-05,0.05385112762451172,0.0015030632476806666,0.063677,3.0517578125e-05,0.00010561943054199219
8.249282836914062e-05,0.03527021408081055,0.003915470214843751,0.061354,3.6716461181640625e-05,0.000110626220703125
5.507469177246094e-05,0.036184072494506836,0.003266937088012692,0.062101,3.24249267578125e-05,0.0001266002655029297
5.53131103515625e-05,0.053673505783081055,0.0012417258453369107,0.07008,4.9114227294921875e-05,0.00011968612670898438
9.918212890625e-05,0.06774115562438965,0.0013409735260009742,0.078169,3.8623809814453125e-05,0.0001201629638671875
0.00010848045349121094,0.07780957221984863,0.0017830374298095641,0.069944,3.814697265625e-05,0.00011610984802246094
0.00011181831359863281,0.07175779342651367,0.010552410186767572,0.069736,3.719329833984375e-05,0.00011372566223144531
9.059906005859375e-05,0.05748105049133301,0.0017572566680908175,0.079682,3.266334533691406e-05,0.00010657310485839844
0.00011086463928222656,0.09546303749084473,0.003379204421997073,0.072544,2.9087066650390625e-05,8.392333984375e-05
0.00010514259338378906,0.07745003700256348,0.01880463731384277,0.076574,2.8848648071289062e-05,8.869171142578125e-05
8.916854858398438e-05,0.10243010520935059,0.0012133309783935592,0.072556,3.528594970703125e-05,0.00011539459228515625
0.00010442733764648438,0.056118011474609375,0.0012701054382324162,0.080795,4.506111145019531e-05,0.00012040138244628906
6.0558319091796875e-05,0.0696568489074707,0.002019337921142575,0.068595,3.170967102050781e-05,0.0001087188720703125
0.0001010894775390625,0.03294229507446289,0.006958166687011713,0.066058,3.4332275390625e-05,0.00012063980102539062
9.894371032714844e-05,0.04304790496826172,0.0036870031127929637,0.066224,3.457069396972656e-05,0.00010633468627929688
9.083747863769531e-05,0.08520340919494629,0.002615232116699222,0.062268,3.719329833984375e-05,0.00011086463928222656
6.937980651855469e-05,0.07965326309204102,0.0012283393859863281,0.060925,3.266334533691406e-05,0.00010633468627929688
8.630752563476562e-05,0.058942317962646484,0.012897314682006833,0.082735,3.1948089599609375e-05,0.00010371208190917969
7.271766662597656e-05,0.08761000633239746,0.006111153930664061,0.059206,2.86102294921875e-05,8.821487426757812e-05
0.000133514404296875,0.08135461807250977,0.004378058029174806,0.078249,2.7894973754882812e-05,8.20159912109375e-05
9.822845458984375e-05,0.04562687873840332,0.014087996948242185,0.064737,3.695487976074219e-05,0.00012087821960449219
7.557868957519531e-05,0.04893660545349121,0.005027996978759761,0.07004,3.910064697265625e-05,0.00012040138244628906
8.96453857421875e-05,0.050369977951049805,0.016878168777465827,0.072221,3.123283386230469e-05,9.369850158691406e-05
7.128715515136719e-05,0.07377839088439941,0.0028399272460937486,0.063223,3.123283386230469e-05,9.322166442871094e-05
5.841255187988281e-05,0.05403447151184082,0.014385659347534177,0.071564,2.7418136596679688e-05,9.5367431640625e-05
7.915496826171875e-05,0.04832959175109863,0.010034027465820314,0.061791,4.029273986816406e-05,0.00010609626770019531
8.606910705566406e-05,0.07870817184448242,0.002053961181640626,0.0581,2.8848648071289062e-05,9.751319885253906e-05
8.320808410644531e-05,0.06114554405212402,0.002493784576416011,0.065044,2.8848648071289062e-05,8.702278137207031e-05
9.465217590332031e-05,0.0572357177734375,0.005075869903564456,0.05789,3.838539123535156e-05,0.00012040138244628906
6.270408630371094e-05,0.053566694259643555,0.004460268783569338,0.069825,3.647804260253906e-05,9.942054748535156e-05
0.00010514259338378906,0.04675936698913574,0.006530717605590819,0.063556,4.6253204345703125e-05,0.00015854835510253906
0.00011324882507324219,0.06341838836669922,0.001087736984252928,0.058304,3.743171691894531e-05,0.00011658668518066406
9.679794311523438e-05,0.06741809844970703,0.0023924887847900367,0.065805,3.719329833984375e-05,0.0001049041748046875
9.512901306152344e-05,0.040961265563964844,0.004683537368774415,0.066745,4.363059997558594e-05,0.0001285076141357422
9.679794311523438e-05,0.0299832820892334,0.0012934361419677798,0.063354,4.315376281738281e-05,0.00012803077697753906
0.00010466575622558594,0.05026555061340332,0.001285190856933599,0.064937,4.9591064453125e-05,0.0001666545867919922
8.630752563476562e-05,0.03297066688537598,0.0023818319549560596,0.068351,3.4332275390625e-05,9.965896606445312e-05
7.939338684082031e-05,0.03443169593811035,0.0024205315856933585,0.070022,3.886222839355469e-05,0.0001246929168701172
7.271766662597656e-05,0.05107402801513672,0.0019725217132568335,0.059297,4.124641418457031e-05,0.00012087821960449219
0.00010633468627929688,0.04664754867553711,0.0013883139953613302,0.061589,3.0040740966796875e-05,0.00010251998901367188
8.296966552734375e-05,0.0448145866394043,0.0026682514801025375,0.076836,4.2438507080078125e-05,0.0001609325408935547
9.465217590332031e-05,0.08191728591918945,0.0034985025024414085,0.07124,3.337860107421875e-05,0.00010848045349121094
9.250640869140625e-05,0.05632972717285156,0.001647111328125006,0.074067,2.956390380859375e-05,9.250640869140625e-05
8.130073547363281e-05,0.06493592262268066,0.001175879135131841,0.073735,4.076957702636719e-05,0.0001087188720703125
7.963180541992188e-05,0.07310652732849121,0.0015913164062500013,0.061458,3.790855407714844e-05,0.0001163482666015625
0.00010466575622558594,0.07615399360656738,0.0016413516235351533,0.06958,3.2901763916015625e-05,9.012222290039062e-05
9.393692016601562e-05,0.04665207862854004,0.006882415664672847,0.063087,3.0279159545898438e-05,9.894371032714844e-05
6.341934204101562e-05,0.04982638359069824,0.004943138305664063,0.077708,3.933906555175781e-05,0.00012874603271484375
6.628036499023438e-05,0.07122969627380371,0.003073027404785156,0.060641,2.6941299438476562e-05,8.106231689453125e-05
7.510185241699219e-05,0.0793769359588623,0.0021195986938476533,0.05868,2.8133392333984375e-05,8.535385131835938e-05
0.00011920928955078125,0.06505393981933594,0.0016281077728271531,0.082089,3.790855407714844e-05,0.00011277198791503906
9.655952453613281e-05,0.06060957908630371,0.0026402395019531275,0.059299,2.8848648071289062e-05,0.00010228157043457031
9.608268737792969e-05,0.08087158203125,0.002305685348510736,0.07018,3.170967102050781e-05,9.989738464355469e-05
8.535385131835938e-05,0.04493594169616699,0.00447102940368653,0.070972,3.337860107421875e-05,0.00011157989501953125
7.963180541992188e-05,0.04168105125427246,0.001109359573364263,0.067976,3.337860107421875e-05,0.00010991096496582031
7.987022399902344e-05,0.04073905944824219,0.0021458162231445255,0.075633,2.9087066650390625e-05,8.654594421386719e-05
8.130073547363281e-05,0.041383981704711914,0.0037477053527832094,0.066962,3.1948089599609375e-05,0.00011134147644042969
8.511543273925781e-05,0.05385470390319824,0.0017807787475585951,0.080219,3.743171691894531e-05,0.00012350082397460938
8.678436279296875e-05,0.0480198860168457,0.006905359436035152,0.071274,4.4345855712890625e-05,0.00014162063598632812
7.414817810058594e-05,0.05395364761352539,0.0017580256195068311,0.070803,3.504753112792969e-05,0.00010919570922851562
7.271766662597656e-05,0.06693434715270996,0.0011825127563476548,0.061204,4.7206878662109375e-05,0.00016641616821289062
9.703636169433594e-05,0.049768686294555664,0.0020670014648437457,0.067597,3.910064697265625e-05,0.0001246929168701172
7.033348083496094e-05,0.051920413970947266,0.019296094863891604,0.059882,3.0517578125e-05,9.1552734375e-05
0.00010561943054199219,0.055312156677246094,0.019742182891845705,0.073932,3.170967102050781e-05,0.00010037422180175781
9.846687316894531e-05,0.07204556465148926,0.0012311081695556697,0.064895,2.9802322387695312e-05,8.702278137207031e-05
0.00010848045349121094,0.09026622772216797,0.0019072372589111347,0.062734,6.699562072753906e-05,0.00012731552124023438
9.036064147949219e-05,0.07510805130004883,0.005197500305175781,0.07442,3.24249267578125e-05,9.775161743164062e-05
9.036064147949219e-05,0.06971430778503418,0.00939966271972656,0.075464,3.838539123535156e-05,0.00010991096496582031
0.00010180473327636719,0.06745171546936035,0.005318863403320315,0.061013,3.910064697265625e-05,0.00011801719665527344
8.416175842285156e-05,0.09634590148925781,0.0032072421875000007,0.071866,3.528594970703125e-05,0.00011706352233886719
0.00010752677917480469,0.06956267356872559,0.0043163218688964805,0.07373,3.4809112548828125e-05,0.00011968612670898438
0.00011014938354492188,0.09349441528320312,0.0021903601837158226,0.06988,3.695487976074219e-05,0.00010418891906738281
0.000110626220703125,0.05536007881164551,0.009692129074096681,0.076639,4.1961669921875e-05,0.0001430511474609375
9.465217590332031e-05,0.04917311668395996,0.0014033819580078072,0.069735,3.9577484130859375e-05,0.0001232624053955078
0.0001289844512939453,0.07703304290771484,0.003393134887695312,0.062542,3.361701965332031e-05,0.000102996826171875
0.00010061264038085938,0.06320333480834961,0.0015838610992431612,0.059339,4.410743713378906e-05,0.00012993812561035156
9.989738464355469e-05,0.07032275199890137,0.007583059341430665,0.085368,4.0531158447265625e-05,0.00011968612670898438
0.00011682510375976562,0.061998844146728516,0.003644168228149419,0.074956,3.695487976074219e-05,0.000110626220703125
8.893013000488281e-05,0.06596255302429199,0.00141530247497558,0.065767,3.838539123535156e-05,0.00011181831359863281
8.225440979003906e-05,0.06604623794555664,0.001265938430786137,0.086294,3.695487976074219e-05,0.00010895729064941406
9.560585021972656e-05,0.057314395904541016,0.001189272811889644,0.077172,3.6716461181640625e-05,0.0001232624053955078
9.202957153320312e-05,0.0600738525390625,0.0024493768768310553,0.061417,3.504753112792969e-05,0.00010704994201660156
9.965896606445312e-05,0.07090902328491211,0.0017840502777099615,0.066371,3.24249267578125e-05,9.942054748535156e-05
9.822845458984375e-05,0.03890347480773926,0.0029803229827880806,0.070748,3.123283386230469e-05,0.00010895729064941406
9.226799011230469e-05,0.043563127517700195,0.00565843283081055,0.068186,3.218650817871094e-05,0.00011444091796875
7.915496826171875e-05,0.04982781410217285,0.0029445340118408186,0.059879,3.719329833984375e-05,0.00012540817260742188
6.67572021484375e-05,0.03632640838623047,0.015137907196044922,0.066149,3.3855438232421875e-05,0.00010919570922851562
0.00010657310485839844,0.05731987953186035,0.0013016699829101613,0.064396,4.887580871582031e-05,0.00016760826110839844
0.00010466575622558594,0.029552459716796875,0.0043639935150146525,0.067436,4.172325134277344e-05,0.00012993812561035156
9.894371032714844e-05,0.054123640060424805,0.0011925574493408253,0.06688,3.504753112792969e-05,0.00010204315185546875
8.177757263183594e-05,0.04701352119445801,0.00135147894287109,0.067541,4.1484832763671875e-05,0.00011181831359863281
8.916854858398438e-05,0.04333758354187012,0.0029374620208740265,0.078899,4.076957702636719e-05,9.322166442871094e-05
0.00011372566223144531,0.04623055458068848,0.002249847091674806,0.064386,3.361701965332031e-05,0.00010895729064941406
9.560585021972656e-05,0.0527956485748291,0.0014537899780273505,0.07297,3.62396240234375e-05,0.00012135505676269531
6.723403930664062e-05,0.06471109390258789,0.0031183426361083982,0.088602,3.9577484130859375e-05,0.00012540817260742188
7.414817810058594e-05,0.07140564918518066,0.0035303213806152367,0.087753,3.075599670410156e-05,9.1552734375e-05
7.772445678710938e-05,0.06553435325622559,0.002316836746215814,0.072317,2.7894973754882812e-05,8.225440979003906e-05
7.486343383789062e-05,0.0642862319946289,0.00369019578552246,0.072964,3.552436828613281e-05,9.560585021972656e-05
7.390975952148438e-05,0.08384990692138672,0.0026868959808349635,0.06086,3.5762786865234375e-05,0.00010418891906738281
8.20159912109375e-05,0.08588647842407227,0.011525186859130856,0.062489,3.9577484130859375e-05,0.00012159347534179688
9.250640869140625e-05,0.07677865028381348,0.00586094616699219,0.074612,2.9325485229492188e-05,8.893013000488281e-05
0.00010657310485839844,0.06630992889404297,0.00129891766357422,0.072587,3.981590270996094e-05,0.00012493133544921875
0.00013184547424316406,0.07314682006835938,0.0034828195800781225,0.067276,3.62396240234375e-05,0.00011372566223144531
8.392333984375e-05,0.04437875747680664,0.015699973663330077,0.070341,3.695487976074219e-05,0.0001251697540283203
7.557868957519531e-05,0.0719599723815918,0.001934349563598628,0.065072,3.218650817871094e-05,0.00010442733764648438
9.5367431640625e-05,0.05398821830749512,0.018701788208007816,0.070503,2.7418136596679688e-05,8.463859558105469e-05
8.797645568847656e-05,0.04499650001525879,0.0012283088684082039,0.067925,4.696846008300781e-05,0.0001308917999267578
9.417533874511719e-05,0.08226227760314941,0.006047721588134769,0.081563,3.910064697265625e-05,0.00012445449829101562
9.918212890625e-05,0.07531023025512695,0.007262533569335941,0.102225,3.886222839355469e-05,0.00010395050048828125
0.00010800361633300781,0.07452797889709473,0.0018134243011474621,0.067425,3.0040740966796875e-05,9.1552734375e-05
8.654594421386719e-05,0.07308149337768555,0.001028417938232419,0.062482,2.7894973754882812e-05,8.082389831542969e-05
8.296966552734375e-05,0.12033939361572266,0.0012988771514892555,0.083442,2.7418136596679688e-05,8.797645568847656e-05
0.00011372566223144531,0.05849933624267578,0.0018146337738037116,0.060626,2.6464462280273438e-05,8.416175842285156e-05
7.557868957519531e-05,0.06080746650695801,0.0024375083770751954,0.060016,4.410743713378906e-05,0.00011420249938964844
0.000133514404296875,0.06444883346557617,0.0010557704162597673,0.05973,3.600120544433594e-05,0.0001220703125
7.271766662597656e-05,0.055098772048950195,0.0012265025024414122,0.073512,4.38690185546875e-05,0.00014519691467285156
0.00010800361633300781,0.035393714904785156,0.02014210012817383,0.075016,3.123283386230469e-05,9.5367431640625e-05
0.00011038780212402344,0.12113261222839355,0.0019215780792236348,0.073294,3.552436828613281e-05,0.00011181831359863281
7.915496826171875e-05,0.0794670581817627,0.003356922164916995,0.071059,3.2901763916015625e-05,0.00010514259338378906
0.00010561943054199219,0.08190369606018066,0.0016897483825683568,0.068525,3.075599670410156e-05,0.000102996826171875
9.72747802734375e-05,0.03236794471740723,0.007730907348632812,0.070396,4.00543212890625e-05,0.00010347366333007812
0.0001049041748046875,0.04584932327270508,0.00625502630615235,0.067711,2.956390380859375e-05,8.821487426757812e-05
0.00011992454528808594,0.04771852493286133,0.0030301714477539085,0.062019,3.504753112792969e-05,0.00011396408081054688
8.0108642578125e-05,0.052610158920288086,0.0022488061981201235,0.067517,3.5762786865234375e-05,0.0001220703125
9.5367431640625e-05,0.05159878730773926,0.0053089949798584,0.073655,3.814697265625e-05,0.0001087188720703125
0.00010132789611816406,0.07437276840209961,0.004819695709228522,0.065602,3.504753112792969e-05,0.00011229515075683594
0.00010848045349121094,0.07110261917114258,0.0012022168731689459,0.073115,3.0279159545898438e-05,9.441375732421875e-05
0.0001010894775390625,0.06937146186828613,0.0030745018768310595,0.07837,2.86102294921875e-05,7.915496826171875e-05
9.059906005859375e-05,0.06218576431274414,0.0034831960906982484,0.066851,3.2901763916015625e-05,9.369850158691406e-05
0.00010156631469726562,0.060219526290893555,0.002713090713500982,0.071792,3.1948089599609375e-05,0.00010800361633300781
9.369850158691406e-05,0.03655219078063965,0.001294039062500002,0.064746,2.9087066650390625e-05,9.34600830078125e-05
9.965896606445312e-05,0.05108904838562012,0.003237682052612309,0.068754,3.910064697265625e-05,0.00012135505676269531
7.796287536621094e-05,0.042229413986206055,0.006221880859375001,0.082981,3.0517578125e-05,0.00011730194091796875
9.393692016601562e-05,0.052206993103027344,0.010305970123291014,0.074047,3.123283386230469e-05,9.226799011230469e-05
8.416175842285156e-05,0.018370866775512695,0.0013807466735839824,0.076101,3.5762786865234375e-05,0.00011205673217773438
6.842613220214844e-05,0.025492191314697266,0.0011540186614990289,0.068628,3.0994415283203125e-05,9.703636169433594e-05
6.127357482910156e-05,0.03482699394226074,0.0014594759979248,0.078421,4.649162292480469e-05,0.00012445449829101562
0.00013899803161621094,0.03985595703125,0.0031097170562744136,0.072103,4.100799560546875e-05,0.00013136863708496094
9.5367431640625e-05,0.03951668739318848,0.015886304214477537,0.071522,2.956390380859375e-05,9.226799011230469e-05
9.059906005859375e-05,0.06454253196716309,0.008542904876708987,0.077026,2.8133392333984375e-05,8.416175842285156e-05
0.00010752677917480469,0.0354154109954834,0.003064147705078124,0.063056,3.647804260253906e-05,0.00011873245239257812
0.00011014938354492188,0.04236459732055664,0.0032201895904541006,0.086105,4.887580871582031e-05,0.0001461505889892578
9.012222290039062e-05,0.04522848129272461,0.02169986740112305,0.06809,3.8623809814453125e-05,0.00012254714965820312
0.00013184547424316406,0.06361222267150879,0.0036289965057373086,0.074985,3.075599670410156e-05,8.869171142578125e-05
0.00010275840759277344,0.04853034019470215,0.004471819244384764,0.076364,4.9591064453125e-05,0.00013375282287597656
0.00012040138244628906,0.06932830810546875,0.00255088012695312,0.098695,4.076957702636719e-05,0.00012135505676269531
6.103515625e-05,0.06001114845275879,0.002252772766113284,0.081744,3.910064697265625e-05,0.00012135505676269531
8.20159912109375e-05,0.04529261589050293,0.005880369598388668,0.071218,3.719329833984375e-05,0.00011992454528808594
9.036064147949219e-05,0.07714033126831055,0.002358136566162114,0.091317,4.1484832763671875e-05,0.00010824203491210938
8.320808410644531e-05,0.045053958892822266,0.0013241729125976626,0.086514,3.9577484130859375e-05,0.00012230873107910156
9.965896606445312e-05,0.05498361587524414,0.0013303912048339833,0.072062,3.218650817871094e-05,0.00010561943054199219
0.00012350082397460938,0.044541358947753906,0.0013186563720703065,0.068126,4.1484832763671875e-05,0.000125885009765625
0.00010395050048828125,0.05554318428039551,0.0041620029754638604,0.074843,3.838539123535156e-05,0.00012612342834472656
8.797645568847656e-05,0.05730795860290527,0.0020017743530273413,0.074131,4.3392181396484375e-05,0.0001308917999267578
8.893013000488281e-05,0.0810396671295166,0.005673216873168949,0.068644,4.100799560546875e-05,0.00012826919555664062
6.4849853515625e-05,0.07690262794494629,0.004379620712280277,0.072307,3.528594970703125e-05,0.00010061264038085938
0.00011348724365234375,0.07415199279785156,0.0011471741027831994,0.065168,4.5299530029296875e-05,0.0001385211944580078
7.796287536621094e-05,0.06368041038513184,0.00941868292236328,0.072686,3.3855438232421875e-05,0.00010228157043457031
0.00011157989501953125,0.06338953971862793,0.004375803161621089,0.072024,3.647804260253906e-05,0.00011229515075683594
0.00010538101196289062,0.06710004806518555,0.01201728652954101,0.072885,4.029273986816406e-05,0.00011968612670898438
0.00010466575622558594,0.07467961311340332,0.007605505111694333,0.081847,3.4332275390625e-05,0.00010442733764648438
7.772445678710938e-05,0.08707451820373535,0.0014893117370605446,0.073881,2.9802322387695312e-05,9.059906005859375e-05
6.699562072753906e-05,0.09469747543334961,0.003493964462280272,0.066845,3.075599670410156e-05,9.226799011230469e-05
0.00010991096496582031,0.07154607772827148,0.0011053889770507863,0.065298,2.765655517578125e-05,8.249282836914062e-05
9.632110595703125e-05,0.05776023864746094,0.0012511870117187518,0.069603,3.504753112792969e-05,0.00010800361633300781
8.630752563476562e-05,0.086669921875,0.0018179582977294953,0.06181,3.24249267578125e-05,9.179115295410156e-05
9.012222290039062e-05,0.04199647903442383,0.0023813350372314385,0.071707,3.552436828613281e-05,0.00011563301086425781
0.00011038780212402344,0.030654191970825195,0.0022124093017578117,0.062029,3.075599670410156e-05,9.059906005859375e-05
6.508827209472656e-05,0.05003213882446289,0.002387708847045894,0.067833,4.029273986816406e-05,0.000110626220703125
7.963180541992188e-05,0.05490684509277344,0.004858102279663087,0.067619,3.814697265625e-05,0.00010275840759277344
8.511543273925781e-05,0.0480647087097168,0.001343492446899408,0.069139,3.409385681152344e-05,0.00011515617370605469
8.296966552734375e-05,0.06112504005432129,0.0012952108306884813,0.082533,2.8371810913085938e-05,8.368492126464844e-05
8.535385131835938e-05,0.05205798149108887,0.004297226379394531,0.063777,4.0531158447265625e-05,0.00011992454528808594
0.00010061264038085938,0.06552958488464355,0.012583281555175782,0.05971,3.62396240234375e-05,9.918212890625e-05
7.462501525878906e-05,0.06340742111206055,0.003188474075317388,0.063383,4.9114227294921875e-05,0.00010895729064941406
9.989738464355469e-05,0.05854535102844238,0.001236393234252925,0.064503,4.220008850097656e-05,0.00014138221740722656
0.00010347366333007812,0.06009078025817871,0.0021165098724365283,0.079369,3.9577484130859375e-05,0.0001285076141357422
6.866455078125e-05,0.08913350105285645,0.002406655258178708,0.071356,4.124641418457031e-05,0.0001266002655029297
8.96453857421875e-05,0.058043718338012695,0.0021307025909423766,0.07265,3.314018249511719e-05,9.560585021972656e-05
8.273124694824219e-05,0.09890055656433105,0.0010831891326904264,0.066472,3.147125244140625e-05,8.821487426757812e-05
0.00010895729064941406,0.06805682182312012,0.0012727181396484377,0.057754,3.075599670410156e-05,9.465217590332031e-05
0.00010013580322265625,0.031430721282958984,0.0027409824523925846,0.063784,4.124641418457031e-05,0.0001232624053955078
9.822845458984375e-05,0.03447318077087402,0.006731321670532225,0.072298,3.457069396972656e-05,0.00011134147644042969
8.606910705566406e-05,0.0450439453125,0.002959475585937496,0.072953,3.4332275390625e-05,0.0001480579376220703
7.343292236328125e-05,0.05415225028991699,0.002270567947387697,0.070269,3.3855438232421875e-05,0.00011157989501953125
7.796287536621094e-05,0.040987253189086914,0.003191575057983398,0.068967,4.00543212890625e-05,0.00012826919555664062
8.96453857421875e-05,0.0453336238861084,0.009170678024291987,0.07437,3.4809112548828125e-05,9.489059448242188e-05
0.00011777877807617188,0.06880712509155273,0.002511864746093745,0.070387,3.647804260253906e-05,0.00012087821960449219
8.511543273925781e-05,0.07767176628112793,0.002471119552612311,0.068544,3.361701965332031e-05,0.00014090538024902344
9.417533874511719e-05,0.06514954566955566,0.0036119115142822233,0.069497,3.790855407714844e-05,0.00011873245239257812
0.00010919570922851562,0.0585322380065918,0.003441817062377936,0.072582,3.528594970703125e-05,0.000125885009765625
8.034706115722656e-05,0.0909419059753418,0.001639264678955074,0.085775,3.7670135498046875e-05,0.00011396408081054688
0.0001201629638671875,0.039775848388671875,0.0015884490661621092,0.073532,3.743171691894531e-05,0.0001125335693359375
0.0001323223114013672,0.06695008277893066,0.002151958953857419,0.066638,3.0517578125e-05,9.202957153320312e-05
8.225440979003906e-05,0.08323931694030762,0.002581849822998042,0.06374,3.0994415283203125e-05,9.846687316894531e-05
0.00010251998901367188,0.07088518142700195,0.020671973907470706,0.066563,3.552436828613281e-05,0.00011157989501953125
9.632110595703125e-05,0.06450676918029785,0.0025841271667480445,0.060747,4.1961669921875e-05,9.369850158691406e-05
0.00010967254638671875,0.08649969100952148,0.002456197570800775,0.080976,2.5033950805664062e-05,7.62939453125e-05
0.00011110305786132812,0.04362916946411133,0.006982905883789067,0.06398,3.409385681152344e-05,0.00011038780212402344
7.486343383789062e-05,0.0581510066986084,0.0028148548126220724,0.066425,3.409385681152344e-05,0.0001163482666015625
6.0558319091796875e-05,0.031369686126708984,0.004466724533081057,0.072156,3.719329833984375e-05,0.00012159347534179688
9.584426879882812e-05,0.04360055923461914,0.0029244238891601576,0.093596,5.054473876953125e-05,0.00012922286987304688
7.915496826171875e-05,0.06809711456298828,0.002406342376708989,0.066561,4.792213439941406e-05,0.0001556873321533203
8.916854858398438e-05,0.05909085273742676,0.0011997154541015659,0.060318,3.719329833984375e-05,0.00011110305786132812
7.581710815429688e-05,0.05187273025512695,0.001685041046142574,0.085775,3.838539123535156e-05,0.00012183189392089844
8.559226989746094e-05,0.05645918846130371,0.0012400130310058627,0.066396,3.814697265625e-05,0.00011658668518066406
9.560585021972656e-05,0.048666954040527344,0.003264238281249998,0.083955,3.218650817871094e-05,9.465217590332031e-05
7.724761962890625e-05,0.07752180099487305,0.0014449257965087892,0.079013,2.956390380859375e-05,8.559226989746094e-05
0.00013375282287597656,0.05743741989135742,0.0013172734985351514,0.062824,4.673004150390625e-05,0.00014400482177734375
0.00011277198791503906,0.052762746810913086,0.019751975830078122,0.065167,4.029273986816406e-05,0.0001285076141357422
6.151199340820312e-05,0.06863141059875488,0.0011851369934082062,0.071142,3.361701965332031e-05,0.00010251998901367188
6.4849853515625e-05,0.0640859603881836,0.0067770271148681616,0.069191,3.7670135498046875e-05,9.274482727050781e-05
7.271766662597656e-05,0.06965517997741699,0.0027028689880371076,0.063598,3.2901763916015625e-05,9.393692016601562e-05
9.393692016601562e-05,0.08158040046691895,0.0014141396636962872,0.062488,2.9087066650390625e-05,9.202957153320312e-05
8.20159912109375e-05,0.0435025691986084,0.0038001264953613223,0.06406,3.0279159545898438e-05,9.870529174804688e-05
0.00012159347534179688,0.05906081199645996,0.0018458366394042969,0.0625,3.4809112548828125e-05,0.00010561943054199219
0.00012636184692382812,0.03918004035949707,0.0011249765930175792,0.067994,3.719329833984375e-05,0.00013637542724609375
0.000102996826171875,0.029342174530029297,0.0017949681396484396,0.076763,3.075599670410156e-05,9.036064147949219e-05
9.870529174804688e-05,0.07382941246032715,0.0016333930664062524,0.061332,3.838539123535156e-05,0.00011277198791503906
0.00010323524475097656,0.07029485702514648,0.00230587171936035,0.063681,5.030632019042969e-05,0.00016045570373535156
8.320808410644531e-05,0.0378575325012207,0.0021138028564453154,0.064981,4.982948303222656e-05,0.00016832351684570312
6.747245788574219e-05,0.03241109848022461,0.0024654786529541006,0.078681,5.316734313964844e-05,0.0001709461212158203
8.440017700195312e-05,0.0588531494140625,0.011119259262084957,0.063475,3.0040740966796875e-05,9.489059448242188e-05
7.343292236328125e-05,0.05433940887451172,0.0011765227355957086,0.067046,2.9087066650390625e-05,8.797645568847656e-05
7.557868957519531e-05,0.06679677963256836,0.00314023889160156,0.071439,4.172325134277344e-05,0.00011086463928222656
0.00011658668518066406,0.06125330924987793,0.00193289894104004,0.072185,4.0531158447265625e-05,0.00012087821960449219
0.00011801719665527344,0.07241153717041016,0.0012170884094238332,0.067879,3.886222839355469e-05,0.00012230873107910156
9.608268737792969e-05,0.06397104263305664,0.001467011657714845,0.063359,3.409385681152344e-05,0.00011396408081054688
5.9604644775390625e-05,0.055816650390625,0.0027706567230224577,0.062531,3.7670135498046875e-05,0.00012159347534179688
0.00011396408081054688,0.06800198554992676,0.003149336685180665,0.071186,3.7670135498046875e-05,0.00012350082397460938
8.96453857421875e-05,0.03580069541931152,0.013280347732543947,0.060396,3.719329833984375e-05,0.00012135505676269531
0.00011348724365234375,0.08968925476074219,0.0012925613861083929,0.066502,4.3392181396484375e-05,0.00014638900756835938
7.581710815429688e-05,0.052880287170410156,0.002426097442626951,0.063973,3.3855438232421875e-05,0.00010466575622558594
8.225440979003906e-05,0.01874566078186035,0.0015986976776123096,0.068684,3.62396240234375e-05,0.00012350082397460938
9.441375732421875e-05,0.0356905460357666,0.007682376281738276,0.074758,3.910064697265625e-05,0.0001380443572998047
5.9604644775390625e-05,0.05066251754760742,0.0011132857666015655,0.068339,3.814697265625e-05,0.00012111663818359375
8.58306884765625e-05,0.05004310607910156,0.0013959895172119124,0.078196,3.886222839355469e-05,0.000110626220703125
9.322166442871094e-05,0.052477359771728516,0.0018262441253662082,0.06124,3.2901763916015625e-05,9.036064147949219e-05
0.00010776519775390625,0.03876638412475586,0.0015560666046142563,0.072229,4.029273986816406e-05,0.0001285076141357422
0.000102996826171875,0.0540006160736084,0.004396546340942387,0.071849,2.9802322387695312e-05,8.96453857421875e-05
6.67572021484375e-05,0.049752235412597656,0.0069228914794921825,0.087344,4.2438507080078125e-05,0.00012302398681640625
0.00011444091796875,0.056220293045043945,0.0015815199127197227,0.062601,2.9802322387695312e-05,9.322166442871094e-05
8.96453857421875e-05,0.05653238296508789,0.004419081832885738,0.069623,2.765655517578125e-05,8.463859558105469e-05
9.5367431640625e-05,0.06424212455749512,0.003044145431518555,0.08516,2.7418136596679688e-05,8.463859558105469e-05
8.893013000488281e-05,0.057268619537353516,0.003305180374145511,0.064384,2.956390380859375e-05,0.00010061264038085938
9.036064147949219e-05,0.0486757755279541,0.0014054824829101559,0.069175,3.1948089599609375e-05,0.00011467933654785156
6.651878356933594e-05,0.05842709541320801,0.002280137542724603,0.080546,2.8371810913085938e-05,0.0001049041748046875
9.107589721679688e-05,0.08839273452758789,0.002187545959472653,0.066333,3.981590270996094e-05,0.00010466575622558594
5.91278076171875e-05,0.06614017486572266,0.006107407516479493,0.066981,3.147125244140625e-05,0.000102996826171875
6.699562072753906e-05,0.07035374641418457,0.004316267288208012,0.066562,2.7418136596679688e-05,8.630752563476562e-05
9.584426879882812e-05,0.08948302268981934,0.0016595426788330037,0.072301,4.7206878662109375e-05,0.00015544891357421875
0.00010013580322265625,0.029554367065429688,0.0020544389801025326,0.072567,3.266334533691406e-05,0.0001125335693359375
9.942054748535156e-05,0.04352712631225586,0.0016326783142089907,0.069654,3.147125244140625e-05,9.703636169433594e-05
7.963180541992188e-05,0.060556888580322266,0.0011263166046142567,0.06094,3.528594970703125e-05,0.00011515617370605469
8.630752563476562e-05,0.04648995399475098,0.014403431335449218,0.071659,3.075599670410156e-05,9.369850158691406e-05
9.703636169433594e-05,0.05207014083862305,0.0021016830902099576,0.067152,2.86102294921875e-05,8.893013000488281e-05
7.700920104980469e-05,0.05476689338684082,0.0026464313354492147,0.067791,5.4836273193359375e-05,0.00014710426330566406
7.82012939453125e-05,0.058692216873168945,0.0012168762969970714,0.06372,3.600120544433594e-05,0.00011086463928222656
0.00010442733764648438,0.07369065284729004,0.008923305664062506,0.06409,3.600120544433594e-05,0.00011873245239257812
7.700920104980469e-05,0.04479813575744629,0.009274989654541016,0.061223,2.956390380859375e-05,9.012222290039062e-05
8.845329284667969e-05,0.060248374938964844,0.005731173324584962,0.07045,3.62396240234375e-05,0.00011491775512695312
8.7738037109375e-05,0.049579620361328125,0.0033724485931396486,0.059669,3.552436828613281e-05,0.00010800361633300781
0.00011181831359863281,0.03444409370422363,0.004408837036132818,0.089221,4.029273986816406e-05,0.00013947486877441406
0.00011873245239257812,0.06760978698730469,0.0072266087799072315,0.069697,3.337860107421875e-05,9.799003601074219e-05
6.890296936035156e-05,0.06027579307556152,0.009740855056762698,0.060693,3.361701965332031e-05,0.00010323524475097656
6.127357482910156e-05,0.06124997138977051,0.003944017913818362,0.071947,3.3855438232421875e-05,0.00010323524475097656
8.726119995117188e-05,0.06585955619812012,0.0012468421173095767,0.068405,3.504753112792969e-05,0.00010800361633300781
9.775161743164062e-05,0.07365226745605469,0.0020326381225585916,0.064098,3.170967102050781e-05,9.942054748535156e-05
0.00010347366333007812,0.0830991268157959,0.00421746438598633,0.059889,3.886222839355469e-05,0.000118255615234375
0.00014734268188476562,0.06933712959289551,0.003008869689941407,0.070631,3.814697265625e-05,0.0001232624053955078
9.942054748535156e-05,0.04644608497619629,0.007016363327026362,0.068708,4.4345855712890625e-05,0.00012350082397460938
0.00010609626770019531,0.04829287528991699,0.00276795826721192,0.064617,3.981590270996094e-05,0.00011181831359863281
8.130073547363281e-05,0.05689430236816406,0.00340681568908692,0.069807,3.886222839355469e-05,0.00012159347534179688
8.654594421386719e-05,0.06333184242248535,0.002573457992553714,0.059562,3.266334533691406e-05,0.0001049041748046875
0.00010323524475097656,0.028335094451904297,0.003093821517944337,0.071283,3.218650817871094e-05,0.00010991096496582031
8.559226989746094e-05,0.034061431884765625,0.001324024322509762,0.066847,4.1961669921875e-05,0.00011849403381347656
9.632110595703125e-05,0.03057575225830078,0.0019019439849853534,0.058134,3.838539123535156e-05,0.00011777877807617188
9.417533874511719e-05,0.033391475677490234,0.0024140491333007816,0.058191,3.838539123535156e-05,0.0001251697540283203
7.987022399902344e-05,0.02216792106628418,0.001867983459472658,0.065676,4.100799560546875e-05,0.00011992454528808594
6.842613220214844e-05,0.04561638832092285,0.002263793212890622,0.064543,4.124641418457031e-05,0.00012564659118652344
6.67572021484375e-05,0.036295175552368164,0.0062885395965576185,0.072129,3.075599670410156e-05,9.298324584960938e-05
7.128715515136719e-05,0.04835867881774902,0.003682412551879885,0.058876,3.552436828613281e-05,0.00010943412780761719
6.365776062011719e-05,0.0639955997467041,0.001186585647583005,0.064168,3.24249267578125e-05,0.00011134147644042969
5.841255187988281e-05,0.04318714141845703,0.0023659625549316415,0.060598,4.1484832763671875e-05,0.00013947486877441406
8.7738037109375e-05,0.03487443923950195,0.013900041336059571,0.076931,4.458427429199219e-05,0.00011944770812988281
6.246566772460938e-05,0.06777262687683105,0.0013087357482910178,0.061804,3.910064697265625e-05,0.00011515617370605469
7.772445678710938e-05,0.06673598289489746,0.0012313833923339873,0.065203,3.218650817871094e-05,9.512901306152344e-05
9.894371032714844e-05,0.07289624214172363,0.0051496890411376894,0.065864,3.504753112792969e-05,0.00011563301086425781
9.918212890625e-05,0.05054950714111328,0.0012548615112304706,0.063636,3.838539123535156e-05,0.00012135505676269531
8.654594421386719e-05,0.046205759048461914,0.0018002891540527394,0.0725,3.695487976074219e-05,0.00011873245239257812
7.700920104980469e-05,0.054262399673461914,0.010527199157714842,0.080666,3.600120544433594e-05,0.00010323524475097656
6.794929504394531e-05,0.06634879112243652,0.003541268402099604,0.078644,4.3392181396484375e-05,0.00013637542724609375
9.679794311523438e-05,0.052278757095336914,0.005726742034912108,0.080319,3.5762786865234375e-05,0.00010561943054199219
8.0108642578125e-05,0.03867483139038086,0.0017185277099609347,0.063488,3.3855438232421875e-05,0.00011277198791503906
7.367134094238281e-05,0.04241609573364258,0.002466392135620117,0.0579,3.647804260253906e-05,0.00012040138244628906
0.00010442733764648438,0.058455467224121094,0.0016431703643798867,0.079592,3.409385681152344e-05,0.00010800361633300781
7.176399230957031e-05,0.05216240882873535,0.005074427062988281,0.060093,3.170967102050781e-05,0.00010251998901367188
8.749961853027344e-05,0.05252695083618164,0.003697116653442384,0.080483,5.173683166503906e-05,0.0001652240753173828
9.822845458984375e-05,0.046489715576171875,0.009875535202026373,0.062675,3.4332275390625e-05,0.00010752677917480469
0.00010013580322265625,0.09310150146484375,0.0025174678497314473,0.064857,4.00543212890625e-05,0.00012421607971191406
9.799003601074219e-05,0.05780625343322754,0.0015931842041015665,0.071155,3.9577484130859375e-05,0.00011348724365234375
0.00010347366333007812,0.05390048027038574,0.0015340601043701205,0.059992,3.814697265625e-05,0.00012087821960449219
9.870529174804688e-05,0.06480836868286133,0.0027093353881835897,0.067236,3.170967102050781e-05,8.893013000488281e-05
9.679794311523438e-05,0.04456305503845215,0.001287033035278315,0.064573,4.00543212890625e-05,0.00012731552124023438
0.00010585784912109375,0.05112576484680176,0.008110307189941407,0.064553,3.9577484130859375e-05,0.00011539459228515625
0.00010180473327636719,0.06272697448730469,0.008502079147338873,0.068031,5.125999450683594e-05,0.00012230873107910156
0.00013709068298339844,0.06726193428039551,0.00147873506164551,0.060229,3.2901763916015625e-05,0.00010991096496582031
9.822845458984375e-05,0.049283504486083984,0.004298190811157232,0.075372,2.8133392333984375e-05,8.893013000488281e-05
5.435943603515625e-05,0.05175423622131348,0.001784855361938474,0.062329,3.218650817871094e-05,0.00010919570922851562
0.00010561943054199219,0.07101249694824219,0.003002932266235353,0.062221,3.9577484130859375e-05,0.00012159347534179688
0.00010395050048828125,0.051372528076171875,0.002152799636840827,0.062868,2.8371810913085938e-05,8.940696716308594e-05
7.152557373046875e-05,0.05783414840698242,0.002229208831787108,0.06987,4.00543212890625e-05,0.00012540817260742188
0.0001010894775390625,0.058077335357666016,0.013140496414184577,0.068932,3.170967102050781e-05,9.059906005859375e-05
7.82012939453125e-05,0.06768584251403809,0.0052930125732421895,0.056198,2.86102294921875e-05,9.202957153320312e-05
0.00011873245239257812,0.059435129165649414,0.0018339211273193379,0.07532,3.7670135498046875e-05,0.00010919570922851562
0.00013780593872070312,0.05927324295043945,0.005289441009521487,0.061679,3.5762786865234375e-05,0.00011992454528808594
0.0001163482666015625,0.0603480339050293,0.0038273208770751993,0.063509,3.147125244140625e-05,0.00010371208190917969
8.749961853027344e-05,0.08400392532348633,0.00693620993041992,0.086161,4.172325134277344e-05,0.0001277923583984375
0.00010061264038085938,0.056748151779174805,0.005459738143920895,0.098666,2.9802322387695312e-05,8.749961853027344e-05
0.00011348724365234375,0.04174661636352539,0.004124578002929674,0.135171,6.937980651855469e-05,0.0002205371856689453
8.20159912109375e-05,0.06429576873779297,0.006399319793701175,0.108373,2.7179718017578125e-05,8.344650268554688e-05
9.989738464355469e-05,0.059098243713378906,0.006148980300903328,0.145557,6.67572021484375e-05,0.00022125244140625
8.487701416015625e-05,0.06541252136230469,0.08135510427856445,0.065351,3.5762786865234375e-05,0.00011992454528808594
7.963180541992188e-05,0.16551613807678223,0.0011130634765625022,0.059327,3.0040740966796875e-05,9.059906005859375e-05
9.393692016601562e-05,0.12570476531982422,0.0014588591156005914,0.069294,3.266334533691406e-05,0.00011110305786132812
8.58306884765625e-05,0.11945414543151855,0.0011889742431640676,0.075969,3.504753112792969e-05,0.00010371208190917969
5.4836273193359375e-05,0.047486305236816406,0.0017334729309081975,0.072913,3.0517578125e-05,9.584426879882812e-05
6.29425048828125e-05,0.15182828903198242,0.00714815347290039,0.067649,3.933906555175781e-05,0.0001404285430908203
9.059906005859375e-05,0.07333683967590332,0.003117015457153316,0.070525,6.842613220214844e-05,0.00025653839111328125
9.083747863769531e-05,0.08264541625976562,0.0015316092376709,0.065912,3.314018249511719e-05,0.00011277198791503906
0.00020766258239746094,0.07585024833679199,0.0020998813171386743,0.061998,5.054473876953125e-05,0.000125885009765625
8.7738037109375e-05,0.0721895694732666,0.008015967086791989,0.067346,4.696846008300781e-05,0.0001327991485595703
0.0001709461212158203,0.0776526927947998,0.006637152954101569,0.085154,3.4809112548828125e-05,0.0001201629638671875
9.012222290039062e-05,0.08520007133483887,0.0012703186340332073,0.068768,3.504753112792969e-05,0.00012540817260742188
0.00015497207641601562,0.059319257736206055,0.0014233688659667926,0.072093,3.62396240234375e-05,0.00011515617370605469
8.463859558105469e-05,0.0612640380859375,0.006320717498779299,0.069103,4.0531158447265625e-05,0.00012159347534179688
8.893013000488281e-05,0.0495758056640625,0.002327243988037103,0.069833,3.457069396972656e-05,0.00010204315185546875
0.0001010894775390625,0.07134246826171875,0.0016436748962402326,0.068552,3.695487976074219e-05,0.00012063980102539062
0.00014519691467285156,0.056886911392211914,0.001360438796997071,0.064553,3.790855407714844e-05,0.00013113021850585938
9.894371032714844e-05,0.06802797317504883,0.0018906193847656252,0.058538,4.291534423828125e-05,0.00010800361633300781
9.870529174804688e-05,0.0776360034942627,0.001771700286865241,0.0676,3.528594970703125e-05,9.560585021972656e-05
8.893013000488281e-05,0.04371452331542969,0.004158780120849609,0.065026,3.9577484130859375e-05,0.0001163482666015625
7.581710815429688e-05,0.058363914489746094,0.003719570617675784,0.060395,3.6716461181640625e-05,0.00012087821960449219
6.270408630371094e-05,0.07546091079711914,0.002905261764526365,0.06049,2.6702880859375e-05,7.82012939453125e-05
7.939338684082031e-05,0.060647010803222656,0.007467843444824221,0.062817,2.8371810913085938e-05,8.821487426757812e-05
0.00010251998901367188,0.0380101203918457,0.0018495007934570262,0.064531,3.790855407714844e-05,0.00012087821960449219
0.00011301040649414062,0.03151655197143555,0.002236556961059566,0.063448,3.886222839355469e-05,0.00010848045349121094
9.34600830078125e-05,0.03831171989440918,0.0013763277893066445,0.066562,4.4345855712890625e-05,0.0001652240753173828
8.20159912109375e-05,0.053954124450683594,0.001920676452636716,0.064168,3.647804260253906e-05,0.0001277923583984375
7.462501525878906e-05,0.04874014854431152,0.0026377530975341817,0.073058,4.291534423828125e-05,0.00012922286987304688
6.246566772460938e-05,0.0665140151977539,0.004602442337036133,0.078624,3.886222839355469e-05,0.00012421607971191406
0.00010776519775390625,0.05483412742614746,0.0019211004333496151,0.071292,3.075599670410156e-05,9.274482727050781e-05
8.535385131835938e-05,0.03805255889892578,0.006691662002563478,0.064899,3.337860107421875e-05,0.00010657310485839844
8.797645568847656e-05,0.07278871536254883,0.006317341552734376,0.070339,3.24249267578125e-05,0.00010633468627929688
0.00010037422180175781,0.06219935417175293,0.004814544357299805,0.065636,2.9087066650390625e-05,8.702278137207031e-05
0.00010228157043457031,0.055393218994140625,0.0037060682678222642,0.060635,3.647804260253906e-05,0.00012111663818359375
0.00010514259338378906,0.10495376586914062,0.001809993576049801,0.078101,2.9802322387695312e-05,9.679794311523438e-05
9.822845458984375e-05,0.07389187812805176,0.0020183902587890684,0.062841,2.8133392333984375e-05,8.893013000488281e-05
9.703636169433594e-05,0.03644156455993652,0.0018698356475830014,0.067391,3.314018249511719e-05,0.00011730194091796875
8.845329284667969e-05,0.01737046241760254,0.003841139724731449,0.068172,3.910064697265625e-05,0.00012969970703125
5.91278076171875e-05,0.026932239532470703,0.0031687446289062476,0.076032,3.62396240234375e-05,0.00012183189392089844
9.775161743164062e-05,0.0369572639465332,0.005498119796752923,0.066711,3.8623809814453125e-05,0.00011944770812988281
8.654594421386719e-05,0.03903079032897949,0.001244543243408204,0.057899,3.886222839355469e-05,0.0001220703125
0.000102996826171875,0.044702768325805664,0.0021261276550293,0.063593,4.172325134277344e-05,0.0001513957977294922
8.702278137207031e-05,0.04255986213684082,0.01893620628356934,0.062185,3.814697265625e-05,0.00011014938354492188
8.869171142578125e-05,0.05003857612609863,0.005112432617187496,0.063781,3.0994415283203125e-05,8.702278137207031e-05
0.00011229515075683594,0.04341697692871094,0.005291631958007817,0.069753,2.6702880859375e-05,7.963180541992188e-05
9.989738464355469e-05,0.020242691040039062,0.0012678852996826223,0.064729,3.0517578125e-05,0.0001068115234375
7.152557373046875e-05,0.031193017959594727,0.008931623519897458,0.065861,3.457069396972656e-05,0.00011420249938964844
6.771087646484375e-05,0.041841983795166016,0.0032420391235351564,0.070909,3.409385681152344e-05,0.00011587142944335938
5.8650970458984375e-05,0.06370019912719727,0.003231314453124995,0.065891,3.266334533691406e-05,9.465217590332031e-05
5.6743621826171875e-05,0.06909322738647461,0.004534002777099616,0.075454,3.62396240234375e-05,0.00011920928955078125
8.0108642578125e-05,0.055460453033447266,0.0019257305908203098,0.07112,3.647804260253906e-05,0.00011491775512695312
8.440017700195312e-05,0.08491826057434082,0.0017861543884277326,0.069676,4.00543212890625e-05,0.0001316070556640625
9.107589721679688e-05,0.06809806823730469,0.0046355035552978485,0.073299,3.8623809814453125e-05,0.00012159347534179688
0.00010824203491210938,0.06535816192626953,0.0032709289398193397,0.065216,2.8371810913085938e-05,9.417533874511719e-05
9.036064147949219e-05,0.05929303169250488,0.014266820571899416,0.067202,3.5762786865234375e-05,0.00012445449829101562
9.1552734375e-05,0.04090476036071777,0.0014205110778808538,0.064476,3.0994415283203125e-05,8.797645568847656e-05
6.890296936035156e-05,0.050249338150024414,0.0013174289855957047,0.061534,3.528594970703125e-05,0.00011730194091796875
0.00010347366333007812,0.04824352264404297,0.003033623992919926,0.068213,3.2901763916015625e-05,0.00010156631469726562
8.7738037109375e-05,0.05036616325378418,0.001797983718872069,0.057249,2.7894973754882812e-05,9.274482727050781e-05
6.389617919921875e-05,0.0641012191772461,0.0024934752197265653,0.071628,3.933906555175781e-05,0.00012063980102539062
7.033348083496094e-05,0.07172679901123047,0.00174467916870117,0.058096,3.0994415283203125e-05,9.846687316894531e-05
5.91278076171875e-05,0.04910898208618164,0.001317531875610345,0.090121,3.552436828613281e-05,0.00011777877807617188
9.918212890625e-05,0.05821347236633301,0.0023756209564208958,0.05988,3.266334533691406e-05,0.0001049041748046875
0.00011086463928222656,0.05325126647949219,0.007531851150512699,0.059423,4.1484832763671875e-05,0.0001266002655029297
0.00010776519775390625,0.03530454635620117,0.002985931488037108,0.072104,4.6253204345703125e-05,0.00014853477478027344
9.965896606445312e-05,0.03743338584899902,0.0031209118347167997,0.069602,3.838539123535156e-05,0.00012230873107910156
9.226799011230469e-05,0.05020332336425781,0.0037253934783935544,0.063208,3.552436828613281e-05,0.00011539459228515625
9.489059448242188e-05,0.05160880088806152,0.0012925983734130841,0.059893,3.9577484130859375e-05,0.00011849403381347656
0.00011610984802246094,0.04493999481201172,0.0019910704040527333,0.064985,3.170967102050781e-05,0.00011014938354492188
8.273124694824219e-05,0.06483316421508789,0.001239891036987302,0.061566,3.5762786865234375e-05,0.00012135505676269531
6.270408630371094e-05,0.06076335906982422,0.010389849456787115,0.069766,3.814697265625e-05,0.00015354156494140625
8.249282836914062e-05,0.07265663146972656,0.0016835395965576205,0.061109,3.218650817871094e-05,0.00011229515075683594
8.940696716308594e-05,0.06302309036254883,0.003350193572998053,0.072249,3.6716461181640625e-05,0.00011754035949707031
7.152557373046875e-05,0.08198690414428711,0.003080943420410154,0.071772,3.8623809814453125e-05,0.00011277198791503906
0.0001010894775390625,0.04709482192993164,0.0019389285278320345,0.06258,3.147125244140625e-05,9.059906005859375e-05
9.703636169433594e-05,0.04361295700073242,0.0014846529998779334,0.069046,3.600120544433594e-05,0.00012254714965820312
8.082389831542969e-05,0.05601310729980469,0.011415660171508787,0.066845,6.532669067382812e-05,0.00011396408081054688
8.749961853027344e-05,0.04902195930480957,0.0029077085723877016,0.069876,3.814697265625e-05,0.00011372566223144531
0.00011658668518066406,0.07130837440490723,0.004186201034545894,0.066889,3.0279159545898438e-05,9.799003601074219e-05
0.0001239776611328125,0.06957125663757324,0.0011951998443603534,0.060153,3.2901763916015625e-05,0.000118255615234375
0.00010466575622558594,0.06463027000427246,0.002274466384887694,0.073561,2.765655517578125e-05,7.82012939453125e-05
0.00012493133544921875,0.05923104286193848,0.007538847030639645,0.066611,3.0994415283203125e-05,9.775161743164062e-05
8.535385131835938e-05,0.05282425880432129,0.0029603708190917982,0.064483,5.173683166503906e-05,0.00016808509826660156
8.153915405273438e-05,0.07586812973022461,0.0015110054626464864,0.075986,3.075599670410156e-05,8.988380432128906e-05
9.822845458984375e-05,0.041878461837768555,0.001350980041503913,0.065102,3.743171691894531e-05,0.00011563301086425781
8.106231689453125e-05,0.02422928810119629,0.0028988501434326214,0.063037,3.838539123535156e-05,0.00012063980102539062
0.0001068115234375,0.04222679138183594,0.002836612884521486,0.060958,3.981590270996094e-05,0.0001125335693359375
8.821487426757812e-05,0.041930437088012695,0.006898573760986328,0.06087,4.100799560546875e-05,0.00012421607971191406
9.894371032714844e-05,0.045291900634765625,0.0012762299957275458,0.066906,3.790855407714844e-05,0.0001251697540283203
6.794929504394531e-05,0.05929446220397949,0.0033623034362793014,0.062662,3.266334533691406e-05,9.870529174804688e-05
9.417533874511719e-05,0.055239200592041016,0.0025361763153076144,0.064834,3.4809112548828125e-05,0.00010538101196289062
9.250640869140625e-05,0.028791189193725586,0.002142421783447264,0.056736,3.170967102050781e-05,8.96453857421875e-05
0.00010275840759277344,0.062171220779418945,0.003286328704833981,0.061317,3.075599670410156e-05,9.870529174804688e-05
0.00010013580322265625,0.037251949310302734,0.0016251148529052711,0.069843,3.4332275390625e-05,9.703636169433594e-05
0.00010085105895996094,0.046327829360961914,0.006962771575927729,0.067307,3.24249267578125e-05,0.00011277198791503906
0.00010323524475097656,0.05110335350036621,0.0012269225616455132,0.071223,2.9087066650390625e-05,8.797645568847656e-05
0.00010228157043457031,0.05415797233581543,0.00200511868286133,0.058897,3.695487976074219e-05,0.00012230873107910156
8.177757263183594e-05,0.058341026306152344,0.0023077909851074233,0.05751,3.7670135498046875e-05,0.00012254714965820312
9.131431579589844e-05,0.05728578567504883,0.011091010665893554,0.05865,3.361701965332031e-05,9.655952453613281e-05
6.604194641113281e-05,0.053650617599487305,0.001191476516723633,0.061695,4.0531158447265625e-05,0.00011920928955078125
9.655952453613281e-05,0.05127239227294922,0.00864129344177246,0.061238,3.0994415283203125e-05,9.703636169433594e-05
9.322166442871094e-05,0.04112553596496582,0.0012741394195556616,0.061434,3.0279159545898438e-05,0.00011038780212402344
9.059906005859375e-05,0.06263041496276855,0.004564388793945315,0.068756,3.838539123535156e-05,0.00012421607971191406
0.0001220703125,0.04251241683959961,0.007976833236694333,0.076837,3.1948089599609375e-05,9.942054748535156e-05
0.00011920928955078125,0.051636457443237305,0.004645250137329096,0.068292,3.910064697265625e-05,0.00011420249938964844
9.012222290039062e-05,0.07612872123718262,0.002209915817260738,0.072412,3.552436828613281e-05,0.00011682510375976562
7.152557373046875e-05,0.07274627685546875,0.007287754333496099,0.064687,5.1975250244140625e-05,0.0001201629638671875
6.842613220214844e-05,0.06404757499694824,0.005471801376342775,0.079775,2.7418136596679688e-05,8.726119995117188e-05
8.749961853027344e-05,0.07845711708068848,0.001258724304199224,0.080104,3.1948089599609375e-05,9.5367431640625e-05
8.726119995117188e-05,0.07030177116394043,0.0010670103759765626,0.065303,2.8133392333984375e-05,8.511543273925781e-05
9.799003601074219e-05,0.08242225646972656,0.006165833908081057,0.058494,3.600120544433594e-05,0.00011110305786132812
8.296966552734375e-05,0.08899903297424316,0.002092069839477545,0.064076,3.647804260253906e-05,0.00011539459228515625
8.130073547363281e-05,0.09866952896118164,0.002805234436035156,0.073421,3.0994415283203125e-05,9.584426879882812e-05
0.00012111663818359375,0.08041238784790039,0.0011164832000732372,0.067112,3.4809112548828125e-05,0.00011849403381347656
6.794929504394531e-05,0.05051708221435547,0.003266659851074216,0.091005,3.8623809814453125e-05,0.00012230873107910156
7.510185241699219e-05,0.07304883003234863,0.0016919753570556612,0.071148,3.24249267578125e-05,9.846687316894531e-05
0.0001544952392578125,0.0770254135131836,0.017051232925415036,0.065459,4.267692565917969e-05,0.0001544952392578125
0.00010466575622558594,0.050737619400024414,0.003229345306396486,0.064441,2.8371810913085938e-05,8.344650268554688e-05
0.0001125335693359375,0.08451080322265625,0.0022289801940917967,0.061064,2.7894973754882812e-05,8.273124694824219e-05
7.963180541992188e-05,0.04752635955810547,0.01754572482299805,0.062448,3.695487976074219e-05,0.00011396408081054688
9.608268737792969e-05,0.07593512535095215,0.0011501190795898467,0.057786,2.956390380859375e-05,8.702278137207031e-05
0.000118255615234375,0.06999826431274414,0.0027163062744140626,0.073282,2.7179718017578125e-05,8.726119995117188e-05
9.250640869140625e-05,0.08191418647766113,0.002088634384155269,0.063337,4.00543212890625e-05,0.00012803077697753906
7.2479248046875e-05,0.056598663330078125,0.010112103042602544,0.077815,4.291534423828125e-05,0.00012540817260742188
9.679794311523438e-05,0.062255859375,0.0011025921478271458,0.060886,3.266334533691406e-05,0.00010776519775390625
0.00010824203491210938,0.06943035125732422,0.021200586395263676,0.069295,2.8133392333984375e-05,9.012222290039062e-05
8.940696716308594e-05,0.0698232650756836,0.0012720436859130907,0.065895,4.00543212890625e-05,0.0001246929168701172
8.58306884765625e-05,0.06895017623901367,0.001470663299560547,0.058885,3.6716461181640625e-05,0.00011491775512695312
9.465217590332031e-05,0.04389381408691406,0.0014145991516113232,0.081155,3.7670135498046875e-05,0.00019216537475585938
8.0108642578125e-05,0.05331850051879883,0.007704649780273437,0.060752,3.457069396972656e-05,0.00010991096496582031
6.461143493652344e-05,0.03426766395568848,0.009531051818847655,0.064208,3.0994415283203125e-05,9.107589721679688e-05
7.82012939453125e-05,0.05480170249938965,0.004636665557861325,0.058951,3.4332275390625e-05,0.00010704994201660156
0.00011777877807617188,0.030411481857299805,0.0059538472900390604,0.059699,4.029273986816406e-05,0.00012755393981933594
6.961822509765625e-05,0.03320050239562988,0.009231058135986334,0.068059,3.600120544433594e-05,0.00010132789611816406
6.842613220214844e-05,0.03690958023071289,0.002198898986816411,0.074096,4.1961669921875e-05,0.00014352798461914062
9.489059448242188e-05,0.043688297271728516,0.0014384869995117192,0.059981,3.3855438232421875e-05,0.0001010894775390625
9.298324584960938e-05,0.05005693435668945,0.007563796188354489,0.060123,3.123283386230469e-05,8.7738037109375e-05
8.106231689453125e-05,0.027256250381469727,0.0012270449371337838,0.068153,3.528594970703125e-05,0.00011444091796875
0.000148773193359375,0.049057960510253906,0.01370816877746582,0.059766,3.814697265625e-05,0.00011968612670898438
0.00010418891906738281,0.0473475456237793,0.00469296606445313,0.063716,3.2901763916015625e-05,0.0001068115234375
7.843971252441406e-05,0.06082797050476074,0.0017047143554687477,0.070065,3.6716461181640625e-05,0.00011467933654785156
0.00010776519775390625,0.04477548599243164,0.012424106216430662,0.059775,3.814697265625e-05,0.00012302398681640625
7.867813110351562e-05,0.06467795372009277,0.011885188049316403,0.071856,3.4809112548828125e-05,0.00011968612670898438
9.107589721679688e-05,0.05625414848327637,0.0012034458618164073,0.077777,3.147125244140625e-05,9.250640869140625e-05
6.937980651855469e-05,0.0615534782409668,0.013775846496582034,0.071434,2.7894973754882812e-05,8.273124694824219e-05
7.224082946777344e-05,0.08104968070983887,0.0021157174835205045,0.067374,4.3392181396484375e-05,0.00011301040649414062
9.632110595703125e-05,0.07800006866455078,0.002240951980590822,0.057836,2.8848648071289062e-05,8.630752563476562e-05
9.393692016601562e-05,0.07924699783325195,0.01836560610961914,0.066983,3.123283386230469e-05,0.00011515617370605469
0.00011110305786132812,0.03019237518310547,0.006954059051513667,0.067001,4.1484832763671875e-05,0.0001304149627685547
0.00010633468627929688,0.04822087287902832,0.002890222671508791,0.091972,3.1948089599609375e-05,0.00010037422180175781
8.392333984375e-05,0.04622769355773926,0.0015507343444824268,0.062509,3.0279159545898438e-05,9.131431579589844e-05
8.487701416015625e-05,0.03073406219482422,0.0012334180908203096,0.090367,2.8848648071289062e-05,0.00010013580322265625
8.058547973632812e-05,0.028871774673461914,0.003420878753662107,0.063765,4.2438507080078125e-05,0.0001437664031982422
8.559226989746094e-05,0.04097580909729004,0.0035324131622314486,0.062011,3.910064697265625e-05,0.0001125335693359375
9.179115295410156e-05,0.047135114669799805,0.0019282604827880884,0.063011,4.601478576660156e-05,0.0001277923583984375
8.082389831542969e-05,0.037369728088378906,0.002275001724243164,0.074517,4.649162292480469e-05,0.00013399124145507812
0.00011110305786132812,0.06231808662414551,0.0012058877868652285,0.063283,3.504753112792969e-05,0.00010657310485839844
8.130073547363281e-05,0.04686784744262695,0.0032887413787841824,0.06197,3.504753112792969e-05,0.00011301040649414062
9.822845458984375e-05,0.051303863525390625,0.0018111246032714856,0.064608,4.124641418457031e-05,0.0001246929168701172
0.00011610984802246094,0.0508570671081543,0.0027638989562988256,0.061663,3.790855407714844e-05,0.00012063980102539062
0.00011849403381347656,0.05162525177001953,0.006977365676879885,0.076333,3.457069396972656e-05,0.00010228157043457031
7.724761962890625e-05,0.05143427848815918,0.0034726182861328087,0.067208,4.100799560546875e-05,0.00012040138244628906
0.00011897087097167969,0.07037854194641113,0.0011909601135253883,0.081083,4.2438507080078125e-05,0.00012087821960449219
0.00010657310485839844,0.06332063674926758,0.014784574569702155,0.070611,3.7670135498046875e-05,0.0001285076141357422
0.0001125335693359375,0.06486940383911133,0.0030610852203369204,0.075829,3.218650817871094e-05,9.751319885253906e-05
9.632110595703125e-05,0.06654548645019531,0.003504454528808598,0.070988,3.838539123535156e-05,0.00011324882507324219
7.176399230957031e-05,0.07652139663696289,0.002381763717651364,0.062753,3.9577484130859375e-05,0.00013971328735351562
0.0001010894775390625,0.06526398658752441,0.0015894719390869144,0.077972,3.170967102050781e-05,9.250640869140625e-05
0.00010967254638671875,0.038472890853881836,0.012839702148437507,0.077355,3.7670135498046875e-05,9.775161743164062e-05
9.489059448242188e-05,0.057079315185546875,0.0020226481170654287,0.075878,3.647804260253906e-05,0.00011515617370605469
6.651878356933594e-05,0.060570716857910156,0.006559200592041015,0.064305,3.361701965332031e-05,0.00011754035949707031
8.0108642578125e-05,0.06815314292907715,0.002211175842285154,0.068705,3.0040740966796875e-05,9.322166442871094e-05
8.320808410644531e-05,0.05119156837463379,0.0013182246246337959,0.071846,3.9577484130859375e-05,0.00010585784912109375
9.703636169433594e-05,0.06390690803527832,0.004174263473510742,0.067579,3.075599670410156e-05,9.417533874511719e-05
7.414817810058594e-05,0.06117367744445801,0.00227618591308594,0.063205,3.814697265625e-05,0.00010991096496582031
8.893013000488281e-05,0.05226421356201172,0.0018465677947998027,0.073853,3.814697265625e-05,0.000118255615234375
0.00011587142944335938,0.04320716857910156,0.00308260974121094,0.072683,3.814697265625e-05,0.00011563301086425781
0.00012183189392089844,0.034882545471191406,0.008401707244873047,0.079374,4.0531158447265625e-05,0.00012564659118652344
9.846687316894531e-05,0.05726218223571777,0.0015902584991455138,0.073179,3.24249267578125e-05,8.511543273925781e-05
8.511543273925781e-05,0.05227518081665039,0.0016616511230468783,0.088987,4.00543212890625e-05,0.00013327598571777344
0.00010418891906738281,0.07886815071105957,0.003330683944702151,0.070102,3.528594970703125e-05,9.965896606445312e-05
8.654594421386719e-05,0.0671539306640625,0.012218086608886722,0.075416,3.218650817871094e-05,9.34600830078125e-05
8.559226989746094e-05,0.05270743370056152,0.0025389236602783166,0.075284,3.838539123535156e-05,0.00010704994201660156
0.00010633468627929688,0.030524492263793945,0.003774652221679692,0.076622,3.9577484130859375e-05,0.0001125335693359375
6.580352783203125e-05,0.04444456100463867,0.002212777801513674,0.071254,4.100799560546875e-05,0.00012111663818359375
0.000118255615234375,0.05281496047973633,0.002353111190795898,0.06683,4.0531158447265625e-05,0.00010919570922851562
9.34600830078125e-05,0.04331326484680176,0.002470995773315429,0.072561,4.100799560546875e-05,0.00011801719665527344
0.00010323524475097656,0.047866106033325195,0.01348109794616699,0.076865,3.123283386230469e-05,9.131431579589844e-05
9.179115295410156e-05,0.060025691986083984,0.0023008505096435566,0.065426,3.528594970703125e-05,0.0001232624053955078
7.605552673339844e-05,0.05623197555541992,0.006748014724731452,0.063312,3.170967102050781e-05,9.322166442871094e-05
0.00010466575622558594,0.024211883544921875,0.0012690422821044905,0.066845,3.814697265625e-05,0.00012183189392089844
7.581710815429688e-05,0.03936123847961426,0.003657358245849604,0.064795,5.3882598876953125e-05,0.00017595291137695312
9.369850158691406e-05,0.03194832801818848,0.005928491134643554,0.069855,3.838539123535156e-05,0.00011515617370605469
9.751319885253906e-05,0.060247182846069336,0.0022680412292480495,0.078275,3.981590270996094e-05,0.00011348724365234375
6.389617919921875e-05,0.05126523971557617,0.007295628692626954,0.079123,3.695487976074219e-05,0.00011992454528808594
9.1552734375e-05,0.06671500205993652,0.004307910171508791,0.077859,3.647804260253906e-05,0.00010895729064941406
0.00012540817260742188,0.047831058502197266,0.0015482916717529244,0.083112,3.647804260253906e-05,0.0001227855682373047
0.000125885009765625,0.04445075988769531,0.01038972691345215,0.070062,4.1484832763671875e-05,0.00012087821960449219
5.984306335449219e-05,0.050913333892822266,0.003326092590332036,0.066686,3.147125244140625e-05,8.416175842285156e-05
0.0001380443572998047,0.06462955474853516,0.008784429779052735,0.081385,2.956390380859375e-05,8.7738037109375e-05
8.058547973632812e-05,0.07053160667419434,0.0015079588470458954,0.072619,3.075599670410156e-05,9.059906005859375e-05
8.630752563476562e-05,0.05189704895019531,0.002144099090576168,0.064502,2.8848648071289062e-05,8.96453857421875e-05
8.797645568847656e-05,0.038949012756347656,0.0012449935455322303,0.066798,3.9577484130859375e-05,0.00011897087097167969
0.000102996826171875,0.05221867561340332,0.004186075927734373,0.070273,3.0279159545898438e-05,0.000110626220703125
8.726119995117188e-05,0.04458904266357422,0.003069965194702151,0.070851,3.8623809814453125e-05,0.00011968612670898438
8.296966552734375e-05,0.05555462837219238,0.0012607661590576177,0.060189,3.981590270996094e-05,0.00010800361633300781
0.00010371208190917969,0.05012106895446777,0.0022563284149169915,0.074601,3.0517578125e-05,8.463859558105469e-05
0.00010395050048828125,0.05391693115234375,0.002153877822875974,0.062433,3.719329833984375e-05,0.00010180473327636719
0.00010776519775390625,0.033446550369262695,0.002551229705810544,0.06226,3.9577484130859375e-05,0.00012946128845214844
8.96453857421875e-05,0.04305434226989746,0.0011340288391113312,0.073501,4.172325134277344e-05,0.00011992454528808594
5.602836608886719e-05,0.059227705001831055,0.00115261895751953,0.064999,3.4809112548828125e-05,0.00011730194091796875
5.412101745605469e-05,0.051816463470458984,0.011796178710937494,0.065337,3.0517578125e-05,9.274482727050781e-05
7.748603820800781e-05,0.06729817390441895,0.0024047046813964884,0.072834,3.9577484130859375e-05,0.00011229515075683594
0.00010061264038085938,0.06012129783630371,0.0020732078247070324,0.069007,4.601478576660156e-05,9.393692016601562e-05
6.413459777832031e-05,0.09161376953125,0.002570736648559571,0.066898,4.0531158447265625e-05,0.00012731552124023438
8.654594421386719e-05,0.10248851776123047,0.002382979751586911,0.060699,3.695487976074219e-05,0.00011444091796875
7.963180541992188e-05,0.11094141006469727,0.006039879135131834,0.068871,4.1484832763671875e-05,0.00012993812561035156
0.00011110305786132812,0.07495355606079102,0.002389867950439453,0.066649,3.3855438232421875e-05,0.0001010894775390625
8.535385131835938e-05,0.08476734161376953,0.0019316604156494124,0.061898,3.24249267578125e-05,0.00010323524475097656
0.00010323524475097656,0.06844973564147949,0.01394337535095215,0.065898,4.00543212890625e-05,0.00012874603271484375
0.00011157989501953125,0.05630636215209961,0.007770188339233403,0.079342,4.1961669921875e-05,0.0001232624053955078
0.00011157989501953125,0.08368039131164551,0.0017032293243408186,0.071008,4.863739013671875e-05,0.00014925003051757812
9.34600830078125e-05,0.07406854629516602,0.007173691772460938,0.063526,4.482269287109375e-05,0.00012087821960449219
8.487701416015625e-05,0.0853278636932373,0.0011823307495117188,0.061702,3.409385681152344e-05,9.822845458984375e-05
0.0001361370086669922,0.07787966728210449,0.00118605049133301,0.07192,4.2438507080078125e-05,0.0001289844512939453
7.414817810058594e-05,0.06357121467590332,0.0060034185638427745,0.066426,3.838539123535156e-05,0.00013637542724609375
9.179115295410156e-05,0.07956051826477051,0.002177065551757812,0.068412,3.790855407714844e-05,0.0001220703125
8.368492126464844e-05,0.062026262283325195,0.0011375541839599573,0.062684,3.0040740966796875e-05,8.869171142578125e-05
0.00012445449829101562,0.048567771911621094,0.0019131928558349595,0.060413,3.314018249511719e-05,0.00010609626770019531
0.00010061264038085938,0.031642913818359375,0.0013214864501953083,0.065224,3.838539123535156e-05,0.00011754035949707031
6.794929504394531e-05,0.04369664192199707,0.003072147018432614,0.061643,3.528594970703125e-05,0.00012087821960449219
0.00016045570373535156,0.0581817626953125,0.006020639450073244,0.060743,3.695487976074219e-05,0.00012993812561035156
9.489059448242188e-05,0.050354719161987305,0.005112752090454101,0.069564,2.9087066650390625e-05,8.96453857421875e-05
0.00011372566223144531,0.06840825080871582,0.0012167731475830057,0.059255,3.695487976074219e-05,0.00011920928955078125
0.00011110305786132812,0.07541537284851074,0.001976698898315428,0.058651,3.361701965332031e-05,0.00010275840759277344
0.00011467933654785156,0.06702113151550293,0.0012284112091064392,0.070388,4.267692565917969e-05,0.00015234947204589844
0.0001304149627685547,0.0327000617980957,0.0019150957336425828,0.071751,3.337860107421875e-05,0.0001163482666015625
9.083747863769531e-05,0.04802227020263672,0.008986970504760744,0.067466,4.1484832763671875e-05,0.0001087188720703125
9.083747863769531e-05,0.05054020881652832,0.0032315680541992187,0.063971,3.075599670410156e-05,9.679794311523438e-05
0.00012135505676269531,0.0482480525970459,0.0024080106658935507,0.067333,2.6702880859375e-05,8.177757263183594e-05
0.00010657310485839844,0.05375361442565918,0.002718716720581049,0.082571,3.790855407714844e-05,0.0001266002655029297
8.153915405273438e-05,0.047135114669799805,0.001237829925537115,0.077148,3.647804260253906e-05,0.000110626220703125
9.036064147949219e-05,0.031970977783203125,0.003054165267944331,0.096225,3.361701965332031e-05,9.655952453613281e-05
8.893013000488281e-05,0.05272626876831055,0.011139611587524412,0.079515,3.337860107421875e-05,9.322166442871094e-05
9.608268737792969e-05,0.0644693374633789,0.004814934204101562,0.064027,5.412101745605469e-05,0.00017118453979492188
0.000102996826171875,0.04415297508239746,0.002678577728271486,0.07668,3.24249267578125e-05,9.441375732421875e-05
8.654594421386719e-05,0.05428051948547363,0.0022388710937499973,0.070454,3.361701965332031e-05,0.00012350082397460938
5.4836273193359375e-05,0.021790742874145508,0.0012967994079589873,0.084089,4.7206878662109375e-05,0.00013184547424316406
8.893013000488281e-05,0.0689699649810791,0.0025092222900390676,0.069003,3.5762786865234375e-05,0.00010251998901367188
8.225440979003906e-05,0.0358729362487793,0.001680483642578126,0.082384,3.4809112548828125e-05,0.00010848045349121094
6.29425048828125e-05,0.06377530097961426,0.0036512928314209048,0.063243,3.62396240234375e-05,0.00010466575622558594
8.082389831542969e-05,0.0723121166229248,0.0010712221069335906,0.061733,3.147125244140625e-05,8.463859558105469e-05
0.00010585784912109375,0.04269576072692871,0.004316086761474616,0.080158,3.3855438232421875e-05,0.00013065338134765625
0.00010752677917480469,0.03992414474487305,0.0031485071411132826,0.063026,3.0517578125e-05,9.036064147949219e-05
8.678436279296875e-05,0.04964947700500488,0.0025449007263183554,0.062726,3.314018249511719e-05,0.0001010894775390625
0.00010991096496582031,0.049852609634399414,0.0013884633636474589,0.055765,4.2438507080078125e-05,0.00013899803161621094
9.202957153320312e-05,0.030686140060424805,0.00124742646789551,0.066869,3.600120544433594e-05,0.00012540817260742188
0.00011873245239257812,0.03982830047607422,0.007529961120605472,0.075763,4.124641418457031e-05,0.0001430511474609375
5.841255187988281e-05,0.04949021339416504,0.012008573928833005,0.058534,3.361701965332031e-05,0.00011348724365234375
8.368492126464844e-05,0.037809133529663086,0.008681820220947267,0.092555,4.982948303222656e-05,0.00017070770263671875
6.031990051269531e-05,0.06971240043640137,0.002771093536376959,0.075774,4.220008850097656e-05,0.0001289844512939453
6.151199340820312e-05,0.05921673774719238,0.0011960849761962905,0.092125,3.4332275390625e-05,0.00010180473327636719
6.580352783203125e-05,0.08144974708557129,0.0021391800384521487,0.060002,3.647804260253906e-05,0.00010037422180175781
9.775161743164062e-05,0.06387162208557129,0.0019691086883544956,0.062788,2.9802322387695312e-05,9.1552734375e-05
0.00010061264038085938,0.04723191261291504,0.005470270980834954,0.063936,3.981590270996094e-05,0.00012087821960449219
0.00011777877807617188,0.03890419006347656,0.001992990859985347,0.068541,4.1961669921875e-05,0.00012493133544921875
9.942054748535156e-05,0.05239272117614746,0.012211988723754882,0.071312,3.4809112548828125e-05,0.00010180473327636719
9.083747863769531e-05,0.06521439552307129,0.009144827987670898,0.065623,3.62396240234375e-05,0.00011205673217773438
0.00010395050048828125,0.07042074203491211,0.0021603855590820314,0.063152,3.7670135498046875e-05,0.00012421607971191406
8.273124694824219e-05,0.04508543014526367,0.0013416081085205062,0.064486,4.029273986816406e-05,0.0001232624053955078
0.00010418891906738281,0.06165480613708496,0.0016847926940918023,0.066491,3.8623809814453125e-05,0.00011920928955078125
9.1552734375e-05,0.05816078186035156,0.0029424000701904346,0.064979,3.743171691894531e-05,0.00011348724365234375
7.081031799316406e-05,0.05650782585144043,0.0021519116363525326,0.071554,5.1021575927734375e-05,0.00012493133544921875
7.05718994140625e-05,0.06837582588195801,0.004424002105712893,0.064468,3.743171691894531e-05,0.00011992454528808594
0.00010275840759277344,0.0464472770690918,0.0036228742828369187,0.074901,4.100799560546875e-05,0.0001163482666015625
0.00010180473327636719,0.049550771713256836,0.0018917480773925771,0.074643,5.4836273193359375e-05,0.0001747608184814453
9.799003601074219e-05,0.05704545974731445,0.0024167482299804754,0.070958,4.4345855712890625e-05,0.0001385211944580078
7.271766662597656e-05,0.0712890625,0.004870519287109382,0.081643,3.4809112548828125e-05,0.000102996826171875
7.867813110351562e-05,0.06448101997375488,0.002129866851806647,0.077161,3.266334533691406e-05,9.703636169433594e-05
0.00019240379333496094,0.050032615661621094,0.0018732819061279271,0.066277,3.2901763916015625e-05,9.72747802734375e-05
8.20159912109375e-05,0.06225252151489258,0.0027027150878906198,0.072649,3.719329833984375e-05,0.00010275840759277344
8.463859558105469e-05,0.0495758056640625,0.008129155654907225,0.07148,4.1484832763671875e-05,0.00012183189392089844
8.082389831542969e-05,0.061505794525146484,0.00294218054199219,0.067521,3.6716461181640625e-05,0.00011992454528808594
7.295608520507812e-05,0.05731916427612305,0.01038280047607422,0.068508,3.886222839355469e-05,0.00011897087097167969
9.512901306152344e-05,0.07951688766479492,0.008941804077148438,0.064123,3.2901763916015625e-05,0.00011014938354492188
8.845329284667969e-05,0.07418274879455566,0.0018770901641845736,0.062129,2.956390380859375e-05,8.845329284667969e-05
9.942054748535156e-05,0.07183384895324707,0.0034398582916259773,0.059377,3.0994415283203125e-05,0.00010585784912109375
0.00010156631469726562,0.0492398738861084,0.002228317626953122,0.066791,3.337860107421875e-05,0.00011444091796875
0.00010633468627929688,0.036780357360839844,0.0019466455230712915,0.067174,3.8623809814453125e-05,0.0001289844512939453
9.799003601074219e-05,0.04877471923828125,0.0014435608825683621,0.058029,3.170967102050781e-05,9.775161743164062e-05
8.416175842285156e-05,0.029780149459838867,0.0019359876556396469,0.056833,3.361701965332031e-05,0.00010371208190917969
9.274482727050781e-05,0.0306093692779541,0.003184305831909179,0.072603,3.2901763916015625e-05,0.0001087188720703125
8.20159912109375e-05,0.06277585029602051,0.010761641021728517,0.057829,4.744529724121094e-05,0.000141143798828125
8.606910705566406e-05,0.05615973472595215,0.005435905303955074,0.07441,3.0517578125e-05,0.0001049041748046875
7.724761962890625e-05,0.06107783317565918,0.00440950997924805,0.071739,3.600120544433594e-05,0.00010895729064941406
9.226799011230469e-05,0.07111597061157227,0.005415984863281251,0.092431,3.886222839355469e-05,0.0001277923583984375
8.296966552734375e-05,0.07536196708679199,0.0014529597625732443,0.069339,3.0994415283203125e-05,9.083747863769531e-05
9.202957153320312e-05,0.06415939331054688,0.0012361212921142561,0.07438,3.0040740966796875e-05,8.368492126464844e-05
0.0001323223114013672,0.058754920959472656,0.0013098271636962922,0.065522,3.504753112792969e-05,0.00010991096496582031
9.775161743164062e-05,0.04758334159851074,0.0027874613037109364,0.065776,3.9577484130859375e-05,0.00012135505676269531
9.989738464355469e-05,0.04098200798034668,0.0013049653320312549,0.063522,4.267692565917969e-05,0.00010371208190917969
0.0001068115234375,0.0448300838470459,0.0015410937805175745,0.078198,4.267692565917969e-05,0.00013065338134765625
0.00010585784912109375,0.03756999969482422,0.010210427047729495,0.064648,3.2901763916015625e-05,0.00012350082397460938
7.724761962890625e-05,0.04903745651245117,0.002372824340820312,0.060419,3.1948089599609375e-05,0.00010466575622558594
8.034706115722656e-05,0.04585599899291992,0.0022729627227783267,0.063465,3.528594970703125e-05,0.00011086463928222656
0.00010037422180175781,0.06366276741027832,0.002518814849853515,0.056825,3.814697265625e-05,0.00011801719665527344
0.00012874603271484375,0.04452157020568848,0.0023304300842285214,0.065894,3.695487976074219e-05,0.00011515617370605469
0.00010967254638671875,0.03728175163269043,0.005746866378784181,0.061465,3.886222839355469e-05,0.00012350082397460938
6.461143493652344e-05,0.033585309982299805,0.0025181707611083987,0.061126,2.9802322387695312e-05,8.96453857421875e-05
6.103515625e-05,0.05620121955871582,0.0021329189910888613,0.072386,3.695487976074219e-05,0.00011706352233886719
9.34600830078125e-05,0.0738837718963623,0.0026398623046874972,0.058319,3.0040740966796875e-05,0.00010180473327636719
9.632110595703125e-05,0.0688486099243164,0.008873765396118158,0.068376,2.6464462280273438e-05,8.20159912109375e-05
9.5367431640625e-05,0.0766599178314209,0.0029194060821533183,0.059248,3.314018249511719e-05,0.00010347366333007812
9.083747863769531e-05,0.06867122650146484,0.006804819519042965,0.071468,2.8371810913085938e-05,8.845329284667969e-05
9.679794311523438e-05,0.027486085891723633,0.0022552179412841794,0.065567,3.218650817871094e-05,0.00011610984802246094
0.00010991096496582031,0.055608272552490234,0.007222987655639654,0.067171,2.86102294921875e-05,8.797645568847656e-05
7.653236389160156e-05,0.037041664123535156,0.0026569872131347594,0.071526,3.314018249511719e-05,0.00011754035949707031
6.222724914550781e-05,0.053014278411865234,0.004515416809082032,0.057379,4.0531158447265625e-05,0.00012087821960449219
9.512901306152344e-05,0.0616915225982666,0.0013236135559082096,0.073567,3.552436828613281e-05,0.00012421607971191406
0.00012421607971191406,0.04406929016113281,0.001302286193847653,0.062427,2.9802322387695312e-05,0.00010514259338378906
0.00011658668518066406,0.046602487564086914,0.004866207580566412,0.06502,4.0531158447265625e-05,0.00012350082397460938
7.796287536621094e-05,0.051978349685668945,0.0025060393829345745,0.063148,4.029273986816406e-05,0.0001270771026611328
7.390975952148438e-05,0.04962658882141113,0.0038126718597412124,0.073017,3.337860107421875e-05,0.00010395050048828125
8.440017700195312e-05,0.0743398666381836,0.01019901634216308,0.063865,3.2901763916015625e-05,0.00010442733764648438
0.0001068115234375,0.06246328353881836,0.003940634902954099,0.060116,3.147125244140625e-05,8.893013000488281e-05
0.00010466575622558594,0.035547494888305664,0.0033316771392822297,0.064162,3.2901763916015625e-05,0.000102996826171875
8.702278137207031e-05,0.03332996368408203,0.001231985778808592,0.09328,3.814697265625e-05,0.0001323223114013672
5.459785461425781e-05,0.06303691864013672,0.0011991133117675717,0.064685,3.409385681152344e-05,0.0001316070556640625
5.221366882324219e-05,0.06284356117248535,0.0010489863433837954,0.063021,2.9087066650390625e-05,8.487701416015625e-05
0.0001010894775390625,0.05834841728210449,0.014361050064086917,0.064468,3.0994415283203125e-05,9.894371032714844e-05
8.273124694824219e-05,0.0717318058013916,0.002116506439208979,0.072344,4.0531158447265625e-05,0.00010919570922851562
8.368492126464844e-05,0.0716404914855957,0.005595756652832032,0.062097,3.743171691894531e-05,0.00012493133544921875
5.888938903808594e-05,0.09048652648925781,0.0016427547607421877,0.064609,4.458427429199219e-05,0.00016021728515625
0.00010037422180175781,0.08345961570739746,0.0042246913452148455,0.072198,3.361701965332031e-05,9.822845458984375e-05
6.008148193359375e-05,0.07095861434936523,0.001185450424194337,0.070811,3.4332275390625e-05,9.799003601074219e-05
0.00018715858459472656,0.08502721786499023,0.0042631590118408225,0.068326,3.838539123535156e-05,0.00011563301086425781
0.00011301040649414062,0.10616850852966309,0.0022435036315918006,0.074111,3.790855407714844e-05,0.00010848045349121094
9.250640869140625e-05,0.09763956069946289,0.008534136001586909,0.068708,3.6716461181640625e-05,0.0001201629638671875
9.036064147949219e-05,0.1023709774017334,0.0013520778045654352,0.068614,2.8133392333984375e-05,8.392333984375e-05
8.916854858398438e-05,0.08728575706481934,0.009893777191162106,0.076213,2.8848648071289062e-05,9.894371032714844e-05
0.00012803077697753906,0.08440423011779785,0.0019112335662841845,0.064202,3.409385681152344e-05,0.00010228157043457031
0.00012040138244628906,0.11657476425170898,0.005085707885742183,0.066293,3.933906555175781e-05,0.00011491775512695312
0.0001506805419921875,0.05248880386352539,0.004083454055786126,0.073955,3.647804260253906e-05,0.00011301040649414062
0.00010395050048828125,0.043431758880615234,0.007484885467529297,0.061286,4.315376281738281e-05,0.00017595291137695312
0.00010657310485839844,0.05332040786743164,0.007523923950195313,0.058045,3.0994415283203125e-05,0.00010609626770019531
0.00011515617370605469,0.06606173515319824,0.0011409490051269566,0.073681,3.719329833984375e-05,0.00012159347534179688
9.202957153320312e-05,0.07443881034851074,0.006715394302368158,0.068154,3.218650817871094e-05,0.00011658668518066406
0.00010204315185546875,0.07292938232421875,0.0014314946746826207,0.07604,3.218650817871094e-05,9.679794311523438e-05
9.965896606445312e-05,0.08402371406555176,0.001737086914062505,0.063952,3.075599670410156e-05,9.989738464355469e-05
4.553794860839844e-05,0.05459022521972656,0.001237407684326175,0.059,3.528594970703125e-05,0.00010657310485839844
9.560585021972656e-05,0.09231233596801758,0.0016095941162109356,0.06024,3.457069396972656e-05,0.00011873245239257812
0.00011110305786132812,0.03277707099914551,0.012248158279418941,0.072384,2.86102294921875e-05,9.226799011230469e-05
0.00010919570922851562,0.06431841850280762,0.009419084152221681,0.060341,2.8848648071289062e-05,9.369850158691406e-05
9.059906005859375e-05,0.07492375373840332,0.0017280200805664114,0.073041,3.457069396972656e-05,0.000110626220703125
9.703636169433594e-05,0.06958246231079102,0.0073498100280761786,0.067475,3.647804260253906e-05,0.00011992454528808594
0.0001125335693359375,0.09536886215209961,0.00530676383972168,0.060425,3.552436828613281e-05,0.0001049041748046875
0.00010132789611816406,0.05589914321899414,0.0030878205413818333,0.066513,3.457069396972656e-05,0.00011658668518066406
0.00014734268188476562,0.05639362335205078,0.0011707120971679724,0.067367,3.3855438232421875e-05,0.00010538101196289062
0.00013518333435058594,0.0711669921875,0.0035899777221679724,0.08277,2.8133392333984375e-05,8.511543273925781e-05
0.00014662742614746094,0.05233883857727051,0.0017001613922119144,0.059093,4.124641418457031e-05,0.00012373924255371094
0.00011968612670898438,0.03654289245605469,0.008870368423461908,0.064435,3.4809112548828125e-05,9.942054748535156e-05
9.894371032714844e-05,0.05497121810913086,0.005257744689941404,0.082054,4.315376281738281e-05,0.0001437664031982422
7.891654968261719e-05,0.051067352294921875,0.0015394336700439437,0.086175,3.552436828613281e-05,9.679794311523438e-05
0.00011730194091796875,0.06802129745483398,0.006047413513183594,0.070978,4.1484832763671875e-05,0.00011944770812988281
9.608268737792969e-05,0.056168317794799805,0.0027721347198486346,0.060389,3.0279159545898438e-05,8.606910705566406e-05
6.651878356933594e-05,0.08000540733337402,0.0029829888305664062,0.059579,2.9325485229492188e-05,8.177757263183594e-05
0.0001423358917236328,0.05164456367492676,0.0016385057678222625,0.061726,3.24249267578125e-05,9.679794311523438e-05
0.00013208389282226562,0.03736138343811035,0.002079425003051756,0.058873,4.172325134277344e-05,0.00010418891906738281
0.000110626220703125,0.04561424255371094,0.004547967880249026,0.066882,4.506111145019531e-05,0.0001277923583984375
7.414817810058594e-05,0.04125714302062988,0.0034020069122314422,0.0597,3.0994415283203125e-05,9.560585021972656e-05
5.698204040527344e-05,0.0342714786529541,0.002169745880126958,0.094869,4.38690185546875e-05,0.0001277923583984375
0.0001876354217529297,0.023332595825195312,0.010020135101318356,0.107741,3.1948089599609375e-05,9.059906005859375e-05
7.82012939453125e-05,0.028146743774414062,0.0013071922454833962,0.104909,2.6702880859375e-05,7.82012939453125e-05
6.556510925292969e-05,0.0580291748046875,0.001275051895141599,0.070884,2.6702880859375e-05,8.916854858398438e-05
6.103515625e-05,0.04871177673339844,0.0014336170806884818,0.084836,5.888938903808594e-05,8.463859558105469e-05
0.00011229515075683594,0.027576208114624023,0.00182997857666016,0.119959,3.719329833984375e-05,0.00012493133544921875
8.273124694824219e-05,0.09395837783813477,0.0024461356506347703,0.063314,4.9591064453125e-05,0.00015497207641601562
8.130073547363281e-05,0.0944969654083252,0.0015749187316894536,0.065816,3.8623809814453125e-05,0.00011801719665527344
0.00012111663818359375,0.0982215404510498,0.0021011627655029286,0.061502,4.291534423828125e-05,0.000133514404296875
8.463859558105469e-05,0.05216622352600098,0.001168961105346679,0.060565,4.315376281738281e-05,0.00012445449829101562
5.984306335449219e-05,0.053963661193847656,0.0019515677947998036,0.058123,2.9802322387695312e-05,9.179115295410156e-05
5.984306335449219e-05,0.04099440574645996,0.012810952575683592,0.059942,2.7179718017578125e-05,8.177757263183594e-05
8.0108642578125e-05,0.042723655700683594,0.006005526504516599,0.059165,4.57763671875e-05,0.00012564659118652344
6.508827209472656e-05,0.03376483917236328,0.0026350223693847596,0.071609,2.9325485229492188e-05,8.749961853027344e-05
4.3392181396484375e-05,0.04925131797790527,0.0015823903656005875,0.05794,2.6702880859375e-05,7.939338684082031e-05


==> plots/flask_cdf/data/experiments-full/scenario-2/medium/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
6.890296936035156e-05,0.054856061935424805,0.0011088301086425723,0.10161,4.267692565917969e-05,0.00017118453979492188
6.556510925292969e-05,0.062345266342163086,0.010134422653198243,0.043232,5.936622619628906e-05,0.00023102760314941406
7.2479248046875e-05,0.032527923583984375,0.029355293472290045,0.099267,3.0517578125e-05,0.00011944770812988281
6.842613220214844e-05,0.06289076805114746,0.0011537152252197314,0.080729,4.220008850097656e-05,0.00016760826110839844
8.7738037109375e-05,0.13668179512023926,0.00988295314025879,0.016803,3.075599670410156e-05,0.0001366138458251953
8.630752563476562e-05,0.09902238845825195,0.0010898616485595716,0.023457,4.410743713378906e-05,0.0001761913299560547
0.00010395050048828125,0.035929203033447266,0.03274045159912109,0.121174,3.0040740966796875e-05,0.00012230873107910156
8.177757263183594e-05,0.04317021369934082,0.02526761820983886,0.125118,5.245208740234375e-05,0.00021910667419433594
8.988380432128906e-05,0.030687332153320312,0.022680676391601567,0.144672,5.507469177246094e-05,0.00023698806762695312
5.650520324707031e-05,0.05632591247558594,0.00198147964477538,0.13675,3.2901763916015625e-05,0.00012373924255371094
6.866455078125e-05,0.15857744216918945,0.0016230032043457049,0.041392,5.4836273193359375e-05,0.00023746490478515625
7.43865966796875e-05,0.12871551513671875,0.0014910624847412068,0.079489,3.5762786865234375e-05,0.00014138221740722656
8.225440979003906e-05,0.10942578315734863,0.0015903317565917896,0.140438,5.7697296142578125e-05,0.00023746490478515625
8.20159912109375e-05,0.16501402854919434,0.0016032577362060513,0.042091,5.793571472167969e-05,0.00024175643920898438
8.058547973632812e-05,0.1534414291381836,0.0016160850067138688,0.041073,5.650520324707031e-05,0.00023436546325683594
6.556510925292969e-05,0.17897343635559082,0.0016462872772216794,0.061522,6.008148193359375e-05,0.00024509429931640625
6.604194641113281e-05,0.22696566581726074,0.024852458816528325,0.076469,5.936622619628906e-05,0.00024962425231933594
7.987022399902344e-05,0.1277780532836914,0.0014364368438720687,0.0393,4.863739013671875e-05,0.00021219253540039062
6.532669067382812e-05,0.1689910888671875,0.0007697319030761721,0.05135,3.0517578125e-05,0.00011777877807617188
8.440017700195312e-05,0.25143861770629883,0.0014857823028564393,0.088136,2.8848648071289062e-05,0.00011467933654785156
0.00010633468627929688,0.23921823501586914,0.0013559370727539016,0.073703,2.9325485229492188e-05,0.00011372566223144531
0.0001373291015625,0.14501476287841797,0.024114227233886718,0.032514,6.318092346191406e-05,0.0002574920654296875
8.749961853027344e-05,0.18168878555297852,0.0015979696807861335,0.035669,5.626678466796875e-05,0.0002467632293701172
5.1975250244140625e-05,0.2368173599243164,0.001603945114135745,0.044423,6.29425048828125e-05,0.0002543926239013672
9.34600830078125e-05,0.17243647575378418,0.001907206100463868,0.023631,3.504753112792969e-05,0.0001347064971923828
0.00010228157043457031,0.23593854904174805,0.001565477981567382,0.02161,5.4836273193359375e-05,0.0002276897430419922
8.678436279296875e-05,0.21071362495422363,0.0075152490234375,0.022865,2.8848648071289062e-05,0.00011181831359863281
0.00014281272888183594,0.30828285217285156,0.03725842840576172,0.034476,6.127357482910156e-05,0.00024509429931640625
0.0001659393310546875,0.1411292552947998,0.0028378213500976496,0.068765,3.457069396972656e-05,0.0001468658447265625
0.00011730194091796875,0.18002629280090332,0.0010562767944335971,0.047954,5.412101745605469e-05,0.0002269744873046875
6.818771362304688e-05,0.2471306324005127,0.022396569564819335,0.038522,5.269050598144531e-05,0.0002200603485107422
9.226799011230469e-05,0.10439300537109375,0.0011005145874023424,0.023366,8.416175842285156e-05,0.00025010108947753906
0.00010442733764648438,0.11829447746276855,0.0015792283782958966,0.031349,5.817413330078125e-05,0.00024008750915527344
0.0001437664031982422,0.13281035423278809,0.0010472835235595737,0.039857,5.412101745605469e-05,0.00021839141845703125
0.00017762184143066406,0.1349925994873047,0.0009105633392334014,0.045186,5.602836608886719e-05,0.0002467632293701172
0.00011301040649414062,0.14335417747497559,0.0009365397491455079,0.011821,3.170967102050781e-05,0.0001316070556640625
7.581710815429688e-05,0.12765979766845703,0.0009493463439941424,0.048358,5.7220458984375e-05,0.0002474784851074219
7.510185241699219e-05,0.0812680721282959,0.03816866484069824,0.027771,6.246566772460938e-05,0.0002410411834716797
0.00013566017150878906,0.13698220252990723,0.0016723705139160133,0.056466,5.984306335449219e-05,0.00024580955505371094
0.00011777877807617188,0.15723896026611328,0.001558540969848636,0.048419,3.933906555175781e-05,0.0001468658447265625
7.319450378417969e-05,0.15958213806152344,0.0016833410797119155,0.031644,6.103515625e-05,0.00023889541625976562
8.177757263183594e-05,0.18711137771606445,0.0017011549835205045,0.051187,6.031990051269531e-05,0.0002315044403076172
0.00010633468627929688,0.331693172454834,0.0217856095123291,0.05872,5.9604644775390625e-05,0.0002543926239013672
0.00010657310485839844,0.1877126693725586,0.0009230802917480491,0.098785,3.4809112548828125e-05,0.00013899803161621094
0.00012874603271484375,0.15488648414611816,0.0016733354949951124,0.062935,5.4836273193359375e-05,0.00022339820861816406
0.00016951560974121094,0.16527152061462402,0.0016272774353027347,0.046611,5.555152893066406e-05,0.0002486705780029297
9.1552734375e-05,0.15952754020690918,0.0016536003723144517,0.024386,5.412101745605469e-05,0.0002281665802001953
8.511543273925781e-05,0.21445751190185547,0.001620839660644531,0.050157,5.7220458984375e-05,0.00023889541625976562
0.0001652240753173828,0.21907281875610352,0.00999856170654297,0.010535,5.650520324707031e-05,0.00024271011352539062
8.296966552734375e-05,0.2211470603942871,0.009650072204589844,0.007538,5.698204040527344e-05,0.00022983551025390625
0.00010132789611816406,0.02292466163635254,0.004906359100341797,0.005225,4.172325134277344e-05,0.0001609325408935547
8.249282836914062e-05,0.03314614295959473,0.001635490875244141,0.00452,4.315376281738281e-05,0.00016260147094726562
0.00010633468627929688,0.04382061958312988,0.0010653323974609379,0.015191,3.457069396972656e-05,0.0001533031463623047
7.677078247070312e-05,0.06103110313415527,0.00334410661315918,0.004389,5.030632019042969e-05,0.00023365020751953125
9.775161743164062e-05,0.07779240608215332,0.0014458144989013683,0.030791,3.170967102050781e-05,0.00012183189392089844
0.00011420249938964844,0.08322834968566895,0.0008500081939697268,0.013833,3.0279159545898438e-05,0.00011730194091796875
8.344650268554688e-05,0.05441904067993164,0.008913006927490235,0.013248,6.270408630371094e-05,0.0002543926239013672
0.00010013580322265625,0.062207937240600586,0.0018461923370361316,0.030599,6.103515625e-05,0.0002472400665283203
7.748603820800781e-05,0.07901954650878906,0.001651074600219727,0.009675,5.745887756347656e-05,0.00022721290588378906
0.00010323524475097656,0.04341435432434082,0.0008507042999267578,0.004163,3.457069396972656e-05,0.00013518333435058594
7.534027099609375e-05,0.06176400184631348,0.0014496282348632795,0.016324,5.7697296142578125e-05,0.00023245811462402344
9.870529174804688e-05,0.055185556411743164,0.0013381539306640614,0.017104,4.2438507080078125e-05,0.0001919269561767578
8.416175842285156e-05,0.09007549285888672,0.0012631402893066405,0.009058,5.650520324707031e-05,0.0001838207244873047
0.00011301040649414062,0.10501575469970703,0.0015156531372070327,0.028671,2.8848648071289062e-05,0.0001232624053955078
7.581710815429688e-05,0.11406207084655762,0.0008509088592529301,0.008492,3.123283386230469e-05,0.00013184547424316406
9.632110595703125e-05,0.07817411422729492,0.009162369506835938,0.032332,5.626678466796875e-05,0.0002353191375732422
8.845329284667969e-05,0.1475849151611328,0.0006980740661621104,0.021688,2.6702880859375e-05,0.000102996826171875
0.00010561943054199219,0.14380311965942383,0.017865133529663083,0.035569,3.075599670410156e-05,0.00011563301086425781
7.295608520507812e-05,0.07160425186157227,0.0016131388549804684,0.013412,7.176399230957031e-05,0.00025010108947753906
0.00011038780212402344,0.09572863578796387,0.0013243652648925776,0.031143,3.075599670410156e-05,0.0001404285430908203
0.00010180473327636719,0.10759282112121582,0.0007261779479980496,0.076582,2.7418136596679688e-05,0.00012350082397460938
6.461143493652344e-05,0.12315917015075684,0.0007333938446044894,0.036741,2.6226043701171875e-05,9.989738464355469e-05
7.390975952148438e-05,0.14191412925720215,0.0015962928161621093,0.028114,6.437301635742188e-05,0.0002474784851074219
9.608268737792969e-05,0.19844603538513184,0.0008381514129638676,0.007244,5.745887756347656e-05,0.00022363662719726562
6.628036499023438e-05,0.14311599731445312,0.0009230110778808628,0.057161,5.984306335449219e-05,0.00033092498779296875
6.628036499023438e-05,0.15558338165283203,0.0015917173919677702,0.047919,5.793571472167969e-05,0.00022363662719726562
9.775161743164062e-05,0.23833274841308594,0.0016371614837646514,0.047885,5.817413330078125e-05,0.00025773048400878906
9.775161743164062e-05,0.23104071617126465,0.0015243296508789111,0.102862,4.696846008300781e-05,0.00020599365234375
8.416175842285156e-05,0.1765592098236084,0.0016487848358154311,0.041767,5.2928924560546875e-05,0.00022363662719726562
0.00019407272338867188,0.09435558319091797,0.0015813160858154235,0.077479,5.412101745605469e-05,0.0002281665802001953
0.00014853477478027344,0.1923065185546875,0.0016128347778320284,0.13566,5.698204040527344e-05,0.00023412704467773438
0.00011944770812988281,0.18078994750976562,0.001592163101196288,0.051934,5.984306335449219e-05,0.00023508071899414062
8.249282836914062e-05,0.19649553298950195,0.0017399721069335933,0.041533,6.127357482910156e-05,0.00024819374084472656
0.0001385211944580078,0.2169332504272461,0.0016335163879394599,0.08242,7.128715515136719e-05,0.00025177001953125
0.00010538101196289062,0.19217205047607422,0.0016019312133789126,0.107301,5.745887756347656e-05,0.0002276897430419922
0.00014209747314453125,0.15918707847595215,0.001624564300537118,0.168314,6.031990051269531e-05,0.0002474784851074219
0.00013184547424316406,0.21524858474731445,0.001739785507202149,0.052772,5.7220458984375e-05,0.0002396106719970703
0.0001347064971923828,0.23703956604003906,0.0017074087982177702,0.038587,5.698204040527344e-05,0.00023484230041503906
7.939338684082031e-05,0.3283989429473877,0.0016547630004882796,0.097082,5.6743621826171875e-05,0.00024199485778808594
0.00013780593872070312,0.27895212173461914,0.001694793334960934,0.065709,6.127357482910156e-05,0.000247955322265625
9.059906005859375e-05,0.22173786163330078,0.0015975176086425787,0.010301,6.222724914550781e-05,0.0002493858337402344
8.58306884765625e-05,0.06660723686218262,0.001574196456909177,0.054926,4.863739013671875e-05,0.0002071857452392578
0.00010395050048828125,0.08276486396789551,0.00163050360107422,0.015981,6.198883056640625e-05,0.00025010108947753906
0.00013780593872070312,0.06136894226074219,0.0018504231414794917,0.022654,6.246566772460938e-05,0.0002484321594238281
0.0001304149627685547,0.07859945297241211,0.0016111989593505863,0.01244,6.079673767089844e-05,0.0002498626708984375
0.00010752677917480469,0.06142234802246094,0.0015696309509277348,0.009956,5.1975250244140625e-05,0.00022459030151367188
0.00013637542724609375,0.06279444694519043,0.0016553501892089852,0.01177,6.127357482910156e-05,0.0002486705780029297
0.00010061264038085938,0.05894756317138672,0.0016431491394042971,0.012898,5.555152893066406e-05,0.0002300739288330078
8.96453857421875e-05,0.07649517059326172,0.0015135509490966795,0.007425,4.553794860839844e-05,0.00018095970153808594
0.00013446807861328125,0.054146766662597656,0.003422011611938478,0.027977,5.817413330078125e-05,0.0002257823944091797
8.654594421386719e-05,0.04532647132873535,0.001204641906738281,0.005308,5.14984130859375e-05,0.00020432472229003906
7.462501525878906e-05,0.03628396987915039,0.0028907496032714846,0.010794,4.6253204345703125e-05,0.00017952919006347656
0.00010728836059570312,0.04064798355102539,0.004042434158325196,0.007935,3.790855407714844e-05,0.00012922286987304688
8.654594421386719e-05,0.07480025291442871,0.002821227478027344,0.008126,5.5789947509765625e-05,0.00022840499877929688
0.00010371208190917969,0.02071833610534668,0.0007864868927001953,0.00347,2.8133392333984375e-05,0.0001125335693359375
8.559226989746094e-05,0.020712614059448242,0.0008992928771972657,0.021297,4.744529724121094e-05,0.00017762184143066406
7.82012939453125e-05,0.036496877670288086,0.0011335224304199198,0.042159,5.507469177246094e-05,0.0002396106719970703
7.724761962890625e-05,0.08137798309326172,0.0015192795410156265,0.021861,4.458427429199219e-05,0.00017452239990234375
0.00010251998901367188,0.05383467674255371,0.0015804660339355445,0.047148,6.031990051269531e-05,0.00023221969604492188
0.00011301040649414062,0.09422564506530762,0.00164040756225586,0.011125,5.364418029785156e-05,0.00023865699768066406
7.748603820800781e-05,0.12164831161499023,0.0028844404754638665,0.012644,6.127357482910156e-05,0.0002446174621582031
8.0108642578125e-05,0.12665891647338867,0.0009373013916015617,0.019931,6.008148193359375e-05,0.00023651123046875
0.00011348724365234375,0.09522151947021484,0.0016231569366455083,0.029567,5.4836273193359375e-05,0.0002338886260986328
8.749961853027344e-05,0.05632138252258301,0.0014185556640624996,0.013001,4.506111145019531e-05,0.00018739700317382812
9.655952453613281e-05,0.08175826072692871,0.0016198351898193356,0.014621,6.222724914550781e-05,0.0002453327178955078
8.463859558105469e-05,0.0960988998413086,0.03856872018432617,0.018739,6.198883056640625e-05,0.0002498626708984375
0.00013971328735351562,0.0931096076965332,0.001920685440063477,0.012419,5.9604644775390625e-05,0.00023603439331054688
0.00014925003051757812,0.10970258712768555,0.0016946864318847649,0.03898,6.127357482910156e-05,0.0002536773681640625
7.534027099609375e-05,0.10147213935852051,0.00163109191894531,0.04166,5.3882598876953125e-05,0.0002453327178955078
0.00012373924255371094,0.13489842414855957,0.0025533830871582036,0.038951,6.151199340820312e-05,0.0002472400665283203
0.00013017654418945312,0.13097238540649414,0.0014507198333740257,0.06,3.0040740966796875e-05,0.0001304149627685547
9.72747802734375e-05,0.1569375991821289,0.0016401616058349597,0.032854,5.221366882324219e-05,0.00022792816162109375
7.987022399902344e-05,0.16185474395751953,0.0009388700256347665,0.015749,6.318092346191406e-05,0.0002448558807373047
0.00013780593872070312,0.13838982582092285,0.0009435359191894525,0.02238,5.817413330078125e-05,0.00023293495178222656
7.915496826171875e-05,0.16031479835510254,0.0007619875946044893,0.034271,2.6941299438476562e-05,0.00012350082397460938
0.00011563301086425781,0.1477212905883789,0.02398248176574707,0.033325,5.53131103515625e-05,0.00023031234741210938
9.5367431640625e-05,0.16608953475952148,0.001761851409912113,0.072321,6.771087646484375e-05,0.0002665519714355469
7.605552673339844e-05,0.15028762817382812,0.0037799802551269565,0.051999,6.151199340820312e-05,0.0002474784851074219
0.00010418891906738281,0.12355971336364746,0.0008759468231201162,0.084759,5.602836608886719e-05,0.0002372264862060547
8.130073547363281e-05,0.2495894432067871,0.0016595714263916012,0.048832,6.151199340820312e-05,0.00026154518127441406
0.0001366138458251953,0.1427152156829834,0.0017163894653320355,0.11395,6.29425048828125e-05,0.00025272369384765625
0.0001201629638671875,0.17153191566467285,0.001640194747924803,0.077752,5.602836608886719e-05,0.00022530555725097656
0.00012350082397460938,0.3162686824798584,0.0014848945312500028,0.045207,3.62396240234375e-05,0.00013208389282226562
0.00013685226440429688,0.27530527114868164,0.001569849945068362,0.049724,6.604194641113281e-05,0.0002474784851074219
0.00012159347534179688,0.23595881462097168,0.0007326712951660208,0.075289,2.86102294921875e-05,0.00010156631469726562
7.843971252441406e-05,0.2701265811920166,0.001608279190063476,0.025915,5.507469177246094e-05,0.0002281665802001953
7.009506225585938e-05,0.25142359733581543,0.0016988032989501967,0.065607,6.0558319091796875e-05,0.0002503395080566406
0.0001227855682373047,0.13335347175598145,0.0017871721954345714,0.025903,5.984306335449219e-05,0.0002510547637939453
7.581710815429688e-05,0.3277606964111328,0.0008969404144287124,0.061208,5.841255187988281e-05,0.00022864341735839844
0.00011682510375976562,0.1257321834564209,0.001703315383911136,0.038768,5.435943603515625e-05,0.0002300739288330078
0.00017452239990234375,0.28328824043273926,0.0017743546752929662,0.037497,6.246566772460938e-05,0.00025272369384765625
0.00011682510375976562,0.13776922225952148,0.0024685491333007806,0.050324,5.650520324707031e-05,0.0002319812774658203
7.939338684082031e-05,0.20615577697753906,0.0014870046081542979,0.056206,3.933906555175781e-05,0.00014328956604003906
9.655952453613281e-05,0.11909914016723633,0.0016491444091796884,0.048352,5.53131103515625e-05,0.0002353191375732422
0.00010085105895996094,0.11516523361206055,0.0020439884033203112,0.034991,6.532669067382812e-05,0.0002541542053222656
0.00018167495727539062,0.14283180236816406,0.0016879769439697295,0.032038,5.6743621826171875e-05,0.0002510547637939453
8.559226989746094e-05,0.10548186302185059,0.0016229023132324216,0.008909,6.198883056640625e-05,0.0002720355987548828
8.654594421386719e-05,0.09721565246582031,0.0016914088439941403,0.00953,5.6743621826171875e-05,0.0002288818359375
0.00015044212341308594,0.06580662727355957,0.0007352775726318355,0.007159,3.695487976074219e-05,0.00011301040649414062
7.963180541992188e-05,0.057958364486694336,0.0025953547210693356,0.007603,5.745887756347656e-05,0.00022530555725097656
9.107589721679688e-05,0.017615795135498047,0.0008703929595947268,0.004932,2.765655517578125e-05,0.00011205673217773438
8.368492126464844e-05,0.040693044662475586,0.0008820375061035154,0.006765,5.078315734863281e-05,0.00019168853759765625
7.891654968261719e-05,0.03917551040649414,0.0008626612854003898,0.01058,4.2438507080078125e-05,0.00017571449279785156
0.00010085105895996094,0.046506404876708984,0.0011775915222167971,0.005017,4.5299530029296875e-05,0.00018405914306640625
7.62939453125e-05,0.03790616989135742,0.0009225321350097657,0.003894,4.220008850097656e-05,0.00016260147094726562
8.487701416015625e-05,0.02143716812133789,0.0025349041137695313,0.005084,3.9577484130859375e-05,0.00015282630920410156
8.153915405273438e-05,0.04637908935546875,0.0009564937896728524,0.013593,5.435943603515625e-05,0.0002143383026123047
8.320808410644531e-05,0.041652679443359375,0.0012115261077880884,0.034675,4.4345855712890625e-05,0.00018548965454101562
7.724761962890625e-05,0.07473206520080566,0.0009214657592773439,0.003495,3.790855407714844e-05,0.0001518726348876953
8.225440979003906e-05,0.07886338233947754,0.001005588348388672,0.005292,6.008148193359375e-05,0.0002396106719970703
0.0001342296600341797,0.06598377227783203,0.0015813514862060563,0.016234,5.650520324707031e-05,0.0002300739288330078
0.0001087188720703125,0.09261393547058105,0.005068224609375,0.015287,3.0994415283203125e-05,0.00013828277587890625
8.177757263183594e-05,0.07086610794067383,0.001534903076171875,0.008822,5.340576171875e-05,0.00022172927856445312
9.131431579589844e-05,0.10928535461425781,0.0016136636962890624,0.009901,5.340576171875e-05,0.00021839141845703125
8.153915405273438e-05,0.04524803161621094,0.0018047563171386723,0.013465,5.626678466796875e-05,0.00021600723266601562
9.584426879882812e-05,0.11111688613891602,0.008994122024536134,0.023329,5.53131103515625e-05,0.00024318695068359375
7.295608520507812e-05,0.058498382568359375,0.0010714214477539064,0.021009,6.127357482910156e-05,0.0002453327178955078
0.0001647472381591797,0.08071279525756836,0.005735572845458982,0.049743,6.151199340820312e-05,0.00024580955505371094
0.00010132789611816406,0.06994390487670898,0.0015968483276367178,0.030068,6.008148193359375e-05,0.00024628639221191406
0.0001418590545654297,0.0974729061126709,0.0029030485534667985,0.01971,6.151199340820312e-05,0.0002467632293701172
0.00011205673217773438,0.11197233200073242,0.0016497921142578156,0.044159,5.412101745605469e-05,0.00023627281188964844
7.390975952148438e-05,0.12078022956848145,0.0016015283508300782,0.015958,5.14984130859375e-05,0.00022459030151367188
0.00014495849609375,0.06745409965515137,0.001049567703247073,0.054671,3.218650817871094e-05,0.00013184547424316406
0.00014829635620117188,0.1852552890777588,0.005224672134399415,0.022167,8.034706115722656e-05,0.00025916099548339844
0.00014281272888183594,0.13873529434204102,0.0010846362609863297,0.028598,3.8623809814453125e-05,0.00017213821411132812
0.00014138221740722656,0.14406752586364746,0.0012379044342041012,0.037245,2.956390380859375e-05,0.00011301040649414062
9.179115295410156e-05,0.16151142120361328,0.001597588516235357,0.069974,6.198883056640625e-05,0.0002453327178955078
0.00014162063598632812,0.09634113311767578,0.0007935364685058566,0.033029,3.147125244140625e-05,0.00012159347534179688
0.0001251697540283203,0.14051055908203125,0.0010500457000732419,0.036905,6.341934204101562e-05,0.0002484321594238281
0.00010609626770019531,0.12463879585266113,0.00590594631958008,0.071407,6.246566772460938e-05,0.0002472400665283203
7.677078247070312e-05,0.18932747840881348,0.0008564272155761714,0.014276,5.698204040527344e-05,0.0002257823944091797
9.083747863769531e-05,0.1382617950439453,0.0016533092956542983,0.030527,6.008148193359375e-05,0.00023174285888671875
0.0001010894775390625,0.1480083465576172,0.0015726019439697252,0.026294,6.0558319091796875e-05,0.00025534629821777344
0.00010085105895996094,0.1331334114074707,0.0016261255035400386,0.024274,5.888938903808594e-05,0.0002415180206298828
0.00011658668518066406,0.10227036476135254,0.000767309188842772,0.021125,2.86102294921875e-05,0.00011849403381347656
8.463859558105469e-05,0.15169429779052734,0.0015466454772949216,0.018522,5.2928924560546875e-05,0.00022673606872558594
0.00010037422180175781,0.17032122611999512,0.00914370071411133,0.03888,6.341934204101562e-05,0.0002472400665283203
7.390975952148438e-05,0.16367650032043457,0.0009063003540039048,0.0227,6.079673767089844e-05,0.00024056434631347656
0.0001277923583984375,0.0941922664642334,0.00532547981262207,0.01118,6.079673767089844e-05,0.00025081634521484375
8.344650268554688e-05,0.1098182201385498,0.0010738035736083985,0.016794,2.7418136596679688e-05,0.00012421607971191406
0.00017380714416503906,0.0986180305480957,0.0015648798980712891,0.010671,5.245208740234375e-05,0.0002384185791015625
0.00010204315185546875,0.08896803855895996,0.0008022602233886712,0.010134,2.9802322387695312e-05,0.0001285076141357422
7.295608520507812e-05,0.07957100868225098,0.0020055760955810546,0.004915,5.2928924560546875e-05,0.00022792816162109375
0.00012874603271484375,0.024903059005737305,0.00134124282836914,0.01046,4.124641418457031e-05,0.00015282630920410156
9.822845458984375e-05,0.0418093204498291,0.0038441142578124997,0.023698,4.076957702636719e-05,0.00014638900756835938
0.00010132789611816406,0.05953693389892578,0.002368729537963867,0.004981,5.459785461425781e-05,0.0002162456512451172
0.00011110305786132812,0.0508875846862793,0.0013112373046875007,0.018632,4.4345855712890625e-05,0.00019121170043945312
8.153915405273438e-05,0.0635380744934082,0.0014789611663818363,0.005866,5.0067901611328125e-05,0.00020623207092285156
9.036064147949219e-05,0.07355451583862305,0.005861792434692382,0.008311,3.24249267578125e-05,0.00012683868408203125
0.00010633468627929688,0.044747352600097656,0.001393424270629882,0.009102,4.935264587402344e-05,0.00020384788513183594
9.012222290039062e-05,0.03906822204589844,0.001211313568115234,0.020614,5.030632019042969e-05,0.0002002716064453125
9.489059448242188e-05,0.0711367130279541,0.0012735671081542978,0.026146,4.649162292480469e-05,0.0001811981201171875
7.796287536621094e-05,0.06415247917175293,0.00416259294128418,0.007019,4.982948303222656e-05,0.00020647048950195312
0.000133514404296875,0.02996039390563965,0.002261832778930665,0.013907,3.6716461181640625e-05,0.0001633167266845703
9.226799011230469e-05,0.030928850173950195,0.0011342868347167974,0.014948,2.7894973754882812e-05,0.00010704994201660156
7.176399230957031e-05,0.0519566535949707,0.001297870407104492,0.00749,4.506111145019531e-05,0.00018215179443359375
7.772445678710938e-05,0.044605255126953125,0.0009273251037597652,0.007002,3.504753112792969e-05,0.0001399517059326172
0.00011515617370605469,0.050948143005371094,0.0017086429290771483,0.011757,5.1021575927734375e-05,0.0002090930938720703
9.775161743164062e-05,0.06711316108703613,0.003920313522338868,0.015728,4.982948303222656e-05,0.00023365020751953125
0.00010514259338378906,0.08502340316772461,0.0013764962005615236,0.013245,4.57763671875e-05,0.00019216537475585938
0.00011610984802246094,0.05192971229553223,0.001634496063232422,0.006456,5.3882598876953125e-05,0.00022125244140625
0.00011277198791503906,0.1299736499786377,0.0029239285125732418,0.008786,3.933906555175781e-05,0.0001537799835205078
9.942054748535156e-05,0.10613560676574707,0.0017028580627441378,0.034604,5.626678466796875e-05,0.00023126602172851562
0.00010704994201660156,0.09440827369689941,0.0011961744384765619,0.008167,3.075599670410156e-05,0.00011467933654785156
0.0001270771026611328,0.13863658905029297,0.007901908569335937,0.013695,3.790855407714844e-05,0.00014853477478027344
0.00013756752014160156,0.1165471076965332,0.0016957736663818362,0.026157,5.340576171875e-05,0.0002295970916748047
9.131431579589844e-05,0.05576372146606445,0.0011907978363037107,0.019868,4.029273986816406e-05,0.00016641616821289062
0.00010561943054199219,0.1076500415802002,0.0026882431945800776,0.010904,5.3882598876953125e-05,0.0002219676971435547
0.00010800361633300781,0.07430434226989746,0.001600070999145508,0.015552,6.29425048828125e-05,0.000247955322265625
7.462501525878906e-05,0.07996344566345215,0.0016686844024658195,0.015409,5.364418029785156e-05,0.00022935867309570312
0.00013971328735351562,0.12105083465576172,0.004104291259765625,0.029713,5.245208740234375e-05,0.00022840499877929688
7.367134094238281e-05,0.12016177177429199,0.000771593994140625,0.029231,2.8133392333984375e-05,0.00011181831359863281
8.0108642578125e-05,0.11123967170715332,0.0015258073272705081,0.007356,5.221366882324219e-05,0.00022220611572265625
0.00010967254638671875,0.1108102798461914,0.0043747122497558594,0.014128,3.504753112792969e-05,0.00013875961303710938
0.00013518333435058594,0.06282162666320801,0.004351850036621092,0.035671,6.198883056640625e-05,0.00024890899658203125
0.00013399124145507812,0.10101532936096191,0.007944301925659182,0.033114,5.817413330078125e-05,0.00023674964904785156
8.249282836914062e-05,0.14352011680603027,0.021355193588256834,0.013303,3.0279159545898438e-05,0.00011682510375976562
0.00011372566223144531,0.105621337890625,0.007093631484985352,0.008997,6.127357482910156e-05,0.00024366378784179688
7.486343383789062e-05,0.10125184059143066,0.001320344741821286,0.049917,6.175041198730469e-05,0.0002460479736328125
0.0001304149627685547,0.13211536407470703,0.0008154277954101549,0.036684,3.075599670410156e-05,0.00013589859008789062
9.918212890625e-05,0.11358976364135742,0.005232561096191406,0.012316,2.6941299438476562e-05,0.00010919570922851562
9.131431579589844e-05,0.05785655975341797,0.0007496055297851537,0.046607,2.6226043701171875e-05,0.00010442733764648438
8.916854858398438e-05,0.051824331283569336,0.0009102795104980466,0.057477,6.341934204101562e-05,0.0002429485321044922
0.00012040138244628906,0.08190345764160156,0.024946682281494142,0.02668,6.175041198730469e-05,0.00023818016052246094
7.987022399902344e-05,0.1649637222290039,0.0008835352172851529,0.061976,5.841255187988281e-05,0.00024199485778808594
0.00017952919006347656,0.10341024398803711,0.0015765375671386722,0.037619,6.127357482910156e-05,0.000247955322265625
0.00010156631469726562,0.1435391902923584,0.0009150225219726566,0.007669,5.7697296142578125e-05,0.00023698806762695312
9.989738464355469e-05,0.061112165451049805,0.0016583434906005876,0.031741,6.222724914550781e-05,0.0002448558807373047
0.00010371208190917969,0.2438645362854004,0.041675380706787106,0.042875,5.984306335449219e-05,0.00023818016052246094
9.918212890625e-05,0.20172619819641113,0.0016193882751464848,0.026195,5.650520324707031e-05,0.0002446174621582031
0.00034427642822265625,0.1604461669921875,0.0016862859191894564,0.048981,6.127357482910156e-05,0.00024390220642089844
7.843971252441406e-05,0.1749582290649414,0.0016730118103027332,0.028743,5.817413330078125e-05,0.00024127960205078125
0.0001652240753173828,0.19782781600952148,0.003989453430175781,0.018255,3.0040740966796875e-05,0.00011467933654785156
7.653236389160156e-05,0.09476137161254883,0.009637197052001953,0.012664,5.3882598876953125e-05,0.0002238750457763672
8.440017700195312e-05,0.13119792938232422,0.00317234049987793,0.007788,2.8848648071289062e-05,0.000110626220703125
0.00020384788513183594,0.0403590202331543,0.001388028976440428,0.017278,5.984306335449219e-05,0.0002353191375732422
9.846687316894531e-05,0.06201767921447754,0.001624505249023439,0.016234,5.555152893066406e-05,0.00023102760314941406
7.843971252441406e-05,0.05949807167053223,0.0009442321472167975,0.013307,5.793571472167969e-05,0.00022935867309570312
0.000118255615234375,0.04659223556518555,0.0013519698028564451,0.005262,5.1021575927734375e-05,0.00023555755615234375
8.368492126464844e-05,0.06315875053405762,0.001548894454956054,0.015473,5.078315734863281e-05,0.00021576881408691406
0.0001049041748046875,0.055902957916259766,0.004207063842773438,0.011149,5.316734313964844e-05,0.00021195411682128906
8.630752563476562e-05,0.05025506019592285,0.0014062035217285154,0.005661,4.7206878662109375e-05,0.0001933574676513672
9.083747863769531e-05,0.04781961441040039,0.0015000897369384768,0.005729,4.9114227294921875e-05,0.00019025802612304688
9.870529174804688e-05,0.030562877655029297,0.0008235913391113278,0.012288,2.7179718017578125e-05,0.0001125335693359375
8.034706115722656e-05,0.04170417785644531,0.0010667597961425785,0.00778,5.125999450683594e-05,0.00020503997802734375
8.821487426757812e-05,0.06211137771606445,0.0012146977996826168,0.007165,5.078315734863281e-05,0.00020360946655273438
0.00013780593872070312,0.033922433853149414,0.0013357332305908203,0.004542,5.078315734863281e-05,0.00020122528076171875
0.0001010894775390625,0.029257774353027344,0.0009192304382324218,0.004974,4.6253204345703125e-05,0.00016307830810546875
0.00011706352233886719,0.028570175170898438,0.001076313186645507,0.013024,5.173683166503906e-05,0.0001952648162841797
7.200241088867188e-05,0.032189369201660156,0.0007986820068359374,0.006516,3.838539123535156e-05,0.0001537799835205078
8.153915405273438e-05,0.04964756965637207,0.0008123130493164063,0.006757,2.9325485229492188e-05,0.0001246929168701172
8.20159912109375e-05,0.05113625526428223,0.002421647598266602,0.014348,2.8133392333984375e-05,0.00011658668518066406
7.915496826171875e-05,0.06778717041015625,0.005452297760009765,0.040624,6.222724914550781e-05,0.00025272369384765625
7.700920104980469e-05,0.09078693389892578,0.0013174310455322281,0.018874,6.0558319091796875e-05,0.0002384185791015625
8.487701416015625e-05,0.0830221176147461,0.020142967407226563,0.023583,5.793571472167969e-05,0.00023174285888671875
0.00010037422180175781,0.08263993263244629,0.0009226725616455073,0.020746,3.170967102050781e-05,0.0001456737518310547
7.581710815429688e-05,0.10279250144958496,0.0009967621307373047,0.009502,5.435943603515625e-05,0.0002219676971435547
0.00010156631469726562,0.08231019973754883,0.001355664688110353,0.020869,5.459785461425781e-05,0.00023603439331054688
8.749961853027344e-05,0.04522442817687988,0.004301901412963868,0.031124,4.1484832763671875e-05,0.0001690387725830078
7.843971252441406e-05,0.04576587677001953,0.001329961746215821,0.012757,5.936622619628906e-05,0.00022912025451660156
0.00010371208190917969,0.0766150951385498,0.005056093200683592,0.021066,3.24249267578125e-05,0.00012135505676269531
7.390975952148438e-05,0.07874894142150879,0.004215418731689452,0.008488,5.316734313964844e-05,0.00022530555725097656
0.00010919570922851562,0.07290840148925781,0.0007447449645996097,0.005879,3.0517578125e-05,0.00011563301086425781
0.00011730194091796875,0.10481119155883789,0.0016239221343994133,0.014049,6.437301635742188e-05,0.000247955322265625
7.605552673339844e-05,0.05957365036010742,0.004298059463500977,0.011125,2.9087066650390625e-05,0.00011897087097167969
0.00010180473327636719,0.0739903450012207,0.0020738939514160157,0.006626,6.0558319091796875e-05,0.0002491474151611328
9.989738464355469e-05,0.07913923263549805,0.0016194427490234375,0.00745,5.793571472167969e-05,0.00023746490478515625
0.00010085105895996094,0.06464457511901855,0.0008637743072509758,0.010592,3.0517578125e-05,0.00012040138244628906
9.870529174804688e-05,0.0823967456817627,0.0015836181488037109,0.015691,6.389617919921875e-05,0.0002524852752685547
8.0108642578125e-05,0.08609604835510254,0.002763113479614259,0.01902,2.86102294921875e-05,0.00012159347534179688
0.00011157989501953125,0.08112430572509766,0.0009436245422363293,0.018302,4.649162292480469e-05,0.00013566017150878906
0.0001049041748046875,0.0754544734954834,0.0022654471893310546,0.014848,6.580352783203125e-05,0.0002467632293701172
7.677078247070312e-05,0.06669211387634277,0.008987472854614258,0.004739,6.222724914550781e-05,0.00024199485778808594
0.0001049041748046875,0.08293008804321289,0.001911681976318358,0.024785,5.3882598876953125e-05,0.0002338886260986328
0.0001227855682373047,0.13185429573059082,0.001684693862915039,0.053848,5.435943603515625e-05,0.0002276897430419922
7.891654968261719e-05,0.08170747756958008,0.007549613479614258,0.006421,6.29425048828125e-05,0.0002434253692626953
0.00018072128295898438,0.09481477737426758,0.0009324771728515639,0.020241,3.600120544433594e-05,0.00015354156494140625
0.0001819133758544922,0.0920865535736084,0.0008016313476562498,0.008758,3.075599670410156e-05,0.00012302398681640625
8.606910705566406e-05,0.10959959030151367,0.0016357680816650386,0.026248,6.413459777832031e-05,0.0002512931823730469
0.00010895729064941406,0.08517241477966309,0.001588631286621095,0.046735,6.318092346191406e-05,0.0002467632293701172
7.843971252441406e-05,0.08057451248168945,0.005158919631958008,0.006088,5.888938903808594e-05,0.0002391338348388672
8.893013000488281e-05,0.08041858673095703,0.0013867545318603514,0.02273,5.173683166503906e-05,0.00021147727966308594
8.702278137207031e-05,0.08695292472839355,0.0009951802825927739,0.015465,6.29425048828125e-05,0.00024366378784179688
0.00010180473327636719,0.11867451667785645,0.0009621441650390639,0.016595,6.0558319091796875e-05,0.00026035308837890625
0.00011038780212402344,0.08351492881774902,0.00104022248840332,0.006989,5.698204040527344e-05,0.00023412704467773438
0.00011181831359863281,0.09764719009399414,0.0008995432739257814,0.007612,3.123283386230469e-05,0.00012421607971191406
0.00015234947204589844,0.0455169677734375,0.0018137485046386716,0.006498,4.9114227294921875e-05,0.00019598007202148438
8.273124694824219e-05,0.06261658668518066,0.004448578689575194,0.026877,5.1021575927734375e-05,0.000194549560546875
8.726119995117188e-05,0.06494903564453125,0.00162171469116211,0.028821,4.553794860839844e-05,0.00018596649169921875
8.487701416015625e-05,0.0844576358795166,0.004837034545898438,0.023489,5.364418029785156e-05,0.00022745132446289062
7.510185241699219e-05,0.07532119750976562,0.0010623301391601558,0.011962,6.151199340820312e-05,0.0002474784851074219
0.00011658668518066406,0.08514761924743652,0.001195319137573243,0.014665,3.123283386230469e-05,0.00014519691467285156
7.605552673339844e-05,0.06118297576904297,0.0012389206390380856,0.011027,5.745887756347656e-05,0.0002307891845703125
0.00011777877807617188,0.03847455978393555,0.0009501587066650385,0.015459,5.125999450683594e-05,0.0002067089080810547
9.751319885253906e-05,0.05579423904418945,0.0009687038726806634,0.009768,6.222724914550781e-05,0.0002498626708984375
7.390975952148438e-05,0.08981156349182129,0.001634191513061523,0.00725,5.793571472167969e-05,0.00022792816162109375
0.00011658668518066406,0.028416156768798828,0.0010903519439697269,0.007245,4.9114227294921875e-05,0.000213623046875
8.225440979003906e-05,0.027786731719970703,0.0009752699737548831,0.004912,4.00543212890625e-05,0.00015497207641601562
0.00012135505676269531,0.02414727210998535,0.006411246932983398,0.023511,3.123283386230469e-05,0.00012564659118652344
0.00011730194091796875,0.039145708084106445,0.001283314453125,0.005339,4.5299530029296875e-05,0.0001780986785888672
9.5367431640625e-05,0.0482640266418457,0.0008527952728271488,0.007669,6.67572021484375e-05,0.0001747608184814453
0.00010085105895996094,0.06048893928527832,0.0016967728271484375,0.012286,2.956390380859375e-05,0.00012159347534179688
9.417533874511719e-05,0.06673860549926758,0.0008203314514160162,0.022528,4.6253204345703125e-05,0.00018167495727539062
8.20159912109375e-05,0.07120418548583984,0.0016937142333984375,0.006979,5.745887756347656e-05,0.0002658367156982422
8.487701416015625e-05,0.10106253623962402,0.0013286920928955066,0.02211,4.553794860839844e-05,0.00019121170043945312
9.441375732421875e-05,0.09225797653198242,0.0006971686706542975,0.031239,2.6464462280273438e-05,0.00010466575622558594
7.295608520507812e-05,0.09606409072875977,0.0023710628814697272,0.029768,5.316734313964844e-05,0.0002243518829345703
7.343292236328125e-05,0.11039161682128906,0.0036348035583496086,0.008299,5.2928924560546875e-05,0.00022363662719726562
9.441375732421875e-05,0.09059667587280273,0.002205382492065429,0.010998,6.270408630371094e-05,0.00025081634521484375
0.0001862049102783203,0.05474734306335449,0.0016454595184326164,0.013265,6.198883056640625e-05,0.0002467632293701172
0.00010156631469726562,0.06160140037536621,0.002911123779296875,0.008697,6.151199340820312e-05,0.00024175643920898438
7.271766662597656e-05,0.05118513107299805,0.0008138106689453122,0.010739,3.409385681152344e-05,0.0001304149627685547
0.00011134147644042969,0.05308365821838379,0.0020255988769531247,0.004982,5.626678466796875e-05,0.00022649765014648438
0.00014448165893554688,0.04896974563598633,0.0018691820831298837,0.011678,4.172325134277344e-05,0.0001819133758544922
8.511543273925781e-05,0.041656494140625,0.004300166915893553,0.017101,6.151199340820312e-05,0.0002460479736328125
7.867813110351562e-05,0.056472063064575195,0.00110841831970215,0.023252,6.079673767089844e-05,0.00023293495178222656
7.867813110351562e-05,0.06925654411315918,0.002448235885620117,0.012508,3.62396240234375e-05,0.00013899803161621094
6.842613220214844e-05,0.07006216049194336,0.004316374389648438,0.014183,6.270408630371094e-05,0.00024247169494628906
0.00010132789611816406,0.0643463134765625,0.0009302993011474602,0.01948,2.8848648071289062e-05,0.00012445449829101562
0.00011301040649414062,0.06510758399963379,0.0014326533355712885,0.012146,4.935264587402344e-05,0.00020360946655273438
0.00010442733764648438,0.057795047760009766,0.002653314544677734,0.023948,2.8133392333984375e-05,0.00011372566223144531
7.486343383789062e-05,0.07696390151977539,0.001954632003784179,0.012767,3.695487976074219e-05,0.00014519691467285156
0.00010657310485839844,0.0731971263885498,0.002157272552490234,0.006576,7.224082946777344e-05,0.00025010108947753906
7.414817810058594e-05,0.052695274353027344,0.0015441540374755858,0.011561,5.602836608886719e-05,0.00022292137145996094
0.00010371208190917969,0.03419160842895508,0.0012777831268310537,0.018155,3.266334533691406e-05,0.00013303756713867188
7.271766662597656e-05,0.049431800842285156,0.0025594183197021475,0.021801,4.00543212890625e-05,0.00016379356384277344
8.344650268554688e-05,0.06518983840942383,0.0015144023284912106,0.007139,4.744529724121094e-05,0.00019860267639160156
7.939338684082031e-05,0.07552719116210938,0.0024521699218750005,0.016072,5.078315734863281e-05,0.0002243518829345703
0.00011897087097167969,0.04764366149902344,0.007412193115234375,0.015167,3.409385681152344e-05,0.00013971328735351562
7.343292236328125e-05,0.047020912170410156,0.0008889518432617198,0.021407,2.86102294921875e-05,0.00010967254638671875
7.557868957519531e-05,0.04756307601928711,0.002139891784667969,0.007682,5.14984130859375e-05,0.00020384788513183594
0.00010204315185546875,0.04386329650878906,0.0016580012664794922,0.006489,4.76837158203125e-05,0.0001857280731201172
0.00012445449829101562,0.05467033386230469,0.008176427459716796,0.023775,4.6253204345703125e-05,0.000194549560546875
8.630752563476562e-05,0.05189013481140137,0.0018048157348632826,0.026711,4.839897155761719e-05,0.0001895427703857422
0.00010085105895996094,0.06851458549499512,0.0015356272888183593,0.007705,5.245208740234375e-05,0.00023865699768066406
8.535385131835938e-05,0.04351234436035156,0.001592696441650391,0.009911,2.7418136596679688e-05,0.00011301040649414062
0.000110626220703125,0.03135180473327637,0.0010281972045898431,0.018113,3.409385681152344e-05,0.00013875961303710938
7.486343383789062e-05,0.04739856719970703,0.0025984354858398437,0.010012,5.9604644775390625e-05,0.0002300739288330078
7.796287536621094e-05,0.05960345268249512,0.0025911597442626957,0.01108,2.7418136596679688e-05,0.00011420249938964844
7.486343383789062e-05,0.04669070243835449,0.008853502670288085,0.021784,3.981590270996094e-05,0.00016689300537109375
7.62939453125e-05,0.057463884353637695,0.012409193084716797,0.013927,6.389617919921875e-05,0.0002493858337402344
7.367134094238281e-05,0.05974078178405762,0.0007448066558837889,0.012666,3.314018249511719e-05,0.00013446807861328125
9.775161743164062e-05,0.07148241996765137,0.0021973899688720704,0.012416,3.814697265625e-05,0.0001590251922607422
7.724761962890625e-05,0.05202484130859375,0.001380922912597656,0.004426,5.412101745605469e-05,0.00021266937255859375
0.00011086463928222656,0.047747135162353516,0.0014130118713378903,0.005864,5.14984130859375e-05,0.00019741058349609375
0.00011348724365234375,0.05243873596191406,0.0036663491973876958,0.014674,4.076957702636719e-05,0.0001666545867919922
0.00010371208190917969,0.05046868324279785,0.0013177762298583976,0.007822,5.316734313964844e-05,0.00021529197692871094
6.890296936035156e-05,0.03989434242248535,0.0008009711761474605,0.008623,3.600120544433594e-05,0.00015234947204589844
0.0001804828643798828,0.04683876037597656,0.004537831848144531,0.009032,4.1484832763671875e-05,0.00015115737915039062
8.034706115722656e-05,0.06426358222961426,0.0023477604370117184,0.005727,3.361701965332031e-05,0.00013113021850585938
9.250640869140625e-05,0.04630017280578613,0.015929577026367187,0.009215,6.437301635742188e-05,0.0002493858337402344
6.699562072753906e-05,0.05582141876220703,0.0012422008666992182,0.020184,4.673004150390625e-05,0.00017690658569335938
0.00011014938354492188,0.0791618824005127,0.001573394500732423,0.025438,5.984306335449219e-05,0.0002422332763671875
0.00011515617370605469,0.09902811050415039,0.0012890160675048806,0.044088,6.4849853515625e-05,0.00024366378784179688
0.00010895729064941406,0.11420726776123047,0.0015504167938232422,0.038785,3.4332275390625e-05,0.00012421607971191406
0.00011610984802246094,0.10148024559020996,0.0025589317169189447,0.020916,4.458427429199219e-05,0.0001773834228515625
8.368492126464844e-05,0.11766481399536133,0.0015444316558837906,0.037257,3.814697265625e-05,0.0001571178436279297
0.0001068115234375,0.15343070030212402,0.02622234367370605,0.03151,2.5987625122070312e-05,0.00010085105895996094
0.00012683868408203125,0.158341646194458,0.016017222305297854,0.014554,6.413459777832031e-05,0.0002758502960205078
8.440017700195312e-05,0.10218453407287598,0.0012789987182617174,0.07839,3.62396240234375e-05,0.00014662742614746094
9.72747802734375e-05,0.11530184745788574,0.00625701675415039,0.009275,6.127357482910156e-05,0.00023984909057617188
9.799003601074219e-05,0.13431358337402344,0.01000636909484863,0.043145,2.8133392333984375e-05,0.000110626220703125
8.702278137207031e-05,0.05641889572143555,0.012260544982910154,0.051484,2.6702880859375e-05,0.00010561943054199219
0.0001919269561767578,0.06589055061340332,0.0016165698547363216,0.062673,6.580352783203125e-05,0.0002498626708984375
7.224082946777344e-05,0.1079549789428711,0.009578509658813477,0.004456,6.127357482910156e-05,0.00024390220642089844
8.440017700195312e-05,0.09517264366149902,0.0016984030609130847,0.026162,8.130073547363281e-05,0.0002524852752685547
0.00010442733764648438,0.11781978607177734,0.0008011132965087889,0.027899,3.075599670410156e-05,0.00012493133544921875
8.034706115722656e-05,0.14441752433776855,0.001071567642211911,0.046538,6.270408630371094e-05,0.00024580955505371094
7.748603820800781e-05,0.07752084732055664,0.0007659836425781257,0.012986,3.457069396972656e-05,0.00013709068298339844
6.866455078125e-05,0.14573168754577637,0.0008969055328369134,0.011709,5.984306335449219e-05,0.0002415180206298828
7.653236389160156e-05,0.08544683456420898,0.006549828857421877,0.031456,5.030632019042969e-05,0.0002048015594482422
0.00010132789611816406,0.14828205108642578,0.0022223646697998034,0.017569,6.318092346191406e-05,0.0002503395080566406
0.00014734268188476562,0.09533286094665527,0.004937531188964842,0.022596,2.9087066650390625e-05,0.00011658668518066406
9.560585021972656e-05,0.07522821426391602,0.005882548233032227,0.009304,6.508827209472656e-05,0.0002434253692626953
8.0108642578125e-05,0.07466483116149902,0.0007416528778076172,0.006692,3.981590270996094e-05,0.00013828277587890625
9.274482727050781e-05,0.112762451171875,0.0055590100708007815,0.020256,2.7179718017578125e-05,0.00010442733764648438
9.72747802734375e-05,0.0472104549407959,0.026789219619750976,0.021898,6.079673767089844e-05,0.0002446174621582031
8.273124694824219e-05,0.08148002624511719,0.0017019986419677738,0.017047,6.175041198730469e-05,0.0002467632293701172
0.00010704994201660156,0.04937887191772461,0.0012485810546874997,0.012347,3.266334533691406e-05,0.0001227855682373047
8.630752563476562e-05,0.03865361213684082,0.0009140240173339843,0.011077,6.198883056640625e-05,0.00025010108947753906
7.414817810058594e-05,0.07020878791809082,0.010598396881103516,0.020242,6.198883056640625e-05,0.00023293495178222656
7.891654968261719e-05,0.10484194755554199,0.007809532760620117,0.005926,6.0558319091796875e-05,0.00024247169494628906
7.367134094238281e-05,0.04934573173522949,0.0019067322845458985,0.011063,3.743171691894531e-05,0.00012993812561035156
8.940696716308594e-05,0.025121450424194336,0.002007437728881836,0.007901,4.410743713378906e-05,0.00017261505126953125
0.00010251998901367188,0.05514359474182129,0.010952218185424805,0.011189,6.389617919921875e-05,0.00024819374084472656
7.915496826171875e-05,0.06210923194885254,0.014877342437744141,0.015326,6.031990051269531e-05,0.00023674964904785156
7.510185241699219e-05,0.06605219841003418,0.003513309509277345,0.017993,3.743171691894531e-05,0.00015735626220703125
8.463859558105469e-05,0.06973671913146973,0.0013897624816894532,0.004966,4.38690185546875e-05,0.00017142295837402344
7.319450378417969e-05,0.04606914520263672,0.0008824719696044914,0.012422,4.792213439941406e-05,0.00020432472229003906
7.62939453125e-05,0.057044029235839844,0.0009391502075195316,0.007107,4.315376281738281e-05,0.0001537799835205078
0.00010037422180175781,0.047776222229003906,0.0013118961334228508,0.0122,6.008148193359375e-05,0.00021839141845703125
7.915496826171875e-05,0.029776811599731445,0.0010633052673339853,0.027041,2.86102294921875e-05,0.00011372566223144531
0.00010466575622558594,0.0693509578704834,0.001058437881469726,0.021315,2.574920654296875e-05,0.00010204315185546875
0.00010347366333007812,0.06285858154296875,0.0021727809600830088,0.018382,6.4849853515625e-05,0.00025081634521484375
7.390975952148438e-05,0.05443930625915527,0.002316227676391603,0.023273,3.337860107421875e-05,0.00012230873107910156
0.00017714500427246094,0.0782170295715332,0.0010411933288574215,0.010864,6.222724914550781e-05,0.0002434253692626953
0.000675201416015625,0.06263279914855957,0.0030840214385986324,0.006061,3.0040740966796875e-05,0.0001232624053955078
7.343292236328125e-05,0.05295109748840332,0.0013117086639404304,0.013326,4.38690185546875e-05,0.0002009868621826172
7.319450378417969e-05,0.04716229438781738,0.0016904071807861327,0.00335,4.9114227294921875e-05,0.00019049644470214844
7.43865966796875e-05,0.044293880462646484,0.0033662548980712883,0.014729,5.030632019042969e-05,0.0001957416534423828
0.00012540817260742188,0.04557061195373535,0.0011609312744140622,0.006478,5.650520324707031e-05,0.0002257823944091797
7.581710815429688e-05,0.052759647369384766,0.0010877965087890615,0.019338,4.100799560546875e-05,0.0001590251922607422
8.368492126464844e-05,0.05960965156555176,0.000977202713012694,0.019713,5.91278076171875e-05,0.00022983551025390625
6.651878356933594e-05,0.06355071067810059,0.000738745101928711,0.012416,3.457069396972656e-05,0.00014281272888183594
7.677078247070312e-05,0.049286842346191406,0.0008259724731445317,0.012988,4.029273986816406e-05,0.0001709461212158203
9.894371032714844e-05,0.07506251335144043,0.0010392787780761715,0.006891,5.936622619628906e-05,0.00023698806762695312
0.00012445449829101562,0.07829713821411133,0.005752291290283203,0.008683,4.38690185546875e-05,0.00018072128295898438
6.818771362304688e-05,0.06035590171813965,0.0013779550170898436,0.00519,3.910064697265625e-05,0.00015664100646972656
0.00012946128845214844,0.0624086856842041,0.001397135284423829,0.015697,3.814697265625e-05,0.000156402587890625
9.107589721679688e-05,0.09664678573608398,0.0033303149566650397,0.011614,6.0558319091796875e-05,0.0002460479736328125
9.655952453613281e-05,0.06693148612976074,0.0019292739257812507,0.009614,5.5789947509765625e-05,0.00021719932556152344
0.00010204315185546875,0.04327702522277832,0.0014207398681640622,0.007622,5.745887756347656e-05,0.00022411346435546875
0.00010633468627929688,0.0519709587097168,0.0012688559417724605,0.007087,5.0067901611328125e-05,0.00019550323486328125
0.00010395050048828125,0.06206393241882324,0.002565661956787108,0.019973,3.147125244140625e-05,0.0001239776611328125
0.00011014938354492188,0.0645594596862793,0.0063471550750732394,0.03527,6.437301635742188e-05,0.00025081634521484375
0.00010418891906738281,0.07428383827209473,0.000863090744018552,0.038635,6.079673767089844e-05,0.0002410411834716797
8.344650268554688e-05,0.08703851699829102,0.0007886633758544918,0.026737,3.504753112792969e-05,0.00014162063598632812
8.0108642578125e-05,0.05690717697143555,0.005842220916748048,0.03161,6.461143493652344e-05,0.00024890899658203125
8.559226989746094e-05,0.09607267379760742,0.0008936713562011714,0.051989,3.0040740966796875e-05,0.00012302398681640625
7.843971252441406e-05,0.12267184257507324,0.0033672061614990235,0.014657,6.29425048828125e-05,0.0002455711364746094
9.679794311523438e-05,0.08721494674682617,0.01643456071472168,0.024639,4.6253204345703125e-05,0.00020241737365722656
0.00011301040649414062,0.07326531410217285,0.008719856018066408,0.044931,6.461143493652344e-05,0.00024890899658203125
6.985664367675781e-05,0.15671014785766602,0.009426338104248047,0.023021,2.8848648071289062e-05,0.00013208389282226562
0.0001163482666015625,0.10652709007263184,0.0049004022674560554,0.058142,2.86102294921875e-05,0.00011491775512695312
9.870529174804688e-05,0.12269902229309082,0.0014982859191894522,0.017919,6.127357482910156e-05,0.0002460479736328125
9.417533874511719e-05,0.16508889198303223,0.0012207257995605486,0.021049,4.57763671875e-05,0.00019431114196777344
7.82012939453125e-05,0.14806628227233887,0.015981338333129883,0.011726,6.246566772460938e-05,0.00024509429931640625
0.00010061264038085938,0.1262645721435547,0.0012918544616699213,0.009591,5.9604644775390625e-05,0.0002353191375732422
8.0108642578125e-05,0.10098505020141602,0.0015759733734130865,0.018594,5.53131103515625e-05,0.0002281665802001953
0.0001354217529296875,0.1640152931213379,0.0015732908782958976,0.008894,5.4836273193359375e-05,0.0002238750457763672
7.62939453125e-05,0.14526724815368652,0.023548507354736334,0.063202,6.341934204101562e-05,0.0002532005310058594
0.0001392364501953125,0.10119843482971191,0.001608210968017578,0.026251,6.341934204101562e-05,0.0002536773681640625
0.0001430511474609375,0.18589472770690918,0.005816801010131836,0.015139,6.341934204101562e-05,0.0002484321594238281
0.00010180473327636719,0.09122395515441895,0.0019346149597167968,0.009509,2.7179718017578125e-05,0.0001270771026611328
7.581710815429688e-05,0.036637067794799805,0.0008860381469726559,0.005989,4.57763671875e-05,0.000179290771484375
0.00010704994201660156,0.03486967086791992,0.0010848697967529297,0.004718,4.744529724121094e-05,0.00017714500427246094
8.678436279296875e-05,0.03867292404174805,0.0009601827392578116,0.017749,3.266334533691406e-05,0.00013208389282226562
0.00012254714965820312,0.047002553939819336,0.003983158569335937,0.005895,5.7697296142578125e-05,0.00023055076599121094
0.0001327991485595703,0.03324556350708008,0.003008020095825195,0.015195,5.054473876953125e-05,0.00019860267639160156
7.295608520507812e-05,0.062395334243774414,0.001267078582763672,0.011958,4.38690185546875e-05,0.00018215179443359375
8.034706115722656e-05,0.04931378364562988,0.0008889890594482412,0.025683,2.8133392333984375e-05,0.00011324882507324219
6.842613220214844e-05,0.0758669376373291,0.0009633628692626954,0.021741,2.574920654296875e-05,0.00010013580322265625
7.653236389160156e-05,0.07205843925476074,0.001986976181030272,0.016289,6.318092346191406e-05,0.00024962425231933594
8.296966552734375e-05,0.07819437980651855,0.0019360105590820308,0.010642,3.6716461181640625e-05,0.00014734268188476562
0.0001666545867919922,0.07405614852905273,0.0014907600097656265,0.027932,3.6716461181640625e-05,0.00014781951904296875
9.775161743164062e-05,0.053885459899902344,0.001575582336425782,0.010476,6.127357482910156e-05,0.0002410411834716797
0.00014209747314453125,0.0784921646118164,0.0017013107147216796,0.004216,6.103515625e-05,0.00024390220642089844
8.416175842285156e-05,0.06172347068786621,0.0012135570220947259,0.010082,6.079673767089844e-05,0.0002446174621582031
0.00011348724365234375,0.034017086029052734,0.0015483911132812504,0.00499,4.9591064453125e-05,0.00018835067749023438
0.00010609626770019531,0.0355830192565918,0.0009701181793212894,0.004735,4.8160552978515625e-05,0.00018143653869628906
8.368492126464844e-05,0.03381705284118652,0.0013283437194824225,0.011706,4.887580871582031e-05,0.00018906593322753906
8.797645568847656e-05,0.034349918365478516,0.0017367628326416008,0.016101,4.553794860839844e-05,0.00018072128295898438
7.462501525878906e-05,0.046504974365234375,0.000853626480102539,0.006385,4.601478576660156e-05,0.00017452239990234375
0.00010633468627929688,0.06159663200378418,0.001363712417602539,0.004288,5.435943603515625e-05,0.0002205371856689453
0.00010704994201660156,0.04829573631286621,0.006977550415039063,0.013021,6.008148193359375e-05,0.00023698806762695312
8.845329284667969e-05,0.05763077735900879,0.000892620590209961,0.012697,3.0279159545898438e-05,0.00012111663818359375
0.0002110004425048828,0.032479047775268555,0.001344955337524414,0.004837,4.76837158203125e-05,0.00017952919006347656
7.987022399902344e-05,0.04384899139404297,0.0017132604217529289,0.00824,5.340576171875e-05,0.0001728534698486328
7.510185241699219e-05,0.05503726005554199,0.002392382034301758,0.020291,4.553794860839844e-05,0.00018858909606933594
8.177757263183594e-05,0.10570859909057617,0.0011003682556152347,0.006931,6.246566772460938e-05,0.00024628639221191406
9.012222290039062e-05,0.07290053367614746,0.0033925895843505832,0.061684,3.0040740966796875e-05,0.00012087821960449219
0.00010156631469726562,0.0798807144165039,0.005158898757934571,0.029001,6.127357482910156e-05,0.00023984909057617188
7.557868957519531e-05,0.12294507026672363,0.0032475841979980463,0.045252,5.650520324707031e-05,0.00023698806762695312
9.584426879882812e-05,0.09786009788513184,0.00394111228942871,0.02374,6.222724914550781e-05,0.0002484321594238281
0.00013756752014160156,0.1163930892944336,0.0015817541198730467,0.018567,5.984306335449219e-05,0.0002551078796386719
0.00011897087097167969,0.08016514778137207,0.0009674549713134771,0.011236,6.413459777832031e-05,0.0002505779266357422
0.00010418891906738281,0.10287117958068848,0.0016478537292480486,0.021278,5.459785461425781e-05,0.00022935867309570312
0.00011014938354492188,0.10840511322021484,0.0033804660186767567,0.023789,6.246566772460938e-05,0.0002486705780029297
7.414817810058594e-05,0.1181190013885498,0.0019744006042480486,0.023637,5.316734313964844e-05,0.00022745132446289062
7.271766662597656e-05,0.1253831386566162,0.0013711819915771476,0.007822,2.9325485229492188e-05,0.00011610984802246094
8.177757263183594e-05,0.08103179931640625,0.0016036046905517562,0.016258,6.341934204101562e-05,0.0002510547637939453
0.00013136863708496094,0.06552457809448242,0.0016654956359863273,0.012148,5.221366882324219e-05,0.0002372264862060547
7.963180541992188e-05,0.04708147048950195,0.000965596130371095,0.016047,5.817413330078125e-05,0.0002276897430419922
8.058547973632812e-05,0.0948789119720459,0.002888094619750977,0.012596,6.008148193359375e-05,0.0002446174621582031
0.0001049041748046875,0.06722545623779297,0.00279795571899414,0.011109,6.031990051269531e-05,0.00024247169494628906
0.00010061264038085938,0.083770751953125,0.00499422038269043,0.012268,6.246566772460938e-05,0.00023937225341796875
0.00010895729064941406,0.07885909080505371,0.001957872756958008,0.014416,5.793571472167969e-05,0.00023937225341796875
8.368492126464844e-05,0.07810282707214355,0.0026462358398437504,0.010133,6.198883056640625e-05,0.0002484321594238281
8.106231689453125e-05,0.06720685958862305,0.0011146288909912108,0.006196,5.364418029785156e-05,0.00020551681518554688
7.653236389160156e-05,0.06421828269958496,0.0015896134033203113,0.045211,6.222724914550781e-05,0.00025010108947753906
0.000102996826171875,0.07363629341125488,0.0017931323699951172,0.006907,5.650520324707031e-05,0.0002238750457763672
8.082389831542969e-05,0.0891876220703125,0.005273131958007812,0.030709,5.650520324707031e-05,0.00023627281188964844
0.00012063980102539062,0.10064315795898438,0.0008737064819335939,0.008952,2.9087066650390625e-05,0.00011658668518066406
7.62939453125e-05,0.08773088455200195,0.0008087182312011693,0.031322,2.8848648071289062e-05,0.00011730194091796875
7.390975952148438e-05,0.06778287887573242,0.0015493838500976569,0.00853,5.364418029785156e-05,0.00022482872009277344
8.630752563476562e-05,0.06394624710083008,0.0017738376464843733,0.032341,6.437301635742188e-05,0.0002460479736328125
0.00010919570922851562,0.08493518829345703,0.003526733688354492,0.008496,6.222724914550781e-05,0.00023937225341796875
8.273124694824219e-05,0.10669422149658203,0.0036139680023193343,0.037163,3.2901763916015625e-05,0.0001430511474609375
7.200241088867188e-05,0.09717655181884766,0.0008172669372558585,0.011704,3.147125244140625e-05,0.00011730194091796875
9.846687316894531e-05,0.12058782577514648,0.009906608627319336,0.023302,5.340576171875e-05,0.00022292137145996094
7.486343383789062e-05,0.09358906745910645,0.0008988057098388673,0.019604,6.0558319091796875e-05,0.0002734661102294922
0.0001087188720703125,0.10110330581665039,0.002229280868530273,0.006159,4.7206878662109375e-05,0.00019240379333496094
8.940696716308594e-05,0.02739882469177246,0.0008852528533935546,0.003304,4.291534423828125e-05,0.00016236305236816406
9.846687316894531e-05,0.02652430534362793,0.0015168243255615239,0.008466,3.0040740966796875e-05,0.0001010894775390625
0.00010085105895996094,0.05152440071105957,0.003143231216430665,0.008509,3.4332275390625e-05,0.0001456737518310547
8.249282836914062e-05,0.03418397903442383,0.00619072886657715,0.021313,2.956390380859375e-05,0.00011587142944335938
9.989738464355469e-05,0.05837583541870117,0.001884556655883789,0.00762,6.270408630371094e-05,0.000244140625
8.654594421386719e-05,0.07552742958068848,0.0016552212066650394,0.007918,6.079673767089844e-05,0.000244140625
8.893013000488281e-05,0.08220696449279785,0.0016585618896484376,0.027583,5.078315734863281e-05,0.0002009868621826172
0.00010514259338378906,0.07880878448486328,0.0015510841674804682,0.011643,5.745887756347656e-05,0.00022482872009277344
0.0001392364501953125,0.07662057876586914,0.00137862857055664,0.021943,6.127357482910156e-05,0.0002415180206298828
0.00010323524475097656,0.04678988456726074,0.0023254403076171867,0.010429,5.8650970458984375e-05,0.00023818016052246094
9.465217590332031e-05,0.07141399383544922,0.0014749378814697262,0.013086,4.887580871582031e-05,0.0002110004425048828
8.463859558105469e-05,0.07804346084594727,0.013912068099975586,0.016405,6.031990051269531e-05,0.00024366378784179688
9.250640869140625e-05,0.08899664878845215,0.00157394612121582,0.014222,5.435943603515625e-05,0.00022864341735839844
0.00012493133544921875,0.08235001564025879,0.005937589309692383,0.014827,6.151199340820312e-05,0.00024056434631347656
9.679794311523438e-05,0.07600140571594238,0.0009892356109619145,0.01653,3.7670135498046875e-05,0.00013780593872070312
0.00010800361633300781,0.0842587947845459,0.001587233840942382,0.030713,6.175041198730469e-05,0.00024962425231933594
0.0001347064971923828,0.053473472595214844,0.0008050673675537093,0.02593,3.457069396972656e-05,0.00012350082397460938
8.177757263183594e-05,0.10990047454833984,0.0016123126678466802,0.013857,6.151199340820312e-05,0.0002512931823730469
0.00013971328735351562,0.04906773567199707,0.0020268761596679685,0.009504,5.340576171875e-05,0.00021219253540039062
0.00012922286987304688,0.09713506698608398,0.0017423140106201168,0.004669,3.075599670410156e-05,0.0001125335693359375
7.486343383789062e-05,0.05662822723388672,0.0010131748046874993,0.010141,2.9802322387695312e-05,0.00011801719665527344
0.00012063980102539062,0.04860186576843262,0.0009122744445800787,0.009262,2.7894973754882812e-05,0.00011491775512695312
0.00010061264038085938,0.04190492630004883,0.0037198169708251953,0.00545,5.9604644775390625e-05,0.0002315044403076172
7.772445678710938e-05,0.0448153018951416,0.012234916122436523,0.009192,3.123283386230469e-05,0.00012874603271484375
9.202957153320312e-05,0.05241107940673828,0.0008668309783935561,0.018215,3.719329833984375e-05,0.0001366138458251953
0.00018024444580078125,0.03911304473876953,0.0020707810516357424,0.007213,5.173683166503906e-05,0.00019669532775878906
0.000102996826171875,0.05893826484680176,0.0037981218109130865,0.007949,6.031990051269531e-05,0.00022220611572265625
0.0005104541778564453,0.04596304893493652,0.0010163358459472673,0.028199,6.222724914550781e-05,0.0002460479736328125
8.726119995117188e-05,0.06501936912536621,0.0018011528015136717,0.015025,5.984306335449219e-05,0.00024175643920898438
8.58306884765625e-05,0.10721182823181152,0.011279257720947266,0.010856,5.841255187988281e-05,0.00022554397583007812
0.00011706352233886719,0.08014297485351562,0.003779445281982422,0.005959,4.363059997558594e-05,0.00017380714416503906
9.989738464355469e-05,0.06256365776062012,0.001250160064697265,0.012035,6.222724914550781e-05,0.0002472400665283203
7.2479248046875e-05,0.04258847236633301,0.0009328076934814449,0.00974,3.3855438232421875e-05,0.00014209747314453125
7.915496826171875e-05,0.041045188903808594,0.0012147864837646488,0.011198,3.0040740966796875e-05,0.00012087821960449219
7.510185241699219e-05,0.05128288269042969,0.0009209998168945317,0.005996,2.7894973754882812e-05,0.00011372566223144531
0.00010824203491210938,0.03265666961669922,0.004225748123168945,0.011986,2.9325485229492188e-05,0.0001220703125
0.00010085105895996094,0.04302239418029785,0.0013509705047607418,0.012602,5.507469177246094e-05,0.0002162456512451172
8.344650268554688e-05,0.06440520286560059,0.0014561045227050769,0.021444,6.437301635742188e-05,0.0002448558807373047
7.987022399902344e-05,0.0647726058959961,0.0011447825469970696,0.011546,4.1961669921875e-05,0.00016832351684570312
9.274482727050781e-05,0.06324553489685059,0.0020520568542480473,0.014282,2.7418136596679688e-05,0.00010180473327636719
0.00010251998901367188,0.06323552131652832,0.003131934936523437,0.006792,4.029273986816406e-05,0.00015282630920410156
8.225440979003906e-05,0.06287193298339844,0.00196256413269043,0.008952,5.507469177246094e-05,0.0002257823944091797
7.62939453125e-05,0.031088829040527344,0.002382807250976563,0.008079,6.580352783203125e-05,0.00018978118896484375
8.130073547363281e-05,0.027182340621948242,0.0008706894989013673,0.013788,3.170967102050781e-05,0.00011992454528808594
0.00016641616821289062,0.03405308723449707,0.0008647671203613275,0.012552,4.673004150390625e-05,0.00018215179443359375
8.130073547363281e-05,0.045948028564453125,0.0009901206359863284,0.006964,4.935264587402344e-05,0.0001862049102783203
0.00013518333435058594,0.09519457817077637,0.0009653730316162108,0.005033,6.461143493652344e-05,0.00024962425231933594
7.915496826171875e-05,0.07657694816589355,0.002421418029785155,0.034193,5.53131103515625e-05,0.00022649765014648438
7.2479248046875e-05,0.08599686622619629,0.0015857310638427748,0.021039,5.3882598876953125e-05,0.0002219676971435547
8.726119995117188e-05,0.12085318565368652,0.0015511769866943352,0.014415,5.626678466796875e-05,0.0002238750457763672
0.00013589859008789062,0.05765032768249512,0.001525450256347656,0.020822,4.00543212890625e-05,0.0001633167266845703
0.00021910667419433594,0.11226582527160645,0.0022244035797119137,0.024267,5.340576171875e-05,0.00022101402282714844
7.677078247070312e-05,0.0645604133605957,0.0015156409912109366,0.008332,4.673004150390625e-05,0.00019741058349609375
9.679794311523438e-05,0.07378530502319336,0.002162174728393555,0.010572,5.316734313964844e-05,0.00022220611572265625
7.963180541992188e-05,0.07077860832214355,0.000780446960449219,0.005448,2.765655517578125e-05,0.00010943412780761719
0.00014328956604003906,0.07389092445373535,0.001532659301757812,0.035365,5.340576171875e-05,0.0002193450927734375
9.775161743164062e-05,0.07458686828613281,0.0007548343811035162,0.029109,2.6941299438476562e-05,0.00011038780212402344
8.678436279296875e-05,0.07030725479125977,0.0015986494293212892,0.008501,5.3882598876953125e-05,0.00021791458129882812
8.177757263183594e-05,0.08725476264953613,0.0015232608642578131,0.024266,5.269050598144531e-05,0.00022125244140625
9.608268737792969e-05,0.08990478515625,0.0026675562591552734,0.008803,5.245208740234375e-05,0.0002186298370361328
7.557868957519531e-05,0.06984519958496094,0.0009449683685302732,0.010373,6.318092346191406e-05,0.00024890899658203125
7.486343383789062e-05,0.0264589786529541,0.0009996284484863269,0.021725,5.125999450683594e-05,0.00020575523376464844
0.00011563301086425781,0.053403615951538086,0.0014879499664306635,0.009676,5.888938903808594e-05,0.000240325927734375
8.082389831542969e-05,0.05899214744567871,0.00428997819519043,0.016024,6.222724914550781e-05,0.0002467632293701172
0.00011181831359863281,0.03206372261047363,0.002375322708129882,0.011416,4.506111145019531e-05,0.0001666545867919922
7.963180541992188e-05,0.052330970764160156,0.0013987761077880858,0.007144,5.340576171875e-05,0.0002079010009765625
0.0001010894775390625,0.061559200286865234,0.0016693462219238286,0.015791,6.008148193359375e-05,0.0002410411834716797
8.082389831542969e-05,0.05677175521850586,0.0013798700256347652,0.015308,6.127357482910156e-05,0.00023984909057617188
8.511543273925781e-05,0.06873893737792969,0.0010231587066650387,0.015386,4.1484832763671875e-05,0.00017905235290527344
9.942054748535156e-05,0.10550856590270996,0.002608366241455079,0.01901,5.316734313964844e-05,0.00022268295288085938
0.00010275840759277344,0.08350276947021484,0.023618148864746093,0.009111,6.198883056640625e-05,0.0002422332763671875
0.00011181831359863281,0.0801692008972168,0.001533361419677734,0.019941,6.198883056640625e-05,0.0002422332763671875
7.748603820800781e-05,0.11756277084350586,0.0016645597686767571,0.015251,6.079673767089844e-05,0.0002357959747314453
0.00011801719665527344,0.09224367141723633,0.0009985244598388655,0.019016,4.935264587402344e-05,0.00017786026000976562
0.00019407272338867188,0.050366878509521484,0.00352819577026367,0.035942,5.221366882324219e-05,0.00022125244140625
9.72747802734375e-05,0.06389331817626953,0.012727292526245118,0.029237,3.5762786865234375e-05,0.0001468658447265625
9.965896606445312e-05,0.08452820777893066,0.002555956832885741,0.022658,5.269050598144531e-05,0.0002181529998779297
8.416175842285156e-05,0.09243965148925781,0.003718397552490234,0.006968,6.246566772460938e-05,0.0002446174621582031
0.00017070770263671875,0.13837766647338867,0.0015553946533203127,0.022296,5.435943603515625e-05,0.00022649765014648438
9.608268737792969e-05,0.09334063529968262,0.0011611638031005858,0.044079,3.9577484130859375e-05,0.00016236305236816406
9.799003601074219e-05,0.029969453811645508,0.04723522367858887,0.017396,2.956390380859375e-05,0.00011968612670898438
9.655952453613281e-05,0.06290149688720703,0.007591063079833982,0.054815,2.6941299438476562e-05,0.00010442733764648438
7.557868957519531e-05,0.0881509780883789,0.010206441360473634,0.005744,6.127357482910156e-05,0.0002703666687011719
7.867813110351562e-05,0.03753972053527832,0.0010324545898437523,0.034696,6.103515625e-05,0.00024962425231933594
0.0001068115234375,0.060614824295043945,0.0015459598999023431,0.028902,5.793571472167969e-05,0.0002384185791015625
9.751319885253906e-05,0.06295275688171387,0.0015023120880126957,0.007225,6.0558319091796875e-05,0.000244140625
0.00010585784912109375,0.05564379692077637,0.0010672521820068361,0.007651,5.6743621826171875e-05,0.0002307891845703125
0.00014829635620117188,0.043856143951416016,0.0008689475860595699,0.006466,4.9591064453125e-05,0.00019025802612304688
8.344650268554688e-05,0.05649399757385254,0.0036517688751220717,0.0203,6.151199340820312e-05,0.0002446174621582031
7.677078247070312e-05,0.07199907302856445,0.0016659623718261705,0.02134,5.53131103515625e-05,0.00024962425231933594
8.320808410644531e-05,0.06483626365661621,0.0022627397766113305,0.033676,4.172325134277344e-05,0.00017714500427246094
7.843971252441406e-05,0.08783841133117676,0.00080845245361328,0.032285,3.075599670410156e-05,0.00011515617370605469
0.000102996826171875,0.10065841674804688,0.0015435531768798836,0.014384,5.245208740234375e-05,0.00022029876708984375
0.00011205673217773438,0.13364124298095703,0.0016428011016845698,0.008042,6.270408630371094e-05,0.0002491474151611328
8.153915405273438e-05,0.08340787887573242,0.0010072372283935543,0.004891,5.936622619628906e-05,0.00024366378784179688
0.00010251998901367188,0.08142328262329102,0.0015754698638916,0.020962,5.459785461425781e-05,0.00022840499877929688
0.00014066696166992188,0.063568115234375,0.002543752868652341,0.046642,3.075599670410156e-05,0.00011563301086425781
8.034706115722656e-05,0.07979416847229004,0.0048543423461914065,0.00537,5.1975250244140625e-05,0.00022029876708984375
0.0001380443572998047,0.1176900863647461,0.022712913589477537,0.01367,6.365776062011719e-05,0.00025153160095214844
7.843971252441406e-05,0.07172369956970215,0.001672234664916992,0.007314,6.079673767089844e-05,0.00024199485778808594
8.487701416015625e-05,0.04503321647644043,0.0022248270111083985,0.005267,3.790855407714844e-05,0.00014328956604003906
8.463859558105469e-05,0.050714731216430664,0.010035264709472656,0.011122,3.0279159545898438e-05,0.00011730194091796875
0.0001049041748046875,0.037078142166137695,0.013788001068115235,0.010967,5.9604644775390625e-05,0.00023627281188964844
0.0001239776611328125,0.03638291358947754,0.001115785873413086,0.008312,5.4836273193359375e-05,0.0001888275146484375
8.249282836914062e-05,0.038652896881103516,0.0017566536407470704,0.005502,3.743171691894531e-05,0.00017189979553222656
0.00010228157043457031,0.043969154357910156,0.0009156312713623042,0.010224,2.9802322387695312e-05,0.00011539459228515625
9.72747802734375e-05,0.0357670783996582,0.001957655380249024,0.009902,5.2928924560546875e-05,0.000209808349609375
8.511543273925781e-05,0.049715518951416016,0.000913471008300781,0.013549,3.0040740966796875e-05,0.00011801719665527344
7.939338684082031e-05,0.045059919357299805,0.0029780562744140624,0.006614,5.1021575927734375e-05,0.00020003318786621094
7.653236389160156e-05,0.03567671775817871,0.012440495864868163,0.027883,2.6941299438476562e-05,0.00010895729064941406
0.0001049041748046875,0.057128190994262695,0.001435391632080077,0.019359,4.839897155761719e-05,0.00020122528076171875
0.00010180473327636719,0.08813977241516113,0.001998637878417968,0.016063,5.316734313964844e-05,0.0002200603485107422
8.034706115722656e-05,0.07638931274414062,0.0031521926116943356,0.02673,6.246566772460938e-05,0.00025153160095214844
0.00010943412780761719,0.07813572883605957,0.0007371094818115244,0.028838,3.409385681152344e-05,0.00012803077697753906
7.224082946777344e-05,0.07783222198486328,0.0009091205596923821,0.02425,5.888938903808594e-05,0.000240325927734375
9.965896606445312e-05,0.10899662971496582,0.0016106499176025395,0.010877,6.127357482910156e-05,0.0002391338348388672
8.034706115722656e-05,0.06005597114562988,0.013669593124389649,0.00622,6.151199340820312e-05,0.00024318695068359375
9.608268737792969e-05,0.03819751739501953,0.003765341705322266,0.007231,4.935264587402344e-05,0.0001957416534423828
0.0001227855682373047,0.05994701385498047,0.0014992818603515624,0.017599,5.0067901611328125e-05,0.00021219253540039062
0.00018453598022460938,0.060677528381347656,0.0029809110412597657,0.026799,6.198883056640625e-05,0.0002455711364746094
8.20159912109375e-05,0.07698941230773926,0.001335355834960937,0.02017,4.863739013671875e-05,0.0001990795135498047
0.00019359588623046875,0.07269072532653809,0.012694728881835936,0.020743,3.147125244140625e-05,0.00011324882507324219
9.012222290039062e-05,0.09036946296691895,0.0015475648040771499,0.020463,5.316734313964844e-05,0.00022220611572265625
9.965896606445312e-05,0.06995010375976562,0.0010370369110107424,0.009559,2.8133392333984375e-05,0.00011539459228515625
9.822845458984375e-05,0.020335674285888672,0.0020443674926757804,0.037412,6.151199340820312e-05,0.00024366378784179688
7.510185241699219e-05,0.07557225227355957,0.011042610412597657,0.013319,5.888938903808594e-05,0.00023245811462402344
7.2479248046875e-05,0.06565260887145996,0.005394960479736328,0.01617,4.38690185546875e-05,0.0001506805419921875
7.963180541992188e-05,0.07504510879516602,0.0017702496490478517,0.006279,6.031990051269531e-05,0.0002472400665283203
0.00015354156494140625,0.03882145881652832,0.001257783660888672,0.02274,3.933906555175781e-05,0.00014495849609375
7.677078247070312e-05,0.041669368743896484,0.0010620422668457027,0.014243,4.4345855712890625e-05,0.0001773834228515625
8.58306884765625e-05,0.0513463020324707,0.0015362230987548825,0.009478,5.030632019042969e-05,0.00019311904907226562
7.677078247070312e-05,0.0707540512084961,0.000950895797729492,0.007013,2.9325485229492188e-05,0.0001227855682373047
7.343292236328125e-05,0.1290445327758789,0.0015079856872558597,0.010525,5.459785461425781e-05,0.00022125244140625
0.00013709068298339844,0.08135604858398438,0.0015760422058105454,0.021243,6.0558319091796875e-05,0.0002465248107910156
0.00018334388732910156,0.0743401050567627,0.0015981995849609354,0.036997,5.7220458984375e-05,0.00023889541625976562
0.00012111663818359375,0.11112642288208008,0.0015572415008544907,0.025236,5.1975250244140625e-05,0.00022077560424804688
0.000102996826171875,0.07464170455932617,0.0015995993194580088,0.021244,6.437301635742188e-05,0.0002543926239013672
0.0001537799835205078,0.06614065170288086,0.0015788755035400365,0.03604,5.91278076171875e-05,0.00023484230041503906
7.176399230957031e-05,0.09092378616333008,0.00142396046447754,0.014207,5.125999450683594e-05,0.00021791458129882812
0.00010371208190917969,0.09593319892883301,0.0023090625610351564,0.014591,5.364418029785156e-05,0.00022339820861816406
0.00020456314086914062,0.047693490982055664,0.002235975189208983,0.020955,2.6941299438476562e-05,0.00010466575622558594
8.153915405273438e-05,0.08949589729309082,0.0034391605224609392,0.015991,3.123283386230469e-05,0.0001266002655029297
0.00010085105895996094,0.06373167037963867,0.0013959814300537124,0.026926,4.9114227294921875e-05,0.0002033710479736328
8.106231689453125e-05,0.09176063537597656,0.0011956002807617175,0.036115,4.172325134277344e-05,0.00016927719116210938
0.0004343986511230469,0.07881736755371094,0.0038414148254394542,0.021008,3.0994415283203125e-05,0.00013017654418945312
0.00010180473327636719,0.06845211982727051,0.004545404037475588,0.059341,5.316734313964844e-05,0.0002465248107910156
7.605552673339844e-05,0.05997443199157715,0.0018874730377197264,0.004922,6.461143493652344e-05,0.0002892017364501953
9.989738464355469e-05,0.1052103042602539,0.0008559313659667975,0.011137,5.9604644775390625e-05,0.00023603439331054688
7.486343383789062e-05,0.10523104667663574,0.0014485178527832016,0.027269,5.793571472167969e-05,0.0002315044403076172
0.00010418891906738281,0.04942727088928223,0.0009925195617675785,0.004833,5.555152893066406e-05,0.00023508071899414062
8.535385131835938e-05,0.03560638427734375,0.0011768907165527337,0.01514,5.1975250244140625e-05,0.00019979476928710938
9.584426879882812e-05,0.04310250282287598,0.0013058411254882815,0.010761,4.458427429199219e-05,0.0001952648162841797
8.130073547363281e-05,0.04685807228088379,0.0010151181030273434,0.00627,5.173683166503906e-05,0.00019812583923339844
0.00010156631469726562,0.028854846954345703,0.0013553872833251962,0.015749,3.5762786865234375e-05,0.00015163421630859375
0.00010156631469726562,0.04052305221557617,0.0011121942138671882,0.02684,3.314018249511719e-05,0.000133514404296875
7.700920104980469e-05,0.05421924591064453,0.0011884156646728514,0.006281,5.435943603515625e-05,0.0002117156982421875
8.106231689453125e-05,0.048107147216796875,0.005892214813232422,0.017335,3.600120544433594e-05,0.0001456737518310547
0.0001423358917236328,0.06329727172851562,0.0013223338012695318,0.013987,6.008148193359375e-05,0.00024175643920898438
7.772445678710938e-05,0.08492231369018555,0.0023209865264892573,0.007957,5.936622619628906e-05,0.0002319812774658203
7.82012939453125e-05,0.060622215270996094,0.001552671157836914,0.005438,5.626678466796875e-05,0.00022459030151367188
0.00011277198791503906,0.05070996284484863,0.001031031570434571,0.01079,5.745887756347656e-05,0.0002675056457519531
0.0001666545867919922,0.05068373680114746,0.0012131899414062498,0.005844,4.1961669921875e-05,0.00017976760864257812
9.441375732421875e-05,0.04373621940612793,0.001358742065429689,0.01843,6.151199340820312e-05,0.0002465248107910156
0.00010800361633300781,0.057755231857299805,0.00285482048034668,0.027385,5.054473876953125e-05,0.00022459030151367188
0.00011420249938964844,0.0783851146697998,0.002058543365478515,0.026432,5.984306335449219e-05,0.0002446174621582031
7.43865966796875e-05,0.07902979850769043,0.003194044586181638,0.039079,4.172325134277344e-05,0.00015473365783691406
0.00013875961303710938,0.0606536865234375,0.004327074569702147,0.026381,5.2928924560546875e-05,0.00022101402282714844
0.00010132789611816406,0.052223920822143555,0.0026720088958740234,0.003725,5.53131103515625e-05,0.00022912025451660156
0.000125885009765625,0.06557679176330566,0.013242100296020508,0.006565,3.933906555175781e-05,0.00015735626220703125
0.00015616416931152344,0.033777713775634766,0.0022238937072753904,0.005282,3.361701965332031e-05,0.00012731552124023438
0.0001537799835205078,0.041689157485961914,0.002774023330688476,0.007812,4.553794860839844e-05,0.000179290771484375
7.700920104980469e-05,0.04834485054016113,0.0008908424377441406,0.005875,3.4332275390625e-05,0.0001227855682373047
8.392333984375e-05,0.030152082443237305,0.010025261444091795,0.022506,3.8623809814453125e-05,0.00016021728515625
7.748603820800781e-05,0.050136566162109375,0.012628743316650391,0.009373,6.031990051269531e-05,0.00023937225341796875
7.414817810058594e-05,0.046151161193847656,0.0022214268493652347,0.01112,5.435943603515625e-05,0.00021123886108398438
7.605552673339844e-05,0.07874274253845215,0.0016052900238037113,0.020308,5.435943603515625e-05,0.0002288818359375
8.320808410644531e-05,0.0867464542388916,0.001716311645507812,0.022425,6.127357482910156e-05,0.0002605915069580078
9.179115295410156e-05,0.08059859275817871,0.001629181045532226,0.014656,5.2928924560546875e-05,0.0002384185791015625
0.00010442733764648438,0.0624997615814209,0.0011205992889404305,0.02548,2.8133392333984375e-05,0.00011301040649414062
7.2479248046875e-05,0.05084657669067383,0.002362734680175782,0.02037,3.9577484130859375e-05,0.0001533031463623047
0.0001304149627685547,0.0701441764831543,0.000926244003295898,0.030293,3.170967102050781e-05,0.00013017654418945312
8.392333984375e-05,0.06934595108032227,0.0015297563476562494,0.009983,5.316734313964844e-05,0.0002186298370361328
0.00010228157043457031,0.08274245262145996,0.0012703298797607423,0.004626,6.127357482910156e-05,0.00024771690368652344
7.62939453125e-05,0.03943228721618652,0.0008577349700927741,0.009621,2.8848648071289062e-05,0.00011801719665527344
0.00011658668518066406,0.03076338768005371,0.0014120223541259766,0.004398,4.506111145019531e-05,0.000171661376953125
9.608268737792969e-05,0.05035853385925293,0.0017221308441162106,0.007328,4.172325134277344e-05,0.00017905235290527344
0.00010013580322265625,0.06928753852844238,0.0015250193939208984,0.009339,5.173683166503906e-05,0.00021958351135253906
7.915496826171875e-05,0.06474423408508301,0.004712793533325196,0.030458,6.4849853515625e-05,0.0002491474151611328
7.772445678710938e-05,0.0902402400970459,0.01442964094543457,0.008866,3.0994415283203125e-05,0.00012183189392089844
0.00010395050048828125,0.10240983963012695,0.001725921463012696,0.034101,8.487701416015625e-05,0.0003495216369628906
0.000148773193359375,0.07068061828613281,0.0014912169952392574,0.010923,3.170967102050781e-05,0.00012969970703125
0.00012421607971191406,0.08530712127685547,0.0009983240509033216,0.01936,6.151199340820312e-05,0.0002446174621582031
8.916854858398438e-05,0.11931657791137695,0.0015955704345703122,0.006936,5.435943603515625e-05,0.000244140625
8.177757263183594e-05,0.06318926811218262,0.0008290806884765634,0.018788,2.86102294921875e-05,0.00011467933654785156
0.00010156631469726562,0.07576799392700195,0.0016370238800048828,0.019448,2.86102294921875e-05,0.00011706352233886719
0.00010728836059570312,0.13253498077392578,0.002281704986572264,0.035387,5.3882598876953125e-05,0.00022268295288085938
8.296966552734375e-05,0.11650466918945312,0.0027278794860839846,0.00554,6.246566772460938e-05,0.00025177001953125
8.58306884765625e-05,0.07644867897033691,0.00930350973510742,0.034401,5.91278076171875e-05,0.0002415180206298828
9.512901306152344e-05,0.1243586540222168,0.0016247287597656243,0.031216,5.2928924560546875e-05,0.0002276897430419922
8.058547973632812e-05,0.06146574020385742,0.001387140472412108,0.017642,6.008148193359375e-05,0.0002429485321044922
0.00010132789611816406,0.07857823371887207,0.002938673629760743,0.012235,3.7670135498046875e-05,0.00016069412231445312
0.00014591217041015625,0.05344367027282715,0.0018968956909179695,0.011404,4.1484832763671875e-05,0.00017380714416503906
0.0001323223114013672,0.06281495094299316,0.0015262960968017575,0.007119,5.1975250244140625e-05,0.0002186298370361328
7.224082946777344e-05,0.07943320274353027,0.0009613546295166031,0.020508,6.175041198730469e-05,0.0002474784851074219
0.00018405914306640625,0.08903980255126953,0.0013668089294433597,0.02121,6.008148193359375e-05,0.00023627281188964844
9.965896606445312e-05,0.08524346351623535,0.0024541203765869133,0.013997,5.340576171875e-05,0.00022912025451660156
7.891654968261719e-05,0.09786629676818848,0.014613914733886721,0.044944,2.765655517578125e-05,0.00010156631469726562
0.00010061264038085938,0.07186079025268555,0.000952075393676758,0.022067,6.198883056640625e-05,0.0002465248107910156
7.271766662597656e-05,0.060640811920166016,0.0007960112457275383,0.013187,4.2438507080078125e-05,0.00015735626220703125
0.0002117156982421875,0.10712933540344238,0.001259730194091797,0.011252,4.4345855712890625e-05,0.00017309188842773438
8.225440979003906e-05,0.1027379035949707,0.001188833923339844,0.006905,6.222724914550781e-05,0.0002415180206298828
7.033348083496094e-05,0.07895898818969727,0.0010726262664794914,0.01684,4.458427429199219e-05,0.00015592575073242188
7.43865966796875e-05,0.0852499008178711,0.0015391546630859343,0.03611,4.076957702636719e-05,0.00015234947204589844
0.00013566017150878906,0.12435126304626465,0.0013743275146484374,0.006627,4.601478576660156e-05,0.00020623207092285156
7.534027099609375e-05,0.10413098335266113,0.009904930801391598,0.03253,5.316734313964844e-05,0.00022411346435546875
0.00012755393981933594,0.10032176971435547,0.0015392325744628902,0.006989,5.221366882324219e-05,0.00021839141845703125
0.000118255615234375,0.06825041770935059,0.0015062321319580076,0.006811,4.744529724121094e-05,0.00020051002502441406
0.00017762184143066406,0.08142232894897461,0.0015425747833251943,0.041929,5.7220458984375e-05,0.00022339820861816406
7.867813110351562e-05,0.08839654922485352,0.0038287161712646477,0.008462,5.9604644775390625e-05,0.00023174285888671875
0.00013589859008789062,0.02537703514099121,0.0022630587921142545,0.033314,3.62396240234375e-05,0.0001468658447265625
8.130073547363281e-05,0.035720109939575195,0.0012841272430419923,0.029217,6.389617919921875e-05,0.00024962425231933594
8.869171142578125e-05,0.05151677131652832,0.004120183334350587,0.01164,3.3855438232421875e-05,0.000141143798828125
7.534027099609375e-05,0.0473785400390625,0.003915076217651367,0.011415,5.3882598876953125e-05,0.00020742416381835938
0.00011610984802246094,0.05721879005432129,0.0014212125244140623,0.006706,5.793571472167969e-05,0.00022840499877929688
0.0001838207244873047,0.06487131118774414,0.001066105087280271,0.038267,5.412101745605469e-05,0.00022745132446289062
0.00010180473327636719,0.06053757667541504,0.009152573410034177,0.047134,5.412101745605469e-05,0.0002219676971435547
0.00011467933654785156,0.06354403495788574,0.0033855572204589818,0.038177,6.031990051269531e-05,0.00024199485778808594
0.00012922286987304688,0.10395169258117676,0.0009050698089599594,0.022145,5.817413330078125e-05,0.0002548694610595703
7.43865966796875e-05,0.0915079116821289,0.0011107798156738263,0.043144,6.270408630371094e-05,0.00024700164794921875
0.00013375282287597656,0.08835220336914062,0.0009378523712158214,0.025112,6.151199340820312e-05,0.0002422332763671875
7.367134094238281e-05,0.13444876670837402,0.0016462315216064435,0.050561,5.507469177246094e-05,0.00024580955505371094
7.319450378417969e-05,0.15546965599060059,0.0016655373535156247,0.016954,6.365776062011719e-05,0.00024580955505371094
7.581710815429688e-05,0.15483450889587402,0.001628239974975583,0.04114,5.984306335449219e-05,0.0002503395080566406
7.510185241699219e-05,0.11710262298583984,0.0015549778594970698,0.013211,6.198883056640625e-05,0.00024199485778808594
0.0001087188720703125,0.07541441917419434,0.0016489475555419922,0.040693,6.198883056640625e-05,0.00024366378784179688
0.0001418590545654297,0.07740569114685059,0.002457494659423828,0.00658,5.745887756347656e-05,0.00022411346435546875
0.00013971328735351562,0.0935969352722168,0.004995764282226563,0.014072,6.198883056640625e-05,0.0002422332763671875
8.654594421386719e-05,0.07599020004272461,0.001598455200195312,0.005865,6.103515625e-05,0.00025916099548339844
8.487701416015625e-05,0.041152000427246094,0.0034358966064453123,0.00653,4.124641418457031e-05,0.00016832351684570312
8.153915405273438e-05,0.05006146430969238,0.0016019599914550778,0.017575,6.0558319091796875e-05,0.000247955322265625
7.224082946777344e-05,0.04683542251586914,0.0008884098510742195,0.011352,3.504753112792969e-05,0.00015783309936523438
0.00011563301086425781,0.06960511207580566,0.00325729151916504,0.022063,7.033348083496094e-05,0.0002453327178955078
7.081031799316406e-05,0.07803034782409668,0.009936863052368163,0.029288,5.9604644775390625e-05,0.0002455711364746094
0.0001385211944580078,0.10952353477478027,0.0016273828887939448,0.00961,5.435943603515625e-05,0.00024390220642089844
0.00013875961303710938,0.11232590675354004,0.001978886596679691,0.052783,5.364418029785156e-05,0.00021886825561523438
7.677078247070312e-05,0.0863184928894043,0.004208503143310547,0.007258,5.340576171875e-05,0.00021910667419433594
8.797645568847656e-05,0.14886045455932617,0.0015460743255615236,0.012343,5.364418029785156e-05,0.00022339820861816406
9.775161743164062e-05,0.12205648422241211,0.013541871719360353,0.03682,6.246566772460938e-05,0.00024509429931640625
0.00010728836059570312,0.11226940155029297,0.0030814497985839837,0.028746,5.936622619628906e-05,0.0002346038818359375
0.00011229515075683594,0.09659743309020996,0.0015557481994628898,0.013076,5.8650970458984375e-05,0.00023603439331054688
0.00010371208190917969,0.055135488510131836,0.0015397534942626946,0.00969,5.054473876953125e-05,0.0002090930938720703
7.605552673339844e-05,0.08278465270996094,0.00098099560546875,0.008777,6.270408630371094e-05,0.00024509429931640625
0.00012111663818359375,0.06308245658874512,0.0019603866271972643,0.025607,5.91278076171875e-05,0.00024247169494628906
0.00011444091796875,0.04427528381347656,0.0012897647857666016,0.010475,4.649162292480469e-05,0.00013685226440429688
7.557868957519531e-05,0.05102372169494629,0.00149803955078125,0.00443,5.245208740234375e-05,0.00020837783813476562
0.00010466575622558594,0.030844926834106445,0.0009545046539306641,0.004228,4.029273986816406e-05,0.00015234947204589844
7.772445678710938e-05,0.03839564323425293,0.000922409164428711,0.009913,4.6253204345703125e-05,0.00017905235290527344
7.891654968261719e-05,0.04529833793640137,0.002959665283203128,0.031941,6.127357482910156e-05,0.00024056434631347656
0.00010895729064941406,0.05404853820800781,0.0017233161621093736,0.028882,4.7206878662109375e-05,0.0001938343048095703
8.106231689453125e-05,0.06924772262573242,0.0009210185699462872,0.033257,5.698204040527344e-05,0.00022673606872558594
8.96453857421875e-05,0.06946849822998047,0.0008987729492187513,0.029306,4.863739013671875e-05,0.0001811981201171875
7.963180541992188e-05,0.09366416931152344,0.002296187622070312,0.009043,5.602836608886719e-05,0.0002243518829345703
0.00010824203491210938,0.0854635238647461,0.0022303332977294922,0.004757,6.0558319091796875e-05,0.0002467632293701172
0.0001685619354248047,0.12166070938110352,0.0016560819702148427,0.016417,5.7220458984375e-05,0.0002186298370361328
0.00017786026000976562,0.07241559028625488,0.002220435684204103,0.025032,6.246566772460938e-05,0.00024080276489257812
0.00013494491577148438,0.08547210693359375,0.0015196405944824225,0.010294,4.649162292480469e-05,0.00018835067749023438
7.891654968261719e-05,0.09193706512451172,0.003651865936279298,0.016474,5.5789947509765625e-05,0.0002319812774658203
0.00018858909606933594,0.07670974731445312,0.0007756459045410152,0.01357,3.1948089599609375e-05,0.00012540817260742188
7.653236389160156e-05,0.06293225288391113,0.0010584998168945304,0.013671,2.86102294921875e-05,0.00011324882507324219
8.058547973632812e-05,0.07262420654296875,0.002854049163818359,0.007119,6.079673767089844e-05,0.0002486705780029297
7.43865966796875e-05,0.07428765296936035,0.002095707443237305,0.006572,6.008148193359375e-05,0.0002448558807373047
0.00014853477478027344,0.05348658561706543,0.00756403172302246,0.016722,6.437301635742188e-05,0.00024580955505371094
7.319450378417969e-05,0.10384297370910645,0.001521023849487305,0.007696,5.650520324707031e-05,0.00022602081298828125
7.224082946777344e-05,0.05140089988708496,0.0010477559967040986,0.045858,6.198883056640625e-05,0.0002455711364746094
0.0001289844512939453,0.09456372261047363,0.0012658290252685542,0.039514,6.29425048828125e-05,0.00024366378784179688
7.724761962890625e-05,0.10351729393005371,0.014370030075073242,0.009669,8.082389831542969e-05,0.000255584716796875
7.724761962890625e-05,0.08177876472473145,0.003962681930541993,0.020557,3.0994415283203125e-05,0.0001246929168701172
9.775161743164062e-05,0.09369635581970215,0.004508113494873047,0.007584,6.079673767089844e-05,0.00024819374084472656
0.00015020370483398438,0.04266071319580078,0.0027116029510498053,0.010549,3.266334533691406e-05,0.0001342296600341797
0.00010776519775390625,0.12807822227478027,0.0007804178314208994,0.021192,4.410743713378906e-05,0.00011396408081054688
8.296966552734375e-05,0.0953817367553711,0.00157030517578125,0.006555,5.9604644775390625e-05,0.0002465248107910156
7.653236389160156e-05,0.055963993072509766,0.0013338151397705063,0.030131,5.984306335449219e-05,0.00022673606872558594
0.00010633468627929688,0.08598661422729492,0.0016186187438964848,0.012707,6.151199340820312e-05,0.00024127960205078125
9.799003601074219e-05,0.08008551597595215,0.0010046669464111313,0.040077,6.198883056640625e-05,0.0002410411834716797
9.632110595703125e-05,0.11283540725708008,0.0008495276031494151,0.022819,3.361701965332031e-05,0.00013709068298339844
9.441375732421875e-05,0.07670450210571289,0.0065790773773193355,0.00661,6.031990051269531e-05,0.00024366378784179688
8.916854858398438e-05,0.08300662040710449,0.0009776530151367185,0.012987,6.0558319091796875e-05,0.0002315044403076172
0.00018405914306640625,0.04283761978149414,0.002286073837280274,0.009215,5.14984130859375e-05,0.00020933151245117188
0.0001957416534423828,0.05200481414794922,0.004403033920288086,0.015004,3.147125244140625e-05,0.0001277923583984375
0.00011372566223144531,0.0556790828704834,0.0012264125823974615,0.0107,5.745887756347656e-05,0.00022554397583007812
7.462501525878906e-05,0.05465507507324219,0.009758109588623047,0.030105,3.361701965332031e-05,0.00013566017150878906
7.05718994140625e-05,0.061202287673950195,0.0034910548400878903,0.010805,5.555152893066406e-05,0.00022530555725097656
9.822845458984375e-05,0.07440638542175293,0.0007196248931884766,0.014383,2.9325485229492188e-05,0.0001220703125
0.00010728836059570312,0.09098982810974121,0.001623397003173828,0.014189,6.127357482910156e-05,0.0002486705780029297
9.584426879882812e-05,0.04965639114379883,0.0013421415100097651,0.014949,4.291534423828125e-05,0.00018024444580078125
0.0001659393310546875,0.066375732421875,0.0009455777130126953,0.009979,6.031990051269531e-05,0.00026988983154296875
0.00010418891906738281,0.06405019760131836,0.0009048829803466798,0.006874,4.982948303222656e-05,0.00020933151245117188
7.843971252441406e-05,0.06600260734558105,0.013295256149291992,0.007013,3.075599670410156e-05,0.00011873245239257812
0.00011157989501953125,0.0959017276763916,0.0008471366882324225,0.0153,2.9802322387695312e-05,0.00011348724365234375
9.72747802734375e-05,0.0759279727935791,0.0006882082977294922,0.004346,2.6464462280273438e-05,0.00010228157043457031
7.510185241699219e-05,0.07665491104125977,0.0008975817718505866,0.010346,6.341934204101562e-05,0.000240325927734375
7.510185241699219e-05,0.07309389114379883,0.0023589200592041004,0.01879,5.245208740234375e-05,0.0002276897430419922
0.00010156631469726562,0.08753204345703125,0.0006894398651123047,0.011854,2.6941299438476562e-05,0.00010418891906738281
9.942054748535156e-05,0.07658720016479492,0.0014730516510009766,0.006992,6.413459777832031e-05,0.0002522468566894531
0.00010228157043457031,0.08155703544616699,0.004448104583740235,0.010938,6.413459777832031e-05,0.00024700164794921875
7.510185241699219e-05,0.047300100326538086,0.0007879071350097647,0.025513,2.7894973754882812e-05,0.0001442432403564453
0.00010013580322265625,0.06639480590820312,0.001936621551513671,0.02612,6.246566772460938e-05,0.0002446174621582031
9.775161743164062e-05,0.04061722755432129,0.0021302790832519528,0.03073,3.170967102050781e-05,0.00012826919555664062
8.559226989746094e-05,0.058767080307006836,0.008543318634033204,0.01462,6.151199340820312e-05,0.0002455711364746094
7.724761962890625e-05,0.07713747024536133,0.0007624508361816391,0.028327,2.8371810913085938e-05,0.00012946128845214844
0.00011301040649414062,0.10317134857177734,0.001307980514526368,0.014724,6.246566772460938e-05,0.0002453327178955078
0.00013375282287597656,0.08778905868530273,0.005655910934448243,0.013836,6.008148193359375e-05,0.00024080276489257812
0.00010037422180175781,0.11733055114746094,0.00532497625732422,0.011371,2.956390380859375e-05,0.00012540817260742188
7.43865966796875e-05,0.05646920204162598,0.006142349380493163,0.020906,2.5987625122070312e-05,0.00010156631469726562
9.989738464355469e-05,0.07040667533874512,0.0014000198669433597,0.005918,5.054473876953125e-05,0.00022268295288085938
7.987022399902344e-05,0.07197117805480957,0.004112028839111329,0.023648,3.4332275390625e-05,0.00012731552124023438
0.00018668174743652344,0.10364842414855957,0.0009363405151367188,0.047208,3.719329833984375e-05,0.0001354217529296875
8.58306884765625e-05,0.06919622421264648,0.0011433478088378902,0.008453,6.031990051269531e-05,0.00024199485778808594
8.130073547363281e-05,0.03286147117614746,0.0009550072631835937,0.011129,4.744529724121094e-05,0.00018906593322753906
0.00010704994201660156,0.06994891166687012,0.001506145690917969,0.015701,6.127357482910156e-05,0.00024199485778808594
8.797645568847656e-05,0.04858684539794922,0.0028800377044677734,0.003784,4.649162292480469e-05,0.0001780986785888672
7.295608520507812e-05,0.037766456604003906,0.002210568466186523,0.022085,2.86102294921875e-05,0.00013399124145507812
0.0001201629638671875,0.03296828269958496,0.0012218883361816407,0.011266,5.030632019042969e-05,0.00021314620971679688
8.487701416015625e-05,0.042679786682128906,0.000977400314331055,0.005638,4.792213439941406e-05,0.00018477439880371094
0.00010251998901367188,0.019601821899414062,0.0014503776245117193,0.009432,2.8371810913085938e-05,0.00011944770812988281
8.106231689453125e-05,0.03744983673095703,0.0012164753265380863,0.005068,4.744529724121094e-05,0.00018930435180664062
8.416175842285156e-05,0.04484415054321289,0.0008537103118896501,0.029656,2.8371810913085938e-05,0.00011730194091796875
7.796287536621094e-05,0.06523370742797852,0.0054383936004638676,0.015217,5.316734313964844e-05,0.00022673606872558594
0.00010204315185546875,0.05694913864135742,0.004253403640747071,0.014724,6.175041198730469e-05,0.00024366378784179688
7.486343383789062e-05,0.07432031631469727,0.0032202189331054683,0.028437,5.412101745605469e-05,0.00022745132446289062
0.00010967254638671875,0.08527231216430664,0.0015301598052978524,0.020252,5.221366882324219e-05,0.00022029876708984375
9.632110595703125e-05,0.10076618194580078,0.0012630644683837887,0.007387,6.413459777832031e-05,0.00024700164794921875
8.320808410644531e-05,0.052042245864868164,0.003072363723754884,0.023811,6.175041198730469e-05,0.00024008750915527344
8.058547973632812e-05,0.10248327255249023,0.001606847259521484,0.005303,5.984306335449219e-05,0.00024700164794921875
0.00012302398681640625,0.07573390007019043,0.007461386428833008,0.005464,5.91278076171875e-05,0.00024628639221191406
0.00011539459228515625,0.041150569915771484,0.0022496037445068357,0.007079,4.124641418457031e-05,0.000148773193359375
0.00010704994201660156,0.06709694862365723,0.002220130126953126,0.024807,3.337860107421875e-05,0.00011229515075683594
8.463859558105469e-05,0.0666511058807373,0.0015501536407470703,0.013521,6.079673767089844e-05,0.00024700164794921875
0.00010466575622558594,0.05767226219177246,0.001297411193847655,0.01751,6.151199340820312e-05,0.00024366378784179688
7.987022399902344e-05,0.060901641845703125,0.021013337310791018,0.015366,6.0558319091796875e-05,0.00024127960205078125
7.343292236328125e-05,0.07681608200073242,0.002577259735107422,0.005971,5.936622619628906e-05,0.0002346038818359375
8.392333984375e-05,0.0572657585144043,0.0018600691833496087,0.012271,3.743171691894531e-05,0.00015807151794433594
0.00011348724365234375,0.042963266372680664,0.0018159406738281246,0.004917,6.222724914550781e-05,0.00022172927856445312
9.131431579589844e-05,0.05611157417297363,0.002642110931396484,0.012538,2.9325485229492188e-05,0.0001232624053955078
0.00010371208190917969,0.03984808921813965,0.007904494491577149,0.013984,6.246566772460938e-05,0.0002541542053222656
9.608268737792969e-05,0.07046389579772949,0.0008023422851562503,0.016936,3.2901763916015625e-05,0.00012063980102539062
9.751319885253906e-05,0.04438042640686035,0.0012552965087890625,0.026983,6.246566772460938e-05,0.000247955322265625
0.00010180473327636719,0.0769193172454834,0.0015639075622558597,0.019014,6.0558319091796875e-05,0.000240325927734375
8.869171142578125e-05,0.09541440010070801,0.0008782896728515618,0.009553,3.075599670410156e-05,0.00011992454528808594
8.392333984375e-05,0.05917978286743164,0.0013846131439208993,0.022663,4.839897155761719e-05,0.00020122528076171875
0.00011587142944335938,0.06422209739685059,0.0015941497497558577,0.031557,6.198883056640625e-05,0.0002486705780029297
7.081031799316406e-05,0.13882899284362793,0.0037635051574707035,0.009741,5.8650970458984375e-05,0.0002257823944091797
0.00010585784912109375,0.10304856300354004,0.0058754070281982415,0.01795,2.9325485229492188e-05,0.00013875961303710938
9.72747802734375e-05,0.1105349063873291,0.0013967670440673836,0.0136,4.76837158203125e-05,0.00019741058349609375
0.00012350082397460938,0.10214829444885254,0.0009583421020507819,0.008072,3.409385681152344e-05,0.0001392364501953125
7.390975952148438e-05,0.07681727409362793,0.002877316421508791,0.034856,6.389617919921875e-05,0.0002474784851074219
0.00018835067749023438,0.0991671085357666,0.001595734924316406,0.006706,5.888938903808594e-05,0.0002307891845703125
0.00011277198791503906,0.10459494590759277,0.0016013176116943355,0.014609,5.364418029785156e-05,0.0002269744873046875
9.584426879882812e-05,0.04878091812133789,0.0009265258331298829,0.006273,5.7220458984375e-05,0.00022459030151367188
7.367134094238281e-05,0.07627534866333008,0.0017753284759521454,0.036318,5.459785461425781e-05,0.00022149085998535156
8.058547973632812e-05,0.09537577629089355,0.0015676290283203123,0.027899,6.198883056640625e-05,0.000244140625
8.630752563476562e-05,0.12227034568786621,0.0015203514251708981,0.008184,5.650520324707031e-05,0.00021409988403320312
7.891654968261719e-05,0.06855225563049316,0.0026307133636474626,0.027179,6.246566772460938e-05,0.00024819374084472656
7.510185241699219e-05,0.06441044807434082,0.04053241139221191,0.055417,5.6743621826171875e-05,0.00023317337036132812
0.00014591217041015625,0.07567763328552246,0.001556792190551758,0.011422,5.316734313964844e-05,0.00021886825561523438
8.20159912109375e-05,0.05947470664978027,0.0013792094573974595,0.017139,2.6226043701171875e-05,0.00010633468627929688
0.00013256072998046875,0.11772346496582031,0.0015531844024658202,0.007712,6.413459777832031e-05,0.0002465248107910156
9.5367431640625e-05,0.08285808563232422,0.0015846175994873035,0.020816,6.151199340820312e-05,0.0002429485321044922
0.00010418891906738281,0.10947990417480469,0.0016202206878662105,0.024947,5.888938903808594e-05,0.00023698806762695312
7.987022399902344e-05,0.10447216033935547,0.001663311676025389,0.081221,6.341934204101562e-05,0.0002484321594238281
0.00010371208190917969,0.06986713409423828,0.0015907729492187495,0.028614,5.9604644775390625e-05,0.00022554397583007812
0.00010013580322265625,0.12230300903320312,0.0011140190887451162,0.031695,3.5762786865234375e-05,0.0001385211944580078
8.058547973632812e-05,0.10523295402526855,0.0009372124023437484,0.037843,6.365776062011719e-05,0.00024437904357910156
9.584426879882812e-05,0.1386432647705078,0.0016765884246826186,0.018666,6.079673767089844e-05,0.0002415180206298828
7.62939453125e-05,0.12221884727478027,0.0010575391235351575,0.018406,5.984306335449219e-05,0.00024199485778808594
0.00010395050048828125,0.07399177551269531,0.0015559853668212897,0.010863,5.9604644775390625e-05,0.00022649765014648438
0.00010800361633300781,0.06812882423400879,0.002642449188232421,0.0262,5.91278076171875e-05,0.0002460479736328125
0.00011682510375976562,0.08893728256225586,0.0015841005554199216,0.009726,6.175041198730469e-05,0.00023674964904785156
0.00010919570922851562,0.07021474838256836,0.0013262804870605473,0.014962,3.0517578125e-05,0.00012135505676269531
8.225440979003906e-05,0.05338788032531738,0.0009039022827148444,0.013385,5.459785461425781e-05,0.00021147727966308594
8.082389831542969e-05,0.0938711166381836,0.0015203803100585916,0.038121,3.9577484130859375e-05,0.0001480579376220703
8.130073547363281e-05,0.07392239570617676,0.0027868160095214844,0.007541,5.2928924560546875e-05,0.0002295970916748047
8.296966552734375e-05,0.04075336456298828,0.0101086671295166,0.024056,2.8848648071289062e-05,0.00011277198791503906
7.319450378417969e-05,0.059607744216918945,0.0018862607421874997,0.007681,3.218650817871094e-05,0.000125885009765625
0.00010371208190917969,0.06467843055725098,0.0018613947296142568,0.02041,5.364418029785156e-05,0.0002238750457763672
0.00014591217041015625,0.05553269386291504,0.002335612960815428,0.059879,5.245208740234375e-05,0.00022101402282714844
0.0001049041748046875,0.07800006866455078,0.0013464330749511713,0.011192,3.695487976074219e-05,0.00015211105346679688
8.106231689453125e-05,0.12000441551208496,0.006052653717041015,0.030876,5.316734313964844e-05,0.0002257823944091797
7.224082946777344e-05,0.07084155082702637,0.0008786776733398435,0.024305,5.364418029785156e-05,0.0002205371856689453
0.00010895729064941406,0.06506037712097168,0.0015062981567382817,0.011354,6.437301635742188e-05,0.0002570152282714844
0.00010728836059570312,0.09981775283813477,0.001561873138427733,0.022537,5.793571472167969e-05,0.000240325927734375
0.00010609626770019531,0.058014631271362305,0.0009736177978515621,0.020444,6.365776062011719e-05,0.0002498626708984375
0.00010919570922851562,0.09591460227966309,0.0016061133728027324,0.056764,6.222724914550781e-05,0.0002391338348388672
7.081031799316406e-05,0.08137965202331543,0.0016359903717041019,0.03526,6.031990051269531e-05,0.0002532005310058594
0.00014019012451171875,0.10626721382141113,0.0037141712493896483,0.015443,5.936622619628906e-05,0.00023889541625976562
0.00010037422180175781,0.09125256538391113,0.01323385398864746,0.032445,6.103515625e-05,0.0002384185791015625
7.581710815429688e-05,0.1020054817199707,0.004667157119750978,0.019606,6.151199340820312e-05,0.00023937225341796875
9.703636169433594e-05,0.1487133502960205,0.0015618622894287108,0.022213,5.364418029785156e-05,0.00022912025451660156
9.584426879882812e-05,0.1258399486541748,0.002638348098754883,0.010329,6.127357482910156e-05,0.0002620220184326172
0.00013780593872070312,0.08672833442687988,0.002823571380615234,0.014241,5.269050598144531e-05,0.00022912025451660156
0.00010132789611816406,0.05470991134643555,0.0023351298980712892,0.013807,4.76837158203125e-05,0.00020360946655273438
7.796287536621094e-05,0.062482357025146484,0.0015453368835449226,0.009307,5.602836608886719e-05,0.0002243518829345703
7.128715515136719e-05,0.04993271827697754,0.0009324498748779289,0.01369,5.7220458984375e-05,0.00021958351135253906
0.00011301040649414062,0.08225274085998535,0.0010010241699218748,0.00783,5.8650970458984375e-05,0.000240325927734375
0.00015163421630859375,0.04934406280517578,0.0015315951843261717,0.006948,4.363059997558594e-05,0.0001647472381591797
7.43865966796875e-05,0.0825808048248291,0.0009362806243896488,0.006258,5.793571472167969e-05,0.00022792816162109375
0.00010633468627929688,0.09447240829467773,0.001138956634521484,0.009433,5.841255187988281e-05,0.00023317337036132812
8.845329284667969e-05,0.03198838233947754,0.006248051147460937,0.00952,4.601478576660156e-05,0.00018596649169921875
9.918212890625e-05,0.049196481704711914,0.00870272804260254,0.02649,2.6464462280273438e-05,0.0001125335693359375
0.00010228157043457031,0.07848548889160156,0.0009152067413330071,0.008226,6.222724914550781e-05,0.0002486705780029297
8.368492126464844e-05,0.08260297775268555,0.0009010021514892575,0.007668,3.409385681152344e-05,0.00014781951904296875
9.560585021972656e-05,0.06710362434387207,0.0013062543945312512,0.024092,6.103515625e-05,0.0002429485321044922
0.00012183189392089844,0.08236861228942871,0.0036750992889404283,0.030738,6.103515625e-05,0.0002422332763671875
8.082389831542969e-05,0.07025742530822754,0.015199589447021484,0.012096,6.031990051269531e-05,0.00024056434631347656
0.00010180473327636719,0.060662269592285156,0.004173337371826173,0.055942,3.0279159545898438e-05,0.00012540817260742188
0.00012040138244628906,0.0960092544555664,0.0015873153839111344,0.023259,6.508827209472656e-05,0.0002491474151611328
7.510185241699219e-05,0.09771966934204102,0.0009645850372314458,0.01453,3.0994415283203125e-05,0.00011849403381347656
0.00010395050048828125,0.05822491645812988,0.0021744023437499996,0.012413,3.361701965332031e-05,0.0001404285430908203
8.678436279296875e-05,0.0650320053100586,0.007471309524536132,0.035594,6.604194641113281e-05,0.0002486705780029297
0.00010228157043457031,0.08378863334655762,0.001566673507690429,0.028635,5.698204040527344e-05,0.00024080276489257812
7.319450378417969e-05,0.07847046852111816,0.0113092716217041,0.0417,5.364418029785156e-05,0.00022411346435546875
7.987022399902344e-05,0.1069636344909668,0.001610841583251952,0.016601,6.365776062011719e-05,0.00025391578674316406
7.534027099609375e-05,0.11706089973449707,0.02495807958984375,0.020536,6.151199340820312e-05,0.00024199485778808594
6.961822509765625e-05,0.10954523086547852,0.0019073914031982418,0.008002,5.9604644775390625e-05,0.0002377033233642578
7.319450378417969e-05,0.05353498458862305,0.0009669427490234389,0.015915,5.269050598144531e-05,0.0002231597900390625
0.0001068115234375,0.03206157684326172,0.0018903785095214839,0.009414,4.601478576660156e-05,0.00017642974853515625
0.00011229515075683594,0.04821944236755371,0.002681603958129882,0.011598,4.57763671875e-05,0.0001938343048095703
0.00013017654418945312,0.04503989219665527,0.001489376312255859,0.014694,3.5762786865234375e-05,0.0001480579376220703
7.963180541992188e-05,0.049379587173461914,0.004002637496948242,0.006334,5.125999450683594e-05,0.00020575523376464844
9.441375732421875e-05,0.037192344665527344,0.0011368188476562485,0.019165,3.838539123535156e-05,0.0001583099365234375
0.00011491775512695312,0.04449629783630371,0.00120626773071289,0.023008,4.267692565917969e-05,0.00017404556274414062
0.00010442733764648438,0.0805518627166748,0.0015207852478027351,0.014613,5.221366882324219e-05,0.00022077560424804688
8.177757263183594e-05,0.052314043045043945,0.002490378173828125,0.003266,5.316734313964844e-05,0.00021266937255859375
8.96453857421875e-05,0.056267738342285156,0.0014485026092529293,0.005453,6.175041198730469e-05,0.0002429485321044922
7.677078247070312e-05,0.06251192092895508,0.0015517817382812507,0.024762,4.553794860839844e-05,0.00017452239990234375
0.00011873245239257812,0.06545019149780273,0.0015693684997558598,0.007656,5.6743621826171875e-05,0.00025200843811035156
8.440017700195312e-05,0.06997156143188477,0.0021524204101562496,0.007041,5.7697296142578125e-05,0.00022840499877929688
0.00010538101196289062,0.038262367248535156,0.0015954431610107414,0.011442,4.100799560546875e-05,0.0001800060272216797
9.059906005859375e-05,0.05853128433227539,0.001167072067260742,0.00949,6.0558319091796875e-05,0.00024199485778808594
8.392333984375e-05,0.07060766220092773,0.004599284744262695,0.011025,6.437301635742188e-05,0.00025081634521484375
7.796287536621094e-05,0.06506133079528809,0.0011557219085693363,0.007944,5.4836273193359375e-05,0.0002086162567138672
0.00011157989501953125,0.04769706726074219,0.0013478187408447265,0.008666,4.2438507080078125e-05,0.00017976760864257812
8.392333984375e-05,0.04137825965881348,0.0008851163024902343,0.009313,5.0067901611328125e-05,0.0002028942108154297
7.390975952148438e-05,0.053801774978637695,0.0013373062591552735,0.021852,6.103515625e-05,0.00024366378784179688
7.581710815429688e-05,0.07172322273254395,0.0015969188232421872,0.007648,3.910064697265625e-05,0.00015091896057128906
7.605552673339844e-05,0.08191990852355957,0.0010288746795654308,0.028654,8.296966552734375e-05,0.0002410411834716797
0.00020551681518554688,0.07042360305786133,0.001392314819335938,0.022646,4.792213439941406e-05,0.0002129077911376953
0.00010800361633300781,0.08569669723510742,0.0016543277130126955,0.005364,5.9604644775390625e-05,0.00024175643920898438
9.226799011230469e-05,0.05188560485839844,0.001197864715576171,0.012958,5.793571472167969e-05,0.000232696533203125
8.273124694824219e-05,0.04417872428894043,0.0028370948181152336,0.027289,4.1484832763671875e-05,0.00017404556274414062
8.678436279296875e-05,0.04895615577697754,0.001330607879638672,0.022362,2.9325485229492188e-05,0.00011587142944335938
8.034706115722656e-05,0.06370782852172852,0.0007912851257324202,0.022558,2.765655517578125e-05,0.00011205673217773438
8.940696716308594e-05,0.08123326301574707,0.0015626900634765628,0.029529,6.151199340820312e-05,0.00024509429931640625
0.0001475811004638672,0.06893801689147949,0.0015933841552734362,0.017791,5.6743621826171875e-05,0.00023603439331054688
7.677078247070312e-05,0.0929112434387207,0.005845273742675782,0.012615,6.127357482910156e-05,0.0002472400665283203
9.870529174804688e-05,0.0893704891204834,0.0009288733367919921,0.006562,5.7697296142578125e-05,0.0002243518829345703
0.00014591217041015625,0.07999277114868164,0.001619669586181642,0.019169,6.29425048828125e-05,0.0002415180206298828
7.581710815429688e-05,0.04469919204711914,0.0011895266418457048,0.023637,4.1484832763671875e-05,0.00016307830810546875
0.0001537799835205078,0.06496620178222656,0.0026229451904296874,0.010574,5.316734313964844e-05,0.00022125244140625
0.00010085105895996094,0.06423425674438477,0.001355150558471678,0.018173,6.341934204101562e-05,0.0002465248107910156
0.00010371208190917969,0.07283377647399902,0.0032996655273437488,0.01717,5.888938903808594e-05,0.0002536773681640625
7.939338684082031e-05,0.046137094497680664,0.0009129146118164056,0.011173,3.0517578125e-05,0.0001392364501953125
9.608268737792969e-05,0.1091151237487793,0.0016360805358886718,0.005516,6.0558319091796875e-05,0.00024271011352539062
9.012222290039062e-05,0.05609440803527832,0.00492140838623047,0.01578,6.103515625e-05,0.000244140625
7.486343383789062e-05,0.04099130630493164,0.000967699417114257,0.011416,3.9577484130859375e-05,0.00016808509826660156
9.942054748535156e-05,0.06768298149108887,0.0028849225311279297,0.010822,2.8848648071289062e-05,0.000118255615234375
0.000102996826171875,0.07109785079956055,0.0013112110137939448,0.028725,4.696846008300781e-05,0.00018930435180664062
7.271766662597656e-05,0.05790305137634277,0.0009389142608642598,0.04654,6.318092346191406e-05,0.0002474784851074219
0.00010132789611816406,0.06746721267700195,0.0015563379516601583,0.034051,5.9604644775390625e-05,0.00023603439331054688
9.846687316894531e-05,0.08431577682495117,0.0015811803131103516,0.011122,6.175041198730469e-05,0.0002579689025878906
0.0001163482666015625,0.10027527809143066,0.0015719829559326173,0.010775,5.412101745605469e-05,0.00022482872009277344
8.916854858398438e-05,0.11495471000671387,0.020224255172729494,0.010933,3.886222839355469e-05,0.0001595020294189453
0.00011873245239257812,0.0824120044708252,0.0008315682373046876,0.012579,2.9802322387695312e-05,0.00012159347534179688
8.654594421386719e-05,0.08023476600646973,0.003037180892944337,0.016408,6.365776062011719e-05,0.00025010108947753906
7.271766662597656e-05,0.035138845443725586,0.0015303549194335938,0.007685,3.504753112792969e-05,0.0001418590545654297
0.0001442432403564453,0.07353806495666504,0.0022153363037109366,0.01752,5.459785461425781e-05,0.00022172927856445312
7.867813110351562e-05,0.04846525192260742,0.002221211135864258,0.012787,5.9604644775390625e-05,0.000232696533203125
0.00010156631469726562,0.04723095893859863,0.0008936863098144565,0.039184,3.0279159545898438e-05,0.00011968612670898438
7.176399230957031e-05,0.07334423065185547,0.0014193056488037079,0.050035,2.5987625122070312e-05,0.00010275840759277344
0.00010323524475097656,0.1068427562713623,0.0030802922058105475,0.00802,6.127357482910156e-05,0.0002484321594238281
0.00011920928955078125,0.06389069557189941,0.009508820953369142,0.03281,5.626678466796875e-05,0.0002224445343017578
0.00010085105895996094,0.0666971206665039,0.0009737850952148408,0.065195,5.984306335449219e-05,0.0002276897430419922
0.0001087188720703125,0.09060287475585938,0.010788976455688475,0.020549,5.435943603515625e-05,0.00022459030151367188
7.462501525878906e-05,0.09324789047241211,0.0010183411712646482,0.005413,2.9325485229492188e-05,0.00011324882507324219
7.62939453125e-05,0.04731583595275879,0.0017643913269042976,0.009725,5.53131103515625e-05,0.00021576881408691406
0.000102996826171875,0.05620145797729492,0.0011661257019042973,0.008126,5.745887756347656e-05,0.00024366378784179688
8.130073547363281e-05,0.050530433654785156,0.001304306701660156,0.006471,5.14984130859375e-05,0.00020837783813476562
0.0001068115234375,0.05482840538024902,0.0010974881134033204,0.009129,6.175041198730469e-05,0.00024318695068359375
8.368492126464844e-05,0.041753292083740234,0.0016802393341064457,0.01061,4.935264587402344e-05,0.00019693374633789062
0.00011181831359863281,0.04414486885070801,0.0015413299713134768,0.008709,3.0994415283203125e-05,0.00013518333435058594
7.653236389160156e-05,0.07236814498901367,0.0022113811798095684,0.031918,2.7179718017578125e-05,0.00010776519775390625
7.653236389160156e-05,0.07127857208251953,0.0015940283813476591,0.035646,6.365776062011719e-05,0.0002472400665283203
0.00010657310485839844,0.06020998954772949,0.0007979537506103522,0.013248,3.457069396972656e-05,0.00014591217041015625
8.177757263183594e-05,0.0663149356842041,0.019485710754394533,0.02686,3.528594970703125e-05,0.00013947486877441406
0.0001227855682373047,0.05418801307678223,0.0013817352905273438,0.024336,3.743171691894531e-05,0.00015211105346679688
8.559226989746094e-05,0.09012055397033691,0.001507147888183593,0.010821,4.076957702636719e-05,0.00016188621520996094
0.00014138221740722656,0.0724179744720459,0.0055486475830078125,0.052162,6.318092346191406e-05,0.0002474784851074219
7.677078247070312e-05,0.08664727210998535,0.008119859146118166,0.043251,4.458427429199219e-05,0.00016498565673828125
7.176399230957031e-05,0.08706259727478027,0.001641381362915039,0.009946,5.435943603515625e-05,0.0002238750457763672
0.00010919570922851562,0.023362398147583008,0.0008743770141601565,0.007023,2.8848648071289062e-05,0.0001239776611328125
9.775161743164062e-05,0.06351971626281738,0.0009760264129638659,0.020778,6.413459777832031e-05,0.0002510547637939453
0.00011801719665527344,0.11440920829772949,0.00153775784301758,0.044632,5.555152893066406e-05,0.0002231597900390625
9.918212890625e-05,0.0769505500793457,0.0016260944824218748,0.022952,4.9114227294921875e-05,0.00017976760864257812
7.62939453125e-05,0.08575153350830078,0.0010281366729736324,0.009185,5.7220458984375e-05,0.00022101402282714844
7.104873657226562e-05,0.08118987083435059,0.008594493560791016,0.02632,9.059906005859375e-05,0.0002486705780029297
7.677078247070312e-05,0.1176156997680664,0.001550437866210938,0.030514,5.435943603515625e-05,0.00021266937255859375
0.0001270771026611328,0.11570191383361816,0.0016043609619140631,0.013725,6.341934204101562e-05,0.0002498626708984375
0.00014972686767578125,0.03777432441711426,0.003602363525390624,0.024264,7.486343383789062e-05,0.0002608299255371094
8.702278137207031e-05,0.03731274604797363,0.0008102548370361312,0.024799,3.24249267578125e-05,0.00012969970703125
7.271766662597656e-05,0.04788017272949219,0.004066164916992188,0.021231,4.100799560546875e-05,0.00016570091247558594
8.678436279296875e-05,0.06859946250915527,0.002493855880737304,0.013376,5.507469177246094e-05,0.00022482872009277344
9.679794311523438e-05,0.09123945236206055,0.0015698895721435527,0.038447,5.173683166503906e-05,0.0002224445343017578
0.00017690658569335938,0.09354186058044434,0.006118905975341797,0.006698,6.508827209472656e-05,0.0002703666687011719
8.130073547363281e-05,0.07084226608276367,0.0019510405731201167,0.01093,5.793571472167969e-05,0.00023603439331054688
0.00011277198791503906,0.08452320098876953,0.0012888425292968755,0.025456,3.0994415283203125e-05,0.0001239776611328125
0.00018167495727539062,0.06163430213928223,0.0015647226409912108,0.011117,6.461143493652344e-05,0.00025010108947753906
7.677078247070312e-05,0.06005525588989258,0.0016799731903076164,0.009782,5.221366882324219e-05,0.00022172927856445312
0.00010251998901367188,0.060922861099243164,0.006636427505493163,0.011867,6.437301635742188e-05,0.0002498626708984375
0.00010013580322265625,0.04083967208862305,0.0008926891174316403,0.006041,5.054473876953125e-05,0.00020647048950195312
7.557868957519531e-05,0.04221940040588379,0.000876040664672853,0.016359,2.8371810913085938e-05,0.000118255615234375
8.416175842285156e-05,0.06846284866333008,0.0011680460052490241,0.014842,6.008148193359375e-05,0.00024390220642089844
0.00012111663818359375,0.0631263256072998,0.0013518310241699217,0.004282,4.553794860839844e-05,0.00018405914306640625
9.989738464355469e-05,0.04495739936828613,0.0018396236419677726,0.01105,2.86102294921875e-05,0.000118255615234375
0.0001239776611328125,0.07468032836914062,0.000939501480102539,0.004346,6.031990051269531e-05,0.0002434253692626953
0.00016450881958007812,0.051064252853393555,0.007980863357543945,0.009299,3.981590270996094e-05,0.000171661376953125
0.00010967254638671875,0.06176614761352539,0.0033398438415527323,0.033729,4.76837158203125e-05,0.00020623207092285156
6.985664367675781e-05,0.07543826103210449,0.004996100753784177,0.036581,6.771087646484375e-05,0.00025916099548339844
0.00010085105895996094,0.08310174942016602,0.0013859294281005855,0.006989,5.91278076171875e-05,0.00022864341735839844
9.632110595703125e-05,0.07952213287353516,0.003415650726318359,0.026699,6.198883056640625e-05,0.0002512931823730469
8.511543273925781e-05,0.021908044815063477,0.00204218620300293,0.00431,4.38690185546875e-05,0.00017189979553222656
7.557868957519531e-05,0.04944014549255371,0.0028464089355468743,0.012729,5.9604644775390625e-05,0.0002541542053222656
7.462501525878906e-05,0.06057119369506836,0.0013581066741943353,0.014486,2.9325485229492188e-05,0.00013780593872070312
7.271766662597656e-05,0.06746959686279297,0.0016650191802978515,0.004248,3.24249267578125e-05,0.00011301040649414062
9.584426879882812e-05,0.08883094787597656,0.0007544896850585937,0.011299,2.8848648071289062e-05,0.00011181831359863281
9.369850158691406e-05,0.08169221878051758,0.0020377667694091786,0.031147,5.269050598144531e-05,0.00021338462829589844
0.00011897087097167969,0.06609106063842773,0.0011577814636230463,0.012094,6.198883056640625e-05,0.0002491474151611328
8.726119995117188e-05,0.07439327239990234,0.0010466780242919926,0.004369,6.270408630371094e-05,0.00023603439331054688
8.20159912109375e-05,0.02627253532409668,0.0008686054382324223,0.010884,4.482269287109375e-05,0.00016498565673828125
9.775161743164062e-05,0.03220343589782715,0.0017083188323974612,0.004847,3.743171691894531e-05,0.00015091896057128906
9.465217590332031e-05,0.05184507369995117,0.0018629410552978513,0.012595,5.7697296142578125e-05,0.0002334117889404297
9.703636169433594e-05,0.04080605506896973,0.0008788039093017581,0.006912,5.3882598876953125e-05,0.0002048015594482422
0.00010323524475097656,0.07086849212646484,0.0025398387603759766,0.011632,6.270408630371094e-05,0.0002465248107910156
7.43865966796875e-05,0.050538063049316406,0.0008417228546142574,0.016791,3.62396240234375e-05,0.00014853477478027344
9.822845458984375e-05,0.06395149230957031,0.002462619369506836,0.005157,2.7418136596679688e-05,0.00010800361633300781
9.059906005859375e-05,0.0921013355255127,0.0025287649383544924,0.006076,6.29425048828125e-05,0.0002474784851074219
8.749961853027344e-05,0.05200791358947754,0.0015240879821777336,0.010795,6.365776062011719e-05,0.0002446174621582031
9.5367431640625e-05,0.03361153602600098,0.003737393371582031,0.021658,4.935264587402344e-05,0.0001888275146484375
7.653236389160156e-05,0.04353666305541992,0.0018296762237548832,0.006499,3.838539123535156e-05,0.00015044212341308594
9.226799011230469e-05,0.028692007064819336,0.0009133754425048827,0.005157,4.7206878662109375e-05,0.0001876354217529297
7.653236389160156e-05,0.04851102828979492,0.0022149817657470677,0.031655,5.698204040527344e-05,0.00022649765014648438
9.34600830078125e-05,0.0844275951385498,0.0008084830474853547,0.03933,3.123283386230469e-05,0.00013518333435058594
7.414817810058594e-05,0.05435824394226074,0.0018076447906494111,0.032481,6.103515625e-05,0.00024366378784179688
0.0001068115234375,0.08151865005493164,0.0012139041442871083,0.018273,5.91278076171875e-05,0.00023317337036132812
0.0001125335693359375,0.07649827003479004,0.0009952370758056633,0.008063,5.7697296142578125e-05,0.00023436546325683594
0.00011086463928222656,0.04906201362609863,0.001137290283203125,0.012279,3.7670135498046875e-05,0.0001571178436279297
0.00011110305786132812,0.043131351470947266,0.002684960510253907,0.015123,2.956390380859375e-05,0.00011229515075683594
8.20159912109375e-05,0.04397296905517578,0.0010601325225830082,0.00448,5.030632019042969e-05,0.00019741058349609375
7.200241088867188e-05,0.030620098114013672,0.0018639535522460941,0.02879,5.8650970458984375e-05,0.0002243518829345703
0.0001671314239501953,0.03770089149475098,0.0012253440246582023,0.021114,5.459785461425781e-05,0.00020933151245117188
7.677078247070312e-05,0.04493212699890137,0.001644585144042969,0.008513,4.553794860839844e-05,0.0002079010009765625
7.891654968261719e-05,0.0505068302154541,0.0023367035827636723,0.005029,5.078315734863281e-05,0.0001952648162841797
0.00012159347534179688,0.03625655174255371,0.0014413449707031262,0.029431,5.2928924560546875e-05,0.00019884109497070312
7.653236389160156e-05,0.04007673263549805,0.0011064792480468752,0.014591,4.7206878662109375e-05,0.00018715858459472656
7.009506225585938e-05,0.06687021255493164,0.001495204498291016,0.010348,5.3882598876953125e-05,0.00022554397583007812
0.0001246929168701172,0.07159233093261719,0.0009392861022949218,0.011561,3.4332275390625e-05,0.00013637542724609375
7.557868957519531e-05,0.09047269821166992,0.0015896459350585937,0.008999,6.365776062011719e-05,0.0002474784851074219
9.489059448242188e-05,0.06763029098510742,0.0008399138336181644,0.005487,2.7894973754882812e-05,0.00011777877807617188
9.083747863769531e-05,0.03639864921569824,0.0027972136535644523,0.022571,3.1948089599609375e-05,0.00012731552124023438
8.416175842285156e-05,0.04929161071777344,0.004538891555786132,0.010023,4.1961669921875e-05,0.00018405914306640625
7.462501525878906e-05,0.06117129325866699,0.0014109618835449235,0.019207,6.246566772460938e-05,0.00024628639221191406
9.942054748535156e-05,0.06545114517211914,0.0014547490844726563,0.013599,6.246566772460938e-05,0.00024437904357910156
7.82012939453125e-05,0.07279825210571289,0.0011344608764648455,0.026277,6.008148193359375e-05,0.0002391338348388672
9.560585021972656e-05,0.11386585235595703,0.0015568331756591787,0.028271,6.0558319091796875e-05,0.00024127960205078125
8.296966552734375e-05,0.0941462516784668,0.0015436273193359384,0.019565,5.9604644775390625e-05,0.0002288818359375
9.202957153320312e-05,0.1174781322479248,0.0016040695648193368,0.035877,6.175041198730469e-05,0.00023651123046875
7.486343383789062e-05,0.08278703689575195,0.003535676162719728,0.121682,5.4836273193359375e-05,0.00024318695068359375
7.939338684082031e-05,0.13114190101623535,0.0015819841461181643,0.020492,6.270408630371094e-05,0.0002448558807373047
0.00011730194091796875,0.18609619140625,0.0016230642852783205,0.013944,7.963180541992188e-05,0.0003104209899902344
7.963180541992188e-05,0.1401824951171875,0.001600191757202149,0.039728,5.9604644775390625e-05,0.0002486705780029297
0.00012803077697753906,0.09033727645874023,0.012452871154785156,0.005851,5.555152893066406e-05,0.0002148151397705078
7.653236389160156e-05,0.097259521484375,0.001290779327392579,0.009326,4.649162292480469e-05,0.0001842975616455078
0.0001246929168701172,0.06141376495361328,0.0008640981597900395,0.016308,4.458427429199219e-05,0.0001685619354248047
0.00010561943054199219,0.07526946067810059,0.000976669708251953,0.004784,5.7220458984375e-05,0.00022268295288085938
7.581710815429688e-05,0.07592463493347168,0.002009249420166016,0.01078,6.246566772460938e-05,0.00024437904357910156
7.05718994140625e-05,0.09918546676635742,0.0015833956909179687,0.003905,5.91278076171875e-05,0.00023865699768066406
0.00010132789611816406,0.042938947677612305,0.003812883163452147,0.028299,3.647804260253906e-05,0.00014972686767578125
0.00011372566223144531,0.06571507453918457,0.0022024952697753918,0.025445,6.461143493652344e-05,0.0002505779266357422
9.799003601074219e-05,0.06043243408203125,0.0021225118713378913,0.028592,5.602836608886719e-05,0.0002307891845703125
0.00011301040649414062,0.07244324684143066,0.001592940368652344,0.01146,5.7220458984375e-05,0.0002346038818359375
0.00014328956604003906,0.031937599182128906,0.002357468673706054,0.010453,5.626678466796875e-05,0.00022292137145996094
7.605552673339844e-05,0.10326504707336426,0.0014520372314453123,0.008758,3.8623809814453125e-05,0.00016021728515625
8.296966552734375e-05,0.05962228775024414,0.003493703079223632,0.0268,6.127357482910156e-05,0.00024437904357910156
8.654594421386719e-05,0.08211183547973633,0.001450267166137692,0.084456,6.175041198730469e-05,0.00024318695068359375
7.128715515136719e-05,0.09745097160339355,0.0016448424987792962,0.028857,6.67572021484375e-05,0.00024056434631347656
9.512901306152344e-05,0.17174887657165527,0.0016236863250732418,0.013138,5.9604644775390625e-05,0.00026917457580566406
0.00011801719665527344,0.08873224258422852,0.0015647083282470664,0.070025,6.127357482910156e-05,0.00023818016052246094
9.417533874511719e-05,0.10466456413269043,0.0009128415374755894,0.046372,8.20159912109375e-05,0.00030875205993652344
0.00015473365783691406,0.1295146942138672,0.008698083435058592,0.016539,6.079673767089844e-05,0.0002548694610595703
7.772445678710938e-05,0.11041688919067383,0.0009606290893554685,0.005367,6.103515625e-05,0.0002429485321044922
8.249282836914062e-05,0.03993630409240723,0.0014245118408203125,0.017422,9.012222290039062e-05,0.00027370452880859375
8.130073547363281e-05,0.045508384704589844,0.011053540405273437,0.022491,7.581710815429688e-05,0.00022649765014648438
0.00011277198791503906,0.06668233871459961,0.0014579769134521487,0.004775,5.841255187988281e-05,0.0002238750457763672
8.153915405273438e-05,0.09519791603088379,0.005339270843505859,0.010661,6.413459777832031e-05,0.00024199485778808594
0.00012683868408203125,0.04225945472717285,0.001048204803466797,0.004475,5.054473876953125e-05,0.0001881122589111328
0.00010824203491210938,0.022471189498901367,0.0015097371673583986,0.00409,3.266334533691406e-05,0.0001366138458251953
8.368492126464844e-05,0.02950763702392578,0.0008550869598388669,0.004511,4.601478576660156e-05,0.00016808509826660156
7.343292236328125e-05,0.045192718505859375,0.002323171783447266,0.005774,5.245208740234375e-05,0.00020170211791992188
7.486343383789062e-05,0.04311323165893555,0.0009146184082031248,0.007863,4.9114227294921875e-05,0.0001842975616455078
7.700920104980469e-05,0.06953930854797363,0.001090296295166016,0.006572,6.031990051269531e-05,0.00023221969604492188
7.939338684082031e-05,0.04851174354553223,0.0021703285217285154,0.00685,4.220008850097656e-05,0.00014781951904296875
8.678436279296875e-05,0.06422972679138184,0.0015215797882080079,0.019552,5.364418029785156e-05,0.00022649765014648438
7.2479248046875e-05,0.06279444694519043,0.0031519825134277354,0.024609,3.0279159545898438e-05,0.00011491775512695312
8.487701416015625e-05,0.062383413314819336,0.001542739944458008,0.00592,6.461143493652344e-05,0.0002448558807373047
0.00010061264038085938,0.05232810974121094,0.0012335539703369133,0.010762,3.0517578125e-05,0.00011992454528808594
6.842613220214844e-05,0.040334463119506836,0.0017914623260498058,0.02685,6.151199340820312e-05,0.00024247169494628906
7.534027099609375e-05,0.054196834564208984,0.0014528490295410154,0.006301,4.458427429199219e-05,0.0001633167266845703
0.00010395050048828125,0.04401087760925293,0.0032881857910156236,0.030346,3.5762786865234375e-05,0.0001308917999267578
9.608268737792969e-05,0.09307694435119629,0.0015964718170166023,0.014868,5.435943603515625e-05,0.00022649765014648438
8.058547973632812e-05,0.06088709831237793,0.0007595616607666,0.017597,2.9802322387695312e-05,0.00011396408081054688
8.893013000488281e-05,0.11853575706481934,0.02355511183166504,0.044856,5.1975250244140625e-05,0.000217437744140625
9.894371032714844e-05,0.12145614624023438,0.001547346359252931,0.022444,5.555152893066406e-05,0.00021314620971679688
0.00010752677917480469,0.11093688011169434,0.0015428997802734382,0.00832,6.556510925292969e-05,0.0002465248107910156
8.96453857421875e-05,0.0170438289642334,0.00086349348449707,0.004381,4.0531158447265625e-05,0.0001475811004638672
7.343292236328125e-05,0.03231191635131836,0.0034622990570068353,0.015754,3.600120544433594e-05,0.00015616416931152344
7.319450378417969e-05,0.04050803184509277,0.0011326514282226571,0.020696,3.910064697265625e-05,0.00016164779663085938
7.390975952148438e-05,0.05351853370666504,0.0015312464752197264,0.006621,5.555152893066406e-05,0.00024199485778808594
8.20159912109375e-05,0.08446502685546875,0.0015551000671386733,0.022992,5.364418029785156e-05,0.0002257823944091797
7.486343383789062e-05,0.06387209892272949,0.0051229752960205086,0.012731,2.8848648071289062e-05,0.00011134147644042969
9.179115295410156e-05,0.09571170806884766,0.0009268953552246098,0.006826,6.29425048828125e-05,0.00025081634521484375
0.00012135505676269531,0.07212066650390625,0.008707610900878907,0.018042,3.147125244140625e-05,0.0001220703125
0.00012683868408203125,0.09057807922363281,0.0015251599731445284,0.038656,5.435943603515625e-05,0.0002243518829345703
0.00014638900756835938,0.0755014419555664,0.0015094714813232435,0.025032,5.245208740234375e-05,0.0002009868621826172
0.0001087188720703125,0.07298398017883301,0.004346556549072265,0.010495,5.8650970458984375e-05,0.0002257823944091797
0.00011682510375976562,0.07456374168395996,0.001642244400024414,0.027611,6.389617919921875e-05,0.00024628639221191406
0.00017786026000976562,0.04526543617248535,0.0027193194274902355,0.047762,6.222724914550781e-05,0.00024199485778808594
7.152557373046875e-05,0.09777498245239258,0.0015226625366210923,0.027758,5.6743621826171875e-05,0.00022602081298828125
0.00019097328186035156,0.1129157543182373,0.0015922277984619163,0.055844,5.245208740234375e-05,0.0002205371856689453
0.0001747608184814453,0.09959745407104492,0.0015656169586181637,0.005982,6.270408630371094e-05,0.0002448558807373047
7.82012939453125e-05,0.10617685317993164,0.0038572367248535175,0.040594,3.8623809814453125e-05,0.0001544952392578125
0.00010347366333007812,0.10430383682250977,0.00159656428527832,0.021783,6.437301635742188e-05,0.0002465248107910156
0.00013136863708496094,0.07972311973571777,0.007532495712280273,0.020326,6.031990051269531e-05,0.0002434253692626953
9.72747802734375e-05,0.09854269027709961,0.0009609053192138669,0.006694,6.222724914550781e-05,0.00023818016052246094
9.369850158691406e-05,0.08667135238647461,0.0017490646820068362,0.011852,6.103515625e-05,0.0002429485321044922
7.462501525878906e-05,0.04861736297607422,0.002210817504882813,0.011524,5.602836608886719e-05,0.0002105236053466797
0.00013303756713867188,0.06897187232971191,0.00131045181274414,0.01693,6.365776062011719e-05,0.0002663135528564453
8.440017700195312e-05,0.0550386905670166,0.0008657574615478511,0.006329,4.029273986816406e-05,0.00014448165893554688
0.00010251998901367188,0.07504391670227051,0.0013011479949951166,0.03694,4.4345855712890625e-05,0.0001876354217529297
0.00010943412780761719,0.07206034660339355,0.0014984835662841811,0.021646,5.269050598144531e-05,0.000217437744140625
0.00014138221740722656,0.0817556381225586,0.001553309829711913,0.019567,6.461143493652344e-05,0.00025200843811035156
0.0001747608184814453,0.10591912269592285,0.0015334981079101577,0.020463,6.222724914550781e-05,0.00023674964904785156
8.940696716308594e-05,0.10502147674560547,0.0010254474792480463,0.019459,6.318092346191406e-05,0.00024175643920898438
7.319450378417969e-05,0.07819414138793945,0.0015504393310546878,0.006428,5.269050598144531e-05,0.0002522468566894531
9.965896606445312e-05,0.13909387588500977,0.0023577726440429693,0.018542,5.745887756347656e-05,0.00022673606872558594
8.058547973632812e-05,0.0837559700012207,0.0028634510650634767,0.005861,3.24249267578125e-05,0.00011944770812988281
0.00017786026000976562,0.048681020736694336,0.0031848997344970705,0.004501,4.3392181396484375e-05,0.00017690658569335938
0.00010538101196289062,0.07024502754211426,0.001775299865722656,0.003818,6.198883056640625e-05,0.000244140625
8.296966552734375e-05,0.04463386535644531,0.014189211059570314,0.018024,6.29425048828125e-05,0.0002422332763671875
9.703636169433594e-05,0.047189950942993164,0.007363623901367187,0.012654,5.1975250244140625e-05,0.0002338886260986328
7.677078247070312e-05,0.05978107452392578,0.0014927606964111328,0.01371,5.245208740234375e-05,0.00021767616271972656
7.653236389160156e-05,0.06780171394348145,0.0009141110687255856,0.005172,5.984306335449219e-05,0.0002422332763671875
7.319450378417969e-05,0.05211067199707031,0.004072605148315429,0.004309,5.6743621826171875e-05,0.00025582313537597656
0.00012540817260742188,0.055119991302490234,0.001040236114501953,0.009176,4.100799560546875e-05,0.00017333030700683594
7.343292236328125e-05,0.04661250114440918,0.013212050628662111,0.035175,5.269050598144531e-05,0.0002162456512451172
8.559226989746094e-05,0.0711965560913086,0.0008675603179931646,0.010922,3.0279159545898438e-05,0.00012063980102539062
0.00010585784912109375,0.04927206039428711,0.0017226697540283203,0.006215,6.103515625e-05,0.0002300739288330078
7.271766662597656e-05,0.07661581039428711,0.007947686004638672,0.0072,3.647804260253906e-05,0.00013780593872070312
7.224082946777344e-05,0.025680065155029297,0.001858153289794922,0.017356,4.2438507080078125e-05,0.00015687942504882812
0.0001266002655029297,0.038895606994628906,0.001480472946166992,0.0166,5.841255187988281e-05,0.0002231597900390625
7.891654968261719e-05,0.04321789741516113,0.0013074660491943363,0.00648,4.363059997558594e-05,0.0001709461212158203
0.00011992454528808594,0.0514373779296875,0.001572070037841794,0.032363,6.103515625e-05,0.00024437904357910156
0.00011134147644042969,0.07981729507446289,0.0015188979492187504,0.015014,6.0558319091796875e-05,0.00023818016052246094
9.250640869140625e-05,0.08563995361328125,0.0009619063110351579,0.017403,5.91278076171875e-05,0.0002467632293701172
7.557868957519531e-05,0.07446527481079102,0.0011668321533203126,0.006083,6.008148193359375e-05,0.0002589225769042969
9.822845458984375e-05,0.07867670059204102,0.0009713323669433595,0.003417,4.863739013671875e-05,0.00019311904907226562
0.00012111663818359375,0.04210710525512695,0.006581054000854493,0.00947,6.270408630371094e-05,0.00024390220642089844
0.00010967254638671875,0.035170555114746094,0.0012825272979736322,0.013081,4.696846008300781e-05,0.0001804828643798828
8.082389831542969e-05,0.04742789268493652,0.00245779052734375,0.00434,4.7206878662109375e-05,0.0001785755157470703
9.942054748535156e-05,0.06669402122497559,0.0019290432586669924,0.008461,5.412101745605469e-05,0.00022721290588378906
9.226799011230469e-05,0.042975425720214844,0.0030220801086425775,0.009853,5.412101745605469e-05,0.0002117156982421875
0.00011754035949707031,0.056113243103027344,0.0008709860534667976,0.012953,3.0040740966796875e-05,0.00012254714965820312
9.703636169433594e-05,0.043376922607421875,0.0017056862640380862,0.004945,5.2928924560546875e-05,0.00019860267639160156
8.273124694824219e-05,0.047565460205078125,0.009252326416015625,0.009001,5.9604644775390625e-05,0.00022482872009277344
9.34600830078125e-05,0.06607961654663086,0.002379815032958983,0.018797,3.5762786865234375e-05,0.00015544891357421875
0.00011110305786132812,0.04586005210876465,0.0013816411590576172,0.01124,5.507469177246094e-05,0.0002148151397705078
8.749961853027344e-05,0.05233359336853027,0.0014337606353759767,0.005658,5.054473876953125e-05,0.00018906593322753906
0.00011539459228515625,0.03372049331665039,0.0010986059875488282,0.005528,4.6253204345703125e-05,0.0001766681671142578
7.581710815429688e-05,0.043715476989746094,0.0012389272308349613,0.012015,5.078315734863281e-05,0.0002079010009765625
0.00011944770812988281,0.05916643142700195,0.0023937655792236326,0.005439,5.793571472167969e-05,0.00022363662719726562
7.891654968261719e-05,0.05487990379333496,0.008289661819458009,0.007718,6.031990051269531e-05,0.00024318695068359375
0.0001838207244873047,0.03630661964416504,0.0013980622711181646,0.012131,3.838539123535156e-05,0.00016164779663085938
7.2479248046875e-05,0.05230522155761719,0.0025013392028808597,0.004069,5.364418029785156e-05,0.00019478797912597656
9.417533874511719e-05,0.06985092163085938,0.00808456736755371,0.010838,4.76837158203125e-05,0.00017786026000976562
9.202957153320312e-05,0.06552982330322266,0.0026307316589355458,0.017045,6.008148193359375e-05,0.00022721290588378906
0.00011277198791503906,0.05239057540893555,0.0016606507263183592,0.012829,4.0531158447265625e-05,0.00014591217041015625
0.00021576881408691406,0.06352496147155762,0.001031593383789062,0.010361,3.075599670410156e-05,0.00012183189392089844
9.775161743164062e-05,0.05155515670776367,0.0010232612609863282,0.007175,2.6941299438476562e-05,0.00011134147644042969
0.00010156631469726562,0.03345513343811035,0.004094802947998046,0.020479,5.745887756347656e-05,0.0002262592315673828
0.0001423358917236328,0.06600713729858398,0.002563623352050781,0.006955,5.984306335449219e-05,0.00022029876708984375
0.00014519691467285156,0.04259347915649414,0.0031843621978759774,0.008424,5.269050598144531e-05,0.00019550323486328125
7.867813110351562e-05,0.08293390274047852,0.0010710205535888672,0.007652,4.458427429199219e-05,0.00018095970153808594
0.00016999244689941406,0.05224251747131348,0.004860045700073243,0.033095,6.175041198730469e-05,0.00024247169494628906
9.322166442871094e-05,0.06820964813232422,0.0015625692749023437,0.00911,5.7697296142578125e-05,0.00023508071899414062
0.00010585784912109375,0.06879878044128418,0.0011915097198486324,0.020954,3.361701965332031e-05,0.00013375282287597656
0.00010466575622558594,0.06975507736206055,0.0015170522308349602,0.01369,5.340576171875e-05,0.0002391338348388672
0.0001678466796875,0.0783381462097168,0.001562508758544922,0.006116,6.365776062011719e-05,0.00024890899658203125
9.417533874511719e-05,0.05857586860656738,0.0037111371765136715,0.014824,3.6716461181640625e-05,0.00014162063598632812
7.367134094238281e-05,0.08612561225891113,0.00115219888305664,0.014479,0.00010609626770019531,0.00024580955505371094
7.62939453125e-05,0.06641817092895508,0.0009140632476806639,0.017391,3.1948089599609375e-05,0.00012826919555664062
8.893013000488281e-05,0.08571314811706543,0.0015775050201416018,0.005396,6.4849853515625e-05,0.00023794174194335938
0.00010132789611816406,0.05624890327453613,0.0017610945434570306,0.015303,5.888938903808594e-05,0.00023746490478515625
7.772445678710938e-05,0.03078937530517578,0.0014662234344482421,0.015096,4.9114227294921875e-05,0.0001842975616455078
7.009506225585938e-05,0.04316902160644531,0.0030121354827880864,0.013099,5.9604644775390625e-05,0.0002319812774658203
7.534027099609375e-05,0.04838967323303223,0.002588186477661132,0.016826,5.364418029785156e-05,0.00021195411682128906
9.489059448242188e-05,0.0505366325378418,0.0035702956542968747,0.004864,5.173683166503906e-05,0.00020384788513183594
8.082389831542969e-05,0.07373261451721191,0.0016255099945068352,0.017957,6.222724914550781e-05,0.00024127960205078125
9.965896606445312e-05,0.07299160957336426,0.002567933410644531,0.007706,4.6253204345703125e-05,0.00017714500427246094
8.630752563476562e-05,0.08195090293884277,0.0015945534362792968,0.005836,5.2928924560546875e-05,0.00022649765014648438
7.796287536621094e-05,0.06653690338134766,0.03245966453552246,0.00855,6.198883056640625e-05,0.0002448558807373047
7.605552673339844e-05,0.06339812278747559,0.0014531133880615228,0.015976,5.173683166503906e-05,0.00020813941955566406
0.000102996826171875,0.07993292808532715,0.006634895309448243,0.030191,6.29425048828125e-05,0.0002472400665283203
8.034706115722656e-05,0.059711456298828125,0.0010800552368164067,0.026875,3.147125244140625e-05,0.0001227855682373047
8.130073547363281e-05,0.07116293907165527,0.001478509536743165,0.011959,7.05718994140625e-05,0.00021696090698242188
8.106231689453125e-05,0.027585983276367188,0.0018202563476562503,0.017505,2.8133392333984375e-05,0.00011110305786132812
0.00010037422180175781,0.06733036041259766,0.0015112239837646486,0.009925,5.269050598144531e-05,0.0002193450927734375
7.05718994140625e-05,0.06469464302062988,0.013881353881835937,0.013697,5.245208740234375e-05,0.00021982192993164062
6.747245788574219e-05,0.0801856517791748,0.0014999196777343744,0.011924,5.1021575927734375e-05,0.00021910667419433594
7.557868957519531e-05,0.10214948654174805,0.0009115845336914062,0.006261,6.318092346191406e-05,0.0002486705780029297
9.369850158691406e-05,0.06238675117492676,0.0012500226440429682,0.007931,5.8650970458984375e-05,0.00022554397583007812
9.5367431640625e-05,0.09542655944824219,0.0016899215850830068,0.019109,6.341934204101562e-05,0.00023937225341796875
7.963180541992188e-05,0.07770466804504395,0.0016630820465087896,0.01483,5.6743621826171875e-05,0.00021457672119140625
0.0001049041748046875,0.06966447830200195,0.0015416181030273434,0.013556,5.817413330078125e-05,0.0002467632293701172
8.58306884765625e-05,0.05314350128173828,0.0009696271057128905,0.030813,6.365776062011719e-05,0.00024771690368652344
0.00014328956604003906,0.06560230255126953,0.0015774455413818354,0.030914,5.4836273193359375e-05,0.00024175643920898438
0.0001316070556640625,0.0749516487121582,0.0009916615295410165,0.02727,5.793571472167969e-05,0.0001888275146484375
0.00011706352233886719,0.06438755989074707,0.001527950454711914,0.012024,5.650520324707031e-05,0.00024509429931640625
7.009506225585938e-05,0.059983253479003906,0.0014561630401611347,0.059584,4.9114227294921875e-05,0.00020647048950195312
7.104873657226562e-05,0.1354970932006836,0.0009570101318359392,0.017344,0.00010848045349121094,0.00026988983154296875
0.0001380443572998047,0.11840152740478516,0.0015277559967041016,0.014128,5.745887756347656e-05,0.00024390220642089844
6.937980651855469e-05,0.05946063995361328,0.0014242198486328142,0.042523,5.2928924560546875e-05,0.000217437744140625
0.00010442733764648438,0.07249569892883301,0.0010871013031005863,0.004114,6.175041198730469e-05,0.00024318695068359375
9.608268737792969e-05,0.03794717788696289,0.0011549929962158204,0.009514,4.935264587402344e-05,0.00018906593322753906
0.00017380714416503906,0.04021310806274414,0.001446667907714843,0.022852,3.147125244140625e-05,0.0001239776611328125
8.726119995117188e-05,0.051717519760131836,0.0008243497772216814,0.024258,2.7418136596679688e-05,0.00011682510375976562
7.343292236328125e-05,0.0675516128540039,0.001574394912719726,0.01378,6.151199340820312e-05,0.00024318695068359375
7.2479248046875e-05,0.05899930000305176,0.0009131447601318354,0.013695,4.38690185546875e-05,0.0001800060272216797
0.00011873245239257812,0.07195639610290527,0.0015211171417236326,0.006922,5.650520324707031e-05,0.00021576881408691406
7.653236389160156e-05,0.10863828659057617,0.0033452915496826156,0.018218,6.031990051269531e-05,0.00023293495178222656
8.7738037109375e-05,0.08915138244628906,0.0015974463653564454,0.00758,5.3882598876953125e-05,0.00023174285888671875
8.106231689453125e-05,0.05165266990661621,0.0009831956024169922,0.004463,2.8133392333984375e-05,0.00011563301086425781
0.00011301040649414062,0.05127716064453125,0.001886550506591797,0.006841,2.8371810913085938e-05,0.0001201629638671875
9.942054748535156e-05,0.046265602111816406,0.0008738527221679691,0.005408,4.935264587402344e-05,0.00018978118896484375
7.534027099609375e-05,0.07390284538269043,0.001197577835083008,0.010324,4.315376281738281e-05,0.0001766681671142578
0.0001766681671142578,0.07106709480285645,0.0015612907562255855,0.023934,5.364418029785156e-05,0.00021886825561523438
7.081031799316406e-05,0.07909178733825684,0.001101969131469727,0.010041,4.9591064453125e-05,0.0001957416534423828
9.608268737792969e-05,0.06838226318359375,0.0012160172119140625,0.004836,2.7179718017578125e-05,0.00011134147644042969
0.00011301040649414062,0.07638335227966309,0.0014646795349121094,0.013292,6.389617919921875e-05,0.0002453327178955078
8.96453857421875e-05,0.04686927795410156,0.001045070144653321,0.011928,2.8371810913085938e-05,0.00011181831359863281
0.00011277198791503906,0.061653852462768555,0.001366282073974611,0.022683,3.0517578125e-05,0.00011348724365234375
7.486343383789062e-05,0.04013657569885254,0.00827194403076172,0.022691,6.413459777832031e-05,0.0002532005310058594
9.584426879882812e-05,0.10348105430603027,0.003016215377807617,0.005394,6.079673767089844e-05,0.00023865699768066406
9.846687316894531e-05,0.0720529556274414,0.0011055359497070295,0.018461,5.936622619628906e-05,0.00022530555725097656
0.0002002716064453125,0.03052377700805664,0.0009324899291992192,0.012315,4.744529724121094e-05,0.00017333030700683594
7.843971252441406e-05,0.03036785125732422,0.0010265959014892564,0.020726,3.3855438232421875e-05,0.00014591217041015625
8.296966552734375e-05,0.04317951202392578,0.0012105030517578124,0.005902,4.00543212890625e-05,0.0001609325408935547
0.0001068115234375,0.0425875186920166,0.003125249740600586,0.009278,3.0279159545898438e-05,0.00011372566223144531
9.489059448242188e-05,0.04076838493347168,0.0014765733489990242,0.015449,3.695487976074219e-05,0.00015473365783691406
8.678436279296875e-05,0.04581046104431152,0.0009043137054443352,0.011827,5.435943603515625e-05,0.00021076202392578125
7.200241088867188e-05,0.07899141311645508,0.002823643630981445,0.017981,4.8160552978515625e-05,0.00020766258239746094
9.679794311523438e-05,0.0725407600402832,0.0026473478546142574,0.009126,6.365776062011719e-05,0.000244140625
8.058547973632812e-05,0.0864105224609375,0.002700712371826175,0.032024,3.838539123535156e-05,0.0001614093780517578
7.176399230957031e-05,0.0545654296875,0.005735013885498047,0.03483,6.341934204101562e-05,0.000244140625
0.00011730194091796875,0.08033585548400879,0.001025769653320312,0.01306,6.29425048828125e-05,0.00024390220642089844
0.00017595291137695312,0.09355759620666504,0.0015537311096191428,0.038873,5.9604644775390625e-05,0.0002446174621582031
0.00010037422180175781,0.06331539154052734,0.001289224426269532,0.041608,4.696846008300781e-05,0.00019431114196777344
9.298324584960938e-05,0.10841894149780273,0.0007626941833496093,0.007509,2.86102294921875e-05,0.00011229515075683594
7.104873657226562e-05,0.08125472068786621,0.0012757651519775398,0.01228,6.318092346191406e-05,0.00024628639221191406
0.00010466575622558594,0.03429055213928223,0.0011311216583251953,0.013776,3.838539123535156e-05,0.0001590251922607422
7.748603820800781e-05,0.04949593544006348,0.006924402267456055,0.009243,5.888938903808594e-05,0.00022721290588378906
0.00013017654418945312,0.0598301887512207,0.0020453854217529297,0.009861,4.029273986816406e-05,0.00014591217041015625
0.00010943412780761719,0.08165502548217773,0.0015241572113037106,0.011478,4.076957702636719e-05,0.00015282630920410156
9.703636169433594e-05,0.07611751556396484,0.001020521377563477,0.007826,5.7697296142578125e-05,0.0002377033233642578
0.00019550323486328125,0.06134653091430664,0.0008821911468505856,0.006211,2.956390380859375e-05,0.00011849403381347656
8.296966552734375e-05,0.05775594711303711,0.0010610356140136716,0.005145,5.817413330078125e-05,0.00022482872009277344
0.0001125335693359375,0.04619884490966797,0.0011662041320800783,0.008886,4.649162292480469e-05,0.00019025802612304688
7.915496826171875e-05,0.05030107498168945,0.0011413317718505858,0.006196,5.412101745605469e-05,0.0002040863037109375
0.00011086463928222656,0.03925466537475586,0.0032746948242187504,0.01985,5.936622619628906e-05,0.00022482872009277344
0.00010895729064941406,0.04655933380126953,0.0031839953613281256,0.021005,4.00543212890625e-05,0.0001780986785888672
8.702278137207031e-05,0.09198427200317383,0.0023367905120849613,0.014152,4.673004150390625e-05,0.00018858909606933594
0.00010228157043457031,0.07504963874816895,0.004883118148803711,0.004579,2.9802322387695312e-05,0.00011968612670898438
0.00018644332885742188,0.09624457359313965,0.014382893585205078,0.008151,5.2928924560546875e-05,0.0002129077911376953
8.845329284667969e-05,0.09485983848571777,0.0015232904510498052,0.045917,5.412101745605469e-05,0.00022029876708984375
8.153915405273438e-05,0.08655881881713867,0.001480334594726563,0.025522,5.078315734863281e-05,0.0002117156982421875
7.033348083496094e-05,0.10306906700134277,0.001527313308715821,0.01317,6.175041198730469e-05,0.00024700164794921875
7.486343383789062e-05,0.07429957389831543,0.0008549475402832019,0.019928,2.9802322387695312e-05,0.00011777877807617188
9.822845458984375e-05,0.07434916496276855,0.0019247378845214831,0.016948,3.4332275390625e-05,0.00013875961303710938
7.2479248046875e-05,0.04606318473815918,0.001943877136230468,0.014363,5.507469177246094e-05,0.00021386146545410156
7.224082946777344e-05,0.0674893856048584,0.0011041310577392573,0.012897,3.0279159545898438e-05,0.00011610984802246094
7.82012939453125e-05,0.049315690994262695,0.0010061032714843744,0.019681,6.699562072753906e-05,0.0002627372741699219
9.965896606445312e-05,0.04916954040527344,0.0014844157867431639,0.006582,3.62396240234375e-05,0.00014591217041015625
0.00011181831359863281,0.04558849334716797,0.0013669377593994135,0.028222,6.461143493652344e-05,0.0002472400665283203
9.655952453613281e-05,0.04657483100891113,0.0036461489105224613,0.015635,6.198883056640625e-05,0.0002315044403076172
7.700920104980469e-05,0.049626827239990234,0.004082342559814453,0.011093,3.0279159545898438e-05,0.00013256072998046875
0.00010704994201660156,0.06600069999694824,0.0014373143768310545,0.006765,6.079673767089844e-05,0.00024127960205078125
8.20159912109375e-05,0.07651305198669434,0.0012776718292236318,0.016809,6.031990051269531e-05,0.00024271011352539062
8.559226989746094e-05,0.047359466552734375,0.0031610254211425787,0.007883,3.9577484130859375e-05,0.00016951560974121094
0.0001842975616455078,0.07391476631164551,0.006174909118652344,0.010296,6.103515625e-05,0.0002429485321044922
8.249282836914062e-05,0.04818010330200195,0.0014095295410156243,0.010252,5.745887756347656e-05,0.00021648406982421875
8.535385131835938e-05,0.0823369026184082,0.0056304168090820315,0.009389,6.318092346191406e-05,0.0002434253692626953
7.724761962890625e-05,0.08657097816467285,0.004762855255126954,0.017813,3.24249267578125e-05,0.0001480579376220703
8.463859558105469e-05,0.06022238731384277,0.006666649703979493,0.016495,4.363059997558594e-05,0.0001735687255859375
0.0001125335693359375,0.08475542068481445,0.0009742877807617182,0.008016,5.078315734863281e-05,0.00021219253540039062
8.0108642578125e-05,0.08141040802001953,0.0009190254974365229,0.008545,4.553794860839844e-05,0.00016880035400390625
7.009506225585938e-05,0.07248377799987793,0.0016341509857177722,0.027796,6.079673767089844e-05,0.00023102760314941406
0.00010561943054199219,0.0881962776184082,0.0016565713958740236,0.005717,5.817413330078125e-05,0.00023889541625976562
8.392333984375e-05,0.07862067222595215,0.01566174464416504,0.006973,6.270408630371094e-05,0.000244140625
0.00010728836059570312,0.07825469970703125,0.003976498657226563,0.012894,5.2928924560546875e-05,0.0002167224884033203
8.273124694824219e-05,0.08121609687805176,0.006610407867431641,0.01546,6.29425048828125e-05,0.00024175643920898438
0.00018215179443359375,0.09313607215881348,0.001639640548706054,0.007997,5.269050598144531e-05,0.00022602081298828125
7.462501525878906e-05,0.05271172523498535,0.001119479263305665,0.020512,6.270408630371094e-05,0.00024318695068359375
7.295608520507812e-05,0.07403278350830078,0.0053068409271240236,0.023368,6.389617919921875e-05,0.00024390220642089844
7.700920104980469e-05,0.05161142349243164,0.001544085922241211,0.00656,4.935264587402344e-05,0.00018906593322753906
7.915496826171875e-05,0.07705426216125488,0.0008581345214843765,0.016411,2.8133392333984375e-05,0.00012445449829101562
0.00012230873107910156,0.06699657440185547,0.001609529693603516,0.006892,6.198883056640625e-05,0.00024628639221191406
9.775161743164062e-05,0.06970810890197754,0.0038322510528564432,0.03452,5.555152893066406e-05,0.0002288818359375
9.655952453613281e-05,0.08289408683776855,0.0008929744873046874,0.014959,6.29425048828125e-05,0.00024890899658203125
7.176399230957031e-05,0.08233809471130371,0.0010292985839843762,0.021733,6.246566772460938e-05,0.00023412704467773438
9.942054748535156e-05,0.13341236114501953,0.022083608779907227,0.02359,6.0558319091796875e-05,0.0002300739288330078
9.72747802734375e-05,0.08944487571716309,0.0026185253143310543,0.00595,4.482269287109375e-05,0.000164031982421875
0.00011134147644042969,0.0795738697052002,0.0011325859374999997,0.020718,6.127357482910156e-05,0.00024247169494628906
0.00011086463928222656,0.05488395690917969,0.004410137084960937,0.009771,6.508827209472656e-05,0.00024819374084472656
8.225440979003906e-05,0.07420086860656738,0.0008671579589843749,0.006026,5.745887756347656e-05,0.0002262592315673828
0.0001251697540283203,0.0352168083190918,0.0012941472473144526,0.011806,3.0517578125e-05,0.00012111663818359375
8.106231689453125e-05,0.05924224853515625,0.0013748483581542976,0.010908,4.76837158203125e-05,0.0001971721649169922
7.987022399902344e-05,0.0477595329284668,0.002116822052001954,0.014325,5.459785461425781e-05,0.00023317337036132812
9.72747802734375e-05,0.05370688438415527,0.0026718698577880857,0.011242,2.86102294921875e-05,0.0001308917999267578
0.00010204315185546875,0.07759618759155273,0.0009927665405273433,0.005682,6.103515625e-05,0.00024247169494628906
7.581710815429688e-05,0.02886033058166504,0.0010759538421630868,0.017324,4.76837158203125e-05,0.00018215179443359375
8.845329284667969e-05,0.036263227462768555,0.005309215240478516,0.012195,3.409385681152344e-05,0.0001227855682373047
8.273124694824219e-05,0.03851819038391113,0.0021765021820068352,0.010448,3.838539123535156e-05,0.00014138221740722656
7.295608520507812e-05,0.0439298152923584,0.000861425506591797,0.005913,2.9087066650390625e-05,0.00011897087097167969
9.775161743164062e-05,0.04478168487548828,0.007338948226928712,0.014849,2.9325485229492188e-05,0.00011348724365234375
0.00010323524475097656,0.05493736267089844,0.0009384247589111355,0.043195,8.58306884765625e-05,0.0002472400665283203
7.295608520507812e-05,0.08567547798156738,0.01586015528869629,0.046333,4.4345855712890625e-05,0.00019598007202148438
0.00010323524475097656,0.09930658340454102,0.0015271851196289044,0.036636,6.103515625e-05,0.00024080276489257812
7.82012939453125e-05,0.08381271362304688,0.001394071182250975,0.040091,5.2928924560546875e-05,0.00022840499877929688
0.0001125335693359375,0.11111688613891602,0.0015148926849365228,0.014663,5.1975250244140625e-05,0.0002129077911376953
8.606910705566406e-05,0.09700369834899902,0.00092324104309082,0.0041,6.222724914550781e-05,0.00024271011352539062
0.00010275840759277344,0.06017446517944336,0.0010073581237792966,0.004348,6.0558319091796875e-05,0.000240325927734375
0.0001316070556640625,0.033640146255493164,0.0008538138275146481,0.004662,2.9087066650390625e-05,0.00011801719665527344
7.724761962890625e-05,0.03266763687133789,0.0024607896270751953,0.029231,4.1484832763671875e-05,0.0001666545867919922
7.700920104980469e-05,0.03824210166931152,0.0049176176300048825,0.013726,5.9604644775390625e-05,0.0002288818359375
9.894371032714844e-05,0.05638551712036133,0.0021146360473632813,0.006992,5.602836608886719e-05,0.00021076202392578125
9.799003601074219e-05,0.07546830177307129,0.0012787454681396481,0.013667,4.291534423828125e-05,0.00017952919006347656
8.416175842285156e-05,0.0389704704284668,0.0011387722473144533,0.006102,4.76837158203125e-05,0.0001895427703857422
7.2479248046875e-05,0.07061266899108887,0.0016117425537109376,0.020565,5.435943603515625e-05,0.0002307891845703125
0.00011563301086425781,0.06076407432556152,0.0011624781799316405,0.005405,4.00543212890625e-05,0.0001430511474609375
0.0001385211944580078,0.047142982482910156,0.0027858819885253905,0.009908,3.457069396972656e-05,0.00011754035949707031
9.846687316894531e-05,0.07539868354797363,0.0015907282867431635,0.019171,6.151199340820312e-05,0.0002422332763671875
0.00016641616821289062,0.04983711242675781,0.00818783462524414,0.02287,3.1948089599609375e-05,0.0001277923583984375
9.679794311523438e-05,0.07564854621887207,0.00158068701171875,0.014586,6.127357482910156e-05,0.0002415180206298828
8.392333984375e-05,0.061934709548950195,0.0012934383850097663,0.013777,6.127357482910156e-05,0.0002429485321044922
9.72747802734375e-05,0.07278895378112793,0.0014366165313720695,0.011834,3.1948089599609375e-05,0.0001251697540283203
8.034706115722656e-05,0.0455174446105957,0.0021639394989013683,0.016401,2.8133392333984375e-05,0.00011396408081054688
0.00011444091796875,0.0684666633605957,0.0034182133636474626,0.018579,6.4849853515625e-05,0.0002498626708984375
0.0001289844512939453,0.07187724113464355,0.0016118730621337892,0.008442,6.222724914550781e-05,0.000240325927734375
7.772445678710938e-05,0.05689835548400879,0.0020242814483642582,0.013106,5.984306335449219e-05,0.0002276897430419922
0.000102996826171875,0.05113029479980469,0.0027213890686035155,0.005536,5.173683166503906e-05,0.00020599365234375
7.081031799316406e-05,0.05104565620422363,0.003991131607055664,0.004884,4.9114227294921875e-05,0.0001881122589111328
7.915496826171875e-05,0.06488442420959473,0.002229523269653321,0.008058,5.5789947509765625e-05,0.0002090930938720703
7.462501525878906e-05,0.09100627899169922,0.0012314159851074214,0.005852,3.409385681152344e-05,0.0001232624053955078
0.00010776519775390625,0.02633070945739746,0.0009467322235107434,0.035162,6.461143493652344e-05,0.0002510547637939453
0.00010585784912109375,0.050838470458984375,0.0008131403656005849,0.023553,3.838539123535156e-05,0.00013446807861328125
7.796287536621094e-05,0.048858642578125,0.0025386524810791017,0.006861,3.1948089599609375e-05,0.00011897087097167969
8.416175842285156e-05,0.04611468315124512,0.0008322670898437516,0.024154,4.291534423828125e-05,0.00016641616821289062
8.797645568847656e-05,0.04051089286804199,0.001967538497924805,0.008577,5.054473876953125e-05,0.0001971721649169922
0.00010037422180175781,0.08308219909667969,0.004163079956054687,0.011872,2.9087066650390625e-05,0.00011372566223144531
8.106231689453125e-05,0.08306765556335449,0.004091648727416993,0.014294,2.7179718017578125e-05,0.00010371208190917969
7.772445678710938e-05,0.054186344146728516,0.002498760757446289,0.00519,5.3882598876953125e-05,0.00020265579223632812
8.0108642578125e-05,0.038256168365478516,0.0018480809173583978,0.013029,4.935264587402344e-05,0.0001938343048095703
7.295608520507812e-05,0.039664506912231445,0.009609213592529297,0.007648,5.650520324707031e-05,0.000213623046875
8.320808410644531e-05,0.06353950500488281,0.0023214906005859376,0.006397,3.814697265625e-05,0.00015616416931152344
9.5367431640625e-05,0.0552058219909668,0.0009414407348632796,0.021715,6.413459777832031e-05,0.00024437904357910156
7.414817810058594e-05,0.07236170768737793,0.000834227279663086,0.011096,3.409385681152344e-05,0.00014400482177734375
7.700920104980469e-05,0.055991172790527344,0.0012562300415039059,0.006603,3.0279159545898438e-05,0.00012135505676269531
0.00019407272338867188,0.04846978187561035,0.0012910070190429689,0.009599,6.103515625e-05,0.0002315044403076172
9.441375732421875e-05,0.07523107528686523,0.0013387376251220717,0.026031,6.222724914550781e-05,0.0002295970916748047
0.00010037422180175781,0.10550689697265625,0.0036983513488769533,0.007586,4.38690185546875e-05,0.00017070770263671875
9.560585021972656e-05,0.05640363693237305,0.012532304885864258,0.023472,2.9325485229492188e-05,0.00012302398681640625
0.00010013580322265625,0.0673670768737793,0.003203937393188477,0.008969,6.341934204101562e-05,0.0002472400665283203
0.00010514259338378906,0.08067631721496582,0.013654523071289063,0.013241,4.3392181396484375e-05,0.000179290771484375
0.00012183189392089844,0.0760033130645752,0.0024490680389404294,0.019757,2.765655517578125e-05,0.00010538101196289062
0.00010466575622558594,0.06930303573608398,0.001525895645141601,0.009598,5.221366882324219e-05,0.00022172927856445312
9.34600830078125e-05,0.059638023376464844,0.0011316272430419924,0.005932,6.246566772460938e-05,0.00024008750915527344
7.2479248046875e-05,0.08307266235351562,0.0024590544433593757,0.013803,6.532669067382812e-05,0.00025272369384765625
9.512901306152344e-05,0.08065080642700195,0.0014219680786132808,0.006525,5.91278076171875e-05,0.00022411346435546875
7.62939453125e-05,0.06139993667602539,0.0014968501739501955,0.013807,6.365776062011719e-05,0.00024056434631347656
0.00010323524475097656,0.07781624794006348,0.006829334411621094,0.011465,3.218650817871094e-05,0.00011754035949707031
0.0001270771026611328,0.09532856941223145,0.000920978164672852,0.007525,6.270408630371094e-05,0.00024628639221191406
0.00017213821411132812,0.048367977142333984,0.004378309829711914,0.032367,4.076957702636719e-05,0.0001666545867919922
0.00011277198791503906,0.06774115562438965,0.006556462905883789,0.013202,6.198883056640625e-05,0.0002472400665283203
7.486343383789062e-05,0.08049321174621582,0.0014317076416015626,0.006253,5.91278076171875e-05,0.00028443336486816406
0.00011205673217773438,0.044931650161743164,0.001266532760620118,0.012469,5.626678466796875e-05,0.00022864341735839844
9.799003601074219e-05,0.04311847686767578,0.0009884481964111333,0.017144,5.626678466796875e-05,0.00024056434631347656
0.00011229515075683594,0.035805702209472656,0.0008765095367431648,0.012561,4.673004150390625e-05,0.00019288063049316406
7.843971252441406e-05,0.0601046085357666,0.0013867240295410144,0.020039,4.553794860839844e-05,0.00020265579223632812
7.915496826171875e-05,0.061428070068359375,0.0009149697265625062,0.069779,6.437301635742188e-05,0.00024580955505371094
0.00012111663818359375,0.05113720893859863,0.002576204605102536,0.06643,5.507469177246094e-05,0.00023245811462402344
0.00010633468627929688,0.10433506965637207,0.001595428497314453,0.011993,6.198883056640625e-05,0.00024580955505371094
0.00012159347534179688,0.13247442245483398,0.009147178176879881,0.016546,5.626678466796875e-05,0.00023102760314941406
0.0001595020294189453,0.07479572296142578,0.0010423589935302739,0.014426,3.0040740966796875e-05,0.00012969970703125
7.343292236328125e-05,0.15070509910583496,0.0015561174468994125,0.016192,8.130073547363281e-05,0.0002529621124267578
7.081031799316406e-05,0.16423487663269043,0.0020104532470703127,0.011526,5.793571472167969e-05,0.00024509429931640625
0.00015234947204589844,0.05881643295288086,0.0015530098266601563,0.007443,6.103515625e-05,0.00024056434631347656
0.00010347366333007812,0.07100677490234375,0.001432981140136718,0.007893,6.0558319091796875e-05,0.00024080276489257812
8.368492126464844e-05,0.07645606994628906,0.001578818054199219,0.00703,6.0558319091796875e-05,0.0002372264862060547
9.870529174804688e-05,0.07368946075439453,0.0024666319274902343,0.013835,5.459785461425781e-05,0.00022792816162109375
8.249282836914062e-05,0.06661868095397949,0.001242747528076172,0.017918,6.175041198730469e-05,0.00024247169494628906
8.20159912109375e-05,0.08396267890930176,0.0015910342407226552,0.01743,7.009506225585938e-05,0.00023674964904785156
0.00010061264038085938,0.05181241035461426,0.0017108910217285157,0.008286,5.1021575927734375e-05,0.00020813941955566406
0.00010228157043457031,0.06640481948852539,0.0015679247894287117,0.015371,6.389617919921875e-05,0.0002455711364746094
8.416175842285156e-05,0.045187950134277344,0.04115517825317383,0.014208,6.0558319091796875e-05,0.00022530555725097656
9.059906005859375e-05,0.09477853775024414,0.0027882985687255855,0.01404,5.3882598876953125e-05,0.0002300739288330078
0.00010228157043457031,0.10112500190734863,0.0014265930175781233,0.070675,3.147125244140625e-05,0.0001125335693359375
6.556510925292969e-05,0.09030866622924805,0.0015090867919921869,0.016708,5.435943603515625e-05,0.00022292137145996094
0.00010585784912109375,0.09746170043945312,0.005386839797973636,0.037297,6.222724914550781e-05,0.00023937225341796875
0.00012063980102539062,0.09383869171142578,0.0015939967651367182,0.021648,6.270408630371094e-05,0.00024437904357910156
0.0001404285430908203,0.08585715293884277,0.0016240204315185547,0.006502,6.127357482910156e-05,0.0002357959747314453
9.989738464355469e-05,0.06877350807189941,0.001138165298461915,0.016259,6.270408630371094e-05,0.0002415180206298828
0.0001366138458251953,0.06825494766235352,0.0016023993835449224,0.033664,6.127357482910156e-05,0.0002353191375732422
8.320808410644531e-05,0.06921601295471191,0.00220849040222168,0.007493,8.320808410644531e-05,0.0002434253692626953
0.00013113021850585938,0.057315826416015625,0.012916179977416991,0.025489,5.7220458984375e-05,0.0002474784851074219
0.000102996826171875,0.04736828804016113,0.0014342270355224597,0.024927,6.222724914550781e-05,0.00024580955505371094
0.00010609626770019531,0.04681968688964844,0.00919652865600586,0.017668,5.602836608886719e-05,0.00021958351135253906
0.00011658668518066406,0.07355189323425293,0.0015925520019531257,0.010542,6.031990051269531e-05,0.00023627281188964844
9.679794311523438e-05,0.07940149307250977,0.0012258670959472626,0.032384,4.100799560546875e-05,0.00016736984252929688
8.296966552734375e-05,0.055394887924194336,0.009099753189086915,0.00845,7.128715515136719e-05,0.0002567768096923828
0.0001049041748046875,0.06226849555969238,0.007454759567260744,0.021757,5.7697296142578125e-05,0.00024700164794921875
8.177757263183594e-05,0.10319042205810547,0.0011235926971435543,0.008864,3.981590270996094e-05,0.00016450881958007812
6.937980651855469e-05,0.10071277618408203,0.0015423777618408172,0.031496,5.984306335449219e-05,0.0002422332763671875
7.033348083496094e-05,0.05347728729248047,0.011671538299560545,0.031106,3.600120544433594e-05,0.0001506805419921875
0.00012731552124023438,0.1108391284942627,0.0030346472473144516,0.017878,5.14984130859375e-05,0.00021505355834960938
8.273124694824219e-05,0.10649824142456055,0.0009595146179199252,0.035375,6.341934204101562e-05,0.0002448558807373047
7.367134094238281e-05,0.10926198959350586,0.00151473518371582,0.02954,5.3882598876953125e-05,0.00023436546325683594
0.000164031982421875,0.0800316333770752,0.0016513372192382813,0.014749,6.079673767089844e-05,0.00024318695068359375
9.369850158691406e-05,0.09718060493469238,0.0012483579406738273,0.011024,5.1021575927734375e-05,0.00018906593322753906
7.939338684082031e-05,0.05939960479736328,0.0020351282348632805,0.007926,6.29425048828125e-05,0.00024318695068359375
7.104873657226562e-05,0.04318118095397949,0.0008065440216064451,0.017221,2.9087066650390625e-05,0.00011777877807617188
8.344650268554688e-05,0.060642242431640625,0.0009036069183349614,0.023947,5.626678466796875e-05,0.0002124309539794922
0.00010275840759277344,0.05559706687927246,0.013343773696899416,0.042002,5.984306335449219e-05,0.0002276897430419922
0.000102996826171875,0.07336544990539551,0.0023812071228027348,0.014485,4.267692565917969e-05,0.00018644332885742188
8.249282836914062e-05,0.0889742374420166,0.001845724472045898,0.004166,6.198883056640625e-05,0.000240325927734375
0.00010275840759277344,0.07184052467346191,0.002106705337524415,0.015794,3.147125244140625e-05,0.00012874603271484375
0.00010275840759277344,0.034180641174316406,0.0012529477233886727,0.012613,2.8133392333984375e-05,0.00011396408081054688
8.296966552734375e-05,0.04532289505004883,0.0007503279876708985,0.003705,2.8848648071289062e-05,0.00011110305786132812
0.00010013580322265625,0.04829120635986328,0.001068886581420899,0.016509,3.361701965332031e-05,0.00011372566223144531
0.00011944770812988281,0.04676318168640137,0.0035883571319580074,0.022307,4.1484832763671875e-05,0.0001666545867919922
7.534027099609375e-05,0.03569483757019043,0.0013574344177246095,0.017748,5.316734313964844e-05,0.00020170211791992188
9.965896606445312e-05,0.05226469039916992,0.002952761169433594,0.008704,4.8160552978515625e-05,0.00019359588623046875
9.560585021972656e-05,0.07009053230285645,0.0015960964202880856,0.010975,6.0558319091796875e-05,0.00024127960205078125
7.414817810058594e-05,0.04146599769592285,0.001693406173706058,0.049203,4.076957702636719e-05,0.00017786026000976562
8.606910705566406e-05,0.10386419296264648,0.0015721130371093746,0.02,5.269050598144531e-05,0.00021982192993164062
0.00011444091796875,0.08297157287597656,0.0014995704498291015,0.012966,6.318092346191406e-05,0.00024580955505371094
0.0001423358917236328,0.09927582740783691,0.0010061190490722651,0.014812,6.079673767089844e-05,0.0002448558807373047
0.0001220703125,0.0681452751159668,0.009125793182373047,0.014563,4.363059997558594e-05,0.00018143653869628906
7.295608520507812e-05,0.15348100662231445,0.001520280517578125,0.011011,6.175041198730469e-05,0.0002467632293701172
0.0001087188720703125,0.06112384796142578,0.0014361103057861334,0.02045,6.103515625e-05,0.0002465248107910156
7.963180541992188e-05,0.09225630760192871,0.0010053121795654298,0.012076,6.127357482910156e-05,0.0002665519714355469
0.000102996826171875,0.06954407691955566,0.0016490724182128902,0.004865,5.7697296142578125e-05,0.0002410411834716797
0.00012230873107910156,0.0429537296295166,0.0012384774627685544,0.007681,5.173683166503906e-05,0.0001926422119140625
0.00010228157043457031,0.048776865005493164,0.0008731347351074205,0.021347,3.075599670410156e-05,0.00012540817260742188
7.271766662597656e-05,0.056096553802490234,0.0013125636596679688,0.013148,6.318092346191406e-05,0.0002448558807373047
0.00011014938354492188,0.04424595832824707,0.028438380020141603,0.007832,6.246566772460938e-05,0.00023365020751953125
7.486343383789062e-05,0.07382702827453613,0.0008271405181884761,0.004754,3.886222839355469e-05,0.0001513957977294922
8.606910705566406e-05,0.08224916458129883,0.002946847595214845,0.025136,6.318092346191406e-05,0.00024247169494628906
0.00010228157043457031,0.08656048774719238,0.0012062754974365222,0.027789,4.00543212890625e-05,0.0001838207244873047
0.00011396408081054688,0.05682206153869629,0.0016123695831298827,0.007052,6.222724914550781e-05,0.00024199485778808594
9.1552734375e-05,0.08315849304199219,0.015719677368164063,0.015784,5.507469177246094e-05,0.00022602081298828125
9.822845458984375e-05,0.06848526000976562,0.0010061369171142573,0.041651,3.600120544433594e-05,0.00014925003051757812
6.914138793945312e-05,0.07713961601257324,0.00123016537475586,0.014587,6.29425048828125e-05,0.0002429485321044922
0.00014328956604003906,0.0909891128540039,0.005596700241088867,0.014723,4.267692565917969e-05,0.0001811981201171875
0.000179290771484375,0.08339762687683105,0.0009410918273925779,0.006746,6.318092346191406e-05,0.00024366378784179688
7.390975952148438e-05,0.04115748405456543,0.0017787634277343749,0.01311,2.9802322387695312e-05,0.00011515617370605469
7.677078247070312e-05,0.046343326568603516,0.0027683827362060542,0.011629,4.982948303222656e-05,0.0001990795135498047
8.177757263183594e-05,0.04258155822753906,0.0009490498352050783,0.004495,4.7206878662109375e-05,0.00017380714416503906
7.843971252441406e-05,0.039583444595336914,0.000941174713134766,0.005859,4.7206878662109375e-05,0.00017714500427246094
8.821487426757812e-05,0.04869556427001953,0.0012633494110107423,0.006403,5.054473876953125e-05,0.00021767616271972656
8.225440979003906e-05,0.04434704780578613,0.0036711829986572266,0.006541,4.673004150390625e-05,0.0001728534698486328
0.00010991096496582031,0.055564165115356445,0.0039050212554931647,0.012157,3.0279159545898438e-05,0.00012135505676269531
8.749961853027344e-05,0.05702018737792969,0.009502057083129883,0.017717,6.103515625e-05,0.00024056434631347656
0.00010085105895996094,0.049187660217285156,0.0007809092102050788,0.035669,3.0994415283203125e-05,0.00012373924255371094
8.726119995117188e-05,0.07047390937805176,0.0013943572082519562,0.038546,5.316734313964844e-05,0.00022029876708984375
0.00010371208190917969,0.09044957160949707,0.012807269088745117,0.008283,5.1021575927734375e-05,0.00019741058349609375
7.987022399902344e-05,0.08732962608337402,0.0009140131072998062,0.018267,6.151199340820312e-05,0.0002319812774658203
0.00013899803161621094,0.0655217170715332,0.0008856829681396488,0.005271,3.361701965332031e-05,0.0001316070556640625
0.00010228157043457031,0.09162783622741699,0.000890855453491211,0.005077,4.9591064453125e-05,0.00019812583923339844
9.894371032714844e-05,0.0493311882019043,0.0009566710968017585,0.013548,5.221366882324219e-05,0.00020074844360351562
8.153915405273438e-05,0.03684735298156738,0.0012402926025390608,0.023519,3.1948089599609375e-05,0.0001266002655029297
9.369850158691406e-05,0.04538130760192871,0.0033644185333251957,0.010322,5.054473876953125e-05,0.00019812583923339844
7.653236389160156e-05,0.06996488571166992,0.0011070256195068358,0.008954,2.956390380859375e-05,0.00011920928955078125
9.655952453613281e-05,0.0555574893951416,0.005810501052856444,0.036448,4.57763671875e-05,0.0001888275146484375
8.153915405273438e-05,0.0790410041809082,0.0015868021240234374,0.015051,6.508827209472656e-05,0.0002532005310058594
7.796287536621094e-05,0.09996223449707031,0.0015625478210449222,0.009656,5.817413330078125e-05,0.00022840499877929688
0.00010228157043457031,0.13094806671142578,0.0015288487091064456,0.006611,5.412101745605469e-05,0.000225067138671875
9.274482727050781e-05,0.0978400707244873,0.002379807266235351,0.060891,5.054473876953125e-05,0.00021338462829589844
7.772445678710938e-05,0.1145164966583252,0.0015902508850097682,0.033988,6.365776062011719e-05,0.0002448558807373047
9.465217590332031e-05,0.11985111236572266,0.0010367753601074198,0.044865,5.650520324707031e-05,0.0002663135528564453
0.0001308917999267578,0.04847884178161621,0.0036393325653076188,0.031016,3.8623809814453125e-05,0.00016188621520996094
0.00011682510375976562,0.12243223190307617,0.0014971107788085969,0.048093,5.269050598144531e-05,0.0002186298370361328
7.343292236328125e-05,0.09726071357727051,0.001579059249877928,0.024518,6.389617919921875e-05,0.00024962425231933594
0.00010251998901367188,0.14966273307800293,0.0015460467224121099,0.012112,5.316734313964844e-05,0.0002262592315673828
0.00019240379333496094,0.09099054336547852,0.0023785279541015635,0.017147,5.602836608886719e-05,0.00022363662719726562
7.534027099609375e-05,0.07796525955200195,0.004395323547363283,0.023266,4.553794860839844e-05,0.00018739700317382812
8.416175842285156e-05,0.07407736778259277,0.0015470388488769537,0.012667,6.198883056640625e-05,0.00024771690368652344
8.177757263183594e-05,0.07627415657043457,0.0023498849945068363,0.007467,3.0517578125e-05,0.00011968612670898438
0.0001342296600341797,0.10049057006835938,0.0014676647338867192,0.022934,9.059906005859375e-05,0.00025343894958496094
0.00010609626770019531,0.04445505142211914,0.003250365036010741,0.065207,5.793571472167969e-05,0.00023102760314941406
7.653236389160156e-05,0.11522817611694336,0.001501196487426755,0.035617,5.2928924560546875e-05,0.0002162456512451172
0.00013446807861328125,0.09041595458984375,0.001642882812500003,0.034612,5.221366882324219e-05,0.0002219676971435547
0.00012636184692382812,0.08852076530456543,0.002842534317016601,0.006786,6.270408630371094e-05,0.0002727508544921875
0.00012612342834472656,0.07439231872558594,0.0014483371276855436,0.041848,5.1975250244140625e-05,0.0002181529998779297
9.632110595703125e-05,0.06656527519226074,0.001484535842895508,0.007794,4.9114227294921875e-05,0.0002009868621826172
0.0001373291015625,0.05255937576293945,0.0012750753021240208,0.033015,4.315376281738281e-05,0.00017976760864257812
0.00010013580322265625,0.09770750999450684,0.0014982641296386722,0.012917,5.316734313964844e-05,0.00022268295288085938
0.0001010894775390625,0.10564088821411133,0.0009343654785156251,0.005234,6.198883056640625e-05,0.00024700164794921875
0.00017571449279785156,0.051326751708984375,0.0007880562896728522,0.014738,2.9087066650390625e-05,0.0001163482666015625
0.00012230873107910156,0.13907146453857422,0.0015678747558593754,0.01091,6.365776062011719e-05,0.00024962425231933594
7.43865966796875e-05,0.09198546409606934,0.018174504348754884,0.024578,6.103515625e-05,0.00025653839111328125
7.152557373046875e-05,0.09387803077697754,0.006082634109497071,0.015031,6.079673767089844e-05,0.00023794174194335938
0.00010466575622558594,0.059350013732910156,0.000914541870117188,0.008544,5.745887756347656e-05,0.0002346038818359375
7.510185241699219e-05,0.08875417709350586,0.0016060203857421879,0.019968,5.412101745605469e-05,0.00022554397583007812
0.00010657310485839844,0.07873654365539551,0.0022940427246093756,0.019156,4.076957702636719e-05,0.00016736984252929688
0.00018405914306640625,0.056548357009887695,0.0017598223114013668,0.006185,2.7418136596679688e-05,0.00010824203491210938
0.00011467933654785156,0.07807159423828125,0.0025576027374267576,0.005752,6.508827209472656e-05,0.0002486705780029297
6.961822509765625e-05,0.0225372314453125,0.0015340451202392573,0.014054,2.8371810913085938e-05,0.00011610984802246094
0.00010657310485839844,0.04753565788269043,0.0014770044097900392,0.010324,6.270408630371094e-05,0.00024271011352539062
8.20159912109375e-05,0.05473780632019043,0.0013050574340820308,0.006146,5.364418029785156e-05,0.000209808349609375
9.870529174804688e-05,0.05356955528259277,0.0015677132263183591,0.006086,5.435943603515625e-05,0.0002067089080810547
0.00010609626770019531,0.03818464279174805,0.006184357482910156,0.015568,2.956390380859375e-05,0.00012922286987304688
0.00011515617370605469,0.050034523010253906,0.0018029181823730478,0.023839,3.409385681152344e-05,0.00013065338134765625
9.965896606445312e-05,0.06877589225769043,0.002720473922729492,0.004511,5.4836273193359375e-05,0.00021338462829589844
8.726119995117188e-05,0.050266265869140625,0.004076626739501953,0.01029,5.221366882324219e-05,0.00020647048950195312
9.632110595703125e-05,0.06136369705200195,0.0010145011596679673,0.020282,6.341934204101562e-05,0.0002434253692626953
7.987022399902344e-05,0.06984114646911621,0.0032030351562500007,0.012483,4.744529724121094e-05,0.0001895427703857422
7.05718994140625e-05,0.06717967987060547,0.0010824132690429693,0.012249,4.744529724121094e-05,0.0002048015594482422
0.000118255615234375,0.08215880393981934,0.0019380286254882815,0.005246,6.031990051269531e-05,0.0002384185791015625
0.00011992454528808594,0.03128981590270996,0.009141509185791017,0.024064,5.793571472167969e-05,0.00022602081298828125
7.700920104980469e-05,0.035706520080566406,0.000791689086914061,0.025524,3.24249267578125e-05,0.00014472007751464844
0.00010037422180175781,0.05079770088195801,0.0013093508605957031,0.007587,5.2928924560546875e-05,0.0002028942108154297
0.0001125335693359375,0.057711124420166016,0.011043139297485353,0.019818,6.341934204101562e-05,0.00024366378784179688
6.866455078125e-05,0.05614662170410156,0.001484687515258789,0.023004,6.151199340820312e-05,0.0002384185791015625
9.250640869140625e-05,0.043247222900390625,0.0025601389923095713,0.050246,6.079673767089844e-05,0.00025081634521484375
7.724761962890625e-05,0.07551860809326172,0.0012465399627685537,0.016462,4.291534423828125e-05,0.00017690658569335938
7.295608520507812e-05,0.06805253028869629,0.0009436520690917971,0.004488,6.222724914550781e-05,0.0002849102020263672
9.989738464355469e-05,0.047974586486816406,0.0015836015777587892,0.008867,4.029273986816406e-05,0.00016951560974121094
7.462501525878906e-05,0.0463564395904541,0.0026359243927001966,0.016269,5.602836608886719e-05,0.00021195411682128906
8.416175842285156e-05,0.047713518142700195,0.0009834854583740237,0.007977,5.316734313964844e-05,0.00019502639770507812
9.679794311523438e-05,0.06678652763366699,0.006459039581298828,0.011337,6.175041198730469e-05,0.000244140625
9.942054748535156e-05,0.043645381927490234,0.0009466517181396482,0.008628,4.863739013671875e-05,0.00019216537475585938
8.344650268554688e-05,0.0593569278717041,0.001464563583374023,0.014576,4.887580871582031e-05,0.00021958351135253906
0.00015401840209960938,0.07223296165466309,0.00290863298034668,0.016589,2.86102294921875e-05,0.00011229515075683594
0.00045228004455566406,0.07153153419494629,0.010338027481079103,0.020546,6.508827209472656e-05,0.00025081634521484375
8.0108642578125e-05,0.09376215934753418,0.0011802554016113274,0.009612,3.1948089599609375e-05,0.00012564659118652344
8.463859558105469e-05,0.1303565502166748,0.0057402879028320315,0.019472,5.269050598144531e-05,0.0002193450927734375
7.581710815429688e-05,0.09044265747070312,0.0008861837921142575,0.005394,6.341934204101562e-05,0.0002434253692626953
0.00010943412780761719,0.04062843322753906,0.00301601202392578,0.016726,7.486343383789062e-05,0.0002474784851074219
9.72747802734375e-05,0.04257941246032715,0.001195605911254883,0.022636,4.839897155761719e-05,0.0001964569091796875
8.130073547363281e-05,0.062178850173950195,0.0015248255615234376,0.004737,6.246566772460938e-05,0.0002422332763671875
7.295608520507812e-05,0.09457564353942871,0.0015432085113525392,0.008442,6.318092346191406e-05,0.00024700164794921875
6.794929504394531e-05,0.04713153839111328,0.0009238215026855442,0.036269,3.170967102050781e-05,0.00014352798461914062
0.00010585784912109375,0.07516002655029297,0.0011987941589355466,0.011641,4.1484832763671875e-05,0.00016999244689941406
9.942054748535156e-05,0.11257410049438477,0.0009465735321044916,0.055937,6.508827209472656e-05,0.0002510547637939453
7.367134094238281e-05,0.11212348937988281,0.0014291138916015592,0.039947,3.0279159545898438e-05,0.00011348724365234375
8.821487426757812e-05,0.11453938484191895,0.0010650559692382804,0.014847,3.790855407714844e-05,0.0001609325408935547
8.225440979003906e-05,0.0971066951751709,0.007268280822753907,0.014568,5.435943603515625e-05,0.00022125244140625
0.00013017654418945312,0.15041851997375488,0.0019891394958496088,0.027889,2.9087066650390625e-05,0.00011277198791503906
7.534027099609375e-05,0.060958147048950195,0.005585150512695312,0.011766,6.341934204101562e-05,0.00024771690368652344
8.249282836914062e-05,0.07364797592163086,0.0011505009155273437,0.018952,3.123283386230469e-05,0.00014138221740722656
7.891654968261719e-05,0.10723090171813965,0.017190006088256837,0.022351,6.29425048828125e-05,0.000247955322265625
7.319450378417969e-05,0.1564486026763916,0.005353082717895508,0.006611,6.151199340820312e-05,0.0002384185791015625
9.775161743164062e-05,0.042671918869018555,0.001960634643554688,0.008093,4.863739013671875e-05,0.0001850128173828125
8.487701416015625e-05,0.0468134880065918,0.0008932062225341791,0.009617,3.314018249511719e-05,0.00013065338134765625
0.00011277198791503906,0.07792043685913086,0.011048283554077148,0.010474,6.198883056640625e-05,0.00026416778564453125
9.5367431640625e-05,0.09061884880065918,0.001409035736083984,0.005394,5.7697296142578125e-05,0.00023221969604492188
9.512901306152344e-05,0.0294342041015625,0.0014121824645996093,0.004235,5.0067901611328125e-05,0.0001957416534423828
8.130073547363281e-05,0.028982877731323242,0.0008416597137451166,0.008774,4.124641418457031e-05,0.00016069412231445312
9.846687316894531e-05,0.04242110252380371,0.000893591690063476,0.008075,2.9802322387695312e-05,0.0001246929168701172
7.319450378417969e-05,0.0505678653717041,0.0031562434997558595,0.004116,6.103515625e-05,0.00026726722717285156
0.00012493133544921875,0.05912137031555176,0.0012172752532958984,0.010959,3.457069396972656e-05,0.00014448165893554688
7.343292236328125e-05,0.053987979888916016,0.0008446277770996092,0.010784,5.269050598144531e-05,0.00021028518676757812
7.271766662597656e-05,0.05170106887817383,0.0008964402465820314,0.003747,3.170967102050781e-05,0.00013136863708496094
0.00011348724365234375,0.052313804626464844,0.00240054248046875,0.025668,3.0994415283203125e-05,0.00012063980102539062
7.796287536621094e-05,0.028102874755859375,0.01027308154296875,0.013523,4.9591064453125e-05,0.00019097328186035156
9.441375732421875e-05,0.03633618354797363,0.004288511032104493,0.012556,3.361701965332031e-05,0.00013494491577148438
0.00010561943054199219,0.057881832122802734,0.0018876770629882812,0.004686,3.0994415283203125e-05,0.00012111663818359375
8.797645568847656e-05,0.05908536911010742,0.0018514034576416032,0.024043,6.532669067382812e-05,0.00025081634521484375
8.249282836914062e-05,0.05159926414489746,0.0014254748992919928,0.010582,3.4809112548828125e-05,0.00014901161193847656
8.320808410644531e-05,0.04581809043884277,0.0027273721771240243,0.014717,2.7179718017578125e-05,0.000102996826171875
9.5367431640625e-05,0.047350406646728516,0.001140526153564453,0.005673,3.0279159545898438e-05,0.00011658668518066406
0.00010228157043457031,0.07052254676818848,0.011088528747558595,0.02013,2.9087066650390625e-05,0.00011181831359863281
7.2479248046875e-05,0.08020901679992676,0.0007460489196777359,0.039283,2.7179718017578125e-05,0.00010466575622558594
8.0108642578125e-05,0.06612586975097656,0.0023715956573486345,0.018187,3.6716461181640625e-05,0.00010156631469726562
7.414817810058594e-05,0.09930253028869629,0.005394454238891601,0.018852,6.29425048828125e-05,0.0002582073211669922
8.7738037109375e-05,0.07684969902038574,0.005595041793823242,0.028881,2.8133392333984375e-05,0.00010943412780761719
7.462501525878906e-05,0.07676315307617188,0.000745576080322264,0.015866,2.6941299438476562e-05,9.870529174804688e-05
8.678436279296875e-05,0.08853745460510254,0.006384557723999023,0.027875,2.5510787963867188e-05,0.00010251998901367188
6.842613220214844e-05,0.07618832588195801,0.0015046676788330084,0.011909,5.245208740234375e-05,0.0002205371856689453
9.1552734375e-05,0.09199810028076172,0.0009842318267822264,0.013653,2.574920654296875e-05,0.00010013580322265625
9.608268737792969e-05,0.08440303802490234,0.024784592758178712,0.024564,2.5510787963867188e-05,0.00010204315185546875
0.00011491775512695312,0.0773465633392334,0.002993750137329101,0.015256,6.29425048828125e-05,0.000255584716796875
0.00010013580322265625,0.07333827018737793,0.0040890336761474615,0.014124,6.318092346191406e-05,0.00023889541625976562
8.106231689453125e-05,0.09408950805664062,0.0049153944854736335,0.016162,4.172325134277344e-05,0.0001952648162841797
0.00010991096496582031,0.07210183143615723,0.0034308131408691406,0.016305,5.412101745605469e-05,0.00020384788513183594
0.00017189979553222656,0.07444143295288086,0.0016023936309814447,0.015296,5.555152893066406e-05,0.00022482872009277344
0.00010395050048828125,0.09596490859985352,0.0009021900787353522,0.012686,6.198883056640625e-05,0.00024080276489257812
0.00010919570922851562,0.07357120513916016,0.0016731264038085947,0.030583,5.3882598876953125e-05,0.00025844573974609375
9.322166442871094e-05,0.10440993309020996,0.006205844467163086,0.008532,6.413459777832031e-05,0.00024437904357910156
0.00010848045349121094,0.13120794296264648,0.04424879789733886,0.016171,5.602836608886719e-05,0.0002262592315673828
0.00012063980102539062,0.13894152641296387,0.001494390243530274,0.010556,5.2928924560546875e-05,0.0002193450927734375
7.510185241699219e-05,0.07428693771362305,0.0015507859497070342,0.037547,5.2928924560546875e-05,0.00021839141845703125
0.00011754035949707031,0.08878946304321289,0.0015778423004150395,0.014282,6.318092346191406e-05,0.00024580955505371094
0.0001392364501953125,0.1080939769744873,0.0015340567779541028,0.01638,5.53131103515625e-05,0.00026154518127441406
7.43865966796875e-05,0.06441617012023926,0.0007616263122558592,0.003703,3.170967102050781e-05,0.00013065338134765625
9.989738464355469e-05,0.10404157638549805,0.0015739304504394543,0.029379,6.508827209472656e-05,0.0002448558807373047
8.726119995117188e-05,0.05795788764953613,0.0010001806335449212,0.026942,5.435943603515625e-05,0.0002181529998779297
6.937980651855469e-05,0.060005903244018555,0.0014295852661132813,0.009325,5.125999450683594e-05,0.00020241737365722656
9.679794311523438e-05,0.1047213077545166,0.0008790012207031267,0.020716,2.9325485229492188e-05,0.00013446807861328125
9.632110595703125e-05,0.11780738830566406,0.0015004372100830086,0.009777,5.364418029785156e-05,0.00022792816162109375
0.00010776519775390625,0.12601375579833984,0.0077594930572509775,0.018833,6.437301635742188e-05,0.0002455711364746094
8.487701416015625e-05,0.15994858741760254,0.0015600083923339846,0.01214,6.031990051269531e-05,0.00023865699768066406
0.0001995563507080078,0.0956418514251709,0.001620524948120117,0.005157,5.459785461425781e-05,0.00024366378784179688
0.0006763935089111328,0.07469749450683594,0.0015186413574218745,0.025745,5.2928924560546875e-05,0.00022292137145996094
8.726119995117188e-05,0.10561203956604004,0.0015788216400146483,0.010895,6.556510925292969e-05,0.000247955322265625
0.00011444091796875,0.08618450164794922,0.0014469080657958985,0.011828,3.719329833984375e-05,0.0001647472381591797
9.918212890625e-05,0.05591583251953125,0.0007779471588134773,0.01228,2.9087066650390625e-05,0.00011157989501953125
9.846687316894531e-05,0.038558244705200195,0.0014562523803710939,0.006279,5.173683166503906e-05,0.0001964569091796875
7.772445678710938e-05,0.0550379753112793,0.004265784225463867,0.004915,5.5789947509765625e-05,0.00022029876708984375
7.939338684082031e-05,0.07026529312133789,0.0014703613586425773,0.011893,6.389617919921875e-05,0.0002474784851074219
7.581710815429688e-05,0.05399727821350098,0.000981254745483398,0.004649,5.0067901611328125e-05,0.00019311904907226562
9.226799011230469e-05,0.03447723388671875,0.0009343585662841799,0.004632,4.935264587402344e-05,0.000186920166015625
9.083747863769531e-05,0.04321789741516113,0.0013336266021728507,0.022127,6.103515625e-05,0.00024318695068359375
8.296966552734375e-05,0.05554461479187012,0.0009022574462890631,0.008171,3.361701965332031e-05,0.0001316070556640625
9.870529174804688e-05,0.04867744445800781,0.0014598507232666015,0.008718,3.457069396972656e-05,0.00014472007751464844
9.775161743164062e-05,0.06556081771850586,0.0012270739898681644,0.007114,5.7697296142578125e-05,0.00023031234741210938
0.00011348724365234375,0.03884387016296387,0.0025459315948486326,0.004707,5.1021575927734375e-05,0.00019073486328125
0.00010180473327636719,0.07490348815917969,0.0016215110168457027,0.009289,5.793571472167969e-05,0.00023055076599121094
0.00010323524475097656,0.06444549560546875,0.0009104366760253908,0.005802,5.793571472167969e-05,0.00021958351135253906
7.128715515136719e-05,0.09082412719726562,0.0008367063903808591,0.004635,3.170967102050781e-05,0.00011897087097167969
0.00011157989501953125,0.07342028617858887,0.0013877356872558592,0.006739,6.318092346191406e-05,0.0002644062042236328
0.00010633468627929688,0.02410149574279785,0.0013207133026123044,0.004753,4.291534423828125e-05,0.0001609325408935547
8.249282836914062e-05,0.02456521987915039,0.0016628605957031252,0.004063,3.0994415283203125e-05,0.00012350082397460938
7.82012939453125e-05,0.035773515701293945,0.0008920699310302725,0.022755,5.1975250244140625e-05,0.0002009868621826172
7.963180541992188e-05,0.05110955238342285,0.0011497198486328125,0.003735,3.8623809814453125e-05,0.0001609325408935547
8.296966552734375e-05,0.046015024185180664,0.0021646428070068342,0.026329,5.340576171875e-05,0.00023865699768066406
7.915496826171875e-05,0.05192995071411133,0.0036787018127441423,0.034093,4.363059997558594e-05,0.00017786026000976562
0.00015354156494140625,0.059418439865112305,0.0030787470092773425,0.033076,5.125999450683594e-05,0.00020265579223632812
8.249282836914062e-05,0.07688260078430176,0.0010666646118164059,0.007113,2.8133392333984375e-05,0.00011229515075683594
8.344650268554688e-05,0.06906604766845703,0.007751853179931642,0.035925,6.365776062011719e-05,0.00025272369384765625
0.0001373291015625,0.0926668643951416,0.0015225312652587895,0.008806,5.817413330078125e-05,0.0002338886260986328
0.00010657310485839844,0.0665578842163086,0.0023927547607421884,0.016984,5.316734313964844e-05,0.00023603439331054688
7.510185241699219e-05,0.09225726127624512,0.0015254424591064422,0.035423,5.650520324707031e-05,0.00022268295288085938
0.0001704692840576172,0.0956258773803711,0.0011477961120605479,0.021244,6.341934204101562e-05,0.0002453327178955078
8.273124694824219e-05,0.09531021118164062,0.006819294555664062,0.011867,5.5789947509765625e-05,0.00024271011352539062
0.00010442733764648438,0.11083674430847168,0.004041663833618163,0.014004,3.4809112548828125e-05,0.00013756752014160156
7.915496826171875e-05,0.1288433074951172,0.009541675674438477,0.019538,3.695487976074219e-05,0.00014543533325195312
0.00012350082397460938,0.12701106071472168,0.0015474683074951177,0.009472,6.389617919921875e-05,0.0002446174621582031
8.392333984375e-05,0.06832313537597656,0.002121284622192382,0.012906,6.031990051269531e-05,0.00023794174194335938
0.00014328956604003906,0.054524898529052734,0.01288444927978516,0.051562,5.745887756347656e-05,0.00022745132446289062
8.082389831542969e-05,0.09134650230407715,0.0015901226043701158,0.02185,5.316734313964844e-05,0.0002219676971435547
9.393692016601562e-05,0.06409049034118652,0.002841037933349609,0.014708,6.437301635742188e-05,0.0002682209014892578
7.939338684082031e-05,0.08377265930175781,0.005527508331298827,0.007874,6.628036499023438e-05,0.00024437904357910156
7.2479248046875e-05,0.06455397605895996,0.0012390617370605468,0.007725,3.0040740966796875e-05,0.00014090538024902344
9.417533874511719e-05,0.06766152381896973,0.0015483229980468756,0.015614,5.2928924560546875e-05,0.00022792816162109375
8.392333984375e-05,0.09296274185180664,0.0009408972015380844,0.021701,3.504753112792969e-05,0.00013971328735351562
8.082389831542969e-05,0.07884836196899414,0.001568500381469726,0.013969,5.340576171875e-05,0.00023794174194335938
0.00011301040649414062,0.11705493927001953,0.0015387578277587894,0.007447,5.340576171875e-05,0.0002186298370361328
7.534027099609375e-05,0.09490680694580078,0.0015506152954101564,0.031066,6.29425048828125e-05,0.00024819374084472656
0.00010132789611816406,0.10850167274475098,0.0015878400268554693,0.020731,5.650520324707031e-05,0.0002338886260986328
7.867813110351562e-05,0.14302945137023926,0.0015277451934814466,0.015981,5.1975250244140625e-05,0.00022292137145996094
6.937980651855469e-05,0.13150310516357422,0.001088628524780276,0.051306,6.175041198730469e-05,0.0002429485321044922
0.0001010894775390625,0.10641241073608398,0.0015609775848388699,0.047018,5.602836608886719e-05,0.0002238750457763672
7.677078247070312e-05,0.13149738311767578,0.001051825332641601,0.00995,6.341934204101562e-05,0.0002484321594238281
7.033348083496094e-05,0.09767985343933105,0.0009277288055419934,0.018465,3.695487976074219e-05,0.00015163421630859375
9.822845458984375e-05,0.1625211238861084,0.014069798263549805,0.016891,6.103515625e-05,0.00023674964904785156
0.00012040138244628906,0.11886310577392578,0.0014319331817626985,0.044832,2.765655517578125e-05,0.00012445449829101562
8.869171142578125e-05,0.08425688743591309,0.00601003744506836,0.009151,2.8848648071289062e-05,0.00011348724365234375
0.00018215179443359375,0.08215522766113281,0.002198401580810548,0.028189,6.771087646484375e-05,0.0002548694610595703
9.870529174804688e-05,0.08088135719299316,0.00118853938293457,0.009778,3.600120544433594e-05,0.00014209747314453125
8.96453857421875e-05,0.07982110977172852,0.006773797302246094,0.00972,3.24249267578125e-05,0.00012421607971191406
0.00010085105895996094,0.06988644599914551,0.003028155685424805,0.010324,4.839897155761719e-05,0.00020194053649902344
7.700920104980469e-05,0.06457257270812988,0.0009316313781738278,0.004871,6.29425048828125e-05,0.0002486705780029297
7.748603820800781e-05,0.07082104682922363,0.0022938029174804694,0.010412,5.841255187988281e-05,0.00023412704467773438
0.00012493133544921875,0.07369565963745117,0.0015394618072509768,0.012846,5.316734313964844e-05,0.0002224445343017578
9.608268737792969e-05,0.028795242309570312,0.0017062127227783202,0.005438,4.8160552978515625e-05,0.0002002716064453125
9.918212890625e-05,0.03813481330871582,0.002731414703369142,0.021521,2.9087066650390625e-05,0.00011849403381347656
7.843971252441406e-05,0.035219430923461914,0.003092765182495117,0.022331,2.9325485229492188e-05,0.00011587142944335938
8.511543273925781e-05,0.047678470611572266,0.0023278839569091797,0.010227,5.412101745605469e-05,0.00021195411682128906
9.679794311523438e-05,0.07681560516357422,0.001828703063964844,0.006906,5.984306335449219e-05,0.00023698806762695312
7.843971252441406e-05,0.0648949146270752,0.00323523550415039,0.003996,4.482269287109375e-05,0.00018286705017089844
0.00010204315185546875,0.019174814224243164,0.0008198084411621094,0.003744,4.267692565917969e-05,0.00016260147094726562
7.176399230957031e-05,0.03323721885681152,0.0014146065521240233,0.00602,3.62396240234375e-05,0.0001475811004638672
8.058547973632812e-05,0.04501485824584961,0.0013018616485595703,0.00762,2.8848648071289062e-05,0.00011301040649414062
7.82012939453125e-05,0.03560495376586914,0.0010240288696289068,0.022979,5.412101745605469e-05,0.00022649765014648438
0.00010538101196289062,0.04289746284484863,0.0008443181457519532,0.004306,3.266334533691406e-05,0.00012111663818359375
0.00010085105895996094,0.027518272399902344,0.001632470077514648,0.010231,3.24249267578125e-05,0.00013327598571777344
7.319450378417969e-05,0.031418800354003906,0.0040380166473388684,0.032456,2.86102294921875e-05,0.00010967254638671875
7.581710815429688e-05,0.05210447311401367,0.0012012373657226579,0.026853,4.267692565917969e-05,0.0001742839813232422
7.891654968261719e-05,0.061287879943847656,0.0033234205169677747,0.016158,5.221366882324219e-05,0.0002181529998779297
7.152557373046875e-05,0.09664225578308105,0.001512924865722659,0.045096,5.269050598144531e-05,0.0002205371856689453
0.00011277198791503906,0.10170865058898926,0.0015360710754394533,0.014036,7.43865966796875e-05,0.00022268295288085938
8.320808410644531e-05,0.12556815147399902,0.0015502896423339844,0.012638,6.628036499023438e-05,0.00025844573974609375
7.557868957519531e-05,0.07596540451049805,0.0020963076934814445,0.016389,3.7670135498046875e-05,0.000152587890625
8.034706115722656e-05,0.04367399215698242,0.010908748947143554,0.013239,3.0040740966796875e-05,0.00011420249938964844
0.00011277198791503906,0.059728384017944336,0.0009676444244384776,0.015905,6.413459777832031e-05,0.00023984909057617188
9.083747863769531e-05,0.07227325439453125,0.0015885371093749996,0.015837,6.246566772460938e-05,0.0002448558807373047
9.989738464355469e-05,0.07700920104980469,0.0009098721008300777,0.010302,3.7670135498046875e-05,0.00015616416931152344
6.914138793945312e-05,0.09428024291992188,0.0010346237640380847,0.028077,3.695487976074219e-05,0.00014925003051757812
0.0001437664031982422,0.05250096321105957,0.0023754430694580067,0.037558,6.461143493652344e-05,0.00024437904357910156
9.846687316894531e-05,0.07355761528015137,0.0035674933013916024,0.008594,4.9591064453125e-05,0.00019669532775878906
0.00010704994201660156,0.09847712516784668,0.009301923309326172,0.010164,5.984306335449219e-05,0.00023818016052246094
0.00010418891906738281,0.10204458236694336,0.001643628082275389,0.034915,8.034706115722656e-05,0.00024890899658203125
0.00010180473327636719,0.09778523445129395,0.001555322189331054,0.013605,6.008148193359375e-05,0.00024509429931640625
9.322166442871094e-05,0.09189510345458984,0.0023625525970458984,0.006823,6.29425048828125e-05,0.0002434253692626953
8.749961853027344e-05,0.09601092338562012,0.0010396662597656238,0.023012,6.341934204101562e-05,0.0002665519714355469
0.000171661376953125,0.06352806091308594,0.0008369042205810563,0.01707,3.337860107421875e-05,0.0001380443572998047
0.00010085105895996094,0.09726691246032715,0.0015539520416259778,0.019759,5.2928924560546875e-05,0.00022220611572265625
9.107589721679688e-05,0.07703423500061035,0.002536825927734375,0.005516,6.079673767089844e-05,0.0002448558807373047
7.891654968261719e-05,0.08135986328125,0.001674970367431642,0.021372,6.365776062011719e-05,0.0002460479736328125
8.082389831542969e-05,0.11045169830322266,0.011608542037963868,0.016249,5.507469177246094e-05,0.00023698806762695312
7.534027099609375e-05,0.07786440849304199,0.0015150991210937503,0.014499,6.365776062011719e-05,0.0002455711364746094
7.271766662597656e-05,0.1014719009399414,0.0016382547302246087,0.013683,6.222724914550781e-05,0.0002396106719970703
7.271766662597656e-05,0.05631875991821289,0.004919588363647461,0.007312,3.695487976074219e-05,0.00015234947204589844
8.654594421386719e-05,0.06993460655212402,0.0016078730163574216,0.006269,6.270408630371094e-05,0.0002474784851074219
0.00012493133544921875,0.0691993236541748,0.000909187133789062,0.008042,3.0040740966796875e-05,0.00011777877807617188
0.00010514259338378906,0.06409263610839844,0.001614857391357423,0.023596,6.604194641113281e-05,0.0002574920654296875
8.130073547363281e-05,0.09404110908508301,0.000782226379394531,0.004792,2.86102294921875e-05,0.0001163482666015625
9.489059448242188e-05,0.06206965446472168,0.0015847295532226552,0.027324,6.246566772460938e-05,0.000244140625
7.486343383789062e-05,0.09648370742797852,0.001591804794311525,0.022246,5.507469177246094e-05,0.00024390220642089844
7.343292236328125e-05,0.10396862030029297,0.0015187438049316417,0.022871,5.269050598144531e-05,0.0002219676971435547
0.00018739700317382812,0.04283714294433594,0.0011663614654541,0.022485,4.0531158447265625e-05,0.00017189979553222656
0.00010824203491210938,0.08382034301757812,0.0012017243652343752,0.010147,4.1484832763671875e-05,0.00018715858459472656
9.179115295410156e-05,0.058856964111328125,0.0013493158416748047,0.014017,4.863739013671875e-05,0.00020432472229003906
0.0001995563507080078,0.05893731117248535,0.0018836216125488283,0.003034,4.172325134277344e-05,0.00013494491577148438
0.00015091896057128906,0.06189703941345215,0.005564053497314453,0.01779,5.7220458984375e-05,0.0002295970916748047
0.00018477439880371094,0.06173110008239746,0.0015718422393798826,0.006177,4.029273986816406e-05,0.0001666545867919922
0.00011658668518066406,0.0638730525970459,0.0014772197570800776,0.022491,3.886222839355469e-05,0.00016355514526367188
9.012222290039062e-05,0.04028725624084473,0.002248232025146485,0.011406,3.9577484130859375e-05,0.000156402587890625
0.00010943412780761719,0.044075965881347656,0.0016347103118896488,0.01325,4.9591064453125e-05,0.00020074844360351562
9.107589721679688e-05,0.031665802001953125,0.0028140201873779296,0.004118,3.0517578125e-05,0.00013256072998046875
9.226799011230469e-05,0.02725362777709961,0.003791323638916015,0.012599,2.8133392333984375e-05,0.00011563301086425781
9.34600830078125e-05,0.030498981475830078,0.0015961136779785155,0.003579,2.7418136596679688e-05,0.00011181831359863281
0.00010848045349121094,0.03342270851135254,0.010337884994506837,0.015104,3.0040740966796875e-05,0.00013303756713867188
9.655952453613281e-05,0.04590559005737305,0.013602860641479492,0.009925,2.7179718017578125e-05,0.00010418891906738281
7.319450378417969e-05,0.058208465576171875,0.0032899036407470703,0.039125,5.5789947509765625e-05,0.00023126602172851562
9.584426879882812e-05,0.07687211036682129,0.0014686448059082063,0.038754,2.9087066650390625e-05,0.00011038780212402344
0.00011157989501953125,0.06074047088623047,0.005572063873291018,0.037277,3.457069396972656e-05,0.00010037422180175781
9.226799011230469e-05,0.07101750373840332,0.0015400554351806643,0.009807,5.2928924560546875e-05,0.00022172927856445312
0.00010085105895996094,0.08831071853637695,0.0007343892669677736,0.00654,2.7894973754882812e-05,0.00010180473327636719
0.00011157989501953125,0.05793142318725586,0.000869139099121093,0.01535,3.24249267578125e-05,0.00012230873107910156
0.00010967254638671875,0.07632255554199219,0.004022172546386719,0.0039,2.956390380859375e-05,0.00011801719665527344
0.0001900196075439453,0.04530477523803711,0.0030436486663818364,0.007231,3.218650817871094e-05,0.00012445449829101562
8.440017700195312e-05,0.06055259704589844,0.0018695548400878906,0.004614,4.315376281738281e-05,0.0001785755157470703
0.00011110305786132812,0.041495561599731445,0.0008373445281982424,0.014199,2.9087066650390625e-05,0.00011610984802246094
0.0001125335693359375,0.04789161682128906,0.0016399069671630857,0.006262,2.8848648071289062e-05,0.00011682510375976562
9.417533874511719e-05,0.06608724594116211,0.001267755172729492,0.006452,4.38690185546875e-05,0.00018167495727539062
9.72747802734375e-05,0.06794452667236328,0.0038462184600830084,0.015732,4.3392181396484375e-05,0.00017952919006347656
0.00011777877807617188,0.05559396743774414,0.0008778848876953155,0.045526,3.1948089599609375e-05,0.00012183189392089844
9.179115295410156e-05,0.0795278549194336,0.0012757967224121085,0.024101,4.410743713378906e-05,0.00017881393432617188
0.00012493133544921875,0.10529255867004395,0.0008180022430419927,0.012105,2.47955322265625e-05,0.00010228157043457031
0.00016069412231445312,0.049742937088012695,0.0007708447418212881,0.027029,2.7418136596679688e-05,0.00011324882507324219
0.00012159347534179688,0.11107468605041504,0.0008457854614257812,0.020239,2.9087066650390625e-05,0.00011491775512695312
7.867813110351562e-05,0.08015322685241699,0.0008563919677734358,0.041111,3.266334533691406e-05,0.00012230873107910156
0.00010061264038085938,0.07524704933166504,0.000722927093505861,0.03725,4.029273986816406e-05,0.00011658668518066406
0.00010848045349121094,0.039499521255493164,0.0008902512359619114,0.04617,7.82012939453125e-05,0.00026154518127441406
0.00012350082397460938,0.13136982917785645,0.0017406280212402328,0.026707,6.127357482910156e-05,0.0002589225769042969
9.560585021972656e-05,0.1132667064666748,0.0008366783752441417,0.016061,3.24249267578125e-05,0.00012350082397460938
8.511543273925781e-05,0.1324903964996338,0.005488987762451172,0.063568,6.222724914550781e-05,0.00023436546325683594
0.00010752677917480469,0.0916895866394043,0.012647415908813478,0.074141,6.341934204101562e-05,0.0002484321594238281
9.5367431640625e-05,0.1623091697692871,0.0010668356170654286,0.071951,5.507469177246094e-05,0.00022554397583007812
0.00010228157043457031,0.16856670379638672,0.0010705239105224598,0.039695,4.124641418457031e-05,0.0001513957977294922
9.608268737792969e-05,0.11748766899108887,0.0016724595336914047,0.019172,5.793571472167969e-05,0.00023555755615234375
9.107589721679688e-05,0.25888514518737793,0.0009486774749755886,0.056468,3.552436828613281e-05,0.0001327991485595703
0.00010704994201660156,0.18635129928588867,0.0173324510345459,0.026399,5.817413330078125e-05,0.00023031234741210938
0.00010585784912109375,0.13036727905273438,0.0016492484283447267,0.047305,6.222724914550781e-05,0.0002434253692626953
0.00010633468627929688,0.21093511581420898,0.0013382065429687479,0.040036,6.270408630371094e-05,0.0002455711364746094
0.00018453598022460938,0.14684772491455078,0.0016481055603027352,0.018514,6.389617919921875e-05,0.0002467632293701172
0.0001323223114013672,0.16524267196655273,0.0016653580780029292,0.017138,5.984306335449219e-05,0.0002338886260986328
0.00017762184143066406,0.09595704078674316,0.0012719815368652347,0.006088,2.7894973754882812e-05,0.00011849403381347656
0.0001773834228515625,0.0781550407409668,0.001568972259521486,0.022919,6.246566772460938e-05,0.0002448558807373047
0.00010061264038085938,0.06471681594848633,0.0013244327087402336,0.009423,5.173683166503906e-05,0.00021457672119140625
0.00011157989501953125,0.10909795761108398,0.0015363496551513674,0.007324,6.270408630371094e-05,0.0002598762512207031
0.00010657310485839844,0.12177610397338867,0.001553388259887694,0.020327,5.936622619628906e-05,0.0002484321594238281
7.2479248046875e-05,0.07843661308288574,0.0015327579193115254,0.043057,5.340576171875e-05,0.00023508071899414062
7.987022399902344e-05,0.0857844352722168,0.0017995767364501957,0.004349,5.936622619628906e-05,0.000240325927734375
0.00014138221740722656,0.05593681335449219,0.0015410629119873044,0.011216,5.8650970458984375e-05,0.0002491474151611328
8.392333984375e-05,0.0603334903717041,0.001177456253051757,0.009482,5.555152893066406e-05,0.00022029876708984375
7.605552673339844e-05,0.055464982986450195,0.002236741561889648,0.00923,5.626678466796875e-05,0.0002224445343017578
9.202957153320312e-05,0.05177426338195801,0.001045639617919922,0.005992,4.76837158203125e-05,0.00019097328186035156
0.00011157989501953125,0.056304216384887695,0.0018161116790771483,0.007255,6.270408630371094e-05,0.00024700164794921875
0.00010156631469726562,0.02885150909423828,0.0009517752685546874,0.009346,4.863739013671875e-05,0.000186920166015625
0.00013399124145507812,0.05670499801635742,0.006393043502807616,0.020816,4.863739013671875e-05,0.00018596649169921875
8.630752563476562e-05,0.054509878158569336,0.0029623471374511726,0.011163,6.175041198730469e-05,0.00024008750915527344
7.319450378417969e-05,0.09685349464416504,0.001562535079956056,0.023516,5.459785461425781e-05,0.0002715587615966797
7.748603820800781e-05,0.08009672164916992,0.001597997314453127,0.047768,6.151199340820312e-05,0.00023937225341796875
7.891654968261719e-05,0.12100982666015625,0.005890047637939454,0.035683,5.364418029785156e-05,0.0002269744873046875
9.226799011230469e-05,0.12500739097595215,0.0022571866607666025,0.025865,5.2928924560546875e-05,0.00023651123046875
0.000102996826171875,0.10526061058044434,0.0024678208007812494,0.027386,6.389617919921875e-05,0.00024580955505371094
8.20159912109375e-05,0.06298565864562988,0.0015225559387207037,0.010334,5.91278076171875e-05,0.00023698806762695312
7.462501525878906e-05,0.05822014808654785,0.0014529295654296878,0.013453,4.744529724121094e-05,0.000202178955078125
7.748603820800781e-05,0.06858563423156738,0.002520875473022461,0.007605,6.175041198730469e-05,0.00024390220642089844
0.00012445449829101562,0.05390596389770508,0.0037644819183349602,0.019133,6.175041198730469e-05,0.00024175643920898438
8.630752563476562e-05,0.06197667121887207,0.0015065766906738297,0.01809,5.173683166503906e-05,0.00022101402282714844
7.486343383789062e-05,0.057671308517456055,0.003289086700439453,0.010574,3.0517578125e-05,0.0001220703125
7.510185241699219e-05,0.0719749927520752,0.004060636779785156,0.024253,6.270408630371094e-05,0.00024318695068359375
0.00011992454528808594,0.08107304573059082,0.00257538636779785,0.017864,5.9604644775390625e-05,0.000225067138671875
0.00011301040649414062,0.06292057037353516,0.0026091286315917967,0.005386,5.53131103515625e-05,0.00025653839111328125
8.487701416015625e-05,0.027649879455566406,0.003426820709228516,0.006448,2.8371810913085938e-05,0.00011229515075683594
8.249282836914062e-05,0.04026532173156738,0.0024588533325195314,0.006808,2.9087066650390625e-05,0.00011277198791503906
7.009506225585938e-05,0.04564213752746582,0.0009226317443847658,0.006671,5.2928924560546875e-05,0.00019288063049316406
7.796287536621094e-05,0.0577089786529541,0.002635507034301758,0.006376,5.3882598876953125e-05,0.00021195411682128906
0.00011467933654785156,0.05247235298156738,0.0015868609619140613,0.021555,5.364418029785156e-05,0.00023794174194335938
7.462501525878906e-05,0.05221843719482422,0.001869311599731447,0.020095,2.86102294921875e-05,0.00011324882507324219
8.130073547363281e-05,0.06334805488586426,0.0009281714630126952,0.007555,5.936622619628906e-05,0.0002257823944091797
0.0001926422119140625,0.06874752044677734,0.0010385296630859367,0.01122,5.888938903808594e-05,0.0002391338348388672
7.200241088867188e-05,0.05281472206115723,0.0009411951293945321,0.023676,2.7179718017578125e-05,0.00011944770812988281
8.606910705566406e-05,0.06489229202270508,0.001110172302246094,0.005618,6.198883056640625e-05,0.000244140625
0.00010395050048828125,0.08281707763671875,0.00622792919921875,0.006887,5.936622619628906e-05,0.0002338886260986328
0.00010395050048828125,0.0385591983795166,0.000959316604614258,0.014232,5.459785461425781e-05,0.00020933151245117188
9.775161743164062e-05,0.07663536071777344,0.00151419938659668,0.006814,5.817413330078125e-05,0.0002238750457763672
0.00013184547424316406,0.07929372787475586,0.001146285110473634,0.016269,3.24249267578125e-05,0.00013637542724609375
7.915496826171875e-05,0.0813453197479248,0.000909728942871094,0.009389,6.413459777832031e-05,0.0002486705780029297
9.989738464355469e-05,0.06842350959777832,0.001452899108886718,0.012939,5.078315734863281e-05,0.00021982192993164062
8.344650268554688e-05,0.09316182136535645,0.0009904957122802704,0.042493,6.270408630371094e-05,0.00024366378784179688
0.00011515617370605469,0.09889626502990723,0.005916813735961915,0.01087,5.817413330078125e-05,0.00023603439331054688
7.128715515136719e-05,0.10548210144042969,0.0007402785644531236,0.017864,2.9802322387695312e-05,0.00012922286987304688
0.0001087188720703125,0.12084221839904785,0.001530997375488282,0.024696,5.4836273193359375e-05,0.0002262592315673828
9.107589721679688e-05,0.09869384765625,0.011337016174316407,0.028703,6.198883056640625e-05,0.00024700164794921875
6.818771362304688e-05,0.10346746444702148,0.02911980293273926,0.067645,5.698204040527344e-05,0.0002484321594238281
9.942054748535156e-05,0.09250736236572266,0.0014835035705566407,0.019885,5.4836273193359375e-05,0.00021791458129882812
9.322166442871094e-05,0.11493563652038574,0.010238686782836917,0.073168,6.270408630371094e-05,0.000240325927734375
8.702278137207031e-05,0.12573647499084473,0.0015125852508544937,0.018933,5.340576171875e-05,0.00023317337036132812
0.00010657310485839844,0.12086987495422363,0.0019179405822753876,0.031711,6.270408630371094e-05,0.000247955322265625
0.0001068115234375,0.11742830276489258,0.0020061819610595697,0.010944,6.389617919921875e-05,0.0002429485321044922
7.295608520507812e-05,0.11768889427185059,0.0016321109924316403,0.006034,6.0558319091796875e-05,0.000240325927734375
0.00010275840759277344,0.05332231521606445,0.005404507614135742,0.010349,5.7697296142578125e-05,0.00022602081298828125
8.225440979003906e-05,0.05534625053405762,0.0014068650970458984,0.004849,3.695487976074219e-05,0.00014781951904296875
0.00012159347534179688,0.03473091125488281,0.00107205989074707,0.008628,3.743171691894531e-05,0.00015163421630859375
0.00010037422180175781,0.04572582244873047,0.001369549621582031,0.006936,5.7697296142578125e-05,0.00022077560424804688
7.700920104980469e-05,0.04233288764953613,0.0012621984405517574,0.014158,5.1975250244140625e-05,0.00019860267639160156
7.367134094238281e-05,0.03630423545837402,0.003034058212280274,0.010176,4.839897155761719e-05,0.00018215179443359375
8.821487426757812e-05,0.04950547218322754,0.004603604949951172,0.004761,5.459785461425781e-05,0.00020885467529296875
0.00010657310485839844,0.06316590309143066,0.0022969888916015624,0.005876,5.1975250244140625e-05,0.00021076202392578125
8.487701416015625e-05,0.06041359901428223,0.0015062403106689461,0.01556,5.1975250244140625e-05,0.00022292137145996094
7.224082946777344e-05,0.07249164581298828,0.0007721279144287108,0.009575,2.8133392333984375e-05,0.0001125335693359375
7.581710815429688e-05,0.09561705589294434,0.004304279006958008,0.014511,6.246566772460938e-05,0.00024247169494628906
7.867813110351562e-05,0.045452117919921875,0.0020633356933593746,0.014687,3.838539123535156e-05,0.00011467933654785156
9.608268737792969e-05,0.06964659690856934,0.0015286956481933602,0.013907,5.173683166503906e-05,0.00021958351135253906
7.128715515136719e-05,0.08246755599975586,0.0011771115875244139,0.00354,2.6941299438476562e-05,0.00010824203491210938
0.00010204315185546875,0.08009195327758789,0.003140642684936523,0.040381,5.269050598144531e-05,0.0002193450927734375
0.00010132789611816406,0.09263420104980469,0.006657910400390625,0.008269,5.245208740234375e-05,0.0002167224884033203
8.082389831542969e-05,0.06877827644348145,0.0068635292205810544,0.005184,2.9087066650390625e-05,0.0001163482666015625
9.799003601074219e-05,0.038603782653808594,0.0035883901672363275,0.010042,2.9087066650390625e-05,0.00011944770812988281
0.00010538101196289062,0.07446742057800293,0.001509230484008789,0.006561,4.792213439941406e-05,0.00018334388732910156
9.942054748535156e-05,0.06835365295410156,0.00678829281616211,0.007297,7.963180541992188e-05,0.00023436546325683594
7.104873657226562e-05,0.06285929679870605,0.003585795822143554,0.03106,2.8133392333984375e-05,0.00010895729064941406
0.00014281272888183594,0.051650285720825195,0.0014454299926757817,0.01555,4.029273986816406e-05,0.0001475811004638672
8.153915405273438e-05,0.05091142654418945,0.000794554840087891,0.005689,3.337860107421875e-05,0.00011992454528808594
7.891654968261719e-05,0.05786895751953125,0.00224802182006836,0.014622,6.103515625e-05,0.0002391338348388672
7.295608520507812e-05,0.034569501876831055,0.0016594131774902345,0.007318,4.5299530029296875e-05,0.00016641616821289062
0.00011181831359863281,0.047615766525268555,0.0010509769134521485,0.005182,3.647804260253906e-05,0.0001494884490966797
7.581710815429688e-05,0.04080939292907715,0.0014610777282714846,0.007585,4.839897155761719e-05,0.0001933574676513672
0.00011849403381347656,0.051722049713134766,0.0008498694305419923,0.003162,3.409385681152344e-05,0.00012254714965820312
8.320808410644531e-05,0.05699610710144043,0.00148806364440918,0.030476,6.341934204101562e-05,0.00024366378784179688
0.00011372566223144531,0.05212092399597168,0.0010251449737548844,0.018534,6.008148193359375e-05,0.00022649765014648438
0.00010275840759277344,0.07424235343933105,0.0020740243682861315,0.021399,6.079673767089844e-05,0.0002560615539550781
7.343292236328125e-05,0.06712102890014648,0.0025975614013671877,0.008631,3.528594970703125e-05,0.0001418590545654297
7.843971252441406e-05,0.049443721771240234,0.0009476511688232426,0.013753,6.031990051269531e-05,0.00023412704467773438
0.0001773834228515625,0.08519935607910156,0.0016423681335449216,0.005792,6.103515625e-05,0.00023937225341796875
7.414817810058594e-05,0.09382820129394531,0.02209994807434082,0.018873,6.0558319091796875e-05,0.00022721290588378906
0.00011610984802246094,0.05493736267089844,0.005555301849365233,0.021458,3.0040740966796875e-05,0.0001201629638671875
8.630752563476562e-05,0.07224106788635254,0.0014873579254150388,0.004851,5.125999450683594e-05,0.00021600723266601562
0.0001392364501953125,0.045393943786621094,0.001228978866577149,0.030181,5.364418029785156e-05,0.0001990795135498047
0.00011229515075683594,0.051374197006225586,0.002489637466430661,0.074104,6.008148193359375e-05,0.00023221969604492188
9.1552734375e-05,0.06890296936035156,0.00217974769592285,0.019755,6.103515625e-05,0.000240325927734375
9.441375732421875e-05,0.09596014022827148,0.0015812394104003907,0.009129,5.8650970458984375e-05,0.00022983551025390625
0.0001323223114013672,0.08535075187683105,0.0016048203887939448,0.024281,5.435943603515625e-05,0.0002377033233642578
8.416175842285156e-05,0.06648969650268555,0.0014909606628417983,0.028782,6.0558319091796875e-05,0.0002448558807373047
0.00012087821960449219,0.06978321075439453,0.0014008598632812494,0.016368,5.1975250244140625e-05,0.00021576881408691406
7.963180541992188e-05,0.09287118911743164,0.0025101140747070295,0.016324,2.765655517578125e-05,0.00011444091796875
0.0001285076141357422,0.08836770057678223,0.0019610509643554685,0.005099,6.29425048828125e-05,0.00024271011352539062
7.462501525878906e-05,0.0703127384185791,0.0015563902282714828,0.020185,5.5789947509765625e-05,0.0002353191375732422
7.534027099609375e-05,0.0702524185180664,0.002378649063110351,0.00593,6.0558319091796875e-05,0.0002372264862060547
8.058547973632812e-05,0.04248690605163574,0.0012321558227539053,0.018651,3.218650817871094e-05,0.0001347064971923828
0.0005385875701904297,0.05668830871582031,0.0018193817138671894,0.036875,5.269050598144531e-05,0.00021886825561523438
7.390975952148438e-05,0.08829832077026367,0.0016694394531250002,0.006906,6.556510925292969e-05,0.0002529621124267578
8.034706115722656e-05,0.0764915943145752,0.002292827835083007,0.013135,3.2901763916015625e-05,0.0001380443572998047
7.653236389160156e-05,0.06841516494750977,0.0015418158569335955,0.027571,6.771087646484375e-05,0.00024962425231933594
8.630752563476562e-05,0.07277798652648926,0.0015160662078857415,0.011735,6.079673767089844e-05,0.0002377033233642578
8.320808410644531e-05,0.05649852752685547,0.020712411499023437,0.0074,5.0067901611328125e-05,0.0001926422119140625
9.965896606445312e-05,0.041838884353637695,0.0015865156097412108,0.014208,6.008148193359375e-05,0.0002455711364746094
8.320808410644531e-05,0.05738997459411621,0.001449931671142578,0.004223,3.62396240234375e-05,0.00014638900756835938
8.869171142578125e-05,0.0686960220336914,0.005690137710571291,0.01741,6.651878356933594e-05,0.0002503395080566406
7.963180541992188e-05,0.031244277954101562,0.00796126707458496,0.011091,4.696846008300781e-05,0.0001842975616455078
9.512901306152344e-05,0.07676506042480469,0.006159818588256836,0.007014,5.984306335449219e-05,0.00023984909057617188
7.367134094238281e-05,0.09445524215698242,0.0012304056701660168,0.025719,6.413459777832031e-05,0.00023818016052246094
9.989738464355469e-05,0.05989861488342285,0.001544421554565429,0.015199,5.984306335449219e-05,0.0002288818359375
9.703636169433594e-05,0.11948418617248535,0.0016300131988525382,0.021905,6.008148193359375e-05,0.0002446174621582031
7.2479248046875e-05,0.07657361030578613,0.0009486786651611329,0.003695,4.887580871582031e-05,0.00018405914306640625
8.20159912109375e-05,0.10378026962280273,0.0015391127624511721,0.006971,4.863739013671875e-05,0.00018906593322753906
0.00019121170043945312,0.09419894218444824,0.001596485855102539,0.005398,6.556510925292969e-05,0.00024819374084472656
0.00013184547424316406,0.06476783752441406,0.0010070359802246097,0.022615,3.647804260253906e-05,0.00014925003051757812
7.510185241699219e-05,0.04145359992980957,0.001245911560058592,0.04279,3.62396240234375e-05,0.00014090538024902344
0.00010633468627929688,0.06998848915100098,0.00161349822998047,0.036605,6.29425048828125e-05,0.0002486705780029297
0.0001010894775390625,0.07736849784851074,0.0028012620849609364,0.028958,4.1961669921875e-05,0.0001761913299560547
7.605552673339844e-05,0.10056781768798828,0.0016266597137451176,0.023614,6.389617919921875e-05,0.0002467632293701172
6.866455078125e-05,0.09817790985107422,0.0012307250366210935,0.021214,4.839897155761719e-05,0.0002014636993408203
7.700920104980469e-05,0.09205293655395508,0.0013044473876953119,0.014826,4.506111145019531e-05,0.00018453598022460938
8.0108642578125e-05,0.061345577239990234,0.0018627626037597657,0.00509,6.008148193359375e-05,0.00022673606872558594
7.653236389160156e-05,0.06521987915039062,0.0016458485870361325,0.005897,6.318092346191406e-05,0.0002465248107910156
9.918212890625e-05,0.04841327667236328,0.00136797950744629,0.013645,3.123283386230469e-05,0.00011849403381347656
0.00010013580322265625,0.05771780014038086,0.001467872955322266,0.013923,6.0558319091796875e-05,0.00023651123046875
7.605552673339844e-05,0.04799461364746094,0.002434254425048828,0.003582,3.0994415283203125e-05,0.00014638900756835938
0.00011372566223144531,0.05980110168457031,0.001956120254516601,0.013898,6.461143493652344e-05,0.00024700164794921875
7.176399230957031e-05,0.06492900848388672,0.0017151924438476556,0.009768,3.910064697265625e-05,0.000152587890625
9.894371032714844e-05,0.052814483642578125,0.0014670697631835937,0.003781,4.291534423828125e-05,0.0001556873321533203
7.05718994140625e-05,0.053469181060791016,0.000851504486083985,0.017182,2.956390380859375e-05,0.00011754035949707031
7.605552673339844e-05,0.05153632164001465,0.0008513563537597656,0.00366,5.14984130859375e-05,0.00019693374633789062
9.703636169433594e-05,0.06719350814819336,0.0013429941406250014,0.016876,4.744529724121094e-05,0.0001838207244873047
0.00011920928955078125,0.05658411979675293,0.0010051676788330076,0.004596,5.221366882324219e-05,0.00020933151245117188
7.605552673339844e-05,0.04632878303527832,0.0010937983703613284,0.008905,3.1948089599609375e-05,0.00012946128845214844
0.00011348724365234375,0.0399479866027832,0.0008807033843994143,0.007468,5.2928924560546875e-05,0.00020837783813476562
9.012222290039062e-05,0.05913043022155762,0.005537069305419922,0.009191,2.9325485229492188e-05,0.0001380443572998047
0.00010538101196289062,0.05982780456542969,0.001129833862304688,0.014478,3.886222839355469e-05,0.0001652240753173828
0.00010037422180175781,0.05266094207763672,0.0014858482818603507,0.012377,6.461143493652344e-05,0.00027298927307128906
0.00010061264038085938,0.05181622505187988,0.0009417541656494138,0.005759,4.506111145019531e-05,0.000156402587890625
7.295608520507812e-05,0.03800344467163086,0.0015201154479980465,0.004499,4.6253204345703125e-05,0.00017547607421875
0.00010538101196289062,0.0430760383605957,0.0009912790069580082,0.017824,3.910064697265625e-05,0.00012183189392089844
7.510185241699219e-05,0.061029672622680664,0.00102709115600586,0.011189,6.699562072753906e-05,0.0002734661102294922
8.630752563476562e-05,0.06140327453613281,0.001499239456176759,0.027013,6.008148193359375e-05,0.0002300739288330078
8.153915405273438e-05,0.06690335273742676,0.0024992698822021483,0.014659,5.888938903808594e-05,0.00024175643920898438
8.96453857421875e-05,0.10171270370483398,0.003419583694458008,0.005508,4.601478576660156e-05,0.00017118453979492188
7.700920104980469e-05,0.09605050086975098,0.0009293204803466799,0.005873,5.507469177246094e-05,0.0002486705780029297
0.00012445449829101562,0.03438568115234375,0.0011167342834472668,0.023582,5.4836273193359375e-05,0.00021505355834960938
0.00013971328735351562,0.06823563575744629,0.0017888408203124984,0.032223,6.151199340820312e-05,0.0002422332763671875
8.320808410644531e-05,0.08287525177001953,0.0008016448364257809,0.004414,2.956390380859375e-05,0.0001220703125
9.012222290039062e-05,0.0747978687286377,0.002929144836425781,0.010099,5.984306335449219e-05,0.00023889541625976562
0.00010633468627929688,0.058586835861206055,0.0008166735839843751,0.01218,3.218650817871094e-05,0.00012445449829101562
0.0002009868621826172,0.09846138954162598,0.0014568150787353518,0.006272,5.2928924560546875e-05,0.00021696090698242188
0.00015163421630859375,0.08978676795959473,0.0009655762939453118,0.020597,3.337860107421875e-05,0.0001380443572998047
9.679794311523438e-05,0.031948089599609375,0.0008577344512939455,0.01099,5.0067901611328125e-05,0.00018930435180664062
9.608268737792969e-05,0.08901262283325195,0.001498692459106445,0.008106,4.410743713378906e-05,0.0001690387725830078
0.00010609626770019531,0.025781631469726562,0.0015727248382568356,0.00623,4.887580871582031e-05,0.0001811981201171875
9.608268737792969e-05,0.03917050361633301,0.002724604782104492,0.003866,4.7206878662109375e-05,0.0001862049102783203
0.0001316070556640625,0.04666399955749512,0.001284209503173827,0.019411,6.29425048828125e-05,0.00024390220642089844
8.320808410644531e-05,0.05022168159484863,0.006393143142700196,0.019836,6.222724914550781e-05,0.00024366378784179688
7.748603820800781e-05,0.07370638847351074,0.00328276254272461,0.011184,5.221366882324219e-05,0.00021719932556152344
0.00011348724365234375,0.06411623954772949,0.0017950096588134762,0.035677,6.29425048828125e-05,0.00024890899658203125
7.033348083496094e-05,0.07175827026367188,0.0009174428863525375,0.030308,3.075599670410156e-05,0.00013017654418945312
8.320808410644531e-05,0.09205269813537598,0.013417384506225587,0.017449,5.245208740234375e-05,0.00022029876708984375
8.678436279296875e-05,0.09687519073486328,0.0012534205932617191,0.016648,4.5299530029296875e-05,0.00018525123596191406
7.200241088867188e-05,0.09589099884033203,0.003428208679199218,0.009331,6.365776062011719e-05,0.0002460479736328125
9.703636169433594e-05,0.08863067626953125,0.012070121078491211,0.01172,2.9802322387695312e-05,0.00012421607971191406
9.870529174804688e-05,0.13613080978393555,0.0032066816101074215,0.006074,6.461143493652344e-05,0.0002491474151611328
8.511543273925781e-05,0.07782959938049316,0.009775753677368165,0.010162,5.9604644775390625e-05,0.0002281665802001953
9.775161743164062e-05,0.04186367988586426,0.0013992541046142582,0.005003,3.981590270996094e-05,0.00014472007751464844
0.00010824203491210938,0.08399057388305664,0.008707847076416015,0.005119,4.649162292480469e-05,0.00011920928955078125
9.489059448242188e-05,0.04383683204650879,0.0010735912933349592,0.025486,7.843971252441406e-05,0.0002930164337158203
8.320808410644531e-05,0.056632280349731445,0.0019924300994873054,0.009666,5.53131103515625e-05,0.0002319812774658203
8.58306884765625e-05,0.0726785659790039,0.003709237670898438,0.03365,6.0558319091796875e-05,0.0002465248107910156
0.00016880035400390625,0.0582730770111084,0.0020119904785156247,0.013922,5.745887756347656e-05,0.00022649765014648438
0.00010776519775390625,0.05903434753417969,0.0010085951385498046,0.005294,2.86102294921875e-05,0.00011444091796875
0.00011396408081054688,0.03790783882141113,0.001654668975830078,0.016149,5.817413330078125e-05,0.00022673606872558594
0.000110626220703125,0.07200741767883301,0.004162744918823243,0.015909,3.0040740966796875e-05,0.00011754035949707031
0.00010037422180175781,0.07019877433776855,0.0009403134002685561,0.018111,3.337860107421875e-05,0.0001373291015625
8.606910705566406e-05,0.10424256324768066,0.0009537413787841786,0.01743,6.270408630371094e-05,0.0002491474151611328
7.987022399902344e-05,0.05757617950439453,0.0024129944763183597,0.005729,3.0994415283203125e-05,0.00011658668518066406
0.00011777877807617188,0.07683086395263672,0.0015405021820068393,0.042334,5.269050598144531e-05,0.00022172927856445312
7.390975952148438e-05,0.08661675453186035,0.001758570373535157,0.014287,5.9604644775390625e-05,0.00024008750915527344
8.20159912109375e-05,0.09555649757385254,0.0014984382629394527,0.012975,5.7220458984375e-05,0.000225067138671875
9.226799011230469e-05,0.09915518760681152,0.001200385009765624,0.037988,5.316734313964844e-05,0.00023031234741210938
9.107589721679688e-05,0.11187481880187988,0.0007245957641601568,0.014497,2.8371810913085938e-05,0.00010848045349121094
8.320808410644531e-05,0.07921004295349121,0.0006928777465820303,0.018599,2.6702880859375e-05,0.00010228157043457031
8.869171142578125e-05,0.0807340145111084,0.001852314392089844,0.012284,5.984306335449219e-05,0.00024175643920898438
6.961822509765625e-05,0.08104085922241211,0.0007043784790039063,0.014357,3.218650817871094e-05,0.00013136863708496094
8.797645568847656e-05,0.05830955505371094,0.0157454921875,0.016359,3.838539123535156e-05,0.0001590251922607422
6.961822509765625e-05,0.1053466796875,0.0034221003723144527,0.014805,3.743171691894531e-05,0.00015616416931152344
0.00010395050048828125,0.07267928123474121,0.022957097930908204,0.030205,6.222724914550781e-05,0.0002605915069580078
9.942054748535156e-05,0.09982562065124512,0.00398358415222168,0.011089,5.412101745605469e-05,0.0002243518829345703
6.580352783203125e-05,0.09135866165161133,0.0028530868835449225,0.019718,2.5510787963867188e-05,0.00011539459228515625
9.250640869140625e-05,0.0776829719543457,0.0008183625335693376,0.016338,5.626678466796875e-05,0.0002307891845703125
9.942054748535156e-05,0.03925132751464844,0.0014746143951416008,0.009161,4.792213439941406e-05,0.00018405914306640625
7.295608520507812e-05,0.053375244140625,0.0007917238769531258,0.008169,4.9114227294921875e-05,0.0002033710479736328
6.556510925292969e-05,0.06691241264343262,0.0050997166748046885,0.031138,5.316734313964844e-05,0.00021696090698242188
9.417533874511719e-05,0.08841466903686523,0.0020517794647216814,0.030721,2.5510787963867188e-05,9.703636169433594e-05
7.176399230957031e-05,0.10601210594177246,0.0015322655792236323,0.029738,5.984306335449219e-05,0.00023555755615234375
8.344650268554688e-05,0.09312009811401367,0.0021807547760009753,0.02313,4.8160552978515625e-05,0.00021123886108398438
7.62939453125e-05,0.09247541427612305,0.0009538368225097665,0.0096,5.316734313964844e-05,0.00021028518676757812
8.249282836914062e-05,0.0866234302520752,0.0011064078216552753,0.034412,5.412101745605469e-05,0.0002262592315673828
7.724761962890625e-05,0.05514836311340332,0.011396220932006838,0.03199,4.935264587402344e-05,0.000202178955078125
7.367134094238281e-05,0.0860300064086914,0.0040386215057373045,0.006216,6.365776062011719e-05,0.0002484321594238281
7.987022399902344e-05,0.12055468559265137,0.0037651756134033237,0.056266,6.222724914550781e-05,0.0002396106719970703
9.441375732421875e-05,0.07628560066223145,0.001964974121093749,0.012096,5.1021575927734375e-05,0.00020051002502441406
8.487701416015625e-05,0.04718923568725586,0.0017541006011962887,0.011733,6.29425048828125e-05,0.00024437904357910156
0.00010275840759277344,0.06089067459106445,0.0014255449981689441,0.037003,3.600120544433594e-05,0.00014352798461914062
0.00012993812561035156,0.07177448272705078,0.004677616989135743,0.014738,5.245208740234375e-05,0.00021839141845703125
9.083747863769531e-05,0.08796072006225586,0.01205649365234375,0.011587,5.2928924560546875e-05,0.0002205371856689453
7.224082946777344e-05,0.09677553176879883,0.00486848892211914,0.00736,6.365776062011719e-05,0.0002460479736328125
0.00010442733764648438,0.08642411231994629,0.002087322769165039,0.00419,3.0994415283203125e-05,0.0001308917999267578
8.106231689453125e-05,0.030504941940307617,0.0020005513305664056,0.014663,5.364418029785156e-05,0.00014281272888183594
0.00010013580322265625,0.049866437911987305,0.003588018539428712,0.018722,3.8623809814453125e-05,0.00016808509826660156
8.916854858398438e-05,0.04285717010498047,0.001234736801147461,0.018199,5.459785461425781e-05,0.0002014636993408203
8.416175842285156e-05,0.05301237106323242,0.0014642169036865231,0.006596,3.62396240234375e-05,0.00011873245239257812
8.106231689453125e-05,0.06978535652160645,0.002116503936767578,0.005418,6.198883056640625e-05,0.0002422332763671875
7.939338684082031e-05,0.06977319717407227,0.0023612897796630866,0.018358,5.507469177246094e-05,0.00022912025451660156
9.846687316894531e-05,0.041216373443603516,0.0013121158752441402,0.030234,6.318092346191406e-05,0.0002512931823730469
7.939338684082031e-05,0.08942604064941406,0.0015507105102539054,0.027976,5.745887756347656e-05,0.00023818016052246094
0.00011229515075683594,0.08660483360290527,0.007692639099121094,0.031964,6.937980651855469e-05,0.0003247261047363281
0.00013065338134765625,0.11048388481140137,0.006066680297851561,0.02414,5.626678466796875e-05,0.00023603439331054688
8.511543273925781e-05,0.11115384101867676,0.0012806382446289045,0.018572,4.673004150390625e-05,0.00019073486328125
8.0108642578125e-05,0.07501077651977539,0.0009136448059082029,0.008059,5.054473876953125e-05,0.00019931793212890625
0.0001430511474609375,0.02684783935546875,0.0018404346008300786,0.010348,3.0994415283203125e-05,0.00012040138244628906
0.00010561943054199219,0.05769014358520508,0.0028041015777587885,0.015459,6.532669067382812e-05,0.00025010108947753906
8.58306884765625e-05,0.046706438064575195,0.0037071621093750003,0.007859,4.220008850097656e-05,0.00019049644470214844
7.510185241699219e-05,0.05678701400756836,0.0011366910858154299,0.021283,5.7697296142578125e-05,0.0002243518829345703
7.939338684082031e-05,0.03860616683959961,0.003090482070922853,0.016647,6.29425048828125e-05,0.00024509429931640625
7.414817810058594e-05,0.0759592056274414,0.0018441489715576177,0.009923,5.817413330078125e-05,0.00022602081298828125
8.845329284667969e-05,0.05746340751647949,0.000995920379638672,0.004142,5.316734313964844e-05,0.0002079010009765625
0.00013065338134765625,0.05693197250366211,0.002292924194335938,0.017595,5.3882598876953125e-05,0.0002281665802001953
0.00010609626770019531,0.045928001403808594,0.0025314473419189455,0.011422,4.076957702636719e-05,0.00017881393432617188
8.296966552734375e-05,0.06573629379272461,0.002397177230834961,0.014763,2.86102294921875e-05,0.00011277198791503906
0.00011014938354492188,0.07521867752075195,0.0029966976318359373,0.033859,5.4836273193359375e-05,0.00022149085998535156
0.00011110305786132812,0.07958793640136719,0.0028900347747802743,0.036321,6.532669067382812e-05,0.00025153160095214844
8.20159912109375e-05,0.08626699447631836,0.001776726608276367,0.00687,5.245208740234375e-05,0.00019979476928710938
0.00010228157043457031,0.07847142219543457,0.001351727706909181,0.028293,4.696846008300781e-05,0.00017595291137695312
9.703636169433594e-05,0.025101661682128906,0.011099852996826172,0.008244,4.792213439941406e-05,0.00017786026000976562
0.00010132789611816406,0.03610706329345703,0.0017812332305908209,0.011909,5.1975250244140625e-05,0.0001919269561767578
0.00012421607971191406,0.04316830635070801,0.0010695982360839846,0.00671,4.982948303222656e-05,0.00019311904907226562
7.939338684082031e-05,0.04851508140563965,0.0015207896881103515,0.022657,2.956390380859375e-05,0.0001220703125
7.843971252441406e-05,0.05603146553039551,0.0009713080291748055,0.023062,5.364418029785156e-05,0.00019979476928710938
8.58306884765625e-05,0.06087660789489746,0.002729169998168945,0.014215,5.650520324707031e-05,0.00024056434631347656
8.058547973632812e-05,0.06477856636047363,0.001703835693359375,0.007234,6.341934204101562e-05,0.0002567768096923828
8.130073547363281e-05,0.06547975540161133,0.0014774912261962883,0.01616,3.0040740966796875e-05,0.0001227855682373047
8.440017700195312e-05,0.0363774299621582,0.013804724868774414,0.005866,5.435943603515625e-05,0.0002129077911376953
8.487701416015625e-05,0.04735255241394043,0.001117376266479491,0.028514,6.008148193359375e-05,0.00024056434631347656
8.273124694824219e-05,0.059676170349121094,0.0015194273223876967,0.023901,5.1021575927734375e-05,0.00022745132446289062
8.368492126464844e-05,0.07558321952819824,0.00404355485534668,0.008374,6.103515625e-05,0.00024271011352539062
8.106231689453125e-05,0.11530876159667969,0.00785262142944336,0.035232,5.841255187988281e-05,0.0002257823944091797
8.511543273925781e-05,0.09012007713317871,0.0015397085723876953,0.008744,5.936622619628906e-05,0.0002269744873046875
8.392333984375e-05,0.11855673789978027,0.0013266495971679688,0.011547,5.936622619628906e-05,0.0002357959747314453
7.772445678710938e-05,0.10271716117858887,0.0015950062255859383,0.013227,6.246566772460938e-05,0.00026798248291015625
7.43865966796875e-05,0.06535482406616211,0.0015224558715820312,0.017037,6.246566772460938e-05,0.00024390220642089844
0.00012683868408203125,0.11252880096435547,0.004181436614990234,0.010045,5.91278076171875e-05,0.0002346038818359375
7.009506225585938e-05,0.07105827331542969,0.001534725799560547,0.00511,5.817413330078125e-05,0.00023889541625976562
0.0001227855682373047,0.07856011390686035,0.0016363496093749971,0.036297,6.318092346191406e-05,0.00025391578674316406
8.177757263183594e-05,0.11475086212158203,0.013477571990966795,0.022197,5.412101745605469e-05,0.00023221969604492188
0.00010585784912109375,0.10792422294616699,0.0031367082519531235,0.023158,2.9087066650390625e-05,0.00011706352233886719
0.0001437664031982422,0.09129905700683594,0.0032764817352294914,0.010913,6.389617919921875e-05,0.0002448558807373047
0.00010156631469726562,0.1131594181060791,0.0015582344360351563,0.012168,5.269050598144531e-05,0.0001983642578125
0.0001251697540283203,0.0914909839630127,0.002032530700683594,0.007488,6.031990051269531e-05,0.0002281665802001953
7.963180541992188e-05,0.0975198745727539,0.005727499923706053,0.01929,6.4849853515625e-05,0.00024175643920898438
7.843971252441406e-05,0.0769796371459961,0.00899620294189453,0.038204,3.266334533691406e-05,0.00013208389282226562
0.00011444091796875,0.06906008720397949,0.00438700538635254,0.04344,6.127357482910156e-05,0.00024509429931640625
0.00010228157043457031,0.1001431941986084,0.0007551548004150407,0.0278,2.8133392333984375e-05,0.0001220703125
0.00010085105895996094,0.08580851554870605,0.01539388688659668,0.042739,2.8133392333984375e-05,0.00011014938354492188
7.081031799316406e-05,0.10148358345031738,0.0015822595367431629,0.023574,7.152557373046875e-05,0.00022482872009277344
7.367134094238281e-05,0.13023948669433594,0.0026428809051513673,0.010612,3.337860107421875e-05,0.0001347064971923828
0.00012302398681640625,0.13628935813903809,0.005808496475219726,0.00625,2.7418136596679688e-05,0.00010633468627929688
8.559226989746094e-05,0.08300280570983887,0.00807691278076172,0.010679,6.461143493652344e-05,0.0002551078796386719
0.00018858909606933594,0.08872008323669434,0.0025353524475097665,0.014122,3.4332275390625e-05,0.00014090538024902344
6.985664367675781e-05,0.061214447021484375,0.0007043398895263675,0.007271,2.7894973754882812e-05,0.00010585784912109375
9.846687316894531e-05,0.09909725189208984,0.0009843822631835954,0.016959,6.222724914550781e-05,0.0002448558807373047
0.00013637542724609375,0.08625030517578125,0.0012480003509521484,0.010234,3.3855438232421875e-05,0.0001499652862548828
9.989738464355469e-05,0.060420989990234375,0.0008543186035156261,0.026066,2.7418136596679688e-05,0.00010395050048828125
0.00010156631469726562,0.06032586097717285,0.0015048945007324205,0.017694,5.2928924560546875e-05,0.00022125244140625
7.796287536621094e-05,0.05243206024169922,0.0006974078216552722,0.019196,2.6702880859375e-05,0.00010061264038085938
7.271766662597656e-05,0.07014679908752441,0.0012731810607910154,0.005321,5.650520324707031e-05,0.0002181529998779297
8.106231689453125e-05,0.09081459045410156,0.0015843982238769524,0.020198,5.91278076171875e-05,0.0002338886260986328
9.5367431640625e-05,0.08562445640563965,0.0016320269317626965,0.018753,6.29425048828125e-05,0.00024390220642089844
7.200241088867188e-05,0.07859206199645996,0.0009730992584228507,0.021572,6.0558319091796875e-05,0.00026345252990722656
7.176399230957031e-05,0.07662653923034668,0.0010142642517089843,0.013998,6.031990051269531e-05,0.0002446174621582031
0.0001125335693359375,0.039420127868652344,0.002219562423706054,0.015962,3.0279159545898438e-05,0.00012111663818359375
7.796287536621094e-05,0.04871773719787598,0.004598291137695311,0.028622,6.318092346191406e-05,0.0002467632293701172
0.00011730194091796875,0.06726574897766113,0.0014014252471923824,0.01387,5.2928924560546875e-05,0.00021338462829589844
7.915496826171875e-05,0.08731389045715332,0.0051295328063964835,0.042033,3.170967102050781e-05,0.00011944770812988281
7.557868957519531e-05,0.08171224594116211,0.0019290831909179688,0.006489,6.222724914550781e-05,0.0002422332763671875
7.510185241699219e-05,0.0972588062286377,0.0007809276885986328,0.002993,3.5762786865234375e-05,0.00014066696166992188
6.580352783203125e-05,0.029322147369384766,0.003253662673950195,0.016933,5.412101745605469e-05,0.00020837783813476562
7.677078247070312e-05,0.052880048751831055,0.011613516021728516,0.008149,6.413459777832031e-05,0.000240325927734375
0.0001423358917236328,0.050576210021972656,0.0052311341094970695,0.00807,3.4809112548828125e-05,0.00013899803161621094
7.104873657226562e-05,0.05656003952026367,0.0009243712310791023,0.007987,5.7220458984375e-05,0.00022482872009277344
7.2479248046875e-05,0.08857011795043945,0.0015947194213867186,0.009013,5.364418029785156e-05,0.0002269744873046875
8.606910705566406e-05,0.06677627563476562,0.0011337328338623049,0.00671,6.437301635742188e-05,0.0002460479736328125
0.0001010894775390625,0.039780378341674805,0.0009011587371826179,0.011751,4.792213439941406e-05,0.00014638900756835938
7.033348083496094e-05,0.05925440788269043,0.0010475906066894532,0.008482,5.817413330078125e-05,0.0002295970916748047
0.00010395050048828125,0.06338763236999512,0.0018487437286376952,0.008496,5.9604644775390625e-05,0.0002567768096923828
0.00011944770812988281,0.04198718070983887,0.001514816970825195,0.007655,5.841255187988281e-05,0.00022864341735839844
7.82012939453125e-05,0.055072784423828125,0.001196762802124024,0.020398,5.888938903808594e-05,0.00022649765014648438
0.00010323524475097656,0.0811166763305664,0.001974815887451172,0.007756,6.222724914550781e-05,0.00024175643920898438
7.891654968261719e-05,0.08027863502502441,0.0011262201995849612,0.007428,3.2901763916015625e-05,0.0001430511474609375
0.00012803077697753906,0.055589914321899414,0.0012502488403320312,0.004797,5.2928924560546875e-05,0.00023794174194335938
0.00010561943054199219,0.03301525115966797,0.002268865509033203,0.007955,3.2901763916015625e-05,0.0001342296600341797
7.605552673339844e-05,0.03490900993347168,0.0018254911499023425,0.017392,5.1975250244140625e-05,0.0002033710479736328
8.606910705566406e-05,0.03128457069396973,0.001787307525634765,0.013924,4.76837158203125e-05,0.00017786026000976562
7.271766662597656e-05,0.05373525619506836,0.0017671616058349618,0.017102,3.838539123535156e-05,0.00016045570373535156
7.987022399902344e-05,0.057030677795410156,0.001401843505859375,0.030119,5.340576171875e-05,0.0002243518829345703
0.00010776519775390625,0.06380867958068848,0.007418079055786134,0.017886,6.29425048828125e-05,0.0002429485321044922
7.891654968261719e-05,0.0873253345489502,0.0015172604675292977,0.010613,6.103515625e-05,0.0002372264862060547
7.200241088867188e-05,0.06791520118713379,0.00535886848449707,0.005745,4.744529724121094e-05,0.000179290771484375
7.987022399902344e-05,0.10448431968688965,0.0040914467315673825,0.006877,4.410743713378906e-05,0.00016546249389648438
6.985664367675781e-05,0.031219482421875,0.0010406413574218752,0.010598,3.0279159545898438e-05,0.00011920928955078125
7.915496826171875e-05,0.049463510513305664,0.008748850051879883,0.005958,4.100799560546875e-05,0.0001506805419921875
0.00011014938354492188,0.053351402282714844,0.0013421106109619135,0.029849,6.103515625e-05,0.00024080276489257812
7.176399230957031e-05,0.07542157173156738,0.001933599334716797,0.011219,3.886222839355469e-05,0.00013828277587890625
7.891654968261719e-05,0.0784463882446289,0.001810742599487305,0.006918,5.745887756347656e-05,0.00022530555725097656
9.989738464355469e-05,0.08019328117370605,0.0014644869384765622,0.004969,4.6253204345703125e-05,0.0001690387725830078
7.367134094238281e-05,0.04268765449523926,0.002560729324340821,0.015463,3.6716461181640625e-05,0.00012922286987304688
0.0001125335693359375,0.04772591590881348,0.0008469076385498042,0.018151,3.24249267578125e-05,0.00012493133544921875
0.00011849403381347656,0.06676244735717773,0.0018909088897705074,0.01932,4.673004150390625e-05,0.0001697540283203125
0.00010776519775390625,0.04638266563415527,0.0020013213348388653,0.055855,6.175041198730469e-05,0.0002410411834716797
7.295608520507812e-05,0.07323789596557617,0.0015206995391845706,0.01146,5.7697296142578125e-05,0.00022649765014648438
7.462501525878906e-05,0.07039690017700195,0.000995635818481444,0.028476,5.745887756347656e-05,0.0002446174621582031
0.00010347366333007812,0.05077219009399414,0.027874128479003907,0.030156,3.4809112548828125e-05,0.00014543533325195312
0.00010228157043457031,0.10989999771118164,0.002488741973876954,0.028571,6.079673767089844e-05,0.0002300739288330078
0.00010061264038085938,0.11400341987609863,0.0015757728118896489,0.053348,5.316734313964844e-05,0.00022935867309570312
9.179115295410156e-05,0.11597466468811035,0.009968059555053711,0.009809,3.504753112792969e-05,0.0001418590545654297
7.343292236328125e-05,0.1412353515625,0.001591738800048828,0.013946,6.079673767089844e-05,0.0002384185791015625
8.034706115722656e-05,0.0875849723815918,0.0009312914886474601,0.028146,6.413459777832031e-05,0.0002465248107910156
0.00010466575622558594,0.08099889755249023,0.0021165557708740235,0.006966,5.364418029785156e-05,0.00023293495178222656
0.00010824203491210938,0.06772708892822266,0.0015968061981201168,0.021294,6.29425048828125e-05,0.0002484321594238281
0.00012111663818359375,0.08332443237304688,0.001568071624755859,0.008878,5.5789947509765625e-05,0.0002422332763671875
7.891654968261719e-05,0.09446454048156738,0.0009359615478515618,0.014134,6.270408630371094e-05,0.00024700164794921875
8.153915405273438e-05,0.06145119667053223,0.003640441436767578,0.01073,6.699562072753906e-05,0.00025272369384765625
6.985664367675781e-05,0.061604976654052734,0.01677773515319824,0.049284,5.364418029785156e-05,0.00020813941955566406
7.319450378417969e-05,0.08256387710571289,0.0016046420288085943,0.02113,5.7220458984375e-05,0.000232696533203125
7.700920104980469e-05,0.12194228172302246,0.001654980361938476,0.017537,5.555152893066406e-05,0.00022077560424804688
0.00010323524475097656,0.12485742568969727,0.005275241104125979,0.054734,6.103515625e-05,0.0002276897430419922
0.0001010894775390625,0.11032295227050781,0.0015945775451660163,0.022181,3.0994415283203125e-05,0.0001430511474609375
0.00010085105895996094,0.13346362113952637,0.0010919979858398446,0.02812,6.198883056640625e-05,0.00024247169494628906
6.532669067382812e-05,0.13254117965698242,0.0036525770263671877,0.005867,3.170967102050781e-05,0.00013494491577148438
9.393692016601562e-05,0.09816360473632812,0.0016176538085937511,0.039665,6.270408630371094e-05,0.0002574920654296875
7.581710815429688e-05,0.04834866523742676,0.001313399917602539,0.022893,6.365776062011719e-05,0.00023603439331054688
8.7738037109375e-05,0.12505292892456055,0.008750732315063476,0.016087,2.86102294921875e-05,0.00014019012451171875
0.0001304149627685547,0.0746915340423584,0.0012754997253417964,0.0091,6.461143493652344e-05,0.00024390220642089844
0.00010156631469726562,0.04897642135620117,0.0007846320953369124,0.018291,2.8371810913085938e-05,0.0001125335693359375
0.0001232624053955078,0.04750871658325195,0.0009496199951171871,0.015589,2.765655517578125e-05,0.00010919570922851562
8.463859558105469e-05,0.043332815170288086,0.00746076678466797,0.031658,6.413459777832031e-05,0.00024509429931640625
8.273124694824219e-05,0.08099889755249023,0.008459587707519532,0.014235,6.437301635742188e-05,0.00024819374084472656
8.749961853027344e-05,0.07525825500488281,0.011389161819458008,0.012431,6.151199340820312e-05,0.00024437904357910156
8.940696716308594e-05,0.07655572891235352,0.0015672528076171865,0.031695,4.124641418457031e-05,0.00015425682067871094
0.000102996826171875,0.0740516185760498,0.007740208908081053,0.015904,2.6941299438476562e-05,0.00010585784912109375
8.797645568847656e-05,0.041320085525512695,0.0011396533966064456,0.004925,4.935264587402344e-05,0.0001876354217529297
0.00010919570922851562,0.06907987594604492,0.0009644384460449212,0.022217,6.341934204101562e-05,0.00024962425231933594
0.00011301040649414062,0.04347944259643555,0.0021157434997558597,0.012969,5.0067901611328125e-05,0.00019478797912597656
9.775161743164062e-05,0.03171253204345703,0.0008525351562500005,0.022646,5.5789947509765625e-05,0.00011444091796875
7.343292236328125e-05,0.06631064414978027,0.0037675147705078117,0.013782,5.221366882324219e-05,0.00022077560424804688
9.894371032714844e-05,0.05803966522216797,0.0019879977264404295,0.004471,8.082389831542969e-05,0.0002570152282714844
8.130073547363281e-05,0.0778357982635498,0.0012733463897705078,0.003336,5.650520324707031e-05,0.00023102760314941406
0.00013017654418945312,0.0384066104888916,0.0007775044555664058,0.021013,2.6941299438476562e-05,0.00011110305786132812
0.00010347366333007812,0.04737091064453125,0.0008139594268798817,0.017555,2.7894973754882812e-05,0.00010991096496582031
0.00014710426330566406,0.06186389923095703,0.004980346771240234,0.007354,6.175041198730469e-05,0.00024890899658203125
7.581710815429688e-05,0.07534146308898926,0.0028395469207763667,0.017648,6.198883056640625e-05,0.00023984909057617188
0.0001990795135498047,0.06165146827697754,0.0036570502319335924,0.031071,3.123283386230469e-05,0.00012755393981933594
0.00011301040649414062,0.07302165031433105,0.004153419525146485,0.004618,5.3882598876953125e-05,0.00022339820861816406
0.00012111663818359375,0.07796788215637207,0.01286586051940918,0.010065,6.175041198730469e-05,0.0002639293670654297
0.00012922286987304688,0.06258797645568848,0.0016022081146240229,0.010349,6.365776062011719e-05,0.0002503395080566406
0.00010180473327636719,0.05007195472717285,0.0009043190765380855,0.006845,3.147125244140625e-05,0.0001270771026611328
7.987022399902344e-05,0.06135892868041992,0.000930600524902344,0.006324,5.7697296142578125e-05,0.00022983551025390625
8.344650268554688e-05,0.05311918258666992,0.0028917966461181645,0.00844,5.841255187988281e-05,0.00022649765014648438
6.890296936035156e-05,0.0478975772857666,0.0009983042907714852,0.02233,6.365776062011719e-05,0.0002434253692626953
8.869171142578125e-05,0.0668036937713623,0.0008401419830322276,0.02753,3.0279159545898438e-05,0.0001373291015625
0.00012087821960449219,0.06742501258850098,0.0011845851745605485,0.020841,6.151199340820312e-05,0.0002467632293701172
6.961822509765625e-05,0.0872809886932373,0.0029799726257324216,0.023299,4.601478576660156e-05,0.00019431114196777344
0.00010251998901367188,0.07827973365783691,0.002029403091430664,0.006449,3.0517578125e-05,0.00011420249938964844
0.00011014938354492188,0.052503347396850586,0.0009758341979980469,0.004555,5.8650970458984375e-05,0.00022912025451660156
0.00018858909606933594,0.033274173736572266,0.002083634765625,0.008567,4.7206878662109375e-05,0.00017762184143066406
0.0001068115234375,0.027286767959594727,0.0050941694183349595,0.020733,3.7670135498046875e-05,0.0001678466796875
7.2479248046875e-05,0.046477556228637695,0.0024260762481689464,0.024772,3.0040740966796875e-05,0.00012540817260742188
9.703636169433594e-05,0.05163741111755371,0.001735534637451172,0.007507,4.673004150390625e-05,0.00018286705017089844
8.344650268554688e-05,0.042224884033203125,0.0024963790588378907,0.003682,4.5299530029296875e-05,0.0001766681671142578
7.700920104980469e-05,0.040227651596069336,0.0024196458892822266,0.005992,5.0067901611328125e-05,0.00019669532775878906
7.987022399902344e-05,0.057070255279541016,0.0014642360229492188,0.004398,3.933906555175781e-05,0.00015282630920410156
7.486343383789062e-05,0.06289792060852051,0.0031931009826660153,0.018019,6.175041198730469e-05,0.00024175643920898438
8.988380432128906e-05,0.02504563331604004,0.0012215298309326168,0.013811,3.0279159545898438e-05,0.0001227855682373047
0.000102996826171875,0.033371686935424805,0.0011092148895263674,0.004913,4.696846008300781e-05,0.00018024444580078125
7.414817810058594e-05,0.04468560218811035,0.0029801841735839843,0.011025,5.7697296142578125e-05,0.0002167224884033203
9.393692016601562e-05,0.06166791915893555,0.001712290252685546,0.015461,7.367134094238281e-05,0.0002677440643310547
7.557868957519531e-05,0.08626842498779297,0.0018298280639648442,0.008858,6.437301635742188e-05,0.0002460479736328125
0.00011801719665527344,0.07171130180358887,0.0014843437957763675,0.00997,4.982948303222656e-05,0.0001964569091796875
0.00010657310485839844,0.08805966377258301,0.0008353275146484379,0.007166,4.2438507080078125e-05,0.00015616416931152344
9.72747802734375e-05,0.10565924644470215,0.005295751815795897,0.025069,5.5789947509765625e-05,0.00023555755615234375
7.271766662597656e-05,0.10711050033569336,0.0015272625122070282,0.040134,5.3882598876953125e-05,0.0002257823944091797
0.0001163482666015625,0.1017608642578125,0.0030697770843505848,0.025874,4.506111145019531e-05,0.00018644332885742188
7.987022399902344e-05,0.11306953430175781,0.0012654392242431641,0.01205,4.1961669921875e-05,0.00017786026000976562
7.653236389160156e-05,0.07366466522216797,0.002175072952270509,0.024529,3.0040740966796875e-05,0.00011873245239257812
8.392333984375e-05,0.09639716148376465,0.013749942092895508,0.02922,2.9325485229492188e-05,0.00010609626770019531
0.0001361370086669922,0.1002967357635498,0.001493589447021484,0.010177,5.245208740234375e-05,0.00022101402282714844
0.00010657310485839844,0.09580254554748535,0.010476747985839844,0.014829,0.00015211105346679688,0.0002162456512451172
9.965896606445312e-05,0.03557324409484863,0.007055124908447272,0.068669,3.695487976074219e-05,0.00014448165893554688
0.00010991096496582031,0.06461858749389648,0.03444241682434082,0.049011,6.604194641113281e-05,0.0002589225769042969
9.107589721679688e-05,0.10972237586975098,0.001541097152709961,0.014612,5.7697296142578125e-05,0.0002224445343017578
8.511543273925781e-05,0.11603951454162598,0.0008326861419677735,0.020846,5.8650970458984375e-05,0.00024890899658203125
7.343292236328125e-05,0.10767316818237305,0.0015496142883300798,0.045673,5.650520324707031e-05,0.0002205371856689453
7.343292236328125e-05,0.1464850902557373,0.001648639450073243,0.033865,5.9604644775390625e-05,0.00024247169494628906
0.00011682510375976562,0.13332152366638184,0.0020962802429199227,0.012998,6.031990051269531e-05,0.00023317337036132812
9.989738464355469e-05,0.09538125991821289,0.0015906827697753922,0.021174,5.3882598876953125e-05,0.0002262592315673828
0.00013184547424316406,0.07991552352905273,0.002839651824951172,0.017023,2.574920654296875e-05,9.918212890625e-05
0.00011444091796875,0.05776405334472656,0.0013149257812500002,0.010709,8.797645568847656e-05,0.0002465248107910156
0.0001068115234375,0.03249311447143555,0.008627999038696287,0.05503,3.838539123535156e-05,0.00015878677368164062
0.0001380443572998047,0.1047966480255127,0.0015334029998779267,0.033841,6.198883056640625e-05,0.000247955322265625
0.00010204315185546875,0.08596324920654297,0.0021966959838867206,0.034412,5.8650970458984375e-05,0.0002205371856689453
7.414817810058594e-05,0.09528326988220215,0.0015505357360839842,0.05994,6.127357482910156e-05,0.0002510547637939453
0.0001068115234375,0.11311054229736328,0.0016076510467529295,0.012496,6.079673767089844e-05,0.00024247169494628906
0.00010967254638671875,0.1385495662689209,0.0015176170501708993,0.010384,6.103515625e-05,0.000240325927734375
0.00015020370483398438,0.0714256763458252,0.001946794189453125,0.007136,4.315376281738281e-05,0.0001804828643798828
9.274482727050781e-05,0.10170483589172363,0.0007573979339599579,0.033279,2.6464462280273438e-05,0.00010013580322265625
0.00016760826110839844,0.07707595825195312,0.003399851058959961,0.012326,6.437301635742188e-05,0.0002512931823730469
7.176399230957031e-05,0.07883954048156738,0.0008884746093750003,0.007748,6.079673767089844e-05,0.00023436546325683594
7.557868957519531e-05,0.05508160591125488,0.0009369947967529293,0.006819,4.9591064453125e-05,0.0001990795135498047
7.700920104980469e-05,0.036573171615600586,0.0007690726776123039,0.012873,2.6941299438476562e-05,0.00011682510375976562
7.963180541992188e-05,0.0363316535949707,0.0008821946868896487,0.007899,4.673004150390625e-05,0.000186920166015625
9.512901306152344e-05,0.0496976375579834,0.0008921840515136725,0.012516,3.24249267578125e-05,0.00012493133544921875
9.72747802734375e-05,0.044007301330566406,0.005499617233276369,0.030735,6.270408630371094e-05,0.00024366378784179688
0.00012040138244628906,0.09462332725524902,0.0015446421356201182,0.015853,5.7220458984375e-05,0.00023508071899414062
8.082389831542969e-05,0.06985998153686523,0.0008747191619873085,0.065105,6.175041198730469e-05,0.00023746490478515625
6.818771362304688e-05,0.08669161796569824,0.011934374084472656,0.02851,4.482269287109375e-05,0.00019860267639160156
8.511543273925781e-05,0.1200263500213623,0.0015866356811523423,0.021354,5.412101745605469e-05,0.00022268295288085938
9.369850158691406e-05,0.13433265686035156,0.0009313029785156246,0.012073,6.604194641113281e-05,0.00024580955505371094
0.00011587142944335938,0.0732872486114502,0.0015084891967773444,0.008157,6.103515625e-05,0.000247955322265625
7.009506225585938e-05,0.14704394340515137,0.009418725143432618,0.007689,5.698204040527344e-05,0.000217437744140625
8.678436279296875e-05,0.07630634307861328,0.0013694939880371099,0.012197,4.839897155761719e-05,0.00019669532775878906
8.749961853027344e-05,0.040418148040771484,0.001117469177246094,0.00439,2.765655517578125e-05,0.00010943412780761719
9.918212890625e-05,0.04949235916137695,0.0018886949005126955,0.019656,5.5789947509765625e-05,0.00018668174743652344
7.82012939453125e-05,0.038350582122802734,0.003927346038818359,0.004825,5.030632019042969e-05,0.0001914501190185547
0.0001087188720703125,0.0659635066986084,0.0026626792907714844,0.04215,5.626678466796875e-05,0.0002262592315673828
7.152557373046875e-05,0.06597471237182617,0.0012955505828857418,0.005852,4.649162292480469e-05,0.00018334388732910156
0.00016832351684570312,0.08416271209716797,0.0007854149780273439,0.005279,4.863739013671875e-05,0.00018215179443359375
0.00011849403381347656,0.07129383087158203,0.0012233385620117193,0.021744,5.698204040527344e-05,0.0002276897430419922
0.0001556873321533203,0.023030757904052734,0.0014741210479736321,0.010448,4.744529724121094e-05,0.0001800060272216797
0.00010037422180175781,0.03573870658874512,0.0028336426239013654,0.032577,5.364418029785156e-05,0.0002257823944091797
7.200241088867188e-05,0.0626826286315918,0.0007660890655517578,0.010992,2.7894973754882812e-05,0.00011110305786132812
0.00012373924255371094,0.06588292121887207,0.0053496446533203125,0.006783,4.649162292480469e-05,0.0001838207244873047
0.00010991096496582031,0.0637047290802002,0.0015908969726562486,0.025791,6.270408630371094e-05,0.00024580955505371094
7.128715515136719e-05,0.05366182327270508,0.0013690217590332033,0.00739,4.792213439941406e-05,0.00020575523376464844
9.965896606445312e-05,0.08925652503967285,0.011572240753173828,0.005705,6.389617919921875e-05,0.00024962425231933594
9.751319885253906e-05,0.0814352035522461,0.001873485458374023,0.007087,3.24249267578125e-05,0.00013828277587890625
0.00011372566223144531,0.09285426139831543,0.003219859405517578,0.008404,2.9087066650390625e-05,0.00011491775512695312
8.130073547363281e-05,0.08372306823730469,0.0025261304321289035,0.033806,5.984306335449219e-05,0.00022840499877929688
7.939338684082031e-05,0.09133434295654297,0.0010346186828613275,0.020805,5.936622619628906e-05,0.00025582313537597656
9.965896606445312e-05,0.10482907295227051,0.001587135131835938,0.018667,3.9577484130859375e-05,0.00016164779663085938
7.152557373046875e-05,0.12297582626342773,0.0015704501647949218,0.016423,6.341934204101562e-05,0.00025272369384765625
0.00013303756713867188,0.10329675674438477,0.011174388076782227,0.017623,5.888938903808594e-05,0.00022864341735839844
0.00012612342834472656,0.1365528106689453,0.0015343349151611327,0.009457,5.817413330078125e-05,0.000217437744140625
9.107589721679688e-05,0.027489423751831055,0.0018511382751464842,0.006432,4.553794860839844e-05,0.0001900196075439453
8.7738037109375e-05,0.03971433639526367,0.024193920791625974,0.031787,4.744529724121094e-05,0.00020265579223632812
7.557868957519531e-05,0.05509829521179199,0.007677440795898438,0.038715,4.887580871582031e-05,0.0002002716064453125
0.00010156631469726562,0.06441307067871094,0.0050864070892334,0.02685,3.4809112548828125e-05,0.0001437664031982422
7.843971252441406e-05,0.07171154022216797,0.0013749763031005863,0.033123,6.461143493652344e-05,0.0002491474151611328
8.845329284667969e-05,0.08170437812805176,0.001520355743408204,0.015631,5.984306335449219e-05,0.0002300739288330078
0.0001404285430908203,0.048763275146484375,0.001183469833374022,0.040736,6.437301635742188e-05,0.00024700164794921875
7.843971252441406e-05,0.1459188461303711,0.0010512678985595686,0.041562,3.170967102050781e-05,0.00010991096496582031
6.937980651855469e-05,0.07840204238891602,0.007832165222167968,0.011145,5.2928924560546875e-05,0.00020766258239746094
0.00010466575622558594,0.09598922729492188,0.0030101602325439455,0.013049,5.0067901611328125e-05,0.0002028942108154297
0.00010538101196289062,0.06908798217773438,0.002690618057250977,0.01023,5.364418029785156e-05,0.00021219253540039062
0.00010967254638671875,0.055675506591796875,0.001549058120727539,0.007307,6.341934204101562e-05,0.0002410411834716797
8.749961853027344e-05,0.10280728340148926,0.010221651275634767,0.030392,5.602836608886719e-05,0.0002434253692626953
7.796287536621094e-05,0.08466482162475586,0.0016319913330078116,0.018481,6.4849853515625e-05,0.0002484321594238281
8.177757263183594e-05,0.10675168037414551,0.005337633636474609,0.003697,5.888938903808594e-05,0.00022792816162109375
0.00010561943054199219,0.031100034713745117,0.0009651924743652347,0.006761,5.53131103515625e-05,0.00024056434631347656
8.702278137207031e-05,0.04042458534240723,0.0025921103668212885,0.01178,6.103515625e-05,0.0002446174621582031
8.535385131835938e-05,0.0480344295501709,0.001696556365966797,0.004437,4.863739013671875e-05,0.00019288063049316406
0.00010704994201660156,0.03920745849609375,0.0013618440551757816,0.009408,5.626678466796875e-05,0.00022411346435546875
0.00021004676818847656,0.04705214500427246,0.0012679026794433605,0.02668,4.38690185546875e-05,0.00018262863159179688
0.0001747608184814453,0.054529666900634766,0.0008820115356445307,0.016472,3.910064697265625e-05,0.0001609325408935547
7.891654968261719e-05,0.06587362289428711,0.0009358936767578131,0.025952,6.4849853515625e-05,0.00025391578674316406
7.963180541992188e-05,0.09099125862121582,0.0024108058013916018,0.006821,8.368492126464844e-05,0.00024366378784179688
0.00011110305786132812,0.06669330596923828,0.0010356329498291024,0.022219,3.4332275390625e-05,0.00014448165893554688
7.700920104980469e-05,0.0836338996887207,0.002425237075805664,0.006633,6.508827209472656e-05,0.00025153160095214844
9.012222290039062e-05,0.06619405746459961,0.001719447204589844,0.005703,6.365776062011719e-05,0.0002486705780029297
7.748603820800781e-05,0.06432938575744629,0.0008682016906738279,0.012869,3.3855438232421875e-05,0.0001232624053955078
7.224082946777344e-05,0.059679269790649414,0.0011405365753173816,0.027345,6.246566772460938e-05,0.00027108192443847656
0.00011134147644042969,0.07016897201538086,0.0015132748870849595,0.024497,5.555152893066406e-05,0.0002288818359375
7.200241088867188e-05,0.08358955383300781,0.0011960953063964858,0.015693,6.270408630371094e-05,0.0002491474151611328
7.128715515136719e-05,0.08821892738342285,0.0007896307373046873,0.005785,3.62396240234375e-05,0.00015234947204589844
0.00010180473327636719,0.027220726013183594,0.0010042883758544924,0.005037,3.4332275390625e-05,0.00013971328735351562
0.00010228157043457031,0.04093050956726074,0.0008914287261962885,0.007957,5.125999450683594e-05,0.0001971721649169922
8.797645568847656e-05,0.04430556297302246,0.0011417837371826174,0.005651,3.5762786865234375e-05,0.00014448165893554688
9.250640869140625e-05,0.07570981979370117,0.001565218078613281,0.010288,9.608268737792969e-05,0.0002548694610595703
7.796287536621094e-05,0.08787655830383301,0.0031474826965332027,0.009884,5.793571472167969e-05,0.0002334117889404297
9.942054748535156e-05,0.07165384292602539,0.0023247574157714834,0.018318,4.7206878662109375e-05,0.0001938343048095703
0.000102996826171875,0.0555875301361084,0.0006908705749511714,0.010871,2.6464462280273438e-05,9.942054748535156e-05
9.441375732421875e-05,0.06112813949584961,0.0013536266021728516,0.006482,4.863739013671875e-05,0.00019812583923339844
0.00012135505676269531,0.0606839656829834,0.0023755829925537104,0.014838,6.413459777832031e-05,0.0002505779266357422
0.00010085105895996094,0.03202056884765625,0.0011786072082519538,0.011418,3.314018249511719e-05,0.00013899803161621094
7.724761962890625e-05,0.04839944839477539,0.001167104125976563,0.008074,3.8623809814453125e-05,0.00014472007751464844
7.05718994140625e-05,0.04549407958984375,0.0008662971954345698,0.028777,5.888938903808594e-05,0.00022530555725097656
9.274482727050781e-05,0.06149172782897949,0.00526041014099121,0.010351,6.365776062011719e-05,0.0002455711364746094
7.176399230957031e-05,0.041834354400634766,0.0038474895477294928,0.0173,3.266334533691406e-05,0.00014400482177734375
7.534027099609375e-05,0.05614328384399414,0.0008121478271484375,0.003405,2.7894973754882812e-05,0.00011420249938964844
8.58306884765625e-05,0.07251358032226562,0.0035609787445068358,0.011627,6.365776062011719e-05,0.0002448558807373047
8.440017700195312e-05,0.030568838119506836,0.0009256316986083982,0.004491,4.792213439941406e-05,0.0001888275146484375
7.867813110351562e-05,0.023273229598999023,0.002717499633789061,0.018929,3.409385681152344e-05,0.00014328956604003906
0.00011229515075683594,0.05471396446228027,0.0014491592712402336,0.015768,6.151199340820312e-05,0.0002465248107910156
0.00010442733764648438,0.04355192184448242,0.0008001999053955074,0.006159,3.123283386230469e-05,0.00013113021850585938
7.295608520507812e-05,0.05077552795410156,0.0010541992645263674,0.006677,5.435943603515625e-05,0.00021266937255859375
7.128715515136719e-05,0.06376290321350098,0.0015996497039794909,0.021562,6.270408630371094e-05,0.0002548694610595703
8.249282836914062e-05,0.07440066337585449,0.0016617324371337883,0.008148,5.9604644775390625e-05,0.00023746490478515625
0.0001068115234375,0.0724480152130127,0.0010405414733886727,0.010384,6.365776062011719e-05,0.00024271011352539062
9.632110595703125e-05,0.10194921493530273,0.0015446988830566423,0.021899,5.507469177246094e-05,0.00023508071899414062
0.0001087188720703125,0.07400965690612793,0.0012836789703369149,0.02829,2.86102294921875e-05,0.00011229515075683594
0.00010323524475097656,0.1055762767791748,0.001487060180664062,0.011584,5.412101745605469e-05,0.0002219676971435547
8.0108642578125e-05,0.09042620658874512,0.0021433571166992182,0.017818,6.270408630371094e-05,0.0002422332763671875
8.296966552734375e-05,0.06336021423339844,0.0015428744659423824,0.007564,5.555152893066406e-05,0.00022530555725097656
7.867813110351562e-05,0.07945942878723145,0.0015781304779052749,0.036931,5.340576171875e-05,0.0002200603485107422
7.152557373046875e-05,0.08135700225830078,0.0015468025054931637,0.007191,6.270408630371094e-05,0.0002491474151611328
7.534027099609375e-05,0.07567381858825684,0.0009663635711669935,0.029077,4.76837158203125e-05,0.00017404556274414062
0.0001704692840576172,0.07665324211120605,0.0015951259307861315,0.018582,6.437301635742188e-05,0.00024390220642089844
7.319450378417969e-05,0.05086112022399902,0.0009424743347167981,0.025882,3.1948089599609375e-05,0.00013780593872070312
0.00011539459228515625,0.07609319686889648,0.0009067680816650398,0.011352,2.7418136596679688e-05,0.00011134147644042969
8.511543273925781e-05,0.08511066436767578,0.0015319873809814446,0.012925,6.29425048828125e-05,0.0002646446228027344
9.512901306152344e-05,0.0995035171508789,0.0010319340209960937,0.012227,5.984306335449219e-05,0.00023865699768066406
0.00011706352233886719,0.06367135047912598,0.0013815433197021491,0.009307,5.507469177246094e-05,0.000217437744140625
0.00017833709716796875,0.05960273742675781,0.0015281368560791028,0.017393,5.14984130859375e-05,0.00021839141845703125
7.343292236328125e-05,0.05161261558532715,0.0009824097900390624,0.003147,2.8133392333984375e-05,0.00010943412780761719
8.034706115722656e-05,0.04304385185241699,0.013734453384399416,0.021958,6.318092346191406e-05,0.0002503395080566406
7.033348083496094e-05,0.054419517517089844,0.001446605682373047,0.0115,5.841255187988281e-05,0.00022721290588378906
9.059906005859375e-05,0.06068849563598633,0.0018572207336425787,0.011262,6.270408630371094e-05,0.0002384185791015625
7.367134094238281e-05,0.07355880737304688,0.007769519149780274,0.009713,3.552436828613281e-05,0.00014519691467285156
7.605552673339844e-05,0.07294702529907227,0.0016562566375732425,0.005415,6.198883056640625e-05,0.0002455711364746094
9.34600830078125e-05,0.06276702880859375,0.0016005640106201164,0.008717,6.127357482910156e-05,0.00024056434631347656
0.00011396408081054688,0.06289029121398926,0.0016707295379638672,0.021304,6.079673767089844e-05,0.0002429485321044922
8.177757263183594e-05,0.06428837776184082,0.022618002304077147,0.029666,4.220008850097656e-05,0.0002052783966064453
6.890296936035156e-05,0.07481193542480469,0.0022156333770751956,0.015316,3.910064697265625e-05,0.00015616416931152344
9.393692016601562e-05,0.09282374382019043,0.00927361750793457,0.008773,6.29425048828125e-05,0.00024199485778808594
9.179115295410156e-05,0.08494138717651367,0.0025031405487060555,0.014946,3.814697265625e-05,0.00016355514526367188
0.0001423358917236328,0.09854841232299805,0.0011125262145996098,0.013812,6.365776062011719e-05,0.0002503395080566406
0.00010395050048828125,0.07562971115112305,0.0015954156799316398,0.011808,5.984306335449219e-05,0.0002617835998535156
9.846687316894531e-05,0.05077481269836426,0.0015451508941650392,0.007906,5.340576171875e-05,0.00020933151245117188
8.225440979003906e-05,0.05132007598876953,0.0015625528411865233,0.008817,5.435943603515625e-05,0.0002052783966064453
9.5367431640625e-05,0.05254864692687988,0.0027460956115722655,0.007823,3.504753112792969e-05,0.00012087821960449219
0.0001220703125,0.059235334396362305,0.004152627990722656,0.012427,5.841255187988281e-05,0.0002219676971435547
9.942054748535156e-05,0.07956123352050781,0.00451421551513672,0.026052,6.866455078125e-05,0.000301361083984375
0.00010919570922851562,0.06465792655944824,0.002405770462036133,0.029307,2.8371810913085938e-05,0.00012731552124023438
7.390975952148438e-05,0.06254839897155762,0.003023336212158204,0.012358,6.103515625e-05,0.0002429485321044922
0.00012636184692382812,0.07412910461425781,0.0008785876159667985,0.017462,4.76837158203125e-05,0.0001811981201171875
8.0108642578125e-05,0.0708470344543457,0.001228026229858398,0.011818,4.172325134277344e-05,0.000171661376953125
8.463859558105469e-05,0.049469709396362305,0.0009896626892089838,0.009506,2.9087066650390625e-05,0.00011444091796875
7.605552673339844e-05,0.05051827430725098,0.0012152321166992198,0.016793,5.841255187988281e-05,0.00023508071899414062
7.82012939453125e-05,0.035587310791015625,0.000995907730102539,0.006731,4.6253204345703125e-05,0.0001697540283203125
7.05718994140625e-05,0.05236244201660156,0.0008293256530761718,0.017599,2.7894973754882812e-05,0.00012254714965820312
8.726119995117188e-05,0.038596153259277344,0.002048884887695312,0.013105,2.956390380859375e-05,0.00011229515075683594
0.000118255615234375,0.06552672386169434,0.0008986969146728514,0.007059,3.218650817871094e-05,0.00012731552124023438
0.00010418891906738281,0.05645418167114258,0.002337671325683594,0.007427,2.8848648071289062e-05,0.00011205673217773438
8.749961853027344e-05,0.06507754325866699,0.004298017684936524,0.013833,2.86102294921875e-05,0.00011372566223144531
9.918212890625e-05,0.06005430221557617,0.0030098064575195312,0.011384,5.9604644775390625e-05,0.00023221969604492188
7.724761962890625e-05,0.05486583709716797,0.010985334442138672,0.019177,6.198883056640625e-05,0.00024318695068359375
0.00011396408081054688,0.04441714286804199,0.0016772759857177737,0.014081,5.53131103515625e-05,0.00022935867309570312
7.367134094238281e-05,0.059678077697753906,0.004560574890136719,0.017949,2.7418136596679688e-05,0.00010347366333007812
6.937980651855469e-05,0.05045294761657715,0.007757426177978515,0.010113,6.151199340820312e-05,0.0002467632293701172
0.00017762184143066406,0.09414124488830566,0.012100260375976562,0.011301,3.0279159545898438e-05,0.00012159347534179688
8.249282836914062e-05,0.038871049880981445,0.001079378845214845,0.015773,2.7418136596679688e-05,0.00010824203491210938
8.654594421386719e-05,0.055824995040893555,0.0008837985382080076,0.011889,6.127357482910156e-05,0.0002474784851074219
9.679794311523438e-05,0.09039497375488281,0.0070452965087890625,0.005568,6.389617919921875e-05,0.00024271011352539062
6.890296936035156e-05,0.07934999465942383,0.0009083551940917969,0.005744,5.9604644775390625e-05,0.00022292137145996094
6.365776062011719e-05,0.09478592872619629,0.003145769393920899,0.019437,6.031990051269531e-05,0.0002434253692626953
6.508827209472656e-05,0.0724935531616211,0.01120185186767578,0.006526,4.8160552978515625e-05,0.00017595291137695312
0.00020837783813476562,0.06303811073303223,0.0016000674438476567,0.03918,7.200241088867188e-05,0.00022864341735839844
0.00010061264038085938,0.1019752025604248,0.001617760589599608,0.018922,6.437301635742188e-05,0.00027441978454589844
8.678436279296875e-05,0.0904531478881836,0.005983788482666015,0.018158,5.91278076171875e-05,0.00022530555725097656
7.700920104980469e-05,0.08637404441833496,0.004729017547607423,0.022496,2.9325485229492188e-05,0.00012445449829101562
6.985664367675781e-05,0.09799981117248535,0.000975102890014649,0.011987,6.008148193359375e-05,0.00023746490478515625
7.557868957519531e-05,0.16898226737976074,0.0007077458190917971,0.010095,2.7418136596679688e-05,0.0001087188720703125
9.107589721679688e-05,0.07615900039672852,0.01184452656555176,0.030187,6.461143493652344e-05,0.00024771690368652344
0.00010132789611816406,0.08066749572753906,0.001545252731323242,0.048922,6.413459777832031e-05,0.00024199485778808594
7.390975952148438e-05,0.10850334167480469,0.004701716964721679,0.019282,3.218650817871094e-05,0.00014662742614746094
0.000102996826171875,0.10203266143798828,0.0007077632141113278,0.00923,2.6464462280273438e-05,0.00010538101196289062
9.608268737792969e-05,0.13100838661193848,0.0014324168701171855,0.037323,2.6941299438476562e-05,0.00010752677917480469
6.842613220214844e-05,0.15860533714294434,0.00509395750427246,0.031216,6.222724914550781e-05,0.00027370452880859375
6.961822509765625e-05,0.11460137367248535,0.0015684198760986326,0.018685,5.888938903808594e-05,0.00022673606872558594
7.605552673339844e-05,0.08141040802001953,0.0025829570465087884,0.011957,6.127357482910156e-05,0.00024437904357910156
0.00011730194091796875,0.1104576587677002,0.001188839263916018,0.052555,5.650520324707031e-05,0.0002315044403076172
7.2479248046875e-05,0.14107012748718262,0.0007753916778564449,0.022196,3.0279159545898438e-05,0.00010657310485839844
0.00010251998901367188,0.07748174667358398,0.00097918669128418,0.007761,6.175041198730469e-05,0.00024628639221191406
0.00011348724365234375,0.06742548942565918,0.001832523666381836,0.006489,5.698204040527344e-05,0.00023889541625976562
0.00019669532775878906,0.0832362174987793,0.0012547254791259767,0.021401,5.364418029785156e-05,0.00022220611572265625
0.00012087821960449219,0.05905294418334961,0.003171756774902345,0.018243,6.389617919921875e-05,0.00024890899658203125
0.00010275840759277344,0.07977771759033203,0.006304802032470705,0.052854,6.246566772460938e-05,0.0002448558807373047
0.00013947486877441406,0.10963726043701172,0.006090798034667968,0.02961,5.936622619628906e-05,0.00023508071899414062
0.00017070770263671875,0.11243724822998047,0.0009012240753173834,0.030514,6.461143493652344e-05,0.00024318695068359375
6.4849853515625e-05,0.11231637001037598,0.0014128122863769528,0.014144,6.127357482910156e-05,0.0002467632293701172
0.00014328956604003906,0.08783507347106934,0.0017806400146484387,0.018916,6.318092346191406e-05,0.00024700164794921875
9.751319885253906e-05,0.14553117752075195,0.0015759496154785155,0.044981,5.602836608886719e-05,0.00023126602172851562
0.0001342296600341797,0.13015437126159668,0.0015760144042968743,0.021995,6.198883056640625e-05,0.0002467632293701172
0.0001304149627685547,0.08903241157531738,0.0014696226806640619,0.012578,5.793571472167969e-05,0.0002415180206298828
0.0001583099365234375,0.09357857704162598,0.0012925190887451178,0.023704,2.5033950805664062e-05,0.00010371208190917969
8.225440979003906e-05,0.15515351295471191,0.0014914577026367178,0.026023,5.269050598144531e-05,0.00021982192993164062
7.271766662597656e-05,0.08239269256591797,0.0006767237701416021,0.013621,2.5987625122070312e-05,0.00010418891906738281
7.271766662597656e-05,0.047560930252075195,0.0008707961273193357,0.01183,5.745887756347656e-05,0.00021696090698242188
0.00013518333435058594,0.15276503562927246,0.0016362554321289052,0.021024,5.2928924560546875e-05,0.00022482872009277344
0.00010919570922851562,0.08423066139221191,0.0008678525848388671,0.014508,6.341934204101562e-05,0.00025272369384765625
0.0001575946807861328,0.23172640800476074,0.0015314866943359345,0.034958,6.008148193359375e-05,0.00022864341735839844
7.319450378417969e-05,0.0998384952545166,0.0016508645782470702,0.021599,5.5789947509765625e-05,0.00022649765014648438
0.00010609626770019531,0.09531068801879883,0.00162199137878418,0.005043,6.318092346191406e-05,0.00024247169494628906
0.0002143383026123047,0.05778765678405762,0.0010424397277832035,0.00497,6.222724914550781e-05,0.0002682209014892578
9.989738464355469e-05,0.034575462341308594,0.0013628390350341798,0.010246,5.078315734863281e-05,0.00020623207092285156
0.0001709461212158203,0.03646397590637207,0.0013476085662841794,0.008125,2.6941299438476562e-05,0.00012111663818359375
9.369850158691406e-05,0.03267407417297363,0.003800019805908203,0.011032,5.841255187988281e-05,0.00022935867309570312
9.918212890625e-05,0.03460049629211426,0.0007820692901611328,0.008012,4.9114227294921875e-05,0.0001914501190185547
0.000148773193359375,0.05535173416137695,0.0015902971343994144,0.004317,5.602836608886719e-05,0.00022745132446289062
9.608268737792969e-05,0.056563615798950195,0.0015845055541992194,0.009954,5.7697296142578125e-05,0.0002281665802001953
0.00017261505126953125,0.1347637176513672,0.0010859655761718753,0.04931,6.67572021484375e-05,0.00025534629821777344
0.00013685226440429688,0.06865239143371582,0.0016658873291015633,0.056678,5.7220458984375e-05,0.0002357959747314453
0.00018477439880371094,0.11377334594726562,0.0016477386932373037,0.050477,6.198883056640625e-05,0.0002384185791015625
9.202957153320312e-05,0.11989307403564453,0.0015236941223144528,0.014262,5.7697296142578125e-05,0.00022935867309570312
9.703636169433594e-05,0.12625432014465332,0.0016352765960693377,0.048358,5.9604644775390625e-05,0.00023698806762695312
0.00014281272888183594,0.12929105758666992,0.0016166376190185558,0.024942,5.936622619628906e-05,0.0002396106719970703
6.532669067382812e-05,0.18202877044677734,0.001672081909179687,0.00829,5.7220458984375e-05,0.00025081634521484375
0.0001552104949951172,0.09901261329650879,0.0013873521270751955,0.015656,2.9802322387695312e-05,0.00011110305786132812
0.00015974044799804688,0.09739851951599121,0.0016184645080566384,0.031835,5.245208740234375e-05,0.00021886825561523438
0.00016832351684570312,0.07979774475097656,0.002834529495239258,0.00665,4.839897155761719e-05,0.00019741058349609375
0.0001647472381591797,0.08711409568786621,0.0009144396057128891,0.020126,7.2479248046875e-05,0.00025653839111328125
9.989738464355469e-05,0.041007280349731445,0.005154251708984375,0.00711,3.3855438232421875e-05,0.00014448165893554688
7.224082946777344e-05,0.0616297721862793,0.0015315568695068345,0.028549,5.555152893066406e-05,0.0002243518829345703
9.751319885253906e-05,0.08285856246948242,0.0022712001342773437,0.015573,5.245208740234375e-05,0.0002162456512451172
9.918212890625e-05,0.0717926025390625,0.0009084672546386717,0.006915,6.437301635742188e-05,0.0002777576446533203
9.608268737792969e-05,0.05654311180114746,0.001187027389526368,0.009718,3.8623809814453125e-05,0.0001621246337890625
7.390975952148438e-05,0.08899378776550293,0.001503744247436523,0.007472,5.269050598144531e-05,0.00024580955505371094
6.771087646484375e-05,0.07474350929260254,0.0016730078125000002,0.005285,5.888938903808594e-05,0.0002665519714355469
9.894371032714844e-05,0.06244063377380371,0.001627954467773439,0.025691,5.6743621826171875e-05,0.00023126602172851562
0.00011515617370605469,0.12467145919799805,0.0015472990875244133,0.013912,6.198883056640625e-05,0.0002448558807373047
0.00013184547424316406,0.13053607940673828,0.0016522077789306588,0.067251,6.4849853515625e-05,0.0002498626708984375
0.00011754035949707031,0.11469721794128418,0.0022384796295166,0.036809,5.936622619628906e-05,0.0002486705780029297
0.00011396408081054688,0.1270287036895752,0.0015501103363037075,0.032204,6.318092346191406e-05,0.00024247169494628906
0.00010323524475097656,0.1125025749206543,0.0015462748413085925,0.037912,6.0558319091796875e-05,0.0002410411834716797
0.00013828277587890625,0.12802577018737793,0.0015723836364746092,0.019181,6.008148193359375e-05,0.00023674964904785156
0.00013566017150878906,0.15201234817504883,0.0016348329010009762,0.015131,6.198883056640625e-05,0.00023674964904785156
0.00010704994201660156,0.0642249584197998,0.0014741135406494132,0.044045,5.412101745605469e-05,0.00024580955505371094
8.225440979003906e-05,0.08277726173400879,0.0015120523529052743,0.014292,5.1021575927734375e-05,0.0002186298370361328
0.00015401840209960938,0.12187433242797852,0.0015382750549316412,0.011621,6.222724914550781e-05,0.00024247169494628906
7.677078247070312e-05,0.09972310066223145,0.0015607490692138674,0.023184,5.269050598144531e-05,0.0002262592315673828
0.00010132789611816406,0.08755373954772949,0.003214205978393555,0.006102,6.29425048828125e-05,0.0002429485321044922
0.0001087188720703125,0.0444948673248291,0.0013266518554687495,0.014779,5.4836273193359375e-05,0.00020766258239746094
0.00011420249938964844,0.07401800155639648,0.004133926803588869,0.030468,5.435943603515625e-05,0.00023794174194335938
6.67572021484375e-05,0.05482649803161621,0.002233490219116209,0.045635,3.0517578125e-05,0.00012230873107910156
0.00010585784912109375,0.06757307052612305,0.0015364882812500015,0.027089,6.151199340820312e-05,0.0002434253692626953
7.271766662597656e-05,0.09062337875366211,0.007461444412231445,0.007789,6.151199340820312e-05,0.00024080276489257812
8.535385131835938e-05,0.10406756401062012,0.0015674326171874996,0.020451,5.3882598876953125e-05,0.0002288818359375
0.00010204315185546875,0.07691836357116699,0.0031940040740966805,0.034309,6.341934204101562e-05,0.00024819374084472656
8.606910705566406e-05,0.08095598220825195,0.0009834483337402347,0.008055,5.6743621826171875e-05,0.00022673606872558594
0.00017786026000976562,0.13224172592163086,0.009893754364013671,0.027074,6.222724914550781e-05,0.00023937225341796875
7.843971252441406e-05,0.0832974910736084,0.0016388394012451166,0.011761,5.936622619628906e-05,0.0002300739288330078
9.560585021972656e-05,0.0921623706817627,0.0018318246917724615,0.009942,5.435943603515625e-05,0.00025272369384765625
7.581710815429688e-05,0.1378021240234375,0.0179248790435791,0.021382,5.3882598876953125e-05,0.00024247169494628906
7.939338684082031e-05,0.06754374504089355,0.00090001708984375,0.004555,5.793571472167969e-05,0.00023794174194335938
8.654594421386719e-05,0.03775286674499512,0.0011491539001464842,0.005425,4.982948303222656e-05,0.0002148151397705078
8.368492126464844e-05,0.04515361785888672,0.0013787859497070313,0.006469,5.030632019042969e-05,0.00018739700317382812
8.034706115722656e-05,0.04486346244812012,0.0008879845275878914,0.013286,3.504753112792969e-05,0.0001266002655029297
8.511543273925781e-05,0.043479204177856445,0.0020331119537353518,0.004475,4.839897155761719e-05,0.0001900196075439453
8.440017700195312e-05,0.02632904052734375,0.001783985656738282,0.014006,3.552436828613281e-05,0.0001399517059326172
0.00011777877807617188,0.035866737365722656,0.0024482328948974607,0.005694,4.839897155761719e-05,0.00018596649169921875
7.414817810058594e-05,0.04026484489440918,0.0016086813201904304,0.035551,6.270408630371094e-05,0.00024628639221191406
9.369850158691406e-05,0.04790377616882324,0.01123927081298828,0.024143,3.2901763916015625e-05,0.00012946128845214844
9.965896606445312e-05,0.07012748718261719,0.011950498352050781,0.01124,6.103515625e-05,0.0002491474151611328
8.106231689453125e-05,0.07451176643371582,0.00598377227783203,0.02875,3.8623809814453125e-05,0.0001723766326904297
9.655952453613281e-05,0.08123159408569336,0.019209876571655272,0.011914,2.6941299438476562e-05,0.00011277198791503906
8.535385131835938e-05,0.09633612632751465,0.0021403465881347644,0.017111,6.270408630371094e-05,0.0002498626708984375
6.961822509765625e-05,0.09604763984680176,0.012376966674804687,0.043392,5.626678466796875e-05,0.0002391338348388672
8.368492126464844e-05,0.1371009349822998,0.0015103699493408188,0.040195,5.340576171875e-05,0.00021886825561523438
0.00013589859008789062,0.05088233947753906,0.0016448526000976578,0.019665,6.198883056640625e-05,0.0002465248107910156
7.271766662597656e-05,0.11454939842224121,0.0009392633209228517,0.011474,6.0558319091796875e-05,0.00026917457580566406
0.0001010894775390625,0.04358482360839844,0.0028836431579589844,0.005842,3.0279159545898438e-05,0.00011157989501953125
7.677078247070312e-05,0.08640646934509277,0.0011071415252685533,0.021118,2.6226043701171875e-05,0.00010251998901367188
7.557868957519531e-05,0.05117988586425781,0.0013299281463623053,0.008589,8.940696716308594e-05,0.000225067138671875
0.00010752677917480469,0.02202630043029785,0.000848903747558593,0.020604,3.0517578125e-05,0.00012350082397460938
0.00013375282287597656,0.03972458839416504,0.0025856479949951175,0.012218,3.695487976074219e-05,0.00015282630920410156
6.699562072753906e-05,0.04894256591796875,0.0008206768646240236,0.006736,5.340576171875e-05,0.0002071857452392578
6.914138793945312e-05,0.03708362579345703,0.001973053680419924,0.045714,2.7418136596679688e-05,0.0001232624053955078
8.249282836914062e-05,0.06342005729675293,0.0013926666564941376,0.036318,4.9114227294921875e-05,0.0002224445343017578
7.390975952148438e-05,0.0823678970336914,0.0030093840789794934,0.017955,8.916854858398438e-05,0.00022459030151367188
0.0001087188720703125,0.06357860565185547,0.029743824066162113,0.051236,5.53131103515625e-05,0.0002238750457763672
7.367134094238281e-05,0.09748220443725586,0.013854967010498046,0.016212,6.842613220214844e-05,0.0002548694610595703
0.00010514259338378906,0.12778663635253906,0.0007443804779052737,0.010421,3.5762786865234375e-05,0.0001392364501953125
0.00031113624572753906,0.07321643829345703,0.001583860305786132,0.016396,6.151199340820312e-05,0.00024175643920898438
8.58306884765625e-05,0.10588502883911133,0.0015504735260009764,0.007647,6.079673767089844e-05,0.0002505779266357422
7.414817810058594e-05,0.0689396858215332,0.002745467163085935,0.031974,3.600120544433594e-05,0.0001437664031982422
8.916854858398438e-05,0.09762024879455566,0.009673049026489258,0.025019,2.8371810913085938e-05,0.00011038780212402344
6.866455078125e-05,0.08907175064086914,0.0013905146484375006,0.046812,6.437301635742188e-05,0.00024700164794921875
0.0001430511474609375,0.09300637245178223,0.004772167800903324,0.048301,5.555152893066406e-05,0.00023937225341796875
9.489059448242188e-05,0.08699774742126465,0.0008867739562988287,0.014712,6.0558319091796875e-05,0.0002422332763671875
8.273124694824219e-05,0.11915755271911621,0.001619927597045899,0.02905,5.841255187988281e-05,0.00023627281188964844
8.58306884765625e-05,0.07753753662109375,0.0009756680145263687,0.017986,6.4849853515625e-05,0.00024890899658203125
9.107589721679688e-05,0.10295224189758301,0.0007121514282226564,0.013304,3.3855438232421875e-05,0.0001366138458251953
9.608268737792969e-05,0.12813162803649902,0.0014950133666992195,0.009189,5.364418029785156e-05,0.00021505355834960938
0.00010347366333007812,0.11913108825683594,0.0008339215850830077,0.019965,5.269050598144531e-05,0.00022125244140625
7.772445678710938e-05,0.09313821792602539,0.0015756057739257784,0.03135,6.580352783203125e-05,0.00024700164794921875
7.82012939453125e-05,0.15216660499572754,0.0015730097198486323,0.01276,6.246566772460938e-05,0.00023794174194335938
9.393692016601562e-05,0.1472153663635254,0.0008843129119873033,0.015779,5.9604644775390625e-05,0.0002434253692626953
0.00010323524475097656,0.05673646926879883,0.0008893794708251957,0.009257,3.1948089599609375e-05,0.00013327598571777344
7.462501525878906e-05,0.0657503604888916,0.010073152893066406,0.011107,6.461143493652344e-05,0.00024580955505371094
8.726119995117188e-05,0.05495476722717285,0.0014961706390380861,0.014676,4.57763671875e-05,0.0002009868621826172
0.0001163482666015625,0.06703948974609375,0.0011633402862548832,0.004846,6.341934204101562e-05,0.00027298927307128906
9.822845458984375e-05,0.05053281784057617,0.000901005966186523,0.006793,5.0067901611328125e-05,0.0002009868621826172
0.0001933574676513672,0.04608726501464844,0.0016380951080322281,0.016234,5.435943603515625e-05,0.0002262592315673828
7.104873657226562e-05,0.05722808837890625,0.0025013897094726565,0.004984,6.0558319091796875e-05,0.00024247169494628906
0.00010251998901367188,0.044092416763305664,0.0009393762512207035,0.007133,5.340576171875e-05,0.0001995563507080078
0.00010156631469726562,0.05594444274902344,0.0028573005371093745,0.013832,4.029273986816406e-05,0.0001323223114013672
9.918212890625e-05,0.047536373138427734,0.0014899376068115248,0.015634,3.409385681152344e-05,0.00012874603271484375
0.00013327598571777344,0.06597161293029785,0.0011877977600097643,0.021451,6.270408630371094e-05,0.00024700164794921875
0.00012922286987304688,0.042336225509643555,0.0012224057006835938,0.006345,4.00543212890625e-05,0.00014138221740722656
8.58306884765625e-05,0.046973466873168945,0.0021711321105957037,0.015026,6.222724914550781e-05,0.00023245811462402344
8.249282836914062e-05,0.037914276123046875,0.0008216165924072264,0.004935,4.1961669921875e-05,0.0001499652862548828
9.894371032714844e-05,0.04142355918884277,0.0022069269866943353,0.025478,4.410743713378906e-05,0.0001685619354248047
9.5367431640625e-05,0.048226118087768555,0.0010098881530761702,0.018395,5.7220458984375e-05,0.00021958351135253906
7.891654968261719e-05,0.0631105899810791,0.0021476702117919928,0.011935,3.552436828613281e-05,0.00014829635620117188
7.367134094238281e-05,0.06908774375915527,0.0013789246826171877,0.005272,6.0558319091796875e-05,0.0002307891845703125
0.0001201629638671875,0.04611921310424805,0.0013198621673583986,0.006233,6.413459777832031e-05,0.0002357959747314453
8.344650268554688e-05,0.03247880935668945,0.0013297488708496098,0.008773,4.5299530029296875e-05,0.00016927719116210938
0.00010538101196289062,0.07573628425598145,0.0015216032562255857,0.005419,5.626678466796875e-05,0.00022721290588378906
9.608268737792969e-05,0.06391334533691406,0.001096736755371093,0.01616,6.341934204101562e-05,0.00024580955505371094
8.177757263183594e-05,0.05406618118286133,0.0014895278167724596,0.02713,5.7220458984375e-05,0.0002620220184326172
7.82012939453125e-05,0.09781718254089355,0.0014738533630371097,0.004036,4.744529724121094e-05,0.00017905235290527344
0.00018095970153808594,0.08223652839660645,0.0022368322601318356,0.015301,6.151199340820312e-05,0.0002338886260986328
7.510185241699219e-05,0.07799005508422852,0.0012018386077880874,0.01613,2.86102294921875e-05,0.00012159347534179688
0.0001087188720703125,0.057689666748046875,0.0009714763336181641,0.006332,2.86102294921875e-05,0.00011038780212402344
9.5367431640625e-05,0.06312108039855957,0.002210579727172852,0.010752,6.461143493652344e-05,0.000247955322265625
0.0001220703125,0.051130056381225586,0.0010086017303466794,0.006282,5.5789947509765625e-05,0.0002117156982421875
0.00010538101196289062,0.0548243522644043,0.0011563917999267582,0.006787,5.3882598876953125e-05,0.00020813941955566406
7.176399230957031e-05,0.037877559661865234,0.009659529418945313,0.01703,3.2901763916015625e-05,0.00014162063598632812
9.679794311523438e-05,0.08288455009460449,0.003175445892333985,0.009548,3.6716461181640625e-05,0.00016617774963378906
8.559226989746094e-05,0.07213640213012695,0.002961496109008789,0.022931,6.318092346191406e-05,0.00024700164794921875
7.915496826171875e-05,0.06412959098815918,0.0019358158111572252,0.025,3.24249267578125e-05,0.00013875961303710938
7.939338684082031e-05,0.11171078681945801,0.00130975407409668,0.016662,2.7179718017578125e-05,0.00010776519775390625
9.369850158691406e-05,0.07362055778503418,0.000836014404296875,0.00711,2.7894973754882812e-05,0.00010967254638671875
0.00015544891357421875,0.11064624786376953,0.0007529793243408189,0.021177,2.8848648071289062e-05,0.00011134147644042969
6.818771362304688e-05,0.08074069023132324,0.003501231262207031,0.010328,6.29425048828125e-05,0.00026226043701171875
0.0001251697540283203,0.09673643112182617,0.007110126739501952,0.015069,3.1948089599609375e-05,0.00014209747314453125
0.0001919269561767578,0.07423019409179688,0.0013721303253173833,0.009047,6.151199340820312e-05,0.0002434253692626953
0.00017881393432617188,0.07854771614074707,0.0015985552062988285,0.006676,6.341934204101562e-05,0.00024008750915527344
8.511543273925781e-05,0.06976151466369629,0.007263873809814452,0.027931,4.124641418457031e-05,0.0001785755157470703
8.368492126464844e-05,0.06361699104309082,0.0040399522705078135,0.028158,3.0040740966796875e-05,0.0001163482666015625
8.58306884765625e-05,0.07742166519165039,0.009279011184692383,0.012218,6.461143493652344e-05,0.0002498626708984375
9.965896606445312e-05,0.08249759674072266,0.026460657958984377,0.019495,6.198883056640625e-05,0.0002338886260986328
9.870529174804688e-05,0.10550522804260254,0.0013066793975830063,0.022544,3.314018249511719e-05,0.00012302398681640625
9.393692016601562e-05,0.06907510757446289,0.004409928207397461,0.029245,4.315376281738281e-05,0.0001418590545654297
9.298324584960938e-05,0.07516670227050781,0.0029519387207031234,0.025479,5.245208740234375e-05,0.00022172927856445312
0.00010466575622558594,0.1284325122833252,0.0007532953338623052,0.008067,2.765655517578125e-05,0.00011157989501953125
9.72747802734375e-05,0.07689595222473145,0.0009475928192138675,0.009637,6.222724914550781e-05,0.0002505779266357422
6.890296936035156e-05,0.1055901050567627,0.0011615861663818346,0.015949,6.461143493652344e-05,0.0002498626708984375
8.7738037109375e-05,0.06983518600463867,0.0010133817291259773,0.012365,5.53131103515625e-05,0.000232696533203125
0.00018286705017089844,0.10305404663085938,0.003068654190063476,0.014689,6.389617919921875e-05,0.00024318695068359375
7.295608520507812e-05,0.06464886665344238,0.00394310350036621,0.012004,2.8133392333984375e-05,0.0001220703125
9.822845458984375e-05,0.05239248275756836,0.0009306730957031242,0.009678,6.103515625e-05,0.0002338886260986328
0.00010323524475097656,0.0483248233795166,0.0008713160247802738,0.007578,4.2438507080078125e-05,0.00014925003051757812
8.749961853027344e-05,0.048609256744384766,0.008890542404174804,0.005133,5.984306335449219e-05,0.000225067138671875
0.00011372566223144531,0.06546330451965332,0.0009313849334716805,0.008587,5.793571472167969e-05,0.000225067138671875
0.0001227855682373047,0.06960511207580566,0.0066811529083251955,0.004808,4.172325134277344e-05,0.00014662742614746094
6.67572021484375e-05,0.06791257858276367,0.0022141669464111335,0.01543,5.698204040527344e-05,0.00022602081298828125
0.00018310546875,0.06932473182678223,0.00161811343383789,0.017988,5.6743621826171875e-05,0.00022482872009277344
9.393692016601562e-05,0.07121562957763672,0.0017706959381103525,0.017036,6.580352783203125e-05,0.00024580955505371094
9.322166442871094e-05,0.08028936386108398,0.0020760077056884776,0.041469,4.696846008300781e-05,0.0001480579376220703
7.677078247070312e-05,0.11429738998413086,0.001428126815795898,0.019171,5.602836608886719e-05,0.0002269744873046875
7.939338684082031e-05,0.10376977920532227,0.0016956959533691402,0.00742,5.626678466796875e-05,0.0002384185791015625
0.00011539459228515625,0.06813573837280273,0.0016558154144287116,0.011621,5.888938903808594e-05,0.0002295970916748047
0.00011849403381347656,0.09962844848632812,0.0015674218902587897,0.036349,5.435943603515625e-05,0.00022363662719726562
8.58306884765625e-05,0.06753349304199219,0.0007930517272949217,0.021717,2.765655517578125e-05,0.00011515617370605469
8.320808410644531e-05,0.05940556526184082,0.001512517791748047,0.019094,6.175041198730469e-05,0.00024437904357910156
0.00010371208190917969,0.0588376522064209,0.002073657028198242,0.010033,5.6743621826171875e-05,0.0002510547637939453
0.0001251697540283203,0.039354801177978516,0.0022605659027099614,0.009498,5.7697296142578125e-05,0.0002238750457763672
7.724761962890625e-05,0.04660367965698242,0.0012667921295166015,0.003601,5.459785461425781e-05,0.00020003318786621094
0.00011491775512695312,0.02162647247314453,0.0011498975830078126,0.013592,4.744529724121094e-05,0.00017571449279785156
8.20159912109375e-05,0.03525400161743164,0.003235016250610352,0.0196,3.695487976074219e-05,0.0001633167266845703
9.942054748535156e-05,0.045762062072753906,0.002381767395019531,0.008472,6.556510925292969e-05,0.00021123886108398438
7.534027099609375e-05,0.07294034957885742,0.001637786026000977,0.00463,5.9604644775390625e-05,0.00023984909057617188
8.130073547363281e-05,0.05089735984802246,0.0012921359405517578,0.020964,2.9802322387695312e-05,0.00012135505676269531
8.082389831542969e-05,0.06611108779907227,0.001548123641967776,0.034779,6.389617919921875e-05,0.00024962425231933594
8.082389831542969e-05,0.07021784782409668,0.002768789993286133,0.015089,6.389617919921875e-05,0.00024127960205078125
8.440017700195312e-05,0.09106945991516113,0.001485015090942383,0.007866,4.458427429199219e-05,0.00017213821411132812
0.00010728836059570312,0.08104276657104492,0.0008665906829833986,0.007083,2.956390380859375e-05,0.00012946128845214844
7.796287536621094e-05,0.08286881446838379,0.0009377032623291018,0.006814,6.198883056640625e-05,0.00024247169494628906
7.486343383789062e-05,0.033339738845825195,0.0009979153137207042,0.034052,5.936622619628906e-05,0.00022411346435546875
7.867813110351562e-05,0.08202075958251953,0.0015342129974365223,0.034297,5.316734313964844e-05,0.00020647048950195312
0.00012874603271484375,0.08767271041870117,0.0013492117614746085,0.022578,4.4345855712890625e-05,0.00016832351684570312
8.487701416015625e-05,0.06470084190368652,0.0009427996978759769,0.009689,5.888938903808594e-05,0.0002238750457763672
0.00014019012451171875,0.09792542457580566,0.0019098958740234387,0.020099,5.364418029785156e-05,0.00022912025451660156
8.296966552734375e-05,0.13368701934814453,0.0010060079803466803,0.008726,6.365776062011719e-05,0.00024437904357910156
9.083747863769531e-05,0.05440664291381836,0.000992833038330078,0.006679,5.4836273193359375e-05,0.0002129077911376953
0.00010585784912109375,0.03786802291870117,0.0010510282592773451,0.019967,5.9604644775390625e-05,0.0002243518829345703
8.96453857421875e-05,0.058333396911621094,0.005081973205566406,0.012314,5.53131103515625e-05,0.0002281665802001953
7.724761962890625e-05,0.06897568702697754,0.0016563414611816402,0.008146,6.008148193359375e-05,0.0002257823944091797
7.534027099609375e-05,0.09912729263305664,0.012023467727661132,0.007879,5.936622619628906e-05,0.000232696533203125
8.821487426757812e-05,0.07129073143005371,0.0010244482421875,0.019285,6.151199340820312e-05,0.000244140625
8.821487426757812e-05,0.09804654121398926,0.0015471787567138684,0.030888,5.8650970458984375e-05,0.00023889541625976562
7.05718994140625e-05,0.062386512756347656,0.0020597578277587875,0.022551,6.29425048828125e-05,0.0002410411834716797
7.367134094238281e-05,0.0872342586517334,0.001642672332763672,0.009141,6.151199340820312e-05,0.00024008750915527344
0.00011134147644042969,0.0703744888305664,0.02700589668273926,0.028255,5.3882598876953125e-05,0.0002262592315673828
0.00010228157043457031,0.1190340518951416,0.0015849310607910158,0.047978,6.365776062011719e-05,0.00024700164794921875
6.961822509765625e-05,0.10795259475708008,0.0015256246948242187,0.030185,5.626678466796875e-05,0.0002455711364746094
7.200241088867188e-05,0.10874795913696289,0.0019119270172119132,0.022016,5.3882598876953125e-05,0.0002624988555908203
8.535385131835938e-05,0.10379958152770996,0.028257651123046876,0.031141,6.198883056640625e-05,0.00024890899658203125
0.00011515617370605469,0.08588194847106934,0.003330262161254883,0.011224,5.412101745605469e-05,0.00021529197692871094
0.0001227855682373047,0.16167259216308594,0.0028545728149414057,0.009506,5.7697296142578125e-05,0.00022721290588378906
7.510185241699219e-05,0.0881662368774414,0.0009404387207031248,0.004053,6.437301635742188e-05,0.0002467632293701172
9.799003601074219e-05,0.05869174003601074,0.0016171483764648442,0.028724,5.53131103515625e-05,0.00022840499877929688
0.0001010894775390625,0.08623194694519043,0.0015105262756347666,0.021525,5.1975250244140625e-05,0.00021910667419433594
8.058547973632812e-05,0.06522750854492188,0.0015123494262695315,0.012088,2.765655517578125e-05,0.00010251998901367188
7.152557373046875e-05,0.04303598403930664,0.002117226318359375,0.010971,5.6743621826171875e-05,0.00021648406982421875
0.00010395050048828125,0.07312130928039551,0.0014674615631103515,0.011724,2.8848648071289062e-05,0.00011897087097167969
7.2479248046875e-05,0.042443275451660156,0.0018691724700927734,0.007633,4.935264587402344e-05,0.00019216537475585938
7.605552673339844e-05,0.05190873146057129,0.001334238616943359,0.028933,6.318092346191406e-05,0.00024437904357910156
9.965896606445312e-05,0.05959010124206543,0.0015609120788574217,0.009856,4.76837158203125e-05,0.0001766681671142578
0.00010609626770019531,0.0613400936126709,0.0034151922760009765,0.005294,2.9087066650390625e-05,0.00012063980102539062
0.0001201629638671875,0.0745854377746582,0.002962371063232421,0.0188,6.699562072753906e-05,0.00028228759765625
8.20159912109375e-05,0.05219244956970215,0.0015726174011230472,0.006186,4.76837158203125e-05,0.00018525123596191406
0.00010848045349121094,0.043555498123168945,0.0031440544281005865,0.022809,6.67572021484375e-05,0.0002472400665283203
9.226799011230469e-05,0.04902076721191406,0.0020061717681884757,0.015782,5.91278076171875e-05,0.0002288818359375
8.273124694824219e-05,0.045716285705566406,0.00323307275390625,0.008829,4.029273986816406e-05,0.00015044212341308594
7.748603820800781e-05,0.06118607521057129,0.0010521195831298827,0.003706,3.0994415283203125e-05,0.00012755393981933594
8.797645568847656e-05,0.03394269943237305,0.001962620697021485,0.00629,4.5299530029296875e-05,0.0001735687255859375
0.00011324882507324219,0.04161572456359863,0.0013477501983642573,0.009388,4.696846008300781e-05,0.00017642974853515625
9.417533874511719e-05,0.04599809646606445,0.0010118318939208986,0.014735,5.698204040527344e-05,0.00020813941955566406
0.00010919570922851562,0.03936338424682617,0.0024772728118896484,0.013384,3.4809112548828125e-05,0.00015044212341308594
8.225440979003906e-05,0.045229434967041016,0.0009944601440429685,0.00721,5.14984130859375e-05,0.00020813941955566406
0.0001366138458251953,0.04690361022949219,0.0012198101654052745,0.017636,4.1484832763671875e-05,0.00017023086547851562
0.00012063980102539062,0.0406956672668457,0.0009609895782470707,0.008617,4.6253204345703125e-05,0.0001800060272216797
9.560585021972656e-05,0.05276226997375488,0.0008711660003662101,0.00824,3.123283386230469e-05,0.00013709068298339844
8.106231689453125e-05,0.05287814140319824,0.0023934770660400395,0.024117,6.341934204101562e-05,0.00024628639221191406
0.00010728836059570312,0.07978272438049316,0.005446232269287109,0.025027,6.079673767089844e-05,0.00023818016052246094
7.724761962890625e-05,0.06975769996643066,0.0015622507476806633,0.01186,5.841255187988281e-05,0.00023698806762695312
8.726119995117188e-05,0.1390366554260254,0.0008733399505615226,0.015213,3.552436828613281e-05,0.00012445449829101562
7.653236389160156e-05,0.12647581100463867,0.0014523949737548832,0.006388,2.8133392333984375e-05,0.00010561943054199219
7.390975952148438e-05,0.1262505054473877,0.03295676765441895,0.047525,4.9114227294921875e-05,0.0002014636993408203
8.440017700195312e-05,0.12125563621520996,0.0015639747619628913,0.011725,6.365776062011719e-05,0.00025200843811035156
7.987022399902344e-05,0.12516427040100098,0.0015511224517822247,0.040674,6.031990051269531e-05,0.0002498626708984375
7.05718994140625e-05,0.14544391632080078,0.0013377652130126955,0.004704,5.745887756347656e-05,0.00023674964904785156
0.00011801719665527344,0.04912447929382324,0.001354943176269531,0.025429,6.437301635742188e-05,0.0002524852752685547
0.00011491775512695312,0.07630276679992676,0.005735881881713867,0.012295,6.008148193359375e-05,0.000232696533203125
0.00013971328735351562,0.08204269409179688,0.004893759078979491,0.02193,6.222724914550781e-05,0.00024318695068359375
8.559226989746094e-05,0.08615756034851074,0.0016180270080566397,0.032812,6.580352783203125e-05,0.00023603439331054688
0.00010180473327636719,0.09169459342956543,0.0015563420257568364,0.024679,5.435943603515625e-05,0.0002353191375732422
9.870529174804688e-05,0.13918590545654297,0.0008857268676757818,0.014889,3.0994415283203125e-05,0.0001201629638671875
0.000102996826171875,0.08461976051330566,0.002514593429565429,0.011055,6.270408630371094e-05,0.0002484321594238281
7.295608520507812e-05,0.029943466186523438,0.0009455584564208967,0.021271,3.24249267578125e-05,0.0001418590545654297
0.00018858909606933594,0.07237124443054199,0.0022376810455322256,0.02186,5.221366882324219e-05,0.0002231597900390625
0.00010585784912109375,0.10030555725097656,0.0011234657440185557,0.028609,6.771087646484375e-05,0.0002486705780029297
7.963180541992188e-05,0.1022484302520752,0.0016262623138427745,0.025393,6.222724914550781e-05,0.0002682209014892578
6.818771362304688e-05,0.11826515197753906,0.0015339531860351571,0.027329,6.103515625e-05,0.0002689361572265625
7.486343383789062e-05,0.11525535583496094,0.0008993466186523434,0.014595,3.4332275390625e-05,0.0001361370086669922
7.128715515136719e-05,0.11090493202209473,0.001142888626098633,0.014716,3.7670135498046875e-05,0.00015616416931152344
0.0004000663757324219,0.10239505767822266,0.001573045974731447,0.018194,6.4849853515625e-05,0.0002510547637939453
9.655952453613281e-05,0.1113128662109375,0.006392754882812497,0.044831,3.6716461181640625e-05,0.0001480579376220703
7.939338684082031e-05,0.10909557342529297,0.0015206499176025397,0.010967,4.744529724121094e-05,0.00020051002502441406
9.34600830078125e-05,0.10225987434387207,0.0007586935272216808,0.017976,2.6941299438476562e-05,0.00010085105895996094
9.179115295410156e-05,0.08627676963806152,0.000699156066894531,0.020378,2.86102294921875e-05,0.00010538101196289062
7.104873657226562e-05,0.08667397499084473,0.001556180358886718,0.013324,6.318092346191406e-05,0.0002620220184326172
8.392333984375e-05,0.14792561531066895,0.005403816513061523,0.013246,5.91278076171875e-05,0.0002357959747314453
7.700920104980469e-05,0.09705018997192383,0.0010922405700683592,0.007477,5.984306335449219e-05,0.00022602081298828125
0.00010943412780761719,0.04830813407897949,0.0015088994750976567,0.014674,6.747245788574219e-05,0.0002646446228027344
0.00010967254638671875,0.05644106864929199,0.0009151369476318363,0.006735,3.075599670410156e-05,0.0001304149627685547
8.225440979003906e-05,0.06638264656066895,0.0020566767883300786,0.022705,2.9802322387695312e-05,0.00011467933654785156
8.559226989746094e-05,0.07547163963317871,0.0015310237274169924,0.007089,5.1021575927734375e-05,0.00021958351135253906
7.867813110351562e-05,0.051717281341552734,0.0008291879119873054,0.013881,2.7418136596679688e-05,0.0001087188720703125
8.630752563476562e-05,0.0664210319519043,0.0018367306213378908,0.004952,6.270408630371094e-05,0.0002472400665283203
8.940696716308594e-05,0.06744551658630371,0.0009261441345214845,0.004763,5.9604644775390625e-05,0.00024390220642089844
8.0108642578125e-05,0.077301025390625,0.008054765533447266,0.013226,3.838539123535156e-05,0.00015997886657714844
0.00010204315185546875,0.07783770561218262,0.003602843505859375,0.012293,3.647804260253906e-05,0.00014257431030273438
9.274482727050781e-05,0.07271528244018555,0.0009861827239990226,0.011789,2.86102294921875e-05,0.00011134147644042969
7.104873657226562e-05,0.05764961242675781,0.007780223602294922,0.011556,2.7179718017578125e-05,0.00010657310485839844
8.034706115722656e-05,0.08721303939819336,0.0014894882965087904,0.017445,5.245208740234375e-05,0.0002455711364746094
6.747245788574219e-05,0.05673575401306152,0.0011707752990722659,0.00537,5.626678466796875e-05,0.00022125244140625
9.584426879882812e-05,0.058157920837402344,0.004834403854370117,0.003469,2.765655517578125e-05,0.00010704994201660156
7.796287536621094e-05,0.03137350082397461,0.011296053787231445,0.015429,6.103515625e-05,0.00022983551025390625
7.653236389160156e-05,0.055162668228149414,0.004908197555541992,0.01009,5.1021575927734375e-05,0.00020170211791992188
9.34600830078125e-05,0.037351131439208984,0.0013732745819091795,0.015332,6.270408630371094e-05,0.0002422332763671875
9.274482727050781e-05,0.08512330055236816,0.0018575046997070313,0.005502,5.602836608886719e-05,0.00024008750915527344
0.00010514259338378906,0.07655000686645508,0.01692341923522949,0.035352,6.198883056640625e-05,0.00026297569274902344
7.891654968261719e-05,0.0673823356628418,0.001561497741699218,0.034269,6.29425048828125e-05,0.00023126602172851562
0.00010132789611816406,0.11308455467224121,0.001528541870117188,0.023555,5.650520324707031e-05,0.00024199485778808594
7.486343383789062e-05,0.10246157646179199,0.0011010984954833982,0.005994,6.079673767089844e-05,0.00023794174194335938
0.00012302398681640625,0.05482149124145508,0.00117629019165039,0.007886,3.552436828613281e-05,0.00015115737915039062
0.00019407272338867188,0.050592899322509766,0.0010569076843261714,0.020118,6.413459777832031e-05,0.00024390220642089844
0.00010275840759277344,0.054442644119262695,0.007106912567138672,0.006698,5.888938903808594e-05,0.00022530555725097656
8.58306884765625e-05,0.06342625617980957,0.0014937598266601577,0.019221,3.4332275390625e-05,0.00014853477478027344
0.0001010894775390625,0.05405306816101074,0.001291099075317383,0.012546,4.5299530029296875e-05,0.00018858909606933594
7.915496826171875e-05,0.05465865135192871,0.0013381121520996096,0.004187,5.269050598144531e-05,0.00020837783813476562
7.343292236328125e-05,0.04638552665710449,0.000766353424072266,0.005042,3.075599670410156e-05,0.00011515617370605469
0.00016427040100097656,0.024739503860473633,0.0011858754119873048,0.016454,6.365776062011719e-05,0.0002484321594238281
8.273124694824219e-05,0.0368800163269043,0.0009308584289550777,0.005917,4.696846008300781e-05,0.0001728534698486328
7.510185241699219e-05,0.043599605560302734,0.0013665892486572281,0.026912,6.318092346191406e-05,0.00024127960205078125
0.00011086463928222656,0.060820817947387695,0.0011658390350341805,0.010443,7.295608520507812e-05,0.0002510547637939453
7.510185241699219e-05,0.05679464340209961,0.0011213114929199217,0.010555,5.8650970458984375e-05,0.00022339820861816406
9.679794311523438e-05,0.09381985664367676,0.0011983210449218748,0.006412,4.935264587402344e-05,0.00020194053649902344
8.487701416015625e-05,0.08731889724731445,0.0014093340759277345,0.011337,5.888938903808594e-05,0.00022220611572265625
9.369850158691406e-05,0.11493444442749023,0.002778087448120117,0.004976,6.079673767089844e-05,0.00024628639221191406
8.0108642578125e-05,0.06790375709533691,0.0008569259948730465,0.016118,3.266334533691406e-05,0.0001246929168701172
0.00012087821960449219,0.11754512786865234,0.0014800096588134769,0.004742,6.437301635742188e-05,0.000244140625
9.584426879882812e-05,0.06424808502197266,0.0012318910369873044,0.014699,5.936622619628906e-05,0.00026226043701171875
8.0108642578125e-05,0.07998824119567871,0.0016244194030761716,0.022175,6.29425048828125e-05,0.0002493858337402344
0.00011038780212402344,0.06682467460632324,0.0009195792846679682,0.011832,3.7670135498046875e-05,0.0001590251922607422
7.82012939453125e-05,0.05076479911804199,0.005841627182006835,0.008736,5.555152893066406e-05,0.00021648406982421875
0.0001373291015625,0.06808018684387207,0.004976493194580078,0.012522,4.100799560546875e-05,0.00017762184143066406
7.534027099609375e-05,0.07344293594360352,0.0013546734161376962,0.008868,6.341934204101562e-05,0.0002467632293701172
8.0108642578125e-05,0.02506422996520996,0.0008206724090576174,0.008383,4.172325134277344e-05,0.00016236305236816406
0.00010561943054199219,0.04220271110534668,0.001556674682617186,0.016813,5.125999450683594e-05,0.0002186298370361328
7.510185241699219e-05,0.06266355514526367,0.0010556718750000002,0.003583,3.3855438232421875e-05,0.00012135505676269531
0.00011301040649414062,0.052787065505981445,0.0038770939941406256,0.018313,4.57763671875e-05,0.0001862049102783203
8.440017700195312e-05,0.05299091339111328,0.0008618088836669924,0.003913,5.1021575927734375e-05,0.00020003318786621094
7.867813110351562e-05,0.016187191009521484,0.0014033266754150397,0.008353,4.0531158447265625e-05,0.00016260147094726562
0.0001010894775390625,0.030587196350097656,0.0013525318603515623,0.006027,4.57763671875e-05,0.00017023086547851562
7.724761962890625e-05,0.03934979438781738,0.0012482459106445314,0.006096,5.1021575927734375e-05,0.00019550323486328125
9.107589721679688e-05,0.03916430473327637,0.0009117314605712893,0.004122,4.6253204345703125e-05,0.0001621246337890625
0.00011968612670898438,0.03730344772338867,0.0011635826873779296,0.006745,5.221366882324219e-05,0.0001990795135498047
0.0001010894775390625,0.03529977798461914,0.0008477338562011723,0.013949,3.552436828613281e-05,0.00014472007751464844
8.559226989746094e-05,0.04891681671142578,0.003024969650268555,0.006749,5.1975250244140625e-05,0.00020503997802734375
0.00010228157043457031,0.043929100036621094,0.0013238864288330071,0.019414,5.888938903808594e-05,0.00022649765014648438
7.796287536621094e-05,0.0697786808013916,0.0014228574523925779,0.016274,5.054473876953125e-05,0.00022745132446289062
7.987022399902344e-05,0.08800506591796875,0.0011660726013183586,0.014056,3.9577484130859375e-05,0.00016570091247558594
7.915496826171875e-05,0.0887904167175293,0.0016045128326416004,0.027952,6.604194641113281e-05,0.00025582313537597656
0.00010395050048828125,0.10637569427490234,0.0052644465332031265,0.037937,4.7206878662109375e-05,0.00019431114196777344
0.00010061264038085938,0.07774925231933594,0.0015134439239501956,0.011349,5.245208740234375e-05,0.0002143383026123047
8.559226989746094e-05,0.09847211837768555,0.0024300319213867196,0.020873,6.246566772460938e-05,0.0002484321594238281
7.605552673339844e-05,0.07958745956420898,0.0014613335266113296,0.016411,5.316734313964844e-05,0.00021147727966308594
8.106231689453125e-05,0.06882309913635254,0.002988484939575195,0.007341,0.00012254714965820312,0.0002536773681640625
8.058547973632812e-05,0.055196285247802734,0.0012016824951171876,0.008501,3.0040740966796875e-05,0.0001442432403564453
7.963180541992188e-05,0.029539108276367188,0.0014706806030273436,0.006791,4.839897155761719e-05,0.0001742839813232422
0.000110626220703125,0.05428123474121094,0.0014681585235595705,0.006233,4.410743713378906e-05,0.00014448165893554688
7.104873657226562e-05,0.04984903335571289,0.0030568537292480465,0.004244,5.269050598144531e-05,0.00020456314086914062
7.462501525878906e-05,0.04939579963684082,0.005858132141113281,0.007582,5.269050598144531e-05,0.00019884109497070312
0.00011992454528808594,0.04399752616882324,0.0013830799407958984,0.008718,5.4836273193359375e-05,0.00020885467529296875
0.00010752677917480469,0.0643472671508789,0.0010268010711669932,0.02804,3.719329833984375e-05,0.0001614093780517578
8.463859558105469e-05,0.05156588554382324,0.0013450236206054705,0.043862,4.76837158203125e-05,0.0001900196075439453
7.081031799316406e-05,0.05902886390686035,0.004242648849487305,0.01474,4.38690185546875e-05,0.00018143653869628906
7.128715515136719e-05,0.09259653091430664,0.0009357944488525387,0.015275,6.318092346191406e-05,0.00024080276489257812
0.0001323223114013672,0.08206844329833984,0.0017237274932861328,0.007345,6.29425048828125e-05,0.00024056434631347656
7.772445678710938e-05,0.08678698539733887,0.0012055897369384772,0.013836,6.222724914550781e-05,0.00023889541625976562
0.00010943412780761719,0.0332188606262207,0.0011457712860107423,0.007253,3.600120544433594e-05,0.00014495849609375
0.000110626220703125,0.04338407516479492,0.0013037966766357425,0.006271,2.7894973754882812e-05,0.00011372566223144531
9.965896606445312e-05,0.04797625541687012,0.0015839318542480475,0.012797,3.123283386230469e-05,0.00012683868408203125
9.608268737792969e-05,0.0451817512512207,0.0008853393707275396,0.008459,5.1021575927734375e-05,0.00021886825561523438
9.5367431640625e-05,0.04843425750732422,0.002138203125,0.006895,4.9114227294921875e-05,0.00019168853759765625
7.843971252441406e-05,0.05689501762390137,0.0034007554931640635,0.019558,6.580352783203125e-05,0.000244140625
9.012222290039062e-05,0.03587675094604492,0.001436551147460937,0.022144,4.1484832763671875e-05,0.0001728534698486328
7.033348083496094e-05,0.05262923240661621,0.0047651750640869146,0.013517,7.939338684082031e-05,0.0002307891845703125
0.00010704994201660156,0.08076739311218262,0.0009917890777587889,0.020201,3.886222839355469e-05,0.00015783309936523438
7.224082946777344e-05,0.06954836845397949,0.0043799275512695305,0.008488,3.075599670410156e-05,0.00011444091796875
7.700920104980469e-05,0.08167338371276855,0.008981766891479493,0.0248,5.221366882324219e-05,0.000213623046875
0.00011181831359863281,0.09172463417053223,0.0013484362792968753,0.00733,6.151199340820312e-05,0.0002467632293701172
9.846687316894531e-05,0.07225608825683594,0.0043061885986328124,0.027434,5.364418029785156e-05,0.0002262592315673828
0.00010442733764648438,0.07646751403808594,0.0008173519592285152,0.013452,2.8371810913085938e-05,0.00011181831359863281
7.82012939453125e-05,0.06808829307556152,0.001547818740844727,0.008466,6.29425048828125e-05,0.0002472400665283203
0.00010013580322265625,0.07946443557739258,0.0016501554718017578,0.006751,6.0558319091796875e-05,0.00024437904357910156
8.869171142578125e-05,0.11675071716308594,0.002576981063842774,0.008329,5.316734313964844e-05,0.0002276897430419922
7.677078247070312e-05,0.1120908260345459,0.0018699540405273454,0.031172,6.437301635742188e-05,0.0002639293670654297
0.00010514259338378906,0.09897947311401367,0.00898006756591797,0.016772,5.7697296142578125e-05,0.00023865699768066406
0.00014281272888183594,0.06598687171936035,0.001389786926269532,0.011234,5.459785461425781e-05,0.00020885467529296875
7.462501525878906e-05,0.05592751502990723,0.0013493215179443373,0.01834,4.553794860839844e-05,0.00019121170043945312
7.605552673339844e-05,0.1120157241821289,0.00241645344543457,0.010137,6.437301635742188e-05,0.00026917457580566406
8.368492126464844e-05,0.08907055854797363,0.0012465004577636718,0.012711,6.29425048828125e-05,0.0002429485321044922
8.535385131835938e-05,0.1061563491821289,0.0015662117004394526,0.01425,5.507469177246094e-05,0.0002269744873046875
6.771087646484375e-05,0.09032607078552246,0.0016005658569335935,0.007981,6.103515625e-05,0.0002415180206298828
0.00010061264038085938,0.05058717727661133,0.0014614199829101563,0.013455,6.318092346191406e-05,0.0002484321594238281
7.581710815429688e-05,0.03194308280944824,0.009287296051025391,0.012806,3.266334533691406e-05,0.00011873245239257812
8.273124694824219e-05,0.061601877212524414,0.001403876190185547,0.00637,5.435943603515625e-05,0.0002224445343017578
7.700920104980469e-05,0.06031084060668945,0.0019422416229248046,0.009823,5.984306335449219e-05,0.0002453327178955078
0.000110626220703125,0.060516357421875,0.0009153395080566413,0.01496,3.147125244140625e-05,0.00013756752014160156
0.000102996826171875,0.062386274337768555,0.0007929617156982455,0.032676,2.8848648071289062e-05,0.00011277198791503906
7.557868957519531e-05,0.07153844833374023,0.010637856903076172,0.012185,6.198883056640625e-05,0.00024271011352539062
7.677078247070312e-05,0.07268977165222168,0.003011803466796875,0.004568,3.933906555175781e-05,0.0001614093780517578
8.344650268554688e-05,0.09772610664367676,0.001570844284057617,0.004459,6.031990051269531e-05,0.00024056434631347656
0.00012254714965820312,0.09785342216491699,0.002445036239624023,0.01268,6.198883056640625e-05,0.00024366378784179688
9.703636169433594e-05,0.06383895874023438,0.008575587814331053,0.024407,3.0279159545898438e-05,0.00013303756713867188
8.058547973632812e-05,0.1004793643951416,0.0015883630371093735,0.02389,5.316734313964844e-05,0.0002231597900390625
0.00010061264038085938,0.07961463928222656,0.0009424638214111311,0.031106,6.246566772460938e-05,0.0002460479736328125
6.890296936035156e-05,0.09918570518493652,0.0015274470977783196,0.011232,5.936622619628906e-05,0.0002377033233642578
7.486343383789062e-05,0.10036420822143555,0.0009273426666259743,0.040161,5.936622619628906e-05,0.0002338886260986328
8.273124694824219e-05,0.09026527404785156,0.0011199446716308598,0.013446,3.910064697265625e-05,0.00016951560974121094
7.462501525878906e-05,0.10216498374938965,0.009345844772338865,0.030322,2.9325485229492188e-05,0.0001163482666015625
0.00013875961303710938,0.07458829879760742,0.013595539413452151,0.040489,3.790855407714844e-05,0.000152587890625
9.751319885253906e-05,0.08827710151672363,0.0015502953186035187,0.032586,6.270408630371094e-05,0.000244140625
8.273124694824219e-05,0.09815406799316406,0.0015399488983154283,0.016119,5.6743621826171875e-05,0.00024008750915527344
0.00011968612670898438,0.11940217018127441,0.0011300960235595698,0.013407,5.316734313964844e-05,0.00019598007202148438
0.00010156631469726562,0.11379075050354004,0.0012251097869873046,0.006405,6.29425048828125e-05,0.00024509429931640625
8.916854858398438e-05,0.1483147144317627,0.0013618659057617185,0.006896,3.886222839355469e-05,0.00012803077697753906
0.00011014938354492188,0.0834040641784668,0.0016294303894042947,0.04465,5.364418029785156e-05,0.00022554397583007812
6.961822509765625e-05,0.09937214851379395,0.0009577316284179668,0.0381,6.341934204101562e-05,0.0002448558807373047
0.000102996826171875,0.08614182472229004,0.007334535919189453,0.015989,3.075599670410156e-05,0.0001392364501953125
7.891654968261719e-05,0.10372710227966309,0.0013412709808349604,0.02119,3.0517578125e-05,0.00011515617370605469
0.00013399124145507812,0.09707307815551758,0.0014065193481445307,0.015093,2.6702880859375e-05,0.00010514259338378906
7.939338684082031e-05,0.07426834106445312,0.0008830520477294927,0.021241,2.5510787963867188e-05,9.560585021972656e-05
0.00010085105895996094,0.10466957092285156,0.0006867534027099609,0.006189,2.8133392333984375e-05,0.00012159347534179688
7.653236389160156e-05,0.0841834545135498,0.005270664749145507,0.025065,6.604194641113281e-05,0.00025010108947753906
9.34600830078125e-05,0.07529187202453613,0.0010670339050292965,0.012406,3.6716461181640625e-05,0.0001628398895263672
8.726119995117188e-05,0.12041115760803223,0.0009889496917724616,0.028363,6.413459777832031e-05,0.000244140625
9.703636169433594e-05,0.1217656135559082,0.0010122418365478524,0.015704,3.075599670410156e-05,0.0001285076141357422
6.937980651855469e-05,0.09457993507385254,0.019439834365844726,0.020115,6.341934204101562e-05,0.000274658203125
0.0001220703125,0.1318972110748291,0.0007896403198242186,0.013587,2.9325485229492188e-05,0.00013327598571777344
9.846687316894531e-05,0.15862464904785156,0.01095831069946289,0.0359,3.528594970703125e-05,0.00014591217041015625
0.00019121170043945312,0.08060622215270996,0.0014696723175048818,0.03463,5.435943603515625e-05,0.0002205371856689453
0.00018095970153808594,0.10635685920715332,0.0009173590545654281,0.022662,6.437301635742188e-05,0.0002694129943847656
0.00011563301086425781,0.08677124977111816,0.0015681327514648433,0.014857,5.936622619628906e-05,0.00023937225341796875
7.605552673339844e-05,0.09137296676635742,0.0009093835296630857,0.009556,5.7697296142578125e-05,0.00023126602172851562
0.00013637542724609375,0.07048273086547852,0.0015973386840820308,0.021967,5.507469177246094e-05,0.000225067138671875
6.890296936035156e-05,0.06431937217712402,0.0008929515686035162,0.008341,5.936622619628906e-05,0.00023245811462402344
0.0001010894775390625,0.06301331520080566,0.0014404957885742198,0.024838,3.933906555175781e-05,0.00013518333435058594
0.0001201629638671875,0.07275843620300293,0.0021091671752929697,0.02642,4.315376281738281e-05,0.00015473365783691406
7.724761962890625e-05,0.039911746978759766,0.0010656193847656242,0.012488,4.38690185546875e-05,0.00020456314086914062
8.153915405273438e-05,0.07593226432800293,0.0024024646453857422,0.006332,5.817413330078125e-05,0.0002257823944091797
0.00011420249938964844,0.07421517372131348,0.00112591537475586,0.010785,2.8371810913085938e-05,0.00011491775512695312
7.295608520507812e-05,0.09219121932983398,0.0038556393280029296,0.015436,2.9087066650390625e-05,0.00011205673217773438
9.989738464355469e-05,0.08445954322814941,0.0025245358581542972,0.012688,2.8133392333984375e-05,0.00011396408081054688
8.082389831542969e-05,0.05975031852722168,0.001263386810302733,0.019387,6.532669067382812e-05,0.0002505779266357422
0.0001010894775390625,0.08281540870666504,0.011929270050048828,0.008003,2.956390380859375e-05,0.00010728836059570312
0.00010728836059570312,0.06730866432189941,0.0012803576507568358,0.007621,6.29425048828125e-05,0.00024628639221191406
9.083747863769531e-05,0.04996013641357422,0.009501347885131836,0.01414,2.7418136596679688e-05,0.00010919570922851562
9.393692016601562e-05,0.08319520950317383,0.0010193950347900382,0.014932,3.838539123535156e-05,0.00015115737915039062
6.4849853515625e-05,0.07777571678161621,0.0036889088897705084,0.017522,2.8371810913085938e-05,0.00013875961303710938
0.00010371208190917969,0.060996055603027344,0.0008862200622558603,0.016762,6.29425048828125e-05,0.0002486705780029297
9.512901306152344e-05,0.06999659538269043,0.0008167449340820317,0.009564,4.315376281738281e-05,0.00015878677368164062
0.00019073486328125,0.04889392852783203,0.0015692623901367182,0.008245,5.412101745605469e-05,0.00024700164794921875
0.00011539459228515625,0.07676482200622559,0.0007818266143798831,0.008676,2.8371810913085938e-05,0.0001251697540283203
0.00010347366333007812,0.07985138893127441,0.007757317062377929,0.013579,3.170967102050781e-05,0.00012421607971191406
8.559226989746094e-05,0.09031438827514648,0.0019082259979248048,0.011566,2.9325485229492188e-05,0.00010538101196289062
7.343292236328125e-05,0.08470439910888672,0.0015426300659179687,0.009561,6.389617919921875e-05,0.00025153160095214844
8.606910705566406e-05,0.08847546577453613,0.0015770955352783188,0.026197,5.507469177246094e-05,0.000244140625
0.00013756752014160156,0.08957767486572266,0.0016341067962646477,0.030432,6.270408630371094e-05,0.0002510547637939453
8.106231689453125e-05,0.09759092330932617,0.003826723526000976,0.024902,3.266334533691406e-05,0.00013208389282226562
8.273124694824219e-05,0.08619236946105957,0.0015409378204345701,0.020534,6.29425048828125e-05,0.0002465248107910156
0.000102996826171875,0.0816798210144043,0.0007570342559814446,0.008573,2.956390380859375e-05,0.000125885009765625
9.584426879882812e-05,0.08111834526062012,0.0016744717864990225,0.018547,5.2928924560546875e-05,0.0002262592315673828
7.772445678710938e-05,0.06835174560546875,0.0031457766723632817,0.006205,6.29425048828125e-05,0.000247955322265625
9.822845458984375e-05,0.06149005889892578,0.017453832031249998,0.004824,4.553794860839844e-05,0.0001690387725830078
0.00010347366333007812,0.05123615264892578,0.00123347200012207,0.008314,3.8623809814453125e-05,0.00014495849609375
7.295608520507812e-05,0.05095505714416504,0.0010972993316650387,0.031181,3.981590270996094e-05,0.00014448165893554688
0.00019431114196777344,0.07102513313293457,0.001233299026489258,0.006115,4.482269287109375e-05,0.00016951560974121094
6.651878356933594e-05,0.10500931739807129,0.001631478805541993,0.02948,5.364418029785156e-05,0.00023055076599121094
9.34600830078125e-05,0.06624007225036621,0.001335656173706055,0.006592,4.863739013671875e-05,0.0002052783966064453
0.00010132789611816406,0.06050229072570801,0.0060124205932617185,0.027514,6.604194641113281e-05,0.00025391578674316406
9.083747863769531e-05,0.0655207633972168,0.004270074356079102,0.037112,3.0279159545898438e-05,0.0001399517059326172
0.00010848045349121094,0.08332490921020508,0.004598788101196287,0.043068,6.318092346191406e-05,0.0002510547637939453
9.465217590332031e-05,0.06897783279418945,0.0014403110656738272,0.031584,4.315376281738281e-05,0.00017189979553222656
0.00010776519775390625,0.06297016143798828,0.0016075314178466762,0.052436,6.031990051269531e-05,0.00023055076599121094
0.00011110305786132812,0.12440371513366699,0.003238603530883788,0.016764,6.031990051269531e-05,0.0002415180206298828
0.00010204315185546875,0.14966726303100586,0.0019327208099365265,0.033044,5.841255187988281e-05,0.00025272369384765625
7.200241088867188e-05,0.1537327766418457,0.00715565867614746,0.036448,3.600120544433594e-05,0.00014734268188476562
0.0001857280731201172,0.1027219295501709,0.001696718460083008,0.010069,6.008148193359375e-05,0.0002472400665283203
0.00019693374633789062,0.08452463150024414,0.010494884994506837,0.030572,6.008148193359375e-05,0.0002396106719970703
0.00011587142944335938,0.08796954154968262,0.001635000839233399,0.012235,5.53131103515625e-05,0.0002338886260986328
0.00011897087097167969,0.11799979209899902,0.003870544784545897,0.029607,2.5987625122070312e-05,0.00010538101196289062
0.00011920928955078125,0.06101536750793457,0.0013858182983398429,0.024042,3.743171691894531e-05,0.00014972686767578125
0.0001442432403564453,0.11699748039245605,0.003318139495849609,0.02656,6.175041198730469e-05,0.0002510547637939453
9.107589721679688e-05,0.04950857162475586,0.01100068051147461,0.008532,5.984306335449219e-05,0.0002505779266357422
0.0001068115234375,0.08248424530029297,0.0012500527801513669,0.008831,5.1021575927734375e-05,0.0001964569091796875
8.845329284667969e-05,0.030018091201782227,0.0022568902740478514,0.013849,5.1975250244140625e-05,0.00019598007202148438
7.557868957519531e-05,0.03625917434692383,0.00102982893371582,0.004146,4.291534423828125e-05,0.00015592575073242188
8.392333984375e-05,0.0395355224609375,0.0009669267730712892,0.006142,4.8160552978515625e-05,0.000186920166015625
9.298324584960938e-05,0.02391219139099121,0.0011614276733398435,0.004491,4.363059997558594e-05,0.00015926361083984375
0.00012922286987304688,0.03869962692260742,0.003402593505859374,0.024212,4.0531158447265625e-05,0.0001685619354248047
9.942054748535156e-05,0.03614926338195801,0.011416503295898437,0.012515,6.127357482910156e-05,0.000240325927734375
0.0001010894775390625,0.0649709701538086,0.0026217681121826174,0.00588,5.698204040527344e-05,0.00021719932556152344


==> plots/flask_cdf/data/experiments-full/scenario-2/medium/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.202957153320312e-05,0.019925832748413086,0.0034687847900390627,0.00652,0.012430667877197266,0.00019621849060058594
7.796287536621094e-05,0.05117082595825195,0.02182052424621582,0.008868,0.000286102294921875,0.00026106834411621094
7.987022399902344e-05,0.06055593490600586,0.0013435204315185544,0.014595,0.00018143653869628906,0.0001533031463623047
7.486343383789062e-05,0.04497671127319336,0.0020396266784667993,0.035466,0.00026798248291015625,0.00022864341735839844
7.772445678710938e-05,0.07559561729431152,0.0019926842956542977,0.020422,0.0002560615539550781,0.00022220611572265625
8.344650268554688e-05,0.09419488906860352,0.009115423828125,0.016794,0.00014352798461914062,0.00010991096496582031
6.890296936035156e-05,0.08959674835205078,0.0031186165618896505,0.037645,0.00025963783264160156,0.0002186298370361328
7.176399230957031e-05,0.10848236083984375,0.0009723423004150376,0.0227,0.0002799034118652344,0.0002224445343017578
9.894371032714844e-05,0.06666874885559082,0.0023748683624267575,0.008132,0.000148773193359375,0.00012087821960449219
7.605552673339844e-05,0.10268068313598633,0.0008989413604736304,0.054114,0.00026416778564453125,0.00022459030151367188
8.296966552734375e-05,0.11680722236633301,0.0015531023712158191,0.028403,0.0002536773681640625,0.00021600723266601562
9.322166442871094e-05,0.1392970085144043,0.0008307337799072258,0.015546,0.0002624988555908203,0.00021839141845703125
9.202957153320312e-05,0.10565423965454102,0.0050382940216064445,0.055958,0.00014138221740722656,0.00011491775512695312
8.511543273925781e-05,0.1404261589050293,0.0008060329437255855,0.02945,0.0002002716064453125,0.00015282630920410156
8.96453857421875e-05,0.1008753776550293,0.03801706344604492,0.05743,0.00018715858459472656,0.00015974044799804688
8.225440979003906e-05,0.07550215721130371,0.000861624008178713,0.060694,0.0002608299255371094,0.00021958351135253906
0.0001652240753173828,0.15068745613098145,0.0006429749450683614,0.052604,0.00011157989501953125,8.916854858398438e-05
0.0001342296600341797,0.12584352493286133,0.0007512895812988273,0.020951,0.00013208389282226562,0.00010228157043457031
8.273124694824219e-05,0.12982463836669922,0.004557207092285156,0.016066,0.0002503395080566406,0.0002162456512451172
8.225440979003906e-05,0.1836404800415039,0.0006392623596191416,0.028557,0.00010323524475097656,9.012222290039062e-05
7.009506225585938e-05,0.15267276763916016,0.010107635772705077,0.048437,0.00011730194091796875,0.00010609626770019531
9.489059448242188e-05,0.11013674736022949,0.001248459106445313,0.009694,0.000270843505859375,0.0002295970916748047
8.630752563476562e-05,0.16553068161010742,0.0016691789398193355,0.008224,0.0002646446228027344,0.00022864341735839844
0.00010156631469726562,0.07405447959899902,0.027158969207763672,0.013654,0.00012755393981933594,0.00010728836059570312
8.702278137207031e-05,0.14046168327331543,0.0012957377166748045,0.030428,0.00012111663818359375,0.00010228157043457031
8.559226989746094e-05,0.1126248836517334,0.025999604064941405,0.029818,0.00026679039001464844,0.00022530555725097656
9.131431579589844e-05,0.12109708786010742,0.011805677795410155,0.0296,0.00028777122497558594,0.00022339820861816406
9.965896606445312e-05,0.09786486625671387,0.02221256233215332,0.00724,0.00011539459228515625,9.72747802734375e-05
0.0001385211944580078,0.09182071685791016,0.0012539540100097654,0.01992,0.00012230873107910156,0.00010633468627929688
0.00010657310485839844,0.1212615966796875,0.0008949770355224582,0.037185,0.00018215179443359375,0.0001533031463623047
0.00011038780212402344,0.11931562423706055,0.0007617007598876985,0.033814,0.00012230873107910156,0.00011348724365234375
8.130073547363281e-05,0.13817334175109863,0.0007125949401855479,0.022198,0.00011372566223144531,9.369850158691406e-05
6.842613220214844e-05,0.14856863021850586,0.002965641647338868,0.027669,0.000194549560546875,0.00016498565673828125
5.8650970458984375e-05,0.14616060256958008,0.0008406661376953103,0.038239,0.0002682209014892578,0.00022554397583007812
8.392333984375e-05,0.16379356384277344,0.0032109894104003917,0.050468,0.00014281272888183594,0.00011777877807617188
7.295608520507812e-05,0.14650344848632812,0.0013150592041015624,0.03823,0.00013065338134765625,0.00010657310485839844
7.700920104980469e-05,0.1311349868774414,0.0068334337310791,0.057742,0.00019359588623046875,0.00015854835510253906
8.034706115722656e-05,0.1370680332183838,0.03462174026489258,0.066205,0.00026488304138183594,0.00022602081298828125
7.367134094238281e-05,0.12069964408874512,0.0007395839538574187,0.046566,0.00013494491577148438,0.00011157989501953125
8.082389831542969e-05,0.11945748329162598,0.001564334411621092,0.032355,0.00026679039001464844,0.000225067138671875
8.845329284667969e-05,0.1622326374053955,0.04041069226074219,0.032677,0.00012731552124023438,0.00010418891906738281
7.224082946777344e-05,0.18337011337280273,0.0006592589874267578,0.029623,0.000118255615234375,9.751319885253906e-05
7.748603820800781e-05,0.05048251152038574,0.0389861167602539,0.102357,0.00025081634521484375,0.000209808349609375
6.4849853515625e-05,0.20969486236572266,0.0035743127441406237,0.02594,0.00016689300537109375,0.00013208389282226562
8.630752563476562e-05,0.18587946891784668,0.00102887727355957,0.006184,0.00015687942504882812,0.00013113021850585938
8.678436279296875e-05,0.16060519218444824,0.0006256880187988298,0.01656,9.703636169433594e-05,8.034706115722656e-05
7.390975952148438e-05,0.1315314769744873,0.011989902542114256,0.025052,0.0001239776611328125,0.0001010894775390625
8.082389831542969e-05,0.14443755149841309,0.0008262167205810543,0.014151,0.00026917457580566406,0.00022554397583007812
8.559226989746094e-05,0.0708763599395752,0.014073186492919922,0.011275,0.0002617835998535156,0.00022149085998535156
8.606910705566406e-05,0.11841011047363281,0.002218042572021485,0.006767,0.00014972686767578125,0.000125885009765625
8.034706115722656e-05,0.0175478458404541,0.0009691763000488282,0.013592,0.00013065338134765625,0.00010514259338378906
7.081031799316406e-05,0.03230762481689453,0.0016945394134521485,0.005515,0.00012540817260742188,0.00010085105895996094
6.318092346191406e-05,0.03412318229675293,0.0018406810607910148,0.012566,0.00010776519775390625,9.107589721679688e-05
6.151199340820312e-05,0.043814659118652344,0.001795697235107422,0.005776,0.00011014938354492188,9.083747863769531e-05
7.486343383789062e-05,0.03060770034790039,0.0025420249938964846,0.014225,0.00011301040649414062,9.250640869140625e-05
7.700920104980469e-05,0.04445362091064453,0.0006718625488281258,0.014606,0.00011229515075683594,9.965896606445312e-05
6.151199340820312e-05,0.05670428276062012,0.0021550131683349613,0.009512,0.00011157989501953125,9.369850158691406e-05
8.153915405273438e-05,0.06246495246887207,0.0038095547027587884,0.011768,0.0002715587615966797,0.00022792816162109375
0.00010633468627929688,0.06396889686584473,0.026662807754516602,0.023371,0.0001361370086669922,0.00011515617370605469
9.083747863769531e-05,0.07084226608276367,0.0011388677215576175,0.025765,0.00013184547424316406,9.679794311523438e-05
6.413459777832031e-05,0.06398344039916992,0.0015105126190185537,0.023095,0.00025200843811035156,0.0002162456512451172
9.202957153320312e-05,0.07838606834411621,0.000670892379760743,0.021827,0.00010848045349121094,9.179115295410156e-05
7.05718994140625e-05,0.07783818244934082,0.0018758383178710952,0.02771,0.00027751922607421875,0.0002338886260986328
9.083747863769531e-05,0.07170414924621582,0.0010709980010986317,0.01845,0.00012922286987304688,0.00011014938354492188
7.319450378417969e-05,0.11279797554016113,0.0006813036346435541,0.017485,0.00011610984802246094,0.00010180473327636719
7.343292236328125e-05,0.09941339492797852,0.004257462234497071,0.02003,0.00011110305786132812,9.560585021972656e-05
6.0558319091796875e-05,0.10882878303527832,0.0028983458404541014,0.006837,0.00011110305786132812,9.1552734375e-05
6.794929504394531e-05,0.10095763206481934,0.005716953369140625,0.031854,9.870529174804688e-05,8.225440979003906e-05
7.319450378417969e-05,0.13352131843566895,0.0057271925506591805,0.016044,0.00010085105895996094,8.106231689453125e-05
6.0558319091796875e-05,0.08558011054992676,0.01045277085876465,0.050544,0.0002651214599609375,0.0002219676971435547
6.604194641113281e-05,0.12287092208862305,0.0008317367553710917,0.047675,0.00025391578674316406,0.0002167224884033203
6.580352783203125e-05,0.11487102508544922,0.01028940673828125,0.02579,0.00010848045349121094,9.1552734375e-05
0.0001704692840576172,0.09753060340881348,0.0016555748748779305,0.01492,0.00010132789611816406,8.058547973632812e-05
7.2479248046875e-05,0.1483290195465088,0.002330636444091795,0.051685,0.0002505779266357422,0.0002143383026123047
6.699562072753906e-05,0.15006351470947266,0.0026472376708984377,0.019087,0.00010466575622558594,9.012222290039062e-05
6.747245788574219e-05,0.17265939712524414,0.0006708142089843737,0.028195,9.274482727050781e-05,7.748603820800781e-05
8.96453857421875e-05,0.15517330169677734,0.001010958877563476,0.022484,9.679794311523438e-05,7.891654968261719e-05
7.891654968261719e-05,0.09943175315856934,0.0074136254425048835,0.018188,0.00039267539978027344,0.0002532005310058594
9.250640869140625e-05,0.10477614402770996,0.0006552327270507811,0.004713,0.00013375282287597656,0.00011134147644042969
6.031990051269531e-05,0.0901801586151123,0.0013255516967773454,0.032754,0.0002689361572265625,0.0002300739288330078
7.271766662597656e-05,0.1432180404663086,0.0020380436401367177,0.031702,0.00013017654418945312,0.00010800361633300781
9.226799011230469e-05,0.10293745994567871,0.0007507446594238291,0.027818,0.00012040138244628906,0.00010228157043457031
7.724761962890625e-05,0.07883453369140625,0.0006854617614746109,0.027148,0.00011014938354492188,9.465217590332031e-05
8.678436279296875e-05,0.06997871398925781,0.001521315704345703,0.007314,0.00023293495178222656,0.00020003318786621094
8.368492126464844e-05,0.10341215133666992,0.0015033479461669923,0.014624,0.0002918243408203125,0.00022482872009277344
0.00011229515075683594,0.10928082466125488,0.00803293380737305,0.031525,0.0002751350402832031,0.00022411346435546875
7.653236389160156e-05,0.07084870338439941,0.006809476303100588,0.035501,9.465217590332031e-05,7.677078247070312e-05
8.916854858398438e-05,0.14367198944091797,0.0007111683959960952,0.018163,0.00011181831359863281,9.107589721679688e-05
8.20159912109375e-05,0.1255478858947754,0.0006499115753173836,0.01807,9.512901306152344e-05,8.7738037109375e-05
8.726119995117188e-05,0.0890357494354248,0.0008330090179443361,0.006161,0.00026726722717285156,0.0002541542053222656
7.128715515136719e-05,0.09528613090515137,0.024587501968383788,0.014336,0.00025081634521484375,0.00021028518676757812
8.463859558105469e-05,0.16625118255615234,0.0015243761596679672,0.017819,0.0002605915069580078,0.00022459030151367188
0.00010275840759277344,0.13405179977416992,0.028700478713989258,0.029307,0.0002474784851074219,0.0002071857452392578
5.91278076171875e-05,0.15726137161254883,0.001599643325805665,0.04115,0.0002751350402832031,0.00023317337036132812
7.82012939453125e-05,0.13103747367858887,0.002443278701782226,0.022692,0.00025653839111328125,0.00021648406982421875
7.843971252441406e-05,0.11582303047180176,0.0015800499267578094,0.039468,0.00028061866760253906,0.0002257823944091797
8.0108642578125e-05,0.12564969062805176,0.008632946426391602,0.016468,0.0002560615539550781,0.0002193450927734375
9.632110595703125e-05,0.12201762199401855,0.0007879965057373053,0.015326,0.0001475811004638672,0.00011610984802246094
8.344650268554688e-05,0.11674380302429199,0.004250930068969726,0.018977,0.0002770423889160156,0.0002334117889404297
9.989738464355469e-05,0.07853102684020996,0.00263975959777832,0.00719,0.0002655982971191406,0.00022745132446289062
8.869171142578125e-05,0.016867399215698242,0.0008983323364257813,0.007247,0.00015497207641601562,0.00013756752014160156
7.700920104980469e-05,0.03077101707458496,0.0027719150848388675,0.005768,0.00019121170043945312,0.00016927719116210938
7.605552673339844e-05,0.039920806884765625,0.0013213135833740237,0.010813,0.00021338462829589844,0.0001552104949951172
0.00016546249389648438,0.04212546348571777,0.002821773315429689,0.029174,0.00014352798461914062,0.0001125335693359375
9.584426879882812e-05,0.06649947166442871,0.0021782121582031248,0.004158,0.0003025531768798828,0.000244140625
9.775161743164062e-05,0.050162553787231445,0.0038027759399414073,0.017591,0.0002884864807128906,0.00022339820861816406
0.00010538101196289062,0.03253674507141113,0.003525683303833009,0.023804,0.0001621246337890625,0.00012421607971191406
0.00014090538024902344,0.05529427528381348,0.012481290115356446,0.013786,0.0002751350402832031,0.00023436546325683594
7.104873657226562e-05,0.042272090911865234,0.0073543259124755865,0.018202,0.00014925003051757812,0.0001239776611328125
8.630752563476562e-05,0.08357357978820801,0.0021119284057617184,0.014935,0.0002734661102294922,0.0002288818359375
0.0001227855682373047,0.08882999420166016,0.01174019194030762,0.038296,0.00014638900756835938,0.0001220703125
8.988380432128906e-05,0.09714627265930176,0.001678947586059569,0.036906,0.0002639293670654297,0.00022459030151367188
7.605552673339844e-05,0.12113451957702637,0.0016517438659667972,0.015224,0.0002620220184326172,0.00022101402282714844
6.890296936035156e-05,0.08522248268127441,0.0015882387084960939,0.033033,0.0002727508544921875,0.0002295970916748047
6.747245788574219e-05,0.1531534194946289,0.016450540740966794,0.053892,0.0002529621124267578,0.00021266937255859375
0.0001785755157470703,0.14158153533935547,0.0014331542205810559,0.02038,0.00012087821960449219,0.00010323524475097656
8.940696716308594e-05,0.14776039123535156,0.006935556457519532,0.019177,0.00020694732666015625,0.00017380714416503906
0.00010061264038085938,0.15178322792053223,0.0008852551879882826,0.020581,0.000274658203125,0.00023221969604492188
0.00010704994201660156,0.2022852897644043,0.0015701504669189455,0.013604,0.0002639293670654297,0.0002372264862060547
8.821487426757812e-05,0.08396673202514648,0.0050215891265869145,0.007035,0.0002777576446533203,0.00023865699768066406
8.559226989746094e-05,0.17499613761901855,0.0013564768524169935,0.035828,0.0002434253692626953,0.00020503997802734375
0.00010323524475097656,0.20406198501586914,0.001531495697021483,0.036018,0.0002503395080566406,0.00019431114196777344
8.845329284667969e-05,0.10752487182617188,0.0010856374359130838,0.048015,0.0002567768096923828,0.000225067138671875
0.00015044212341308594,0.17336368560791016,0.001641973587036133,0.023479,0.0002567768096923828,0.00021529197692871094
0.00010085105895996094,0.21805143356323242,0.0008528479461669923,0.023087,0.0001399517059326172,0.00011968612670898438
0.00011587142944335938,0.2778897285461426,0.0017890484466552732,0.026161,0.0002853870391845703,0.00023698806762695312
0.00010418891906738281,0.15208101272583008,0.021711612548828123,0.02091,0.0002827644348144531,0.00023698806762695312
0.00020170211791992188,0.13232922554016113,0.0016550749969482456,0.05458,0.0002682209014892578,0.00023555755615234375
0.00016498565673828125,0.12388396263122559,0.0009548667755126944,0.033041,0.00018787384033203125,0.00015544891357421875
0.0002048015594482422,0.2606525421142578,0.0016553082885742212,0.045131,0.0002796649932861328,0.0002589225769042969
0.00016069412231445312,0.16348934173583984,0.001717551712036136,0.053921,0.0002675056457519531,0.00022649765014648438
6.866455078125e-05,0.28811168670654297,0.0016878916320800796,0.042544,0.0002620220184326172,0.0002422332763671875
0.00011396408081054688,0.15206646919250488,0.02023175439453125,0.028604,0.00028777122497558594,0.00024580955505371094
0.00010585784912109375,0.16836261749267578,0.0010020128784179686,0.007294,0.0001747608184814453,0.0001385211944580078
7.390975952148438e-05,0.09978938102722168,0.0016618673248290985,0.042833,0.0002474784851074219,0.00020360946655273438
0.00011396408081054688,0.14261174201965332,0.0015573712921142582,0.015465,0.00025534629821777344,0.00021719932556152344
7.2479248046875e-05,0.11797666549682617,0.0007789603271484372,0.008321,0.00014328956604003906,0.00011563301086425781
0.00011038780212402344,0.1112220287322998,0.0010908957214355447,0.055328,0.00020194053649902344,0.00017118453979492188
0.0001392364501953125,0.1482868194580078,0.0015533882446289067,0.030018,0.0002741813659667969,0.00021648406982421875
0.00010418891906738281,0.16500377655029297,0.0006998618316650385,0.01693,0.00011944770812988281,9.965896606445312e-05
0.0001270771026611328,0.13686442375183105,0.007006406646728516,0.009094,0.00013327598571777344,0.00011134147644042969
7.724761962890625e-05,0.17256641387939453,0.007086365112304687,0.028541,0.0002968311309814453,0.00025177001953125
8.368492126464844e-05,0.0985572338104248,0.0008947908630371065,0.042701,0.00028395652770996094,0.00023627281188964844
0.00020885467529296875,0.18302083015441895,0.0032756401672363288,0.014261,0.00027108192443847656,0.0002224445343017578
0.00012493133544921875,0.09816288948059082,0.0007647065277099612,0.011238,0.00013327598571777344,0.00010704994201660156
7.82012939453125e-05,0.07435941696166992,0.008985181213378907,0.010074,0.000293731689453125,0.0002498626708984375
0.00011277198791503906,0.09316492080688477,0.0067415839233398445,0.028696,0.0001614093780517578,0.00011610984802246094
8.821487426757812e-05,0.07444572448730469,0.0027475200347900387,0.015157,0.00013256072998046875,0.00010943412780761719
0.0001392364501953125,0.06668782234191895,0.0030457350921630853,0.00803,0.0001392364501953125,0.00011849403381347656
0.00010704994201660156,0.07164287567138672,0.0011495354766845704,0.006338,0.0002853870391845703,0.0002415180206298828
9.226799011230469e-05,0.02687358856201172,0.0011714709320068354,0.014871,0.00016450881958007812,0.0001201629638671875
6.866455078125e-05,0.04427385330200195,0.0035031281738281267,0.029597,0.0002770423889160156,0.00022649765014648438
7.462501525878906e-05,0.04085135459899902,0.002872850357055666,0.036764,0.0002608299255371094,0.00022673606872558594
8.463859558105469e-05,0.06154680252075195,0.0011711277313232425,0.016093,0.00015091896057128906,0.00011086463928222656
7.581710815429688e-05,0.08581805229187012,0.008308981201171874,0.009128,0.00028014183044433594,0.00023794174194335938
8.296966552734375e-05,0.10837316513061523,0.002627214141845703,0.009504,0.0002834796905517578,0.00023674964904785156
9.322166442871094e-05,0.061102867126464844,0.0008988314666748057,0.020571,0.00028014183044433594,0.00024175643920898438
7.200241088867188e-05,0.1059272289276123,0.0016732064208984376,0.023479,0.0002810955047607422,0.00022792816162109375
6.723403930664062e-05,0.11156678199768066,0.0016753889770507804,0.033478,0.00028443336486816406,0.0002422332763671875
0.00011348724365234375,0.11903166770935059,0.0015602832031249986,0.03973,0.0002846717834472656,0.00023627281188964844
9.179115295410156e-05,0.1747264862060547,0.0014775182952880862,0.011826,0.0001323223114013672,0.00010704994201660156
0.00011777877807617188,0.11378788948059082,0.0012058241882324239,0.033496,0.00025582313537597656,0.0001914501190185547
0.00010013580322265625,0.166856050491333,0.00554066532897949,0.031537,0.0004191398620605469,0.0003352165222167969
0.00010538101196289062,0.16596221923828125,0.010151913970947266,0.033956,0.0001468658447265625,0.00012040138244628906
0.00011849403381347656,0.08418631553649902,0.0016395545501708998,0.017098,0.0002655982971191406,0.00022268295288085938
0.00019431114196777344,0.14626741409301758,0.0008573751373291,0.027158,0.00014519691467285156,0.00012087821960449219
0.00010132789611816406,0.1798408031463623,0.0007790435485839839,0.028607,0.0001289844512939453,0.00011396408081054688
0.00011110305786132812,0.10974001884460449,0.00752693403625488,0.042916,0.0002930164337158203,0.00026106834411621094
9.059906005859375e-05,0.1117711067199707,0.00074948471069336,0.029945,0.00017452239990234375,0.00013756752014160156
0.00013327598571777344,0.15047168731689453,0.0013807765655517584,0.044557,0.00012183189392089844,0.00010228157043457031
8.20159912109375e-05,0.13538122177124023,0.0009511861572265648,0.050099,0.00028824806213378906,0.00023746490478515625
9.965896606445312e-05,0.17348241806030273,0.000997642654418946,0.030656,0.00019884109497070312,0.0001647472381591797
0.00015497207641601562,0.1511707305908203,0.0011790075988769508,0.047703,0.0002574920654296875,0.0002148151397705078
0.00017905235290527344,0.2161726951599121,0.0015406884460449216,0.041172,0.0002627372741699219,0.00022172927856445312
9.72747802734375e-05,0.17180991172790527,0.0007404495544433599,0.014268,0.00011682510375976562,9.512901306152344e-05
0.00010991096496582031,0.10774922370910645,0.0008884356384277342,0.039812,0.0003063678741455078,0.00024628639221191406
8.535385131835938e-05,0.19405055046081543,0.005301760620117189,0.042731,0.00015974044799804688,0.0001380443572998047
0.00010132789611816406,0.08300948143005371,0.0008133822631835944,0.01713,0.00011920928955078125,0.00010347366333007812
7.033348083496094e-05,0.19794225692749023,0.0009847506561279293,0.031521,0.0002880096435546875,0.0002455711364746094
0.0001068115234375,0.19333600997924805,0.001006395080566408,0.032747,0.00015664100646972656,0.00012373924255371094
8.20159912109375e-05,0.17267942428588867,0.0008177006072998053,0.021293,0.00014519691467285156,0.00011444091796875
0.00010704994201660156,0.2245807647705078,0.00285620925903321,0.079145,0.00030684471130371094,0.000247955322265625
9.1552734375e-05,0.10505986213684082,0.0008718010253906255,0.057268,0.00015354156494140625,0.0001270771026611328
0.00015044212341308594,0.15921545028686523,0.0008979665832519537,0.034892,0.00014066696166992188,0.000118255615234375
0.00015497207641601562,0.2234048843383789,0.00983159715270996,0.061009,0.0003063678741455078,0.00023627281188964844
0.0001232624053955078,0.20100140571594238,0.0017652401733398437,0.086895,0.0002834796905517578,0.0002391338348388672
7.43865966796875e-05,0.12285590171813965,0.0008891141510009859,0.15699,0.0002658367156982422,0.0002276897430419922
0.00015020370483398438,0.1686711311340332,0.001648540756225586,0.043378,0.00026416778564453125,0.0002231597900390625
0.00018787384033203125,0.3103065490722656,0.002533076202392577,0.022488,0.000217437744140625,0.00015497207641601562
0.000102996826171875,0.2568960189819336,0.0016931610870361269,0.09667,0.0002880096435546875,0.0002429485321044922
8.320808410644531e-05,0.28264951705932617,0.0010915223846435541,0.008774,0.0002655982971191406,0.00022840499877929688
0.00010776519775390625,0.29283809661865234,0.0016893820800781244,0.023171,0.00026345252990722656,0.00022125244140625
8.559226989746094e-05,0.20984506607055664,0.0009129981231689455,0.03483,0.0001552104949951172,0.0001251697540283203
7.653236389160156e-05,0.3236417770385742,0.001635112609863279,0.072535,0.00025463104248046875,0.00021457672119140625
8.0108642578125e-05,0.2334742546081543,0.0016895554199218739,0.027161,0.0002601146697998047,0.0002205371856689453
0.00012826919555664062,0.2517249584197998,0.004269252166748047,0.01414,0.0002663135528564453,0.00023221969604492188
0.0002129077911376953,0.12335491180419922,0.0016579374542236326,0.018626,0.0002713203430175781,0.00023865699768066406
9.1552734375e-05,0.14830803871154785,0.026546655181884767,0.017546,0.00028514862060546875,0.00023627281188964844
0.00022292137145996094,0.15033626556396484,0.0027286109619140617,0.016507,0.000270843505859375,0.00022721290588378906
0.000118255615234375,0.10707831382751465,0.0030161138916015625,0.00711,0.00016498565673828125,0.0001354217529296875
0.00010848045349121094,0.0189359188079834,0.0018790845642089847,0.009349,0.0001647472381591797,0.00012135505676269531
7.724761962890625e-05,0.02846837043762207,0.002283399047851563,0.01181,0.0001475811004638672,0.00011444091796875
7.510185241699219e-05,0.03844952583312988,0.0024351264190673825,0.004505,0.00014209747314453125,0.00011444091796875
9.703636169433594e-05,0.0336909294128418,0.0012347041473388673,0.006939,0.0002307891845703125,0.00018453598022460938
9.655952453613281e-05,0.022338390350341797,0.0009655595855712889,0.007242,0.00017571449279785156,0.00015234947204589844
0.00015234947204589844,0.05572199821472168,0.0017358106689453132,0.009817,0.0002911090850830078,0.0002372264862060547
8.940696716308594e-05,0.05708765983581543,0.0010441241302490238,0.006421,0.00017404556274414062,0.00014400482177734375
0.00010561943054199219,0.08167052268981934,0.004078984893798827,0.011886,0.00030493736267089844,0.0002567768096923828
0.0001289844512939453,0.08934164047241211,0.0030015945739746107,0.018118,0.00028705596923828125,0.00023627281188964844
0.00010895729064941406,0.054904937744140625,0.0013327634429931637,0.035115,0.00023031234741210938,0.00018167495727539062
0.00014853477478027344,0.06371545791625977,0.0015627512207031236,0.063001,0.00031375885009765625,0.0002727508544921875
0.00011348724365234375,0.12816309928894043,0.010559775253295899,0.025054,0.00026535987854003906,0.0002181529998779297
9.441375732421875e-05,0.10808730125427246,0.0012567218322753898,0.025048,0.00016355514526367188,0.00013589859008789062
0.00010514259338378906,0.13946223258972168,0.001748144958496095,0.043127,0.00029087066650390625,0.0002834796905517578
0.00012564659118652344,0.1657850742340088,0.001519377624511719,0.024988,0.0001742839813232422,0.00013971328735351562
9.441375732421875e-05,0.11932206153869629,0.0016824718017578108,0.055723,0.0002837181091308594,0.0002677440643310547
8.368492126464844e-05,0.11946702003479004,0.001428823074340821,0.053216,0.0001685619354248047,0.0001342296600341797
0.0001437664031982422,0.13510394096374512,0.001484175140380857,0.046468,0.00025916099548339844,0.00021576881408691406
8.106231689453125e-05,0.20524215698242188,0.0032230534057617194,0.047027,0.0002913475036621094,0.00024962425231933594
9.059906005859375e-05,0.09499788284301758,0.0009164710083007805,0.013546,0.0002732276916503906,0.00021386146545410156
9.250640869140625e-05,0.1256852149963379,0.01114630027770996,0.01404,0.0002865791320800781,0.0002384185791015625
7.867813110351562e-05,0.11149072647094727,0.0008573440856933599,0.013968,0.00014209747314453125,0.00011205673217773438
9.465217590332031e-05,0.13510417938232422,0.004651196609497071,0.017439,0.00014901161193847656,0.00011849403381347656
7.963180541992188e-05,0.08078932762145996,0.0010812808685302724,0.022932,0.0002841949462890625,0.00024580955505371094
0.00011920928955078125,0.07786870002746582,0.0008831983489990258,0.041433,0.00028061866760253906,0.00023317337036132812
0.00012302398681640625,0.1517350673675537,0.0009888831176757817,0.060196,0.0001614093780517578,0.00012731552124023438
9.608268737792969e-05,0.14934730529785156,0.0010454956359863283,0.012768,0.00027489662170410156,0.00022745132446289062
0.00011348724365234375,0.1073300838470459,0.01654750445556641,0.083368,0.00026702880859375,0.00022172927856445312
0.00010609626770019531,0.1266486644744873,0.0014778251953125043,0.096743,0.0001442432403564453,0.00011920928955078125
8.726119995117188e-05,0.19512724876403809,0.0020610432281494145,0.027711,0.0003311634063720703,0.00030875205993652344
0.00010848045349121094,0.21172690391540527,0.02111585905456543,0.041526,0.00015401840209960938,0.00012350082397460938
9.989738464355469e-05,0.18584895133972168,0.0015846124267578157,0.056065,0.0002391338348388672,0.00019931793212890625
9.560585021972656e-05,0.1468191146850586,0.00071737258911133,0.051945,0.00012612342834472656,0.00010633468627929688
5.698204040527344e-05,0.1973562240600586,0.0015804836578369175,0.072793,0.0002512931823730469,0.00021505355834960938
0.00012063980102539062,0.12245965003967285,0.003984284622192382,0.011043,0.00011372566223144531,9.822845458984375e-05
0.00011467933654785156,0.30994391441345215,0.007923476119995117,0.010054,0.00013566017150878906,0.00011348724365234375
0.00010752677917480469,0.1412665843963623,0.0009103368988037097,0.015876,0.0001609325408935547,0.00012826919555664062
0.00012373924255371094,0.1246023178100586,0.001062694229125978,0.040636,0.00038695335388183594,0.0003192424774169922
0.0001354217529296875,0.08064913749694824,0.0016190654602050783,0.017741,0.00027823448181152344,0.00022840499877929688
0.00013709068298339844,0.13682866096496582,0.0034846736145019534,0.02138,0.00030732154846191406,0.0002727508544921875
9.417533874511719e-05,0.1461179256439209,0.0009358792419433583,0.021763,0.0002834796905517578,0.00024509429931640625
9.34600830078125e-05,0.06388020515441895,0.0010245134277343734,0.041208,0.00026679039001464844,0.0002238750457763672
8.440017700195312e-05,0.09658265113830566,0.0007721503601074223,0.019739,0.000148773193359375,0.00011706352233886719
9.489059448242188e-05,0.09987306594848633,0.016633848937988277,0.064891,0.0001461505889892578,0.000110626220703125
9.250640869140625e-05,0.08907842636108398,0.0018452751312255863,0.009734,0.00013828277587890625,0.00011467933654785156
0.0001747608184814453,0.11051511764526367,0.006846257141113282,0.039797,0.0002903938293457031,0.00024199485778808594
0.00010442733764648438,0.11533021926879883,0.003070019500732421,0.018082,0.0001537799835205078,0.00011324882507324219
0.0001163482666015625,0.06620931625366211,0.0010024462432861314,0.023203,0.00028443336486816406,0.0002665519714355469
0.00011324882507324219,0.14960432052612305,0.0017725334777832016,0.025236,0.0002658367156982422,0.0002353191375732422
8.654594421386719e-05,0.14269018173217773,0.00126703062438965,0.017646,0.0002636909484863281,0.0002288818359375
9.989738464355469e-05,0.04972052574157715,0.000999519012451171,0.009952,0.00017023086547851562,0.00013780593872070312
0.00016021728515625,0.10631942749023438,0.0010224383697509769,0.008114,0.0002930164337158203,0.0002422332763671875
0.000118255615234375,0.07115364074707031,0.004685558029174804,0.007629,0.00015163421630859375,0.00012373924255371094
0.00011754035949707031,0.06519508361816406,0.0017329679870605463,0.017485,0.00028228759765625,0.00022649765014648438
0.00011277198791503906,0.04516887664794922,0.00424546501159668,0.00628,0.00019621849060058594,0.00015926361083984375
8.7738037109375e-05,0.04686379432678223,0.0021437320709228515,0.005875,0.00019359588623046875,0.0001423358917236328
0.00010728836059570312,0.04788517951965332,0.001350883728027344,0.047194,0.0002532005310058594,0.0001881122589111328
9.5367431640625e-05,0.09885215759277344,0.0016203010253906247,0.017457,0.00028204917907714844,0.00022792816162109375
0.00010466575622558594,0.06313514709472656,0.0015850109558105535,0.071527,0.00030732154846191406,0.0002627372741699219
8.058547973632812e-05,0.11449217796325684,0.001323127044677734,0.014536,0.00028014183044433594,0.00023126602172851562
8.153915405273438e-05,0.12721824645996094,0.015288370697021485,0.020308,0.0002377033233642578,0.00019741058349609375
8.654594421386719e-05,0.10358119010925293,0.033665679031372076,0.019644,0.0003552436828613281,0.000244140625
0.0001735687255859375,0.10647273063659668,0.004689909194946289,0.010201,0.00029349327087402344,0.0002472400665283203
0.00011467933654785156,0.07890701293945312,0.0016686490936279295,0.018508,0.0002923011779785156,0.0002391338348388672
0.00011491775512695312,0.0773153305053711,0.0016140913238525383,0.013376,0.0002765655517578125,0.00023221969604492188
0.0002028942108154297,0.09950900077819824,0.0016594093933105514,0.066936,0.0002791881561279297,0.00024271011352539062
0.00011229515075683594,0.1500232219696045,0.0009666954040527358,0.0289,0.0001518726348876953,0.00012922286987304688
9.608268737792969e-05,0.09198355674743652,0.0010993659362792951,0.042464,0.0001842975616455078,0.00015592575073242188
0.0001266002655029297,0.07453393936157227,0.0013407412872314447,0.012689,0.00026702880859375,0.0002257823944091797
0.00019550323486328125,0.06029915809631348,0.0010351301879882799,0.018478,0.00016498565673828125,0.00013113021850585938
0.00013899803161621094,0.04437756538391113,0.001453601425170899,0.012157,0.0002448558807373047,0.00020313262939453125
0.0001983642578125,0.17339515686035156,0.001126002288818359,0.045224,0.0002846717834472656,0.00024199485778808594
0.00010061264038085938,0.04085969924926758,0.0011721582031249999,0.006915,0.0002372264862060547,0.00020360946655273438
0.00012183189392089844,0.09006881713867188,0.001433208969116211,0.014697,0.0002465248107910156,0.0002052783966064453
8.034706115722656e-05,0.06697916984558105,0.011787916473388671,0.052371,0.00027370452880859375,0.0002231597900390625
0.0001327991485595703,0.07249903678894043,0.0009220531463623033,0.0422,0.00026535987854003906,0.000217437744140625
7.390975952148438e-05,0.10191655158996582,0.0009113255767822272,0.019097,0.0003101825714111328,0.0002422332763671875
0.00010704994201660156,0.11265754699707031,0.0012506782073974602,0.012873,0.0002646446228027344,0.00022673606872558594
0.0001068115234375,0.11332154273986816,0.005185153442382816,0.042119,0.00023245811462402344,0.00019216537475585938
7.987022399902344e-05,0.1096184253692627,0.0010202011108398426,0.0216,0.00027561187744140625,0.0002372264862060547
7.081031799316406e-05,0.10909152030944824,0.01840041079711914,0.033623,0.0002713203430175781,0.00023102760314941406
9.036064147949219e-05,0.11888432502746582,0.01207036799621582,0.020083,0.00027298927307128906,0.00022172927856445312
0.00011420249938964844,0.1391923427581787,0.0017838695068359382,0.016273,0.0002913475036621094,0.00020694732666015625
9.775161743164062e-05,0.15539050102233887,0.000878750610351562,0.013825,0.00026988983154296875,0.00022745132446289062
7.605552673339844e-05,0.10937643051147461,0.0007999100036621097,0.016093,0.0001480579376220703,0.00011134147644042969
0.0001690387725830078,0.14167475700378418,0.007688113723754882,0.030914,0.00026726722717285156,0.0002219676971435547
9.322166442871094e-05,0.09533572196960449,0.0015528406829833988,0.010303,0.0002684593200683594,0.00022077560424804688
0.000186920166015625,0.17363572120666504,0.007874066757202147,0.015876,0.00030040740966796875,0.0002377033233642578
0.00010704994201660156,0.054291725158691406,0.010303449768066407,0.009656,0.000148773193359375,0.00012421607971191406
8.058547973632812e-05,0.09097743034362793,0.0017025820922851563,0.009155,0.00015616416931152344,0.00013375282287597656
0.00012159347534179688,0.04406905174255371,0.0010475313110351568,0.011458,0.00013518333435058594,0.0001049041748046875
9.512901306152344e-05,0.055500030517578125,0.005061880813598634,0.019464,0.0001537799835205078,0.00012111663818359375
0.0001423358917236328,0.0722501277923584,0.0035044898071289066,0.009146,0.00021886825561523438,0.0001823902130126953
0.00011038780212402344,0.07973146438598633,0.0016957462310791017,0.013075,0.0002193450927734375,0.00018310546875
7.653236389160156e-05,0.02288961410522461,0.0022943166351318354,0.00914,0.0001385211944580078,0.00011157989501953125
0.00017786026000976562,0.0341951847076416,0.0008445317230224604,0.015629,0.00014257431030273438,0.00011229515075683594
0.00011968612670898438,0.06547331809997559,0.0014233302307128902,0.015955,0.000240325927734375,0.0001983642578125
7.891654968261719e-05,0.04947304725646973,0.000817301116943359,0.006989,0.00015091896057128906,0.00011277198791503906
7.2479248046875e-05,0.03376507759094238,0.001031040679931641,0.006513,0.0001239776611328125,0.00010132789611816406
7.414817810058594e-05,0.06723475456237793,0.003542405609130859,0.015296,0.0001277923583984375,0.00010085105895996094
8.320808410644531e-05,0.03873157501220703,0.002956038543701172,0.017578,0.00021839141845703125,0.00018286705017089844
0.00010395050048828125,0.03476262092590332,0.0024896256408691404,0.006504,0.00017833709716796875,0.0001575946807861328
0.00010323524475097656,0.028184890747070312,0.0017484293975830074,0.018196,0.0002124309539794922,0.00018143653869628906
9.083747863769531e-05,0.03005361557006836,0.0008465035858154293,0.010831,0.00018310546875,0.00013947486877441406
9.942054748535156e-05,0.04566550254821777,0.001194320037841797,0.005397,0.00013113021850585938,0.00010037422180175781
9.775161743164062e-05,0.044339895248413086,0.0011234988708496091,0.005073,0.0002319812774658203,0.00019788742065429688
7.796287536621094e-05,0.07699131965637207,0.001174822143554687,0.003996,0.0001456737518310547,0.000110626220703125
9.918212890625e-05,0.058425188064575195,0.007928756576538087,0.014469,0.00028133392333984375,0.00023603439331054688
7.82012939453125e-05,0.05810141563415527,0.0013601850433349605,0.022758,0.0002677440643310547,0.000232696533203125
7.62939453125e-05,0.07745480537414551,0.0009725115509033218,0.030128,0.00027179718017578125,0.0002617835998535156
9.679794311523438e-05,0.09543538093566895,0.0015599695129394527,0.017308,0.00028586387634277344,0.00024056434631347656
0.00011134147644042969,0.09828376770019531,0.0014026106567382804,0.039778,0.0002357959747314453,0.00019693374633789062
9.393692016601562e-05,0.10194563865661621,0.0011473474884033177,0.040085,0.00028133392333984375,0.00023651123046875
0.0001087188720703125,0.0753316879272461,0.0016061285552978512,0.023594,0.0002808570861816406,0.00022029876708984375
0.00011658668518066406,0.14041757583618164,0.0015156595611572274,0.01126,0.00026535987854003906,0.00023293495178222656
0.000225067138671875,0.17165803909301758,0.0010932514648437502,0.025602,0.00029277801513671875,0.0002384185791015625
0.00013709068298339844,0.11755228042602539,0.0015494595031738286,0.023052,0.0002665519714355469,0.0002219676971435547
9.202957153320312e-05,0.0918729305267334,0.007048352508544922,0.033345,0.00026798248291015625,0.00022292137145996094
8.678436279296875e-05,0.0843052864074707,0.0017173222351074217,0.01562,0.0001304149627685547,0.00010728836059570312
7.891654968261719e-05,0.19041991233825684,0.003474486145019531,0.006891,0.00014448165893554688,0.0001232624053955078
9.226799011230469e-05,0.14913606643676758,0.017485823730468752,0.011071,0.0002808570861816406,0.00024056434631347656
0.0001232624053955078,0.0942697525024414,0.0016228037109374998,0.007151,0.00016832351684570312,0.000148773193359375
0.00011515617370605469,0.06970596313476562,0.009678080139160156,0.015065,0.00015997886657714844,0.0001246929168701172
0.00010752677917480469,0.07886886596679688,0.0014953104248046876,0.016676,0.00013065338134765625,0.00010824203491210938
0.00010657310485839844,0.05362415313720703,0.0009049257354736325,0.008942,0.00023031234741210938,0.00019478797912597656
0.0001010894775390625,0.06131935119628906,0.0007901535644531249,0.015861,0.00015974044799804688,0.00012063980102539062
0.00010180473327636719,0.07195925712585449,0.0023019343109130855,0.029953,0.00014925003051757812,0.00011682510375976562
0.00018143653869628906,0.12119674682617188,0.0014249817657470687,0.01682,0.00011801719665527344,9.512901306152344e-05
8.821487426757812e-05,0.07621383666992188,0.001237034393310547,0.014624,0.00021076202392578125,0.00017642974853515625
0.00010704994201660156,0.08609747886657715,0.0010179501037597648,0.016677,0.0002923011779785156,0.0002434253692626953
0.00011134147644042969,0.10398316383361816,0.012717789352416992,0.037162,0.00028634071350097656,0.00024127960205078125
6.818771362304688e-05,0.09234046936035156,0.0007358356781005868,0.017893,0.00013494491577148438,0.00010442733764648438
9.918212890625e-05,0.11887836456298828,0.0015650018920898429,0.062376,0.0002562999725341797,0.00021314620971679688
0.00010442733764648438,0.10045599937438965,0.015065906646728515,0.024472,0.00025844573974609375,0.0002162456512451172
7.152557373046875e-05,0.1445326805114746,0.022782122055053713,0.037034,0.0002918243408203125,0.0002429485321044922
7.43865966796875e-05,0.1389775276184082,0.0015729455871582032,0.009658,0.00026726722717285156,0.00022530555725097656
0.00010919570922851562,0.12163853645324707,0.0011555812835693374,0.023325,0.0002124309539794922,0.00017523765563964844
9.369850158691406e-05,0.08421993255615234,0.004146426818847656,0.012952,0.0001373291015625,0.00010466575622558594
0.0001068115234375,0.09381604194641113,0.00253405941772461,0.010712,0.0001347064971923828,0.00010395050048828125
9.274482727050781e-05,0.1077125072479248,0.03777993780517578,0.025236,0.0002837181091308594,0.00023984909057617188
0.0001049041748046875,0.13909173011779785,0.0009653222503662046,0.069181,0.0002815723419189453,0.0002262592315673828
8.630752563476562e-05,0.09011554718017578,0.005095705673217772,0.033978,0.0001595020294189453,0.00011730194091796875
9.036064147949219e-05,0.12420916557312012,0.002347997955322265,0.014996,0.0001285076141357422,0.00010967254638671875
0.00010800361633300781,0.1020364761352539,0.0018301083068847646,0.023952,0.00026607513427734375,0.0002391338348388672
0.00010657310485839844,0.05319666862487793,0.0018597719726562503,0.007944,0.00023937225341796875,0.00020432472229003906
8.821487426757812e-05,0.06639862060546875,0.0009578697204589842,0.02205,0.0002734661102294922,0.00022912025451660156
0.00011515617370605469,0.04181861877441406,0.0009371377105712887,0.006538,0.0001590251922607422,0.00013065338134765625
9.083747863769531e-05,0.043285369873046875,0.0009075440826416016,0.009606,0.00022745132446289062,0.0001926422119140625
7.605552673339844e-05,0.04362058639526367,0.0023826706390380863,0.005977,0.0001506805419921875,0.00010776519775390625
0.00010204315185546875,0.031838417053222656,0.0010841105041503908,0.004194,0.0001938343048095703,0.00016379356384277344
9.202957153320312e-05,0.030913829803466797,0.0009106387329101562,0.005705,0.00017523765563964844,0.00015163421630859375
9.059906005859375e-05,0.047574520111083984,0.0016046061859130859,0.004039,0.00020694732666015625,0.00018405914306640625
9.632110595703125e-05,0.032271385192871094,0.0013624970092773435,0.030886,0.00026154518127441406,0.00023746490478515625
8.177757263183594e-05,0.07210016250610352,0.007275204467773437,0.008325,0.00016760826110839844,0.00012087821960449219
9.822845458984375e-05,0.043920040130615234,0.0011781842498779296,0.026872,0.00019502639770507812,0.00016307830810546875
7.534027099609375e-05,0.059523582458496094,0.0034738919525146485,0.009122,0.00016069412231445312,0.00013256072998046875
9.298324584960938e-05,0.031273841857910156,0.0018810972595214859,0.05581,0.00013971328735351562,0.00010442733764648438
0.00014019012451171875,0.07093691825866699,0.0011196770629882807,0.052329,0.0001270771026611328,9.870529174804688e-05
0.00014662742614746094,0.07829928398132324,0.022165887298583986,0.02431,0.0002608299255371094,0.0002167224884033203
7.390975952148438e-05,0.08185005187988281,0.001654855148315433,0.041883,0.0002906322479248047,0.00025200843811035156
0.00010514259338378906,0.10463809967041016,0.0009341478424072271,0.024842,0.00028228759765625,0.0002422332763671875
8.916854858398438e-05,0.09502339363098145,0.022446919815063478,0.013133,0.00017976760864257812,0.0001418590545654297
6.771087646484375e-05,0.11150527000427246,0.0012856933746337902,0.020609,0.00022673606872558594,0.0001888275146484375
6.818771362304688e-05,0.12450337409973145,0.0012988925628662114,0.014282,0.0002655982971191406,0.00021982192993164062
0.00011086463928222656,0.06373310089111328,0.001401038650512696,0.013796,0.0002357959747314453,0.00020003318786621094
8.654594421386719e-05,0.15558362007141113,0.0037177753295898446,0.014691,0.00028634071350097656,0.0002422332763671875
6.461143493652344e-05,0.07476329803466797,0.0009813259277343736,0.030509,0.0002899169921875,0.0002570152282714844
7.700920104980469e-05,0.057446956634521484,0.0012485677032470707,0.023222,0.00017213821411132812,0.00013709068298339844
0.0001010894775390625,0.1067802906036377,0.0008294565582275398,0.019135,0.0002644062042236328,0.00022602081298828125
9.322166442871094e-05,0.07600665092468262,0.0008191038208007814,0.014742,0.0001232624053955078,9.965896606445312e-05
7.796287536621094e-05,0.0814371109008789,0.007759352600097656,0.021363,0.00012826919555664062,0.00011610984802246094
0.00010323524475097656,0.09713363647460938,0.0021080132598876953,0.013913,0.0002624988555908203,0.0002200603485107422
0.00010204315185546875,0.07403802871704102,0.013675492019653322,0.015655,0.00012135505676269531,9.942054748535156e-05
0.00011396408081054688,0.13863539695739746,0.0016173625183105462,0.009605,0.00026726722717285156,0.00021886825561523438
9.560585021972656e-05,0.13641595840454102,0.012085630264282226,0.01366,0.00012946128845214844,0.00010347366333007812
0.00010132789611816406,0.09284019470214844,0.0012261250457763669,0.018529,0.00012540817260742188,0.00010538101196289062
0.00010752677917480469,0.07837963104248047,0.0074999467926025395,0.019392,0.00015282630920410156,0.0001251697540283203
9.72747802734375e-05,0.057181596755981445,0.004250091903686522,0.017482,0.0001277923583984375,0.00010323524475097656
0.00010228157043457031,0.09764957427978516,0.001371031890869144,0.041314,0.0001342296600341797,0.00010228157043457031
0.00010848045349121094,0.06368398666381836,0.0009441308898925777,0.025908,0.00029850006103515625,0.00024700164794921875
8.606910705566406e-05,0.09850859642028809,0.0007833178405761733,0.026312,0.00015044212341308594,0.00010728836059570312
6.842613220214844e-05,0.08714866638183594,0.0013962075653076167,0.031306,0.00012445449829101562,0.0001010894775390625
0.00011610984802246094,0.09285950660705566,0.0007384530792236329,0.010024,0.00012946128845214844,0.00010752677917480469
8.392333984375e-05,0.0769798755645752,0.0009665701904296858,0.021996,0.00028252601623535156,0.00024056434631347656
9.512901306152344e-05,0.10956120491027832,0.011685620635986327,0.019706,0.00027561187744140625,0.0002346038818359375
9.298324584960938e-05,0.1313931941986084,0.001499083999633789,0.008921,0.00028705596923828125,0.00023889541625976562
7.414817810058594e-05,0.13152551651000977,0.0078258896484375,0.046236,0.00027632713317871094,0.00023293495178222656
0.0001327991485595703,0.0909128189086914,0.0009738962554931632,0.013135,0.0002620220184326172,0.00021958351135253906
7.82012939453125e-05,0.11841201782226562,0.0009034570007324209,0.019272,0.0002715587615966797,0.0002384185791015625
6.937980651855469e-05,0.07030820846557617,0.0016754780883789094,0.031788,0.0002570152282714844,0.00019788742065429688
0.00010371208190917969,0.08882975578308105,0.011927373504638673,0.00615,0.00013327598571777344,0.00010633468627929688
0.00011682510375976562,0.1365795135498047,0.002026719909667969,0.010969,0.0002779960632324219,0.00023365020751953125
9.775161743164062e-05,0.04225754737854004,0.011486376937866211,0.029241,0.0001537799835205078,0.00011396408081054688
0.00012087821960449219,0.11286163330078125,0.0013181761627197273,0.022337,0.0002808570861816406,0.00023555755615234375
7.462501525878906e-05,0.07149052619934082,0.0009954953460693354,0.009447,0.0002713203430175781,0.00022530555725097656
0.0001347064971923828,0.09854245185852051,0.0015378804626464838,0.011506,0.0002543926239013672,0.00021576881408691406
0.0001704692840576172,0.0512852668762207,0.0017234126281738295,0.028005,0.00027370452880859375,0.00022912025451660156
0.0001506805419921875,0.05807805061340332,0.0014186713714599616,0.010523,0.00021409988403320312,0.00018143653869628906
7.724761962890625e-05,0.06341004371643066,0.0035783744506835934,0.007407,0.0001494884490966797,0.00013756752014160156
0.00010776519775390625,0.022746562957763672,0.0010600152435302733,0.005131,0.0001704692840576172,0.00014901161193847656
0.00011467933654785156,0.02920842170715332,0.0011095280456542966,0.007145,0.00017452239990234375,0.00015997886657714844
0.00010085105895996094,0.029855012893676758,0.0016229483032226578,0.018985,0.0002307891845703125,0.00017571449279785156
7.724761962890625e-05,0.03722023963928223,0.006450768890380862,0.03906,0.00012969970703125,9.870529174804688e-05
9.131431579589844e-05,0.06044578552246094,0.014536347686767578,0.010088,0.00028896331787109375,0.00030493736267089844
0.00010037422180175781,0.059046268463134766,0.012674816436767579,0.007555,0.00026345252990722656,0.00022172927856445312
7.390975952148438e-05,0.06204724311828613,0.0011602410125732422,0.00762,0.0002307891845703125,0.00018644332885742188
0.00010371208190917969,0.021813154220581055,0.001805824157714844,0.005403,0.0001728534698486328,0.0001270771026611328
8.392333984375e-05,0.03432178497314453,0.0016220041198730453,0.022433,0.0001723766326904297,0.00013589859008789062
6.747245788574219e-05,0.032948970794677734,0.0007218178710937505,0.014804,0.00012111663818359375,0.00010013580322265625
0.000102996826171875,0.05817770957946777,0.0008342420349121086,0.014899,0.0002129077911376953,0.0001704692840576172
9.512901306152344e-05,0.06896805763244629,0.007757501831054687,0.00901,0.0002906322479248047,0.00024247169494628906
9.846687316894531e-05,0.07124733924865723,0.0020441708831787104,0.015322,0.00015282630920410156,0.00012302398681640625
0.00011181831359863281,0.06725859642028809,0.0047004551239013675,0.019968,0.00013518333435058594,0.00010991096496582031
8.249282836914062e-05,0.08117222785949707,0.0034469584808349612,0.006389,0.0002808570861816406,0.00023555755615234375
7.987022399902344e-05,0.07949948310852051,0.003287926635742188,0.012915,0.0002777576446533203,0.0002353191375732422
8.678436279296875e-05,0.06931281089782715,0.0011156634674072269,0.015139,0.0002741813659667969,0.00022077560424804688
9.655952453613281e-05,0.11387991905212402,0.0016304032287597654,0.013379,0.000270843505859375,0.0002231597900390625
0.0001404285430908203,0.08054995536804199,0.0009695640411376957,0.005591,0.0002694129943847656,0.00023102760314941406
9.775161743164062e-05,0.09978246688842773,0.0015269871368408204,0.011736,0.000270843505859375,0.00022411346435546875
8.797645568847656e-05,0.059395551681518555,0.002187001113891602,0.024745,0.0003058910369873047,0.00023651123046875
9.703636169433594e-05,0.05116581916809082,0.008093593536376953,0.031389,0.0002961158752441406,0.0002410411834716797
7.700920104980469e-05,0.06880497932434082,0.004328250411987304,0.019171,0.0002815723419189453,0.0002372264862060547
9.608268737792969e-05,0.08382153511047363,0.000984080505371094,0.009925,0.0002732276916503906,0.00024628639221191406
0.00010967254638671875,0.09320735931396484,0.003420250747680667,0.072502,0.00026297569274902344,0.00022077560424804688
0.00011920928955078125,0.06230282783508301,0.005862778259277343,0.011249,0.0002079010009765625,0.00017833709716796875
6.29425048828125e-05,0.06737637519836426,0.007468447128295898,0.017159,0.0002803802490234375,0.00023698806762695312
0.00010037422180175781,0.12987804412841797,0.0011623219451904303,0.012804,0.00016999244689941406,0.00013637542724609375
8.58306884765625e-05,0.12439155578613281,0.00918052769470215,0.034467,0.0002734661102294922,0.00021910667419433594
9.036064147949219e-05,0.08128070831298828,0.0013892491912841781,0.01614,0.00022292137145996094,0.00023293495178222656
0.00010657310485839844,0.1234736442565918,0.0007758922119140629,0.018948,0.00011849403381347656,9.870529174804688e-05
0.00010204315185546875,0.08892512321472168,0.002148872680664063,0.015805,0.00028061866760253906,0.00023984909057617188
0.00012874603271484375,0.12890338897705078,0.0017466921386718754,0.008244,0.00014662742614746094,0.00012183189392089844
0.00013947486877441406,0.07986688613891602,0.0026041388244628927,0.031803,0.00013375282287597656,0.0001087188720703125
6.461143493652344e-05,0.0557553768157959,0.0010373995819091784,0.017621,0.00017714500427246094,0.00014543533325195312
0.0001475811004638672,0.09690093994140625,0.0042301824493408205,0.026733,0.0002281665802001953,0.00018644332885742188
0.00010204315185546875,0.05396604537963867,0.028960992279052737,0.04656,0.00021195411682128906,0.00017452239990234375
0.00010609626770019531,0.10869383811950684,0.009946017318725586,0.006394,0.00029349327087402344,0.0002429485321044922
7.915496826171875e-05,0.0889139175415039,0.004680129104614258,0.015394,0.0001583099365234375,0.0001354217529296875
0.000102996826171875,0.09868717193603516,0.002713635391235352,0.016856,0.0002770423889160156,0.00023794174194335938
0.0001068115234375,0.10288524627685547,0.0016909060211181635,0.013303,0.00027680397033691406,0.0002372264862060547
7.939338684082031e-05,0.07525992393493652,0.002865430892944336,0.004861,0.00019121170043945312,0.00016021728515625
9.322166442871094e-05,0.10355734825134277,0.0035145890502929697,0.025747,0.0002872943878173828,0.00025081634521484375
0.0001087188720703125,0.10244894027709961,0.0010569278106689443,0.018939,0.0002906322479248047,0.0002384185791015625
0.0001010894775390625,0.09935951232910156,0.002326677429199219,0.006038,0.0001652240753173828,0.00013589859008789062
9.5367431640625e-05,0.11963677406311035,0.0007792885589599612,0.01397,0.00013828277587890625,0.00010848045349121094
8.320808410644531e-05,0.05920290946960449,0.0010915000152587895,0.012655,0.0001418590545654297,0.0001010894775390625
7.915496826171875e-05,0.05335211753845215,0.0015302592468261723,0.00463,0.0002319812774658203,0.00019216537475585938
0.00012159347534179688,0.10925149917602539,0.0163695576171875,0.023227,0.00027060508728027344,0.00023126602172851562
8.845329284667969e-05,0.08397674560546875,0.0011066331176757815,0.009297,0.0002753734588623047,0.00023436546325683594
0.00011038780212402344,0.054180145263671875,0.00895230992126465,0.016522,0.00017070770263671875,0.00012564659118652344
0.00015354156494140625,0.050043344497680664,0.00131898908996582,0.005871,0.00015306472778320312,0.00011897087097167969
8.678436279296875e-05,0.05032515525817871,0.001354292633056641,0.004023,0.00013589859008789062,0.00011086463928222656
9.274482727050781e-05,0.03767848014831543,0.007011936981201172,0.016818,0.00017690658569335938,0.0001423358917236328
8.392333984375e-05,0.04750561714172363,0.011287403244018555,0.009656,0.0001373291015625,0.00011157989501953125
7.867813110351562e-05,0.05489969253540039,0.00343130224609375,0.005991,0.0001227855682373047,9.989738464355469e-05
0.00013208389282226562,0.03985738754272461,0.003105090103149414,0.005915,0.0001423358917236328,0.00012135505676269531
9.918212890625e-05,0.07981014251708984,0.002581852172851562,0.008826,0.00031256675720214844,0.00024318695068359375
7.271766662597656e-05,0.05762457847595215,0.002899524047851562,0.013147,0.0001614093780517578,0.00012421607971191406
8.20159912109375e-05,0.0701897144317627,0.0013753081970214846,0.025432,0.0002384185791015625,0.00020265579223632812
8.082389831542969e-05,0.07170343399047852,0.003565953063964844,0.009075,0.0002865791320800781,0.0002415180206298828
0.0001220703125,0.05839204788208008,0.0029037217864990236,0.005599,0.00026154518127441406,0.000209808349609375
0.00016689300537109375,0.0524744987487793,0.007704943634033203,0.009599,0.00018978118896484375,0.0001556873321533203
9.703636169433594e-05,0.059633493423461914,0.01207789028930664,0.009962,0.0001690387725830078,0.00011754035949707031
8.702278137207031e-05,0.03979372978210449,0.0017119320983886716,0.013863,0.0001671314239501953,0.00016641616821289062
0.00013303756713867188,0.09148550033569336,0.0017558367614746093,0.047562,0.0002932548522949219,0.00024175643920898438
9.107589721679688e-05,0.13619565963745117,0.0016270860290527323,0.03239,0.0001971721649169922,0.0001659393310546875
8.368492126464844e-05,0.09332513809204102,0.0016639887542724621,0.046853,0.0002994537353515625,0.0002529621124267578
0.00012159347534179688,0.13554787635803223,0.0015651447906494115,0.040536,0.0002536773681640625,0.00021648406982421875
0.00010418891906738281,0.12575125694274902,0.0017578626708984382,0.014117,0.00015807151794433594,0.00012731552124023438
0.00010395050048828125,0.13448286056518555,0.001274205215454103,0.023842,0.00026535987854003906,0.0002200603485107422
8.654594421386719e-05,0.08515238761901855,0.015083703201293944,0.031432,0.0002772808074951172,0.00023698806762695312
0.00015735626220703125,0.17605280876159668,0.0017178235626220707,0.024065,0.0003032684326171875,0.0002551078796386719
0.0001766681671142578,0.21495914459228516,0.0015650895385742186,0.037897,0.00014662742614746094,0.00011539459228515625
7.224082946777344e-05,0.09300947189331055,0.010160116455078125,0.028128,0.00014853477478027344,0.00012564659118652344
0.000156402587890625,0.15859317779541016,0.0016173793792724593,0.0198,0.0002887248992919922,0.0002655982971191406
0.00013589859008789062,0.1351168155670166,0.0009076212921142572,0.020021,0.0002665519714355469,0.00022673606872558594
0.00014400482177734375,0.16317248344421387,0.004855227462768556,0.015783,0.0001881122589111328,0.00014472007751464844
8.988380432128906e-05,0.07761144638061523,0.001414764282226564,0.017653,0.0002791881561279297,0.00022935867309570312
8.463859558105469e-05,0.06906843185424805,0.0011182034912109381,0.009706,0.00027251243591308594,0.00023055076599121094
7.82012939453125e-05,0.0848841667175293,0.0009809240722656251,0.033935,0.00017952919006347656,0.0001442432403564453
0.0001354217529296875,0.0856618881225586,0.0025377252655029298,0.015167,0.00016188621520996094,0.00012159347534179688
0.0001513957977294922,0.07202363014221191,0.014460375503540039,0.015346,0.000293731689453125,0.0002384185791015625
0.00010347366333007812,0.09460568428039551,0.0017168493347167971,0.015342,0.0002777576446533203,0.0002307891845703125
8.440017700195312e-05,0.1629014015197754,0.0016082471618652332,0.023574,0.0001666545867919922,0.0001366138458251953
0.00016832351684570312,0.08838701248168945,0.0016836372680664059,0.013393,0.00028061866760253906,0.00023484230041503906
0.00015425682067871094,0.11032509803771973,0.0016996501159667974,0.009805,0.00028324127197265625,0.00022649765014648438
0.00021505355834960938,0.13187837600708008,0.0009841540832519532,0.014298,0.00026917457580566406,0.00021910667419433594
7.653236389160156e-05,0.0792226791381836,0.0016739819488525362,0.040904,0.0002722740173339844,0.00022721290588378906
0.00010395050048828125,0.12016940116882324,0.0023209238281250016,0.047026,0.00028443336486816406,0.00023436546325683594
0.00010371208190917969,0.19975805282592773,0.004531279342651365,0.035457,0.00018167495727539062,0.00015234947204589844
9.918212890625e-05,0.09725260734558105,0.01615308821105957,0.053926,0.00029850006103515625,0.0002410411834716797
8.869171142578125e-05,0.1603689193725586,0.0017061558380126948,0.039736,0.00030517578125,0.00024580955505371094
0.00012421607971191406,0.10652685165405273,0.0017089843597412127,0.040941,0.0002956390380859375,0.0002319812774658203
0.00016641616821289062,0.10851430892944336,0.004888742294311523,0.01016,0.0002684593200683594,0.0002262592315673828
0.00013685226440429688,0.13486576080322266,0.0015926386413574224,0.016294,0.00018334388732910156,0.0001614093780517578
9.608268737792969e-05,0.13059663772583008,0.01765848419189453,0.03003,0.00028824806213378906,0.00023794174194335938
0.00012111663818359375,0.09435391426086426,0.0016137459106445318,0.029168,0.0003821849822998047,0.0002269744873046875
0.00017547607421875,0.1954822540283203,0.0015932374877929683,0.011433,0.0002567768096923828,0.0002155303955078125
0.00010228157043457031,0.09948015213012695,0.0017600817108154292,0.009185,0.0002694129943847656,0.0002429485321044922
0.00013589859008789062,0.05683755874633789,0.0015284057464599616,0.008216,0.0002467632293701172,0.0002155303955078125
8.869171142578125e-05,0.053331613540649414,0.00809881645202637,0.049315,0.0003018379211425781,0.00023984909057617188
0.0001087188720703125,0.0993800163269043,0.0010296526031494148,0.008967,0.0002071857452392578,0.0001742839813232422
0.00012540817260742188,0.10634922981262207,0.0016893788604736325,0.005472,0.00028824806213378906,0.0002288818359375
9.965896606445312e-05,0.04779553413391113,0.0038233768157958994,0.036307,0.000324249267578125,0.0002434253692626953
9.393692016601562e-05,0.05899453163146973,0.0023075296173095707,0.007774,0.0002627372741699219,0.00023245811462402344
7.677078247070312e-05,0.05885124206542969,0.02201248237609863,0.00703,0.0002014636993408203,0.00015926361083984375
0.00010800361633300781,0.08285760879516602,0.00544340852355957,0.006164,0.0002415180206298828,0.00020432472229003906
0.00013685226440429688,0.08240771293640137,0.0016144704132080093,0.031422,0.000217437744140625,0.00017452239990234375
8.678436279296875e-05,0.07686352729797363,0.0015447181854248045,0.028409,0.00026345252990722656,0.0002422332763671875
8.487701416015625e-05,0.07828044891357422,0.001613248367309571,0.00798,0.0002818107604980469,0.0002357959747314453
0.00011682510375976562,0.04142880439758301,0.001243108764648438,0.015059,0.0002334117889404297,0.00020599365234375
0.00011849403381347656,0.10863924026489258,0.0029031292724609366,0.019945,0.0002682209014892578,0.0002105236053466797
8.630752563476562e-05,0.06649112701416016,0.0037489854431152344,0.00709,0.0002791881561279297,0.00023889541625976562
8.845329284667969e-05,0.07015585899353027,0.0010755930175781261,0.039776,0.0002899169921875,0.00023889541625976562
7.557868957519531e-05,0.07905220985412598,0.002478087493896483,0.023078,0.0002846717834472656,0.00024080276489257812
0.00011897087097167969,0.10903596878051758,0.02098958589172363,0.014309,0.0002601146697998047,0.00022125244140625
0.00010848045349121094,0.0940256118774414,0.0016442490386962896,0.019045,0.00025463104248046875,0.0002110004425048828
0.0002219676971435547,0.09867405891418457,0.004662158981323243,0.009184,0.000274658203125,0.00022792816162109375
0.00010251998901367188,0.1635138988494873,0.0015662205963134779,0.020647,0.000263214111328125,0.00020694732666015625
0.00010752677917480469,0.11138629913330078,0.031729690185546874,0.046834,0.0002808570861816406,0.00024509429931640625
0.00015878677368164062,0.09734058380126953,0.004332913330078125,0.040547,0.00021910667419433594,0.0001785755157470703
0.00016760826110839844,0.14326882362365723,0.0008990952911376946,0.010056,0.00015807151794433594,0.0001246929168701172
9.131431579589844e-05,0.1065976619720459,0.0015504747619628917,0.066426,0.00029015541076660156,0.00024580955505371094
0.00010752677917480469,0.1377260684967041,0.0015452906951904308,0.047089,0.0002841949462890625,0.00022649765014648438
0.00010347366333007812,0.1060478687286377,0.001017520095825196,0.024998,0.0002925395965576172,0.0002491474151611328
0.00010323524475097656,0.13446664810180664,0.0007737080535888674,0.026504,0.00015091896057128906,0.00012111663818359375
7.82012939453125e-05,0.1752009391784668,0.006299990005493167,0.04443,0.00015306472778320312,0.00012254714965820312
0.00015473365783691406,0.07593417167663574,0.0012809103851318358,0.007712,0.00021696090698242188,0.0001819133758544922
0.00019550323486328125,0.1346879005432129,0.013173482070922851,0.006564,0.00013589859008789062,0.00011205673217773438
0.00014710426330566406,0.1092977523803711,0.000911942169189453,0.009228,0.00028228759765625,0.00022983551025390625
0.0001010894775390625,0.14722537994384766,0.007923811798095703,0.036495,0.00013184547424316406,0.00010251998901367188
0.00010371208190917969,0.10567736625671387,0.00089844253540039,0.018845,0.00030303001403808594,0.0002570152282714844
0.00010418891906738281,0.1404886245727539,0.0012326120758056613,0.044935,0.0002219676971435547,0.00018525123596191406
6.771087646484375e-05,0.1060793399810791,0.0014914991912841798,0.019944,0.00022554397583007812,0.0001804828643798828
0.00011134147644042969,0.12955284118652344,0.0009057301483154298,0.009429,0.0002923011779785156,0.0002677440643310547
0.00010991096496582031,0.11125993728637695,0.001189303100585938,0.028037,0.00014066696166992188,0.00011563301086425781
0.0001308917999267578,0.10325121879577637,0.0016880505371093743,0.011095,0.0002830028533935547,0.00022673606872558594
0.00012135505676269531,0.08562803268432617,0.0016161504516601574,0.038874,0.00027561187744140625,0.00022459030151367188
0.0001857280731201172,0.09494495391845703,0.029785442001342772,0.016643,0.0003123283386230469,0.0002522468566894531
9.131431579589844e-05,0.09112000465393066,0.0016158967895507845,0.048308,0.0002722740173339844,0.0002357959747314453
0.00010561943054199219,0.11624670028686523,0.0026777093505859374,0.013365,0.0001571178436279297,0.00012922286987304688
7.033348083496094e-05,0.13290071487426758,0.0009231888427734362,0.016386,0.000141143798828125,0.00011873245239257812
0.00013065338134765625,0.1437382698059082,0.0007796006622314451,0.013006,0.00012445449829101562,0.00010848045349121094
0.00013780593872070312,0.0723876953125,0.0016546535339355475,0.010941,0.00028586387634277344,0.00021886825561523438
0.0001239776611328125,0.13627123832702637,0.0014969647827148443,0.021581,0.0003082752227783203,0.00025081634521484375
0.00011014938354492188,0.11622834205627441,0.0010559352569580079,0.008482,0.00027561187744140625,0.00024366378784179688
0.00011301040649414062,0.0980386734008789,0.0016646934051513657,0.047723,0.00028061866760253906,0.00022482872009277344
0.00011706352233886719,0.11419510841369629,0.015196659454345701,0.034166,0.0002715587615966797,0.0002181529998779297
0.00011324882507324219,0.10949110984802246,0.004961511047363282,0.033442,0.00014495849609375,0.00011420249938964844
0.0001723766326904297,0.1500864028930664,0.000977939575195312,0.016007,0.00023603439331054688,0.00019693374633789062
9.298324584960938e-05,0.10336947441101074,0.0035981107635498014,0.040058,0.00023031234741210938,0.00019931793212890625
0.00010085105895996094,0.14612865447998047,0.0016474678497314516,0.065727,0.00029587745666503906,0.000244140625
0.00011181831359863281,0.08857059478759766,0.0015456602172851594,0.032017,0.0002696514129638672,0.0002231597900390625
8.869171142578125e-05,0.13121795654296875,0.0016297206420898443,0.030573,0.0002689361572265625,0.00021839141845703125
8.630752563476562e-05,0.128096342086792,0.009643153076171876,0.00462,0.0001366138458251953,0.00012350082397460938
8.726119995117188e-05,0.04510641098022461,0.003945048400878906,0.006203,0.00024509429931640625,0.0001819133758544922
9.1552734375e-05,0.11814689636230469,0.018811402282714842,0.00329,0.00013184547424316406,9.584426879882812e-05
9.918212890625e-05,0.0633542537689209,0.0013650767669677738,0.008839,0.0002758502960205078,0.0002353191375732422
8.130073547363281e-05,0.0724332332611084,0.0009324770965576171,0.006196,0.00016570091247558594,0.00013065338134765625
0.00011801719665527344,0.03365135192871094,0.0018382012786865229,0.007931,0.00015401840209960938,0.00011467933654785156
8.893013000488281e-05,0.021485328674316406,0.001040808853149413,0.023116,0.00016427040100097656,0.00011920928955078125
0.00011396408081054688,0.05409550666809082,0.001793685684204101,0.01374,0.00015544891357421875,0.0001385211944580078
8.940696716308594e-05,0.050943851470947266,0.001113752380371093,0.014434,0.00013256072998046875,0.00010466575622558594
0.00010514259338378906,0.054936885833740234,0.0016178930664062499,0.00666,0.00014328956604003906,0.0001163482666015625
0.00011515617370605469,0.03600502014160156,0.0013571336669921871,0.011733,0.00014066696166992188,0.00010704994201660156
0.00010967254638671875,0.0368046760559082,0.0018863805999755866,0.009876,0.00014162063598632812,0.00010561943054199219
7.653236389160156e-05,0.03087902069091797,0.0027203967132568355,0.009721,0.00015664100646972656,0.00011849403381347656
0.00010657310485839844,0.0766611099243164,0.005027902053833008,0.014001,0.00014400482177734375,0.00011444091796875
0.00010848045349121094,0.0741734504699707,0.0011256671295166026,0.017414,0.00013399124145507812,0.00010466575622558594
0.0001049041748046875,0.08950471878051758,0.014013352096557616,0.022412,0.0002593994140625,0.00020933151245117188
0.00010347366333007812,0.06791448593139648,0.0008132558746337878,0.037683,0.0001251697540283203,0.00011324882507324219
8.869171142578125e-05,0.1477830410003662,0.0014300720825195304,0.015161,0.00013875961303710938,0.00011014938354492188
7.534027099609375e-05,0.0583188533782959,0.013544339508056641,0.049206,0.00023984909057617188,0.0002002716064453125
8.940696716308594e-05,0.10413074493408203,0.0014209521789550778,0.010798,0.00012874603271484375,0.00010418891906738281
0.0001277923583984375,0.11416316032409668,0.0011848936157226563,0.017592,0.000202178955078125,0.00015997886657714844
0.0002148151397705078,0.1019139289855957,0.005636771011352539,0.02095,0.00025725364685058594,0.0002067089080810547
0.00012421607971191406,0.06719470024108887,0.007842162414550782,0.044279,0.00016498565673828125,0.00011134147644042969
0.00010442733764648438,0.08477020263671875,0.005902853668212891,0.024537,0.00012826919555664062,0.00010204315185546875
0.00010156631469726562,0.13301515579223633,0.008227262298583983,0.028483,0.0002067089080810547,0.00021004676818847656
0.0001068115234375,0.10031008720397949,0.0016143270416259792,0.041183,0.00026226043701171875,0.00021266937255859375
7.62939453125e-05,0.09152054786682129,0.0015818973083496085,0.015723,0.0002663135528564453,0.00022101402282714844
0.00010943412780761719,0.1242067813873291,0.0015279846191406238,0.017,0.0002586841583251953,0.000213623046875
8.20159912109375e-05,0.1314256191253662,0.002785382736206054,0.011612,0.0003218650817871094,0.00027632713317871094
0.00011086463928222656,0.10177254676818848,0.0015610844726562517,0.036563,0.000293731689453125,0.0002319812774658203
9.131431579589844e-05,0.0775136947631836,0.0016549116821289057,0.011728,0.00031185150146484375,0.0002486705780029297
0.00010418891906738281,0.09325742721557617,0.0010302983245849603,0.014604,0.0001735687255859375,0.00014209747314453125
8.0108642578125e-05,0.10078144073486328,0.0015720149841308602,0.028741,0.0002846717834472656,0.0002224445343017578
9.107589721679688e-05,0.08577466011047363,0.0019234158935546863,0.063306,0.00026154518127441406,0.00021409988403320312
7.486343383789062e-05,0.07076263427734375,0.004602870208740235,0.052043,0.000324249267578125,0.0002663135528564453
0.00012564659118652344,0.10878539085388184,0.0014289923553466796,0.041262,0.0001575946807861328,0.00012731552124023438
0.00012254714965820312,0.0810556411743164,0.0016623203125,0.017991,0.0002732276916503906,0.00022125244140625
0.00011444091796875,0.1395740509033203,0.0038280273742675765,0.016768,0.00028514862060546875,0.00025153160095214844
0.00010800361633300781,0.10911846160888672,0.0008822083892822269,0.008506,0.0001499652862548828,0.00012373924255371094
0.0001285076141357422,0.05472135543823242,0.0037627810058593752,0.018969,0.00028705596923828125,0.0002465248107910156
7.772445678710938e-05,0.0563197135925293,0.0012731567840576184,0.017452,0.0002779960632324219,0.00021791458129882812
0.00010013580322265625,0.08461141586303711,0.0013093158721923827,0.025925,0.0001513957977294922,0.00015282630920410156
6.818771362304688e-05,0.07233262062072754,0.0009328639526367186,0.013398,0.0002760887145996094,0.00021910667419433594
9.608268737792969e-05,0.07737183570861816,0.013615010330200197,0.034953,0.00027680397033691406,0.00021719932556152344
0.00010609626770019531,0.10626959800720215,0.001541637191772461,0.03074,0.0002696514129638672,0.0002205371856689453
9.560585021972656e-05,0.12236666679382324,0.006072378967285156,0.011377,0.0002663135528564453,0.00022673606872558594
9.632110595703125e-05,0.05333375930786133,0.0008177795867919911,0.016927,0.0001659393310546875,0.00012969970703125
9.799003601074219e-05,0.12138843536376953,0.000971350433349609,0.013648,0.0002949237823486328,0.0002548694610595703
8.726119995117188e-05,0.13138914108276367,0.008787918365478514,0.025562,0.0001614093780517578,0.0001277923583984375
0.00011706352233886719,0.10658144950866699,0.0016656583404541028,0.020765,0.00029921531677246094,0.00024390220642089844
0.00011467933654785156,0.08207416534423828,0.0027610796051025406,0.017417,0.00028586387634277344,0.000244140625
7.009506225585938e-05,0.0620269775390625,0.0009575600738525383,0.009638,0.00018143653869628906,0.00015115737915039062
0.00012350082397460938,0.06609630584716797,0.0019441246795654302,0.01602,0.00013327598571777344,0.0001068115234375
8.249282836914062e-05,0.07920050621032715,0.0026846459655761722,0.004147,0.00016570091247558594,0.00013327598571777344
0.00013136863708496094,0.02243185043334961,0.0010582115631103516,0.008227,0.0001392364501953125,0.00012254714965820312
7.653236389160156e-05,0.038788795471191406,0.0013883015747070317,0.012563,0.00020837783813476562,0.0001666545867919922
8.082389831542969e-05,0.048871517181396484,0.001246201828002929,0.019022,0.0001366138458251953,0.00010538101196289062
7.843971252441406e-05,0.06041216850280762,0.0014046071624755855,0.009015,0.000263214111328125,0.00021982192993164062
0.00011873245239257812,0.07538485527038574,0.00141578173828125,0.009273,0.0002815723419189453,0.00022101402282714844
0.00011014938354492188,0.06284213066101074,0.006518024795532226,0.011232,0.0002582073211669922,0.00021409988403320312
0.00010228157043457031,0.0859673023223877,0.001429553024291992,0.017658,0.0002613067626953125,0.00021791458129882812
7.987022399902344e-05,0.08792638778686523,0.022854031982421877,0.00856,0.00014019012451171875,0.00011396408081054688
6.961822509765625e-05,0.10945987701416016,0.0015055767974853501,0.028379,0.0002684593200683594,0.0002200603485107422
0.00012087821960449219,0.0847012996673584,0.004705081558227539,0.0094,0.0003349781036376953,0.0002200603485107422
7.987022399902344e-05,0.02517223358154297,0.006176009796142579,0.022202,0.0001385211944580078,0.00011134147644042969
0.0001595020294189453,0.04476761817932129,0.01249349476623535,0.006832,0.0002884864807128906,0.00024271011352539062
0.00015234947204589844,0.047879934310913086,0.0008744943847656256,0.010726,0.00016236305236816406,0.00014090538024902344
0.00010704994201660156,0.037316322326660156,0.0026209247131347667,0.015898,0.00014781951904296875,0.00011587142944335938
8.058547973632812e-05,0.0502324104309082,0.006742533111572267,0.018475,0.0002162456512451172,0.00017523765563964844
8.296966552734375e-05,0.07596588134765625,0.0006905408325195306,0.011506,0.0001494884490966797,0.00010037422180175781
8.225440979003906e-05,0.058065176010131836,0.006427828186035156,0.036107,0.0001232624053955078,9.894371032714844e-05
7.62939453125e-05,0.06948447227478027,0.01277020114135742,0.006093,0.0002923011779785156,0.00023794174194335938
8.511543273925781e-05,0.08341646194458008,0.0023284399261474624,0.018326,0.00014901161193847656,0.00011515617370605469
7.152557373046875e-05,0.10817456245422363,0.0007482030487060542,0.009865,0.00014066696166992188,0.00011348724365234375
8.153915405273438e-05,0.10289716720581055,0.0009533088378906249,0.025082,0.00031065940856933594,0.00024390220642089844
0.00010752677917480469,0.09682011604309082,0.0019317802124023432,0.024732,0.00016450881958007812,0.00013494491577148438
0.00010538101196289062,0.0654764175415039,0.005963103973388673,0.022063,0.00012230873107910156,9.918212890625e-05
0.00010609626770019531,0.07717704772949219,0.0016375027008056642,0.009618,0.00028824806213378906,0.0002453327178955078
9.751319885253906e-05,0.06526970863342285,0.0013597009735107418,0.006917,0.00025343894958496094,0.00021886825561523438
9.298324584960938e-05,0.09225249290466309,0.0008811081085205071,0.025884,0.0001518726348876953,0.00012159347534179688
0.00010347366333007812,0.07996177673339844,0.003384922180175781,0.014465,0.00014209747314453125,0.00011110305786132812
7.677078247070312e-05,0.08559370040893555,0.03102491943359375,0.043705,0.0002644062042236328,0.00021696090698242188
0.00010776519775390625,0.1281569004058838,0.001529663665771487,0.044992,0.00027823448181152344,0.00021409988403320312
0.00010967254638671875,0.11525511741638184,0.0010111082305908209,0.026351,0.0002911090850830078,0.0002415180206298828
8.153915405273438e-05,0.08230257034301758,0.0014381712188720717,0.021476,0.0001571178436279297,0.00013208389282226562
9.512901306152344e-05,0.16295719146728516,0.0021215923461914057,0.012009,0.0003094673156738281,0.00024175643920898438
7.843971252441406e-05,0.1662614345550537,0.0035265272521972646,0.024285,0.0002682209014892578,0.00022220611572265625
0.00010442733764648438,0.13139605522155762,0.0007570664520263667,0.013688,0.00015306472778320312,0.00011968612670898438
8.225440979003906e-05,0.08291983604431152,0.0007717549285888685,0.021379,0.00012373924255371094,9.918212890625e-05
0.0001957416534423828,0.1305227279663086,0.0016971760101318345,0.056368,0.0002884864807128906,0.0002765655517578125
7.700920104980469e-05,0.08870983123779297,0.0015923417816162098,0.023449,0.0002760887145996094,0.00023412704467773438
8.320808410644531e-05,0.10514998435974121,0.0029630093231201166,0.013336,0.00028014183044433594,0.000232696533203125
9.274482727050781e-05,0.08298921585083008,0.0009757780303955082,0.005251,0.0002684593200683594,0.00023102760314941406
0.00012040138244628906,0.04119682312011719,0.001422833374023439,0.027422,0.0002193450927734375,0.00019288063049316406
0.0001475811004638672,0.05581259727478027,0.0013529120483398438,0.013821,0.00023674964904785156,0.00019216537475585938
9.799003601074219e-05,0.07157492637634277,0.0033774610595703122,0.017117,0.00014448165893554688,0.00011277198791503906
0.00011086463928222656,0.051831960678100586,0.0030298748321533203,0.007868,0.0002593994140625,0.0002200603485107422
8.058547973632812e-05,0.0776665210723877,0.001598665298461914,0.007986,0.000293731689453125,0.00022673606872558594
0.00010395050048828125,0.05724477767944336,0.002665891967773438,0.015864,0.0001418590545654297,0.00011444091796875
9.799003601074219e-05,0.10752701759338379,0.008282628646850585,0.013459,0.00033545494079589844,0.00024127960205078125
0.00011610984802246094,0.08038830757141113,0.0018697191009521483,0.009124,0.0002655982971191406,0.0002205371856689453
0.00011420249938964844,0.06279206275939941,0.0014443465118408189,0.019387,0.0002796649932861328,0.00022912025451660156
0.00010085105895996094,0.04654741287231445,0.00909565350341797,0.022882,0.0002999305725097656,0.00024890899658203125
8.344650268554688e-05,0.06552457809448242,0.0009394786682128901,0.008016,0.0001595020294189453,0.00014829635620117188
0.00012087821960449219,0.05738997459411621,0.0016688390350341805,0.00994,0.000301361083984375,0.00022149085998535156
7.82012939453125e-05,0.07110476493835449,0.0016154744567871086,0.010181,0.0003032684326171875,0.0002522468566894531
0.00013780593872070312,0.05468106269836426,0.0015615471649169932,0.035745,0.0002808570861816406,0.00023293495178222656
7.891654968261719e-05,0.08861041069030762,0.005223042053222656,0.005131,0.00013589859008789062,0.00010251998901367188
0.00010609626770019531,0.04201769828796387,0.0017974123687744155,0.020803,0.0001373291015625,0.00010657310485839844
0.00016021728515625,0.06268119812011719,0.0016146815795898429,0.011423,0.00026726722717285156,0.00022101402282714844
7.62939453125e-05,0.07297182083129883,0.0031208633422851566,0.008225,0.0002951622009277344,0.0002543926239013672
0.00012230873107910156,0.0819392204284668,0.006797912857055664,0.010378,0.0001742839813232422,0.00014257431030273438
0.00010561943054199219,0.10479521751403809,0.0018607203521728514,0.011346,0.0002923011779785156,0.00027060508728027344
7.605552673339844e-05,0.11903715133666992,0.0020528820190429684,0.006884,0.0002789497375488281,0.000202178955078125
0.00010442733764648438,0.047402381896972656,0.001397506469726562,0.006806,0.0002319812774658203,0.00018978118896484375
9.584426879882812e-05,0.04152178764343262,0.0022763454742431638,0.005668,0.00014901161193847656,0.00011658668518066406
0.00011301040649414062,0.03895235061645508,0.0014345816040039067,0.007035,0.0001595020294189453,0.00013136863708496094
0.00012350082397460938,0.05142998695373535,0.0019888677215576175,0.00929,0.00016927719116210938,0.00013017654418945312
8.130073547363281e-05,0.03972816467285156,0.0021373714904785145,0.029527,0.00015425682067871094,0.00011086463928222656
8.916854858398438e-05,0.07825207710266113,0.0050260855560302735,0.016912,0.0002639293670654297,0.0002186298370361328
0.00012826919555664062,0.07909703254699707,0.0018176183319091807,0.03979,0.0001373291015625,0.00011038780212402344
0.00010418891906738281,0.08332228660583496,0.0010590567626953123,0.026546,0.0002913475036621094,0.00023126602172851562
0.0001316070556640625,0.11028313636779785,0.03948722802734375,0.028834,0.0002880096435546875,0.00023889541625976562
9.202957153320312e-05,0.13547992706298828,0.0016525601654052736,0.028922,0.00026988983154296875,0.00022912025451660156
7.176399230957031e-05,0.08884716033935547,0.0008419527282714778,0.068751,0.0002307891845703125,0.00018978118896484375
0.00010418891906738281,0.1282517910003662,0.0016695484161376936,0.03785,0.0002727508544921875,0.00022554397583007812
0.00010919570922851562,0.1732478141784668,0.021579420867919922,0.009384,0.00025773048400878906,0.00021576881408691406
0.00010657310485839844,0.15810108184814453,0.0014360752105712915,0.05975,0.0002617835998535156,0.00021886825561523438
0.0002384185791015625,0.13835549354553223,0.0016273314208984369,0.056728,0.00029468536376953125,0.0002422332763671875
0.00014281272888183594,0.19051575660705566,0.007740298156738282,0.020745,0.0002841949462890625,0.00025200843811035156
0.00014209747314453125,0.10050439834594727,0.0017742143402099605,0.024999,0.0002903938293457031,0.00024962425231933594
0.0001659393310546875,0.11287450790405273,0.0016780637207031261,0.028706,0.0002875328063964844,0.0002396106719970703
8.0108642578125e-05,0.12477946281433105,0.0016405336761474605,0.024385,0.0002777576446533203,0.000232696533203125
0.00011897087097167969,0.09594988822937012,0.00753761622619629,0.012053,0.000255584716796875,0.00021076202392578125
0.00011467933654785156,0.1510918140411377,0.0016551483001708972,0.045891,0.0002810955047607422,0.0002372264862060547
0.00020265579223632812,0.10413074493408203,0.0014324365539550785,0.035933,0.00018024444580078125,0.00015163421630859375
0.00012564659118652344,0.09355592727661133,0.0017181145782470698,0.009813,0.000278472900390625,0.00023031234741210938
9.894371032714844e-05,0.15794062614440918,0.0016705435943603492,0.037705,0.0002777576446533203,0.0002288818359375
9.965896606445312e-05,0.10504293441772461,0.0016426091308593752,0.008638,0.00027251243591308594,0.0002224445343017578
0.00017523765563964844,0.08137392997741699,0.0025921394348144555,0.0348,0.00029349327087402344,0.00024580955505371094
8.702278137207031e-05,0.07734990119934082,0.0014725323791503903,0.020163,0.00019478797912597656,0.0001552104949951172
0.00011467933654785156,0.05895280838012695,0.0025082139282226563,0.004672,0.00013899803161621094,0.00011396408081054688
0.0001049041748046875,0.06760787963867188,0.0010317314910888685,0.01587,0.0002796649932861328,0.00023603439331054688
0.00010156631469726562,0.07910656929016113,0.01940377619934082,0.024743,0.0002701282501220703,0.00023317337036132812
8.082389831542969e-05,0.08856701850891113,0.0016741944274902346,0.031229,0.000278472900390625,0.00023674964904785156
0.0001366138458251953,0.1237630844116211,0.0016791854553222657,0.026407,0.00026035308837890625,0.00021576881408691406
0.00010824203491210938,0.12039661407470703,0.0012270634002685549,0.060793,0.0002906322479248047,0.00023245811462402344
0.0001125335693359375,0.11945247650146484,0.0016738524017334,0.051869,0.0002982616424560547,0.0002262592315673828
0.00011873245239257812,0.1348559856414795,0.001493996917724609,0.034213,0.0001456737518310547,0.00011134147644042969
0.00012636184692382812,0.1670396327972412,0.0015722002105712889,0.030317,0.0002608299255371094,0.00021266937255859375
0.00010347366333007812,0.16829609870910645,0.0016443236236572262,0.008812,0.0003025531768798828,0.00025653839111328125
9.5367431640625e-05,0.05745124816894531,0.001144388061523438,0.006094,0.00024080276489257812,0.0002155303955078125
9.870529174804688e-05,0.08149862289428711,0.004830281219482422,0.01504,0.00024318695068359375,0.00019693374633789062
0.00010085105895996094,0.04559731483459473,0.0010705597381591783,0.019602,0.0001354217529296875,0.00011014938354492188
0.00011897087097167969,0.02255558967590332,0.001439578628540039,0.00615,0.00018978118896484375,0.00016617774963378906
0.00011157989501953125,0.052344322204589844,0.0008890170593261713,0.008323,0.00016450881958007812,0.00013184547424316406
7.62939453125e-05,0.06631112098693848,0.0007996699829101554,0.018023,0.00017976760864257812,0.00012087821960449219
0.00011396408081054688,0.04427456855773926,0.04074234365844727,0.026681,0.0002944469451904297,0.00025343894958496094
0.00011277198791503906,0.07744836807250977,0.012824340545654296,0.015938,0.00021028518676757812,0.00017905235290527344
0.00011229515075683594,0.0637214183807373,0.012016522567749023,0.006557,0.0001456737518310547,0.00011587142944335938
8.726119995117188e-05,0.07859492301940918,0.001570415023803711,0.006671,0.00017118453979492188,0.00014162063598632812
0.0001494884490966797,0.07236409187316895,0.0014732109985351564,0.007004,0.00024580955505371094,0.00020170211791992188
9.369850158691406e-05,0.057160139083862305,0.0010945617828369142,0.033484,0.0002944469451904297,0.0002703666687011719
0.00011897087097167969,0.05948829650878906,0.010955500335693362,0.033655,0.0002357959747314453,0.00019121170043945312
8.082389831542969e-05,0.07316851615905762,0.0016841474609375004,0.016367,0.0002665519714355469,0.00021958351135253906
0.00011014938354492188,0.09286379814147949,0.0012019086914062532,0.036617,0.00027489662170410156,0.00022172927856445312
0.00011968612670898438,0.09375572204589844,0.0016591559448242213,0.034446,0.0002696514129638672,0.00023937225341796875
7.128715515136719e-05,0.13910913467407227,0.005277131027221681,0.028106,0.000270843505859375,0.00022459030151367188
0.00010275840759277344,0.15958452224731445,0.009362778564453125,0.017054,0.00013899803161621094,0.00010967254638671875
0.00012540817260742188,0.11185216903686523,0.007491674514770508,0.039354,0.00026702880859375,0.00022411346435546875
0.00010657310485839844,0.06738448143005371,0.001561185668945312,0.015851,0.0002582073211669922,0.0002105236053466797
0.00011801719665527344,0.13124990463256836,0.001566221374511718,0.010781,0.0002560615539550781,0.00023937225341796875
0.00010347366333007812,0.034105777740478516,0.004383896102905273,0.012885,0.0001583099365234375,0.00012254714965820312
8.153915405273438e-05,0.03579878807067871,0.003850383712768555,0.015323,0.00014472007751464844,0.00011372566223144531
8.034706115722656e-05,0.04733896255493164,0.0010481899566650368,0.043193,0.00031113624572753906,0.00026607513427734375
8.225440979003906e-05,0.08511757850646973,0.001649205398559568,0.032175,0.0002791881561279297,0.00024008750915527344
8.153915405273438e-05,0.09920740127563477,0.0036895171051025393,0.015512,0.00016951560974121094,0.00013756752014160156
9.059906005859375e-05,0.09104156494140625,0.0009590989685058608,0.018215,0.000278472900390625,0.0002391338348388672
7.462501525878906e-05,0.1324310302734375,0.0015882033691406242,0.008639,0.00017023086547851562,0.0001430511474609375
0.00010848045349121094,0.08506417274475098,0.0015398514862060564,0.039713,0.00029778480529785156,0.00025963783264160156
0.0001380443572998047,0.09142518043518066,0.0015824449462890633,0.033858,0.00025963783264160156,0.00021409988403320312
9.989738464355469e-05,0.12129855155944824,0.0015090904541015596,0.034618,0.0002560615539550781,0.0002129077911376953
0.00010848045349121094,0.11323380470275879,0.0020943602447509764,0.015587,0.00025200843811035156,0.00022840499877929688
0.0001246929168701172,0.09644341468811035,0.0016772249908447237,0.057653,0.0002982616424560547,0.0002474784851074219
0.00020170211791992188,0.10770988464355469,0.001678618057250978,0.026867,0.0002892017364501953,0.0002605915069580078
0.00010514259338378906,0.08284235000610352,0.0014363997192382814,0.008128,0.00014591217041015625,0.00012493133544921875
0.00010704994201660156,0.19879841804504395,0.001556825302124025,0.028827,0.0002903938293457031,0.00024437904357910156
8.702278137207031e-05,0.05874967575073242,0.0013241593780517584,0.010556,0.00024080276489257812,0.0002124309539794922
8.153915405273438e-05,0.10633063316345215,0.0052521004180908215,0.046402,0.00028204917907714844,0.00023508071899414062
7.748603820800781e-05,0.06102156639099121,0.0012185412292480477,0.009012,0.00019097328186035156,0.00015425682067871094
0.0001544952392578125,0.09807395935058594,0.0037871831817626947,0.030758,0.0003075599670410156,0.0002472400665283203
7.486343383789062e-05,0.1031334400177002,0.0008511212921142562,0.02789,0.0001575946807861328,0.00012183189392089844
0.00010275840759277344,0.13894963264465332,0.0008006859436035171,0.021861,0.00014829635620117188,0.00010800361633300781
0.000110626220703125,0.11618900299072266,0.006647150238037108,0.028892,0.00027179718017578125,0.0002162456512451172
8.606910705566406e-05,0.10896992683410645,0.002964219009399414,0.011488,0.00014519691467285156,0.0001068115234375
9.202957153320312e-05,0.11346983909606934,0.0015755254058837896,0.011347,0.00025916099548339844,0.0002186298370361328
7.510185241699219e-05,0.0977320671081543,0.0030270642700195314,0.006606,0.00012302398681640625,9.822845458984375e-05
0.0001163482666015625,0.09076499938964844,0.0016619574279785158,0.004978,0.0003018379211425781,0.0002541542053222656
0.00010967254638671875,0.048043251037597656,0.001818612503051758,0.007376,0.00019621849060058594,0.0001621246337890625
0.00012946128845214844,0.07433629035949707,0.0016554406585693356,0.006956,0.0002949237823486328,0.0002512931823730469
0.00010323524475097656,0.07542109489440918,0.0016337061920166027,0.036071,0.00026297569274902344,0.0002307891845703125
9.632110595703125e-05,0.09314632415771484,0.001475977966308592,0.023578,0.00021123886108398438,0.0001666545867919922
0.0001392364501953125,0.04366254806518555,0.0011196314544677718,0.018728,0.0001995563507080078,0.00016617774963378906
0.00013065338134765625,0.09856224060058594,0.003069591934204101,0.007093,0.00027561187744140625,0.00021767616271972656
8.058547973632812e-05,0.027440309524536133,0.005868137802124023,0.005961,0.0001513957977294922,0.00011491775512695312
0.0001246929168701172,0.034825801849365234,0.0023435713195800777,0.00661,0.00020265579223632812,0.00016450881958007812
7.128715515136719e-05,0.05389142036437988,0.001393232818603516,0.008329,0.00017523765563964844,0.00014138221740722656
0.00010228157043457031,0.03710055351257324,0.0019182589263916014,0.020253,0.00023317337036132812,0.00018477439880371094
8.702278137207031e-05,0.04493832588195801,0.0008320850982666012,0.014961,0.00014066696166992188,0.00011086463928222656
7.605552673339844e-05,0.05890703201293945,0.0016229956054687501,0.008135,0.0002918243408203125,0.00024700164794921875
0.00010228157043457031,0.05729269981384277,0.012016290786743164,0.009722,0.00026726722717285156,0.00023174285888671875
0.00011324882507324219,0.04994320869445801,0.004088399169921875,0.010602,0.00023436546325683594,0.00020432472229003906
0.00013446807861328125,0.053868770599365234,0.0008666209869384774,0.010757,0.00015735626220703125,0.00011658668518066406
7.414817810058594e-05,0.07387828826904297,0.0015322445526123052,0.008936,0.0002799034118652344,0.00022339820861816406
9.799003601074219e-05,0.06499409675598145,0.005622056396484373,0.020192,0.00015211105346679688,0.00012254714965820312
0.0005078315734863281,0.06021738052368164,0.005130069305419921,0.009598,0.0001494884490966797,0.00012612342834472656
0.00020551681518554688,0.08739256858825684,0.0012087479248046873,0.015986,0.00028896331787109375,0.0002562999725341797
0.00010895729064941406,0.1164097785949707,0.0021750181884765633,0.008653,0.0001456737518310547,0.00011897087097167969
8.678436279296875e-05,0.06569576263427734,0.006626618240356446,0.015002,0.0002846717834472656,0.00024819374084472656
0.00010180473327636719,0.04058575630187988,0.0008901758422851548,0.023151,0.0002205371856689453,0.00019288063049316406
0.00016808509826660156,0.05426216125488281,0.004198495590209961,0.007438,0.0002512931823730469,0.00021529197692871094
0.00011229515075683594,0.06310176849365234,0.0030948032836914056,0.011402,0.00024962425231933594,0.00022339820861816406
8.940696716308594e-05,0.0397341251373291,0.0017779380493164066,0.015557,0.00020551681518554688,0.0001571178436279297
7.462501525878906e-05,0.06954479217529297,0.00154763899230957,0.012196,0.00028252601623535156,0.0002422332763671875
9.584426879882812e-05,0.08959174156188965,0.001492313095092776,0.039504,0.0001685619354248047,0.0001232624053955078
8.845329284667969e-05,0.07976317405700684,0.0012628682098388688,0.028029,0.00030803680419921875,0.0002455711364746094
0.00010180473327636719,0.12714910507202148,0.001132195587158203,0.014005,0.00016498565673828125,0.0001437664031982422
7.987022399902344e-05,0.09814739227294922,0.021346799057006836,0.021307,0.0001270771026611328,0.00010800361633300781
0.00012874603271484375,0.10872149467468262,0.001334474166870117,0.007091,0.00013685226440429688,0.00011372566223144531
0.00011420249938964844,0.11132574081420898,0.0015626224060058588,0.015048,0.0002932548522949219,0.00024628639221191406
0.00014472007751464844,0.06831049919128418,0.012773341918945313,0.018799,0.00024271011352539062,0.0001964569091796875
0.00011324882507324219,0.1169121265411377,0.0016624409942626959,0.012497,0.0002732276916503906,0.00021767616271972656
0.00012040138244628906,0.07394099235534668,0.0021755505981445305,0.010906,0.00029206275939941406,0.00024175643920898438
0.00010275840759277344,0.10518383979797363,0.0016254327087402362,0.040372,0.0002856254577636719,0.00022530555725097656
8.034706115722656e-05,0.06127476692199707,0.001343679031372072,0.036341,0.00014472007751464844,0.00011467933654785156
8.726119995117188e-05,0.11017417907714844,0.0010974660491943362,0.00669,0.00019240379333496094,0.000156402587890625
0.00011372566223144531,0.12135577201843262,0.0015953812103271514,0.044402,0.0002868175506591797,0.00023126602172851562
0.00019669532775878906,0.09589815139770508,0.0016597115020751951,0.038577,0.0002872943878173828,0.00023508071899414062
8.392333984375e-05,0.08524870872497559,0.0007944456329345706,0.036051,0.00012803077697753906,0.00011515617370605469
8.153915405273438e-05,0.12397170066833496,0.0017044786987304716,0.065994,0.00029158592224121094,0.00022125244140625
0.00014972686767578125,0.12475967407226562,0.001696844085693358,0.020941,0.00028204917907714844,0.00023746490478515625
0.0001227855682373047,0.19631409645080566,0.0015885231475830063,0.023727,0.0002689361572265625,0.00022411346435546875
0.00010418891906738281,0.1369340419769287,0.000927547912597658,0.045895,0.00017118453979492188,0.0001266002655029297
0.00010514259338378906,0.22605657577514648,0.0016011224060058574,0.038447,0.00027751922607421875,0.00023698806762695312
0.00015282630920410156,0.21016597747802734,0.0016936652221679685,0.009471,0.000286102294921875,0.00022983551025390625
0.0001475811004638672,0.17402076721191406,0.0016834014282226528,0.047489,0.00029921531677246094,0.0002276897430419922
0.00011754035949707031,0.09646153450012207,0.0014944250335693354,0.040076,0.0002543926239013672,0.00021147727966308594
0.00015854835510253906,0.11413049697875977,0.0016084622955322252,0.03079,0.00028061866760253906,0.00023031234741210938
0.00020360946655273438,0.0862278938293457,0.0011481634674072247,0.038544,0.00033092498779296875,0.00026702880859375
0.00010538101196289062,0.09055352210998535,0.016997200958251954,0.040033,0.00031113624572753906,0.00024700164794921875
0.00010156631469726562,0.07747411727905273,0.003520976501464844,0.029994,0.00027561187744140625,0.0002567768096923828
0.00010538101196289062,0.1282367706298828,0.0014314001159667971,0.006167,0.0002627372741699219,0.00021696090698242188
8.344650268554688e-05,0.09393715858459473,0.00493320980834961,0.025067,0.0002999305725097656,0.00022912025451660156
0.0001380443572998047,0.09318804740905762,0.001692627777099609,0.009936,0.00028061866760253906,0.00022792816162109375
0.00011229515075683594,0.07947015762329102,0.0012213852081298824,0.005734,0.00022149085998535156,0.00018858909606933594
0.0001850128173828125,0.09621024131774902,0.00198956169128418,0.01261,0.0002961158752441406,0.00025653839111328125
0.00020432472229003906,0.06967520713806152,0.001666660919189454,0.02361,0.0002865791320800781,0.00023436546325683594
0.00010633468627929688,0.06310391426086426,0.0011371055603027341,0.019025,0.00014495849609375,0.00011730194091796875
9.059906005859375e-05,0.06208229064941406,0.00143135188293457,0.045668,0.0002987384796142578,0.000255584716796875
0.000110626220703125,0.08983922004699707,0.0050316739959716805,0.011933,0.00039577484130859375,0.0003218650817871094
8.702278137207031e-05,0.09275078773498535,0.006190022903442383,0.010119,0.00018548965454101562,0.00015234947204589844
0.00013828277587890625,0.02751946449279785,0.0027491541595458992,0.010953,0.0001461505889892578,0.00011801719665527344
0.00011849403381347656,0.03263592720031738,0.0008770843658447262,0.011334,0.00014328956604003906,0.00011658668518066406
7.843971252441406e-05,0.037638187408447266,0.0031357994537353513,0.006302,0.0002295970916748047,0.00019121170043945312
0.00010609626770019531,0.04783225059509277,0.0009118047485351562,0.005124,0.00016069412231445312,0.00012731552124023438
0.00011205673217773438,0.056734323501586914,0.0029097191009521493,0.008084,0.0001628398895263672,0.00011944770812988281
8.702278137207031e-05,0.05472850799560547,0.002564922760009766,0.006402,0.0004055500030517578,0.0003173351287841797
7.939338684082031e-05,0.0782155990600586,0.0023234228363037124,0.028501,0.0002815723419189453,0.0002319812774658203
0.000148773193359375,0.06523537635803223,0.00233462533569336,0.012979,0.00029468536376953125,0.00025153160095214844
0.00011444091796875,0.0720055103302002,0.0016674504241943368,0.007829,0.00028133392333984375,0.00022649765014648438
7.796287536621094e-05,0.09886741638183594,0.0012160163421630864,0.010348,0.00020813941955566406,0.00016570091247558594
0.00019359588623046875,0.08100461959838867,0.003933340255737305,0.005833,0.00013375282287597656,0.00010633468627929688
8.368492126464844e-05,0.05911993980407715,0.0009755059204101559,0.012354,0.0002770423889160156,0.00022149085998535156
9.441375732421875e-05,0.07631492614746094,0.007967559875488282,0.019236,0.00014281272888183594,0.00011491775512695312
0.00010728836059570312,0.09464836120605469,0.0017174476928710943,0.008093,0.0003199577331542969,0.0002696514129638672
9.608268737792969e-05,0.0957949161529541,0.000774332977294922,0.006599,0.00015234947204589844,0.00011229515075683594
8.726119995117188e-05,0.10721683502197266,0.0012965724182128907,0.01303,0.00022983551025390625,0.00016832351684570312
6.794929504394531e-05,0.11437368392944336,0.005392912048339844,0.009781,0.0003020763397216797,0.00025844573974609375
7.700920104980469e-05,0.09126114845275879,0.003027619232177734,0.029311,0.00028061866760253906,0.0002422332763671875
8.96453857421875e-05,0.1460268497467041,0.00206458332824707,0.036322,0.00015115737915039062,0.00011134147644042969
9.393692016601562e-05,0.06330156326293945,0.005887010131835938,0.012414,0.00012993812561035156,0.00010824203491210938
8.511543273925781e-05,0.11691713333129883,0.0009975357055664047,0.017375,0.00027298927307128906,0.00021386146545410156
9.393692016601562e-05,0.13366031646728516,0.009430707443237304,0.046112,0.00026798248291015625,0.00023603439331054688
7.224082946777344e-05,0.12369847297668457,0.0015295281677246073,0.038572,0.00017452239990234375,0.00013875961303710938
8.320808410644531e-05,0.09467244148254395,0.006607872772216798,0.0157,0.00025725364685058594,0.0002110004425048828
7.677078247070312e-05,0.05389738082885742,0.005239840484619139,0.038849,0.0002281665802001953,0.00019121170043945312
0.00011301040649414062,0.13976645469665527,0.000947884490966798,0.047422,0.0001499652862548828,0.0001246929168701172
0.0001277923583984375,0.20337343215942383,0.001803732559204102,0.086728,0.00030732154846191406,0.0002567768096923828
0.00010466575622558594,0.1897718906402588,0.0009236264190673818,0.029454,0.0002701282501220703,0.0002243518829345703
6.985664367675781e-05,0.16015911102294922,0.0018837293243408187,0.04739,0.00025653839111328125,0.00021076202392578125
0.00010466575622558594,0.1174612045288086,0.0015253777313232464,0.082145,0.00024271011352539062,0.0002009868621826172
0.00012135505676269531,0.15242242813110352,0.0017015916137695306,0.024472,0.00026226043701171875,0.000209808349609375
8.058547973632812e-05,0.14292645454406738,0.0013772357788085915,0.065791,0.00028514862060546875,0.0002357959747314453
0.0001125335693359375,0.16811394691467285,0.0016404723510742188,0.019389,0.000293731689453125,0.00022268295288085938
8.654594421386719e-05,0.1310443878173828,0.0008158068695068368,0.017546,0.00014209747314453125,0.00010752677917480469
0.00019502639770507812,0.10657334327697754,0.0007710363464355462,0.024642,0.0001342296600341797,0.00010418891906738281
9.059906005859375e-05,0.07883358001708984,0.0010484320220947307,0.070794,0.00028228759765625,0.00022983551025390625
9.226799011230469e-05,0.09409809112548828,0.0015746847991943355,0.044787,0.00026988983154296875,0.00021886825561523438
0.00011777877807617188,0.09109163284301758,0.0010108884582519535,0.012074,0.0001513957977294922,0.0001227855682373047
0.00012183189392089844,0.15924334526062012,0.000928016159057618,0.033178,0.0002655982971191406,0.0002205371856689453
9.72747802734375e-05,0.11608195304870605,0.0015826739807128908,0.009448,0.0002772808074951172,0.00022983551025390625
0.00018644332885742188,0.15829801559448242,0.04012461296081543,0.037715,0.0003066062927246094,0.00026345252990722656
8.726119995117188e-05,0.12918329238891602,0.0015860191345214852,0.080275,0.00026988983154296875,0.0002334117889404297
0.000148773193359375,0.19135570526123047,0.0015945045776367198,0.036418,0.00027680397033691406,0.0002338886260986328
0.00013637542724609375,0.20393943786621094,0.0016947928009033199,0.014269,0.0002846717834472656,0.00024175643920898438
0.000102996826171875,0.1201162338256836,0.0016613417510986314,0.027137,0.00027561187744140625,0.00023865699768066406
0.00010752677917480469,0.09113907814025879,0.001668578521728515,0.011258,0.0002837181091308594,0.0002307891845703125
0.00012445449829101562,0.1316382884979248,0.0016297816619873055,0.026264,0.00027823448181152344,0.00022673606872558594
0.00011754035949707031,0.11537957191467285,0.0015944295501708998,0.030815,0.0002624988555908203,0.0002143383026123047
0.00010991096496582031,0.10785412788391113,0.0016287823486328123,0.012045,0.00029397010803222656,0.000247955322265625
0.00013709068298339844,0.09434962272644043,0.004464342864990235,0.020016,0.00027680397033691406,0.00024509429931640625
9.1552734375e-05,0.07280516624450684,0.0015749818725585944,0.011333,0.00020551681518554688,0.00016808509826660156
0.0001049041748046875,0.07950472831726074,0.05480280345153808,0.009343,0.00030493736267089844,0.0002453327178955078
8.153915405273438e-05,0.07577276229858398,0.0009624076232910145,0.066789,0.00025725364685058594,0.00022530555725097656
0.0001323223114013672,0.13790464401245117,0.0016218122863769537,0.013935,0.0002796649932861328,0.00022745132446289062
8.130073547363281e-05,0.03643059730529785,0.012461944107055666,0.016921,0.00021004676818847656,0.00016188621520996094
0.0001220703125,0.04866147041320801,0.0036977002105712878,0.020379,0.0002903938293457031,0.0002467632293701172
9.608268737792969e-05,0.06102752685546875,0.001796693664550781,0.007844,0.0001957416534423828,0.00015211105346679688
0.00012111663818359375,0.022750377655029297,0.0008697589874267575,0.005975,0.00016927719116210938,0.0001285076141357422
0.00014162063598632812,0.03564190864562988,0.0011115151824951167,0.036031,0.0002231597900390625,0.00017595291137695312
0.00010275840759277344,0.06647205352783203,0.003469895568847657,0.009234,0.00022101402282714844,0.00018095970153808594
7.605552673339844e-05,0.0607147216796875,0.005132615341186524,0.014036,0.00020432472229003906,0.00018095970153808594
0.00015425682067871094,0.02353525161743164,0.0014646719207763673,0.005351,0.00020003318786621094,0.00016498565673828125
0.00011205673217773438,0.049257516860961914,0.002044723358154296,0.008285,0.00015401840209960938,0.00011920928955078125
7.343292236328125e-05,0.05103421211242676,0.0010799206695556642,0.007429,0.00025653839111328125,0.0002110004425048828
0.00010538101196289062,0.03323554992675781,0.001658780807495117,0.006431,0.0001971721649169922,0.00015735626220703125
9.560585021972656e-05,0.03867912292480469,0.0011734056701660153,0.010151,0.0001513957977294922,0.00011730194091796875
8.96453857421875e-05,0.05850052833557129,0.002998410308837891,0.015387,0.0002949237823486328,0.0002505779266357422
0.00014901161193847656,0.04463052749633789,0.000848534271240234,0.006603,0.00020599365234375,0.0001685619354248047
0.00010776519775390625,0.040105342864990234,0.0035180659027099596,0.016053,0.00016260147094726562,0.00011897087097167969
0.00010395050048828125,0.04187583923339844,0.0018915371551513661,0.017711,0.00029778480529785156,0.00019741058349609375
0.00010275840759277344,0.04946160316467285,0.0021500771179199215,0.003911,0.0002014636993408203,0.00016236305236816406
0.00011134147644042969,0.04829001426696777,0.0014153595123291007,0.028309,0.00014281272888183594,0.00010514259338378906
0.00010156631469726562,0.06624388694763184,0.021930219100952147,0.028126,0.0002627372741699219,0.00021600723266601562
8.96453857421875e-05,0.0638115406036377,0.0019357267456054685,0.013242,0.0003063678741455078,0.0002753734588623047
7.033348083496094e-05,0.12120556831359863,0.0016370118865966805,0.011574,0.0002815723419189453,0.00022840499877929688
8.58306884765625e-05,0.07756781578063965,0.0008355111389160147,0.041922,0.0002453327178955078,0.00018978118896484375
0.00010585784912109375,0.13233375549316406,0.03351041960144043,0.036181,0.0002777576446533203,0.0002193450927734375
8.130073547363281e-05,0.09904336929321289,0.0011987843170166018,0.027961,0.0003097057342529297,0.0002627372741699219
8.678436279296875e-05,0.12404203414916992,0.001493068771362304,0.024295,0.0002238750457763672,0.0001857280731201172
0.00010442733764648438,0.14426040649414062,0.0009059071807861335,0.027572,0.0001537799835205078,0.00012302398681640625
7.62939453125e-05,0.13599252700805664,0.0015252971801757815,0.006559,0.00025153160095214844,0.00020599365234375
0.0001475811004638672,0.03140664100646973,0.0012466995849609377,0.029536,0.0001976490020751953,0.0001823902130126953
0.00010752677917480469,0.1398334503173828,0.0016435384368896494,0.016415,0.00030732154846191406,0.0002598762512207031
0.00014543533325195312,0.11583518981933594,0.01794951254272461,0.008236,0.0002129077911376953,0.00016641616821289062
0.00010824203491210938,0.07877397537231445,0.001504393020629883,0.028034,0.00020122528076171875,0.00015473365783691406
0.00011444091796875,0.11913704872131348,0.0020906703796386723,0.014766,0.0001513957977294922,0.0001239776611328125
0.00017976760864257812,0.08964848518371582,0.0009048253784179686,0.012274,0.00019550323486328125,0.00015664100646972656
0.00012874603271484375,0.10105752944946289,0.0017386996307373042,0.015596,0.00031280517578125,0.0002663135528564453
0.0001354217529296875,0.07136321067810059,0.001065244049072267,0.032331,0.00016498565673828125,0.0001266002655029297
0.00012111663818359375,0.06862306594848633,0.0020181912384033204,0.009429,0.0001392364501953125,0.00010728836059570312
0.00010204315185546875,0.0733327865600586,0.004249409088134766,0.008166,0.0001342296600341797,9.942054748535156e-05
0.00012373924255371094,0.06615829467773438,0.0039075557098388666,0.012689,0.0001361370086669922,0.00010466575622558594
0.000102996826171875,0.10985636711120605,0.0006929237670898446,0.009293,0.0001246929168701172,0.00010132789611816406
0.00010204315185546875,0.08034849166870117,0.016856623672485353,0.007901,0.0001552104949951172,0.0001232624053955078
8.153915405273438e-05,0.06634068489074707,0.0037644205780029295,0.008203,0.0002918243408203125,0.0002422332763671875
7.224082946777344e-05,0.09398698806762695,0.0019689488983154306,0.01569,0.0001552104949951172,0.0001163482666015625
8.58306884765625e-05,0.0978078842163086,0.0045856461639404295,0.016888,0.00016069412231445312,0.00012803077697753906
8.511543273925781e-05,0.0561978816986084,0.0034560368041992185,0.012477,0.0001304149627685547,0.0001347064971923828
8.940696716308594e-05,0.11579704284667969,0.02125166667175293,0.006768,0.00031256675720214844,0.0002601146697998047
0.00020265579223632812,0.07569074630737305,0.0014530567321777346,0.014284,0.00019288063049316406,0.0001544952392578125
9.131431579589844e-05,0.04810523986816406,0.001150965530395509,0.031443,0.00021266937255859375,0.0001723766326904297
9.608268737792969e-05,0.08530616760253906,0.00159899691772461,0.049733,0.0002689361572265625,0.0002219676971435547
0.00010418891906738281,0.07460427284240723,0.0015850331878662118,0.029865,0.0002617835998535156,0.0002193450927734375
7.748603820800781e-05,0.09688687324523926,0.0018810157928466804,0.014809,0.00025463104248046875,0.00021076202392578125
8.153915405273438e-05,0.09513521194458008,0.001005475128173828,0.006262,0.0001354217529296875,0.00010967254638671875
0.00017189979553222656,0.04537200927734375,0.001334721389770508,0.009134,0.0002262592315673828,0.0002033710479736328
9.131431579589844e-05,0.04675483703613281,0.0015192752838134767,0.0069,0.0002579689025878906,0.00021719932556152344
9.298324584960938e-05,0.02283477783203125,0.0010395588836669915,0.015454,0.00015401840209960938,0.00011968612670898438
0.00011491775512695312,0.02635812759399414,0.0014447089996337883,0.018741,0.00020766258239746094,0.00017499923706054688
7.581710815429688e-05,0.0457456111907959,0.0013441414031982422,0.004659,0.00020194053649902344,0.00018310546875
0.00010418891906738281,0.04354977607727051,0.0012602302551269536,0.01155,0.00021910667419433594,0.00019621849060058594
0.0001270771026611328,0.0372309684753418,0.0015480123901367195,0.019985,0.0002028942108154297,0.00015544891357421875
0.00011038780212402344,0.03938126564025879,0.0012552318115234377,0.007448,0.0002219676971435547,0.00017881393432617188
8.988380432128906e-05,0.039823055267333984,0.0008542614593505856,0.006361,0.00014090538024902344,0.00010561943054199219
0.00012969970703125,0.03430318832397461,0.006934835113525391,0.010886,0.00015807151794433594,0.00012254714965820312
9.250640869140625e-05,0.0368196964263916,0.020261608352661133,0.01551,0.0001456737518310547,0.00011968612670898438
0.00011920928955078125,0.06739687919616699,0.0014365210266113274,0.027178,0.00030493736267089844,0.0002589225769042969
0.00010228157043457031,0.07556319236755371,0.0014118579406738295,0.018673,0.0002384185791015625,0.0001926422119140625
0.00010633468627929688,0.07426881790161133,0.0008645542907714833,0.02637,0.00014829635620117188,0.00011801719665527344
0.0001010894775390625,0.0838630199432373,0.0015951217346191413,0.011732,0.00028824806213378906,0.00026988983154296875
0.00017499923706054688,0.09733080863952637,0.002735852615356445,0.008883,0.0002739429473876953,0.00023293495178222656
0.000125885009765625,0.02450847625732422,0.0013335996551513667,0.011433,0.00018262863159179688,0.00013780593872070312
0.00020360946655273438,0.0324864387512207,0.0013786850585937498,0.005236,0.00019359588623046875,0.0001690387725830078
8.511543273925781e-05,0.04877519607543945,0.0024449547729492177,0.018554,0.0002548694610595703,0.0002186298370361328
8.726119995117188e-05,0.04639172554016113,0.002154724395751953,0.005437,0.0002028942108154297,0.00017452239990234375
0.0006811618804931641,0.0514218807220459,0.0014345615539550771,0.037884,0.00027251243591308594,0.00023674964904785156
8.749961853027344e-05,0.08121871948242188,0.001972868423461914,0.03227,0.00028896331787109375,0.0002357959747314453
0.00013375282287597656,0.07510256767272949,0.0009563351135253896,0.024677,0.00015497207641601562,0.0001246929168701172
6.985664367675781e-05,0.08312773704528809,0.0016484756317138687,0.029566,0.00026607513427734375,0.0002181529998779297
9.632110595703125e-05,0.10139203071594238,0.0016221359558105473,0.010943,0.0002887248992919922,0.0002434253692626953
0.00010561943054199219,0.035875558853149414,0.0015886551971435528,0.048438,0.0002906322479248047,0.00022721290588378906
0.00017595291137695312,0.06657075881958008,0.003654628372192381,0.02065,0.0003609657287597656,0.0003361701965332031
0.00012540817260742188,0.06691479682922363,0.002124077957153317,0.033432,0.00029850006103515625,0.00027871131896972656
9.1552734375e-05,0.08312010765075684,0.0015749065856933593,0.014227,0.000274658203125,0.0002238750457763672
0.00010919570922851562,0.0983283519744873,0.0013329559020996097,0.005657,0.0002193450927734375,0.0001773834228515625
9.012222290039062e-05,0.07348227500915527,0.0016377272949218737,0.024039,0.00030517578125,0.0002613067626953125
0.00011873245239257812,0.0784449577331543,0.028051667297363282,0.024512,0.0002651214599609375,0.00024271011352539062
0.00019073486328125,0.06862998008728027,0.0016361042480468758,0.008202,0.00036263465881347656,0.00030350685119628906
8.392333984375e-05,0.09313750267028809,0.0037008446197509762,0.007877,0.00015163421630859375,0.00011777877807617188
0.0001049041748046875,0.132889986038208,0.003171317382812497,0.033404,0.0001544952392578125,0.00011754035949707031
7.081031799316406e-05,0.05379366874694824,0.001435055938720703,0.018234,0.00029754638671875,0.0002505779266357422
0.0001239776611328125,0.09858131408691406,0.0009913213958740244,0.018101,0.0001678466796875,0.0001285076141357422
0.00010967254638671875,0.09738922119140625,0.0016886062011718748,0.009889,0.0003979206085205078,0.0003101825714111328
0.0001232624053955078,0.0718984603881836,0.03150605541992188,0.020782,0.00015616416931152344,0.0001227855682373047
9.465217590332031e-05,0.10682511329650879,0.0011704501190185554,0.014646,0.00019550323486328125,0.00015735626220703125
7.772445678710938e-05,0.1304481029510498,0.001960529251098633,0.00633,0.00016689300537109375,0.00012421607971191406
9.036064147949219e-05,0.10708236694335938,0.0016291672210693355,0.013452,0.00016379356384277344,0.00012636184692382812
8.630752563476562e-05,0.0730135440826416,0.0009052140045166003,0.02032,0.0001590251922607422,0.00012350082397460938
0.00014925003051757812,0.08135032653808594,0.0012087736511230468,0.005085,0.00015163421630859375,0.00011801719665527344
0.00013017654418945312,0.15437746047973633,0.0015720784301757815,0.014813,0.0002655982971191406,0.000217437744140625
0.00010514259338378906,0.11999225616455078,0.0016321432495117194,0.01926,0.0003788471221923828,0.0002415180206298828
0.00010943412780761719,0.14088773727416992,0.0016874904479980465,0.010191,0.00015783309936523438,0.0001499652862548828
8.034706115722656e-05,0.06164884567260742,0.0015150167388916017,0.039333,0.0001342296600341797,0.00010704994201660156
9.393692016601562e-05,0.14221739768981934,0.0015952188262939454,0.019774,0.0002713203430175781,0.0002167224884033203
7.748603820800781e-05,0.18451690673828125,0.001679099014282228,0.019672,0.0003085136413574219,0.00025844573974609375
0.00020074844360351562,0.07288980484008789,0.003342216400146484,0.012021,0.0001761913299560547,0.00014591217041015625
0.00016045570373535156,0.09535384178161621,0.001919684585571289,0.008241,0.000152587890625,0.00011992454528808594
0.00010132789611816406,0.06473875045776367,0.005089431488037109,0.015313,0.00014257431030273438,0.00010633468627929688
8.082389831542969e-05,0.0573582649230957,0.005038641876220704,0.020856,0.0003063678741455078,0.0002503395080566406
0.00011277198791503906,0.08178973197937012,0.0009110821075439448,0.008068,0.00016355514526367188,0.00013399124145507812
0.00010585784912109375,0.0511937141418457,0.0120812255859375,0.01305,0.00025653839111328125,0.0002040863037109375
0.00012564659118652344,0.07543325424194336,0.013624908706665039,0.014503,0.0002970695495605469,0.0002543926239013672
0.00010323524475097656,0.07233071327209473,0.0008381682434082036,0.036821,0.0001583099365234375,0.00011968612670898438
8.177757263183594e-05,0.08416986465454102,0.0015783091278076169,0.012203,0.00027680397033691406,0.00021767616271972656
9.441375732421875e-05,0.09824252128601074,0.001603593643188475,0.048167,0.0002868175506591797,0.000232696533203125
8.225440979003906e-05,0.06237077713012695,0.011729752716064454,0.009366,0.00037384033203125,0.00031113624572753906
0.00019025802612304688,0.1008141040802002,0.0015701195373535141,0.016636,0.0002562999725341797,0.0002129077911376953
0.0001125335693359375,0.07256364822387695,0.00941975605773926,0.029972,0.0003094673156738281,0.00025725364685058594
0.00010895729064941406,0.05415987968444824,0.004735414932250978,0.030402,0.00021767616271972656,0.000179290771484375
0.00012445449829101562,0.06383228302001953,0.001506409088134767,0.026534,0.00025177001953125,0.00022602081298828125
8.416175842285156e-05,0.09117007255554199,0.001602690811157225,0.02338,0.000274658203125,0.00022459030151367188
9.393692016601562e-05,0.11859917640686035,0.001646437316894532,0.019919,0.0003094673156738281,0.0002608299255371094
9.870529174804688e-05,0.10882329940795898,0.005683564575195314,0.021067,0.00015473365783691406,0.00012731552124023438
8.511543273925781e-05,0.07644224166870117,0.0019128735656738297,0.016463,0.00027370452880859375,0.0002269744873046875
0.00013327598571777344,0.09462642669677734,0.003421947174072265,0.04682,0.000293731689453125,0.00022172927856445312
0.00010395050048828125,0.1313633918762207,0.001645096374511719,0.008749,0.0003604888916015625,0.0003237724304199219
8.20159912109375e-05,0.05908560752868652,0.0021279898681640617,0.026446,0.0003097057342529297,0.0002589225769042969
9.918212890625e-05,0.09361791610717773,0.0014059226684570297,0.018832,0.0002777576446533203,0.00022864341735839844
0.00012063980102539062,0.12877392768859863,0.0008861770477294889,0.038816,0.00015807151794433594,0.0001285076141357422
8.988380432128906e-05,0.06494736671447754,0.0008289169769287105,0.040402,0.0001437664031982422,0.00012040138244628906
0.0001125335693359375,0.10926985740661621,0.0015951156921386721,0.005618,0.00030994415283203125,0.0002803802490234375
0.000141143798828125,0.11756229400634766,0.0015673247375488294,0.035821,0.00028061866760253906,0.0002295970916748047
9.369850158691406e-05,0.13105511665344238,0.0011497741394042998,0.038782,0.00016307830810546875,0.00012159347534179688
9.942054748535156e-05,0.14776611328125,0.001535160415649414,0.007607,0.0002570152282714844,0.00021338462829589844
0.00012183189392089844,0.15318679809570312,0.00161476205444336,0.010464,0.00028896331787109375,0.00022077560424804688
0.00014829635620117188,0.12676501274108887,0.0015745723876953097,0.047759,0.00025963783264160156,0.00021266937255859375
6.961822509765625e-05,0.11876082420349121,0.022185717147827147,0.010506,0.000278472900390625,0.00022530555725097656
0.00010013580322265625,0.16010475158691406,0.0015753253479003906,0.007548,0.0003120899200439453,0.0002613067626953125
0.0001010894775390625,0.1519455909729004,0.001581087799072265,0.017655,0.0002646446228027344,0.00021982192993164062
0.00012135505676269531,0.11553168296813965,0.001853043426513672,0.011311,0.0002751350402832031,0.0002429485321044922
0.0001544952392578125,0.08188509941101074,0.000893745834350583,0.031468,0.00015783309936523438,0.00012111663818359375
0.00012135505676269531,0.10352826118469238,0.0016326798095703133,0.010561,0.0003783702850341797,0.00031948089599609375
8.249282836914062e-05,0.10196781158447266,0.0009213285675048824,0.010276,0.00026917457580566406,0.00022935867309570312
8.797645568847656e-05,0.09970855712890625,0.0015621425476074202,0.027616,0.00025725364685058594,0.00021839141845703125
0.00011968612670898438,0.07797026634216309,0.002831419235229494,0.018194,0.00030612945556640625,0.0002601146697998047
8.273124694824219e-05,0.0453951358795166,0.0071333155364990235,0.014553,0.00021123886108398438,0.0002040863037109375
8.249282836914062e-05,0.06830620765686035,0.0008111578216552749,0.030801,0.0001456737518310547,0.00011897087097167969
0.0001010894775390625,0.07846975326538086,0.0007423667907714843,0.031375,0.00012993812561035156,0.00010657310485839844
0.00019311904907226562,0.09627890586853027,0.006889044601440429,0.010068,0.00030040740966796875,0.0002548694610595703
0.00010395050048828125,0.08899331092834473,0.0009110145263671876,0.007632,0.0002791881561279297,0.00021195411682128906
0.00011110305786132812,0.07345151901245117,0.0009761225128173817,0.01811,0.00027251243591308594,0.00023674964904785156
0.00011134147644042969,0.06843829154968262,0.009419169540405274,0.048255,0.00016808509826660156,0.00012254714965820312
0.0001697540283203125,0.11141514778137207,0.00157217253112793,0.016041,0.0002770423889160156,0.0002224445343017578
0.0001513957977294922,0.08401322364807129,0.0016086684417724595,0.027255,0.00029754638671875,0.00024580955505371094
0.00011587142944335938,0.09137105941772461,0.0010209477996826165,0.011265,0.00026869773864746094,0.00023436546325683594
0.00011277198791503906,0.10349345207214355,0.001705478500366211,0.004476,0.0001652240753173828,0.0001342296600341797
9.107589721679688e-05,0.03321433067321777,0.015358317932128905,0.031716,0.0001456737518310547,0.00010609626770019531
0.00010585784912109375,0.06266331672668457,0.0015362410278320308,0.013178,0.00030803680419921875,0.00028252601623535156
7.987022399902344e-05,0.06840872764587402,0.001447683868408203,0.011065,0.0002906322479248047,0.00023555755615234375
0.0001163482666015625,0.07196211814880371,0.0032424193878173857,0.045873,0.0001895427703857422,0.000152587890625
7.939338684082031e-05,0.08247041702270508,0.003651434799194336,0.007554,0.00013399124145507812,0.00010180473327636719
0.00010728836059570312,0.07399272918701172,0.0010397187500000016,0.029722,0.00025916099548339844,0.0002181529998779297
9.465217590332031e-05,0.07987809181213379,0.0015581113433837876,0.01759,0.0002562999725341797,0.0002155303955078125
0.00011849403381347656,0.07282638549804688,0.0016237677307128912,0.014778,0.00029397010803222656,0.00025010108947753906
0.00010561943054199219,0.08032417297363281,0.006690605392456056,0.01851,0.00014472007751464844,0.00011563301086425781
8.20159912109375e-05,0.09640359878540039,0.004225693862915041,0.020057,0.00024771690368652344,0.00021004676818847656
0.00010037422180175781,0.09605717658996582,0.002415323165893553,0.033146,0.00027060508728027344,0.00021982192993164062
0.00012350082397460938,0.09072089195251465,0.011146906219482423,0.049739,0.00024819374084472656,0.0002079010009765625
0.00011682510375976562,0.08187055587768555,0.001581072799682618,0.028283,0.00024199485778808594,0.0002105236053466797
0.0001552104949951172,0.09266018867492676,0.0009792884368896478,0.013173,0.0001571178436279297,0.00013327598571777344
9.942054748535156e-05,0.09057331085205078,0.0013486270141601555,0.010455,0.0002181529998779297,0.00018525123596191406
9.34600830078125e-05,0.06857657432556152,0.0014240551757812511,0.01842,0.0002455711364746094,0.00020885467529296875
0.00011348724365234375,0.13532185554504395,0.001520211532592776,0.042772,0.00024199485778808594,0.00021076202392578125
9.298324584960938e-05,0.09687495231628418,0.001626328414916993,0.012731,0.0003075599670410156,0.0002601146697998047
0.00013113021850585938,0.09789085388183594,0.01969195021057129,0.008291,0.00016164779663085938,0.00011777877807617188
7.414817810058594e-05,0.07145905494689941,0.003291799804687502,0.048878,0.00021505355834960938,0.00017905235290527344
8.058547973632812e-05,0.061658620834350586,0.001480391281127931,0.023457,0.0003247261047363281,0.0002942085266113281
0.00012755393981933594,0.07145977020263672,0.007476741775512694,0.024566,0.00022792816162109375,0.0001666545867919922
0.0001354217529296875,0.06824874877929688,0.0020351942901611336,0.008712,0.00014328956604003906,0.00011968612670898438
0.00012373924255371094,0.035939931869506836,0.0012591391601562488,0.023071,0.0002117156982421875,0.00017595291137695312
0.00011110305786132812,0.046085357666015625,0.0014523545532226564,0.005972,0.00020885467529296875,0.00017452239990234375
7.176399230957031e-05,0.0598139762878418,0.0026378460388183592,0.013927,0.00013065338134765625,0.0001049041748046875
9.560585021972656e-05,0.058765411376953125,0.0008817105102539059,0.01302,0.00023031234741210938,0.00019812583923339844
0.00010728836059570312,0.04865074157714844,0.004307521499633789,0.005136,0.00027871131896972656,0.0002415180206298828
8.034706115722656e-05,0.07238984107971191,0.0016074217071533198,0.011976,0.00026679039001464844,0.00023484230041503906
0.00016641616821289062,0.10032272338867188,0.0008243718719482419,0.007315,0.00015783309936523438,0.0001227855682373047
8.153915405273438e-05,0.05642390251159668,0.0010066482391357413,0.014991,0.00028824806213378906,0.00025463104248046875
8.893013000488281e-05,0.0778818130493164,0.000845341506958008,0.011134,0.00014519691467285156,0.00011610984802246094
9.679794311523438e-05,0.08952951431274414,0.002692914581298828,0.01315,0.00013113021850585938,0.00011372566223144531
8.940696716308594e-05,0.07857728004455566,0.00083804379272461,0.014117,0.000171661376953125,0.00013875961303710938
7.343292236328125e-05,0.0960700511932373,0.003308637344360349,0.057063,0.00014019012451171875,0.00011372566223144531
6.222724914550781e-05,0.09749341011047363,0.0013589733123779302,0.0107,0.00011301040649414062,9.5367431640625e-05
0.00011134147644042969,0.07046627998352051,0.02871088310241699,0.010915,0.00030159950256347656,0.0002639293670654297
0.0001361370086669922,0.09203124046325684,0.0015475717315673841,0.026999,0.0002644062042236328,0.0002186298370361328
0.00010061264038085938,0.08976221084594727,0.0042213903808593755,0.01436,0.00014162063598632812,0.00011205673217773438
0.00010967254638671875,0.07364082336425781,0.007379173553466796,0.017187,0.00018596649169921875,0.0001456737518310547
6.723403930664062e-05,0.07279253005981445,0.0012190931243896488,0.010858,0.00021123886108398438,0.00016427040100097656
8.630752563476562e-05,0.07605719566345215,0.0024870200958251945,0.015716,0.00029921531677246094,0.0002841949462890625
0.0004992485046386719,0.05025124549865723,0.002463615997314453,0.006242,0.00022101402282714844,0.00015974044799804688
0.00011491775512695312,0.06861329078674316,0.0023307812500000004,0.00597,0.00012683868408203125,0.00010013580322265625
0.00013709068298339844,0.04041576385498047,0.0011262976684570311,0.009346,0.00017976760864257812,0.00015473365783691406
7.033348083496094e-05,0.05732011795043945,0.0015841095428466793,0.004852,0.00019216537475585938,0.00016760826110839844
0.00014090538024902344,0.05453228950500488,0.002623035995483398,0.011308,0.00023317337036132812,0.00021386146545410156
0.00012087821960449219,0.037175655364990234,0.002754359924316406,0.015313,0.0001506805419921875,0.00011849403381347656
8.463859558105469e-05,0.07479190826416016,0.0034421129608154296,0.004085,0.0001327991485595703,0.00011301040649414062
0.00020170211791992188,0.04286479949951172,0.006135295394897461,0.010796,0.00025081634521484375,0.0002143383026123047
8.273124694824219e-05,0.0404813289642334,0.0029689833068847656,0.005235,0.0001671314239501953,0.00013709068298339844
0.000102996826171875,0.042255401611328125,0.002133826629638671,0.013258,0.00023651123046875,0.00020194053649902344
7.510185241699219e-05,0.04632711410522461,0.0030723759765624997,0.007563,0.00016427040100097656,0.00013065338134765625
0.00011157989501953125,0.08471179008483887,0.0015937457275390626,0.004855,0.00026607513427734375,0.00022101402282714844
9.489059448242188e-05,0.06760334968566895,0.02778588475036621,0.012087,0.00012350082397460938,0.00010228157043457031
0.00012874603271484375,0.07203841209411621,0.007647838043212892,0.024501,0.00015306472778320312,0.00012803077697753906
6.842613220214844e-05,0.07400727272033691,0.0019714064025878903,0.012935,0.00011706352233886719,9.894371032714844e-05
0.00010633468627929688,0.10001325607299805,0.014590354888916017,0.029632,0.0001316070556640625,0.00011992454528808594
0.0001289844512939453,0.12818002700805664,0.001607640319824218,0.012769,0.00027179718017578125,0.0002288818359375
9.989738464355469e-05,0.09299468994140625,0.00108290901184082,0.0051,0.0002586841583251953,0.00022077560424804688
7.843971252441406e-05,0.10262560844421387,0.0016468088684082026,0.012819,0.0002884864807128906,0.0002474784851074219
0.0001049041748046875,0.09197759628295898,0.0009660058593750007,0.012065,0.0002522468566894531,0.00021648406982421875
0.00010061264038085938,0.07698249816894531,0.0017275433959960933,0.007381,0.0002620220184326172,0.00023603439331054688
9.72747802734375e-05,0.039196014404296875,0.0010229306030273434,0.011145,0.00019550323486328125,0.0001735687255859375
8.916854858398438e-05,0.07840728759765625,0.0015652248840332048,0.016227,0.00026988983154296875,0.00022745132446289062
8.916854858398438e-05,0.05340075492858887,0.0015005207366943357,0.008118,0.00014734268188476562,0.00011849403381347656
0.00010967254638671875,0.043914079666137695,0.0012953619842529301,0.005362,0.00022172927856445312,0.0001811981201171875
7.081031799316406e-05,0.06020617485046387,0.0013909659271240243,0.029237,0.00018644332885742188,0.00015020370483398438
8.440017700195312e-05,0.0720522403717041,0.015820368713378906,0.029606,0.00017333030700683594,0.0001430511474609375
0.00010251998901367188,0.11474919319152832,0.0030757591247558592,0.0103,0.000308990478515625,0.0002532005310058594
8.535385131835938e-05,0.07910013198852539,0.012580410919189454,0.00879,0.0002548694610595703,0.00022363662719726562
0.00011134147644042969,0.12808513641357422,0.0013926882476806637,0.011053,0.0002732276916503906,0.0002410411834716797
0.00010275840759277344,0.09318947792053223,0.002047215866088867,0.008751,0.00026988983154296875,0.0002295970916748047
0.00010418891906738281,0.044703006744384766,0.0013658730316162132,0.043695,0.00023436546325683594,0.0001957416534423828
0.00012683868408203125,0.12196111679077148,0.0017552998809814459,0.009772,0.0002791881561279297,0.00024700164794921875
0.00010657310485839844,0.09803581237792969,0.0014208180999755876,0.02499,0.0002391338348388672,0.00020766258239746094
7.62939453125e-05,0.09831571578979492,0.004749666320800781,0.011788,0.0001475811004638672,0.00011873245239257812
0.00012683868408203125,0.11142754554748535,0.0015167193603515608,0.016605,0.000164031982421875,0.00014448165893554688
9.250640869140625e-05,0.15222549438476562,0.0009335993652343742,0.024087,0.00017881393432617188,0.0001518726348876953
9.274482727050781e-05,0.16889405250549316,0.014064811370849608,0.020452,0.0002617835998535156,0.0002238750457763672
0.00012254714965820312,0.15172481536865234,0.0015797161254882813,0.008534,0.0002689361572265625,0.0002334117889404297
0.00016260147094726562,0.10889554023742676,0.0015799624633789089,0.072655,0.00025272369384765625,0.00021839141845703125
8.463859558105469e-05,0.158980131149292,0.0017027727661132822,0.051044,0.0002856254577636719,0.00024127960205078125
0.00012612342834472656,0.11877918243408203,0.00167134275817871,0.028146,0.00020623207092285156,0.00017547607421875
0.00021004676818847656,0.21987009048461914,0.0010337954101562498,0.029644,0.0001690387725830078,0.0001513957977294922
0.00011491775512695312,0.12998342514038086,0.0015787868652343759,0.034184,0.00019431114196777344,0.0001595020294189453
0.00016117095947265625,0.10497832298278809,0.00156632521057129,0.016651,0.00025463104248046875,0.00021696090698242188
0.00011110305786132812,0.13257670402526855,0.0016014546966552738,0.013165,0.00026154518127441406,0.0002498626708984375
0.0002040863037109375,0.04654669761657715,0.0017078121185302737,0.011075,0.000179290771484375,0.00013756752014160156
0.00014162063598632812,0.1441183090209961,0.0057111548767089845,0.005639,0.00013375282287597656,0.00011086463928222656
7.963180541992188e-05,0.12938284873962402,0.002538547302246093,0.010049,0.0002753734588623047,0.0002338886260986328
0.00011205673217773438,0.054750680923461914,0.001368303405761719,0.005913,0.00022411346435546875,0.0001990795135498047
0.0001163482666015625,0.05924487113952637,0.004937398696899414,0.013299,0.0002582073211669922,0.0002307891845703125
0.00013780593872070312,0.06195425987243652,0.000945017135620117,0.006687,0.00022745132446289062,0.00020170211791992188
7.653236389160156e-05,0.058929443359375,0.004055359985351562,0.006498,0.0002205371856689453,0.00020313262939453125
0.00010919570922851562,0.06413507461547852,0.0023265844573974606,0.006426,0.0002617835998535156,0.0002586841583251953
0.00010228157043457031,0.07573127746582031,0.0012599282379150388,0.013013,0.0001666545867919922,0.0001461505889892578
0.0001227855682373047,0.08158397674560547,0.0015866469421386697,0.041271,0.00027060508728027344,0.00023365020751953125
8.7738037109375e-05,0.08053302764892578,0.0053070380859375,0.009082,0.0005948543548583984,0.0004665851593017578
0.00011229515075683594,0.09092164039611816,0.004329319290161133,0.023996,0.00026106834411621094,0.0002105236053466797
0.00012040138244628906,0.07829856872558594,0.0015729820709228515,0.025977,0.00028133392333984375,0.0002238750457763672
0.00013256072998046875,0.045436859130859375,0.0031848713226318368,0.017893,0.0002880096435546875,0.0002346038818359375
0.00011968612670898438,0.0725553035736084,0.003989028839111328,0.008146,0.00016736984252929688,0.00015211105346679688
0.00015115737915039062,0.04439043998718262,0.001003786041259766,0.011198,0.00022268295288085938,0.00019693374633789062
0.00010204315185546875,0.05158495903015137,0.0012663072662353518,0.007317,0.00022125244140625,0.00019621849060058594
0.00018024444580078125,0.05496621131896973,0.001469872619628906,0.008373,0.0001277923583984375,0.00011777877807617188
0.00013756752014160156,0.06769442558288574,0.003027398956298828,0.006712,0.000171661376953125,0.00011730194091796875
9.72747802734375e-05,0.05782747268676758,0.0010401809539794925,0.010891,0.00025773048400878906,0.00022029876708984375
0.00014495849609375,0.06817102432250977,0.0015966256408691407,0.007397,0.00027942657470703125,0.00023412704467773438
0.00018167495727539062,0.08256721496582031,0.0016802604980468748,0.006693,0.0002760887145996094,0.0002357959747314453
0.00013566017150878906,0.05070304870605469,0.008733079208374024,0.013411,0.0002732276916503906,0.00022220611572265625
0.00013875961303710938,0.09625506401062012,0.00133048471069336,0.013739,0.00023508071899414062,0.0001838207244873047
7.414817810058594e-05,0.08190679550170898,0.0018871316833496098,0.005408,0.0002732276916503906,0.00023484230041503906
9.107589721679688e-05,0.02491021156311035,0.0010400004730224607,0.011039,0.0001811981201171875,0.00016617774963378906
8.654594421386719e-05,0.031299591064453125,0.0033410795593261725,0.01466,0.00016617774963378906,0.00012230873107910156
9.846687316894531e-05,0.03353118896484375,0.001475730072021484,0.010439,0.00020694732666015625,0.00018095970153808594
7.724761962890625e-05,0.04215383529663086,0.0011263113250732423,0.007776,0.00016760826110839844,0.00013113021850585938
0.00010371208190917969,0.03476715087890625,0.007884041809082032,0.016901,0.00018167495727539062,0.00013709068298339844
9.965896606445312e-05,0.04555916786193848,0.0009376130676269565,0.040315,0.00027060508728027344,0.00022912025451660156
7.319450378417969e-05,0.05610036849975586,0.0013860541076660127,0.040578,0.0002636909484863281,0.00022482872009277344
7.581710815429688e-05,0.0741429328918457,0.013378798187255861,0.019162,0.00017762184143066406,0.00014901161193847656
0.00011849403381347656,0.08674407005310059,0.001156363723754883,0.025727,0.00025844573974609375,0.0002465248107910156
0.00020766258239746094,0.10492706298828125,0.0015192649230957034,0.008964,0.00017380714416503906,0.00014448165893554688
0.00010085105895996094,0.024075984954833984,0.0012080521087646477,0.013402,0.0001728534698486328,0.0001361370086669922
8.440017700195312e-05,0.038088083267211914,0.0008841454315185546,0.009195,0.00013637542724609375,0.00011372566223144531
7.200241088867188e-05,0.04985857009887695,0.001293255798339844,0.007533,0.0002777576446533203,0.00021696090698242188
9.870529174804688e-05,0.056531667709350586,0.000800905044555664,0.009417,0.0001418590545654297,0.00011110305786132812
8.320808410644531e-05,0.07942485809326172,0.0016059254760742159,0.047988,0.0002880096435546875,0.00025081634521484375
7.05718994140625e-05,0.07668733596801758,0.0015578732452392573,0.017204,0.00027108192443847656,0.00023365020751953125
9.894371032714844e-05,0.10988950729370117,0.002573239013671876,0.010103,0.00027680397033691406,0.00023889541625976562
9.465217590332031e-05,0.06662869453430176,0.0066578226318359385,0.063401,0.0002722740173339844,0.0002243518829345703
0.00014019012451171875,0.11029338836669922,0.01074540022277832,0.007141,0.00024962425231933594,0.0002162456512451172
0.00014400482177734375,0.10406351089477539,0.007377454650878905,0.020837,0.0002846717834472656,0.0002455711364746094
0.00015115737915039062,0.06418085098266602,0.003520073699951172,0.048325,0.00015044212341308594,0.0001125335693359375
8.845329284667969e-05,0.06925845146179199,0.0015338731994628922,0.030676,0.00028133392333984375,0.000240325927734375
8.344650268554688e-05,0.10113263130187988,0.0007801901245117187,0.014985,0.0001494884490966797,0.00014638900756835938
7.390975952148438e-05,0.08703732490539551,0.00861950015258789,0.011658,0.00013446807861328125,0.00010943412780761719
0.00010991096496582031,0.10307550430297852,0.0007952240295410161,0.012818,0.0001361370086669922,0.00011038780212402344
0.0001475811004638672,0.07398629188537598,0.0009361134490966806,0.008979,0.00026226043701171875,0.00021600723266601562
8.153915405273438e-05,0.06041264533996582,0.001083470825195311,0.035921,0.00015473365783691406,0.0001246929168701172
9.846687316894531e-05,0.10182785987854004,0.0015152648468017577,0.010548,0.00025343894958496094,0.00021505355834960938
0.00011467933654785156,0.09570193290710449,0.005723958282470701,0.036345,0.0002956390380859375,0.00025010108947753906
0.00010585784912109375,0.1158754825592041,0.002329431396484373,0.044969,0.0002696514129638672,0.00022530555725097656
8.344650268554688e-05,0.14350318908691406,0.009336528121948242,0.012963,0.0002853870391845703,0.00025343894958496094
0.0001342296600341797,0.08851432800292969,0.001570542327880859,0.014033,0.0002758502960205078,0.00022602081298828125
7.772445678710938e-05,0.06273341178894043,0.0008006135101318364,0.009413,0.00021028518676757812,0.00024271011352539062
0.00011682510375976562,0.12010669708251953,0.0033999414215087898,0.012849,0.0002562999725341797,0.000244140625
7.104873657226562e-05,0.11625552177429199,0.0014977979431152338,0.014224,0.00024890899658203125,0.0002162456512451172
0.0002307891845703125,0.18811416625976562,0.0008747777862548843,0.019783,0.0001354217529296875,0.00011539459228515625
0.00011110305786132812,0.1452620029449463,0.0016262079315185543,0.017242,0.0002944469451904297,0.00025200843811035156
9.846687316894531e-05,0.07112240791320801,0.002205855255126954,0.02037,0.0002818107604980469,0.0002460479736328125
9.703636169433594e-05,0.0991668701171875,0.0009704519195556649,0.011933,0.00027441978454589844,0.00023436546325683594
0.00010943412780761719,0.10478091239929199,0.0016104667053222672,0.026964,0.0002713203430175781,0.0002231597900390625
8.225440979003906e-05,0.12404918670654297,0.0023427102813720693,0.047549,0.0002779960632324219,0.00023865699768066406
0.00010800361633300781,0.13147664070129395,0.00152224740600586,0.009229,0.00027060508728027344,0.0002243518829345703
0.00011491775512695312,0.10471963882446289,0.006001683135986327,0.081054,0.0002703666687011719,0.0002257823944091797
9.989738464355469e-05,0.15811371803283691,0.001549311889648436,0.055036,0.0002510547637939453,0.000209808349609375
0.00010395050048828125,0.14836740493774414,0.0011527052001953121,0.025842,0.00029087066650390625,0.00024819374084472656
9.1552734375e-05,0.13319110870361328,0.002389672760009766,0.018296,0.000263214111328125,0.00022649765014648438
8.630752563476562e-05,0.06288671493530273,0.0010336060028076181,0.027152,0.00026035308837890625,0.0002219676971435547
9.1552734375e-05,0.11077880859375,0.0009534760589599602,0.008913,0.00015687942504882812,0.0001404285430908203
9.965896606445312e-05,0.05718731880187988,0.0015284671173095704,0.015389,0.0002410411834716797,0.00020956993103027344
0.0001289844512939453,0.08536052703857422,0.0012498132629394539,0.019083,0.0002968311309814453,0.00024819374084472656
0.00010132789611816406,0.09564781188964844,0.0016319832916259769,0.031888,0.00028896331787109375,0.00023627281188964844
0.00020837783813476562,0.10216975212097168,0.0017654063873291,0.022832,0.0002713203430175781,0.00023126602172851562
7.557868957519531e-05,0.09205102920532227,0.0016552882232666018,0.007546,0.0002701282501220703,0.00023245811462402344
0.00011324882507324219,0.1402435302734375,0.008176892745971678,0.031737,0.0001575946807861328,0.0001277923583984375
0.00016736984252929688,0.1587052345275879,0.007404997940063475,0.05088,0.00027680397033691406,0.0002472400665283203
7.915496826171875e-05,0.1610863208770752,0.0016435640563964848,0.026476,0.0002799034118652344,0.00023865699768066406
0.0002079010009765625,0.15073180198669434,0.005195351272583006,0.054544,0.00016355514526367188,0.0001342296600341797
8.940696716308594e-05,0.14393043518066406,0.0019862050170898447,0.024113,0.0001461505889892578,0.00011801719665527344
0.0001087188720703125,0.15363264083862305,0.007659240921020508,0.012392,0.00028252601623535156,0.0002644062042236328
0.00010609626770019531,0.05902409553527832,0.0012638274078369156,0.019887,0.0001537799835205078,0.0001246929168701172
0.00011920928955078125,0.15311956405639648,0.0015087369537353512,0.014765,0.0002467632293701172,0.00020647048950195312
9.512901306152344e-05,0.06098175048828125,0.0026420371856689454,0.005391,0.0001266002655029297,0.00010371208190917969
0.00011086463928222656,0.04159045219421387,0.0012555467681884779,0.022392,0.000263214111328125,0.00022268295288085938
0.00010013580322265625,0.05573225021362305,0.002456756988525391,0.008284,0.00013947486877441406,0.00011134147644042969
0.0001010894775390625,0.0632326602935791,0.006141451004028322,0.025722,0.00012826919555664062,0.0001010894775390625
9.322166442871094e-05,0.07311558723449707,0.000976340576171875,0.008404,0.000152587890625,0.0001251697540283203
9.608268737792969e-05,0.09939718246459961,0.0010612016754150393,0.006742,0.0003120899200439453,0.0002601146697998047
0.00011420249938964844,0.05973196029663086,0.016054418060302736,0.016803,0.000156402587890625,0.00013256072998046875
0.00010919570922851562,0.06967997550964355,0.005541589752197266,0.015434,0.0001220703125,0.0001010894775390625
9.799003601074219e-05,0.07431507110595703,0.0007536197814941407,0.010834,0.00012826919555664062,0.00010228157043457031
0.00010132789611816406,0.055991172790527344,0.001479518722534181,0.021726,0.00017571449279785156,0.0001494884490966797
9.202957153320312e-05,0.10140275955200195,0.0029127456207275384,0.008873,0.00012302398681640625,9.703636169433594e-05
0.0005147457122802734,0.08058881759643555,0.0010093652801513673,0.006142,0.00011992454528808594,9.989738464355469e-05
8.440017700195312e-05,0.07078003883361816,0.00131033364868164,0.017159,0.00013208389282226562,0.00010514259338378906
8.630752563476562e-05,0.12148451805114746,0.0017769665222167955,0.025902,0.0002658367156982422,0.00022411346435546875
0.0001068115234375,0.1011955738067627,0.0015105124206542982,0.024078,0.00024366378784179688,0.00021028518676757812
9.679794311523438e-05,0.11097264289855957,0.006580839721679687,0.006433,0.00013184547424316406,0.0001087188720703125
7.843971252441406e-05,0.0963592529296875,0.0015870306854248051,0.009812,0.0002989768981933594,0.0002524852752685547
8.893013000488281e-05,0.12927794456481934,0.0016711870117187486,0.022308,0.0002772808074951172,0.000244140625
8.106231689453125e-05,0.10431313514709473,0.0017075985107421858,0.019134,0.0002694129943847656,0.0002231597900390625
9.34600830078125e-05,0.07929110527038574,0.0017948539428710945,0.010457,0.0002434253692626953,0.00020122528076171875
0.0001366138458251953,0.06976056098937988,0.0011105127868652337,0.010644,0.0001785755157470703,0.00014829635620117188
7.2479248046875e-05,0.07458257675170898,0.0023638775177001956,0.006043,0.00020885467529296875,0.0001785755157470703
0.00011754035949707031,0.022063493728637695,0.0022298908386230477,0.014684,0.0001404285430908203,0.00010991096496582031
0.00012230873107910156,0.042943477630615234,0.003010182693481446,0.013522,0.0001780986785888672,0.00015211105346679688
7.343292236328125e-05,0.049218177795410156,0.0011123860015869146,0.017536,0.0001480579376220703,0.00012302398681640625
8.296966552734375e-05,0.06377434730529785,0.0012520590362548843,0.019894,0.00013589859008789062,0.00011849403381347656
9.894371032714844e-05,0.04712200164794922,0.003011399017333983,0.030464,0.000213623046875,0.00019025802612304688
8.416175842285156e-05,0.1043241024017334,0.001963533767700195,0.012791,0.0003046989440917969,0.00025463104248046875
8.368492126464844e-05,0.07945632934570312,0.0015679147338867189,0.011115,0.0002701282501220703,0.00023221969604492188
7.82012939453125e-05,0.08580589294433594,0.0008517596130371095,0.014912,0.00014829635620117188,0.00011968612670898438
7.772445678710938e-05,0.10461211204528809,0.0021696601257324213,0.011414,0.00019097328186035156,0.0001614093780517578
0.00011396408081054688,0.09619379043579102,0.0012532361297607417,0.014897,0.00030112266540527344,0.0002582073211669922
8.463859558105469e-05,0.08254718780517578,0.002236396286010741,0.015928,0.00026345252990722656,0.00021910667419433594
9.250640869140625e-05,0.06536650657653809,0.0014676857147216792,0.010309,0.00028705596923828125,0.0002498626708984375
9.274482727050781e-05,0.07935261726379395,0.0015916690368652352,0.008698,0.0002696514129638672,0.00022125244140625
8.511543273925781e-05,0.06749868392944336,0.001310587631225586,0.007339,0.0002238750457763672,0.00018310546875
7.82012939453125e-05,0.12406110763549805,0.0019244065246582023,0.013579,0.0002923011779785156,0.0002493858337402344
0.0001049041748046875,0.08905243873596191,0.000921146911621094,0.006631,0.00015091896057128906,0.00012040138244628906
0.00010442733764648438,0.05631208419799805,0.0014054542541503921,0.028775,0.0002455711364746094,0.0001990795135498047
7.462501525878906e-05,0.05268716812133789,0.0027248140869140618,0.025544,0.0002105236053466797,0.0001785755157470703
0.00011157989501953125,0.06786990165710449,0.005851528045654298,0.018028,0.0002970695495605469,0.0002532005310058594
9.679794311523438e-05,0.07007622718811035,0.0017474271392822274,0.014965,0.00018167495727539062,0.00015401840209960938
0.00010228157043457031,0.0887916088104248,0.004185183639526367,0.005255,0.00013518333435058594,0.00010895729064941406
0.00014328956604003906,0.07380819320678711,0.01463189141845703,0.009024,0.0002663135528564453,0.0002663135528564453
9.179115295410156e-05,0.049211740493774414,0.008165558639526366,0.022759,0.0001342296600341797,0.0001049041748046875
7.82012939453125e-05,0.06850218772888184,0.0015692637634277338,0.011055,0.00031065940856933594,0.0002522468566894531
9.560585021972656e-05,0.0405421257019043,0.018665989303588867,0.024725,0.0002639293670654297,0.00022411346435546875
0.0001227855682373047,0.07237529754638672,0.0015940838012695312,0.009809,0.00015497207641601562,0.0001246929168701172
0.00010395050048828125,0.057981252670288086,0.005634245330810545,0.026218,0.00015687942504882812,0.0001277923583984375
8.273124694824219e-05,0.08900833129882812,0.000847402160644533,0.020657,0.0001418590545654297,0.00011038780212402344
7.271766662597656e-05,0.08498978614807129,0.0035403938293457025,0.012375,0.00013113021850585938,0.00011038780212402344
6.771087646484375e-05,0.12552905082702637,0.0015625172424316401,0.02417,0.00025272369384765625,0.00021958351135253906
0.00012731552124023438,0.06498074531555176,0.0025067527313232425,0.008898,0.00013780593872070312,0.00011396408081054688
0.00013327598571777344,0.08807253837585449,0.004621263854980469,0.027982,0.00027060508728027344,0.0002193450927734375
9.322166442871094e-05,0.17653465270996094,0.011042358932495118,0.01194,0.0003097057342529297,0.00026988983154296875
9.799003601074219e-05,0.05233192443847656,0.0016574837341308546,0.071136,0.00027823448181152344,0.0002338886260986328
0.0001723766326904297,0.07159209251403809,0.0015745021362304629,0.071373,0.0002582073211669922,0.00021839141845703125
0.0001575946807861328,0.08713197708129883,0.004341432861328126,0.034496,0.0003237724304199219,0.0002624988555908203
0.00012040138244628906,0.10852408409118652,0.0015430193176269522,0.042151,0.00026679039001464844,0.0002269744873046875
8.893013000488281e-05,0.13358688354492188,0.0016172335052490223,0.025135,0.0002837181091308594,0.0002448558807373047
7.367134094238281e-05,0.13524222373962402,0.0010743670501708984,0.006921,0.0002872943878173828,0.00024318695068359375
9.918212890625e-05,0.056574344635009766,0.0008187894592285166,0.028099,0.00014543533325195312,0.00011539459228515625
0.0001800060272216797,0.08417677879333496,0.0015815036926269538,0.020384,0.00029087066650390625,0.00024700164794921875
9.703636169433594e-05,0.0879814624786377,0.0009353226013183585,0.033818,0.0002727508544921875,0.0002465248107910156
8.034706115722656e-05,0.06296443939208984,0.005912808517456056,0.043946,0.0002765655517578125,0.00024008750915527344
7.963180541992188e-05,0.09442853927612305,0.0046076080169677736,0.025616,0.0002608299255371094,0.0002243518829345703
0.00010418891906738281,0.1283130645751953,0.000780473907470703,0.016142,0.00013256072998046875,0.00010251998901367188
9.512901306152344e-05,0.15133333206176758,0.0017385538940429685,0.011837,0.0002899169921875,0.0002541542053222656
0.00014591217041015625,0.09816479682922363,0.0014613999176025395,0.00712,0.0002760887145996094,0.0002493858337402344
0.00012612342834472656,0.04385185241699219,0.005220774795532226,0.008623,0.00021505355834960938,0.0001800060272216797
0.00010442733764648438,0.09324979782104492,0.0015839673156738277,0.006538,0.00027441978454589844,0.00024318695068359375
9.775161743164062e-05,0.07674837112426758,0.0009290593872070298,0.016074,0.0002570152282714844,0.000217437744140625
0.00011515617370605469,0.08448219299316406,0.0034726903533935545,0.03099,0.00019097328186035156,0.0001609325408935547
0.00010204315185546875,0.0911710262298584,0.0016260464019775388,0.012418,0.0002722740173339844,0.00023746490478515625
0.00010251998901367188,0.07765936851501465,0.000890212478637695,0.00506,0.00017189979553222656,0.0001327991485595703
9.679794311523438e-05,0.07229089736938477,0.001683370162963868,0.029348,0.0002803802490234375,0.0002429485321044922
0.00010371208190917969,0.10831475257873535,0.012447099166870118,0.021369,0.000152587890625,0.00011944770812988281
8.940696716308594e-05,0.09830236434936523,0.001489092224121094,0.019857,0.0001709461212158203,0.0001533031463623047
7.891654968261719e-05,0.14015483856201172,0.0009771435089111317,0.027043,0.00016546249389648438,0.00013303756713867188
9.012222290039062e-05,0.10623979568481445,0.0015075366058349606,0.007596,0.0002510547637939453,0.00021696090698242188
0.00011491775512695312,0.09800243377685547,0.001399598541259768,0.03131,0.00014853477478027344,0.0001239776611328125
0.00011157989501953125,0.11165928840637207,0.0014495889587402347,0.007833,0.0001964569091796875,0.000152587890625
0.0001285076141357422,0.13196778297424316,0.007599252502441405,0.016358,0.00012087821960449219,9.918212890625e-05
8.821487426757812e-05,0.09450483322143555,0.003203097930908203,0.018709,0.0003039836883544922,0.0002579689025878906
0.0001049041748046875,0.05407094955444336,0.0010091154785156244,0.016878,0.00014162063598632812,0.00011968612670898438
0.00012612342834472656,0.05211830139160156,0.0028264022827148433,0.050525,0.00023746490478515625,0.00019097328186035156
9.34600830078125e-05,0.0600438117980957,0.001460795486450197,0.027637,0.0002963542938232422,0.0002589225769042969
0.00011086463928222656,0.09348177909851074,0.001572860244750977,0.008296,0.00026869773864746094,0.0002315044403076172
8.749961853027344e-05,0.0638113021850586,0.0017024914093017578,0.009018,0.0002071857452392578,0.00016498565673828125
0.00011515617370605469,0.08833646774291992,0.009666020736694335,0.05464,0.00026702880859375,0.0002219676971435547
8.487701416015625e-05,0.07234477996826172,0.009825203964233399,0.028703,0.0002503395080566406,0.00021147727966308594
9.226799011230469e-05,0.09899020195007324,0.000908928985595703,0.007255,0.0001342296600341797,0.00011467933654785156
7.224082946777344e-05,0.11331319808959961,0.0008485762634277347,0.008846,0.00014734268188476562,0.00011682510375976562
8.606910705566406e-05,0.09495186805725098,0.0059757915649414056,0.013709,0.0003116130828857422,0.00026035308837890625
7.605552673339844e-05,0.07509183883666992,0.0043870727081298825,0.005498,0.00020051002502441406,0.000171661376953125
0.00010061264038085938,0.05304884910583496,0.02565312991333008,0.012048,0.00025391578674316406,0.0002193450927734375
0.00010967254638671875,0.0945577621459961,0.0015934972381591792,0.04154,0.00024509429931640625,0.0002124309539794922
0.00014328956604003906,0.051096200942993164,0.0015997319488525383,0.021447,0.00014495849609375,0.00011277198791503906
0.00011348724365234375,0.07482767105102539,0.0010888813171386728,0.016134,0.00012683868408203125,0.00010561943054199219
8.0108642578125e-05,0.049193620681762695,0.0006926080017089845,0.007972,0.00011539459228515625,0.00010013580322265625
0.00011229515075683594,0.0838768482208252,0.0027042622680664066,0.006513,0.00018835067749023438,0.0001614093780517578
7.557868957519531e-05,0.06597542762756348,0.014796313415527344,0.010189,0.00015211105346679688,0.0001285076141357422
8.130073547363281e-05,0.10210967063903809,0.0097075302734375,0.068036,0.0002105236053466797,0.0001735687255859375
0.0001163482666015625,0.06021237373352051,0.0010084922637939447,0.076391,0.000263214111328125,0.00022363662719726562
0.00011086463928222656,0.12006592750549316,0.0016409320831298826,0.008,0.0002536773681640625,0.00021648406982421875
8.702278137207031e-05,0.1413583755493164,0.0015610994720458987,0.01031,0.00025773048400878906,0.00021839141845703125
9.131431579589844e-05,0.1658334732055664,0.007634634902954102,0.009547,0.0002923011779785156,0.00025081634521484375
0.00014066696166992188,0.08591365814208984,0.0015402068481445326,0.017889,0.0002353191375732422,0.0002357959747314453
0.00012302398681640625,0.1217641830444336,0.0014379529724121093,0.006849,0.00023245811462402344,0.00022172927856445312
0.0001342296600341797,0.09534358978271484,0.0015716228637695315,0.005559,0.0002567768096923828,0.0002193450927734375
0.00020074844360351562,0.06794357299804688,0.0015293300781249984,0.019009,0.00025463104248046875,0.0002186298370361328
8.726119995117188e-05,0.06209683418273926,0.0043992053375244144,0.005689,0.00012421607971191406,0.00010156631469726562
0.00010895729064941406,0.09058952331542969,0.0015626760864257822,0.04711,0.0002589225769042969,0.00023865699768066406
6.747245788574219e-05,0.12259221076965332,0.0015035920715332027,0.01519,0.0002574920654296875,0.00021314620971679688
0.00010585784912109375,0.08420777320861816,0.02784762142944336,0.015237,0.0002512931823730469,0.00021839141845703125
7.772445678710938e-05,0.1279432773590088,0.0015718701934814422,0.033515,0.00025773048400878906,0.0002205371856689453
0.0001285076141357422,0.15054893493652344,0.0010199716796874987,0.016726,0.0003120899200439453,0.000263214111328125
9.679794311523438e-05,0.13006114959716797,0.0013683070983886714,0.020066,0.0001461505889892578,0.00011301040649414062
0.00010037422180175781,0.09728240966796875,0.0008221703186035156,0.046986,0.00013947486877441406,0.00011134147644042969
0.00012111663818359375,0.07321977615356445,0.001586326965332032,0.027166,0.0002942085266113281,0.00024890899658203125
9.965896606445312e-05,0.14463472366333008,0.01254868891906738,0.057868,0.00016641616821289062,0.00011968612670898438
0.00011110305786132812,0.08135294914245605,0.004597334152221681,0.053444,0.00015401840209960938,0.00012254714965820312
9.369850158691406e-05,0.1241147518157959,0.001529069229125976,0.014779,0.0002467632293701172,0.00021076202392578125
8.296966552734375e-05,0.1387333869934082,0.0017153235626220717,0.016255,0.0002455711364746094,0.00020933151245117188
7.843971252441406e-05,0.1380162239074707,0.0009384895324707036,0.014275,0.00014495849609375,0.0001232624053955078
0.00017833709716796875,0.07393217086791992,0.001580196929931641,0.020124,0.0002541542053222656,0.00021839141845703125
8.392333984375e-05,0.0600588321685791,0.0013782958374023435,0.047014,0.0002560615539550781,0.0002219676971435547
9.441375732421875e-05,0.1252424716949463,0.0014999129180908195,0.008162,0.00025725364685058594,0.00021791458129882812
0.00011944770812988281,0.13459515571594238,0.0015980313415527338,0.014963,0.000308990478515625,0.0002613067626953125
8.082389831542969e-05,0.12370848655700684,0.0015374472808837858,0.035555,0.0002617835998535156,0.000244140625
9.036064147949219e-05,0.0642092227935791,0.0015116133422851561,0.005928,0.0002689361572265625,0.0002582073211669922
0.00016999244689941406,0.131148099899292,0.0009762849884033184,0.031467,0.0002613067626953125,0.00022673606872558594
0.00011324882507324219,0.10672760009765625,0.0016136559295654301,0.020745,0.00026702880859375,0.00022864341735839844
9.584426879882812e-05,0.08289241790771484,0.00700201301574707,0.007825,0.00025963783264160156,0.00021958351135253906
0.00011134147644042969,0.04054880142211914,0.0013153276062011707,0.026665,0.0002071857452392578,0.0001697540283203125
9.870529174804688e-05,0.11704373359680176,0.001246760375976562,0.014342,0.0002930164337158203,0.00025534629821777344
8.296966552734375e-05,0.062120914459228516,0.013760153259277343,0.009211,0.0002696514129638672,0.0002422332763671875
0.00011682510375976562,0.11473727226257324,0.001559485595703125,0.013932,0.0002636909484863281,0.0002334117889404297
0.00011968612670898438,0.07735729217529297,0.0015660435028076163,0.010018,0.00026607513427734375,0.0002200603485107422
8.559226989746094e-05,0.0653529167175293,0.0009305712127685543,0.01336,0.00027298927307128906,0.0002415180206298828
0.0001938343048095703,0.08817601203918457,0.004739683975219726,0.018061,0.00026535987854003906,0.0002205371856689453
0.0001068115234375,0.10171103477478027,0.0024077197875976564,0.009991,0.0002639293670654297,0.00023698806762695312
7.390975952148438e-05,0.1065835952758789,0.0012408166198730475,0.012072,0.00026869773864746094,0.00023889541625976562
7.200241088867188e-05,0.05548381805419922,0.001065594100952149,0.007975,0.00022912025451660156,0.0002086162567138672
0.00012493133544921875,0.058745384216308594,0.003679894165039062,0.009971,0.0002524852752685547,0.00022649765014648438
0.000110626220703125,0.04737401008605957,0.0035498880462646485,0.005567,0.00023412704467773438,0.00018978118896484375
0.00010538101196289062,0.07924389839172363,0.010960822463989257,0.009449,0.0002620220184326172,0.0002067089080810547
9.250640869140625e-05,0.026010513305664062,0.0030240431518554697,0.028328,0.0001811981201171875,0.00016880035400390625
9.822845458984375e-05,0.0508272647857666,0.0008568629913330086,0.030257,0.00013828277587890625,0.00011396408081054688
0.00010085105895996094,0.06435251235961914,0.012316827987670899,0.015576,0.00018906593322753906,0.0001571178436279297
7.510185241699219e-05,0.06848573684692383,0.00136512841796875,0.017304,0.00013065338134765625,0.00011134147644042969
9.584426879882812e-05,0.07900166511535645,0.0018979349517822264,0.01396,0.0003085136413574219,0.00025653839111328125
0.00011372566223144531,0.09221768379211426,0.011233444229125977,0.010934,0.0002791881561279297,0.00024437904357910156
0.00011348724365234375,0.0356137752532959,0.002578452697753905,0.031709,0.00016236305236816406,0.0001323223114013672
6.842613220214844e-05,0.0443730354309082,0.0035715460357666,0.016494,0.00019311904907226562,0.0001614093780517578
9.918212890625e-05,0.07703042030334473,0.004574762329101562,0.004941,0.00029778480529785156,0.0002460479736328125
0.00011420249938964844,0.10812902450561523,0.0035580664520263663,0.026512,0.0002446174621582031,0.00020503997802734375
0.00011277198791503906,0.08160614967346191,0.0007166990814208981,0.006119,0.00012445449829101562,9.751319885253906e-05
0.0001361370086669922,0.10363364219665527,0.0057691592254638675,0.009271,0.0002465248107910156,0.00021529197692871094
7.82012939453125e-05,0.06164884567260742,0.00846220133972168,0.009418,0.0003185272216796875,0.00021839141845703125
0.000110626220703125,0.07503414154052734,0.0009835665740966799,0.006246,0.00014901161193847656,0.00011897087097167969
8.249282836914062e-05,0.07959651947021484,0.002240729904174805,0.0069,0.00012874603271484375,0.00010538101196289062
0.00014591217041015625,0.07278752326965332,0.0007029525756835943,0.00955,0.00012922286987304688,0.00010228157043457031
0.00011086463928222656,0.07474231719970703,0.0015399456939697263,0.019979,0.0002493858337402344,0.00021219253540039062
9.274482727050781e-05,0.09073662757873535,0.0015395155181884765,0.009901,0.00025272369384765625,0.00021314620971679688
8.440017700195312e-05,0.08648443222045898,0.0015373913574218759,0.02182,0.0002536773681640625,0.00021791458129882812
0.00010776519775390625,0.08553552627563477,0.0015802577056884762,0.014621,0.000301361083984375,0.00026106834411621094
8.535385131835938e-05,0.08586549758911133,0.0016032258911132802,0.032833,0.0002639293670654297,0.00022339820861816406
0.00014710426330566406,0.08020138740539551,0.0015507215270996084,0.031074,0.0002598762512207031,0.00022172927856445312
0.00010728836059570312,0.1293022632598877,0.0014829483947753908,0.007854,0.0002524852752685547,0.0002148151397705078
7.390975952148438e-05,0.08827376365661621,0.0015282852630615212,0.043977,0.0002493858337402344,0.00020933151245117188
0.00013780593872070312,0.09887933731079102,0.0019206419067382815,0.004592,0.00015974044799804688,0.00013446807861328125
0.00011348724365234375,0.050002336502075195,0.0014980719299316422,0.018253,0.0002524852752685547,0.00021529197692871094
0.00013685226440429688,0.13396763801574707,0.001852436599731445,0.00644,0.00030303001403808594,0.00025463104248046875
8.058547973632812e-05,0.06359434127807617,0.0012735737457275388,0.013686,0.0002856254577636719,0.00024509429931640625
0.0001125335693359375,0.09731864929199219,0.0008581450195312501,0.005253,0.0001571178436279297,0.00012111663818359375
0.00010466575622558594,0.09818673133850098,0.014008631912231444,0.027609,0.00025844573974609375,0.00021529197692871094
9.417533874511719e-05,0.10690712928771973,0.0017245605926513672,0.007502,0.00028586387634277344,0.0002498626708984375
0.00010561943054199219,0.08449387550354004,0.0013733396453857426,0.005408,0.00015664100646972656,0.00013017654418945312
8.96453857421875e-05,0.0798344612121582,0.00156305386352539,0.007957,0.0002574920654296875,0.00021409988403320312
8.678436279296875e-05,0.05316805839538574,0.0013305895996093752,0.00718,0.0001728534698486328,0.00017118453979492188
7.677078247070312e-05,0.05641055107116699,0.0022430487823486313,0.01563,0.0001323223114013672,0.00010704994201660156
7.414817810058594e-05,0.04993581771850586,0.0017510130462646493,0.009319,0.0002562999725341797,0.00022125244140625
7.867813110351562e-05,0.05236005783081055,0.0011005790252685546,0.004523,0.0001468658447265625,0.00011372566223144531
0.00011777877807617188,0.04717373847961426,0.005388314956665039,0.009556,0.0001952648162841797,0.00015854835510253906
6.890296936035156e-05,0.044158220291137695,0.0011149596099853509,0.010337,0.00018596649169921875,0.00015354156494140625
0.00012493133544921875,0.06732821464538574,0.002257413818359375,0.005948,0.00014066696166992188,0.00013256072998046875
9.846687316894531e-05,0.06327629089355469,0.0014419138031005856,0.008642,0.00025463104248046875,0.00021600723266601562
0.00010466575622558594,0.0789179801940918,0.0026717674407958983,0.010359,0.00014090538024902344,0.00011515617370605469
6.771087646484375e-05,0.051694631576538086,0.000769585937500001,0.021081,0.00012946128845214844,0.00010013580322265625
7.43865966796875e-05,0.06833767890930176,0.0017040849304199215,0.011315,0.00013327598571777344,0.00011110305786132812
0.00018215179443359375,0.07953548431396484,0.0029492162780761708,0.027442,0.00029397010803222656,0.0002524852752685547
8.0108642578125e-05,0.09308290481567383,0.01494146762084961,0.010298,0.00014138221740722656,0.00010514259338378906
0.00040841102600097656,0.06499266624450684,0.0006912365875244141,0.005979,0.0001251697540283203,9.131431579589844e-05
0.00010967254638671875,0.06935524940490723,0.004388395034790039,0.011563,0.0002849102020263672,0.0002715587615966797
9.226799011230469e-05,0.07925009727478027,0.0016765624237060558,0.03213,0.0003802776336669922,0.0003380775451660156
0.0001919269561767578,0.05767178535461426,0.0014125241699218753,0.015231,0.0002422332763671875,0.0001976490020751953
9.608268737792969e-05,0.11249899864196777,0.0009929428405761713,0.020243,0.0002887248992919922,0.0002503395080566406
9.012222290039062e-05,0.09978008270263672,0.0015943334197998059,0.021615,0.00025963783264160156,0.000217437744140625
9.059906005859375e-05,0.11136150360107422,0.005282502380371094,0.006359,0.0002810955047607422,0.00024771690368652344
9.298324584960938e-05,0.07444524765014648,0.007159501770019533,0.017122,0.0001583099365234375,0.00012493133544921875
8.463859558105469e-05,0.052637577056884766,0.0013627249603271469,0.038287,0.00022459030151367188,0.0001819133758544922
7.486343383789062e-05,0.06812262535095215,0.0014161516876220678,0.050978,0.0002644062042236328,0.0002143383026123047
0.00011396408081054688,0.06739640235900879,0.0015888132781982436,0.040303,0.0001685619354248047,0.00015211105346679688
9.751319885253906e-05,0.0916745662689209,0.00152066358947754,0.015331,0.0002434253692626953,0.00021147727966308594
0.00010538101196289062,0.12478160858154297,0.005005163879394531,0.007405,0.00028395652770996094,0.00021457672119140625
0.00011372566223144531,0.08908224105834961,0.001053889434814454,0.016807,0.0001938343048095703,0.0001690387725830078
0.00019359588623046875,0.062429189682006836,0.011957891906738282,0.014086,0.0001418590545654297,0.0001201629638671875
9.799003601074219e-05,0.0659019947052002,0.003140735290527344,0.022577,0.000263214111328125,0.00022339820861816406
8.58306884765625e-05,0.09105157852172852,0.0013502292327880888,0.035757,0.0002961158752441406,0.0002422332763671875
0.00015926361083984375,0.07850170135498047,0.0016995711364746098,0.014171,0.0002593994140625,0.00023794174194335938
0.00010204315185546875,0.12031006813049316,0.0009432008209228522,0.018306,0.0001595020294189453,0.0001392364501953125
8.869171142578125e-05,0.13933992385864258,0.0016217080078125001,0.007854,0.0002570152282714844,0.00022101402282714844
0.00012063980102539062,0.08995366096496582,0.0016745996398925787,0.020783,0.00026226043701171875,0.0002186298370361328
0.00010585784912109375,0.07360148429870605,0.001471647705078124,0.025586,0.00026106834411621094,0.00021839141845703125
8.20159912109375e-05,0.0875849723815918,0.0009816912994384773,0.010764,0.00029468536376953125,0.000255584716796875
0.00011610984802246094,0.08317899703979492,0.0013702135162353517,0.017467,0.0002579689025878906,0.00021648406982421875
8.845329284667969e-05,0.14613032341003418,0.0015572941284179714,0.038477,0.00024890899658203125,0.0002143383026123047
7.581710815429688e-05,0.1154329776763916,0.001621454086303712,0.025785,0.0002627372741699219,0.0002334117889404297
0.0001246929168701172,0.06448245048522949,0.0016108068695068374,0.016751,0.0002543926239013672,0.0002288818359375
0.0001087188720703125,0.138838529586792,0.0016901916198730493,0.064357,0.00026917457580566406,0.0002422332763671875
8.630752563476562e-05,0.1532135009765625,0.001551235076904297,0.011403,0.0002701282501220703,0.00023055076599121094
0.00012755393981933594,0.12962675094604492,0.005390006759643552,0.060872,0.0002536773681640625,0.00021648406982421875
9.655952453613281e-05,0.1367473602294922,0.0015704364013671875,0.02333,0.0002760887145996094,0.00023984909057617188
0.0001513957977294922,0.15700602531433105,0.0016266085662841791,0.007846,0.0002753734588623047,0.0002346038818359375
9.608268737792969e-05,0.08192849159240723,0.003443996536254882,0.024538,0.0002846717834472656,0.0002231597900390625
0.00012230873107910156,0.04444265365600586,0.0012101875457763665,0.027334,0.00019502639770507812,0.00016427040100097656
9.298324584960938e-05,0.07742047309875488,0.004101130584716797,0.013446,0.0001919269561767578,0.00016307830810546875
8.392333984375e-05,0.12359857559204102,0.0015968095397949217,0.00834,0.0002875328063964844,0.0002510547637939453
0.00014829635620117188,0.06514525413513184,0.0015619402465820303,0.026519,0.00023055076599121094,0.00018835067749023438
7.486343383789062e-05,0.12558484077453613,0.0015469420013427757,0.037069,0.0002598762512207031,0.0002155303955078125
0.0001285076141357422,0.08481168746948242,0.0015169410858154285,0.024809,0.00024890899658203125,0.0002422332763671875
0.0001068115234375,0.08224320411682129,0.0019698170928955077,0.007797,0.0002892017364501953,0.0002574920654296875
7.224082946777344e-05,0.11791563034057617,0.011230568572998048,0.007728,0.0002541542053222656,0.00022077560424804688
0.00010967254638671875,0.061815500259399414,0.0014617401885986328,0.02282,0.00024390220642089844,0.00021791458129882812
0.00010561943054199219,0.07584953308105469,0.0018359306793212897,0.008752,0.00027441978454589844,0.00023818016052246094
0.00010967254638671875,0.05138254165649414,0.0020651953277587894,0.005944,0.00014591217041015625,0.00011610984802246094
8.368492126464844e-05,0.044550418853759766,0.003560677673339844,0.005998,0.00020194053649902344,0.00016880035400390625
9.250640869140625e-05,0.03200650215148926,0.006446398193359376,0.019093,0.00020265579223632812,0.0001666545867919922
8.797645568847656e-05,0.048384904861450195,0.0008309616088867187,0.006725,0.00013208389282226562,0.00010442733764648438
8.416175842285156e-05,0.050449371337890625,0.0048437446594238286,0.0081,0.0002048015594482422,0.00018310546875
8.58306884765625e-05,0.059149742126464844,0.0026742956542968738,0.021385,0.0002052783966064453,0.0001728534698486328
0.00010585784912109375,0.08373045921325684,0.007708010879516601,0.004484,0.00019931793212890625,0.00016832351684570312
0.00011205673217773438,0.0807030200958252,0.0011962932281494136,0.016857,0.00024700164794921875,0.00021123886108398438
8.893013000488281e-05,0.0980978012084961,0.016994499725341797,0.024631,0.00029277801513671875,0.0002448558807373047
8.0108642578125e-05,0.11524486541748047,0.0037799432678222653,0.011733,0.0001380443572998047,0.00010728836059570312
0.0001010894775390625,0.10665726661682129,0.0015492895202636713,0.012042,0.00028228759765625,0.0002465248107910156
0.00015163421630859375,0.10546636581420898,0.0007934196929931647,0.010752,0.0001392364501953125,0.0001304149627685547
0.00010442733764648438,0.05653524398803711,0.005487006912231446,0.01074,0.00016427040100097656,0.00013494491577148438
0.00010371208190917969,0.08333206176757812,0.002168554458618164,0.012215,0.00014257431030273438,0.00011563301086425781
0.00010156631469726562,0.05751371383666992,0.005046495407104492,0.013507,0.0002200603485107422,0.0001862049102783203
9.5367431640625e-05,0.07362508773803711,0.0015582478179931632,0.013161,0.00026154518127441406,0.00022864341735839844
0.00011229515075683594,0.12221503257751465,0.0015175758361816415,0.029525,0.000263214111328125,0.0002243518829345703
0.0001277923583984375,0.11815214157104492,0.001748523559570312,0.01191,0.0002880096435546875,0.0002486705780029297
0.0004558563232421875,0.11655950546264648,0.024101318313598633,0.030698,0.0002675056457519531,0.00022530555725097656
9.274482727050781e-05,0.10604643821716309,0.0009482394409179688,0.02163,0.00015282630920410156,0.00011897087097167969
9.655952453613281e-05,0.0952906608581543,0.002012709472656249,0.030252,0.00024271011352539062,0.00020503997802734375
0.0001266002655029297,0.11121869087219238,0.0017150798492431632,0.019657,0.00027680397033691406,0.00023984909057617188
8.368492126464844e-05,0.2389512062072754,0.0016397808380126944,0.018318,0.0002636909484863281,0.00023126602172851562
0.00011920928955078125,0.1201019287109375,0.0009201793212890649,0.032323,0.00027251243591308594,0.0002300739288330078
0.00014591217041015625,0.12325382232666016,0.0015615680541992173,0.018766,0.00025582313537597656,0.0002224445343017578
0.00011205673217773438,0.15141844749450684,0.0010472109832763699,0.048371,0.00011873245239257812,0.00010323524475097656
8.440017700195312e-05,0.12963056564331055,0.0007400228576660162,0.013392,0.00011610984802246094,0.00010561943054199219
6.914138793945312e-05,0.10491037368774414,0.0015400491333007818,0.027815,0.0002827644348144531,0.000232696533203125
0.000141143798828125,0.14875173568725586,0.0007146871948242178,0.02416,0.0001251697540283203,0.00010752677917480469
0.00013375282287597656,0.15535688400268555,0.020913980850219727,0.047541,0.00026869773864746094,0.00021839141845703125
9.393692016601562e-05,0.15250372886657715,0.0015604605102539082,0.039685,0.0002567768096923828,0.00022220611572265625
0.00012373924255371094,0.14175796508789062,0.0017715593872070327,0.023044,0.0002944469451904297,0.00026345252990722656
0.00013017654418945312,0.12078309059143066,0.0016384288177490255,0.042814,0.0002734661102294922,0.0002353191375732422
7.891654968261719e-05,0.12937235832214355,0.0016107306060791013,0.030494,0.0002601146697998047,0.0002465248107910156
0.00011348724365234375,0.1175987720489502,0.005647586486816406,0.011077,0.0002720355987548828,0.00023365020751953125
0.00012302398681640625,0.23639464378356934,0.0017351341094970704,0.011566,0.00027441978454589844,0.00023555755615234375
9.274482727050781e-05,0.12784385681152344,0.0016445480804443344,0.016702,0.00026226043701171875,0.0002200603485107422
8.821487426757812e-05,0.07563614845275879,0.0015741589355468752,0.010095,0.0002791881561279297,0.000240325927734375
9.083747863769531e-05,0.053456783294677734,0.001334874038696289,0.013495,0.00014257431030273438,0.00010371208190917969
9.632110595703125e-05,0.04369020462036133,0.0012192783966064446,0.014611,0.0001270771026611328,0.00010204315185546875
0.00011777877807617188,0.05584716796875,0.0016901119995117184,0.006995,0.0002491474151611328,0.00022125244140625
7.05718994140625e-05,0.04221630096435547,0.003728814666748046,0.015657,0.00013828277587890625,0.00010991096496582031
0.0001201629638671875,0.06031632423400879,0.002282668090820313,0.015099,0.00027823448181152344,0.0002455711364746094
9.72747802734375e-05,0.0447688102722168,0.0016649694519042975,0.009092,0.00019788742065429688,0.00017571449279785156
0.00010442733764648438,0.06195974349975586,0.0027115885772705083,0.014471,0.00024962425231933594,0.0002448558807373047
8.320808410644531e-05,0.0692596435546875,0.0015532927398681645,0.014112,0.0002655982971191406,0.0002262592315673828
7.128715515136719e-05,0.09895515441894531,0.008548308685302734,0.005022,0.0002579689025878906,0.0002162456512451172
9.918212890625e-05,0.0812523365020752,0.0016283625640869138,0.011771,0.00014781951904296875,0.00011920928955078125
9.942054748535156e-05,0.03274869918823242,0.006850261474609376,0.021924,0.0001685619354248047,0.00014328956604003906
0.00018167495727539062,0.07385945320129395,0.007249840408325195,0.007169,0.0001780986785888672,0.0001513957977294922
0.00010943412780761719,0.11823225021362305,0.0008845038604736333,0.00823,0.0002887248992919922,0.0002422332763671875
9.107589721679688e-05,0.0236814022064209,0.001380052902221679,0.009298,0.00013566017150878906,0.00010943412780761719
9.393692016601562e-05,0.029214143753051758,0.0019526497344970715,0.017452,0.00022840499877929688,0.00019359588623046875
0.00010538101196289062,0.04402804374694824,0.0008001199188232416,0.009506,0.00021314620971679688,0.0001735687255859375
9.608268737792969e-05,0.05327916145324707,0.001320389709472656,0.006165,0.00022864341735839844,0.0002009868621826172
9.131431579589844e-05,0.04917645454406738,0.0011677164306640592,0.033876,0.00015687942504882812,0.00012803077697753906
7.224082946777344e-05,0.05704665184020996,0.0013965037536621087,0.013055,0.00023174285888671875,0.00019812583923339844
9.012222290039062e-05,0.0838620662689209,0.008964698806762695,0.016059,0.0002574920654296875,0.00022220611572265625
8.0108642578125e-05,0.08177065849304199,0.0024469976501464846,0.005592,0.0002818107604980469,0.00023674964904785156
0.00016188621520996094,0.058022499084472656,0.00202582781982422,0.023093,0.00026702880859375,0.00022029876708984375
8.988380432128906e-05,0.10427308082580566,0.0008381938171386719,0.013455,0.0001442432403564453,0.00011563301086425781
0.00010728836059570312,0.06990694999694824,0.0010695203857421873,0.012692,0.0001704692840576172,0.0001323223114013672
7.05718994140625e-05,0.11206603050231934,0.004522967300415039,0.01329,0.00026607513427734375,0.00022363662719726562
0.00019288063049316406,0.09768557548522949,0.0015385610351562502,0.007899,0.00026345252990722656,0.00023055076599121094
0.00010609626770019531,0.08392453193664551,0.0015535291595458953,0.033633,0.0002484321594238281,0.0002129077911376953
0.0001270771026611328,0.09821367263793945,0.0015562708129882828,0.018201,0.0002541542053222656,0.00022840499877929688
0.00011324882507324219,0.08464455604553223,0.0014194929504394525,0.014885,0.0002276897430419922,0.00019240379333496094
0.00013113021850585938,0.11450719833374023,0.0008879834289550782,0.007913,0.00014019012451171875,0.00011324882507324219
8.869171142578125e-05,0.09875178337097168,0.0028917361450195318,0.01138,0.0002739429473876953,0.0002503395080566406
0.00010824203491210938,0.0622706413269043,0.0012372194061279294,0.011249,0.0002760887145996094,0.00023794174194335938
0.00010609626770019531,0.05907940864562988,0.001004991760253907,0.013385,0.0002460479736328125,0.00022649765014648438
0.00010848045349121094,0.06609869003295898,0.00115077116394043,0.006651,0.00020051002502441406,0.0001671314239501953
0.00010275840759277344,0.06506681442260742,0.001443473693847657,0.010528,0.00024890899658203125,0.00020647048950195312
0.00010800361633300781,0.08531403541564941,0.0009959728393554683,0.030234,0.0002598762512207031,0.00022029876708984375
9.72747802734375e-05,0.12886691093444824,0.005711703231811527,0.037047,0.00014519691467285156,0.00012350082397460938
0.0001087188720703125,0.1040949821472168,0.002852430755615233,0.029593,0.0002777576446533203,0.00026679039001464844
7.367134094238281e-05,0.10458087921142578,0.0016001865081787109,0.060932,0.0002551078796386719,0.00021958351135253906
0.0001785755157470703,0.059504032135009766,0.0016106162414550786,0.008289,0.00028061866760253906,0.00024008750915527344
7.605552673339844e-05,0.11990690231323242,0.0142203727722168,0.031525,0.00016546249389648438,0.00014495849609375
8.440017700195312e-05,0.06267786026000977,0.006233573150634766,0.011675,0.00017547607421875,0.00012826919555664062
0.0001842975616455078,0.07670187950134277,0.0019498162078857425,0.007395,0.00027489662170410156,0.00023794174194335938
0.00012564659118652344,0.06099295616149902,0.0014560547485351558,0.008486,0.0002448558807373047,0.00021123886108398438
0.0001125335693359375,0.0797429084777832,0.0036348795013427734,0.010567,0.0001533031463623047,0.0001251697540283203
9.965896606445312e-05,0.09779500961303711,0.0015821618652343758,0.00879,0.00026988983154296875,0.00023317337036132812
9.751319885253906e-05,0.11898040771484375,0.0016932424316406253,0.012074,0.0002665519714355469,0.00023102760314941406
8.296966552734375e-05,0.08663773536682129,0.00094575553894043,0.02419,0.0002512931823730469,0.0002434253692626953
0.00010013580322265625,0.09601521492004395,0.015610005737304688,0.012449,0.0002818107604980469,0.00022792816162109375
0.00017070770263671875,0.12009072303771973,0.0015265476531982425,0.006918,0.0002613067626953125,0.00021576881408691406
0.0001518726348876953,0.06014370918273926,0.0023551629028320323,0.020904,0.0001842975616455078,0.0001494884490966797
0.00012755393981933594,0.1268141269683838,0.001496706405639649,0.009909,0.00024819374084472656,0.00021195411682128906
0.00010204315185546875,0.09576940536499023,0.0014122917327880832,0.044484,0.00027561187744140625,0.00026917457580566406
0.00011229515075683594,0.0919952392578125,0.006340787948608399,0.013236,0.00027298927307128906,0.0002372264862060547
0.00011134147644042969,0.07116365432739258,0.0011546839599609372,0.015712,0.00026154518127441406,0.00021839141845703125
0.0001697540283203125,0.07925939559936523,0.000990530319213867,0.01643,0.00026106834411621094,0.0002281665802001953
7.510185241699219e-05,0.06623506546020508,0.0009844386138916014,0.009346,0.00022673606872558594,0.00019359588623046875
0.0001354217529296875,0.05948638916015625,0.0014949314880371087,0.011095,0.0002567768096923828,0.00022840499877929688
0.00011014938354492188,0.04846501350402832,0.0010535129852294912,0.025343,0.0001919269561767578,0.00013566017150878906
0.00013875961303710938,0.06282305717468262,0.001491107162475587,0.016741,0.0002646446228027344,0.0002186298370361328
0.00014090538024902344,0.04948163032531738,0.003405647857666016,0.004867,0.0001418590545654297,0.00012946128845214844
8.821487426757812e-05,0.047823429107666016,0.0028857822418212886,0.016125,0.00024271011352539062,0.00020766258239746094
0.00011396408081054688,0.055893898010253906,0.0009501653137207033,0.006756,0.0001690387725830078,0.00014328956604003906
9.584426879882812e-05,0.0406341552734375,0.0011761457214355467,0.027899,0.00014495849609375,0.00012946128845214844
9.298324584960938e-05,0.06677937507629395,0.001315569351196289,0.007777,0.00027298927307128906,0.0002384185791015625
0.00011444091796875,0.06411862373352051,0.0014305222015380866,0.015352,0.00027751922607421875,0.00023221969604492188
0.00010323524475097656,0.10661149024963379,0.000979185928344728,0.023561,0.00025844573974609375,0.000240325927734375
8.20159912109375e-05,0.04016232490539551,0.003575617980957034,0.042175,0.0003056526184082031,0.000217437744140625
8.106231689453125e-05,0.11058783531188965,0.0008802250061035154,0.017509,0.00025916099548339844,0.00021886825561523438
6.890296936035156e-05,0.09729433059692383,0.004177542709350585,0.019151,0.00025153160095214844,0.00021076202392578125
0.00011396408081054688,0.09754085540771484,0.01761154231262207,0.023308,0.00015878677368164062,0.0001220703125
7.82012939453125e-05,0.08944940567016602,0.0014622273864746092,0.020756,0.0002830028533935547,0.00024318695068359375
0.00011491775512695312,0.09101271629333496,0.0008251337890624998,0.012862,0.00015473365783691406,0.00012254714965820312
7.62939453125e-05,0.1478416919708252,0.011762152542114258,0.029186,0.0002429485321044922,0.0002067089080810547
8.654594421386719e-05,0.13139081001281738,0.005271573379516602,0.007897,0.00028443336486816406,0.0002446174621582031
6.842613220214844e-05,0.13354086875915527,0.0038311316986083983,0.009398,0.0002522468566894531,0.0002105236053466797
0.0001251697540283203,0.05407381057739258,0.0009599751892089836,0.022231,0.00027942657470703125,0.00023651123046875
9.751319885253906e-05,0.08772420883178711,0.009462278793334961,0.020027,0.00021648406982421875,0.0001735687255859375
0.00012540817260742188,0.11363410949707031,0.0019721181640625,0.013424,0.0002455711364746094,0.00020647048950195312
0.00011777877807617188,0.07641410827636719,0.0015535419311523448,0.016016,0.0002143383026123047,0.0001819133758544922
0.00011134147644042969,0.11604475975036621,0.001534070251464844,0.021727,0.0002567768096923828,0.00025177001953125
9.393692016601562e-05,0.09565448760986328,0.0012316479797363283,0.007638,0.00027298927307128906,0.00023746490478515625
0.00010395050048828125,0.06502676010131836,0.0015944442749023435,0.007125,0.0002694129943847656,0.00022912025451660156
8.940696716308594e-05,0.07532477378845215,0.0010583765716552732,0.006628,0.00015234947204589844,0.00012564659118652344
0.00010395050048828125,0.12463951110839844,0.002011670227050781,0.03363,0.000274658203125,0.00023293495178222656
0.00014400482177734375,0.08528852462768555,0.0011995929565429692,0.015916,0.00020647048950195312,0.0001709461212158203
0.00016617774963378906,0.11344671249389648,0.0017868457794189482,0.054525,0.00038504600524902344,0.0003361701965332031
0.0001976490020751953,0.08135390281677246,0.0030055765991210924,0.027862,0.0001475811004638672,0.0001270771026611328
0.0001087188720703125,0.12514233589172363,0.0016015990142822269,0.027562,0.0002682209014892578,0.00023317337036132812
8.797645568847656e-05,0.18298983573913574,0.009328631530761716,0.071439,0.0002760887145996094,0.00023627281188964844
0.00010013580322265625,0.12197208404541016,0.001691881225585938,0.042427,0.00025916099548339844,0.00021886825561523438
0.00011873245239257812,0.171492338180542,0.013223844802856446,0.022687,0.0001704692840576172,0.00012445449829101562
0.00013899803161621094,0.10755610466003418,0.028607083740234376,0.02156,0.00025081634521484375,0.000209808349609375
0.00011348724365234375,0.14188098907470703,0.0017004752807617193,0.018032,0.00038909912109375,0.0003476142883300781
0.00010323524475097656,0.2036278247833252,0.0010666294555664061,0.007052,0.00018334388732910156,0.0001583099365234375
0.00019097328186035156,0.23697614669799805,0.001377984985351563,0.018941,0.00013494491577148438,0.00011372566223144531
0.00010061264038085938,0.18944430351257324,0.017064470275878905,0.025066,0.00025272369384765625,0.00021791458129882812
0.00010704994201660156,0.18284988403320312,0.018335007049560547,0.020048,0.00027680397033691406,0.00023889541625976562
0.00013375282287597656,0.1014404296875,0.01781467431640625,0.014389,0.0002663135528564453,0.0002353191375732422
0.0001270771026611328,0.1414172649383545,0.0020191842956542964,0.012583,0.0002760887145996094,0.00023555755615234375
0.0001220703125,0.05474543571472168,0.0009036682739257812,0.009561,0.00015664100646972656,0.00011849403381347656
0.00015997886657714844,0.05465388298034668,0.0021249682006835927,0.037669,0.00014662742614746094,0.00011801719665527344
7.939338684082031e-05,0.06553292274475098,0.0015555953826904313,0.021566,0.000247955322265625,0.000213623046875
7.534027099609375e-05,0.08922982215881348,0.0015362391052246085,0.015494,0.0002560615539550781,0.00022101402282714844
9.059906005859375e-05,0.058017730712890625,0.0013179583587646492,0.007921,0.00021266937255859375,0.00017952919006347656
7.271766662597656e-05,0.11110711097717285,0.004140049423217773,0.028586,0.0001423358917236328,0.00011372566223144531
0.00010371208190917969,0.05792498588562012,0.0007205289306640647,0.039206,0.00013756752014160156,0.0001068115234375
8.821487426757812e-05,0.11090087890625,0.0016207397460937497,0.006825,0.00027871131896972656,0.00023937225341796875
0.0001347064971923828,0.059803009033203125,0.0027896502380371085,0.009312,0.00015425682067871094,0.00011920928955078125
8.153915405273438e-05,0.05243515968322754,0.0013227463378906248,0.008111,0.00014710426330566406,0.00012159347534179688
9.655952453613281e-05,0.04910993576049805,0.0020333583526611337,0.014207,0.0001614093780517578,0.000133514404296875
8.7738037109375e-05,0.05743885040283203,0.004260062484741211,0.01422,0.0002758502960205078,0.000247955322265625
9.703636169433594e-05,0.0851290225982666,0.0015019939117431637,0.021457,0.0002651214599609375,0.00022673606872558594
9.441375732421875e-05,0.05829191207885742,0.0026562388153076166,0.011003,0.00024080276489257812,0.00020742416381835938
8.630752563476562e-05,0.07743215560913086,0.002035028213500975,0.016806,0.0001571178436279297,0.00011420249938964844
9.131431579589844e-05,0.06164097785949707,0.002943619934082031,0.005484,0.00013184547424316406,0.00010347366333007812
9.72747802734375e-05,0.08002543449401855,0.001442612915039063,0.01172,0.00024175643920898438,0.00020170211791992188
9.226799011230469e-05,0.06774187088012695,0.001343910842895507,0.013794,0.00021600723266601562,0.0001823902130126953
0.00010991096496582031,0.0559849739074707,0.0022528907012939452,0.00813,0.0001251697540283203,0.00010347366333007812
9.393692016601562e-05,0.05926823616027832,0.0011511139678955081,0.007395,0.00013518333435058594,0.00011134147644042969
8.440017700195312e-05,0.0440521240234375,0.001264208068847656,0.00851,0.00023436546325683594,0.00019812583923339844
0.00010704994201660156,0.0782468318939209,0.0009911689758300788,0.009,0.00015211105346679688,0.00012493133544921875
7.987022399902344e-05,0.06926202774047852,0.0025436339111328116,0.050803,0.0003211498260498047,0.00023317337036132812
0.000110626220703125,0.059601545333862305,0.004796031433105467,0.031744,0.0002701282501220703,0.00025534629821777344
9.989738464355469e-05,0.10039329528808594,0.003829135116577148,0.010491,0.00025081634521484375,0.0002110004425048828
9.179115295410156e-05,0.06646609306335449,0.020908809677124024,0.011184,0.00025272369384765625,0.00021004676818847656
8.440017700195312e-05,0.10942339897155762,0.0031920143432617194,0.012268,0.0002608299255371094,0.0002307891845703125
0.00010752677917480469,0.1161353588104248,0.0016243440704345703,0.007267,0.0002791881561279297,0.00023436546325683594
0.0001125335693359375,0.07771897315979004,0.014134614318847657,0.013706,0.00016736984252929688,0.00012063980102539062
8.821487426757812e-05,0.10784006118774414,0.0016729988555908206,0.006402,0.0002803802490234375,0.00023698806762695312
0.00013065338134765625,0.058319807052612305,0.0010164042968749997,0.007498,0.0002658367156982422,0.00023508071899414062
0.00011038780212402344,0.0508270263671875,0.008752343887329102,0.007056,0.00017309188842773438,0.00013685226440429688
8.630752563476562e-05,0.05798530578613281,0.0010331308898925782,0.010194,0.00024437904357910156,0.00022149085998535156
0.00010442733764648438,0.11165308952331543,0.005670833023071288,0.027317,0.0002949237823486328,0.00023674964904785156
0.00011277198791503906,0.08184051513671875,0.0044557920532226555,0.017617,0.0002727508544921875,0.00023508071899414062
8.082389831542969e-05,0.08677124977111816,0.002136990112304688,0.012006,0.000255584716796875,0.00022149085998535156
9.441375732421875e-05,0.0831902027130127,0.001649688293457031,0.012973,0.0002675056457519531,0.0002372264862060547
0.00011229515075683594,0.10973286628723145,0.004974105453491211,0.0049,0.0001723766326904297,0.00013875961303710938
0.00018906593322753906,0.11043596267700195,0.0021589505310058606,0.025438,0.0002658367156982422,0.00022268295288085938
9.369850158691406e-05,0.10086703300476074,0.0015185496063232426,0.032103,0.00026154518127441406,0.0002193450927734375
9.393692016601562e-05,0.07807207107543945,0.0014119479370117184,0.017405,0.000141143798828125,0.00011372566223144531
0.00012755393981933594,0.08455038070678711,0.0009455630950927739,0.012707,0.0002732276916503906,0.00023937225341796875
0.00010132789611816406,0.11010408401489258,0.001653699401855467,0.036046,0.0002677440643310547,0.00023746490478515625
9.632110595703125e-05,0.06223940849304199,0.004449852005004883,0.019809,0.00017118453979492188,0.00013327598571777344
0.00011348724365234375,0.1640949249267578,0.013551841064453125,0.006029,0.0002713203430175781,0.0002772808074951172
0.00010442733764648438,0.1220085620880127,0.01609083265686035,0.015106,0.0002696514129638672,0.0002491474151611328
0.00011563301086425781,0.12244558334350586,0.0009149561157226552,0.057901,0.00023674964904785156,0.00019025802612304688
0.00010061264038085938,0.1045694351196289,0.0029965895843505827,0.046455,0.0002665519714355469,0.00021839141845703125
0.00011229515075683594,0.12251996994018555,0.0009094642181396509,0.044798,0.00025391578674316406,0.00024199485778808594
9.679794311523438e-05,0.15201735496520996,0.004213993148803712,0.01892,0.0002741813659667969,0.00024247169494628906
7.82012939453125e-05,0.10060477256774902,0.0015670823822021493,0.036099,0.00027251243591308594,0.0002586841583251953
8.893013000488281e-05,0.12914466857910156,0.0022460815124511722,0.009682,0.00027632713317871094,0.00023674964904785156
7.987022399902344e-05,0.10799479484558105,0.014597246841430664,0.010971,0.00026726722717285156,0.00022339820861816406
0.00011348724365234375,0.04117178916931152,0.0014260298614501947,0.017662,0.0001785755157470703,0.0001385211944580078
0.00011801719665527344,0.05271458625793457,0.004453729217529297,0.018907,0.00026988983154296875,0.00023055076599121094
8.463859558105469e-05,0.05170845985412598,0.0027124945678710932,0.017596,0.0001347064971923828,0.00010728836059570312
0.0001285076141357422,0.08236980438232422,0.0014225285339355461,0.00922,0.00026226043701171875,0.00023174285888671875
0.00010657310485839844,0.05737900733947754,0.001702545776367189,0.02686,0.0002696514129638672,0.0002455711364746094
0.00010776519775390625,0.08520174026489258,0.0010157868499755859,0.013188,0.00014328956604003906,0.00012159347534179688
0.00012302398681640625,0.09146261215209961,0.004211851150512695,0.015868,0.000141143798828125,0.00012254714965820312
0.00012063980102539062,0.07036924362182617,0.0008652913360595697,0.015747,0.000148773193359375,0.0001304149627685547
9.036064147949219e-05,0.09328246116638184,0.005401939498901366,0.044413,0.00025391578674316406,0.00021314620971679688
0.0002079010009765625,0.08579850196838379,0.0016509769439697272,0.01645,0.0002868175506591797,0.00023889541625976562
7.390975952148438e-05,0.09184145927429199,0.0017475378112792967,0.007392,0.00026679039001464844,0.00022459030151367188
0.00021696090698242188,0.10137462615966797,0.0016485370635986336,0.0136,0.00027561187744140625,0.00024271011352539062
0.00013709068298339844,0.11655902862548828,0.02045595687866211,0.02256,0.00027298927307128906,0.0002295970916748047
0.0001049041748046875,0.16762232780456543,0.0016325741577148424,0.017295,0.0002567768096923828,0.0002155303955078125
7.271766662597656e-05,0.1422734260559082,0.0017687062377929686,0.006863,0.00012922286987304688,0.00010919570922851562
0.00012826919555664062,0.08273077011108398,0.0012998763885498045,0.005491,0.0002808570861816406,0.0002422332763671875
0.0001590251922607422,0.11025571823120117,0.002064467468261718,0.01071,0.00025177001953125,0.00020933151245117188
0.00010514259338378906,0.0589449405670166,0.009795187469482422,0.004704,0.0002562999725341797,0.00022268295288085938
0.00011420249938964844,0.034848690032958984,0.0010920485687255857,0.01183,0.00017976760864257812,0.0001323223114013672
7.534027099609375e-05,0.07023143768310547,0.0015801610717773446,0.012724,0.0001399517059326172,0.0001068115234375
7.748603820800781e-05,0.0643010139465332,0.0013407698059082034,0.009585,0.000274658203125,0.00023245811462402344
8.416175842285156e-05,0.07278871536254883,0.003834540954589844,0.008959,0.00014710426330566406,0.00012183189392089844
0.00011086463928222656,0.034325599670410156,0.0018042615814208981,0.006008,0.00013828277587890625,0.00010824203491210938
7.772445678710938e-05,0.038964033126831055,0.001358405227661133,0.009755,0.00012683868408203125,0.0001010894775390625
0.00012731552124023438,0.0459284782409668,0.001397039962768555,0.008499,0.00013780593872070312,0.00011348724365234375
9.560585021972656e-05,0.049700021743774414,0.001822927429199218,0.010448,0.00013136863708496094,0.00010633468627929688
8.916854858398438e-05,0.04179525375366211,0.0017915024108886707,0.021718,0.00011324882507324219,9.417533874511719e-05
0.00010251998901367188,0.07043004035949707,0.0024403957061767574,0.008982,0.0001201629638671875,0.00010013580322265625
6.866455078125e-05,0.08275198936462402,0.0046579651641845705,0.01052,0.0001087188720703125,9.083747863769531e-05
7.605552673339844e-05,0.07254314422607422,0.005895686599731446,0.006303,0.00013971328735351562,0.00011396408081054688
9.846687316894531e-05,0.07063531875610352,0.0025460402832031253,0.006964,0.00014257431030273438,0.00011897087097167969
0.00011396408081054688,0.040635108947753906,0.0020858885803222652,0.011596,0.0001239776611328125,0.00010347366333007812
9.870529174804688e-05,0.05254626274108887,0.00608595053100586,0.005886,0.00012183189392089844,0.00010037422180175781
0.00010323524475097656,0.04055190086364746,0.001788837219238281,0.006799,0.000171661376953125,0.0001480579376220703
9.131431579589844e-05,0.04378342628479004,0.0014318696441650387,0.007531,0.00023436546325683594,0.00019979476928710938
9.608268737792969e-05,0.047238826751708984,0.002427098770141599,0.033355,0.00024199485778808594,0.0001895427703857422
9.202957153320312e-05,0.0730440616607666,0.004436156326293947,0.023769,0.0001957416534423828,0.00015592575073242188
7.963180541992188e-05,0.062392473220825195,0.011810713684082035,0.033238,0.00012803077697753906,0.0001049041748046875
7.271766662597656e-05,0.08757543563842773,0.0014766292266845706,0.011382,0.00028443336486816406,0.00025963783264160156
7.414817810058594e-05,0.10211992263793945,0.009207369049072267,0.026142,0.00016808509826660156,0.0001354217529296875
8.130073547363281e-05,0.09879016876220703,0.001717398529052734,0.013745,0.000270843505859375,0.00023293495178222656
9.34600830078125e-05,0.11107683181762695,0.0012580263061523437,0.010208,0.0002727508544921875,0.0002276897430419922
0.00010704994201660156,0.050169944763183594,0.0008120283508300779,0.008935,0.00013136863708496094,0.00011515617370605469
9.822845458984375e-05,0.15433597564697266,0.0008233945770263675,0.008983,0.0001590251922607422,0.0001392364501953125
0.00010704994201660156,0.07822275161743164,0.0007877803039550782,0.03023,0.00012493133544921875,0.00010251998901367188
7.033348083496094e-05,0.07482361793518066,0.00906207650756836,0.009639,0.00011706352233886719,9.799003601074219e-05
0.00014472007751464844,0.11145448684692383,0.001600253387451172,0.007154,0.0002560615539550781,0.0002295970916748047
0.0001888275146484375,0.0847008228302002,0.0012876087951660155,0.01907,0.00020813941955566406,0.00017070770263671875
0.00011610984802246094,0.1637580394744873,0.001021025100708008,0.010409,0.00015592575073242188,0.00013637542724609375
0.00015306472778320312,0.08971691131591797,0.0014741249084472656,0.027375,0.0001628398895263672,0.0001399517059326172
0.00011610984802246094,0.0750882625579834,0.0014669647216796877,0.0135,0.000141143798828125,0.00010848045349121094
9.894371032714844e-05,0.11748456954956055,0.0008847596893310546,0.013299,0.00014925003051757812,0.00011706352233886719
7.414817810058594e-05,0.06241893768310547,0.003469425201416014,0.02525,0.0001418590545654297,0.00011110305786132812
0.00010561943054199219,0.0921945571899414,0.0015758003540039065,0.014218,0.0002560615539550781,0.00021409988403320312
0.00010275840759277344,0.05582284927368164,0.015913568710327147,0.009576,0.00014519691467285156,0.00011444091796875
0.00014162063598632812,0.05731368064880371,0.004507717147827148,0.012559,0.00020837783813476562,0.0001735687255859375
0.00012564659118652344,0.09383773803710938,0.002988563247680664,0.007504,0.00029730796813964844,0.0002529621124267578
7.152557373046875e-05,0.07335829734802246,0.0008016462554931644,0.009401,0.0001361370086669922,0.00010657310485839844
0.0001513957977294922,0.09587311744689941,0.0035621957855224602,0.010592,0.00017547607421875,0.00014400482177734375
9.083747863769531e-05,0.0566105842590332,0.008876705947875976,0.012009,0.0002894401550292969,0.00024175643920898438
8.654594421386719e-05,0.0538942813873291,0.0007707301330566393,0.019255,0.00015234947204589844,0.0001270771026611328
9.965896606445312e-05,0.08439517021179199,0.01566817272949219,0.032212,0.0001423358917236328,0.00012111663818359375
0.0001251697540283203,0.08285140991210938,0.0013915237884521486,0.007527,0.000232696533203125,0.0001926422119140625
9.465217590332031e-05,0.08483028411865234,0.014764539093017576,0.024081,0.0001392364501953125,0.0001125335693359375
9.703636169433594e-05,0.07674574851989746,0.00152436805725098,0.06999,0.00027680397033691406,0.0002300739288330078
0.00010418891906738281,0.13225579261779785,0.0014970473785400375,0.017323,0.00024318695068359375,0.00020456314086914062
0.00017905235290527344,0.12049150466918945,0.013454914611816407,0.014256,0.00030040740966796875,0.00023484230041503906
0.00012135505676269531,0.1939845085144043,0.0015862022094726563,0.010782,0.0002777576446533203,0.00022149085998535156
0.00011396408081054688,0.14257550239562988,0.0016956696472167979,0.027204,0.0002684593200683594,0.00021982192993164062
9.322166442871094e-05,0.05247235298156738,0.002384080139160156,0.006734,0.0002772808074951172,0.0002257823944091797
0.00010228157043457031,0.09483647346496582,0.0015970777282714836,0.023074,0.0002694129943847656,0.00024080276489257812
7.200241088867188e-05,0.08587503433227539,0.0016212073364257826,0.035821,0.0002841949462890625,0.00022292137145996094
0.00011134147644042969,0.0670921802520752,0.0019419405212402346,0.039201,0.00027298927307128906,0.00023317337036132812
8.034706115722656e-05,0.09478545188903809,0.0016104110870361343,0.022534,0.0002856254577636719,0.0002384185791015625
9.751319885253906e-05,0.08017873764038086,0.0036850384826660164,0.024363,0.00027298927307128906,0.00023627281188964844
7.796287536621094e-05,0.16356325149536133,0.0015357744903564466,0.018628,0.0002834796905517578,0.00023245811462402344
7.581710815429688e-05,0.08942604064941406,0.0016268621826171885,0.027485,0.0002503395080566406,0.00021314620971679688
8.511543273925781e-05,0.13302183151245117,0.0015980225982666005,0.021031,0.00030684471130371094,0.00024271011352539062
7.963180541992188e-05,0.1295454502105713,0.000951800186157226,0.012068,0.00016021728515625,0.00012254714965820312
0.00015234947204589844,0.08833432197570801,0.0014692403564453144,0.049024,0.0002732276916503906,0.00023293495178222656
0.0001163482666015625,0.08286070823669434,0.0015744635314941403,0.011478,0.00027823448181152344,0.00022292137145996094
0.00013184547424316406,0.10457849502563477,0.02917621875,0.009398,0.00027298927307128906,0.00023674964904785156
0.00011944770812988281,0.11083269119262695,0.0015909531555175788,0.015404,0.0002734661102294922,0.000217437744140625
0.00013446807861328125,0.11101698875427246,0.0015790462493896484,0.015625,0.00027561187744140625,0.00024008750915527344
0.00012254714965820312,0.07622408866882324,0.0022425102081298828,0.006666,0.00023698806762695312,0.0001895427703857422
8.225440979003906e-05,0.0678560733795166,0.0009582275848388673,0.004652,0.00014638900756835938,0.00011515617370605469
0.00013947486877441406,0.07164359092712402,0.0017111533966064456,0.027791,0.0002446174621582031,0.00020885467529296875
0.00010156631469726562,0.0763554573059082,0.0015838027648925786,0.014282,0.00027489662170410156,0.00023651123046875
0.00011014938354492188,0.08878517150878906,0.001179638305664062,0.011159,0.00026726722717285156,0.00022602081298828125
0.0001251697540283203,0.06428074836730957,0.0016162315368652338,0.00965,0.0002791881561279297,0.00023412704467773438
0.000125885009765625,0.07341575622558594,0.023461972061157226,0.017634,0.00014400482177734375,0.00011730194091796875
0.00010251998901367188,0.12226557731628418,0.0015407496490478512,0.045571,0.0002982616424560547,0.00022363662719726562
0.00010514259338378906,0.08487296104431152,0.00600409312438965,0.021698,0.00016498565673828125,0.0001251697540283203
0.0006501674652099609,0.08883857727050781,0.0036990617218017573,0.014956,0.00012755393981933594,0.00010848045349121094
0.00010180473327636719,0.06073808670043945,0.0008655600738525383,0.00973,0.0003612041473388672,0.00023651123046875
0.00017762184143066406,0.05361437797546387,0.006747931396484372,0.032738,0.0002613067626953125,0.00023221969604492188
0.0001010894775390625,0.07131624221801758,0.0013596807861328136,0.031235,0.0002644062042236328,0.00023508071899414062
7.62939453125e-05,0.08122730255126953,0.008469801742553712,0.016068,0.0002524852752685547,0.0002162456512451172
0.00013136863708496094,0.14916014671325684,0.003380749923706055,0.025543,0.00025010108947753906,0.00021147727966308594
9.036064147949219e-05,0.08176922798156738,0.0010236121826171871,0.008557,0.00026416778564453125,0.00024271011352539062
7.081031799316406e-05,0.07863855361938477,0.0015956633453369142,0.014062,0.000274658203125,0.00023245811462402344
0.00011086463928222656,0.0903463363647461,0.0033384586639404294,0.007393,0.00028252601623535156,0.00022530555725097656
0.0001609325408935547,0.08126592636108398,0.0010636361236572266,0.006463,0.0001621246337890625,0.0001327991485595703
0.00014090538024902344,0.05196428298950195,0.006929449966430664,0.012047,0.00014281272888183594,0.00011658668518066406
7.390975952148438e-05,0.05163741111755371,0.0033946261138916023,0.017678,0.00025725364685058594,0.00021910667419433594
0.00010657310485839844,0.08603763580322266,0.001602019226074219,0.006488,0.0002498626708984375,0.00021791458129882812
0.00011420249938964844,0.10405445098876953,0.0016915235748291013,0.049151,0.00028705596923828125,0.00023794174194335938
0.00019812583923339844,0.08501243591308594,0.007829860275268552,0.045157,0.0002624988555908203,0.00024819374084472656
0.00011372566223144531,0.0842442512512207,0.01348895362854004,0.015585,0.0001857280731201172,0.00013589859008789062
8.296966552734375e-05,0.11395883560180664,0.007067822250366212,0.008391,0.0002498626708984375,0.00021576881408691406
0.00011777877807617188,0.1417374610900879,0.003491877548217774,0.016783,0.0001399517059326172,0.0001289844512939453
8.7738037109375e-05,0.07647442817687988,0.0012952075805664062,0.006091,0.00021338462829589844,0.0001811981201171875
0.00012230873107910156,0.06039547920227051,0.0017377731933593751,0.014036,0.00014448165893554688,0.00011754035949707031
7.700920104980469e-05,0.04961228370666504,0.00854433662414551,0.02643,0.00013971328735351562,0.00010585784912109375
0.00011491775512695312,0.08388137817382812,0.005138888977050781,0.006577,0.00021719932556152344,0.00018167495727539062
8.511543273925781e-05,0.05497384071350098,0.001346776473999025,0.024612,0.00031065940856933594,0.0002422332763671875
7.319450378417969e-05,0.07437276840209961,0.007285338577270508,0.005991,0.0001552104949951172,0.00012302398681640625
0.00010466575622558594,0.09050416946411133,0.01111362173461914,0.010026,0.00013065338134765625,0.00010251998901367188
6.175041198730469e-05,0.07301521301269531,0.0039050414276123047,0.013155,0.0002853870391845703,0.00024366378784179688
0.0001800060272216797,0.07962656021118164,0.0014288092346191415,0.014828,0.0003380775451660156,0.0002472400665283203
8.106231689453125e-05,0.12854456901550293,0.0015542679443359374,0.011986,0.0002548694610595703,0.00021386146545410156
9.107589721679688e-05,0.05626106262207031,0.0008817786712646486,0.004573,0.00017142295837402344,0.0001220703125
0.00010967254638671875,0.041872501373291016,0.0019206129760742166,0.050603,0.0001747608184814453,0.00017309188842773438
9.5367431640625e-05,0.12197399139404297,0.001016432693481447,0.019422,0.0001976490020751953,0.0001678466796875
8.368492126464844e-05,0.10887432098388672,0.00773576499938965,0.024605,0.00027751922607421875,0.00022530555725097656
0.00011038780212402344,0.14322710037231445,0.004873155761718751,0.022524,0.0002574920654296875,0.00021910667419433594
9.441375732421875e-05,0.07929801940917969,0.001550631256103517,0.01928,0.0002543926239013672,0.00021386146545410156
0.0001354217529296875,0.10818815231323242,0.0009617193603515609,0.01716,0.000278472900390625,0.00023293495178222656
6.67572021484375e-05,0.09315657615661621,0.002211102584838868,0.017071,0.0002665519714355469,0.0002276897430419922
0.00011658668518066406,0.12311553955078125,0.001534661773681641,0.012296,0.0002548694610595703,0.000213623046875
9.34600830078125e-05,0.0755317211151123,0.0013709586029052728,0.009062,0.0002765655517578125,0.00023984909057617188
0.0001327991485595703,0.04755139350891113,0.008366973846435546,0.023882,0.000278472900390625,0.00025391578674316406
7.557868957519531e-05,0.04653620719909668,0.0010016630096435532,0.024733,0.00025725364685058594,0.00022673606872558594
8.177757263183594e-05,0.05538344383239746,0.002506113632202149,0.016117,0.0002503395080566406,0.0002186298370361328
0.00013518333435058594,0.08034276962280273,0.0014145957489013674,0.007873,0.0002574920654296875,0.00025463104248046875
0.00012874603271484375,0.04310894012451172,0.0013411094512939467,0.016366,0.0002491474151611328,0.000217437744140625
8.177757263183594e-05,0.05200076103210449,0.000888967926025391,0.010218,0.0001678466796875,0.00012564659118652344
0.00016689300537109375,0.054612159729003906,0.002221700408935545,0.020872,0.00014257431030273438,0.00011086463928222656
7.62939453125e-05,0.07563352584838867,0.0030555721282958977,0.0079,0.00027632713317871094,0.00023746490478515625
9.965896606445312e-05,0.08240628242492676,0.0009448852539062497,0.016,0.0001614093780517578,0.00012683868408203125
8.320808410644531e-05,0.09772443771362305,0.0015938171539306642,0.016284,0.00030112266540527344,0.0002372264862060547
0.00018525123596191406,0.0878746509552002,0.0016107673645019537,0.013,0.0002655982971191406,0.00023174285888671875
0.00010204315185546875,0.03367137908935547,0.004704711471557618,0.008039,0.00014328956604003906,0.00012421607971191406
9.72747802734375e-05,0.04328632354736328,0.001474543716430664,0.007248,0.000225067138671875,0.00018787384033203125
8.0108642578125e-05,0.048653364181518555,0.0012839136962890622,0.014137,0.00022220611572265625,0.00017690658569335938
9.34600830078125e-05,0.07689166069030762,0.0030651000823974615,0.011791,0.0002734661102294922,0.0002334117889404297
0.00011277198791503906,0.04986000061035156,0.0013597738647460923,0.02551,0.00023365020751953125,0.0001838207244873047
0.00010251998901367188,0.04707598686218262,0.0009574113769531267,0.026558,0.0001976490020751953,0.00016188621520996094
0.000102996826171875,0.060344696044921875,0.0031638010711669915,0.010278,0.0002739429473876953,0.0002288818359375
0.00018262863159179688,0.045047760009765625,0.001289284057617187,0.01293,0.00023889541625976562,0.00022554397583007812
0.00011181831359863281,0.0898292064666748,0.001700793792724609,0.009348,0.0002720355987548828,0.0002377033233642578
0.00020074844360351562,0.11680173873901367,0.0033457774200439452,0.031146,0.000286102294921875,0.000240325927734375
0.0001456737518310547,0.09203767776489258,0.0015804254913330072,0.014885,0.0002639293670654297,0.00022101402282714844
9.131431579589844e-05,0.08140134811401367,0.0022958746337890627,0.009585,0.0002803802490234375,0.00024390220642089844
8.7738037109375e-05,0.06663751602172852,0.013870229660034181,0.017514,0.00026917457580566406,0.00023937225341796875
0.00017499923706054688,0.04876255989074707,0.027884038650512696,0.018563,0.0002853870391845703,0.0002315044403076172
9.655952453613281e-05,0.09237384796142578,0.0009015665283203141,0.019776,0.00027441978454589844,0.00023174285888671875
9.846687316894531e-05,0.06936860084533691,0.0010594935455322252,0.027921,0.0002598762512207031,0.00022840499877929688
7.963180541992188e-05,0.0737156867980957,0.0011023610382080076,0.012647,0.0002014636993408203,0.000179290771484375
0.0001723766326904297,0.08677291870117188,0.0011503185424804677,0.017659,0.0002918243408203125,0.0002315044403076172
0.00012612342834472656,0.06812334060668945,0.012387183822631837,0.005761,0.0002646446228027344,0.00022482872009277344
0.00010466575622558594,0.10937142372131348,0.0019927909240722644,0.018464,0.00025963783264160156,0.000217437744140625
7.510185241699219e-05,0.06873846054077148,0.004949525527954102,0.00857,0.00030612945556640625,0.0002396106719970703
0.00011038780212402344,0.0799417495727539,0.0011682632293701168,0.006891,0.0002498626708984375,0.0002262592315673828
8.487701416015625e-05,0.0639505386352539,0.000826158248901367,0.009438,0.00015163421630859375,0.00011038780212402344
0.00015115737915039062,0.06449675559997559,0.0008377754211425781,0.0063,0.0002510547637939453,0.00020933151245117188
0.00011181831359863281,0.06031179428100586,0.0023142734375,0.006841,0.0002541542053222656,0.00020599365234375
0.00011539459228515625,0.07950282096862793,0.01011848077392578,0.005229,0.00027441978454589844,0.0002410411834716797
8.678436279296875e-05,0.06270790100097656,0.003012297607421874,0.030599,0.00016736984252929688,0.00013327598571777344
7.796287536621094e-05,0.09153342247009277,0.0012667278747558602,0.046777,0.0001468658447265625,0.00011587142944335938
0.00011038780212402344,0.06605720520019531,0.001584648468017577,0.025298,0.0002765655517578125,0.000240325927734375
9.131431579589844e-05,0.08626532554626465,0.001315356689453125,0.008744,0.0002353191375732422,0.00020194053649902344
8.034706115722656e-05,0.0814199447631836,0.0034689271392822265,0.005431,0.00015354156494140625,0.00012636184692382812
8.344650268554688e-05,0.05974888801574707,0.000888289428710937,0.008349,0.00015211105346679688,0.00011992454528808594
0.00011658668518066406,0.06572556495666504,0.01462993179321289,0.02289,0.0001461505889892578,0.00011467933654785156
6.985664367675781e-05,0.06711888313293457,0.012363352569580079,0.020516,0.0002970695495605469,0.0002503395080566406
0.0001049041748046875,0.07852458953857422,0.006789689926147462,0.017771,0.0002639293670654297,0.0002281665802001953
9.751319885253906e-05,0.10375404357910156,0.004665437423706058,0.042813,0.00026679039001464844,0.0002353191375732422
0.0001392364501953125,0.1194913387298584,0.0016128724975585937,0.007633,0.0002841949462890625,0.00023174285888671875
6.842613220214844e-05,0.08590102195739746,0.0009158142395019539,0.039818,0.00025963783264160156,0.0002422332763671875
7.2479248046875e-05,0.09212636947631836,0.002465017654418946,0.019423,0.000278472900390625,0.00023818016052246094
0.00010061264038085938,0.12091279029846191,0.010046686126708983,0.036948,0.0002772808074951172,0.0002601146697998047
9.465217590332031e-05,0.1073157787322998,0.0015518965301513678,0.009994,0.0002460479736328125,0.000209808349609375
0.00010442733764648438,0.13820815086364746,0.008092950454711915,0.036709,0.0001475811004638672,0.0001125335693359375
0.00011110305786132812,0.09720516204833984,0.0008042473144531243,0.036843,0.00014543533325195312,0.00011396408081054688
9.942054748535156e-05,0.10100913047790527,0.0015435412292480466,0.024312,0.0002830028533935547,0.00023865699768066406
0.00013685226440429688,0.08105993270874023,0.004120572189331054,0.030571,0.0002567768096923828,0.00021839141845703125
0.000118255615234375,0.08983206748962402,0.0009241459960937504,0.009963,0.0001704692840576172,0.0001442432403564453
0.00012969970703125,0.11458277702331543,0.001041646667480467,0.044379,0.0002675056457519531,0.00024247169494628906
9.012222290039062e-05,0.15139532089233398,0.0014558232574462884,0.030647,0.00013899803161621094,0.00011110305786132812
6.4849853515625e-05,0.164870023727417,0.0008064814453124999,0.010012,0.00014090538024902344,0.00011610984802246094
7.200241088867188e-05,0.16108393669128418,0.00634439875793457,0.020003,0.00017690658569335938,0.00014591217041015625
0.00011420249938964844,0.09287214279174805,0.001589151840209961,0.016395,0.00014495849609375,0.00011301040649414062
0.00010442733764648438,0.10429501533508301,0.0007566882781982424,0.007932,0.00012993812561035156,0.0001049041748046875
0.00011014938354492188,0.05710291862487793,0.003103840362548828,0.009138,0.0002574920654296875,0.00022220611572265625
8.535385131835938e-05,0.10224461555480957,0.0016251621398925779,0.006184,0.00027251243591308594,0.00022602081298828125
7.891654968261719e-05,0.0906982421875,0.0015483791656494134,0.014918,0.0002760887145996094,0.00023865699768066406
0.00011157989501953125,0.06811809539794922,0.0013724866027832027,0.015138,0.0001575946807861328,0.0001506805419921875
0.00010943412780761719,0.05042219161987305,0.011011224655151367,0.011521,0.0002810955047607422,0.0002422332763671875
0.0001373291015625,0.06860995292663574,0.01624629029846191,0.034354,0.0001513957977294922,0.00014138221740722656
8.893013000488281e-05,0.08138680458068848,0.0063407966613769524,0.02655,0.0002789497375488281,0.0002315044403076172
0.00013399124145507812,0.0958101749420166,0.0016930765991210947,0.036987,0.00027441978454589844,0.0002384185791015625
9.870529174804688e-05,0.1401517391204834,0.0016709963531494135,0.017603,0.0002675056457519531,0.000225067138671875
7.987022399902344e-05,0.13193559646606445,0.0016627695312500003,0.011826,0.0002684593200683594,0.00022363662719726562
0.0002105236053466797,0.0739741325378418,0.0016816168212890632,0.01496,0.00027871131896972656,0.00023031234741210938
9.441375732421875e-05,0.11673831939697266,0.001886881958007812,0.014564,0.0002562999725341797,0.00021982192993164062
7.534027099609375e-05,0.14018750190734863,0.0009505425415039029,0.035229,0.00020313262939453125,0.00016999244689941406
0.00019931793212890625,0.11630010604858398,0.0016780217742919934,0.02864,0.00012612342834472656,0.0001049041748046875
7.009506225585938e-05,0.14600396156311035,0.001568373809814453,0.025814,0.00024771690368652344,0.00021338462829589844
0.00015211105346679688,0.15948128700256348,0.0020571210479736323,0.009865,0.00027823448181152344,0.00024127960205078125
0.0001513957977294922,0.049407005310058594,0.0020138948516845705,0.013042,0.0002727508544921875,0.00026488304138183594
8.130073547363281e-05,0.045754432678222656,0.005914759613037109,0.009849,0.0001609325408935547,0.0001232624053955078
0.00011229515075683594,0.0585484504699707,0.0009242396545410154,0.01098,0.0001418590545654297,0.00011968612670898438
8.034706115722656e-05,0.07015419006347656,0.0009470781249999996,0.006133,0.00027108192443847656,0.00022172927856445312
0.000102996826171875,0.08469200134277344,0.005278362609863281,0.010298,0.0002689361572265625,0.00023794174194335938
0.00010156631469726562,0.04313373565673828,0.0012137814941406248,0.023906,0.00020623207092285156,0.00018334388732910156
0.00010323524475097656,0.0606992244720459,0.0012130623779296875,0.006979,0.0002532005310058594,0.00022292137145996094
0.00011038780212402344,0.02843165397644043,0.0010066022796630866,0.016783,0.00017333030700683594,0.0001392364501953125
7.843971252441406e-05,0.06759047508239746,0.0012787682189941418,0.017511,0.0002779960632324219,0.00023698806762695312
0.00010156631469726562,0.05677461624145508,0.0009159722137451172,0.00577,0.0001647472381591797,0.0001323223114013672
9.489059448242188e-05,0.06345748901367188,0.001608975448608399,0.044335,0.00028133392333984375,0.0002410411834716797
8.058547973632812e-05,0.07702755928039551,0.012624000640869142,0.017854,0.00028967857360839844,0.00023508071899414062
9.059906005859375e-05,0.07366561889648438,0.002198950576782226,0.01195,0.00024962425231933594,0.00020551681518554688
9.942054748535156e-05,0.09462761878967285,0.017159766052246093,0.018377,0.00028204917907714844,0.00023555755615234375
7.343292236328125e-05,0.10584068298339844,0.0015741044921875006,0.009458,0.0002694129943847656,0.00023317337036132812
0.00010371208190917969,0.08371567726135254,0.0016147521972656254,0.005225,0.00027060508728027344,0.000232696533203125
0.00011754035949707031,0.07819938659667969,0.0008743938446044925,0.00535,0.00015783309936523438,0.0001232624053955078
9.250640869140625e-05,0.02342391014099121,0.0008028804626464842,0.012241,0.0001475811004638672,0.00012087821960449219
0.00012373924255371094,0.04240846633911133,0.001280196731567383,0.005782,0.00026345252990722656,0.0002124309539794922
0.00010013580322265625,0.04588150978088379,0.004886193542480469,0.01197,0.00015783309936523438,0.0001163482666015625
7.891654968261719e-05,0.03615283966064453,0.0008018562011718744,0.014682,0.00013685226440429688,0.00011181831359863281
9.202957153320312e-05,0.04918026924133301,0.0018447962341308598,0.005519,0.000232696533203125,0.00020003318786621094
8.225440979003906e-05,0.05270528793334961,0.0028100873718261733,0.022149,0.00020766258239746094,0.00020885467529296875
0.00010251998901367188,0.04798555374145508,0.0009582566986083979,0.014224,0.00024700164794921875,0.00022029876708984375
0.00012087821960449219,0.05898165702819824,0.0012282001800537137,0.034418,0.0002644062042236328,0.0002338886260986328
7.367134094238281e-05,0.06779813766479492,0.00124866586303711,0.024769,0.0002968311309814453,0.00023245811462402344
9.560585021972656e-05,0.08484077453613281,0.0015691817626953125,0.012364,0.00029158592224121094,0.00023221969604492188
0.00012493133544921875,0.1285555362701416,0.0009085628356933564,0.036866,0.0002772808074951172,0.00024127960205078125
0.00010323524475097656,0.08420825004577637,0.001551342117309569,0.044663,0.0002510547637939453,0.00024008750915527344
0.00010156631469726562,0.08507299423217773,0.0025353486328125036,0.077497,0.0002503395080566406,0.00020694732666015625
6.151199340820312e-05,0.08703112602233887,0.0007116162261962891,0.034504,0.0001609325408935547,0.00012183189392089844
0.00012540817260742188,0.12648606300354004,0.0008108123168945325,0.057864,0.0001995563507080078,0.00016379356384277344
7.534027099609375e-05,0.10966205596923828,0.001460167572021484,0.040728,0.00012731552124023438,0.00010848045349121094
0.00010466575622558594,0.11216926574707031,0.01145960073852539,0.016371,0.0002765655517578125,0.00023746490478515625
8.7738037109375e-05,0.12323236465454102,0.0007478210754394525,0.010918,0.00014638900756835938,0.00012111663818359375
8.606910705566406e-05,0.16782188415527344,0.0015032342529296867,0.01914,0.0002532005310058594,0.00021767616271972656
6.4849853515625e-05,0.15540075302124023,0.0018941561889648448,0.01978,0.00018072128295898438,0.00015544891357421875
9.989738464355469e-05,0.07348990440368652,0.0033019915466308593,0.006137,0.0002148151397705078,0.0001850128173828125
0.00014734268188476562,0.06304621696472168,0.002355770812988281,0.009589,0.0002760887145996094,0.00023818016052246094
0.000102996826171875,0.0390315055847168,0.005881708984374999,0.00837,0.0001430511474609375,0.00011682510375976562
0.00014734268188476562,0.12403035163879395,0.0021422235870361336,0.01126,0.0002779960632324219,0.0002384185791015625
0.00010204315185546875,0.062012434005737305,0.0017235275726318368,0.010077,0.00019621849060058594,0.00016021728515625
0.00010323524475097656,0.06437253952026367,0.0014792651824951167,0.031757,0.00024890899658203125,0.00020813941955566406
0.00010180473327636719,0.07861065864562988,0.013518409210205078,0.015119,0.00013685226440429688,0.00011539459228515625
0.00016999244689941406,0.10274076461791992,0.012196687896728516,0.035642,0.0002956390380859375,0.0002467632293701172
9.393692016601562e-05,0.12709712982177734,0.004440224655151367,0.018092,0.00025653839111328125,0.00022721290588378906
7.295608520507812e-05,0.0983881950378418,0.009438618667602539,0.022092,0.0002624988555908203,0.00022172927856445312
0.00011801719665527344,0.07854938507080078,0.0027008533020019525,0.010323,0.0002048015594482422,0.00016999244689941406
6.67572021484375e-05,0.14710044860839844,0.0009951824340820314,0.008409,0.00027632713317871094,0.0002377033233642578
8.487701416015625e-05,0.04073691368103027,0.0008303934936523434,0.009537,0.00014853477478027344,0.00011730194091796875
8.749961853027344e-05,0.054277658462524414,0.0018840801544189462,0.044418,0.000156402587890625,0.00011992454528808594
7.772445678710938e-05,0.08012866973876953,0.0033083208618164064,0.011219,0.00012373924255371094,0.00010275840759277344
0.0001621246337890625,0.11624336242675781,0.006099624481201171,0.02066,0.00014519691467285156,0.0001246929168701172
7.581710815429688e-05,0.0998392105102539,0.003605601943969727,0.008636,0.00012135505676269531,0.00010371208190917969
8.177757263183594e-05,0.09155964851379395,0.018763799896240232,0.00651,0.0002868175506591797,0.0002396106719970703
8.749961853027344e-05,0.08216357231140137,0.0016264264678955073,0.019615,0.0002846717834472656,0.00024247169494628906
8.177757263183594e-05,0.05183672904968262,0.0009090455780029309,0.020824,0.0002551078796386719,0.00021386146545410156
0.00011229515075683594,0.08910584449768066,0.0015298130340576175,0.007918,0.0002758502960205078,0.000217437744140625
8.416175842285156e-05,0.06402945518493652,0.011999834091186524,0.030118,0.00015282630920410156,0.00012183189392089844
7.772445678710938e-05,0.09848213195800781,0.001096587417602539,0.018227,0.00012111663818359375,0.00011110305786132812
0.0008351802825927734,0.0878145694732666,0.0016590536804199224,0.014778,0.00019025802612304688,0.00015926361083984375
0.00011205673217773438,0.061440467834472656,0.0022366008453369142,0.004632,0.0001316070556640625,0.00011277198791503906
9.298324584960938e-05,0.048717498779296875,0.003901855300903319,0.020851,0.00014400482177734375,0.00011777877807617188
0.00010418891906738281,0.05150294303894043,0.002158332061767578,0.00855,0.0002522468566894531,0.00021147727966308594
0.00011849403381347656,0.02431178092956543,0.004248655609130861,0.018496,0.00025010108947753906,0.0002105236053466797
8.296966552734375e-05,0.03329110145568848,0.008753282119750978,0.017473,0.0001614093780517578,0.00013709068298339844
7.462501525878906e-05,0.04037117958068848,0.0022420495910644538,0.017633,0.00012826919555664062,0.00010728836059570312
0.00016999244689941406,0.04916739463806152,0.0013193058624267583,0.008211,0.0001277923583984375,0.00012254714965820312
8.821487426757812e-05,0.05257296562194824,0.0016041012725830075,0.007354,0.0002510547637939453,0.00021910667419433594
9.560585021972656e-05,0.030828237533569336,0.0007722670288085945,0.016103,0.0001430511474609375,0.00011539459228515625
0.00012421607971191406,0.0536808967590332,0.0009397599945068363,0.006924,0.000278472900390625,0.0002257823944091797
6.818771362304688e-05,0.05674123764038086,0.006524085052490234,0.007092,0.0002703666687011719,0.0002105236053466797
7.05718994140625e-05,0.035193681716918945,0.001053709396362304,0.017166,0.00022983551025390625,0.00019931793212890625
0.00011014938354492188,0.04761552810668945,0.0037906191406249998,0.008569,0.0002574920654296875,0.00022530555725097656
7.462501525878906e-05,0.06057286262512207,0.000791367767333984,0.004852,0.00014829635620117188,0.00011491775512695312
0.00011491775512695312,0.05480647087097168,0.008667334716796874,0.018932,0.00026869773864746094,0.0002288818359375
0.00010514259338378906,0.09571671485900879,0.0017580893859863288,0.009614,0.0002779960632324219,0.00024247169494628906
9.107589721679688e-05,0.048552513122558594,0.0014521453857421875,0.00645,0.0001919269561767578,0.0001537799835205078
0.0001533031463623047,0.06525421142578125,0.015845057876586913,0.007442,0.0002810955047607422,0.00026726722717285156
8.249282836914062e-05,0.0312349796295166,0.0022385941314697275,0.034295,0.00023102760314941406,0.0002110004425048828
7.343292236328125e-05,0.08033227920532227,0.006733958374023437,0.008439,0.00027489662170410156,0.00021719932556152344
7.581710815429688e-05,0.07561683654785156,0.0014708361816406258,0.009855,0.000278472900390625,0.00023221969604492188
8.726119995117188e-05,0.1165471076965332,0.0013578993835449207,0.026096,0.0002586841583251953,0.00022482872009277344
8.0108642578125e-05,0.10226631164550781,0.001651966445922852,0.011982,0.0002636909484863281,0.0002300739288330078
9.059906005859375e-05,0.09300851821899414,0.0015963981628417962,0.012075,0.00016808509826660156,0.0001285076141357422
0.00010514259338378906,0.05769848823547363,0.0009491239471435542,0.013433,0.00016188621520996094,0.00012683868408203125
0.0001499652862548828,0.08010649681091309,0.01933339678955078,0.022778,0.00015974044799804688,0.00013327598571777344
0.00011706352233886719,0.08217024803161621,0.002193833206176757,0.008252,0.0002148151397705078,0.00018286705017089844
8.416175842285156e-05,0.10101509094238281,0.0016432208099365232,0.009896,0.0002779960632324219,0.00025463104248046875
0.00011706352233886719,0.12094283103942871,0.0021479130859374997,0.010288,0.00015592575073242188,0.00012135505676269531
0.0001652240753173828,0.07934904098510742,0.0014363106384277374,0.052936,0.00024700164794921875,0.0002090930938720703
0.00010347366333007812,0.12301063537597656,0.021093631881713867,0.024281,0.0003654956817626953,0.0003142356872558594
9.202957153320312e-05,0.06915116310119629,0.0013821442871093763,0.016772,0.0001342296600341797,0.000102996826171875
9.846687316894531e-05,0.12655949592590332,0.0014470661010742153,0.048391,0.00012946128845214844,0.00010085105895996094
7.05718994140625e-05,0.0902256965637207,0.0015501883850097646,0.025239,0.0002713203430175781,0.0002262592315673828
0.00010728836059570312,0.08208155632019043,0.0007725163269042962,0.04392,0.00012540817260742188,9.942054748535156e-05
0.00011348724365234375,0.06476378440856934,0.018259688690185547,0.025647,0.0002925395965576172,0.0002536773681640625
8.177757263183594e-05,0.09083056449890137,0.0012137131500244147,0.03927,0.0002751350402832031,0.0002396106719970703
0.00010728836059570312,0.11494016647338867,0.0007837114410400407,0.015717,0.0001227855682373047,9.679794311523438e-05
9.34600830078125e-05,0.1166372299194336,0.004539263916015626,0.02055,0.0002574920654296875,0.0002200603485107422
0.0001308917999267578,0.13097119331359863,0.0010155767822265628,0.00731,0.0002696514129638672,0.00023412704467773438
0.0001544952392578125,0.048505544662475586,0.0014131371459960938,0.005254,0.00023651123046875,0.0001957416534423828
0.00013113021850585938,0.09140920639038086,0.0026417107238769534,0.016211,0.00012874603271484375,0.00010132789611816406
8.225440979003906e-05,0.07529330253601074,0.002188957931518555,0.012773,0.0002593994140625,0.00021600723266601562
0.00019979476928710938,0.05827903747558594,0.0007195942382812494,0.014852,0.0001270771026611328,9.918212890625e-05
0.00010013580322265625,0.10503387451171875,0.006128620727539063,0.013992,0.0001671314239501953,0.00013971328735351562
0.00011897087097167969,0.09971737861633301,0.0014983109893798828,0.017481,0.00020074844360351562,0.0001742839813232422
0.00015616416931152344,0.09739351272583008,0.0017451505737304703,0.023717,0.00028896331787109375,0.00025010108947753906
0.00010156631469726562,0.10118341445922852,0.0055027227783203125,0.029335,0.0001862049102783203,0.0001494884490966797
0.00010442733764648438,0.07422900199890137,0.013506339263916017,0.0168,0.00014925003051757812,0.00010657310485839844
0.00010824203491210938,0.10217714309692383,0.0017230477905273434,0.021065,0.00040030479431152344,0.00037360191345214844
8.440017700195312e-05,0.0738379955291748,0.0011724800720214843,0.006836,0.00020384788513183594,0.0001647472381591797
0.00014090538024902344,0.05829930305480957,0.0013214782562255868,0.019291,0.0002760887145996094,0.00024175643920898438
0.00011181831359863281,0.0362238883972168,0.002773220138549805,0.013295,0.0001595020294189453,0.00013256072998046875
0.00010752677917480469,0.07283687591552734,0.003528574005126954,0.034184,0.0002779960632324219,0.00024390220642089844
6.771087646484375e-05,0.0838778018951416,0.001447878860473633,0.013526,0.0002841949462890625,0.00022530555725097656
7.772445678710938e-05,0.08987617492675781,0.0036730567321777343,0.012064,0.00027251243591308594,0.0002391338348388672
9.369850158691406e-05,0.1472795009613037,0.015161880767822267,0.038437,0.00039505958557128906,0.0003323554992675781
0.0001735687255859375,0.12875866889953613,0.0028432155303955084,0.018032,0.0002739429473876953,0.00023174285888671875
0.00011682510375976562,0.14861321449279785,0.001496080001831053,0.032341,0.00027179718017578125,0.0002186298370361328
9.632110595703125e-05,0.11045956611633301,0.0008983829193115259,0.037832,0.00028228759765625,0.00023365020751953125
8.940696716308594e-05,0.11678194999694824,0.019936728363037108,0.061745,0.00026297569274902344,0.0002162456512451172
8.320808410644531e-05,0.10702252388000488,0.0017559553375244147,0.035676,0.0002734661102294922,0.00023317337036132812
0.00010824203491210938,0.14327645301818848,0.0008320751647949223,0.011302,0.00013494491577148438,0.00011610984802246094
8.797645568847656e-05,0.04104328155517578,0.0026671389923095708,0.018889,0.0001633167266845703,0.00012731552124023438
0.00012993812561035156,0.060144662857055664,0.006590724822998047,0.026528,0.0002484321594238281,0.0002067089080810547
0.00012063980102539062,0.056409358978271484,0.016391525115966796,0.02441,0.0002486705780029297,0.00020456314086914062
0.0001201629638671875,0.07643651962280273,0.0012093101348876947,0.013591,0.0002789497375488281,0.00023412704467773438
9.632110595703125e-05,0.06072640419006348,0.0018523892822265627,0.011356,0.00021028518676757812,0.0001823902130126953
0.00011730194091796875,0.05059552192687988,0.0009376581420898434,0.006851,0.00022840499877929688,0.00019359588623046875
0.00016546249389648438,0.06825470924377441,0.0016105822448730465,0.006087,0.0002589225769042969,0.0002243518829345703
0.00011658668518066406,0.04664802551269531,0.009091924438476562,0.01199,0.00018286705017089844,0.00014519691467285156
0.00013494491577148438,0.07430505752563477,0.004482848281860352,0.025005,0.00027060508728027344,0.00021195411682128906
8.392333984375e-05,0.09403824806213379,0.011347988327026368,0.011642,0.0001804828643798828,0.0001480579376220703
0.00010204315185546875,0.06517314910888672,0.010060552307128906,0.011379,0.00014781951904296875,0.00011515617370605469
7.200241088867188e-05,0.08811068534851074,0.005034670501708985,0.012419,0.0001361370086669922,0.00011038780212402344
0.00011277198791503906,0.11703372001647949,0.018709158035278322,0.017854,0.0002913475036621094,0.00024580955505371094
0.00016689300537109375,0.12354564666748047,0.004744018829345702,0.020937,0.0001442432403564453,0.0001327991485595703
7.2479248046875e-05,0.08107590675354004,0.015858881393432618,0.015409,0.00012922286987304688,0.00010395050048828125
0.0001437664031982422,0.08820772171020508,0.0013775110168457033,0.025158,0.0001347064971923828,0.00010991096496582031
0.00011229515075683594,0.1353461742401123,0.0015020795745849611,0.006808,0.0002493858337402344,0.00022292137145996094
8.678436279296875e-05,0.07429146766662598,0.0027774372406005852,0.020368,0.000255584716796875,0.00022482872009277344
0.00011420249938964844,0.12032651901245117,0.0015871475982666017,0.00737,0.00026297569274902344,0.00021696090698242188
0.00011754035949707031,0.09087800979614258,0.0011649943237304686,0.025762,0.0002906322479248047,0.000247955322265625
7.295608520507812e-05,0.06043744087219238,0.010879733840942384,0.029233,0.0001628398895263672,0.00013566017150878906
7.224082946777344e-05,0.10185933113098145,0.0012313343963623047,0.011129,0.00025391578674316406,0.00022459030151367188
9.608268737792969e-05,0.09423828125,0.0030348423614501956,0.020936,0.00011587142944335938,0.00010609626770019531
8.559226989746094e-05,0.08969998359680176,0.0008998367767333983,0.007477,0.00019669532775878906,0.00013446807861328125
0.00011277198791503906,0.05881214141845703,0.002548093750000001,0.018448,0.00028967857360839844,0.0002429485321044922
7.987022399902344e-05,0.048549652099609375,0.0009586386260986325,0.010994,0.00019598007202148438,0.0001666545867919922
8.463859558105469e-05,0.07641148567199707,0.001462202758789062,0.00578,0.0002231597900390625,0.00018286705017089844
8.273124694824219e-05,0.06304025650024414,0.0008841164398193345,0.015845,0.0001709461212158203,0.00014066696166992188
7.915496826171875e-05,0.09039473533630371,0.0015936522216796895,0.031928,0.00027751922607421875,0.00023674964904785156
0.00012874603271484375,0.09287166595458984,0.001633639617919922,0.005404,0.0002815723419189453,0.0002338886260986328
7.677078247070312e-05,0.09324479103088379,0.0011867670745849615,0.025678,0.00020194053649902344,0.00016808509826660156
0.00010585784912109375,0.1423325538635254,0.0007225997314453114,0.026089,0.00013375282287597656,0.00010657310485839844
0.00010800361633300781,0.07148194313049316,0.004742054992675784,0.037644,0.00022864341735839844,0.00019502639770507812
0.00010037422180175781,0.12383723258972168,0.002312722518920899,0.025397,0.00014543533325195312,0.0001327991485595703
7.724761962890625e-05,0.17388701438903809,0.0016270736694335933,0.0071,0.0001506805419921875,0.0001304149627685547
0.00010132789611816406,0.06585836410522461,0.008853626541137697,0.022121,0.00028395652770996094,0.00024199485778808594
0.00010657310485839844,0.17090964317321777,0.0015964255523681636,0.007355,0.00027108192443847656,0.00026988983154296875
7.2479248046875e-05,0.1580038070678711,0.013088717269897462,0.0202,0.0002560615539550781,0.0002262592315673828
9.036064147949219e-05,0.095672607421875,0.001061122055053711,0.01188,0.00028777122497558594,0.0002307891845703125
0.00010943412780761719,0.09148883819580078,0.0016418784179687493,0.013121,0.0002799034118652344,0.00023412704467773438
0.00011014938354492188,0.07558536529541016,0.0014699082946777343,0.007065,0.0002758502960205078,0.00023984909057617188
0.00012159347534179688,0.04635047912597656,0.0009430924682617189,0.005972,0.0002677440643310547,0.00022125244140625
0.0001361370086669922,0.030667781829833984,0.001425501968383789,0.006248,0.00019621849060058594,0.00015211105346679688
8.034706115722656e-05,0.04897141456604004,0.0035992994537353516,0.013651,0.0002715587615966797,0.00021505355834960938
8.058547973632812e-05,0.04686307907104492,0.002850979354858398,0.015322,0.0002288818359375,0.00019168853759765625
0.00011348724365234375,0.06450271606445312,0.00125203337097168,0.007656,0.00020265579223632812,0.0001823902130126953
9.846687316894531e-05,0.06203150749206543,0.0014633787384033207,0.005101,0.00026679039001464844,0.0002262592315673828
0.0001666545867919922,0.0711355209350586,0.0011889845581054687,0.040478,0.00017595291137695312,0.00015497207641601562
9.703636169433594e-05,0.09810495376586914,0.001628407485961915,0.028342,0.0002651214599609375,0.00023674964904785156
0.00014972686767578125,0.08979940414428711,0.0012125438079833989,0.011864,0.0002589225769042969,0.00021982192993164062
0.0001583099365234375,0.14102602005004883,0.0014618287811279298,0.006874,0.00016045570373535156,0.00013375282287597656
8.487701416015625e-05,0.08980321884155273,0.0011209021606445307,0.012571,0.00021648406982421875,0.00016689300537109375
7.82012939453125e-05,0.03504347801208496,0.0013700622558593754,0.006225,0.00018167495727539062,0.00016188621520996094
0.00014662742614746094,0.0746164321899414,0.001674078338623047,0.010357,0.0002601146697998047,0.00023102760314941406
0.00012183189392089844,0.05723142623901367,0.0029050329132080076,0.015483,0.00023698806762695312,0.0001914501190185547
8.463859558105469e-05,0.10827136039733887,0.000873641723632813,0.012556,0.00015616416931152344,0.00012564659118652344
0.00011301040649414062,0.06921839714050293,0.002254866683959961,0.011762,0.00025582313537597656,0.00022149085998535156
0.00012969970703125,0.09143948554992676,0.001687137115478514,0.024362,0.000263214111328125,0.00023865699768066406
0.00012636184692382812,0.1062307357788086,0.0026387084960937494,0.009225,0.0002722740173339844,0.00023555755615234375
0.00012063980102539062,0.038259267807006836,0.0016765134887695293,0.033042,0.00015234947204589844,0.0001163482666015625
8.296966552734375e-05,0.04710531234741211,0.001282100402832033,0.044438,0.0002675056457519531,0.000225067138671875
0.00010442733764648438,0.12233853340148926,0.00169552882385254,0.027943,0.0002791881561279297,0.0002684593200683594
0.00010609626770019531,0.09527277946472168,0.0016033551330566411,0.012563,0.00027441978454589844,0.00023436546325683594
0.00010824203491210938,0.11422085762023926,0.0016909478759765603,0.040265,0.00026226043701171875,0.00021982192993164062
0.00012683868408203125,0.10981130599975586,0.01316395036315918,0.011659,0.0002613067626953125,0.00022077560424804688
9.202957153320312e-05,0.09472441673278809,0.0015322111053466814,0.017233,0.0002605915069580078,0.00022077560424804688
0.00015044212341308594,0.06313896179199219,0.0014047348022460937,0.021925,0.00021791458129882812,0.00018262863159179688
7.05718994140625e-05,0.0704345703125,0.006802685638427734,0.022179,0.00021529197692871094,0.00018143653869628906
0.00017881393432617188,0.10083961486816406,0.007480959945678711,0.009519,0.00025081634521484375,0.00021409988403320312
7.891654968261719e-05,0.09290575981140137,0.015096340072631834,0.017212,0.0002589225769042969,0.000225067138671875
8.249282836914062e-05,0.0873565673828125,0.0020016493072509767,0.007501,0.00028514862060546875,0.00024580955505371094
0.00014495849609375,0.029277324676513672,0.0009579845733642574,0.015393,0.00016260147094726562,0.00013899803161621094
0.00014281272888183594,0.039748191833496094,0.0008630885925292962,0.014441,0.0001404285430908203,0.00012135505676269531
7.152557373046875e-05,0.0541224479675293,0.00636824771118164,0.013688,0.0002627372741699219,0.00022983551025390625
9.34600830078125e-05,0.05910682678222656,0.0031657754364013673,0.009906,0.00013828277587890625,0.0001251697540283203
0.00011491775512695312,0.04726982116699219,0.0014529962615966799,0.013467,0.00023221969604492188,0.00018405914306640625
0.0001289844512939453,0.042090654373168945,0.0010186814727783204,0.017356,0.00014543533325195312,0.0001266002655029297
8.273124694824219e-05,0.04986882209777832,0.0008469911804199221,0.006801,0.00013637542724609375,0.00012063980102539062
0.00010442733764648438,0.06096696853637695,0.0025329778137207024,0.010056,0.0003654956817626953,0.00032210350036621094
8.797645568847656e-05,0.05233287811279297,0.0016371606140136719,0.022147,0.0001850128173828125,0.00015211105346679688
9.632110595703125e-05,0.05964517593383789,0.0009474324798583976,0.01454,0.0002796649932861328,0.00024366378784179688
9.441375732421875e-05,0.0437777042388916,0.00305261328125,0.011901,0.00022149085998535156,0.00019598007202148438
8.058547973632812e-05,0.09336066246032715,0.0008264315948486329,0.014239,0.0001552104949951172,0.000118255615234375
7.343292236328125e-05,0.0948648452758789,0.0009402736968994133,0.015343,0.00015282630920410156,0.00012874603271484375
0.00010657310485839844,0.11602091789245605,0.0034534235992431644,0.011571,0.000274658203125,0.00025916099548339844
8.082389831542969e-05,0.07766580581665039,0.0014428065643310546,0.007614,0.00017881393432617188,0.0001468658447265625
0.00011873245239257812,0.07370448112487793,0.001025191680908203,0.010633,0.00017762184143066406,0.0001480579376220703
9.584426879882812e-05,0.07056689262390137,0.006176774520874024,0.01023,0.00012087821960449219,0.00010013580322265625
9.989738464355469e-05,0.08553719520568848,0.0015318269500732423,0.029099,0.00019598007202148438,0.0001609325408935547
0.00010824203491210938,0.0894613265991211,0.0019336883697509757,0.011109,0.00025844573974609375,0.00022840499877929688
0.0001087188720703125,0.07716155052185059,0.001753144973754884,0.017806,0.0002827644348144531,0.00023627281188964844
0.0001430511474609375,0.07557082176208496,0.0038022892150878923,0.016109,0.0001666545867919922,0.00012803077697753906
8.392333984375e-05,0.06132864952087402,0.004576486404418946,0.012917,0.0002760887145996094,0.00023865699768066406
0.00011920928955078125,0.09951925277709961,0.00620391633605957,0.004549,0.00016546249389648438,0.00012087821960449219
7.2479248046875e-05,0.040060997009277344,0.004455234344482421,0.020542,0.00015664100646972656,0.00012683868408203125
0.00012540817260742188,0.08305072784423828,0.0007594055175781239,0.02935,0.0001304149627685547,0.00011229515075683594
7.343292236328125e-05,0.07381558418273926,0.0037145256652832033,0.016336,0.00012826919555664062,0.0001068115234375
0.0001087188720703125,0.09817075729370117,0.0015315414886474601,0.031452,0.0002655982971191406,0.000217437744140625
0.00011181831359863281,0.10683393478393555,0.0013678119812011724,0.020509,0.00013875961303710938,0.00011491775512695312
9.989738464355469e-05,0.07805275917053223,0.005014312301635741,0.024289,0.0001308917999267578,0.00010657310485839844
0.00010061264038085938,0.11223459243774414,0.0015774058685302742,0.008764,0.0002760887145996094,0.0002391338348388672
8.249282836914062e-05,0.08933568000793457,0.00114467317199707,0.007884,0.000164031982421875,0.00012540817260742188
0.00018024444580078125,0.06045365333557129,0.005712952102661133,0.008086,0.00013875961303710938,0.00011396408081054688
0.00012040138244628906,0.05262899398803711,0.0013140798187255866,0.00819,0.00022649765014648438,0.0001990795135498047
7.367134094238281e-05,0.039922475814819336,0.0034052494659423827,0.011561,0.00022530555725097656,0.00019359588623046875
9.846687316894531e-05,0.07831263542175293,0.0010070273132324215,0.011478,0.0002601146697998047,0.00022983551025390625
8.034706115722656e-05,0.05856037139892578,0.0013152306823730467,0.005772,0.00021028518676757812,0.00017833709716796875
0.00010371208190917969,0.05826139450073242,0.0015900341033935547,0.0109,0.00027489662170410156,0.00022411346435546875
9.751319885253906e-05,0.07079553604125977,0.002202959426879883,0.016166,0.00027871131896972656,0.0002391338348388672
8.630752563476562e-05,0.04814767837524414,0.011644413635253908,0.019103,0.00025725364685058594,0.000217437744140625
0.0001666545867919922,0.05366182327270508,0.004235067169189453,0.007858,0.000164031982421875,0.00013494491577148438
8.130073547363281e-05,0.06699109077453613,0.0014432002258300781,0.00513,0.0002448558807373047,0.00019812583923339844
0.00010418891906738281,0.07043242454528809,0.0009312882080078112,0.017961,0.00015282630920410156,0.00011897087097167969
0.00011134147644042969,0.06060624122619629,0.0023399640197753905,0.005288,0.00016570091247558594,0.00013518333435058594
9.608268737792969e-05,0.03907608985900879,0.0019840294342041015,0.022827,0.0002453327178955078,0.0002205371856689453
7.462501525878906e-05,0.060208797454833984,0.0014330947265625005,0.008714,0.00026297569274902344,0.0002338886260986328
0.00010752677917480469,0.0924074649810791,0.004847042327880857,0.034194,0.0002789497375488281,0.0002338886260986328
8.034706115722656e-05,0.0849301815032959,0.001587757781982422,0.020846,0.0002980232238769531,0.000247955322265625
9.775161743164062e-05,0.0994722843170166,0.021460572860717772,0.008702,0.0002465248107910156,0.00020933151245117188
9.989738464355469e-05,0.10732865333557129,0.0015333613281249998,0.015587,0.0002434253692626953,0.00020503997802734375
0.00011873245239257812,0.037314414978027344,0.020828496093750003,0.06163,0.00025272369384765625,0.00022268295288085938
0.0001270771026611328,0.08836936950683594,0.0014408834228515624,0.006549,0.00020241737365722656,0.00015473365783691406
0.00011229515075683594,0.0506291389465332,0.004128212814331053,0.022995,0.0002758502960205078,0.00023555755615234375
0.0001392364501953125,0.08844780921936035,0.001688068130493164,0.009247,0.0002644062042236328,0.00023651123046875
0.0001518726348876953,0.09708476066589355,0.0010515765838623042,0.008257,0.0002980232238769531,0.00023889541625976562
0.00015544891357421875,0.07781028747558594,0.00097240771484375,0.008633,0.00014448165893554688,0.00011444091796875
0.0001277923583984375,0.04732990264892578,0.005900126754760742,0.006588,0.00023865699768066406,0.0002110004425048828
0.00016307830810546875,0.05169415473937988,0.0008342100372314455,0.008801,0.0002124309539794922,0.00017595291137695312
0.00010728836059570312,0.03412365913391113,0.013367501373291015,0.01288,0.000152587890625,0.0001277923583984375
9.942054748535156e-05,0.06525683403015137,0.0014411115264892586,0.01079,0.00013566017150878906,0.00011777877807617188
9.465217590332031e-05,0.08492875099182129,0.0007953027648925784,0.007258,0.0001773834228515625,0.00014448165893554688
7.343292236328125e-05,0.08653688430786133,0.001467488159179688,0.010936,0.00015854835510253906,0.0001289844512939453
7.176399230957031e-05,0.03897237777709961,0.0009687525787353511,0.029221,0.0001659393310546875,0.0001266002655029297
0.00013399124145507812,0.07045245170593262,0.001413064620971679,0.019702,0.0002796649932861328,0.00023937225341796875
0.00012826919555664062,0.07469701766967773,0.0009393414611816413,0.008863,0.0002570152282714844,0.00022220611572265625
0.00011110305786132812,0.05671882629394531,0.026533856994628905,0.016268,0.0002593994140625,0.00021982192993164062
0.00012135505676269531,0.04729437828063965,0.0023954490966796877,0.006468,0.00027298927307128906,0.0002467632293701172
7.677078247070312e-05,0.09923338890075684,0.0010460828094482413,0.015272,0.0002617835998535156,0.0002224445343017578
0.00017762184143066406,0.09468913078308105,0.006294594039916992,0.01026,0.00016736984252929688,0.0001285076141357422
0.00010371208190917969,0.0885772705078125,0.002149644958496094,0.019288,0.0002551078796386719,0.0002148151397705078
0.00012135505676269531,0.08017468452453613,0.001495345275878906,0.007432,0.0001270771026611328,0.00010204315185546875
9.322166442871094e-05,0.09766077995300293,0.017876879669189452,0.030349,0.00028133392333984375,0.0002646446228027344
0.0005333423614501953,0.09525322914123535,0.0016189653930664058,0.008819,0.0002760887145996094,0.00023865699768066406
9.059906005859375e-05,0.035054922103881836,0.02318785189819336,0.022033,0.00025773048400878906,0.00021648406982421875
0.00011897087097167969,0.13430070877075195,0.0016050513763427726,0.009423,0.00036597251892089844,0.00031685829162597656
7.891654968261719e-05,0.09303402900695801,0.010801390350341796,0.011537,0.00014472007751464844,0.00011706352233886719
0.00011396408081054688,0.05797624588012695,0.0012451270446777341,0.014614,0.0002601146697998047,0.0002238750457763672
0.00021266937255859375,0.07060074806213379,0.004065544921875,0.004693,0.00014972686767578125,0.000125885009765625
0.00011038780212402344,0.06278324127197266,0.0030729377136230474,0.008714,0.0001621246337890625,0.0001342296600341797
0.00010633468627929688,0.05402803421020508,0.001392606719970704,0.008816,0.00014328956604003906,0.00011181831359863281
0.00010347366333007812,0.05678105354309082,0.0009294701538085943,0.009354,0.00023865699768066406,0.000202178955078125
8.821487426757812e-05,0.058326005935668945,0.005381656555175781,0.010271,0.0002827644348144531,0.0002410411834716797
0.00010156631469726562,0.0705265998840332,0.005230140411376953,0.005688,0.00016188621520996094,0.00013947486877441406
9.751319885253906e-05,0.06386256217956543,0.001020031326293946,0.009607,0.0002601146697998047,0.00021982192993164062
0.0001933574676513672,0.05062150955200195,0.002064462356567383,0.02282,0.0002079010009765625,0.0001709461212158203
0.00010371208190917969,0.053318023681640625,0.0013873898925781253,0.046056,0.0002853870391845703,0.00024437904357910156
8.082389831542969e-05,0.06994056701660156,0.0013360770263671842,0.031621,0.0002334117889404297,0.0002048015594482422
0.00011324882507324219,0.10353708267211914,0.0016039605865478517,0.014624,0.0002837181091308594,0.0002396106719970703
7.271766662597656e-05,0.1184701919555664,0.03017289678955078,0.019751,0.0002551078796386719,0.0002257823944091797
0.00010967254638671875,0.10808873176574707,0.0016550797576904298,0.015363,0.00026345252990722656,0.00022745132446289062
0.00015807151794433594,0.16073966026306152,0.0016586487426757815,0.007036,0.0002505779266357422,0.00021839141845703125
9.894371032714844e-05,0.1778430938720703,0.004907507202148437,0.006878,0.00027179718017578125,0.0002269744873046875
0.0001385211944580078,0.08621025085449219,0.0012738146972656253,0.014355,0.0002772808074951172,0.0002384185791015625
8.440017700195312e-05,0.07101559638977051,0.002018639831542969,0.00997,0.0002624988555908203,0.0002014636993408203
9.703636169433594e-05,0.0927431583404541,0.02577967221069336,0.015657,0.0003387928009033203,0.0002167224884033203
7.176399230957031e-05,0.09959220886230469,0.001649443588256836,0.02129,0.00027632713317871094,0.00024199485778808594
0.00010442733764648438,0.08228707313537598,0.0010433798828125007,0.013071,0.00027823448181152344,0.00023698806762695312
9.989738464355469e-05,0.12521910667419434,0.0007217100677490238,0.012969,0.0001380443572998047,0.00011301040649414062
0.00010776519775390625,0.1426239013671875,0.006110196487426757,0.015383,0.0002815723419189453,0.0002415180206298828
7.939338684082031e-05,0.08792662620544434,0.0020294782104492183,0.016406,0.0002722740173339844,0.00022864341735839844
0.00014734268188476562,0.13066387176513672,0.001167297470092775,0.025913,0.00014901161193847656,0.00011754035949707031
0.00011730194091796875,0.07082271575927734,0.0009131931304931645,0.011975,0.000148773193359375,0.0001239776611328125
9.322166442871094e-05,0.06216073036193848,0.0020498596801757814,0.022636,0.0001430511474609375,0.00011849403381347656
7.43865966796875e-05,0.07412290573120117,0.0015572242126464832,0.020764,0.0002613067626953125,0.00021958351135253906
7.963180541992188e-05,0.07487297058105469,0.0038503494720458983,0.011927,0.0002865791320800781,0.00024962425231933594
0.00011563301086425781,0.058049917221069336,0.001520606231689453,0.0063,0.0001475811004638672,0.00013113021850585938
0.00012373924255371094,0.04087090492248535,0.0011415200805664077,0.01894,0.00020956993103027344,0.00012874603271484375
9.465217590332031e-05,0.04810309410095215,0.0015242425994873039,0.015017,0.00024509429931640625,0.00020313262939453125
8.106231689453125e-05,0.07416129112243652,0.0016525549011230465,0.012942,0.0002772808074951172,0.0002453327178955078
7.271766662597656e-05,0.06540822982788086,0.001342379486083985,0.014738,0.00026416778564453125,0.00023031234741210938
0.00010228157043457031,0.06254339218139648,0.004179700103759766,0.009609,0.00026917457580566406,0.00023651123046875
0.00010919570922851562,0.11448144912719727,0.000910274932861329,0.027277,0.00016570091247558594,0.00013780593872070312
0.00011134147644042969,0.0883476734161377,0.0015398666076660156,0.029682,0.0002734661102294922,0.00021910667419433594
8.20159912109375e-05,0.11559176445007324,0.0015525709533691402,0.021235,0.0002636909484863281,0.00022125244140625
0.00011706352233886719,0.0971071720123291,0.0018931476898193366,0.011418,0.00014972686767578125,0.00012159347534179688
0.00010538101196289062,0.09680986404418945,0.002860965469360352,0.005997,0.00025725364685058594,0.00021696090698242188
0.00013303756713867188,0.03715157508850098,0.0011844828491210935,0.008687,0.00020051002502441406,0.00016355514526367188
8.392333984375e-05,0.0467228889465332,0.0019435306243896482,0.009157,0.00023627281188964844,0.00020456314086914062
0.00021791458129882812,0.06325101852416992,0.001791943237304687,0.033103,0.0002789497375488281,0.00022935867309570312
9.918212890625e-05,0.07756304740905762,0.006095051132202149,0.019364,0.0001437664031982422,0.00011277198791503906
0.000102996826171875,0.09175586700439453,0.007340961669921875,0.008326,0.0002906322479248047,0.0002505779266357422
9.274482727050781e-05,0.11552047729492188,0.0015620909576416,0.027262,0.0002574920654296875,0.00023746490478515625
0.00010585784912109375,0.12656235694885254,0.0014932482604980476,0.013437,0.00017547607421875,0.0001232624053955078
0.00010704994201660156,0.10739779472351074,0.001731614273071289,0.008307,0.0002715587615966797,0.0002238750457763672
9.059906005859375e-05,0.12053298950195312,0.0060204609222412105,0.007943,0.0002856254577636719,0.00024271011352539062
8.296966552734375e-05,0.10048604011535645,0.0016341929779052737,0.014414,0.00026345252990722656,0.0002200603485107422
0.000102996826171875,0.04351496696472168,0.001128072967529297,0.015885,0.0001990795135498047,0.00015926361083984375
0.0008001327514648438,0.050020456314086914,0.00656240493774414,0.016805,0.0001423358917236328,0.00011539459228515625
0.00010800361633300781,0.05327963829040527,0.0007693585357666007,0.008554,0.0002067089080810547,0.00017452239990234375
8.225440979003906e-05,0.1411452293395996,0.0018055014343261733,0.032553,0.0003056526184082031,0.00023365020751953125
6.961822509765625e-05,0.14914393424987793,0.001598206695556638,0.036616,0.00028014183044433594,0.0002243518829345703
0.0001201629638671875,0.17417645454406738,0.0015974632873535163,0.025886,0.00025463104248046875,0.0002090930938720703
0.0001087188720703125,0.18143010139465332,0.0019668924255371104,0.022708,0.000152587890625,0.00012350082397460938
9.489059448242188e-05,0.24277019500732422,0.0015238526611328143,0.059147,0.000255584716796875,0.00023603439331054688
7.581710815429688e-05,0.2122669219970703,0.000916207092285154,0.050957,0.0002543926239013672,0.00021219253540039062
0.00019693374633789062,0.1779193878173828,0.0016135062408447268,0.04258,0.00030684471130371094,0.0002665519714355469
7.939338684082031e-05,0.20814156532287598,0.0015620411071777356,0.015884,0.00026988983154296875,0.00023221969604492188
9.512901306152344e-05,0.2842676639556885,0.0015830563659667962,0.012363,0.00036025047302246094,0.0003139972686767578
0.0001316070556640625,0.13930630683898926,0.049583344314575194,0.054252,0.0002465248107910156,0.00021195411682128906
0.0001361370086669922,0.14129281044006348,0.0015315603179931608,0.041508,0.0002562999725341797,0.0002460479736328125
0.00011610984802246094,0.16035246849060059,0.0015916468963623042,0.007839,0.0003666877746582031,0.0003190040588378906
0.00010895729064941406,0.20835256576538086,0.0015288393402099615,0.019385,0.0002467632293701172,0.00021028518676757812
0.00011324882507324219,0.07176899909973145,0.0013296798858642572,0.024909,0.00021839141845703125,0.00018787384033203125
9.107589721679688e-05,0.08494281768798828,0.0028928521270751954,0.021963,0.0001537799835205078,0.00013494491577148438
9.918212890625e-05,0.11327934265136719,0.0015232791595458997,0.061007,0.0002467632293701172,0.00020766258239746094
0.00010704994201660156,0.17607998847961426,0.0015842733612060553,0.009151,0.00012946128845214844,0.00010657310485839844
0.0001392364501953125,0.13613343238830566,0.002434886535644533,0.028591,0.0003020763397216797,0.00026035308837890625
0.00013589859008789062,0.06685018539428711,0.00181789013671875,0.007757,0.00024700164794921875,0.0002117156982421875
8.916854858398438e-05,0.05454087257385254,0.0009007928771972654,0.013483,0.000156402587890625,0.00012493133544921875
9.679794311523438e-05,0.07312583923339844,0.0015188383331298828,0.018376,0.00025653839111328125,0.0002200603485107422
8.606910705566406e-05,0.06176948547363281,0.0009923794708251946,0.009154,0.00016760826110839844,0.00013756752014160156
9.036064147949219e-05,0.0673365592956543,0.003184437774658204,0.008901,0.00017833709716796875,0.00016045570373535156
0.00014138221740722656,0.03610420227050781,0.0014331928253173837,0.017775,0.00024175643920898438,0.00019121170043945312
0.00016760826110839844,0.0579981803894043,0.0048537372741699215,0.011034,0.00023984909057617188,0.00022292137145996094
7.581710815429688e-05,0.09112358093261719,0.0015329955902099596,0.017916,0.0002682209014892578,0.00024771690368652344
6.866455078125e-05,0.10018610954284668,0.001546176788330078,0.046653,0.0002498626708984375,0.0002105236053466797
0.00012254714965820312,0.12342500686645508,0.001462042327880858,0.037579,0.0001373291015625,0.00011014938354492188
9.870529174804688e-05,0.10924911499023438,0.0016219302215576166,0.018446,0.0002799034118652344,0.00023889541625976562
8.749961853027344e-05,0.12967514991760254,0.0022287043151855493,0.055594,0.0003249645233154297,0.00022721290588378906
9.179115295410156e-05,0.14820528030395508,0.001552251754760741,0.028514,0.00028252601623535156,0.00024271011352539062
7.343292236328125e-05,0.14199352264404297,0.0036153985595703125,0.07059,0.0001804828643798828,0.00016307830810546875
0.00010442733764648438,0.10700678825378418,0.001788806289672852,0.041081,0.0002536773681640625,0.00021648406982421875
0.00012612342834472656,0.11865234375,0.0017933148803710927,0.030356,0.0001304149627685547,0.00011277198791503906
8.320808410644531e-05,0.11395120620727539,0.0010085350646972663,0.018136,0.00027561187744140625,0.0002391338348388672
7.319450378417969e-05,0.139495849609375,0.004216378128051758,0.014988,0.00027370452880859375,0.0002262592315673828
0.00012683868408203125,0.11028075218200684,0.0012987595520019529,0.006354,0.00014972686767578125,0.0001285076141357422
0.0001232624053955078,0.021099567413330078,0.0014049027862548828,0.005581,0.0001647472381591797,0.00015306472778320312
0.00010848045349121094,0.0355982780456543,0.0013456062774658203,0.008652,0.0002090930938720703,0.0001823902130126953
9.298324584960938e-05,0.03764510154724121,0.0022564008636474613,0.014858,0.00015616416931152344,0.00011754035949707031
7.43865966796875e-05,0.04656171798706055,0.0008664216918945313,0.006783,0.0002167224884033203,0.00018596649169921875
0.0001857280731201172,0.06305241584777832,0.0013813644104003903,0.011282,0.00019788742065429688,0.00016164779663085938
0.00015592575073242188,0.049514055252075195,0.006577711868286134,0.019825,0.00018215179443359375,0.0001513957977294922
7.319450378417969e-05,0.06082963943481445,0.0023639189147949217,0.011235,0.0002582073211669922,0.00023221969604492188
8.797645568847656e-05,0.07035136222839355,0.006696316329956055,0.011058,0.0001399517059326172,0.00014281272888183594
0.0001475811004638672,0.0862119197845459,0.0009364972076416015,0.014704,0.00028061866760253906,0.00023365020751953125
0.0001232624053955078,0.06541109085083008,0.0010504274597167955,0.030901,0.000270843505859375,0.0002372264862060547
0.0001010894775390625,0.0526273250579834,0.0013274325561523446,0.01258,0.00023746490478515625,0.00018787384033203125
0.00010132789611816406,0.08343625068664551,0.0009570863342285157,0.011115,0.00027441978454589844,0.00022530555725097656
0.00010466575622558594,0.08499288558959961,0.001439890853881836,0.005783,0.00024008750915527344,0.00020623207092285156
0.0001068115234375,0.06513476371765137,0.0015391394805908207,0.00678,0.00025463104248046875,0.00021791458129882812
0.00011229515075683594,0.08153343200683594,0.013178054443359375,0.018709,0.0002868175506591797,0.00023508071899414062
0.00013303756713867188,0.0678713321685791,0.00483981039428711,0.009276,0.00026702880859375,0.00022220611572265625
7.534027099609375e-05,0.06661772727966309,0.0017992483062744136,0.015308,0.0002512931823730469,0.00020742416381835938
0.00011229515075683594,0.09103584289550781,0.0014624957427978513,0.007014,0.00027370452880859375,0.00023937225341796875
9.441375732421875e-05,0.07512855529785156,0.0016100506591796883,0.01177,0.00028443336486816406,0.0002415180206298828
0.00010085105895996094,0.04772472381591797,0.0009832212524414057,0.010767,0.0002205371856689453,0.0001862049102783203
0.00010466575622558594,0.05140066146850586,0.0014409561157226556,0.0105,0.00024366378784179688,0.00020885467529296875
0.00012421607971191406,0.040804386138916016,0.015497900802612305,0.032568,0.00027179718017578125,0.00024199485778808594
8.273124694824219e-05,0.0724036693572998,0.0011453344879150396,0.031194,0.0002486705780029297,0.0002124309539794922
0.00010514259338378906,0.06083083152770996,0.000868281616210935,0.048286,0.0002636909484863281,0.000232696533203125
0.00010538101196289062,0.09317159652709961,0.0016224325714111337,0.033844,0.000286102294921875,0.0002319812774658203
8.58306884765625e-05,0.09637808799743652,0.002872678390502932,0.035584,0.00027680397033691406,0.00026297569274902344
0.00011205673217773438,0.08651447296142578,0.002240933883666991,0.020112,0.0002551078796386719,0.000217437744140625
0.00010442733764648438,0.11240506172180176,0.000793399734497071,0.03033,0.00015473365783691406,0.00012803077697753906
0.000118255615234375,0.136185884475708,0.013950802688598631,0.01912,0.0002627372741699219,0.0002224445343017578
0.0001475811004638672,0.10364246368408203,0.0016546405944824222,0.010159,0.00024771690368652344,0.00023746490478515625
0.00012636184692382812,0.06800556182861328,0.0025290922393798824,0.009126,0.00012540817260742188,0.00010180473327636719
9.989738464355469e-05,0.0614933967590332,0.00857204051208496,0.011823,0.00029087066650390625,0.0002486705780029297
7.843971252441406e-05,0.05786633491516113,0.010172068466186526,0.037561,0.00020241737365722656,0.0001652240753173828
8.988380432128906e-05,0.07455730438232422,0.0011549609985351574,0.019041,0.00019121170043945312,0.00015401840209960938
7.939338684082031e-05,0.061811208724975586,0.000988830718994138,0.042215,0.00022482872009277344,0.00018525123596191406
7.033348083496094e-05,0.09852933883666992,0.0013097183837890644,0.043286,0.00023603439331054688,0.00019860267639160156
0.0001685619354248047,0.11477279663085938,0.0013715982055664058,0.010165,0.0001399517059326172,0.00011205673217773438
8.0108642578125e-05,0.0844111442565918,0.0018909547119140627,0.026622,0.0003075599670410156,0.0002448558807373047
0.00011682510375976562,0.10878658294677734,0.0008112366333007815,0.008036,0.00014066696166992188,0.00011014938354492188
7.677078247070312e-05,0.11294436454772949,0.0008935157470703128,0.005807,0.000148773193359375,0.00011324882507324219
0.00016117095947265625,0.07260560989379883,0.0007024450073242188,0.011599,0.000125885009765625,9.965896606445312e-05
0.00012445449829101562,0.14832830429077148,0.024563174591064454,0.028515,0.00012254714965820312,0.00010037422180175781
8.630752563476562e-05,0.06458592414855957,0.0007466965942382817,0.007597,0.00012350082397460938,0.00010228157043457031
9.989738464355469e-05,0.09291601181030273,0.008375295852661132,0.014701,0.0001366138458251953,0.00010609626770019531
9.846687316894531e-05,0.06549954414367676,0.010458610397338867,0.023594,0.0001316070556640625,9.989738464355469e-05
6.866455078125e-05,0.08232736587524414,0.002679595886230469,0.013139,0.00013518333435058594,0.00011277198791503906
9.1552734375e-05,0.08709526062011719,0.003483188949584961,0.008489,0.00012755393981933594,0.00011610984802246094
8.20159912109375e-05,0.10060381889343262,0.0021873229217529294,0.016555,0.00013899803161621094,0.000110626220703125
0.0006501674652099609,0.06955289840698242,0.0014029080047607417,0.019386,0.00011944770812988281,9.965896606445312e-05
7.176399230957031e-05,0.10558772087097168,0.002887171356201172,0.010933,0.0002944469451904297,0.0002446174621582031
8.630752563476562e-05,0.06171464920043945,0.001246934326171875,0.005692,0.00013637542724609375,0.00010991096496582031
8.487701416015625e-05,0.04670548439025879,0.0007677426605224615,0.016072,0.000141143798828125,0.00010657310485839844
0.00011754035949707031,0.028728723526000977,0.0007028416748046879,0.006238,0.0001246929168701172,0.00010514259338378906
0.0001049041748046875,0.02990102767944336,0.00344641795349121,0.019123,0.000133514404296875,0.00010514259338378906
9.512901306152344e-05,0.0438532829284668,0.0018855386962890602,0.038926,0.00014638900756835938,0.00011754035949707031
0.0001976490020751953,0.10979652404785156,0.0017591474151611337,0.02974,0.00028228759765625,0.00024199485778808594
8.7738037109375e-05,0.05137157440185547,0.0013132167205810522,0.060539,0.00015473365783691406,0.00012969970703125
7.009506225585938e-05,0.0931539535522461,0.001131090942382812,0.021759,0.0002002716064453125,0.00017523765563964844
8.392333984375e-05,0.11205339431762695,0.0012371053161621126,0.033356,0.00018024444580078125,0.00015306472778320312
0.00011229515075683594,0.1377885341644287,0.0016152237243652334,0.018318,0.0002512931823730469,0.00022602081298828125
0.00010013580322265625,0.15709376335144043,0.0015665385437011719,0.011155,0.00028133392333984375,0.000232696533203125
8.630752563476562e-05,0.18220281600952148,0.0017829099426269548,0.022624,0.0003056526184082031,0.00023508071899414062
0.0002276897430419922,0.11922407150268555,0.0037040402679443356,0.015497,0.0002772808074951172,0.00023674964904785156
0.0001342296600341797,0.08719849586486816,0.0016068416900634763,0.011268,0.00027441978454589844,0.00023818016052246094
0.00013446807861328125,0.06690382957458496,0.0015051402130126946,0.010396,0.00015878677368164062,0.00013065338134765625
0.00010156631469726562,0.08984231948852539,0.003008123046875,0.005018,0.0001266002655029297,0.0001087188720703125
0.0002040863037109375,0.1008157730102539,0.0017144184112548831,0.011375,0.00029349327087402344,0.0002486705780029297
0.00021886825561523438,0.049921512603759766,0.0023232958679199212,0.011062,0.0002048015594482422,0.00017952919006347656
9.107589721679688e-05,0.07082200050354004,0.0013935508117675771,0.016639,0.00026726722717285156,0.00022268295288085938
7.915496826171875e-05,0.04490160942077637,0.002067656143188476,0.025242,0.0002799034118652344,0.00024247169494628906
7.557868957519531e-05,0.0970773696899414,0.0015344100646972648,0.015657,0.000270843505859375,0.00023508071899414062
8.392333984375e-05,0.1182246208190918,0.0008832725677490241,0.013784,0.00014781951904296875,0.00011181831359863281
0.00011205673217773438,0.06616425514221191,0.0015115029144287112,0.014695,0.00026535987854003906,0.00023293495178222656
7.414817810058594e-05,0.11727714538574219,0.0009099267883300767,0.027758,0.00024199485778808594,0.0002040863037109375
0.00011277198791503906,0.10656976699829102,0.0020949604187011726,0.011359,0.000270843505859375,0.00023674964904785156
0.00013327598571777344,0.11412334442138672,0.0026461443023681613,0.052692,0.0002980232238769531,0.00022673606872558594
8.153915405273438e-05,0.13812470436096191,0.001489933959960936,0.034908,0.00025081634521484375,0.0002105236053466797
8.535385131835938e-05,0.1595914363861084,0.0015279779357910157,0.011658,0.00025010108947753906,0.0002124309539794922
9.322166442871094e-05,0.16211247444152832,0.0015410122222900419,0.048468,0.00025081634521484375,0.000213623046875
9.250640869140625e-05,0.10560202598571777,0.025780662826538084,0.006871,0.0002956390380859375,0.00027370452880859375
8.630752563476562e-05,0.15781188011169434,0.0015401781921386727,0.014462,0.0002560615539550781,0.00021886825561523438
0.00011587142944335938,0.049776554107666016,0.0039836728515625,0.005431,0.0002474784851074219,0.00021719932556152344
0.00011038780212402344,0.06666111946105957,0.005851987594604492,0.013556,0.0002491474151611328,0.00022602081298828125
0.00016355514526367188,0.05847525596618652,0.0031181789855957032,0.008952,0.00016570091247558594,0.00013875961303710938
7.581710815429688e-05,0.07067990303039551,0.0008311923522949221,0.006298,0.00014662742614746094,0.00011563301086425781
0.00010848045349121094,0.037488460540771484,0.0013868628082275387,0.005394,0.0001430511474609375,0.00011610984802246094
7.271766662597656e-05,0.07796788215637207,0.0015127981262207033,0.007292,0.00026798248291015625,0.0002186298370361328
8.7738037109375e-05,0.06122541427612305,0.0012796478424072291,0.047934,0.0002524852752685547,0.00020885467529296875
0.00010752677917480469,0.057546138763427734,0.0020674544830322286,0.038998,0.0002853870391845703,0.0002460479736328125
7.772445678710938e-05,0.0873258113861084,0.0013907265319824218,0.024461,0.00023055076599121094,0.00018477439880371094
9.870529174804688e-05,0.08703207969665527,0.0013345220642089848,0.008917,0.00023221969604492188,0.0001804828643798828
6.866455078125e-05,0.07718610763549805,0.0015510485076904307,0.018885,0.0002620220184326172,0.00022101402282714844
8.559226989746094e-05,0.08648252487182617,0.01081618406677246,0.008526,0.0002880096435546875,0.0002453327178955078
0.00011110305786132812,0.0973060131072998,0.0008262606964111324,0.022189,0.0001423358917236328,0.00011134147644042969
9.298324584960938e-05,0.08179473876953125,0.0011488916625976564,0.008076,0.0001976490020751953,0.00016617774963378906
0.00010561943054199219,0.08301401138305664,0.008407492446899414,0.0152,0.0002598762512207031,0.00021982192993164062
8.296966552734375e-05,0.08060932159423828,0.0007581029205322269,0.008447,0.00012993812561035156,0.00010180473327636719
9.059906005859375e-05,0.07301521301269531,0.0011804487457275394,0.011826,0.0002856254577636719,0.00024819374084472656
9.584426879882812e-05,0.08805084228515625,0.001554582458496094,0.026719,0.0002732276916503906,0.0002410411834716797
0.00010204315185546875,0.09726858139038086,0.001743686248779297,0.030223,0.0002574920654296875,0.0002295970916748047
8.869171142578125e-05,0.07578897476196289,0.005733422744750976,0.005112,0.0002548694610595703,0.00023102760314941406
0.00011730194091796875,0.06499600410461426,0.0016682416687011717,0.027899,0.0002777576446533203,0.0002353191375732422
9.179115295410156e-05,0.08057570457458496,0.0015754947967529295,0.013993,0.00028586387634277344,0.00023889541625976562
0.0001323223114013672,0.12058687210083008,0.0016338834991455053,0.051651,0.0002617835998535156,0.00021910667419433594
8.20159912109375e-05,0.09569716453552246,0.001278383514404298,0.018878,0.0002117156982421875,0.00018024444580078125
0.00011467933654785156,0.11106514930725098,0.0016971938476562504,0.055714,0.00028395652770996094,0.00023174285888671875
7.700920104980469e-05,0.14666008949279785,0.009357651840209962,0.016439,0.00025773048400878906,0.00021505355834960938
0.0006003379821777344,0.10906147956848145,0.0015326489257812513,0.01587,0.00024962425231933594,0.00021266937255859375
0.00011610984802246094,0.1424860954284668,0.004792095352172853,0.029899,0.00028896331787109375,0.0002486705780029297
8.058547973632812e-05,0.1335432529449463,0.001566406234741212,0.041816,0.0002841949462890625,0.0002429485321044922
0.00011777877807617188,0.11194777488708496,0.019629216537475583,0.04914,0.0002510547637939453,0.000217437744140625
7.867813110351562e-05,0.14444804191589355,0.0015626752777099621,0.029483,0.0002803802490234375,0.00022530555725097656
0.0001010894775390625,0.13636398315429688,0.0015264763336181666,0.037027,0.0001494884490966797,0.0001220703125
7.796287536621094e-05,0.13036656379699707,0.002349010650634765,0.014583,0.0001380443572998047,0.00011301040649414062
0.00011992454528808594,0.10967206954956055,0.006163670684814455,0.019998,0.0002713203430175781,0.00023293495178222656
0.00013113021850585938,0.14623045921325684,0.005414517623901367,0.012418,0.00024175643920898438,0.0002002716064453125
6.890296936035156e-05,0.07127881050109863,0.005087343399047851,0.008333,0.00014090538024902344,0.00011444091796875
0.00013065338134765625,0.1027991771697998,0.0013891260986328147,0.037187,0.0002644062042236328,0.0002224445343017578
0.00012230873107910156,0.08678650856018066,0.0015101359863281252,0.007298,0.00024247169494628906,0.0002033710479736328
0.00010085105895996094,0.08189702033996582,0.0016695451202392575,0.021731,0.0002772808074951172,0.00023674964904785156
0.00010466575622558594,0.09836196899414062,0.0018424717407226551,0.016202,0.0002663135528564453,0.00022864341735839844
0.00013446807861328125,0.08807826042175293,0.0017563104400634766,0.006724,0.0002613067626953125,0.0002262592315673828
0.00011110305786132812,0.07177257537841797,0.0015973706817626956,0.01244,0.00025963783264160156,0.00023484230041503906
7.128715515136719e-05,0.0393984317779541,0.0012750375061035164,0.021997,0.00023317337036132812,0.00021457672119140625
9.751319885253906e-05,0.07297801971435547,0.0015115300140380872,0.022229,0.00025010108947753906,0.00021076202392578125
9.274482727050781e-05,0.06278657913208008,0.004999447479248046,0.015485,0.0002741813659667969,0.00024175643920898438
7.128715515136719e-05,0.08546972274780273,0.0011638132781982419,0.009478,0.00016498565673828125,0.00013446807861328125
0.00010228157043457031,0.08734774589538574,0.001531269714355469,0.012853,0.000278472900390625,0.00021767616271972656
0.00010848045349121094,0.06704330444335938,0.005400007537841797,0.004121,0.00013375282287597656,0.00010752677917480469
0.00011539459228515625,0.0732107162475586,0.001545491485595703,0.007595,0.0002522468566894531,0.0002117156982421875
7.510185241699219e-05,0.10169720649719238,0.0008779173736572256,0.022762,0.00014066696166992188,0.00011229515075683594
0.00010442733764648438,0.0980987548828125,0.0015926573791503907,0.006371,0.0002810955047607422,0.00024056434631347656
0.00011372566223144531,0.07392168045043945,0.01269310919189453,0.013511,0.00026535987854003906,0.0002295970916748047
9.72747802734375e-05,0.11245417594909668,0.0010273422698974626,0.026402,0.00028252601623535156,0.00023746490478515625
8.225440979003906e-05,0.059262752532958984,0.0013761459045410155,0.005157,0.00017547607421875,0.00013756752014160156
9.202957153320312e-05,0.1026010513305664,0.0015342242584228533,0.038589,0.0002541542053222656,0.00021409988403320312
0.00011491775512695312,0.10121464729309082,0.00150493130493164,0.018002,0.0002543926239013672,0.0002193450927734375
0.00011396408081054688,0.08234453201293945,0.0026626389465332027,0.008904,0.0001423358917236328,0.00011754035949707031
0.0001685619354248047,0.04542994499206543,0.0019586268005371095,0.004894,0.0002529621124267578,0.00021648406982421875
0.00010848045349121094,0.0534975528717041,0.0017146154937744146,0.014294,0.00019359588623046875,0.00016188621520996094
7.367134094238281e-05,0.08200335502624512,0.01583456098937988,0.007051,0.00025725364685058594,0.00021839141845703125
0.00012922286987304688,0.08413910865783691,0.0014278851318359383,0.01492,0.0001704692840576172,0.00014519691467285156
8.320808410644531e-05,0.07025384902954102,0.0044115439453125006,0.015196,0.0002884864807128906,0.0002446174621582031
7.987022399902344e-05,0.08162856101989746,0.0018979484710693363,0.005859,0.0002665519714355469,0.00023603439331054688
0.00010132789611816406,0.05033278465270996,0.009162233627319338,0.018187,0.00016498565673828125,0.00012159347534179688
0.00014638900756835938,0.0755767822265625,0.0013107240295410147,0.020115,0.00021910667419433594,0.0001850128173828125
9.107589721679688e-05,0.05569911003112793,0.0008585723114013684,0.018805,0.00015020370483398438,0.0001266002655029297
9.870529174804688e-05,0.06634998321533203,0.0015780383148193359,0.008071,0.0002803802490234375,0.00024247169494628906
7.796287536621094e-05,0.07211637496948242,0.002200265060424804,0.014814,0.000270843505859375,0.0002422332763671875
7.700920104980469e-05,0.08587217330932617,0.013260389907836914,0.024492,0.00018286705017089844,0.0001380443572998047
0.00010776519775390625,0.10087919235229492,0.0012990928344726559,0.007407,0.0002772808074951172,0.00023484230041503906
0.0001385211944580078,0.05933403968811035,0.0012187772064208985,0.012697,0.00018262863159179688,0.0001480579376220703
7.534027099609375e-05,0.05419206619262695,0.002206870208740233,0.023189,0.00020194053649902344,0.00016450881958007812
0.00011658668518066406,0.09064030647277832,0.0013803295288085937,0.008659,0.00027751922607421875,0.00025272369384765625
0.00010752677917480469,0.044806480407714844,0.0009154790954589848,0.017942,0.00016164779663085938,0.0001323223114013672
0.00010752677917480469,0.08577322959899902,0.0013102197875976551,0.034526,0.00023126602172851562,0.0001862049102783203
0.00011610984802246094,0.1308584213256836,0.0019513423461914054,0.008273,0.00013756752014160156,0.0001125335693359375
9.274482727050781e-05,0.09011363983154297,0.002642947296142579,0.016946,0.00012445449829101562,0.00010228157043457031
0.0001277923583984375,0.059557437896728516,0.001853639099121094,0.006553,0.00028324127197265625,0.0002453327178955078
9.298324584960938e-05,0.07850813865661621,0.01917163706970215,0.012513,0.00015544891357421875,0.00011801719665527344
9.894371032714844e-05,0.0679788589477539,0.006521539321899415,0.011959,0.00026106834411621094,0.00021529197692871094
8.702278137207031e-05,0.0737452507019043,0.0011956519165039065,0.007396,0.00013637542724609375,0.00011348724365234375
0.00011205673217773438,0.07060670852661133,0.0010745972442626952,0.01162,0.00018453598022460938,0.0001373291015625
0.00010824203491210938,0.06599283218383789,0.0030314713439941396,0.016979,0.00014066696166992188,0.00011539459228515625
9.584426879882812e-05,0.0748131275177002,0.0031475037078857425,0.009127,0.0003204345703125,0.0002505779266357422
0.00010800361633300781,0.05634713172912598,0.003426955413818357,0.04805,0.0001857280731201172,0.00014901161193847656
8.654594421386719e-05,0.09278488159179688,0.01058119526672363,0.036192,0.0002658367156982422,0.00022339820861816406
9.226799011230469e-05,0.0995168685913086,0.0013501506500244106,0.038157,0.0001347064971923828,0.00011396408081054688
8.702278137207031e-05,0.09222841262817383,0.003986199432373047,0.006519,0.00028514862060546875,0.0002830028533935547
8.106231689453125e-05,0.09572982788085938,0.0035972229461669926,0.010577,0.00014710426330566406,0.00012135505676269531
0.00014543533325195312,0.04838681221008301,0.007315492660522461,0.005618,0.0002779960632324219,0.00023889541625976562
0.00010919570922851562,0.0925140380859375,0.0015605928649902352,0.011201,0.0002789497375488281,0.00023365020751953125
8.678436279296875e-05,0.08631610870361328,0.0015356815795898437,0.011502,0.0002598762512207031,0.0002162456512451172
0.00017309188842773438,0.07912397384643555,0.0014394900054931648,0.010228,0.00027108192443847656,0.00023508071899414062
0.00012612342834472656,0.08283019065856934,0.0016380982971191402,0.00644,0.00027179718017578125,0.00023603439331054688
8.559226989746094e-05,0.07463979721069336,0.0008153002929687497,0.01468,0.0001659393310546875,0.00012063980102539062
8.654594421386719e-05,0.07807683944702148,0.005487907745361328,0.023798,0.00031566619873046875,0.00024080276489257812
0.00017261505126953125,0.07015109062194824,0.0019341083221435552,0.014157,0.0001518726348876953,0.00012135505676269531
8.0108642578125e-05,0.08798527717590332,0.008044064239501953,0.005346,0.0002086162567138672,0.00017523765563964844
8.058547973632812e-05,0.09103703498840332,0.0050219164276123045,0.010085,0.00027108192443847656,0.0002377033233642578
0.0001220703125,0.057383060455322266,0.0012331087493896477,0.009135,0.0001595020294189453,0.00013518333435058594
9.751319885253906e-05,0.10502743721008301,0.0008952467803955075,0.016562,0.0001537799835205078,0.0001304149627685547
7.700920104980469e-05,0.06142425537109375,0.011951909530639647,0.055362,0.0004086494445800781,0.0003566741943359375
0.00048065185546875,0.11919283866882324,0.001649274154663087,0.020779,0.0002644062042236328,0.00023627281188964844
0.00011014938354492188,0.14501452445983887,0.0017012236022949205,0.017635,0.00027489662170410156,0.00023174285888671875
9.703636169433594e-05,0.12119555473327637,0.0013544424743652337,0.010278,0.0002853870391845703,0.000244140625
8.344650268554688e-05,0.12644529342651367,0.0009333847656249998,0.005811,0.00026988983154296875,0.00022864341735839844
9.107589721679688e-05,0.13785529136657715,0.0016788804626464843,0.011365,0.0002796649932861328,0.0002200603485107422
0.00013208389282226562,0.12848353385925293,0.0009857381591796867,0.015324,0.00016760826110839844,0.0001251697540283203
8.749961853027344e-05,0.09927773475646973,0.0009789235687255853,0.00999,0.00014734268188476562,0.00012087821960449219
9.846687316894531e-05,0.06490445137023926,0.001041220031738281,0.004739,0.00013828277587890625,0.00011205673217773438
0.00018668174743652344,0.04789996147155762,0.0009441570739746096,0.005527,0.0002777576446533203,0.00024890899658203125
0.00012183189392089844,0.0510561466217041,0.005633001724243164,0.008659,0.00015807151794433594,0.0001399517059326172
0.00013113021850585938,0.05931806564331055,0.0014920400085449217,0.010581,0.00015997886657714844,0.0001442432403564453
8.320808410644531e-05,0.042978763580322266,0.0011262463531494142,0.006429,0.00022101402282714844,0.00019741058349609375
0.0002117156982421875,0.04572772979736328,0.007529602157592774,0.009663,0.00025534629821777344,0.00022292137145996094
8.058547973632812e-05,0.05399942398071289,0.0016495500640869142,0.006867,0.00020766258239746094,0.00018644332885742188
0.00010943412780761719,0.08417415618896484,0.0013838822631835924,0.024372,0.0002410411834716797,0.00021791458129882812
8.702278137207031e-05,0.07700991630554199,0.003775062866210937,0.006805,0.0001544952392578125,0.00012683868408203125
9.1552734375e-05,0.12144351005554199,0.0009267146759033215,0.023582,0.00016570091247558594,0.0001380443572998047
0.0001068115234375,0.10716414451599121,0.026200760940551758,0.037071,0.0002818107604980469,0.00023865699768066406
0.00010204315185546875,0.14615583419799805,0.0015271771240234384,0.02097,0.00025391578674316406,0.00021195411682128906
9.679794311523438e-05,0.12493252754211426,0.001675571929931641,0.010263,0.0002567768096923828,0.00022459030151367188
8.749961853027344e-05,0.12511372566223145,0.0017139730987548799,0.052269,0.00025844573974609375,0.00022935867309570312
0.00018715858459472656,0.14260506629943848,0.002586418640136719,0.005763,0.00015234947204589844,0.00011992454528808594
0.00012803077697753906,0.1676783561706543,0.0044588030395507836,0.055719,0.00027108192443847656,0.0002589225769042969
8.082389831542969e-05,0.1389009952545166,0.0030686067810058587,0.030876,0.00028061866760253906,0.00024008750915527344
0.00016379356384277344,0.08695793151855469,0.001562862426757813,0.013118,0.000270843505859375,0.00022459030151367188
7.867813110351562e-05,0.09540700912475586,0.0019313965606689437,0.029295,0.00015854835510253906,0.00013327598571777344
0.00011730194091796875,0.146925687789917,0.0013457354431152327,0.021212,0.00026106834411621094,0.00022101402282714844
0.00015544891357421875,0.10253381729125977,0.003529998962402343,0.014833,0.0001838207244873047,0.000152587890625
0.00010514259338378906,0.09074950218200684,0.0025280240478515624,0.005706,0.00014352798461914062,0.00011730194091796875
7.939338684082031e-05,0.10766959190368652,0.001548265014648437,0.013289,0.00025916099548339844,0.00023746490478515625
0.00010561943054199219,0.10375475883483887,0.0015763956298828138,0.027051,0.00029015541076660156,0.0002498626708984375
0.0001518726348876953,0.0701594352722168,0.0015888260192871081,0.026443,0.0002727508544921875,0.0002353191375732422
9.5367431640625e-05,0.09184527397155762,0.0016582098846435554,0.011137,0.0002765655517578125,0.00023794174194335938
0.00011038780212402344,0.0925452709197998,0.001355133773803711,0.006398,0.00022721290588378906,0.0001881122589111328
8.296966552734375e-05,0.08971738815307617,0.002439692413330078,0.004988,0.00014448165893554688,0.00011372566223144531
8.559226989746094e-05,0.08295321464538574,0.001240783996582031,0.028305,0.00013947486877441406,0.00013303756713867188
8.821487426757812e-05,0.08159732818603516,0.0007966216278076158,0.02568,0.00014090538024902344,0.00011730194091796875
9.918212890625e-05,0.11969447135925293,0.0013623161926269514,0.025486,0.00012803077697753906,0.00011014938354492188
0.00010418891906738281,0.08365440368652344,0.00162402734375,0.007104,0.00027823448181152344,0.00023627281188964844
9.655952453613281e-05,0.08600211143493652,0.00239244512939453,0.026131,0.00027632713317871094,0.0002353191375732422
6.628036499023438e-05,0.11806917190551758,0.0037675874633789075,0.017733,0.0002541542053222656,0.0002162456512451172
8.58306884765625e-05,0.08402752876281738,0.001116414520263672,0.014428,0.00025010108947753906,0.00021338462829589844
0.00016355514526367188,0.0872654914855957,0.0008653773193359367,0.016337,0.0001671314239501953,0.0001232624053955078
0.000194549560546875,0.05218148231506348,0.015597220703124998,0.048154,0.0002562999725341797,0.0002148151397705078
0.00010824203491210938,0.08211064338684082,0.0016114718322753907,0.020787,0.0002739429473876953,0.00024390220642089844
0.0001163482666015625,0.12555742263793945,0.0014455096740722644,0.018523,0.0002598762512207031,0.0002224445343017578
0.00014090538024902344,0.12015008926391602,0.001077583206176758,0.005462,0.00016188621520996094,0.0001373291015625
8.535385131835938e-05,0.08992218971252441,0.0017476050262451174,0.006037,0.00015425682067871094,0.00011920928955078125
0.0001347064971923828,0.046900272369384766,0.0009190707244873045,0.018796,0.00013756752014160156,0.00010538101196289062
0.00013756752014160156,0.06957149505615234,0.001569790588378906,0.013339,0.00027942657470703125,0.00023984909057617188
8.487701416015625e-05,0.062105655670166016,0.0010038613891601572,0.016415,0.0002639293670654297,0.0002315044403076172
8.344650268554688e-05,0.0630648136138916,0.003318146820068358,0.03113,0.00015997886657714844,0.0001220703125
9.703636169433594e-05,0.06603598594665527,0.0016347225494384764,0.006693,0.00025153160095214844,0.0002117156982421875
0.0001049041748046875,0.12144303321838379,0.016527138534545897,0.014509,0.000274658203125,0.00023221969604492188
0.00010061264038085938,0.07246255874633789,0.0008967299499511722,0.010421,0.0002684593200683594,0.00023484230041503906
9.72747802734375e-05,0.11275029182434082,0.00838921803283691,0.048162,0.0001327991485595703,0.00010895729064941406
0.00014400482177734375,0.09395718574523926,0.00521041390991211,0.007349,0.00015354156494140625,0.00012183189392089844
0.00011873245239257812,0.13405084609985352,0.006391015991210938,0.009316,0.0002694129943847656,0.0002262592315673828
0.00010657310485839844,0.10350775718688965,0.0056474836730957025,0.027785,0.00012183189392089844,0.00010418891906738281
0.0001246929168701172,0.08954906463623047,0.0015580532531738259,0.036227,0.0002808570861816406,0.00022125244140625
0.0001246929168701172,0.07130169868469238,0.008199088302612303,0.019359,0.0002532005310058594,0.0002124309539794922
7.82012939453125e-05,0.07594132423400879,0.0014658423614501946,0.022505,0.0002453327178955078,0.00021195411682128906
0.0001049041748046875,0.08632564544677734,0.0009259435119628907,0.015781,0.00029087066650390625,0.000244140625
0.0001068115234375,0.03287959098815918,0.0008825890808105471,0.008997,0.000263214111328125,0.00023174285888671875
0.00010347366333007812,0.03423881530761719,0.006362945678710938,0.009222,0.0002281665802001953,0.0002090930938720703
0.00014972686767578125,0.043417930603027344,0.0009836778564453127,0.017283,0.00022530555725097656,0.0001990795135498047
0.00010323524475097656,0.04950356483459473,0.0029186941070556624,0.038183,0.00019311904907226562,0.00015163421630859375
7.2479248046875e-05,0.07653164863586426,0.0017366151733398429,0.030283,0.0002777576446533203,0.0002410411834716797
0.0001277923583984375,0.08394289016723633,0.0013108478851318328,0.045768,0.000308990478515625,0.00022339820861816406
9.465217590332031e-05,0.1176140308380127,0.001588819900512694,0.021909,0.0002541542053222656,0.00022292137145996094
0.00010848045349121094,0.1190645694732666,0.0011705269622802744,0.02327,0.00018978118896484375,0.0001583099365234375
0.00019025802612304688,0.13683676719665527,0.001541633773803711,0.014024,0.00028324127197265625,0.0002186298370361328
0.00013756752014160156,0.0983574390411377,0.0011756281890869143,0.030046,0.0002014636993408203,0.00017023086547851562
0.0022742748260498047,0.10329651832580566,0.011074880081176755,0.056744,0.0002455711364746094,0.00020837783813476562
0.00014162063598632812,0.13475537300109863,0.0016959904479980498,0.03362,0.0002541542053222656,0.00021457672119140625
0.00013947486877441406,0.09000420570373535,0.001454019119262696,0.011973,0.0001308917999267578,0.00010728836059570312
0.00010395050048828125,0.15026116371154785,0.0015254882659912102,0.021166,0.00014925003051757812,0.00012040138244628906
0.0001010894775390625,0.13920831680297852,0.0015286253051757827,0.017542,0.0001442432403564453,0.00011730194091796875
8.368492126464844e-05,0.1334540843963623,0.0020130552368164065,0.010317,0.00014138221740722656,0.00011277198791503906
8.273124694824219e-05,0.08079004287719727,0.0012553479766845704,0.011115,0.00016498565673828125,0.00013494491577148438
9.799003601074219e-05,0.09028244018554688,0.012261997848510743,0.010419,0.0002503395080566406,0.00021219253540039062
0.00010728836059570312,0.08358216285705566,0.0009517682342529282,0.023772,0.0002961158752441406,0.00025272369384765625
0.00010943412780761719,0.08062577247619629,0.008319349349975587,0.006861,0.0002741813659667969,0.0002243518829345703
7.939338684082031e-05,0.07194924354553223,0.0015876401672363302,0.031574,0.0002663135528564453,0.00022792816162109375
0.00019049644470214844,0.06726837158203125,0.0009028096923828126,0.005874,0.0001380443572998047,0.00011801719665527344
9.846687316894531e-05,0.1387925148010254,0.011127163131713868,0.007392,0.00028061866760253906,0.0002448558807373047
0.0001270771026611328,0.056717872619628906,0.001633024612426758,0.007409,0.00026917457580566406,0.0002391338348388672
0.00010442733764648438,0.05349445343017578,0.0054133831939697265,0.015129,0.0003237724304199219,0.00016069412231445312
0.00010418891906738281,0.05776405334472656,0.0011126178894042965,0.009034,0.00013113021850585938,9.989738464355469e-05
0.00012159347534179688,0.0652611255645752,0.0013958823089599611,0.010912,0.0003037452697753906,0.00024509429931640625
7.605552673339844e-05,0.07795405387878418,0.00477091896057129,0.011005,0.00025582313537597656,0.0002110004425048828
9.632110595703125e-05,0.06988811492919922,0.007646044937133788,0.030484,0.00015282630920410156,0.00011610984802246094
9.560585021972656e-05,0.10742735862731934,0.0007719640502929677,0.018724,0.00013303756713867188,0.00010538101196289062
0.00011873245239257812,0.06189584732055664,0.003123660812377929,0.02749,0.0001304149627685547,0.0001049041748046875
0.00010323524475097656,0.07058429718017578,0.03507487449645996,0.0484,0.00023984909057617188,0.00019931793212890625
0.00010561943054199219,0.09123945236206055,0.003552890701293946,0.022455,0.000225067138671875,0.00019168853759765625
8.130073547363281e-05,0.1482865810394287,0.006823799499511719,0.020416,0.00028324127197265625,0.00024890899658203125
7.700920104980469e-05,0.15934467315673828,0.001918375640869139,0.018794,0.000156402587890625,0.0001277923583984375
0.00017976760864257812,0.0559229850769043,0.0007854344635009752,0.020497,0.0001380443572998047,0.00011491775512695312
7.605552673339844e-05,0.11156725883483887,0.0008137070159912104,0.013577,0.00013780593872070312,0.00011134147644042969
8.940696716308594e-05,0.1468207836151123,0.001428991821289063,0.005447,0.0001697540283203125,0.00013947486877441406
0.00011849403381347656,0.0807809829711914,0.013796395309448243,0.015217,0.0002593994140625,0.0014781951904296875
0.00023698806762695312,0.10120964050292969,0.0017866319274902343,0.014515,0.00029206275939941406,0.0002543926239013672
0.00011420249938964844,0.119598388671875,0.003102616287231446,0.008974,0.0002772808074951172,0.00022530555725097656
0.00011134147644042969,0.08340120315551758,0.0013966233978271476,0.010299,0.0002777576446533203,0.00022482872009277344
8.7738037109375e-05,0.08326554298400879,0.001686971069335937,0.013074,0.00027179718017578125,0.0002288818359375
0.00017642974853515625,0.1208181381225586,0.0015526766357421874,0.010744,0.00027680397033691406,0.000240325927734375
9.274482727050781e-05,0.1524364948272705,0.0015627170715332046,0.017084,0.00026535987854003906,0.00023651123046875
0.00014781951904296875,0.12240028381347656,0.005762362014770508,0.028388,0.0002770423889160156,0.0002276897430419922
0.00014495849609375,0.06337332725524902,0.0017119875793457084,0.074262,0.0002834796905517578,0.00022792816162109375
9.083747863769531e-05,0.09785103797912598,0.0007915968780517584,0.025737,0.00014829635620117188,0.00011682510375976562
0.00011086463928222656,0.08795976638793945,0.0016799969482421892,0.03027,0.0002887248992919922,0.0002415180206298828
0.00019049644470214844,0.13912677764892578,0.0016043575439453062,0.075134,0.0002675056457519531,0.00023245811462402344
0.00013899803161621094,0.12720274925231934,0.007383060836791994,0.026475,0.0002834796905517578,0.0002429485321044922
0.00010728836059570312,0.12146162986755371,0.0051778128814697275,0.023055,0.0002658367156982422,0.0002288818359375
0.00013184547424316406,0.07904648780822754,0.0009482932281494119,0.03273,0.00016427040100097656,0.00013303756713867188
0.00011944770812988281,0.13874292373657227,0.0010217218475341797,0.015592,0.0001499652862548828,0.0001201629638671875
0.00011754035949707031,0.11286401748657227,0.002514338623046874,0.012939,0.0001354217529296875,0.00011110305786132812
0.00010991096496582031,0.10060286521911621,0.0009423164825439461,0.013652,0.00014972686767578125,0.0001239776611328125
0.00010514259338378906,0.09444475173950195,0.0016474469299316407,0.008338,0.0002543926239013672,0.00011444091796875
7.82012939453125e-05,0.15171432495117188,0.0015074208221435553,0.011654,0.00026726722717285156,0.00021982192993164062
0.00012183189392089844,0.10746479034423828,0.005736039855957031,0.009497,0.0002651214599609375,0.00022101402282714844
0.00011086463928222656,0.1081092357635498,0.001583506103515625,0.082954,0.0002493858337402344,0.00021266937255859375
0.00010704994201660156,0.11441826820373535,0.0015928487243652353,0.028106,0.00025081634521484375,0.00022983551025390625
7.224082946777344e-05,0.25397229194641113,0.0015496906585693356,0.010968,0.0002639293670654297,0.00022840499877929688
9.34600830078125e-05,0.17479825019836426,0.001540983978271484,0.017759,0.00024700164794921875,0.00021195411682128906
0.00012731552124023438,0.19504761695861816,0.00523245361328125,0.02572,0.0002651214599609375,0.00023627281188964844
0.00011277198791503906,0.14330267906188965,0.0015633755950927725,0.048222,0.0002593994140625,0.00023245811462402344
0.000125885009765625,0.06994867324829102,0.0016986425628662122,0.041226,0.00028133392333984375,0.00024819374084472656
0.00013709068298339844,0.0996861457824707,0.006723260513305664,0.023209,0.0002446174621582031,0.00020837783813476562
7.843971252441406e-05,0.10505557060241699,0.001593573974609375,0.008626,0.00027298927307128906,0.00023245811462402344
9.822845458984375e-05,0.06487679481506348,0.0015311774597167975,0.010889,0.00025463104248046875,0.00021886825561523438
0.00015807151794433594,0.05783820152282715,0.0013482120513916007,0.02595,0.00027751922607421875,0.00025391578674316406
7.915496826171875e-05,0.06077861785888672,0.001234284545898438,0.015373,0.0002617835998535156,0.00021791458129882812
0.00018906593322753906,0.09010148048400879,0.0016084181365966805,0.014044,0.00029349327087402344,0.00022459030151367188
0.00020313262939453125,0.06650137901306152,0.0015969176177978517,0.007612,0.0002613067626953125,0.0002193450927734375
9.775161743164062e-05,0.08121967315673828,0.0011266735839843747,0.01187,0.00018453598022460938,0.00016117095947265625
0.00010347366333007812,0.04698014259338379,0.001284140945434567,0.045449,0.00022649765014648438,0.0001761913299560547
0.00011658668518066406,0.10061264038085938,0.003783697814941405,0.026155,0.00026106834411621094,0.00021839141845703125
9.34600830078125e-05,0.12098002433776855,0.0021739933776855486,0.01622,0.0002872943878173828,0.00024390220642089844
7.486343383789062e-05,0.11410331726074219,0.013698144531250001,0.00565,0.0002815723419189453,0.0002655982971191406
7.319450378417969e-05,0.12854313850402832,0.0009330278778076177,0.01236,0.0002524852752685547,0.00022864341735839844
0.00012993812561035156,0.1432807445526123,0.0032808956604003913,0.013777,0.00015974044799804688,0.0001354217529296875
0.00012373924255371094,0.09462380409240723,0.002466351593017578,0.010012,0.00021004676818847656,0.000171661376953125
0.00012254714965820312,0.08245134353637695,0.006771918090820313,0.014516,0.0002503395080566406,0.00021195411682128906
0.00012731552124023438,0.06024813652038574,0.007752783325195313,0.010697,0.00013685226440429688,0.00010919570922851562
0.00010538101196289062,0.09500551223754883,0.0015886799011230468,0.014959,0.00029587745666503906,0.00027489662170410156
9.012222290039062e-05,0.039782047271728516,0.0013349960479736335,0.008634,0.00015974044799804688,0.0001277923583984375
0.00010323524475097656,0.050039052963256836,0.0012281993103027342,0.00868,0.0001392364501953125,0.00010991096496582031
8.177757263183594e-05,0.09479165077209473,0.0010390491485595711,0.018625,0.00029277801513671875,0.0002853870391845703
0.00010061264038085938,0.05635499954223633,0.0013584464416503891,0.021864,0.00029540061950683594,0.0002415180206298828
0.00011539459228515625,0.10939455032348633,0.0009583916778564457,0.006388,0.00027060508728027344,0.000247955322265625
9.322166442871094e-05,0.08893299102783203,0.0015180869750976555,0.009782,0.0002512931823730469,0.00020503997802734375
8.559226989746094e-05,0.07445526123046875,0.0009633404083251966,0.021268,0.00025153160095214844,0.0002117156982421875
8.296966552734375e-05,0.08833169937133789,0.0015509236450195318,0.007838,0.00029468536376953125,0.00027298927307128906
0.00012826919555664062,0.056693077087402344,0.0010037957153320315,0.007729,0.0002815723419189453,0.00021600723266601562
9.369850158691406e-05,0.07054853439331055,0.0035171181182861323,0.009702,0.00019669532775878906,0.00016450881958007812
0.00010085105895996094,0.08340263366699219,0.001612631286621093,0.015461,0.0002689361572265625,0.00021958351135253906
9.34600830078125e-05,0.08893013000488281,0.013192834014892577,0.01488,0.00013947486877441406,0.00012731552124023438
0.00010609626770019531,0.08669734001159668,0.0046798990020751954,0.015049,0.0003006458282470703,0.0002593994140625
0.00011205673217773438,0.09061598777770996,0.000982730422973633,0.022414,0.00026154518127441406,0.0002334117889404297
8.153915405273438e-05,0.10795974731445312,0.0010185047149658191,0.0279,0.00015234947204589844,0.00012159347534179688
7.557868957519531e-05,0.15935969352722168,0.0015850390014648455,0.040719,0.0002770423889160156,0.00022649765014648438
9.036064147949219e-05,0.17426133155822754,0.000966893600463866,0.027501,0.0002582073211669922,0.00021576881408691406
6.604194641113281e-05,0.11807727813720703,0.011860433670043947,0.060229,0.000308990478515625,0.0002613067626953125
6.747245788574219e-05,0.09872293472290039,0.000799602264404297,0.026681,0.00015592575073242188,0.00013017654418945312
0.0001850128173828125,0.11532187461853027,0.006999367919921874,0.026734,0.0002655982971191406,0.00022149085998535156
0.00012826919555664062,0.07439923286437988,0.0007350694732666044,0.032392,0.00012350082397460938,0.00010800361633300781
0.0001049041748046875,0.20200896263122559,0.0015105293426513674,0.011134,0.00025916099548339844,0.00021648406982421875
0.00013518333435058594,0.10323667526245117,0.00158256266784668,0.017793,0.0002460479736328125,0.00023293495178222656
0.0001266002655029297,0.1905362606048584,0.0013407254028320326,0.022895,0.00021719932556152344,0.0001842975616455078
8.893013000488281e-05,0.11406111717224121,0.0014216223144531259,0.010835,0.00030231475830078125,0.00026154518127441406
0.00012636184692382812,0.07843494415283203,0.0010090688476562526,0.054449,0.0002219676971435547,0.0001900196075439453
9.632110595703125e-05,0.14668869972229004,0.0015682300872802736,0.008468,0.0002815723419189453,0.00024771690368652344
0.00018095970153808594,0.13074874877929688,0.01991538529968262,0.038269,0.000274658203125,0.00022220611572265625
0.00012135505676269531,0.18811702728271484,0.001620704483032226,0.058976,0.0002751350402832031,0.00021529197692871094
0.00013828277587890625,0.19274425506591797,0.008169801605224609,0.009837,0.00012445449829101562,0.00010204315185546875
0.0001304149627685547,0.17582464218139648,0.03723425051879883,0.012178,0.0001266002655029297,9.870529174804688e-05
0.00016450881958007812,0.08853268623352051,0.0015259637451171884,0.039915,0.000255584716796875,0.00020956993103027344
0.00013113021850585938,0.22576594352722168,0.0015167446746826158,0.017361,0.0002429485321044922,0.00020933151245117188
9.679794311523438e-05,0.11581563949584961,0.0011341323394775393,0.011323,0.00012183189392089844,0.00010466575622558594
0.0001068115234375,0.11487174034118652,0.0020524739685058597,0.007356,0.00015616416931152344,0.0001373291015625
0.00011324882507324219,0.07706356048583984,0.0028957168121337886,0.008623,0.00012493133544921875,0.00010347366333007812
0.00011420249938964844,0.0396571159362793,0.0036811627502441394,0.022738,0.00013208389282226562,0.00010132789611816406
0.00010585784912109375,0.06230592727661133,0.0010815513763427764,0.033384,0.00018525123596191406,0.00015211105346679688
0.00010037422180175781,0.06212115287780762,0.019252314208984378,0.033051,0.00018525123596191406,0.0001544952392578125
0.00011277198791503906,0.0823676586151123,0.014710107131958007,0.022904,0.0003075599670410156,0.00026535987854003906
8.96453857421875e-05,0.11899113655090332,0.008897862701416015,0.018845,0.00014638900756835938,0.00011467933654785156
6.651878356933594e-05,0.10574007034301758,0.0029495070037841783,0.056694,0.00018739700317382812,0.00015664100646972656
0.00017762184143066406,0.08925676345825195,0.001429448287963867,0.005432,0.0001289844512939453,0.00010085105895996094
0.00010275840759277344,0.13593411445617676,0.016903796295166015,0.014196,0.00024175643920898438,0.0002110004425048828
0.00010013580322265625,0.06855463981628418,0.001423361206054687,0.0151,0.00024366378784179688,0.00020360946655273438
9.012222290039062e-05,0.03893160820007324,0.001337790969848633,0.005671,0.00011396408081054688,9.512901306152344e-05
0.00011229515075683594,0.03156709671020508,0.0020360825500488284,0.007154,0.0002567768096923828,0.0002186298370361328
9.894371032714844e-05,0.04209446907043457,0.001157421813964844,0.007089,0.00021910667419433594,0.00019025802612304688
0.00010442733764648438,0.038619279861450195,0.0011455451812744134,0.014741,0.0001633167266845703,0.00013375282287597656
9.083747863769531e-05,0.04390215873718262,0.0009164547576904301,0.006336,0.00012946128845214844,0.00010704994201660156
8.749961853027344e-05,0.04088759422302246,0.0012874136962890623,0.006321,0.00023412704467773438,0.00021529197692871094
7.772445678710938e-05,0.07758069038391113,0.001585062942504883,0.007415,0.00027561187744140625,0.00022554397583007812
0.0001087188720703125,0.08318090438842773,0.016833865325927733,0.015932,0.00024890899658203125,0.00021195411682128906
0.00010180473327636719,0.08338618278503418,0.001602993118286133,0.009663,0.0002624988555908203,0.00021719932556152344
0.0001518726348876953,0.08061695098876953,0.0017529478912353506,0.030512,0.0002942085266113281,0.00024962425231933594
8.797645568847656e-05,0.07677268981933594,0.004892673019409179,0.007296,0.0003063678741455078,0.00024390220642089844
0.0001316070556640625,0.08375692367553711,0.0016095308685302734,0.010685,0.00027561187744140625,0.0002200603485107422
8.726119995117188e-05,0.07402825355529785,0.0014044326629638676,0.007166,0.00013947486877441406,0.00011420249938964844
7.843971252441406e-05,0.10256743431091309,0.01737951089477539,0.024184,0.00016260147094726562,0.0001399517059326172
0.00010132789611816406,0.09634232521057129,0.0021564309692382816,0.00399,0.00012087821960449219,9.846687316894531e-05
0.00010824203491210938,0.10488152503967285,0.0071478385772705075,0.013941,0.0001304149627685547,0.00011420249938964844
9.632110595703125e-05,0.1322922706604004,0.0014458928222656252,0.005638,0.00025725364685058594,0.00022363662719726562
0.00010251998901367188,0.07016658782958984,0.000859069000244142,0.020189,0.0002410411834716797,0.0002040863037109375
8.58306884765625e-05,0.08845686912536621,0.0007389064483642582,0.008532,0.00011897087097167969,0.00010800361633300781
0.00011777877807617188,0.09548115730285645,0.0012112190551757818,0.015418,0.00019741058349609375,0.00017786026000976562
0.00015234947204589844,0.08015131950378418,0.0015401399230957,0.03824,0.00025463104248046875,0.0002048015594482422
0.00011181831359863281,0.11482024192810059,0.0016761868286132783,0.06047,0.0002715587615966797,0.0002262592315673828
0.00011396408081054688,0.09578323364257812,0.028636542053222656,0.036405,0.00027680397033691406,0.00023174285888671875
6.628036499023438e-05,0.11861205101013184,0.019093525253295898,0.012614,0.00016021728515625,0.000148773193359375
0.00010514259338378906,0.1412363052368164,0.0015241178436279298,0.014258,0.00025463104248046875,0.0002167224884033203
6.818771362304688e-05,0.159027099609375,0.0027434910583496105,0.027745,0.0003428459167480469,0.00023651123046875
8.821487426757812e-05,0.04365181922912598,0.0009531702270507807,0.011251,0.00011301040649414062,9.632110595703125e-05
0.00011038780212402344,0.1392192840576172,0.0016128978576660166,0.026191,0.0002532005310058594,0.0002167224884033203
0.00011944770812988281,0.16174888610839844,0.0015695679168701172,0.012227,0.0002651214599609375,0.00022745132446289062
0.00019741058349609375,0.09848213195800781,0.0016615611572265623,0.008373,0.00027370452880859375,0.00025200843811035156
0.0001227855682373047,0.05287647247314453,0.001097082931518556,0.062693,0.0002760887145996094,0.00023818016052246094
0.00013017654418945312,0.08156037330627441,0.001451515502929688,0.01968,0.00024008750915527344,0.0001862049102783203
8.535385131835938e-05,0.08427739143371582,0.0006861006469726563,0.014978,0.00012493133544921875,0.00010347366333007812
8.106231689453125e-05,0.07571601867675781,0.00995962420654297,0.019363,0.00016570091247558594,0.00015020370483398438
0.0001227855682373047,0.0652322769165039,0.002658748809814454,0.077458,0.00028705596923828125,0.00023651123046875
6.747245788574219e-05,0.1030580997467041,0.002314172256469727,0.017862,0.0002715587615966797,0.00021839141845703125
9.775161743164062e-05,0.12386894226074219,0.005650327178955077,0.028053,0.00015664100646972656,0.00012755393981933594
0.00010776519775390625,0.14389777183532715,0.008231349227905277,0.037602,0.00025463104248046875,0.0002353191375732422
0.00010561943054199219,0.043383121490478516,0.007263680603027345,0.016623,0.00013875961303710938,0.00011181831359863281
0.00011754035949707031,0.06804513931274414,0.008131257354736328,0.012213,0.000274658203125,0.00024175643920898438
0.00012803077697753906,0.14369487762451172,0.005328733016967773,0.026848,0.00017023086547851562,0.0001361370086669922
9.942054748535156e-05,0.049355506896972656,0.00644242007446289,0.012828,0.0002720355987548828,0.00023603439331054688
0.00012183189392089844,0.09700322151184082,0.00932567283630371,0.00978,0.00016641616821289062,0.00013566017150878906
7.009506225585938e-05,0.09051847457885742,0.000936037872314454,0.008502,0.00025177001953125,0.0002295970916748047
0.0001652240753173828,0.06548619270324707,0.002379522262573242,0.006889,0.00017023086547851562,0.000125885009765625
0.00015854835510253906,0.06161165237426758,0.0017136594085693357,0.014222,0.00013494491577148438,0.00011754035949707031
8.916854858398438e-05,0.06360220909118652,0.005928821014404296,0.013251,0.00018167495727539062,0.00015044212341308594
0.00012731552124023438,0.06225728988647461,0.001143143539428711,0.007495,0.0001239776611328125,9.942054748535156e-05
9.298324584960938e-05,0.10303997993469238,0.005060673904418945,0.00755,0.0002474784851074219,0.0002117156982421875
0.0001399517059326172,0.0514216423034668,0.0036343886566162116,0.01628,0.0002932548522949219,0.00025010108947753906
0.000110626220703125,0.06550788879394531,0.009545894760131835,0.016781,0.00027441978454589844,0.0002510547637939453
0.0001361370086669922,0.04866337776184082,0.0015079549407958984,0.00664,0.0002536773681640625,0.00021386146545410156
7.772445678710938e-05,0.07980108261108398,0.021432001739501952,0.030044,0.00012755393981933594,0.00010395050048828125
0.00011801719665527344,0.06506919860839844,0.0036174415435791018,0.005416,0.00014638900756835938,0.00012135505676269531
0.0001323223114013672,0.059537410736083984,0.0009662430267333988,0.009852,0.0002696514129638672,0.00022363662719726562
9.942054748535156e-05,0.029946327209472656,0.0009090276184082029,0.005256,0.00022530555725097656,0.00019598007202148438
0.0001347064971923828,0.03556227684020996,0.0012096109161376968,0.015849,0.0001499652862548828,0.00010895729064941406
0.00010132789611816406,0.06139230728149414,0.006652924041748047,0.016395,0.00020432472229003906,0.00016736984252929688
9.632110595703125e-05,0.07660746574401855,0.00647778010559082,0.009898,0.0002791881561279297,0.0002377033233642578
9.489059448242188e-05,0.07813405990600586,0.001545477142333984,0.00776,0.0002148151397705078,0.0001773834228515625
8.130073547363281e-05,0.06831812858581543,0.001038432983398438,0.007146,0.00017523765563964844,0.00013875961303710938
6.318092346191406e-05,0.06455588340759277,0.0013020323944091805,0.018455,0.00017070770263671875,0.00014543533325195312
7.510185241699219e-05,0.09730887413024902,0.001033009307861328,0.009332,0.00027751922607421875,0.0002372264862060547
9.584426879882812e-05,0.11854958534240723,0.0007367699890136713,0.018897,0.00015163421630859375,0.00011754035949707031
0.0001392364501953125,0.057389259338378906,0.010090108840942382,0.004632,0.0001323223114013672,0.000110626220703125
0.00012946128845214844,0.05873990058898926,0.0010116044921874984,0.017833,0.0002560615539550781,0.00022220611572265625
0.00010585784912109375,0.11688995361328125,0.0008568409118652337,0.021884,0.00015544891357421875,0.00012564659118652344
7.653236389160156e-05,0.09192919731140137,0.002566732421874999,0.016934,0.0001423358917236328,0.00011324882507324219
0.00016570091247558594,0.09754538536071777,0.0017609649658203094,0.061275,0.0002803802490234375,0.00024056434631347656
8.821487426757812e-05,0.12271833419799805,0.0015943908843994124,0.025309,0.00026917457580566406,0.00026798248291015625
7.82012939453125e-05,0.12388753890991211,0.0007770975952148436,0.015587,0.00013375282287597656,0.00010991096496582031
0.00013589859008789062,0.12712621688842773,0.0011414440917968758,0.014495,0.0002741813659667969,0.0002422332763671875
0.00014662742614746094,0.18067646026611328,0.0015168727416992184,0.024548,0.0002608299255371094,0.00022935867309570312
0.00011730194091796875,0.11420893669128418,0.0009576332092285159,0.0138,0.0001652240753173828,0.00013780593872070312
6.723403930664062e-05,0.11177229881286621,0.0007842407073974586,0.045566,0.0001423358917236328,0.00012302398681640625
0.00010442733764648438,0.1561281681060791,0.0017086723327636721,0.0247,0.0002722740173339844,0.00023436546325683594
0.0001373291015625,0.10341238975524902,0.0015992832336425775,0.020309,0.00026035308837890625,0.00022602081298828125
8.845329284667969e-05,0.1205596923828125,0.0039445887145996075,0.035394,0.00017404556274414062,0.0001430511474609375
0.00012183189392089844,0.0913703441619873,0.001821617782592773,0.013662,0.00013875961303710938,0.00010991096496582031
0.00013780593872070312,0.12718629837036133,0.0016275083770751937,0.029576,0.0002522468566894531,0.00021529197692871094
0.00011849403381347656,0.121002197265625,0.003309969299316406,0.010607,0.00027871131896972656,0.0002410411834716797
0.00011277198791503906,0.13067889213562012,0.0016690896759033198,0.013074,0.0002849102020263672,0.00023603439331054688
7.62939453125e-05,0.07808256149291992,0.0021000819702148427,0.015973,0.0002779960632324219,0.0002410411834716797
8.273124694824219e-05,0.12036561965942383,0.012454361145019532,0.027208,0.00015497207641601562,0.0001239776611328125
0.0001361370086669922,0.05831623077392578,0.009293551971435547,0.022223,0.0002315044403076172,0.0001971721649169922
0.0001125335693359375,0.10716962814331055,0.003045262313842771,0.039599,0.00015115737915039062,0.00012540817260742188
9.179115295410156e-05,0.10831451416015625,0.0021795148468017576,0.029415,0.00026798248291015625,0.0002391338348388672
0.00010132789611816406,0.13235211372375488,0.0015180843200683601,0.008516,0.00021982192993164062,0.00018596649169921875
0.00011372566223144531,0.12551164627075195,0.004616910812377931,0.029903,0.00026679039001464844,0.00023627281188964844
0.00011229515075683594,0.07448625564575195,0.011325118026733399,0.013165,0.0002541542053222656,0.00020432472229003906
7.653236389160156e-05,0.09194612503051758,0.015869621337890626,0.022861,0.0002903938293457031,0.0002338886260986328
0.00012373924255371094,0.09795379638671875,0.0031191732177734376,0.015899,0.0002696514129638672,0.00022840499877929688
0.00010704994201660156,0.13191556930541992,0.035247320785522465,0.01211,0.00019884109497070312,0.00017189979553222656
0.00012111663818359375,0.08960962295532227,0.003133860031127929,0.017409,0.0002789497375488281,0.0002491474151611328
8.702278137207031e-05,0.07639169692993164,0.0009998273010253904,0.009863,0.0002753734588623047,0.0002288818359375
0.00012612342834472656,0.07710933685302734,0.0008838446655273433,0.044121,0.00016450881958007812,0.0001163482666015625
0.000125885009765625,0.09843015670776367,0.0016035905761718743,0.011683,0.00028228759765625,0.000240325927734375
0.00010609626770019531,0.06887507438659668,0.008859228927612303,0.050193,0.00030231475830078125,0.0002186298370361328
7.891654968261719e-05,0.08780980110168457,0.001686834609985352,0.039062,0.00028228759765625,0.00023412704467773438
9.5367431640625e-05,0.10130119323730469,0.0007791567230224609,0.009835,0.00012993812561035156,0.0001087188720703125
7.867813110351562e-05,0.10678648948669434,0.0009074638061523435,0.009582,0.00014209747314453125,0.00011086463928222656
0.00010895729064941406,0.13779211044311523,0.003165063110351562,0.008609,0.0002734661102294922,0.00023746490478515625
0.00011348724365234375,0.07887792587280273,0.002834366500854493,0.010287,0.00015783309936523438,0.00012183189392089844
0.00015735626220703125,0.08744287490844727,0.0019290343322753908,0.005821,0.0001685619354248047,0.0001392364501953125
0.00010895729064941406,0.10129404067993164,0.002285548675537109,0.013112,0.00027680397033691406,0.00023436546325683594
0.0001609325408935547,0.05492258071899414,0.0008141228179931632,0.011952,0.00013375282287597656,0.0001049041748046875
0.00010800361633300781,0.029679536819458008,0.0008115453948974605,0.004401,0.00013566017150878906,0.00011372566223144531
8.702278137207031e-05,0.03270769119262695,0.0008742909851074216,0.004256,0.0001246929168701172,0.00010013580322265625
9.322166442871094e-05,0.042673349380493164,0.0007245977630615241,0.010601,0.00012612342834472656,0.00010085105895996094
0.00012159347534179688,0.05065631866455078,0.0007366125335693356,0.004701,0.00012350082397460938,0.00010180473327636719
8.058547973632812e-05,0.022379398345947266,0.0010635931854248055,0.011312,0.0002372264862060547,0.0001983642578125
8.153915405273438e-05,0.03477931022644043,0.0039343184051513665,0.023969,0.0001480579376220703,0.00010585784912109375
8.7738037109375e-05,0.05199384689331055,0.000922026199340821,0.015881,0.00025177001953125,0.00021457672119140625
7.772445678710938e-05,0.07701516151428223,0.000919765670776368,0.011267,0.00027108192443847656,0.0002372264862060547
0.00011277198791503906,0.06885313987731934,0.005863200912475587,0.01774,0.00024318695068359375,0.00021767616271972656
8.58306884765625e-05,0.06739234924316406,0.00694955924987793,0.011335,0.0002720355987548828,0.0002548694610595703
0.00010919570922851562,0.03862428665161133,0.0013443533477783204,0.006044,0.00015020370483398438,0.000110626220703125
7.772445678710938e-05,0.033150672912597656,0.007069745910644531,0.008087,0.00013589859008789062,0.00010514259338378906
0.00012302398681640625,0.046884775161743164,0.001094961563110352,0.004284,0.00013136863708496094,0.00010466575622558594
8.153915405273438e-05,0.054015159606933594,0.0028009916229248047,0.005058,0.0002918243408203125,0.00024008750915527344
6.914138793945312e-05,0.06840133666992188,0.0008482960510253906,0.00562,0.0002529621124267578,0.00021457672119140625
0.00010395050048828125,0.04555678367614746,0.0009941293640136715,0.010583,0.00022029876708984375,0.00019502639770507812
7.295608520507812e-05,0.03644084930419922,0.0010234587402343752,0.008128,0.0001437664031982422,0.00010919570922851562
0.00011134147644042969,0.04438209533691406,0.0013804845275878904,0.004981,0.0001552104949951172,0.00012803077697753906
0.00014328956604003906,0.045935869216918945,0.0015126185607910155,0.004105,0.0002543926239013672,0.00021386146545410156
8.916854858398438e-05,0.03261280059814453,0.0026303137512207024,0.012278,0.00012803077697753906,0.00010609626770019531
7.295608520507812e-05,0.05083584785461426,0.003238298126220703,0.013379,0.0001163482666015625,0.00011229515075683594
0.00010943412780761719,0.05577206611633301,0.0016968110046386726,0.015404,0.00020623207092285156,0.00017023086547851562
0.00011181831359863281,0.06643533706665039,0.0011669064483642577,0.008104,0.0001704692840576172,0.0001430511474609375
9.751319885253906e-05,0.043962955474853516,0.010357500579833985,0.019822,0.0002472400665283203,0.00021219253540039062
7.152557373046875e-05,0.08863162994384766,0.0009860359039306626,0.024216,0.00027823448181152344,0.0002493858337402344
6.937980651855469e-05,0.08573365211486816,0.004414221359252929,0.033249,0.00028824806213378906,0.0002772808074951172
0.00010991096496582031,0.11554765701293945,0.0016029764099121102,0.011933,0.0002143383026123047,0.00017881393432617188
0.00011134147644042969,0.10637569427490234,0.01286914613342285,0.020174,0.00017786026000976562,0.00015163421630859375
9.751319885253906e-05,0.09043264389038086,0.011621995834350585,0.024646,0.00021600723266601562,0.00018310546875
7.319450378417969e-05,0.12183547019958496,0.0009018302154541018,0.018355,0.0002639293670654297,0.0002307891845703125
7.486343383789062e-05,0.08913421630859375,0.002173698242187501,0.022042,0.00014328956604003906,0.00012040138244628906
0.00011205673217773438,0.08582067489624023,0.000777416107177735,0.022528,0.00012683868408203125,0.00010132789611816406
0.00010514259338378906,0.14978885650634766,0.0010056618194580064,0.030627,0.00017547607421875,0.00014352798461914062
0.00011396408081054688,0.09805774688720703,0.0011748771209716784,0.024823,0.0002849102020263672,0.0002384185791015625
0.00011420249938964844,0.09745907783508301,0.004719140716552734,0.031129,0.00015115737915039062,0.00010895729064941406
9.894371032714844e-05,0.16632747650146484,0.001572079513549804,0.014252,0.00014710426330566406,0.0001227855682373047
0.00010800361633300781,0.12276625633239746,0.0014210963287353516,0.006796,0.00027251243591308594,0.000240325927734375
0.00010228157043457031,0.0950932502746582,0.0009100989074707026,0.010153,0.00014519691467285156,0.00011086463928222656
0.00011610984802246094,0.06887149810791016,0.0017169613647460905,0.035895,0.0002796649932861328,0.00024080276489257812
9.799003601074219e-05,0.06659364700317383,0.0009804868011474618,0.014547,0.00025010108947753906,0.0002124309539794922
7.557868957519531e-05,0.10083627700805664,0.000870721420288087,0.021466,0.00026607513427734375,0.00023555755615234375
0.00014066696166992188,0.06831574440002441,0.0015118666381835934,0.010328,0.00024819374084472656,0.0002090930938720703
0.0001201629638671875,0.09976315498352051,0.0010650707244873048,0.034275,0.00023365020751953125,0.0001983642578125
0.00015687942504882812,0.056806087493896484,0.0014921475982666013,0.007465,0.0002357959747314453,0.0002040863037109375
0.00010752677917480469,0.08130908012390137,0.004608863372802734,0.018605,0.0002510547637939453,0.00021004676818847656
8.535385131835938e-05,0.06417632102966309,0.007475810821533202,0.016542,0.00024056434631347656,0.00020885467529296875
7.367134094238281e-05,0.04591631889343262,0.0009665555572509754,0.034415,0.0002646446228027344,0.00023245811462402344
8.702278137207031e-05,0.08592629432678223,0.0016188538513183595,0.006279,0.0002834796905517578,0.0002346038818359375
0.00012993812561035156,0.07809305191040039,0.0016768308563232422,0.016808,0.0002682209014892578,0.00025582313537597656
0.00012755393981933594,0.07343626022338867,0.0015969527282714835,0.021121,0.0002567768096923828,0.00022482872009277344
0.0002067089080810547,0.04574108123779297,0.003244256927490234,0.007198,0.0002510547637939453,0.00021386146545410156


==> plots/flask_cdf/data/experiments-full/scenario-2/small/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00011897087097167969,0.018372058868408203,0.007828133117675787,0.072888,2.0742416381835938e-05,9.250640869140625e-05
7.605552673339844e-05,0.022089481353759766,0.0009133671722412057,0.070179,1.9788742065429688e-05,8.440017700195312e-05
7.867813110351562e-05,0.04490303993225098,0.005139013946533197,0.074787,2.47955322265625e-05,0.00010275840759277344
7.200241088867188e-05,0.03763628005981445,0.005387535980224609,0.104172,3.075599670410156e-05,9.012222290039062e-05
6.937980651855469e-05,0.06932258605957031,0.005594615341186521,0.091699,3.457069396972656e-05,0.00013637542724609375
8.916854858398438e-05,0.05767250061035156,0.0063622962646484316,0.130057,2.6226043701171875e-05,0.00011181831359863281
7.82012939453125e-05,0.06516814231872559,0.00759237341308594,0.099881,2.86102294921875e-05,0.00010919570922851562
6.079673767089844e-05,0.041074514389038086,0.008396665618896487,0.172677,3.147125244140625e-05,0.00012350082397460938
9.512901306152344e-05,0.10868382453918457,0.008553704284667965,0.084276,2.7894973754882812e-05,0.0001125335693359375
9.703636169433594e-05,0.06678438186645508,0.015180170547485355,0.090388,4.076957702636719e-05,0.00014710426330566406
9.560585021972656e-05,0.06796002388000488,0.019608440277099612,0.075028,3.0279159545898438e-05,0.00010991096496582031
0.00010824203491210938,0.0827188491821289,0.001402997238159176,0.143293,2.5510787963867188e-05,9.608268737792969e-05
0.00010657310485839844,0.06508135795593262,0.009575783630371093,0.127554,3.170967102050781e-05,0.0001201629638671875
7.05718994140625e-05,0.08598136901855469,0.03182968907165529,0.160427,3.2901763916015625e-05,0.00012826919555664062
0.00015497207641601562,0.06274676322937012,0.008843717208862303,0.110084,3.0517578125e-05,0.00012063980102539062
0.00015735626220703125,0.06900262832641602,0.005415711227416992,0.115509,2.8848648071289062e-05,0.00010776519775390625
0.00011944770812988281,0.07006120681762695,0.002931349960327151,0.108984,2.384185791015625e-05,7.987022399902344e-05
7.033348083496094e-05,0.07800745964050293,0.007103709335327155,0.096755,2.765655517578125e-05,0.00011873245239257812
0.00010371208190917969,0.08198761940002441,0.01749199153137207,0.095388,3.0994415283203125e-05,0.00011539459228515625
0.00014400482177734375,0.07483649253845215,0.0053327359619140535,0.156481,2.2649765014648438e-05,9.274482727050781e-05
7.510185241699219e-05,0.10239720344543457,0.009818287628173827,0.080457,2.6941299438476562e-05,9.417533874511719e-05
0.00014138221740722656,0.09364533424377441,0.02650614300537109,0.086942,2.7179718017578125e-05,0.00012636184692382812
0.00011491775512695312,0.09510612487792969,0.002951958175659186,0.091329,2.9802322387695312e-05,0.00010538101196289062
0.0001361370086669922,0.08664631843566895,0.011313807128906256,0.123551,2.1219253540039062e-05,7.343292236328125e-05
9.107589721679688e-05,0.13195300102233887,0.011050106552124017,0.129197,2.3365020751953125e-05,0.00010991096496582031
0.0001289844512939453,0.07688188552856445,0.031173764038085944,0.08045,2.7894973754882812e-05,0.0001068115234375
7.343292236328125e-05,0.07842826843261719,0.02334991119384766,0.081395,3.552436828613281e-05,0.00012445449829101562
0.00010800361633300781,0.06564545631408691,0.006142344360351562,0.09987,2.5033950805664062e-05,0.00010323524475097656
0.00011992454528808594,0.09583544731140137,0.0036033520660400387,0.161579,2.1219253540039062e-05,7.510185241699219e-05
0.00010156631469726562,0.0724489688873291,0.008581332717895504,0.085414,2.9087066650390625e-05,0.00010800361633300781
6.604194641113281e-05,0.09059476852416992,0.004502333404541009,0.153398,3.24249267578125e-05,0.00011563301086425781
0.00010156631469726562,0.0860905647277832,0.005274991806030277,0.073792,2.09808349609375e-05,7.724761962890625e-05
9.965896606445312e-05,0.11367368698120117,0.0013749895324706995,0.084151,2.8371810913085938e-05,0.00011706352233886719
9.965896606445312e-05,0.13275885581970215,0.012375137527465815,0.095767,2.9802322387695312e-05,0.00010251998901367188
0.00011372566223144531,0.0943610668182373,0.018774486984252936,0.114836,2.1457672119140625e-05,7.772445678710938e-05
0.00011229515075683594,0.07559776306152344,0.010934155456542971,0.179033,3.170967102050781e-05,0.00011587142944335938
0.000118255615234375,0.10310649871826172,0.016488765625,0.071646,2.4557113647460938e-05,8.320808410644531e-05
0.00013136863708496094,0.11177635192871094,0.0024454478302001967,0.060771,2.765655517578125e-05,0.00011610984802246094
0.00011968612670898438,0.10139870643615723,0.01131868008422851,0.123312,2.2411346435546875e-05,9.417533874511719e-05
0.00010204315185546875,0.13607120513916016,0.010068171005249024,0.08602,2.3365020751953125e-05,8.630752563476562e-05
0.00010991096496582031,0.11421608924865723,0.006841828552246104,0.162484,2.9325485229492188e-05,8.797645568847656e-05
7.224082946777344e-05,0.07688236236572266,0.002554882064819325,0.133559,2.86102294921875e-05,9.5367431640625e-05
0.00010561943054199219,0.0880422592163086,0.00389322764587402,0.181703,3.147125244140625e-05,9.775161743164062e-05
0.00011110305786132812,0.07037591934204102,0.0008427103271484437,0.129351,1.9788742065429688e-05,7.224082946777344e-05
7.772445678710938e-05,0.08206987380981445,0.0008120269317627021,0.097698,2.9087066650390625e-05,0.00010204315185546875
0.0001347064971923828,0.13256120681762695,0.021912836029052737,0.086323,2.09808349609375e-05,8.916854858398438e-05
8.034706115722656e-05,0.06188344955444336,0.013814085281372068,0.104437,1.9073486328125e-05,6.604194641113281e-05
0.00012159347534179688,0.09068965911865234,0.007482346603393558,0.111453,3.218650817871094e-05,0.00011491775512695312
9.465217590332031e-05,0.06853914260864258,0.006449717056274423,0.131263,3.528594970703125e-05,0.0001049041748046875
6.461143493652344e-05,0.02439284324645996,0.016301853515625006,0.064173,3.0279159545898438e-05,9.131431579589844e-05
8.96453857421875e-05,0.09344816207885742,0.0045251417694091856,0.175144,2.5510787963867188e-05,9.512901306152344e-05
7.343292236328125e-05,0.02912759780883789,0.003633540100097657,0.114356,3.1948089599609375e-05,0.00010848045349121094
7.343292236328125e-05,0.04993104934692383,0.011656425781249993,0.07068,2.574920654296875e-05,0.00010776519775390625
8.988380432128906e-05,0.036080360412597656,0.02093673164367675,0.086555,2.384185791015625e-05,9.679794311523438e-05
5.245208740234375e-05,0.03239703178405762,0.015407738815307603,0.146689,2.9325485229492188e-05,0.00011205673217773438
6.866455078125e-05,0.061591148376464844,0.002041420059204102,0.08942,2.288818359375e-05,9.465217590332031e-05
7.2479248046875e-05,0.048593759536743164,0.008954200668334966,0.18533,3.600120544433594e-05,0.000141143798828125
0.000118255615234375,0.0413517951965332,0.007326239990234379,0.103876,2.7418136596679688e-05,0.00010442733764648438
5.412101745605469e-05,0.05162453651428223,0.0007013799285888606,0.093715,2.86102294921875e-05,0.00010704994201660156
9.298324584960938e-05,0.06626319885253906,0.014890731460571294,0.083893,2.47955322265625e-05,0.00011515617370605469
5.316734313964844e-05,0.05377388000488281,0.001900890319824225,0.110132,2.2411346435546875e-05,0.00011682510375976562
8.225440979003906e-05,0.06758928298950195,0.006899988571166998,0.204784,3.0517578125e-05,0.00010943412780761719
6.818771362304688e-05,0.028595685958862305,0.004746494705200194,0.162718,2.5510787963867188e-05,0.00010061264038085938
6.270408630371094e-05,0.07356572151184082,0.02326011520385743,0.12219,2.3126602172851562e-05,9.822845458984375e-05
9.584426879882812e-05,0.04412841796875,0.003512001205444343,0.090274,2.6702880859375e-05,0.00010752677917480469
6.67572021484375e-05,0.05376839637756348,0.010906034973144518,0.246072,2.765655517578125e-05,0.00011515617370605469
5.078315734863281e-05,0.08763599395751953,0.010130244171142583,0.148863,2.5987625122070312e-05,9.202957153320312e-05
0.00010132789611816406,0.06916403770446777,0.000927120208740223,0.153375,2.8371810913085938e-05,9.655952453613281e-05
7.963180541992188e-05,0.08310794830322266,0.016576671966552742,0.195541,2.9087066650390625e-05,9.822845458984375e-05
0.000118255615234375,0.0905451774597168,0.02685578065490722,0.078144,3.0517578125e-05,0.00010919570922851562
0.00010895729064941406,0.06773018836975098,0.007189657684326167,0.181954,3.7670135498046875e-05,0.00011944770812988281
9.393692016601562e-05,0.06303095817565918,0.015791618774414068,0.072902,2.7418136596679688e-05,9.417533874511719e-05
0.00013184547424316406,0.08231472969055176,0.007804972946166985,0.096213,2.8371810913085938e-05,0.00014019012451171875
7.653236389160156e-05,0.05340266227722168,0.0046044659271240185,0.205711,3.123283386230469e-05,9.846687316894531e-05
8.630752563476562e-05,0.08154964447021484,0.008957484390258785,0.100248,3.123283386230469e-05,0.00010967254638671875
9.036064147949219e-05,0.05681657791137695,0.0032742824096679557,0.213823,2.8133392333984375e-05,0.00010085105895996094
8.606910705566406e-05,0.10354065895080566,0.001089535293579108,0.107065,3.0040740966796875e-05,0.00010848045349121094
0.00010800361633300781,0.08868885040283203,0.002637883758544915,0.0734,3.147125244140625e-05,0.00014257431030273438
9.894371032714844e-05,0.0858304500579834,0.004529536926269534,0.082313,2.1696090698242188e-05,8.463859558105469e-05
9.34600830078125e-05,0.11867427825927734,0.019697369277954097,0.073412,2.7894973754882812e-05,0.00010776519775390625
0.00010395050048828125,0.09855079650878906,0.004535301605224612,0.130659,2.86102294921875e-05,9.942054748535156e-05
0.00010061264038085938,0.08511614799499512,0.007141680099487291,0.242798,3.4809112548828125e-05,0.0001125335693359375
8.440017700195312e-05,0.10593652725219727,0.013456341735839844,0.196908,2.8848648071289062e-05,0.00010228157043457031
9.942054748535156e-05,0.11135029792785645,0.010570357986450202,0.144504,2.8848648071289062e-05,0.00010561943054199219
0.00011944770812988281,0.06838440895080566,0.006552052505493164,0.084217,2.3365020751953125e-05,8.893013000488281e-05
0.00012969970703125,0.08618402481079102,0.007455312026977523,0.258786,2.9802322387695312e-05,0.000110626220703125
0.0001266002655029297,0.08390092849731445,0.00502196528625487,0.135753,2.5272369384765625e-05,0.00010228157043457031
0.00010800361633300781,0.08592557907104492,0.0019475399475097632,0.103577,2.6226043701171875e-05,9.584426879882812e-05
0.00012540817260742188,0.0900416374206543,0.0007615006103515592,0.088161,2.6941299438476562e-05,0.00010013580322265625
0.00010943412780761719,0.06920337677001953,0.004291824066162103,0.170438,3.218650817871094e-05,0.00011467933654785156
0.00010085105895996094,0.10515570640563965,0.0018899548797607357,0.123147,2.574920654296875e-05,9.036064147949219e-05
7.62939453125e-05,0.05494403839111328,0.0011236905975341854,0.065783,2.6226043701171875e-05,9.942054748535156e-05
7.390975952148438e-05,0.023182153701782227,0.004513902893066413,0.10651,2.86102294921875e-05,0.00010371208190917969
0.00011587142944335938,0.03723263740539551,0.004694597991943356,0.095641,2.1457672119140625e-05,7.414817810058594e-05
8.678436279296875e-05,0.08678507804870605,0.0066859588012695426,0.205889,3.0279159545898438e-05,0.00011706352233886719
8.916854858398438e-05,0.04043269157409668,0.010828972747802729,0.062922,2.8133392333984375e-05,0.00010657310485839844
0.00011610984802246094,0.03812694549560547,0.006566186737060553,0.144976,1.9550323486328125e-05,7.43865966796875e-05
8.630752563476562e-05,0.0371248722076416,0.006783492919921877,0.091403,2.4318695068359375e-05,9.560585021972656e-05
6.341934204101562e-05,0.06532168388366699,0.009107440414428708,0.076435,3.0040740966796875e-05,0.00011444091796875
7.796287536621094e-05,0.04295468330383301,0.008882903518676766,0.17356,2.8848648071289062e-05,0.00011324882507324219
8.630752563476562e-05,0.04966926574707031,0.006793249908447263,0.086509,3.218650817871094e-05,0.00010037422180175781
8.845329284667969e-05,0.06939005851745605,0.0027637676239013614,0.081475,2.956390380859375e-05,0.0001232624053955078
0.00011396408081054688,0.04257345199584961,0.012597361190795894,0.091742,2.7418136596679688e-05,9.298324584960938e-05
0.00012540817260742188,0.029158353805541992,0.0017085846710205022,0.199495,3.075599670410156e-05,0.00011229515075683594
9.703636169433594e-05,0.07402968406677246,0.012065072723388678,0.066254,3.337860107421875e-05,0.0001506805419921875
8.153915405273438e-05,0.058386802673339844,0.0032424877777099542,0.095186,2.765655517578125e-05,0.00010085105895996094
7.128715515136719e-05,0.10548710823059082,0.004913069900512684,0.131866,2.956390380859375e-05,0.00012421607971191406
7.224082946777344e-05,0.03864908218383789,0.006203867401123053,0.208586,2.6941299438476562e-05,7.82012939453125e-05
0.00010418891906738281,0.04297518730163574,0.0052030425567626964,0.107223,2.8371810913085938e-05,9.989738464355469e-05
0.00013065338134765625,0.08472204208374023,0.0010827797241210885,0.070068,3.933906555175781e-05,0.00010633468627929688
0.00011348724365234375,0.04326987266540527,0.009563269958496087,0.068515,2.574920654296875e-05,9.179115295410156e-05
9.012222290039062e-05,0.04020547866821289,0.0006904503784179727,0.100379,2.09808349609375e-05,7.939338684082031e-05
0.00011134147644042969,0.0629422664642334,0.002974546951293941,0.076256,2.8848648071289062e-05,0.00010466575622558594
0.00011134147644042969,0.059773921966552734,0.0016496896057128785,0.132672,2.574920654296875e-05,9.965896606445312e-05
0.00012183189392089844,0.06906318664550781,0.00520466465759277,0.098902,3.4809112548828125e-05,0.000133514404296875
0.00011181831359863281,0.11551523208618164,0.0007388416137695253,0.076216,2.7418136596679688e-05,0.00010466575622558594
0.00010251998901367188,0.07092857360839844,0.0019144350891113215,0.075162,2.6941299438476562e-05,0.00010204315185546875
0.00011920928955078125,0.0822296142578125,0.0027165908355712837,0.080198,2.3365020751953125e-05,7.295608520507812e-05
0.00010371208190917969,0.06121039390563965,0.0019390225982666154,0.161315,2.9325485229492188e-05,0.00010943412780761719
0.00010275840759277344,0.060527801513671875,0.0013673722381591785,0.071063,2.5510787963867188e-05,8.845329284667969e-05
0.00010323524475097656,0.06669044494628906,0.007952820343017572,0.078256,2.7894973754882812e-05,0.000102996826171875
7.081031799316406e-05,0.0693960189819336,0.002097753707885744,0.076583,2.4318695068359375e-05,8.249282836914062e-05
0.000102996826171875,0.06467461585998535,0.011910328857421881,0.127658,3.1948089599609375e-05,0.00011205673217773438
8.749961853027344e-05,0.0645897388458252,0.01028081727600097,0.070694,2.5987625122070312e-05,0.00010037422180175781
0.00010943412780761719,0.10762310028076172,0.0008479653167724477,0.13617,2.956390380859375e-05,0.00010371208190917969
0.00010967254638671875,0.06596040725708008,0.0027352798309326215,0.102141,2.7179718017578125e-05,0.00010132789611816406
5.984306335449219e-05,0.0301363468170166,0.003584498413085932,0.074592,2.5033950805664062e-05,8.7738037109375e-05
9.632110595703125e-05,0.0527193546295166,0.0013078959503173837,0.097246,2.9325485229492188e-05,0.000102996826171875
6.651878356933594e-05,0.055150747299194336,0.0035976870269775335,0.065378,2.7894973754882812e-05,9.72747802734375e-05
8.606910705566406e-05,0.03671741485595703,0.0016775305480957042,0.073503,2.3126602172851562e-05,8.821487426757812e-05
9.369850158691406e-05,0.05210518836975098,0.005230379669189447,0.113308,3.0040740966796875e-05,9.512901306152344e-05
9.036064147949219e-05,0.04500436782836914,0.0007045708007812623,0.134618,2.384185791015625e-05,8.559226989746094e-05
8.797645568847656e-05,0.035833120346069336,0.006244131439208982,0.062357,2.3126602172851562e-05,7.843971252441406e-05
6.580352783203125e-05,0.030905485153198242,0.007082478637695316,0.146255,3.24249267578125e-05,0.00011968612670898438
0.00011610984802246094,0.02898383140563965,0.0055095602264404325,0.111301,2.5510787963867188e-05,0.00010275840759277344
8.821487426757812e-05,0.0363314151763916,0.006111677597045895,0.083152,1.9788742065429688e-05,7.033348083496094e-05
8.177757263183594e-05,0.041352272033691406,0.0006465775756835934,0.097497,2.09808349609375e-05,8.225440979003906e-05
6.031990051269531e-05,0.056775808334350586,0.006243288787841791,0.081891,4.935264587402344e-05,0.00011229515075683594
8.630752563476562e-05,0.03159284591674805,0.010486198623657239,0.138642,2.6941299438476562e-05,0.00010538101196289062
0.00010895729064941406,0.045719146728515625,0.007571876632690433,0.109788,3.123283386230469e-05,0.0001087188720703125
9.1552734375e-05,0.07489752769470215,0.002021778945922856,0.078995,2.4318695068359375e-05,9.846687316894531e-05
7.772445678710938e-05,0.0913994312286377,0.0022578865966796924,0.083754,2.6702880859375e-05,0.00010418891906738281
8.130073547363281e-05,0.09666323661804199,0.003750214553833009,0.074849,2.7179718017578125e-05,9.131431579589844e-05
7.677078247070312e-05,0.07552719116210938,0.002912099197387691,0.089647,1.9311904907226562e-05,6.890296936035156e-05
9.72747802734375e-05,0.08557558059692383,0.002255676559448236,0.089746,2.9325485229492188e-05,0.00011396408081054688
0.0001239776611328125,0.0601346492767334,0.004024964355468744,0.071651,4.553794860839844e-05,8.821487426757812e-05
9.298324584960938e-05,0.060590505599975586,0.01330590899658203,0.080693,2.8371810913085938e-05,0.00011014938354492188
8.749961853027344e-05,0.07044482231140137,0.005136525787353519,0.109261,3.409385681152344e-05,0.00011467933654785156
9.393692016601562e-05,0.06676340103149414,0.0199772476348877,0.079784,2.5510787963867188e-05,0.0001049041748046875
7.534027099609375e-05,0.0807187557220459,0.0006097805786132865,0.07472,2.3126602172851562e-05,8.106231689453125e-05
0.00010347366333007812,0.046567678451538086,0.006067238937377928,0.070689,4.124641418457031e-05,0.00014638900756835938
0.00012731552124023438,0.06069207191467285,0.00851050930786132,0.150292,2.8848648071289062e-05,0.00010442733764648438
0.00010085105895996094,0.03751826286315918,0.003936979980468755,0.07003,2.4318695068359375e-05,8.630752563476562e-05
0.00010514259338378906,0.07100319862365723,0.008497547454833998,0.12593,3.695487976074219e-05,7.82012939453125e-05
0.00010013580322265625,0.0781710147857666,0.007647937179565439,0.155824,2.6941299438476562e-05,0.00010776519775390625
8.058547973632812e-05,0.043421268463134766,0.0025462286834716796,0.086562,2.8848648071289062e-05,0.00010704994201660156
7.891654968261719e-05,0.09435772895812988,0.006855977218627934,0.149307,3.218650817871094e-05,0.00011301040649414062
0.00011229515075683594,0.04336905479431152,0.01562286077880859,0.092561,2.47955322265625e-05,9.632110595703125e-05
0.0001461505889892578,0.06321334838867188,0.008104332794189456,0.068686,3.2901763916015625e-05,0.00011110305786132812
9.489059448242188e-05,0.053518056869506836,0.014074249679565429,0.083968,2.7894973754882812e-05,0.00010037422180175781
9.298324584960938e-05,0.08594012260437012,0.005268860763549807,0.081356,2.5272369384765625e-05,9.870529174804688e-05
9.1552734375e-05,0.04263615608215332,0.0019985285034179734,0.168651,2.5510787963867188e-05,9.870529174804688e-05
9.799003601074219e-05,0.08526945114135742,0.0009384028320312543,0.125412,2.5510787963867188e-05,9.775161743164062e-05
0.00012183189392089844,0.06758284568786621,0.0069002602539062485,0.172154,2.6464462280273438e-05,0.00010180473327636719
0.00010824203491210938,0.03429818153381348,0.010375350830078123,0.096028,3.266334533691406e-05,0.00011515617370605469
6.794929504394531e-05,0.0586848258972168,0.008516247329711915,0.066315,2.4557113647460938e-05,9.250640869140625e-05
7.534027099609375e-05,0.052165985107421875,0.014390149246215816,0.072939,2.2649765014648438e-05,0.0001087188720703125
0.00012350082397460938,0.07149028778076172,0.0031977785034179723,0.077608,2.2411346435546875e-05,7.867813110351562e-05
8.7738037109375e-05,0.040270090103149414,0.025020673599243162,0.11891,2.7894973754882812e-05,0.00010967254638671875
9.751319885253906e-05,0.06650495529174805,0.0052471080017089805,0.120605,2.1696090698242188e-05,7.462501525878906e-05
5.793571472167969e-05,0.02153778076171875,0.00437783334350586,0.106349,3.147125244140625e-05,0.00011301040649414062
9.5367431640625e-05,0.07051277160644531,0.0047573392181396446,0.070247,2.6941299438476562e-05,0.00011157989501953125
9.5367431640625e-05,0.06525015830993652,0.024140119995117185,0.093961,2.6464462280273438e-05,9.393692016601562e-05
0.00011038780212402344,0.05042529106140137,0.0037048312377929715,0.06938,2.8848648071289062e-05,9.846687316894531e-05
0.00010657310485839844,0.04082131385803223,0.004423587005615237,0.057807,2.7894973754882812e-05,9.465217590332031e-05
9.894371032714844e-05,0.04246997833251953,0.012414454879760756,0.13606,3.2901763916015625e-05,0.00012373924255371094
7.128715515136719e-05,0.0513615608215332,0.005631000656127927,0.077656,2.3603439331054688e-05,7.557868957519531e-05
0.00010991096496582031,0.029413223266601562,0.011982824813842774,0.078513,2.0742416381835938e-05,8.511543273925781e-05
7.343292236328125e-05,0.07387852668762207,0.002712261581420905,0.145725,2.86102294921875e-05,9.989738464355469e-05
8.106231689453125e-05,0.05974864959716797,0.012292874328613285,0.068408,2.4318695068359375e-05,8.344650268554688e-05
6.508827209472656e-05,0.027544021606445312,0.004423286224365233,0.071174,2.3603439331054688e-05,9.322166442871094e-05
7.62939453125e-05,0.03502821922302246,0.002569403854370114,0.068234,1.9311904907226562e-05,7.104873657226562e-05
8.940696716308594e-05,0.0435640811920166,0.0031111957855224637,0.151668,3.504753112792969e-05,0.00011682510375976562
7.510185241699219e-05,0.06899523735046387,0.002208306152343756,0.073193,2.5033950805664062e-05,8.845329284667969e-05
8.845329284667969e-05,0.037279367446899414,0.005699943572998051,0.112868,2.5510787963867188e-05,9.655952453613281e-05
8.726119995117188e-05,0.03865814208984375,0.0039302816772461,0.10021,3.4809112548828125e-05,0.00010895729064941406
9.5367431640625e-05,0.06145000457763672,0.007673428558349599,0.170276,3.457069396972656e-05,0.000152587890625
7.843971252441406e-05,0.023566007614135742,0.003810874694824218,0.109931,2.5033950805664062e-05,9.822845458984375e-05
6.699562072753906e-05,0.049036502838134766,0.007438377410888666,0.092243,2.5272369384765625e-05,0.00010585784912109375
0.00011134147644042969,0.04342174530029297,0.007101130233764658,0.217714,3.0517578125e-05,0.00010776519775390625
9.107589721679688e-05,0.057146310806274414,0.008626618515014645,0.088564,2.5987625122070312e-05,0.00010061264038085938
9.107589721679688e-05,0.05793642997741699,0.00063170024108887,0.082188,2.1457672119140625e-05,7.867813110351562e-05
7.605552673339844e-05,0.09057307243347168,0.006153671508789066,0.074819,2.6702880859375e-05,0.00011610984802246094
8.034706115722656e-05,0.06927371025085449,0.0015711383361816378,0.092948,2.9325485229492188e-05,0.00010800361633300781
6.031990051269531e-05,0.03096151351928711,0.0054466271667480415,0.175072,2.288818359375e-05,8.082389831542969e-05
6.532669067382812e-05,0.08192610740661621,0.0034214328460693416,0.123232,2.5033950805664062e-05,0.00010347366333007812
8.96453857421875e-05,0.08838772773742676,0.007613763000488286,0.106748,3.24249267578125e-05,0.00010943412780761719
8.034706115722656e-05,0.05201101303100586,0.009877996078491214,0.215084,2.765655517578125e-05,0.00010514259338378906
7.510185241699219e-05,0.0742650032043457,0.0029517902832031234,0.112027,2.8133392333984375e-05,0.00012040138244628906
8.630752563476562e-05,0.0783226490020752,0.011480216232299806,0.141734,2.765655517578125e-05,0.00010776519775390625
0.00010037422180175781,0.07675790786743164,0.014460943130493162,0.103896,3.075599670410156e-05,9.489059448242188e-05
5.3882598876953125e-05,0.07187962532043457,0.005501659698486316,0.24818,2.86102294921875e-05,0.00010251998901367188
9.5367431640625e-05,0.08826851844787598,0.009747220642089854,0.139643,2.5987625122070312e-05,8.726119995117188e-05
9.393692016601562e-05,0.06461834907531738,0.0029660182495117177,0.078473,3.24249267578125e-05,0.000102996826171875
0.00010132789611816406,0.056256771087646484,0.003544959213256843,0.134873,3.147125244140625e-05,0.00010919570922851562
8.273124694824219e-05,0.07882332801818848,0.009068090621948244,0.092333,2.7894973754882812e-05,9.965896606445312e-05
0.00010824203491210938,0.05093121528625488,0.007358381408691411,0.131406,3.0517578125e-05,0.00010180473327636719
9.465217590332031e-05,0.06006026268005371,0.0039119468383788936,0.197032,2.3365020751953125e-05,9.989738464355469e-05
0.00011587142944335938,0.08142495155334473,0.003702079971313471,0.112017,2.3126602172851562e-05,7.939338684082031e-05
0.00014591217041015625,0.09760189056396484,0.0058722276916503835,0.181901,2.9087066650390625e-05,0.00010037422180175781
0.00010347366333007812,0.06956958770751953,0.042066823013305665,0.066967,3.0994415283203125e-05,0.0001049041748046875
6.556510925292969e-05,0.07847714424133301,0.028991957397460938,0.075155,3.0517578125e-05,0.0001087188720703125
8.296966552734375e-05,0.09234213829040527,0.0018989177246093725,0.095723,2.5033950805664062e-05,8.749961853027344e-05
9.632110595703125e-05,0.09120678901672363,0.002134102111816402,0.083194,2.5987625122070312e-05,9.679794311523438e-05
0.00011515617370605469,0.10284280776977539,0.004644207489013674,0.076513,2.8371810913085938e-05,0.00010538101196289062
9.441375732421875e-05,0.09629034996032715,0.001884100280761719,0.199489,2.8848648071289062e-05,0.00010037422180175781
0.00012373924255371094,0.05403447151184082,0.009213861007690421,0.15673,2.7179718017578125e-05,8.606910705566406e-05
0.0001010894775390625,0.09051108360290527,0.008969513671875012,0.128207,2.7894973754882812e-05,0.00011157989501953125
0.00011396408081054688,0.053966522216796875,0.0007169185791015692,0.116709,3.0279159545898438e-05,0.00011515617370605469
7.2479248046875e-05,0.04035544395446777,0.003313191909790042,0.097355,2.09808349609375e-05,7.557868957519531e-05
0.00011587142944335938,0.10101890563964844,0.0041890786437988325,0.220272,3.0994415283203125e-05,0.00011467933654785156
0.00010609626770019531,0.04599142074584961,0.0021812054290771543,0.074761,2.2411346435546875e-05,7.915496826171875e-05
8.0108642578125e-05,0.07155013084411621,0.0012641536865234393,0.062859,2.384185791015625e-05,9.5367431640625e-05
9.083747863769531e-05,0.06824231147766113,0.005636864257812499,0.111749,3.147125244140625e-05,0.00013208389282226562
9.417533874511719e-05,0.08001542091369629,0.004340874923706051,0.135911,3.147125244140625e-05,0.00010323524475097656
0.00013875961303710938,0.04092097282409668,0.003742425949096684,0.096993,2.5272369384765625e-05,0.000102996826171875
8.797645568847656e-05,0.043204545974731445,0.012862279006958008,0.084078,3.409385681152344e-05,0.00011539459228515625
0.00012922286987304688,0.04891467094421387,0.0011606831512451232,0.076204,2.7418136596679688e-05,9.632110595703125e-05
0.00011134147644042969,0.047222137451171875,0.003097253234863276,0.071317,3.0040740966796875e-05,0.00012540817260742188
6.318092346191406e-05,0.05236673355102539,0.0023897583465576216,0.067727,2.7894973754882812e-05,0.00011467933654785156
0.00015664100646972656,0.07716226577758789,0.007233999908447253,0.144662,2.193450927734375e-05,8.916854858398438e-05
8.654594421386719e-05,0.0628499984741211,0.006244166412353522,0.08496,2.8848648071289062e-05,0.00010848045349121094
8.034706115722656e-05,0.045601844787597656,0.00965174293518066,0.114,2.47955322265625e-05,9.942054748535156e-05
7.295608520507812e-05,0.06416702270507812,0.0010593709869384793,0.100408,2.765655517578125e-05,9.250640869140625e-05
0.00013184547424316406,0.0594792366027832,0.0013674031982421897,0.095524,3.075599670410156e-05,0.0001289844512939453
0.00010275840759277344,0.02383875846862793,0.01659725555419922,0.06916,2.288818359375e-05,9.560585021972656e-05
9.179115295410156e-05,0.026813507080078125,0.004190661987304681,0.092716,2.3365020751953125e-05,9.298324584960938e-05
7.700920104980469e-05,0.06418848037719727,0.005861849136352543,0.07468,2.1457672119140625e-05,8.177757263183594e-05
8.20159912109375e-05,0.07194876670837402,0.0033116009521484413,0.076345,1.9311904907226562e-05,6.937980651855469e-05
6.985664367675781e-05,0.0727088451385498,0.005918706405639643,0.083612,2.86102294921875e-05,0.00010561943054199219
9.584426879882812e-05,0.06142449378967285,0.0020214928588867254,0.072429,2.1696090698242188e-05,7.62939453125e-05
8.487701416015625e-05,0.0508880615234375,0.017679782104492198,0.135425,2.2411346435546875e-05,9.799003601074219e-05
8.559226989746094e-05,0.03112173080444336,0.0018327697601318305,0.085041,3.0994415283203125e-05,0.00011348724365234375
0.00014328956604003906,0.045600175857543945,0.007599411987304683,0.069776,2.2649765014648438e-05,0.00010442733764648438
8.106231689453125e-05,0.04320573806762695,0.006434584625244141,0.067592,2.4318695068359375e-05,8.535385131835938e-05
8.511543273925781e-05,0.0711832046508789,0.0044270945281982554,0.147328,2.47955322265625e-05,9.369850158691406e-05
8.940696716308594e-05,0.04711437225341797,0.002147184341430658,0.108382,2.5272369384765625e-05,0.000102996826171875
7.653236389160156e-05,0.0251162052154541,0.0017206980438232433,0.085978,2.574920654296875e-05,0.00010275840759277344
9.703636169433594e-05,0.03451204299926758,0.0027755406799316318,0.184456,2.3365020751953125e-05,9.632110595703125e-05
6.341934204101562e-05,0.026694059371948242,0.004403740112304683,0.130833,2.5272369384765625e-05,0.00011777877807617188
6.031990051269531e-05,0.035332441329956055,0.0008345984344482471,0.130962,3.695487976074219e-05,8.416175842285156e-05
8.058547973632812e-05,0.05219578742980957,0.001758123199462891,0.174983,3.0517578125e-05,0.00011205673217773438
8.845329284667969e-05,0.053060293197631836,0.0015941829223632686,0.166448,2.4318695068359375e-05,8.487701416015625e-05
5.435943603515625e-05,0.05608081817626953,0.002006909576416027,0.161234,3.838539123535156e-05,0.00012087821960449219
9.1552734375e-05,0.06878399848937988,0.003256957443237299,0.071817,2.8371810913085938e-05,9.965896606445312e-05
7.987022399902344e-05,0.041602373123168945,0.01406314939880371,0.085731,2.9802322387695312e-05,0.0001239776611328125
0.00010371208190917969,0.07472491264343262,0.0060024144897460885,0.091424,2.5033950805664062e-05,8.106231689453125e-05
0.00012969970703125,0.053171634674072266,0.005086364517211922,0.15849,2.5987625122070312e-05,9.5367431640625e-05
8.177757263183594e-05,0.07779407501220703,0.0018091668243408188,0.062113,2.09808349609375e-05,9.059906005859375e-05
7.224082946777344e-05,0.06733131408691406,0.0014387801055908145,0.202437,2.5987625122070312e-05,9.894371032714844e-05
8.940696716308594e-05,0.05944037437438965,0.0036088432617187444,0.089218,2.765655517578125e-05,8.845329284667969e-05
5.745887756347656e-05,0.06331324577331543,0.014338778869628893,0.130758,2.8133392333984375e-05,9.274482727050781e-05
0.00011301040649414062,0.0506892204284668,0.009830311035156247,0.230076,3.3855438232421875e-05,0.00012803077697753906
0.00010561943054199219,0.07122278213500977,0.0011367878265380882,0.095968,3.0040740966796875e-05,0.00011086463928222656
9.393692016601562e-05,0.0820927619934082,0.0020288695373535115,0.137271,2.4318695068359375e-05,9.369850158691406e-05
8.296966552734375e-05,0.06313538551330566,0.003750343643188478,0.073364,2.9802322387695312e-05,0.00010156631469726562
0.00011348724365234375,0.08068561553955078,0.0031599853668212857,0.087384,3.910064697265625e-05,0.00013875961303710938
8.797645568847656e-05,0.05750107765197754,0.00862477688598634,0.271302,3.147125244140625e-05,0.00010275840759277344
0.00011610984802246094,0.04923367500305176,0.009882865478515634,0.129098,3.170967102050781e-05,0.00010442733764648438
0.00010275840759277344,0.05518698692321777,0.0007862844543456982,0.073967,2.3365020751953125e-05,8.463859558105469e-05
9.512901306152344e-05,0.0691828727722168,0.004470903869628909,0.064454,2.47955322265625e-05,8.893013000488281e-05
0.00010442733764648438,0.05660748481750488,0.010380131912231444,0.0703,2.5272369384765625e-05,0.00010228157043457031
8.130073547363281e-05,0.07129859924316406,0.0017268214416503863,0.07423,2.2172927856445312e-05,8.535385131835938e-05
9.965896606445312e-05,0.0639033317565918,0.0010203325653075912,0.283635,2.5033950805664062e-05,9.322166442871094e-05
8.678436279296875e-05,0.07411360740661621,0.0023756432952880824,0.075381,2.4557113647460938e-05,9.34600830078125e-05
0.00013208389282226562,0.056235313415527344,0.013246142883300782,0.193355,2.193450927734375e-05,7.82012939453125e-05
0.00011920928955078125,0.053301095962524414,0.007484311981201169,0.115955,2.6941299438476562e-05,9.608268737792969e-05
0.00011873245239257812,0.06381082534790039,0.0075296794128418,0.084755,2.7894973754882812e-05,0.00011181831359863281
0.00011801719665527344,0.06221175193786621,0.01702918945312501,0.222015,2.6702880859375e-05,0.00012683868408203125
0.00013065338134765625,0.04579305648803711,0.011720393188476563,0.098717,3.3855438232421875e-05,0.00012135505676269531
6.794929504394531e-05,0.07387113571166992,0.0012425163726806632,0.076877,1.9073486328125e-05,8.106231689453125e-05
0.00011348724365234375,0.07825136184692383,0.004901784606933593,0.090129,3.075599670410156e-05,0.00011420249938964844
0.00011301040649414062,0.05015158653259277,0.00395649299621581,0.202025,2.1219253540039062e-05,8.344650268554688e-05
0.00012969970703125,0.06667780876159668,0.000743072784423815,0.132562,2.9802322387695312e-05,0.00010251998901367188
0.00010037422180175781,0.0495600700378418,0.002564826980590823,0.071184,3.123283386230469e-05,0.00011205673217773438
9.608268737792969e-05,0.053121089935302734,0.006200323547363273,0.208961,2.288818359375e-05,8.7738037109375e-05
7.200241088867188e-05,0.09412312507629395,0.0031694782867431603,0.091811,3.123283386230469e-05,0.00011706352233886719
9.751319885253906e-05,0.06730532646179199,0.015169439865112294,0.153624,3.647804260253906e-05,0.0001423358917236328
6.175041198730469e-05,0.07796192169189453,0.002889212188720708,0.12469,2.4318695068359375e-05,8.463859558105469e-05
6.0558319091796875e-05,0.033529043197631836,0.0037385930023193376,0.062429,2.956390380859375e-05,0.0001201629638671875
0.00010395050048828125,0.045114755630493164,0.004451546157836911,0.188086,2.4318695068359375e-05,8.392333984375e-05
0.00013184547424316406,0.08324718475341797,0.004105944839477543,0.169484,3.0994415283203125e-05,0.00010561943054199219
5.459785461425781e-05,0.03958010673522949,0.001746006500244146,0.104263,2.4318695068359375e-05,9.083747863769531e-05
8.463859558105469e-05,0.05111432075500488,0.0017862026214599674,0.07705,2.3126602172851562e-05,8.821487426757812e-05
6.008148193359375e-05,0.06813859939575195,0.009546330047607424,0.077249,4.00543212890625e-05,0.00011348724365234375
9.512901306152344e-05,0.04703855514526367,0.00221877223205566,0.077213,2.7894973754882812e-05,0.00011301040649414062
8.368492126464844e-05,0.02197265625,0.025477193038940443,0.154932,3.337860107421875e-05,0.00011920928955078125
9.512901306152344e-05,0.04155397415161133,0.0037535352630615193,0.092533,2.5272369384765625e-05,9.870529174804688e-05
7.557868957519531e-05,0.07082533836364746,0.014939262939453121,0.083499,3.170967102050781e-05,0.00011658668518066406
8.916854858398438e-05,0.055204153060913086,0.005909573730468756,0.081241,2.5033950805664062e-05,0.00010204315185546875
8.988380432128906e-05,0.05821681022644043,0.007254227050781256,0.071916,2.0265579223632812e-05,7.677078247070312e-05
6.151199340820312e-05,0.049799442291259766,0.0015313011169433566,0.193775,3.123283386230469e-05,0.0001087188720703125
8.225440979003906e-05,0.042204856872558594,0.0026960639343261705,0.079514,2.4557113647460938e-05,8.96453857421875e-05
9.274482727050781e-05,0.060396432876586914,0.009238789672851563,0.102755,2.288818359375e-05,8.20159912109375e-05
8.392333984375e-05,0.05887556076049805,0.0019055931854248115,0.07297,2.5510787963867188e-05,0.00010013580322265625
8.7738037109375e-05,0.04295063018798828,0.01611167622375488,0.101592,2.574920654296875e-05,9.250640869140625e-05
5.626678466796875e-05,0.04982304573059082,0.01302353268432617,0.080417,4.7206878662109375e-05,9.5367431640625e-05
7.2479248046875e-05,0.07395482063293457,0.00918887324523926,0.072073,3.4332275390625e-05,0.00013494491577148438
8.320808410644531e-05,0.0664060115814209,0.0011389506072998073,0.071753,2.7418136596679688e-05,0.0001010894775390625
9.894371032714844e-05,0.05916428565979004,0.0009500749053955038,0.113431,2.8848648071289062e-05,0.00010728836059570312
7.605552673339844e-05,0.05790877342224121,0.0016535664215087953,0.071236,3.981590270996094e-05,0.00014781951904296875
0.00012087821960449219,0.06047677993774414,0.01833391625976563,0.087749,2.1457672119140625e-05,8.749961853027344e-05
0.00010633468627929688,0.07663822174072266,0.005373394912719723,0.088106,3.695487976074219e-05,0.00010275840759277344
6.723403930664062e-05,0.07348394393920898,0.001005580551147467,0.082393,3.910064697265625e-05,0.00014972686767578125
8.606910705566406e-05,0.041779279708862305,0.0038988519287109363,0.068815,2.2172927856445312e-05,8.487701416015625e-05
8.296966552734375e-05,0.0457761287689209,0.0024733957672119222,0.14206,3.0040740966796875e-05,0.00011038780212402344
0.00010466575622558594,0.04805421829223633,0.004735036026000977,0.067939,2.0503997802734375e-05,8.559226989746094e-05
0.000110626220703125,0.07006239891052246,0.002301016036987305,0.124958,2.9325485229492188e-05,0.00010561943054199219
6.604194641113281e-05,0.053658485412597656,0.0006943870239257827,0.071782,2.193450927734375e-05,8.869171142578125e-05
6.175041198730469e-05,0.07084965705871582,0.0032307079620361306,0.066568,2.4318695068359375e-05,8.940696716308594e-05
8.821487426757812e-05,0.023902177810668945,0.0023575954589843684,0.066059,2.9087066650390625e-05,9.870529174804688e-05
9.34600830078125e-05,0.05497932434082031,0.0017018207855224593,0.069093,2.384185791015625e-05,0.000102996826171875
0.00011301040649414062,0.0312504768371582,0.003588307601928714,0.135543,1.8358230590820312e-05,7.128715515136719e-05
6.175041198730469e-05,0.04745984077453613,0.0010772925872802736,0.064623,1.9550323486328125e-05,7.534027099609375e-05
7.915496826171875e-05,0.03872179985046387,0.0017939974212646467,0.05786,2.1219253540039062e-05,7.390975952148438e-05
9.1552734375e-05,0.043089866638183594,0.004237098953247073,0.102753,1.9788742065429688e-05,7.82012939453125e-05
7.43865966796875e-05,0.06077384948730469,0.0019987791595459103,0.162094,1.7642974853515625e-05,7.152557373046875e-05
8.440017700195312e-05,0.027066707611083984,0.0027037536773681647,0.079734,3.0517578125e-05,0.00010156631469726562
8.749961853027344e-05,0.029906511306762695,0.0058449067382812525,0.069297,3.910064697265625e-05,0.0001461505889892578
0.000110626220703125,0.027991533279418945,0.0103347456665039,0.066128,2.1696090698242188e-05,8.678436279296875e-05
9.059906005859375e-05,0.04319262504577637,0.0006038056182861296,0.06242,1.6927719116210938e-05,6.842613220214844e-05
5.8650970458984375e-05,0.030192852020263672,0.006390493911743164,0.071256,1.8596649169921875e-05,6.914138793945312e-05
9.036064147949219e-05,0.040755271911621094,0.0064888321990966835,0.112313,3.218650817871094e-05,0.00010395050048828125
6.628036499023438e-05,0.043906211853027344,0.0028921544647216857,0.113865,2.1219253540039062e-05,8.535385131835938e-05
8.440017700195312e-05,0.04910397529602051,0.003982486679077149,0.073448,2.2172927856445312e-05,8.749961853027344e-05
0.00010204315185546875,0.05017876625061035,0.0021513159332275378,0.080069,2.1219253540039062e-05,8.7738037109375e-05
8.20159912109375e-05,0.06461834907531738,0.015420954101562495,0.072607,2.47955322265625e-05,9.107589721679688e-05
7.414817810058594e-05,0.027557849884033203,0.002388261901855482,0.145663,2.3603439331054688e-05,8.106231689453125e-05
7.081031799316406e-05,0.05555152893066406,0.008694479385375972,0.091659,2.002716064453125e-05,7.033348083496094e-05
6.890296936035156e-05,0.06960058212280273,0.012454238052368158,0.079505,2.0742416381835938e-05,7.843971252441406e-05
7.796287536621094e-05,0.07178449630737305,0.006212848754882816,0.113479,2.002716064453125e-05,8.082389831542969e-05
5.936622619628906e-05,0.08407735824584961,0.004043654693603516,0.100161,2.2172927856445312e-05,9.226799011230469e-05
8.0108642578125e-05,0.07112455368041992,0.0021949677581787064,0.115513,2.3603439331054688e-05,7.843971252441406e-05
0.0001266002655029297,0.05960369110107422,0.013466119689941408,0.079705,2.4080276489257812e-05,9.083747863769531e-05
9.441375732421875e-05,0.07419633865356445,0.0317693203125,0.097259,2.6702880859375e-05,9.34600830078125e-05
9.274482727050781e-05,0.06342339515686035,0.002713839126586917,0.075749,2.5033950805664062e-05,9.560585021972656e-05
7.295608520507812e-05,0.07184934616088867,0.012532381500244147,0.099336,2.956390380859375e-05,0.00011372566223144531
8.20159912109375e-05,0.09756708145141602,0.005550500579833972,0.165254,3.2901763916015625e-05,0.00012135505676269531
8.487701416015625e-05,0.08295869827270508,0.007681919677734378,0.130742,2.4318695068359375e-05,9.322166442871094e-05
8.416175842285156e-05,0.06014847755432129,0.002719371917724603,0.116972,2.8133392333984375e-05,9.679794311523438e-05
0.00010251998901367188,0.06921887397766113,0.009462354141235349,0.103369,2.5033950805664062e-05,8.320808410644531e-05
9.131431579589844e-05,0.04157137870788574,0.017416700744628907,0.104975,2.0503997802734375e-05,7.295608520507812e-05
6.890296936035156e-05,0.05554914474487305,0.005043642517089844,0.082579,2.3126602172851562e-05,7.081031799316406e-05
0.00012135505676269531,0.051663875579833984,0.008615796264648437,0.088741,3.409385681152344e-05,0.00011444091796875
0.00012183189392089844,0.07090592384338379,0.0032416248168945366,0.075941,3.266334533691406e-05,0.00010204315185546875
8.606910705566406e-05,0.07726407051086426,0.0040789832305908325,0.130705,2.6226043701171875e-05,9.989738464355469e-05
0.00010633468627929688,0.05528616905212402,0.0006175898284912079,0.081278,1.8596649169921875e-05,7.2479248046875e-05
6.890296936035156e-05,0.0409543514251709,0.00679507026672363,0.0849,1.8835067749023438e-05,6.365776062011719e-05
0.00010204315185546875,0.08027243614196777,0.017251349487304682,0.09821,2.193450927734375e-05,7.987022399902344e-05
6.818771362304688e-05,0.06465411186218262,0.0045899214477539,0.072178,2.7894973754882812e-05,0.00011157989501953125
8.20159912109375e-05,0.06842708587646484,0.021878979675292953,0.308408,2.8371810913085938e-05,0.00010371208190917969
5.745887756347656e-05,0.05427384376525879,0.008642511367797853,0.123125,2.2172927856445312e-05,9.560585021972656e-05
9.942054748535156e-05,0.07140517234802246,0.006248308105468753,0.078705,2.2411346435546875e-05,8.225440979003906e-05
9.012222290039062e-05,0.06358766555786133,0.0022521287231445364,0.103847,2.86102294921875e-05,0.00010204315185546875
7.414817810058594e-05,0.037703752517700195,0.005794015579223627,0.068445,2.47955322265625e-05,9.512901306152344e-05
8.344650268554688e-05,0.05281877517700195,0.009057904449462917,0.347859,2.4080276489257812e-05,7.367134094238281e-05
9.226799011230469e-05,0.03371071815490723,0.010992015014648443,0.124939,3.170967102050781e-05,0.0001277923583984375
7.677078247070312e-05,0.08094024658203125,0.01859742558288574,0.158472,2.7418136596679688e-05,0.00010514259338378906
8.416175842285156e-05,0.05064582824707031,0.0016087350769043024,0.066033,2.2649765014648438e-05,8.20159912109375e-05
7.271766662597656e-05,0.05167222023010254,0.008766256820678706,0.069513,2.3603439331054688e-05,8.96453857421875e-05
8.392333984375e-05,0.049532175064086914,0.006680648788452148,0.160441,2.8848648071289062e-05,0.00010633468627929688
0.00010800361633300781,0.04816293716430664,0.007708883163452154,0.086903,2.384185791015625e-05,7.581710815429688e-05
8.893013000488281e-05,0.03511381149291992,0.002120959686279303,0.085876,2.7894973754882812e-05,0.00010395050048828125
8.416175842285156e-05,0.06512093544006348,0.004216210906982425,0.062407,2.5510787963867188e-05,0.00010228157043457031
9.179115295410156e-05,0.06094551086425781,0.0032885803833007793,0.061711,2.6702880859375e-05,9.72747802734375e-05
8.535385131835938e-05,0.0274050235748291,0.009177913925170894,0.064003,3.0040740966796875e-05,0.000102996826171875
0.00011181831359863281,0.050220489501953125,0.0028752926330566364,0.205627,2.7894973754882812e-05,9.989738464355469e-05
9.417533874511719e-05,0.03784465789794922,0.0021845338134765593,0.061622,2.4080276489257812e-05,9.298324584960938e-05
9.799003601074219e-05,0.03478860855102539,0.006469395721435553,0.073387,2.288818359375e-05,9.107589721679688e-05
0.00010251998901367188,0.06450986862182617,0.008692396118164053,0.241073,3.4332275390625e-05,0.00010228157043457031
7.677078247070312e-05,0.05368304252624512,0.004307498703002927,0.07724,2.47955322265625e-05,9.965896606445312e-05
9.441375732421875e-05,0.05517268180847168,0.00488246867370605,0.086053,2.8848648071289062e-05,9.322166442871094e-05
0.00010085105895996094,0.07790350914001465,0.0014487453613281215,0.065709,2.2411346435546875e-05,9.131431579589844e-05
8.487701416015625e-05,0.060097694396972656,0.0028570885009765595,0.070593,3.838539123535156e-05,0.0001385211944580078
0.0001289844512939453,0.03743886947631836,0.013775327529907233,0.06266,2.0265579223632812e-05,8.7738037109375e-05
8.821487426757812e-05,0.038927555084228516,0.005036008346557624,0.225237,2.5987625122070312e-05,0.00010919570922851562
9.465217590332031e-05,0.045862674713134766,0.019076154785156244,0.11292,3.1948089599609375e-05,0.00011515617370605469
0.0001227855682373047,0.04022645950317383,0.02117699337768554,0.090967,2.6226043701171875e-05,9.703636169433594e-05
9.679794311523438e-05,0.0313570499420166,0.006213757476806636,0.100665,3.170967102050781e-05,0.00011134147644042969
9.655952453613281e-05,0.07326912879943848,0.011710042999267575,0.069677,2.5510787963867188e-05,9.298324584960938e-05
9.012222290039062e-05,0.07002782821655273,0.01488129257202149,0.076135,3.0517578125e-05,9.989738464355469e-05
0.00010943412780761719,0.04555463790893555,0.0006496995239257813,0.100147,2.2649765014648438e-05,8.368492126464844e-05
8.893013000488281e-05,0.05417990684509277,0.002564232482910156,0.142235,3.3855438232421875e-05,0.00011706352233886719
6.985664367675781e-05,0.05653190612792969,0.019395176483154294,0.081999,2.8371810913085938e-05,9.489059448242188e-05
0.00010132789611816406,0.05324292182922363,0.015295512222290045,0.105026,2.47955322265625e-05,0.00011420249938964844
9.226799011230469e-05,0.05608534812927246,0.0048486459808349675,0.117292,2.6941299438476562e-05,8.702278137207031e-05
6.365776062011719e-05,0.09104108810424805,0.0006776100311279287,0.125334,2.2172927856445312e-05,8.320808410644531e-05
9.274482727050781e-05,0.08503603935241699,0.004459435577392576,0.106255,3.2901763916015625e-05,0.00013184547424316406
9.107589721679688e-05,0.06681132316589355,0.013025634582519527,0.098292,2.1219253540039062e-05,9.202957153320312e-05
9.1552734375e-05,0.07848548889160156,0.0021385991516113256,0.111681,2.3603439331054688e-05,8.416175842285156e-05
0.00011229515075683594,0.0867617130279541,0.002793747741699215,0.083818,3.075599670410156e-05,0.00010538101196289062
0.00011277198791503906,0.059480905532836914,0.017318131271362308,0.095384,3.0994415283203125e-05,0.00010132789611816406
9.489059448242188e-05,0.12970542907714844,0.005874695312499997,0.097763,2.0742416381835938e-05,8.678436279296875e-05
9.274482727050781e-05,0.09765625,0.00844185287475585,0.18218,2.0742416381835938e-05,7.414817810058594e-05
9.846687316894531e-05,0.09121036529541016,0.0023410383453369155,0.066051,1.8358230590820312e-05,7.653236389160156e-05
8.511543273925781e-05,0.0786280632019043,0.004690456787109387,0.135534,1.9788742065429688e-05,0.00010395050048828125
7.891654968261719e-05,0.11481714248657227,0.01766698699951172,0.06719,3.0517578125e-05,0.0001163482666015625
0.00012254714965820312,0.0726776123046875,0.006559012542724618,0.136814,4.076957702636719e-05,0.00012254714965820312
6.771087646484375e-05,0.07849931716918945,0.008814740859985348,0.151563,2.6702880859375e-05,9.965896606445312e-05
8.296966552734375e-05,0.04320788383483887,0.0009262028656005922,0.110354,3.0279159545898438e-05,0.00011849403381347656
9.489059448242188e-05,0.04575490951538086,0.009215403732299801,0.076616,2.3365020751953125e-05,8.487701416015625e-05
6.413459777832031e-05,0.04909634590148926,0.005503558227539063,0.083953,2.3603439331054688e-05,9.34600830078125e-05
8.225440979003906e-05,0.0617823600769043,0.010739334854125981,0.117141,2.4080276489257812e-05,8.511543273925781e-05
8.678436279296875e-05,0.07821512222290039,0.007652267364501947,0.092896,2.9087066650390625e-05,0.00010228157043457031
7.152557373046875e-05,0.06675934791564941,0.005743642059326176,0.091359,2.574920654296875e-05,0.00010037422180175781
0.00010371208190917969,0.07480263710021973,0.007426011795043944,0.063931,2.86102294921875e-05,0.00010204315185546875
9.059906005859375e-05,0.054276466369628906,0.009053608657836915,0.082898,2.3126602172851562e-05,8.130073547363281e-05
9.584426879882812e-05,0.07038378715515137,0.007577811218261718,0.123849,2.3603439331054688e-05,8.749961853027344e-05
0.0006058216094970703,0.06533527374267578,0.0025286670532226607,0.080091,2.002716064453125e-05,8.177757263183594e-05
7.748603820800781e-05,0.05267024040222168,0.0033354206542968723,0.116427,3.0279159545898438e-05,0.00010704994201660156
8.96453857421875e-05,0.08555459976196289,0.0038740201416015557,0.079006,2.3126602172851562e-05,0.00015497207641601562
0.00012159347534179688,0.09459447860717773,0.0007107919311523381,0.083265,2.1219253540039062e-05,8.273124694824219e-05
9.465217590332031e-05,0.04866170883178711,0.002254710815429689,0.130327,2.6226043701171875e-05,0.00012636184692382812
8.940696716308594e-05,0.04721212387084961,0.002927754928588863,0.097348,2.8848648071289062e-05,0.00010561943054199219
9.655952453613281e-05,0.08510971069335938,0.002575539916992192,0.075456,2.3126602172851562e-05,7.987022399902344e-05
5.412101745605469e-05,0.0453343391418457,0.00903555390930176,0.104224,2.765655517578125e-05,0.00011444091796875
8.58306884765625e-05,0.07684016227722168,0.011442506515502923,0.077063,3.4809112548828125e-05,0.00010776519775390625
9.775161743164062e-05,0.06981801986694336,0.001434878509521481,0.095807,3.0279159545898438e-05,0.0001068115234375
9.274482727050781e-05,0.07196402549743652,0.0014240638275146433,0.086123,2.4080276489257812e-05,8.7738037109375e-05
8.344650268554688e-05,0.06101655960083008,0.0025130241394042963,0.1507,2.2172927856445312e-05,8.487701416015625e-05
0.00010967254638671875,0.07531261444091797,0.0007700260314941337,0.075759,2.9087066650390625e-05,0.00010466575622558594
0.00010251998901367188,0.0528717041015625,0.0008791627960205023,0.121467,2.7418136596679688e-05,9.894371032714844e-05
0.00016808509826660156,0.04137253761291504,0.002561706634521488,0.144729,2.288818359375e-05,9.179115295410156e-05
8.749961853027344e-05,0.0427088737487793,0.00450599942016601,0.082502,3.266334533691406e-05,0.00010848045349121094
9.846687316894531e-05,0.068206787109375,0.0006903550415039011,0.118497,2.193450927734375e-05,8.106231689453125e-05
8.821487426757812e-05,0.056535959243774414,0.01263951457214356,0.084018,2.6464462280273438e-05,9.870529174804688e-05
8.416175842285156e-05,0.05163741111755371,0.01160317823791504,0.178451,3.0517578125e-05,9.608268737792969e-05
7.486343383789062e-05,0.03840780258178711,0.014821375015258792,0.106347,2.8848648071289062e-05,0.00010395050048828125
8.654594421386719e-05,0.05356717109680176,0.013341436584472663,0.067142,2.8133392333984375e-05,8.988380432128906e-05
6.842613220214844e-05,0.06847929954528809,0.0013632844696044866,0.079324,2.288818359375e-05,8.7738037109375e-05
0.00010323524475097656,0.05017971992492676,0.005915920654296872,0.090409,2.6941299438476562e-05,0.00011086463928222656
7.43865966796875e-05,0.06662535667419434,0.002313161346435541,0.118803,2.09808349609375e-05,7.557868957519531e-05
9.942054748535156e-05,0.06627964973449707,0.006207313064575198,0.132296,2.574920654296875e-05,9.822845458984375e-05
9.72747802734375e-05,0.04952526092529297,0.005241394165039076,0.203722,2.193450927734375e-05,8.392333984375e-05
0.00011563301086425781,0.038782596588134766,0.003269686157226559,0.086843,2.5272369384765625e-05,9.202957153320312e-05
8.559226989746094e-05,0.027723312377929688,0.009615663314819334,0.087924,2.2411346435546875e-05,9.608268737792969e-05
6.866455078125e-05,0.05146217346191406,0.008773326904296871,0.074368,2.4080276489257812e-05,8.20159912109375e-05
0.00010132789611816406,0.038744211196899414,0.00884049725341797,0.102727,2.2411346435546875e-05,8.249282836914062e-05
9.512901306152344e-05,0.06009030342102051,0.005873246414184574,0.212918,2.86102294921875e-05,0.00011038780212402344
0.0001087188720703125,0.019971370697021484,0.010740016235351563,0.084286,2.8848648071289062e-05,0.0001494884490966797
0.0001220703125,0.03931689262390137,0.010215046997070307,0.079005,2.47955322265625e-05,9.5367431640625e-05
7.510185241699219e-05,0.04133486747741699,0.013301100784301759,0.071394,3.552436828613281e-05,0.00010800361633300781
0.00010228157043457031,0.060178279876708984,0.01150401425170898,0.077727,3.0040740966796875e-05,9.894371032714844e-05
0.00012135505676269531,0.057106971740722656,0.0030835498809814454,0.121725,2.8848648071289062e-05,0.00010395050048828125
0.00014472007751464844,0.06806635856628418,0.0007090059051513692,0.092624,2.6702880859375e-05,0.00010371208190917969
8.463859558105469e-05,0.05364394187927246,0.0020766302490234367,0.09586,2.3603439331054688e-05,0.00010037422180175781
7.200241088867188e-05,0.07493948936462402,0.006712932296752933,0.070379,2.0742416381835938e-05,7.510185241699219e-05
8.96453857421875e-05,0.09400796890258789,0.004464028305053713,0.096856,2.288818359375e-05,8.249282836914062e-05
8.893013000488281e-05,0.07751607894897461,0.006987009750366216,0.081714,1.8835067749023438e-05,7.152557373046875e-05
0.00010538101196289062,0.0802602767944336,0.008792618667602545,0.116488,3.170967102050781e-05,0.00010156631469726562
9.179115295410156e-05,0.06435751914978027,0.0019645613098144554,0.06741,2.1219253540039062e-05,8.916854858398438e-05
8.416175842285156e-05,0.09563708305358887,0.008134974197387693,0.082471,2.3365020751953125e-05,7.510185241699219e-05
9.369850158691406e-05,0.0728914737701416,0.0016651625671386672,0.094171,3.337860107421875e-05,0.00011110305786132812
0.00010275840759277344,0.09414315223693848,0.0007209376525878775,0.127955,2.2411346435546875e-05,8.296966552734375e-05
9.918212890625e-05,0.054826974868774414,0.003414850540161135,0.07618,2.7179718017578125e-05,0.00010156631469726562
0.00010371208190917969,0.08709001541137695,0.009333009902954104,0.091833,2.7179718017578125e-05,0.00010037422180175781
0.0001266002655029297,0.054556846618652344,0.002293408370971667,0.153099,3.218650817871094e-05,0.0001201629638671875
7.605552673339844e-05,0.07492232322692871,0.00775247848510742,0.086245,2.47955322265625e-05,9.226799011230469e-05
9.608268737792969e-05,0.053941965103149414,0.008490332901000971,0.094213,3.314018249511719e-05,0.00012254714965820312
0.0001652240753173828,0.05471611022949219,0.003622116912841797,0.072061,3.0994415283203125e-05,0.0001087188720703125
7.128715515136719e-05,0.0601503849029541,0.0024696056671142524,0.098293,2.0742416381835938e-05,8.58306884765625e-05
7.724761962890625e-05,0.03426671028137207,0.005208948440551753,0.068805,2.3126602172851562e-05,8.082389831542969e-05
8.7738037109375e-05,0.04105997085571289,0.008203688629150385,0.183842,2.956390380859375e-05,0.00010561943054199219
0.00010704994201660156,0.03801774978637695,0.005391915420532231,0.086821,3.3855438232421875e-05,8.559226989746094e-05
7.581710815429688e-05,0.053374290466308594,0.0007344846343994155,0.09404,2.4318695068359375e-05,0.00010132789611816406
9.417533874511719e-05,0.04625391960144043,0.0125581893157959,0.063705,3.0040740966796875e-05,9.751319885253906e-05
7.343292236328125e-05,0.059696197509765625,0.0038040409698486266,0.210236,2.4080276489257812e-05,7.915496826171875e-05
8.630752563476562e-05,0.05543160438537598,0.023410485275268553,0.070592,2.4318695068359375e-05,8.153915405273438e-05
7.891654968261719e-05,0.07251453399658203,0.0078054906616210895,0.071524,2.3365020751953125e-05,8.606910705566406e-05
9.393692016601562e-05,0.07900691032409668,0.0024626015014648506,0.243943,3.24249267578125e-05,0.00011658668518066406
0.00010848045349121094,0.062410593032836914,0.008766742385864251,0.120011,2.002716064453125e-05,9.465217590332031e-05
0.00011348724365234375,0.06953048706054688,0.007557017730712892,0.059626,2.09808349609375e-05,7.915496826171875e-05
0.00011873245239257812,0.06429100036621094,0.010264837036132818,0.06774,2.09808349609375e-05,7.200241088867188e-05
8.606910705566406e-05,0.05813908576965332,0.0006784111328125009,0.072518,2.2172927856445312e-05,8.225440979003906e-05
8.654594421386719e-05,0.06289100646972656,0.010532177169799817,0.139142,3.409385681152344e-05,0.00011730194091796875
9.608268737792969e-05,0.06421351432800293,0.0057991758728027365,0.12386,2.2649765014648438e-05,8.463859558105469e-05
8.392333984375e-05,0.05016493797302246,0.0006468411407470759,0.111104,1.6450881958007812e-05,6.4849853515625e-05
7.033348083496094e-05,0.06827402114868164,0.011110103240966798,0.122709,2.3365020751953125e-05,9.274482727050781e-05
7.796287536621094e-05,0.049034833908081055,0.011197610824584966,0.079632,3.170967102050781e-05,0.00011873245239257812
7.486343383789062e-05,0.04695749282836914,0.007078845016479485,0.127533,3.123283386230469e-05,0.00013780593872070312
9.846687316894531e-05,0.0645143985748291,0.014544985870361335,0.068696,2.2649765014648438e-05,7.62939453125e-05
7.772445678710938e-05,0.08423471450805664,0.017300172363281255,0.075664,2.1696090698242188e-05,8.606910705566406e-05
6.985664367675781e-05,0.03548717498779297,0.029786435379028323,0.113161,2.9325485229492188e-05,0.00010251998901367188
8.893013000488281e-05,0.043549537658691406,0.006607829025268547,0.143547,3.24249267578125e-05,0.00012159347534179688
6.29425048828125e-05,0.10050296783447266,0.009518173141479486,0.07358,2.5033950805664062e-05,0.00010609626770019531
8.654594421386719e-05,0.0949087142944336,0.005005432876586918,0.071016,2.0742416381835938e-05,8.034706115722656e-05
7.772445678710938e-05,0.0825803279876709,0.01097087437438965,0.103157,2.5272369384765625e-05,8.0108642578125e-05
9.274482727050781e-05,0.07458066940307617,0.0017534044036865287,0.079549,2.2649765014648438e-05,9.775161743164062e-05
7.104873657226562e-05,0.07292914390563965,0.01817184155273438,0.081922,2.2411346435546875e-05,6.67572021484375e-05
0.00010824203491210938,0.04863262176513672,0.0031632492675781262,0.059661,1.9550323486328125e-05,6.890296936035156e-05
8.58306884765625e-05,0.08265519142150879,0.0025398440856933546,0.098223,2.0742416381835938e-05,7.414817810058594e-05
8.869171142578125e-05,0.09024500846862793,0.0013624828338623107,0.17445,2.9325485229492188e-05,0.00011515617370605469
0.00011205673217773438,0.05996108055114746,0.013173376235961917,0.06709,2.4318695068359375e-05,0.00010418891906738281
8.7738037109375e-05,0.04524660110473633,0.007249061767578127,0.076083,2.09808349609375e-05,7.891654968261719e-05
6.747245788574219e-05,0.04629373550415039,0.012140540405273431,0.083904,2.1219253540039062e-05,7.82012939453125e-05
8.320808410644531e-05,0.07344412803649902,0.007078725021362309,0.150057,2.2172927856445312e-05,7.867813110351562e-05
0.00010371208190917969,0.06824350357055664,0.0029053190155029357,0.074858,2.1696090698242188e-05,8.893013000488281e-05
0.00011587142944335938,0.060088157653808594,0.004203323928833005,0.062433,2.3603439331054688e-05,7.82012939453125e-05
0.00010180473327636719,0.06996536254882812,0.012524735794067376,0.084015,2.574920654296875e-05,0.0001010894775390625
8.463859558105469e-05,0.06050395965576172,0.0033422725372314332,0.171332,3.075599670410156e-05,0.00011324882507324219
9.298324584960938e-05,0.04647350311279297,0.00676529423522948,0.152932,2.7894973754882812e-05,9.989738464355469e-05
8.368492126464844e-05,0.032375335693359375,0.008946120971679683,0.098306,2.2172927856445312e-05,7.581710815429688e-05
8.845329284667969e-05,0.04165792465209961,0.010554681823730455,0.144302,2.86102294921875e-05,0.00011801719665527344
6.818771362304688e-05,0.04660820960998535,0.0062916206207275505,0.128541,2.5510787963867188e-05,8.58306884765625e-05
7.748603820800781e-05,0.07809209823608398,0.0010985254821777313,0.103994,2.8371810913085938e-05,8.7738037109375e-05
8.797645568847656e-05,0.08995938301086426,0.005068342834472661,0.070044,2.193450927734375e-05,9.083747863769531e-05
8.20159912109375e-05,0.0602114200592041,0.03554888609313965,0.073391,3.5762786865234375e-05,0.00012922286987304688
0.0001544952392578125,0.06925392150878906,0.005693796432495124,0.141312,2.2649765014648438e-05,8.440017700195312e-05
8.440017700195312e-05,0.0827186107635498,0.0014246394348144537,0.059405,2.1457672119140625e-05,8.749961853027344e-05
7.510185241699219e-05,0.06734514236450195,0.0038213789215087862,0.120826,2.0265579223632812e-05,8.821487426757812e-05
0.0001068115234375,0.03977847099304199,0.005134501373291009,0.067988,2.6464462280273438e-05,0.00010132789611816406
0.00010657310485839844,0.028753042221069336,0.005401323852539067,0.07844,3.170967102050781e-05,0.00011491775512695312
9.846687316894531e-05,0.039742231369018555,0.005410409103393549,0.075439,3.838539123535156e-05,0.0001404285430908203
7.605552673339844e-05,0.0546116828918457,0.0013904403533935572,0.076041,2.4318695068359375e-05,0.00010514259338378906
9.036064147949219e-05,0.03321695327758789,0.009653057983398439,0.070797,2.3126602172851562e-05,9.369850158691406e-05
9.036064147949219e-05,0.053069353103637695,0.0029896989440918037,0.07544,1.9311904907226562e-05,7.295608520507812e-05
0.00010013580322265625,0.04192304611206055,0.0028040195465087875,0.0674,1.8835067749023438e-05,6.604194641113281e-05
0.00011324882507324219,0.03049945831298828,0.0012614035949707059,0.062414,2.8133392333984375e-05,0.00010371208190917969
7.772445678710938e-05,0.06148529052734375,0.0009856888885498016,0.120063,2.4080276489257812e-05,9.107589721679688e-05
0.00010442733764648438,0.028575420379638672,0.00967631993103027,0.080377,2.3365020751953125e-05,8.273124694824219e-05
8.392333984375e-05,0.06302809715270996,0.0025676817932128865,0.077921,3.170967102050781e-05,0.00011897087097167969
9.107589721679688e-05,0.044826507568359375,0.012633260009765626,0.087102,2.193450927734375e-05,7.82012939453125e-05
0.00014925003051757812,0.04082322120666504,0.005942892562866217,0.087763,2.9087066650390625e-05,9.918212890625e-05
7.224082946777344e-05,0.06962108612060547,0.0008681001586914039,0.059283,1.9311904907226562e-05,8.487701416015625e-05
5.984306335449219e-05,0.05313539505004883,0.005554304016113287,0.082837,2.8848648071289062e-05,0.00010967254638671875
6.628036499023438e-05,0.06469893455505371,0.0022861519775390637,0.100354,2.1219253540039062e-05,9.298324584960938e-05
9.274482727050781e-05,0.057082176208496094,0.01185065188598633,0.078623,2.1457672119140625e-05,7.700920104980469e-05
9.870529174804688e-05,0.047391414642333984,0.000990325836181638,0.073021,2.2649765014648438e-05,9.703636169433594e-05
7.319450378417969e-05,0.04859280586242676,0.0016617724609375023,0.119905,3.647804260253906e-05,0.00013899803161621094
0.00010085105895996094,0.05782127380371094,0.002663617767333981,0.085011,3.075599670410156e-05,0.00012493133544921875
6.365776062011719e-05,0.041985273361206055,0.01615011381530762,0.089306,2.5510787963867188e-05,9.1552734375e-05
7.772445678710938e-05,0.06472635269165039,0.01565174806213379,0.070574,2.193450927734375e-05,8.511543273925781e-05
7.176399230957031e-05,0.07501387596130371,0.0037589881744384823,0.084891,3.504753112792969e-05,0.00012040138244628906
8.916854858398438e-05,0.029958486557006836,0.005630760101318355,0.137521,2.1457672119140625e-05,7.843971252441406e-05
8.940696716308594e-05,0.057270050048828125,0.0047595845184326135,0.074604,2.288818359375e-05,0.00010204315185546875
6.365776062011719e-05,0.09575819969177246,0.007324546661376954,0.068535,2.7418136596679688e-05,0.00010824203491210938
6.079673767089844e-05,0.06630301475524902,0.0024454865112304713,0.119086,2.9087066650390625e-05,0.00011205673217773438
9.012222290039062e-05,0.06335067749023438,0.005099153610229487,0.107479,2.574920654296875e-05,0.000102996826171875
0.00014662742614746094,0.053961992263793945,0.011910562179565432,0.083202,3.123283386230469e-05,9.822845458984375e-05
0.00012230873107910156,0.05510234832763672,0.004513307525634766,0.073698,2.2172927856445312e-05,9.226799011230469e-05
9.679794311523438e-05,0.07280302047729492,0.0010637597351074168,0.077797,3.075599670410156e-05,0.00010466575622558594
0.00011134147644042969,0.05818438529968262,0.027139574234008784,0.083958,2.4080276489257812e-05,9.059906005859375e-05
0.00014829635620117188,0.08607649803161621,0.013361766098022462,0.071227,2.8371810913085938e-05,9.918212890625e-05
0.00010132789611816406,0.07849740982055664,0.0092086742553711,0.077384,2.47955322265625e-05,8.916854858398438e-05
0.00011777877807617188,0.0710597038269043,0.0052377962341308565,0.095876,2.8371810913085938e-05,0.00011134147644042969
7.2479248046875e-05,0.07565999031066895,0.005979357879638672,0.076307,3.075599670410156e-05,0.00010728836059570312
0.00010251998901367188,0.07140016555786133,0.01087735469055176,0.081203,2.5033950805664062e-05,0.00010347366333007812
6.556510925292969e-05,0.05175924301147461,0.0011407692871093777,0.058029,3.0994415283203125e-05,0.0001125335693359375
6.580352783203125e-05,0.039183855056762695,0.008059951217651365,0.067817,2.3365020751953125e-05,8.20159912109375e-05
8.511543273925781e-05,0.040764570236206055,0.008540196701049801,0.080404,2.9802322387695312e-05,0.00010848045349121094
9.012222290039062e-05,0.02887439727783203,0.0032601869964599545,0.077285,2.1696090698242188e-05,8.678436279296875e-05
9.298324584960938e-05,0.09390616416931152,0.0030822796478271464,0.155586,4.57763671875e-05,0.00016641616821289062
9.751319885253906e-05,0.05352926254272461,0.0021892467651367237,0.087459,2.2411346435546875e-05,9.322166442871094e-05
8.726119995117188e-05,0.02575850486755371,0.010530398071289068,0.076912,2.5033950805664062e-05,8.749961853027344e-05
7.009506225585938e-05,0.0419919490814209,0.0008802825317382745,0.076189,2.3603439331054688e-05,8.58306884765625e-05
0.00010013580322265625,0.05002999305725098,0.00079808045959473,0.179809,2.6702880859375e-05,9.703636169433594e-05
8.58306884765625e-05,0.04400897026062012,0.002859014144897462,0.076084,4.1484832763671875e-05,0.00015091896057128906
7.224082946777344e-05,0.06737399101257324,0.012125234222412115,0.074775,2.3603439331054688e-05,7.843971252441406e-05
7.915496826171875e-05,0.044303178787231445,0.008769911117553708,0.14443,2.86102294921875e-05,9.751319885253906e-05
6.771087646484375e-05,0.06317973136901855,0.006674504653930657,0.076633,2.9087066650390625e-05,0.00010752677917480469
0.0001456737518310547,0.02340102195739746,0.00560862266540528,0.065005,3.409385681152344e-05,0.00012946128845214844
8.392333984375e-05,0.05533313751220703,0.0014645155944824212,0.117771,2.4557113647460938e-05,0.00010013580322265625
6.079673767089844e-05,0.027458667755126953,0.0007524834747314468,0.064913,2.0503997802734375e-05,7.176399230957031e-05
7.915496826171875e-05,0.06133127212524414,0.0023686094512939404,0.163776,3.147125244140625e-05,0.00011181831359863281
8.559226989746094e-05,0.06444215774536133,0.010082139892578112,0.127205,3.075599670410156e-05,0.000110626220703125
6.532669067382812e-05,0.04104423522949219,0.009857034317016608,0.070084,3.0994415283203125e-05,0.00011444091796875
6.413459777832031e-05,0.05548429489135742,0.007333675949096674,0.097308,3.218650817871094e-05,0.0001246929168701172
9.322166442871094e-05,0.060038089752197266,0.001290384017944346,0.199063,2.8848648071289062e-05,0.00010180473327636719
0.00010538101196289062,0.0467531681060791,0.0069280046234130865,0.072324,2.5272369384765625e-05,9.72747802734375e-05
0.00011229515075683594,0.032189130783081055,0.0028208562164306616,0.065472,1.9311904907226562e-05,7.009506225585938e-05
9.202957153320312e-05,0.033765316009521484,0.0041880513153076115,0.139354,2.8848648071289062e-05,0.00010228157043457031
9.274482727050781e-05,0.03583025932312012,0.005262295776367193,0.128769,3.075599670410156e-05,0.00011992454528808594
6.985664367675781e-05,0.05430960655212402,0.0014067501983642539,0.103079,3.0040740966796875e-05,0.0001201629638671875
9.202957153320312e-05,0.06205415725708008,0.01746282759094238,0.074896,4.00543212890625e-05,0.00010395050048828125
9.465217590332031e-05,0.049816131591796875,0.003424405136108394,0.11271,2.1696090698242188e-05,8.96453857421875e-05
8.320808410644531e-05,0.06831049919128418,0.0018220173034668025,0.086709,2.956390380859375e-05,0.00010800361633300781
8.988380432128906e-05,0.07555937767028809,0.009736585144042964,0.062921,2.2649765014648438e-05,9.012222290039062e-05
7.43865966796875e-05,0.09272050857543945,0.007421535034179687,0.062355,2.3126602172851562e-05,8.487701416015625e-05
7.43865966796875e-05,0.06252074241638184,0.004737679443359372,0.11504,3.123283386230469e-05,0.00012540817260742188
0.00010132789611816406,0.06560516357421875,0.0016934632415771533,0.086113,2.288818359375e-05,9.131431579589844e-05
0.0001239776611328125,0.07572746276855469,0.002442242248535162,0.080742,2.3365020751953125e-05,0.00010251998901367188
0.00011372566223144531,0.06930184364318848,0.014066795272827143,0.10383,2.5510787963867188e-05,0.00010991096496582031
0.0001251697540283203,0.06619381904602051,0.02102613368225098,0.076123,2.47955322265625e-05,8.535385131835938e-05
8.916854858398438e-05,0.05947995185852051,0.003825679962158199,0.083333,2.574920654296875e-05,0.00010132789611816406
8.654594421386719e-05,0.06707572937011719,0.007952329467773439,0.150226,3.075599670410156e-05,9.036064147949219e-05
0.00010633468627929688,0.0661611557006836,0.0006953902435302695,0.073855,2.8371810913085938e-05,0.00010156631469726562
9.846687316894531e-05,0.09578204154968262,0.0050613014221191355,0.07455,3.695487976074219e-05,0.0001270771026611328
7.867813110351562e-05,0.0868997573852539,0.0010809889984130794,0.064255,2.8371810913085938e-05,0.0001068115234375
8.606910705566406e-05,0.06552386283874512,0.023709998382568362,0.081661,2.765655517578125e-05,9.465217590332031e-05
0.0001010894775390625,0.09363675117492676,0.011567151992797856,0.097007,2.5272369384765625e-05,9.489059448242188e-05
0.00012302398681640625,0.07635235786437988,0.0028448728179931715,0.162265,2.4080276489257812e-05,8.893013000488281e-05
0.0001010894775390625,0.08882498741149902,0.006333379837036135,0.083729,3.504753112792969e-05,0.0001385211944580078
0.0001270771026611328,0.06281328201293945,0.004503204971313471,0.081919,3.0279159545898438e-05,0.0001068115234375
9.417533874511719e-05,0.06949758529663086,0.0011057677307128866,0.187171,3.123283386230469e-05,0.0001087188720703125
6.389617919921875e-05,0.06307220458984375,0.008081534866333007,0.074546,1.9788742065429688e-05,0.00010275840759277344
9.655952453613281e-05,0.06886601448059082,0.001242650527954095,0.092355,3.24249267578125e-05,0.00010919570922851562
7.033348083496094e-05,0.06089282035827637,0.006373036117553715,0.08628,3.695487976074219e-05,0.00013327598571777344
0.00011110305786132812,0.06720232963562012,0.008215362945556637,0.091034,2.8371810913085938e-05,0.00010418891906738281
9.036064147949219e-05,0.08978033065795898,0.0006696554107666064,0.101183,2.5510787963867188e-05,9.250640869140625e-05
0.00010609626770019531,0.021915197372436523,0.004515677047729497,0.074249,2.1457672119140625e-05,9.512901306152344e-05
0.00010395050048828125,0.03830409049987793,0.0008078732147216855,0.084211,2.1696090698242188e-05,8.606910705566406e-05
0.00011181831359863281,0.06246638298034668,0.0012475928344726495,0.140271,3.504753112792969e-05,0.00013208389282226562
0.00013184547424316406,0.04266500473022461,0.0019187460327148437,0.076335,3.123283386230469e-05,0.00011134147644042969
8.106231689453125e-05,0.051087141036987305,0.0008612233123779303,0.061979,2.2172927856445312e-05,7.557868957519531e-05
7.200241088867188e-05,0.05421876907348633,0.0007326561279296928,0.114393,2.956390380859375e-05,0.00010824203491210938
8.96453857421875e-05,0.029729604721069336,0.003771861328124987,0.161786,2.2172927856445312e-05,8.034706115722656e-05
0.0001342296600341797,0.0503237247467041,0.001677615463256829,0.064963,2.5510787963867188e-05,0.00010228157043457031
7.987022399902344e-05,0.06774711608886719,0.002130969619750983,0.0739,2.6464462280273438e-05,0.00010013580322265625
6.890296936035156e-05,0.059296607971191406,0.007208192337036137,0.072112,2.4080276489257812e-05,9.870529174804688e-05
0.00010848045349121094,0.04534196853637695,0.001314581680297855,0.1462,2.6941299438476562e-05,0.00011014938354492188
7.557868957519531e-05,0.04596972465515137,0.0022880201873779343,0.067144,2.9087066650390625e-05,0.00010204315185546875
7.987022399902344e-05,0.045586347579956055,0.003359859481811528,0.116059,2.6702880859375e-05,0.00010204315185546875
9.036064147949219e-05,0.03886818885803223,0.007638838668823256,0.189679,3.1948089599609375e-05,0.00011515617370605469
0.00011849403381347656,0.04785561561584473,0.0037762672729492186,0.076793,2.3365020751953125e-05,9.393692016601562e-05
6.0558319091796875e-05,0.047249555587768555,0.0033698661346435593,0.078273,3.2901763916015625e-05,0.00011706352233886719
6.4849853515625e-05,0.05334210395812988,0.012601944213867192,0.120819,3.933906555175781e-05,0.00013685226440429688
0.00011563301086425781,0.04642796516418457,0.004168420135498049,0.085713,2.6226043701171875e-05,9.202957153320312e-05
6.628036499023438e-05,0.05037045478820801,0.005087169097900385,0.224251,2.6941299438476562e-05,0.0001010894775390625
8.58306884765625e-05,0.04709339141845703,0.001934075942993163,0.062834,2.2649765014648438e-05,0.00011014938354492188
0.00010991096496582031,0.04846334457397461,0.005035716339111332,0.119404,3.314018249511719e-05,0.00010395050048828125
8.749961853027344e-05,0.0548551082611084,0.010889533676147464,0.077636,2.6702880859375e-05,0.0001049041748046875
8.606910705566406e-05,0.024861812591552734,0.006321191757202152,0.113132,3.147125244140625e-05,0.0001049041748046875
7.2479248046875e-05,0.040511131286621094,0.00823406269836427,0.233947,2.193450927734375e-05,8.273124694824219e-05
0.00010395050048828125,0.06152009963989258,0.005431486770629879,0.076353,2.86102294921875e-05,0.00010251998901367188
6.4849853515625e-05,0.03257322311401367,0.004938604812622066,0.154145,3.147125244140625e-05,0.0001437664031982422
8.177757263183594e-05,0.05489373207092285,0.005884681747436518,0.088052,2.4318695068359375e-05,9.703636169433594e-05
0.00010085105895996094,0.04495739936828613,0.011895230545043933,0.238661,2.7894973754882812e-05,0.00010395050048828125
8.678436279296875e-05,0.07308840751647949,0.0038827043457031196,0.112683,3.0994415283203125e-05,9.441375732421875e-05
7.05718994140625e-05,0.08819937705993652,0.0023280241851806605,0.074937,3.0517578125e-05,9.107589721679688e-05
8.726119995117188e-05,0.058385372161865234,0.007773130935668948,0.083756,3.123283386230469e-05,0.00012731552124023438
9.465217590332031e-05,0.05181407928466797,0.0018090039520263779,0.144472,2.2172927856445312e-05,8.7738037109375e-05
0.00010895729064941406,0.06683897972106934,0.0011707796783447244,0.083428,1.8596649169921875e-05,8.034706115722656e-05
0.00010919570922851562,0.059984683990478516,0.004227164535522465,0.12272,3.218650817871094e-05,0.00010776519775390625
8.916854858398438e-05,0.04324674606323242,0.0022284348754882805,0.085522,3.0040740966796875e-05,0.00011277198791503906
8.487701416015625e-05,0.048795461654663086,0.014209284027099603,0.066267,2.2411346435546875e-05,8.20159912109375e-05
9.560585021972656e-05,0.07188200950622559,0.009362960556030267,0.104372,2.3603439331054688e-05,8.726119995117188e-05
6.461143493652344e-05,0.08035063743591309,0.0029138799133300725,0.093381,2.9325485229492188e-05,0.00012350082397460938
0.00013184547424316406,0.07992172241210938,0.009323393768310553,0.076606,2.47955322265625e-05,9.369850158691406e-05
6.771087646484375e-05,0.05686640739440918,0.007999426696777348,0.117877,1.7881393432617188e-05,6.222724914550781e-05
8.058547973632812e-05,0.08725523948669434,0.012149986450195313,0.077833,3.123283386230469e-05,0.00010752677917480469
8.821487426757812e-05,0.08523154258728027,0.0029246927795410216,0.084419,2.3126602172851562e-05,9.036064147949219e-05
6.4849853515625e-05,0.05815410614013672,0.005319698181152341,0.104535,2.4080276489257812e-05,8.106231689453125e-05
7.224082946777344e-05,0.0537266731262207,0.004168124328613285,0.080439,2.2411346435546875e-05,8.249282836914062e-05
8.916854858398438e-05,0.04694056510925293,0.0027575413970947205,0.119622,2.3126602172851562e-05,8.106231689453125e-05
0.00010156631469726562,0.11699295043945312,0.015371490707397462,0.066135,4.6253204345703125e-05,0.00010514259338378906
8.153915405273438e-05,0.06597113609313965,0.005387401702880865,0.103722,3.337860107421875e-05,0.00013899803161621094
0.00010848045349121094,0.04444622993469238,0.004100701736450191,0.097751,2.5033950805664062e-05,0.00011730194091796875
8.368492126464844e-05,0.07175850868225098,0.0010442252044677858,0.156987,2.2649765014648438e-05,9.131431579589844e-05
7.843971252441406e-05,0.05253338813781738,0.016416959808349604,0.087802,2.193450927734375e-05,7.987022399902344e-05
8.273124694824219e-05,0.04602313041687012,0.003826672714233398,0.092807,2.5510787963867188e-05,9.870529174804688e-05
0.00012350082397460938,0.041346073150634766,0.0019490811920166023,0.072865,2.4557113647460938e-05,7.915496826171875e-05
9.274482727050781e-05,0.07226800918579102,0.0016632966003417987,0.124679,2.09808349609375e-05,7.081031799316406e-05
0.00012803077697753906,0.05267596244812012,0.005927796707153321,0.107265,3.457069396972656e-05,0.00012302398681640625
8.058547973632812e-05,0.05510663986206055,0.002329504379272457,0.114791,2.384185791015625e-05,9.059906005859375e-05
9.369850158691406e-05,0.03442740440368652,0.014444332046508787,0.08408,2.002716064453125e-05,8.034706115722656e-05
7.891654968261719e-05,0.049918174743652344,0.006481449401855466,0.074187,2.8133392333984375e-05,9.942054748535156e-05
9.489059448242188e-05,0.046072959899902344,0.005139149795532233,0.077064,2.4080276489257812e-05,7.987022399902344e-05
9.059906005859375e-05,0.05717921257019043,0.004470284439086911,0.064349,1.9550323486328125e-05,6.270408630371094e-05
0.0001246929168701172,0.03433489799499512,0.002236467910766607,0.073249,2.4557113647460938e-05,9.441375732421875e-05
8.082389831542969e-05,0.05004429817199707,0.004144035827636713,0.085138,2.9087066650390625e-05,0.00010895729064941406
6.341934204101562e-05,0.05502724647521973,0.005024435897827154,0.074054,2.9802322387695312e-05,0.00011420249938964844
9.226799011230469e-05,0.05577206611633301,0.00784651991271973,0.087586,3.0279159545898438e-05,0.00010800361633300781
8.058547973632812e-05,0.0537419319152832,0.010059092864990238,0.104265,2.47955322265625e-05,8.654594421386719e-05
9.059906005859375e-05,0.04237818717956543,0.0009202541351318316,0.07985,2.7418136596679688e-05,9.465217590332031e-05
6.031990051269531e-05,0.0458981990814209,0.0038409396362304726,0.06813,3.1948089599609375e-05,0.00011014938354492188
0.00010061264038085938,0.04460501670837402,0.0043678377075195285,0.069108,3.0279159545898438e-05,0.00011968612670898438
9.608268737792969e-05,0.05447578430175781,0.007514998779296872,0.12714,2.3603439331054688e-05,8.296966552734375e-05
0.00010085105895996094,0.04627561569213867,0.004041564254760738,0.06997,2.574920654296875e-05,8.869171142578125e-05
8.273124694824219e-05,0.04145026206970215,0.0006914913482665985,0.126918,2.3126602172851562e-05,8.678436279296875e-05
7.390975952148438e-05,0.05580902099609375,0.0038544397125244156,0.089974,2.9087066650390625e-05,0.00010609626770019531
7.2479248046875e-05,0.05516457557678223,0.002399570983886712,0.157256,3.0040740966796875e-05,0.00011992454528808594
9.393692016601562e-05,0.05784440040588379,0.0032258140716552725,0.065984,3.2901763916015625e-05,0.00011801719665527344
8.916854858398438e-05,0.04362082481384277,0.005082324188232415,0.084307,2.47955322265625e-05,7.796287536621094e-05
9.489059448242188e-05,0.06455039978027344,0.003013465744018548,0.073594,2.3603439331054688e-05,8.535385131835938e-05
0.00010204315185546875,0.07154321670532227,0.0019300608978271433,0.071289,2.6702880859375e-05,0.00010156631469726562
9.965896606445312e-05,0.04572272300720215,0.002932762939453132,0.165818,2.86102294921875e-05,9.822845458984375e-05
9.059906005859375e-05,0.04279589653015137,0.003095914703369146,0.091469,2.288818359375e-05,7.581710815429688e-05
8.988380432128906e-05,0.046387434005737305,0.0026978793182373118,0.205921,2.288818359375e-05,8.177757263183594e-05
9.274482727050781e-05,0.04764294624328613,0.0021305735473632764,0.076312,2.2411346435546875e-05,8.96453857421875e-05
7.414817810058594e-05,0.053460121154785156,0.0033610434112548854,0.066369,1.9550323486328125e-05,7.271766662597656e-05
0.00011396408081054688,0.04132342338562012,0.0019369115600585962,0.229599,3.0279159545898438e-05,0.00011205673217773438
6.461143493652344e-05,0.02538895606994629,0.0037388224029540895,0.13356,2.2411346435546875e-05,8.106231689453125e-05
6.127357482910156e-05,0.014804840087890625,0.014859349136352534,0.073495,2.6941299438476562e-05,9.5367431640625e-05
7.939338684082031e-05,0.0318295955657959,0.0023661539916992186,0.086687,3.170967102050781e-05,9.036064147949219e-05
8.845329284667969e-05,0.06116962432861328,0.0030513372802734307,0.24021,3.075599670410156e-05,0.0001087188720703125
6.723403930664062e-05,0.046498775482177734,0.003461969345092769,0.184507,2.384185791015625e-05,9.846687316894531e-05
8.702278137207031e-05,0.0357513427734375,0.002482323257446295,0.084308,4.029273986816406e-05,0.0001201629638671875
6.365776062011719e-05,0.04273247718811035,0.0027179968414306754,0.143944,2.3126602172851562e-05,9.441375732421875e-05
8.845329284667969e-05,0.04812049865722656,0.001440253402709979,0.263248,2.86102294921875e-05,0.00010585784912109375
8.702278137207031e-05,0.05872464179992676,0.0018306009216308566,0.081583,3.0279159545898438e-05,0.00011968612670898438
5.5789947509765625e-05,0.028402328491210938,0.0030038218688964724,0.19223,2.47955322265625e-05,9.226799011230469e-05
7.224082946777344e-05,0.07473516464233398,0.007331101181030267,0.075398,2.4318695068359375e-05,8.535385131835938e-05
9.012222290039062e-05,0.06281590461730957,0.004286708038330075,0.063932,3.147125244140625e-05,0.00010919570922851562
8.249282836914062e-05,0.06367850303649902,0.0055031724548339905,0.091815,2.3603439331054688e-05,7.963180541992188e-05
9.179115295410156e-05,0.0391237735748291,0.006276860977172838,0.272799,2.6702880859375e-05,9.870529174804688e-05
8.463859558105469e-05,0.0448002815246582,0.00901875074768066,0.121591,3.0517578125e-05,0.00010442733764648438
6.961822509765625e-05,0.04948759078979492,0.0014489381866455153,0.209917,2.5510787963867188e-05,9.989738464355469e-05
6.127357482910156e-05,0.03356170654296875,0.0030157484741210883,0.196553,3.814697265625e-05,0.00010943412780761719
8.0108642578125e-05,0.054700613021850586,0.01906150428771973,0.07808,2.765655517578125e-05,0.00012159347534179688
8.368492126464844e-05,0.06224656105041504,0.0017467230834961045,0.136146,1.9073486328125e-05,7.462501525878906e-05
0.00010824203491210938,0.04856991767883301,0.008429017929077146,0.073396,2.47955322265625e-05,9.441375732421875e-05
9.918212890625e-05,0.0773766040802002,0.010285609924316402,0.074188,2.4318695068359375e-05,8.988380432128906e-05
0.00010776519775390625,0.06270313262939453,0.002370815307617194,0.078743,2.47955322265625e-05,9.632110595703125e-05
6.937980651855469e-05,0.06260228157043457,0.004059209594726554,0.255365,2.5987625122070312e-05,9.083747863769531e-05
0.00010824203491210938,0.05039691925048828,0.006279941726684557,0.159899,2.5033950805664062e-05,0.00010704994201660156
0.00010538101196289062,0.06164860725402832,0.0008154660797119184,0.065715,3.266334533691406e-05,0.00012135505676269531
7.224082946777344e-05,0.06836462020874023,0.005490987319946294,0.063355,2.9325485229492188e-05,0.00010132789611816406
9.655952453613281e-05,0.08915400505065918,0.019363717117309567,0.09521,2.9325485229492188e-05,0.00010132789611816406
0.00011563301086425781,0.06536698341369629,0.002164370910644531,0.069633,2.5510787963867188e-05,9.703636169433594e-05
0.00012683868408203125,0.06649994850158691,0.0028303403930663995,0.138467,2.86102294921875e-05,0.00010418891906738281
0.00010156631469726562,0.10361242294311523,0.003699682937622073,0.084339,2.4080276489257812e-05,9.72747802734375e-05
9.512901306152344e-05,0.11725950241088867,0.003305302322387696,0.067037,2.7179718017578125e-05,0.00010132789611816406
0.00010538101196289062,0.053258657455444336,0.014571727279663091,0.083296,2.4318695068359375e-05,7.43865966796875e-05
6.747245788574219e-05,0.07076501846313477,0.012231634628295893,0.070013,2.193450927734375e-05,8.726119995117188e-05
0.000102996826171875,0.07279467582702637,0.010301394104003908,0.190551,2.7179718017578125e-05,0.00010418891906738281
0.00014925003051757812,0.07946586608886719,0.003053749664306632,0.143742,2.6464462280273438e-05,8.893013000488281e-05
9.584426879882812e-05,0.057318925857543945,0.009432055541992182,0.074703,2.574920654296875e-05,7.82012939453125e-05
0.00011014938354492188,0.0661463737487793,0.004671943710327142,0.073552,4.0531158447265625e-05,0.0001671314239501953
9.417533874511719e-05,0.08521533012390137,0.00605729760742188,0.136929,2.765655517578125e-05,8.916854858398438e-05
0.00011277198791503906,0.04281139373779297,0.007344038589477533,0.124742,2.7179718017578125e-05,9.512901306152344e-05
6.318092346191406e-05,0.06695795059204102,0.00991017134094238,0.076101,2.8848648071289062e-05,9.72747802734375e-05
9.799003601074219e-05,0.09557366371154785,0.002846942886352538,0.067441,2.7179718017578125e-05,9.918212890625e-05
9.083747863769531e-05,0.07828736305236816,0.01337746447753907,0.101958,2.574920654296875e-05,9.846687316894531e-05
5.650520324707031e-05,0.09131383895874023,0.013234840576171872,0.097708,2.7179718017578125e-05,0.00010657310485839844
0.000110626220703125,0.083282470703125,0.013208879760742184,0.101871,3.24249267578125e-05,0.00010895729064941406
9.036064147949219e-05,0.049566030502319336,0.0036037198181152336,0.083163,2.4080276489257812e-05,8.20159912109375e-05
0.00015091896057128906,0.0911562442779541,0.01432581388854981,0.124301,2.6702880859375e-05,9.179115295410156e-05
0.00011444091796875,0.03131985664367676,0.0028346764068603453,0.123577,3.695487976074219e-05,0.00015234947204589844
9.489059448242188e-05,0.03531479835510254,0.002339776184082029,0.067123,2.6464462280273438e-05,0.00010538101196289062
6.747245788574219e-05,0.04622220993041992,0.002239867446899413,0.136602,2.5272369384765625e-05,9.870529174804688e-05
8.96453857421875e-05,0.056021928787231445,0.0012148167572021418,0.096754,3.0040740966796875e-05,0.00010347366333007812
0.00011920928955078125,0.05834078788757324,0.0034987352447509723,0.145042,4.00543212890625e-05,0.00015091896057128906
5.91278076171875e-05,0.05515480041503906,0.005893375701904291,0.101055,3.5762786865234375e-05,0.00014710426330566406
8.96453857421875e-05,0.03242635726928711,0.003400295639038084,0.1241,2.6941299438476562e-05,0.00011873245239257812
7.390975952148438e-05,0.07762813568115234,0.013737630233764647,0.078265,3.170967102050781e-05,0.00011897087097167969
8.082389831542969e-05,0.08481621742248535,0.0009569485168457043,0.071477,2.9325485229492188e-05,0.00011396408081054688
9.012222290039062e-05,0.03609657287597656,0.00630319813537597,0.187312,2.4318695068359375e-05,7.987022399902344e-05
9.417533874511719e-05,0.06474065780639648,0.009680997695922858,0.07866,2.2411346435546875e-05,9.489059448242188e-05
0.00010466575622558594,0.059891462326049805,0.005759065383911133,0.155806,2.1696090698242188e-05,8.130073547363281e-05
9.083747863769531e-05,0.07521796226501465,0.0161539315032959,0.080495,2.2172927856445312e-05,7.915496826171875e-05
9.679794311523438e-05,0.06200098991394043,0.0041895061187744165,0.148782,2.0265579223632812e-05,9.393692016601562e-05
0.00014162063598632812,0.05977511405944824,0.001252526733398443,0.121678,2.6226043701171875e-05,9.775161743164062e-05
9.107589721679688e-05,0.06411218643188477,0.006329679809570304,0.193364,2.3603439331054688e-05,9.1552734375e-05
7.987022399902344e-05,0.042337894439697266,0.027977525283813476,0.078098,3.075599670410156e-05,9.751319885253906e-05
8.177757263183594e-05,0.07670140266418457,0.00117413893127441,0.090396,2.9802322387695312e-05,0.00011086463928222656
6.628036499023438e-05,0.07684588432312012,0.004809588851928712,0.087935,4.267692565917969e-05,0.0001227855682373047
8.153915405273438e-05,0.048104286193847656,0.012606921005249017,0.142075,2.384185791015625e-05,8.416175842285156e-05
9.107589721679688e-05,0.046311378479003906,0.006281574295043946,0.175427,3.814697265625e-05,0.0001380443572998047
9.632110595703125e-05,0.09278035163879395,0.0035835660400390656,0.061581,2.6941299438476562e-05,0.00010561943054199219
8.869171142578125e-05,0.0732874870300293,0.0033192555236816468,0.10182,2.7894973754882812e-05,0.0001010894775390625
5.650520324707031e-05,0.07016277313232422,0.01406084310913086,0.175676,2.574920654296875e-05,8.988380432128906e-05
7.891654968261719e-05,0.047126054763793945,0.006286887496948251,0.132956,2.4318695068359375e-05,8.368492126464844e-05
0.0001049041748046875,0.04890894889831543,0.0013198256683349674,0.10898,3.0994415283203125e-05,0.00010561943054199219
8.7738037109375e-05,0.08752083778381348,0.010926986541748035,0.161535,3.504753112792969e-05,0.00010776519775390625
6.4849853515625e-05,0.08928084373474121,0.0024813936157226657,0.211608,2.4318695068359375e-05,0.00010657310485839844
0.00010728836059570312,0.07381653785705566,0.005000996719360357,0.078564,2.2172927856445312e-05,7.939338684082031e-05
7.271766662597656e-05,0.06414628028869629,0.011015799514770497,0.131533,3.1948089599609375e-05,0.00010728836059570312
0.00011563301086425781,0.04944729804992676,0.002693803710937498,0.146705,3.1948089599609375e-05,0.00011014938354492188
9.822845458984375e-05,0.09516668319702148,0.00358833470153809,0.096202,3.3855438232421875e-05,0.00011467933654785156
0.00011229515075683594,0.049407005310058594,0.005866676101684565,0.158115,3.910064697265625e-05,0.00015854835510253906
0.00012063980102539062,0.05773353576660156,0.004756999847412111,0.123403,3.218650817871094e-05,9.417533874511719e-05
0.0001068115234375,0.05542135238647461,0.009670902404785159,0.08334,3.170967102050781e-05,0.00011205673217773438
0.00010418891906738281,0.04426980018615723,0.008405456710815426,0.086524,2.8848648071289062e-05,9.799003601074219e-05
6.151199340820312e-05,0.05804586410522461,0.0031330229492187445,0.077853,3.266334533691406e-05,0.00011086463928222656
0.00010585784912109375,0.0731966495513916,0.009002231170654296,0.141098,2.7894973754882812e-05,0.00010943412780761719
7.915496826171875e-05,0.07251477241516113,0.002152801132202148,0.066275,2.8371810913085938e-05,9.369850158691406e-05
0.00013327598571777344,0.04211544990539551,0.007194060363769544,0.139585,2.7894973754882812e-05,0.00010013580322265625
8.0108642578125e-05,0.05071139335632324,0.0007347289733886653,0.068307,2.5033950805664062e-05,9.799003601074219e-05
0.00010538101196289062,0.03756260871887207,0.010704199798583988,0.095342,2.7894973754882812e-05,9.703636169433594e-05
0.00011515617370605469,0.053209781646728516,0.010663440887451178,0.071333,2.4557113647460938e-05,9.34600830078125e-05
0.0001366138458251953,0.04526519775390625,0.0033120017395019546,0.110664,2.7894973754882812e-05,0.00010323524475097656
6.341934204101562e-05,0.04510092735290527,0.005362179626464847,0.068436,2.6941299438476562e-05,0.00011229515075683594
0.00010585784912109375,0.054784297943115234,0.004340684585571283,0.06832,3.170967102050781e-05,0.0001342296600341797
9.202957153320312e-05,0.06595849990844727,0.0012153512573242209,0.11509,3.0279159545898438e-05,0.00010228157043457031
6.0558319091796875e-05,0.05194354057312012,0.005624633987426755,0.124267,3.0279159545898438e-05,0.00010323524475097656
8.463859558105469e-05,0.03992152214050293,0.0011035046844482393,0.078447,2.47955322265625e-05,0.00010395050048828125
9.632110595703125e-05,0.05313277244567871,0.005650103591918948,0.108401,2.47955322265625e-05,9.679794311523438e-05
0.00011157989501953125,0.02631974220275879,0.013384560287475589,0.064662,2.47955322265625e-05,9.751319885253906e-05
0.00010657310485839844,0.061371803283691406,0.005501349411010742,0.158415,2.7418136596679688e-05,0.00010013580322265625
0.00011539459228515625,0.06874990463256836,0.0019711535186767576,0.075003,2.6464462280273438e-05,8.487701416015625e-05
9.369850158691406e-05,0.10199594497680664,0.002530804367065431,0.05828,2.6464462280273438e-05,9.775161743164062e-05
8.392333984375e-05,0.08655285835266113,0.0006796592254638689,0.069048,2.288818359375e-05,7.343292236328125e-05
8.821487426757812e-05,0.027762889862060547,0.001697443481445321,0.182829,2.2172927856445312e-05,8.511543273925781e-05
0.00011014938354492188,0.06862378120422363,0.004376401412963873,0.101362,2.7179718017578125e-05,9.751319885253906e-05
0.0001316070556640625,0.07266807556152344,0.0015612887573242251,0.105955,2.6226043701171875e-05,0.00010609626770019531
0.0001347064971923828,0.04255199432373047,0.004179882507324206,0.194645,2.7179718017578125e-05,0.0001049041748046875
7.772445678710938e-05,0.06711554527282715,0.003304276626586916,0.105432,2.3365020751953125e-05,8.916854858398438e-05
8.797645568847656e-05,0.04557371139526367,0.0022611126556396494,0.074086,1.9788742065429688e-05,7.271766662597656e-05
0.00010919570922851562,0.0417022705078125,0.00202184252929688,0.087223,2.193450927734375e-05,8.535385131835938e-05
0.00010085105895996094,0.026520967483520508,0.002426608169555672,0.227762,3.0040740966796875e-05,0.00011086463928222656
9.942054748535156e-05,0.040805816650390625,0.0035948621826171895,0.072392,2.1219253540039062e-05,7.939338684082031e-05
0.00010156631469726562,0.036542654037475586,0.004549108749389658,0.130819,3.409385681152344e-05,0.00011324882507324219
0.00010371208190917969,0.042395591735839844,0.006101867202758793,0.084671,2.8133392333984375e-05,0.00010728836059570312
6.961822509765625e-05,0.04481863975524902,0.0019321585083007797,0.093585,2.7894973754882812e-05,0.00010371208190917969
8.702278137207031e-05,0.05067634582519531,0.015276376602172848,0.066778,2.4080276489257812e-05,9.5367431640625e-05
0.00010228157043457031,0.03896331787109375,0.019961552139282218,0.186204,2.5987625122070312e-05,8.749961853027344e-05
6.079673767089844e-05,0.05544114112854004,0.012439009094238285,0.10235,2.4080276489257812e-05,9.34600830078125e-05
9.34600830078125e-05,0.05317521095275879,0.005236621215820303,0.236022,2.47955322265625e-05,7.62939453125e-05
8.821487426757812e-05,0.061075448989868164,0.007859069976806646,0.080465,2.3365020751953125e-05,9.1552734375e-05
7.891654968261719e-05,0.03166484832763672,0.0042864757385253915,0.099716,1.9788742065429688e-05,7.081031799316406e-05
9.298324584960938e-05,0.06488561630249023,0.006408080398559571,0.072338,2.5987625122070312e-05,9.179115295410156e-05
7.224082946777344e-05,0.0545654296875,0.005103011886596676,0.133108,2.1696090698242188e-05,8.249282836914062e-05
9.822845458984375e-05,0.05756998062133789,0.004489901184082018,0.191926,2.86102294921875e-05,0.00011515617370605469
9.608268737792969e-05,0.04191875457763672,0.004320987136840815,0.118317,2.2172927856445312e-05,9.059906005859375e-05
8.845329284667969e-05,0.059845685958862305,0.011336214721679685,0.116912,2.4318695068359375e-05,8.726119995117188e-05
8.940696716308594e-05,0.07175517082214355,0.007096655639648439,0.090016,2.2172927856445312e-05,7.891654968261719e-05
8.177757263183594e-05,0.06215381622314453,0.0029648233947753844,0.223169,2.9325485229492188e-05,0.00010418891906738281
7.05718994140625e-05,0.05494046211242676,0.018325897415161135,0.087392,2.3126602172851562e-05,9.274482727050781e-05
9.632110595703125e-05,0.056615591049194336,0.006385572143554688,0.088629,3.981590270996094e-05,8.749961853027344e-05
0.00010466575622558594,0.07574748992919922,0.009430401870727537,0.071203,2.47955322265625e-05,0.00011205673217773438
9.226799011230469e-05,0.03458118438720703,0.0019353338165283285,0.159933,2.574920654296875e-05,8.940696716308594e-05
6.866455078125e-05,0.07032442092895508,0.0006607050628662098,0.066678,2.288818359375e-05,9.274482727050781e-05
0.0001227855682373047,0.05974388122558594,0.01329476454162598,0.075401,2.4318695068359375e-05,9.703636169433594e-05
8.416175842285156e-05,0.04047560691833496,0.017350829254150393,0.081189,3.0040740966796875e-05,0.00012135505676269531
9.989738464355469e-05,0.07749009132385254,0.012796618087768552,0.152617,2.9802322387695312e-05,6.794929504394531e-05
8.535385131835938e-05,0.05697751045227051,0.0010262399139404355,0.080506,2.288818359375e-05,7.915496826171875e-05
9.465217590332031e-05,0.056946516036987305,0.0037058633117675738,0.120772,2.956390380859375e-05,0.00012135505676269531
0.00010776519775390625,0.06121969223022461,0.0024907515563964977,0.176996,3.314018249511719e-05,0.00010967254638671875
8.869171142578125e-05,0.03635573387145996,0.0006849990386962879,0.094223,2.193450927734375e-05,7.724761962890625e-05
0.000102996826171875,0.048332929611206055,0.015603063613891605,0.066993,2.956390380859375e-05,0.0001049041748046875
8.535385131835938e-05,0.03998279571533203,0.0034470437469482362,0.071831,2.6464462280273438e-05,9.202957153320312e-05
7.987022399902344e-05,0.0808565616607666,0.00122004946899415,0.236808,2.8848648071289062e-05,0.00011658668518066406
8.082389831542969e-05,0.06662869453430176,0.00700411698913575,0.145224,2.9325485229492188e-05,0.00011587142944335938
0.00011229515075683594,0.062082767486572266,0.002190314529418952,0.065352,2.4080276489257812e-05,8.702278137207031e-05
0.00011444091796875,0.07445073127746582,0.004336252059936527,0.097535,2.47955322265625e-05,8.916854858398438e-05
0.000102996826171875,0.0484161376953125,0.0028364376983642525,0.135829,2.4080276489257812e-05,9.226799011230469e-05
7.033348083496094e-05,0.06533646583557129,0.0032538833312988347,0.203507,3.0040740966796875e-05,0.00010514259338378906
7.104873657226562e-05,0.028177738189697266,0.0012356387481689407,0.089439,2.0742416381835938e-05,8.654594421386719e-05
8.320808410644531e-05,0.04474449157714844,0.0037588679504394484,0.06528,1.9073486328125e-05,6.818771362304688e-05
0.00010561943054199219,0.06679415702819824,0.012077251983642581,0.106999,2.002716064453125e-05,7.104873657226562e-05
7.128715515136719e-05,0.04848432540893555,0.005585996704101565,0.072045,3.1948089599609375e-05,0.00012183189392089844
8.463859558105469e-05,0.04916572570800781,0.0018029849700927705,0.059457,2.574920654296875e-05,9.894371032714844e-05
8.630752563476562e-05,0.04829812049865723,0.011535527908325183,0.177688,2.3126602172851562e-05,8.726119995117188e-05
0.00011754035949707031,0.04444432258605957,0.0024213359680175794,0.136766,2.956390380859375e-05,0.00011205673217773438
0.00010061264038085938,0.03799009323120117,0.004516355361938479,0.083035,2.574920654296875e-05,9.799003601074219e-05
9.512901306152344e-05,0.04272031784057617,0.008344594070434572,0.066953,2.765655517578125e-05,9.822845458984375e-05
7.891654968261719e-05,0.0472714900970459,0.0070988971405029355,0.069932,2.3365020751953125e-05,8.463859558105469e-05
7.43865966796875e-05,0.05622696876525879,0.004096240188598638,0.106123,3.0517578125e-05,0.00011086463928222656
9.5367431640625e-05,0.044446468353271484,0.016313353988647458,0.068428,2.9802322387695312e-05,0.00011420249938964844
0.00011682510375976562,0.0375370979309082,0.0028390562896728477,0.075187,2.6941299438476562e-05,0.00010991096496582031
0.00010919570922851562,0.05416059494018555,0.0010975107574462822,0.065185,2.6702880859375e-05,0.0001010894775390625
8.630752563476562e-05,0.04298591613769531,0.001802279434204107,0.13629,3.504753112792969e-05,0.00014448165893554688
0.00010967254638671875,0.03387260437011719,0.001391151092529297,0.069577,2.7418136596679688e-05,0.0001068115234375
0.00011229515075683594,0.03188943862915039,0.011238614425659182,0.073765,1.9550323486328125e-05,8.0108642578125e-05
7.343292236328125e-05,0.046591758728027344,0.0014803647155761657,0.067363,2.2649765014648438e-05,7.581710815429688e-05
9.918212890625e-05,0.04572653770446777,0.00362439302062989,0.150914,2.7894973754882812e-05,0.00012874603271484375
0.00010037422180175781,0.052123069763183594,0.004180395965576178,0.092495,2.6226043701171875e-05,9.489059448242188e-05
0.00010180473327636719,0.03544330596923828,0.0017410124206543032,0.09416,2.9087066650390625e-05,0.000102996826171875
9.751319885253906e-05,0.06823468208312988,0.005490879074096677,0.061309,2.2172927856445312e-05,9.369850158691406e-05
6.866455078125e-05,0.06360483169555664,0.00279967651367187,0.087025,2.86102294921875e-05,0.0001068115234375
0.0001270771026611328,0.04053831100463867,0.0032876417388916085,0.078576,3.0994415283203125e-05,0.00011658668518066406
0.00010061264038085938,0.05879521369934082,0.005236065856933592,0.137158,2.2649765014648438e-05,8.749961853027344e-05
0.00010514259338378906,0.035881996154785156,0.006744711425781244,0.081947,3.361701965332031e-05,9.822845458984375e-05
0.00014901161193847656,0.04669666290283203,0.011002513458251956,0.074348,2.86102294921875e-05,0.00010991096496582031
8.916854858398438e-05,0.04991269111633301,0.004284621429443358,0.07005,2.3126602172851562e-05,9.560585021972656e-05
9.417533874511719e-05,0.057679176330566406,0.006484019668579102,0.079942,2.3603439331054688e-05,8.702278137207031e-05
9.226799011230469e-05,0.08313632011413574,0.0034838609466552733,0.076224,2.5510787963867188e-05,9.965896606445312e-05
0.00011944770812988281,0.0866696834564209,0.001609950408935551,0.072265,2.2411346435546875e-05,8.845329284667969e-05
0.00010538101196289062,0.03719639778137207,0.006133177749633789,0.103408,2.5510787963867188e-05,0.00011014938354492188
8.416175842285156e-05,0.05457615852355957,0.003825286010742182,0.066821,2.3365020751953125e-05,9.965896606445312e-05
0.00015044212341308594,0.07271766662597656,0.015303139617919917,0.093297,2.3126602172851562e-05,0.00010132789611816406
0.00010752677917480469,0.03871512413024902,0.010049717041015621,0.106104,3.337860107421875e-05,0.00011610984802246094
7.224082946777344e-05,0.06019282341003418,0.01330684547424317,0.06495,2.5033950805664062e-05,0.00010228157043457031
0.00010180473327636719,0.0445554256439209,0.0029392502288818345,0.074352,1.9788742065429688e-05,7.62939453125e-05
0.00010442733764648438,0.04268002510070801,0.002926172302246094,0.081927,2.86102294921875e-05,0.00010228157043457031
0.00010967254638671875,0.047601938247680664,0.002390413024902338,0.072247,2.193450927734375e-05,7.700920104980469e-05
8.440017700195312e-05,0.029389619827270508,0.004527296295166017,0.14376,3.075599670410156e-05,0.00010633468627929688
7.62939453125e-05,0.03935527801513672,0.0025020897827148503,0.069404,2.1219253540039062e-05,8.797645568847656e-05
9.322166442871094e-05,0.04999065399169922,0.0007203987731933537,0.094061,1.9311904907226562e-05,7.343292236328125e-05
9.703636169433594e-05,0.04861879348754883,0.0030931657257080025,0.071081,2.0265579223632812e-05,6.985664367675781e-05
9.131431579589844e-05,0.03901410102844238,0.0047502415771484285,0.192338,3.170967102050781e-05,0.00014591217041015625
8.416175842285156e-05,0.029231786727905273,0.0033225387725830113,0.067159,2.1696090698242188e-05,8.296966552734375e-05
0.00012063980102539062,0.026148557662963867,0.011616521362304691,0.085046,2.288818359375e-05,7.748603820800781e-05
6.842613220214844e-05,0.0469365119934082,0.0016179035186767582,0.07145,2.1219253540039062e-05,9.250640869140625e-05
8.511543273925781e-05,0.03778266906738281,0.0033934180755615245,0.082273,1.8596649169921875e-05,6.866455078125e-05
7.653236389160156e-05,0.03546261787414551,0.0007830395507812393,0.14577,1.9073486328125e-05,8.177757263183594e-05
7.224082946777344e-05,0.029064178466796875,0.011375538040161129,0.071149,2.3126602172851562e-05,9.036064147949219e-05
5.435943603515625e-05,0.05369424819946289,0.0034210570373535143,0.115371,2.002716064453125e-05,7.200241088867188e-05
9.274482727050781e-05,0.03697967529296875,0.005427411605834959,0.095473,2.7418136596679688e-05,9.012222290039062e-05
6.723403930664062e-05,0.05145096778869629,0.0028681640014648485,0.072639,2.0265579223632812e-05,8.344650268554688e-05
7.43865966796875e-05,0.04838109016418457,0.001124105499267572,0.073427,1.7642974853515625e-05,7.963180541992188e-05
0.00012540817260742188,0.02617931365966797,0.004362878097534176,0.073286,2.1219253540039062e-05,9.799003601074219e-05
8.463859558105469e-05,0.0448155403137207,0.0028164320678710913,0.118078,1.8358230590820312e-05,7.891654968261719e-05
0.00010848045349121094,0.03694915771484375,0.019614147842407226,0.068662,1.9311904907226562e-05,8.416175842285156e-05
0.00010323524475097656,0.056981563568115234,0.003947034866333007,0.070868,2.384185791015625e-05,8.821487426757812e-05
6.127357482910156e-05,0.07368302345275879,0.0009343832397460949,0.06866,1.8358230590820312e-05,7.343292236328125e-05
9.012222290039062e-05,0.03929471969604492,0.005335960205078122,0.112542,1.9073486328125e-05,7.390975952148438e-05
7.867813110351562e-05,0.04296422004699707,0.007158607574462891,0.100979,2.3603439331054688e-05,8.726119995117188e-05
7.557868957519531e-05,0.0403597354888916,0.0064406437988281245,0.110888,2.6226043701171875e-05,9.226799011230469e-05
9.584426879882812e-05,0.04815387725830078,0.009657944549560551,0.113686,3.5762786865234375e-05,0.0001316070556640625
8.034706115722656e-05,0.07758307456970215,0.005243125396728512,0.088494,2.956390380859375e-05,0.000110626220703125
0.00010752677917480469,0.08658242225646973,0.008802842025756832,0.087745,2.3603439331054688e-05,7.843971252441406e-05
9.012222290039062e-05,0.09492874145507812,0.0015487731628417989,0.080482,2.5987625122070312e-05,0.00010037422180175781
7.677078247070312e-05,0.09046244621276855,0.0016327647857665994,0.072632,2.193450927734375e-05,8.869171142578125e-05
0.00011372566223144531,0.11124444007873535,0.016589472320556645,0.086322,2.5510787963867188e-05,9.894371032714844e-05
0.00010585784912109375,0.12714791297912598,0.0028815301208496083,0.062397,2.7179718017578125e-05,0.00010704994201660156
6.651878356933594e-05,0.09432387351989746,0.0018685187072753906,0.093528,2.5510787963867188e-05,9.512901306152344e-05
0.00010585784912109375,0.10510993003845215,0.003949304382324215,0.101858,2.7894973754882812e-05,0.0001087188720703125
0.00013017654418945312,0.04286980628967285,0.0025246700439453124,0.086909,2.3603439331054688e-05,9.608268737792969e-05
0.00011801719665527344,0.05411410331726074,0.004934134338378901,0.081752,2.7894973754882812e-05,9.083747863769531e-05
9.632110595703125e-05,0.05524039268493652,0.0066413905334472695,0.086905,3.123283386230469e-05,0.00011706352233886719
8.678436279296875e-05,0.09144163131713867,0.0024503297576904254,0.080974,2.6941299438476562e-05,0.00010585784912109375
0.00011396408081054688,0.0900731086730957,0.0010669177551269476,0.092798,2.9087066650390625e-05,0.00011301040649414062
0.00010371208190917969,0.05349373817443848,0.0007258845977783229,0.073557,2.5987625122070312e-05,9.560585021972656e-05
0.00010371208190917969,0.05228567123413086,0.001942884216308588,0.064615,2.47955322265625e-05,0.00010180473327636719
8.106231689453125e-05,0.058518409729003906,0.012128135330200199,0.069643,2.574920654296875e-05,0.0001010894775390625
0.00010895729064941406,0.05629897117614746,0.006176410110473637,0.091317,2.2411346435546875e-05,7.748603820800781e-05
8.153915405273438e-05,0.05081772804260254,0.015948792236328127,0.092957,3.7670135498046875e-05,0.00014019012451171875
8.034706115722656e-05,0.04814720153808594,0.003217997680664067,0.063564,2.193450927734375e-05,8.0108642578125e-05
0.0001316070556640625,0.03613901138305664,0.003998497406005858,0.104409,2.6464462280273438e-05,9.512901306152344e-05
0.00012254714965820312,0.0397953987121582,0.0026454023437500057,0.090067,2.0742416381835938e-05,0.00010538101196289062
8.416175842285156e-05,0.07031106948852539,0.0066162894592285415,0.311364,3.147125244140625e-05,0.00011920928955078125
0.00010156631469726562,0.06326127052307129,0.004587422027587884,0.07111,2.3365020751953125e-05,8.821487426757812e-05
8.535385131835938e-05,0.04547739028930664,0.003474459152221679,0.08777,3.314018249511719e-05,0.00012230873107910156
7.390975952148438e-05,0.03143930435180664,0.0037235862121582086,0.124939,2.5510787963867188e-05,9.560585021972656e-05
9.393692016601562e-05,0.07686948776245117,0.0017152144775390565,0.094089,3.1948089599609375e-05,0.00011491775512695312
6.127357482910156e-05,0.08989930152893066,0.00609199697875977,0.068976,2.6702880859375e-05,0.00011038780212402344
0.00011110305786132812,0.09365963935852051,0.005338805084228515,0.08437,2.5987625122070312e-05,9.417533874511719e-05
9.775161743164062e-05,0.04564619064331055,0.00824411576843262,0.075514,2.7418136596679688e-05,0.00010895729064941406
6.818771362304688e-05,0.10399508476257324,0.004607695556640631,0.068974,2.5987625122070312e-05,8.535385131835938e-05
0.00013685226440429688,0.06063485145568848,0.0009976096801757595,0.347907,2.1457672119140625e-05,8.463859558105469e-05
6.008148193359375e-05,0.04553341865539551,0.0017210915222167916,0.090411,3.0040740966796875e-05,0.00011372566223144531
8.606910705566406e-05,0.08615422248840332,0.002736164642333977,0.150124,2.7894973754882812e-05,0.00011038780212402344
7.081031799316406e-05,0.0536503791809082,0.004094557601928714,0.092068,2.1457672119140625e-05,9.417533874511719e-05
8.249282836914062e-05,0.04729866981506348,0.0016000764160156306,0.075247,3.2901763916015625e-05,0.00011563301086425781
0.0002715587615966797,0.06770825386047363,0.0012063588562011701,0.070231,2.2649765014648438e-05,8.0108642578125e-05
8.463859558105469e-05,0.05182600021362305,0.004982485488891603,0.125221,2.5510787963867188e-05,9.751319885253906e-05
6.723403930664062e-05,0.05202627182006836,0.00961039587402343,0.082711,2.47955322265625e-05,8.273124694824219e-05
8.058547973632812e-05,0.0721280574798584,0.00394709143066406,0.083831,2.2172927856445312e-05,8.249282836914062e-05
6.961822509765625e-05,0.06816887855529785,0.005242024368286136,0.080731,2.7418136596679688e-05,7.987022399902344e-05
9.72747802734375e-05,0.029094457626342773,0.007263848907470699,0.124893,2.384185791015625e-05,8.273124694824219e-05
7.653236389160156e-05,0.05300331115722656,0.013438007690429687,0.102298,2.6226043701171875e-05,0.00010323524475097656
7.128715515136719e-05,0.08162426948547363,0.001241261474609373,0.074408,2.0742416381835938e-05,8.130073547363281e-05
8.440017700195312e-05,0.09349989891052246,0.009462926269531255,0.067449,2.4557113647460938e-05,8.440017700195312e-05
8.463859558105469e-05,0.07835721969604492,0.005189475555419917,0.07448,3.0517578125e-05,0.0001087188720703125
0.00010585784912109375,0.03513932228088379,0.004533177230834962,0.059502,2.5272369384765625e-05,9.059906005859375e-05
9.107589721679688e-05,0.07679581642150879,0.013211731750488287,0.135818,3.170967102050781e-05,0.00010824203491210938
7.534027099609375e-05,0.045224666595458984,0.0014552967681884799,0.065161,2.3365020751953125e-05,0.0001049041748046875
0.0001087188720703125,0.03445744514465332,0.005482765640258791,0.088586,3.719329833984375e-05,0.00012731552124023438
6.508827209472656e-05,0.05050206184387207,0.0026736339111328167,0.081923,3.4332275390625e-05,0.00011563301086425781
0.00010228157043457031,0.07362508773803711,0.004016016784667981,0.210884,2.8133392333984375e-05,0.00010991096496582031
8.654594421386719e-05,0.07270407676696777,0.0039010932312011776,0.065339,2.5272369384765625e-05,0.00011181831359863281
0.00011348724365234375,0.04958796501159668,0.002957188964843746,0.093074,2.1219253540039062e-05,7.772445678710938e-05
8.034706115722656e-05,0.05244922637939453,0.008316985504150387,0.073133,2.4318695068359375e-05,0.00010061264038085938
6.961822509765625e-05,0.05816817283630371,0.006817629821777346,0.065592,2.4557113647460938e-05,9.083747863769531e-05
6.532669067382812e-05,0.05675363540649414,0.001436849182128913,0.081282,1.9311904907226562e-05,8.058547973632812e-05
6.914138793945312e-05,0.08240175247192383,0.0022676100006103483,0.065001,2.3365020751953125e-05,8.606910705566406e-05
8.893013000488281e-05,0.04541897773742676,0.00679898443603516,0.081146,2.3126602172851562e-05,8.058547973632812e-05
9.107589721679688e-05,0.06477117538452148,0.0024925618743896483,0.239565,2.5510787963867188e-05,0.00010085105895996094
0.000102996826171875,0.01832413673400879,0.01493264788818359,0.067708,2.3126602172851562e-05,9.655952453613281e-05
0.00012159347534179688,0.03554201126098633,0.0021758384094238276,0.063014,2.09808349609375e-05,7.62939453125e-05
9.751319885253906e-05,0.03083515167236328,0.01534021937561035,0.079028,3.147125244140625e-05,0.00011944770812988281
8.821487426757812e-05,0.061614036560058594,0.0020451362915039073,0.062943,2.3126602172851562e-05,7.939338684082031e-05
0.00011539459228515625,0.05022168159484863,0.00789568460083008,0.101949,1.9788742065429688e-05,7.200241088867188e-05
0.00013947486877441406,0.06851601600646973,0.0022675700225830014,0.080421,3.075599670410156e-05,0.00012040138244628906
8.511543273925781e-05,0.06471848487854004,0.0006506395111084001,0.074224,2.3365020751953125e-05,9.918212890625e-05
0.0001125335693359375,0.06417155265808105,0.005793426544189462,0.138868,2.5033950805664062e-05,9.417533874511719e-05
4.9591064453125e-05,0.039872169494628906,0.003643628417968753,0.100963,2.3126602172851562e-05,8.273124694824219e-05
7.319450378417969e-05,0.05244803428649902,0.003267200592041025,0.130097,2.956390380859375e-05,0.00010895729064941406
8.177757263183594e-05,0.04583930969238281,0.009580345764160156,0.07986,2.47955322265625e-05,0.00010061264038085938
8.153915405273438e-05,0.04201149940490723,0.004911049987792973,0.075498,2.2411346435546875e-05,9.417533874511719e-05
8.225440979003906e-05,0.06205892562866211,0.0014775123138427715,0.123198,2.2649765014648438e-05,8.368492126464844e-05
0.00011467933654785156,0.051178693771362305,0.005987348800659181,0.061194,2.288818359375e-05,9.369850158691406e-05
0.00011396408081054688,0.026774168014526367,0.013843476486206055,0.068425,2.4318695068359375e-05,7.843971252441406e-05
9.036064147949219e-05,0.03845810890197754,0.003919343002319331,0.120842,2.2172927856445312e-05,8.249282836914062e-05
8.559226989746094e-05,0.040761709213256836,0.0013003997192382877,0.070764,2.5033950805664062e-05,9.608268737792969e-05
7.009506225585938e-05,0.06175422668457031,0.009210255035400391,0.077916,1.9550323486328125e-05,8.368492126464844e-05
6.341934204101562e-05,0.06410551071166992,0.004352227142333978,0.079172,1.8835067749023438e-05,6.842613220214844e-05
9.799003601074219e-05,0.05597639083862305,0.0032005468139648385,0.100749,3.5762786865234375e-05,0.00012421607971191406
9.655952453613281e-05,0.07816290855407715,0.0016519756927490248,0.076736,3.075599670410156e-05,0.00011467933654785156
0.00013184547424316406,0.09766507148742676,0.002542657745361332,0.085337,2.6464462280273438e-05,9.72747802734375e-05
9.131431579589844e-05,0.08882355690002441,0.0009714134368896538,0.077634,2.4557113647460938e-05,8.702278137207031e-05
0.00010323524475097656,0.07708406448364258,0.0233190160369873,0.088315,3.266334533691406e-05,0.0001220703125
0.00014328956604003906,0.07796072959899902,0.0012135205230712903,0.112829,2.288818359375e-05,9.417533874511719e-05
9.226799011230469e-05,0.08109211921691895,0.003892336715698247,0.082311,2.0503997802734375e-05,7.486343383789062e-05
6.532669067382812e-05,0.039351701736450195,0.004437424484252925,0.073509,2.09808349609375e-05,7.915496826171875e-05
8.559226989746094e-05,0.059488773345947266,0.011094014907836916,0.067674,2.3126602172851562e-05,8.296966552734375e-05
0.00010061264038085938,0.05154919624328613,0.0006952833404541003,0.109626,2.765655517578125e-05,9.369850158691406e-05
9.059906005859375e-05,0.08896875381469727,0.00709463461303711,0.147341,2.2172927856445312e-05,7.343292236328125e-05
8.440017700195312e-05,0.050293922424316406,0.003990551483154303,0.087638,2.3603439331054688e-05,8.821487426757812e-05
7.2479248046875e-05,0.03322029113769531,0.0034392591705322273,0.066801,1.9788742065429688e-05,7.05718994140625e-05
8.96453857421875e-05,0.0730283260345459,0.012615479019165043,0.070322,2.6702880859375e-05,9.131431579589844e-05
7.128715515136719e-05,0.059126853942871094,0.002865104690551762,0.132184,1.9311904907226562e-05,8.416175842285156e-05
8.153915405273438e-05,0.06266593933105469,0.0006648324432372982,0.088081,2.5272369384765625e-05,9.560585021972656e-05
9.131431579589844e-05,0.05653953552246094,0.005381667541503904,0.095251,2.4557113647460938e-05,9.489059448242188e-05
0.00011372566223144531,0.06808996200561523,0.008375206787109374,0.081068,2.5272369384765625e-05,9.751319885253906e-05
0.00010657310485839844,0.08427882194519043,0.002695785095214842,0.063473,2.6702880859375e-05,9.679794311523438e-05
9.846687316894531e-05,0.035292863845825195,0.006375883789062495,0.097155,3.075599670410156e-05,0.00011730194091796875
8.678436279296875e-05,0.0615389347076416,0.015032321701049817,0.15399,3.600120544433594e-05,0.0001437664031982422
8.606910705566406e-05,0.049494028091430664,0.0063949844818115276,0.083727,2.7179718017578125e-05,0.00010251998901367188
8.749961853027344e-05,0.038372039794921875,0.005307072494506834,0.077752,3.7670135498046875e-05,0.000110626220703125
9.107589721679688e-05,0.057118892669677734,0.005157514190673826,0.06815,2.7894973754882812e-05,9.512901306152344e-05
9.417533874511719e-05,0.022095918655395508,0.00933981929016113,0.120548,2.47955322265625e-05,9.012222290039062e-05
0.00010371208190917969,0.07478737831115723,0.0017514824218750058,0.076343,3.170967102050781e-05,0.00011301040649414062
8.988380432128906e-05,0.06002402305603027,0.01310415193176269,0.071734,2.288818359375e-05,8.940696716308594e-05
7.271766662597656e-05,0.03441929817199707,0.0025659089202880875,0.108638,2.86102294921875e-05,9.34600830078125e-05
0.00013399124145507812,0.09709954261779785,0.007313982955932621,0.083158,2.956390380859375e-05,0.00011348724365234375
0.00013589859008789062,0.08466887474060059,0.00874169261169433,0.075828,2.7894973754882812e-05,0.00010752677917480469
0.00012826919555664062,0.04502415657043457,0.003590608383178706,0.075299,2.4557113647460938e-05,0.00010180473327636719
8.416175842285156e-05,0.0778205394744873,0.002256205917358395,0.108324,2.1219253540039062e-05,9.989738464355469e-05
0.00010013580322265625,0.06995248794555664,0.007625768371582034,0.086129,2.5272369384765625e-05,0.00010991096496582031
8.96453857421875e-05,0.057923316955566406,0.0032666316375732363,0.087789,2.47955322265625e-05,9.5367431640625e-05
8.797645568847656e-05,0.07220911979675293,0.009003268463134761,0.065668,2.4318695068359375e-05,9.489059448242188e-05
0.00010132789611816406,0.06295561790466309,0.0033680750732421882,0.098162,3.218650817871094e-05,9.274482727050781e-05
7.104873657226562e-05,0.05120539665222168,0.007211457931518561,0.124938,2.193450927734375e-05,9.608268737792969e-05
9.775161743164062e-05,0.049089670181274414,0.014469934738159176,0.105812,2.574920654296875e-05,0.00010585784912109375
7.772445678710938e-05,0.054169654846191406,0.014857290313720697,0.088552,2.4557113647460938e-05,9.72747802734375e-05
0.00011444091796875,0.04019737243652344,0.002068050994873033,0.126235,3.886222839355469e-05,0.00011134147644042969
0.0001163482666015625,0.08662676811218262,0.017437453033447264,0.069273,2.002716064453125e-05,9.465217590332031e-05
8.749961853027344e-05,0.052065372467041016,0.001224713729858412,0.155376,1.9311904907226562e-05,7.82012939453125e-05
7.128715515136719e-05,0.0676119327545166,0.014967351089477526,0.129814,2.5033950805664062e-05,7.319450378417969e-05
7.748603820800781e-05,0.0819854736328125,0.017633990936279292,0.08257,1.8596649169921875e-05,6.937980651855469e-05
7.915496826171875e-05,0.06522178649902344,0.008550554748535152,0.118579,3.1948089599609375e-05,0.00010085105895996094
7.009506225585938e-05,0.08604550361633301,0.011544584457397464,0.090958,3.600120544433594e-05,0.00013685226440429688
8.320808410644531e-05,0.10718321800231934,0.003272128692626955,0.122209,2.3365020751953125e-05,9.822845458984375e-05
9.417533874511719e-05,0.07098698616027832,0.003781987243652349,0.097894,2.288818359375e-05,8.249282836914062e-05
9.965896606445312e-05,0.061850547790527344,0.003973021911621091,0.079751,2.1219253540039062e-05,8.344650268554688e-05
0.00011229515075683594,0.11678504943847656,0.00892293002319336,0.137128,3.552436828613281e-05,0.00012111663818359375
6.67572021484375e-05,0.050922393798828125,0.004779225418090824,0.064453,2.2411346435546875e-05,9.775161743164062e-05
8.96453857421875e-05,0.046466827392578125,0.002997112823486331,0.076124,2.2172927856445312e-05,8.940696716308594e-05
7.605552673339844e-05,0.06206703186035156,0.002928903518676751,0.070139,2.002716064453125e-05,7.987022399902344e-05
0.00010919570922851562,0.0809478759765625,0.005448805938720713,0.182189,3.123283386230469e-05,0.0001087188720703125
8.034706115722656e-05,0.06478762626647949,0.0029968206634521516,0.067201,2.1696090698242188e-05,8.034706115722656e-05
6.651878356933594e-05,0.03475832939147949,0.002865285537719725,0.102577,2.4318695068359375e-05,9.1552734375e-05
0.00010561943054199219,0.07165050506591797,0.008513416488647466,0.085017,1.9550323486328125e-05,7.867813110351562e-05
0.00010991096496582031,0.07204413414001465,0.0006481183471679641,0.070331,2.2649765014648438e-05,9.489059448242188e-05
9.1552734375e-05,0.05342674255371094,0.0010399510955810543,0.07424,1.8596649169921875e-05,8.535385131835938e-05
9.298324584960938e-05,0.0624849796295166,0.01135370065307617,0.075434,3.314018249511719e-05,0.00011777877807617188
0.0001163482666015625,0.05893707275390625,0.008657727737426762,0.095355,2.7418136596679688e-05,0.00010323524475097656
8.726119995117188e-05,0.05486154556274414,0.0027720694580078142,0.086921,2.5272369384765625e-05,9.441375732421875e-05
8.0108642578125e-05,0.06204342842102051,0.009065995193481446,0.074849,2.5987625122070312e-05,9.846687316894531e-05
0.0001068115234375,0.08237743377685547,0.003306590286254879,0.069109,2.6941299438476562e-05,0.00010228157043457031
9.870529174804688e-05,0.07529735565185547,0.001322330642700209,0.129399,2.193450927734375e-05,7.653236389160156e-05
7.200241088867188e-05,0.07289695739746094,0.001318843658447269,0.089542,2.6464462280273438e-05,9.417533874511719e-05
7.987022399902344e-05,0.08063864707946777,0.001149760040283207,0.071391,3.075599670410156e-05,0.00010418891906738281
8.916854858398438e-05,0.06444406509399414,0.009824256637573248,0.153497,3.0040740966796875e-05,0.0001270771026611328
0.00010561943054199219,0.06508350372314453,0.0036944331054687557,0.083212,2.6702880859375e-05,0.00010395050048828125
0.00012540817260742188,0.03502988815307617,0.0111400539855957,0.092727,2.5510787963867188e-05,8.249282836914062e-05
9.441375732421875e-05,0.053635358810424805,0.0020824573669433466,0.144884,2.2172927856445312e-05,9.202957153320312e-05
0.00010013580322265625,0.05358576774597168,0.0038829278869628864,0.077033,2.6464462280273438e-05,0.00010848045349121094
7.390975952148438e-05,0.05357193946838379,0.003365246978759756,0.153734,3.2901763916015625e-05,0.00014019012451171875
7.581710815429688e-05,0.05787801742553711,0.0022384293518066256,0.468654,2.86102294921875e-05,0.00011420249938964844
0.00011944770812988281,0.051111698150634766,0.006569870346069331,0.087857,2.2172927856445312e-05,8.058547973632812e-05
9.751319885253906e-05,0.04804515838623047,0.006012784851074218,0.074587,3.7670135498046875e-05,0.0001068115234375
8.916854858398438e-05,0.04326510429382324,0.002483509170532222,0.149788,2.3603439331054688e-05,7.987022399902344e-05
9.393692016601562e-05,0.03649473190307617,0.003555075973510749,0.104331,2.574920654296875e-05,8.082389831542969e-05
6.556510925292969e-05,0.030040979385375977,0.012996304031372086,0.456329,5.412101745605469e-05,0.000118255615234375
8.797645568847656e-05,0.06370401382446289,0.006006684173583979,0.078311,2.9325485229492188e-05,0.00010251998901367188
9.298324584960938e-05,0.06278395652770996,0.00622799748229981,0.077162,2.765655517578125e-05,0.00010943412780761719
8.654594421386719e-05,0.062468767166137695,0.0025392847290039017,0.069651,2.3603439331054688e-05,8.606910705566406e-05
0.0001049041748046875,0.05898737907409668,0.0027887045593261717,0.196853,2.384185791015625e-05,9.250640869140625e-05
7.510185241699219e-05,0.05542325973510742,0.009161363754272456,0.46709,3.4332275390625e-05,0.00010967254638671875
9.799003601074219e-05,0.06664252281188965,0.0013093384094238214,0.227943,2.6464462280273438e-05,9.72747802734375e-05
0.00011706352233886719,0.07419729232788086,0.00515038398742676,0.07396,2.3365020751953125e-05,7.963180541992188e-05
0.00011849403381347656,0.08207058906555176,0.026758653991699216,0.070107,1.7404556274414062e-05,6.29425048828125e-05
9.083747863769531e-05,0.06940984725952148,0.007435817810058587,0.078104,3.0994415283203125e-05,0.00010752677917480469
0.00010752677917480469,0.05199861526489258,0.018256102508544925,0.518231,2.574920654296875e-05,9.226799011230469e-05
0.00010347366333007812,0.0826413631439209,0.0032887913970947313,0.185497,2.0503997802734375e-05,7.05718994140625e-05
0.00010991096496582031,0.050891876220703125,0.005418516876220705,0.065398,2.6226043701171875e-05,9.393692016601562e-05
9.34600830078125e-05,0.08160281181335449,0.004610493453979486,0.098141,2.7179718017578125e-05,0.0001010894775390625
9.1552734375e-05,0.04519963264465332,0.0006626775207519975,0.558931,2.4557113647460938e-05,8.96453857421875e-05
9.393692016601562e-05,0.09692621231079102,0.0007814938354492318,0.12532,2.3603439331054688e-05,0.00010037422180175781
7.224082946777344e-05,0.06011343002319336,0.002077558563232426,0.077302,3.123283386230469e-05,0.00010466575622558594
8.916854858398438e-05,0.086944580078125,0.0032665214233398437,0.070257,2.1219253540039062e-05,7.891654968261719e-05
0.00013947486877441406,0.09154462814331055,0.0012558640747070415,0.216797,2.4557113647460938e-05,8.440017700195312e-05
0.00010776519775390625,0.07994389533996582,0.007301247970581043,0.160508,2.1696090698242188e-05,9.489059448242188e-05
9.775161743164062e-05,0.0638740062713623,0.010699391967773433,0.062518,3.0040740966796875e-05,0.00010657310485839844
7.891654968261719e-05,0.054674386978149414,0.018445785614013673,0.061979,3.337860107421875e-05,0.00011229515075683594
8.392333984375e-05,0.04420328140258789,0.002180251251220705,0.082064,3.2901763916015625e-05,0.00010347366333007812
8.392333984375e-05,0.055470943450927734,0.0014124547424316375,0.078031,2.2411346435546875e-05,8.249282836914062e-05
8.749961853027344e-05,0.0661613941192627,0.008281684204101566,0.072279,3.170967102050781e-05,0.00010395050048828125
8.535385131835938e-05,0.05785870552062988,0.010099704254150382,0.195862,2.5987625122070312e-05,8.463859558105469e-05
8.249282836914062e-05,0.03319120407104492,0.0018859244232177774,0.091387,2.2411346435546875e-05,9.393692016601562e-05
9.012222290039062e-05,0.0388636589050293,0.009407847518920903,0.06713,2.09808349609375e-05,8.797645568847656e-05
8.726119995117188e-05,0.06952619552612305,0.0008232458038330143,0.121233,2.9802322387695312e-05,0.00010776519775390625
7.748603820800781e-05,0.04430246353149414,0.004094035430908208,0.071529,2.5510787963867188e-05,0.00012040138244628906
8.559226989746094e-05,0.08327531814575195,0.006699818069458019,0.242218,2.6464462280273438e-05,9.226799011230469e-05
0.00010728836059570312,0.05230975151062012,0.0018965955352783226,0.12744,3.075599670410156e-05,0.00011324882507324219
0.00013494491577148438,0.05090808868408203,0.010294727798461911,0.242454,2.6226043701171875e-05,0.000102996826171875
8.96453857421875e-05,0.04267573356628418,0.0036018919067382776,0.084942,2.6702880859375e-05,9.393692016601562e-05
0.0001220703125,0.03897571563720703,0.0030197874755859416,0.098228,2.7418136596679688e-05,0.00010633468627929688
6.508827209472656e-05,0.03927469253540039,0.003610107437133789,0.090184,2.3365020751953125e-05,8.559226989746094e-05
9.465217590332031e-05,0.046891212463378906,0.0025201117401122963,0.139662,2.8133392333984375e-05,0.00011944770812988281
8.20159912109375e-05,0.05121135711669922,0.00841995655822754,0.066232,2.9325485229492188e-05,0.00010204315185546875
0.00011420249938964844,0.05642509460449219,0.0017344437561035153,0.102104,3.2901763916015625e-05,0.00014448165893554688
0.00010704994201660156,0.050591230392456055,0.00987944438171387,0.134128,1.8835067749023438e-05,8.034706115722656e-05
8.749961853027344e-05,0.04169344902038574,0.0076283996887206995,0.068193,2.0742416381835938e-05,9.226799011230469e-05
0.00010991096496582031,0.05167746543884277,0.0009328445129394569,0.109732,2.1457672119140625e-05,8.440017700195312e-05
8.916854858398438e-05,0.044936418533325195,0.004784895477294909,0.14419,2.384185791015625e-05,8.392333984375e-05
0.00011897087097167969,0.048566579818725586,0.0008984966735839789,0.103927,2.9087066650390625e-05,0.00010585784912109375
0.0001125335693359375,0.07437682151794434,0.007871394454956049,0.063838,3.147125244140625e-05,0.0001068115234375
0.00010561943054199219,0.07733678817749023,0.0030630542144775424,0.080439,2.574920654296875e-05,0.00010061264038085938
5.507469177246094e-05,0.04473137855529785,0.004224732635498052,0.129602,3.337860107421875e-05,0.00012564659118652344
8.368492126464844e-05,0.06632828712463379,0.009558414840698248,0.114975,3.5762786865234375e-05,9.894371032714844e-05
8.440017700195312e-05,0.07118439674377441,0.0030532740478515646,0.118462,3.147125244140625e-05,0.00012826919555664062
8.916854858398438e-05,0.04122161865234375,0.005696691970825202,0.079645,3.1948089599609375e-05,0.00010013580322265625
7.2479248046875e-05,0.06799983978271484,0.0029808049468994097,0.080197,2.8848648071289062e-05,0.00011014938354492188
7.486343383789062e-05,0.06163597106933594,0.005423032546997067,0.089299,2.8848648071289062e-05,0.00011014938354492188
9.298324584960938e-05,0.08360886573791504,0.0024857896728515683,0.078258,2.09808349609375e-05,7.152557373046875e-05
9.942054748535156e-05,0.06354999542236328,0.0020716934204101645,0.131375,2.7418136596679688e-05,9.512901306152344e-05
0.00010418891906738281,0.07444524765014648,0.020186883346557605,0.130008,3.647804260253906e-05,0.00012040138244628906
8.440017700195312e-05,0.06429624557495117,0.014735267700195315,0.075736,3.695487976074219e-05,0.0001304149627685547
8.58306884765625e-05,0.041089534759521484,0.012550238006591802,0.077232,2.384185791015625e-05,8.678436279296875e-05
7.605552673339844e-05,0.06916642189025879,0.0032433802185058563,0.063294,1.8596649169921875e-05,8.440017700195312e-05
8.7738037109375e-05,0.06330132484436035,0.005337409088134765,0.085203,2.8848648071289062e-05,0.00011396408081054688
6.031990051269531e-05,0.08494162559509277,0.006422821792602534,0.159141,2.2172927856445312e-05,8.797645568847656e-05
6.365776062011719e-05,0.06526732444763184,0.007948260650634767,0.10664,2.5510787963867188e-05,9.918212890625e-05
9.34600830078125e-05,0.061949729919433594,0.006235242584228515,0.066872,6.580352783203125e-05,0.0001595020294189453
9.894371032714844e-05,0.09611392021179199,0.0030025593414306634,0.082136,2.6941299438476562e-05,8.869171142578125e-05
8.96453857421875e-05,0.05995655059814453,0.012379275741577142,0.08031,4.2438507080078125e-05,0.000156402587890625
0.00011944770812988281,0.05367684364318848,0.0031559449310302745,0.081038,2.4080276489257812e-05,8.368492126464844e-05
0.00011301040649414062,0.06176257133483887,0.0075206221771240145,0.13883,2.3126602172851562e-05,8.177757263183594e-05
9.131431579589844e-05,0.08184409141540527,0.0018661871948242176,0.077696,2.1696090698242188e-05,7.104873657226562e-05
0.00011301040649414062,0.06437921524047852,0.00986792272949219,0.080981,2.6464462280273438e-05,0.00010275840759277344
0.00011610984802246094,0.07133889198303223,0.010824623260498045,0.11934,2.6464462280273438e-05,9.131431579589844e-05
0.00010895729064941406,0.04814481735229492,0.0014208426971435567,0.074973,2.5510787963867188e-05,0.00010561943054199219
9.5367431640625e-05,0.06627821922302246,0.0058462264251708945,0.11128,2.384185791015625e-05,9.465217590332031e-05
8.96453857421875e-05,0.05843520164489746,0.0026609657592773506,0.087693,1.8835067749023438e-05,7.915496826171875e-05
8.440017700195312e-05,0.05307912826538086,0.004189370452880856,0.077088,2.5510787963867188e-05,8.893013000488281e-05
0.00011396408081054688,0.08232641220092773,0.0021848001556396546,0.123967,2.288818359375e-05,8.320808410644531e-05
9.584426879882812e-05,0.03551745414733887,0.0009920628051757752,0.126477,2.7179718017578125e-05,0.00010013580322265625
0.00011491775512695312,0.03712892532348633,0.002013592590332028,0.091436,2.7179718017578125e-05,0.00010585784912109375
7.581710815429688e-05,0.04139566421508789,0.010278712860107425,0.073709,2.1219253540039062e-05,7.843971252441406e-05
0.00011324882507324219,0.049277544021606445,0.0017269896392822226,0.078462,2.47955322265625e-05,8.916854858398438e-05
0.00010061264038085938,0.06168723106384277,0.0033098330383300734,0.066862,2.7894973754882812e-05,0.00010204315185546875
7.367134094238281e-05,0.06065726280212402,0.0058243274841308645,0.099684,2.4557113647460938e-05,8.058547973632812e-05
8.96453857421875e-05,0.05826091766357422,0.003644610198974607,0.172016,1.7404556274414062e-05,6.842613220214844e-05
9.775161743164062e-05,0.021958351135253906,0.0012480687103271493,0.094554,3.337860107421875e-05,0.00010371208190917969
9.441375732421875e-05,0.04161238670349121,0.0071638630371093776,0.073002,3.409385681152344e-05,0.00011348724365234375
7.152557373046875e-05,0.07291674613952637,0.004067748336791993,0.142095,2.47955322265625e-05,9.036064147949219e-05
0.00010156631469726562,0.05239224433898926,0.01719327462768555,0.064189,2.193450927734375e-05,8.58306884765625e-05
9.179115295410156e-05,0.028990745544433594,0.012445090728759767,0.114869,3.2901763916015625e-05,0.00011396408081054688
7.796287536621094e-05,0.04927563667297363,0.0016635548400878858,0.114195,2.574920654296875e-05,9.989738464355469e-05
8.535385131835938e-05,0.03669142723083496,0.0051322451782226525,0.076755,2.5272369384765625e-05,0.0001010894775390625
0.00011920928955078125,0.04050397872924805,0.0014734767608642618,0.078232,2.5033950805664062e-05,9.131431579589844e-05
0.0001125335693359375,0.05090665817260742,0.005489869506835943,0.121942,2.2649765014648438e-05,8.702278137207031e-05
0.00010180473327636719,0.02904057502746582,0.0032434360046386668,0.132998,2.7894973754882812e-05,0.00010824203491210938
8.130073547363281e-05,0.0497591495513916,0.0025857339172363214,0.082822,2.9087066650390625e-05,0.00010037422180175781
8.392333984375e-05,0.05056166648864746,0.002726662734985355,0.072446,2.47955322265625e-05,7.343292236328125e-05
9.274482727050781e-05,0.04040837287902832,0.015688150955200195,0.095624,2.8371810913085938e-05,0.0001049041748046875
7.748603820800781e-05,0.05723834037780762,0.013669291366577144,0.077311,3.0279159545898438e-05,0.0001068115234375
8.821487426757812e-05,0.07429647445678711,0.002956275238037112,0.081411,2.4318695068359375e-05,0.0001010894775390625
9.632110595703125e-05,0.06631612777709961,0.0025286695556640676,0.115767,2.3126602172851562e-05,7.224082946777344e-05
9.036064147949219e-05,0.06303048133850098,0.0016877506408691373,0.087384,2.574920654296875e-05,8.940696716308594e-05
0.000102996826171875,0.07032227516174316,0.007677357498168946,0.082509,3.075599670410156e-05,0.00010848045349121094
0.0001125335693359375,0.05608844757080078,0.01670112013244629,0.092306,2.4080276489257812e-05,9.703636169433594e-05
0.00011110305786132812,0.0948324203491211,0.003995196411132815,0.065953,2.6702880859375e-05,9.870529174804688e-05
0.00012683868408203125,0.05599331855773926,0.006167974578857427,0.076538,2.765655517578125e-05,0.00011086463928222656
8.535385131835938e-05,0.07566475868225098,0.008448084091186525,0.100076,4.1484832763671875e-05,0.00010538101196289062
0.00010371208190917969,0.06609725952148438,0.02385786988830567,0.064424,3.147125244140625e-05,0.00010132789611816406
0.00011205673217773438,0.06498336791992188,0.012070806671142575,0.085399,3.266334533691406e-05,0.00014972686767578125
0.00011348724365234375,0.056437015533447266,0.009181221420288085,0.083468,2.4318695068359375e-05,9.655952453613281e-05
6.079673767089844e-05,0.11567139625549316,0.010066582229614263,0.132322,3.2901763916015625e-05,0.00011897087097167969
0.00012111663818359375,0.0844109058380127,0.005329656555175782,0.088448,2.0742416381835938e-05,8.320808410644531e-05
9.322166442871094e-05,0.061888933181762695,0.010076735351562505,0.101877,3.075599670410156e-05,0.00010466575622558594
7.963180541992188e-05,0.08302640914916992,0.0027024563751220643,0.102304,2.09808349609375e-05,0.0001010894775390625
7.939338684082031e-05,0.06802725791931152,0.001940898162841792,0.082043,3.266334533691406e-05,0.00011348724365234375
6.794929504394531e-05,0.04972267150878906,0.0018635019226074245,0.081758,3.0279159545898438e-05,0.00011372566223144531
8.845329284667969e-05,0.08448052406311035,0.0022564295043945304,0.074851,3.123283386230469e-05,0.00010585784912109375
9.1552734375e-05,0.055023908615112305,0.0010374213104248076,0.139512,2.6941299438476562e-05,8.893013000488281e-05
6.818771362304688e-05,0.08089995384216309,0.006213926055908203,0.081372,3.528594970703125e-05,0.00012063980102539062
7.605552673339844e-05,0.05362105369567871,0.003231504272460939,0.072351,2.9802322387695312e-05,0.00010132789611816406
7.915496826171875e-05,0.06604766845703125,0.004365620819091809,0.145109,2.9802322387695312e-05,0.00011491775512695312
8.153915405273438e-05,0.03884720802307129,0.000862286529541012,0.068415,2.193450927734375e-05,7.748603820800781e-05
7.772445678710938e-05,0.042832374572753906,0.003421156784057619,0.077804,3.0517578125e-05,0.00010848045349121094
8.0108642578125e-05,0.04218101501464844,0.002990651062011712,0.095172,2.765655517578125e-05,0.00010251998901367188
6.699562072753906e-05,0.05171394348144531,0.008171976119995122,0.064493,3.0994415283203125e-05,0.0001010894775390625
0.00010347366333007812,0.034476518630981445,0.0012787294006347677,0.06204,1.9073486328125e-05,8.7738037109375e-05
8.988380432128906e-05,0.030031681060791016,0.003507604400634759,0.073483,1.8835067749023438e-05,7.05718994140625e-05
0.00010061264038085938,0.06996488571166992,0.0017134336853027454,0.17006,2.47955322265625e-05,0.00010585784912109375
8.153915405273438e-05,0.025005817413330078,0.00229487789916992,0.076337,2.2649765014648438e-05,7.700920104980469e-05
9.131431579589844e-05,0.026947736740112305,0.010339331649780278,0.074526,2.6702880859375e-05,0.00010347366333007812
8.654594421386719e-05,0.028902053833007812,0.007049429077148436,0.075781,2.7894973754882812e-05,0.00010347366333007812
9.202957153320312e-05,0.03832578659057617,0.006182752731323238,0.083347,2.86102294921875e-05,0.00010609626770019531
8.153915405273438e-05,0.026421070098876953,0.002226731231689455,0.070047,1.9788742065429688e-05,7.700920104980469e-05
6.699562072753906e-05,0.03331899642944336,0.0021461413879394486,0.076048,2.1457672119140625e-05,9.965896606445312e-05
7.700920104980469e-05,0.05045294761657715,0.014625550689697259,0.112185,2.3603439331054688e-05,8.416175842285156e-05
6.723403930664062e-05,0.05946230888366699,0.0020913927917480535,0.079062,3.123283386230469e-05,0.00011110305786132812
9.965896606445312e-05,0.04687356948852539,0.0019148153991699196,0.099178,2.2172927856445312e-05,8.678436279296875e-05
0.00010585784912109375,0.06468963623046875,0.01571531373596191,0.071384,2.09808349609375e-05,9.226799011230469e-05
0.00010824203491210938,0.03829026222229004,0.0024485056915283243,0.078121,2.6702880859375e-05,0.00011086463928222656
8.940696716308594e-05,0.041399240493774414,0.009872101409912112,0.099367,2.574920654296875e-05,0.00010776519775390625
7.724761962890625e-05,0.055975914001464844,0.0023205475769042944,0.070204,2.574920654296875e-05,9.012222290039062e-05
7.104873657226562e-05,0.05557990074157715,0.012018094741821278,0.129063,2.4318695068359375e-05,9.202957153320312e-05
7.700920104980469e-05,0.04912853240966797,0.0016610318908691357,0.103524,2.7179718017578125e-05,9.369850158691406e-05
7.534027099609375e-05,0.04753398895263672,0.003255077575683593,0.118326,2.0265579223632812e-05,7.843971252441406e-05
0.0001544952392578125,0.0720682144165039,0.002917529129028318,0.082901,3.147125244140625e-05,0.00010919570922851562
8.702278137207031e-05,0.04212498664855957,0.0021801247406005864,0.16452,1.9073486328125e-05,8.797645568847656e-05
6.031990051269531e-05,0.06108522415161133,0.0006681935729980493,0.121806,2.765655517578125e-05,9.465217590332031e-05
7.963180541992188e-05,0.07686996459960938,0.004461422042846677,0.07717,2.5510787963867188e-05,8.7738037109375e-05
8.320808410644531e-05,0.07973599433898926,0.005418878204345709,0.098143,2.3365020751953125e-05,0.000110626220703125
8.177757263183594e-05,0.038175344467163086,0.017144759323120123,0.088998,3.147125244140625e-05,9.369850158691406e-05
7.748603820800781e-05,0.08717656135559082,0.022415067642211906,0.142382,2.5987625122070312e-05,8.20159912109375e-05
0.00010442733764648438,0.0756523609161377,0.009830873153686526,0.082702,2.1457672119140625e-05,7.224082946777344e-05
0.00011610984802246094,0.06476783752441406,0.005875861312866215,0.075623,2.288818359375e-05,9.72747802734375e-05
8.678436279296875e-05,0.06613612174987793,0.003178592086791998,0.206949,2.6226043701171875e-05,9.5367431640625e-05
7.510185241699219e-05,0.07386517524719238,0.010175587982177728,0.119331,2.5272369384765625e-05,0.00010132789611816406
8.058547973632812e-05,0.07579326629638672,0.008152250762939448,0.073704,2.574920654296875e-05,8.749961853027344e-05
7.987022399902344e-05,0.06289410591125488,0.004080617019653315,0.074078,2.9325485229492188e-05,0.00010228157043457031
8.344650268554688e-05,0.04966449737548828,0.01624125965881347,0.103262,2.2411346435546875e-05,7.700920104980469e-05
9.036064147949219e-05,0.07241511344909668,0.008510177566528332,0.248573,1.7404556274414062e-05,6.67572021484375e-05
6.771087646484375e-05,0.09474372863769531,0.0019399736938476575,0.080344,1.7642974853515625e-05,5.8650970458984375e-05
0.00010395050048828125,0.054551124572753906,0.009236901489257807,0.071484,3.0994415283203125e-05,0.00010991096496582031
6.556510925292969e-05,0.08451700210571289,0.003853932800292975,0.11281,3.266334533691406e-05,0.00011467933654785156
0.00010204315185546875,0.04779410362243652,0.007244088745117186,0.083025,2.5272369384765625e-05,0.00011420249938964844
8.988380432128906e-05,0.052811622619628906,0.007907118255615242,0.214968,2.0503997802734375e-05,6.723403930664062e-05
0.0001227855682373047,0.06344127655029297,0.00106603393554687,0.086775,2.9087066650390625e-05,9.107589721679688e-05
8.106231689453125e-05,0.04761028289794922,0.0009962050018310492,0.112919,2.288818359375e-05,9.202957153320312e-05
6.985664367675781e-05,0.11125874519348145,0.002146837661743173,0.256652,3.0994415283203125e-05,9.799003601074219e-05
7.295608520507812e-05,0.0426630973815918,0.013346007019042969,0.091294,2.5272369384765625e-05,0.00010943412780761719
8.273124694824219e-05,0.06749486923217773,0.014633489181518577,0.270348,2.8133392333984375e-05,0.0001010894775390625
6.866455078125e-05,0.05580854415893555,0.006548799575805661,0.097236,2.8371810913085938e-05,0.00011229515075683594
6.866455078125e-05,0.07864522933959961,0.0044707546844482415,0.078986,2.6226043701171875e-05,0.00010156631469726562
5.7220458984375e-05,0.07848906517028809,0.007041702041625977,0.072865,2.288818359375e-05,9.036064147949219e-05
8.249282836914062e-05,0.040181875228881836,0.013505055526733395,0.142821,2.1219253540039062e-05,8.487701416015625e-05
9.107589721679688e-05,0.06622195243835449,0.003292613204956052,0.075741,2.384185791015625e-05,8.58306884765625e-05
7.987022399902344e-05,0.04137897491455078,0.0013736140747070413,0.181523,3.075599670410156e-05,0.00011134147644042969
5.698204040527344e-05,0.07943439483642578,0.000644154418945303,0.129561,2.4318695068359375e-05,9.131431579589844e-05
0.00011348724365234375,0.09395241737365723,0.0022926690979003794,0.266108,3.552436828613281e-05,0.0001423358917236328
9.274482727050781e-05,0.06156134605407715,0.000701322128295892,0.084473,2.1696090698242188e-05,8.606910705566406e-05
9.036064147949219e-05,0.09257912635803223,0.002309555480957029,0.065902,3.361701965332031e-05,0.00011348724365234375
7.677078247070312e-05,0.04461193084716797,0.00558497877502441,0.099596,2.8133392333984375e-05,0.0001308917999267578
9.393692016601562e-05,0.0935678482055664,0.0042940402221679635,0.07523,2.8848648071289062e-05,0.00011014938354492188
5.91278076171875e-05,0.05880546569824219,0.028875525482177727,0.185592,3.2901763916015625e-05,0.00012302398681640625
9.083747863769531e-05,0.06579732894897461,0.010520506042480449,0.300281,2.5272369384765625e-05,9.34600830078125e-05
0.00012135505676269531,0.05793023109436035,0.0013892315521240178,0.078311,2.1457672119140625e-05,7.939338684082031e-05
8.988380432128906e-05,0.04113578796386719,0.019436230300903315,0.073676,3.4809112548828125e-05,0.00013589859008789062
0.00010919570922851562,0.055107831954956055,0.008593745986938489,0.129983,3.218650817871094e-05,0.00010156631469726562
6.651878356933594e-05,0.0890202522277832,0.008075247848510742,0.221637,2.9087066650390625e-05,9.1552734375e-05
9.608268737792969e-05,0.05388927459716797,0.010513268768310546,0.089088,3.0040740966796875e-05,9.489059448242188e-05
8.368492126464844e-05,0.04632568359375,0.0037663087615966706,0.133224,2.4080276489257812e-05,8.463859558105469e-05
0.00010275840759277344,0.07240152359008789,0.00489383520507812,0.095406,2.193450927734375e-05,7.128715515136719e-05
7.963180541992188e-05,0.06709933280944824,0.009322285003662112,0.122805,2.9325485229492188e-05,0.0001068115234375
0.00011181831359863281,0.06290173530578613,0.012915349105834958,0.079196,3.8623809814453125e-05,0.00013947486877441406
8.559226989746094e-05,0.05540657043457031,0.0026405117950439455,0.123404,2.6464462280273438e-05,0.00011849403381347656
0.00010228157043457031,0.06698465347290039,0.006680972564697268,0.073987,3.147125244140625e-05,0.00010132789611816406
7.939338684082031e-05,0.06157350540161133,0.009782207260131834,0.107365,2.6226043701171875e-05,0.00010132789611816406
8.511543273925781e-05,0.07353377342224121,0.002363760665893555,0.079096,2.9802322387695312e-05,0.0001125335693359375
0.00011539459228515625,0.030333518981933594,0.005039175613403321,0.070617,2.2172927856445312e-05,8.225440979003906e-05
9.870529174804688e-05,0.08784031867980957,0.0035388554534912103,0.080554,2.4557113647460938e-05,9.512901306152344e-05
0.00010704994201660156,0.08085322380065918,0.003961806976318372,0.134063,2.193450927734375e-05,7.987022399902344e-05
0.00010085105895996094,0.04618692398071289,0.0027465701141357463,0.084296,2.6226043701171875e-05,0.00010323524475097656
8.58306884765625e-05,0.053694963455200195,0.016052062438964843,0.062751,2.5272369384765625e-05,9.393692016601562e-05
0.00011682510375976562,0.0656747817993164,0.004752131546020513,0.074137,2.2649765014648438e-05,7.510185241699219e-05
0.00010037422180175781,0.06712770462036133,0.011916952346801762,0.081201,3.1948089599609375e-05,0.00010132789611816406
0.000110626220703125,0.06357502937316895,0.001004197402954099,0.079654,2.5033950805664062e-05,9.250640869140625e-05
0.00011730194091796875,0.027144670486450195,0.00638619555664062,0.090633,3.0040740966796875e-05,0.0001049041748046875
8.845329284667969e-05,0.05164217948913574,0.007866533813476559,0.071565,1.8358230590820312e-05,9.72747802734375e-05
7.62939453125e-05,0.038392066955566406,0.001800189147949216,0.118564,1.8358230590820312e-05,7.939338684082031e-05
6.413459777832031e-05,0.014477729797363281,0.009595460662841795,0.09099,2.4080276489257812e-05,8.487701416015625e-05
6.651878356933594e-05,0.0349118709564209,0.003277434494018558,0.076748,1.7642974853515625e-05,7.009506225585938e-05
5.221366882324219e-05,0.05335378646850586,0.0019508829193115237,0.060217,1.8835067749023438e-05,6.866455078125e-05
5.602836608886719e-05,0.046282052993774414,0.015148432159423825,0.063225,1.9788742065429688e-05,7.581710815429688e-05
8.726119995117188e-05,0.04799604415893555,0.009458371109008795,0.155106,1.7404556274414062e-05,6.437301635742188e-05
8.606910705566406e-05,0.032412052154541016,0.008306134063720702,0.112193,1.9073486328125e-05,7.152557373046875e-05
8.511543273925781e-05,0.054973602294921875,0.0025296161346435586,0.184582,2.9802322387695312e-05,0.00010991096496582031
0.00010967254638671875,0.04181528091430664,0.0032614493713378906,0.096789,2.1696090698242188e-05,9.369850158691406e-05
7.557868957519531e-05,0.0749366283416748,0.008156892593383785,0.066167,2.765655517578125e-05,9.72747802734375e-05
6.628036499023438e-05,0.07027506828308105,0.015477543136596675,0.064628,2.0503997802734375e-05,7.581710815429688e-05
7.43865966796875e-05,0.058858394622802734,0.0006311835327148518,0.232896,2.956390380859375e-05,0.00010776519775390625
7.891654968261719e-05,0.09962844848632812,0.011206420547485357,0.082643,2.5033950805664062e-05,9.250640869140625e-05
0.00011563301086425781,0.09163093566894531,0.014802806137084956,0.078102,2.1696090698242188e-05,7.62939453125e-05
7.2479248046875e-05,0.03629112243652344,0.0007946587371826103,0.08217,2.5987625122070312e-05,9.632110595703125e-05
0.00010943412780761719,0.05456709861755371,0.00520837548828125,0.065539,2.5987625122070312e-05,9.441375732421875e-05
9.822845458984375e-05,0.052451133728027344,0.0031387660980224663,0.065825,2.4557113647460938e-05,9.393692016601562e-05
8.082389831542969e-05,0.09580278396606445,0.007805677169799796,0.134056,2.47955322265625e-05,9.72747802734375e-05
7.367134094238281e-05,0.07935643196105957,0.00501225088500977,0.077441,2.6941299438476562e-05,0.00012874603271484375
9.322166442871094e-05,0.05058169364929199,0.007083249862670893,0.115292,2.1219253540039062e-05,7.987022399902344e-05
6.628036499023438e-05,0.05948972702026367,0.026169148880004878,0.074994,2.5033950805664062e-05,8.726119995117188e-05
0.00010728836059570312,0.05912590026855469,0.006718300247192388,0.084725,3.0040740966796875e-05,0.00011181831359863281
8.058547973632812e-05,0.062219858169555664,0.012344321075439452,0.069634,2.5033950805664062e-05,0.0001068115234375
7.081031799316406e-05,0.07008147239685059,0.01624396742248535,0.111541,2.0503997802734375e-05,6.437301635742188e-05
0.00014472007751464844,0.05418086051940918,0.004727060150146484,0.074601,2.3365020751953125e-05,8.559226989746094e-05
8.082389831542969e-05,0.05469632148742676,0.025430909515380865,0.082824,2.2172927856445312e-05,9.584426879882812e-05
7.033348083496094e-05,0.07412505149841309,0.0007401862335205123,0.095605,2.7894973754882812e-05,0.0001010894775390625
6.389617919921875e-05,0.07683277130126953,0.008535599731445312,0.080776,2.6941299438476562e-05,0.00010204315185546875
8.7738037109375e-05,0.07449936866760254,0.007229462066650386,0.076784,2.2411346435546875e-05,8.463859558105469e-05
8.988380432128906e-05,0.10051703453063965,0.0072304917297363325,0.096854,3.0994415283203125e-05,9.417533874511719e-05
0.00010180473327636719,0.08500051498413086,0.009613956710815427,0.093128,2.4080276489257812e-05,8.702278137207031e-05
9.036064147949219e-05,0.0738685131072998,0.003221953720092763,0.139581,4.38690185546875e-05,0.00010728836059570312
0.00010228157043457031,0.10410523414611816,0.00579754144287109,0.071884,1.9311904907226562e-05,7.605552673339844e-05
8.058547973632812e-05,0.10087275505065918,0.010900838653564449,0.071108,1.9073486328125e-05,6.890296936035156e-05
0.00011205673217773438,0.06185650825500488,0.008441318237304693,0.079188,2.288818359375e-05,0.00011587142944335938
9.632110595703125e-05,0.09721612930297852,0.0033215955505370987,0.131949,2.765655517578125e-05,0.00011539459228515625
0.00010418891906738281,0.08422160148620605,0.01543241172790527,0.07044,2.8133392333984375e-05,8.273124694824219e-05
7.534027099609375e-05,0.10344958305358887,0.0009253062591552674,0.069139,2.3365020751953125e-05,8.749961853027344e-05
0.00010728836059570312,0.06180262565612793,0.0014565445404052801,0.077702,1.8835067749023438e-05,8.082389831542969e-05
0.00010132789611816406,0.0825052261352539,0.008155925643920897,0.122337,3.0279159545898438e-05,9.608268737792969e-05
8.487701416015625e-05,0.042748451232910156,0.003400432327270511,0.077747,2.765655517578125e-05,9.799003601074219e-05
9.846687316894531e-05,0.09401822090148926,0.003900824539184569,0.120408,2.1457672119140625e-05,8.106231689453125e-05
9.250640869140625e-05,0.04093337059020996,0.008427272384643553,0.060032,2.6941299438476562e-05,9.989738464355469e-05
0.00011110305786132812,0.05969405174255371,0.006041575836181645,0.165626,2.6702880859375e-05,9.012222290039062e-05
9.202957153320312e-05,0.044363975524902344,0.015329495223999026,0.057016,3.337860107421875e-05,0.00012826919555664062
9.441375732421875e-05,0.03370046615600586,0.005732488494873039,0.137219,2.86102294921875e-05,0.00011587142944335938
9.822845458984375e-05,0.02378678321838379,0.0006599596862792989,0.087337,2.5987625122070312e-05,0.00010013580322265625
9.274482727050781e-05,0.054503679275512695,0.002638563735961913,0.182117,2.5033950805664062e-05,0.00010728836059570312
8.0108642578125e-05,0.03357672691345215,0.009931531814575192,0.073396,2.09808349609375e-05,7.462501525878906e-05
0.000102996826171875,0.04031252861022949,0.0017712651824951103,0.062715,3.600120544433594e-05,0.00012683868408203125
7.963180541992188e-05,0.03366684913635254,0.004063506835937508,0.193431,3.1948089599609375e-05,0.00010824203491210938
9.036064147949219e-05,0.09049844741821289,0.00444819508361817,0.064867,3.361701965332031e-05,0.0001163482666015625
8.606910705566406e-05,0.06543421745300293,0.0031810521392822283,0.085797,2.47955322265625e-05,8.130073547363281e-05
9.441375732421875e-05,0.04369783401489258,0.0020914035491943483,0.137532,2.1457672119140625e-05,8.392333984375e-05
9.417533874511719e-05,0.08027362823486328,0.0021826691741943377,0.061513,2.5272369384765625e-05,9.584426879882812e-05
0.00011682510375976562,0.04456973075866699,0.0019334430084228527,0.061139,2.5510787963867188e-05,9.441375732421875e-05
6.175041198730469e-05,0.029303312301635742,0.006667450454711912,0.061572,2.6702880859375e-05,0.00011014938354492188
6.318092346191406e-05,0.06523561477661133,0.0006973287048339938,0.142031,2.6941299438476562e-05,0.00010251998901367188
9.012222290039062e-05,0.04763507843017578,0.0050205571746826105,0.14374,2.1457672119140625e-05,8.082389831542969e-05
0.000171661376953125,0.03828144073486328,0.005789538848876952,0.078737,2.5272369384765625e-05,9.965896606445312e-05
8.606910705566406e-05,0.03832054138183594,0.003612390716552741,0.114267,2.6464462280273438e-05,9.870529174804688e-05
8.893013000488281e-05,0.048331260681152344,0.003549518341064456,0.090056,3.123283386230469e-05,0.00011396408081054688
0.00011730194091796875,0.033881187438964844,0.0023860827026367243,0.113019,2.765655517578125e-05,9.512901306152344e-05
6.270408630371094e-05,0.06539583206176758,0.005353121673583983,0.077988,3.0517578125e-05,0.00011706352233886719
0.00010585784912109375,0.05797743797302246,0.0012181588592529297,0.105781,2.86102294921875e-05,0.00010895729064941406
0.00012826919555664062,0.06154608726501465,0.0047127193756103525,0.081843,2.6702880859375e-05,0.00011205673217773438
8.845329284667969e-05,0.04460549354553223,0.00676123670959472,0.141131,2.6702880859375e-05,0.00010323524475097656
8.559226989746094e-05,0.0740501880645752,0.0025479694213867143,0.121341,2.8848648071289062e-05,0.00011563301086425781
9.72747802734375e-05,0.06674861907958984,0.0037446534271240173,0.107938,2.2172927856445312e-05,8.20159912109375e-05
7.486343383789062e-05,0.07604479789733887,0.0217004857635498,0.07469,3.8623809814453125e-05,0.00014400482177734375
8.96453857421875e-05,0.08812069892883301,0.00596945314025879,0.091029,2.288818359375e-05,0.00011038780212402344
8.893013000488281e-05,0.07058095932006836,0.017177075561523425,0.133616,2.7894973754882812e-05,0.00010895729064941406
7.557868957519531e-05,0.09313511848449707,0.004655118911743167,0.145257,3.24249267578125e-05,0.0001227855682373047
8.225440979003906e-05,0.10201668739318848,0.010300719955444335,0.082997,2.4318695068359375e-05,8.630752563476562e-05
9.34600830078125e-05,0.11239290237426758,0.009049548950195316,0.11316,4.029273986816406e-05,0.00016546249389648438
6.532669067382812e-05,0.07458972930908203,0.012724214126586919,0.134098,2.1457672119140625e-05,8.606910705566406e-05
9.965896606445312e-05,0.09728074073791504,0.01175809455871582,0.120615,2.6702880859375e-05,9.942054748535156e-05
8.797645568847656e-05,0.07204055786132812,0.014547161102294925,0.074125,2.5510787963867188e-05,8.749961853027344e-05
8.296966552734375e-05,0.06467247009277344,0.00115482974243164,0.068523,1.9550323486328125e-05,6.723403930664062e-05
9.846687316894531e-05,0.1061241626739502,0.006763129714965815,0.141296,2.6941299438476562e-05,0.00010585784912109375
9.393692016601562e-05,0.0637354850769043,0.001200642578124994,0.094533,2.2411346435546875e-05,9.131431579589844e-05
6.151199340820312e-05,0.07026290893554688,0.012502513916015631,0.078993,2.8371810913085938e-05,0.00011992454528808594
8.20159912109375e-05,0.10590410232543945,0.009250083312988294,0.187265,4.0531158447265625e-05,0.0001552104949951172
9.512901306152344e-05,0.07746005058288574,0.0027468470001220657,0.07516,2.0503997802734375e-05,7.843971252441406e-05
5.841255187988281e-05,0.09788703918457031,0.004854440292358403,0.095716,2.8848648071289062e-05,0.00011420249938964844
0.00012540817260742188,0.07611513137817383,0.0024986734161377006,0.070224,2.002716064453125e-05,7.891654968261719e-05
7.653236389160156e-05,0.07604289054870605,0.0024377549133300647,0.138779,2.8371810913085938e-05,0.0001246929168701172
6.365776062011719e-05,0.037688255310058594,0.00812391175842285,0.066179,2.288818359375e-05,9.250640869140625e-05
0.00014781951904296875,0.05932307243347168,0.0018700296020507795,0.07259,2.09808349609375e-05,9.918212890625e-05
5.888938903808594e-05,0.0610203742980957,0.011429215270996093,0.080443,2.5510787963867188e-05,9.179115295410156e-05
8.96453857421875e-05,0.07578158378601074,0.007958399368286129,0.083874,2.9802322387695312e-05,0.00010561943054199219
0.00010848045349121094,0.06769609451293945,0.0023036968078613274,0.073491,2.4080276489257812e-05,7.891654968261719e-05
6.198883056640625e-05,0.0780487060546875,0.0014648575744628939,0.063704,2.288818359375e-05,8.702278137207031e-05
0.00010228157043457031,0.0645895004272461,0.0017736824645996074,0.074186,2.2172927856445312e-05,8.606910705566406e-05
0.00013756752014160156,0.06036567687988281,0.00911964080810547,0.08577,2.8848648071289062e-05,0.00010895729064941406
0.00011134147644042969,0.04790687561035156,0.018624077545166012,0.106714,3.0517578125e-05,0.00010991096496582031
9.34600830078125e-05,0.04153704643249512,0.0028762756195068323,0.073591,3.0517578125e-05,0.00010848045349121094
0.00010156631469726562,0.056243896484375,0.0038901114654541075,0.09398,2.4318695068359375e-05,0.00010633468627929688
8.130073547363281e-05,0.05356621742248535,0.006400627014160165,0.146028,3.218650817871094e-05,0.00011014938354492188
7.915496826171875e-05,0.046710968017578125,0.016482278060913083,0.071925,2.5033950805664062e-05,9.799003601074219e-05
8.821487426757812e-05,0.0371241569519043,0.024585099243164044,0.351401,2.1457672119140625e-05,7.367134094238281e-05
9.298324584960938e-05,0.049529314041137695,0.005269188049316406,0.094097,2.002716064453125e-05,8.0108642578125e-05
8.487701416015625e-05,0.05418896675109863,0.01314092196655274,0.077883,3.457069396972656e-05,0.000141143798828125
9.822845458984375e-05,0.07608652114868164,0.01265861978149413,0.358304,2.5272369384765625e-05,9.083747863769531e-05
7.772445678710938e-05,0.04203629493713379,0.002841608200073245,0.082965,2.1219253540039062e-05,7.772445678710938e-05
0.00013303756713867188,0.04431772232055664,0.012280896545410147,0.161449,4.553794860839844e-05,0.0001628398895263672
8.392333984375e-05,0.054619789123535156,0.007276240615844726,0.144095,3.123283386230469e-05,0.00011110305786132812
6.246566772460938e-05,0.05686187744140625,0.0028886166839599547,0.069722,2.4557113647460938e-05,9.632110595703125e-05
7.104873657226562e-05,0.05164074897766113,0.0030026101379394543,0.086422,2.1457672119140625e-05,7.653236389160156e-05
9.179115295410156e-05,0.04874587059020996,0.004532701583862292,0.162979,3.314018249511719e-05,0.00011801719665527344
9.226799011230469e-05,0.03306984901428223,0.004172937667846682,0.146062,2.4318695068359375e-05,9.918212890625e-05
0.00011014938354492188,0.0801246166229248,0.002128728881835934,0.078184,2.1219253540039062e-05,7.414817810058594e-05
9.989738464355469e-05,0.0855872631072998,0.012973764389038092,0.078882,2.09808349609375e-05,7.939338684082031e-05
8.130073547363281e-05,0.08653664588928223,0.003974539093017579,0.081746,3.0040740966796875e-05,9.989738464355469e-05
9.489059448242188e-05,0.09788036346435547,0.005559132186889651,0.072558,2.8133392333984375e-05,9.298324584960938e-05
9.369850158691406e-05,0.0758514404296875,0.0039822478179931675,0.088862,2.4080276489257812e-05,9.465217590332031e-05
8.654594421386719e-05,0.08098006248474121,0.02195791357421875,0.133491,3.1948089599609375e-05,0.0001323223114013672
0.00011205673217773438,0.03581666946411133,0.011803235778808596,0.07099,2.7894973754882812e-05,9.465217590332031e-05
7.081031799316406e-05,0.03563714027404785,0.0007627422485351615,0.074609,2.1457672119140625e-05,7.43865966796875e-05
9.799003601074219e-05,0.027995824813842773,0.014718947601318366,0.12355,2.6464462280273438e-05,0.00010204315185546875
8.58306884765625e-05,0.05918312072753906,0.006161355758666998,0.095049,3.361701965332031e-05,0.00011229515075683594
0.00011014938354492188,0.04894423484802246,0.0089603090057373,0.066724,2.002716064453125e-05,6.651878356933594e-05
0.00013566017150878906,0.06607747077941895,0.0028267524871826155,0.069884,2.1696090698242188e-05,8.916854858398438e-05
0.00013947486877441406,0.054795026779174805,0.0014404419097900356,0.103134,1.9311904907226562e-05,7.2479248046875e-05
7.915496826171875e-05,0.04816484451293945,0.018619575820922857,0.147114,3.337860107421875e-05,0.00011849403381347656
0.0001239776611328125,0.05785489082336426,0.001183765045166013,0.095834,2.9087066650390625e-05,0.00011229515075683594
8.654594421386719e-05,0.07586884498596191,0.003084742691040032,0.072498,2.47955322265625e-05,8.511543273925781e-05
8.749961853027344e-05,0.05153393745422363,0.007417047286987305,0.069549,3.1948089599609375e-05,0.00010895729064941406
0.0001087188720703125,0.061820268630981445,0.004905595199584958,0.103258,2.4318695068359375e-05,0.00010061264038085938
7.319450378417969e-05,0.06352543830871582,0.011279782180786138,0.12462,3.0517578125e-05,0.00010561943054199219
8.58306884765625e-05,0.04847383499145508,0.0011835649414062566,0.089858,2.4557113647460938e-05,9.250640869140625e-05
8.58306884765625e-05,0.04662799835205078,0.003256866165161132,0.074629,1.9311904907226562e-05,6.461143493652344e-05
6.914138793945312e-05,0.05153226852416992,0.002173211761474614,0.068629,3.3855438232421875e-05,0.0001010894775390625
7.2479248046875e-05,0.04408693313598633,0.00395944294738769,0.082252,2.3603439331054688e-05,8.606910705566406e-05
7.677078247070312e-05,0.0323028564453125,0.0008819300079345727,0.139235,2.86102294921875e-05,0.00010371208190917969
7.200241088867188e-05,0.03438067436218262,0.002489801315307613,0.074646,2.4080276489257812e-05,9.1552734375e-05
0.00010132789611816406,0.030720233917236328,0.0010191644592285193,0.080633,3.0279159545898438e-05,8.845329284667969e-05
0.00010037422180175781,0.03820347785949707,0.003085971145629876,0.072595,2.9325485229492188e-05,0.00011587142944335938
0.0006208419799804688,0.05215191841125488,0.0006979184875488265,0.081124,2.6226043701171875e-05,9.012222290039062e-05
0.00011491775512695312,0.050371646881103516,0.0025327940216064437,0.144401,3.170967102050781e-05,0.0001163482666015625
9.584426879882812e-05,0.04581618309020996,0.004905447402954108,0.079659,2.8371810913085938e-05,9.822845458984375e-05
7.486343383789062e-05,0.04561138153076172,0.007447156387329096,0.138244,2.7894973754882812e-05,0.00010228157043457031
0.00011086463928222656,0.02595210075378418,0.0014932823333740214,0.060934,2.574920654296875e-05,0.0001010894775390625
0.00010919570922851562,0.045571088790893555,0.002619271560668948,0.089154,3.1948089599609375e-05,0.0001285076141357422
8.273124694824219e-05,0.033179521560668945,0.008895035430908207,0.082353,3.123283386230469e-05,0.00011348724365234375
7.05718994140625e-05,0.053772687911987305,0.007100459213256832,0.17038,2.47955322265625e-05,0.00011515617370605469
7.557868957519531e-05,0.05087447166442871,0.004156918899536136,0.081633,2.574920654296875e-05,9.036064147949219e-05
8.940696716308594e-05,0.04280829429626465,0.0041746166992187445,0.07437,2.6941299438476562e-05,0.00010585784912109375
9.250640869140625e-05,0.02148604393005371,0.009399465621948239,0.191611,2.9087066650390625e-05,0.00011801719665527344
8.535385131835938e-05,0.05427384376525879,0.006004244400024408,0.085749,2.4557113647460938e-05,8.559226989746094e-05
0.00011682510375976562,0.05629324913024902,0.013088822738647463,0.067258,3.0994415283203125e-05,0.00011801719665527344
6.771087646484375e-05,0.054204702377319336,0.011826411407470705,0.074432,2.9802322387695312e-05,9.441375732421875e-05
0.00011229515075683594,0.03644371032714844,0.0010741697998046806,0.063728,2.8133392333984375e-05,0.00010442733764648438
8.296966552734375e-05,0.037270545959472656,0.0013113220214843735,0.229825,2.7179718017578125e-05,0.00011324882507324219
8.344650268554688e-05,0.043230533599853516,0.0037749109344482473,0.078217,2.3126602172851562e-05,9.202957153320312e-05
0.00012111663818359375,0.04852867126464844,0.021701115859985354,0.082036,3.314018249511719e-05,0.00012230873107910156
7.963180541992188e-05,0.05337333679199219,0.0006329943695068396,0.075346,2.765655517578125e-05,0.00010228157043457031
0.00010013580322265625,0.06985044479370117,0.010723643432617183,0.073564,2.2411346435546875e-05,8.225440979003906e-05
7.319450378417969e-05,0.052757978439331055,0.01654102516174316,0.22175,2.8371810913085938e-05,6.151199340820312e-05
8.249282836914062e-05,0.06181812286376953,0.0006767695159912157,0.069378,2.2172927856445312e-05,8.58306884765625e-05
5.7697296142578125e-05,0.044004201889038086,0.005584668014526367,0.060252,2.5033950805664062e-05,9.059906005859375e-05
7.510185241699219e-05,0.06612944602966309,0.008050834213256836,0.237789,2.0503997802734375e-05,8.535385131835938e-05
0.00010013580322265625,0.06055498123168945,0.006655487762451173,0.085839,2.9802322387695312e-05,0.00010538101196289062
6.604194641113281e-05,0.0692441463470459,0.0040108456420898456,0.061395,2.5987625122070312e-05,9.751319885253906e-05
6.580352783203125e-05,0.07081246376037598,0.003829259078979491,0.077682,2.574920654296875e-05,8.296966552734375e-05
7.271766662597656e-05,0.07303762435913086,0.00113893112182617,0.29091,2.8371810913085938e-05,0.00010704994201660156
8.440017700195312e-05,0.0455625057220459,0.0033950693817138694,0.119128,2.288818359375e-05,7.557868957519531e-05
0.00010967254638671875,0.06584286689758301,0.0023905818023681608,0.067596,2.384185791015625e-05,8.416175842285156e-05
6.008148193359375e-05,0.0440218448638916,0.00149089904785156,0.114165,2.3126602172851562e-05,9.036064147949219e-05
8.845329284667969e-05,0.07881331443786621,0.00296895922851563,0.078883,2.6941299438476562e-05,8.916854858398438e-05
0.00010013580322265625,0.07425141334533691,0.005799449234008769,0.290845,3.5762786865234375e-05,0.0001361370086669922
0.0001456737518310547,0.0581209659576416,0.002977810928344732,0.078203,3.0994415283203125e-05,0.00011730194091796875
9.322166442871094e-05,0.05371594429016113,0.010589592987060553,0.080894,3.337860107421875e-05,0.00013518333435058594
8.392333984375e-05,0.0569005012512207,0.0037612436218261713,0.066608,2.002716064453125e-05,7.43865966796875e-05
4.57763671875e-05,0.08728337287902832,0.006245839706420897,0.125834,2.1219253540039062e-05,8.153915405273438e-05
0.00012230873107910156,0.06621479988098145,0.005263957870483393,0.064087,3.790855407714844e-05,0.00011134147644042969
0.00011014938354492188,0.05318021774291992,0.005769262191772484,0.286278,2.2411346435546875e-05,7.748603820800781e-05
8.630752563476562e-05,0.04229021072387695,0.003911553283691402,0.069179,2.5987625122070312e-05,9.965896606445312e-05
8.177757263183594e-05,0.04992866516113281,0.008897565063476567,0.067116,2.4080276489257812e-05,9.274482727050781e-05
0.00010180473327636719,0.0708162784576416,0.0013666122589111318,0.225384,3.62396240234375e-05,0.00014162063598632812
7.581710815429688e-05,0.06500029563903809,0.000893724868774412,0.081277,2.8371810913085938e-05,9.655952453613281e-05
0.00013136863708496094,0.05380368232727051,0.0049000613861083925,0.086332,2.288818359375e-05,8.630752563476562e-05
0.00010704994201660156,0.06474637985229492,0.007101784652709955,0.105731,4.601478576660156e-05,0.000164031982421875
7.486343383789062e-05,0.07445287704467773,0.007416243011474616,0.075593,2.86102294921875e-05,0.00010466575622558594
7.104873657226562e-05,0.04586219787597656,0.0018272521209716786,0.09253,2.0503997802734375e-05,7.343292236328125e-05
8.58306884765625e-05,0.08278703689575195,0.0015102883148193358,0.15267,3.0517578125e-05,0.00011610984802246094
0.00010848045349121094,0.05612015724182129,0.012163962738037104,0.090758,2.8371810913085938e-05,0.00010752677917480469
7.343292236328125e-05,0.05774044990539551,0.0007188194885253962,0.065686,1.9550323486328125e-05,9.1552734375e-05
9.989738464355469e-05,0.07581734657287598,0.0009501670989990191,0.107284,2.193450927734375e-05,8.0108642578125e-05
7.367134094238281e-05,0.05962181091308594,0.007322106826782221,0.067862,3.457069396972656e-05,0.00012087821960449219
8.177757263183594e-05,0.04187154769897461,0.0060730431823730335,0.193397,2.86102294921875e-05,9.679794311523438e-05
8.058547973632812e-05,0.05134439468383789,0.0027308395233154314,0.136266,2.3603439331054688e-05,8.535385131835938e-05
9.369850158691406e-05,0.06371402740478516,0.0016548683319091775,0.059484,2.1696090698242188e-05,8.416175842285156e-05
0.00010967254638671875,0.03912854194641113,0.010517834976196294,0.094522,2.384185791015625e-05,8.392333984375e-05
8.416175842285156e-05,0.052144527435302734,0.0015987339477538942,0.189427,3.409385681152344e-05,0.00011801719665527344
0.00011491775512695312,0.039318084716796875,0.0009140901794433554,0.131526,2.7894973754882812e-05,0.00010347366333007812
9.298324584960938e-05,0.06095433235168457,0.0006538745117187494,0.10438,2.3365020751953125e-05,8.392333984375e-05
8.320808410644531e-05,0.05748176574707031,0.005842396209716799,0.076402,3.147125244140625e-05,0.00010514259338378906
0.0005979537963867188,0.04045462608337402,0.0033471665649414117,0.069072,2.6702880859375e-05,0.00010275840759277344
8.535385131835938e-05,0.055559396743774414,0.002953753402709966,0.066422,2.1457672119140625e-05,8.344650268554688e-05
8.654594421386719e-05,0.029805660247802734,0.001402400848388663,0.416028,3.3855438232421875e-05,0.0001266002655029297
0.0001087188720703125,0.05586886405944824,0.007716737197875981,0.103501,2.4318695068359375e-05,9.679794311523438e-05
0.00011205673217773438,0.04201221466064453,0.0023369838714599744,0.2098,2.9325485229492188e-05,0.00012254714965820312
0.00011372566223144531,0.05787777900695801,0.010005490112304699,0.13695,2.574920654296875e-05,0.00010251998901367188
0.00010633468627929688,0.03216409683227539,0.0008255398864746161,0.096588,1.811981201171875e-05,7.557868957519531e-05
8.702278137207031e-05,0.03418469429016113,0.01733232792663575,0.072762,4.696846008300781e-05,0.00016069412231445312
8.511543273925781e-05,0.06208372116088867,0.0018571188354492008,0.35276,2.4080276489257812e-05,8.177757263183594e-05
8.654594421386719e-05,0.0443270206451416,0.0034720233459472616,0.075548,1.8835067749023438e-05,7.104873657226562e-05
7.367134094238281e-05,0.03651142120361328,0.001978393157958988,0.112216,1.7642974853515625e-05,7.081031799316406e-05
0.00010991096496582031,0.05536770820617676,0.021461696777343747,0.104965,3.695487976074219e-05,0.0001308917999267578
9.298324584960938e-05,0.06188511848449707,0.0022432440338134713,0.103344,2.4557113647460938e-05,8.797645568847656e-05
0.00011229515075683594,0.08929896354675293,0.007791688949584957,0.090118,2.3603439331054688e-05,9.5367431640625e-05
0.00010180473327636719,0.07315874099731445,0.019404022369384766,0.08609,2.0503997802734375e-05,8.416175842285156e-05
0.00011992454528808594,0.11304330825805664,0.0025195495452880884,0.085491,2.0265579223632812e-05,7.2479248046875e-05
7.486343383789062e-05,0.10744524002075195,0.00439612910461426,0.062553,2.3126602172851562e-05,7.43865966796875e-05
8.535385131835938e-05,0.07627224922180176,0.014085047592163086,0.119061,3.361701965332031e-05,0.00012254714965820312
0.00010538101196289062,0.08651447296142578,0.010473961196899417,0.118114,2.956390380859375e-05,0.00010776519775390625
7.82012939453125e-05,0.10569000244140625,0.0065185114898681645,0.094596,2.574920654296875e-05,9.083747863769531e-05
8.106231689453125e-05,0.06210589408874512,0.009625692321777346,0.087198,2.47955322265625e-05,8.630752563476562e-05
0.00010418891906738281,0.06363224983215332,0.001252517471313483,0.08224,2.5272369384765625e-05,9.846687316894531e-05
8.440017700195312e-05,0.06206107139587402,0.0033805632781982453,0.08148,2.2172927856445312e-05,8.988380432128906e-05
8.487701416015625e-05,0.10131335258483887,0.014262469589233412,0.135838,2.6226043701171875e-05,9.393692016601562e-05
8.082389831542969e-05,0.07588648796081543,0.010197814498901364,0.084539,3.504753112792969e-05,0.000125885009765625
0.00013017654418945312,0.05987215042114258,0.0028685433654785097,0.072497,2.4080276489257812e-05,0.00010061264038085938
9.012222290039062e-05,0.04965519905090332,0.0008210728759765751,0.136838,3.2901763916015625e-05,0.00012493133544921875
0.00012922286987304688,0.04796242713928223,0.0017193556365966839,0.067644,3.24249267578125e-05,7.82012939453125e-05
9.942054748535156e-05,0.04122042655944824,0.0012584622192382822,0.06397,2.1219253540039062e-05,9.441375732421875e-05
8.153915405273438e-05,0.05872392654418945,0.016342671005249026,0.071933,3.0517578125e-05,9.942054748535156e-05
0.00010371208190917969,0.07690119743347168,0.0054358094635009735,0.131081,2.8848648071289062e-05,0.00011038780212402344
0.00011420249938964844,0.057448387145996094,0.0024293789062500015,0.069409,2.3365020751953125e-05,9.107589721679688e-05
0.00011301040649414062,0.0479578971862793,0.0013559886932373033,0.0703,1.9311904907226562e-05,6.914138793945312e-05
9.1552734375e-05,0.02687382698059082,0.002115964324951175,0.061692,2.3126602172851562e-05,8.893013000488281e-05
0.00010728836059570312,0.0466463565826416,0.007496086563110349,0.077961,3.314018249511719e-05,0.00010538101196289062
7.510185241699219e-05,0.03999638557434082,0.009615823043823246,0.064411,2.193450927734375e-05,8.559226989746094e-05
9.799003601074219e-05,0.03353428840637207,0.007876386016845704,0.063581,2.1219253540039062e-05,8.082389831542969e-05
0.00015926361083984375,0.0517733097076416,0.011699702941894534,0.058938,3.552436828613281e-05,0.00011849403381347656
8.082389831542969e-05,0.029232501983642578,0.004165118881225588,0.071379,1.9311904907226562e-05,8.96453857421875e-05
0.00010347366333007812,0.04149460792541504,0.0009479522705078125,0.0625,2.288818359375e-05,8.320808410644531e-05
0.00010442733764648438,0.03786778450012207,0.003607898345947269,0.089084,2.3603439331054688e-05,9.655952453613281e-05
9.298324584960938e-05,0.0406801700592041,0.004088217178344733,0.095159,2.6702880859375e-05,0.00010585784912109375
7.581710815429688e-05,0.05101442337036133,0.018454303802490246,0.127486,2.8848648071289062e-05,0.00011754035949707031
9.846687316894531e-05,0.02512955665588379,0.012725168502807624,0.078937,3.0994415283203125e-05,9.393692016601562e-05
8.535385131835938e-05,0.04112839698791504,0.002280128173828125,0.09332,2.6464462280273438e-05,0.00010395050048828125
9.655952453613281e-05,0.0578153133392334,0.0023921534576415993,0.082096,2.1219253540039062e-05,8.463859558105469e-05
0.00013375282287597656,0.05778360366821289,0.0032669610900878943,0.068158,1.9550323486328125e-05,7.772445678710938e-05
9.417533874511719e-05,0.05659914016723633,0.004611266403198255,0.14397,3.0279159545898438e-05,0.00010323524475097656
9.083747863769531e-05,0.04270815849304199,0.0012634837036132884,0.169037,2.8371810913085938e-05,0.00011038780212402344
7.772445678710938e-05,0.06874656677246094,0.00672258540344238,0.104313,2.4080276489257812e-05,8.463859558105469e-05
8.416175842285156e-05,0.08924341201782227,0.0026107497406005903,0.080105,2.7894973754882812e-05,9.465217590332031e-05
9.107589721679688e-05,0.0540471076965332,0.002406208862304693,0.065936,2.5987625122070312e-05,0.00011229515075683594
9.1552734375e-05,0.06696939468383789,0.0035666354522705113,0.133489,2.7418136596679688e-05,9.751319885253906e-05
9.965896606445312e-05,0.060053348541259766,0.005205306472778323,0.116685,3.5762786865234375e-05,0.00015974044799804688
6.842613220214844e-05,0.05928325653076172,0.0042306984252929725,0.122443,2.09808349609375e-05,9.870529174804688e-05
7.152557373046875e-05,0.05750155448913574,0.016107306396484375,0.076113,4.3392181396484375e-05,0.000102996826171875
0.00012350082397460938,0.06106424331665039,0.0035076305694580062,0.094043,2.384185791015625e-05,0.00010943412780761719
0.0001049041748046875,0.055234670639038086,0.0007690185089111318,0.087798,2.6226043701171875e-05,9.560585021972656e-05
0.0001308917999267578,0.06911134719848633,0.009820000198364251,0.082947,2.86102294921875e-05,0.00011706352233886719
0.00010251998901367188,0.08898234367370605,0.0013756521148681616,0.084358,2.9087066650390625e-05,0.00011301040649414062
8.869171142578125e-05,0.07106375694274902,0.002877006759643558,0.11026,2.3603439331054688e-05,9.036064147949219e-05
0.00010204315185546875,0.09241318702697754,0.0022960791320800755,0.083928,2.09808349609375e-05,7.915496826171875e-05
6.771087646484375e-05,0.058531761169433594,0.00581798663330077,0.139748,4.9591064453125e-05,0.00012183189392089844
9.560585021972656e-05,0.1005096435546875,0.0010021013488769465,0.084501,2.193450927734375e-05,9.131431579589844e-05
8.273124694824219e-05,0.0847923755645752,0.020429889480590824,0.108983,2.288818359375e-05,8.630752563476562e-05
0.00011491775512695312,0.07088446617126465,0.005174515747070313,0.079651,1.9550323486328125e-05,7.104873657226562e-05
0.0001964569091796875,0.0532679557800293,0.0016048255310058546,0.086539,3.2901763916015625e-05,0.00012373924255371094
9.131431579589844e-05,0.0592801570892334,0.0037231936798095694,0.097789,2.6941299438476562e-05,0.00010538101196289062
9.202957153320312e-05,0.07113528251647949,0.0016773450927734246,0.186042,2.86102294921875e-05,9.822845458984375e-05
0.00010800361633300781,0.09591817855834961,0.006656793685913084,0.072229,2.7179718017578125e-05,9.417533874511719e-05
0.0001125335693359375,0.08428764343261719,0.0027168942871093615,0.136531,2.6464462280273438e-05,9.703636169433594e-05
8.0108642578125e-05,0.04025101661682129,0.006189815811157226,0.083246,3.266334533691406e-05,0.00013256072998046875
7.796287536621094e-05,0.06792926788330078,0.0019984217681884714,0.082196,2.193450927734375e-05,8.130073547363281e-05
8.916854858398438e-05,0.0522918701171875,0.0006398709716796819,0.087081,2.4318695068359375e-05,9.441375732421875e-05
7.724761962890625e-05,0.0814366340637207,0.012058424087524416,0.067854,2.09808349609375e-05,7.581710815429688e-05
5.5789947509765625e-05,0.06682062149047852,0.0101673697052002,0.124094,2.765655517578125e-05,9.632110595703125e-05
8.344650268554688e-05,0.05576133728027344,0.005362178070068363,0.072543,3.0994415283203125e-05,0.00011324882507324219
9.5367431640625e-05,0.04512453079223633,0.004861562042236325,0.068095,2.4080276489257812e-05,8.440017700195312e-05
7.081031799316406e-05,0.05530548095703125,0.004055184997558595,0.064761,2.4080276489257812e-05,9.012222290039062e-05
0.00013566017150878906,0.04520153999328613,0.0014849086303710957,0.075098,2.6226043701171875e-05,0.00010085105895996094
8.487701416015625e-05,0.054073333740234375,0.004200944107055668,0.072057,2.574920654296875e-05,0.00010442733764648438
0.00010919570922851562,0.08420491218566895,0.0019150811004638446,0.27167,2.5272369384765625e-05,0.00010347366333007812
0.00010156631469726562,0.06554841995239258,0.0054057483673095735,0.0745,3.409385681152344e-05,0.00011038780212402344
0.00011515617370605469,0.05764055252075195,0.001772721588134768,0.070213,2.09808349609375e-05,7.724761962890625e-05
0.00010418891906738281,0.05478715896606445,0.0009090074005126958,0.080206,2.6464462280273438e-05,0.00011229515075683594
0.00012445449829101562,0.061959028244018555,0.00806420820617676,0.086366,2.2411346435546875e-05,8.440017700195312e-05
0.00011134147644042969,0.05990767478942871,0.0036337619476318334,0.060657,2.956390380859375e-05,0.00010418891906738281
8.20159912109375e-05,0.042516231536865234,0.0035287565002441457,0.082949,2.6464462280273438e-05,9.34600830078125e-05
8.7738037109375e-05,0.05568122863769531,0.0018792328491210875,0.129086,3.147125244140625e-05,0.00010728836059570312
0.00011968612670898438,0.04828476905822754,0.003900495864868167,0.083298,2.2411346435546875e-05,9.202957153320312e-05
8.535385131835938e-05,0.06445646286010742,0.008146956909179687,0.062362,2.7179718017578125e-05,9.822845458984375e-05
8.392333984375e-05,0.06313157081604004,0.01902486175537109,0.07831,2.3365020751953125e-05,8.7738037109375e-05
7.128715515136719e-05,0.0633847713470459,0.005314951004028318,0.065611,3.123283386230469e-05,0.00013184547424316406
9.369850158691406e-05,0.03774571418762207,0.014528234817504884,0.085048,2.193450927734375e-05,7.319450378417969e-05
9.059906005859375e-05,0.05101346969604492,0.0034916718750000048,0.063647,2.5510787963867188e-05,0.00010275840759277344
0.00010347366333007812,0.01938319206237793,0.0006608503417968731,0.079917,2.0742416381835938e-05,8.416175842285156e-05
0.00011348724365234375,0.06233334541320801,0.003370259582519533,0.070838,3.886222839355469e-05,0.0001480579376220703
7.891654968261719e-05,0.05623674392700195,0.0022587570037841814,0.076916,2.3365020751953125e-05,9.34600830078125e-05
9.059906005859375e-05,0.04912066459655762,0.00199319969177246,0.10939,2.2649765014648438e-05,8.797645568847656e-05
8.082389831542969e-05,0.04209709167480469,0.0018774487915039079,0.091431,2.0503997802734375e-05,8.296966552734375e-05
6.961822509765625e-05,0.03672504425048828,0.004074936309814453,0.086784,2.384185791015625e-05,9.417533874511719e-05
8.511543273925781e-05,0.07305383682250977,0.003003204101562504,0.088931,2.574920654296875e-05,9.417533874511719e-05
8.320808410644531e-05,0.042734384536743164,0.0021409046630859324,0.109727,2.0503997802734375e-05,7.295608520507812e-05
9.036064147949219e-05,0.05627131462097168,0.013319779464721682,0.081953,2.4557113647460938e-05,0.00010228157043457031
0.00011086463928222656,0.04587435722351074,0.004018658035278316,0.071607,2.9325485229492188e-05,0.00011134147644042969
8.368492126464844e-05,0.06164884567260742,0.0028693248138427774,0.079814,3.2901763916015625e-05,0.00011420249938964844
0.0001068115234375,0.03505992889404297,0.00398071212768554,0.1233,2.3126602172851562e-05,9.1552734375e-05
0.00010347366333007812,0.06035923957824707,0.008187724395751952,0.093154,3.814697265625e-05,0.00011229515075683594
9.036064147949219e-05,0.07452130317687988,0.0038689540405273393,0.076048,2.288818359375e-05,8.96453857421875e-05
8.606910705566406e-05,0.0723872184753418,0.008552789443969727,0.108181,2.8133392333984375e-05,0.00010418891906738281
6.580352783203125e-05,0.022161245346069336,0.014242459335327154,0.070085,2.0503997802734375e-05,8.511543273925781e-05
8.0108642578125e-05,0.057215213775634766,0.002125726547241205,0.12341,2.86102294921875e-05,0.00010752677917480469
0.0001285076141357422,0.04213428497314453,0.005444525253295904,0.088763,2.9087066650390625e-05,0.00011801719665527344
9.083747863769531e-05,0.04433751106262207,0.003661243209838863,0.078365,3.218650817871094e-05,0.0001163482666015625
7.915496826171875e-05,0.0520632266998291,0.003703108840942382,0.073519,2.5272369384765625e-05,9.560585021972656e-05
0.00011086463928222656,0.08885645866394043,0.0016723445739746101,0.140541,3.24249267578125e-05,0.00011801719665527344
8.296966552734375e-05,0.05581235885620117,0.005514417526245111,0.085278,3.0279159545898438e-05,0.00010967254638671875
9.131431579589844e-05,0.04346275329589844,0.002031075561523432,0.086262,2.4318695068359375e-05,0.00010371208190917969
7.748603820800781e-05,0.08886241912841797,0.01907086128234864,0.066185,2.384185791015625e-05,9.179115295410156e-05
0.00010013580322265625,0.08043313026428223,0.004778819869995121,0.100601,3.6716461181640625e-05,0.0001361370086669922
0.00010967254638671875,0.08625459671020508,0.0052358090057373075,0.078261,2.86102294921875e-05,0.00011444091796875
0.00010085105895996094,0.0854487419128418,0.005184589248657223,0.101219,3.457069396972656e-05,7.843971252441406e-05
9.632110595703125e-05,0.07875442504882812,0.004786406555175787,0.10071,2.7179718017578125e-05,0.00011491775512695312
0.00010395050048828125,0.04292941093444824,0.001119903808593753,0.090944,2.2411346435546875e-05,8.130073547363281e-05
0.00010633468627929688,0.08388805389404297,0.006910396743774416,0.079899,2.0742416381835938e-05,8.296966552734375e-05
0.0001373291015625,0.1074972152709961,0.0041085938720703125,0.119047,2.4557113647460938e-05,8.940696716308594e-05
9.560585021972656e-05,0.03977155685424805,0.013766905456542966,0.078544,3.123283386230469e-05,0.00011467933654785156
9.822845458984375e-05,0.06247520446777344,0.0186430884552002,0.08388,2.3126602172851562e-05,8.106231689453125e-05
7.081031799316406e-05,0.05019855499267578,0.0007133571166992175,0.081748,2.3126602172851562e-05,0.00011420249938964844
0.00012040138244628906,0.10281252861022949,0.0017122836151123033,0.074796,2.2649765014648438e-05,8.177757263183594e-05
0.00010919570922851562,0.0596158504486084,0.001309751815795901,0.07593,3.0517578125e-05,0.00010800361633300781
5.7220458984375e-05,0.0778508186340332,0.010414005798339843,0.135131,2.288818359375e-05,0.00010037422180175781
8.463859558105469e-05,0.0807797908782959,0.01988782196044922,0.08595,2.288818359375e-05,8.20159912109375e-05
7.581710815429688e-05,0.03710436820983887,0.004921641159057619,0.0702,1.9311904907226562e-05,7.295608520507812e-05
0.0001049041748046875,0.03943896293640137,0.002911239105224603,0.076619,2.86102294921875e-05,0.00010919570922851562
0.00011754035949707031,0.05520796775817871,0.002456329635620119,0.064746,3.0994415283203125e-05,0.00010585784912109375
0.00012350082397460938,0.03946280479431152,0.001604746765136722,0.064606,2.0503997802734375e-05,7.987022399902344e-05
0.00013875961303710938,0.0599977970123291,0.0043064468383788995,0.1107,2.765655517578125e-05,0.00010418891906738281
8.7738037109375e-05,0.049036264419555664,0.010454733215332038,0.067614,3.0517578125e-05,0.00011181831359863281
8.940696716308594e-05,0.05516386032104492,0.002532371520996099,0.07225,3.266334533691406e-05,0.00012683868408203125
0.0001316070556640625,0.051708221435546875,0.0034522853851318425,0.0739,2.956390380859375e-05,9.512901306152344e-05
9.799003601074219e-05,0.04125714302062988,0.004336765151977534,0.087344,2.9087066650390625e-05,0.00010704994201660156
9.822845458984375e-05,0.07336068153381348,0.007479651062011719,0.075058,3.0279159545898438e-05,0.00010061264038085938
8.0108642578125e-05,0.06286954879760742,0.0017015926513671842,0.115484,2.9087066650390625e-05,0.00011277198791503906
7.772445678710938e-05,0.03481888771057129,0.0007629534606933552,0.072412,2.5510787963867188e-05,9.894371032714844e-05
9.250640869140625e-05,0.06281113624572754,0.016761718612670895,0.116844,2.9325485229492188e-05,0.00011086463928222656
6.437301635742188e-05,0.03844642639160156,0.0005730300140380923,0.077855,1.8835067749023438e-05,6.413459777832031e-05
7.295608520507812e-05,0.05314469337463379,0.0015465296783447324,0.063521,2.6941299438476562e-05,0.00010728836059570312
8.249282836914062e-05,0.020880699157714844,0.017409273849487303,0.089464,2.384185791015625e-05,7.82012939453125e-05
5.841255187988281e-05,0.04681801795959473,0.01292008081054688,0.069794,2.2172927856445312e-05,8.082389831542969e-05
0.0001087188720703125,0.058319091796875,0.0013795310058593857,0.158071,2.5272369384765625e-05,9.608268737792969e-05
8.940696716308594e-05,0.014495134353637695,0.002051005172729492,0.0877,2.4080276489257812e-05,8.96453857421875e-05
7.128715515136719e-05,0.051400184631347656,0.003616680465698241,0.060614,2.86102294921875e-05,0.000110626220703125
8.296966552734375e-05,0.05846095085144043,0.003995718078613278,0.07817,2.7418136596679688e-05,0.00010347366333007812
9.560585021972656e-05,0.04057741165161133,0.004773964752197268,0.131436,2.7418136596679688e-05,0.00010275840759277344
8.058547973632812e-05,0.04289603233337402,0.002018138412475584,0.075296,5.125999450683594e-05,0.00010132789611816406
0.00010156631469726562,0.04148149490356445,0.001708632400512694,0.167297,2.6941299438476562e-05,0.00010585784912109375
0.00010037422180175781,0.06836795806884766,0.009667997146606447,0.115049,2.0503997802734375e-05,7.510185241699219e-05
9.870529174804688e-05,0.04080033302307129,0.0020643193664550696,0.134056,2.8133392333984375e-05,0.00011610984802246094
7.62939453125e-05,0.05767536163330078,0.003780817504882808,0.072454,2.3126602172851562e-05,7.748603820800781e-05
6.628036499023438e-05,0.06451964378356934,0.009457670227050782,0.073059,2.7179718017578125e-05,0.00010704994201660156
9.393692016601562e-05,0.037557363510131836,0.004253407073974619,0.162374,2.3365020751953125e-05,8.988380432128906e-05
6.222724914550781e-05,0.07944774627685547,0.00344654655456543,0.07775,2.8371810913085938e-05,0.00011181831359863281
8.320808410644531e-05,0.04747366905212402,0.001838664398193357,0.079515,2.7418136596679688e-05,0.00011157989501953125
0.0001010894775390625,0.05233907699584961,0.0029245060882568397,0.169429,3.218650817871094e-05,0.00011110305786132812
0.00010728836059570312,0.046274423599243164,0.012642667770385738,0.067625,2.86102294921875e-05,8.654594421386719e-05
0.00010609626770019531,0.03821921348571777,0.005595227767944341,0.071223,2.3126602172851562e-05,8.344650268554688e-05
9.059906005859375e-05,0.05572986602783203,0.0022079801788330022,0.133276,3.0040740966796875e-05,0.00010991096496582031
9.846687316894531e-05,0.06065821647644043,0.001730187789916987,0.231133,2.765655517578125e-05,0.00012254714965820312
8.416175842285156e-05,0.06660628318786621,0.0006960592346191424,0.066342,2.1219253540039062e-05,7.748603820800781e-05
7.605552673339844e-05,0.055821895599365234,0.0024767696685790985,0.080043,2.1696090698242188e-05,7.367134094238281e-05
9.1552734375e-05,0.060083627700805664,0.0035639185180664085,0.074501,2.2649765014648438e-05,9.417533874511719e-05
0.0001068115234375,0.047746896743774414,0.001140929443359362,0.169418,2.4080276489257812e-05,9.655952453613281e-05
0.00011277198791503906,0.043199777603149414,0.01277281777954102,0.123399,2.5987625122070312e-05,0.00010061264038085938
8.463859558105469e-05,0.06291747093200684,0.007120346542358394,0.072454,2.4080276489257812e-05,9.703636169433594e-05
9.036064147949219e-05,0.06225323677062988,0.005288839797973621,0.256145,3.0040740966796875e-05,9.202957153320312e-05
0.0001201629638671875,0.050191402435302734,0.0017971753082275388,0.080179,2.6226043701171875e-05,8.440017700195312e-05
9.512901306152344e-05,0.05440664291381836,0.011503262649536133,0.146064,2.4318695068359375e-05,8.821487426757812e-05
9.560585021972656e-05,0.05842185020446777,0.0017341595764160112,0.071663,2.574920654296875e-05,9.036064147949219e-05
8.630752563476562e-05,0.06813693046569824,0.002252259078979496,0.141759,2.8371810913085938e-05,9.846687316894531e-05
8.797645568847656e-05,0.036741018295288086,0.001869991149902342,0.11891,2.6941299438476562e-05,0.00010609626770019531
8.368492126464844e-05,0.04923081398010254,0.0116874573059082,0.080293,2.6941299438476562e-05,7.987022399902344e-05
0.00010824203491210938,0.0420536994934082,0.002332104446411132,0.084648,2.6226043701171875e-05,9.846687316894531e-05
9.679794311523438e-05,0.04801440238952637,0.020247364608764654,0.085183,2.2649765014648438e-05,9.822845458984375e-05
6.413459777832031e-05,0.04459190368652344,0.002299299865722665,0.159544,4.6253204345703125e-05,0.00013566017150878906
9.512901306152344e-05,0.06547403335571289,0.007205776840209954,0.083044,3.3855438232421875e-05,7.891654968261719e-05
9.870529174804688e-05,0.058907270431518555,0.004816111984252927,0.07606,1.9311904907226562e-05,7.104873657226562e-05
0.00012993812561035156,0.04410266876220703,0.001238473541259763,0.123268,2.9802322387695312e-05,0.00012159347534179688
9.632110595703125e-05,0.09329724311828613,0.012364783370971688,0.164512,3.075599670410156e-05,9.226799011230469e-05
8.606910705566406e-05,0.05115818977355957,0.00093428782653808,0.072733,2.1457672119140625e-05,8.0108642578125e-05
8.440017700195312e-05,0.07570648193359375,0.05126179586791993,0.126186,4.482269287109375e-05,0.000125885009765625
8.034706115722656e-05,0.04033684730529785,0.010038017364501953,0.086604,2.0503997802734375e-05,7.152557373046875e-05
8.893013000488281e-05,0.04958629608154297,0.006223642532348639,0.087333,2.3365020751953125e-05,8.249282836914062e-05
0.00012135505676269531,0.027126312255859375,0.026339769210815434,0.12816,3.147125244140625e-05,0.0001430511474609375
0.00011229515075683594,0.08736991882324219,0.0029295738372802776,0.063259,2.9802322387695312e-05,0.00010704994201660156
9.202957153320312e-05,0.07298517227172852,0.011965371856689458,0.068365,3.0994415283203125e-05,0.00010919570922851562
9.5367431640625e-05,0.11746525764465332,0.012491653259277341,0.065167,2.0503997802734375e-05,8.416175842285156e-05
6.985664367675781e-05,0.05651235580444336,0.041610444992065426,0.105382,2.7418136596679688e-05,0.00010323524475097656
9.250640869140625e-05,0.09614133834838867,0.004966803756713864,0.068484,2.956390380859375e-05,0.00012969970703125
0.00010728836059570312,0.09945917129516602,0.010905088470458985,0.081927,3.719329833984375e-05,0.00011396408081054688
0.00012755393981933594,0.06241250038146973,0.0019246586914062475,0.078863,2.1696090698242188e-05,7.82012939453125e-05
0.00014472007751464844,0.04296612739562988,0.0048556813354492245,0.085113,2.2411346435546875e-05,9.274482727050781e-05
7.62939453125e-05,0.029518842697143555,0.005695557937622067,0.08039,2.2649765014648438e-05,8.988380432128906e-05
0.00010418891906738281,0.020833969116210938,0.0029987010955810495,0.099625,2.8371810913085938e-05,0.00010228157043457031
6.198883056640625e-05,0.030102252960205078,0.0021930455169677787,0.073929,2.3126602172851562e-05,9.632110595703125e-05
5.364418029785156e-05,0.039865970611572266,0.0006914125213623029,0.065624,2.4557113647460938e-05,0.00010538101196289062
8.654594421386719e-05,0.023719310760498047,0.007600184860229495,0.117185,2.7894973754882812e-05,0.00010204315185546875
6.818771362304688e-05,0.028725862503051758,0.007039961334228517,0.081204,2.86102294921875e-05,8.845329284667969e-05
6.699562072753906e-05,0.048783302307128906,0.0019300393981933617,0.085283,2.2649765014648438e-05,9.059906005859375e-05
6.890296936035156e-05,0.05012965202331543,0.011186799728393551,0.073813,2.6941299438476562e-05,0.00010728836059570312
6.580352783203125e-05,0.06887602806091309,0.0015032504272460973,0.074805,3.075599670410156e-05,9.894371032714844e-05
8.249282836914062e-05,0.04881596565246582,0.0053363809204101526,0.09979,2.2411346435546875e-05,9.5367431640625e-05
5.91278076171875e-05,0.0747380256652832,0.0072147681579589895,0.081589,2.5033950805664062e-05,0.00010013580322265625
0.00012731552124023438,0.06492209434509277,0.006212732620239261,0.074805,2.2649765014648438e-05,8.034706115722656e-05
0.00011658668518066406,0.06987166404724121,0.012934446762084967,0.072402,2.3126602172851562e-05,8.130073547363281e-05
0.00010371208190917969,0.05949687957763672,0.013401916473388675,0.066382,1.6689300537109375e-05,5.555152893066406e-05
0.00011205673217773438,0.061109304428100586,0.004267629989624017,0.117791,1.9311904907226562e-05,8.106231689453125e-05
8.487701416015625e-05,0.058661699295043945,0.004760036590576167,0.068722,3.170967102050781e-05,0.00011467933654785156
0.00010967254638671875,0.05675220489501953,0.0044684833374023375,0.101541,2.765655517578125e-05,8.845329284667969e-05
0.000102996826171875,0.05865168571472168,0.004727615158081053,0.068233,2.2649765014648438e-05,8.869171142578125e-05
0.0001277923583984375,0.048270463943481445,0.006971792266845703,0.066927,2.5272369384765625e-05,0.00011587142944335938
0.00010371208190917969,0.049776315689086914,0.006523086715698248,0.075774,1.9311904907226562e-05,7.43865966796875e-05
9.894371032714844e-05,0.06570672988891602,0.008726637176513674,0.142621,2.0503997802734375e-05,7.677078247070312e-05
9.369850158691406e-05,0.06597781181335449,0.015759774597167972,0.077192,2.5033950805664062e-05,8.940696716308594e-05
5.602836608886719e-05,0.08022260665893555,0.004985122421264643,0.072247,2.0503997802734375e-05,7.534027099609375e-05
7.271766662597656e-05,0.07683157920837402,0.005522704101562498,0.078599,1.9073486328125e-05,7.200241088867188e-05
7.748603820800781e-05,0.05648016929626465,0.012310592910766596,0.096378,2.86102294921875e-05,0.00010156631469726562
0.00010347366333007812,0.056535959243774414,0.007885090286254878,0.119218,3.910064697265625e-05,0.0001461505889892578
9.369850158691406e-05,0.07468318939208984,0.0021214785308837913,0.078428,3.1948089599609375e-05,0.0001304149627685547
7.963180541992188e-05,0.052942752838134766,0.0017790675811767548,0.061157,2.574920654296875e-05,0.00011849403381347656
0.00010895729064941406,0.05668330192565918,0.0022007738952636857,0.130287,2.288818359375e-05,8.940696716308594e-05
9.083747863769531e-05,0.04326128959655762,0.014255493713378906,0.064374,2.86102294921875e-05,9.107589721679688e-05
7.82012939453125e-05,0.029255151748657227,0.008283813247680669,0.068615,2.384185791015625e-05,9.393692016601562e-05
7.414817810058594e-05,0.03345060348510742,0.008251506088256838,0.117227,2.9325485229492188e-05,9.989738464355469e-05
8.130073547363281e-05,0.0741732120513916,0.001055217956542981,0.150826,1.9550323486328125e-05,8.130073547363281e-05
8.368492126464844e-05,0.022204875946044922,0.001870465637207025,0.095699,1.8596649169921875e-05,6.771087646484375e-05
6.580352783203125e-05,0.05453038215637207,0.003922882568359376,0.093638,2.4080276489257812e-05,9.179115295410156e-05
8.678436279296875e-05,0.07223200798034668,0.007764177078247073,0.075056,3.123283386230469e-05,0.00010585784912109375
0.0001220703125,0.05448460578918457,0.01057803225708008,0.096398,2.7418136596679688e-05,9.298324584960938e-05
0.00010132789611816406,0.06691837310791016,0.0030106549682617223,0.083006,2.9087066650390625e-05,0.00010395050048828125
8.630752563476562e-05,0.0726015567779541,0.0024379253082275343,0.075632,2.5987625122070312e-05,0.00011491775512695312
7.939338684082031e-05,0.04840540885925293,0.001973626022338866,0.06162,2.0742416381835938e-05,7.748603820800781e-05
0.00012826919555664062,0.08789968490600586,0.009286002441406246,0.080779,2.4557113647460938e-05,8.559226989746094e-05
9.942054748535156e-05,0.04648089408874512,0.005395653839111336,0.15713,2.2172927856445312e-05,9.179115295410156e-05
7.414817810058594e-05,0.03962278366088867,0.0022145372619628845,0.074551,2.5033950805664062e-05,0.00010418891906738281
9.512901306152344e-05,0.03990030288696289,0.003413875473022465,0.069212,2.574920654296875e-05,9.965896606445312e-05
7.510185241699219e-05,0.061244964599609375,0.003355173477172846,0.069666,2.3126602172851562e-05,9.512901306152344e-05
9.989738464355469e-05,0.047623395919799805,0.004242499847412096,0.13173,2.2649765014648438e-05,9.894371032714844e-05
0.00010275840759277344,0.05938124656677246,0.0025796172027587883,0.068662,3.7670135498046875e-05,0.00015211105346679688
5.4836273193359375e-05,0.07165098190307617,0.0017315860290527396,0.102598,2.7179718017578125e-05,0.00010752677917480469
9.608268737792969e-05,0.05866670608520508,0.0022864445953369172,0.084172,2.5033950805664062e-05,8.463859558105469e-05
6.747245788574219e-05,0.048358917236328125,0.016762208160400388,0.137991,3.1948089599609375e-05,0.0001125335693359375
9.512901306152344e-05,0.030398130416870117,0.0022689208831787044,0.073691,2.3603439331054688e-05,9.298324584960938e-05
7.295608520507812e-05,0.047785282135009766,0.01367811656188965,0.066148,3.910064697265625e-05,0.00012874603271484375
8.58306884765625e-05,0.042317867279052734,0.00152675204467774,0.086598,2.0503997802734375e-05,7.724761962890625e-05
0.00011730194091796875,0.03511476516723633,0.003499823120117193,0.068947,1.7404556274414062e-05,6.866455078125e-05
9.655952453613281e-05,0.04153919219970703,0.000997213241577144,0.129778,1.8358230590820312e-05,7.700920104980469e-05
0.00010395050048828125,0.05587172508239746,0.006708819915771491,0.085223,2.1696090698242188e-05,8.7738037109375e-05
0.00011610984802246094,0.048677921295166016,0.0021821669158935547,0.097344,3.361701965332031e-05,0.0001251697540283203
9.512901306152344e-05,0.0655374526977539,0.0019318588256835995,0.06545,3.218650817871094e-05,9.584426879882812e-05
8.487701416015625e-05,0.03961825370788574,0.0033571064758300753,0.060345,2.4557113647460938e-05,7.462501525878906e-05
7.772445678710938e-05,0.048200368881225586,0.002703862533569343,0.116015,2.2411346435546875e-05,7.939338684082031e-05
7.82012939453125e-05,0.024359464645385742,0.004308078002929691,0.0803,2.6941299438476562e-05,9.250640869140625e-05
0.00010204315185546875,0.0522150993347168,0.007940434478759778,0.128651,1.8835067749023438e-05,8.368492126464844e-05
5.364418029785156e-05,0.040526390075683594,0.007620215194702143,0.070207,2.8133392333984375e-05,0.00010800361633300781
6.556510925292969e-05,0.04405641555786133,0.004046449966430665,0.07743,2.3603439331054688e-05,8.416175842285156e-05
6.985664367675781e-05,0.04520916938781738,0.00720053588867188,0.066755,1.8358230590820312e-05,7.009506225585938e-05
7.963180541992188e-05,0.021196365356445312,0.00895391358947753,0.136804,3.123283386230469e-05,0.00011587142944335938
0.00010013580322265625,0.028039932250976562,0.003999112869262689,0.077299,2.288818359375e-05,0.0001125335693359375
7.772445678710938e-05,0.04353141784667969,0.0037034831237792998,0.08173,2.6226043701171875e-05,0.00011706352233886719
7.772445678710938e-05,0.05631685256958008,0.004008656295776361,0.067016,2.6226043701171875e-05,0.00010013580322265625
6.556510925292969e-05,0.04038572311401367,0.0037861381683349515,0.181709,2.2411346435546875e-05,9.584426879882812e-05
7.510185241699219e-05,0.06416106224060059,0.004823910247802737,0.091388,2.288818359375e-05,8.940696716308594e-05
8.702278137207031e-05,0.06274056434631348,0.0054702696075439455,0.076751,2.7418136596679688e-05,0.00010132789611816406
8.726119995117188e-05,0.06505990028381348,0.0011833612670898441,0.070326,2.6226043701171875e-05,9.369850158691406e-05
7.295608520507812e-05,0.04762887954711914,0.007372365203857423,0.141984,2.6941299438476562e-05,0.0001087188720703125
0.0001227855682373047,0.04572868347167969,0.001020548095703122,0.08576,2.8133392333984375e-05,9.989738464355469e-05
0.00011324882507324219,0.049139976501464844,0.0008698291931152347,0.073934,2.384185791015625e-05,8.130073547363281e-05
9.250640869140625e-05,0.035111427307128906,0.008796135543823247,0.077926,2.5987625122070312e-05,0.0001010894775390625
5.3882598876953125e-05,0.07005071640014648,0.002201574935913081,0.147485,2.6702880859375e-05,9.465217590332031e-05
0.00010442733764648438,0.05121326446533203,0.004625837768554686,0.092586,3.075599670410156e-05,0.0001087188720703125
0.00010347366333007812,0.0585172176361084,0.008515434249877926,0.070316,2.4318695068359375e-05,9.5367431640625e-05
7.462501525878906e-05,0.058302879333496094,0.014337487030029294,0.0902,3.1948089599609375e-05,0.00012350082397460938
8.726119995117188e-05,0.0675039291381836,0.0038475139923095647,0.101693,2.6941299438476562e-05,9.608268737792969e-05
7.700920104980469e-05,0.05389213562011719,0.0017146060485839776,0.184898,2.7179718017578125e-05,9.870529174804688e-05
0.00011658668518066406,0.05430030822753906,0.001002938491821287,0.063418,2.384185791015625e-05,8.535385131835938e-05
9.202957153320312e-05,0.029706716537475586,0.0008514141845703121,0.102895,2.6702880859375e-05,0.00010061264038085938
0.00012993812561035156,0.03995108604431152,0.010993232284545892,0.072289,3.0994415283203125e-05,0.00011467933654785156
8.392333984375e-05,0.042405128479003906,0.008627728500366208,0.110835,2.8848648071289062e-05,0.00011372566223144531
9.679794311523438e-05,0.040293216705322266,0.00775098184204101,0.087039,2.193450927734375e-05,7.653236389160156e-05
0.00010776519775390625,0.07303905487060547,0.014434518737792973,0.077205,2.6702880859375e-05,0.00010251998901367188
0.00015211105346679688,0.071014404296875,0.008749888549804685,0.071189,3.2901763916015625e-05,0.00011849403381347656
0.0001380443572998047,0.06992316246032715,0.012635827529907231,0.087237,2.8133392333984375e-05,0.00011467933654785156
0.0001049041748046875,0.06230974197387695,0.002176889404296875,0.097566,2.956390380859375e-05,0.00010395050048828125
7.486343383789062e-05,0.08186221122741699,0.013073492568969725,0.058006,2.1457672119140625e-05,7.748603820800781e-05
8.535385131835938e-05,0.07961726188659668,0.010029270690917969,0.071631,2.9087066650390625e-05,0.00011348724365234375
9.584426879882812e-05,0.08974742889404297,0.011338451202392574,0.066417,2.5510787963867188e-05,0.00010347366333007812
9.131431579589844e-05,0.09951996803283691,0.0010740273590087862,0.076088,2.4557113647460938e-05,0.00010824203491210938
0.00011730194091796875,0.07033991813659668,0.00766334141540527,0.093712,3.0517578125e-05,0.00012493133544921875
0.00010013580322265625,0.038596391677856445,0.002462770034790035,0.081848,4.00543212890625e-05,0.00012755393981933594
9.918212890625e-05,0.08951067924499512,0.002669217819213865,0.080181,2.193450927734375e-05,8.7738037109375e-05
0.00011920928955078125,0.03477597236633301,0.0033556498260498002,0.067278,2.3126602172851562e-05,9.298324584960938e-05
0.00010848045349121094,0.06278204917907715,0.00855811723327636,0.082364,2.2172927856445312e-05,7.987022399902344e-05
0.00014543533325195312,0.07364392280578613,0.0063854799346923785,0.073217,4.124641418457031e-05,9.036064147949219e-05
8.177757263183594e-05,0.052266597747802734,0.0020059035491943322,0.067305,2.0742416381835938e-05,8.320808410644531e-05
6.389617919921875e-05,0.048468589782714844,0.004142097991943358,0.072756,2.0265579223632812e-05,7.343292236328125e-05
9.250640869140625e-05,0.043756723403930664,0.0009981670074462878,0.071632,1.9788742065429688e-05,8.535385131835938e-05
8.845329284667969e-05,0.030066490173339844,0.0019486664123535141,0.065818,2.384185791015625e-05,0.00010156631469726562
7.390975952148438e-05,0.037148237228393555,0.0007484449920654307,0.068119,2.1696090698242188e-05,9.012222290039062e-05
9.775161743164062e-05,0.046035051345825195,0.0036369374237060492,0.082904,3.123283386230469e-05,0.00011277198791503906
0.00010561943054199219,0.04088401794433594,0.002003085205078123,0.070953,2.3365020751953125e-05,9.942054748535156e-05
0.00011229515075683594,0.030562639236450195,0.007677051803588866,0.060128,2.4318695068359375e-05,9.441375732421875e-05
0.00012087821960449219,0.030117034912109375,0.004282807312011722,0.061165,2.0265579223632812e-05,7.82012939453125e-05
7.534027099609375e-05,0.031101703643798828,0.005430671356201178,0.063077,1.9311904907226562e-05,8.249282836914062e-05
8.225440979003906e-05,0.03193855285644531,0.001597199844360353,0.059751,1.8835067749023438e-05,6.651878356933594e-05
5.626678466796875e-05,0.0388486385345459,0.0033383347473144587,0.067379,2.6464462280273438e-05,8.153915405273438e-05
0.00010538101196289062,0.0463404655456543,0.007325440734863284,0.062206,2.86102294921875e-05,0.000102996826171875
9.34600830078125e-05,0.020267963409423828,0.0016011969604492193,0.078846,2.09808349609375e-05,7.677078247070312e-05
8.058547973632812e-05,0.03284430503845215,0.003199759857177735,0.060633,3.3855438232421875e-05,8.273124694824219e-05
8.440017700195312e-05,0.025525808334350586,0.002166484725952142,0.096962,2.9802322387695312e-05,0.00011777877807617188
7.867813110351562e-05,0.03306746482849121,0.0009747486114501935,0.080125,2.288818359375e-05,8.726119995117188e-05
5.7697296142578125e-05,0.04749178886413574,0.0012518907165527393,0.077565,3.218650817871094e-05,0.00010609626770019531
6.985664367675781e-05,0.032161712646484375,0.010203161209106443,0.088757,2.574920654296875e-05,9.846687316894531e-05
5.91278076171875e-05,0.04888653755187988,0.001913546813964842,0.086411,2.9802322387695312e-05,0.00010013580322265625
6.175041198730469e-05,0.0461888313293457,0.005111797424316403,0.074479,2.956390380859375e-05,0.0001010894775390625
7.534027099609375e-05,0.042671918869018555,0.00215181089782715,0.067161,2.5033950805664062e-05,9.608268737792969e-05
8.559226989746094e-05,0.040108680725097656,0.000917152893066403,0.098388,2.6702880859375e-05,0.00010442733764648438
7.462501525878906e-05,0.04741239547729492,0.0014432492370605454,0.080763,3.337860107421875e-05,0.00014019012451171875
7.677078247070312e-05,0.05524253845214844,0.006205918441772457,0.073439,3.266334533691406e-05,0.00011873245239257812
7.081031799316406e-05,0.04868745803833008,0.02817105517578125,0.085423,2.1219253540039062e-05,8.606910705566406e-05
7.677078247070312e-05,0.059951066970825195,0.004242378189086918,0.101198,2.9325485229492188e-05,0.0001068115234375
0.00012063980102539062,0.04174661636352539,0.0018834481353759702,0.086263,5.459785461425781e-05,9.1552734375e-05
8.535385131835938e-05,0.04447031021118164,0.0015690445251464874,0.110718,2.8848648071289062e-05,0.00010013580322265625
0.00012826919555664062,0.05759835243225098,0.005719719955444333,0.071953,2.6226043701171875e-05,9.512901306152344e-05
0.00011086463928222656,0.06875300407409668,0.0009055813903808552,0.127613,2.0265579223632812e-05,6.961822509765625e-05
0.0001125335693359375,0.039084672927856445,0.0022547456207275413,0.087656,2.8848648071289062e-05,0.00014543533325195312
9.131431579589844e-05,0.05282783508300781,0.005942124237060545,0.121186,2.1696090698242188e-05,9.5367431640625e-05
0.0005395412445068359,0.06237220764160156,0.01152765344238281,0.074839,2.3603439331054688e-05,7.224082946777344e-05
6.246566772460938e-05,0.05110931396484375,0.004834244338989269,0.125683,2.8848648071289062e-05,0.00010561943054199219
0.0001220703125,0.0566248893737793,0.001942319229125966,0.127647,2.9325485229492188e-05,8.368492126464844e-05
9.012222290039062e-05,0.05698657035827637,0.003875866348266588,0.129593,1.9311904907226562e-05,7.653236389160156e-05
7.2479248046875e-05,0.06650543212890625,0.005872992553710932,0.08271,2.288818359375e-05,0.00010371208190917969
9.72747802734375e-05,0.05150651931762695,0.006356486267089845,0.098356,2.574920654296875e-05,8.630752563476562e-05
8.678436279296875e-05,0.050112009048461914,0.004458353576660162,0.15444,2.8848648071289062e-05,9.131431579589844e-05
7.772445678710938e-05,0.060469865798950195,0.00990146463012695,0.133524,3.743171691894531e-05,0.00012373924255371094
8.034706115722656e-05,0.08978676795959473,0.007324949279785151,0.080559,3.0517578125e-05,0.00011610984802246094
8.58306884765625e-05,0.07121109962463379,0.0008873819122314497,0.130574,2.7894973754882812e-05,9.465217590332031e-05
9.584426879882812e-05,0.0717630386352539,0.003662490020751946,0.201439,2.956390380859375e-05,0.00010609626770019531
9.679794311523438e-05,0.05535173416137695,0.009878362152099612,0.077678,3.0279159545898438e-05,9.965896606445312e-05
8.559226989746094e-05,0.0458226203918457,0.002560454376220697,0.075092,2.6226043701171875e-05,0.00010037422180175781
8.654594421386719e-05,0.07708549499511719,0.007033627075195309,0.169131,4.1961669921875e-05,0.0001347064971923828
8.344650268554688e-05,0.0686638355255127,0.008893599990844714,0.134421,3.0994415283203125e-05,0.00011467933654785156
7.510185241699219e-05,0.04604506492614746,0.0037955764617919885,0.083041,2.9325485229492188e-05,0.00010728836059570312
8.869171142578125e-05,0.07166504859924316,0.010507536941528312,0.222894,2.8848648071289062e-05,8.034706115722656e-05
6.127357482910156e-05,0.06517148017883301,0.0036227369232177675,0.188283,2.1219253540039062e-05,7.581710815429688e-05
0.00011730194091796875,0.03703188896179199,0.0021926260681152387,0.094828,2.09808349609375e-05,8.20159912109375e-05
7.62939453125e-05,0.048305511474609375,0.003920254302978515,0.188999,2.5033950805664062e-05,0.0001049041748046875
7.176399230957031e-05,0.05819821357727051,0.013258637969970705,0.196657,3.0517578125e-05,0.00010800361633300781
0.0001571178436279297,0.05022573471069336,0.0027051214599609352,0.075685,3.147125244140625e-05,0.000118255615234375
8.58306884765625e-05,0.05929064750671387,0.004137051666259772,0.135262,2.8848648071289062e-05,0.00011157989501953125
7.62939453125e-05,0.05642986297607422,0.0015783973693847542,0.234775,2.2649765014648438e-05,9.799003601074219e-05
9.989738464355469e-05,0.05914497375488281,0.005356838851928711,0.075669,2.1696090698242188e-05,7.939338684082031e-05
0.00010061264038085938,0.07513928413391113,0.009690865371704105,0.072127,3.123283386230469e-05,0.00011444091796875
0.00011420249938964844,0.05481386184692383,0.011740567642211916,0.082744,2.5987625122070312e-05,8.58306884765625e-05
0.00010061264038085938,0.04706716537475586,0.003766133926391607,0.157077,3.0517578125e-05,0.00011515617370605469
0.00010228157043457031,0.04151558876037598,0.01786643214416503,0.226448,2.4318695068359375e-05,8.082389831542969e-05
7.939338684082031e-05,0.06594109535217285,0.0030286615905761732,0.080219,3.910064697265625e-05,0.00013875961303710938
9.441375732421875e-05,0.037561893463134766,0.001310486999511723,0.091359,2.6226043701171875e-05,0.000102996826171875
0.00010085105895996094,0.05026984214782715,0.009048146377563474,0.072064,4.00543212890625e-05,0.00012922286987304688
0.00010919570922851562,0.05502009391784668,0.0018915216522216727,0.191892,2.7179718017578125e-05,0.00010371208190917969
6.628036499023438e-05,0.037444114685058594,0.004406160324096686,0.078507,2.7418136596679688e-05,0.0001068115234375
0.00011467933654785156,0.06155872344970703,0.012523302230834948,0.240965,2.3126602172851562e-05,8.440017700195312e-05
0.00010895729064941406,0.06209516525268555,0.03763793380737304,0.06442,2.193450927734375e-05,8.249282836914062e-05
9.036064147949219e-05,0.05806255340576172,0.004216486862182622,0.191297,2.8133392333984375e-05,0.00010085105895996094
8.58306884765625e-05,0.08167767524719238,0.00508408489990235,0.089817,2.6941299438476562e-05,9.942054748535156e-05
9.322166442871094e-05,0.06747698783874512,0.009254894882202158,0.298919,2.765655517578125e-05,0.00010538101196289062
0.00010061264038085938,0.10265731811523438,0.001167546905517576,0.060261,2.002716064453125e-05,8.654594421386719e-05
8.606910705566406e-05,0.07217550277709961,0.01150251029968262,0.079885,3.838539123535156e-05,0.00011587142944335938
9.298324584960938e-05,0.03614211082458496,0.0006421087036132811,0.241924,2.09808349609375e-05,7.891654968261719e-05
0.0001163482666015625,0.05890297889709473,0.004323767105102544,0.128159,2.4557113647460938e-05,9.131431579589844e-05
0.0001068115234375,0.060753583908081055,0.0033755744476318406,0.065798,2.3365020751953125e-05,7.605552673339844e-05
0.00010323524475097656,0.09053540229797363,0.0038238138427734436,0.195126,3.075599670410156e-05,0.00011873245239257812
9.703636169433594e-05,0.038072824478149414,0.006749184951782228,0.075515,2.7418136596679688e-05,9.989738464355469e-05
0.00010371208190917969,0.06737494468688965,0.0025718091430664003,0.149956,2.9325485229492188e-05,0.00010991096496582031
6.866455078125e-05,0.041338205337524414,0.011627103271484376,0.07156,3.409385681152344e-05,0.00012063980102539062
9.369850158691406e-05,0.056975364685058594,0.007919501632690423,0.072331,2.5987625122070312e-05,9.5367431640625e-05
6.794929504394531e-05,0.04608774185180664,0.006783807098388675,0.084963,2.3603439331054688e-05,7.724761962890625e-05
7.653236389160156e-05,0.0734715461730957,0.005884308273315431,0.238093,2.6226043701171875e-05,0.00010633468627929688
7.867813110351562e-05,0.03538107872009277,0.0038504207916259803,0.153693,2.8848648071289062e-05,9.965896606445312e-05
7.343292236328125e-05,0.06652379035949707,0.008480225555419926,0.067283,3.0517578125e-05,9.107589721679688e-05
0.00010609626770019531,0.04270458221435547,0.0024583773193359443,0.077244,2.5987625122070312e-05,8.821487426757812e-05
0.00012826919555664062,0.05364513397216797,0.003170460586547852,0.067745,3.0040740966796875e-05,0.00011372566223144531
7.557868957519531e-05,0.08136844635009766,0.01012961785888672,0.253774,2.5033950805664062e-05,9.870529174804688e-05
8.20159912109375e-05,0.030115365982055664,0.001916795623779291,0.080587,1.9311904907226562e-05,7.05718994140625e-05
8.416175842285156e-05,0.055585384368896484,0.005864442398071296,0.116723,2.7418136596679688e-05,9.274482727050781e-05
8.368492126464844e-05,0.034671783447265625,0.004987979171752935,0.066977,2.8371810913085938e-05,0.00011587142944335938
0.00013399124145507812,0.05133938789367676,0.004475711135864258,0.06522,2.3603439331054688e-05,9.703636169433594e-05
0.00012445449829101562,0.03627347946166992,0.0013972417297363343,0.114406,2.7894973754882812e-05,0.00010204315185546875
0.00010251998901367188,0.05588841438293457,0.001690962081909192,0.189819,2.3603439331054688e-05,8.940696716308594e-05
0.00012302398681640625,0.06280946731567383,0.005840659713745117,0.097525,2.9325485229492188e-05,0.00010776519775390625
9.393692016601562e-05,0.04813122749328613,0.012012683212280273,0.120338,2.8371810913085938e-05,9.417533874511719e-05
7.009506225585938e-05,0.05543923377990723,0.0027764416351318405,0.088736,2.9802322387695312e-05,0.00011157989501953125
6.914138793945312e-05,0.07746052742004395,0.0013680653533935522,0.070204,2.7894973754882812e-05,9.489059448242188e-05
8.893013000488281e-05,0.06767153739929199,0.01005795053100586,0.095664,2.4080276489257812e-05,9.703636169433594e-05
5.364418029785156e-05,0.07326412200927734,0.014363060134887695,0.074656,2.09808349609375e-05,7.390975952148438e-05
9.441375732421875e-05,0.05764937400817871,0.0012548470764160158,0.075072,2.3603439331054688e-05,8.678436279296875e-05
6.866455078125e-05,0.06668400764465332,0.001843389266967782,0.130431,2.7894973754882812e-05,9.369850158691406e-05
8.726119995117188e-05,0.054448843002319336,0.004994747161865237,0.074875,3.218650817871094e-05,0.00013589859008789062
0.00011587142944335938,0.061979055404663086,0.008398983123779291,0.069222,2.6226043701171875e-05,9.703636169433594e-05
9.822845458984375e-05,0.07612729072570801,0.005950870513916018,0.09125,2.9087066650390625e-05,9.250640869140625e-05
8.249282836914062e-05,0.054692745208740234,0.013824695724487301,0.109406,2.5510787963867188e-05,9.703636169433594e-05
0.00011658668518066406,0.07278823852539062,0.01238043417358399,0.083656,3.24249267578125e-05,9.870529174804688e-05
9.059906005859375e-05,0.050606489181518555,0.0017669261169433598,0.078305,2.9325485229492188e-05,0.00010347366333007812
0.00011420249938964844,0.03781771659851074,0.004923327194213872,0.097214,2.5987625122070312e-05,9.489059448242188e-05
0.00012111663818359375,0.05959272384643555,0.005795789031982426,0.07572,2.3603439331054688e-05,8.249282836914062e-05
0.00012183189392089844,0.06532740592956543,0.007360300704956052,0.074603,2.9325485229492188e-05,0.00010824203491210938
8.702278137207031e-05,0.0585637092590332,0.00303634690856934,0.078329,2.7894973754882812e-05,0.0001373291015625
8.96453857421875e-05,0.06106233596801758,0.004180281356811519,0.069096,2.765655517578125e-05,9.512901306152344e-05
0.00010347366333007812,0.06421351432800293,0.0031824810333251907,0.081793,2.09808349609375e-05,7.748603820800781e-05
0.00010514259338378906,0.04789423942565918,0.028252953720092774,0.0833,2.7894973754882812e-05,0.00010347366333007812
0.00013637542724609375,0.06616735458374023,0.006530120513916021,0.094577,3.1948089599609375e-05,0.00011754035949707031
0.00010204315185546875,0.09856414794921875,0.00998366320800781,0.077268,2.1219253540039062e-05,8.392333984375e-05
9.298324584960938e-05,0.08242964744567871,0.003085578735351563,0.077292,2.7179718017578125e-05,9.894371032714844e-05
9.655952453613281e-05,0.05391573905944824,0.0021476945648193357,0.091974,3.170967102050781e-05,0.00012087821960449219
9.989738464355469e-05,0.06589126586914062,0.0032768549346923886,0.082185,3.218650817871094e-05,0.00010800361633300781
9.274482727050781e-05,0.07044720649719238,0.005117699111938476,0.076086,2.2411346435546875e-05,8.988380432128906e-05
0.00011515617370605469,0.04465055465698242,0.0015658854370117214,0.070962,2.5033950805664062e-05,0.00010347366333007812
7.939338684082031e-05,0.035085439682006836,0.0035792377014160215,0.076898,3.600120544433594e-05,0.00013947486877441406
8.034706115722656e-05,0.04152035713195801,0.008612067230224604,0.074092,2.6464462280273438e-05,8.296966552734375e-05
8.893013000488281e-05,0.04128623008728027,0.0029720010070800745,0.076172,2.5987625122070312e-05,8.273124694824219e-05
8.368492126464844e-05,0.06636619567871094,0.00920314212036133,0.072573,3.0040740966796875e-05,8.630752563476562e-05
9.870529174804688e-05,0.05353522300720215,0.0018024752502441427,0.084187,1.9788742065429688e-05,6.723403930664062e-05
8.630752563476562e-05,0.051080942153930664,0.0033066005249023506,0.113323,3.0994415283203125e-05,0.00011324882507324219
0.00011587142944335938,0.04354286193847656,0.0010238535156250061,0.063826,2.1457672119140625e-05,7.891654968261719e-05
8.7738037109375e-05,0.059862375259399414,0.004280602401733391,0.139106,3.123283386230469e-05,9.298324584960938e-05
8.344650268554688e-05,0.04494738578796387,0.03502526493835449,0.059517,2.09808349609375e-05,7.43865966796875e-05
9.131431579589844e-05,0.05890178680419922,0.005707769149780273,0.062556,2.1457672119140625e-05,7.104873657226562e-05
7.724761962890625e-05,0.06500244140625,0.005318950744628903,0.074104,2.8371810913085938e-05,9.107589721679688e-05
7.534027099609375e-05,0.06733489036560059,0.005951368225097661,0.068337,2.4318695068359375e-05,9.083747863769531e-05
6.628036499023438e-05,0.04901003837585449,0.03225637210083007,0.064893,2.5510787963867188e-05,8.273124694824219e-05
9.751319885253906e-05,0.09156107902526855,0.0021848429718017565,0.071646,2.9087066650390625e-05,9.417533874511719e-05
9.012222290039062e-05,0.03721022605895996,0.0010700594635009789,0.061228,2.9087066650390625e-05,0.00011396408081054688
0.00012683868408203125,0.04675769805908203,0.0027565946502685484,0.079283,2.4557113647460938e-05,8.678436279296875e-05
8.749961853027344e-05,0.07323598861694336,0.015163062454223636,0.100824,2.6464462280273438e-05,9.822845458984375e-05
0.00011396408081054688,0.054972171783447266,0.0006344129943847629,0.062135,2.9325485229492188e-05,9.942054748535156e-05
0.00010561943054199219,0.07689332962036133,0.0029502374114990237,0.074156,2.956390380859375e-05,0.00010633468627929688
7.915496826171875e-05,0.07132887840270996,0.01038830348205566,0.073438,2.3365020751953125e-05,7.677078247070312e-05
0.00011110305786132812,0.06085801124572754,0.020263806793212893,0.093428,2.3603439331054688e-05,0.0001068115234375
0.00010633468627929688,0.06730818748474121,0.016610975418090826,0.06434,2.4080276489257812e-05,8.177757263183594e-05
8.916854858398438e-05,0.06192827224731445,0.00171610298156738,0.062475,2.5987625122070312e-05,9.870529174804688e-05
9.822845458984375e-05,0.08765554428100586,0.00588418612670899,0.095798,2.765655517578125e-05,8.678436279296875e-05
0.00010275840759277344,0.049249887466430664,0.000767234268188477,0.08831,2.9802322387695312e-05,0.00010561943054199219
8.153915405273438e-05,0.08688569068908691,0.019382055053710934,0.07799,3.0517578125e-05,0.00011706352233886719
7.534027099609375e-05,0.07392096519470215,0.0015306584320068373,0.087754,2.0265579223632812e-05,8.630752563476562e-05
8.726119995117188e-05,0.08316755294799805,0.003218494918823256,0.153572,3.0517578125e-05,0.00010633468627929688
0.00011849403381347656,0.06062722206115723,0.00513718667602539,0.075794,3.0279159545898438e-05,0.00010633468627929688
0.000102996826171875,0.05477166175842285,0.010473537155151369,0.071629,3.170967102050781e-05,0.00014209747314453125
9.72747802734375e-05,0.07139301300048828,0.0007146435546875052,0.14667,2.5987625122070312e-05,0.00010061264038085938
9.250640869140625e-05,0.05166172981262207,0.014966875549316402,0.071704,2.4080276489257812e-05,9.489059448242188e-05
9.608268737792969e-05,0.06328368186950684,0.0034604461517333956,0.063266,2.4557113647460938e-05,9.846687316894531e-05
8.177757263183594e-05,0.05317878723144531,0.007566193527221682,0.190856,2.5987625122070312e-05,0.000102996826171875
0.00011110305786132812,0.04704427719116211,0.0074047258453369125,0.126417,2.5510787963867188e-05,0.0001049041748046875
8.749961853027344e-05,0.05246257781982422,0.004881145919799809,0.085711,3.075599670410156e-05,0.00011181831359863281
0.00011348724365234375,0.08217406272888184,0.0006797071685790967,0.213676,2.86102294921875e-05,0.0001049041748046875
0.00010013580322265625,0.033487558364868164,0.002580786254882811,0.077072,2.574920654296875e-05,8.058547973632812e-05
5.53131103515625e-05,0.058062076568603516,0.005283470779418958,0.138919,3.170967102050781e-05,0.0001361370086669922
7.939338684082031e-05,0.027709245681762695,0.0029355003356933557,0.104175,2.8133392333984375e-05,9.322166442871094e-05
6.699562072753906e-05,0.04076576232910156,0.002803795349121091,0.066638,2.7179718017578125e-05,0.00010323524475097656
6.508827209472656e-05,0.06519198417663574,0.0029852484130859502,0.18066,2.8133392333984375e-05,0.00010704994201660156
8.7738037109375e-05,0.06499719619750977,0.008078943145751971,0.256837,2.6226043701171875e-05,9.250640869140625e-05
9.799003601074219e-05,0.04989361763000488,0.009081668853759772,0.08625,3.0279159545898438e-05,9.989738464355469e-05
0.00010013580322265625,0.04030871391296387,0.010780709472656247,0.115234,2.765655517578125e-05,0.00010514259338378906
6.628036499023438e-05,0.04540896415710449,0.003583317642211911,0.07137,2.86102294921875e-05,0.0001304149627685547
0.00010085105895996094,0.08016300201416016,0.002818950927734376,0.288437,2.86102294921875e-05,9.72747802734375e-05
9.489059448242188e-05,0.040686607360839844,0.013045262695312504,0.084199,2.4080276489257812e-05,0.00010418891906738281
0.00011110305786132812,0.0643305778503418,0.005723854217529301,0.08209,2.7179718017578125e-05,0.000110626220703125
9.989738464355469e-05,0.059984445571899414,0.0034931471862792995,0.329621,2.3603439331054688e-05,8.58306884765625e-05
0.00010228157043457031,0.07938885688781738,0.004785483764648435,0.079876,2.384185791015625e-05,8.7738037109375e-05
9.775161743164062e-05,0.035948753356933594,0.0016060392761230446,0.100635,2.6941299438476562e-05,0.00010204315185546875
9.846687316894531e-05,0.06340289115905762,0.005848567184448261,0.332491,2.0742416381835938e-05,8.106231689453125e-05
9.34600830078125e-05,0.054467201232910156,0.006973708404541021,0.078661,3.24249267578125e-05,0.00013065338134765625
0.00011134147644042969,0.039508819580078125,0.006813042831420896,0.087425,2.3603439331054688e-05,8.916854858398438e-05
7.152557373046875e-05,0.06258988380432129,0.004774259384155266,0.132917,3.0040740966796875e-05,8.487701416015625e-05
8.440017700195312e-05,0.03578329086303711,0.0037977069702148647,0.352166,4.100799560546875e-05,0.0001068115234375
8.082389831542969e-05,0.0671837329864502,0.011119683685302736,0.07081,2.5510787963867188e-05,9.655952453613281e-05
8.702278137207031e-05,0.056878089904785156,0.003836728485107424,0.094067,2.3365020751953125e-05,8.559226989746094e-05
6.198883056640625e-05,0.07685160636901855,0.001333954559326174,0.061589,2.3603439331054688e-05,9.226799011230469e-05
0.00010371208190917969,0.050005435943603516,0.00794755068969727,0.118863,2.5033950805664062e-05,9.107589721679688e-05
0.00011014938354492188,0.08658075332641602,0.001978733184814452,0.079847,2.0265579223632812e-05,7.271766662597656e-05
8.296966552734375e-05,0.04998779296875,0.0018336746063232212,0.346241,3.337860107421875e-05,0.00011563301086425781
7.414817810058594e-05,0.0618891716003418,0.0013209041290283136,0.074732,2.6941299438476562e-05,0.00011491775512695312
0.00011038780212402344,0.05854606628417969,0.0013108023681640685,0.110271,2.1219253540039062e-05,8.416175842285156e-05
0.00010991096496582031,0.05894827842712402,0.006874506362915034,0.069166,2.193450927734375e-05,8.463859558105469e-05
9.202957153320312e-05,0.05412411689758301,0.006361953964233405,0.106385,4.0531158447265625e-05,0.00010466575622558594
8.296966552734375e-05,0.07706093788146973,0.007802716995239267,0.153049,2.4318695068359375e-05,8.797645568847656e-05
0.00011730194091796875,0.07994341850280762,0.006883246307373053,0.092245,2.1696090698242188e-05,7.367134094238281e-05
9.441375732421875e-05,0.04956936836242676,0.0013873545837402301,0.392905,3.1948089599609375e-05,0.00012969970703125
8.416175842285156e-05,0.04508686065673828,0.0006311057891845717,0.077291,1.8358230590820312e-05,7.343292236328125e-05
0.00010538101196289062,0.04708123207092285,0.005808203369140619,0.426294,4.2438507080078125e-05,0.0001571178436279297
6.580352783203125e-05,0.04545474052429199,0.010205241531372068,0.059706,3.0517578125e-05,0.00011086463928222656
6.914138793945312e-05,0.05041027069091797,0.0033756704101562535,0.072224,3.457069396972656e-05,0.00013446807861328125
0.00010156631469726562,0.051931142807006836,0.010196795486450194,0.128276,2.1696090698242188e-05,9.059906005859375e-05
7.748603820800781e-05,0.06324410438537598,0.0036301171722412096,0.063556,1.7642974853515625e-05,7.05718994140625e-05
0.0001227855682373047,0.054805755615234375,0.004404601501464822,0.445126,2.9325485229492188e-05,9.34600830078125e-05
6.914138793945312e-05,0.03658604621887207,0.002371296890258792,0.064842,2.2411346435546875e-05,9.274482727050781e-05
9.870529174804688e-05,0.047455549240112305,0.0016023448028564397,0.120246,2.9087066650390625e-05,0.00011372566223144531
0.00011968612670898438,0.05993032455444336,0.004178532531738277,0.483047,3.1948089599609375e-05,0.00011754035949707031
6.127357482910156e-05,0.037012577056884766,0.0006569551239013621,0.094324,2.4318695068359375e-05,9.965896606445312e-05
8.726119995117188e-05,0.048517465591430664,0.008790025344848629,0.081959,3.0994415283203125e-05,0.00011491775512695312
7.295608520507812e-05,0.05018305778503418,0.0061357018280029235,0.06882,2.2172927856445312e-05,8.797645568847656e-05
9.679794311523438e-05,0.059311628341674805,0.002034854598998992,0.515379,2.574920654296875e-05,9.584426879882812e-05
6.508827209472656e-05,0.033707618713378906,0.0026475204925537066,0.083902,2.9087066650390625e-05,0.00010275840759277344
0.00010752677917480469,0.05758190155029297,0.003228105911254886,0.090916,2.47955322265625e-05,0.00010776519775390625
5.8650970458984375e-05,0.07613706588745117,0.0031597913970947272,0.123126,2.193450927734375e-05,7.557868957519531e-05
7.915496826171875e-05,0.046289682388305664,0.00468830905151367,0.088798,2.2172927856445312e-05,8.487701416015625e-05
0.0001277923583984375,0.047318220138549805,0.0028198516540527407,0.088082,2.6464462280273438e-05,9.989738464355469e-05
8.106231689453125e-05,0.022527694702148438,0.0026368576812744182,0.35407,2.193450927734375e-05,9.560585021972656e-05
0.00010037422180175781,0.05547475814819336,0.0010470753326415894,0.138861,2.2649765014648438e-05,8.630752563476562e-05
6.818771362304688e-05,0.047769784927368164,0.009480482803344722,0.107589,2.6226043701171875e-05,9.846687316894531e-05
0.00011420249938964844,0.08983778953552246,0.009340768615722653,0.069983,3.886222839355469e-05,0.00014901161193847656
0.00011801719665527344,0.05802631378173828,0.01040301266479493,0.383567,3.1948089599609375e-05,0.0001163482666015625
0.00010204315185546875,0.07381272315979004,0.0007845917663574231,0.100354,2.6464462280273438e-05,9.441375732421875e-05
0.00011181831359863281,0.06469464302062988,0.006205982498168949,0.124996,2.193450927734375e-05,9.775161743164062e-05
8.726119995117188e-05,0.07813405990600586,0.01898241331481934,0.137151,2.8371810913085938e-05,8.940696716308594e-05
7.891654968261719e-05,0.07915925979614258,0.013189783920288092,0.080436,2.5033950805664062e-05,0.0001049041748046875
8.678436279296875e-05,0.05479574203491211,0.012715308578491236,0.381192,2.7894973754882812e-05,9.822845458984375e-05
8.559226989746094e-05,0.08525466918945312,0.014360818786621099,0.075955,2.2649765014648438e-05,0.00010347366333007812
0.0001049041748046875,0.0972585678100586,0.0037624319000244127,0.083108,1.811981201171875e-05,7.224082946777344e-05
9.131431579589844e-05,0.04639935493469238,0.008738205017089828,0.423611,2.5033950805664062e-05,9.465217590332031e-05
8.344650268554688e-05,0.07599472999572754,0.039810011932373046,0.100578,3.528594970703125e-05,0.00010967254638671875
9.059906005859375e-05,0.10399866104125977,0.00788605642700195,0.092296,3.3855438232421875e-05,0.00011134147644042969
0.00012183189392089844,0.11541032791137695,0.007908069519042972,0.058646,3.24249267578125e-05,0.0001227855682373047
7.486343383789062e-05,0.11028575897216797,0.01804862330627441,0.083043,2.6226043701171875e-05,9.465217590332031e-05
0.0001361370086669922,0.0692741870880127,0.007205425262451173,0.060875,3.0279159545898438e-05,0.00011396408081054688
0.00014543533325195312,0.09729504585266113,0.009193812774658208,0.102501,2.0742416381835938e-05,7.62939453125e-05
0.00012612342834472656,0.043802738189697266,0.004900803848266605,0.072904,2.9325485229492188e-05,0.00011324882507324219
6.127357482910156e-05,0.029702425003051758,0.0007099787902832277,0.43853,2.5510787963867188e-05,9.417533874511719e-05
6.151199340820312e-05,0.11666631698608398,0.0024288538970947265,0.117021,2.2411346435546875e-05,9.393692016601562e-05
6.365776062011719e-05,0.04947829246520996,0.0034499843139648434,0.068273,2.3365020751953125e-05,8.58306884765625e-05
8.606910705566406e-05,0.04383563995361328,0.004946119979858402,0.060346,2.7418136596679688e-05,0.00010704994201660156
0.00011968612670898438,0.06302881240844727,0.004421253555297877,0.288357,2.9325485229492188e-05,0.00011420249938964844
8.654594421386719e-05,0.03883957862854004,0.01412983511352539,0.128691,2.7418136596679688e-05,8.177757263183594e-05
0.00012540817260742188,0.08190774917602539,0.020505235107421874,0.066817,3.409385681152344e-05,0.00011944770812988281
8.034706115722656e-05,0.04294085502624512,0.0037126671142578144,0.102643,2.5272369384765625e-05,8.606910705566406e-05
0.00015044212341308594,0.10651087760925293,0.00626612278747557,0.275882,2.765655517578125e-05,9.918212890625e-05
9.250640869140625e-05,0.06579947471618652,0.0014297452239990238,0.106072,4.172325134277344e-05,0.0001251697540283203
0.00011014938354492188,0.034955501556396484,0.0009105553741455136,0.072638,2.1696090698242188e-05,7.200241088867188e-05
9.870529174804688e-05,0.04607391357421875,0.0020568541259765594,0.065778,2.3603439331054688e-05,8.58306884765625e-05
8.034706115722656e-05,0.04648852348327637,0.006137343246459967,0.072943,2.6941299438476562e-05,9.870529174804688e-05
8.58306884765625e-05,0.05912590026855469,0.008961873214721666,0.138557,2.1696090698242188e-05,8.20159912109375e-05
0.0001125335693359375,0.03723859786987305,0.004911413925170902,0.076082,2.09808349609375e-05,9.5367431640625e-05
9.274482727050781e-05,0.06519174575805664,0.001650045135498046,0.082372,2.193450927734375e-05,7.867813110351562e-05
0.00010395050048828125,0.07790517807006836,0.013146614761352537,0.18678,3.337860107421875e-05,0.00010251998901367188
9.5367431640625e-05,0.03864693641662598,0.003266453689575191,0.072981,3.790855407714844e-05,0.00011420249938964844
0.00013494491577148438,0.04719209671020508,0.004877273178100591,0.075275,3.337860107421875e-05,0.00012230873107910156
0.0001049041748046875,0.048383474349975586,0.0018135811767578114,0.074879,3.170967102050781e-05,0.00011396408081054688
0.00010895729064941406,0.05404829978942871,0.004665937210083015,0.217549,2.9087066650390625e-05,9.512901306152344e-05
0.00011205673217773438,0.03751540184020996,0.015928047149658203,0.101382,2.5272369384765625e-05,0.00010037422180175781
8.0108642578125e-05,0.05896401405334473,0.0013163390960693327,0.073091,2.6226043701171875e-05,0.000110626220703125
9.274482727050781e-05,0.06927776336669922,0.0019906840209960863,0.194862,3.123283386230469e-05,9.584426879882812e-05
9.322166442871094e-05,0.06101632118225098,0.0065649746398925846,0.068627,2.9087066650390625e-05,0.00010251998901367188
0.000125885009765625,0.030068635940551758,0.0090965576171875,0.077375,2.1219253540039062e-05,8.463859558105469e-05
8.988380432128906e-05,0.04733991622924805,0.0032150716552734326,0.065974,2.574920654296875e-05,0.00010752677917480469
7.557868957519531e-05,0.061974525451660156,0.006348761444091799,0.127745,2.956390380859375e-05,0.00013780593872070312
0.0001125335693359375,0.05137944221496582,0.0023641531066894567,0.117517,2.6702880859375e-05,8.58306884765625e-05
0.0001163482666015625,0.03896355628967285,0.0010534026031494143,0.083162,2.8133392333984375e-05,0.00011301040649414062
7.2479248046875e-05,0.05391693115234375,0.014168267089843756,0.073318,2.7894973754882812e-05,0.00010228157043457031
9.441375732421875e-05,0.05695199966430664,0.002514915206909177,0.069122,2.002716064453125e-05,7.319450378417969e-05
0.00010395050048828125,0.0434412956237793,0.007610799942016605,0.097965,2.6464462280273438e-05,0.00010442733764648438
8.96453857421875e-05,0.09142589569091797,0.001972816223144533,0.075806,2.6464462280273438e-05,0.00010466575622558594
5.817413330078125e-05,0.07703614234924316,0.009087089080810545,0.08673,2.9325485229492188e-05,0.00010442733764648438
0.00012993812561035156,0.05981135368347168,0.0043288232269287075,0.062781,3.0279159545898438e-05,0.00011301040649414062
0.00010991096496582031,0.07312130928039551,0.010264421844482424,0.087975,3.0517578125e-05,0.00010347366333007812
9.775161743164062e-05,0.05642867088317871,0.001217110305786126,0.114419,4.982948303222656e-05,0.0001914501190185547
7.653236389160156e-05,0.0725710391998291,0.0007121198883056623,0.107101,2.5510787963867188e-05,9.965896606445312e-05
6.747245788574219e-05,0.068145751953125,0.015719432296752933,0.17856,2.1219253540039062e-05,7.843971252441406e-05
9.584426879882812e-05,0.06510758399963379,0.0009484204254150419,0.076679,2.384185791015625e-05,9.1552734375e-05
8.869171142578125e-05,0.0990145206451416,0.010611172286987311,0.099558,2.2649765014648438e-05,9.036064147949219e-05
7.772445678710938e-05,0.059276580810546875,0.0014069191589355379,0.154011,2.5033950805664062e-05,0.00010776519775390625
0.00011014938354492188,0.09390091896057129,0.005064627777099623,0.147189,2.574920654296875e-05,0.00010371208190917969
8.153915405273438e-05,0.09439659118652344,0.0019035465545654273,0.063668,3.0279159545898438e-05,9.679794311523438e-05
0.00011754035949707031,0.08938741683959961,0.0030913203125000066,0.141562,3.3855438232421875e-05,0.00012230873107910156
0.00010371208190917969,0.10913777351379395,0.007185602493286133,0.078055,2.4080276489257812e-05,9.036064147949219e-05
9.894371032714844e-05,0.08684253692626953,0.001119387619018558,0.084033,2.6464462280273438e-05,0.00010275840759277344
8.249282836914062e-05,0.033193111419677734,0.011033427566528323,0.078081,2.9087066650390625e-05,9.894371032714844e-05
0.00010085105895996094,0.05002880096435547,0.0038583424530029276,0.079154,2.7179718017578125e-05,0.00010395050048828125
0.00013113021850585938,0.04833269119262695,0.006272693359374998,0.103438,3.4809112548828125e-05,0.00011324882507324219
9.775161743164062e-05,0.031731367111206055,0.004168120208740231,0.072009,2.3603439331054688e-05,7.724761962890625e-05
0.00011801719665527344,0.05455160140991211,0.008153903564453127,0.082716,2.3603439331054688e-05,8.416175842285156e-05
0.00010704994201660156,0.07688689231872559,0.0025163192443847654,0.070507,3.4809112548828125e-05,0.00010657310485839844
0.00010204315185546875,0.05170130729675293,0.002664720764160161,0.10826,2.1696090698242188e-05,9.059906005859375e-05
7.510185241699219e-05,0.04573416709899902,0.00587645335388183,0.080448,1.8835067749023438e-05,7.009506225585938e-05
9.799003601074219e-05,0.04256296157836914,0.0011064818420410127,0.070246,1.9311904907226562e-05,8.440017700195312e-05
0.00010132789611816406,0.05193519592285156,0.00146734773254395,0.103459,3.0994415283203125e-05,0.00012540817260742188
8.988380432128906e-05,0.05324530601501465,0.002521051284790035,0.082278,2.5987625122070312e-05,9.655952453613281e-05
8.797645568847656e-05,0.04830598831176758,0.0020234612884521552,0.076231,4.1961669921875e-05,0.00017881393432617188
8.940696716308594e-05,0.047931671142578125,0.004101301818847658,0.089169,2.4318695068359375e-05,0.00010251998901367188
0.00010704994201660156,0.05188155174255371,0.006054128387451174,0.125747,3.528594970703125e-05,0.00012564659118652344
5.841255187988281e-05,0.03825736045837402,0.004255553344726562,0.076946,2.09808349609375e-05,8.630752563476562e-05
0.00010442733764648438,0.040798187255859375,0.02244332377624511,0.078603,1.8596649169921875e-05,7.033348083496094e-05
9.274482727050781e-05,0.053356170654296875,0.0022101261444091858,0.069793,2.7418136596679688e-05,9.393692016601562e-05
6.604194641113281e-05,0.07229042053222656,0.008615869476318358,0.075698,3.1948089599609375e-05,0.00012230873107910156
0.00013303756713867188,0.06464648246765137,0.0034601380462646464,0.118938,2.5272369384765625e-05,9.679794311523438e-05
6.341934204101562e-05,0.04870796203613281,0.0013124962158203163,0.081743,3.147125244140625e-05,0.00012540817260742188
7.796287536621094e-05,0.05816507339477539,0.00393787124633789,0.08122,2.288818359375e-05,9.083747863769531e-05
9.179115295410156e-05,0.0546259880065918,0.004282473678588861,0.064255,1.9550323486328125e-05,7.104873657226562e-05
0.00010538101196289062,0.06526756286621094,0.0027006434173584004,0.075653,2.765655517578125e-05,0.00011658668518066406
6.914138793945312e-05,0.06643867492675781,0.0010136244049072235,0.074201,2.1457672119140625e-05,9.5367431640625e-05
6.794929504394531e-05,0.05614447593688965,0.00571425624084472,0.112698,2.0265579223632812e-05,8.58306884765625e-05
9.942054748535156e-05,0.046170711517333984,0.002981158676147455,0.09531,2.86102294921875e-05,0.00011348724365234375
8.869171142578125e-05,0.054537296295166016,0.0052835960235595725,0.079566,2.8371810913085938e-05,0.00011420249938964844
9.489059448242188e-05,0.05733132362365723,0.017007272430419926,0.069254,2.2411346435546875e-05,8.797645568847656e-05
6.866455078125e-05,0.07925868034362793,0.00789730964660644,0.067015,1.8596649169921875e-05,8.559226989746094e-05
9.465217590332031e-05,0.04113268852233887,0.004845891143798825,0.068248,3.24249267578125e-05,0.00010895729064941406
9.226799011230469e-05,0.049532413482666016,0.01986867997741698,0.135724,2.8848648071289062e-05,0.00010800361633300781
9.107589721679688e-05,0.051859140396118164,0.0031233403778076207,0.13224,2.7894973754882812e-05,0.00010967254638671875
5.4836273193359375e-05,0.04421567916870117,0.0006630943603515571,0.101443,2.2649765014648438e-05,9.274482727050781e-05
0.00011038780212402344,0.07716846466064453,0.003003977661132806,0.09087,2.4318695068359375e-05,7.62939453125e-05
8.7738037109375e-05,0.06842803955078125,0.00720928622436523,0.099638,2.1457672119140625e-05,6.818771362304688e-05
0.0001285076141357422,0.09134793281555176,0.007336132598876957,0.074749,3.314018249511719e-05,0.0001227855682373047
9.107589721679688e-05,0.06555056571960449,0.011593926635742186,0.113984,2.384185791015625e-05,8.654594421386719e-05
0.0005528926849365234,0.09208369255065918,0.0076805269165039075,0.077083,2.4557113647460938e-05,0.00011706352233886719
6.222724914550781e-05,0.11501359939575195,0.015781752670288085,0.081262,3.218650817871094e-05,0.00012755393981933594
9.131431579589844e-05,0.0796809196472168,0.00960432838439941,0.07101,2.3365020751953125e-05,9.226799011230469e-05
5.4836273193359375e-05,0.08651947975158691,0.0016536122894287159,0.111965,2.7418136596679688e-05,0.00010323524475097656
6.628036499023438e-05,0.06910991668701172,0.004965214035034193,0.184378,3.0517578125e-05,9.632110595703125e-05
0.00010442733764648438,0.043717384338378906,0.004158547164916995,0.080023,2.8371810913085938e-05,0.00010752677917480469
0.00011420249938964844,0.07790374755859375,0.006334237976074214,0.07158,3.266334533691406e-05,0.000110626220703125
6.008148193359375e-05,0.09349822998046875,0.005617774459838867,0.112053,2.574920654296875e-05,8.344650268554688e-05
9.584426879882812e-05,0.04947185516357422,0.022457516281127923,0.098183,3.147125244140625e-05,0.00013184547424316406
8.559226989746094e-05,0.07698488235473633,0.009301376327514654,0.215941,3.0517578125e-05,0.00011205673217773438
9.870529174804688e-05,0.061048269271850586,0.009131418487548823,0.064878,2.384185791015625e-05,0.0001010894775390625
0.00020456314086914062,0.04846811294555664,0.005543061309814454,0.087269,2.8848648071289062e-05,0.00010275840759277344
9.775161743164062e-05,0.05456805229187012,0.004185340103149415,0.086866,3.409385681152344e-05,0.000102996826171875
6.413459777832031e-05,0.10796093940734863,0.003406153457641614,0.237332,2.4318695068359375e-05,8.177757263183594e-05
9.322166442871094e-05,0.036879777908325195,0.008578218872070317,0.077468,2.7418136596679688e-05,0.00010800361633300781
9.751319885253906e-05,0.07483553886413574,0.0006568278656005899,0.214139,2.288818359375e-05,8.344650268554688e-05
0.0001163482666015625,0.040055274963378906,0.001413041122436523,0.084467,1.71661376953125e-05,5.817413330078125e-05
9.846687316894531e-05,0.04252123832702637,0.0013663733673095757,0.07268,2.3365020751953125e-05,7.62939453125e-05
0.0001125335693359375,0.03934788703918457,0.009062147216796879,0.08592,4.363059997558594e-05,0.00016117095947265625
0.0001087188720703125,0.05877494812011719,0.01151382472229004,0.152753,2.384185791015625e-05,9.34600830078125e-05
0.000125885009765625,0.07989239692687988,0.003955866470336911,0.25511,2.6464462280273438e-05,0.00010752677917480469
9.512901306152344e-05,0.04378938674926758,0.0036060818939208927,0.109797,2.5272369384765625e-05,9.703636169433594e-05
8.869171142578125e-05,0.051831722259521484,0.007140136978149414,0.074878,2.3603439331054688e-05,8.511543273925781e-05
9.822845458984375e-05,0.04993915557861328,0.0012922602844238212,0.111505,1.8596649169921875e-05,7.081031799316406e-05
9.655952453613281e-05,0.037468910217285156,0.00854276647949219,0.083771,2.6226043701171875e-05,9.298324584960938e-05
0.00010132789611816406,0.08194923400878906,0.012681981201171866,0.223505,3.5762786865234375e-05,0.00012040138244628906
9.1552734375e-05,0.09444904327392578,0.004919268005371097,0.079232,2.3365020751953125e-05,0.00010132789611816406
8.559226989746094e-05,0.06876397132873535,0.0019375229644775366,0.092795,2.4557113647460938e-05,9.322166442871094e-05
9.34600830078125e-05,0.05641460418701172,0.006941291976928707,0.118274,2.09808349609375e-05,7.319450378417969e-05
6.508827209472656e-05,0.06055855751037598,0.010321571334838867,0.113941,2.384185791015625e-05,8.606910705566406e-05
9.179115295410156e-05,0.06852388381958008,0.002498339141845718,0.261586,2.86102294921875e-05,9.202957153320312e-05
9.965896606445312e-05,0.06609940528869629,0.001822729095458983,0.083441,2.47955322265625e-05,0.00010251998901367188
0.00011301040649414062,0.03567075729370117,0.008353456100463869,0.114841,2.4318695068359375e-05,8.392333984375e-05
0.0001163482666015625,0.05130767822265625,0.0014937693786621076,0.202655,3.123283386230469e-05,0.000118255615234375
0.000125885009765625,0.08665871620178223,0.01694139282226563,0.07608,2.6702880859375e-05,0.00011277198791503906
9.870529174804688e-05,0.061673879623413086,0.0013828421783447231,0.060755,2.6226043701171875e-05,0.00010061264038085938
0.00011348724365234375,0.0958852767944336,0.002127486663818373,0.163119,2.2411346435546875e-05,7.867813110351562e-05
8.7738037109375e-05,0.07463550567626953,0.01261412191772461,0.087546,2.9087066650390625e-05,0.00010895729064941406
9.441375732421875e-05,0.09649038314819336,0.005435491134643561,0.117223,2.0265579223632812e-05,6.723403930664062e-05
6.842613220214844e-05,0.05836319923400879,0.007053831298828125,0.074142,2.002716064453125e-05,8.559226989746094e-05
0.00010585784912109375,0.05650663375854492,0.005555144622802738,0.065022,3.0040740966796875e-05,0.00010013580322265625
8.320808410644531e-05,0.07268571853637695,0.002481269775390621,0.191889,2.5510787963867188e-05,9.202957153320312e-05
0.00010442733764648438,0.07169246673583984,0.009897974014282232,0.10325,3.075599670410156e-05,0.00011014938354492188
0.0001087188720703125,0.09897327423095703,0.01405424960327148,0.241818,3.075599670410156e-05,0.00011420249938964844
9.298324584960938e-05,0.05906796455383301,0.0036419483184814416,0.069775,2.2172927856445312e-05,7.939338684082031e-05
8.96453857421875e-05,0.054941415786743164,0.0008157501983642595,0.056795,2.6226043701171875e-05,9.322166442871094e-05
9.393692016601562e-05,0.06859302520751953,0.0024476801757812583,0.167787,3.2901763916015625e-05,0.00010204315185546875
0.00010013580322265625,0.028842926025390625,0.0036433351440429695,0.065108,2.6464462280273438e-05,9.775161743164062e-05
8.893013000488281e-05,0.0732879638671875,0.009666034088134767,0.262515,3.7670135498046875e-05,0.00013256072998046875
0.00010013580322265625,0.06632733345031738,0.007440241806030284,0.184908,3.218650817871094e-05,0.00010991096496582031
7.319450378417969e-05,0.0335543155670166,0.002949038848876956,0.08939,3.0994415283203125e-05,0.00010728836059570312
7.963180541992188e-05,0.04308462142944336,0.008615873382568362,0.079177,2.9325485229492188e-05,0.00010442733764648438
7.319450378417969e-05,0.04460573196411133,0.013496462631225559,0.258825,2.09808349609375e-05,7.343292236328125e-05
5.602836608886719e-05,0.04660844802856445,0.004049462951660157,0.080386,2.6941299438476562e-05,9.512901306152344e-05
9.250640869140625e-05,0.027341127395629883,0.007397007308959952,0.225614,2.6941299438476562e-05,0.00011491775512695312
4.935264587402344e-05,0.08208417892456055,0.010522425720214848,0.063703,2.8371810913085938e-05,0.00010633468627929688
0.00011205673217773438,0.05505204200744629,0.001110212524414067,0.085142,2.574920654296875e-05,9.703636169433594e-05
0.00011587142944335938,0.05948495864868164,0.004520126358032228,0.244309,2.4080276489257812e-05,9.202957153320312e-05
9.655952453613281e-05,0.04425334930419922,0.00455202438354492,0.10298,2.5272369384765625e-05,9.751319885253906e-05
0.0001049041748046875,0.057527780532836914,0.005435024963378901,0.077589,2.3603439331054688e-05,9.512901306152344e-05
0.00011563301086425781,0.03568625450134277,0.008634201416015619,0.273291,2.574920654296875e-05,7.891654968261719e-05
9.5367431640625e-05,0.024492502212524414,0.007147526107788099,0.200614,2.6226043701171875e-05,9.608268737792969e-05
9.059906005859375e-05,0.04904961585998535,0.014087802490234363,0.129341,2.3365020751953125e-05,9.5367431640625e-05
0.00010347366333007812,0.031102895736694336,0.0031805235137939425,0.289551,3.075599670410156e-05,0.00012421607971191406
0.00010752677917480469,0.07700252532958984,0.011170626525878913,0.091995,2.9087066650390625e-05,0.00010275840759277344
0.00010895729064941406,0.0800178050994873,0.007716288665771481,0.095446,2.6702880859375e-05,9.751319885253906e-05
7.82012939453125e-05,0.09723091125488281,0.0017540462036132881,0.075773,2.0503997802734375e-05,8.749961853027344e-05
0.00010085105895996094,0.09912896156311035,0.010782789703369142,0.081829,2.8371810913085938e-05,0.00011515617370605469
8.106231689453125e-05,0.07932043075561523,0.0009978455352783189,0.08537,2.5272369384765625e-05,0.0001010894775390625
5.555152893066406e-05,0.057463645935058594,0.003556147750854499,0.267866,3.0517578125e-05,0.00011229515075683594
0.00011944770812988281,0.0787348747253418,0.010984196090698242,0.106225,3.170967102050781e-05,0.00011110305786132812
0.0001201629638671875,0.08890390396118164,0.007849038116455084,0.080908,2.765655517578125e-05,9.799003601074219e-05
8.082389831542969e-05,0.08343744277954102,0.0034247787780761763,0.074818,2.6464462280273438e-05,8.654594421386719e-05
9.393692016601562e-05,0.09007763862609863,0.0025292023620605425,0.116054,3.075599670410156e-05,9.5367431640625e-05
9.679794311523438e-05,0.09112334251403809,0.011957011993408206,0.105292,2.4557113647460938e-05,0.0001049041748046875
7.891654968261719e-05,0.08915901184082031,0.01804558348083496,0.079681,3.0040740966796875e-05,9.489059448242188e-05
8.940696716308594e-05,0.07317256927490234,0.014456510986328122,0.062711,3.170967102050781e-05,0.00011897087097167969
7.224082946777344e-05,0.0848841667175293,0.004085882385253911,0.100392,2.4318695068359375e-05,9.107589721679688e-05
6.914138793945312e-05,0.11475348472595215,0.0041197127532958955,0.06958,2.3603439331054688e-05,8.58306884765625e-05
8.416175842285156e-05,0.104949951171875,0.002665612060546871,0.084443,2.5510787963867188e-05,0.00013303756713867188
0.000102996826171875,0.11198234558105469,0.02039795808410645,0.116404,3.0517578125e-05,0.00010466575622558594
9.465217590332031e-05,0.03676104545593262,0.001890720352172845,0.105066,2.2411346435546875e-05,9.584426879882812e-05
7.081031799316406e-05,0.051428794860839844,0.00529157647705078,0.087479,2.6464462280273438e-05,0.00010538101196289062
0.0001308917999267578,0.11936640739440918,0.003561218933105459,0.153096,2.0503997802734375e-05,9.608268737792969e-05
6.0558319091796875e-05,0.040244102478027344,0.007797813934326173,0.101756,1.8596649169921875e-05,7.891654968261719e-05
8.630752563476562e-05,0.0541071891784668,0.010940913208007816,0.080217,2.9802322387695312e-05,9.036064147949219e-05
9.775161743164062e-05,0.06254220008850098,0.017517258758544915,0.06438,2.288818359375e-05,7.772445678710938e-05
0.0001323223114013672,0.05925798416137695,0.0014896671752929747,0.081727,2.765655517578125e-05,0.0001049041748046875
0.00010442733764648438,0.0679314136505127,0.012679221511840824,0.115574,3.123283386230469e-05,0.00010156631469726562
8.273124694824219e-05,0.058557748794555664,0.0034299048767089807,0.082139,2.7418136596679688e-05,9.5367431640625e-05
8.893013000488281e-05,0.040639638900756836,0.01616464147949219,0.074196,2.0742416381835938e-05,7.2479248046875e-05
0.00012159347534179688,0.054311275482177734,0.0020358621826171847,0.073951,2.288818359375e-05,8.58306884765625e-05
5.984306335449219e-05,0.02726292610168457,0.005986929794311521,0.066679,2.8371810913085938e-05,0.00010728836059570312
8.130073547363281e-05,0.03651309013366699,0.0015700861816406245,0.060537,2.5987625122070312e-05,8.654594421386719e-05
7.843971252441406e-05,0.07570266723632812,0.017863255523681634,0.118526,2.9325485229492188e-05,0.00010085105895996094
0.00010204315185546875,0.0421903133392334,0.00806500193786621,0.058053,3.1948089599609375e-05,0.0001068115234375
7.176399230957031e-05,0.017424345016479492,0.0015589658508300686,0.140024,2.47955322265625e-05,9.202957153320312e-05
9.274482727050781e-05,0.031256914138793945,0.0049842058868408146,0.078103,2.5987625122070312e-05,9.799003601074219e-05
8.034706115722656e-05,0.0335845947265625,0.0019665320434570366,0.076621,3.0517578125e-05,0.00010800361633300781
0.00012993812561035156,0.05099034309387207,0.005133443695068365,0.090594,2.574920654296875e-05,9.202957153320312e-05
0.0001201629638671875,0.06193113327026367,0.0007541514434814406,0.066071,2.4318695068359375e-05,9.72747802734375e-05
8.821487426757812e-05,0.04522538185119629,0.004652496383666993,0.159302,3.0040740966796875e-05,0.00011205673217773438
0.00012183189392089844,0.04579567909240723,0.008271448196411138,0.119236,2.86102294921875e-05,0.00010132789611816406
9.560585021972656e-05,0.026572704315185547,0.005216370986938473,0.096251,2.9802322387695312e-05,0.00011420249938964844
7.772445678710938e-05,0.029970884323120117,0.01331067379760742,0.082762,2.574920654296875e-05,9.489059448242188e-05
0.00010442733764648438,0.05508995056152344,0.006624023635864257,0.091392,2.5272369384765625e-05,8.988380432128906e-05
7.700920104980469e-05,0.07171106338500977,0.0032591699371337934,0.068074,2.47955322265625e-05,8.630752563476562e-05
8.320808410644531e-05,0.06237292289733887,0.016781738189697262,0.120771,3.147125244140625e-05,0.00011515617370605469
9.918212890625e-05,0.06534361839294434,0.00814929725646972,0.092105,2.5272369384765625e-05,9.751319885253906e-05
0.00010204315185546875,0.058228254318237305,0.007589186813354493,0.126748,3.910064697265625e-05,0.00012135505676269531
0.00010919570922851562,0.0560147762298584,0.0016064892730712904,0.084604,2.6941299438476562e-05,9.489059448242188e-05
0.00010538101196289062,0.06308555603027344,0.03165390733337402,0.087414,3.4809112548828125e-05,0.0001227855682373047
6.341934204101562e-05,0.07507872581481934,0.0037884710845947217,0.102844,2.288818359375e-05,8.177757263183594e-05
8.416175842285156e-05,0.060590505599975586,0.01648032655334472,0.117679,1.8596649169921875e-05,7.82012939453125e-05
5.507469177246094e-05,0.08481073379516602,0.0010383228607177691,0.087718,3.123283386230469e-05,0.00010991096496582031
6.747245788574219e-05,0.1193389892578125,0.0027318242034912177,0.084779,3.0040740966796875e-05,0.00010538101196289062
6.437301635742188e-05,0.09797835350036621,0.004721960586547849,0.105256,2.1457672119140625e-05,8.7738037109375e-05
8.58306884765625e-05,0.06534600257873535,0.0007072570648193333,0.156891,2.765655517578125e-05,0.0001010894775390625
7.462501525878906e-05,0.1015474796295166,0.017470395416259762,0.099956,2.5987625122070312e-05,8.893013000488281e-05
0.0001246929168701172,0.07404685020446777,0.0007678616638183561,0.076588,1.8835067749023438e-05,8.320808410644531e-05
0.00010251998901367188,0.08807945251464844,0.0033345234222412062,0.081918,2.6464462280273438e-05,0.00010561943054199219
9.322166442871094e-05,0.07919740676879883,0.0019149078979492223,0.086711,3.0517578125e-05,0.0001068115234375
8.916854858398438e-05,0.08809423446655273,0.0009248559265136735,0.142122,2.3603439331054688e-05,9.131431579589844e-05
0.0001087188720703125,0.07813262939453125,0.003438117355346687,0.134956,3.528594970703125e-05,0.00011944770812988281
8.058547973632812e-05,0.08324122428894043,0.015730344528198242,0.061806,3.123283386230469e-05,0.00011348724365234375
9.799003601074219e-05,0.08127999305725098,0.00424309053039551,0.061554,2.6702880859375e-05,9.465217590332031e-05
9.226799011230469e-05,0.07766294479370117,0.006856875808715815,0.102567,2.193450927734375e-05,7.104873657226562e-05
0.0001239776611328125,0.07884407043457031,0.005472323318481451,0.105054,2.09808349609375e-05,7.367134094238281e-05
8.249282836914062e-05,0.07700133323669434,0.009122950256347656,0.130412,2.765655517578125e-05,0.00010895729064941406
0.00011920928955078125,0.0697031021118164,0.006901978347778323,0.119627,3.600120544433594e-05,0.0001666545867919922
5.91278076171875e-05,0.06950783729553223,0.006885124221801764,0.067434,2.765655517578125e-05,0.00010061264038085938
0.00010442733764648438,0.0798487663269043,0.0023158112335205094,0.08817,2.5510787963867188e-05,0.00010585784912109375
6.079673767089844e-05,0.06519556045532227,0.010289412887573249,0.089067,2.6226043701171875e-05,9.703636169433594e-05
6.318092346191406e-05,0.06861233711242676,0.0032611139068603467,0.090924,1.9311904907226562e-05,7.987022399902344e-05
8.273124694824219e-05,0.03617072105407715,0.0010145392761230498,0.062164,3.075599670410156e-05,0.00010800361633300781
0.00014352798461914062,0.04514670372009277,0.004122661499023433,0.074771,2.3126602172851562e-05,7.581710815429688e-05
0.00011372566223144531,0.07924580574035645,0.0047373656005859355,0.142653,2.2649765014648438e-05,7.867813110351562e-05
5.936622619628906e-05,0.07628583908081055,0.0009551094512939423,0.110502,2.1696090698242188e-05,8.96453857421875e-05
0.00011754035949707031,0.020826339721679688,0.00405514947509765,0.078534,2.9802322387695312e-05,0.00010085105895996094
0.00010371208190917969,0.051114559173583984,0.002094748092651366,0.064749,2.765655517578125e-05,0.00010609626770019531
9.679794311523438e-05,0.05667543411254883,0.002649436691284174,0.103747,3.314018249511719e-05,7.843971252441406e-05
7.748603820800781e-05,0.05012106895446777,0.004477915878295893,0.09388,2.1457672119140625e-05,6.985664367675781e-05
8.487701416015625e-05,0.056061506271362305,0.009992188186645504,0.095905,2.7179718017578125e-05,0.00011157989501953125
8.320808410644531e-05,0.0506744384765625,0.0015072764282226536,0.061337,2.7179718017578125e-05,9.72747802734375e-05
9.465217590332031e-05,0.040116071701049805,0.0060747092742919895,0.074048,2.09808349609375e-05,7.891654968261719e-05
0.00010061264038085938,0.05967879295349121,0.004178726577758793,0.101975,2.9087066650390625e-05,8.940696716308594e-05
7.414817810058594e-05,0.03325247764587402,0.0007711849212646421,0.08525,2.3603439331054688e-05,9.274482727050781e-05
8.96453857421875e-05,0.052025556564331055,0.002122903198242182,0.086956,3.6716461181640625e-05,0.0001442432403564453
9.036064147949219e-05,0.05864715576171875,0.002722169174194336,0.068786,2.0503997802734375e-05,8.034706115722656e-05
7.224082946777344e-05,0.05939483642578125,0.0037699047088623067,0.0634,3.075599670410156e-05,0.00010633468627929688
9.870529174804688e-05,0.05560779571533203,0.006566604156494141,0.06923,2.4080276489257812e-05,8.034706115722656e-05
0.00016045570373535156,0.06404304504394531,0.0008983451538085996,0.116807,2.4080276489257812e-05,0.00010013580322265625
0.00011944770812988281,0.03029656410217285,0.0008910283508300754,0.086981,4.1484832763671875e-05,0.00010704994201660156
0.0001010894775390625,0.04407000541687012,0.015732023864746092,0.093169,3.0994415283203125e-05,0.00011754035949707031
0.00010752677917480469,0.052492618560791016,0.006603757537841801,0.077136,2.5510787963867188e-05,7.843971252441406e-05
7.462501525878906e-05,0.06604599952697754,0.0007200189819335928,0.068676,2.5033950805664062e-05,8.726119995117188e-05
8.606910705566406e-05,0.07265353202819824,0.0011565256805419893,0.102953,2.384185791015625e-05,0.00010013580322265625
9.107589721679688e-05,0.06793665885925293,0.00144114855957031,0.084483,2.4318695068359375e-05,8.535385131835938e-05
7.271766662597656e-05,0.09709000587463379,0.025578468063354495,0.062372,3.170967102050781e-05,0.00010132789611816406
6.937980651855469e-05,0.10170531272888184,0.004464285171508792,0.083562,2.4080276489257812e-05,9.846687316894531e-05
9.393692016601562e-05,0.08255815505981445,0.010374489715576168,0.076047,2.47955322265625e-05,9.441375732421875e-05
9.131431579589844e-05,0.07847428321838379,0.0007301231536865349,0.126959,2.8848648071289062e-05,0.00011897087097167969
0.0001227855682373047,0.06533694267272949,0.016863745025634765,0.060371,3.409385681152344e-05,9.822845458984375e-05
9.846687316894531e-05,0.07850170135498047,0.016422632766723635,0.107499,4.410743713378906e-05,0.00015282630920410156
8.130073547363281e-05,0.10393285751342773,0.007114668380737307,0.091763,2.5510787963867188e-05,8.821487426757812e-05
5.53131103515625e-05,0.09651684761047363,0.010146184890747076,0.095257,2.86102294921875e-05,0.00010943412780761719
0.00010442733764648438,0.05047750473022461,0.0018274321289062506,0.080303,2.384185791015625e-05,8.96453857421875e-05
0.00011110305786132812,0.03845667839050293,0.010335698440551752,0.075397,2.2649765014648438e-05,9.417533874511719e-05
7.62939453125e-05,0.04482245445251465,0.014518051483154298,0.069298,2.288818359375e-05,7.176399230957031e-05
6.723403930664062e-05,0.06090688705444336,0.013967423080444338,0.080551,3.8623809814453125e-05,0.00016164779663085938
0.00010275840759277344,0.07268500328063965,0.006324160507202151,0.085297,3.0994415283203125e-05,0.00010371208190917969
8.845329284667969e-05,0.08176326751708984,0.0006926638336181706,0.079853,2.3603439331054688e-05,0.00010180473327636719
8.869171142578125e-05,0.10390257835388184,0.006775885925292963,0.06814,2.3603439331054688e-05,9.512901306152344e-05
0.00010943412780761719,0.08681392669677734,0.0011710209350585948,0.062152,2.3126602172851562e-05,8.535385131835938e-05
8.320808410644531e-05,0.09603714942932129,0.005637128295898436,0.074935,1.9788742065429688e-05,8.7738037109375e-05
7.653236389160156e-05,0.08831143379211426,0.0008979265289306704,0.098767,2.5272369384765625e-05,0.00010633468627929688
0.00013685226440429688,0.02094745635986328,0.005678729568481443,0.060414,2.574920654296875e-05,8.797645568847656e-05
6.222724914550781e-05,0.056922197341918945,0.0008614579620361273,0.143156,3.886222839355469e-05,0.000148773193359375
9.775161743164062e-05,0.044737815856933594,0.013463604888916014,0.08154,2.5272369384765625e-05,0.00010395050048828125
0.00013756752014160156,0.055539608001708984,0.008454483291625972,0.079753,3.0517578125e-05,0.00010514259338378906
0.00010919570922851562,0.05387067794799805,0.0016644477081298875,0.07658,2.3126602172851562e-05,7.843971252441406e-05
7.557868957519531e-05,0.031434059143066406,0.008505805709838873,0.090122,2.2411346435546875e-05,7.224082946777344e-05
7.843971252441406e-05,0.07027959823608398,0.0008816555328369086,0.070318,2.1219253540039062e-05,8.177757263183594e-05
0.00010371208190917969,0.06628990173339844,0.014128330291748037,0.183236,3.24249267578125e-05,0.00012135505676269531
9.608268737792969e-05,0.04729104042053223,0.004020694549560541,0.084167,2.4557113647460938e-05,9.250640869140625e-05
0.00011658668518066406,0.0555415153503418,0.0017109743347168,0.079801,2.8848648071289062e-05,0.00011587142944335938
9.322166442871094e-05,0.05575084686279297,0.009680845046997066,0.152424,2.8371810913085938e-05,0.0001220703125
7.748603820800781e-05,0.04883408546447754,0.003103106536865241,0.13121,2.4318695068359375e-05,9.894371032714844e-05
8.440017700195312e-05,0.07657361030578613,0.009116378784179688,0.07775,2.47955322265625e-05,8.249282836914062e-05
8.96453857421875e-05,0.06737732887268066,0.0041886062164306626,0.075823,2.6941299438476562e-05,0.00010442733764648438
9.369850158691406e-05,0.03538823127746582,0.006283230194091799,0.060916,2.8133392333984375e-05,0.00010013580322265625
7.915496826171875e-05,0.04557657241821289,0.005671935272216794,0.119175,2.6464462280273438e-05,0.00010657310485839844
7.581710815429688e-05,0.059851884841918945,0.003154180175781243,0.112393,2.6464462280273438e-05,0.0001068115234375
0.0004336833953857422,0.03737473487854004,0.004941925933837896,0.082047,3.719329833984375e-05,0.00014972686767578125
6.270408630371094e-05,0.061727046966552734,0.01944249467468262,0.151779,3.790855407714844e-05,0.0001373291015625
8.749961853027344e-05,0.03567814826965332,0.008078324188232427,0.096936,2.5272369384765625e-05,9.393692016601562e-05
8.344650268554688e-05,0.07895612716674805,0.0009089029235839832,0.059483,2.288818359375e-05,8.797645568847656e-05
0.00011682510375976562,0.04403233528137207,0.00715669157409668,0.064526,2.1457672119140625e-05,9.72747802734375e-05
8.535385131835938e-05,0.05010104179382324,0.003448806747436528,0.186191,3.790855407714844e-05,0.00014638900756835938
9.72747802734375e-05,0.04815506935119629,0.0037899435424804673,0.13416,2.7179718017578125e-05,0.00011134147644042969
9.322166442871094e-05,0.06476402282714844,0.006514625656127926,0.070913,2.5987625122070312e-05,8.797645568847656e-05
0.0001266002655029297,0.0887610912322998,0.009173691726684571,0.074974,2.3365020751953125e-05,8.296966552734375e-05
0.00011491775512695312,0.05052900314331055,0.003588499359130859,0.083121,2.8371810913085938e-05,0.00010371208190917969
8.296966552734375e-05,0.05856204032897949,0.002354403717041015,0.171293,2.9087066650390625e-05,0.0001125335693359375
9.250640869140625e-05,0.06720972061157227,0.0032868227386474574,0.07706,2.6702880859375e-05,9.202957153320312e-05
0.0001220703125,0.06706666946411133,0.007384935424804687,0.083052,3.170967102050781e-05,0.00011563301086425781
7.867813110351562e-05,0.05338764190673828,0.0007142985992431572,0.090482,2.8371810913085938e-05,0.00011777877807617188
7.963180541992188e-05,0.05161905288696289,0.0015584162597656187,0.081087,2.5033950805664062e-05,9.942054748535156e-05
9.1552734375e-05,0.07201361656188965,0.004410336013793939,0.074454,3.0517578125e-05,0.00012350082397460938
0.00011849403381347656,0.07941031455993652,0.005761990402221681,0.074252,2.5272369384765625e-05,0.00010323524475097656
9.012222290039062e-05,0.07454562187194824,0.00505186756896972,0.134387,2.956390380859375e-05,9.226799011230469e-05
0.0001239776611328125,0.06436586380004883,0.0036023256835937545,0.073569,3.0279159545898438e-05,0.0001087188720703125
0.00011372566223144531,0.06904029846191406,0.0015654898986816462,0.093564,2.2411346435546875e-05,7.724761962890625e-05
0.00010085105895996094,0.07007336616516113,0.0007390347442626927,0.089104,2.8371810913085938e-05,9.179115295410156e-05
6.747245788574219e-05,0.10543107986450195,0.005452356353759763,0.077184,3.337860107421875e-05,0.00012230873107910156
0.00012040138244628906,0.04838871955871582,0.001245943344116207,0.075187,2.3126602172851562e-05,8.940696716308594e-05
9.083747863769531e-05,0.056075334548950195,0.015530459030151364,0.075117,3.314018249511719e-05,0.000110626220703125
0.0001049041748046875,0.052992820739746094,0.010592309387207025,0.072817,2.4080276489257812e-05,9.489059448242188e-05
9.202957153320312e-05,0.057497501373291016,0.0016489419250488302,0.085422,2.7418136596679688e-05,0.00011157989501953125
0.00010609626770019531,0.056288719177246094,0.0036745506134033268,0.077841,2.1696090698242188e-05,8.344650268554688e-05
0.00011587142944335938,0.08023715019226074,0.00303567951965332,0.083912,2.3603439331054688e-05,0.00010037422180175781
0.00010895729064941406,0.09038472175598145,0.0024354268188476608,0.092788,3.24249267578125e-05,0.00011396408081054688
9.059906005859375e-05,0.0317692756652832,0.0010197130126953086,0.095433,2.9325485229492188e-05,0.00010371208190917969
6.580352783203125e-05,0.04259610176086426,0.022034059692382812,0.066774,2.6226043701171875e-05,8.916854858398438e-05
5.745887756347656e-05,0.054303646087646484,0.005429425521850592,0.069779,2.1219253540039062e-05,7.176399230957031e-05
9.870529174804688e-05,0.07044291496276855,0.009099902236938476,0.065512,1.9311904907226562e-05,7.128715515136719e-05
7.867813110351562e-05,0.04761242866516113,0.003182340744018561,0.071472,3.0994415283203125e-05,0.00011420249938964844
6.604194641113281e-05,0.0655205249786377,0.001174634948730463,0.111934,2.956390380859375e-05,0.00011086463928222656
0.00010156631469726562,0.040167808532714844,0.0036450567779540977,0.076769,3.147125244140625e-05,9.632110595703125e-05
6.842613220214844e-05,0.03285360336303711,0.006684279968261722,0.089098,3.266334533691406e-05,0.00011658668518066406
9.703636169433594e-05,0.022424936294555664,0.002579223129272473,0.129678,2.8133392333984375e-05,9.250640869140625e-05
5.245208740234375e-05,0.06501960754394531,0.01473220529174804,0.071304,3.337860107421875e-05,0.00010156631469726562
6.246566772460938e-05,0.07376909255981445,0.0017178987579345717,0.079317,2.6941299438476562e-05,9.918212890625e-05
7.796287536621094e-05,0.047702789306640625,0.004168307296752924,0.094408,2.9087066650390625e-05,0.00010132789611816406
6.914138793945312e-05,0.0362091064453125,0.002623147979736326,0.076559,2.1457672119140625e-05,8.153915405273438e-05
8.130073547363281e-05,0.05378246307373047,0.003664611923217778,0.076913,2.1219253540039062e-05,9.894371032714844e-05
7.2479248046875e-05,0.03297710418701172,0.006293572891235347,0.066987,3.170967102050781e-05,0.00010442733764648438
8.797645568847656e-05,0.04761075973510742,0.0026998340301513657,0.156307,3.933906555175781e-05,0.00014829635620117188
6.628036499023438e-05,0.04997372627258301,0.004188135452270508,0.07818,2.8371810913085938e-05,0.00011205673217773438
0.00010633468627929688,0.04842972755432129,0.014294457244873049,0.0852,2.9087066650390625e-05,8.559226989746094e-05
0.00012183189392089844,0.03986239433288574,0.004964438720703124,0.125029,2.4318695068359375e-05,9.179115295410156e-05
8.940696716308594e-05,0.04311084747314453,0.0015081810607910223,0.083211,3.457069396972656e-05,0.0001239776611328125
0.00011563301086425781,0.03260493278503418,0.014128367050170898,0.071992,5.245208740234375e-05,0.000110626220703125
7.176399230957031e-05,0.04540109634399414,0.000735886657714846,0.093387,2.2172927856445312e-05,8.130073547363281e-05
7.939338684082031e-05,0.05668759346008301,0.0134758768157959,0.081342,3.361701965332031e-05,0.00010037422180175781
9.1552734375e-05,0.06996369361877441,0.004711593154907226,0.073921,2.6464462280273438e-05,0.00010585784912109375
8.535385131835938e-05,0.050574541091918945,0.0020076726074218787,0.146838,2.09808349609375e-05,9.226799011230469e-05
9.655952453613281e-05,0.04667234420776367,0.00629560142517091,0.132315,3.218650817871094e-05,0.00011920928955078125
8.916854858398438e-05,0.03163456916809082,0.008323910339355464,0.076617,2.3603439331054688e-05,9.703636169433594e-05
7.224082946777344e-05,0.03857731819152832,0.0008846134948730516,0.08152,2.384185791015625e-05,9.703636169433594e-05
0.00011301040649414062,0.03450655937194824,0.003742493041992201,0.141916,2.47955322265625e-05,8.916854858398438e-05
7.581710815429688e-05,0.048361778259277344,0.004487795776367182,0.074856,2.193450927734375e-05,7.653236389160156e-05
0.00010752677917480469,0.05666923522949219,0.003523821212768563,0.170923,3.0279159545898438e-05,0.00010275840759277344
7.963180541992188e-05,0.0797579288482666,0.002345943679809573,0.079635,2.9087066650390625e-05,0.00010037422180175781
0.00010967254638671875,0.02306199073791504,0.0016440673675537087,0.181341,2.6702880859375e-05,8.416175842285156e-05
8.487701416015625e-05,0.056897640228271484,0.0012625099487304642,0.078643,2.288818359375e-05,7.62939453125e-05
9.012222290039062e-05,0.045430898666381836,0.0007116116638183623,0.072738,2.3603439331054688e-05,9.012222290039062e-05
6.890296936035156e-05,0.060836076736450195,0.01241036907958984,0.081682,2.6464462280273438e-05,9.679794311523438e-05
8.702278137207031e-05,0.06668233871459961,0.004987336730957026,0.08715,3.647804260253906e-05,0.00011706352233886719
8.106231689453125e-05,0.0625159740447998,0.000810336410522472,0.154213,2.4557113647460938e-05,9.751319885253906e-05
8.749961853027344e-05,0.035559654235839844,0.0024333238067626994,0.204231,2.5510787963867188e-05,9.846687316894531e-05
7.891654968261719e-05,0.057622432708740234,0.0066784123229980535,0.09187,2.6702880859375e-05,9.584426879882812e-05
0.00011658668518066406,0.07686495780944824,0.006254782211303711,0.079013,2.5987625122070312e-05,0.0001010894775390625
0.00011682510375976562,0.07607293128967285,0.0036405554504394533,0.083953,3.170967102050781e-05,9.799003601074219e-05
7.987022399902344e-05,0.08379101753234863,0.007987727874755865,0.118181,3.123283386230469e-05,0.00012135505676269531
0.00012040138244628906,0.05230283737182617,0.0014990075836181643,0.072699,2.5272369384765625e-05,9.441375732421875e-05
0.00010037422180175781,0.046375274658203125,0.008599969375610347,0.081862,2.4080276489257812e-05,9.036064147949219e-05
0.00010442733764648438,0.06130099296569824,0.0035413717651367194,0.08806,3.2901763916015625e-05,0.00010371208190917969
9.059906005859375e-05,0.0557398796081543,0.003538450866699225,0.084294,2.5272369384765625e-05,8.7738037109375e-05
0.00010156631469726562,0.06991457939147949,0.010454144760131845,0.144779,3.1948089599609375e-05,0.00010943412780761719
0.0001266002655029297,0.05997729301452637,0.003358621932983405,0.079298,2.47955322265625e-05,9.918212890625e-05
0.000102996826171875,0.06514334678649902,0.003379007019042965,0.070011,2.09808349609375e-05,9.107589721679688e-05
0.00010752677917480469,0.06888937950134277,0.009549120346069334,0.088784,3.0994415283203125e-05,0.00010514259338378906
8.916854858398438e-05,0.07463479042053223,0.018785985946655273,0.0785,3.266334533691406e-05,0.00011992454528808594
9.417533874511719e-05,0.07227706909179688,0.008613305999755863,0.085573,2.4318695068359375e-05,0.00010204315185546875
0.00010204315185546875,0.05506396293640137,0.0057886113281249985,0.077738,2.3365020751953125e-05,8.392333984375e-05
6.29425048828125e-05,0.07171988487243652,0.0058996239318847565,0.135361,2.7894973754882812e-05,9.393692016601562e-05
8.559226989746094e-05,0.07096672058105469,0.0031792816619873043,0.079402,2.5510787963867188e-05,0.00011014938354492188
0.00013065338134765625,0.06405329704284668,0.021343146438598637,0.06788,3.075599670410156e-05,0.00011801719665527344
7.152557373046875e-05,0.05577206611633301,0.0032380118560790955,0.123105,2.6702880859375e-05,0.00010180473327636719
8.678436279296875e-05,0.0758504867553711,0.005283670623779296,0.059642,2.384185791015625e-05,8.511543273925781e-05
0.00011372566223144531,0.047583580017089844,0.018118487213134762,0.079502,2.8371810913085938e-05,0.00010657310485839844
8.392333984375e-05,0.07991933822631836,0.0015423019104003899,0.080457,2.09808349609375e-05,7.295608520507812e-05
0.00010418891906738281,0.04883527755737305,0.014735850875854495,0.101657,2.7894973754882812e-05,0.0001068115234375
8.225440979003906e-05,0.07151174545288086,0.008711198181152346,0.077706,3.1948089599609375e-05,0.0001068115234375
8.96453857421875e-05,0.08343744277954102,0.00941420709228516,0.073709,2.0503997802734375e-05,7.748603820800781e-05
0.00010037422180175781,0.07250618934631348,0.016010640853881833,0.096681,2.3126602172851562e-05,7.82012939453125e-05
8.273124694824219e-05,0.06963682174682617,0.0026287732238769596,0.087513,3.147125244140625e-05,0.00011205673217773438
0.00011110305786132812,0.05598926544189453,0.0036794299774169925,0.085507,3.8623809814453125e-05,0.00013589859008789062
0.00010371208190917969,0.10523724555969238,0.005041542358398432,0.131805,3.123283386230469e-05,0.00011014938354492188
9.465217590332031e-05,0.0534512996673584,0.0023247481231689487,0.092012,5.793571472167969e-05,0.0001232624053955078
9.775161743164062e-05,0.06921672821044922,0.0007686111602783208,0.126859,2.9087066650390625e-05,0.00010085105895996094
7.796287536621094e-05,0.07282686233520508,0.004626372802734369,0.084237,2.5987625122070312e-05,9.775161743164062e-05
7.82012939453125e-05,0.06353473663330078,0.003542579849243166,0.072517,2.09808349609375e-05,7.62939453125e-05
0.00010251998901367188,0.08116817474365234,0.0069312040863037105,0.079069,2.5510787963867188e-05,8.845329284667969e-05
6.461143493652344e-05,0.07739138603210449,0.006967698989868168,0.120514,3.814697265625e-05,0.0001418590545654297
0.00010824203491210938,0.03353691101074219,0.014943501403808596,0.085672,1.811981201171875e-05,8.487701416015625e-05
0.00010800361633300781,0.029643535614013672,0.0033035789337158145,0.091716,3.3855438232421875e-05,9.560585021972656e-05
0.00010585784912109375,0.07113385200500488,0.012055012054443356,0.06643,2.7179718017578125e-05,0.00010371208190917969
8.20159912109375e-05,0.05584144592285156,0.0025584081115722634,0.114456,3.814697265625e-05,0.0001308917999267578
9.870529174804688e-05,0.06569528579711914,0.010976697860717768,0.068014,2.765655517578125e-05,0.00010633468627929688
7.963180541992188e-05,0.07543492317199707,0.00889162927246094,0.084269,2.5033950805664062e-05,0.00010776519775390625
9.655952453613281e-05,0.0443720817565918,0.001643411437988282,0.080858,3.0517578125e-05,0.00010538101196289062
7.772445678710938e-05,0.06356096267700195,0.006211469528198232,0.135778,2.3365020751953125e-05,9.799003601074219e-05
7.534027099609375e-05,0.06336259841918945,0.004561219635009772,0.159435,2.5987625122070312e-05,9.131431579589844e-05
7.987022399902344e-05,0.030180931091308594,0.00735301715087891,0.084338,2.5272369384765625e-05,9.799003601074219e-05
7.343292236328125e-05,0.03860354423522949,0.0063844570159912045,0.082225,2.6464462280273438e-05,9.679794311523438e-05
6.866455078125e-05,0.029746294021606445,0.007049516983032231,0.08968,2.288818359375e-05,7.462501525878906e-05
6.580352783203125e-05,0.05922055244445801,0.009325347778320309,0.082153,2.8133392333984375e-05,0.00010704994201660156
9.226799011230469e-05,0.05829024314880371,0.004594984497070312,0.091461,2.193450927734375e-05,8.726119995117188e-05
0.00011110305786132812,0.041391849517822266,0.007598251800537109,0.07152,2.765655517578125e-05,0.00010514259338378906
0.00011301040649414062,0.046869516372680664,0.011335156051635736,0.081933,3.170967102050781e-05,0.00010824203491210938
9.107589721679688e-05,0.05310368537902832,0.009064348098754879,0.066403,3.361701965332031e-05,8.749961853027344e-05
6.508827209472656e-05,0.05225491523742676,0.00709425743103026,0.13667,2.1696090698242188e-05,7.176399230957031e-05
9.775161743164062e-05,0.06039547920227051,0.0031066555480956937,0.199027,4.1961669921875e-05,0.00014853477478027344
8.034706115722656e-05,0.06805992126464844,0.0026000921936035204,0.100628,2.1696090698242188e-05,7.390975952148438e-05
8.058547973632812e-05,0.04574418067932129,0.005541718719482419,0.122727,2.2411346435546875e-05,7.915496826171875e-05
0.00010228157043457031,0.0540769100189209,0.005016856765747077,0.0894,1.8358230590820312e-05,7.82012939453125e-05
0.00010204315185546875,0.05366253852844238,0.006222612030029301,0.069018,2.193450927734375e-05,7.200241088867188e-05
7.987022399902344e-05,0.07178997993469238,0.014388722366333012,0.094606,2.6941299438476562e-05,0.00010156631469726562
9.465217590332031e-05,0.06797909736633301,0.019326550125122077,0.137926,2.002716064453125e-05,8.988380432128906e-05
0.00010752677917480469,0.09755659103393555,0.011422432357788087,0.081593,2.6226043701171875e-05,9.489059448242188e-05
8.463859558105469e-05,0.07586193084716797,0.0011881767578125063,0.082018,2.8371810913085938e-05,9.584426879882812e-05
0.00012612342834472656,0.0855252742767334,0.01155521696472167,0.145241,2.3365020751953125e-05,9.179115295410156e-05
8.845329284667969e-05,0.0937955379486084,0.0009283885803222647,0.083066,2.5033950805664062e-05,0.00010037422180175781
8.487701416015625e-05,0.10013127326965332,0.0009702642059326166,0.105615,2.765655517578125e-05,0.0001068115234375
9.036064147949219e-05,0.043917179107666016,0.006005681747436528,0.087931,2.5510787963867188e-05,8.702278137207031e-05
6.508827209472656e-05,0.03929281234741211,0.0006790773010253853,0.092215,2.6464462280273438e-05,8.988380432128906e-05
8.344650268554688e-05,0.050507307052612305,0.0016523626251220697,0.082358,3.170967102050781e-05,0.00011420249938964844
9.393692016601562e-05,0.040186405181884766,0.0023351066741943427,0.122884,2.4080276489257812e-05,9.489059448242188e-05
7.677078247070312e-05,0.05299210548400879,0.002352198135375974,0.081888,3.9577484130859375e-05,0.00015115737915039062
9.202957153320312e-05,0.054810523986816406,0.011898797805786135,0.059792,2.86102294921875e-05,0.00012254714965820312
0.00012063980102539062,0.03471112251281738,0.0007682351989746067,0.075283,2.9325485229492188e-05,0.00010466575622558594
9.417533874511719e-05,0.05633997917175293,0.01173477766418457,0.148951,2.8371810913085938e-05,0.00010466575622558594
9.393692016601562e-05,0.05979132652282715,0.004375987213134772,0.116682,3.409385681152344e-05,0.00013566017150878906
9.34600830078125e-05,0.06085991859436035,0.008762790573120113,0.078337,2.47955322265625e-05,8.96453857421875e-05
6.4849853515625e-05,0.046874046325683594,0.0010854555664062543,0.086294,2.8371810913085938e-05,9.965896606445312e-05
8.797645568847656e-05,0.03695034980773926,0.005864542419433599,0.123468,2.288818359375e-05,7.319450378417969e-05
8.0108642578125e-05,0.05129647254943848,0.0014842890777587853,0.121271,2.7894973754882812e-05,9.512901306152344e-05
8.869171142578125e-05,0.06388282775878906,0.0009347082824707059,0.099728,2.1696090698242188e-05,9.775161743164062e-05
8.034706115722656e-05,0.05157351493835449,0.016502062316894536,0.092954,2.574920654296875e-05,9.489059448242188e-05
8.606910705566406e-05,0.07380890846252441,0.005431571960449216,0.0965,3.24249267578125e-05,0.00012373924255371094
0.00011277198791503906,0.07927727699279785,0.007578353164672855,0.084852,3.2901763916015625e-05,0.00011515617370605469
0.00011301040649414062,0.033442020416259766,0.01269262965393067,0.088193,2.0265579223632812e-05,7.796287536621094e-05
7.486343383789062e-05,0.05456733703613281,0.0006966089019775357,0.076824,3.24249267578125e-05,8.177757263183594e-05
8.559226989746094e-05,0.0708613395690918,0.0067743744659423955,0.135145,2.9087066650390625e-05,0.00011396408081054688
0.00011515617370605469,0.05687427520751953,0.0038439661560058652,0.068919,2.5033950805664062e-05,9.584426879882812e-05
7.939338684082031e-05,0.05513882637023926,0.00295869769287109,0.073258,2.765655517578125e-05,0.00012302398681640625
0.00011086463928222656,0.051450252532958984,0.0033054203338623023,0.148093,2.3603439331054688e-05,8.392333984375e-05
6.246566772460938e-05,0.05760526657104492,0.008821793579101567,0.091026,2.7894973754882812e-05,0.00010824203491210938
9.489059448242188e-05,0.058901309967041016,0.009474447494506835,0.063819,2.193450927734375e-05,7.605552673339844e-05
0.00010919570922851562,0.034327030181884766,0.0007565918121337778,0.149434,2.9087066650390625e-05,0.00010609626770019531
6.365776062011719e-05,0.05211138725280762,0.0017420536346435533,0.059393,2.4318695068359375e-05,9.846687316894531e-05
8.630752563476562e-05,0.07170271873474121,0.010826903015136724,0.069544,2.3365020751953125e-05,9.72747802734375e-05
7.891654968261719e-05,0.03826332092285156,0.0007172044372558695,0.190515,2.765655517578125e-05,9.179115295410156e-05
8.7738037109375e-05,0.040032148361206055,0.008442749893188481,0.086738,2.4080276489257812e-05,9.202957153320312e-05
7.081031799316406e-05,0.04455375671386719,0.0059061641082763655,0.111139,2.9087066650390625e-05,0.00010204315185546875
8.225440979003906e-05,0.07200813293457031,0.014847031967163082,0.088758,2.384185791015625e-05,8.797645568847656e-05
6.914138793945312e-05,0.0537567138671875,0.003633904861450196,0.076001,2.1696090698242188e-05,8.082389831542969e-05
0.00012636184692382812,0.0700218677520752,0.010182790725708005,0.073757,2.2411346435546875e-05,0.00013065338134765625
9.489059448242188e-05,0.05270051956176758,0.01197156137084962,0.221764,3.62396240234375e-05,0.0001430511474609375
8.463859558105469e-05,0.03725600242614746,0.003253008987426753,0.101248,3.981590270996094e-05,0.0001647472381591797
8.463859558105469e-05,0.04932856559753418,0.017431183303833003,0.111461,3.123283386230469e-05,0.00010538101196289062
9.846687316894531e-05,0.04366493225097656,0.0012114090881347739,0.245579,2.2411346435546875e-05,8.130073547363281e-05
8.177757263183594e-05,0.08608555793762207,0.0011938979949951134,0.080016,2.7418136596679688e-05,0.00010013580322265625
7.915496826171875e-05,0.07573938369750977,0.0052705541534423805,0.077933,1.9311904907226562e-05,7.081031799316406e-05
5.340576171875e-05,0.09194803237915039,0.0031483079071044917,0.067163,3.0994415283203125e-05,0.00010991096496582031
7.462501525878906e-05,0.09755611419677734,0.0009576636352539025,0.080571,2.765655517578125e-05,0.00010395050048828125
6.270408630371094e-05,0.07977962493896484,0.00794008311462402,0.095808,2.574920654296875e-05,9.250640869140625e-05
7.653236389160156e-05,0.07921457290649414,0.001104753860473623,0.215041,2.8133392333984375e-05,0.00011372566223144531
9.5367431640625e-05,0.08191847801208496,0.002384655868530275,0.089988,2.3365020751953125e-05,8.654594421386719e-05
0.00012683868408203125,0.06774401664733887,0.0007903367156982394,0.069788,2.0503997802734375e-05,7.2479248046875e-05
0.00010347366333007812,0.05337858200073242,0.008145382324218756,0.080409,4.220008850097656e-05,0.000152587890625
0.00011372566223144531,0.03441309928894043,0.005807923583984381,0.073595,2.6226043701171875e-05,9.775161743164062e-05
0.00010657310485839844,0.05701446533203125,0.0015681905059814483,0.068797,1.811981201171875e-05,7.390975952148438e-05
0.00011372566223144531,0.05510067939758301,0.005458710220336921,0.208197,2.7179718017578125e-05,9.870529174804688e-05
8.916854858398438e-05,0.058821916580200195,0.004537660507202154,0.063646,2.7179718017578125e-05,0.00010442733764648438
7.724761962890625e-05,0.05779290199279785,0.005531292098999024,0.089031,2.1457672119140625e-05,8.559226989746094e-05
0.00010728836059570312,0.04083395004272461,0.009111142440795889,0.181654,2.288818359375e-05,8.821487426757812e-05
9.179115295410156e-05,0.05509471893310547,0.005371821456909176,0.092144,2.3126602172851562e-05,9.751319885253906e-05
0.000118255615234375,0.057039499282836914,0.003572779968261719,0.084397,2.6464462280273438e-05,9.679794311523438e-05
0.00012683868408203125,0.04263901710510254,0.001844609191894525,0.141547,2.1457672119140625e-05,9.751319885253906e-05
9.107589721679688e-05,0.03682398796081543,0.010023770935058587,0.096268,5.6743621826171875e-05,0.000141143798828125
0.00010013580322265625,0.06254935264587402,0.014720085266113278,0.081972,3.0040740966796875e-05,8.96453857421875e-05
7.510185241699219e-05,0.07290434837341309,0.004119205337524412,0.068469,2.47955322265625e-05,0.00010132789611816406
6.699562072753906e-05,0.03995990753173828,0.006087770919799812,0.12552,3.147125244140625e-05,0.00014710426330566406
0.00010848045349121094,0.057625532150268555,0.014150785125732424,0.110761,3.910064697265625e-05,9.226799011230469e-05
0.00010061264038085938,0.08359050750732422,0.0011319389038085964,0.098507,3.2901763916015625e-05,0.00010657310485839844
0.00011014938354492188,0.049096107482910156,0.0064406284637451156,0.069093,2.765655517578125e-05,8.940696716308594e-05
5.4836273193359375e-05,0.07088422775268555,0.006134857788085951,0.126485,3.695487976074219e-05,0.0001392364501953125
0.00010061264038085938,0.04966855049133301,0.0029926251983642543,0.083915,4.100799560546875e-05,0.00015044212341308594
0.00011110305786132812,0.04640913009643555,0.0016491258850097612,0.078851,2.8133392333984375e-05,0.00010061264038085938
9.036064147949219e-05,0.06235790252685547,0.0007744455108642523,0.082349,3.075599670410156e-05,0.00011205673217773438
0.00010800361633300781,0.061899662017822266,0.005784555526733404,0.142729,3.1948089599609375e-05,0.000133514404296875
0.00010371208190917969,0.05109214782714844,0.0016324684143066426,0.06655,2.9087066650390625e-05,0.00010776519775390625
7.987022399902344e-05,0.03797173500061035,0.0021756293029785156,0.071603,3.075599670410156e-05,0.00012540817260742188
8.034706115722656e-05,0.08219170570373535,0.006269377151489258,0.133159,2.4080276489257812e-05,0.00010037422180175781
9.679794311523438e-05,0.022383451461791992,0.00196158682250977,0.129686,3.218650817871094e-05,0.0001087188720703125
0.00012803077697753906,0.052874088287353516,0.005630912033081054,0.081734,2.1696090698242188e-05,7.724761962890625e-05
7.224082946777344e-05,0.04459118843078613,0.0007073352050781245,0.076155,2.5510787963867188e-05,0.00010418891906738281
0.0001552104949951172,0.03934669494628906,0.006452749816894532,0.105933,2.5033950805664062e-05,9.393692016601562e-05
9.799003601074219e-05,0.06668353080749512,0.004668511611938472,0.097043,2.7418136596679688e-05,0.00010180473327636719
8.821487426757812e-05,0.08014988899230957,0.004703165222167974,0.076774,2.9087066650390625e-05,0.00010514259338378906
8.034706115722656e-05,0.07600569725036621,0.00720807369995119,0.325887,2.193450927734375e-05,7.605552673339844e-05
8.153915405273438e-05,0.1027987003326416,0.002657432754516603,0.072767,2.956390380859375e-05,0.00011086463928222656
0.000568389892578125,0.07274937629699707,0.009770065948486326,0.090103,2.3365020751953125e-05,8.463859558105469e-05
9.250640869140625e-05,0.06646537780761719,0.003589744491577146,0.147205,2.5510787963867188e-05,0.00010538101196289062
6.318092346191406e-05,0.09715151786804199,0.004386189346313477,0.083745,2.4080276489257812e-05,9.584426879882812e-05
0.00012135505676269531,0.08072495460510254,0.011108992767333986,0.09805,2.6941299438476562e-05,0.00010371208190917969
9.72747802734375e-05,0.05693817138671875,0.010989943466186522,0.081665,2.4557113647460938e-05,8.416175842285156e-05
5.9604644775390625e-05,0.0531618595123291,0.009869856338500974,0.074645,2.09808349609375e-05,7.05718994140625e-05
7.2479248046875e-05,0.062335968017578125,0.0014587162933349662,0.089554,2.6226043701171875e-05,0.00010037422180175781
0.00011754035949707031,0.06603503227233887,0.019673595443725572,0.183434,3.075599670410156e-05,9.274482727050781e-05
8.296966552734375e-05,0.040387868881225586,0.012136926086425776,0.087317,2.3126602172851562e-05,8.058547973632812e-05
7.319450378417969e-05,0.07497024536132812,0.004334505447387699,0.090666,2.3603439331054688e-05,9.799003601074219e-05
0.00010704994201660156,0.05885958671569824,0.007151812759399412,0.082984,2.3126602172851562e-05,9.5367431640625e-05
8.630752563476562e-05,0.07328057289123535,0.005084202453613268,0.133478,2.6941299438476562e-05,0.00010323524475097656
0.00011992454528808594,0.05399489402770996,0.003737029815673823,0.075674,3.361701965332031e-05,0.00011444091796875
7.748603820800781e-05,0.06209850311279297,0.0007058822937011655,0.130668,2.0503997802734375e-05,7.2479248046875e-05
9.655952453613281e-05,0.0552830696105957,0.015094839492797857,0.080784,2.3365020751953125e-05,0.00010180473327636719
8.344650268554688e-05,0.05894827842712402,0.018151387100219726,0.06837,2.5987625122070312e-05,0.00012183189392089844
0.0028600692749023438,0.05005455017089844,0.0029100179290771494,0.078915,3.647804260253906e-05,0.00011229515075683594
0.00010633468627929688,0.07978606224060059,0.003646700302124023,0.087284,2.7894973754882812e-05,0.00010991096496582031
0.00011038780212402344,0.10576772689819336,0.00816553103637696,0.178778,2.7179718017578125e-05,0.00010991096496582031
0.00010395050048828125,0.07081127166748047,0.009681066421508788,0.071021,2.288818359375e-05,0.0001232624053955078
7.915496826171875e-05,0.05479788780212402,0.00530003787231445,0.066638,2.765655517578125e-05,9.751319885253906e-05
0.00011014938354492188,0.05975031852722168,0.019135454010009767,0.197351,2.9802322387695312e-05,0.00010204315185546875
0.00011610984802246094,0.019919157028198242,0.008161064285278324,0.085531,2.5987625122070312e-05,0.00010228157043457031
5.5789947509765625e-05,0.038785457611083984,0.004094250839233399,0.076182,2.7418136596679688e-05,0.00010037422180175781
6.246566772460938e-05,0.04679989814758301,0.0020587500305175727,0.068403,2.5033950805664062e-05,0.00010156631469726562
9.584426879882812e-05,0.07280969619750977,0.0011790549774169934,0.207148,2.288818359375e-05,8.225440979003906e-05
0.00011014938354492188,0.04654240608215332,0.001452129714965819,0.084107,2.47955322265625e-05,9.846687316894531e-05
0.00012803077697753906,0.04819941520690918,0.0038782462615966767,0.077448,4.553794860839844e-05,9.918212890625e-05
7.939338684082031e-05,0.05563950538635254,0.0032129003448486404,0.226208,2.5272369384765625e-05,0.00011157989501953125
8.749961853027344e-05,0.07643842697143555,0.005373942199707035,0.110384,2.09808349609375e-05,8.7738037109375e-05
0.00010991096496582031,0.04710865020751953,0.0007853079986572253,0.245755,3.0517578125e-05,0.0001125335693359375
8.678436279296875e-05,0.03270673751831055,0.03196947596740722,0.067293,3.0994415283203125e-05,0.00011014938354492188
9.775161743164062e-05,0.05485701560974121,0.008641419601440437,0.076675,2.3126602172851562e-05,9.322166442871094e-05
7.939338684082031e-05,0.0642709732055664,0.00906661233520508,0.059854,2.5987625122070312e-05,8.034706115722656e-05
9.298324584960938e-05,0.06210589408874512,0.016222913284301754,0.08898,2.9087066650390625e-05,0.00011157989501953125
7.200241088867188e-05,0.03337669372558594,0.010125137420654295,0.259604,3.528594970703125e-05,0.00010848045349121094
9.5367431640625e-05,0.0754857063293457,0.003163384246826176,0.114325,3.123283386230469e-05,0.00011491775512695312
8.749961853027344e-05,0.048799991607666016,0.0019352448883056539,0.139081,2.6941299438476562e-05,9.107589721679688e-05
7.891654968261719e-05,0.04943966865539551,0.005011394592285154,0.073229,2.8371810913085938e-05,9.679794311523438e-05
9.894371032714844e-05,0.05714559555053711,0.013701536880493165,0.102214,2.5272369384765625e-05,9.441375732421875e-05
0.00010204315185546875,0.04834151268005371,0.0041506131439209,0.238647,2.9087066650390625e-05,0.00010800361633300781
0.00010704994201660156,0.027312278747558594,0.006172959350585927,0.154401,2.5033950805664062e-05,0.00010013580322265625
8.368492126464844e-05,0.06448721885681152,0.006261464920043952,0.09366,2.8371810913085938e-05,0.00010371208190917969
8.344650268554688e-05,0.08265423774719238,0.004230902511596676,0.067818,2.9325485229492188e-05,0.0001049041748046875
0.00010251998901367188,0.041066646575927734,0.0038509253387451203,0.086087,2.574920654296875e-05,9.775161743164062e-05
0.00011587142944335938,0.03469204902648926,0.001284480880737307,0.118101,3.170967102050781e-05,0.00011134147644042969
0.00011134147644042969,0.05702972412109375,0.007270814712524415,0.139292,2.5272369384765625e-05,0.00010037422180175781
0.00012755393981933594,0.0401759147644043,0.0059686913146972664,0.183586,2.6702880859375e-05,0.00010538101196289062
9.512901306152344e-05,0.06080055236816406,0.003916020263671868,0.095186,2.956390380859375e-05,9.751319885253906e-05
0.00010657310485839844,0.041251420974731445,0.004327402160644533,0.079677,3.814697265625e-05,0.00014972686767578125
7.843971252441406e-05,0.033501625061035156,0.003480989959716796,0.076322,2.6226043701171875e-05,9.369850158691406e-05
7.128715515136719e-05,0.06128859519958496,0.002022721069335931,0.071332,2.6464462280273438e-05,0.00010466575622558594
8.320808410644531e-05,0.041666269302368164,0.004770081115722663,0.102874,2.6226043701171875e-05,0.00010085105895996094
0.00013399124145507812,0.06054806709289551,0.012856360610961917,0.069116,2.4557113647460938e-05,9.560585021972656e-05
0.0001308917999267578,0.04909372329711914,0.0007011764984130864,0.075377,2.2649765014648438e-05,9.393692016601562e-05
0.00010609626770019531,0.06964898109436035,0.010136515151977527,0.140138,2.5272369384765625e-05,8.249282836914062e-05
0.000118255615234375,0.0531315803527832,0.003298062591552728,0.103595,3.075599670410156e-05,0.000110626220703125
8.392333984375e-05,0.04986929893493652,0.010256406723022457,0.082389,2.5510787963867188e-05,8.726119995117188e-05
0.00010228157043457031,0.04083609580993652,0.002311875289916998,0.092856,3.4332275390625e-05,0.00013971328735351562
0.00014853477478027344,0.03794741630554199,0.006714840988159193,0.139446,2.47955322265625e-05,9.036064147949219e-05
9.202957153320312e-05,0.04518723487854004,0.0044210767364501885,0.07204,3.2901763916015625e-05,0.00011444091796875
0.00010228157043457031,0.056713104248046875,0.0016285484924316446,0.098811,2.6941299438476562e-05,9.34600830078125e-05
0.00016570091247558594,0.029216527938842773,0.009525838241577142,0.068515,3.3855438232421875e-05,0.0001220703125
7.772445678710938e-05,0.052425384521484375,0.007195675720214845,0.070936,2.8133392333984375e-05,0.00010514259338378906
8.511543273925781e-05,0.05391073226928711,0.00911031231689452,0.135502,2.765655517578125e-05,0.00010442733764648438
8.559226989746094e-05,0.04418182373046875,0.0016470790710449226,0.060841,2.8371810913085938e-05,0.00010085105895996094
8.678436279296875e-05,0.028021812438964844,0.004798635955810551,0.078079,2.3126602172851562e-05,8.082389831542969e-05
8.225440979003906e-05,0.03424644470214844,0.00432096380615235,0.076481,3.361701965332031e-05,0.00011777877807617188
0.00012612342834472656,0.07492828369140625,0.0011292258758544838,0.136748,2.4557113647460938e-05,8.463859558105469e-05
7.891654968261719e-05,0.06393289566040039,0.008579497650146484,0.069772,3.337860107421875e-05,0.00011396408081054688
8.940696716308594e-05,0.03656959533691406,0.01332832040405274,0.073179,3.2901763916015625e-05,0.00011038780212402344
0.0001049041748046875,0.05681276321411133,0.004545415740966799,0.063844,2.384185791015625e-05,8.082389831542969e-05
9.775161743164062e-05,0.04991459846496582,0.004920549453735351,0.078736,2.574920654296875e-05,9.799003601074219e-05
0.00010848045349121094,0.0351717472076416,0.003293259567260745,0.064981,2.6702880859375e-05,9.846687316894531e-05
0.00010538101196289062,0.043424129486083984,0.0020091667175292927,0.06725,2.3603439331054688e-05,7.62939453125e-05
8.654594421386719e-05,0.038625478744506836,0.007515317581176753,0.074952,3.647804260253906e-05,9.703636169433594e-05
7.414817810058594e-05,0.03708505630493164,0.0029072566528320354,0.088223,2.47955322265625e-05,0.0001049041748046875
8.869171142578125e-05,0.04826235771179199,0.00994693759155274,0.079368,2.956390380859375e-05,0.00012063980102539062
7.271766662597656e-05,0.04731488227844238,0.0025133592834472585,0.125701,2.2649765014648438e-05,7.867813110351562e-05
7.677078247070312e-05,0.042865753173828125,0.0017047986602783255,0.074165,2.5987625122070312e-05,9.179115295410156e-05
6.842613220214844e-05,0.06920337677001953,0.0019778769683837932,0.074055,3.409385681152344e-05,0.00012135505676269531
8.440017700195312e-05,0.04783940315246582,0.007286143249511712,0.185481,2.6464462280273438e-05,0.00010395050048828125
7.343292236328125e-05,0.07817721366882324,0.009962218948364257,0.074504,2.384185791015625e-05,0.00010061264038085938
0.00011563301086425781,0.05964803695678711,0.00399246577453613,0.084483,2.384185791015625e-05,7.724761962890625e-05
8.058547973632812e-05,0.06528472900390625,0.01619652339172363,0.072813,4.1961669921875e-05,0.0001461505889892578
7.43865966796875e-05,0.03205227851867676,0.0024320713195800647,0.217459,2.5987625122070312e-05,0.00010728836059570312
9.870529174804688e-05,0.0349268913269043,0.0007197768402099625,0.073905,2.765655517578125e-05,0.00010585784912109375
9.012222290039062e-05,0.04390454292297363,0.013294767044067388,0.064202,3.6716461181640625e-05,0.0001239776611328125
8.654594421386719e-05,0.06856846809387207,0.011175703659057623,0.260235,3.552436828613281e-05,0.00011873245239257812
9.107589721679688e-05,0.033701419830322266,0.011423607589721677,0.102648,2.288818359375e-05,7.939338684082031e-05
0.0001766681671142578,0.038877248764038086,0.0013321698913574265,0.083449,3.457069396972656e-05,0.00011992454528808594
6.771087646484375e-05,0.04977226257324219,0.0006046279602050786,0.066607,2.8371810913085938e-05,8.511543273925781e-05
8.487701416015625e-05,0.044953107833862305,0.002402190567016599,0.076074,2.1457672119140625e-05,7.462501525878906e-05
8.893013000488281e-05,0.04946446418762207,0.005984478088378931,0.308729,2.8133392333984375e-05,0.00010395050048828125
9.107589721679688e-05,0.07069277763366699,0.004997990783691411,0.082741,2.8371810913085938e-05,9.107589721679688e-05
8.749961853027344e-05,0.040343523025512695,0.010633864807128912,0.070376,2.8848648071289062e-05,0.00010633468627929688
7.081031799316406e-05,0.07734227180480957,0.0016725164489746064,0.074867,3.0040740966796875e-05,0.00010657310485839844
0.00010251998901367188,0.051470279693603516,0.005754948303222658,0.061728,2.2649765014648438e-05,9.512901306152344e-05
8.249282836914062e-05,0.04179978370666504,0.0006835101928710924,0.080416,1.7642974853515625e-05,6.890296936035156e-05
0.00010251998901367188,0.06826114654541016,0.005570822708129863,0.312908,2.9802322387695312e-05,0.00010848045349121094
8.702278137207031e-05,0.03929257392883301,0.00945026541137696,0.065921,3.0040740966796875e-05,0.00011730194091796875
0.00010609626770019531,0.05849313735961914,0.002859820632934565,0.071095,2.1457672119140625e-05,9.036064147949219e-05
8.606910705566406e-05,0.057230472564697266,0.0036464684295654526,0.367345,2.8371810913085938e-05,0.00010633468627929688
0.0001227855682373047,0.026206493377685547,0.0012285056304931624,0.07123,2.288818359375e-05,7.2479248046875e-05
0.00010633468627929688,0.04302573204040527,0.0018762875976562482,0.076531,2.8848648071289062e-05,9.72747802734375e-05
0.00012302398681640625,0.04982280731201172,0.0014583775939941424,0.075681,2.6226043701171875e-05,0.00010347366333007812
8.630752563476562e-05,0.08969688415527344,0.007720890548706061,0.427697,2.956390380859375e-05,0.0001068115234375
0.00014328956604003906,0.06092667579650879,0.00651609690856933,0.086568,2.86102294921875e-05,9.72747802734375e-05
5.888938903808594e-05,0.06013321876525879,0.001487405944824216,0.085399,2.5272369384765625e-05,8.940696716308594e-05
0.00010037422180175781,0.06745195388793945,0.007585045379638666,0.452631,3.0517578125e-05,0.00011157989501953125
9.942054748535156e-05,0.06915712356567383,0.009270914260864266,0.131958,3.2901763916015625e-05,0.00012183189392089844
0.0001544952392578125,0.05981802940368652,0.0007557463378906198,0.071178,2.9087066650390625e-05,0.00011420249938964844
0.00013113021850585938,0.07218694686889648,0.002535790405273436,0.08179,2.6464462280273438e-05,9.036064147949219e-05
0.0001270771026611328,0.04568672180175781,0.0028293818206787114,0.108653,2.5510787963867188e-05,8.606910705566406e-05
0.0001201629638671875,0.0605623722076416,0.003164516418457025,0.077132,2.86102294921875e-05,0.00010800361633300781
8.487701416015625e-05,0.06757926940917969,0.003002622711181624,0.491663,2.0742416381835938e-05,7.724761962890625e-05
9.775161743164062e-05,0.09062910079956055,0.000746382446289065,0.088405,3.4332275390625e-05,0.0001361370086669922
0.00011181831359863281,0.06051945686340332,0.0006856647644042924,0.082459,2.4318695068359375e-05,9.465217590332031e-05
9.679794311523438e-05,0.04473447799682617,0.0009742986145019339,0.533656,2.8848648071289062e-05,9.322166442871094e-05
7.295608520507812e-05,0.06739139556884766,0.0036335457611084004,0.06587,2.384185791015625e-05,9.298324584960938e-05
9.417533874511719e-05,0.06743502616882324,0.0011130413970947273,0.066579,1.9073486328125e-05,7.033348083496094e-05
9.894371032714844e-05,0.07085466384887695,0.013140798873901377,0.145805,2.6226043701171875e-05,8.392333984375e-05
5.412101745605469e-05,0.07443046569824219,0.0030489033355712847,0.108186,2.8848648071289062e-05,0.00010395050048828125
9.369850158691406e-05,0.050940752029418945,0.0010229533233642174,0.549996,2.4080276489257812e-05,8.702278137207031e-05
0.0001232624053955078,0.0388031005859375,0.0010686535644531259,0.07027,2.765655517578125e-05,0.00010776519775390625
8.20159912109375e-05,0.05631208419799805,0.004529879608154291,0.14496,4.363059997558594e-05,0.0001480579376220703
8.0108642578125e-05,0.04555368423461914,0.002654943756103513,0.062121,2.5987625122070312e-05,9.441375732421875e-05
8.96453857421875e-05,0.046419620513916016,0.007036765045166038,0.589981,2.4318695068359375e-05,9.202957153320312e-05
0.00010442733764648438,0.05510663986206055,0.012001263076782231,0.077343,3.0994415283203125e-05,0.00012540817260742188
9.274482727050781e-05,0.06117963790893555,0.007565959915161138,0.106941,2.4557113647460938e-05,8.797645568847656e-05
9.775161743164062e-05,0.0796046257019043,0.0015114940795898368,0.063284,2.1696090698242188e-05,0.00010085105895996094
7.605552673339844e-05,0.05649256706237793,0.0031771373596191366,0.070941,2.5272369384765625e-05,8.0108642578125e-05
9.703636169433594e-05,0.034171104431152344,0.0012397039947509292,0.510094,2.6464462280273438e-05,0.00010395050048828125
9.131431579589844e-05,0.08098030090332031,0.009195161468505852,0.081268,3.0994415283203125e-05,0.00012111663818359375
0.00011563301086425781,0.0634622573852539,0.003974756042480473,0.091983,3.0279159545898438e-05,0.00013017654418945312
8.96453857421875e-05,0.06084632873535156,0.02583910882568359,0.092324,2.5272369384765625e-05,0.00010204315185546875
0.00010204315185546875,0.07205581665039062,0.010503874954223669,0.516616,2.6702880859375e-05,0.00010037422180175781
7.987022399902344e-05,0.08815336227416992,0.013753317504882817,0.070294,2.2411346435546875e-05,7.176399230957031e-05
9.322166442871094e-05,0.07907605171203613,0.013584686157226564,0.092153,2.1696090698242188e-05,7.557868957519531e-05
8.988380432128906e-05,0.04156947135925293,0.004006852142333983,0.073658,2.4080276489257812e-05,9.72747802734375e-05
0.0010802745819091797,0.08502817153930664,0.013071393783569363,0.485042,3.9577484130859375e-05,0.0001518726348876953
7.987022399902344e-05,0.08689188957214355,0.009351494384765624,0.142874,2.765655517578125e-05,0.00010538101196289062
0.00011754035949707031,0.05538320541381836,0.006203106140136749,0.536326,3.147125244140625e-05,0.00012063980102539062
0.00012373924255371094,0.0684196949005127,0.006896514617919916,0.091938,2.2411346435546875e-05,0.00010633468627929688
9.107589721679688e-05,0.05636453628540039,0.006328161422729489,0.081958,2.6702880859375e-05,0.00010347366333007812
0.00010156631469726562,0.07131218910217285,0.008582426071166993,0.077125,2.1219253540039062e-05,7.772445678710938e-05
9.441375732421875e-05,0.07294249534606934,0.009250047653198243,0.100757,2.384185791015625e-05,8.249282836914062e-05
0.00011301040649414062,0.0638740062713623,0.015110728256225614,0.556283,2.9802322387695312e-05,0.00010371208190917969
0.00010919570922851562,0.07230257987976074,0.0070843133392334,0.066356,2.7894973754882812e-05,0.00010728836059570312
9.679794311523438e-05,0.06145811080932617,0.006399442687988283,0.166434,3.1948089599609375e-05,0.00010776519775390625
6.628036499023438e-05,0.055461883544921875,0.00383466413879395,0.086016,2.3603439331054688e-05,9.131431579589844e-05
9.703636169433594e-05,0.08313441276550293,0.0024125364990234266,0.137028,2.2172927856445312e-05,6.794929504394531e-05
0.00010371208190917969,0.06244826316833496,0.0029179082031249998,0.063763,2.956390380859375e-05,0.00011134147644042969
9.083747863769531e-05,0.04140830039978027,0.0011565963897705034,0.444859,3.123283386230469e-05,0.00010037422180175781
9.465217590332031e-05,0.05480813980102539,0.0070623078460693295,0.086388,2.5510787963867188e-05,8.511543273925781e-05
6.532669067382812e-05,0.11046791076660156,0.0021205881195068277,0.196417,2.2649765014648438e-05,8.487701416015625e-05
9.894371032714844e-05,0.030670166015625,0.004807907882690476,0.515384,2.5272369384765625e-05,9.775161743164062e-05
0.0001010894775390625,0.04903101921081543,0.008000743957519527,0.075729,1.9073486328125e-05,5.745887756347656e-05
7.653236389160156e-05,0.05682182312011719,0.0017868134918212902,0.076306,2.5033950805664062e-05,9.489059448242188e-05
0.00010561943054199219,0.0511326789855957,0.002970968704223642,0.138895,3.5762786865234375e-05,0.00013303756713867188
0.00011992454528808594,0.036838531494140625,0.0008317322998046828,0.096197,3.218650817871094e-05,0.00012946128845214844
0.00010895729064941406,0.08336424827575684,0.00818357701110839,0.370402,6.747245788574219e-05,0.0002918243408203125
8.916854858398438e-05,0.06068539619445801,0.00850548658752441,0.080196,3.0040740966796875e-05,9.72747802734375e-05
0.0001361370086669922,0.0673062801361084,0.003996836868286127,0.071234,3.600120544433594e-05,0.00014472007751464844
9.751319885253906e-05,0.08556032180786133,0.0084327290649414,0.080588,3.0040740966796875e-05,0.00011157989501953125
0.00010204315185546875,0.060597896575927734,0.003111441101074197,0.396336,3.2901763916015625e-05,0.00010752677917480469
0.0007615089416503906,0.08239960670471191,0.01058473574829101,0.068153,2.4318695068359375e-05,0.000102996826171875
7.033348083496094e-05,0.051175594329833984,0.003645214065551766,0.135066,3.266334533691406e-05,7.891654968261719e-05
7.152557373046875e-05,0.058577537536621094,0.008841747131347666,0.30916,2.9087066650390625e-05,0.00011348724365234375
7.62939453125e-05,0.0735023021697998,0.005460685928344727,0.073767,2.193450927734375e-05,7.462501525878906e-05
7.367134094238281e-05,0.06128430366516113,0.002966454330444332,0.088134,2.4557113647460938e-05,9.655952453613281e-05
8.96453857421875e-05,0.07613778114318848,0.0038160472106933407,0.35598,2.9802322387695312e-05,0.000110626220703125
9.5367431640625e-05,0.06709837913513184,0.009329766235351561,0.128665,2.2172927856445312e-05,8.678436279296875e-05
9.489059448242188e-05,0.05312466621398926,0.005249237304687501,0.092819,2.4318695068359375e-05,9.441375732421875e-05
9.393692016601562e-05,0.07307815551757812,0.013298518234252932,0.070019,2.2411346435546875e-05,7.677078247070312e-05
9.202957153320312e-05,0.08219218254089355,0.016997051208496095,0.085007,3.147125244140625e-05,0.00011992454528808594
0.00013971328735351562,0.042357444763183594,0.0046792988586426,0.312395,2.765655517578125e-05,9.131431579589844e-05
0.00010752677917480469,0.05086183547973633,0.013635331756591804,0.081518,2.384185791015625e-05,9.465217590332031e-05
0.00011205673217773438,0.06044483184814453,0.005121744537353534,0.257225,2.9087066650390625e-05,9.584426879882812e-05
0.00012040138244628906,0.07242298126220703,0.00707129333496094,0.099395,3.266334533691406e-05,0.00011849403381347656
9.632110595703125e-05,0.07085061073303223,0.011171705261230472,0.086434,4.4345855712890625e-05,0.00012755393981933594
9.369850158691406e-05,0.07157778739929199,0.004277207290649412,0.093488,2.5510787963867188e-05,0.00011181831359863281
8.296966552734375e-05,0.06121206283569336,0.004517425491332994,0.261948,2.09808349609375e-05,7.295608520507812e-05
7.677078247070312e-05,0.08355140686035156,0.0006990482482910204,0.075109,3.0279159545898438e-05,0.0001068115234375
0.00010466575622558594,0.07884383201599121,0.009784848098754878,0.073495,2.3126602172851562e-05,7.891654968261719e-05
0.00010418891906738281,0.07274079322814941,0.0034271955718994107,0.068276,1.9788742065429688e-05,6.67572021484375e-05
0.00011014938354492188,0.0629720687866211,0.0016371525268554787,0.142752,3.0040740966796875e-05,0.0001220703125
9.584426879882812e-05,0.0685892105102539,0.0022304972229004183,0.300594,2.7418136596679688e-05,0.00010704994201660156
8.96453857421875e-05,0.0611119270324707,0.013952764480590824,0.082257,3.0994415283203125e-05,0.00010967254638671875
9.632110595703125e-05,0.08834481239318848,0.0014808492279052704,0.06779,2.9802322387695312e-05,0.00010561943054199219
7.62939453125e-05,0.038394927978515625,0.004550766342163087,0.112482,2.3365020751953125e-05,7.367134094238281e-05
0.00010037422180175781,0.07898998260498047,0.015938909805297857,0.095687,2.6702880859375e-05,9.5367431640625e-05
8.988380432128906e-05,0.06898903846740723,0.0014541033782958929,0.092021,2.8133392333984375e-05,0.00010323524475097656
8.130073547363281e-05,0.07329702377319336,0.002744865585327161,0.349649,2.0503997802734375e-05,8.893013000488281e-05
0.0001163482666015625,0.04681253433227539,0.0009238031921386669,0.071719,2.5987625122070312e-05,0.00010633468627929688
0.0001327991485595703,0.05765485763549805,0.009259898147583004,0.084415,2.6941299438476562e-05,0.00010657310485839844
0.00011229515075683594,0.046750783920288086,0.003853449218749999,0.068107,2.6702880859375e-05,0.00010800361633300781
0.00011372566223144531,0.07762384414672852,0.0033990749511718654,0.347534,2.3365020751953125e-05,0.00010514259338378906
9.107589721679688e-05,0.07809567451477051,0.0011783141326904278,0.083955,3.075599670410156e-05,0.00010347366333007812
9.870529174804688e-05,0.03809356689453125,0.008156953704833991,0.081837,2.7418136596679688e-05,0.00010323524475097656
9.751319885253906e-05,0.08582234382629395,0.003992631683349623,0.40174,2.4080276489257812e-05,9.512901306152344e-05
9.465217590332031e-05,0.042621612548828125,0.00443405311584473,0.073695,3.62396240234375e-05,0.00011754035949707031
9.560585021972656e-05,0.04546952247619629,0.010019610839843748,0.117994,3.0994415283203125e-05,0.00011229515075683594
0.00010609626770019531,0.0500788688659668,0.0031574753417968754,0.087186,2.3126602172851562e-05,7.390975952148438e-05
0.00010013580322265625,0.03664255142211914,0.002236438812255881,0.413361,2.6464462280273438e-05,0.000118255615234375
8.106231689453125e-05,0.05672192573547363,0.0009952711029052735,0.069008,2.3603439331054688e-05,9.417533874511719e-05
6.580352783203125e-05,0.06120133399963379,0.003475676696777341,0.063807,2.4557113647460938e-05,7.987022399902344e-05
8.058547973632812e-05,0.04526329040527344,0.0015745727539062393,0.1433,3.147125244140625e-05,0.00012111663818359375
0.00011038780212402344,0.04247403144836426,0.009998761398315431,0.121918,2.8848648071289062e-05,0.00010228157043457031
9.775161743164062e-05,0.05056595802307129,0.0006199602355956985,0.066626,2.8371810913085938e-05,9.632110595703125e-05
9.131431579589844e-05,0.04444122314453125,0.002871655120849609,0.06436,2.6226043701171875e-05,9.965896606445312e-05
0.00011706352233886719,0.06930303573608398,0.0068049757995605475,0.081871,2.2411346435546875e-05,7.462501525878906e-05
0.00010275840759277344,0.08246517181396484,0.0048142502441406165,0.328411,2.86102294921875e-05,0.00010418891906738281
7.557868957519531e-05,0.05480194091796875,0.007210392028808604,0.152243,2.6941299438476562e-05,8.440017700195312e-05
9.679794311523438e-05,0.04654550552368164,0.0018122997283935571,0.075375,2.2649765014648438e-05,8.606910705566406e-05
9.417533874511719e-05,0.0351409912109375,0.004709660858154302,0.106206,2.8133392333984375e-05,0.00011157989501953125
8.106231689453125e-05,0.053513526916503906,0.0020883014984130893,0.075943,3.147125244140625e-05,9.5367431640625e-05
0.00010609626770019531,0.05725383758544922,0.003158208938598639,0.063604,2.09808349609375e-05,7.390975952148438e-05
0.00012111663818359375,0.0493321418762207,0.006948880493164056,0.096088,2.8133392333984375e-05,0.00010275840759277344
0.0001418590545654297,0.06216096878051758,0.012499931518554663,0.340083,2.2172927856445312e-05,8.58306884765625e-05
0.00011658668518066406,0.07598257064819336,0.004576505020141605,0.111772,2.384185791015625e-05,9.655952453613281e-05
5.078315734863281e-05,0.047509193420410156,0.0034193101043701324,0.265138,3.0040740966796875e-05,0.00010657310485839844
0.00010085105895996094,0.03520631790161133,0.0014510473632812493,0.073935,2.7894973754882812e-05,0.00010776519775390625
7.82012939453125e-05,0.06937527656555176,0.0029539818878173696,0.281513,3.218650817871094e-05,9.989738464355469e-05
9.250640869140625e-05,0.04094123840332031,0.003956139770507808,0.117109,3.838539123535156e-05,0.00014638900756835938
9.72747802734375e-05,0.0528569221496582,0.007165718749999994,0.070471,3.790855407714844e-05,0.0001423358917236328
6.175041198730469e-05,0.023910999298095703,0.007908084564208981,0.081445,2.2172927856445312e-05,0.00010013580322265625
8.511543273925781e-05,0.04053902626037598,0.0037876201324462955,0.081782,3.218650817871094e-05,0.00010514259338378906
9.799003601074219e-05,0.04472970962524414,0.004354977371215818,0.195523,2.8133392333984375e-05,9.5367431640625e-05
6.031990051269531e-05,0.046602725982666016,0.0037567784423828132,0.084563,3.170967102050781e-05,0.00011801719665527344
6.651878356933594e-05,0.06389999389648438,0.005023348815917969,0.083717,2.956390380859375e-05,0.00010347366333007812
8.0108642578125e-05,0.05831551551818848,0.0013240132446288994,0.086888,2.5272369384765625e-05,9.775161743164062e-05
0.00010395050048828125,0.06651043891906738,0.001996683105468744,0.229441,2.2649765014648438e-05,9.179115295410156e-05
0.00012564659118652344,0.04536628723144531,0.0011328401336669902,0.062724,3.147125244140625e-05,0.00011420249938964844
9.322166442871094e-05,0.07971358299255371,0.0019887292175292948,0.083872,2.47955322265625e-05,9.965896606445312e-05
8.654594421386719e-05,0.06764388084411621,0.0015515677490234442,0.071971,3.3855438232421875e-05,0.00011992454528808594
7.462501525878906e-05,0.046212196350097656,0.009474002502441403,0.260577,2.956390380859375e-05,0.000102996826171875
9.703636169433594e-05,0.056157588958740234,0.011806373565673822,0.139382,2.5987625122070312e-05,8.320808410644531e-05
0.00011110305786132812,0.052680253982543945,0.005608312606811522,0.079875,3.266334533691406e-05,0.00011897087097167969
0.00011157989501953125,0.03613758087158203,0.0007690354766845681,0.077031,2.956390380859375e-05,9.059906005859375e-05
0.00012445449829101562,0.04155874252319336,0.003724433547973638,0.083393,2.8848648071289062e-05,0.00010180473327636719
6.890296936035156e-05,0.05656003952026367,0.0017931359863281315,0.24139,3.457069396972656e-05,0.0001266002655029297
0.00010895729064941406,0.06068134307861328,0.0032543365020751835,0.156123,3.0517578125e-05,0.00010824203491210938
7.200241088867188e-05,0.05994772911071777,0.01005456910705567,0.091594,2.4080276489257812e-05,9.107589721679688e-05
5.078315734863281e-05,0.07107234001159668,0.001117627944946284,0.09141,2.5510787963867188e-05,8.416175842285156e-05
6.341934204101562e-05,0.059751033782958984,0.013596078460693356,0.077157,3.218650817871094e-05,0.00010657310485839844
6.222724914550781e-05,0.08366084098815918,0.00915249732971192,0.069585,2.4557113647460938e-05,9.036064147949219e-05
9.965896606445312e-05,0.048124074935913086,0.007168122451782222,0.191307,2.765655517578125e-05,9.34600830078125e-05
0.00010251998901367188,0.01783275604248047,0.005156265029907223,0.078115,2.5033950805664062e-05,0.000102996826171875
0.00011968612670898438,0.0337824821472168,0.005232362335205076,0.075407,2.4080276489257812e-05,9.560585021972656e-05
6.437301635742188e-05,0.09665060043334961,0.004874166641235356,0.128465,2.47955322265625e-05,9.226799011230469e-05
0.00010013580322265625,0.05192160606384277,0.002019872482299803,0.063792,3.0040740966796875e-05,0.00011038780212402344
7.486343383789062e-05,0.07629251480102539,0.0136077837524414,0.139744,2.2411346435546875e-05,7.748603820800781e-05
7.915496826171875e-05,0.05400729179382324,0.002506950363159177,0.100441,2.765655517578125e-05,0.00010514259338378906
0.00012683868408203125,0.04106855392456055,0.008271822967529291,0.08296,4.076957702636719e-05,0.00015354156494140625
0.00010466575622558594,0.04179811477661133,0.004524104537963869,0.071185,2.6702880859375e-05,0.00010633468627929688
9.1552734375e-05,0.048070430755615234,0.003571856918334948,0.150185,2.3365020751953125e-05,9.965896606445312e-05
0.00011610984802246094,0.04732942581176758,0.0028043593139648465,0.074778,2.6464462280273438e-05,9.608268737792969e-05
9.942054748535156e-05,0.07662534713745117,0.002773303604125976,0.08165,2.7894973754882812e-05,0.00010824203491210938
0.00010323524475097656,0.05522918701171875,0.0030541128234863324,0.122942,2.4318695068359375e-05,9.846687316894531e-05
0.00014734268188476562,0.06592869758605957,0.00096524270629883,0.072739,2.6226043701171875e-05,0.00011777877807617188
0.00013136863708496094,0.07019376754760742,0.0035727447662353556,0.066534,2.9087066650390625e-05,0.00010800361633300781
9.369850158691406e-05,0.07113528251647949,0.012075396850585937,0.116272,3.0279159545898438e-05,9.989738464355469e-05
9.417533874511719e-05,0.0644071102142334,0.006388854766845697,0.138799,3.0279159545898438e-05,0.00011873245239257812
7.796287536621094e-05,0.0385890007019043,0.002297293243408202,0.068565,2.8848648071289062e-05,9.894371032714844e-05
9.298324584960938e-05,0.03332209587097168,0.0023075440673828163,0.064772,2.7179718017578125e-05,0.0001010894775390625
8.249282836914062e-05,0.03889775276184082,0.0011977744903564347,0.143966,3.0994415283203125e-05,0.000125885009765625
8.320808410644531e-05,0.03362870216369629,0.0011484420471191414,0.063082,2.6941299438476562e-05,0.0001049041748046875
0.0001010894775390625,0.03378105163574219,0.012224190002441404,0.081069,2.9802322387695312e-05,0.000118255615234375
0.0001461505889892578,0.03829646110534668,0.004548768203735357,0.102057,2.1219253540039062e-05,7.557868957519531e-05
0.00010132789611816406,0.033521413803100586,0.0018505961456298792,0.161721,2.5033950805664062e-05,9.72747802734375e-05
8.893013000488281e-05,0.03550124168395996,0.002759014984130864,0.105679,3.218650817871094e-05,0.0001423358917236328
8.153915405273438e-05,0.0220639705657959,0.005647633956909176,0.096751,2.9802322387695312e-05,0.00011324882507324219
9.751319885253906e-05,0.03592681884765625,0.007944215560913098,0.227924,4.57763671875e-05,0.00012493133544921875
7.43865966796875e-05,0.06184864044189453,0.009513052062988275,0.06542,2.09808349609375e-05,7.653236389160156e-05
8.58306884765625e-05,0.06737756729125977,0.007769162857055666,0.060188,2.0265579223632812e-05,7.748603820800781e-05
0.000110626220703125,0.05433988571166992,0.0010931624450683658,0.062896,2.6226043701171875e-05,0.00010538101196289062
8.368492126464844e-05,0.037145137786865234,0.0032989261016845572,0.133339,2.956390380859375e-05,0.00011324882507324219
0.00011372566223144531,0.03168916702270508,0.0015371019439697209,0.065392,2.2649765014648438e-05,8.130073547363281e-05
7.915496826171875e-05,0.04342317581176758,0.024422544464111323,0.134441,2.6464462280273438e-05,0.00010633468627929688
8.153915405273438e-05,0.04423832893371582,0.013180022445678716,0.075109,2.7894973754882812e-05,0.00011157989501953125
7.915496826171875e-05,0.04991436004638672,0.005500326934814448,0.152009,3.123283386230469e-05,0.00010466575622558594
0.00012445449829101562,0.05061531066894531,0.0023405456695556603,0.078434,2.8371810913085938e-05,9.274482727050781e-05
8.726119995117188e-05,0.05432748794555664,0.0041744802551269555,0.075042,2.8848648071289062e-05,0.00011515617370605469
7.939338684082031e-05,0.03969287872314453,0.006378850463867186,0.121671,2.8371810913085938e-05,0.00010609626770019531
0.00012254714965820312,0.05033612251281738,0.011024320938110357,0.095673,2.7179718017578125e-05,0.0001494884490966797
8.845329284667969e-05,0.07720065116882324,0.0042184799499511705,0.065693,2.1696090698242188e-05,7.2479248046875e-05
8.153915405273438e-05,0.045723915100097656,0.0027589881134033184,0.093405,2.384185791015625e-05,7.677078247070312e-05
0.00010061264038085938,0.051519155502319336,0.01562056379699707,0.083496,2.765655517578125e-05,0.00011467933654785156
8.893013000488281e-05,0.05935811996459961,0.0013143742065429703,0.070977,2.3603439331054688e-05,9.870529174804688e-05
0.00012874603271484375,0.04878497123718262,0.00622500724792481,0.07805,2.9325485229492188e-05,9.822845458984375e-05
0.00011491775512695312,0.05705451965332031,0.05831577368164062,0.116096,4.57763671875e-05,0.00013637542724609375
7.05718994140625e-05,0.07283306121826172,0.01367138705444336,0.086298,2.4318695068359375e-05,9.036064147949219e-05
9.679794311523438e-05,0.0443727970123291,0.005409183029174813,0.126046,3.5762786865234375e-05,0.0001010894775390625
8.630752563476562e-05,0.06896591186523438,0.002831071594238288,0.089497,2.3365020751953125e-05,8.273124694824219e-05
9.179115295410156e-05,0.05367898941040039,0.02859272967529297,0.110288,2.384185791015625e-05,7.796287536621094e-05
0.00010323524475097656,0.07416319847106934,0.006533020004272458,0.116691,3.0279159545898438e-05,0.00010967254638671875
0.00010824203491210938,0.09652185440063477,0.004216367660522455,0.084889,2.86102294921875e-05,9.131431579589844e-05
9.465217590332031e-05,0.04383492469787598,0.05076143063354492,0.121712,3.457069396972656e-05,0.00012040138244628906
0.00011992454528808594,0.10660004615783691,0.003978729492187499,0.079319,3.2901763916015625e-05,0.00011181831359863281
6.4849853515625e-05,0.11961817741394043,0.0037115951843261774,0.067268,2.4318695068359375e-05,8.749961853027344e-05
0.0001399517059326172,0.13298964500427246,0.012416490097045901,0.11298,2.3126602172851562e-05,8.392333984375e-05
8.320808410644531e-05,0.044074058532714844,0.002352443984985353,0.065496,2.5510787963867188e-05,9.059906005859375e-05
0.00010228157043457031,0.03942275047302246,0.003499086151123043,0.07799,3.2901763916015625e-05,0.00010848045349121094
0.00011658668518066406,0.13413095474243164,0.008741373321533213,0.141253,2.6464462280273438e-05,9.131431579589844e-05
9.083747863769531e-05,0.04723334312438965,0.001956989273071294,0.076441,2.47955322265625e-05,9.250640869140625e-05
8.535385131835938e-05,0.05859827995300293,0.005898689758300782,0.078388,2.5033950805664062e-05,8.916854858398438e-05
9.965896606445312e-05,0.053797006607055664,0.002332488265991209,0.067234,2.6464462280273438e-05,9.489059448242188e-05
0.000110626220703125,0.03437399864196777,0.0020492965087890724,0.151189,2.1696090698242188e-05,0.00010180473327636719
9.107589721679688e-05,0.038883209228515625,0.0017795213623046924,0.063633,2.8371810913085938e-05,0.00011515617370605469
0.00010466575622558594,0.0470888614654541,0.013202597610473626,0.063783,2.5987625122070312e-05,0.00010275840759277344
9.72747802734375e-05,0.04056692123413086,0.001530045806884761,0.140463,2.0265579223632812e-05,8.559226989746094e-05
8.273124694824219e-05,0.03962135314941406,0.0032730662536621102,0.05903,2.0503997802734375e-05,8.296966552734375e-05
8.440017700195312e-05,0.04993247985839844,0.007030419387817385,0.073335,2.1219253540039062e-05,7.891654968261719e-05
7.367134094238281e-05,0.046534061431884766,0.005526856994628904,0.1779,2.7418136596679688e-05,0.00010466575622558594
8.273124694824219e-05,0.03519248962402344,0.0015820503387451168,0.074684,2.4080276489257812e-05,9.989738464355469e-05
6.079673767089844e-05,0.045240163803100586,0.003081496536254877,0.063963,1.9550323486328125e-05,7.224082946777344e-05
0.00012063980102539062,0.03415203094482422,0.0024050203552246074,0.179176,3.0040740966796875e-05,0.00010323524475097656
0.00010395050048828125,0.03549981117248535,0.007756256179809573,0.08692,2.1696090698242188e-05,7.009506225585938e-05
9.274482727050781e-05,0.05121636390686035,0.00707995210266113,0.084844,2.5510787963867188e-05,8.893013000488281e-05
6.222724914550781e-05,0.07748675346374512,0.0016659244995117228,0.074402,3.0279159545898438e-05,0.000110626220703125
9.822845458984375e-05,0.01926422119140625,0.0026065748901367147,0.207403,4.1484832763671875e-05,0.00015306472778320312
7.677078247070312e-05,0.07344555854797363,0.0025809311523437434,0.098211,2.86102294921875e-05,0.0001010894775390625
7.390975952148438e-05,0.09203171730041504,0.011195668304443365,0.073637,3.2901763916015625e-05,0.00011110305786132812
8.869171142578125e-05,0.08582115173339844,0.006469197799682622,0.072223,2.5510787963867188e-05,8.20159912109375e-05
0.00011324882507324219,0.07558083534240723,0.0044222564086914,0.069889,2.1219253540039062e-05,6.771087646484375e-05
0.00010204315185546875,0.06937479972839355,0.000977210021972652,0.065224,2.6226043701171875e-05,9.632110595703125e-05
7.82012939453125e-05,0.05171060562133789,0.01953916632080077,0.145436,3.075599670410156e-05,0.00010728836059570312
7.82012939453125e-05,0.027727365493774414,0.0017019759674072321,0.245998,2.193450927734375e-05,7.414817810058594e-05
0.00012731552124023438,0.03255009651184082,0.0029245877075195353,0.097895,2.6702880859375e-05,0.000110626220703125
6.866455078125e-05,0.049594879150390625,0.008153550247192387,0.071571,3.647804260253906e-05,0.0001475811004638672
8.344650268554688e-05,0.029111862182617188,0.001959070251464856,0.240052,2.6702880859375e-05,9.965896606445312e-05
0.00010275840759277344,0.021250486373901367,0.003228064941406261,0.126876,2.8848648071289062e-05,0.00011157989501953125
6.771087646484375e-05,0.05377459526062012,0.0008665932312011682,0.076186,2.956390380859375e-05,0.00010704994201660156
0.00010895729064941406,0.045224666595458984,0.010944237762451167,0.124519,3.910064697265625e-05,0.000152587890625
8.511543273925781e-05,0.0688316822052002,0.0020422359008789026,0.096973,2.5272369384765625e-05,8.845329284667969e-05
0.00011515617370605469,0.061534881591796875,0.007697001174926749,0.246096,3.62396240234375e-05,0.00012612342834472656
8.535385131835938e-05,0.05084562301635742,0.007480281112670892,0.080227,2.3603439331054688e-05,7.2479248046875e-05
8.392333984375e-05,0.046889305114746094,0.0030175201416015596,0.087675,2.4557113647460938e-05,0.00010156631469726562
9.989738464355469e-05,0.06339621543884277,0.0007235525360107381,0.078476,2.288818359375e-05,7.224082946777344e-05
8.845329284667969e-05,0.06245923042297363,0.011298675292968755,0.088181,2.4318695068359375e-05,8.177757263183594e-05
9.274482727050781e-05,0.055733680725097656,0.018596220855712893,0.05762,2.6464462280273438e-05,0.00011110305786132812
0.00010418891906738281,0.05112957954406738,0.0022396177673339873,0.116685,2.5510787963867188e-05,9.965896606445312e-05
9.989738464355469e-05,0.04299306869506836,0.005576238677978518,0.079677,1.7881393432617188e-05,7.176399230957031e-05
0.00010991096496582031,0.054439544677734375,0.0030579483184814404,0.070359,3.504753112792969e-05,0.00017523765563964844
9.870529174804688e-05,0.06071805953979492,0.001292321228027346,0.061901,2.4318695068359375e-05,7.62939453125e-05
0.00010180473327636719,0.049822092056274414,0.0035151022796630904,0.068962,2.9087066650390625e-05,9.679794311523438e-05
0.00011944770812988281,0.047067880630493164,0.011819783370971684,0.071307,3.24249267578125e-05,0.00012493133544921875
0.00011110305786132812,0.0452876091003418,0.016974953552246097,0.138679,4.792213439941406e-05,0.00015091896057128906
9.942054748535156e-05,0.04228520393371582,0.0007041230316162106,0.110763,2.6941299438476562e-05,9.179115295410156e-05
7.82012939453125e-05,0.05408835411071777,0.006819993850708014,0.101778,3.170967102050781e-05,0.00010991096496582031
0.00010561943054199219,0.049187660217285156,0.0023573487243652297,0.082029,2.7894973754882812e-05,9.059906005859375e-05
0.00010037422180175781,0.07196640968322754,0.021204699676513672,0.060807,3.218650817871094e-05,0.00012683868408203125
8.606910705566406e-05,0.07674741744995117,0.0016282925415039076,0.061895,2.765655517578125e-05,0.00010228157043457031
7.939338684082031e-05,0.10564303398132324,0.005844344451904293,0.073272,2.4080276489257812e-05,8.678436279296875e-05
8.20159912109375e-05,0.06772303581237793,0.0021074927062988275,0.122378,2.86102294921875e-05,8.845329284667969e-05
8.845329284667969e-05,0.01913738250732422,0.0009215516204833935,0.065988,2.5272369384765625e-05,9.751319885253906e-05
9.870529174804688e-05,0.04267168045043945,0.0047344817047119125,0.060087,2.6702880859375e-05,0.00010228157043457031
7.772445678710938e-05,0.03429603576660156,0.007579636413574217,0.065818,2.8371810913085938e-05,9.059906005859375e-05
8.678436279296875e-05,0.06519103050231934,0.0015918577117919885,0.148233,2.4557113647460938e-05,0.00010418891906738281
7.104873657226562e-05,0.0166475772857666,0.009858312118530277,0.073237,2.5987625122070312e-05,9.274482727050781e-05
0.00012445449829101562,0.05303382873535156,0.0026616061248779313,0.057371,3.123283386230469e-05,0.00011205673217773438
8.034706115722656e-05,0.0494379997253418,0.0076149762878418015,0.067824,2.6226043701171875e-05,0.00010347366333007812
0.00014829635620117188,0.03332400321960449,0.002175236419677734,0.095471,2.5987625122070312e-05,9.322166442871094e-05
0.00011134147644042969,0.040720224380493164,0.0006871951751708932,0.072982,2.9087066650390625e-05,0.0001087188720703125
0.0001327991485595703,0.07387590408325195,0.003933187805175778,0.062989,2.7418136596679688e-05,0.00010466575622558594
0.00010728836059570312,0.050728797912597656,0.001944186676025389,0.094612,2.9087066650390625e-05,9.059906005859375e-05
8.749961853027344e-05,0.06424617767333984,0.0020649617004394466,0.08797,3.0040740966796875e-05,0.00011134147644042969
8.296966552734375e-05,0.046617984771728516,0.010664599304199218,0.131245,2.4318695068359375e-05,0.00010013580322265625
9.655952453613281e-05,0.05387735366821289,0.0017754643707275364,0.087647,2.9325485229492188e-05,0.00011444091796875
8.869171142578125e-05,0.05070757865905762,0.011263138214111332,0.082659,2.6941299438476562e-05,0.00011396408081054688
9.989738464355469e-05,0.043410539627075195,0.008587633712768557,0.061367,4.0531158447265625e-05,0.0001430511474609375
6.461143493652344e-05,0.06165671348571777,0.00431528196716309,0.118821,2.6941299438476562e-05,0.00010395050048828125
7.033348083496094e-05,0.08133888244628906,0.0016519789428710852,0.153178,2.765655517578125e-05,0.00010395050048828125
6.270408630371094e-05,0.029378414154052734,0.008731360778808595,0.076015,2.5987625122070312e-05,0.00010251998901367188
0.00010228157043457031,0.038249969482421875,0.007844463912963867,0.091058,3.2901763916015625e-05,0.00011968612670898438
8.821487426757812e-05,0.07055544853210449,0.0008054187011718728,0.140655,2.4557113647460938e-05,7.843971252441406e-05
9.679794311523438e-05,0.05351686477661133,0.0018662171020507878,0.083336,2.6226043701171875e-05,9.512901306152344e-05
7.772445678710938e-05,0.05107688903808594,0.0022528335723877024,0.166234,2.288818359375e-05,8.034706115722656e-05
6.461143493652344e-05,0.056627511978149414,0.0012622728576660164,0.094901,2.6464462280273438e-05,0.00010347366333007812
0.00011587142944335938,0.07372903823852539,0.0007590923461914117,0.083684,2.8371810913085938e-05,0.00011014938354492188
6.580352783203125e-05,0.07665801048278809,0.003752624084472661,0.071848,3.266334533691406e-05,0.00011467933654785156
5.91278076171875e-05,0.08494162559509277,0.016410635711669924,0.096523,3.2901763916015625e-05,9.584426879882812e-05
0.00011515617370605469,0.08551335334777832,0.0032541624145507875,0.080117,1.8835067749023438e-05,6.937980651855469e-05
7.081031799316406e-05,0.05719804763793945,0.029199447479248047,0.19441,2.002716064453125e-05,6.723403930664062e-05
8.249282836914062e-05,0.06431078910827637,0.0019969161071777264,0.138496,2.9802322387695312e-05,0.00010919570922851562
0.00011134147644042969,0.03331637382507324,0.003912763870239255,0.089312,2.8133392333984375e-05,0.00010347366333007812
6.365776062011719e-05,0.08988809585571289,0.007300888015747076,0.130573,3.7670135498046875e-05,0.00012755393981933594
8.273124694824219e-05,0.060158729553222656,0.0061715959167480405,0.06839,2.5510787963867188e-05,9.298324584960938e-05
0.00010466575622558594,0.053716421127319336,0.0036776713256835986,0.084212,2.3365020751953125e-05,0.00010132789611816406
0.00011086463928222656,0.039583444595336914,0.00549955619812012,0.075985,2.9325485229492188e-05,0.00011801719665527344
0.00010228157043457031,0.03724074363708496,0.007851642791748048,0.061583,2.47955322265625e-05,9.465217590332031e-05
9.965896606445312e-05,0.0676279067993164,0.01010479138183594,0.094622,2.0503997802734375e-05,7.176399230957031e-05
6.651878356933594e-05,0.03258156776428223,0.006078425643920901,0.069727,2.09808349609375e-05,6.747245788574219e-05
7.152557373046875e-05,0.033850669860839844,0.0036991443023681597,0.067264,2.8371810913085938e-05,0.00010800361633300781
9.322166442871094e-05,0.05375552177429199,0.00788071990966796,0.14574,3.123283386230469e-05,0.0001232624053955078
0.00012803077697753906,0.038435935974121094,0.005059607147216788,0.186926,2.4557113647460938e-05,8.392333984375e-05
6.794929504394531e-05,0.04256725311279297,0.004535695556640629,0.084671,3.0040740966796875e-05,0.0001049041748046875
6.723403930664062e-05,0.04769539833068848,0.0037280141296386765,0.084906,2.9325485229492188e-05,0.00010776519775390625
0.00012373924255371094,0.08144235610961914,0.0034524077301025385,0.074587,3.1948089599609375e-05,0.00010633468627929688
9.679794311523438e-05,0.0486292839050293,0.0013613395690917907,0.10075,2.2411346435546875e-05,8.106231689453125e-05
0.00011610984802246094,0.051527976989746094,0.001534579788208007,0.066414,2.002716064453125e-05,7.867813110351562e-05
0.00010561943054199219,0.056273698806762695,0.00821785993957519,0.086096,2.4557113647460938e-05,8.535385131835938e-05
0.00011777877807617188,0.07192611694335938,0.0044259446105957,0.095779,2.4318695068359375e-05,9.512901306152344e-05
0.00010514259338378906,0.04591226577758789,0.0011137055053710987,0.097686,2.3603439331054688e-05,8.893013000488281e-05
8.821487426757812e-05,0.04783272743225098,0.0011392627410888728,0.067032,2.4557113647460938e-05,9.489059448242188e-05
0.000102996826171875,0.06601309776306152,0.0009482357330322239,0.064043,3.4809112548828125e-05,0.00013399124145507812
9.298324584960938e-05,0.06444215774536133,0.010983406311035157,0.077694,2.7418136596679688e-05,0.00010442733764648438
0.00010561943054199219,0.08078980445861816,0.00564532170104981,0.132127,1.8596649169921875e-05,6.532669067382812e-05
8.130073547363281e-05,0.033063650131225586,0.010516078399658207,0.087751,2.47955322265625e-05,8.463859558105469e-05
0.00010752677917480469,0.04642653465270996,0.004921826873779289,0.183539,3.170967102050781e-05,0.00012755393981933594
7.796287536621094e-05,0.07356715202331543,0.011927230590820306,0.084556,2.574920654296875e-05,9.942054748535156e-05
7.581710815429688e-05,0.1022956371307373,0.0022304145355224597,0.066123,3.0517578125e-05,0.00011134147644042969
0.00010204315185546875,0.04162478446960449,0.0018971676940917892,0.197138,3.695487976074219e-05,9.870529174804688e-05
8.940696716308594e-05,0.08998227119445801,0.00438206449890137,0.078636,2.765655517578125e-05,0.00010466575622558594
0.0001049041748046875,0.08686351776123047,0.001625885879516606,0.071113,2.4080276489257812e-05,0.0001010894775390625
0.00012683868408203125,0.040543317794799805,0.01443165814208984,0.071482,2.574920654296875e-05,8.0108642578125e-05
8.344650268554688e-05,0.08927536010742188,0.007863843444824214,0.124921,3.8623809814453125e-05,0.00014400482177734375
8.20159912109375e-05,0.024788379669189453,0.0021607707061767623,0.218246,3.0040740966796875e-05,0.00010657310485839844
0.00013637542724609375,0.09101557731628418,0.002247811233520511,0.088238,2.5272369384765625e-05,9.107589721679688e-05
8.916854858398438e-05,0.055520057678222656,0.00122408415222168,0.084161,2.7179718017578125e-05,0.00010013580322265625
9.894371032714844e-05,0.03914928436279297,0.007549603942871089,0.078921,2.7894973754882812e-05,0.00010275840759277344
0.00011610984802246094,0.041428327560424805,0.0016487801208496106,0.083161,2.6702880859375e-05,8.082389831542969e-05
0.00010204315185546875,0.053026676177978516,0.004220276062011724,0.228708,3.1948089599609375e-05,0.00013256072998046875
8.559226989746094e-05,0.04311823844909668,0.001974526199340826,0.085141,2.6702880859375e-05,9.250640869140625e-05
9.5367431640625e-05,0.053025245666503906,0.001001491333007809,0.105049,2.6941299438476562e-05,0.00010371208190917969
0.00012731552124023438,0.0545802116394043,0.005777575195312495,0.072912,2.3365020751953125e-05,7.843971252441406e-05
8.96453857421875e-05,0.07632088661193848,0.008511469421386697,0.263815,3.266334533691406e-05,0.00011491775512695312
8.702278137207031e-05,0.07507753372192383,0.0017568215332031262,0.062929,2.6464462280273438e-05,9.799003601074219e-05
8.988380432128906e-05,0.08880758285522461,0.0016287250976562556,0.075802,2.574920654296875e-05,8.893013000488281e-05
9.846687316894531e-05,0.07650876045227051,0.006905183105468726,0.31047,2.5272369384765625e-05,9.393692016601562e-05
0.00013518333435058594,0.06692886352539062,0.003592588195800786,0.08399,2.5987625122070312e-05,0.00010800361633300781
0.00013327598571777344,0.059661865234375,0.004276600021362306,0.072781,3.123283386230469e-05,0.00010251998901367188
0.0001232624053955078,0.05261588096618652,0.0007092036590576195,0.091014,2.1219253540039062e-05,6.437301635742188e-05
8.749961853027344e-05,0.06963062286376953,0.005082192169189453,0.196464,2.5033950805664062e-05,0.00010228157043457031
8.320808410644531e-05,0.04874873161315918,0.005720639480590817,0.088536,2.7418136596679688e-05,9.655952453613281e-05
8.7738037109375e-05,0.041150569915771484,0.001466105499267581,0.104335,2.956390380859375e-05,0.00011324882507324219
6.67572021484375e-05,0.06228780746459961,0.014182917144775403,0.248572,2.8133392333984375e-05,8.606910705566406e-05
9.822845458984375e-05,0.08536934852600098,0.00549742535400391,0.082562,3.933906555175781e-05,0.00012350082397460938
8.606910705566406e-05,0.08275890350341797,0.0059361079406738265,0.06493,3.147125244140625e-05,0.00010371208190917969
9.393692016601562e-05,0.045470237731933594,0.0028573714904785164,0.091307,2.288818359375e-05,7.224082946777344e-05
0.00011086463928222656,0.055063486099243164,0.002569897613525385,0.070915,2.86102294921875e-05,9.72747802734375e-05
0.00010347366333007812,0.0362391471862793,0.0072570519714355575,0.235197,2.4080276489257812e-05,0.00010156631469726562
6.413459777832031e-05,0.047133445739746094,0.0028564600677490337,0.147553,3.170967102050781e-05,0.00010514259338378906
8.654594421386719e-05,0.03732466697692871,0.0019209874114990283,0.071279,1.9073486328125e-05,9.322166442871094e-05
0.00010037422180175781,0.047576904296875,0.007336957290649412,0.070897,3.218650817871094e-05,0.00015425682067871094
7.176399230957031e-05,0.07586956024169922,0.0030338449707031367,0.160651,3.0040740966796875e-05,9.870529174804688e-05
0.00011444091796875,0.0556178092956543,0.0031021546783447373,0.227981,2.4318695068359375e-05,9.131431579589844e-05
0.00010395050048828125,0.033226966857910156,0.0007834385528564386,0.079561,2.8371810913085938e-05,9.560585021972656e-05
9.632110595703125e-05,0.0301816463470459,0.004542350662231451,0.067837,3.0994415283203125e-05,8.559226989746094e-05
0.00011754035949707031,0.03727889060974121,0.004001553314208983,0.174707,2.384185791015625e-05,9.1552734375e-05
9.1552734375e-05,0.046819448471069336,0.008484216491699226,0.151858,3.170967102050781e-05,0.00011157989501953125
9.775161743164062e-05,0.04694938659667969,0.012463618988037106,0.065556,2.5510787963867188e-05,8.726119995117188e-05
0.00011014938354492188,0.048401594161987305,0.006650541641235352,0.101298,2.8848648071289062e-05,8.392333984375e-05
9.489059448242188e-05,0.0697336196899414,0.012649638565063473,0.069317,3.2901763916015625e-05,0.00012564659118652344
0.00010538101196289062,0.052767038345336914,0.008179985488891595,0.192336,2.6941299438476562e-05,0.00012922286987304688
9.846687316894531e-05,0.026850223541259766,0.0014222063598632803,0.062494,2.9325485229492188e-05,0.00010657310485839844
9.512901306152344e-05,0.039023399353027344,0.009873003356933599,0.108107,3.170967102050781e-05,0.00011539459228515625
7.677078247070312e-05,0.04385876655578613,0.0014449095306396376,0.190869,2.9087066650390625e-05,0.00010418891906738281
6.175041198730469e-05,0.02393364906311035,0.0020231056976318385,0.08717,3.314018249511719e-05,0.00011444091796875
8.869171142578125e-05,0.03587222099304199,0.004530875503540033,0.079963,2.4080276489257812e-05,9.226799011230469e-05
0.00010228157043457031,0.04737448692321777,0.01827677824401855,0.071026,2.6702880859375e-05,0.00010275840759277344
0.000110626220703125,0.026285886764526367,0.007047307205200193,0.149675,2.8133392333984375e-05,9.894371032714844e-05
8.511543273925781e-05,0.0504915714263916,0.014434367279052729,0.191946,2.47955322265625e-05,9.417533874511719e-05
6.389617919921875e-05,0.06099224090576172,0.006254308914184575,0.096326,2.9325485229492188e-05,0.00010895729064941406
8.630752563476562e-05,0.04671812057495117,0.0014200089721679715,0.081522,2.8848648071289062e-05,9.751319885253906e-05
0.00011491775512695312,0.07104921340942383,0.0038544273376464877,0.105625,2.9802322387695312e-05,0.0001125335693359375
9.703636169433594e-05,0.054416656494140625,0.008100040985107415,0.243124,2.193450927734375e-05,8.296966552734375e-05
8.392333984375e-05,0.06716609001159668,0.008494451950073229,0.141277,2.9087066650390625e-05,0.00011515617370605469
0.00010061264038085938,0.05654168128967285,0.006535489334106442,0.087786,2.4557113647460938e-05,9.083747863769531e-05
6.937980651855469e-05,0.052042484283447266,0.0013468663482666121,0.194622,2.7418136596679688e-05,0.00010633468627929688
8.797645568847656e-05,0.08394575119018555,0.012416324630737302,0.108434,3.790855407714844e-05,0.00014591217041015625
7.319450378417969e-05,0.07165074348449707,0.007271858276367185,0.096486,3.170967102050781e-05,0.00011110305786132812
8.392333984375e-05,0.05812263488769531,0.0034082473602294883,0.114541,2.6464462280273438e-05,0.00010228157043457031
9.322166442871094e-05,0.07759308815002441,0.006182587860107419,0.091477,2.5272369384765625e-05,9.202957153320312e-05
9.417533874511719e-05,0.07470202445983887,0.002999237289428705,0.07351,2.5272369384765625e-05,9.512901306152344e-05
9.036064147949219e-05,0.030666351318359375,0.022698076202392586,0.142948,2.3126602172851562e-05,8.130073547363281e-05
0.00013184547424316406,0.10950016975402832,0.004622788650512702,0.084793,3.075599670410156e-05,0.00011920928955078125
8.177757263183594e-05,0.08113932609558105,0.015811610809326165,0.131584,2.6226043701171875e-05,0.00010466575622558594
0.00010347366333007812,0.078582763671875,0.010056491210937504,0.111022,2.002716064453125e-05,7.200241088867188e-05
0.00011849403381347656,0.06474828720092773,0.007162707244873043,0.080613,2.6941299438476562e-05,8.440017700195312e-05
0.00011467933654785156,0.06327605247497559,0.0030187826232910137,0.086217,2.5987625122070312e-05,9.584426879882812e-05
0.00012159347534179688,0.05800318717956543,0.009964909561157226,0.116092,2.9087066650390625e-05,8.678436279296875e-05
8.749961853027344e-05,0.06366825103759766,0.002275333221435541,0.068792,2.193450927734375e-05,8.20159912109375e-05
0.00010848045349121094,0.05451512336730957,0.0016337903900146417,0.092383,2.8371810913085938e-05,0.00011420249938964844
7.700920104980469e-05,0.07889223098754883,0.0023158855743408216,0.061118,2.6226043701171875e-05,0.00010561943054199219
0.00010728836059570312,0.07213330268859863,0.022658598129272456,0.068583,2.3603439331054688e-05,9.846687316894531e-05
0.00010609626770019531,0.06686544418334961,0.018199331390380866,0.075163,3.123283386230469e-05,0.00013685226440429688
7.724761962890625e-05,0.07146382331848145,0.002488079574584967,0.068322,2.574920654296875e-05,9.298324584960938e-05
8.559226989746094e-05,0.06779789924621582,0.0006253581848144479,0.122216,2.8371810913085938e-05,0.00011134147644042969
0.00010895729064941406,0.055075645446777344,0.012120505554199218,0.077543,3.266334533691406e-05,9.679794311523438e-05
6.818771362304688e-05,0.06638073921203613,0.001761659133911131,0.063612,3.62396240234375e-05,0.00012564659118652344
0.00012540817260742188,0.06682395935058594,0.005115279663085948,0.128237,2.9802322387695312e-05,0.00011157989501953125
0.0001361370086669922,0.052301645278930664,0.007924297225952143,0.064837,2.6702880859375e-05,0.00010228157043457031
9.1552734375e-05,0.06537437438964844,0.0012919658050537103,0.091239,2.9325485229492188e-05,0.00010251998901367188
0.0001010894775390625,0.042813777923583984,0.002896215316772463,0.075528,2.86102294921875e-05,0.00010371208190917969
9.417533874511719e-05,0.03202629089355469,0.008770162155151362,0.067473,2.7894973754882812e-05,0.00010156631469726562
0.00010848045349121094,0.029460430145263672,0.0035153912963867134,0.074231,2.8133392333984375e-05,9.965896606445312e-05
9.965896606445312e-05,0.05216670036315918,0.010505922760009778,0.154711,2.09808349609375e-05,8.296966552734375e-05
9.465217590332031e-05,0.03849673271179199,0.0030107503356933546,0.076756,3.4332275390625e-05,0.00014162063598632812
0.00010919570922851562,0.07704973220825195,0.006757800537109365,0.189619,3.123283386230469e-05,0.00011515617370605469
8.320808410644531e-05,0.0412602424621582,0.0036087046356201163,0.069453,2.0503997802734375e-05,7.605552673339844e-05
0.00011706352233886719,0.0476377010345459,0.0015090362091064458,0.079873,1.9788742065429688e-05,9.322166442871094e-05
0.00011014938354492188,0.06471657752990723,0.001143994583129887,0.064161,2.8371810913085938e-05,9.632110595703125e-05
9.107589721679688e-05,0.04009747505187988,0.0035746286163330088,0.084424,3.0279159545898438e-05,9.393692016601562e-05
6.890296936035156e-05,0.03580832481384277,0.0020389017028808465,0.161758,2.5510787963867188e-05,0.00010347366333007812
0.00013208389282226562,0.060100555419921875,0.0030933150634765566,0.084639,2.8371810913085938e-05,0.00011968612670898438
0.00011944770812988281,0.05312848091125488,0.0015789601898193312,0.06349,2.4557113647460938e-05,9.202957153320312e-05
0.00010037422180175781,0.039823055267333984,0.013830809570312505,0.086099,2.8848648071289062e-05,0.00010204315185546875
8.654594421386719e-05,0.07337570190429688,0.002224917938232429,0.131598,2.3365020751953125e-05,9.393692016601562e-05
9.870529174804688e-05,0.057915687561035156,0.0008002926788330117,0.116129,2.765655517578125e-05,0.00012302398681640625
0.00010180473327636719,0.043773651123046875,0.0037763563232421915,0.098242,2.8133392333984375e-05,0.00010991096496582031
0.0001068115234375,0.03810930252075195,0.002161047164916996,0.074208,3.0040740966796875e-05,8.153915405273438e-05
7.867813110351562e-05,0.05247068405151367,0.012974846893310549,0.101519,3.3855438232421875e-05,0.00013518333435058594
0.00010776519775390625,0.041405677795410156,0.009450550598144536,0.128631,2.7179718017578125e-05,0.00011134147644042969
9.655952453613281e-05,0.056450605392456055,0.008097095520019526,0.138743,2.7418136596679688e-05,0.00010180473327636719
9.250640869140625e-05,0.09180831909179688,0.002111916412353518,0.100811,3.504753112792969e-05,0.00013709068298339844
7.271766662597656e-05,0.05255579948425293,0.025561997924804694,0.089289,2.1696090698242188e-05,9.322166442871094e-05
6.747245788574219e-05,0.09741377830505371,0.00124171142578125,0.08745,2.6226043701171875e-05,0.0001068115234375
9.560585021972656e-05,0.09447622299194336,0.0012154087371826217,0.140343,3.647804260253906e-05,0.00014257431030273438
0.00011110305786132812,0.0818488597869873,0.004763367248535155,0.142874,2.2649765014648438e-05,8.726119995117188e-05
9.703636169433594e-05,0.06738090515136719,0.006492894515991207,0.08114,3.409385681152344e-05,0.00012445449829101562
9.846687316894531e-05,0.05862140655517578,0.0035862088012695303,0.07227,3.24249267578125e-05,0.00011730194091796875
8.559226989746094e-05,0.08318781852722168,0.004439376358032224,0.092046,2.2411346435546875e-05,9.179115295410156e-05
7.987022399902344e-05,0.09523415565490723,0.0006553089447021432,0.191918,2.0265579223632812e-05,8.726119995117188e-05
9.846687316894531e-05,0.06588244438171387,0.005853379943847659,0.125747,2.0742416381835938e-05,8.368492126464844e-05
0.00010323524475097656,0.09117865562438965,0.003472874664306652,0.207776,2.5510787963867188e-05,0.00010013580322265625
0.00011372566223144531,0.04306197166442871,0.0037420741119384704,0.083321,2.6226043701171875e-05,9.942054748535156e-05
9.489059448242188e-05,0.04612255096435547,0.0007132403259277331,0.116037,2.2172927856445312e-05,7.939338684082031e-05
0.0001068115234375,0.04613757133483887,0.0016508856811523476,0.072071,2.1457672119140625e-05,8.58306884765625e-05
0.00010561943054199219,0.0923759937286377,0.0020784784545898327,0.205051,2.8371810913085938e-05,0.00010251998901367188
9.703636169433594e-05,0.07025837898254395,0.003209810699462884,0.098336,3.910064697265625e-05,0.0001125335693359375
0.00010013580322265625,0.05385017395019531,0.007914138427734377,0.090959,2.3603439331054688e-05,7.653236389160156e-05
9.5367431640625e-05,0.045505523681640625,0.0013135003662109457,0.13329,2.3126602172851562e-05,9.131431579589844e-05
8.916854858398438e-05,0.04460906982421875,0.0015899996490478518,0.065053,2.5987625122070312e-05,6.985664367675781e-05
0.00010895729064941406,0.09039998054504395,0.011938548217773431,0.231689,2.9325485229492188e-05,0.00011491775512695312
0.00010752677917480469,0.06341767311096191,0.011035456726074214,0.089828,2.7179718017578125e-05,0.00010395050048828125
9.179115295410156e-05,0.0647423267364502,0.005442798049926756,0.067442,2.4318695068359375e-05,8.106231689453125e-05
7.891654968261719e-05,0.07493829727172852,0.005934941177368161,0.07162,2.4080276489257812e-05,8.845329284667969e-05
0.00011491775512695312,0.11577868461608887,0.019417679763793938,0.256224,2.4318695068359375e-05,9.584426879882812e-05
0.0001289844512939453,0.07132673263549805,0.0027735131835937565,0.069515,2.4557113647460938e-05,0.00010609626770019531
8.106231689453125e-05,0.06484580039978027,0.002103949386596679,0.080443,2.9087066650390625e-05,0.00010251998901367188
0.0001285076141357422,0.049491167068481445,0.0065804338378906285,0.068283,2.7179718017578125e-05,9.632110595703125e-05
0.00010251998901367188,0.052408456802368164,0.000867670791625974,0.066832,2.1219253540039062e-05,7.390975952148438e-05
7.843971252441406e-05,0.062006473541259766,0.002238509048461901,0.196311,2.574920654296875e-05,9.918212890625e-05
7.891654968261719e-05,0.040377140045166016,0.00284077749633789,0.076946,2.3365020751953125e-05,9.5367431640625e-05
9.775161743164062e-05,0.07807779312133789,0.004867296173095698,0.189698,2.9325485229492188e-05,0.00010943412780761719
0.000118255615234375,0.03283953666687012,0.006629480117797848,0.081681,3.337860107421875e-05,0.0001418590545654297
8.988380432128906e-05,0.04979348182678223,0.007799327133178713,0.070602,2.9325485229492188e-05,0.00011658668518066406
0.00010180473327636719,0.040740966796875,0.009995814895629881,0.082775,1.9073486328125e-05,8.344650268554688e-05
0.00013017654418945312,0.04156208038330078,0.0007537530212402346,0.060897,2.6702880859375e-05,0.00010848045349121094
7.843971252441406e-05,0.062230587005615234,0.0024171136932372994,0.071192,2.1219253540039062e-05,9.250640869140625e-05
8.559226989746094e-05,0.06008124351501465,0.0039148835449218655,0.160922,3.266334533691406e-05,0.0001266002655029297
9.107589721679688e-05,0.044678688049316406,0.007217743621826173,0.117839,2.765655517578125e-05,0.00010132789611816406
8.487701416015625e-05,0.049431800842285156,0.0009288828735351529,0.074687,2.8848648071289062e-05,0.00011110305786132812
8.296966552734375e-05,0.052987098693847656,0.003288061706542972,0.196933,2.6702880859375e-05,8.511543273925781e-05
9.202957153320312e-05,0.0811009407043457,0.002101191772460931,0.107661,2.6702880859375e-05,8.726119995117188e-05
0.00011134147644042969,0.07065939903259277,0.011104797576904302,0.080951,2.5033950805664062e-05,8.368492126464844e-05
0.0001533031463623047,0.061293601989746094,0.0069198822784423825,0.08727,3.0994415283203125e-05,0.00011754035949707031
7.462501525878906e-05,0.050611019134521484,0.006458912338256836,0.074586,2.7179718017578125e-05,9.655952453613281e-05
9.512901306152344e-05,0.09028887748718262,0.007037236236572264,0.066276,3.0040740966796875e-05,0.00010323524475097656
9.274482727050781e-05,0.06603574752807617,0.002373398651123043,0.091811,2.7894973754882812e-05,0.0001049041748046875
9.083747863769531e-05,0.08110761642456055,0.005142908020019543,0.130955,3.457069396972656e-05,8.177757263183594e-05
9.775161743164062e-05,0.07330441474914551,0.0025271098022460886,0.104787,2.86102294921875e-05,0.00010824203491210938
0.00010776519775390625,0.07579588890075684,0.010487942703247072,0.176092,2.574920654296875e-05,0.00010085105895996094
0.00010704994201660156,0.04031515121459961,0.00841513706970215,0.093582,3.6716461181640625e-05,0.00015044212341308594
9.512901306152344e-05,0.059900522232055664,0.0027225184020996107,0.130244,3.147125244140625e-05,0.00011515617370605469
9.34600830078125e-05,0.0715644359588623,0.004979848602294917,0.070997,3.075599670410156e-05,0.00011730194091796875
0.00011563301086425781,0.05085039138793945,0.0022363472595214873,0.121861,2.9325485229492188e-05,0.0001010894775390625
8.034706115722656e-05,0.059899091720581055,0.010102479370117184,0.131192,2.8371810913085938e-05,0.00011754035949707031
8.106231689453125e-05,0.03574252128601074,0.0019858580780029306,0.08713,2.288818359375e-05,7.843971252441406e-05
9.34600830078125e-05,0.03173422813415527,0.0036911656646728547,0.077997,2.384185791015625e-05,8.869171142578125e-05
0.0001049041748046875,0.06393718719482422,0.0061739056854248076,0.097022,2.8371810913085938e-05,0.0001010894775390625
0.00014162063598632812,0.07136917114257812,0.0009403589019775505,0.150799,2.5987625122070312e-05,9.584426879882812e-05
9.584426879882812e-05,0.05101466178894043,0.003958631393432624,0.085903,2.6702880859375e-05,9.489059448242188e-05
9.393692016601562e-05,0.06371712684631348,0.0017555213928222707,0.09115,2.6226043701171875e-05,8.916854858398438e-05
7.748603820800781e-05,0.0715031623840332,0.0013518241119384877,0.19118,2.9087066650390625e-05,0.00011014938354492188
7.891654968261719e-05,0.06577157974243164,0.017708272842407224,0.072521,2.574920654296875e-05,0.00010728836059570312
7.677078247070312e-05,0.05890607833862305,0.027576226684570312,0.081053,2.5033950805664062e-05,8.821487426757812e-05
7.176399230957031e-05,0.05859780311584473,0.015650342987060542,0.103177,3.743171691894531e-05,0.0001475811004638672
7.176399230957031e-05,0.08867692947387695,0.0026873457641601595,0.086753,3.4809112548828125e-05,0.0001220703125
0.0004475116729736328,0.098907470703125,0.002203008834838871,0.105458,2.6464462280273438e-05,9.989738464355469e-05
0.00011992454528808594,0.07797527313232422,0.005549283996582027,0.094309,2.765655517578125e-05,0.00010585784912109375
0.00010991096496582031,0.04660296440124512,0.009947849563598635,0.064871,2.8133392333984375e-05,9.465217590332031e-05
9.369850158691406e-05,0.0400996208190918,0.00489509765625,0.08208,3.0040740966796875e-05,0.00010395050048828125
7.43865966796875e-05,0.05681872367858887,0.0024545323944091813,0.07199,2.0742416381835938e-05,9.441375732421875e-05
8.845329284667969e-05,0.08455252647399902,0.011804060211181633,0.138135,2.6941299438476562e-05,9.322166442871094e-05
9.298324584960938e-05,0.050240278244018555,0.003171391403198248,0.069238,2.2649765014648438e-05,8.893013000488281e-05
9.393692016601562e-05,0.05596327781677246,0.0007551334381103447,0.0952,2.384185791015625e-05,9.250640869140625e-05
9.751319885253906e-05,0.05060267448425293,0.002339674087524418,0.081479,2.5510787963867188e-05,9.560585021972656e-05
8.845329284667969e-05,0.06412887573242188,0.00805818139648437,0.066584,2.6226043701171875e-05,0.00010180473327636719
0.0001239776611328125,0.05962419509887695,0.005303417984008796,0.076009,3.24249267578125e-05,0.00011491775512695312
0.00011301040649414062,0.0449368953704834,0.007253163879394536,0.067657,2.5987625122070312e-05,8.177757263183594e-05
0.00010824203491210938,0.059015512466430664,0.00516775685119629,0.124042,4.1484832763671875e-05,0.00015163421630859375
9.870529174804688e-05,0.03782320022583008,0.0029874484405517515,0.078839,2.6941299438476562e-05,9.1552734375e-05
0.00010895729064941406,0.04122471809387207,0.005045209854125973,0.105257,2.9802322387695312e-05,0.00011134147644042969
0.00010085105895996094,0.06065058708190918,0.00520521615600586,0.165214,2.2411346435546875e-05,8.034706115722656e-05
0.00011014938354492188,0.05774521827697754,0.006526301635742193,0.078036,2.2172927856445312e-05,7.486343383789062e-05
0.00010752677917480469,0.03874993324279785,0.0072638345947265565,0.105676,1.7404556274414062e-05,6.818771362304688e-05
7.009506225585938e-05,0.06512331962585449,0.004002681442260736,0.080629,3.0517578125e-05,0.00010085105895996094
7.510185241699219e-05,0.058007001876831055,0.0007717762756347668,0.073045,3.0279159545898438e-05,0.0001010894775390625
9.72747802734375e-05,0.09151864051818848,0.0025345010681152302,0.076908,3.1948089599609375e-05,0.00011396408081054688
9.703636169433594e-05,0.06322002410888672,0.0010934633026122992,0.079199,2.384185791015625e-05,9.179115295410156e-05
8.988380432128906e-05,0.05377340316772461,0.004756794204711909,0.07276,1.9788742065429688e-05,8.058547973632812e-05
9.870529174804688e-05,0.05506086349487305,0.00782596592712402,0.069677,2.09808349609375e-05,9.298324584960938e-05
6.580352783203125e-05,0.06082439422607422,0.0019276829986572264,0.094222,2.1457672119140625e-05,8.177757263183594e-05
8.20159912109375e-05,0.05382513999938965,0.008082977127075189,0.096851,3.123283386230469e-05,0.00010251998901367188
8.96453857421875e-05,0.03977251052856445,0.001183995452880865,0.074234,2.1457672119140625e-05,8.249282836914062e-05
6.580352783203125e-05,0.04671144485473633,0.003149319137573242,0.059586,1.8358230590820312e-05,7.677078247070312e-05
8.654594421386719e-05,0.03019547462463379,0.0010538205108642645,0.103554,2.9087066650390625e-05,0.00010657310485839844
9.417533874511719e-05,0.028847694396972656,0.0016057178344726503,0.110616,2.8371810913085938e-05,0.00010514259338378906
7.414817810058594e-05,0.03094935417175293,0.0027002934112548838,0.102186,2.7418136596679688e-05,0.00011157989501953125
7.963180541992188e-05,0.04794430732727051,0.008263123458862306,0.097481,2.956390380859375e-05,0.00010633468627929688
4.315376281738281e-05,0.058451175689697266,0.006516349044799807,0.093109,2.5033950805664062e-05,0.000110626220703125
7.104873657226562e-05,0.0716714859008789,0.0070789927825927745,0.076764,2.3365020751953125e-05,8.702278137207031e-05
0.00011801719665527344,0.06607484817504883,0.0015355524749755822,0.085178,2.7894973754882812e-05,9.274482727050781e-05
8.678436279296875e-05,0.03965950012207031,0.008953101913452152,0.108608,2.2411346435546875e-05,7.534027099609375e-05
9.489059448242188e-05,0.08378362655639648,0.009428637664794917,0.097432,2.956390380859375e-05,0.00010800361633300781
9.012222290039062e-05,0.10659003257751465,0.001669734405517584,0.101751,2.7894973754882812e-05,0.00010704994201660156
9.632110595703125e-05,0.08332276344299316,0.005823588302612301,0.107672,2.5033950805664062e-05,0.00010538101196289062
9.465217590332031e-05,0.06366515159606934,0.015922865798950192,0.075797,2.2649765014648438e-05,8.654594421386719e-05
9.608268737792969e-05,0.09612321853637695,0.0006957117919921818,0.074162,2.4557113647460938e-05,9.751319885253906e-05
9.5367431640625e-05,0.08465695381164551,0.004522927490234377,0.078359,2.1457672119140625e-05,7.987022399902344e-05
6.985664367675781e-05,0.08495855331420898,0.007855691299438472,0.12889,2.4318695068359375e-05,9.608268737792969e-05
8.296966552734375e-05,0.07162165641784668,0.0030812197570800753,0.067762,3.218650817871094e-05,0.00011491775512695312
0.00010848045349121094,0.059047698974609375,0.02241651702880859,0.07649,2.002716064453125e-05,8.96453857421875e-05
0.00011563301086425781,0.0507967472076416,0.007904049011230471,0.083354,2.765655517578125e-05,0.00010132789611816406
0.00012373924255371094,0.07653141021728516,0.007139431289672843,0.139246,2.6702880859375e-05,9.965896606445312e-05
8.106231689453125e-05,0.08417439460754395,0.003249376174926752,0.084528,2.1696090698242188e-05,7.987022399902344e-05
9.989738464355469e-05,0.06544137001037598,0.004605185958862307,0.078678,2.9325485229492188e-05,0.00010371208190917969
0.00010371208190917969,0.0748136043548584,0.004237601684570325,0.188376,2.4318695068359375e-05,9.608268737792969e-05
0.00010609626770019531,0.057179927825927734,0.009915617019653322,0.083868,2.002716064453125e-05,7.748603820800781e-05
6.985664367675781e-05,0.042913198471069336,0.008306947708129883,0.093375,2.002716064453125e-05,7.2479248046875e-05
6.437301635742188e-05,0.07584047317504883,0.004125206619262689,0.066919,1.9311904907226562e-05,7.605552673339844e-05
0.00011992454528808594,0.0771782398223877,0.003967552917480466,0.082957,3.4332275390625e-05,0.00010371208190917969
7.414817810058594e-05,0.042267560958862305,0.0016760094604492126,0.068029,3.075599670410156e-05,0.00010800361633300781
9.846687316894531e-05,0.07292318344116211,0.004165468963623048,0.090141,2.574920654296875e-05,9.441375732421875e-05
8.296966552734375e-05,0.06350493431091309,0.008994725265502934,0.13371,3.0279159545898438e-05,0.00010466575622558594
0.00010895729064941406,0.08168554306030273,0.01909610935974121,0.197382,2.193450927734375e-05,8.296966552734375e-05
8.702278137207031e-05,0.03645896911621094,0.002716016448974609,0.066011,2.6702880859375e-05,0.00010156631469726562
7.700920104980469e-05,0.0444488525390625,0.0018642185974121206,0.13362,2.574920654296875e-05,0.00010251998901367188
8.893013000488281e-05,0.03258061408996582,0.004387949234008787,0.081319,3.075599670410156e-05,0.00012159347534179688
6.699562072753906e-05,0.032183170318603516,0.0028961815643310518,0.090145,2.4557113647460938e-05,9.799003601074219e-05
6.270408630371094e-05,0.05646181106567383,0.0021678609466552756,0.17129,2.7894973754882812e-05,0.00010371208190917969
7.534027099609375e-05,0.05293393135070801,0.0034259648284912098,0.068704,2.5033950805664062e-05,9.322166442871094e-05
9.012222290039062e-05,0.06360769271850586,0.0023562948608398387,0.07251,2.4318695068359375e-05,8.821487426757812e-05
7.224082946777344e-05,0.05410933494567871,0.0059092575378418,0.210643,2.47955322265625e-05,9.393692016601562e-05
8.487701416015625e-05,0.03515434265136719,0.007176985778808598,0.087335,2.7179718017578125e-05,0.0001010894775390625
9.179115295410156e-05,0.05736136436462402,0.006307346603393549,0.128253,2.8133392333984375e-05,9.751319885253906e-05
6.29425048828125e-05,0.04417228698730469,0.005349382354736323,0.079448,2.7418136596679688e-05,0.0001201629638671875
8.869171142578125e-05,0.030129432678222656,0.012909256835937494,0.102554,2.7894973754882812e-05,9.870529174804688e-05
0.00011181831359863281,0.037992000579833984,0.0014977674560546772,0.236217,2.1219253540039062e-05,8.940696716308594e-05
7.05718994140625e-05,0.05918240547180176,0.0013115789642333953,0.136826,2.5033950805664062e-05,9.5367431640625e-05
8.559226989746094e-05,0.043936967849731445,0.013699065292358398,0.112262,1.8596649169921875e-05,7.343292236328125e-05
0.00012135505676269531,0.043900251388549805,0.022826906326293944,0.095222,3.0279159545898438e-05,0.00010561943054199219
7.176399230957031e-05,0.05340909957885742,0.008608320648193363,0.094718,1.8835067749023438e-05,8.130073547363281e-05
6.437301635742188e-05,0.03948664665222168,0.005475453033447264,0.25311,2.1457672119140625e-05,7.677078247070312e-05
0.00010347366333007812,0.07338523864746094,0.008751162704467769,0.077991,2.9802322387695312e-05,0.00010848045349121094
9.584426879882812e-05,0.05546760559082031,0.0024413421020507697,0.131589,1.811981201171875e-05,9.179115295410156e-05
0.00010895729064941406,0.06780171394348145,0.01310487033081055,0.106638,2.6702880859375e-05,0.00011920928955078125
8.630752563476562e-05,0.06478166580200195,0.004777571670532221,0.125033,1.811981201171875e-05,6.914138793945312e-05
6.532669067382812e-05,0.10008549690246582,0.001766290435791018,0.07099,2.956390380859375e-05,0.00010609626770019531
7.796287536621094e-05,0.1267101764678955,0.005679369338989257,0.064291,2.6226043701171875e-05,9.751319885253906e-05
0.00010275840759277344,0.08365654945373535,0.0016731410064697305,0.068796,2.7179718017578125e-05,0.00010514259338378906
0.00010204315185546875,0.08482813835144043,0.0025808751678466774,0.12324,2.5987625122070312e-05,8.726119995117188e-05
7.891654968261719e-05,0.0435490608215332,0.005926102874755854,0.079227,2.765655517578125e-05,0.0001087188720703125
7.748603820800781e-05,0.0789639949798584,0.0010492565002441362,0.077616,2.7894973754882812e-05,0.00011134147644042969
9.846687316894531e-05,0.07576632499694824,0.0014711439514160096,0.08926,2.47955322265625e-05,0.00013780593872070312
8.940696716308594e-05,0.04418754577636719,0.0023540327148437457,0.079517,3.647804260253906e-05,0.00014543533325195312
8.368492126464844e-05,0.049179792404174805,0.005950995544433596,0.120696,3.504753112792969e-05,0.00012254714965820312
7.200241088867188e-05,0.0400540828704834,0.009570120254516604,0.084409,2.1696090698242188e-05,9.632110595703125e-05
7.62939453125e-05,0.06377291679382324,0.002379792999267577,0.059476,3.147125244140625e-05,0.00010466575622558594
0.00010704994201660156,0.031723737716674805,0.0014244674987792943,0.116968,3.266334533691406e-05,0.0001087188720703125
8.535385131835938e-05,0.06888151168823242,0.005594334762573233,0.164807,3.8623809814453125e-05,0.0001499652862548828
9.322166442871094e-05,0.06250238418579102,0.00621589654541016,0.120639,2.47955322265625e-05,9.179115295410156e-05
0.0001513957977294922,0.057192325592041016,0.003555548950195317,0.071779,3.314018249511719e-05,0.00011754035949707031
7.748603820800781e-05,0.04232144355773926,0.0027107504882812467,0.089521,2.3126602172851562e-05,8.177757263183594e-05
6.890296936035156e-05,0.07619905471801758,0.003633510772705073,0.115458,1.9788742065429688e-05,7.224082946777344e-05
0.00010371208190917969,0.054342031478881836,0.00090119422912599,0.157985,3.0279159545898438e-05,0.00010395050048828125
8.940696716308594e-05,0.04021883010864258,0.0007553929138183618,0.06537,2.3126602172851562e-05,8.749961853027344e-05
9.822845458984375e-05,0.04415488243103027,0.008727619445800777,0.137937,2.6464462280273438e-05,9.107589721679688e-05
0.00014138221740722656,0.057083845138549805,0.004660691223144525,0.133665,3.123283386230469e-05,0.00011420249938964844
0.00010037422180175781,0.037294626235961914,0.0014315279998779323,0.067146,2.4557113647460938e-05,0.00010585784912109375
0.00011181831359863281,0.04369950294494629,0.007233959426879877,0.08926,2.6226043701171875e-05,0.000102996826171875
9.560585021972656e-05,0.05180668830871582,0.000884160995483399,0.093125,2.1457672119140625e-05,9.107589721679688e-05
7.486343383789062e-05,0.10608768463134766,0.0057930094299316615,0.364544,2.3126602172851562e-05,9.012222290039062e-05
0.00011324882507324219,0.02981090545654297,0.0017831655883789044,0.175235,2.193450927734375e-05,8.702278137207031e-05
8.392333984375e-05,0.05840015411376953,0.010731155227661132,0.090226,2.0742416381835938e-05,7.176399230957031e-05
0.00011539459228515625,0.04924416542053223,0.0020693631896972625,0.082749,2.4557113647460938e-05,9.298324584960938e-05
0.00011539459228515625,0.05364108085632324,0.0013062409210204962,0.206245,1.8835067749023438e-05,7.200241088867188e-05
0.00011801719665527344,0.055316925048828125,0.0006003094635009809,0.096854,2.3126602172851562e-05,7.963180541992188e-05
8.96453857421875e-05,0.061698198318481445,0.0006028149261474575,0.072786,2.8848648071289062e-05,0.00010061264038085938
6.341934204101562e-05,0.05548810958862305,0.005776004898071285,0.180288,2.5272369384765625e-05,0.00010395050048828125
9.632110595703125e-05,0.048890113830566406,0.008473637039184564,0.120718,2.7894973754882812e-05,0.00011301040649414062
9.942054748535156e-05,0.059031009674072266,0.007338022384643553,0.088465,2.6226043701171875e-05,0.00010395050048828125
7.43865966796875e-05,0.06299924850463867,0.006761216354370117,0.068925,3.647804260253906e-05,9.894371032714844e-05
8.535385131835938e-05,0.03790283203125,0.00891791638183595,0.222762,2.956390380859375e-05,0.00011014938354492188
0.00010275840759277344,0.06352090835571289,0.004475093688964843,0.149035,3.0517578125e-05,0.00012254714965820312
6.914138793945312e-05,0.04952669143676758,0.011393453872680662,0.073562,4.410743713378906e-05,0.0001373291015625
7.677078247070312e-05,0.04013657569885254,0.0029056805725097834,0.259113,2.288818359375e-05,8.440017700195312e-05
8.916854858398438e-05,0.05088305473327637,0.009935874389648436,0.078876,2.7418136596679688e-05,9.179115295410156e-05
8.273124694824219e-05,0.07815957069396973,0.0011937484588623037,0.083066,3.409385681152344e-05,0.00011014938354492188
9.250640869140625e-05,0.07342529296875,0.021779079528808587,0.171854,2.5987625122070312e-05,9.72747802734375e-05
8.797645568847656e-05,0.06244921684265137,0.011049253036499021,0.064348,3.3855438232421875e-05,0.00010943412780761719
9.083747863769531e-05,0.06431031227111816,0.013025132598876957,0.084685,2.574920654296875e-05,9.679794311523438e-05
9.703636169433594e-05,0.09454822540283203,0.0035992333221435413,0.201945,2.9087066650390625e-05,0.00010395050048828125
8.463859558105469e-05,0.05076456069946289,0.0030599796142578017,0.225366,2.7894973754882812e-05,9.5367431640625e-05
0.00010538101196289062,0.06838703155517578,0.010447577148437498,0.093419,2.574920654296875e-05,9.965896606445312e-05
0.00011157989501953125,0.07351899147033691,0.015575308959960926,0.229807,2.7179718017578125e-05,9.703636169433594e-05
0.0001201629638671875,0.05668187141418457,0.004213820816040034,0.094074,2.47955322265625e-05,9.918212890625e-05
9.679794311523438e-05,0.048316001892089844,0.0034634787597656314,0.244221,2.3603439331054688e-05,0.00010466575622558594
7.462501525878906e-05,0.0627894401550293,0.006161195556640631,0.090858,2.7894973754882812e-05,0.0001068115234375
9.179115295410156e-05,0.06667494773864746,0.0062903420715332,0.084622,2.3365020751953125e-05,9.799003601074219e-05
9.1552734375e-05,0.02921772003173828,0.000864786163330078,0.058809,2.47955322265625e-05,9.322166442871094e-05
8.821487426757812e-05,0.062317609786987305,0.007957466522216794,0.152534,2.3365020751953125e-05,9.1552734375e-05
7.987022399902344e-05,0.040825843811035156,0.0021560152893066453,0.068712,2.3603439331054688e-05,8.678436279296875e-05
0.00010228157043457031,0.07267570495605469,0.0023129700927734254,0.226422,3.0994415283203125e-05,0.0001239776611328125
0.00013065338134765625,0.0464024543762207,0.012646804138183587,0.068529,2.5272369384765625e-05,9.775161743164062e-05
0.0001068115234375,0.029523372650146484,0.002801926406860361,0.143141,2.7894973754882812e-05,0.00010752677917480469
8.440017700195312e-05,0.04436635971069336,0.0011754911193847528,0.271799,2.1219253540039062e-05,8.463859558105469e-05
6.151199340820312e-05,0.045476675033569336,0.010898468780517576,0.0747,1.8835067749023438e-05,8.177757263183594e-05
8.654594421386719e-05,0.05476880073547363,0.0045963317718505925,0.080866,3.528594970703125e-05,0.0001239776611328125
0.00010752677917480469,0.04867076873779297,0.0061294667358398475,0.112438,3.314018249511719e-05,0.00012159347534179688
8.368492126464844e-05,0.0644373893737793,0.007187402114868152,0.246515,2.4318695068359375e-05,9.942054748535156e-05
8.463859558105469e-05,0.03964066505432129,0.003967973892211915,0.077333,2.288818359375e-05,7.43865966796875e-05
8.416175842285156e-05,0.037343502044677734,0.0018630782928466816,0.070491,2.3603439331054688e-05,9.274482727050781e-05
0.00010967254638671875,0.05233883857727051,0.020916844955444325,0.136834,5.2928924560546875e-05,0.00010848045349121094
5.9604644775390625e-05,0.0820927619934082,0.009302055206298843,0.288035,3.0279159545898438e-05,0.0001068115234375
6.747245788574219e-05,0.047574520111083984,0.0015231257019042987,0.070269,2.8371810913085938e-05,0.0001068115234375
8.392333984375e-05,0.04452180862426758,0.007511377029418939,0.084445,2.288818359375e-05,0.00010561943054199219
8.130073547363281e-05,0.0631554126739502,0.020276269821166995,0.082521,2.2649765014648438e-05,9.059906005859375e-05
9.274482727050781e-05,0.05484962463378906,0.0006393457794189455,0.11036,2.7894973754882812e-05,0.00010704994201660156
5.4836273193359375e-05,0.0738525390625,0.003169638366699215,0.07978,3.314018249511719e-05,0.00011444091796875
6.4849853515625e-05,0.0416111946105957,0.010328653045654279,0.296754,2.956390380859375e-05,0.00010752677917480469
0.00010967254638671875,0.06880545616149902,0.0035767371673584014,0.064523,4.1484832763671875e-05,0.00017499923706054688
9.72747802734375e-05,0.08507800102233887,0.0014443075866699268,0.069253,2.2411346435546875e-05,9.322166442871094e-05
8.106231689453125e-05,0.07130169868469238,0.014947055648803706,0.095101,3.147125244140625e-05,0.00011157989501953125
8.916854858398438e-05,0.055193424224853516,0.015693171920776364,0.092685,2.9802322387695312e-05,0.00011301040649414062
6.985664367675781e-05,0.05471181869506836,0.007398355148315439,0.325202,2.4557113647460938e-05,9.942054748535156e-05
0.00010275840759277344,0.06606340408325195,0.0029745992279052724,0.09364,2.2172927856445312e-05,9.560585021972656e-05
8.273124694824219e-05,0.03382515907287598,0.001836976165771484,0.08863,2.9087066650390625e-05,0.00010442733764648438
7.510185241699219e-05,0.05168342590332031,0.0046062510681152274,0.07093,2.9087066650390625e-05,0.00010204315185546875
8.392333984375e-05,0.051773786544799805,0.002115297332763666,0.315309,2.1696090698242188e-05,8.940696716308594e-05
9.489059448242188e-05,0.0411229133605957,0.007490266845703128,0.078802,2.8133392333984375e-05,0.000118255615234375
8.96453857421875e-05,0.06773781776428223,0.006854841293334968,0.101736,2.5272369384765625e-05,9.846687316894531e-05
6.67572021484375e-05,0.06764602661132812,0.006615559982299804,0.109001,2.4080276489257812e-05,9.751319885253906e-05
8.821487426757812e-05,0.051775455474853516,0.009944886489868188,0.331404,3.886222839355469e-05,0.00013971328735351562
8.463859558105469e-05,0.05632901191711426,0.006541108123779296,0.088658,2.288818359375e-05,8.392333984375e-05
6.723403930664062e-05,0.05263185501098633,0.00885705055236817,0.087985,2.4557113647460938e-05,8.368492126464844e-05
8.440017700195312e-05,0.03390026092529297,0.0071109852905273385,0.069388,3.0279159545898438e-05,0.00010919570922851562
8.559226989746094e-05,0.08352422714233398,0.006599355438232424,0.063747,2.5987625122070312e-05,9.107589721679688e-05
6.437301635742188e-05,0.06427168846130371,0.010081051086425763,0.310076,2.6702880859375e-05,9.989738464355469e-05
0.00010561943054199219,0.06440877914428711,0.006322381134033203,0.11938,2.5510787963867188e-05,8.845329284667969e-05
0.00010776519775390625,0.061486005783081055,0.0014941329345703191,0.070514,2.86102294921875e-05,0.00010704994201660156
0.00012540817260742188,0.04782581329345703,0.003149269958496098,0.074929,2.288818359375e-05,7.915496826171875e-05
0.00010037422180175781,0.04672646522521973,0.006565412719726549,0.261892,2.3126602172851562e-05,9.5367431640625e-05
0.00010347366333007812,0.06087017059326172,0.0060688708801269475,0.077298,3.075599670410156e-05,0.00010132789611816406
0.00010418891906738281,0.07236862182617188,0.0074271344146728535,0.077679,3.337860107421875e-05,0.0001316070556640625
7.033348083496094e-05,0.02898097038269043,0.009263233032226564,0.06791,3.1948089599609375e-05,8.630752563476562e-05
0.00013971328735351562,0.04311394691467285,0.00444913201904297,0.086519,2.0503997802734375e-05,7.104873657226562e-05
8.273124694824219e-05,0.09093999862670898,0.009658492828369142,0.240424,1.9788742065429688e-05,7.081031799316406e-05
8.082389831542969e-05,0.044487953186035156,0.0011973312683105503,0.060318,1.8358230590820312e-05,6.866455078125e-05
7.867813110351562e-05,0.05696702003479004,0.010515444168090832,0.128541,1.811981201171875e-05,6.461143493652344e-05
6.389617919921875e-05,0.0462346076965332,0.012234395111083984,0.080262,3.2901763916015625e-05,0.00011730194091796875
9.942054748535156e-05,0.038727521896362305,0.0033948324584960887,0.10691,2.574920654296875e-05,9.5367431640625e-05
9.417533874511719e-05,0.07737612724304199,0.0018050917510986086,0.273087,2.3126602172851562e-05,9.322166442871094e-05
0.00012612342834472656,0.029143810272216797,0.004989482559204103,0.095261,3.409385681152344e-05,0.00012040138244628906
7.414817810058594e-05,0.05072450637817383,0.003028601867675784,0.104543,4.38690185546875e-05,0.00013399124145507812
0.00011944770812988281,0.04245877265930176,0.0018219341735839778,0.086402,2.6941299438476562e-05,0.00010561943054199219
5.53131103515625e-05,0.03979206085205078,0.0020528167877197218,0.076534,3.314018249511719e-05,9.489059448242188e-05
0.00010967254638671875,0.050975799560546875,0.006616783233642565,0.241854,3.147125244140625e-05,0.000118255615234375
6.985664367675781e-05,0.04874587059020996,0.006158391754150394,0.077733,2.765655517578125e-05,9.512901306152344e-05
6.985664367675781e-05,0.07273745536804199,0.0027648679504394535,0.066274,2.6226043701171875e-05,0.0001010894775390625
7.295608520507812e-05,0.06763148307800293,0.006834990020751955,0.065454,1.9788742065429688e-05,6.961822509765625e-05
9.202957153320312e-05,0.062299489974975586,0.013901514068603515,0.074434,4.410743713378906e-05,0.00011396408081054688
7.62939453125e-05,0.06086277961730957,0.014779248550415042,0.066022,2.3365020751953125e-05,8.273124694824219e-05
8.20159912109375e-05,0.031193256378173828,0.0016174195251464907,0.147779,2.956390380859375e-05,0.0001087188720703125
7.510185241699219e-05,0.04057812690734863,0.006520679718017577,0.079444,2.7179718017578125e-05,0.00010180473327636719
7.796287536621094e-05,0.07033205032348633,0.0027682597808837833,0.117332,2.9087066650390625e-05,0.00010418891906738281
9.512901306152344e-05,0.0541377067565918,0.002481529800415036,0.078808,2.8133392333984375e-05,0.000118255615234375
9.059906005859375e-05,0.07097411155700684,0.007513734481811529,0.063077,2.4080276489257812e-05,9.393692016601562e-05
7.939338684082031e-05,0.07921218872070312,0.0006188799896240244,0.062846,2.5510787963867188e-05,9.5367431640625e-05
8.869171142578125e-05,0.061524152755737305,0.014610157989501951,0.082276,3.7670135498046875e-05,0.00012731552124023438
0.00010204315185546875,0.05966949462890625,0.002351412933349617,0.130432,2.5033950805664062e-05,8.702278137207031e-05
0.00010442733764648438,0.06416821479797363,0.01459367037963867,0.096013,2.0503997802734375e-05,6.985664367675781e-05
0.00011205673217773438,0.029432296752929688,0.004417989562988278,0.077351,2.6702880859375e-05,8.130073547363281e-05
0.00010037422180175781,0.05971932411193848,0.009533093276977544,0.093134,1.9788742065429688e-05,6.628036499023438e-05
6.771087646484375e-05,0.06432104110717773,0.006553846847534184,0.137013,2.8133392333984375e-05,9.179115295410156e-05
7.963180541992188e-05,0.06696724891662598,0.003716932800292963,0.097322,2.6702880859375e-05,0.00010442733764648438
8.273124694824219e-05,0.0569002628326416,0.018462910186767573,0.069638,3.123283386230469e-05,0.00011301040649414062
6.842613220214844e-05,0.09696102142333984,0.011645102569580082,0.064203,2.5272369384765625e-05,8.416175842285156e-05
9.870529174804688e-05,0.09962058067321777,0.004899454345703123,0.060885,2.5510787963867188e-05,9.894371032714844e-05
9.822845458984375e-05,0.09791779518127441,0.005552862121582028,0.093573,3.266334533691406e-05,0.00013637542724609375
7.724761962890625e-05,0.07584857940673828,0.01921056118774414,0.112067,2.5987625122070312e-05,9.369850158691406e-05
0.00010251998901367188,0.09989309310913086,0.0055868973846435604,0.088263,2.1457672119140625e-05,7.2479248046875e-05
0.00010585784912109375,0.09633874893188477,0.0033775916595459032,0.087473,3.123283386230469e-05,0.00010919570922851562
8.58306884765625e-05,0.056244850158691406,0.0016168555297851606,0.080896,2.8848648071289062e-05,0.00011539459228515625
9.632110595703125e-05,0.04710817337036133,0.0011417072448730442,0.086634,2.0742416381835938e-05,7.748603820800781e-05
9.202957153320312e-05,0.04693174362182617,0.0007171393432617162,0.094821,2.5987625122070312e-05,0.00010442733764648438
8.726119995117188e-05,0.05828523635864258,0.0007245485839843802,0.072819,2.956390380859375e-05,0.00011396408081054688
6.890296936035156e-05,0.08534026145935059,0.001288971649169926,0.067089,2.7418136596679688e-05,9.608268737792969e-05
0.00010704994201660156,0.08071064949035645,0.0034895737304687507,0.068036,2.1219253540039062e-05,9.322166442871094e-05
9.751319885253906e-05,0.055522918701171875,0.006392481018066401,0.119524,2.8848648071289062e-05,9.72747802734375e-05
0.00010967254638671875,0.06441831588745117,0.0036793202972412176,0.07254,2.5987625122070312e-05,9.894371032714844e-05
9.322166442871094e-05,0.03096914291381836,0.0013149575653076118,0.074356,1.9550323486328125e-05,7.05718994140625e-05
0.00013303756713867188,0.04350852966308594,0.008931592544555667,0.066716,2.193450927734375e-05,0.00010204315185546875
0.00011706352233886719,0.04762840270996094,0.003935110015869145,0.07708,1.9788742065429688e-05,7.963180541992188e-05
6.866455078125e-05,0.03168654441833496,0.0031537002563476607,0.069975,2.2172927856445312e-05,9.918212890625e-05
9.465217590332031e-05,0.026879072189331055,0.008227825408935546,0.079319,2.2411346435546875e-05,7.653236389160156e-05
0.00011301040649414062,0.06252264976501465,0.004737121902465821,0.073864,3.218650817871094e-05,0.00010824203491210938
9.608268737792969e-05,0.04046964645385742,0.0013600366058349606,0.124931,2.384185791015625e-05,8.511543273925781e-05
7.2479248046875e-05,0.05955147743225098,0.007303647338867181,0.080463,2.7179718017578125e-05,0.00012230873107910156
6.437301635742188e-05,0.06890058517456055,0.0005681383361816339,0.078326,2.09808349609375e-05,7.2479248046875e-05
6.771087646484375e-05,0.051595211029052734,0.0033477119750976586,0.095843,2.6941299438476562e-05,0.00011372566223144531
7.772445678710938e-05,0.057958126068115234,0.005398044921874998,0.073673,2.9802322387695312e-05,0.00010657310485839844
7.033348083496094e-05,0.0565488338470459,0.0015554429473877002,0.100281,2.2649765014648438e-05,9.083747863769531e-05
8.416175842285156e-05,0.07103896141052246,0.004406193084716792,0.08443,1.9550323486328125e-05,7.772445678710938e-05
8.296966552734375e-05,0.06873846054077148,0.002281742980957041,0.139172,2.3365020751953125e-05,7.987022399902344e-05
7.891654968261719e-05,0.02438640594482422,0.00290545175170899,0.069724,1.7404556274414062e-05,6.246566772460938e-05
9.703636169433594e-05,0.0466151237487793,0.007216507934570307,0.070651,1.811981201171875e-05,6.604194641113281e-05
8.869171142578125e-05,0.048047542572021484,0.0011242425537109357,0.122615,2.002716064453125e-05,8.130073547363281e-05
9.107589721679688e-05,0.03257131576538086,0.003740357299804681,0.087429,2.4557113647460938e-05,9.369850158691406e-05
8.559226989746094e-05,0.04554581642150879,0.022187583602905278,0.091761,3.170967102050781e-05,0.00011610984802246094
7.510185241699219e-05,0.06324267387390137,0.013142862426757815,0.064038,2.4557113647460938e-05,0.00011229515075683594
9.965896606445312e-05,0.05194425582885742,0.005645992248535153,0.089257,3.1948089599609375e-05,0.00010728836059570312
9.083747863769531e-05,0.06177926063537598,0.004551118148803712,0.067411,3.0994415283203125e-05,0.00013518333435058594
0.00010180473327636719,0.04669618606567383,0.002232224578857425,0.068755,2.9087066650390625e-05,0.00011944770812988281
6.747245788574219e-05,0.0341486930847168,0.0038576818237304744,0.150999,1.7642974853515625e-05,6.651878356933594e-05
7.963180541992188e-05,0.06539082527160645,0.00399482698059081,0.132254,2.7179718017578125e-05,0.00010895729064941406
0.00011539459228515625,0.05573272705078125,0.0020800923919677694,0.08454,2.5272369384765625e-05,9.608268737792969e-05
7.748603820800781e-05,0.05072951316833496,0.0027229551696777293,0.07881,2.0742416381835938e-05,9.441375732421875e-05
7.915496826171875e-05,0.05895113945007324,0.001982262603759763,0.075283,2.47955322265625e-05,0.00010323524475097656
7.009506225585938e-05,0.05237722396850586,0.00667117607116699,0.07513,2.1457672119140625e-05,9.703636169433594e-05
6.818771362304688e-05,0.0590510368347168,0.010197623703002937,0.088928,3.0994415283203125e-05,0.00011420249938964844
7.510185241699219e-05,0.0812680721282959,0.0035250616302490295,0.073276,3.0994415283203125e-05,0.00011110305786132812
7.05718994140625e-05,0.08119583129882812,0.003455835281372069,0.079639,2.09808349609375e-05,7.915496826171875e-05
9.012222290039062e-05,0.0475313663482666,0.0024655783996582054,0.072364,2.956390380859375e-05,0.0001304149627685547
7.677078247070312e-05,0.09200739860534668,0.00346898707580566,0.111058,3.075599670410156e-05,0.00010824203491210938
0.00010347366333007812,0.051064252853393555,0.0019225255889892545,0.082208,2.956390380859375e-05,0.00012254714965820312
8.58306884765625e-05,0.04507184028625488,0.006399068267822272,0.073567,2.1696090698242188e-05,0.00010156631469726562
9.059906005859375e-05,0.05356264114379883,0.0033276164703369138,0.079957,2.384185791015625e-05,9.560585021972656e-05
9.179115295410156e-05,0.0779581069946289,0.0007254411315917864,0.12934,3.361701965332031e-05,0.00010633468627929688
7.510185241699219e-05,0.04970717430114746,0.001289657531738278,0.066014,2.7418136596679688e-05,9.393692016601562e-05
0.0001220703125,0.03607463836669922,0.0030947987060546828,0.074952,3.123283386230469e-05,0.00010156631469726562
8.654594421386719e-05,0.03327202796936035,0.002633241043090817,0.06489,2.9325485229492188e-05,9.965896606445312e-05
0.00010418891906738281,0.05211997032165527,0.0020621148986816468,0.118458,3.0994415283203125e-05,9.751319885253906e-05
8.749961853027344e-05,0.06260943412780762,0.005220016418457041,0.161014,3.218650817871094e-05,0.00011134147644042969
7.486343383789062e-05,0.03300905227661133,0.011719943328857424,0.090029,3.528594970703125e-05,0.00012254714965820312
8.797645568847656e-05,0.048460960388183594,0.002262485183715815,0.071761,2.7418136596679688e-05,9.72747802734375e-05
7.677078247070312e-05,0.029788732528686523,0.001951932388305655,0.141994,2.1219253540039062e-05,8.606910705566406e-05
9.632110595703125e-05,0.03613996505737305,0.0019741917724609426,0.076538,2.1457672119140625e-05,9.608268737792969e-05
0.00010395050048828125,0.031447649002075195,0.0024939976806640646,0.064288,1.9311904907226562e-05,7.128715515136719e-05
8.20159912109375e-05,0.045235395431518555,0.001113404785156244,0.103539,2.8371810913085938e-05,0.00010585784912109375
7.987022399902344e-05,0.035141944885253906,0.0009613649749755926,0.13751,2.3126602172851562e-05,8.368492126464844e-05
9.059906005859375e-05,0.04484295845031738,0.019446781723022458,0.063433,2.8371810913085938e-05,0.00010013580322265625
9.012222290039062e-05,0.0389552116394043,0.0028226202545166,0.067719,2.6702880859375e-05,0.00010037422180175781
6.794929504394531e-05,0.04159998893737793,0.00323058000183106,0.069669,2.7179718017578125e-05,9.751319885253906e-05
5.936622619628906e-05,0.018848180770874023,0.0016754997863769466,0.094936,2.193450927734375e-05,9.036064147949219e-05
8.916854858398438e-05,0.040865182876586914,0.0007330300445556603,0.073938,2.384185791015625e-05,8.821487426757812e-05
7.62939453125e-05,0.054227590560913086,0.0006070031738281273,0.077415,2.1457672119140625e-05,8.988380432128906e-05
7.224082946777344e-05,0.06470990180969238,0.0039596431884765665,0.063509,2.8133392333984375e-05,0.00010728836059570312
0.0001049041748046875,0.06429076194763184,0.0014600557708740192,0.109185,2.7179718017578125e-05,9.822845458984375e-05
7.534027099609375e-05,0.05420565605163574,0.004961795440673822,0.100084,1.8596649169921875e-05,8.845329284667969e-05
0.00010347366333007812,0.03825521469116211,0.002778382095336915,0.074891,2.7418136596679688e-05,0.00010704994201660156
0.00010347366333007812,0.07121801376342773,0.015483327468872071,0.068466,3.62396240234375e-05,0.00015425682067871094
6.4849853515625e-05,0.05044698715209961,0.0014526942291259726,0.071496,2.288818359375e-05,9.1552734375e-05
6.461143493652344e-05,0.059502601623535156,0.007876413223266598,0.143903,2.4318695068359375e-05,0.00010156631469726562
6.031990051269531e-05,0.059546470642089844,0.0023027685241699264,0.088292,1.9550323486328125e-05,8.20159912109375e-05
6.699562072753906e-05,0.060521841049194336,0.001851487503051752,0.09914,2.1219253540039062e-05,8.058547973632812e-05
7.700920104980469e-05,0.059496164321899414,0.004553352691650386,0.169548,2.0503997802734375e-05,8.392333984375e-05
7.033348083496094e-05,0.03790760040283203,0.002319114273071285,0.093657,2.3603439331054688e-05,8.893013000488281e-05
9.369850158691406e-05,0.05723309516906738,0.0025505416107177714,0.077905,4.076957702636719e-05,0.00014662742614746094
0.00010371208190917969,0.05521345138549805,0.0034515652465820362,0.096895,2.4557113647460938e-05,8.225440979003906e-05
0.00012111663818359375,0.08982300758361816,0.003009805236816404,0.067914,2.193450927734375e-05,9.369850158691406e-05
9.441375732421875e-05,0.0611720085144043,0.0011916004333496072,0.095459,2.1696090698242188e-05,8.940696716308594e-05
9.250640869140625e-05,0.06388592720031738,0.00350512768554688,0.074082,3.790855407714844e-05,0.0001380443572998047
0.00011682510375976562,0.03976726531982422,0.008371346374511729,0.146554,2.8371810913085938e-05,9.870529174804688e-05
7.796287536621094e-05,0.07018136978149414,0.011339532775878902,0.10208,3.0040740966796875e-05,0.00011086463928222656
8.416175842285156e-05,0.06533408164978027,0.0026224529876709007,0.081911,2.384185791015625e-05,8.869171142578125e-05
6.67572021484375e-05,0.04727745056152344,0.004434589736938471,0.104357,2.6941299438476562e-05,9.989738464355469e-05
7.915496826171875e-05,0.05500149726867676,0.005885924072265625,0.06028,1.9550323486328125e-05,7.390975952148438e-05
7.843971252441406e-05,0.06394338607788086,0.0027074862213134765,0.099828,2.0503997802734375e-05,7.843971252441406e-05
9.226799011230469e-05,0.04743480682373047,0.007058816726684569,0.063417,2.288818359375e-05,8.368492126464844e-05
5.91278076171875e-05,0.03319954872131348,0.01648233081054687,0.070138,1.811981201171875e-05,6.723403930664062e-05
9.131431579589844e-05,0.0468297004699707,0.00120573709106446,0.115349,1.8835067749023438e-05,7.557868957519531e-05
9.608268737792969e-05,0.03764986991882324,0.0020603175201416024,0.072296,1.8358230590820312e-05,6.628036499023438e-05
9.417533874511719e-05,0.02848196029663086,0.0031988557891845654,0.070817,1.9788742065429688e-05,7.605552673339844e-05
7.343292236328125e-05,0.022196531295776367,0.004831988281250005,0.094106,2.2411346435546875e-05,8.821487426757812e-05
8.20159912109375e-05,0.034697532653808594,0.024242695159912106,0.06693,2.0742416381835938e-05,7.987022399902344e-05
8.273124694824219e-05,0.04372763633728027,0.003477764846801762,0.078898,3.457069396972656e-05,0.00010967254638671875
6.270408630371094e-05,0.054078102111816406,0.004438564605712889,0.081055,2.5510787963867188e-05,9.703636169433594e-05
6.389617919921875e-05,0.0361025333404541,0.004804583282470701,0.062655,1.9788742065429688e-05,8.106231689453125e-05
9.298324584960938e-05,0.03802919387817383,0.001965987152099613,0.126606,2.0742416381835938e-05,8.7738037109375e-05
8.726119995117188e-05,0.062070369720458984,0.0023149654388427976,0.3853,2.1457672119140625e-05,7.486343383789062e-05
8.034706115722656e-05,0.03815054893493652,0.0020005842132568424,0.083683,2.956390380859375e-05,0.00011348724365234375
8.368492126464844e-05,0.03365516662597656,0.0022547782135009797,0.07518,2.0503997802734375e-05,9.202957153320312e-05
5.626678466796875e-05,0.03660702705383301,0.0014925750427246115,0.080357,2.002716064453125e-05,8.440017700195312e-05
8.511543273925781e-05,0.028221607208251953,0.0014649691467285286,0.156237,2.2649765014648438e-05,0.00010061264038085938
6.341934204101562e-05,0.04276680946350098,0.0027017647857666,0.102813,2.7894973754882812e-05,0.000102996826171875
5.9604644775390625e-05,0.055116891860961914,0.011540603317260742,0.081636,2.288818359375e-05,8.606910705566406e-05
8.654594421386719e-05,0.0639030933380127,0.001956836975097659,0.067937,2.4557113647460938e-05,8.511543273925781e-05
9.298324584960938e-05,0.055135488510131836,0.0043790219421386695,0.059963,2.765655517578125e-05,9.107589721679688e-05
6.0558319091796875e-05,0.07166147232055664,0.011267405731201177,0.117543,2.5033950805664062e-05,0.00010228157043457031
6.723403930664062e-05,0.07074522972106934,0.002801864562988282,0.123889,2.8371810913085938e-05,0.00010275840759277344
0.00010466575622558594,0.03996849060058594,0.002199093704223637,0.094745,4.9114227294921875e-05,0.00015306472778320312
7.62939453125e-05,0.04474353790283203,0.004628574340820313,0.085507,3.24249267578125e-05,0.00010585784912109375
0.00010943412780761719,0.05167055130004883,0.009132670135498053,0.084655,2.3365020751953125e-05,8.893013000488281e-05
6.0558319091796875e-05,0.07174420356750488,0.0038055744018554716,0.188191,3.0994415283203125e-05,0.00010275840759277344
9.250640869140625e-05,0.07319164276123047,0.005499735565185543,0.080155,2.6464462280273438e-05,0.00010704994201660156
6.246566772460938e-05,0.0743098258972168,0.0016458136749267632,0.085155,1.8835067749023438e-05,7.104873657226562e-05
6.699562072753906e-05,0.051462411880493164,0.0024254895782470642,0.12434,2.8133392333984375e-05,0.00010156631469726562
9.822845458984375e-05,0.0805978775024414,0.0065378824157714815,0.078558,2.2649765014648438e-05,8.0108642578125e-05
0.00010418891906738281,0.06605029106140137,0.004727049057006841,0.088708,2.1219253540039062e-05,8.821487426757812e-05
6.508827209472656e-05,0.037459373474121094,0.011222173400878901,0.094629,2.5033950805664062e-05,8.797645568847656e-05
0.00010156631469726562,0.057050228118896484,0.00940764088439941,0.083902,3.123283386230469e-05,0.00010752677917480469
9.036064147949219e-05,0.05168914794921875,0.003048156021118159,0.109602,2.5272369384765625e-05,9.822845458984375e-05
7.009506225585938e-05,0.05801701545715332,0.018233642166137695,0.073532,2.6464462280273438e-05,9.179115295410156e-05
8.511543273925781e-05,0.05870461463928223,0.001103481857299804,0.076183,2.1696090698242188e-05,8.153915405273438e-05
9.5367431640625e-05,0.06212925910949707,0.0006728580474853474,0.076575,1.9311904907226562e-05,9.059906005859375e-05
7.62939453125e-05,0.07523941993713379,0.006082221603393556,0.07965,1.8358230590820312e-05,6.723403930664062e-05
8.440017700195312e-05,0.05387687683105469,0.007294425537109378,0.105098,3.933906555175781e-05,0.00014972686767578125
9.441375732421875e-05,0.061511993408203125,0.002583175048828129,0.08789,1.9311904907226562e-05,7.534027099609375e-05
7.772445678710938e-05,0.06888246536254883,0.0031436209564209006,0.074737,3.2901763916015625e-05,0.00011467933654785156
8.296966552734375e-05,0.058598995208740234,0.007911711288452153,0.074249,2.4080276489257812e-05,8.463859558105469e-05
0.00010156631469726562,0.07892870903015137,0.0014253054809570398,0.141005,2.384185791015625e-05,9.632110595703125e-05
7.128715515136719e-05,0.07048344612121582,0.006772033050537113,0.080647,2.5272369384765625e-05,0.00010156631469726562
0.00010275840759277344,0.021305561065673828,0.012205649566650392,0.098175,2.09808349609375e-05,7.367134094238281e-05
9.584426879882812e-05,0.05656552314758301,0.011197193038940428,0.091087,2.9325485229492188e-05,9.703636169433594e-05
9.846687316894531e-05,0.0624537467956543,0.004553348510742183,0.074882,2.3603439331054688e-05,8.249282836914062e-05
9.179115295410156e-05,0.05718827247619629,0.0061939055023193385,0.103919,2.5033950805664062e-05,7.796287536621094e-05
9.250640869140625e-05,0.041300058364868164,0.0012485848541259753,0.068038,3.0517578125e-05,0.00011181831359863281
8.630752563476562e-05,0.07561135292053223,0.009377339645385743,0.075529,2.6464462280273438e-05,8.368492126464844e-05
8.559226989746094e-05,0.0564422607421875,0.003928667984008788,0.096915,3.0517578125e-05,0.00011205673217773438
9.179115295410156e-05,0.0569305419921875,0.008609228454589848,0.085239,3.4332275390625e-05,0.00012564659118652344
0.00011038780212402344,0.04328608512878418,0.0063193430175781246,0.077501,2.9087066650390625e-05,0.00012636184692382812
0.00010561943054199219,0.05328035354614258,0.0017865671539306627,0.074685,2.5033950805664062e-05,8.606910705566406e-05
7.081031799316406e-05,0.04408836364746094,0.010872323455810545,0.074935,2.6941299438476562e-05,9.322166442871094e-05
9.989738464355469e-05,0.05647873878479004,0.0016518437194824181,0.06607,2.5510787963867188e-05,9.799003601074219e-05
0.00013113021850585938,0.031086444854736328,0.0029586485443115207,0.084844,2.3365020751953125e-05,8.96453857421875e-05
0.00010633468627929688,0.046035051345825195,0.0036697505035400424,0.078871,2.2172927856445312e-05,8.559226989746094e-05
7.343292236328125e-05,0.043060302734375,0.0008972520141601603,0.067547,1.7642974853515625e-05,6.985664367675781e-05
7.605552673339844e-05,0.05249142646789551,0.006888648849487311,0.090219,2.3126602172851562e-05,9.202957153320312e-05
9.72747802734375e-05,0.04732108116149902,0.0035819221496582038,0.080525,2.765655517578125e-05,0.00010085105895996094
0.0001125335693359375,0.06060338020324707,0.002796568344116207,0.067777,2.2411346435546875e-05,9.822845458984375e-05
6.29425048828125e-05,0.08661079406738281,0.009995510543823236,0.082586,2.384185791015625e-05,8.606910705566406e-05
0.00012612342834472656,0.06156754493713379,0.0038812180480957,0.074229,3.147125244140625e-05,0.00010848045349121094
8.440017700195312e-05,0.022884607315063477,0.0014143349761962937,0.064563,2.5510787963867188e-05,8.082389831542969e-05
7.486343383789062e-05,0.06096053123474121,0.008183861618041993,0.11387,3.147125244140625e-05,0.00010275840759277344
6.914138793945312e-05,0.0322718620300293,0.013996090820312501,0.070797,3.123283386230469e-05,0.0001308917999267578
7.557868957519531e-05,0.030598163604736328,0.0030654233093261735,0.071088,1.9073486328125e-05,6.818771362304688e-05
6.008148193359375e-05,0.0469660758972168,0.0021529568481445244,0.07587,2.0265579223632812e-05,8.869171142578125e-05
6.4849853515625e-05,0.0492246150970459,0.0024032269592285105,0.088038,4.6253204345703125e-05,0.00014543533325195312
9.989738464355469e-05,0.053662776947021484,0.002070990219116206,0.069235,2.0742416381835938e-05,8.177757263183594e-05
0.00014162063598632812,0.053536176681518555,0.0028169028167724652,0.094162,2.0265579223632812e-05,8.296966552734375e-05
8.487701416015625e-05,0.05331277847290039,0.0026821778106689426,0.068095,3.361701965332031e-05,0.00011396408081054688
8.96453857421875e-05,0.0445857048034668,0.010216276138305669,0.080507,2.6702880859375e-05,9.202957153320312e-05
0.00011420249938964844,0.055359840393066406,0.0031945951690673796,0.124351,2.765655517578125e-05,0.00010800361633300781
8.869171142578125e-05,0.02970290184020996,0.006885283279418952,0.064075,2.5987625122070312e-05,8.416175842285156e-05
9.059906005859375e-05,0.06408977508544922,0.006505088241577146,0.059817,2.6464462280273438e-05,0.00010800361633300781
9.679794311523438e-05,0.05075669288635254,0.005436645935058604,0.130152,2.5033950805664062e-05,8.916854858398438e-05
7.128715515136719e-05,0.0272371768951416,0.007339858795166021,0.079424,3.361701965332031e-05,0.00011539459228515625
9.369850158691406e-05,0.038451194763183594,0.007635963653564448,0.107576,2.6702880859375e-05,0.00010538101196289062
8.511543273925781e-05,0.05819368362426758,0.0048079914855957,0.074645,3.3855438232421875e-05,0.00013828277587890625
8.249282836914062e-05,0.04284095764160156,0.002785184753417963,0.080462,3.170967102050781e-05,0.00011301040649414062
7.295608520507812e-05,0.07599234580993652,0.003415262847900391,0.075044,2.6464462280273438e-05,0.00010204315185546875
9.107589721679688e-05,0.04700493812561035,0.005263095748901381,0.168087,2.3603439331054688e-05,0.00010037422180175781
9.560585021972656e-05,0.03545641899108887,0.0021089112091064455,0.07732,2.6702880859375e-05,9.512901306152344e-05
9.179115295410156e-05,0.05836963653564453,0.0017847751464843686,0.070416,3.075599670410156e-05,0.00011110305786132812
8.749961853027344e-05,0.03660702705383301,0.002294923080444336,0.084411,2.4080276489257812e-05,0.00010395050048828125
8.177757263183594e-05,0.044980525970458984,0.013748448013305659,0.073801,2.384185791015625e-05,9.799003601074219e-05
6.961822509765625e-05,0.06146836280822754,0.0022334339904785117,0.06947,2.384185791015625e-05,8.344650268554688e-05
7.081031799316406e-05,0.06942415237426758,0.0012211700744628878,0.061018,2.2411346435546875e-05,7.653236389160156e-05
6.937980651855469e-05,0.047783851623535156,0.007009879821777337,0.084931,1.9550323486328125e-05,7.128715515136719e-05
0.00011563301086425781,0.04358482360839844,0.0010432026672363287,0.064345,2.3126602172851562e-05,9.632110595703125e-05
8.678436279296875e-05,0.02124810218811035,0.011447064147949215,0.075714,3.361701965332031e-05,0.00011277198791503906
7.867813110351562e-05,0.05997347831726074,0.0063605704498291005,0.133105,2.47955322265625e-05,0.00010275840759277344
6.103515625e-05,0.041716575622558594,0.005593054168701171,0.060107,2.5272369384765625e-05,8.821487426757812e-05
7.462501525878906e-05,0.02987360954284668,0.004541667892456053,0.076323,2.2172927856445312e-05,7.200241088867188e-05
0.0001270771026611328,0.05216670036315918,0.0055736519775390625,0.058004,2.288818359375e-05,9.465217590332031e-05
0.00013875961303710938,0.04828357696533203,0.001954306564331057,0.077415,3.4332275390625e-05,0.0001220703125
0.00010776519775390625,0.03774070739746094,0.0086635122680664,0.082585,2.6941299438476562e-05,8.797645568847656e-05
0.00010776519775390625,0.04877877235412598,0.006819010925292968,0.07005,2.3603439331054688e-05,8.797645568847656e-05
8.106231689453125e-05,0.06042909622192383,0.009723076141357423,0.069687,2.4318695068359375e-05,8.821487426757812e-05
0.00010895729064941406,0.03568387031555176,0.015942137573242185,0.094377,2.1457672119140625e-05,8.630752563476562e-05
8.106231689453125e-05,0.0456087589263916,0.009178780166625974,0.093433,2.7418136596679688e-05,0.000102996826171875
6.818771362304688e-05,0.05934619903564453,0.0046753992004394535,0.084383,1.8596649169921875e-05,5.984306335449219e-05
8.463859558105469e-05,0.05492448806762695,0.0032722812957763636,0.124393,2.1457672119140625e-05,7.82012939453125e-05
7.343292236328125e-05,0.07811641693115234,0.005120022171020505,0.085732,2.765655517578125e-05,9.322166442871094e-05
8.654594421386719e-05,0.06431889533996582,0.016499500900268554,0.107044,2.8848648071289062e-05,0.00012373924255371094
0.00010275840759277344,0.054553985595703125,0.0062485899963379,0.140921,2.3126602172851562e-05,8.7738037109375e-05
8.726119995117188e-05,0.0483396053314209,0.0021398321380615287,0.092926,2.9087066650390625e-05,0.0001068115234375
8.630752563476562e-05,0.05264091491699219,0.00514342456054688,0.071223,3.0994415283203125e-05,0.00010251998901367188
0.00011086463928222656,0.05422019958496094,0.001960883148193357,0.071092,2.0265579223632812e-05,7.224082946777344e-05
0.00011134147644042969,0.07706451416015625,0.004724254440307607,0.163476,2.2411346435546875e-05,8.082389831542969e-05
8.726119995117188e-05,0.05423736572265625,0.008676760543823242,0.087811,2.002716064453125e-05,7.319450378417969e-05
0.00010657310485839844,0.04747629165649414,0.003067208694458007,0.078126,1.71661376953125e-05,6.580352783203125e-05
0.0001308917999267578,0.05129861831665039,0.017871083160400397,0.119304,1.9550323486328125e-05,6.818771362304688e-05
8.916854858398438e-05,0.03444719314575195,0.002566184921264647,0.083455,3.0279159545898438e-05,0.00010657310485839844
0.00010085105895996094,0.044317007064819336,0.009177528427124021,0.084927,2.5987625122070312e-05,0.00010180473327636719
8.535385131835938e-05,0.05762171745300293,0.004687541091918948,0.077137,2.1696090698242188e-05,9.059906005859375e-05
0.00010538101196289062,0.0726168155670166,0.0017024801940917905,0.085028,2.288818359375e-05,9.5367431640625e-05
0.000102996826171875,0.06606125831604004,0.0017097606658935532,0.064125,3.0279159545898438e-05,0.00011944770812988281
9.107589721679688e-05,0.054819345474243164,0.008097455642700202,0.077702,1.9073486328125e-05,6.937980651855469e-05
8.749961853027344e-05,0.06637120246887207,0.000569914459228521,0.077176,2.0503997802734375e-05,7.605552673339844e-05
0.00012993812561035156,0.04292869567871094,0.0030308171386718707,0.087038,2.7179718017578125e-05,0.0001087188720703125
8.392333984375e-05,0.03537774085998535,0.008606153350830079,0.081219,3.123283386230469e-05,8.7738037109375e-05
7.534027099609375e-05,0.0393519401550293,0.00924390536499023,0.078713,3.0040740966796875e-05,0.00011205673217773438
0.00010561943054199219,0.049390316009521484,0.002453221343994144,0.076151,2.4557113647460938e-05,8.273124694824219e-05
0.00010967254638671875,0.06259369850158691,0.007228703994750979,0.08223,2.8133392333984375e-05,0.00010633468627929688
9.1552734375e-05,0.07757091522216797,0.0040105858917236364,0.062538,2.6702880859375e-05,0.00011038780212402344
7.414817810058594e-05,0.08061814308166504,0.009770375396728509,0.087873,2.6702880859375e-05,9.107589721679688e-05
0.00011444091796875,0.057961463928222656,0.0008915237731933617,0.080218,2.4080276489257812e-05,9.059906005859375e-05
0.00011539459228515625,0.049458980560302734,0.0017730522766113282,0.062486,3.147125244140625e-05,0.00011301040649414062
7.2479248046875e-05,0.04087948799133301,0.0033062911987304655,0.069275,2.3365020751953125e-05,8.320808410644531e-05
0.0001068115234375,0.020870447158813477,0.013198624938964842,0.129081,3.4332275390625e-05,0.00011515617370605469
8.416175842285156e-05,0.08010005950927734,0.005453553497314453,0.088213,3.743171691894531e-05,9.703636169433594e-05
7.82012939453125e-05,0.05955696105957031,0.0039442283172607395,0.067748,3.0279159545898438e-05,0.00011134147644042969
7.772445678710938e-05,0.03624129295349121,0.0013154567565918096,0.173916,2.8371810913085938e-05,0.00010418891906738281
8.082389831542969e-05,0.06971430778503418,0.006860782318115238,0.07307,2.288818359375e-05,9.107589721679688e-05
9.179115295410156e-05,0.07127857208251953,0.012029567062377927,0.075713,2.384185791015625e-05,8.797645568847656e-05
7.748603820800781e-05,0.04504966735839844,0.003868935134887702,0.208197,2.9802322387695312e-05,0.00010251998901367188
9.942054748535156e-05,0.05461883544921875,0.005710495849609372,0.059929,2.6941299438476562e-05,8.344650268554688e-05
0.00010704994201660156,0.047354698181152344,0.004248558914184575,0.102238,3.2901763916015625e-05,0.00011372566223144531
8.20159912109375e-05,0.0585479736328125,0.001152699310302735,0.094693,2.574920654296875e-05,8.869171142578125e-05
9.369850158691406e-05,0.06430459022521973,0.0017517619781494131,0.074407,2.3365020751953125e-05,9.107589721679688e-05
0.00010371208190917969,0.028211593627929688,0.0034371564178466846,0.075997,3.0040740966796875e-05,0.00010943412780761719
0.000102996826171875,0.05180025100708008,0.0026166001434326236,0.215663,3.337860107421875e-05,0.00012254714965820312
0.00010395050048828125,0.03140974044799805,0.003724134826660161,0.069725,2.86102294921875e-05,0.0001125335693359375
0.00010442733764648438,0.052269935607910156,0.003420094604492191,0.06863,2.1696090698242188e-05,9.179115295410156e-05
8.797645568847656e-05,0.032990217208862305,0.005050243865966794,0.066513,3.337860107421875e-05,0.000110626220703125
0.00010633468627929688,0.07190728187561035,0.010498625000000011,0.249267,2.6226043701171875e-05,9.655952453613281e-05
0.000102996826171875,0.05635571479797363,0.00312370581054687,0.089356,2.3126602172851562e-05,7.772445678710938e-05
0.0001354217529296875,0.03754544258117676,0.0015023677673339786,0.097891,2.6464462280273438e-05,0.00011706352233886719
7.510185241699219e-05,0.05127358436584473,0.004855024932861329,0.269426,2.6226043701171875e-05,9.894371032714844e-05
8.630752563476562e-05,0.053956031799316406,0.008806708831787108,0.08673,2.956390380859375e-05,0.00010919570922851562
6.556510925292969e-05,0.04759025573730469,0.015143172561645504,0.076838,2.4080276489257812e-05,0.00010657310485839844
8.749961853027344e-05,0.025544166564941406,0.010304495147705081,0.063621,3.0517578125e-05,0.00011515617370605469
6.818771362304688e-05,0.09321475028991699,0.010458500991821273,0.336189,3.0279159545898438e-05,0.00011277198791503906
5.936622619628906e-05,0.0563967227935791,0.002465787445068368,0.211914,2.288818359375e-05,7.081031799316406e-05
7.152557373046875e-05,0.062216758728027344,0.005776891082763677,0.121706,3.62396240234375e-05,0.0001366138458251953
0.00010800361633300781,0.04930925369262695,0.0023043794555663993,0.080033,2.6226043701171875e-05,9.870529174804688e-05
9.846687316894531e-05,0.04020404815673828,0.007635071456909184,0.078162,2.5987625122070312e-05,9.632110595703125e-05
8.392333984375e-05,0.05784130096435547,0.008383680130004872,0.144049,2.1696090698242188e-05,8.082389831542969e-05
7.796287536621094e-05,0.051903486251831055,0.002294397064208989,0.068504,2.5033950805664062e-05,9.846687316894531e-05
9.441375732421875e-05,0.044753074645996094,0.01584980407714845,0.213465,2.9087066650390625e-05,9.5367431640625e-05
0.00010514259338378906,0.03675723075866699,0.00287628173828125,0.09375,4.0531158447265625e-05,0.00012969970703125
6.794929504394531e-05,0.06038951873779297,0.01905378848266602,0.067588,1.9311904907226562e-05,8.392333984375e-05
0.0001430511474609375,0.04889798164367676,0.002066462310791009,0.114391,2.3603439331054688e-05,9.298324584960938e-05
0.00010776519775390625,0.0639796257019043,0.005911267150878918,0.230311,3.147125244140625e-05,0.00010538101196289062
8.893013000488281e-05,0.07639598846435547,0.003121285125732426,0.082728,2.7179718017578125e-05,9.775161743164062e-05
0.00012946128845214844,0.04240918159484863,0.001203091918945326,0.182713,2.4318695068359375e-05,9.107589721679688e-05
9.703636169433594e-05,0.05503559112548828,0.0011428386840820204,0.155234,2.193450927734375e-05,9.322166442871094e-05
0.00017023086547851562,0.08488607406616211,0.008605286117553707,0.134829,3.9577484130859375e-05,0.00013065338134765625
0.000133514404296875,0.0842127799987793,0.003883306335449227,0.127101,2.7418136596679688e-05,9.870529174804688e-05
0.00010180473327636719,0.12199807167053223,0.01773183474731445,0.092048,2.86102294921875e-05,0.00010633468627929688
0.00011801719665527344,0.08406591415405273,0.012958666442871095,0.082301,2.9087066650390625e-05,9.679794311523438e-05
7.557868957519531e-05,0.12705755233764648,0.0019524698486328151,0.108401,2.4080276489257812e-05,8.344650268554688e-05
0.00010251998901367188,0.09773850440979004,0.004944500717163083,0.078641,2.4557113647460938e-05,8.273124694824219e-05
0.00010943412780761719,0.055257558822631836,0.0009314143218994153,0.062471,2.193450927734375e-05,8.511543273925781e-05
0.000118255615234375,0.09594917297363281,0.005842852462768555,0.180811,2.0503997802734375e-05,8.130073547363281e-05
7.891654968261719e-05,0.10552620887756348,0.001701774154663091,0.122289,2.7894973754882812e-05,0.00010442733764648438
0.00011515617370605469,0.1484661102294922,0.0033083793792724747,0.174359,2.86102294921875e-05,0.00010061264038085938
0.00010228157043457031,0.04186129570007324,0.00954020779418946,0.065297,2.9802322387695312e-05,0.00010919570922851562
9.465217590332031e-05,0.05559539794921875,0.009677419601440432,0.060014,2.5033950805664062e-05,9.775161743164062e-05
7.43865966796875e-05,0.03680610656738281,0.005623346389770509,0.092736,2.86102294921875e-05,0.00010418891906738281
0.00013065338134765625,0.04425692558288574,0.0008824232482910199,0.06516,2.2649765014648438e-05,7.700920104980469e-05
0.00014090538024902344,0.04319500923156738,0.0009047863922119204,0.147779,2.5987625122070312e-05,9.870529174804688e-05
9.918212890625e-05,0.07396650314331055,0.0006743500671386737,0.074654,2.1219253540039062e-05,7.557868957519531e-05
0.00013136863708496094,0.056791067123413086,0.0025729011077880864,0.070423,2.4318695068359375e-05,0.00011849403381347656
0.00010824203491210938,0.05170917510986328,0.003042922927856434,0.133698,3.0517578125e-05,0.000110626220703125
9.846687316894531e-05,0.06690859794616699,0.0030256890563964828,0.058297,2.5272369384765625e-05,0.0001010894775390625
8.082389831542969e-05,0.04266190528869629,0.00484499620056153,0.095714,1.9073486328125e-05,8.702278137207031e-05
0.00010776519775390625,0.03965187072753906,0.0036015703124999965,0.082458,2.7418136596679688e-05,0.00010919570922851562
0.00010609626770019531,0.04911303520202637,0.01470849676513672,0.078846,2.6702880859375e-05,9.608268737792969e-05
9.465217590332031e-05,0.049722909927368164,0.0023047101898193423,0.090108,1.9073486328125e-05,6.890296936035156e-05
0.0001087188720703125,0.02925848960876465,0.005245642166137682,0.164645,2.8133392333984375e-05,0.00010228157043457031
9.894371032714844e-05,0.04399919509887695,0.010650540832519526,0.079671,2.3603439331054688e-05,7.534027099609375e-05
9.34600830078125e-05,0.04832124710083008,0.009429424285888666,0.0695,3.504753112792969e-05,0.0001010894775390625
6.270408630371094e-05,0.06338691711425781,0.008822748413085932,0.07326,3.2901763916015625e-05,0.00013375282287597656
8.320808410644531e-05,0.05629134178161621,0.007390488845825188,0.131418,2.9802322387695312e-05,0.00011777877807617188
8.630752563476562e-05,0.07091856002807617,0.006863684494018557,0.092693,2.384185791015625e-05,0.00010275840759277344
0.00010275840759277344,0.08498525619506836,0.008607375503540043,0.083699,2.1696090698242188e-05,7.081031799316406e-05
8.225440979003906e-05,0.08219361305236816,0.00492373020935058,0.076022,2.47955322265625e-05,8.463859558105469e-05
0.00010895729064941406,0.07994389533996582,0.013265316085815423,0.08142,2.09808349609375e-05,6.771087646484375e-05
0.0001266002655029297,0.050510406494140625,0.005347546096801756,0.069704,1.8596649169921875e-05,7.05718994140625e-05
8.940696716308594e-05,0.0490114688873291,0.011143668884277341,0.142931,2.574920654296875e-05,0.00010204315185546875
7.796287536621094e-05,0.0735781192779541,0.0010825080413818244,0.149573,3.147125244140625e-05,0.00011491775512695312
8.630752563476562e-05,0.0426023006439209,0.0016533929748535209,0.103833,2.5033950805664062e-05,9.72747802734375e-05
7.796287536621094e-05,0.07200741767883301,0.005380672851562504,0.066534,2.6702880859375e-05,0.00010085105895996094
0.00010442733764648438,0.0646359920501709,0.003195791198730466,0.077198,2.5272369384765625e-05,9.942054748535156e-05
9.226799011230469e-05,0.05758023262023926,0.008369905776977535,0.09918,2.5987625122070312e-05,0.00010967254638671875
7.963180541992188e-05,0.02911996841430664,0.0024456012268066346,0.074648,2.956390380859375e-05,9.965896606445312e-05
0.00011301040649414062,0.03342413902282715,0.005740666946411135,0.066591,2.4080276489257812e-05,8.869171142578125e-05
6.604194641113281e-05,0.05590629577636719,0.003059964630126949,0.148178,2.47955322265625e-05,8.440017700195312e-05
9.465217590332031e-05,0.038802385330200195,0.008292392501831058,0.19449,2.8133392333984375e-05,9.775161743164062e-05
0.00010538101196289062,0.037494659423828125,0.0024558655242920002,0.216827,3.0517578125e-05,0.00011396408081054688
7.271766662597656e-05,0.049468994140625,0.006159544692993166,0.085464,3.695487976074219e-05,0.00013446807861328125
7.462501525878906e-05,0.07162690162658691,0.0022110572662353556,0.096216,2.5987625122070312e-05,9.632110595703125e-05
0.00010275840759277344,0.0377507209777832,0.005832219985961923,0.154021,2.956390380859375e-05,9.179115295410156e-05
8.7738037109375e-05,0.07050752639770508,0.009093463455200193,0.068039,3.218650817871094e-05,0.0001239776611328125
0.00011086463928222656,0.07607817649841309,0.001693721298217779,0.082546,2.7418136596679688e-05,9.226799011230469e-05
6.079673767089844e-05,0.04547452926635742,0.0011084479370117306,0.150521,2.3603439331054688e-05,0.00010418891906738281
9.679794311523438e-05,0.05309700965881348,0.006595123199462892,0.060771,2.47955322265625e-05,9.870529174804688e-05
0.0001087188720703125,0.05502176284790039,0.0013412070159912054,0.114612,2.3126602172851562e-05,8.0108642578125e-05
8.106231689453125e-05,0.044390201568603516,0.010535029556274417,0.217998,2.86102294921875e-05,0.00010704994201660156
0.000110626220703125,0.0410006046295166,0.004461235244750977,0.089392,2.9802322387695312e-05,0.00011372566223144531
8.869171142578125e-05,0.03574943542480469,0.0031586955871582,0.144791,2.1457672119140625e-05,9.1552734375e-05
7.843971252441406e-05,0.05739021301269531,0.021111911010742196,0.199925,3.3855438232421875e-05,0.00011920928955078125
9.608268737792969e-05,0.046311378479003906,0.009113716857910154,0.098332,2.4318695068359375e-05,9.298324584960938e-05
7.2479248046875e-05,0.05265998840332031,0.006018387847900389,0.090019,2.5987625122070312e-05,9.417533874511719e-05
9.560585021972656e-05,0.042168378829956055,0.00655641049194336,0.129912,3.2901763916015625e-05,0.00011873245239257812
9.131431579589844e-05,0.05172896385192871,0.003037764572143553,0.097526,2.574920654296875e-05,8.296966552734375e-05
9.036064147949219e-05,0.06708478927612305,0.000670619644165038,0.207511,2.9802322387695312e-05,0.00010943412780761719
8.0108642578125e-05,0.0358731746673584,0.003959171295166014,0.079875,2.2649765014648438e-05,9.608268737792969e-05
0.00011110305786132812,0.037653446197509766,0.0007235081329345638,0.123036,2.2411346435546875e-05,9.131431579589844e-05
8.940696716308594e-05,0.04342913627624512,0.006903171569824229,0.136868,1.811981201171875e-05,7.319450378417969e-05
8.296966552734375e-05,0.05821084976196289,0.012351848495483403,0.068962,2.002716064453125e-05,6.580352783203125e-05
7.390975952148438e-05,0.05089521408081055,0.00955663635253906,0.071355,4.2438507080078125e-05,7.200241088867188e-05
0.00010204315185546875,0.044751882553100586,0.0028666954193115185,0.064184,2.7894973754882812e-05,0.00010251998901367188
8.893013000488281e-05,0.054698944091796875,0.006701638229370116,0.179092,3.409385681152344e-05,0.0001285076141357422
7.510185241699219e-05,0.03254532814025879,0.0013784349212646596,0.166674,2.3126602172851562e-05,9.179115295410156e-05
9.417533874511719e-05,0.04272174835205078,0.003664878738403321,0.104462,2.5033950805664062e-05,0.00011086463928222656
6.556510925292969e-05,0.06607770919799805,0.0024470384674072226,0.066542,2.9087066650390625e-05,0.00010824203491210938
7.748603820800781e-05,0.04572582244873047,0.0005482422027587863,0.064834,2.47955322265625e-05,8.916854858398438e-05
7.987022399902344e-05,0.038602590560913086,0.009947029541015631,0.087652,2.0265579223632812e-05,6.985664367675781e-05
9.369850158691406e-05,0.050221920013427734,0.003376669876098637,0.083283,3.4332275390625e-05,0.0001201629638671875
8.726119995117188e-05,0.03784823417663574,0.021329028579711917,0.186803,2.3126602172851562e-05,9.226799011230469e-05
7.700920104980469e-05,0.06634283065795898,0.0059563145294189435,0.077211,2.288818359375e-05,7.748603820800781e-05
0.00010228157043457031,0.07076263427734375,0.007763556838989258,0.072949,2.47955322265625e-05,7.653236389160156e-05
7.462501525878906e-05,0.053730010986328125,0.007056982345581053,0.064805,2.288818359375e-05,7.224082946777344e-05
8.487701416015625e-05,0.044587135314941406,0.0022698053894043,0.159244,2.574920654296875e-05,0.00010704994201660156
0.00010418891906738281,0.03323554992675781,0.0007401709594726524,0.077546,2.4318695068359375e-05,9.894371032714844e-05
8.511543273925781e-05,0.034532785415649414,0.009382674423217774,0.095609,2.6702880859375e-05,0.00010752677917480469
5.53131103515625e-05,0.0484013557434082,0.014471200195312506,0.073984,2.574920654296875e-05,8.869171142578125e-05
0.00010251998901367188,0.05544757843017578,0.004234053833007817,0.149668,3.0279159545898438e-05,0.00011110305786132812
9.298324584960938e-05,0.041156768798828125,0.0012419375915527359,0.103698,2.1696090698242188e-05,7.653236389160156e-05
8.606910705566406e-05,0.05309605598449707,0.011303515808105472,0.081633,2.6464462280273438e-05,9.369850158691406e-05
0.00012993812561035156,0.05944490432739258,0.011926929779052728,0.07043,2.8848648071289062e-05,9.72747802734375e-05
0.00010609626770019531,0.08714580535888672,0.011654525848388678,0.063979,2.1219253540039062e-05,7.367134094238281e-05
5.7697296142578125e-05,0.04168868064880371,0.003773464248657224,0.100677,3.075599670410156e-05,0.00011205673217773438
6.580352783203125e-05,0.10449457168579102,0.001563731842041019,0.073695,2.5033950805664062e-05,8.440017700195312e-05
0.000118255615234375,0.0296022891998291,0.006293370529174808,0.073404,2.6941299438476562e-05,0.00010013580322265625
0.00011277198791503906,0.06261253356933594,0.010331669616699221,0.0692,2.47955322265625e-05,9.036064147949219e-05
8.988380432128906e-05,0.06743979454040527,0.001312471496582035,0.093663,2.6464462280273438e-05,0.00010061264038085938
0.00011301040649414062,0.04353523254394531,0.0007591130371093768,0.067688,2.7894973754882812e-05,0.00011038780212402344
6.413459777832031e-05,0.06637430191040039,0.0016065172729492205,0.082869,2.765655517578125e-05,9.846687316894531e-05
9.107589721679688e-05,0.04500985145568848,0.0010084694061279348,0.124759,2.8371810913085938e-05,0.00010800361633300781
0.00010180473327636719,0.022892236709594727,0.0022662010345459033,0.084434,2.8133392333984375e-05,0.00010085105895996094
5.9604644775390625e-05,0.04156899452209473,0.0009496676177978558,0.082478,3.147125244140625e-05,0.00010824203491210938
6.914138793945312e-05,0.05180215835571289,0.010011375244140627,0.059542,2.7418136596679688e-05,9.560585021972656e-05
7.987022399902344e-05,0.028833627700805664,0.0072057196960449155,0.110214,3.719329833984375e-05,0.00011897087097167969
7.009506225585938e-05,0.05223727226257324,0.0025677895355224606,0.102895,2.86102294921875e-05,0.00010561943054199219
5.435943603515625e-05,0.03909564018249512,0.011286861190795902,0.069615,2.1219253540039062e-05,7.700920104980469e-05
8.153915405273438e-05,0.030283451080322266,0.0022923886871337867,0.09199,2.765655517578125e-05,0.00010228157043457031
5.412101745605469e-05,0.0423274040222168,0.0040887320098876995,0.073944,2.5272369384765625e-05,7.724761962890625e-05
8.0108642578125e-05,0.03910207748413086,0.002036484008789058,0.068194,3.0517578125e-05,0.00010204315185546875
8.344650268554688e-05,0.03836560249328613,0.003245856246948245,0.06129,2.5987625122070312e-05,9.441375732421875e-05
0.00010156631469726562,0.031188488006591797,0.0008843914489746058,0.073702,1.8835067749023438e-05,7.772445678710938e-05
6.532669067382812e-05,0.03591203689575195,0.002691908721923833,0.06262,2.8371810913085938e-05,0.00010466575622558594
8.869171142578125e-05,0.05106234550476074,0.004543939407348638,0.072167,2.002716064453125e-05,7.510185241699219e-05
0.00011563301086425781,0.027077674865722656,0.0067903299560546915,0.075651,4.315376281738281e-05,0.0001513957977294922
8.630752563476562e-05,0.037552595138549805,0.006090444122314451,0.068289,2.2649765014648438e-05,9.512901306152344e-05
9.655952453613281e-05,0.04723548889160156,0.0023627984924316364,0.070733,3.0040740966796875e-05,0.000110626220703125
0.00010991096496582031,0.038251399993896484,0.0008308937835693336,0.08322,2.2649765014648438e-05,7.939338684082031e-05
6.389617919921875e-05,0.04157662391662598,0.0008185298004150382,0.064846,2.4557113647460938e-05,0.00010561943054199219
8.726119995117188e-05,0.048492431640625,0.0025779965057372983,0.107286,1.8835067749023438e-05,7.152557373046875e-05
9.083747863769531e-05,0.055423736572265625,0.005917029205322263,0.086134,2.8848648071289062e-05,0.00010728836059570312
7.128715515136719e-05,0.05557394027709961,0.0013457843170165962,0.074689,2.6226043701171875e-05,9.72747802734375e-05
8.177757263183594e-05,0.06592750549316406,0.0014160676727294902,0.065874,2.9087066650390625e-05,0.00011515617370605469
8.106231689453125e-05,0.061760902404785156,0.00709104695129395,0.142452,2.384185791015625e-05,8.058547973632812e-05
9.369850158691406e-05,0.05563044548034668,0.002330747695922855,0.097729,2.0742416381835938e-05,7.486343383789062e-05
9.942054748535156e-05,0.059938907623291016,0.003009475906372072,0.088142,4.172325134277344e-05,0.0001513957977294922
8.368492126464844e-05,0.025960922241210938,0.005848362609863281,0.072228,3.075599670410156e-05,0.00010895729064941406
8.296966552734375e-05,0.04144001007080078,0.002800302505493152,0.185625,2.8133392333984375e-05,0.00010824203491210938
9.441375732421875e-05,0.05662846565246582,0.00886102003479003,0.126231,2.86102294921875e-05,0.00010776519775390625
6.866455078125e-05,0.06129264831542969,0.003710045272827145,0.164968,2.956390380859375e-05,0.00011205673217773438
7.62939453125e-05,0.05907607078552246,0.004054156875610351,0.0659,2.6702880859375e-05,0.00010442733764648438
9.226799011230469e-05,0.05202889442443848,0.007679402969360358,0.062702,2.002716064453125e-05,7.605552673339844e-05
5.793571472167969e-05,0.04159355163574219,0.005776113769531244,0.081878,2.3126602172851562e-05,8.0108642578125e-05
9.083747863769531e-05,0.07416939735412598,0.001025049514770504,0.14543,2.09808349609375e-05,7.510185241699219e-05
9.5367431640625e-05,0.03839111328125,0.00397630863952636,0.132417,3.933906555175781e-05,0.00013637542724609375
0.00010347366333007812,0.060936689376831055,0.001256747772216793,0.081598,2.47955322265625e-05,8.96453857421875e-05
0.0001163482666015625,0.052140235900878906,0.002877563293457036,0.072292,2.6464462280273438e-05,0.00010466575622558594
9.846687316894531e-05,0.0614931583404541,0.011789492446899419,0.074318,2.0265579223632812e-05,7.605552673339844e-05
8.726119995117188e-05,0.05835771560668945,0.011904880371093746,0.07491,2.384185791015625e-05,0.00010466575622558594
8.034706115722656e-05,0.06036019325256348,0.014003691970825183,0.165088,2.2172927856445312e-05,8.0108642578125e-05
9.274482727050781e-05,0.07478618621826172,0.001805438796997072,0.079733,2.4080276489257812e-05,0.00010275840759277344
7.748603820800781e-05,0.06329035758972168,0.009057897521972655,0.075698,2.4318695068359375e-05,9.250640869140625e-05
0.00011301040649414062,0.04387807846069336,0.004452938766479481,0.151155,2.6226043701171875e-05,9.202957153320312e-05
9.560585021972656e-05,0.054120779037475586,0.006988576858520501,0.077882,2.956390380859375e-05,0.0001308917999267578
0.0001308917999267578,0.054471492767333984,0.005022061431884772,0.072762,2.7894973754882812e-05,9.822845458984375e-05
9.775161743164062e-05,0.07434797286987305,0.0029776819763183554,0.070594,2.193450927734375e-05,9.274482727050781e-05
8.606910705566406e-05,0.06125140190124512,0.0038481148834228485,0.173238,2.7418136596679688e-05,0.00010418891906738281
7.796287536621094e-05,0.05354475975036621,0.001599448104858403,0.074679,2.6702880859375e-05,0.00010132789611816406
7.843971252441406e-05,0.05097150802612305,0.0019527317810058564,0.096445,2.5510787963867188e-05,8.988380432128906e-05
9.965896606445312e-05,0.028922557830810547,0.005070070800781257,0.075565,2.765655517578125e-05,0.00011301040649414062
0.00015997886657714844,0.06592273712158203,0.0039730728912353575,0.186495,4.76837158203125e-05,9.417533874511719e-05
9.202957153320312e-05,0.05730032920837402,0.007432356369018553,0.081138,2.4557113647460938e-05,0.00010323524475097656
7.748603820800781e-05,0.05743765830993652,0.007908748184204104,0.063289,2.7418136596679688e-05,9.322166442871094e-05
0.00010895729064941406,0.07608652114868164,0.002128226745605477,0.130237,1.8835067749023438e-05,7.081031799316406e-05
6.246566772460938e-05,0.059252262115478516,0.0007123512573242174,0.099968,2.8371810913085938e-05,9.775161743164062e-05
0.00010824203491210938,0.06472039222717285,0.002940655364990233,0.08111,2.8371810913085938e-05,0.0001049041748046875
0.0001010894775390625,0.056279659271240234,0.013512441314697268,0.078386,2.9802322387695312e-05,0.00011014938354492188
9.560585021972656e-05,0.07475113868713379,0.009162145202636723,0.130657,3.314018249511719e-05,0.00011992454528808594
0.0001220703125,0.06398797035217285,0.007678933517456056,0.059758,2.002716064453125e-05,8.7738037109375e-05
9.655952453613281e-05,0.07374191284179688,0.01440021508789062,0.084389,2.09808349609375e-05,7.2479248046875e-05
7.534027099609375e-05,0.0919346809387207,0.00285200939941406,0.121242,2.002716064453125e-05,7.62939453125e-05
9.298324584960938e-05,0.06216597557067871,0.006361064971923833,0.088736,2.288818359375e-05,9.179115295410156e-05
9.942054748535156e-05,0.07429909706115723,0.010185088867187497,0.096306,3.1948089599609375e-05,0.0001087188720703125
0.00010561943054199219,0.025113344192504883,0.004626747955322266,0.086936,2.9325485229492188e-05,0.00012135505676269531
0.0001049041748046875,0.05706143379211426,0.005306384750366211,0.073629,2.6226043701171875e-05,9.72747802734375e-05
8.749961853027344e-05,0.060681819915771484,0.003297128234863278,0.069164,2.9325485229492188e-05,0.00011301040649414062
6.604194641113281e-05,0.04582023620605469,0.011784113952636718,0.068953,3.6716461181640625e-05,0.00011229515075683594
7.605552673339844e-05,0.032654523849487305,0.0021293970184326216,0.113367,2.3365020751953125e-05,9.250640869140625e-05
8.749961853027344e-05,0.04152393341064453,0.0006704452514648407,0.075325,2.7894973754882812e-05,0.00010395050048828125
8.225440979003906e-05,0.06018662452697754,0.004676769561767574,0.11443,2.9325485229492188e-05,0.000110626220703125
7.414817810058594e-05,0.057381391525268555,0.007031228698730463,0.150511,2.9087066650390625e-05,9.822845458984375e-05
0.00010514259338378906,0.05375552177429199,0.0015194268493652352,0.058697,2.7418136596679688e-05,9.822845458984375e-05
7.867813110351562e-05,0.035941362380981445,0.003402023010253913,0.10132,2.4080276489257812e-05,0.00010037422180175781
0.00010657310485839844,0.04050564765930176,0.004264524459838881,0.172,2.8848648071289062e-05,0.00010323524475097656
7.05718994140625e-05,0.04811835289001465,0.009878028884887702,0.066934,3.0279159545898438e-05,9.584426879882812e-05
0.00010013580322265625,0.04459261894226074,0.016315564437866206,0.082029,3.075599670410156e-05,9.465217590332031e-05
8.392333984375e-05,0.05590248107910156,0.014809282730102541,0.076902,3.0994415283203125e-05,9.369850158691406e-05
8.416175842285156e-05,0.0650475025177002,0.0030558026123046894,0.062845,2.7179718017578125e-05,9.131431579589844e-05
0.00010371208190917969,0.06450819969177246,0.006214781509399414,0.071714,2.2411346435546875e-05,7.843971252441406e-05
7.271766662597656e-05,0.029764175415039062,0.007997231781005865,0.145088,2.574920654296875e-05,0.00010704994201660156
7.128715515136719e-05,0.0548710823059082,0.012854349945068372,0.218127,2.288818359375e-05,8.940696716308594e-05
9.751319885253906e-05,0.0392756462097168,0.001175066497802732,0.077947,2.7179718017578125e-05,0.00010061264038085938
0.0001163482666015625,0.0275723934173584,0.00119365467834473,0.112702,2.8133392333984375e-05,9.799003601074219e-05
0.00011181831359863281,0.03613877296447754,0.007994281127929687,0.241897,2.86102294921875e-05,0.00010561943054199219
5.4836273193359375e-05,0.05614662170410156,0.005633093032836919,0.080215,2.5272369384765625e-05,9.441375732421875e-05
9.608268737792969e-05,0.0822761058807373,0.0014669546356201185,0.059876,3.4809112548828125e-05,0.0001327991485595703
6.604194641113281e-05,0.07016348838806152,0.007539225341796879,0.188273,3.0279159545898438e-05,0.00011134147644042969
6.771087646484375e-05,0.045690298080444336,0.00839135313415526,0.134671,2.6226043701171875e-05,9.131431579589844e-05
7.939338684082031e-05,0.07215428352355957,0.016846242279052737,0.109456,2.9087066650390625e-05,0.00010395050048828125
0.00010561943054199219,0.07019209861755371,0.0032244143676757875,0.07798,4.076957702636719e-05,9.822845458984375e-05
7.939338684082031e-05,0.07909965515136719,0.009652437454223645,0.143444,2.7179718017578125e-05,9.751319885253906e-05
9.202957153320312e-05,0.04230475425720215,0.003073909301757799,0.13148,2.7179718017578125e-05,0.00010609626770019531
0.000110626220703125,0.07327795028686523,0.005806608489990234,0.177121,3.075599670410156e-05,0.00011682510375976562
0.00010132789611816406,0.07132267951965332,0.0024434495697021608,0.159124,3.8623809814453125e-05,0.00015497207641601562
0.00011301040649414062,0.0573887825012207,0.00825046611022949,0.085773,2.5510787963867188e-05,9.655952453613281e-05
0.00015926361083984375,0.06320500373840332,0.006815491607666022,0.065422,2.09808349609375e-05,8.082389831542969e-05
7.104873657226562e-05,0.05774736404418945,0.005879245956420892,0.066142,2.9802322387695312e-05,0.00010895729064941406
9.465217590332031e-05,0.06267213821411133,0.004294163436889653,0.070405,2.288818359375e-05,8.034706115722656e-05
0.00010251998901367188,0.06286501884460449,0.0016983870849609506,0.188264,2.9802322387695312e-05,0.00010514259338378906
9.989738464355469e-05,0.05825066566467285,0.000660135070800788,0.089608,2.0503997802734375e-05,7.867813110351562e-05
7.915496826171875e-05,0.043331146240234375,0.0076966165771484435,0.070251,3.3855438232421875e-05,0.00010633468627929688
8.988380432128906e-05,0.05763077735900879,0.01548137062072752,0.25607,2.6464462280273438e-05,9.965896606445312e-05
0.0001239776611328125,0.040796518325805664,0.004374252777099616,0.11077,2.193450927734375e-05,7.915496826171875e-05
6.318092346191406e-05,0.08184456825256348,0.0016880623474121031,0.072761,2.4318695068359375e-05,8.845329284667969e-05
8.320808410644531e-05,0.05566906929016113,0.0027862569885253874,0.062642,2.6702880859375e-05,9.918212890625e-05
7.319450378417969e-05,0.051238059997558594,0.012351414489746096,0.085075,2.288818359375e-05,7.939338684082031e-05
0.00012302398681640625,0.046180009841918945,0.0007649177703857313,0.286534,3.0279159545898438e-05,0.00010919570922851562
7.486343383789062e-05,0.060723304748535156,0.008894294799804692,0.135986,2.2411346435546875e-05,9.417533874511719e-05
0.00010943412780761719,0.03483414649963379,0.002970570159912103,0.086249,3.123283386230469e-05,0.00011277198791503906
8.797645568847656e-05,0.03578305244445801,0.004865389511108403,0.081728,2.7894973754882812e-05,0.00010037422180175781
0.0001125335693359375,0.06929516792297363,0.0011776729125976826,0.328848,3.0279159545898438e-05,0.00010991096496582031
9.036064147949219e-05,0.08897209167480469,0.013160755645751948,0.084763,2.6941299438476562e-05,0.00010967254638671875
6.532669067382812e-05,0.055071353912353516,0.0027993739318847577,0.197055,2.4080276489257812e-05,9.465217590332031e-05
0.0001304149627685547,0.05230903625488281,0.0013912336730957098,0.07501,2.2649765014648438e-05,7.724761962890625e-05
0.00010371208190917969,0.045745849609375,0.0053370179595947365,0.338356,2.5987625122070312e-05,9.417533874511719e-05
9.584426879882812e-05,0.07544493675231934,0.0046735185394287115,0.087949,2.8371810913085938e-05,9.679794311523438e-05
8.845329284667969e-05,0.08398890495300293,0.010036822280883761,0.39229,2.8133392333984375e-05,9.846687316894531e-05
7.390975952148438e-05,0.07237052917480469,0.014438255935668942,0.079044,2.8133392333984375e-05,0.00010800361633300781
7.128715515136719e-05,0.09666085243225098,0.0012726819610595769,0.066365,2.7418136596679688e-05,8.654594421386719e-05
9.465217590332031e-05,0.07520651817321777,0.0017867194213867232,0.086946,2.2411346435546875e-05,7.915496826171875e-05
9.894371032714844e-05,0.082550048828125,0.0006222363281249976,0.108295,4.506111145019531e-05,9.703636169433594e-05
7.390975952148438e-05,0.09116172790527344,0.001546731964111328,0.089934,2.288818359375e-05,7.557868957519531e-05
7.939338684082031e-05,0.09142184257507324,0.0006129517059326184,0.124527,2.0503997802734375e-05,7.176399230957031e-05
9.965896606445312e-05,0.06299829483032227,0.0031866545104980437,0.40481,2.86102294921875e-05,0.00010013580322265625
8.797645568847656e-05,0.0583186149597168,0.0025056514892578124,0.074309,2.47955322265625e-05,8.273124694824219e-05
0.00011038780212402344,0.04845166206359863,0.006951571182250982,0.104846,2.9087066650390625e-05,0.00012969970703125
9.894371032714844e-05,0.051752567291259766,0.0033466260375976525,0.097431,2.2172927856445312e-05,8.511543273925781e-05
7.295608520507812e-05,0.04096698760986328,0.007504768417358421,0.307177,2.1457672119140625e-05,7.462501525878906e-05
6.818771362304688e-05,0.08082342147827148,0.016409598144531246,0.080766,2.5510787963867188e-05,0.00010561943054199219
9.965896606445312e-05,0.10311317443847656,0.0039888508300781195,0.078977,2.193450927734375e-05,8.225440979003906e-05
8.416175842285156e-05,0.06201338768005371,0.009011770904541028,0.335412,3.790855407714844e-05,0.00011038780212402344
8.463859558105469e-05,0.12603974342346191,0.0022209616241455066,0.073769,2.2172927856445312e-05,0.00010037422180175781
0.00010609626770019531,0.10577607154846191,0.00410740997314453,0.07123,1.8835067749023438e-05,6.67572021484375e-05
0.00010991096496582031,0.09491968154907227,0.0019606303405761694,0.084705,3.0040740966796875e-05,0.00010037422180175781
0.00010442733764648438,0.028491497039794922,0.012460016281127917,0.365993,3.0994415283203125e-05,0.00012159347534179688
0.00011396408081054688,0.0650174617767334,0.0016187637939453076,0.077561,2.1219253540039062e-05,7.891654968261719e-05
0.00013828277587890625,0.05558371543884277,0.0016525566711425785,0.060661,2.384185791015625e-05,9.608268737792969e-05
7.748603820800781e-05,0.05145382881164551,0.0006223119049072329,0.077522,2.002716064453125e-05,7.724761962890625e-05
0.00011086463928222656,0.05933094024658203,0.007364604156494134,0.084057,3.218650817871094e-05,0.00010848045349121094
8.678436279296875e-05,0.04075121879577637,0.005973201812744133,0.414611,2.6464462280273438e-05,8.487701416015625e-05
7.295608520507812e-05,0.0548701286315918,0.000659025604248048,0.065968,1.8835067749023438e-05,6.651878356933594e-05
9.799003601074219e-05,0.06923294067382812,0.0016335740966796908,0.071683,2.4318695068359375e-05,8.392333984375e-05
5.745887756347656e-05,0.06375527381896973,0.012510533599853518,0.06197,2.4318695068359375e-05,9.131431579589844e-05
8.678436279296875e-05,0.06937265396118164,0.00897760375976564,0.39691,2.7179718017578125e-05,0.00010991096496582031
9.560585021972656e-05,0.07343649864196777,0.0015046005706787074,0.070427,2.7418136596679688e-05,9.1552734375e-05
6.914138793945312e-05,0.06779813766479492,0.0052494593658447275,0.059696,3.2901763916015625e-05,0.0001385211944580078
9.72747802734375e-05,0.08965015411376953,0.02030667976379394,0.130335,2.002716064453125e-05,7.486343383789062e-05
8.273124694824219e-05,0.08307862281799316,0.0008999226989745979,0.343706,2.4557113647460938e-05,9.799003601074219e-05
7.82012939453125e-05,0.06104707717895508,0.013413434478759756,0.154428,3.0040740966796875e-05,0.00011038780212402344
9.846687316894531e-05,0.047347307205200195,0.014090833282470697,0.0729,3.147125244140625e-05,0.00013113021850585938
6.651878356933594e-05,0.07162189483642578,0.02010116891479491,0.388029,2.7418136596679688e-05,0.00011372566223144531
8.893013000488281e-05,0.057734012603759766,0.003254955551147465,0.179753,3.528594970703125e-05,0.00012063980102539062
8.845329284667969e-05,0.08092617988586426,0.002843376556396479,0.077034,2.7894973754882812e-05,9.441375732421875e-05
0.00010943412780761719,0.055945396423339844,0.00306300500488281,0.068289,3.0040740966796875e-05,0.0001087188720703125
6.890296936035156e-05,0.06604647636413574,0.004884953582763668,0.084512,3.147125244140625e-05,0.0001201629638671875
9.1552734375e-05,0.06399202346801758,0.0007245322570800794,0.067189,2.2649765014648438e-05,9.560585021972656e-05
9.036064147949219e-05,0.10799431800842285,0.004815046752929708,0.426961,2.6702880859375e-05,8.893013000488281e-05
8.702278137207031e-05,0.04089784622192383,0.0026841545410156153,0.206243,3.743171691894531e-05,0.00012421607971191406
0.00013375282287597656,0.06078195571899414,0.000644220504760748,0.06409,2.193450927734375e-05,9.322166442871094e-05
0.00010514259338378906,0.047310590744018555,0.0024415819396972627,0.089701,2.956390380859375e-05,0.00011157989501953125
0.00011229515075683594,0.05534052848815918,0.009046369705200175,0.42209,3.600120544433594e-05,0.00010561943054199219
0.00010037422180175781,0.04570412635803223,0.0008151022949218767,0.077596,2.5987625122070312e-05,9.012222290039062e-05
8.058547973632812e-05,0.040563106536865234,0.0038446025390624916,0.255448,3.2901763916015625e-05,0.0001304149627685547
0.00013256072998046875,0.0545496940612793,0.015177794296264646,0.066693,2.4318695068359375e-05,9.107589721679688e-05
7.05718994140625e-05,0.0516204833984375,0.00985748312377932,0.356826,3.4332275390625e-05,0.00011324882507324219
9.72747802734375e-05,0.06081271171569824,0.0009678814086914178,0.254984,2.3126602172851562e-05,8.440017700195312e-05
0.00010943412780761719,0.0525660514831543,0.0022074894714355503,0.08302,2.5510787963867188e-05,0.00010061264038085938
0.00012826919555664062,0.06579828262329102,0.007620515945434572,0.091847,2.9802322387695312e-05,0.00010514259338378906
9.799003601074219e-05,0.07543611526489258,0.0006380876464843754,0.084258,2.2411346435546875e-05,7.82012939453125e-05
9.775161743164062e-05,0.05806136131286621,0.001254353912353512,0.319442,2.765655517578125e-05,9.584426879882812e-05
9.489059448242188e-05,0.0672304630279541,0.0028207354278564495,0.076303,3.0279159545898438e-05,0.00010752677917480469
0.00010013580322265625,0.0399775505065918,0.005900958206176754,0.209623,2.5510787963867188e-05,8.440017700195312e-05
0.00011396408081054688,0.07795381546020508,0.005637842971801754,0.099443,3.0040740966796875e-05,0.00012803077697753906
9.131431579589844e-05,0.032367706298828125,0.005771657073974604,0.086637,3.314018249511719e-05,0.00012040138244628906
8.416175842285156e-05,0.05757713317871094,0.006623046127319343,0.384984,2.4557113647460938e-05,8.177757263183594e-05
0.00010538101196289062,0.059433698654174805,0.020427873596191415,0.212941,2.7418136596679688e-05,0.00010347366333007812
9.775161743164062e-05,0.09633207321166992,0.0014864580688476459,0.152819,2.5987625122070312e-05,8.916854858398438e-05
8.606910705566406e-05,0.06246018409729004,0.004408174530029285,0.243684,3.24249267578125e-05,0.0001239776611328125
8.916854858398438e-05,0.04807901382446289,0.006065228866577149,0.076126,2.0265579223632812e-05,9.250640869140625e-05
8.988380432128906e-05,0.04792022705078125,0.003843552597045885,0.380342,2.384185791015625e-05,0.00010204315185546875
9.131431579589844e-05,0.0788109302520752,0.005065514297485349,0.062905,3.9577484130859375e-05,0.000179290771484375
8.249282836914062e-05,0.07977509498596191,0.011183924484252927,0.230825,2.6464462280273438e-05,9.393692016601562e-05
0.00010848045349121094,0.07857155799865723,0.012258093124389635,0.187319,3.552436828613281e-05,0.00011992454528808594
0.00010251998901367188,0.07460379600524902,0.001216336090087894,0.076068,3.147125244140625e-05,0.00011110305786132812
0.00011563301086425781,0.04099583625793457,0.003631524276733397,0.0858,3.457069396972656e-05,0.00011777877807617188
8.678436279296875e-05,0.03545570373535156,0.005907921981811531,0.231675,2.002716064453125e-05,7.796287536621094e-05
0.0001087188720703125,0.07958650588989258,0.02109913148498535,0.080929,2.8133392333984375e-05,0.00010228157043457031
8.845329284667969e-05,0.052622079849243164,0.003398968856811513,0.182182,2.9802322387695312e-05,0.00011324882507324219
9.751319885253906e-05,0.060706138610839844,0.0019032649230956988,0.086705,2.0742416381835938e-05,8.916854858398438e-05
0.0001232624053955078,0.05661368370056152,0.01000353392028809,0.064091,2.1219253540039062e-05,8.487701416015625e-05
9.846687316894531e-05,0.035039424896240234,0.0034759830932617197,0.077902,2.9325485229492188e-05,7.796287536621094e-05
9.608268737792969e-05,0.04725170135498047,0.0008724698638915979,0.084165,2.3603439331054688e-05,9.34600830078125e-05
7.700920104980469e-05,0.05820059776306152,0.01521015458679198,0.258394,2.3126602172851562e-05,8.821487426757812e-05
8.606910705566406e-05,0.0931236743927002,0.003801503280639662,0.232946,3.218650817871094e-05,9.441375732421875e-05
8.535385131835938e-05,0.038754940032958984,0.0023317535095214725,0.311707,2.3365020751953125e-05,0.00010323524475097656
8.225440979003906e-05,0.036336421966552734,0.004341597198486327,0.084301,2.2649765014648438e-05,8.726119995117188e-05
0.00011181831359863281,0.07148551940917969,0.0034085711822509634,0.186514,2.47955322265625e-05,7.891654968261719e-05
0.00010085105895996094,0.05402398109436035,0.008828497024536128,0.076229,3.075599670410156e-05,7.939338684082031e-05
7.796287536621094e-05,0.05816936492919922,0.009772119445800781,0.06658,2.8848648071289062e-05,0.000102996826171875
0.00012183189392089844,0.051362037658691406,0.0027628140106201182,0.308336,2.5510787963867188e-05,8.654594421386719e-05
7.009506225585938e-05,0.05877995491027832,0.006259178146362301,0.101316,2.6464462280273438e-05,0.00010037422180175781
7.748603820800781e-05,0.05606794357299805,0.01198135487365723,0.104432,2.3126602172851562e-05,9.393692016601562e-05
0.00010228157043457031,0.03725075721740723,0.0012292247467041023,0.072532,2.7894973754882812e-05,0.00010371208190917969
8.392333984375e-05,0.040799856185913086,0.006023149856567378,0.240541,3.0040740966796875e-05,9.584426879882812e-05
9.465217590332031e-05,0.041216373443603516,0.008016369689941405,0.135936,3.266334533691406e-05,0.00012683868408203125
0.00012826919555664062,0.05108356475830078,0.003137645126342778,0.083574,3.1948089599609375e-05,0.0001087188720703125
7.271766662597656e-05,0.0667567253112793,0.009455664489746093,0.076252,2.86102294921875e-05,0.00010371208190917969
0.00016379356384277344,0.07171416282653809,0.004802563873291019,0.061484,2.384185791015625e-05,7.271766662597656e-05
0.0001423358917236328,0.06105518341064453,0.003976791015624995,0.067709,2.288818359375e-05,8.606910705566406e-05
9.250640869140625e-05,0.025843381881713867,0.002364770248413084,0.274397,3.314018249511719e-05,0.00011348724365234375
8.96453857421875e-05,0.04748201370239258,0.0040565268096923734,0.164169,2.956390380859375e-05,0.00011372566223144531
0.00010371208190917969,0.04792284965515137,0.005831605163574213,0.070984,2.5272369384765625e-05,9.202957153320312e-05
0.00011610984802246094,0.03986716270446777,0.0023258241271972707,0.086765,3.123283386230469e-05,0.0001201629638671875
0.00010991096496582031,0.057546138763427734,0.001779260086059567,0.080751,2.5033950805664062e-05,0.00010585784912109375
8.702278137207031e-05,0.03221392631530762,0.004036091781616236,0.313974,2.9087066650390625e-05,0.00010704994201660156
0.00011730194091796875,0.04421281814575195,0.0011938162994384743,0.05938,3.3855438232421875e-05,0.00013828277587890625
9.72747802734375e-05,0.03407692909240723,0.0022980834197997985,0.06388,3.0994415283203125e-05,0.00010371208190917969
6.961822509765625e-05,0.04464530944824219,0.001512062332153341,0.348253,2.3126602172851562e-05,0.00010156631469726562
6.961822509765625e-05,0.03891301155090332,0.004909800018310553,0.067836,2.9802322387695312e-05,0.00010442733764648438
9.417533874511719e-05,0.03593015670776367,0.00931796759033203,0.074366,2.6226043701171875e-05,0.00010633468627929688
8.606910705566406e-05,0.06774497032165527,0.0009911777343750011,0.071366,4.124641418457031e-05,0.000118255615234375
9.393692016601562e-05,0.04284262657165527,0.011435475097656245,0.077714,2.2172927856445312e-05,7.510185241699219e-05
0.00012159347534179688,0.038808584213256836,0.013211293777465827,0.327841,3.0279159545898438e-05,0.00010848045349121094
9.822845458984375e-05,0.05848884582519531,0.0035809915161132827,0.072115,2.1457672119140625e-05,8.749961853027344e-05
0.00011301040649414062,0.05686044692993164,0.0025919647827148395,0.332986,2.9325485229492188e-05,0.00010180473327636719
8.654594421386719e-05,0.045500993728637695,0.005163338729858399,0.067453,2.6464462280273438e-05,8.535385131835938e-05
9.393692016601562e-05,0.056867361068725586,0.011786947570800788,0.083364,2.6702880859375e-05,9.989738464355469e-05
9.942054748535156e-05,0.06656169891357422,0.00934516534423828,0.088354,2.765655517578125e-05,0.0001125335693359375
8.0108642578125e-05,0.05950117111206055,0.001461356491088861,0.072081,3.695487976074219e-05,0.00013303756713867188
0.00010371208190917969,0.05809640884399414,0.01003502806091311,0.277591,2.5510787963867188e-05,0.00010323524475097656
0.00011587142944335938,0.03520846366882324,0.002662636566162113,0.0832,3.2901763916015625e-05,0.00010609626770019531
8.845329284667969e-05,0.03826761245727539,0.0038624175109863296,0.080996,2.3603439331054688e-05,9.560585021972656e-05
6.103515625e-05,0.04533839225769043,0.013568835586547853,0.063206,3.647804260253906e-05,0.00013113021850585938
9.703636169433594e-05,0.061038970947265625,0.0009892852478027292,0.069832,5.4836273193359375e-05,0.00010633468627929688
6.508827209472656e-05,0.07642531394958496,0.00533780395507813,0.06713,2.5510787963867188e-05,9.584426879882812e-05
9.322166442871094e-05,0.0425722599029541,0.0011654154663086058,0.351037,2.0503997802734375e-05,7.677078247070312e-05
8.702278137207031e-05,0.04989814758300781,0.0062256140136718735,0.090435,2.765655517578125e-05,0.00010251998901367188
7.987022399902344e-05,0.059191226959228516,0.014958325637817405,0.294411,2.6941299438476562e-05,0.00013136863708496094
6.842613220214844e-05,0.0789341926574707,0.0030212355346679737,0.078578,3.075599670410156e-05,0.00010585784912109375
8.153915405273438e-05,0.07445454597473145,0.014601372451782224,0.09403,3.743171691894531e-05,0.00015616416931152344
8.678436279296875e-05,0.06568360328674316,0.004322547241210936,0.078279,2.0742416381835938e-05,7.987022399902344e-05
0.00012636184692382812,0.06041765213012695,0.018854726669311525,0.076028,2.8133392333984375e-05,0.00010371208190917969
0.000110626220703125,0.04884982109069824,0.0043173895721435596,0.324762,2.1457672119140625e-05,8.7738037109375e-05
0.00011157989501953125,0.045317888259887695,0.0007576877593994114,0.0718,2.4557113647460938e-05,9.703636169433594e-05
7.319450378417969e-05,0.05585312843322754,0.01085213403320312,0.316529,3.933906555175781e-05,0.00011706352233886719
9.799003601074219e-05,0.042584896087646484,0.003768178527832025,0.080282,3.457069396972656e-05,9.632110595703125e-05
9.274482727050781e-05,0.09594845771789551,0.00830411488342285,0.059407,3.409385681152344e-05,0.00011992454528808594
8.559226989746094e-05,0.05476689338684082,0.009227506301879879,0.105577,1.8596649169921875e-05,6.961822509765625e-05
0.00011610984802246094,0.06955385208129883,0.0024517042083740392,0.263833,2.002716064453125e-05,7.510185241699219e-05
7.2479248046875e-05,0.06538963317871094,0.004883204315185546,0.092002,3.0040740966796875e-05,0.00010156631469726562
0.0001232624053955078,0.05734395980834961,0.0013596118164062448,0.084555,2.5510787963867188e-05,9.965896606445312e-05
7.009506225585938e-05,0.08339428901672363,0.001961663452148432,0.273984,2.86102294921875e-05,9.274482727050781e-05
0.00010442733764648438,0.06752276420593262,0.002847010848999021,0.075602,2.8133392333984375e-05,9.846687316894531e-05
8.034706115722656e-05,0.07470536231994629,0.005182480285644525,0.101527,3.0279159545898438e-05,0.0001049041748046875
9.846687316894531e-05,0.0756068229675293,0.008190092056274412,0.151007,2.765655517578125e-05,0.00010561943054199219
8.273124694824219e-05,0.07264900207519531,0.01283437950134278,0.118555,2.5510787963867188e-05,9.775161743164062e-05
9.989738464355469e-05,0.09458518028259277,0.002759096450805687,0.287305,2.4080276489257812e-05,9.059906005859375e-05
8.535385131835938e-05,0.08626341819763184,0.005810342178344724,0.079765,2.9802322387695312e-05,0.000102996826171875
0.00010538101196289062,0.09720778465270996,0.010734582717895513,0.071542,2.5272369384765625e-05,0.00011205673217773438
0.000133514404296875,0.06827259063720703,0.001085218505859381,0.08317,2.3603439331054688e-05,8.416175842285156e-05
7.295608520507812e-05,0.0996251106262207,0.0028123127441406215,0.167327,2.4318695068359375e-05,8.392333984375e-05
0.00010347366333007812,0.057730913162231445,0.005125134750366189,0.335529,2.7179718017578125e-05,0.00010585784912109375
9.703636169433594e-05,0.05565690994262695,0.0050514654846191415,0.080053,2.7894973754882812e-05,0.000102996826171875
8.440017700195312e-05,0.04995298385620117,0.0012223855438232428,0.120656,3.218650817871094e-05,0.00011944770812988281
0.00011801719665527344,0.06249237060546875,0.004355011581420903,0.077676,2.9087066650390625e-05,0.00013327598571777344
0.00010180473327636719,0.057179927825927734,0.010275836090087892,0.074821,3.814697265625e-05,0.00015687942504882812
9.441375732421875e-05,0.10256600379943848,0.021304671112060553,0.217884,4.7206878662109375e-05,0.0001068115234375
9.632110595703125e-05,0.07265996932983398,0.0009152401885986344,0.062429,2.9087066650390625e-05,0.00010919570922851562
8.702278137207031e-05,0.07016396522521973,0.009819958450317384,0.097523,2.7894973754882812e-05,0.00010251998901367188
7.319450378417969e-05,0.06818985939025879,0.007513387924194342,0.086944,3.075599670410156e-05,0.00010418891906738281
7.200241088867188e-05,0.09413790702819824,0.004508338455200198,0.086296,3.218650817871094e-05,0.00010609626770019531
0.00010967254638671875,0.035341501235961914,0.009846135589599611,0.063428,2.765655517578125e-05,9.751319885253906e-05
0.0001049041748046875,0.06468892097473145,0.0013128241271972707,0.212778,2.6941299438476562e-05,0.00010347366333007812
0.000118255615234375,0.04081368446350098,0.0007722120208740191,0.077158,2.6941299438476562e-05,9.822845458984375e-05
0.00010180473327636719,0.04532217979431152,0.013661566284179694,0.068322,3.0040740966796875e-05,0.000110626220703125
9.751319885253906e-05,0.039502859115600586,0.0019279613952636748,0.078802,2.574920654296875e-05,9.322166442871094e-05
9.131431579589844e-05,0.046524763107299805,0.003677636444091803,0.206588,2.8848648071289062e-05,0.00011086463928222656
8.749961853027344e-05,0.04163551330566406,0.0056076110839843735,0.076725,2.7894973754882812e-05,0.00010395050048828125
0.0001163482666015625,0.04632830619812012,0.006458145355224612,0.083326,2.8371810913085938e-05,9.274482727050781e-05
0.00012946128845214844,0.05486869812011719,0.0061241576995849645,0.181141,2.765655517578125e-05,0.00010776519775390625
0.00012612342834472656,0.04569649696350098,0.007061347167968746,0.081432,2.9325485229492188e-05,0.0001373291015625
0.00011920928955078125,0.06446361541748047,0.0029701355590820294,0.074061,2.6941299438476562e-05,8.869171142578125e-05
0.00011515617370605469,0.04005932807922363,0.007015945617675795,0.125458,2.5987625122070312e-05,0.00010275840759277344
5.984306335449219e-05,0.07425785064697266,0.004959363342285153,0.076699,2.6941299438476562e-05,0.0001010894775390625
0.00011420249938964844,0.07642078399658203,0.002717548858642574,0.068263,2.574920654296875e-05,9.059906005859375e-05
9.369850158691406e-05,0.06750273704528809,0.009646475952148431,0.114932,2.288818359375e-05,9.632110595703125e-05
7.176399230957031e-05,0.04711627960205078,0.016590524520874034,0.136535,2.4557113647460938e-05,7.724761962890625e-05
9.179115295410156e-05,0.050867319107055664,0.008419013626098634,0.071893,2.9325485229492188e-05,0.00012111663818359375
0.00010251998901367188,0.0480189323425293,0.007751386566162116,0.12108,2.5510787963867188e-05,9.465217590332031e-05
0.00010466575622558594,0.045213937759399414,0.001424049148559564,0.14324,2.2649765014648438e-05,8.082389831542969e-05
8.702278137207031e-05,0.01862049102783203,0.0007582999420166076,0.065755,2.9087066650390625e-05,0.00010561943054199219
7.43865966796875e-05,0.04604458808898926,0.0013331817474365182,0.084791,2.0742416381835938e-05,9.012222290039062e-05
0.00010538101196289062,0.03802609443664551,0.01079656274414062,0.163249,1.8596649169921875e-05,6.771087646484375e-05
5.984306335449219e-05,0.029859542846679688,0.009821405593872068,0.096833,1.9788742065429688e-05,6.890296936035156e-05
0.00010275840759277344,0.04762673377990723,0.01450370283508301,0.077096,2.9087066650390625e-05,0.00010323524475097656
0.00011396408081054688,0.04782867431640625,0.0050851666870117135,0.067931,2.5272369384765625e-05,9.489059448242188e-05
0.00010895729064941406,0.02959299087524414,0.0036417501373290917,0.202108,2.9802322387695312e-05,0.00011014938354492188
0.00010800361633300781,0.054284095764160156,0.006178625350952149,0.124444,1.9311904907226562e-05,9.34600830078125e-05
9.202957153320312e-05,0.05820178985595703,0.008114771972656254,0.064189,2.0265579223632812e-05,7.581710815429688e-05
0.00010132789611816406,0.07584714889526367,0.004338359848022458,0.062184,1.7642974853515625e-05,6.937980651855469e-05
0.00011706352233886719,0.05364108085632324,0.0042856202697753865,0.244065,3.933906555175781e-05,0.00012755393981933594
7.486343383789062e-05,0.0905771255493164,0.0026759053649902387,0.085281,3.170967102050781e-05,0.00013828277587890625
0.00010204315185546875,0.04339766502380371,0.00503730358886717,0.276577,3.123283386230469e-05,9.083747863769531e-05
7.700920104980469e-05,0.0397038459777832,0.011877313461303704,0.077785,2.6941299438476562e-05,0.00010609626770019531
7.462501525878906e-05,0.06253576278686523,0.01184075889587402,0.068775,2.3126602172851562e-05,0.00010228157043457031
0.00010347366333007812,0.03331446647644043,0.006494001510620129,0.143472,2.4318695068359375e-05,9.489059448242188e-05
8.0108642578125e-05,0.04158496856689453,0.006730560256958007,0.106323,2.193450927734375e-05,9.298324584960938e-05
9.489059448242188e-05,0.04607129096984863,0.0020832246246337838,0.242956,2.8371810913085938e-05,0.00010824203491210938
9.250640869140625e-05,0.05831146240234375,0.007902744491577157,0.127267,2.288818359375e-05,8.487701416015625e-05
0.00011587142944335938,0.060762643814086914,0.003024431564331048,0.125173,2.5987625122070312e-05,0.00010633468627929688
6.747245788574219e-05,0.04027557373046875,0.00706388305664063,0.13976,2.3603439331054688e-05,8.034706115722656e-05
8.320808410644531e-05,0.05411720275878906,0.0028544591522216833,0.072765,1.811981201171875e-05,6.914138793945312e-05
6.580352783203125e-05,0.052994728088378906,0.006557942810058587,0.12781,2.86102294921875e-05,0.00010204315185546875
7.82012939453125e-05,0.056609392166137695,0.009740802276611324,0.113112,3.0040740966796875e-05,0.00011491775512695312
0.00010895729064941406,0.05095791816711426,0.002234506225585936,0.098525,2.1696090698242188e-05,8.273124694824219e-05
0.00013208389282226562,0.05670309066772461,0.0241024176940918,0.085089,2.4080276489257812e-05,9.226799011230469e-05
0.00010585784912109375,0.0686638355255127,0.0014998760986328075,0.080045,1.8596649169921875e-05,7.081031799316406e-05
7.534027099609375e-05,0.064208984375,0.009327684341430664,0.140264,1.7642974853515625e-05,5.698204040527344e-05
0.00010275840759277344,0.07130837440490723,0.0028966430969238344,0.075843,1.8835067749023438e-05,7.486343383789062e-05
0.00013685226440429688,0.08367800712585449,0.005622375473022467,0.074816,2.5987625122070312e-05,0.00011157989501953125
0.0001010894775390625,0.06048846244812012,0.0118004913635254,0.137368,2.2411346435546875e-05,7.867813110351562e-05
9.179115295410156e-05,0.08745169639587402,0.014401400680541993,0.07213,4.1484832763671875e-05,0.00014209747314453125
0.00010085105895996094,0.07155656814575195,0.0019116980133056655,0.073919,1.9311904907226562e-05,8.249282836914062e-05
0.00011873245239257812,0.04605388641357422,0.0071897148590087945,0.104152,2.4318695068359375e-05,8.249282836914062e-05
0.00010037422180175781,0.05028820037841797,0.0061141301574706985,0.126531,2.0742416381835938e-05,6.914138793945312e-05
9.751319885253906e-05,0.06003093719482422,0.006049825302124029,0.118084,5.2928924560546875e-05,0.00013136863708496094
7.271766662597656e-05,0.03750491142272949,0.001671762619018552,0.073715,2.384185791015625e-05,8.535385131835938e-05
7.081031799316406e-05,0.02906179428100586,0.0021262291717529247,0.104995,2.1696090698242188e-05,8.96453857421875e-05
9.322166442871094e-05,0.019670963287353516,0.0007543459625244109,0.134578,2.193450927734375e-05,8.034706115722656e-05
7.581710815429688e-05,0.0484311580657959,0.004438046020507819,0.080006,2.7418136596679688e-05,0.000110626220703125
8.678436279296875e-05,0.056763410568237305,0.009469553482055665,0.062638,3.075599670410156e-05,0.00010395050048828125
6.29425048828125e-05,0.06074261665344238,0.00798444857788086,0.064748,2.765655517578125e-05,0.00010442733764648438
8.487701416015625e-05,0.06382417678833008,0.01295708253479004,0.068424,2.5272369384765625e-05,9.34600830078125e-05
6.699562072753906e-05,0.046804189682006836,0.0011898723449706994,0.167466,2.47955322265625e-05,9.5367431640625e-05
9.107589721679688e-05,0.057100772857666016,0.0034587050628662047,0.079505,2.4557113647460938e-05,9.393692016601562e-05
0.00011372566223144531,0.06504201889038086,0.0010326988983154345,0.10647,2.8133392333984375e-05,0.00010347366333007812
7.677078247070312e-05,0.04411673545837402,0.003297101181030271,0.188807,2.6941299438476562e-05,0.00010204315185546875
9.036064147949219e-05,0.04976987838745117,0.010107590408325193,0.094155,2.765655517578125e-05,9.560585021972656e-05
7.677078247070312e-05,0.07307910919189453,0.0006443961791992164,0.069732,2.4557113647460938e-05,9.72747802734375e-05
0.0001246929168701172,0.07027411460876465,0.008930254241943353,0.082128,4.124641418457031e-05,8.463859558105469e-05
0.00010323524475097656,0.06232023239135742,0.0006145512390136748,0.074195,2.5272369384765625e-05,0.00010609626770019531
7.963180541992188e-05,0.04943561553955078,0.001461610824584958,0.229993,2.8133392333984375e-05,0.00012135505676269531
7.271766662597656e-05,0.0798335075378418,0.01513177751159668,0.117464,2.6702880859375e-05,0.00010585784912109375
8.368492126464844e-05,0.05675864219665527,0.00752476689147949,0.088757,3.0994415283203125e-05,0.00010180473327636719
0.00010943412780761719,0.05336117744445801,0.007065855117797851,0.071479,2.1457672119140625e-05,8.034706115722656e-05
6.604194641113281e-05,0.07666420936584473,0.002252492553710933,0.125393,2.765655517578125e-05,9.870529174804688e-05
9.632110595703125e-05,0.035802602767944336,0.00365508666992187,0.09209,2.4080276489257812e-05,0.00010204315185546875
0.00011444091796875,0.06565737724304199,0.001488274459838873,0.07712,2.7418136596679688e-05,0.00010609626770019531
6.246566772460938e-05,0.0764167308807373,0.000740031753540038,0.082289,2.8371810913085938e-05,0.00010323524475097656
7.748603820800781e-05,0.052114009857177734,0.02840147093200683,0.097016,2.7418136596679688e-05,7.653236389160156e-05
9.083747863769531e-05,0.07131576538085938,0.004678010604858396,0.119452,2.3126602172851562e-05,8.296966552734375e-05
0.00011134147644042969,0.06995439529418945,0.010014654998779293,0.072245,2.8133392333984375e-05,0.00010752677917480469
0.00012302398681640625,0.04993152618408203,0.0007591690216064428,0.073909,3.075599670410156e-05,0.00010728836059570312
0.0001270771026611328,0.07167291641235352,0.004463053787231441,0.069137,2.288818359375e-05,9.417533874511719e-05
7.867813110351562e-05,0.07828807830810547,0.0013039643249511679,0.140629,2.6941299438476562e-05,0.00010275840759277344
0.00011301040649414062,0.05104541778564453,0.0028579302978515575,0.093755,2.6464462280273438e-05,0.00011181831359863281
7.748603820800781e-05,0.06737303733825684,0.0014161684570312555,0.072444,2.8133392333984375e-05,9.655952453613281e-05
9.226799011230469e-05,0.06134772300720215,0.007768319274902347,0.061498,3.266334533691406e-05,0.00011777877807617188
0.00010824203491210938,0.05907034873962402,0.0006834081115722618,0.085081,2.3365020751953125e-05,7.843971252441406e-05
9.34600830078125e-05,0.055687665939331055,0.00843865567016601,0.084917,1.811981201171875e-05,8.130073547363281e-05
9.250640869140625e-05,0.07177424430847168,0.00757599649047852,0.096354,2.288818359375e-05,8.296966552734375e-05
0.00010395050048828125,0.07092046737670898,0.004252269943237297,0.130392,2.1457672119140625e-05,8.20159912109375e-05
0.00010752677917480469,0.08383369445800781,0.000955579238891599,0.087744,3.0517578125e-05,0.0001068115234375
0.00011229515075683594,0.08588528633117676,0.005416200057983392,0.092133,2.193450927734375e-05,9.870529174804688e-05
8.678436279296875e-05,0.08307170867919922,0.002353038208007807,0.122008,3.0994415283203125e-05,0.00011277198791503906
6.246566772460938e-05,0.06972575187683105,0.00525330303955078,0.078362,2.7179718017578125e-05,9.989738464355469e-05
6.842613220214844e-05,0.057630062103271484,0.0053450492401123095,0.081173,2.956390380859375e-05,0.00011277198791503906
0.0001633167266845703,0.07519388198852539,0.005209089797973632,0.103881,2.8848648071289062e-05,0.00011467933654785156
7.700920104980469e-05,0.05384063720703125,0.0030765744171142584,0.069854,3.147125244140625e-05,0.00011539459228515625
7.462501525878906e-05,0.04212594032287598,0.009789844268798836,0.177806,2.9802322387695312e-05,9.679794311523438e-05
0.00032639503479003906,0.038988590240478516,0.009714829345703127,0.077554,4.3392181396484375e-05,0.00015020370483398438
8.249282836914062e-05,0.05950570106506348,0.0024007031707763693,0.094747,2.6464462280273438e-05,9.131431579589844e-05
8.153915405273438e-05,0.06933259963989258,0.004572285964965825,0.063897,2.9087066650390625e-05,0.0001068115234375
9.965896606445312e-05,0.04790377616882324,0.003009395874023435,0.073687,1.9788742065429688e-05,6.937980651855469e-05
8.678436279296875e-05,0.0626671314239502,0.004132290863037097,0.187901,2.7894973754882812e-05,8.702278137207031e-05
7.700920104980469e-05,0.05136895179748535,0.015715760253906252,0.077401,2.7894973754882812e-05,9.202957153320312e-05
0.00012612342834472656,0.03525829315185547,0.0017474053344726515,0.097779,2.7894973754882812e-05,0.00010228157043457031
7.081031799316406e-05,0.052107810974121094,0.004108487503051761,0.206258,2.1457672119140625e-05,8.034706115722656e-05
9.822845458984375e-05,0.05823516845703125,0.020046658248901367,0.09178,2.193450927734375e-05,7.82012939453125e-05
6.651878356933594e-05,0.05962419509887695,0.010307530380249022,0.077724,2.1457672119140625e-05,8.797645568847656e-05
7.677078247070312e-05,0.06495332717895508,0.0009271779479980424,0.107631,2.6464462280273438e-05,0.00010323524475097656
8.20159912109375e-05,0.07655644416809082,0.003388604415893559,0.095161,3.0517578125e-05,0.00010776519775390625
0.000118255615234375,0.08681130409240723,0.0024685912933349596,0.133466,3.147125244140625e-05,0.00013446807861328125
0.00011706352233886719,0.042882442474365234,0.003670376358032232,0.092815,2.6226043701171875e-05,9.799003601074219e-05
8.416175842285156e-05,0.0472264289855957,0.008335871749877932,0.069519,2.7418136596679688e-05,0.00011301040649414062
7.843971252441406e-05,0.03234076499938965,0.0017948783721923878,0.135791,2.6226043701171875e-05,0.0001010894775390625
8.893013000488281e-05,0.057314395904541016,0.0034961447296142645,0.108619,2.288818359375e-05,9.059906005859375e-05
0.00011754035949707031,0.0472102165222168,0.005191101699829101,0.091794,2.1219253540039062e-05,8.320808410644531e-05
0.00011086463928222656,0.05401158332824707,0.0010952746887206988,0.072773,2.8848648071289062e-05,0.00010180473327636719
8.654594421386719e-05,0.05869436264038086,0.0039500430145263665,0.145871,3.075599670410156e-05,0.00011324882507324219
9.918212890625e-05,0.06537294387817383,0.008060026779174806,0.09361,2.3365020751953125e-05,8.726119995117188e-05
8.344650268554688e-05,0.07866311073303223,0.008348949508666992,0.074795,2.384185791015625e-05,9.179115295410156e-05
9.512901306152344e-05,0.07360553741455078,0.0033163157196044873,0.120828,2.47955322265625e-05,8.440017700195312e-05
0.00010156631469726562,0.05373811721801758,0.0030039101104736288,0.180427,2.6464462280273438e-05,9.107589721679688e-05
9.274482727050781e-05,0.036215782165527344,0.006409208404541011,0.071413,2.4318695068359375e-05,7.581710815429688e-05
6.628036499023438e-05,0.06094193458557129,0.005226433074951173,0.069812,2.9325485229492188e-05,0.00011110305786132812
0.00013184547424316406,0.0729982852935791,0.002568069274902357,0.140917,3.24249267578125e-05,0.00010395050048828125
6.961822509765625e-05,0.06184840202331543,0.009425906814575197,0.173511,2.288818359375e-05,9.703636169433594e-05
6.651878356933594e-05,0.05353140830993652,0.0015004990386962846,0.10122,1.8835067749023438e-05,6.914138793945312e-05
0.00012254714965820312,0.04163622856140137,0.001853429458618161,0.073077,2.2411346435546875e-05,7.05718994140625e-05
8.463859558105469e-05,0.05040693283081055,0.0023695187225341863,0.067711,2.3365020751953125e-05,8.249282836914062e-05
0.00010442733764648438,0.03380560874938965,0.0018896753234863284,0.062583,3.337860107421875e-05,0.00013685226440429688
8.559226989746094e-05,0.040187835693359375,0.005575921844482412,0.178601,2.956390380859375e-05,9.512901306152344e-05
0.00010132789611816406,0.03838992118835449,0.005317296524047846,0.07573,2.7179718017578125e-05,0.0001049041748046875
8.487701416015625e-05,0.04224896430969238,0.010284715621948243,0.100882,2.1219253540039062e-05,9.655952453613281e-05
0.00010156631469726562,0.041097164154052734,0.0009152066497802869,0.160122,2.9325485229492188e-05,0.00010323524475097656
8.654594421386719e-05,0.0593411922454834,0.0030299217987060506,0.08522,2.8848648071289062e-05,0.00010466575622558594
9.655952453613281e-05,0.06850004196166992,0.012036563583374016,0.207129,2.6941299438476562e-05,9.226799011230469e-05
8.416175842285156e-05,0.02919936180114746,0.003321734939575202,0.089039,3.0517578125e-05,0.00011157989501953125
8.845329284667969e-05,0.046883344650268555,0.005408215988159187,0.130987,2.6702880859375e-05,0.00010180473327636719
7.891654968261719e-05,0.041169166564941406,0.0014726782684326145,0.067637,2.2649765014648438e-05,7.557868957519531e-05
8.845329284667969e-05,0.05250978469848633,0.0010586228332519487,0.119204,2.7418136596679688e-05,0.00010514259338378906
8.487701416015625e-05,0.04175972938537598,0.008649211883544922,0.12525,2.288818359375e-05,9.894371032714844e-05
9.751319885253906e-05,0.05361485481262207,0.002644151473999018,0.091674,3.266334533691406e-05,0.0001068115234375
8.130073547363281e-05,0.061318397521972656,0.007482221633911129,0.074493,3.147125244140625e-05,0.00010752677917480469
0.00010728836059570312,0.05820465087890625,0.0022983659362793007,0.072515,2.4318695068359375e-05,8.344650268554688e-05
7.510185241699219e-05,0.061258554458618164,0.00433993370056153,0.08743,2.0742416381835938e-05,7.462501525878906e-05
7.557868957519531e-05,0.07613611221313477,0.008196273040771487,0.065425,2.4318695068359375e-05,8.678436279296875e-05
8.678436279296875e-05,0.04523801803588867,0.005313053894042963,0.141075,2.5272369384765625e-05,0.0001049041748046875
8.058547973632812e-05,0.04217171669006348,0.002258209106445308,0.067278,3.504753112792969e-05,0.00011014938354492188
6.67572021484375e-05,0.047029972076416016,0.0070619515228271534,0.07812,2.4080276489257812e-05,0.00010824203491210938
6.318092346191406e-05,0.060419559478759766,0.001974184646606439,0.070985,2.8133392333984375e-05,9.489059448242188e-05
9.465217590332031e-05,0.024372339248657227,0.0007574354705810471,0.130919,2.288818359375e-05,8.916854858398438e-05
6.437301635742188e-05,0.09327411651611328,0.0019020432586669966,0.070988,2.4318695068359375e-05,0.0001423358917236328
7.414817810058594e-05,0.04901766777038574,0.011807937622070316,0.07375,2.574920654296875e-05,9.059906005859375e-05
8.368492126464844e-05,0.07196211814880371,0.01543661790466308,0.078769,2.2172927856445312e-05,7.581710815429688e-05
0.0001232624053955078,0.0526127815246582,0.013452641906738283,0.14931,2.3126602172851562e-05,8.7738037109375e-05
9.1552734375e-05,0.0656132698059082,0.00674062286376953,0.09414,2.9802322387695312e-05,0.00011467933654785156
8.7738037109375e-05,0.07280635833740234,0.0030047676391601608,0.134043,3.123283386230469e-05,8.726119995117188e-05
0.00013589859008789062,0.049547433853149414,0.0035086756896972604,0.094005,2.86102294921875e-05,0.00010538101196289062
9.179115295410156e-05,0.06163525581359863,0.018911244262695318,0.081936,2.5272369384765625e-05,8.749961853027344e-05
8.845329284667969e-05,0.09794831275939941,0.0043981055297851596,0.113271,3.600120544433594e-05,0.00013375282287597656
9.679794311523438e-05,0.058594465255737305,0.009710072692871094,0.087991,2.6941299438476562e-05,9.226799011230469e-05
0.000102996826171875,0.09262275695800781,0.003037909103393549,0.085624,3.504753112792969e-05,0.00011277198791503906
9.226799011230469e-05,0.07142233848571777,0.01603594863891601,0.07262,2.5272369384765625e-05,9.465217590332031e-05
0.00011706352233886719,0.09584856033325195,0.0053009852447509775,0.084646,3.147125244140625e-05,0.00011539459228515625
0.00010728836059570312,0.08831048011779785,0.011473157028198247,0.102196,2.956390380859375e-05,0.0001227855682373047
7.224082946777344e-05,0.07377433776855469,0.014705850296020506,0.126195,3.600120544433594e-05,0.0001277923583984375
9.751319885253906e-05,0.047896623611450195,0.001702099472045901,0.088294,1.9073486328125e-05,7.510185241699219e-05
7.867813110351562e-05,0.06441712379455566,0.0021165030670166063,0.07343,2.09808349609375e-05,7.963180541992188e-05
9.799003601074219e-05,0.05799603462219238,0.0025363304443359325,0.066668,1.9550323486328125e-05,7.200241088867188e-05
9.989738464355469e-05,0.021750450134277344,0.002557669906616211,0.080345,2.384185791015625e-05,9.918212890625e-05
8.416175842285156e-05,0.027482986450195312,0.0015900446472167928,0.080044,4.100799560546875e-05,0.00010418891906738281
0.00011515617370605469,0.0441286563873291,0.011074531677246091,0.065722,2.09808349609375e-05,8.511543273925781e-05
9.465217590332031e-05,0.05461549758911133,0.0028075907135009792,0.063885,2.7179718017578125e-05,0.00010466575622558594
7.462501525878906e-05,0.03552985191345215,0.0033181462097167935,0.10627,2.47955322265625e-05,8.106231689453125e-05
0.000102996826171875,0.023947715759277344,0.006730336196899417,0.080842,3.0279159545898438e-05,0.00011014938354492188
7.891654968261719e-05,0.03210186958312988,0.0008849042205810592,0.079522,2.2649765014648438e-05,8.440017700195312e-05
6.937980651855469e-05,0.03943204879760742,0.002107542083740241,0.074802,2.86102294921875e-05,9.560585021972656e-05
6.818771362304688e-05,0.06334590911865234,0.00149135017395019,0.0685,1.7642974853515625e-05,6.341934204101562e-05
8.702278137207031e-05,0.03397178649902344,0.003362390243530272,0.133688,3.075599670410156e-05,0.00011587142944335938
9.226799011230469e-05,0.046460628509521484,0.008323601882934573,0.089557,2.8133392333984375e-05,9.584426879882812e-05
6.4849853515625e-05,0.05350327491760254,0.0024864080352783174,0.069233,2.5510787963867188e-05,7.43865966796875e-05
0.00010514259338378906,0.0453948974609375,0.0032701233062744084,0.090009,3.075599670410156e-05,0.00012135505676269531
0.0005123615264892578,0.05907726287841797,0.007636369232177739,0.067671,3.4332275390625e-05,0.00012087821960449219
6.604194641113281e-05,0.05151104927062988,0.003369852630615233,0.061058,2.3365020751953125e-05,0.00010085105895996094
7.867813110351562e-05,0.048348426818847656,0.0031877264862060495,0.082987,2.193450927734375e-05,8.440017700195312e-05
0.00010132789611816406,0.07152295112609863,0.009709444976806647,0.146974,2.8848648071289062e-05,0.00010037422180175781
7.224082946777344e-05,0.07255935668945312,0.005841461242675788,0.148361,3.4809112548828125e-05,0.00014591217041015625
8.0108642578125e-05,0.056952714920043945,0.002384501403808595,0.113856,2.5510787963867188e-05,0.00010085105895996094
9.584426879882812e-05,0.03564882278442383,0.0009706992034912154,0.084587,2.86102294921875e-05,0.00010967254638671875
9.465217590332031e-05,0.04099559783935547,0.002531656356811518,0.076604,2.1696090698242188e-05,9.131431579589844e-05
7.200241088867188e-05,0.060036659240722656,0.0015010426177978486,0.072161,2.3603439331054688e-05,9.202957153320312e-05
7.867813110351562e-05,0.043561458587646484,0.0032440144195556575,0.198136,2.8133392333984375e-05,9.989738464355469e-05
8.416175842285156e-05,0.02656698226928711,0.0018951216125488307,0.073335,2.9325485229492188e-05,0.00012230873107910156
8.821487426757812e-05,0.0473024845123291,0.004077547241210941,0.062899,2.3365020751953125e-05,9.846687316894531e-05
0.00010752677917480469,0.0554049015045166,0.0022945117950439464,0.06125,2.4080276489257812e-05,9.751319885253906e-05
7.486343383789062e-05,0.05658102035522461,0.005158496353149411,0.209428,2.6226043701171875e-05,0.00011229515075683594
6.67572021484375e-05,0.037703514099121094,0.006112911727905276,0.118822,2.5272369384765625e-05,9.942054748535156e-05
9.107589721679688e-05,0.04138064384460449,0.001659464187622084,0.141555,2.1457672119140625e-05,7.510185241699219e-05
9.584426879882812e-05,0.08085131645202637,0.0019905652008056635,0.080554,2.6702880859375e-05,8.511543273925781e-05
8.58306884765625e-05,0.058973073959350586,0.0017015834197997987,0.072289,4.00543212890625e-05,0.00012922286987304688
7.748603820800781e-05,0.05625653266906738,0.0061769145965576144,0.218725,3.075599670410156e-05,0.0001308917999267578
9.226799011230469e-05,0.06289911270141602,0.009578870330810549,0.078914,2.1696090698242188e-05,8.344650268554688e-05
9.1552734375e-05,0.07159185409545898,0.01400877952575684,0.07375,2.5272369384765625e-05,8.440017700195312e-05
9.632110595703125e-05,0.05472850799560547,0.0037294406433105443,0.077073,2.2649765014648438e-05,7.557868957519531e-05
0.00011110305786132812,0.05249357223510742,0.0008256977539062432,0.067877,1.7642974853515625e-05,6.628036499023438e-05
7.796287536621094e-05,0.04998040199279785,0.003854995346069312,0.280025,1.9073486328125e-05,7.963180541992188e-05
9.894371032714844e-05,0.06657099723815918,0.01302548789978028,0.070375,2.2411346435546875e-05,8.702278137207031e-05
7.319450378417969e-05,0.05149722099304199,0.0010592903747558557,0.079211,2.2172927856445312e-05,0.00010180473327636719
6.67572021484375e-05,0.038651466369628906,0.003799063980102532,0.064963,3.0040740966796875e-05,0.00010371208190917969
7.939338684082031e-05,0.046639204025268555,0.0011700989685058533,0.111754,1.7404556274414062e-05,6.389617919921875e-05
0.0001125335693359375,0.037377357482910156,0.006160085174560542,0.242428,1.8596649169921875e-05,6.604194641113281e-05
9.870529174804688e-05,0.04114675521850586,0.0028282294921875006,0.057032,2.9087066650390625e-05,0.00011539459228515625
8.034706115722656e-05,0.056377410888671875,0.0005437881011962908,0.078373,2.2172927856445312e-05,8.7738037109375e-05
7.772445678710938e-05,0.023241043090820312,0.00602676797485352,0.074069,3.361701965332031e-05,0.00011396408081054688
0.00011658668518066406,0.05019521713256836,0.0031744583435058538,0.101693,3.218650817871094e-05,0.0001285076141357422
0.00010919570922851562,0.0518040657043457,0.004636539443969745,0.280066,2.5987625122070312e-05,9.512901306152344e-05
8.630752563476562e-05,0.030753612518310547,0.00218081373596192,0.077106,2.4557113647460938e-05,8.559226989746094e-05
7.581710815429688e-05,0.06375455856323242,0.014261171554565424,0.076701,2.8133392333984375e-05,0.00011205673217773438
0.00011038780212402344,0.04633021354675293,0.006216409545898437,0.059219,1.9311904907226562e-05,6.341934204101562e-05
9.417533874511719e-05,0.029798507690429688,0.004864739151000982,0.06903,2.4557113647460938e-05,9.036064147949219e-05
0.00010824203491210938,0.07503437995910645,0.01274333508300779,0.266647,2.1696090698242188e-05,9.012222290039062e-05
0.00011968612670898438,0.06068086624145508,0.002167146255493163,0.078348,2.2172927856445312e-05,7.724761962890625e-05
0.00010776519775390625,0.0706644058227539,0.008629775802612316,0.271858,3.123283386230469e-05,0.00011205673217773438
0.00010442733764648438,0.04395914077758789,0.0010709282379150337,0.075702,2.7418136596679688e-05,0.00012111663818359375
9.918212890625e-05,0.054136037826538086,0.005619860519409173,0.095436,1.9550323486328125e-05,6.937980651855469e-05
0.0001220703125,0.06040549278259277,0.001627778869628907,0.065344,1.9311904907226562e-05,8.0108642578125e-05
7.009506225585938e-05,0.043175697326660156,0.001575701614379879,0.068429,2.1219253540039062e-05,7.43865966796875e-05
8.416175842285156e-05,0.05626177787780762,0.0012894617462158031,0.317485,2.8371810913085938e-05,9.775161743164062e-05
0.00011658668518066406,0.06213974952697754,0.0006697257843017446,0.140666,2.4080276489257812e-05,8.392333984375e-05
7.2479248046875e-05,0.04220438003540039,0.007778109451293952,0.072429,2.1219253540039062e-05,7.915496826171875e-05
0.00010418891906738281,0.04022073745727539,0.020498288391113284,0.225852,3.337860107421875e-05,0.00012993812561035156
6.532669067382812e-05,0.04791712760925293,0.002868287597656255,0.153664,2.8133392333984375e-05,0.0001220703125
6.794929504394531e-05,0.0646364688873291,0.002525329544067381,0.075948,2.2649765014648438e-05,9.465217590332031e-05
8.726119995117188e-05,0.06601667404174805,0.0010364177398681645,0.079082,1.9788742065429688e-05,8.273124694824219e-05
7.486343383789062e-05,0.049234867095947266,0.0017383616638183552,0.14593,2.0742416381835938e-05,7.677078247070312e-05
6.771087646484375e-05,0.05137276649475098,0.002939905364990225,0.194392,1.8358230590820312e-05,7.367134094238281e-05
0.00010800361633300781,0.0561528205871582,0.0006315283203125049,0.06756,1.8596649169921875e-05,7.05718994140625e-05
8.082389831542969e-05,0.03243303298950195,0.001326442153930657,0.245067,2.2411346435546875e-05,8.893013000488281e-05
0.000102996826171875,0.04322004318237305,0.006641011611938474,0.071633,1.9788742065429688e-05,7.200241088867188e-05
8.106231689453125e-05,0.047910451889038086,0.0037163044281005864,0.104268,2.7179718017578125e-05,9.012222290039062e-05
0.00010585784912109375,0.039301395416259766,0.005866832489013665,0.069431,3.147125244140625e-05,0.00010895729064941406
0.00010800361633300781,0.05211043357849121,0.006851686920166022,0.083086,2.2649765014648438e-05,7.581710815429688e-05
9.34600830078125e-05,0.08072972297668457,0.0014980175628662162,0.094161,2.193450927734375e-05,8.726119995117188e-05
6.127357482910156e-05,0.05826115608215332,0.0017501696319580096,0.091528,1.811981201171875e-05,6.890296936035156e-05
9.131431579589844e-05,0.040294647216796875,0.0021710151824951285,0.261534,1.9788742065429688e-05,7.653236389160156e-05
6.985664367675781e-05,0.07125496864318848,0.005253290832519533,0.081162,2.8848648071289062e-05,0.0001087188720703125
8.726119995117188e-05,0.08226609230041504,0.004930857360839841,0.086537,3.647804260253906e-05,0.0001277923583984375
8.678436279296875e-05,0.05891299247741699,0.002593951309204104,0.077637,2.193450927734375e-05,7.700920104980469e-05
9.894371032714844e-05,0.07455778121948242,0.004294729812622064,0.062992,2.6464462280273438e-05,0.0001010894775390625
9.393692016601562e-05,0.05261087417602539,0.012727216629028315,0.294771,2.193450927734375e-05,9.775161743164062e-05
0.00010347366333007812,0.09052729606628418,0.0030397872467041037,0.071698,2.6464462280273438e-05,0.00010132789611816406
8.821487426757812e-05,0.03172111511230469,0.018494866058349616,0.080353,2.6464462280273438e-05,0.00010395050048828125
8.463859558105469e-05,0.05484580993652344,0.0027621946716308576,0.07821,2.8371810913085938e-05,0.00010728836059570312
8.440017700195312e-05,0.06840014457702637,0.003448959976196264,0.322294,2.4557113647460938e-05,9.369850158691406e-05
0.00010251998901367188,0.07797408103942871,0.013604280288696285,0.066167,2.7179718017578125e-05,9.870529174804688e-05
6.842613220214844e-05,0.0636599063873291,0.005832261444091796,0.073574,3.123283386230469e-05,0.0001285076141357422
8.273124694824219e-05,0.06309008598327637,0.005626498199462884,0.067599,2.8133392333984375e-05,9.608268737792969e-05
7.82012939453125e-05,0.08837509155273438,0.004620043563842768,0.358825,3.0040740966796875e-05,0.00010943412780761719
8.535385131835938e-05,0.0665738582611084,0.009402162078857426,0.115296,3.266334533691406e-05,0.00011014938354492188
7.319450378417969e-05,0.09437370300292969,0.006084652587890621,0.091728,3.7670135498046875e-05,0.00012040138244628906
8.96453857421875e-05,0.05872845649719238,0.001795331619262694,0.071202,2.4318695068359375e-05,9.965896606445312e-05
7.605552673339844e-05,0.06955552101135254,0.007962830566406232,0.413401,2.288818359375e-05,8.225440979003906e-05
7.200241088867188e-05,0.07949423789978027,0.022325630157470716,0.133757,2.8848648071289062e-05,0.00010704994201660156
8.0108642578125e-05,0.0879065990447998,0.0015044216918945197,0.33427,2.6702880859375e-05,0.00010251998901367188
0.000102996826171875,0.06433415412902832,0.0013016432342529416,0.146469,3.0279159545898438e-05,0.00010538101196289062
0.00010323524475097656,0.027906179428100586,0.004379509292602543,0.070364,2.2172927856445312e-05,7.700920104980469e-05
9.822845458984375e-05,0.04243278503417969,0.0032644463043212876,0.060302,3.075599670410156e-05,0.00010609626770019531
6.4849853515625e-05,0.06345200538635254,0.0024727556152343844,0.177333,3.8623809814453125e-05,0.00013375282287597656
8.559226989746094e-05,0.09564423561096191,0.0006225672302246354,0.324269,2.8848648071289062e-05,9.274482727050781e-05
0.00010251998901367188,0.028232812881469727,0.0012137584075927743,0.139514,2.7418136596679688e-05,9.632110595703125e-05
8.368492126464844e-05,0.024585962295532227,0.00891440698242188,0.075234,2.09808349609375e-05,8.463859558105469e-05
8.0108642578125e-05,0.04832625389099121,0.009216531204223638,0.086751,2.5272369384765625e-05,8.749961853027344e-05
7.295608520507812e-05,0.053357601165771484,0.005096462051391595,0.088608,1.9788742065429688e-05,7.295608520507812e-05
8.296966552734375e-05,0.03695273399353027,0.010816728881835935,0.350746,2.0742416381835938e-05,6.723403930664062e-05
7.414817810058594e-05,0.03374004364013672,0.00859460446166993,0.185882,3.170967102050781e-05,0.00010919570922851562
0.00011587142944335938,0.06347370147705078,0.0011641749877929625,0.096823,2.1219253540039062e-05,8.344650268554688e-05
7.009506225585938e-05,0.048435211181640625,0.012237884872436544,0.387607,2.6464462280273438e-05,9.1552734375e-05
7.390975952148438e-05,0.04637002944946289,0.000732775131225577,0.143659,2.574920654296875e-05,9.775161743164062e-05
9.822845458984375e-05,0.04794430732727051,0.0006633733673095665,0.089008,2.288818359375e-05,9.72747802734375e-05
9.608268737792969e-05,0.05416107177734375,0.02268119508361817,0.077884,2.8133392333984375e-05,0.00010156631469726562
0.0001327991485595703,0.046334028244018555,0.014120921203613301,0.342703,2.4080276489257812e-05,9.775161743164062e-05
0.00010228157043457031,0.07691574096679688,0.010342801757812506,0.113879,3.218650817871094e-05,0.0001442432403564453
0.00011491775512695312,0.05460643768310547,0.01588717547607421,0.146988,2.86102294921875e-05,0.000102996826171875
0.0001049041748046875,0.09041619300842285,0.0066157467041015605,0.082734,2.5510787963867188e-05,9.751319885253906e-05
0.00010800361633300781,0.06472015380859375,0.005413592132568368,0.378766,2.1457672119140625e-05,7.581710815429688e-05
6.628036499023438e-05,0.10544919967651367,0.003446611862182619,0.084645,1.8835067749023438e-05,6.890296936035156e-05
7.43865966796875e-05,0.0914924144744873,0.007987301345825204,0.135704,4.029273986816406e-05,0.00014591217041015625
8.869171142578125e-05,0.042526960372924805,0.007957046020507785,0.373362,3.790855407714844e-05,0.00014734268188476562
8.916854858398438e-05,0.07551264762878418,0.0012073495025634734,0.088938,2.5272369384765625e-05,9.608268737792969e-05
0.000118255615234375,0.08339214324951172,0.01607007849121095,0.149051,2.1457672119140625e-05,8.296966552734375e-05
0.00010013580322265625,0.08320784568786621,0.008203148788452144,0.072981,2.47955322265625e-05,9.512901306152344e-05
7.534027099609375e-05,0.11266136169433594,0.012595860198974615,0.088846,5.555152893066406e-05,7.987022399902344e-05
9.989738464355469e-05,0.041884660720825195,0.0017678201293945262,0.407615,2.765655517578125e-05,0.00011014938354492188
8.7738037109375e-05,0.10828113555908203,0.010846869842529305,0.137758,2.6941299438476562e-05,9.560585021972656e-05
0.00013566017150878906,0.1141364574432373,0.0018145157318115168,0.123952,2.9325485229492188e-05,0.00010514259338378906
8.96453857421875e-05,0.09731507301330566,0.003915984115600582,0.10004,2.8133392333984375e-05,9.942054748535156e-05
6.842613220214844e-05,0.056990623474121094,0.0037050526733398426,0.089838,2.8371810913085938e-05,0.0001251697540283203
9.72747802734375e-05,0.0474851131439209,0.0029798094329833713,0.371669,3.0517578125e-05,0.00010037422180175781
0.00012493133544921875,0.05126309394836426,0.003187770294189457,0.072626,2.4318695068359375e-05,8.893013000488281e-05
7.557868957519531e-05,0.0689847469329834,0.007911320571899416,0.08137,2.193450927734375e-05,8.034706115722656e-05
0.00011467933654785156,0.07850384712219238,0.00258115469360351,0.078186,3.1948089599609375e-05,0.00011539459228515625
7.605552673339844e-05,0.06259870529174805,0.0038096730957031255,0.131799,3.075599670410156e-05,0.00011181831359863281
7.510185241699219e-05,0.03609108924865723,0.0027697458190917845,0.414283,2.2411346435546875e-05,8.416175842285156e-05
0.0001125335693359375,0.05511641502380371,0.011947058868408203,0.068925,3.4332275390625e-05,0.0001304149627685547
9.703636169433594e-05,0.08659052848815918,0.006553410797119144,0.092345,3.1948089599609375e-05,0.00010919570922851562
0.00010418891906738281,0.06479525566101074,0.008414965835571275,0.127234,3.218650817871094e-05,0.00012135505676269531
7.271766662597656e-05,0.07932615280151367,0.0066646605377197465,0.385887,3.266334533691406e-05,0.00011563301086425781
9.608268737792969e-05,0.04168248176574707,0.006009825515747073,0.060575,2.6464462280273438e-05,9.417533874511719e-05
9.846687316894531e-05,0.05106472969055176,0.006868504425048827,0.081179,2.3365020751953125e-05,8.034706115722656e-05
0.00011301040649414062,0.044249773025512695,0.002869922195434582,0.130289,2.5987625122070312e-05,0.0001049041748046875
7.939338684082031e-05,0.13028860092163086,0.0009570757751464765,0.389162,2.4080276489257812e-05,8.96453857421875e-05
6.29425048828125e-05,0.044411420822143555,0.0049424154510498,0.075701,2.6464462280273438e-05,0.00010347366333007812
9.179115295410156e-05,0.041405677795410156,0.01258009617614747,0.139422,2.0742416381835938e-05,7.486343383789062e-05
9.012222290039062e-05,0.053475141525268555,0.004296838775634762,0.078309,2.6702880859375e-05,9.822845458984375e-05
8.106231689453125e-05,0.03758120536804199,0.00580802510070802,0.130622,2.5987625122070312e-05,9.751319885253906e-05
6.175041198730469e-05,0.09475421905517578,0.0030736682891845946,0.419575,2.6464462280273438e-05,0.00010180473327636719
0.00010704994201660156,0.034609079360961914,0.0034527023315429756,0.0642,1.9788742065429688e-05,7.343292236328125e-05
8.130073547363281e-05,0.04341912269592285,0.002909832824707026,0.124811,3.0040740966796875e-05,0.00010585784912109375
8.511543273925781e-05,0.0279998779296875,0.0010185951690673822,0.173402,2.4557113647460938e-05,9.393692016601562e-05
6.890296936035156e-05,0.051579952239990234,0.002349558471679683,0.088301,2.3365020751953125e-05,8.368492126464844e-05
8.58306884765625e-05,0.0889427661895752,0.006655562347412103,0.434981,2.5272369384765625e-05,9.72747802734375e-05
0.00010061264038085938,0.055989742279052734,0.00819802270507812,0.087219,4.410743713378906e-05,0.0002086162567138672
8.463859558105469e-05,0.061042070388793945,0.019098199462890625,0.0814,3.457069396972656e-05,0.00011968612670898438
8.177757263183594e-05,0.07328438758850098,0.012529932067871091,0.069302,2.4318695068359375e-05,8.416175842285156e-05
7.128715515136719e-05,0.03797030448913574,0.009384152633666987,0.176543,2.2649765014648438e-05,8.273124694824219e-05
9.72747802734375e-05,0.07690119743347168,0.0008194637145996081,0.067816,2.4080276489257812e-05,8.654594421386719e-05
9.918212890625e-05,0.04032611846923828,0.003856916122436521,0.126945,1.8358230590820312e-05,7.009506225585938e-05
0.00011587142944335938,0.10772204399108887,0.014311327407836916,0.452152,2.7179718017578125e-05,9.918212890625e-05
0.00010251998901367188,0.068145751953125,0.004659107833862308,0.087169,2.5272369384765625e-05,0.00010204315185546875
0.00010967254638671875,0.07383036613464355,0.0016144714202880883,0.094941,2.0503997802734375e-05,7.295608520507812e-05
7.343292236328125e-05,0.0525507926940918,0.004086511169433593,0.066164,2.09808349609375e-05,9.894371032714844e-05
8.177757263183594e-05,0.04515218734741211,0.006393973602294933,0.493411,2.1696090698242188e-05,7.224082946777344e-05
0.00011014938354492188,0.06997942924499512,0.0018542299804687468,0.107269,2.0742416381835938e-05,7.772445678710938e-05
9.703636169433594e-05,0.054266929626464844,0.002943934967041012,0.081348,2.7894973754882812e-05,0.000110626220703125
9.775161743164062e-05,0.04799461364746094,0.0007163773651122918,0.128038,2.3603439331054688e-05,8.463859558105469e-05
0.00010466575622558594,0.04514908790588379,0.00066063916015624,0.297107,2.2172927856445312e-05,8.106231689453125e-05
8.869171142578125e-05,0.06395721435546875,0.002019229522705085,0.069709,3.0040740966796875e-05,9.512901306152344e-05
9.226799011230469e-05,0.08254528045654297,0.001552947982788086,0.066316,2.47955322265625e-05,0.00010013580322265625
8.988380432128906e-05,0.04879355430603027,0.003383125518798824,0.247201,2.2649765014648438e-05,8.988380432128906e-05
0.00010514259338378906,0.050582170486450195,0.004920894363403316,0.070247,2.2172927856445312e-05,9.083747863769531e-05
8.749961853027344e-05,0.06987428665161133,0.004991962722778326,0.154496,2.8133392333984375e-05,0.00010395050048828125
0.00010538101196289062,0.05937314033508301,0.006267644012451168,0.084762,2.6702880859375e-05,9.441375732421875e-05
0.00010085105895996094,0.044980525970458984,0.005769330001831052,0.078849,2.7179718017578125e-05,9.131431579589844e-05
0.0001266002655029297,0.06610298156738281,0.002122382659912103,0.076355,3.552436828613281e-05,0.00013327598571777344
8.535385131835938e-05,0.0826864242553711,0.0019245354156494088,0.169327,2.5510787963867188e-05,9.512901306152344e-05
8.106231689453125e-05,0.054618120193481445,0.002666092697143546,0.202634,2.6941299438476562e-05,8.654594421386719e-05
9.441375732421875e-05,0.03557109832763672,0.002960821212768555,0.108986,2.8848648071289062e-05,0.00010514259338378906
7.653236389160156e-05,0.06562209129333496,0.0030860223693847666,0.149283,3.4809112548828125e-05,0.0001087188720703125
0.00010848045349121094,0.06766462326049805,0.004890605773925777,0.07491,3.695487976074219e-05,0.00011801719665527344
9.465217590332031e-05,0.051885128021240234,0.001000978485107426,0.069559,2.5272369384765625e-05,8.416175842285156e-05
0.0001308917999267578,0.07952189445495605,0.0017291061706542904,0.068293,2.6464462280273438e-05,0.00010514259338378906
0.00010609626770019531,0.06562304496765137,0.0025663533020019585,0.096395,2.574920654296875e-05,8.702278137207031e-05
0.00010776519775390625,0.059244394302368164,0.01189997492980957,0.176038,2.5987625122070312e-05,0.00010514259338378906
9.5367431640625e-05,0.04575467109680176,0.0036889428253173845,0.074113,3.147125244140625e-05,0.00011205673217773438
8.273124694824219e-05,0.05590987205505371,0.004027675628662103,0.116625,2.1696090698242188e-05,8.249282836914062e-05
8.177757263183594e-05,0.05013918876647949,0.009900023239135747,0.215082,2.8848648071289062e-05,0.00011110305786132812
9.822845458984375e-05,0.06163287162780762,0.004211615341186525,0.077457,2.384185791015625e-05,9.5367431640625e-05
6.29425048828125e-05,0.06550717353820801,0.005205741271972653,0.12789,2.86102294921875e-05,0.00010180473327636719
0.00011014938354492188,0.06902718544006348,0.010422066940307617,0.178286,3.0279159545898438e-05,0.00011992454528808594
7.081031799316406e-05,0.06843209266662598,0.0037959137878418037,0.078479,2.4557113647460938e-05,9.751319885253906e-05
7.939338684082031e-05,0.05810546875,0.008584827972412112,0.075874,2.7179718017578125e-05,0.00010538101196289062
0.00011301040649414062,0.07420659065246582,0.015739377456665038,0.101744,3.0517578125e-05,0.00010776519775390625
7.987022399902344e-05,0.06992244720458984,0.004780947235107413,0.225447,3.314018249511719e-05,0.0001437664031982422
0.00010943412780761719,0.08549737930297852,0.002741929153442388,0.086321,2.574920654296875e-05,8.749961853027344e-05
8.20159912109375e-05,0.08135104179382324,0.0079016728515625,0.110888,2.9325485229492188e-05,0.000102996826171875
7.700920104980469e-05,0.1002354621887207,0.0017694878387451152,0.07352,2.3603439331054688e-05,8.58306884765625e-05
9.250640869140625e-05,0.04338526725769043,0.004638277969360338,0.22004,2.5510787963867188e-05,0.00010251998901367188
7.390975952148438e-05,0.044245004653930664,0.015078518722534184,0.117502,2.5987625122070312e-05,9.703636169433594e-05
8.296966552734375e-05,0.05660200119018555,0.010845125534057615,0.230048,2.8133392333984375e-05,0.00011038780212402344
0.00010204315185546875,0.05845165252685547,0.0027019069519042954,0.077391,2.5510787963867188e-05,0.00011420249938964844
8.702278137207031e-05,0.08002591133117676,0.02096616473388671,0.151873,2.4080276489257812e-05,9.918212890625e-05
6.961822509765625e-05,0.08087873458862305,0.004281005813598637,0.240948,2.9087066650390625e-05,0.00010991096496582031
9.989738464355469e-05,0.05649137496948242,0.008731050491333006,0.11125,2.47955322265625e-05,8.058547973632812e-05
0.00011014938354492188,0.06905627250671387,0.012660272781372064,0.085083,3.075599670410156e-05,0.00010013580322265625
7.2479248046875e-05,0.04993867874145508,0.0037856423187255794,0.14732,2.2649765014648438e-05,8.440017700195312e-05
0.00010466575622558594,0.10714602470397949,0.004180511459350583,0.069441,2.6464462280273438e-05,0.00011181831359863281
8.630752563476562e-05,0.07066941261291504,0.015384438766479491,0.148036,4.1484832763671875e-05,0.0001583099365234375
7.987022399902344e-05,0.0655970573425293,0.010491004577636742,0.254084,2.7418136596679688e-05,8.654594421386719e-05
0.00010013580322265625,0.06578373908996582,0.005165995132446283,0.070638,3.933906555175781e-05,0.0001385211944580078
7.724761962890625e-05,0.0973060131072998,0.0010095220642089842,0.102992,2.1219253540039062e-05,8.20159912109375e-05
6.890296936035156e-05,0.09320378303527832,0.004888079971313464,0.142081,2.5033950805664062e-05,8.988380432128906e-05
0.00010967254638671875,0.05842423439025879,0.006687615524291979,0.286814,3.4332275390625e-05,0.00011491775512695312
9.489059448242188e-05,0.0839691162109375,0.010586793716430676,0.158292,2.7418136596679688e-05,0.00010156631469726562
0.00011157989501953125,0.09616279602050781,0.014506163177490233,0.06869,2.2649765014648438e-05,7.128715515136719e-05
0.00011444091796875,0.058873653411865234,0.0026055854187011784,0.129989,2.956390380859375e-05,0.00010752677917480469
0.00010395050048828125,0.0801534652709961,0.017643423889160154,0.078877,2.7894973754882812e-05,0.00010704994201660156
9.202957153320312e-05,0.05552244186401367,0.010793583328247092,0.308843,3.123283386230469e-05,0.0001068115234375
8.845329284667969e-05,0.08823347091674805,0.005149646118164056,0.123522,3.528594970703125e-05,0.0001385211944580078
8.749961853027344e-05,0.06709432601928711,0.007466476348876955,0.146396,2.6702880859375e-05,8.416175842285156e-05
9.751319885253906e-05,0.05847907066345215,0.0019735275878906278,0.062636,2.4557113647460938e-05,0.00010633468627929688
0.00010800361633300781,0.05942273139953613,0.007681137893676762,0.086627,2.288818359375e-05,7.987022399902344e-05
8.869171142578125e-05,0.0820913314819336,0.004733869140625013,0.308407,2.8848648071289062e-05,9.226799011230469e-05
0.00011897087097167969,0.11854338645935059,0.0026803621520996024,0.178626,3.075599670410156e-05,0.00010776519775390625
9.584426879882812e-05,0.03472113609313965,0.0027731507110595743,0.107345,2.3603439331054688e-05,7.390975952148438e-05
5.650520324707031e-05,0.062415361404418945,0.0023963626861572274,0.0741,2.6702880859375e-05,9.703636169433594e-05
0.00012135505676269531,0.07439208030700684,0.001056527282714853,0.194873,1.9550323486328125e-05,7.510185241699219e-05
0.00010824203491210938,0.06541180610656738,0.007160563598632819,0.155439,2.288818359375e-05,8.916854858398438e-05
8.845329284667969e-05,0.0572509765625,0.003543069168090829,0.270279,2.3365020751953125e-05,8.702278137207031e-05
0.00012445449829101562,0.048949241638183594,0.008802394790649426,0.130955,2.2411346435546875e-05,8.058547973632812e-05
8.177757263183594e-05,0.07356429100036621,0.00459483917236328,0.12292,2.7894973754882812e-05,0.00011110305786132812
7.867813110351562e-05,0.05852532386779785,0.005961879714965812,0.153816,2.7418136596679688e-05,9.632110595703125e-05
9.822845458984375e-05,0.11364197731018066,0.0019807253570556654,0.082578,2.5987625122070312e-05,9.417533874511719e-05
7.82012939453125e-05,0.11399269104003906,0.0007340485534668012,0.068754,3.337860107421875e-05,0.00010991096496582031
8.320808410644531e-05,0.11181187629699707,0.005676964294433595,0.061888,2.9325485229492188e-05,0.00010824203491210938
0.00010943412780761719,0.055626630783081055,0.0010791815643310665,0.170087,2.5987625122070312e-05,0.00011134147644042969
7.271766662597656e-05,0.032518863677978516,0.002902618133544921,0.070938,2.5033950805664062e-05,0.00010061264038085938
0.0001010894775390625,0.1060025691986084,0.004968805496215811,0.135583,2.384185791015625e-05,9.655952453613281e-05
8.225440979003906e-05,0.03812098503112793,0.0025938460998535112,0.100207,3.0279159545898438e-05,0.00010848045349121094
9.369850158691406e-05,0.04442572593688965,0.0073487818603515664,0.066437,2.193450927734375e-05,8.034706115722656e-05
0.00011491775512695312,0.03699326515197754,0.0009443686981201183,0.085423,2.5272369384765625e-05,9.72747802734375e-05
9.393692016601562e-05,0.03139019012451172,0.0016151130218505921,0.076523,2.5987625122070312e-05,9.584426879882812e-05
6.67572021484375e-05,0.039070844650268555,0.00429324261474609,0.080682,3.0279159545898438e-05,0.00010514259338378906
7.295608520507812e-05,0.04615640640258789,0.009680521987915039,0.064651,2.3603439331054688e-05,8.988380432128906e-05
7.390975952148438e-05,0.035814762115478516,0.001478309143066403,0.096362,2.3603439331054688e-05,9.226799011230469e-05
0.00012159347534179688,0.06831073760986328,0.002371050796508789,0.126915,2.2172927856445312e-05,9.036064147949219e-05
0.00012063980102539062,0.056821584701538086,0.023475538925170902,0.090721,2.9802322387695312e-05,0.00010967254638671875
7.963180541992188e-05,0.039771080017089844,0.004505007446289067,0.110037,2.3603439331054688e-05,8.249282836914062e-05
0.000110626220703125,0.07002949714660645,0.0028598389129638607,0.086277,2.86102294921875e-05,9.894371032714844e-05
7.867813110351562e-05,0.07313084602355957,0.0023344595184326133,0.075076,2.384185791015625e-05,8.916854858398438e-05
0.00011563301086425781,0.07135343551635742,0.0027819838562011673,0.109671,3.218650817871094e-05,9.369850158691406e-05
0.00010538101196289062,0.06452465057373047,0.0015842480468750003,0.070895,2.9087066650390625e-05,0.00011444091796875
0.00010895729064941406,0.0590510368347168,0.0051398302459716855,0.088485,2.6941299438476562e-05,9.799003601074219e-05
0.00010704994201660156,0.07244396209716797,0.006513167572021486,0.1138,3.600120544433594e-05,0.0001308917999267578
8.058547973632812e-05,0.03001260757446289,0.0033300699768066405,0.069369,2.4080276489257812e-05,8.58306884765625e-05
0.00010561943054199219,0.0435788631439209,0.0013575445709228529,0.136544,3.337860107421875e-05,0.00011706352233886719
5.555152893066406e-05,0.022209882736206055,0.016619100494384767,0.095955,2.5510787963867188e-05,9.846687316894531e-05
5.054473876953125e-05,0.06096339225769043,0.0009387076263427802,0.078937,3.4332275390625e-05,0.00012111663818359375
5.3882598876953125e-05,0.054479360580444336,0.0029113194580078078,0.090688,1.8596649169921875e-05,9.5367431640625e-05
5.650520324707031e-05,0.032631874084472656,0.0072504812927246115,0.116103,3.552436828613281e-05,0.00014162063598632812
7.557868957519531e-05,0.08071064949035645,0.006230999511718752,0.069506,2.4318695068359375e-05,9.799003601074219e-05
7.534027099609375e-05,0.057558298110961914,0.006106634063720709,0.090955,2.6941299438476562e-05,0.00011038780212402344
9.34600830078125e-05,0.07049036026000977,0.005265346908569335,0.0761,4.220008850097656e-05,0.00017523765563964844
0.00010991096496582031,0.054477691650390625,0.0013843895721435545,0.06207,2.47955322265625e-05,9.560585021972656e-05
8.535385131835938e-05,0.05484271049499512,0.01043649617004394,0.070442,2.3603439331054688e-05,8.940696716308594e-05
8.320808410644531e-05,0.03960275650024414,0.016291753356933586,0.129032,2.2172927856445312e-05,8.702278137207031e-05
8.7738037109375e-05,0.062319040298461914,0.005972836257934572,0.097523,2.6941299438476562e-05,9.632110595703125e-05
9.441375732421875e-05,0.06815528869628906,0.002762929473876949,0.070289,2.956390380859375e-05,0.00011157989501953125
0.00012683868408203125,0.048636674880981445,0.0019210384063720748,0.105832,1.9550323486328125e-05,7.62939453125e-05
0.00013875961303710938,0.036046504974365234,0.013829239410400387,0.106256,2.1219253540039062e-05,6.914138793945312e-05
9.918212890625e-05,0.060605525970458984,0.002563159896850589,0.086073,3.123283386230469e-05,0.00011467933654785156
8.869171142578125e-05,0.061382293701171875,0.005432588348388667,0.07899,2.7418136596679688e-05,0.00010347366333007812
0.00010824203491210938,0.05088996887207031,0.0025117391967773434,0.10481,2.9087066650390625e-05,0.00010967254638671875
7.200241088867188e-05,0.08052682876586914,0.004853289352416995,0.115339,3.0994415283203125e-05,9.441375732421875e-05
9.584426879882812e-05,0.060854434967041016,0.002358431213378906,0.083107,2.956390380859375e-05,0.00010824203491210938
9.298324584960938e-05,0.05941152572631836,0.0017275419311523488,0.062717,2.7418136596679688e-05,0.00010347366333007812
0.00010156631469726562,0.060134172439575195,0.0028027163238525388,0.068828,1.9788742065429688e-05,6.890296936035156e-05
8.845329284667969e-05,0.05519390106201172,0.006014150848388675,0.09501,2.9325485229492188e-05,0.00010776519775390625
0.00011658668518066406,0.07263469696044922,0.0038158330230712856,0.076047,2.6702880859375e-05,0.00010442733764648438
5.8650970458984375e-05,0.06015443801879883,0.00808757655334473,0.083103,2.2411346435546875e-05,7.796287536621094e-05
0.0001049041748046875,0.06663036346435547,0.009781682922363283,0.072323,2.86102294921875e-05,0.00010848045349121094
0.00011539459228515625,0.06743717193603516,0.003672390960693356,0.115401,2.956390380859375e-05,0.00011372566223144531
0.00010943412780761719,0.0439150333404541,0.012685718475341792,0.083139,2.6941299438476562e-05,0.00010371208190917969
9.965896606445312e-05,0.032000064849853516,0.009463985031127928,0.075532,3.1948089599609375e-05,0.00011944770812988281
7.104873657226562e-05,0.04896855354309082,0.0028309969482421815,0.075994,2.5033950805664062e-05,8.225440979003906e-05
9.083747863769531e-05,0.061753273010253906,0.0016013344421386688,0.059811,2.5272369384765625e-05,9.059906005859375e-05
0.00010037422180175781,0.0521852970123291,0.006950354919433591,0.064765,2.1457672119140625e-05,8.535385131835938e-05
8.153915405273438e-05,0.05513739585876465,0.003148240051269527,0.084915,2.7179718017578125e-05,0.00010323524475097656
7.605552673339844e-05,0.04420924186706543,0.00477122373962402,0.067971,2.9802322387695312e-05,0.00010156631469726562
6.198883056640625e-05,0.0501554012298584,0.009970741577148431,0.06993,2.6464462280273438e-05,0.00010204315185546875
7.82012939453125e-05,0.04617452621459961,0.0024264026489257823,0.068341,2.5510787963867188e-05,0.0001010894775390625
8.7738037109375e-05,0.03857231140136719,0.0017752851104736317,0.062515,3.218650817871094e-05,0.00012159347534179688
9.989738464355469e-05,0.06278610229492188,0.008989543960571292,0.063427,2.5033950805664062e-05,0.00010251998901367188
7.009506225585938e-05,0.08488178253173828,0.009400595413208007,0.119339,1.7642974853515625e-05,5.7220458984375e-05
8.296966552734375e-05,0.06265425682067871,0.002689566497802748,0.13112,3.4332275390625e-05,0.00011277198791503906
8.988380432128906e-05,0.0349423885345459,0.0010050223541259728,0.08293,3.123283386230469e-05,0.00011086463928222656
9.441375732421875e-05,0.0446016788482666,0.008373537414550783,0.096482,2.3126602172851562e-05,8.988380432128906e-05
0.00010943412780761719,0.046573638916015625,0.0019387941589355528,0.073401,2.0265579223632812e-05,7.62939453125e-05
6.866455078125e-05,0.07436823844909668,0.005265060668945318,0.088319,3.361701965332031e-05,0.00011754035949707031
9.322166442871094e-05,0.05039334297180176,0.0031713722381591786,0.069259,2.4318695068359375e-05,9.083747863769531e-05
9.822845458984375e-05,0.05276775360107422,0.019132611877441405,0.106143,2.6226043701171875e-05,9.822845458984375e-05
7.987022399902344e-05,0.0584414005279541,0.002594623809814456,0.091194,2.6941299438476562e-05,9.846687316894531e-05
8.153915405273438e-05,0.049584150314331055,0.006256141036987302,0.060456,2.7179718017578125e-05,0.00010466575622558594
8.726119995117188e-05,0.03577613830566406,0.0025450611114501975,0.106875,2.9802322387695312e-05,0.00011777877807617188
0.00010132789611816406,0.05137467384338379,0.003120306381225596,0.161291,2.2649765014648438e-05,0.00011420249938964844
6.365776062011719e-05,0.06244635581970215,0.005489088882446286,0.060061,2.6464462280273438e-05,0.00010275840759277344
7.486343383789062e-05,0.04707455635070801,0.00747809577941895,0.08399,2.6941299438476562e-05,0.00010275840759277344
6.341934204101562e-05,0.04425692558288574,0.015423303787231446,0.155833,3.4332275390625e-05,0.0001323223114013672
9.417533874511719e-05,0.056015968322753906,0.0009652152709960921,0.075282,1.9550323486328125e-05,7.009506225585938e-05
6.413459777832031e-05,0.04506850242614746,0.002627509277343759,0.128682,2.5987625122070312e-05,9.632110595703125e-05
7.796287536621094e-05,0.055114030838012695,0.00392548739624024,0.071153,2.7179718017578125e-05,0.00011324882507324219
8.296966552734375e-05,0.04849100112915039,0.0029654339447021394,0.191561,2.765655517578125e-05,0.00010728836059570312
6.365776062011719e-05,0.06039142608642578,0.004288315795898445,0.165151,2.0503997802734375e-05,8.344650268554688e-05
0.0001220703125,0.04696822166442871,0.021560011062622064,0.108715,2.9325485229492188e-05,0.00011229515075683594
9.202957153320312e-05,0.03345799446105957,0.0018912044067382894,0.239973,2.2172927856445312e-05,7.748603820800781e-05
7.390975952148438e-05,0.0835275650024414,0.00518652828979492,0.098012,3.314018249511719e-05,0.0001163482666015625
5.7220458984375e-05,0.09638094902038574,0.010209035491943366,0.104775,3.075599670410156e-05,9.965896606445312e-05
8.320808410644531e-05,0.0929560661315918,0.013122643890380856,0.092935,2.4557113647460938e-05,0.00010013580322265625
9.107589721679688e-05,0.05040550231933594,0.004092341751098627,0.196581,2.3365020751953125e-05,9.751319885253906e-05
7.891654968261719e-05,0.0779423713684082,0.014452436904907218,0.159395,2.2172927856445312e-05,9.918212890625e-05
8.654594421386719e-05,0.06641554832458496,0.0020636983947753956,0.097117,2.002716064453125e-05,8.082389831542969e-05
8.153915405273438e-05,0.05139875411987305,0.00915743856811524,0.077121,2.9325485229492188e-05,0.00011610984802246094
6.008148193359375e-05,0.054059505462646484,0.0014417086181640615,0.245394,2.1219253540039062e-05,9.822845458984375e-05
8.273124694824219e-05,0.049042463302612305,0.011260624908447259,0.087901,2.4080276489257812e-05,9.465217590332031e-05
0.00010943412780761719,0.05115628242492676,0.009182473251342776,0.143203,3.7670135498046875e-05,0.0001049041748046875
7.224082946777344e-05,0.06328487396240234,0.0011453140106201104,0.099016,3.0994415283203125e-05,0.00011324882507324219
7.128715515136719e-05,0.04744458198547363,0.005661981307983399,0.068938,2.0742416381835938e-05,7.462501525878906e-05
0.0006244182586669922,0.0760040283203125,0.005057099822998068,0.252671,2.3126602172851562e-05,0.0001010894775390625
7.677078247070312e-05,0.03824567794799805,0.002716375274658206,0.078705,3.1948089599609375e-05,0.00011110305786132812
9.322166442871094e-05,0.044678449630737305,0.006638709823608396,0.177733,2.6941299438476562e-05,9.655952453613281e-05
0.00010251998901367188,0.04112076759338379,0.0007397656249999995,0.07177,3.1948089599609375e-05,0.0001125335693359375
0.00011801719665527344,0.0777735710144043,0.005635080078125021,0.276622,2.4557113647460938e-05,9.608268737792969e-05
0.00011372566223144531,0.03677988052368164,0.016494923461914057,0.093561,2.3365020751953125e-05,8.511543273925781e-05
0.00010204315185546875,0.03595995903015137,0.004805855712890633,0.180165,2.0265579223632812e-05,8.296966552734375e-05
9.369850158691406e-05,0.04306626319885254,0.011572979003906247,0.104493,3.24249267578125e-05,0.00014281272888183594
0.00010561943054199219,0.05628705024719238,0.006155012695312503,0.071558,2.7179718017578125e-05,0.00010585784912109375
9.393692016601562e-05,0.0467836856842041,0.003985193679809568,0.066277,2.3365020751953125e-05,8.440017700195312e-05
0.00010514259338378906,0.0736544132232666,0.003010939910888688,0.316397,2.3365020751953125e-05,0.0001010894775390625
8.392333984375e-05,0.04432177543640137,0.006080848800659178,0.084538,2.956390380859375e-05,0.00011444091796875
9.059906005859375e-05,0.051737070083618164,0.005011171234130862,0.101962,2.5510787963867188e-05,9.870529174804688e-05
6.651878356933594e-05,0.03761482238769531,0.006155987533569329,0.067641,2.8133392333984375e-05,9.989738464355469e-05
7.62939453125e-05,0.044023752212524414,0.0014433639068603399,0.315398,2.5272369384765625e-05,9.72747802734375e-05
0.00011014938354492188,0.058104753494262695,0.0006951399383544887,0.076269,4.029273986816406e-05,0.00010895729064941406
7.2479248046875e-05,0.05115103721618652,0.010282133621215814,0.078756,2.09808349609375e-05,7.62939453125e-05
9.274482727050781e-05,0.053148746490478516,0.0017661873016357466,0.072459,3.62396240234375e-05,0.00011944770812988281
8.797645568847656e-05,0.05318117141723633,0.0010873793334960913,0.065028,2.1457672119140625e-05,8.726119995117188e-05
0.00010156631469726562,0.04455685615539551,0.0064891249999999845,0.307964,2.4557113647460938e-05,9.131431579589844e-05
8.7738037109375e-05,0.04232025146484375,0.0007487824554443384,0.070088,2.288818359375e-05,8.988380432128906e-05
8.535385131835938e-05,0.03735852241516113,0.00373178367614746,0.104325,2.9802322387695312e-05,0.00010251998901367188
9.465217590332031e-05,0.05417299270629883,0.007657503219604497,0.080354,2.384185791015625e-05,8.440017700195312e-05
0.00010275840759277344,0.053559303283691406,0.003422869995117192,0.079522,3.0279159545898438e-05,0.00011157989501953125
8.082389831542969e-05,0.05783867835998535,0.007541988449096704,0.297295,2.5033950805664062e-05,9.989738464355469e-05
9.679794311523438e-05,0.05951547622680664,0.001559388839721676,0.089563,2.6702880859375e-05,0.00010132789611816406
0.00010037422180175781,0.05372953414916992,0.01776379856872559,0.085002,2.47955322265625e-05,9.918212890625e-05
9.417533874511719e-05,0.04423117637634277,0.0011753148803710922,0.077849,2.4080276489257812e-05,9.107589721679688e-05
9.918212890625e-05,0.058254241943359375,0.004391762649536113,0.332863,2.7179718017578125e-05,0.00010037422180175781
7.867813110351562e-05,0.04804730415344238,0.0023649846496582028,0.074906,2.6226043701171875e-05,0.000102996826171875
8.130073547363281e-05,0.06239676475524902,0.0022720727996826187,0.058842,2.8133392333984375e-05,8.702278137207031e-05
0.00012230873107910156,0.05964779853820801,0.0011966960906982377,0.07695,2.1457672119140625e-05,7.62939453125e-05
9.632110595703125e-05,0.0346074104309082,0.0022000698394775142,0.313968,2.47955322265625e-05,9.918212890625e-05
0.00010228157043457031,0.06202864646911621,0.00895650868225098,0.109677,2.193450927734375e-05,9.560585021972656e-05
7.2479248046875e-05,0.05407881736755371,0.004622540725708002,0.309786,3.0040740966796875e-05,0.00011110305786132812
0.00010061264038085938,0.0544590950012207,0.0028270427398681686,0.133932,2.7418136596679688e-05,0.00010848045349121094
9.369850158691406e-05,0.057975053787231445,0.001693568161010739,0.060172,3.0279159545898438e-05,0.00011038780212402344
9.632110595703125e-05,0.03501725196838379,0.005092145278930663,0.070647,2.288818359375e-05,8.368492126464844e-05
8.463859558105469e-05,0.05382084846496582,0.001777794418334977,0.252565,2.4557113647460938e-05,9.059906005859375e-05
0.00010704994201660156,0.04592299461364746,0.009702904617309577,0.162488,3.123283386230469e-05,0.00012350082397460938
6.222724914550781e-05,0.04118657112121582,0.000691244293212892,0.080774,2.6702880859375e-05,9.989738464355469e-05
8.606910705566406e-05,0.05033230781555176,0.002970270599365221,0.293086,2.09808349609375e-05,8.559226989746094e-05
5.459785461425781e-05,0.06239151954650879,0.00551632803344726,0.063616,2.47955322265625e-05,9.107589721679688e-05
8.225440979003906e-05,0.058946847915649414,0.0037237253417968796,0.074901,2.4080276489257812e-05,7.82012939453125e-05
8.511543273925781e-05,0.05934739112854004,0.00788031658935548,0.188877,3.528594970703125e-05,0.0001308917999267578
0.00014543533325195312,0.04199552536010742,0.00345320890808104,0.270191,2.956390380859375e-05,0.00010538101196289062
7.176399230957031e-05,0.07070350646972656,0.005865084259033204,0.074183,2.956390380859375e-05,0.00010085105895996094
6.413459777832031e-05,0.06572914123535156,0.005797456573486334,0.098226,2.2172927856445312e-05,8.893013000488281e-05
0.00010228157043457031,0.031088829040527344,0.005453783248901362,0.233326,3.790855407714844e-05,0.00012254714965820312
7.510185241699219e-05,0.0557866096496582,0.007185560592651366,0.064541,2.5272369384765625e-05,9.918212890625e-05
9.441375732421875e-05,0.04913043975830078,0.0018389244995117154,0.074229,1.8835067749023438e-05,6.842613220214844e-05
7.2479248046875e-05,0.03790450096130371,0.000911659500122064,0.081878,2.7894973754882812e-05,0.00010657310485839844
0.00010132789611816406,0.05015158653259277,0.003643465545654312,0.308322,2.2649765014648438e-05,9.632110595703125e-05
9.965896606445312e-05,0.050776004791259766,0.006205847351074212,0.083183,3.0040740966796875e-05,0.00013637542724609375
9.465217590332031e-05,0.048133134841918945,0.00756709288024901,0.175191,2.7418136596679688e-05,0.00010657310485839844
0.00013566017150878906,0.06804513931274414,0.005093699188232423,0.07453,2.7418136596679688e-05,8.58306884765625e-05
8.320808410644531e-05,0.059851884841918945,0.01248277268981933,0.073094,2.7179718017578125e-05,9.846687316894531e-05
0.00011277198791503906,0.04334902763366699,0.0015530328979492247,0.339026,3.4332275390625e-05,9.131431579589844e-05
0.00010251998901367188,0.04350876808166504,0.0032951156768798867,0.122984,2.765655517578125e-05,9.894371032714844e-05
9.465217590332031e-05,0.049803733825683594,0.0020207103424072226,0.102857,3.266334533691406e-05,0.00010776519775390625
9.417533874511719e-05,0.05012106895446777,0.0010875944671630833,0.150369,2.6226043701171875e-05,0.00010943412780761719
8.606910705566406e-05,0.07208633422851562,0.008482800125122064,0.090176,2.4557113647460938e-05,9.584426879882812e-05
0.00010704994201660156,0.03909444808959961,0.007290996734619137,0.347833,2.7894973754882812e-05,0.00011014938354492188
9.107589721679688e-05,0.05821418762207031,0.007165810714721679,0.100314,2.4318695068359375e-05,8.726119995117188e-05
9.775161743164062e-05,0.06865072250366211,0.014081519577026372,0.091428,2.9087066650390625e-05,0.00010251998901367188
7.200241088867188e-05,0.0646505355834961,0.011070334838867185,0.110876,2.9087066650390625e-05,8.034706115722656e-05
0.000118255615234375,0.06439089775085449,0.002389906402587877,0.192204,2.6702880859375e-05,9.751319885253906e-05
8.20159912109375e-05,0.09496378898620605,0.007082836074829096,0.07208,2.5272369384765625e-05,9.250640869140625e-05
9.679794311523438e-05,0.0491640567779541,0.006127665145874039,0.397242,2.6464462280273438e-05,8.869171142578125e-05
8.916854858398438e-05,0.08103537559509277,0.004285498916625982,0.066588,2.1219253540039062e-05,9.202957153320312e-05
0.0001277923583984375,0.09354829788208008,0.0036765468139648427,0.069023,2.8848648071289062e-05,8.940696716308594e-05
0.00011706352233886719,0.10691261291503906,0.0018628770294189384,0.066656,2.956390380859375e-05,9.846687316894531e-05
8.249282836914062e-05,0.10076260566711426,0.0030548693084716805,0.15661,2.4557113647460938e-05,0.0001010894775390625
8.96453857421875e-05,0.05213475227355957,0.00881669329833984,0.077158,2.4318695068359375e-05,9.1552734375e-05
0.00010538101196289062,0.0618443489074707,0.008163475692749021,0.062412,2.5272369384765625e-05,9.560585021972656e-05
9.894371032714844e-05,0.058469533920288086,0.001855098449707035,0.065563,3.0517578125e-05,9.72747802734375e-05
8.726119995117188e-05,0.07815766334533691,0.0067524529266357325,0.19467,2.3603439331054688e-05,9.083747863769531e-05
0.00011587142944335938,0.09112977981567383,0.0015035948944091826,0.11298,2.9325485229492188e-05,0.00010967254638671875
9.894371032714844e-05,0.04971146583557129,0.0013295873870849545,0.068626,3.0040740966796875e-05,0.00010728836059570312
0.00010251998901367188,0.03092670440673828,0.002268963394165033,0.105815,2.7179718017578125e-05,0.00011229515075683594
8.58306884765625e-05,0.08751058578491211,0.008306064163208005,0.256664,2.5272369384765625e-05,0.00010395050048828125
8.153915405273438e-05,0.05937504768371582,0.0027589122772216784,0.11705,3.0994415283203125e-05,0.00010943412780761719
8.463859558105469e-05,0.028809547424316406,0.000980462295532225,0.062668,2.86102294921875e-05,0.00010418891906738281
0.00011157989501953125,0.03888988494873047,0.0018608454589843781,0.117337,2.574920654296875e-05,0.00010538101196289062
9.72747802734375e-05,0.04304814338684082,0.001237856185913086,0.117687,2.3603439331054688e-05,0.0001373291015625
9.584426879882812e-05,0.04029679298400879,0.0044427453918457,0.058958,2.5987625122070312e-05,9.632110595703125e-05
0.0001010894775390625,0.048554420471191406,0.005340313903808597,0.162658,2.574920654296875e-05,8.869171142578125e-05
9.274482727050781e-05,0.036475419998168945,0.0030237429199218846,0.130319,2.6464462280273438e-05,0.00010657310485839844
9.512901306152344e-05,0.04994082450866699,0.004823295227050786,0.087459,2.6226043701171875e-05,9.703636169433594e-05
8.20159912109375e-05,0.06125068664550781,0.002947884948730467,0.067192,2.2172927856445312e-05,8.559226989746094e-05
0.00011038780212402344,0.030694961547851562,0.002220717285156243,0.193252,2.3603439331054688e-05,8.678436279296875e-05
9.489059448242188e-05,0.04283595085144043,0.0041939274597167925,0.06682,2.574920654296875e-05,8.749961853027344e-05
9.179115295410156e-05,0.0407562255859375,0.0028481900024414086,0.121695,3.409385681152344e-05,0.0001239776611328125
0.00013589859008789062,0.032202720642089844,0.004592872039794915,0.139133,2.2649765014648438e-05,9.5367431640625e-05
9.989738464355469e-05,0.06901335716247559,0.006387227462768555,0.061126,2.5510787963867188e-05,9.226799011230469e-05
8.7738037109375e-05,0.037300825119018555,0.0010898563842773323,0.226227,2.9087066650390625e-05,0.00010180473327636719
0.00010228157043457031,0.06565570831298828,0.00715893293762207,0.084786,2.5987625122070312e-05,9.036064147949219e-05
9.441375732421875e-05,0.05212521553039551,0.013246380096435542,0.083944,3.170967102050781e-05,0.00013303756713867188
0.00011515617370605469,0.06573939323425293,0.008251306884765636,0.164482,2.4557113647460938e-05,0.00010228157043457031
0.00011587142944335938,0.057398319244384766,0.005459461441040037,0.100885,2.9325485229492188e-05,0.00012159347534179688
0.00011205673217773438,0.04513812065124512,0.004338774734497064,0.063894,2.6464462280273438e-05,9.632110595703125e-05
0.00011706352233886719,0.04705452919006348,0.0044920066986084,0.084909,2.4318695068359375e-05,9.036064147949219e-05
8.487701416015625e-05,0.05756211280822754,0.001981123870849616,0.092106,2.6464462280273438e-05,0.00011396408081054688
0.00010752677917480469,0.08601713180541992,0.001782521499633788,0.070161,2.9087066650390625e-05,0.00010585784912109375
0.0001323223114013672,0.048697710037231445,0.009120946578979494,0.07532,3.24249267578125e-05,0.00010704994201660156
0.00013494491577148438,0.06580305099487305,0.005881297058105472,0.142231,2.5272369384765625e-05,8.678436279296875e-05
0.00010180473327636719,0.06121492385864258,0.004678706283569339,0.06863,4.649162292480469e-05,0.00010514259338378906
9.608268737792969e-05,0.07168960571289062,0.0009213210754394491,0.065432,3.0517578125e-05,0.00011014938354492188
0.00010180473327636719,0.05869770050048828,0.00982112648010254,0.114605,2.86102294921875e-05,0.00010061264038085938
0.00010418891906738281,0.06165885925292969,0.0007697849426269582,0.115434,2.8848648071289062e-05,9.799003601074219e-05
9.393692016601562e-05,0.05437922477722168,0.0025175386199951105,0.071124,3.0994415283203125e-05,0.00010466575622558594
8.535385131835938e-05,0.0511627197265625,0.001750854095458984,0.054216,2.2172927856445312e-05,7.939338684082031e-05
0.00011610984802246094,0.06405234336853027,0.0011818137817382751,0.111532,2.9802322387695312e-05,0.00010347366333007812
8.106231689453125e-05,0.06024432182312012,0.001628394836425781,0.109056,2.6464462280273438e-05,9.870529174804688e-05


==> plots/flask_cdf/data/experiments-full/scenario-2/small/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00013875961303710938,0.022498607635498047,0.017656602096557616,0.1008,7.724761962890625e-05,0.0002014636993408203
0.00012254714965820312,0.03831911087036133,0.014015472808837887,0.122534,3.933906555175781e-05,0.00015306472778320312
7.271766662597656e-05,0.09491395950317383,0.0049847389831542965,0.097386,3.123283386230469e-05,0.00013184547424316406
0.00010085105895996094,0.08591341972351074,0.028275036590576175,0.092082,3.0040740966796875e-05,0.00010991096496582031
8.273124694824219e-05,0.10586810111999512,0.005680574951171871,0.11869,3.123283386230469e-05,0.0001239776611328125
8.392333984375e-05,0.1285693645477295,0.018853342224121092,0.084524,2.5272369384765625e-05,9.250640869140625e-05
9.179115295410156e-05,0.07137298583984375,0.04026729803466797,0.128246,3.266334533691406e-05,9.822845458984375e-05
8.726119995117188e-05,0.053684234619140625,0.04157033621215819,0.145686,3.361701965332031e-05,0.0001239776611328125
6.723403930664062e-05,0.13142848014831543,0.0012917684631347653,0.112442,3.0040740966796875e-05,0.00011038780212402344
0.00011205673217773438,0.07439589500427246,0.0057948428039550776,0.080887,2.6464462280273438e-05,8.726119995117188e-05
0.00013113021850585938,0.15021777153015137,0.023935444869995118,0.075585,3.266334533691406e-05,0.00012874603271484375
9.560585021972656e-05,0.17161822319030762,0.006087091506958006,0.080111,3.4332275390625e-05,0.00011658668518066406
6.532669067382812e-05,0.21302270889282227,0.01286219337463379,0.079345,3.62396240234375e-05,0.00013208389282226562
9.632110595703125e-05,0.21309781074523926,0.012949528167724614,0.074027,2.5272369384765625e-05,8.893013000488281e-05
0.00011110305786132812,0.14894676208496094,0.006854378875732425,0.115616,4.00543212890625e-05,0.00015163421630859375
0.00012373924255371094,0.15954995155334473,0.022151582580566404,0.069219,2.574920654296875e-05,9.465217590332031e-05
0.00016808509826660156,0.07216787338256836,0.01302782949829101,0.071081,3.743171691894531e-05,0.0001316070556640625
0.00012135505676269531,0.04005861282348633,0.013689706970214849,0.076649,3.528594970703125e-05,0.0001239776611328125
0.00015997886657714844,0.13341283798217773,0.014798312271118164,0.080762,4.267692565917969e-05,0.00014925003051757812
9.322166442871094e-05,0.05852079391479492,0.008512710144042965,0.066098,2.4080276489257812e-05,8.344650268554688e-05
0.00012183189392089844,0.06971597671508789,0.00498532157897949,0.06969,2.5033950805664062e-05,9.274482727050781e-05
7.939338684082031e-05,0.0851600170135498,0.001616033828735347,0.107187,3.170967102050781e-05,0.00013256072998046875
8.463859558105469e-05,0.10843539237976074,0.027364587173461907,0.084515,3.0517578125e-05,0.00010943412780761719
9.870529174804688e-05,0.06488966941833496,0.02695600741577149,0.106968,2.2172927856445312e-05,7.343292236328125e-05
0.00011444091796875,0.08399438858032227,0.012750019165039067,0.080979,2.6702880859375e-05,9.918212890625e-05
0.00011849403381347656,0.09170007705688477,0.008633696182250974,0.089492,3.266334533691406e-05,0.00011086463928222656
7.867813110351562e-05,0.0714719295501709,0.0028222418060302734,0.064526,2.6941299438476562e-05,9.34600830078125e-05
0.0001227855682373047,0.09833407402038574,0.023461600311279293,0.088217,3.4809112548828125e-05,0.00012731552124023438
0.00011110305786132812,0.1178290843963623,0.010058476806640626,0.071824,4.482269287109375e-05,0.0001671314239501953
0.00011658668518066406,0.1006462574005127,0.011524758270263669,0.075797,3.5762786865234375e-05,0.0001304149627685547
7.987022399902344e-05,0.12896275520324707,0.0062988048553466736,0.072525,2.2172927856445312e-05,6.961822509765625e-05
0.00010251998901367188,0.08047199249267578,0.023438249999999994,0.089843,3.266334533691406e-05,0.00011205673217773438
9.965896606445312e-05,0.16735410690307617,0.026209226623535156,0.074309,3.24249267578125e-05,0.00010633468627929688
0.00010132789611816406,0.10513710975646973,0.015142734100341795,0.078973,2.8133392333984375e-05,0.00010395050048828125
0.00010538101196289062,0.0968618392944336,0.027588226089477544,0.08399,2.5033950805664062e-05,9.274482727050781e-05
0.00011658668518066406,0.13529181480407715,0.008861152282714849,0.087459,2.288818359375e-05,8.749961853027344e-05
0.0001373291015625,0.12545132637023926,0.007355238433837889,0.061079,2.7894973754882812e-05,8.678436279296875e-05
0.00011086463928222656,0.11509156227111816,0.010034262100219724,0.074534,2.4318695068359375e-05,8.916854858398438e-05
0.0001087188720703125,0.12059617042541504,0.008793246383666992,0.057505,3.0040740966796875e-05,0.00011444091796875
0.00013828277587890625,0.12191581726074219,0.027397425216674806,0.069756,3.0994415283203125e-05,0.00011706352233886719
0.00011730194091796875,0.0977470874786377,0.004202873397827142,0.073899,2.7894973754882812e-05,0.00010657310485839844
0.00010585784912109375,0.1299889087677002,0.014131444992065423,0.101611,2.7179718017578125e-05,9.202957153320312e-05
0.00010800361633300781,0.13878107070922852,0.00948366442871093,0.068113,3.075599670410156e-05,0.00011563301086425781
8.296966552734375e-05,0.11987686157226562,0.007539759078979497,0.066159,2.9087066650390625e-05,9.34600830078125e-05
7.62939453125e-05,0.10454130172729492,0.005299753906249996,0.088023,2.4080276489257812e-05,7.152557373046875e-05
7.414817810058594e-05,0.13178539276123047,0.0011786241455078172,0.066908,2.8848648071289062e-05,9.1552734375e-05
0.00010466575622558594,0.1393592357635498,0.002528312408447267,0.068313,3.695487976074219e-05,9.441375732421875e-05
7.82012939453125e-05,0.08184003829956055,0.010845158248901365,0.061919,3.0517578125e-05,0.00010967254638671875
8.058547973632812e-05,0.08731698989868164,0.009685899902343753,0.063274,2.4318695068359375e-05,8.797645568847656e-05
0.0001220703125,0.07980537414550781,0.008902625488281246,0.081376,2.4318695068359375e-05,8.296966552734375e-05
9.369850158691406e-05,0.01738286018371582,0.020094119293212892,0.059418,3.218650817871094e-05,0.00011348724365234375
8.368492126464844e-05,0.03107738494873047,0.012160378524780274,0.067578,3.075599670410156e-05,0.00010633468627929688
0.00010323524475097656,0.035472869873046875,0.007379063903808589,0.062963,3.0994415283203125e-05,0.00010585784912109375
6.532669067382812e-05,0.06425857543945312,0.013872425460815435,0.06885,2.6702880859375e-05,9.751319885253906e-05
6.29425048828125e-05,0.07392644882202148,0.004479596710205078,0.06615,3.337860107421875e-05,0.00011181831359863281
5.459785461425781e-05,0.07494711875915527,0.0061537109680175756,0.076393,2.7894973754882812e-05,9.679794311523438e-05
5.936622619628906e-05,0.05179882049560547,0.01532817767333984,0.095793,3.504753112792969e-05,0.00012183189392089844
6.651878356933594e-05,0.08904862403869629,0.012462765792846678,0.062821,2.4080276489257812e-05,8.177757263183594e-05
9.942054748535156e-05,0.05287981033325195,0.00426520727539062,0.071941,3.1948089599609375e-05,0.00010919570922851562
9.489059448242188e-05,0.04227709770202637,0.0033619828643798866,0.067131,2.1219253540039062e-05,7.963180541992188e-05
0.00010395050048828125,0.040554046630859375,0.025554131942749025,0.066994,2.5272369384765625e-05,9.512901306152344e-05
0.00010251998901367188,0.048529624938964844,0.006172265365600588,0.067022,2.765655517578125e-05,0.0001010894775390625
6.127357482910156e-05,0.056900739669799805,0.01453047225952149,0.064645,2.3126602172851562e-05,9.846687316894531e-05
7.605552673339844e-05,0.06970095634460449,0.013079257080078122,0.072328,2.8371810913085938e-05,0.00011587142944335938
0.00011897087097167969,0.07260584831237793,0.008814326629638672,0.07689,3.170967102050781e-05,0.0001201629638671875
0.00010085105895996094,0.07350921630859375,0.006764757369995114,0.074201,2.193450927734375e-05,9.799003601074219e-05
7.152557373046875e-05,0.09295511245727539,0.0118209634552002,0.073124,2.9802322387695312e-05,0.00010943412780761719
0.00010824203491210938,0.054630279541015625,0.019796459274291994,0.11892,2.4557113647460938e-05,8.7738037109375e-05
0.00010609626770019531,0.07987570762634277,0.0023275547637939403,0.068236,2.8371810913085938e-05,9.560585021972656e-05
9.584426879882812e-05,0.08300161361694336,0.0040668233032226525,0.077088,2.86102294921875e-05,0.000102996826171875
9.822845458984375e-05,0.09776711463928223,0.008735215118408204,0.086297,2.5510787963867188e-05,0.00010824203491210938
0.00010466575622558594,0.05906224250793457,0.012280415267944322,0.309655,3.266334533691406e-05,0.00012540817260742188
0.00010395050048828125,0.10658788681030273,0.001586777328491204,0.091051,2.7894973754882812e-05,9.799003601074219e-05
0.00010967254638671875,0.10491633415222168,0.002170588836669915,0.069015,2.7418136596679688e-05,9.655952453613281e-05
8.034706115722656e-05,0.11222600936889648,0.007026147247314457,0.084199,2.86102294921875e-05,0.00010228157043457031
6.318092346191406e-05,0.10689210891723633,0.013764994689941412,0.108703,3.4332275390625e-05,0.00012564659118652344
0.0001304149627685547,0.0729210376739502,0.0052406080932617255,0.070278,2.8848648071289062e-05,0.00010323524475097656
0.00010824203491210938,0.10827946662902832,0.008436860641479499,0.077591,2.3365020751953125e-05,7.534027099609375e-05
0.0001049041748046875,0.06517410278320312,0.004116890182495114,0.070135,2.8371810913085938e-05,0.00010609626770019531
0.00012302398681640625,0.10150837898254395,0.011651204376220706,0.062095,3.8623809814453125e-05,0.00010013580322265625
0.00011610984802246094,0.11107230186462402,0.02202254174804688,0.080589,3.814697265625e-05,0.00013756752014160156
0.00013899803161621094,0.08356308937072754,0.005863904037475581,0.065835,2.6702880859375e-05,0.0001010894775390625
0.00013327598571777344,0.10306954383850098,0.014347766479492187,0.062341,3.075599670410156e-05,0.0001220703125
9.1552734375e-05,0.10746192932128906,0.006033901473999029,0.068753,2.956390380859375e-05,9.417533874511719e-05
8.20159912109375e-05,0.09062933921813965,0.0033016120605468685,0.068182,2.4080276489257812e-05,0.00010323524475097656
0.00010323524475097656,0.10107541084289551,0.02176801753234863,0.062023,2.9087066650390625e-05,0.0001010894775390625
0.00010752677917480469,0.09268736839294434,0.009595002456665037,0.055154,2.3126602172851562e-05,7.128715515136719e-05
0.00011181831359863281,0.08272075653076172,0.0031030940704345755,0.080007,2.0503997802734375e-05,8.106231689453125e-05
0.00010609626770019531,0.07560920715332031,0.005606272140502931,0.061659,3.0517578125e-05,0.00010776519775390625
0.00011086463928222656,0.08631420135498047,0.010443548858642585,0.076162,3.0994415283203125e-05,0.00011181831359863281
0.00011706352233886719,0.09662246704101562,0.006750896163940423,0.065504,3.3855438232421875e-05,9.059906005859375e-05
8.559226989746094e-05,0.06536030769348145,0.0051717575683593725,0.059186,2.5272369384765625e-05,8.630752563476562e-05
0.00011777877807617188,0.05937027931213379,0.005674839080810554,0.070611,2.765655517578125e-05,9.846687316894531e-05
0.0001125335693359375,0.033345699310302734,0.005348910766601565,0.058244,3.0040740966796875e-05,9.1552734375e-05
0.00010180473327636719,0.0590212345123291,0.00855444076538086,0.05722,2.384185791015625e-05,7.700920104980469e-05
9.965896606445312e-05,0.018677473068237305,0.006715909896850586,0.062389,3.337860107421875e-05,0.00012993812561035156
9.465217590332031e-05,0.025338172912597656,0.0016623556060791009,0.055833,3.123283386230469e-05,0.0001201629638671875
8.940696716308594e-05,0.02747488021850586,0.004620281463623047,0.063319,3.504753112792969e-05,0.00012922286987304688
8.0108642578125e-05,0.03097081184387207,0.008292864273071285,0.068152,3.647804260253906e-05,9.226799011230469e-05
6.985664367675781e-05,0.049291133880615234,0.004188435028076171,0.064777,2.193450927734375e-05,7.748603820800781e-05
9.274482727050781e-05,0.03463315963745117,0.003197029815673831,0.060589,3.0994415283203125e-05,0.0001068115234375
0.00019478797912597656,0.026653766632080078,0.006715753677368166,0.060097,3.600120544433594e-05,0.0001323223114013672
8.249282836914062e-05,0.030161619186401367,0.003395369354248043,0.072509,2.3365020751953125e-05,9.131431579589844e-05
6.008148193359375e-05,0.04892873764038086,0.01631282452392578,0.070812,3.552436828613281e-05,0.00012040138244628906
6.4849853515625e-05,0.04356694221496582,0.007800915512084963,0.073141,2.4557113647460938e-05,8.749961853027344e-05
9.059906005859375e-05,0.06478142738342285,0.010196952926635736,0.089663,3.5762786865234375e-05,0.00012373924255371094
0.00011348724365234375,0.08739328384399414,0.005603306411743163,0.061301,2.1457672119140625e-05,7.43865966796875e-05
9.918212890625e-05,0.06345605850219727,0.011134407958984377,0.07779,5.030632019042969e-05,0.00017714500427246094
0.00010347366333007812,0.06670475006103516,0.024587149139404296,0.083704,5.412101745605469e-05,0.00012755393981933594
8.273124694824219e-05,0.060187578201293945,0.035704775802612304,0.104158,2.4557113647460938e-05,8.58306884765625e-05
7.2479248046875e-05,0.06455802917480469,0.006047893325805659,0.118733,3.4332275390625e-05,0.0001201629638671875
0.0001456737518310547,0.09910798072814941,0.011006738937377927,0.073562,2.8133392333984375e-05,0.00010728836059570312
0.00011396408081054688,0.13375067710876465,0.01779780473327637,0.076054,2.7179718017578125e-05,0.0001010894775390625
0.00010943412780761719,0.16065382957458496,0.002362552062988285,0.064758,2.9802322387695312e-05,9.822845458984375e-05
8.654594421386719e-05,0.1264057159423828,0.007744909408569339,0.074597,2.9802322387695312e-05,0.00010228157043457031
0.00011157989501953125,0.10811209678649902,0.03321343618774414,0.080486,2.3126602172851562e-05,7.724761962890625e-05
5.888938903808594e-05,0.12437272071838379,0.012109857635498045,0.076795,5.435943603515625e-05,0.000148773193359375
7.200241088867188e-05,0.16497063636779785,0.008600072906494144,0.062802,3.266334533691406e-05,0.00011706352233886719
9.083747863769531e-05,0.13096308708190918,0.011484355880737304,0.074698,3.24249267578125e-05,0.00011301040649414062
8.845329284667969e-05,0.15546679496765137,0.009481719528198249,0.073914,2.765655517578125e-05,9.584426879882812e-05
0.000125885009765625,0.0512385368347168,0.0200854419555664,0.071041,3.3855438232421875e-05,0.00011491775512695312
7.033348083496094e-05,0.06058955192565918,0.002822041305541992,0.060516,3.0994415283203125e-05,0.00010633468627929688
8.440017700195312e-05,0.07695150375366211,0.004515670608520511,0.070101,2.3365020751953125e-05,7.62939453125e-05
0.00010800361633300781,0.11220836639404297,0.007584933761596677,0.092296,3.361701965332031e-05,0.00011229515075683594
0.00011873245239257812,0.05902910232543945,0.011575360397338863,0.065446,2.288818359375e-05,9.5367431640625e-05
0.00011706352233886719,0.049723148345947266,0.0033542483367919942,0.056871,3.123283386230469e-05,0.0001087188720703125
9.918212890625e-05,0.06983304023742676,0.019082657501220707,0.067603,2.8848648071289062e-05,0.00010132789611816406
6.532669067382812e-05,0.045060157775878906,0.0018081547851562518,0.067688,2.8133392333984375e-05,9.72747802734375e-05
6.437301635742188e-05,0.061800241470336914,0.026243953094482422,0.07639,3.528594970703125e-05,0.00011515617370605469
6.532669067382812e-05,0.08178472518920898,0.005070181152343756,0.068378,3.075599670410156e-05,9.894371032714844e-05
0.00010228157043457031,0.04596662521362305,0.00628913801574707,0.088616,3.4809112548828125e-05,0.00010204315185546875
5.245208740234375e-05,0.0848686695098877,0.021475634124755866,0.083697,2.6941299438476562e-05,9.870529174804688e-05
0.00010824203491210938,0.05924415588378906,0.022055169799804687,0.058372,2.7894973754882812e-05,6.651878356933594e-05
9.369850158691406e-05,0.07018494606018066,0.014365249069213867,0.065067,3.170967102050781e-05,0.00010085105895996094
7.486343383789062e-05,0.07735562324523926,0.0035529776763916082,0.065005,4.5299530029296875e-05,0.00015425682067871094
7.104873657226562e-05,0.09456753730773926,0.005395168273925777,0.075382,2.9087066650390625e-05,0.00011014938354492188
6.222724914550781e-05,0.08688092231750488,0.013331643127441409,0.077276,3.266334533691406e-05,9.989738464355469e-05
0.00010538101196289062,0.07457137107849121,0.009073280471801753,0.063781,3.0517578125e-05,9.965896606445312e-05
0.00016927719116210938,0.08958315849304199,0.0038958528900146505,0.06766,2.384185791015625e-05,8.368492126464844e-05
7.843971252441406e-05,0.03884553909301758,0.010625507766723635,0.064468,2.8371810913085938e-05,8.416175842285156e-05
0.0001125335693359375,0.035549163818359375,0.0030863395996093695,0.064018,2.7894973754882812e-05,0.00010251998901367188
0.00010824203491210938,0.026359081268310547,0.012884381607055663,0.062397,2.8848648071289062e-05,0.00010132789611816406
9.393692016601562e-05,0.04044175148010254,0.0048925053253173825,0.058261,2.2411346435546875e-05,8.893013000488281e-05
6.937980651855469e-05,0.019734859466552734,0.003930594055175776,0.065433,2.8848648071289062e-05,0.00011372566223144531
0.00011086463928222656,0.03414177894592285,0.007434560760498046,0.067066,3.1948089599609375e-05,9.560585021972656e-05
7.724761962890625e-05,0.02582240104675293,0.007553520874023431,0.071096,2.5510787963867188e-05,9.560585021972656e-05
0.00010466575622558594,0.04181790351867676,0.002101451705932622,0.068351,2.4080276489257812e-05,8.106231689453125e-05
0.00011444091796875,0.04384279251098633,0.010931122695922849,0.063738,3.743171691894531e-05,0.00011992454528808594
6.389617919921875e-05,0.07436466217041016,0.007777863052368161,0.062697,3.123283386230469e-05,0.00011730194091796875
0.00011968612670898438,0.04803919792175293,0.005050080703735346,0.067376,3.933906555175781e-05,0.00014328956604003906
7.653236389160156e-05,0.07866525650024414,0.0038563031463623026,0.074422,2.4318695068359375e-05,9.250640869140625e-05
6.437301635742188e-05,0.08093953132629395,0.01980373362731934,0.062233,3.266334533691406e-05,0.0001068115234375
8.821487426757812e-05,0.06182265281677246,0.01345569270324707,0.059843,3.457069396972656e-05,0.00013971328735351562
0.00010418891906738281,0.0714259147644043,0.011497987854003903,0.061913,3.266334533691406e-05,0.0001087188720703125
0.00010943412780761719,0.029509544372558594,0.004143605773925779,0.060032,2.6226043701171875e-05,8.845329284667969e-05
7.987022399902344e-05,0.09361696243286133,0.017728441925048827,0.077155,3.9577484130859375e-05,0.0001277923583984375
9.894371032714844e-05,0.03193521499633789,0.01307666375732422,0.069049,3.123283386230469e-05,8.296966552734375e-05
0.00010585784912109375,0.03647351264953613,0.008084090103149408,0.079061,3.5762786865234375e-05,0.00011610984802246094
7.009506225585938e-05,0.05468606948852539,0.0037591964569091835,0.068366,2.86102294921875e-05,0.00010228157043457031
7.987022399902344e-05,0.05802321434020996,0.001533292831420896,0.065361,2.4080276489257812e-05,7.677078247070312e-05
9.632110595703125e-05,0.028543472290039062,0.013566841873168922,0.289266,2.86102294921875e-05,0.00011086463928222656
7.939338684082031e-05,0.0768730640411377,0.008283968749999995,0.073259,2.8371810913085938e-05,0.00010919570922851562
7.653236389160156e-05,0.0799095630645752,0.009591805953979488,0.074605,2.4080276489257812e-05,0.00010085105895996094
0.00011134147644042969,0.07857918739318848,0.012728610122680659,0.070762,2.8133392333984375e-05,9.655952453613281e-05
0.00011014938354492188,0.10647749900817871,0.006571771301269527,0.070261,2.3126602172851562e-05,7.653236389160156e-05
9.560585021972656e-05,0.08675670623779297,0.010035658737182623,0.072929,3.4809112548828125e-05,0.0001399517059326172
7.653236389160156e-05,0.058583974838256836,0.0070228221282959,0.070339,3.266334533691406e-05,0.00010061264038085938
7.534027099609375e-05,0.06523394584655762,0.0063848489227294886,0.069206,2.384185791015625e-05,0.00010895729064941406
0.00011467933654785156,0.09184932708740234,0.007866600509643551,0.071579,2.7179718017578125e-05,9.918212890625e-05
9.942054748535156e-05,0.11993813514709473,0.005828241226196296,0.070403,3.337860107421875e-05,0.00015282630920410156
8.702278137207031e-05,0.08276844024658203,0.007034778808593753,0.083076,3.0517578125e-05,9.918212890625e-05
0.00010085105895996094,0.07700443267822266,0.013493570251464845,0.064455,2.1219253540039062e-05,7.295608520507812e-05
0.00011849403381347656,0.07379817962646484,0.0008263242950439509,0.067601,2.8371810913085938e-05,0.00011229515075683594
0.0001647472381591797,0.07007336616516113,0.01321559092712403,0.074053,3.1948089599609375e-05,0.0001087188720703125
8.511543273925781e-05,0.08474469184875488,0.011050216598510743,0.09708,2.765655517578125e-05,9.202957153320312e-05
0.00011968612670898438,0.03964400291442871,0.007147125274658203,0.070368,2.6464462280273438e-05,0.00010156631469726562
0.0001666545867919922,0.09449291229248047,0.009323021606445311,0.065096,2.4557113647460938e-05,9.584426879882812e-05
0.0001049041748046875,0.07342076301574707,0.0033461225433349603,0.058858,2.765655517578125e-05,0.000102996826171875
0.00011968612670898438,0.08255720138549805,0.008670370162963861,0.084861,3.8623809814453125e-05,0.00010180473327636719
9.250640869140625e-05,0.052324533462524414,0.008815954147338864,0.065764,3.314018249511719e-05,0.00010466575622558594
6.914138793945312e-05,0.08482146263122559,0.002918049621582028,0.091325,2.288818359375e-05,7.772445678710938e-05
0.00011205673217773438,0.05552840232849121,0.007471173614501947,0.072081,2.7179718017578125e-05,0.00010132789611816406
8.273124694824219e-05,0.06328749656677246,0.003759946365356426,0.26323,3.0994415283203125e-05,0.00010180473327636719
9.369850158691406e-05,0.07036924362182617,0.0010825821533203134,0.064761,3.5762786865234375e-05,0.00012159347534179688
0.00011396408081054688,0.04724550247192383,0.00472828329467774,0.072166,2.3126602172851562e-05,8.535385131835938e-05
9.775161743164062e-05,0.05946230888366699,0.003496074432373042,0.067556,2.9325485229492188e-05,0.00010919570922851562
9.632110595703125e-05,0.04622673988342285,0.013681048706054688,0.068272,2.6941299438476562e-05,9.059906005859375e-05
0.00010848045349121094,0.06806612014770508,0.007933852798461913,0.074893,3.337860107421875e-05,0.0001010894775390625
0.00012302398681640625,0.0684819221496582,0.0070635088195800805,0.086851,3.147125244140625e-05,0.00012636184692382812
6.866455078125e-05,0.04731440544128418,0.0018043501129150347,0.075701,2.3365020751953125e-05,7.677078247070312e-05
6.604194641113281e-05,0.07049894332885742,0.0019231775512695282,0.061726,2.9802322387695312e-05,9.34600830078125e-05
0.00013017654418945312,0.06013035774230957,0.002866374969482416,0.084875,2.4318695068359375e-05,7.653236389160156e-05
9.417533874511719e-05,0.06257081031799316,0.0016861152191162132,0.102823,3.5762786865234375e-05,0.00012421607971191406
6.222724914550781e-05,0.07460761070251465,0.008838423995971678,0.082345,2.765655517578125e-05,0.00010037422180175781
9.322166442871094e-05,0.07140564918518066,0.005313258102416993,0.071422,2.6226043701171875e-05,0.00010251998901367188
8.106231689453125e-05,0.07683587074279785,0.008165218704223633,0.059482,3.147125244140625e-05,0.00010848045349121094
0.0001087188720703125,0.027157068252563477,0.0313105756072998,0.066972,2.765655517578125e-05,9.822845458984375e-05
8.535385131835938e-05,0.07119345664978027,0.002380058868408197,0.078492,2.09808349609375e-05,7.200241088867188e-05
8.678436279296875e-05,0.04846477508544922,0.010220332778930662,0.060636,4.100799560546875e-05,0.0001163482666015625
7.43865966796875e-05,0.06351089477539062,0.002107429397583002,0.064712,2.288818359375e-05,7.557868957519531e-05
9.417533874511719e-05,0.07071065902709961,0.006851421173095701,0.080292,3.147125244140625e-05,9.942054748535156e-05
0.00011658668518066406,0.0806422233581543,0.010138252639770515,0.067225,3.4332275390625e-05,0.00011396408081054688
9.202957153320312e-05,0.0835576057434082,0.003500891143798826,0.069593,2.2649765014648438e-05,0.00010824203491210938
0.00012302398681640625,0.07060122489929199,0.015989662155151366,0.083691,2.4557113647460938e-05,9.107589721679688e-05
8.487701416015625e-05,0.12775969505310059,0.010290179763793941,0.070039,3.6716461181640625e-05,0.00013780593872070312
0.00010991096496582031,0.07612752914428711,0.023509505661010746,0.076442,2.47955322265625e-05,8.702278137207031e-05
9.441375732421875e-05,0.06482172012329102,0.001979118911743169,0.069808,3.170967102050781e-05,0.00011897087097167969
7.677078247070312e-05,0.05948829650878906,0.007590418762207035,0.063856,3.647804260253906e-05,0.00013136863708496094
9.965896606445312e-05,0.0638432502746582,0.0067422248077392555,0.07513,2.9802322387695312e-05,9.72747802734375e-05
8.893013000488281e-05,0.08014774322509766,0.0023350456237793,0.06845,3.075599670410156e-05,9.894371032714844e-05
6.031990051269531e-05,0.08576035499572754,0.001187637405395514,0.067295,2.47955322265625e-05,8.58306884765625e-05
6.556510925292969e-05,0.07236480712890625,0.005157099639892582,0.071988,3.933906555175781e-05,9.369850158691406e-05
8.821487426757812e-05,0.09970474243164062,0.00227713298034668,0.071908,2.5272369384765625e-05,9.202957153320312e-05
9.202957153320312e-05,0.10344815254211426,0.008722216445922845,0.071318,5.459785461425781e-05,0.0001232624053955078
0.00011897087097167969,0.094940185546875,0.01633496978759766,0.078095,2.86102294921875e-05,9.775161743164062e-05
0.00010395050048828125,0.09421777725219727,0.024777452636718753,0.079524,2.6941299438476562e-05,9.703636169433594e-05
0.0001049041748046875,0.07080268859863281,0.005981408477783209,0.065949,2.9325485229492188e-05,0.00010538101196289062
8.606910705566406e-05,0.06715559959411621,0.006820741912841793,0.063003,2.4318695068359375e-05,9.179115295410156e-05
6.508827209472656e-05,0.06395936012268066,0.0016277435913086002,0.064686,2.765655517578125e-05,0.00011110305786132812
9.226799011230469e-05,0.018699169158935547,0.012076861801147462,0.087435,2.9802322387695312e-05,8.916854858398438e-05
5.5789947509765625e-05,0.03582143783569336,0.0217383113861084,0.057775,2.2172927856445312e-05,8.630752563476562e-05
6.4849853515625e-05,0.032674551010131836,0.012291752639770503,0.072884,4.4345855712890625e-05,0.0001423358917236328
6.723403930664062e-05,0.04629039764404297,0.003853664505004878,0.072163,3.933906555175781e-05,0.00013637542724609375
6.198883056640625e-05,0.06289815902709961,0.006844411209106449,0.080397,3.170967102050781e-05,0.0001049041748046875
8.988380432128906e-05,0.04510188102722168,0.011805258743286126,0.064158,3.2901763916015625e-05,0.00010848045349121094
8.0108642578125e-05,0.0443875789642334,0.007610022476196292,0.061297,2.47955322265625e-05,7.653236389160156e-05
7.963180541992188e-05,0.05531883239746094,0.006678250961303714,0.05857,2.9802322387695312e-05,0.00010228157043457031
5.841255187988281e-05,0.0550539493560791,0.00935739649963379,0.060633,2.7894973754882812e-05,9.918212890625e-05
8.988380432128906e-05,0.02202630043029785,0.010185552947998042,0.072982,2.3365020751953125e-05,0.00010418891906738281
6.604194641113281e-05,0.03150367736816406,0.00326748670959473,0.070406,3.0279159545898438e-05,0.00011205673217773438
6.794929504394531e-05,0.042185068130493164,0.0022940663146972656,0.06812,2.7894973754882812e-05,8.559226989746094e-05
8.130073547363281e-05,0.04328012466430664,0.010896166473388674,0.057169,3.600120544433594e-05,0.00012302398681640625
9.393692016601562e-05,0.028375625610351562,0.002355629409790033,0.066086,3.0040740966796875e-05,0.00010466575622558594
0.000110626220703125,0.040422916412353516,0.004350930969238276,0.072108,3.409385681152344e-05,0.00011086463928222656
0.00012755393981933594,0.0400698184967041,0.006199199676513667,0.068,2.574920654296875e-05,8.678436279296875e-05
9.775161743164062e-05,0.046677350997924805,0.0077564694976806625,0.059865,3.933906555175781e-05,0.00013828277587890625
0.00011014938354492188,0.04068350791931152,0.003966006439208983,0.062682,2.9802322387695312e-05,0.00011038780212402344
8.749961853027344e-05,0.0313267707824707,0.014178520843505862,0.068228,2.5272369384765625e-05,0.00010013580322265625
6.771087646484375e-05,0.05533099174499512,0.007728713592529302,0.064216,3.457069396972656e-05,0.00011587142944335938
7.390975952148438e-05,0.0619814395904541,0.005349632873535154,0.06636,2.5987625122070312e-05,7.939338684082031e-05
0.00010561943054199219,0.06010794639587402,0.0032918408660888715,0.064147,2.7418136596679688e-05,0.00010323524475097656
0.00010132789611816406,0.04752850532531738,0.01025875285339356,0.064243,2.9087066650390625e-05,0.00010323524475097656
0.00010347366333007812,0.043978214263916016,0.007260175292968754,0.068782,2.7418136596679688e-05,0.00011920928955078125
8.153915405273438e-05,0.05898642539978027,0.0025386981506347606,0.064198,2.2172927856445312e-05,9.822845458984375e-05
9.083747863769531e-05,0.05414891242980957,0.008178343948364253,0.062616,4.076957702636719e-05,0.0001499652862548828
9.584426879882812e-05,0.06077146530151367,0.018950077377319338,0.056739,3.147125244140625e-05,0.00011038780212402344
7.653236389160156e-05,0.06228923797607422,0.009668057281494141,0.063443,2.1219253540039062e-05,7.557868957519531e-05
9.512901306152344e-05,0.07565546035766602,0.013538048645019528,0.060304,2.765655517578125e-05,8.893013000488281e-05
0.00010967254638671875,0.038733720779418945,0.0177519608001709,0.065927,2.765655517578125e-05,0.00010347366333007812
7.772445678710938e-05,0.058001041412353516,0.0023596371307373076,0.068686,2.5987625122070312e-05,0.00010204315185546875
8.511543273925781e-05,0.0722494125366211,0.0031091154174804625,0.069167,2.7418136596679688e-05,9.34600830078125e-05
8.440017700195312e-05,0.07028031349182129,0.0027278425445556587,0.076826,2.6464462280273438e-05,0.00010442733764648438
0.00011205673217773438,0.08032441139221191,0.006998167633056641,0.058926,2.4080276489257812e-05,8.702278137207031e-05
9.34600830078125e-05,0.07306027412414551,0.010875370422363279,0.074159,3.266334533691406e-05,0.00011229515075683594
0.00010275840759277344,0.07811903953552246,0.016233915542602534,0.076576,2.7418136596679688e-05,0.0001087188720703125
0.00010824203491210938,0.07940340042114258,0.009300295349121093,0.083579,2.6226043701171875e-05,9.393692016601562e-05
0.00010323524475097656,0.06818580627441406,0.006706478790283202,0.065346,2.7179718017578125e-05,0.00010633468627929688
0.00014138221740722656,0.11714673042297363,0.003362152801513668,0.075964,3.409385681152344e-05,0.00010919570922851562
0.00012087821960449219,0.053548574447631836,0.00546077844238281,0.067234,3.4809112548828125e-05,9.799003601074219e-05
0.00011372566223144531,0.0789940357208252,0.00946473698425293,0.081177,2.1219253540039062e-05,7.987022399902344e-05
0.00011086463928222656,0.07025647163391113,0.007349957321166986,0.067127,3.8623809814453125e-05,0.00011920928955078125
0.00011920928955078125,0.05270862579345703,0.006809508193969721,0.078186,2.5272369384765625e-05,0.00010180473327636719
8.535385131835938e-05,0.07077288627624512,0.0074233339385986336,0.061292,2.384185791015625e-05,7.486343383789062e-05
9.632110595703125e-05,0.0638279914855957,0.007189566772460937,0.092807,3.4332275390625e-05,0.0001010894775390625
0.00010013580322265625,0.07378721237182617,0.009883087310791017,0.069465,2.4318695068359375e-05,8.273124694824219e-05
9.465217590332031e-05,0.064178466796875,0.017895502349853515,0.060003,2.574920654296875e-05,9.131431579589844e-05
0.00010633468627929688,0.06075167655944824,0.0029842267913818415,0.069058,2.3126602172851562e-05,9.202957153320312e-05
8.0108642578125e-05,0.06331586837768555,0.002673873046874997,0.063946,3.743171691894531e-05,0.00016021728515625
0.00011324882507324219,0.046761512756347656,0.008551825225830076,0.070287,3.123283386230469e-05,0.00010824203491210938
7.724761962890625e-05,0.07703042030334473,0.008369639694213865,0.059588,2.574920654296875e-05,8.20159912109375e-05
8.225440979003906e-05,0.0776362419128418,0.004476066894531255,0.07268,3.504753112792969e-05,0.0001087188720703125
8.916854858398438e-05,0.07103633880615234,0.030056743301391603,0.064136,2.6226043701171875e-05,0.00011229515075683594
8.916854858398438e-05,0.06012773513793945,0.0040783376007080124,0.066922,3.0040740966796875e-05,0.00010633468627929688
8.344650268554688e-05,0.029607057571411133,0.0021164030303955084,0.060751,2.7894973754882812e-05,9.918212890625e-05
9.1552734375e-05,0.042371273040771484,0.0041436485595703135,0.058343,3.24249267578125e-05,0.00010609626770019531
7.343292236328125e-05,0.04210662841796875,0.007430226348876953,0.064401,3.0517578125e-05,0.00010180473327636719
0.00010824203491210938,0.034775733947753906,0.002515184341430665,0.076764,2.6702880859375e-05,0.00010609626770019531
7.939338684082031e-05,0.05017209053039551,0.0039055487670898448,0.078346,2.8848648071289062e-05,0.00010037422180175781
9.393692016601562e-05,0.056845664978027344,0.004744475387573242,0.056526,3.814697265625e-05,0.0001201629638671875
0.00010609626770019531,0.060314178466796875,0.011442122467041016,0.067967,2.6464462280273438e-05,0.00010919570922851562
0.00010347366333007812,0.048821449279785156,0.004866728134155271,0.06593,2.5987625122070312e-05,8.487701416015625e-05
7.772445678710938e-05,0.06114602088928223,0.00773150120544433,0.062617,3.24249267578125e-05,0.00010943412780761719
9.965896606445312e-05,0.057242393493652344,0.021304581085205082,0.066659,2.4318695068359375e-05,7.867813110351562e-05
7.987022399902344e-05,0.05969572067260742,0.012036679840087897,0.074525,3.123283386230469e-05,0.0001246929168701172
9.226799011230469e-05,0.053397178649902344,0.009409728088378908,0.074835,3.123283386230469e-05,0.00010991096496582031
8.58306884765625e-05,0.07358455657958984,0.009435158630371088,0.071054,2.5987625122070312e-05,8.320808410644531e-05
0.00010800361633300781,0.07790780067443848,0.004904129608154298,0.085992,3.266334533691406e-05,0.00011706352233886719
7.462501525878906e-05,0.07766032218933105,0.04624592144775391,0.077397,3.0040740966796875e-05,0.00010085105895996094
8.58306884765625e-05,0.08524513244628906,0.020264587295532224,0.060962,2.8133392333984375e-05,9.441375732421875e-05
8.225440979003906e-05,0.11080765724182129,0.015610262939453126,0.082828,2.574920654296875e-05,8.869171142578125e-05
9.131431579589844e-05,0.08931231498718262,0.004409676971435544,0.075935,2.4318695068359375e-05,8.463859558105469e-05
8.249282836914062e-05,0.05944633483886719,0.03702238702392578,0.082329,3.361701965332031e-05,0.00011563301086425781
0.00010657310485839844,0.10014033317565918,0.02911114657592774,0.097893,2.4080276489257812e-05,7.152557373046875e-05
0.0005419254302978516,0.06865525245666504,0.02966307838439941,0.09392,4.00543212890625e-05,0.0001277923583984375
0.00011277198791503906,0.0399472713470459,0.0019845348663330015,0.080643,2.5987625122070312e-05,0.00010466575622558594
0.00011682510375976562,0.05764293670654297,0.007975157577514644,0.084943,3.266334533691406e-05,0.00011491775512695312
6.771087646484375e-05,0.0580897331237793,0.026938557312011724,0.065853,2.5987625122070312e-05,9.179115295410156e-05
9.632110595703125e-05,0.058580636978149414,0.021098443893432614,0.073646,2.8848648071289062e-05,0.00010228157043457031
9.846687316894531e-05,0.0854501724243164,0.008448537963867186,0.075656,2.86102294921875e-05,9.632110595703125e-05
5.650520324707031e-05,0.08239555358886719,0.004662237869262689,0.062964,2.4318695068359375e-05,8.130073547363281e-05
6.318092346191406e-05,0.06391763687133789,0.009946260986328129,0.07894,2.574920654296875e-05,9.036064147949219e-05
5.602836608886719e-05,0.09300589561462402,0.009596778015136725,0.068821,4.410743713378906e-05,7.891654968261719e-05
0.0002739429473876953,0.1123359203338623,0.0015490236358642606,0.065217,2.8371810913085938e-05,0.00010395050048828125
5.125999450683594e-05,0.1362144947052002,0.009476382461547847,0.085609,3.1948089599609375e-05,0.00011563301086425781
9.441375732421875e-05,0.0661623477935791,0.004365744598388677,0.062967,2.7179718017578125e-05,9.608268737792969e-05
0.00012421607971191406,0.07943081855773926,0.00846414175415039,0.071521,3.8623809814453125e-05,0.00011992454528808594
0.00010132789611816406,0.061921119689941406,0.0016018753662109392,0.076361,2.1219253540039062e-05,8.034706115722656e-05
8.749961853027344e-05,0.051019906997680664,0.0016018516693115242,0.063984,2.1696090698242188e-05,8.0108642578125e-05
9.989738464355469e-05,0.057539939880371094,0.0012928882293701122,0.063407,2.8371810913085938e-05,9.870529174804688e-05
9.918212890625e-05,0.03896355628967285,0.0057997994689941434,0.087697,2.6464462280273438e-05,9.942054748535156e-05
0.00011372566223144531,0.051778554916381836,0.0010830785675048776,0.068708,3.218650817871094e-05,0.00010800361633300781
8.630752563476562e-05,0.043890953063964844,0.00937952000427246,0.074782,3.075599670410156e-05,0.00010061264038085938
8.7738037109375e-05,0.06844425201416016,0.017463906753540037,0.063612,2.574920654296875e-05,0.00010204315185546875
5.412101745605469e-05,0.07704496383666992,0.008741351486206056,0.071574,3.147125244140625e-05,9.751319885253906e-05
8.487701416015625e-05,0.06930184364318848,0.0014812296905517552,0.073021,3.9577484130859375e-05,0.00014019012451171875
7.033348083496094e-05,0.09209036827087402,0.005091706512451166,0.063477,2.193450927734375e-05,8.082389831542969e-05
0.0001049041748046875,0.05383133888244629,0.006106624084472656,0.069494,3.24249267578125e-05,0.00011277198791503906
0.00010895729064941406,0.05437183380126953,0.003638088912963855,0.29253,2.8371810913085938e-05,0.00010037422180175781
0.00010466575622558594,0.06204342842102051,0.007088782028198237,0.069471,2.765655517578125e-05,0.00010323524475097656
9.298324584960938e-05,0.04624748229980469,0.004978598434448242,0.064318,2.7418136596679688e-05,8.702278137207031e-05
0.00012493133544921875,0.04614138603210449,0.009980555786132814,0.067536,3.3855438232421875e-05,0.00011372566223144531
9.703636169433594e-05,0.06607723236083984,0.006739199722290035,0.069637,2.956390380859375e-05,9.560585021972656e-05
8.249282836914062e-05,0.0416264533996582,0.004303175292968753,0.071739,2.6941299438476562e-05,8.320808410644531e-05
9.775161743164062e-05,0.05394101142883301,0.004507244293212892,0.076958,3.0994415283203125e-05,0.00010704994201660156
9.489059448242188e-05,0.06445693969726562,0.01632032588195801,0.059868,2.8133392333984375e-05,9.72747802734375e-05
9.202957153320312e-05,0.05205965042114258,0.004610986938476565,0.05651,2.9087066650390625e-05,0.00011038780212402344
0.00011157989501953125,0.05604839324951172,0.006809974563598636,0.069962,2.9802322387695312e-05,0.00011038780212402344
0.00010704994201660156,0.08795332908630371,0.0016103077392577991,0.237802,3.218650817871094e-05,9.608268737792969e-05
0.00010776519775390625,0.04792165756225586,0.017294859680175786,0.085516,3.719329833984375e-05,0.00012135505676269531
0.00013947486877441406,0.07028985023498535,0.0036454029541015676,0.076427,2.6226043701171875e-05,0.00010704994201660156
6.222724914550781e-05,0.08353328704833984,0.004377125213623045,0.080652,3.0994415283203125e-05,9.822845458984375e-05
0.0001575946807861328,0.045549631118774414,0.01890554255676269,0.070083,3.3855438232421875e-05,0.00010919570922851562
0.00011205673217773438,0.09279823303222656,0.003889774185180661,0.069469,2.3126602172851562e-05,8.7738037109375e-05
9.822845458984375e-05,0.10931253433227539,0.010544642181396488,0.07153,3.147125244140625e-05,0.00011587142944335938
9.72747802734375e-05,0.09734225273132324,0.013218403015136722,0.05934,3.0517578125e-05,0.00011444091796875
7.05718994140625e-05,0.10468435287475586,0.014707810745239261,0.07339,2.956390380859375e-05,0.00010275840759277344
0.00012755393981933594,0.055382490158081055,0.007397876052856446,0.056345,2.5033950805664062e-05,9.751319885253906e-05
0.0001049041748046875,0.04539299011230469,0.014673367355346675,0.065127,3.075599670410156e-05,0.00011396408081054688
8.511543273925781e-05,0.047011375427246094,0.01164776737976074,0.071397,2.8371810913085938e-05,0.00011086463928222656
6.651878356933594e-05,0.06436371803283691,0.010681213623046873,0.065319,2.956390380859375e-05,0.00011348724365234375
7.271766662597656e-05,0.07189393043518066,0.008942648788452148,0.064429,3.266334533691406e-05,9.036064147949219e-05
8.535385131835938e-05,0.07539987564086914,0.006257490081787109,0.06633,2.6464462280273438e-05,8.845329284667969e-05
8.463859558105469e-05,0.06937646865844727,0.011663654052734375,0.062063,2.47955322265625e-05,9.72747802734375e-05
6.651878356933594e-05,0.0938863754272461,0.003674710556030275,0.059279,3.2901763916015625e-05,0.00011157989501953125
9.441375732421875e-05,0.0871272087097168,0.00904445782470703,0.065942,3.886222839355469e-05,0.000110626220703125
9.202957153320312e-05,0.042867422103881836,0.0043902056274414125,0.071569,3.218650817871094e-05,9.989738464355469e-05
8.821487426757812e-05,0.0385432243347168,0.004644221771240228,0.068237,4.6253204345703125e-05,0.00010895729064941406
8.130073547363281e-05,0.0591888427734375,0.003688963714599605,0.072759,4.410743713378906e-05,0.00013494491577148438
8.702278137207031e-05,0.07608461380004883,0.00678735078430176,0.066189,3.0040740966796875e-05,0.00010180473327636719
0.00010132789611816406,0.05974459648132324,0.01370338594055176,0.074959,3.1948089599609375e-05,0.00010251998901367188
0.00013184547424316406,0.06726479530334473,0.00572958438110352,0.067103,2.4080276489257812e-05,8.153915405273438e-05
8.749961853027344e-05,0.06991267204284668,0.003008812759399411,0.055877,3.504753112792969e-05,0.00014400482177734375
0.000118255615234375,0.040273189544677734,0.012771006698608402,0.061005,3.0279159545898438e-05,9.584426879882812e-05
8.153915405273438e-05,0.04146552085876465,0.0024303236846923842,0.063012,2.5272369384765625e-05,7.271766662597656e-05
0.00011968612670898438,0.06925106048583984,0.002788149169921872,0.101746,3.0517578125e-05,9.441375732421875e-05
8.726119995117188e-05,0.04494333267211914,0.011357820434570315,0.06358,3.0279159545898438e-05,0.00010347366333007812
0.00011301040649414062,0.05286598205566406,0.005352030487060552,0.06953,3.266334533691406e-05,0.0001049041748046875
0.00012087821960449219,0.054353952407836914,0.008934588897705084,0.070362,5.793571472167969e-05,0.0001780986785888672
6.699562072753906e-05,0.06202340126037598,0.0018562139129638666,0.077515,2.7894973754882812e-05,0.0001277923583984375
8.821487426757812e-05,0.05017542839050293,0.002735493713378903,0.075894,2.9325485229492188e-05,9.34600830078125e-05
7.033348083496094e-05,0.0621337890625,0.0033896495056152387,0.06763,2.5033950805664062e-05,8.368492126464844e-05
5.9604644775390625e-05,0.05080580711364746,0.0017455615997314447,0.055375,2.2172927856445312e-05,8.58306884765625e-05
7.271766662597656e-05,0.061560869216918945,0.020334815582275387,0.073841,3.552436828613281e-05,0.00011181831359863281
8.034706115722656e-05,0.08178853988647461,0.002721733489990233,0.072784,2.6464462280273438e-05,8.368492126464844e-05
8.463859558105469e-05,0.06559419631958008,0.004229228713989258,0.065497,2.4557113647460938e-05,9.441375732421875e-05
9.918212890625e-05,0.04710268974304199,0.007878360961914063,0.069951,2.8133392333984375e-05,9.465217590332031e-05
0.00010561943054199219,0.027025699615478516,0.017886696807861327,0.057908,2.6941299438476562e-05,9.512901306152344e-05
0.00010228157043457031,0.03927254676818848,0.003234123794555663,0.061183,2.9325485229492188e-05,9.679794311523438e-05
6.079673767089844e-05,0.030040740966796875,0.007348913131713861,0.069764,3.218650817871094e-05,0.00011372566223144531
9.012222290039062e-05,0.05021786689758301,0.007715924148559566,0.072495,3.457069396972656e-05,0.00010323524475097656
7.414817810058594e-05,0.05429863929748535,0.004057413375854496,0.066437,2.86102294921875e-05,0.00012683868408203125
8.20159912109375e-05,0.06015181541442871,0.0025758195800781314,0.068183,3.075599670410156e-05,0.000102996826171875
0.00010466575622558594,0.05421042442321777,0.009187317428588866,0.060815,3.147125244140625e-05,0.00011396408081054688
8.463859558105469e-05,0.05422854423522949,0.0030525175018310535,0.061058,2.2649765014648438e-05,7.796287536621094e-05
0.00010085105895996094,0.03789520263671875,0.009071301483154298,0.063026,3.7670135498046875e-05,0.0001201629638671875
8.368492126464844e-05,0.04082369804382324,0.004134824935913092,0.071333,3.075599670410156e-05,0.00010609626770019531
0.00010609626770019531,0.06262683868408203,0.00875351278686523,0.065501,2.2172927856445312e-05,8.440017700195312e-05
8.845329284667969e-05,0.059380531311035156,0.004610208953857428,0.068086,3.147125244140625e-05,0.00010776519775390625
7.62939453125e-05,0.06250619888305664,0.022235725723266597,0.064114,2.4318695068359375e-05,0.00010180473327636719
0.00010848045349121094,0.0724189281463623,0.008476710083007807,0.073648,3.457069396972656e-05,0.00011420249938964844
8.749961853027344e-05,0.06442093849182129,0.016856585754394533,0.058786,2.6464462280273438e-05,8.225440979003906e-05
6.747245788574219e-05,0.06234455108642578,0.009588270263671872,0.077795,2.5987625122070312e-05,8.153915405273438e-05
8.273124694824219e-05,0.06513714790344238,0.016645822494506843,0.062507,3.528594970703125e-05,0.00011897087097167969
7.200241088867188e-05,0.07465052604675293,0.00977279270935058,0.064337,2.6226043701171875e-05,0.00010418891906738281
9.465217590332031e-05,0.09896254539489746,0.010258453002929685,0.064584,2.9325485229492188e-05,9.441375732421875e-05
0.00010323524475097656,0.04557085037231445,0.008698201904296876,0.056865,2.574920654296875e-05,9.822845458984375e-05
0.00011038780212402344,0.06268525123596191,0.008815343505859372,0.077393,2.7179718017578125e-05,8.58306884765625e-05
8.082389831542969e-05,0.07336616516113281,0.00366283937072754,0.060369,4.0531158447265625e-05,0.00014281272888183594
7.939338684082031e-05,0.04754066467285156,0.008301353927612304,0.068329,2.5033950805664062e-05,9.679794311523438e-05
0.00010085105895996094,0.04419398307800293,0.004398374664306641,0.058413,3.075599670410156e-05,9.393692016601562e-05
0.00011706352233886719,0.05974984169006348,0.010273062866210936,0.078432,2.4080276489257812e-05,7.152557373046875e-05
9.608268737792969e-05,0.0761415958404541,0.007532565475463868,0.072449,2.765655517578125e-05,0.00010418891906738281
9.179115295410156e-05,0.06764674186706543,0.008064710876464848,0.070128,2.384185791015625e-05,8.130073547363281e-05
9.417533874511719e-05,0.05662274360656738,0.0039393934326171845,0.060817,2.8848648071289062e-05,0.00010776519775390625
0.00010919570922851562,0.055558204650878906,0.008680098510742182,0.066849,2.956390380859375e-05,0.0001087188720703125
0.00012087821960449219,0.07456469535827637,0.014983270141601557,0.087428,3.528594970703125e-05,0.00012183189392089844
0.00011014938354492188,0.0596928596496582,0.016257068756103513,0.081722,2.574920654296875e-05,8.511543273925781e-05
0.000118255615234375,0.04920625686645508,0.008446274963378908,0.094109,4.0531158447265625e-05,0.0001513957977294922
0.00012302398681640625,0.04833793640136719,0.004156588134765632,0.075315,2.956390380859375e-05,9.322166442871094e-05
7.653236389160156e-05,0.03670096397399902,0.006480101104736326,0.062204,3.24249267578125e-05,0.00010657310485839844
7.128715515136719e-05,0.0459437370300293,0.0026553369293212947,0.072874,3.24249267578125e-05,0.00010848045349121094
0.00015616416931152344,0.055676937103271484,0.011840736495971678,0.060788,2.4080276489257812e-05,7.82012939453125e-05
0.00010418891906738281,0.04992246627807617,0.011601933761596683,0.072654,3.147125244140625e-05,0.00011491775512695312
8.559226989746094e-05,0.05951499938964844,0.00371626248168945,0.057327,2.4557113647460938e-05,8.392333984375e-05
9.417533874511719e-05,0.05459928512573242,0.004308403549194331,0.072815,2.765655517578125e-05,0.00010800361633300781
0.000118255615234375,0.024322986602783203,0.004180830627441401,0.065919,2.9325485229492188e-05,0.00010061264038085938
9.393692016601562e-05,0.02938103675842285,0.010315953689575198,0.058119,2.7179718017578125e-05,0.0001010894775390625
0.00012087821960449219,0.03138995170593262,0.004473225250244142,0.061985,3.0040740966796875e-05,0.00011038780212402344
8.535385131835938e-05,0.043627262115478516,0.004241722137451179,0.062618,2.8371810913085938e-05,9.560585021972656e-05
9.965896606445312e-05,0.033617258071899414,0.007707802307128905,0.064513,3.24249267578125e-05,0.00011086463928222656
9.226799011230469e-05,0.0370335578918457,0.010984562911987301,0.05646,2.9802322387695312e-05,9.560585021972656e-05
0.00012803077697753906,0.03365945816040039,0.02200581227111817,0.065742,3.075599670410156e-05,0.00010752677917480469
9.465217590332031e-05,0.0374298095703125,0.0027422873535156295,0.074471,3.814697265625e-05,0.00013327598571777344
8.869171142578125e-05,0.04898333549499512,0.011991820556640623,0.063543,3.0279159545898438e-05,0.00010895729064941406
0.00011587142944335938,0.05037212371826172,0.016097309677124028,0.070683,3.2901763916015625e-05,0.00011730194091796875
8.20159912109375e-05,0.041776418685913086,0.01245746884155273,0.065627,5.555152893066406e-05,7.772445678710938e-05
6.008148193359375e-05,0.05920147895812988,0.004328143264770504,0.069373,2.3126602172851562e-05,8.487701416015625e-05
8.988380432128906e-05,0.0624845027923584,0.003364743942260745,0.058806,2.6941299438476562e-05,0.00012373924255371094
0.00010037422180175781,0.05672097206115723,0.006696278335571293,0.063523,3.314018249511719e-05,0.00011110305786132812
9.179115295410156e-05,0.03635144233703613,0.007460997985839837,0.068626,2.6941299438476562e-05,0.00010561943054199219
8.0108642578125e-05,0.057062625885009766,0.004436347106933594,0.060321,3.0517578125e-05,9.965896606445312e-05
0.00010085105895996094,0.05253791809082031,0.004457077758789063,0.078957,3.123283386230469e-05,0.00011038780212402344
8.893013000488281e-05,0.08683609962463379,0.010824926269531243,0.066087,2.9802322387695312e-05,0.00010275840759277344
0.00010895729064941406,0.06642675399780273,0.0125669732208252,0.073263,2.6702880859375e-05,0.0001366138458251953
8.511543273925781e-05,0.056329965591430664,0.00597889112854004,0.061181,3.409385681152344e-05,0.00010347366333007812
0.00012445449829101562,0.07713532447814941,0.0061342834930419865,0.101027,2.3126602172851562e-05,8.225440979003906e-05
9.918212890625e-05,0.04754376411437988,0.004359850112915037,0.080958,2.8133392333984375e-05,9.202957153320312e-05
7.128715515136719e-05,0.07251954078674316,0.002168959503173827,0.061495,4.172325134277344e-05,9.894371032714844e-05
8.726119995117188e-05,0.05280923843383789,0.010173818801879883,0.070451,3.743171691894531e-05,0.0001430511474609375
0.00012350082397460938,0.06226062774658203,0.00294652841186524,0.069599,2.3126602172851562e-05,8.034706115722656e-05
0.00010919570922851562,0.07061648368835449,0.02263947785949707,0.062439,2.2411346435546875e-05,6.937980651855469e-05
8.320808410644531e-05,0.049654245376586914,0.016559955001831057,0.062199,3.123283386230469e-05,0.00010466575622558594
8.130073547363281e-05,0.039914608001708984,0.002842568084716793,0.076228,3.2901763916015625e-05,0.00010466575622558594
7.43865966796875e-05,0.04893350601196289,0.009362137542724608,0.073464,3.0994415283203125e-05,0.00010967254638671875
7.939338684082031e-05,0.07155728340148926,0.00563565495300293,0.090072,3.0517578125e-05,0.00010633468627929688
8.368492126464844e-05,0.07730889320373535,0.004374191406250005,0.072347,2.9087066650390625e-05,9.942054748535156e-05
8.130073547363281e-05,0.06849026679992676,0.008913190460205084,0.0749,2.288818359375e-05,7.915496826171875e-05
0.00012159347534179688,0.07662487030029297,0.005712726547241212,0.072948,2.5033950805664062e-05,0.00010609626770019531
9.036064147949219e-05,0.0765073299407959,0.014439069000244137,0.069109,2.2649765014648438e-05,7.43865966796875e-05
0.0001285076141357422,0.08171725273132324,0.0029762060394287054,0.076951,3.170967102050781e-05,0.00010752677917480469
9.393692016601562e-05,0.06235146522521973,0.0039781352844238255,0.075616,2.8133392333984375e-05,0.0001010894775390625
0.00010132789611816406,0.05065560340881348,0.006827676696777349,0.07608,2.47955322265625e-05,8.654594421386719e-05
0.00012564659118652344,0.07843923568725586,0.006282246932983404,0.070515,3.7670135498046875e-05,0.00010204315185546875
0.0001201629638671875,0.051464080810546875,0.002978680618286128,0.073717,2.4557113647460938e-05,8.20159912109375e-05
0.00010919570922851562,0.06994795799255371,0.014493467788696292,0.060395,2.5510787963867188e-05,0.0001049041748046875
0.00011205673217773438,0.059151649475097656,0.012016202804565432,0.059903,3.314018249511719e-05,0.00010156631469726562
0.00011086463928222656,0.040986061096191406,0.010194100631713866,0.062036,3.147125244140625e-05,0.00011014938354492188
8.749961853027344e-05,0.03536868095397949,0.011364341232299804,0.065678,4.1961669921875e-05,0.000133514404296875
8.177757263183594e-05,0.07631587982177734,0.005667398422241211,0.062007,3.838539123535156e-05,0.000118255615234375
8.392333984375e-05,0.059185028076171875,0.014424421142578123,0.060851,2.5033950805664062e-05,7.82012939453125e-05
6.914138793945312e-05,0.050887346267700195,0.009607906158447269,0.074417,2.6941299438476562e-05,0.0001010894775390625
6.4849853515625e-05,0.05755043029785156,0.006998781066894527,0.070719,2.384185791015625e-05,8.20159912109375e-05
9.512901306152344e-05,0.0690913200378418,0.0007464135894775376,0.059074,2.6464462280273438e-05,9.870529174804688e-05
0.00010848045349121094,0.0722205638885498,0.003192084747314458,0.079244,3.5762786865234375e-05,0.0001049041748046875
0.00010228157043457031,0.09402775764465332,0.015349830718994144,0.059104,2.6702880859375e-05,9.34600830078125e-05
0.0001068115234375,0.06672787666320801,0.0019240885772704996,0.273071,3.314018249511719e-05,0.0001125335693359375
0.0001461505889892578,0.04264497756958008,0.004325608581542968,0.057956,3.266334533691406e-05,0.00010776519775390625
0.00010633468627929688,0.03717041015625,0.004148795425415033,0.063713,2.9802322387695312e-05,9.441375732421875e-05
8.678436279296875e-05,0.05073738098144531,0.010241681976318362,0.06333,2.765655517578125e-05,9.441375732421875e-05
9.942054748535156e-05,0.05453300476074219,0.005783780822753909,0.07074,3.4332275390625e-05,0.00011110305786132812
8.082389831542969e-05,0.042937517166137695,0.011168216796875005,0.064729,3.528594970703125e-05,0.00013947486877441406
0.00010204315185546875,0.0500030517578125,0.011455271072387696,0.062305,5.173683166503906e-05,0.00012445449829101562
8.845329284667969e-05,0.033167123794555664,0.007002220474243162,0.092739,2.956390380859375e-05,9.918212890625e-05
9.322166442871094e-05,0.03167104721069336,0.05455933557128906,0.070969,2.6226043701171875e-05,6.961822509765625e-05
9.465217590332031e-05,0.03323554992675781,0.02214788558959961,0.094095,2.9087066650390625e-05,0.0001049041748046875
5.555152893066406e-05,0.053787946701049805,0.004917206375122066,0.080558,5.1975250244140625e-05,0.0001895427703857422
7.319450378417969e-05,0.05192971229553223,0.02180245204162598,0.069823,2.6464462280273438e-05,8.630752563476562e-05
7.2479248046875e-05,0.05490469932556152,0.007897849487304681,0.115376,3.790855407714844e-05,0.00016236305236816406
6.103515625e-05,0.11677694320678711,0.0071278893737792975,0.065122,3.266334533691406e-05,0.00010156631469726562
8.440017700195312e-05,0.06891298294067383,0.0069925680236816445,0.126467,2.288818359375e-05,7.62939453125e-05
0.000118255615234375,0.11324834823608398,0.0020596970062255887,0.057127,2.8848648071289062e-05,0.000102996826171875
9.775161743164062e-05,0.10537600517272949,0.0013170393066406216,0.065917,2.4080276489257812e-05,9.012222290039062e-05
0.00010919570922851562,0.10233449935913086,0.0014747238464355439,0.058118,3.0040740966796875e-05,0.00010585784912109375
8.463859558105469e-05,0.04056835174560547,0.006459909057617189,0.0644,2.4080276489257812e-05,0.00011181831359863281
0.0001366138458251953,0.0587918758392334,0.008176875915527348,0.06466,3.4809112548828125e-05,9.5367431640625e-05
8.654594421386719e-05,0.03421187400817871,0.0064191760101318385,0.067271,4.839897155761719e-05,0.00010395050048828125
0.00011491775512695312,0.02958536148071289,0.003569058227539064,0.06245,2.9087066650390625e-05,0.00011110305786132812
8.916854858398438e-05,0.032473087310791016,0.003167358093261713,0.068445,3.218650817871094e-05,0.00011134147644042969
6.723403930664062e-05,0.03897285461425781,0.00473522074890137,0.061193,3.647804260253906e-05,0.00012135505676269531
0.00010013580322265625,0.03972125053405762,0.01009164639282227,0.069142,2.765655517578125e-05,9.870529174804688e-05
7.82012939453125e-05,0.029686450958251953,0.020018190704345698,0.064989,2.5510787963867188e-05,9.322166442871094e-05
9.226799011230469e-05,0.06256937980651855,0.008040797317504886,0.061262,3.9577484130859375e-05,0.00014090538024902344
0.00012493133544921875,0.02903461456298828,0.00621398727416992,0.060455,3.552436828613281e-05,0.0001239776611328125
0.00011539459228515625,0.049599409103393555,0.0028474861145019598,0.073775,2.47955322265625e-05,9.012222290039062e-05
7.867813110351562e-05,0.031957149505615234,0.0022946798095703144,0.056774,2.9087066650390625e-05,9.918212890625e-05
0.00069427490234375,0.028386354446411133,0.006769239028930667,0.058716,3.0994415283203125e-05,0.00010704994201660156
0.0001475811004638672,0.04084467887878418,0.005682510543823245,0.055649,2.956390380859375e-05,0.0001049041748046875
0.00013971328735351562,0.0362701416015625,0.004371736404418944,0.063903,3.075599670410156e-05,0.00011014938354492188
0.00010371208190917969,0.04248046875,0.0038388091888427733,0.057116,3.0040740966796875e-05,8.630752563476562e-05
7.367134094238281e-05,0.05552792549133301,0.01209231564331055,0.066757,2.9087066650390625e-05,9.012222290039062e-05
8.606910705566406e-05,0.03501772880554199,0.010393442565917968,0.068093,3.337860107421875e-05,0.00011134147644042969
0.00011491775512695312,0.024867534637451172,0.005464873565673829,0.059786,2.574920654296875e-05,0.00010013580322265625
0.00010204315185546875,0.030824661254882812,0.00558616613769531,0.056931,3.075599670410156e-05,9.584426879882812e-05
9.632110595703125e-05,0.04059195518493652,0.003172619628906248,0.074075,2.5510787963867188e-05,8.20159912109375e-05
7.414817810058594e-05,0.07602500915527344,0.0014586403656005886,0.06197,2.8371810913085938e-05,0.00010991096496582031
0.00010991096496582031,0.04632902145385742,0.017646343261718753,0.067368,2.574920654296875e-05,9.608268737792969e-05
7.796287536621094e-05,0.057811737060546875,0.004261339080810542,0.064212,2.5033950805664062e-05,0.00010371208190917969
9.942054748535156e-05,0.04631829261779785,0.005301823013305659,0.072482,3.504753112792969e-05,0.00011920928955078125
9.751319885253906e-05,0.049355506896972656,0.012736333312988277,0.062685,3.3855438232421875e-05,0.00012373924255371094
0.00010132789611816406,0.06098198890686035,0.008150297531127927,0.058291,2.765655517578125e-05,0.00010633468627929688
8.869171142578125e-05,0.03963470458984375,0.01586631214904785,0.079097,3.314018249511719e-05,9.799003601074219e-05
9.775161743164062e-05,0.0710439682006836,0.004439209075927736,0.068854,2.8848648071289062e-05,0.00010824203491210938
0.00010132789611816406,0.05413627624511719,0.020851064910888673,0.066135,3.0517578125e-05,0.00010418891906738281
0.00013566017150878906,0.045674800872802734,0.011978393295288083,0.061872,2.3365020751953125e-05,7.653236389160156e-05
6.771087646484375e-05,0.030657529830932617,0.005068031570434575,0.069253,3.457069396972656e-05,0.0001621246337890625
8.559226989746094e-05,0.0556027889251709,0.008151501083374021,0.0616,3.0279159545898438e-05,0.00011301040649414062
0.00011229515075683594,0.08532071113586426,0.0033086806335449193,0.063696,2.4080276489257812e-05,7.724761962890625e-05
0.00010919570922851562,0.053781747817993164,0.005882982788085939,0.06619,2.09808349609375e-05,7.82012939453125e-05
0.00010919570922851562,0.048560142517089844,0.0018638280334472707,0.075081,2.4557113647460938e-05,9.560585021972656e-05
0.00012040138244628906,0.04020071029663086,0.014840332275390625,0.063319,3.552436828613281e-05,0.00012159347534179688
0.00010633468627929688,0.04800271987915039,0.0059526171569824204,0.063112,2.384185791015625e-05,8.726119995117188e-05
0.0001049041748046875,0.05882549285888672,0.0034917870635986364,0.062538,2.6702880859375e-05,9.679794311523438e-05
0.0001125335693359375,0.05980396270751953,0.012667989135742186,0.074824,3.4332275390625e-05,0.00011587142944335938
9.250640869140625e-05,0.07467055320739746,0.01443268487548828,0.061599,3.218650817871094e-05,0.00011396408081054688
0.0001010894775390625,0.0668785572052002,0.01559226429748535,0.064097,3.147125244140625e-05,0.00010442733764648438
8.606910705566406e-05,0.07054758071899414,0.005174502929687505,0.063841,3.0279159545898438e-05,0.00010132789611816406
0.00010013580322265625,0.051132917404174805,0.008932480026245124,0.090649,2.9087066650390625e-05,0.00010919570922851562
8.749961853027344e-05,0.07208251953125,0.006897250747680661,0.100275,2.5510787963867188e-05,9.131431579589844e-05
7.62939453125e-05,0.0940697193145752,0.0067739391784668035,0.074677,2.5510787963867188e-05,7.939338684082031e-05
7.152557373046875e-05,0.08302807807922363,0.012468114318847659,0.085685,2.8133392333984375e-05,9.489059448242188e-05
8.511543273925781e-05,0.07661247253417969,0.011195040298461911,0.066749,2.5272369384765625e-05,0.00010275840759277344
8.130073547363281e-05,0.08366012573242188,0.011625567565917969,0.068814,4.267692565917969e-05,0.0001232624053955078
0.00010704994201660156,0.04754376411437988,0.013543615249633795,0.063771,2.3126602172851562e-05,7.748603820800781e-05
6.699562072753906e-05,0.10077667236328125,0.003586592422485352,0.071464,2.7179718017578125e-05,0.00010466575622558594
0.00015044212341308594,0.04466843605041504,0.0009103554229736299,0.063502,2.3365020751953125e-05,9.489059448242188e-05
0.000102996826171875,0.07720041275024414,0.01055785600280762,0.068409,2.2649765014648438e-05,8.130073547363281e-05
8.106231689453125e-05,0.0859832763671875,0.003963096130371088,0.083362,2.3603439331054688e-05,7.390975952148438e-05
0.00011682510375976562,0.05769491195678711,0.0033308141174316352,0.068056,3.3855438232421875e-05,0.00010323524475097656
0.00010228157043457031,0.0289762020111084,0.005026196182250975,0.069662,3.62396240234375e-05,0.00011515617370605469
0.00010371208190917969,0.04672670364379883,0.00823836364746093,0.0671,3.4809112548828125e-05,0.00011587142944335938
8.678436279296875e-05,0.05740761756896973,0.010849922988891605,0.071502,3.4332275390625e-05,0.00011801719665527344
8.0108642578125e-05,0.06923675537109375,0.010328949035644533,0.060736,2.6464462280273438e-05,8.821487426757812e-05
8.320808410644531e-05,0.04410195350646973,0.011185551055908197,0.070541,2.1219253540039062e-05,7.128715515136719e-05
7.891654968261719e-05,0.060044050216674805,0.009095834762573245,0.059743,3.218650817871094e-05,0.00010967254638671875
8.153915405273438e-05,0.05658888816833496,0.0028733033447265605,0.074422,2.7894973754882812e-05,0.00010395050048828125
0.00011181831359863281,0.03483319282531738,0.0025910583038330076,0.061848,2.3365020751953125e-05,7.963180541992188e-05
9.083747863769531e-05,0.03000664710998535,0.008723006774902342,0.063473,2.9802322387695312e-05,0.00010538101196289062
0.000110626220703125,0.045540809631347656,0.011145469589233403,0.076455,3.314018249511719e-05,0.00011897087097167969
0.00011372566223144531,0.047023773193359375,0.008118434753417975,0.079035,2.9802322387695312e-05,0.000110626220703125
5.4836273193359375e-05,0.050394535064697266,0.004220010452270509,0.06057,2.3126602172851562e-05,7.748603820800781e-05
6.842613220214844e-05,0.06001758575439453,0.005035080108642578,0.07034,3.409385681152344e-05,0.00011467933654785156
0.00010800361633300781,0.0665433406829834,0.00879929058837891,0.060797,3.0517578125e-05,0.00010204315185546875
7.390975952148438e-05,0.07636284828186035,0.0008219398498535146,0.060475,2.7894973754882812e-05,9.846687316894531e-05
0.0001010894775390625,0.04129314422607422,0.010973061828613281,0.064845,3.0040740966796875e-05,9.846687316894531e-05
8.034706115722656e-05,0.0432436466217041,0.0018984849700927758,0.067174,2.3603439331054688e-05,8.249282836914062e-05
0.00010204315185546875,0.046170711517333984,0.009614984512329103,0.061125,2.956390380859375e-05,0.00011754035949707031
9.799003601074219e-05,0.05103945732116699,0.007881643493652349,0.068892,3.4332275390625e-05,0.00012183189392089844
0.0001316070556640625,0.04026603698730469,0.0010141206512451206,0.075374,3.147125244140625e-05,0.00011134147644042969
0.00011086463928222656,0.04111957550048828,0.0021207777709960907,0.059478,2.6702880859375e-05,9.107589721679688e-05
8.726119995117188e-05,0.04323458671569824,0.00672936811828613,0.072896,3.075599670410156e-05,0.00010633468627929688
8.58306884765625e-05,0.043935298919677734,0.008269662887573248,0.079368,2.4080276489257812e-05,7.200241088867188e-05
9.965896606445312e-05,0.06376123428344727,0.010879956665039062,0.07406,2.8848648071289062e-05,0.00010061264038085938
9.393692016601562e-05,0.055906057357788086,0.0017134036712646433,0.091632,2.9802322387695312e-05,0.00010848045349121094
0.00010228157043457031,0.049524784088134766,0.018469161834716794,0.073785,3.0279159545898438e-05,0.0001068115234375
0.0001049041748046875,0.05347132682800293,0.012069146331787114,0.066866,3.1948089599609375e-05,0.00010371208190917969
6.0558319091796875e-05,0.05601620674133301,0.010505608123779292,0.076881,3.24249267578125e-05,0.00011086463928222656
8.130073547363281e-05,0.06746649742126465,0.006245831100463867,0.075933,2.7418136596679688e-05,9.870529174804688e-05
0.0001239776611328125,0.06774306297302246,0.007739504867553718,0.064894,2.9325485229492188e-05,9.226799011230469e-05
0.00010585784912109375,0.08447861671447754,0.0018315115814208915,0.072387,2.5510787963867188e-05,9.965896606445312e-05
0.0001010894775390625,0.05366063117980957,0.003786003814697264,0.089089,2.1696090698242188e-05,7.700920104980469e-05
0.00010204315185546875,0.075408935546875,0.0053741221008300755,0.072244,3.528594970703125e-05,0.00012230873107910156
8.606910705566406e-05,0.09766840934753418,0.009278152984619134,0.063131,3.1948089599609375e-05,0.00010466575622558594
9.393692016601562e-05,0.11075925827026367,0.0056596732330322225,0.07398,2.4557113647460938e-05,8.869171142578125e-05
0.00012040138244628906,0.04439067840576172,0.0011800205078125042,0.067866,2.765655517578125e-05,0.00010037422180175781
7.43865966796875e-05,0.05828070640563965,0.0024370264892578097,0.064612,2.6226043701171875e-05,0.0001087188720703125
0.00010585784912109375,0.04863262176513672,0.014709823669433589,0.068236,3.886222839355469e-05,0.0001361370086669922
8.320808410644531e-05,0.0506441593170166,0.0076053194580078115,0.070369,2.8133392333984375e-05,9.751319885253906e-05
8.344650268554688e-05,0.04847383499145508,0.00875439819335938,0.06366,2.956390380859375e-05,9.822845458984375e-05
0.00012254714965820312,0.055968284606933594,0.0213061665649414,0.066738,3.24249267578125e-05,0.0001227855682373047
9.560585021972656e-05,0.06085634231567383,0.0028545454406738308,0.08266,3.3855438232421875e-05,9.870529174804688e-05
0.00013136863708496094,0.0507357120513916,0.00859868028259278,0.093799,3.361701965332031e-05,0.00010609626770019531
8.797645568847656e-05,0.07042670249938965,0.0037964363861083955,0.07767,3.218650817871094e-05,0.00010657310485839844
8.082389831542969e-05,0.07221865653991699,0.009795822372436522,0.06876,3.314018249511719e-05,0.00010204315185546875
8.20159912109375e-05,0.08746910095214844,0.005972874252319335,0.060683,3.504753112792969e-05,0.00011610984802246094
8.749961853027344e-05,0.07354879379272461,0.005533263854980472,0.073945,2.5033950805664062e-05,7.653236389160156e-05
7.581710815429688e-05,0.07008838653564453,0.019701191207885743,0.073628,3.600120544433594e-05,0.00013828277587890625
8.416175842285156e-05,0.08660221099853516,0.007849342224121092,0.064278,2.4557113647460938e-05,8.177757263183594e-05
0.00012564659118652344,0.020004987716674805,0.0072357592773437535,0.06548,2.956390380859375e-05,0.00010991096496582031
0.00010156631469726562,0.03784751892089844,0.00919858320617676,0.059841,2.5987625122070312e-05,8.678436279296875e-05
0.00010251998901367188,0.04053354263305664,0.007980112258911126,0.070333,3.600120544433594e-05,0.00011801719665527344
8.463859558105469e-05,0.0779881477355957,0.005524261550903298,0.33417,4.410743713378906e-05,0.0001506805419921875
0.00012493133544921875,0.03581571578979492,0.0023053978576660222,0.080186,3.075599670410156e-05,0.0001010894775390625
8.96453857421875e-05,0.04837751388549805,0.0019303018798828148,0.068201,2.7894973754882812e-05,9.822845458984375e-05
0.00010061264038085938,0.04398608207702637,0.0018392941436767563,0.059754,2.9802322387695312e-05,0.00010585784912109375
8.392333984375e-05,0.03978705406188965,0.01261425323486328,0.0618,3.409385681152344e-05,0.00010609626770019531
8.058547973632812e-05,0.03814339637756348,0.002760199096679683,0.064697,2.8371810913085938e-05,0.00010251998901367188
5.984306335449219e-05,0.0474545955657959,0.008388519149780269,0.071594,2.6464462280273438e-05,9.226799011230469e-05
8.96453857421875e-05,0.039093017578125,0.003304729370117193,0.063771,3.147125244140625e-05,0.00010967254638671875
0.00016832351684570312,0.05331897735595703,0.0026639440612793025,0.071417,3.0517578125e-05,0.0001125335693359375
8.153915405273438e-05,0.0627295970916748,0.013467284973144533,0.075542,2.3365020751953125e-05,9.34600830078125e-05
6.532669067382812e-05,0.0677034854888916,0.0038572475433349615,0.0603,2.4080276489257812e-05,7.987022399902344e-05
9.560585021972656e-05,0.05896115303039551,0.007446995895385736,0.068182,3.24249267578125e-05,0.00011873245239257812
9.894371032714844e-05,0.06148362159729004,0.006582047103881834,0.061676,2.6464462280273438e-05,9.655952453613281e-05
7.724761962890625e-05,0.03455352783203125,0.009719626296997075,0.066936,2.6226043701171875e-05,0.00010013580322265625
0.00012612342834472656,0.04245710372924805,0.008478115905761724,0.081811,2.7894973754882812e-05,9.989738464355469e-05
8.630752563476562e-05,0.05132651329040527,0.008961490890502924,0.065628,4.291534423828125e-05,0.00010800361633300781
7.605552673339844e-05,0.02931666374206543,0.010668981002807623,0.070251,3.0040740966796875e-05,0.00010895729064941406
9.465217590332031e-05,0.04630446434020996,0.0018300107879638677,0.084133,2.8371810913085938e-05,9.226799011230469e-05
0.0001552104949951172,0.05550360679626465,0.0034906200561523465,0.068034,3.1948089599609375e-05,0.00010466575622558594
9.751319885253906e-05,0.0491795539855957,0.004811646057128902,0.068874,2.5272369384765625e-05,9.679794311523438e-05
0.00010180473327636719,0.06094694137573242,0.011178206848144537,0.070751,3.552436828613281e-05,0.00012493133544921875
9.560585021972656e-05,0.08362793922424316,0.020465288330078123,0.061524,2.6941299438476562e-05,0.00010013580322265625
8.106231689453125e-05,0.07923364639282227,0.009085439361572259,0.073261,3.0517578125e-05,8.821487426757812e-05
9.72747802734375e-05,0.06908488273620605,0.0032702405395507866,0.071556,4.00543212890625e-05,9.584426879882812e-05
0.00017333030700683594,0.053699493408203125,0.004761082992553706,0.06714,2.193450927734375e-05,7.987022399902344e-05
0.00015020370483398438,0.031011104583740234,0.012251140518188472,0.071455,2.8371810913085938e-05,9.608268737792969e-05
0.00011014938354492188,0.04641389846801758,0.010504256301879886,0.069144,2.5272369384765625e-05,9.512901306152344e-05
8.630752563476562e-05,0.055765628814697266,0.005523929946899417,0.063982,3.838539123535156e-05,0.00013303756713867188
8.630752563476562e-05,0.06214141845703125,0.018254759796142578,0.068717,3.075599670410156e-05,9.775161743164062e-05
0.00010776519775390625,0.1020350456237793,0.001780422073364256,0.060469,3.409385681152344e-05,0.00011277198791503906
0.00010657310485839844,0.06452822685241699,0.009530652465820313,0.07206,2.9325485229492188e-05,0.00010371208190917969
9.298324584960938e-05,0.08780407905578613,0.011459397827148443,0.074789,3.170967102050781e-05,0.00010132789611816406
0.00012540817260742188,0.05187416076660156,0.0046190753631591835,0.084657,2.8133392333984375e-05,9.584426879882812e-05
6.532669067382812e-05,0.0710759162902832,0.0030851618347167986,0.057919,2.4080276489257812e-05,9.012222290039062e-05
8.606910705566406e-05,0.06815099716186523,0.01075459368896485,0.088068,4.076957702636719e-05,0.0001327991485595703
9.584426879882812e-05,0.06367683410644531,0.02308720274353028,0.071971,3.62396240234375e-05,0.00012612342834472656
8.869171142578125e-05,0.06639695167541504,0.0037876021270751986,0.064037,3.075599670410156e-05,0.0001068115234375
0.00010657310485839844,0.05669426918029785,0.01361619039916992,0.077711,2.1219253540039062e-05,6.723403930664062e-05
0.00011610984802246094,0.05692315101623535,0.009475154296874996,0.073258,4.982948303222656e-05,0.00010895729064941406
0.00012040138244628906,0.07437825202941895,0.005230489837646485,0.066163,3.647804260253906e-05,0.00011777877807617188
0.00011920928955078125,0.06220531463623047,0.0048675699157714886,0.083158,3.743171691894531e-05,0.00013494491577148438
9.369850158691406e-05,0.04033637046813965,0.0025670407409667945,0.091213,3.314018249511719e-05,0.0001068115234375
7.987022399902344e-05,0.05002784729003906,0.013813932998657227,0.070617,2.6702880859375e-05,8.440017700195312e-05
0.00011610984802246094,0.060202836990356445,0.007060282730102535,0.069026,2.47955322265625e-05,8.153915405273438e-05
0.0001392364501953125,0.07469654083251953,0.004071249755859374,0.061141,2.86102294921875e-05,9.799003601074219e-05
8.225440979003906e-05,0.05445218086242676,0.0038934625396728484,0.076574,4.553794860839844e-05,0.0001633167266845703
8.559226989746094e-05,0.06076860427856445,0.005410456466674804,0.0727,2.6702880859375e-05,9.393692016601562e-05
8.058547973632812e-05,0.050309181213378906,0.0032894324645996037,0.068764,3.409385681152344e-05,0.00010609626770019531
0.00010943412780761719,0.0760505199432373,0.004383928375244137,0.063295,3.218650817871094e-05,0.00010347366333007812
6.604194641113281e-05,0.06655359268188477,0.0070230752258300805,0.060097,2.7894973754882812e-05,0.00011086463928222656
0.00014781951904296875,0.03980612754821777,0.005392050354003905,0.076808,2.86102294921875e-05,9.632110595703125e-05
0.00012111663818359375,0.03256869316101074,0.003938788055419924,0.057176,2.1696090698242188e-05,7.319450378417969e-05
8.654594421386719e-05,0.02824997901916504,0.0022796790466308586,0.072589,2.9802322387695312e-05,0.00010061264038085938
6.198883056640625e-05,0.03837132453918457,0.007082071212768555,0.061896,2.7179718017578125e-05,8.535385131835938e-05
0.00010251998901367188,0.04540276527404785,0.008124451995849616,0.065699,2.9087066650390625e-05,0.00010752677917480469
6.0558319091796875e-05,0.05466198921203613,0.005519560150146485,0.065996,2.9325485229492188e-05,9.799003601074219e-05
5.841255187988281e-05,0.03761434555053711,0.0059998835144042945,0.068844,3.0994415283203125e-05,0.00011682510375976562
0.00010919570922851562,0.055001020431518555,0.023397536392211912,0.05888,3.0994415283203125e-05,0.0001125335693359375
9.679794311523438e-05,0.04297661781311035,0.009507471801757816,0.063523,3.62396240234375e-05,0.00011730194091796875
0.0001049041748046875,0.05603623390197754,0.014171192687988284,0.061006,2.9087066650390625e-05,8.535385131835938e-05
0.00012826919555664062,0.06080198287963867,0.023223674362182617,0.089282,3.504753112792969e-05,0.00011563301086425781
8.058547973632812e-05,0.06078314781188965,0.0025090457611084,0.074807,2.7179718017578125e-05,9.179115295410156e-05
0.00010466575622558594,0.034966468811035156,0.008734337051391608,0.067392,3.266334533691406e-05,0.00011491775512695312
0.00010442733764648438,0.04165911674499512,0.00609923043823242,0.062294,2.956390380859375e-05,0.00010204315185546875
0.00010251998901367188,0.04167985916137695,0.0101362056274414,0.065823,3.147125244140625e-05,0.00011515617370605469
0.00010752677917480469,0.03726792335510254,0.008206046661376955,0.059841,2.4318695068359375e-05,7.963180541992188e-05
0.00010585784912109375,0.0436551570892334,0.0018129917297363268,0.063209,2.6941299438476562e-05,0.0001068115234375
9.274482727050781e-05,0.029493331909179688,0.010385596817016604,0.054907,2.7179718017578125e-05,9.703636169433594e-05
8.344650268554688e-05,0.04547286033630371,0.006302338851928713,0.066911,3.0517578125e-05,9.1552734375e-05
6.29425048828125e-05,0.05779218673706055,0.012460368270874017,0.064005,3.075599670410156e-05,0.00010275840759277344
9.226799011230469e-05,0.06820559501647949,0.0040901432037353525,0.0615,2.956390380859375e-05,0.00010585784912109375
0.00010561943054199219,0.06511116027832031,0.0014297743682861325,0.065012,3.0517578125e-05,9.679794311523438e-05
8.654594421386719e-05,0.057649850845336914,0.0073376423492431675,0.077511,2.6464462280273438e-05,9.846687316894531e-05
9.751319885253906e-05,0.04994606971740723,0.006111101852416992,0.056464,3.0040740966796875e-05,9.179115295410156e-05
5.5789947509765625e-05,0.07791996002197266,0.018507326690673828,0.059683,1.9788742065429688e-05,6.031990051269531e-05
8.678436279296875e-05,0.056807518005371094,0.00917964637756348,0.06412,3.0040740966796875e-05,0.00010371208190917969
9.632110595703125e-05,0.04917478561401367,0.006197039520263667,0.065988,3.24249267578125e-05,0.00011682510375976562
9.393692016601562e-05,0.047484397888183594,0.0021315063629150366,0.058284,2.288818359375e-05,7.867813110351562e-05
9.298324584960938e-05,0.052073001861572266,0.003112113098144534,0.073446,2.7894973754882812e-05,0.00011992454528808594
9.584426879882812e-05,0.046463966369628906,0.0013643989410400403,0.064941,3.0279159545898438e-05,0.00011229515075683594
0.0001380443572998047,0.05289745330810547,0.006780952239990236,0.060424,2.47955322265625e-05,8.749961853027344e-05
0.00012683868408203125,0.05322980880737305,0.00571591764831543,0.062236,6.127357482910156e-05,8.440017700195312e-05
8.678436279296875e-05,0.049233436584472656,0.004497537353515622,0.060997,3.62396240234375e-05,0.00011444091796875
8.130073547363281e-05,0.03941655158996582,0.008002142059326173,0.065663,2.3126602172851562e-05,9.274482727050781e-05
8.296966552734375e-05,0.038362741470336914,0.006143200820922845,0.075606,2.288818359375e-05,7.176399230957031e-05
0.0001380443572998047,0.054383277893066406,0.0021731439819335924,0.084801,3.337860107421875e-05,0.0001068115234375
8.130073547363281e-05,0.0815420150756836,0.0022897690887451194,0.057863,3.314018249511719e-05,0.00012445449829101562
0.00011372566223144531,0.05005335807800293,0.006257026489257814,0.060792,3.147125244140625e-05,0.0001087188720703125
0.00010728836059570312,0.05757403373718262,0.0029470199890136717,0.083093,3.266334533691406e-05,0.00011157989501953125
0.0001010894775390625,0.053555965423583984,0.02994961862182617,0.093154,3.314018249511719e-05,0.00011157989501953125
0.00010895729064941406,0.038083553314208984,0.007742893951416016,0.079082,2.2172927856445312e-05,7.891654968261719e-05
7.772445678710938e-05,0.04700350761413574,0.015536175537109377,0.0617,3.0040740966796875e-05,0.00010895729064941406
0.00010251998901367188,0.04062032699584961,0.009275897583007814,0.067966,3.504753112792969e-05,0.00012826919555664062
7.557868957519531e-05,0.05018424987792969,0.014960838226318357,0.057146,2.9087066650390625e-05,9.226799011230469e-05
9.322166442871094e-05,0.06796574592590332,0.017983486831665035,0.071912,4.4345855712890625e-05,0.00013184547424316406
7.319450378417969e-05,0.04308605194091797,0.026087578353881834,0.06219,2.5510787963867188e-05,7.963180541992188e-05
9.703636169433594e-05,0.06891989707946777,0.01414323001098633,0.075598,2.956390380859375e-05,9.322166442871094e-05
8.869171142578125e-05,0.0700063705444336,0.0062095064544677725,0.074185,2.6226043701171875e-05,8.034706115722656e-05
7.295608520507812e-05,0.08359789848327637,0.0029946473388671874,0.069147,2.9087066650390625e-05,0.00010061264038085938
7.534027099609375e-05,0.08623242378234863,0.0018183791046142567,0.069037,2.765655517578125e-05,9.655952453613281e-05
0.000125885009765625,0.05531454086303711,0.006423256607055658,0.066905,3.123283386230469e-05,0.00011801719665527344
0.00012755393981933594,0.06767606735229492,0.013170583511352543,0.080799,3.3855438232421875e-05,0.00011181831359863281
0.00010013580322265625,0.07307600975036621,0.00454629089355469,0.05873,2.8371810913085938e-05,9.465217590332031e-05
0.00010895729064941406,0.05430483818054199,0.011393098632812501,0.064733,2.6464462280273438e-05,9.775161743164062e-05
9.417533874511719e-05,0.07729411125183105,0.012436252334594722,0.071247,2.574920654296875e-05,0.0001049041748046875
8.034706115722656e-05,0.05072784423828125,0.021154706359863287,0.081824,5.91278076171875e-05,0.00019073486328125
0.00011181831359863281,0.04783129692077637,0.01788515365600586,0.06562,2.47955322265625e-05,7.414817810058594e-05
8.988380432128906e-05,0.05196785926818848,0.002759273437500001,0.068896,2.765655517578125e-05,0.0001068115234375
8.392333984375e-05,0.06682968139648438,0.0009475200347900392,0.079457,4.124641418457031e-05,0.00012731552124023438
8.20159912109375e-05,0.055939674377441406,0.011762910339355462,0.073178,2.47955322265625e-05,7.605552673339844e-05
9.322166442871094e-05,0.05170583724975586,0.00992860391235352,0.095924,3.504753112792969e-05,0.00011777877807617188
0.00010395050048828125,0.0610048770904541,0.005486157348632809,0.092172,3.361701965332031e-05,0.00010657310485839844
0.00011205673217773438,0.053475379943847656,0.01022546565246582,0.062028,2.6226043701171875e-05,9.465217590332031e-05
0.00012493133544921875,0.04291844367980957,0.03535428523254394,0.107658,2.4557113647460938e-05,7.05718994140625e-05
0.00010156631469726562,0.0707252025604248,0.002621853546142576,0.058471,2.4318695068359375e-05,8.463859558105469e-05
8.893013000488281e-05,0.06493139266967773,0.009363880889892581,0.091707,2.2411346435546875e-05,9.107589721679688e-05
0.00011444091796875,0.08663725852966309,0.012087652893066403,0.06378,3.8623809814453125e-05,0.0001475811004638672
0.00010466575622558594,0.06785273551940918,0.004068748718261725,0.071694,3.1948089599609375e-05,0.00011396408081054688
6.67572021484375e-05,0.09235739707946777,0.008520838806152342,0.085953,2.765655517578125e-05,8.654594421386719e-05
8.177757263183594e-05,0.08549976348876953,0.019715509048461907,0.085084,2.4557113647460938e-05,8.106231689453125e-05
8.082389831542969e-05,0.02966618537902832,0.005236160598754883,0.059489,2.9325485229492188e-05,9.179115295410156e-05
0.00010609626770019531,0.05349421501159668,0.007264157150268555,0.075752,2.4318695068359375e-05,6.866455078125e-05
9.989738464355469e-05,0.056977272033691406,0.01467530200195312,0.118553,2.6941299438476562e-05,9.870529174804688e-05
7.176399230957031e-05,0.03950381278991699,0.037490595230102536,0.066916,3.170967102050781e-05,0.0001087188720703125
8.034706115722656e-05,0.05649423599243164,0.008039282073974613,0.062885,2.193450927734375e-05,7.295608520507812e-05
7.033348083496094e-05,0.07736945152282715,0.012256419219970699,0.065335,2.8133392333984375e-05,9.322166442871094e-05
6.389617919921875e-05,0.06006431579589844,0.016124366256713873,0.073928,2.6226043701171875e-05,8.916854858398438e-05
0.0001068115234375,0.0677182674407959,0.01859361946105957,0.08713,2.2411346435546875e-05,8.130073547363281e-05
7.796287536621094e-05,0.06274819374084473,0.00647328005981445,0.062413,2.86102294921875e-05,9.107589721679688e-05
0.00011920928955078125,0.0420069694519043,0.002701513900756833,0.067235,2.4557113647460938e-05,9.608268737792969e-05
9.918212890625e-05,0.044068336486816406,0.003979802368164059,0.060727,3.266334533691406e-05,0.00010848045349121094
8.940696716308594e-05,0.047824859619140625,0.015942696289062502,0.061221,2.574920654296875e-05,8.130073547363281e-05
0.00011777877807617188,0.08548974990844727,0.015993547012329107,0.071348,2.8133392333984375e-05,0.00010085105895996094
0.00010561943054199219,0.0458221435546875,0.008212947616577149,0.07349,3.314018249511719e-05,0.0001087188720703125
0.00011229515075683594,0.05350160598754883,0.004985517471313483,0.062882,2.4557113647460938e-05,9.107589721679688e-05
9.012222290039062e-05,0.02988123893737793,0.0014100072631835908,0.057549,2.8371810913085938e-05,0.00010418891906738281
7.82012939453125e-05,0.049217939376831055,0.004728539169311527,0.063787,3.0040740966796875e-05,0.00010609626770019531
6.508827209472656e-05,0.04664039611816406,0.0050875206146240165,0.082059,2.5510787963867188e-05,8.273124694824219e-05
0.00010180473327636719,0.05818295478820801,0.003955210540771484,0.060877,2.86102294921875e-05,9.584426879882812e-05
8.606910705566406e-05,0.05828237533569336,0.013649917114257809,0.065362,2.3365020751953125e-05,8.916854858398438e-05
0.0001266002655029297,0.024213790893554688,0.014129146545410157,0.069757,3.4332275390625e-05,0.00011038780212402344
0.00013327598571777344,0.02669072151184082,0.009177041915893552,0.072771,2.8848648071289062e-05,9.775161743164062e-05
8.749961853027344e-05,0.03410649299621582,0.00916847096252442,0.065617,2.6941299438476562e-05,9.226799011230469e-05
6.723403930664062e-05,0.04410195350646973,0.007530026855468747,0.06131,2.5987625122070312e-05,9.512901306152344e-05
8.797645568847656e-05,0.061460256576538086,0.003038370422363282,0.066371,2.9325485229492188e-05,0.00010061264038085938
0.00011372566223144531,0.047708988189697266,0.0031331853942871135,0.079342,3.0994415283203125e-05,0.00012540817260742188
6.651878356933594e-05,0.06139397621154785,0.006134058441162105,0.064836,2.6941299438476562e-05,8.916854858398438e-05
0.00010514259338378906,0.06329226493835449,0.006016320861816402,0.071011,3.147125244140625e-05,0.00010395050048828125
9.465217590332031e-05,0.0779256820678711,0.010198754287719727,0.075224,2.8848648071289062e-05,0.00010013580322265625
9.393692016601562e-05,0.07494401931762695,0.007682531021118169,0.063952,2.4080276489257812e-05,7.128715515136719e-05
0.00011706352233886719,0.0563507080078125,0.006193387695312497,0.061754,2.8133392333984375e-05,0.00010585784912109375
0.00011396408081054688,0.017279624938964844,0.007118673217773444,0.066587,3.457069396972656e-05,0.00010251998901367188
6.29425048828125e-05,0.03734540939331055,0.004598200408935549,0.073183,3.147125244140625e-05,0.00010704994201660156
6.461143493652344e-05,0.048363685607910156,0.0027824909210205084,0.06805,2.9802322387695312e-05,0.00010156631469726562
7.653236389160156e-05,0.04473280906677246,0.01289748435974121,0.068815,6.175041198730469e-05,8.559226989746094e-05
8.130073547363281e-05,0.058420419692993164,0.004859174530029292,0.071358,2.193450927734375e-05,7.390975952148438e-05
9.72747802734375e-05,0.06321859359741211,0.0022368067169189487,0.06616,3.337860107421875e-05,0.00011396408081054688
0.000125885009765625,0.04041433334350586,0.0011654250946044886,0.064141,3.1948089599609375e-05,0.00010251998901367188
0.00010585784912109375,0.040086984634399414,0.0044756046295166,0.067775,3.2901763916015625e-05,0.0001049041748046875
9.298324584960938e-05,0.048719167709350586,0.009122899963378908,0.056323,3.0040740966796875e-05,9.799003601074219e-05
8.416175842285156e-05,0.05768632888793945,0.003004289138793942,0.065362,2.8133392333984375e-05,0.00010514259338378906
8.249282836914062e-05,0.03179740905761719,0.012146826156616206,0.069291,2.4557113647460938e-05,9.822845458984375e-05
0.00010633468627929688,0.05919337272644043,0.0025348883209228568,0.066519,3.719329833984375e-05,0.0001087188720703125
0.00011801719665527344,0.07525229454040527,0.010499099517822269,0.066049,2.8133392333984375e-05,0.00010633468627929688
6.937980651855469e-05,0.06310081481933594,0.012843815719604496,0.072238,3.147125244140625e-05,0.00012040138244628906
7.891654968261719e-05,0.05763816833496094,0.007152308853149408,0.071692,2.7418136596679688e-05,9.655952453613281e-05
0.00010061264038085938,0.03870224952697754,0.005456914550781247,0.061018,2.7894973754882812e-05,9.942054748535156e-05
6.4849853515625e-05,0.04857778549194336,0.009459244674682621,0.064106,2.574920654296875e-05,8.153915405273438e-05
8.034706115722656e-05,0.05808877944946289,0.01760789622497559,0.062758,2.7179718017578125e-05,8.320808410644531e-05
8.630752563476562e-05,0.06370401382446289,0.005856746383666997,0.068254,3.4332275390625e-05,0.0001049041748046875
8.702278137207031e-05,0.06455540657043457,0.010458780456542971,0.079899,2.6702880859375e-05,0.00010085105895996094
7.390975952148438e-05,0.05007433891296387,0.0019252057800292904,0.086499,2.8848648071289062e-05,9.250640869140625e-05
0.00012922286987304688,0.05516958236694336,0.011725754730224608,0.058283,2.47955322265625e-05,8.20159912109375e-05
0.00010442733764648438,0.08962011337280273,0.003775099395751949,0.072176,2.7179718017578125e-05,0.00010585784912109375
0.00010848045349121094,0.06900525093078613,0.011906691741943365,0.06255,2.9802322387695312e-05,8.893013000488281e-05
7.605552673339844e-05,0.08863282203674316,0.012469091491699225,0.08342,2.956390380859375e-05,8.940696716308594e-05
7.963180541992188e-05,0.0495452880859375,0.013029668380737311,0.070223,2.8371810913085938e-05,0.0001010894775390625
0.00010037422180175781,0.07876753807067871,0.01558131678771972,0.070818,2.7179718017578125e-05,8.296966552734375e-05
8.535385131835938e-05,0.06422877311706543,0.004029572738647458,0.072411,2.8848648071289062e-05,8.440017700195312e-05
0.00010919570922851562,0.05535578727722168,0.007315651535034176,0.071676,3.24249267578125e-05,0.00010824203491210938
7.963180541992188e-05,0.040924072265625,0.0014714777832031262,0.069562,2.6702880859375e-05,0.00010037422180175781
9.512901306152344e-05,0.07143592834472656,0.009925986846923827,0.062466,2.8371810913085938e-05,9.942054748535156e-05
0.00020599365234375,0.05741119384765625,0.0034891024627685535,0.093321,3.4809112548828125e-05,0.0001766681671142578
8.177757263183594e-05,0.06578922271728516,0.004035977218627931,0.074002,3.409385681152344e-05,0.0001385211944580078
0.0001442432403564453,0.02465534210205078,0.003050910217285152,0.065668,2.956390380859375e-05,9.369850158691406e-05
9.226799011230469e-05,0.032817840576171875,0.016241822570800785,0.061331,3.123283386230469e-05,0.0001010894775390625
9.608268737792969e-05,0.0477750301361084,0.0070605401763916,0.078099,2.4318695068359375e-05,9.369850158691406e-05
8.916854858398438e-05,0.05282759666442871,0.013209483337402343,0.06155,2.4557113647460938e-05,7.724761962890625e-05
6.29425048828125e-05,0.0728902816772461,0.0045281845855712904,0.06032,3.0517578125e-05,0.00010848045349121094
0.00011086463928222656,0.058962106704711914,0.01713333503723144,0.07258,4.029273986816406e-05,0.00014781951904296875
0.0001087188720703125,0.06481528282165527,0.0021907805328369168,0.070962,2.3126602172851562e-05,7.390975952148438e-05
7.843971252441406e-05,0.044110774993896484,0.008393884429931636,0.07874,4.0531158447265625e-05,0.0001289844512939453
5.555152893066406e-05,0.06823158264160156,0.004966613006591798,0.059425,4.410743713378906e-05,0.0001308917999267578
9.965896606445312e-05,0.07533740997314453,0.006869362411499019,0.07219,2.6226043701171875e-05,9.012222290039062e-05
7.581710815429688e-05,0.08097076416015625,0.01587350849914551,0.062802,3.0040740966796875e-05,8.749961853027344e-05
0.00010585784912109375,0.06613898277282715,0.0029462679901123,0.247146,2.5987625122070312e-05,9.72747802734375e-05
8.344650268554688e-05,0.0530242919921875,0.010254278976440427,0.059193,2.7418136596679688e-05,8.845329284667969e-05
0.00013446807861328125,0.051442623138427734,0.00850768186950683,0.070401,2.4080276489257812e-05,9.465217590332031e-05
9.870529174804688e-05,0.0830392837524414,0.013901203765869147,0.072485,2.6941299438476562e-05,8.320808410644531e-05
0.00014591217041015625,0.053803205490112305,0.005567095947265621,0.07305,3.2901763916015625e-05,0.00010538101196289062
9.083747863769531e-05,0.060112714767456055,0.005601432388305669,0.068032,2.4557113647460938e-05,9.679794311523438e-05
0.00010442733764648438,0.07772159576416016,0.0038504166107177704,0.059027,3.814697265625e-05,0.0001239776611328125
0.00011563301086425781,0.040663957595825195,0.005635342987060546,0.066317,3.528594970703125e-05,0.00011444091796875
0.00011754035949707031,0.04076385498046875,0.009071194793701165,0.072498,3.457069396972656e-05,0.00010585784912109375
8.678436279296875e-05,0.0476374626159668,0.008838085113525393,0.059764,3.7670135498046875e-05,0.0001323223114013672
7.009506225585938e-05,0.046911001205444336,0.00648700868225098,0.073084,3.123283386230469e-05,0.00010132789611816406
0.00010752677917480469,0.04124259948730469,0.007247045303344732,0.063924,2.8848648071289062e-05,8.869171142578125e-05
6.437301635742188e-05,0.06186199188232422,0.010735578033447268,0.077928,2.4557113647460938e-05,7.176399230957031e-05
7.081031799316406e-05,0.06870055198669434,0.011481045791625982,0.077703,4.076957702636719e-05,0.0001316070556640625
9.34600830078125e-05,0.057004451751708984,0.0041952436370849555,0.072108,2.4080276489257812e-05,0.00010633468627929688
7.43865966796875e-05,0.06486248970031738,0.0022769380035400424,0.059756,3.266334533691406e-05,0.00010848045349121094
7.82012939453125e-05,0.07061338424682617,0.015078559616088866,0.067497,2.765655517578125e-05,0.0001125335693359375
9.179115295410156e-05,0.061621904373168945,0.002700245910644536,0.067144,3.409385681152344e-05,0.00012612342834472656
0.00010609626770019531,0.06529402732849121,0.01104449671936035,0.064708,2.956390380859375e-05,9.72747802734375e-05
9.989738464355469e-05,0.0765538215637207,0.002950254867553709,0.065777,3.5762786865234375e-05,0.00012612342834472656
0.00010633468627929688,0.04230237007141113,0.013916667404174798,0.06456,3.147125244140625e-05,0.00011301040649414062
0.00012230873107910156,0.07631349563598633,0.011526956268310545,0.075379,2.7179718017578125e-05,0.0001049041748046875
9.799003601074219e-05,0.040468454360961914,0.0067958329925537075,0.061199,2.574920654296875e-05,8.893013000488281e-05
9.298324584960938e-05,0.04772758483886719,0.00702249034118653,0.072693,2.5987625122070312e-05,9.632110595703125e-05
9.584426879882812e-05,0.05212092399597168,0.006017455688476558,0.066334,3.457069396972656e-05,0.00011491775512695312
8.511543273925781e-05,0.04009127616882324,0.015853107879638673,0.062527,3.552436828613281e-05,0.00013184547424316406
8.58306884765625e-05,0.06972646713256836,0.010306072723388668,0.068013,2.86102294921875e-05,0.00011324882507324219
8.368492126464844e-05,0.048120737075805664,0.005690381164550784,0.06938,3.0994415283203125e-05,0.00010251998901367188
0.00011587142944335938,0.03619241714477539,0.005326054122924806,0.058197,2.86102294921875e-05,8.749961853027344e-05
7.796287536621094e-05,0.03992748260498047,0.007468462188720701,0.061517,2.7418136596679688e-05,8.225440979003906e-05
0.00014591217041015625,0.0331578254699707,0.0066018728485107425,0.076626,3.0994415283203125e-05,0.00010371208190917969
0.00011086463928222656,0.05263710021972656,0.0018428766021728465,0.072399,3.0279159545898438e-05,0.00010967254638671875
6.103515625e-05,0.058264732360839844,0.009086231704711914,0.067454,2.3365020751953125e-05,8.225440979003906e-05
8.296966552734375e-05,0.05597352981567383,0.004612240127563477,0.066246,3.218650817871094e-05,0.00010585784912109375
9.965896606445312e-05,0.05197501182556152,0.0034245671539306632,0.073047,2.8133392333984375e-05,9.441375732421875e-05
0.00010561943054199219,0.03364992141723633,0.004762851684570316,0.066757,3.361701965332031e-05,0.00011181831359863281
7.200241088867188e-05,0.04250478744506836,0.003488878829956056,0.062117,2.6226043701171875e-05,8.106231689453125e-05
7.724761962890625e-05,0.03678011894226074,0.004826933181762694,0.072687,2.7418136596679688e-05,8.916854858398438e-05
6.580352783203125e-05,0.056821346282958984,0.0016881785736083954,0.068914,3.24249267578125e-05,0.00011014938354492188
7.414817810058594e-05,0.04957437515258789,0.009978120178222652,0.069956,3.457069396972656e-05,0.0001220703125
7.605552673339844e-05,0.04066586494445801,0.018272263763427735,0.056852,3.218650817871094e-05,0.00010371208190917969
7.152557373046875e-05,0.0590512752532959,0.003347640792846676,0.069983,2.9087066650390625e-05,0.00011157989501953125
7.486343383789062e-05,0.04644036293029785,0.017110080139160155,0.085758,2.3603439331054688e-05,7.462501525878906e-05
6.937980651855469e-05,0.05670976638793945,0.007727014556884765,0.075184,3.0517578125e-05,0.00010323524475097656
9.465217590332031e-05,0.01794886589050293,0.011229174041748044,0.0626,2.7894973754882812e-05,0.00010609626770019531
0.00011610984802246094,0.028087377548217773,0.003979872222900388,0.070329,2.7418136596679688e-05,8.034706115722656e-05
8.535385131835938e-05,0.038521528244018555,0.00295287255859375,0.061279,2.4318695068359375e-05,9.775161743164062e-05
9.417533874511719e-05,0.03665447235107422,0.002129231246948249,0.068266,3.8623809814453125e-05,0.00014328956604003906
9.131431579589844e-05,0.06180548667907715,0.005296291625976557,0.077187,2.765655517578125e-05,0.00010323524475097656
9.822845458984375e-05,0.04596543312072754,0.037861369979858395,0.062587,3.266334533691406e-05,9.655952453613281e-05
9.72747802734375e-05,0.062323570251464844,0.01080285662841797,0.108333,2.9087066650390625e-05,0.00010442733764648438
9.322166442871094e-05,0.0675663948059082,0.0025196361083984348,0.077198,2.5033950805664062e-05,0.00010943412780761719
9.036064147949219e-05,0.06749463081359863,0.005826358779907226,0.067191,2.6464462280273438e-05,9.894371032714844e-05
0.00010633468627929688,0.0652933120727539,0.005060922393798822,0.095865,2.6464462280273438e-05,9.822845458984375e-05
9.5367431640625e-05,0.07184100151062012,0.004481231674194341,0.075816,2.956390380859375e-05,9.655952453613281e-05
0.00011491775512695312,0.10759401321411133,0.0017384327545166,0.073686,2.9325485229492188e-05,0.00010275840759277344
0.000152587890625,0.10398554801940918,0.0036957468261718807,0.070626,3.6716461181640625e-05,9.989738464355469e-05
6.556510925292969e-05,0.09349703788757324,0.00349183734130859,0.068193,2.384185791015625e-05,7.414817810058594e-05
7.390975952148438e-05,0.08095479011535645,0.011697573730468744,0.075453,2.6702880859375e-05,9.465217590332031e-05
0.00011229515075683594,0.07645368576049805,0.02190732104492188,0.063828,3.719329833984375e-05,0.00014162063598632812
0.00010633468627929688,0.07423758506774902,0.009753225509643554,0.079458,3.147125244140625e-05,9.202957153320312e-05
8.225440979003906e-05,0.0198974609375,0.006356713226318353,0.063797,2.1219253540039062e-05,6.937980651855469e-05
0.00010633468627929688,0.08736991882324219,0.008097973052978519,0.059333,2.7179718017578125e-05,8.463859558105469e-05
0.00013780593872070312,0.039444684982299805,0.0023014487915039017,0.075382,3.337860107421875e-05,0.00010704994201660156
0.00010132789611816406,0.04219937324523926,0.006581243240356444,0.071688,3.552436828613281e-05,0.00012564659118652344
0.00010943412780761719,0.0765225887298584,0.021300976852416997,0.070571,2.8848648071289062e-05,9.107589721679688e-05
9.632110595703125e-05,0.08041191101074219,0.018785887588500978,0.062311,2.86102294921875e-05,9.989738464355469e-05
0.00010180473327636719,0.06721925735473633,0.003059380584716803,0.065269,2.574920654296875e-05,9.250640869140625e-05
6.794929504394531e-05,0.07488322257995605,0.009292177703857415,0.066822,3.0994415283203125e-05,0.00010752677917480469
9.894371032714844e-05,0.05051755905151367,0.005060322982788079,0.068668,2.9325485229492188e-05,0.00011181831359863281
0.00010013580322265625,0.07793664932250977,0.013375977508544926,0.068033,2.86102294921875e-05,9.512901306152344e-05
0.00011777877807617188,0.0749654769897461,0.018355932357788082,0.066847,2.7894973754882812e-05,9.441375732421875e-05
7.963180541992188e-05,0.05824017524719238,0.00510067376708985,0.063479,2.8371810913085938e-05,0.00010013580322265625
0.00011014938354492188,0.09364700317382812,0.010520234420776362,0.075397,2.4080276489257812e-05,8.249282836914062e-05
0.00011491775512695312,0.049425363540649414,0.008888593994140631,0.067989,2.6226043701171875e-05,0.00011038780212402344
8.58306884765625e-05,0.05367231369018555,0.03302620112609864,0.073653,2.9087066650390625e-05,0.00010228157043457031
8.0108642578125e-05,0.04277229309082031,0.004138388336181645,0.078662,3.0517578125e-05,0.00010919570922851562
9.250640869140625e-05,0.06166648864746094,0.009307257675170898,0.057526,2.9325485229492188e-05,0.00010848045349121094
0.00010085105895996094,0.048664093017578125,0.012318367721557616,0.069273,3.457069396972656e-05,0.00012040138244628906
8.535385131835938e-05,0.055924415588378906,0.010091080276489264,0.068058,2.956390380859375e-05,9.202957153320312e-05
9.298324584960938e-05,0.06245994567871094,0.009481761672973633,0.057372,3.552436828613281e-05,0.00011444091796875
9.179115295410156e-05,0.06828522682189941,0.015221364105224608,0.066262,2.384185791015625e-05,9.5367431640625e-05
6.961822509765625e-05,0.0657491683959961,0.006719408096313481,0.073111,3.2901763916015625e-05,0.00010418891906738281
9.918212890625e-05,0.03570151329040527,0.004594816635131838,0.061527,2.6702880859375e-05,0.000110626220703125
9.870529174804688e-05,0.07035279273986816,0.00856860693359375,0.069091,3.123283386230469e-05,0.00010538101196289062
6.103515625e-05,0.07420158386230469,0.014262419219970707,0.078954,3.600120544433594e-05,0.00012373924255371094
7.510185241699219e-05,0.0593719482421875,0.014786773803710934,0.097722,2.8371810913085938e-05,9.250640869140625e-05
9.918212890625e-05,0.053644657135009766,0.0027644864807128897,0.060024,2.6941299438476562e-05,9.417533874511719e-05
7.43865966796875e-05,0.07160449028015137,0.0055849293365478545,0.060936,2.6702880859375e-05,9.989738464355469e-05
0.00010204315185546875,0.028877735137939453,0.005681661514282232,0.063521,2.7894973754882812e-05,0.00010013580322265625
0.0001068115234375,0.036046743392944336,0.00778376332092285,0.059317,2.8848648071289062e-05,0.00011587142944335938
7.510185241699219e-05,0.03038167953491211,0.00878287950134278,0.067919,2.4318695068359375e-05,8.988380432128906e-05
0.00010275840759277344,0.04171276092529297,0.0029844130859374984,0.064139,2.956390380859375e-05,0.00011420249938964844
0.00010991096496582031,0.06080794334411621,0.0013885415344238317,0.065022,2.86102294921875e-05,0.00010251998901367188
0.00010275840759277344,0.06218910217285156,0.006758544967651367,0.066677,3.123283386230469e-05,0.00011444091796875
9.608268737792969e-05,0.053676605224609375,0.004115991729736326,0.060906,3.337860107421875e-05,0.00012254714965820312
0.00012135505676269531,0.044677019119262695,0.0105620505065918,0.068478,5.125999450683594e-05,0.0001728534698486328
0.00013017654418945312,0.02781820297241211,0.0008542899780273477,0.065757,3.1948089599609375e-05,0.00010728836059570312
0.00018715858459472656,0.06068587303161621,0.0060788096466064465,0.061021,2.5987625122070312e-05,8.511543273925781e-05
0.00012564659118652344,0.053369760513305664,0.0042029213256835896,0.071968,3.123283386230469e-05,0.00011205673217773438
0.00010585784912109375,0.04929685592651367,0.020143074813842775,0.058634,4.410743713378906e-05,0.000118255615234375
7.152557373046875e-05,0.05997276306152344,0.012302268264770502,0.063352,3.409385681152344e-05,0.0001125335693359375
0.00010561943054199219,0.05387592315673828,0.0053874572296142564,0.072548,2.9325485229492188e-05,0.0001049041748046875
0.00010228157043457031,0.06788015365600586,0.01791260911560058,0.064559,2.5272369384765625e-05,8.726119995117188e-05
9.584426879882812e-05,0.053047895431518555,0.004363779571533208,0.085572,5.0067901611328125e-05,0.00010633468627929688
8.177757263183594e-05,0.051284074783325195,0.014687926589965823,0.061838,2.4318695068359375e-05,8.130073547363281e-05
0.00010633468627929688,0.032515764236450195,0.00949615383911133,0.067092,2.8133392333984375e-05,9.989738464355469e-05
7.843971252441406e-05,0.05022096633911133,0.00390577645874024,0.062994,2.765655517578125e-05,0.00010585784912109375
0.000102996826171875,0.05334186553955078,0.010220971633911127,0.083473,3.600120544433594e-05,0.00011157989501953125
9.059906005859375e-05,0.06717443466186523,0.00833410034179688,0.07615,2.8848648071289062e-05,8.893013000488281e-05
0.00012564659118652344,0.07646322250366211,0.016578208099365235,0.067564,2.4557113647460938e-05,9.632110595703125e-05
9.083747863769531e-05,0.07323360443115234,0.004019211929321295,0.069557,2.9325485229492188e-05,0.00010561943054199219
7.152557373046875e-05,0.08771181106567383,0.011209668609619139,0.067303,2.1696090698242188e-05,7.581710815429688e-05
0.00011730194091796875,0.06845688819885254,0.0023132662658691405,0.061612,2.288818359375e-05,8.988380432128906e-05
0.00010919570922851562,0.062432050704956055,0.008450767074584961,0.065289,4.2438507080078125e-05,0.00012230873107910156
9.322166442871094e-05,0.03626847267150879,0.010802327209472662,0.066019,3.24249267578125e-05,0.00010251998901367188
0.00010704994201660156,0.04000282287597656,0.008283193725585933,0.064156,2.5510787963867188e-05,8.487701416015625e-05
9.322166442871094e-05,0.05868363380432129,0.0037120808258056665,0.069311,3.504753112792969e-05,0.0001010894775390625
9.298324584960938e-05,0.05929827690124512,0.0015544962158203085,0.065876,3.8623809814453125e-05,0.00011014938354492188
0.0001087188720703125,0.051340341567993164,0.014093205917358395,0.080862,3.337860107421875e-05,0.00011563301086425781
6.079673767089844e-05,0.044615983963012695,0.0034374250183105415,0.079074,2.5033950805664062e-05,7.891654968261719e-05
8.916854858398438e-05,0.0508577823638916,0.005256544265747065,0.076465,2.2411346435546875e-05,7.843971252441406e-05
9.679794311523438e-05,0.06319785118103027,0.0072188363494873065,0.069381,2.1457672119140625e-05,6.318092346191406e-05
0.00011277198791503906,0.037497758865356445,0.005182096847534179,0.064166,2.4318695068359375e-05,8.58306884765625e-05
8.058547973632812e-05,0.058165550231933594,0.002135800369262697,0.066467,3.0994415283203125e-05,0.0001049041748046875
9.894371032714844e-05,0.07471919059753418,0.0170086667175293,0.060063,3.0517578125e-05,0.00010824203491210938
7.62939453125e-05,0.08609390258789062,0.009367979354858405,0.102555,3.3855438232421875e-05,0.00010633468627929688
0.00010037422180175781,0.08071041107177734,0.020239691894531245,0.082307,3.4809112548828125e-05,0.00010704994201660156
7.224082946777344e-05,0.07565617561340332,0.005571838302612306,0.064955,2.5272369384765625e-05,8.0108642578125e-05
8.487701416015625e-05,0.07276439666748047,0.005348871276855467,0.060427,2.6226043701171875e-05,9.036064147949219e-05
8.58306884765625e-05,0.08027958869934082,0.006889857269287106,0.064599,2.7418136596679688e-05,9.799003601074219e-05
8.463859558105469e-05,0.07114052772521973,0.012547847473144524,0.077438,2.956390380859375e-05,9.512901306152344e-05
5.8650970458984375e-05,0.05101633071899414,0.004567463714599609,0.064068,4.315376281738281e-05,0.00013136863708496094
0.00010657310485839844,0.05419111251831055,0.02207855067443848,0.067548,3.2901763916015625e-05,0.00010251998901367188
0.00010156631469726562,0.06421566009521484,0.0021440197601318364,0.057386,2.5987625122070312e-05,8.749961853027344e-05
7.390975952148438e-05,0.06638121604919434,0.0016055914154052692,0.072426,2.7418136596679688e-05,9.202957153320312e-05
0.0001468658447265625,0.06450152397155762,0.014369735183715815,0.06356,3.361701965332031e-05,0.00011086463928222656
6.532669067382812e-05,0.03235816955566406,0.011940872238159178,0.068302,2.574920654296875e-05,9.369850158691406e-05
9.560585021972656e-05,0.08986306190490723,0.009859483566284181,0.06016,2.7179718017578125e-05,9.584426879882812e-05
0.00013065338134765625,0.053028106689453125,0.006319767364501946,0.070791,2.5272369384765625e-05,8.225440979003906e-05
0.0001251697540283203,0.07659029960632324,0.005166577270507816,0.068047,3.504753112792969e-05,0.0001316070556640625
7.82012939453125e-05,0.07785582542419434,0.01567000701904297,0.05772,3.0040740966796875e-05,9.34600830078125e-05
8.58306884765625e-05,0.09058570861816406,0.0071777610321044905,0.060448,4.267692565917969e-05,0.00012302398681640625
0.00010204315185546875,0.03486061096191406,0.007526388671874995,0.065197,4.9114227294921875e-05,0.00011014938354492188
8.988380432128906e-05,0.0353853702545166,0.012844618743896488,0.063981,2.765655517578125e-05,8.988380432128906e-05
0.000118255615234375,0.053618431091308594,0.00323987750244141,0.077358,2.8848648071289062e-05,0.0001010894775390625
0.0001518726348876953,0.06270337104797363,0.026707376220703127,0.063247,3.6716461181640625e-05,0.00011730194091796875
9.512901306152344e-05,0.07201361656188965,0.027010644332885747,0.063633,2.4080276489257812e-05,6.818771362304688e-05
8.153915405273438e-05,0.08245325088500977,0.0026277306060790984,0.060727,2.956390380859375e-05,9.751319885253906e-05
9.298324584960938e-05,0.07166457176208496,0.008644298721313476,0.067524,4.2438507080078125e-05,9.632110595703125e-05
8.797645568847656e-05,0.0354304313659668,0.004894683883666991,0.060427,2.5510787963867188e-05,9.512901306152344e-05
8.559226989746094e-05,0.06790399551391602,0.006583909347534181,0.098897,2.765655517578125e-05,9.083747863769531e-05
0.00010323524475097656,0.05254983901977539,0.013884013687133788,0.058914,3.719329833984375e-05,0.0001437664031982422
7.390975952148438e-05,0.0645589828491211,0.00789364636230469,0.075097,2.956390380859375e-05,0.00011777877807617188
6.0558319091796875e-05,0.04919099807739258,0.02563832594299316,0.074286,2.2411346435546875e-05,7.081031799316406e-05
0.00012230873107910156,0.06166672706604004,0.01350311895751953,0.076086,2.5510787963867188e-05,9.131431579589844e-05
0.00010800361633300781,0.07455229759216309,0.017055372344970704,0.065663,3.147125244140625e-05,0.00011277198791503906
0.00011610984802246094,0.029918432235717773,0.005713529357910155,0.05974,2.7179718017578125e-05,0.00010061264038085938
9.489059448242188e-05,0.0745692253112793,0.008244397796630859,0.081761,2.4557113647460938e-05,8.368492126464844e-05
0.00010442733764648438,0.057950735092163086,0.012496123107910151,0.081766,3.4809112548828125e-05,0.00010967254638671875
7.152557373046875e-05,0.05986380577087402,0.005094959457397463,0.072017,2.9802322387695312e-05,9.965896606445312e-05
7.557868957519531e-05,0.058408498764038086,0.02317517741394043,0.065193,2.5033950805664062e-05,9.202957153320312e-05
6.198883056640625e-05,0.0797567367553711,0.011667257003784182,0.07532,3.170967102050781e-05,0.00010061264038085938
7.748603820800781e-05,0.07517290115356445,0.005692919052124025,0.061312,2.8371810913085938e-05,9.894371032714844e-05
0.00010633468627929688,0.05759739875793457,0.002228045684814453,0.061043,3.0517578125e-05,9.942054748535156e-05
9.942054748535156e-05,0.0648493766784668,0.006063898330688475,0.080694,2.2172927856445312e-05,8.726119995117188e-05
9.226799011230469e-05,0.0389704704284668,0.007225483520507808,0.076242,2.47955322265625e-05,9.441375732421875e-05
8.535385131835938e-05,0.05122876167297363,0.0039261589050293005,0.074,2.956390380859375e-05,0.00010561943054199219
9.274482727050781e-05,0.06641221046447754,0.004537456588745117,0.089795,2.7894973754882812e-05,0.00010251998901367188
9.012222290039062e-05,0.052919864654541016,0.003586943801879877,0.063366,2.193450927734375e-05,6.842613220214844e-05
8.559226989746094e-05,0.0639200210571289,0.007441450592041016,0.067329,2.5510787963867188e-05,8.940696716308594e-05
0.00011539459228515625,0.07809877395629883,0.01225805084228515,0.07233,2.47955322265625e-05,9.179115295410156e-05
7.796287536621094e-05,0.045627593994140625,0.0032143718719482434,0.067425,3.266334533691406e-05,0.00010657310485839844
7.033348083496094e-05,0.05776643753051758,0.002534263732910158,0.076347,2.956390380859375e-05,0.00010037422180175781
0.0001220703125,0.03726077079772949,0.010894715911865235,0.103643,3.790855407714844e-05,0.00012493133544921875
7.62939453125e-05,0.05820655822753906,0.009285241500854496,0.064383,2.4557113647460938e-05,7.939338684082031e-05
0.00010657310485839844,0.04598808288574219,0.005361202041625976,0.066733,3.0279159545898438e-05,0.00011038780212402344
8.153915405273438e-05,0.03396725654602051,0.0021335666503906198,0.081641,3.0279159545898438e-05,0.0001068115234375
7.224082946777344e-05,0.021755456924438477,0.006795820312500006,0.067545,4.506111145019531e-05,0.00015354156494140625
8.177757263183594e-05,0.03318285942077637,0.007796590103149412,0.071536,2.1696090698242188e-05,8.916854858398438e-05
0.00010943412780761719,0.03545689582824707,0.003591021697998048,0.059557,3.266334533691406e-05,0.00011181831359863281
9.655952453613281e-05,0.03453421592712402,0.00937640890502929,0.072456,2.6702880859375e-05,9.274482727050781e-05
7.867813110351562e-05,0.056040287017822266,0.00722741804504394,0.066571,3.2901763916015625e-05,0.00011181831359863281
7.724761962890625e-05,0.06677842140197754,0.008936793594360351,0.065595,3.266334533691406e-05,0.00011301040649414062
5.626678466796875e-05,0.04819822311401367,0.015627662429809563,0.08149,3.2901763916015625e-05,0.00010824203491210938
0.00011920928955078125,0.07297563552856445,0.01068056225585938,0.067227,2.6464462280273438e-05,0.00011277198791503906
9.202957153320312e-05,0.027088403701782227,0.005807553146362304,0.060752,2.7179718017578125e-05,0.00010085105895996094
9.775161743164062e-05,0.03155374526977539,0.009635622985839844,0.060592,3.910064697265625e-05,0.0001533031463623047
0.00011110305786132812,0.0348355770111084,0.002385616790771483,0.064888,2.574920654296875e-05,8.535385131835938e-05
7.700920104980469e-05,0.04475736618041992,0.005542971313476565,0.057287,2.7179718017578125e-05,0.00010180473327636719
8.749961853027344e-05,0.05118918418884277,0.00275897058105469,0.072114,2.4318695068359375e-05,7.915496826171875e-05
9.250640869140625e-05,0.03655815124511719,0.0065069742126464825,0.058783,2.2649765014648438e-05,7.128715515136719e-05
9.012222290039062e-05,0.05727529525756836,0.014083877258300778,0.06532,4.1484832763671875e-05,0.0001010894775390625
8.7738037109375e-05,0.05005335807800293,0.014132443771362302,0.06439,3.0994415283203125e-05,0.00010919570922851562
6.985664367675781e-05,0.0376894474029541,0.016235964172363282,0.066357,2.4318695068359375e-05,8.678436279296875e-05
0.0001323223114013672,0.028557538986206055,0.027747140319824212,0.072567,4.601478576660156e-05,0.00016450881958007812
8.726119995117188e-05,0.051718950271606445,0.013341261550903316,0.076353,2.8848648071289062e-05,0.00010704994201660156
0.000102996826171875,0.03407025337219238,0.004941578552246098,0.066728,3.0517578125e-05,9.989738464355469e-05
7.581710815429688e-05,0.0493772029876709,0.010433406570434567,0.069747,4.1484832763671875e-05,0.00015974044799804688
9.775161743164062e-05,0.06461930274963379,0.0023073774719238258,0.05861,2.7894973754882812e-05,9.417533874511719e-05
8.034706115722656e-05,0.06600618362426758,0.005740218276977543,0.06763,3.504753112792969e-05,0.0001347064971923828
8.344650268554688e-05,0.052944183349609375,0.020873817779541018,0.084048,2.9802322387695312e-05,0.00010037422180175781
8.559226989746094e-05,0.06757140159606934,0.004859647079467774,0.060154,2.2411346435546875e-05,7.534027099609375e-05
0.00011157989501953125,0.06354475021362305,0.003356454544067383,0.07707,2.765655517578125e-05,9.989738464355469e-05
0.00020694732666015625,0.04273509979248047,0.0072943931121826205,0.057848,2.8371810913085938e-05,9.775161743164062e-05
0.00010538101196289062,0.03973579406738281,0.015104755096435545,0.056695,2.6702880859375e-05,8.058547973632812e-05
7.414817810058594e-05,0.05420374870300293,0.00636458638000488,0.062572,2.8371810913085938e-05,0.00010538101196289062
8.940696716308594e-05,0.05651068687438965,0.006508624954223635,0.06358,3.3855438232421875e-05,9.131431579589844e-05
0.00011372566223144531,0.06800413131713867,0.007019049606323241,0.065665,3.719329833984375e-05,0.000118255615234375
7.05718994140625e-05,0.05995321273803711,0.005973070312499995,0.072274,3.361701965332031e-05,0.00010943412780761719
9.5367431640625e-05,0.06749987602233887,0.005261875900268553,0.077266,3.075599670410156e-05,0.00010895729064941406
9.942054748535156e-05,0.07883262634277344,0.004791161178588868,0.066676,2.6702880859375e-05,9.322166442871094e-05
0.00010395050048828125,0.08073043823242188,0.004603353469848637,0.065882,3.218650817871094e-05,0.00012302398681640625
8.916854858398438e-05,0.08545303344726562,0.008384062637329104,0.069436,2.9325485229492188e-05,9.512901306152344e-05
9.799003601074219e-05,0.09376668930053711,0.023020751800537115,0.06391,2.1219253540039062e-05,7.581710815429688e-05
9.822845458984375e-05,0.07152056694030762,0.016148373535156253,0.060672,2.288818359375e-05,8.392333984375e-05
8.106231689453125e-05,0.04408979415893555,0.011456712020874026,0.058661,3.314018249511719e-05,0.00011420249938964844
8.058547973632812e-05,0.04917716979980469,0.0028831391906738307,0.064565,2.956390380859375e-05,0.00010418891906738281
9.1552734375e-05,0.04976296424865723,0.008860308258056643,0.072933,3.528594970703125e-05,0.00010371208190917969
8.440017700195312e-05,0.07063984870910645,0.013316550567626956,0.066022,3.9577484130859375e-05,0.00015044212341308594
8.344650268554688e-05,0.06076359748840332,0.01465964074707031,0.072119,2.9325485229492188e-05,9.918212890625e-05
6.937980651855469e-05,0.09199023246765137,0.0037684728240966747,0.076215,2.9087066650390625e-05,9.751319885253906e-05
9.512901306152344e-05,0.04279279708862305,0.005164550155639644,0.070206,3.266334533691406e-05,0.0001049041748046875
0.00011038780212402344,0.07480406761169434,0.006623700042724612,0.061554,2.9802322387695312e-05,9.226799011230469e-05
7.677078247070312e-05,0.05643725395202637,0.002531122482299808,0.067187,3.218650817871094e-05,0.00011610984802246094
0.0001347064971923828,0.04313087463378906,0.008284803787231447,0.061409,2.765655517578125e-05,9.870529174804688e-05
0.00011277198791503906,0.046936988830566406,0.013826107360839848,0.065923,2.288818359375e-05,7.462501525878906e-05
0.0001316070556640625,0.04707145690917969,0.011627736221313481,0.063564,3.337860107421875e-05,0.00010633468627929688
0.00010418891906738281,0.06095623970031738,0.006945450973510736,0.07555,3.147125244140625e-05,0.000102996826171875
0.00011134147644042969,0.051080942153930664,0.0076009450683593716,0.067499,2.384185791015625e-05,8.130073547363281e-05
0.00012159347534179688,0.04153800010681152,0.005108265441894536,0.066506,3.504753112792969e-05,0.000110626220703125
0.00010347366333007812,0.04505157470703125,0.008252452972412117,0.273472,3.1948089599609375e-05,0.00010061264038085938
6.461143493652344e-05,0.05910205841064453,0.010255449676513678,0.06785,3.695487976074219e-05,0.00010657310485839844
8.177757263183594e-05,0.0612640380859375,0.0033347858123779286,0.060482,3.0994415283203125e-05,0.0001087188720703125
0.00010991096496582031,0.058135986328125,0.015649110549926765,0.069931,2.4080276489257812e-05,8.273124694824219e-05
7.081031799316406e-05,0.06212139129638672,0.007934966018676756,0.073922,2.9802322387695312e-05,9.822845458984375e-05
8.916854858398438e-05,0.07046079635620117,0.010302909011840819,0.08963,2.7179718017578125e-05,9.799003601074219e-05
0.00011372566223144531,0.04821300506591797,0.003766452651977538,0.059594,2.8371810913085938e-05,0.00010895729064941406
0.0001304149627685547,0.07388067245483398,0.012348875366210932,0.065614,2.765655517578125e-05,0.00010251998901367188
0.00010919570922851562,0.06788802146911621,0.011757897155761698,0.274332,2.765655517578125e-05,9.584426879882812e-05
0.00010824203491210938,0.0648653507232666,0.0032386739807128972,0.070292,3.0517578125e-05,9.655952453613281e-05
7.796287536621094e-05,0.06869745254516602,0.002211225143432624,0.069584,2.9087066650390625e-05,8.320808410644531e-05
7.700920104980469e-05,0.08123183250427246,0.004397216278076169,0.072869,2.86102294921875e-05,0.00010609626770019531
9.584426879882812e-05,0.05863142013549805,0.0059009170227050795,0.068757,2.4557113647460938e-05,9.632110595703125e-05
0.00011539459228515625,0.08542323112487793,0.0033913152465820315,0.061799,4.172325134277344e-05,0.00014495849609375
0.000102996826171875,0.08375191688537598,0.00854231536865234,0.07287,3.838539123535156e-05,0.00011086463928222656
9.965896606445312e-05,0.08334231376647949,0.002692670394897456,0.066973,2.4080276489257812e-05,8.368492126464844e-05
0.00011777877807617188,0.08867764472961426,0.009165654678344723,0.07348,2.6941299438476562e-05,0.00010275840759277344
0.00011944770812988281,0.04846549034118652,0.011775300521850579,0.077105,3.600120544433594e-05,0.00011754035949707031
0.00010204315185546875,0.04079580307006836,0.007795231079101558,0.075451,2.7179718017578125e-05,9.059906005859375e-05
0.00012493133544921875,0.057796478271484375,0.004688633651733401,0.07278,2.3603439331054688e-05,9.274482727050781e-05
8.96453857421875e-05,0.036417245864868164,0.0012789488220214806,0.064835,3.361701965332031e-05,0.00011348724365234375
8.797645568847656e-05,0.04605412483215332,0.008825383132934572,0.066106,2.9087066650390625e-05,8.7738037109375e-05
6.914138793945312e-05,0.045104265213012695,0.0017495472106933557,0.084609,3.218650817871094e-05,0.00010633468627929688
6.842613220214844e-05,0.0648350715637207,0.0046760370788574285,0.071194,2.6702880859375e-05,0.00010824203491210938
7.200241088867188e-05,0.06165766716003418,0.0063361691894531225,0.071106,2.2649765014648438e-05,7.05718994140625e-05
8.487701416015625e-05,0.06435704231262207,0.0022622005462646505,0.066425,3.147125244140625e-05,0.00010704994201660156
8.821487426757812e-05,0.07074952125549316,0.0038300866088867153,0.068179,3.075599670410156e-05,0.00010204315185546875
8.440017700195312e-05,0.037027835845947266,0.004233767486572268,0.073474,3.0040740966796875e-05,0.00012254714965820312
8.177757263183594e-05,0.03622269630432129,0.006282866302490239,0.062509,3.2901763916015625e-05,0.00010824203491210938
0.00013828277587890625,0.030596494674682617,0.026927504745483402,0.076359,2.5033950805664062e-05,8.392333984375e-05
0.00011992454528808594,0.04330134391784668,0.0033128486022949225,0.057039,2.765655517578125e-05,9.250640869140625e-05
0.00010657310485839844,0.03732895851135254,0.02310869581604004,0.057601,2.9802322387695312e-05,0.00011372566223144531
0.000102996826171875,0.05321002006530762,0.008843849487304684,0.08318,4.124641418457031e-05,0.00013756752014160156
0.00010895729064941406,0.04898333549499512,0.00791083978271484,0.075714,2.6464462280273438e-05,8.130073547363281e-05
9.298324584960938e-05,0.056448936462402344,0.00925063708496094,0.059618,2.8133392333984375e-05,9.250640869140625e-05
8.153915405273438e-05,0.07504630088806152,0.006736189056396481,0.062399,2.6464462280273438e-05,8.845329284667969e-05
9.942054748535156e-05,0.03427839279174805,0.011435628555297853,0.068452,2.2649765014648438e-05,8.821487426757812e-05
0.00010371208190917969,0.036911964416503906,0.0026908483123779248,0.069915,3.6716461181640625e-05,0.00011539459228515625
7.009506225585938e-05,0.0355684757232666,0.016041998336792,0.071527,3.600120544433594e-05,0.000102996826171875
7.152557373046875e-05,0.06080269813537598,0.006870303115844724,0.05954,3.147125244140625e-05,0.00010204315185546875
9.131431579589844e-05,0.05084490776062012,0.00593407020568848,0.07765,3.0517578125e-05,9.775161743164062e-05
8.273124694824219e-05,0.04953408241271973,0.002788745391845704,0.060612,3.266334533691406e-05,9.489059448242188e-05
0.00012826919555664062,0.041858673095703125,0.0030193509063720647,0.070554,2.8133392333984375e-05,8.392333984375e-05
9.250640869140625e-05,0.03264927864074707,0.009104617004394536,0.078745,2.4557113647460938e-05,9.679794311523438e-05
8.606910705566406e-05,0.04976201057434082,0.00905612451171875,0.068634,2.6226043701171875e-05,8.368492126464844e-05
8.034706115722656e-05,0.032114267349243164,0.005688261016845705,0.079441,2.3603439331054688e-05,7.62939453125e-05
6.008148193359375e-05,0.049533843994140625,0.0017513400421142605,0.065564,3.0279159545898438e-05,0.0001049041748046875
7.534027099609375e-05,0.028176069259643555,0.010299726837158199,0.071732,3.647804260253906e-05,0.00013113021850585938
0.00010561943054199219,0.05168628692626953,0.006364090957641608,0.069335,2.8133392333984375e-05,9.584426879882812e-05
0.0001087188720703125,0.052515268325805664,0.017743151489257813,0.066884,2.8133392333984375e-05,9.417533874511719e-05
9.870529174804688e-05,0.06106758117675781,0.006418880233764648,0.073865,3.075599670410156e-05,0.00011539459228515625
0.00010943412780761719,0.0857386589050293,0.009265043838500978,0.070367,2.3603439331054688e-05,7.62939453125e-05
8.511543273925781e-05,0.08178329467773438,0.026387403671264645,0.066958,3.409385681152344e-05,0.00010967254638671875
8.988380432128906e-05,0.07439589500427246,0.012109748367309575,0.067796,3.123283386230469e-05,0.00010633468627929688
0.00011587142944335938,0.07371377944946289,0.004340317367553706,0.073176,3.457069396972656e-05,0.00011610984802246094
9.822845458984375e-05,0.06335139274597168,0.0025513211975097677,0.064399,3.0994415283203125e-05,0.00010204315185546875
9.5367431640625e-05,0.1093287467956543,0.007762376937866217,0.064215,2.4557113647460938e-05,7.653236389160156e-05
8.58306884765625e-05,0.052973270416259766,0.0018747133331298849,0.062942,3.647804260253906e-05,0.00012183189392089844
0.00010919570922851562,0.04732537269592285,0.020243179336547845,0.065809,2.7418136596679688e-05,0.00010228157043457031
9.012222290039062e-05,0.03136396408081055,0.017811533462524412,0.065763,3.075599670410156e-05,0.00010514259338378906
8.535385131835938e-05,0.09032440185546875,0.007197998641967775,0.058426,2.765655517578125e-05,9.369850158691406e-05
7.605552673339844e-05,0.05315232276916504,0.020457459960937494,0.072789,3.2901763916015625e-05,0.00010442733764648438
0.00012302398681640625,0.07188725471496582,0.004467000579833985,0.064775,2.5272369384765625e-05,8.273124694824219e-05
0.00010991096496582031,0.05732297897338867,0.0018969528045654355,0.066116,2.7179718017578125e-05,8.940696716308594e-05
9.72747802734375e-05,0.02835869789123535,0.00436894148254395,0.066866,3.62396240234375e-05,0.00011801719665527344
9.870529174804688e-05,0.04094576835632324,0.0015147608337402335,0.067094,3.266334533691406e-05,0.0001087188720703125
0.00011849403381347656,0.06618070602416992,0.021029236877441404,0.067137,3.600120544433594e-05,0.00011277198791503906
8.058547973632812e-05,0.05770063400268555,0.012138651214599616,0.067239,3.0994415283203125e-05,0.00010418891906738281
0.0001087188720703125,0.07061338424682617,0.006840293045043952,0.065005,2.7418136596679688e-05,9.989738464355469e-05
6.365776062011719e-05,0.07946467399597168,0.008516543762207035,0.064883,3.4332275390625e-05,0.00010657310485839844
0.00010728836059570312,0.05594015121459961,0.018514933395385735,0.329575,2.9325485229492188e-05,0.00010275840759277344
0.00010275840759277344,0.05787086486816406,0.004268315643310545,0.058956,3.528594970703125e-05,9.417533874511719e-05
0.00010728836059570312,0.05615973472595215,0.0011786465148925784,0.063027,3.147125244140625e-05,0.00012063980102539062
0.0001556873321533203,0.07866787910461426,0.005834932098388673,0.056615,3.4332275390625e-05,0.00011038780212402344
0.00011849403381347656,0.054486751556396484,0.004532980361938478,0.061534,2.8371810913085938e-05,8.96453857421875e-05
9.369850158691406e-05,0.030726909637451172,0.011230099151611328,0.079152,3.0994415283203125e-05,0.00010156631469726562
8.559226989746094e-05,0.0516209602355957,0.018855779312133794,0.079577,2.7418136596679688e-05,8.678436279296875e-05
8.702278137207031e-05,0.06319069862365723,0.007702655624389654,0.067851,3.266334533691406e-05,0.00010228157043457031
9.5367431640625e-05,0.07378053665161133,0.003566858215332029,0.06083,2.5272369384765625e-05,7.963180541992188e-05
0.00013208389282226562,0.0473787784576416,0.004414145584106452,0.065005,3.0040740966796875e-05,0.00010585784912109375
0.0001010894775390625,0.05040121078491211,0.0018862537689209036,0.077093,3.266334533691406e-05,0.0001087188720703125
0.00011229515075683594,0.06745600700378418,0.00426719979858399,0.070529,2.956390380859375e-05,8.988380432128906e-05
0.00011539459228515625,0.04738211631774902,0.01000598571777344,0.06077,3.0994415283203125e-05,0.00010895729064941406
6.628036499023438e-05,0.04642462730407715,0.005455930023193362,0.06247,2.6226043701171875e-05,9.036064147949219e-05
0.00011372566223144531,0.060216426849365234,0.008276700088500975,0.062078,2.7894973754882812e-05,9.751319885253906e-05
0.00010085105895996094,0.07529425621032715,0.0025131590881347643,0.068496,3.4332275390625e-05,0.00011539459228515625
0.00013709068298339844,0.053151607513427734,0.0030700177307128873,0.064113,3.457069396972656e-05,9.846687316894531e-05
0.00010347366333007812,0.0639960765838623,0.008120701950073236,0.067432,2.5987625122070312e-05,0.00010013580322265625
0.0001068115234375,0.042290687561035156,0.004516340881347655,0.076669,3.7670135498046875e-05,0.00010919570922851562
8.726119995117188e-05,0.051560401916503906,0.002755707504272467,0.076523,2.5987625122070312e-05,9.846687316894531e-05
6.437301635742188e-05,0.05594444274902344,0.010925757537841793,0.072814,2.765655517578125e-05,8.988380432128906e-05
0.00010633468627929688,0.05342888832092285,0.004582550186157233,0.067031,3.814697265625e-05,0.00010967254638671875
9.608268737792969e-05,0.04743218421936035,0.004114845764160158,0.061888,3.0279159545898438e-05,0.00010776519775390625
0.00010061264038085938,0.04385876655578613,0.000799621810913087,0.065635,2.86102294921875e-05,8.988380432128906e-05
0.00014734268188476562,0.05134844779968262,0.014169965484619143,0.063122,3.552436828613281e-05,0.00011563301086425781
8.368492126464844e-05,0.05904507637023926,0.0031424641876220683,0.061947,2.5272369384765625e-05,8.106231689453125e-05
8.034706115722656e-05,0.054909467697143555,0.004422352478027344,0.070978,2.2411346435546875e-05,7.414817810058594e-05
9.5367431640625e-05,0.029709339141845703,0.003128677581787115,0.064576,2.765655517578125e-05,0.00010800361633300781
8.368492126464844e-05,0.03527069091796875,0.004604952026367182,0.073274,2.288818359375e-05,7.939338684082031e-05
0.00012254714965820312,0.08457422256469727,0.011407223297119143,0.061124,3.4332275390625e-05,0.00011944770812988281
7.748603820800781e-05,0.060350894927978516,0.0044479505310058565,0.070024,2.7418136596679688e-05,0.00010538101196289062
8.58306884765625e-05,0.0405879020690918,0.004308803802490241,0.086944,2.6941299438476562e-05,8.392333984375e-05
5.841255187988281e-05,0.0717020034790039,0.007216606918334964,0.064509,3.62396240234375e-05,0.0001366138458251953
8.7738037109375e-05,0.07305240631103516,0.00487071412658692,0.071639,3.147125244140625e-05,0.00010657310485839844
7.772445678710938e-05,0.0638284683227539,0.00578592762756347,0.068002,2.8371810913085938e-05,0.000102996826171875
7.43865966796875e-05,0.0650336742401123,0.014559906433105466,0.066902,2.6226043701171875e-05,9.274482727050781e-05
0.00011181831359863281,0.07921552658081055,0.002514228607177732,0.072549,3.3855438232421875e-05,0.00010728836059570312
8.344650268554688e-05,0.0319056510925293,0.00256875253295899,0.072319,2.8848648071289062e-05,0.00010442733764648438
8.916854858398438e-05,0.047548770904541016,0.006563349563598636,0.060443,2.765655517578125e-05,0.00010585784912109375
9.822845458984375e-05,0.03655862808227539,0.010607228302001948,0.070776,2.3603439331054688e-05,7.939338684082031e-05
7.796287536621094e-05,0.04961872100830078,0.0068760072631835895,0.067708,3.886222839355469e-05,0.00015091896057128906
8.511543273925781e-05,0.06105828285217285,0.01045549610900879,0.062312,3.719329833984375e-05,0.00012302398681640625
9.608268737792969e-05,0.06932640075683594,0.010375420593261714,0.070026,3.4809112548828125e-05,0.00011157989501953125
9.202957153320312e-05,0.07399177551269531,0.01020809226989746,0.06019,2.3365020751953125e-05,7.700920104980469e-05
0.00010371208190917969,0.04043102264404297,0.007535421737670897,0.064791,3.2901763916015625e-05,0.00010824203491210938
9.441375732421875e-05,0.04885435104370117,0.004818685073852538,0.07023,2.86102294921875e-05,8.821487426757812e-05
0.00011777877807617188,0.06705141067504883,0.017101713485717776,0.06018,3.075599670410156e-05,0.000102996826171875
0.00010442733764648438,0.056035757064819336,0.002606031433105463,0.065184,3.504753112792969e-05,0.0001087188720703125
9.393692016601562e-05,0.0555882453918457,0.01197878541564941,0.069429,2.5987625122070312e-05,9.417533874511719e-05
0.00010824203491210938,0.047904014587402344,0.006864994812011721,0.08495,2.3365020751953125e-05,9.512901306152344e-05
0.000102996826171875,0.06746745109558105,0.004980402435302733,0.060836,3.1948089599609375e-05,0.00011610984802246094
0.00010967254638671875,0.05234575271606445,0.0020762231140136686,0.061747,2.7418136596679688e-05,9.72747802734375e-05
0.00010943412780761719,0.07372331619262695,0.02100755508422851,0.064795,2.7179718017578125e-05,9.512901306152344e-05
8.463859558105469e-05,0.027475357055664062,0.005976829528808597,0.074375,3.314018249511719e-05,0.00011873245239257812
0.000102996826171875,0.04897904396057129,0.00933435115051269,0.065433,3.3855438232421875e-05,0.00010824203491210938
0.00012612342834472656,0.042968034744262695,0.0061865490722656236,0.069745,3.266334533691406e-05,0.00011444091796875
0.00011706352233886719,0.049836158752441406,0.006352310028076173,0.06066,2.2172927856445312e-05,7.987022399902344e-05
0.00012111663818359375,0.05847954750061035,0.0073630816345214845,0.067662,3.3855438232421875e-05,9.489059448242188e-05
7.486343383789062e-05,0.06941533088684082,0.0060670765380859346,0.055752,2.574920654296875e-05,9.34600830078125e-05
8.726119995117188e-05,0.057933807373046875,0.003190336288452153,0.073111,2.6702880859375e-05,9.298324584960938e-05
0.00016069412231445312,0.054540395736694336,0.011553629470825194,0.064999,2.5987625122070312e-05,9.059906005859375e-05
8.749961853027344e-05,0.06331443786621094,0.004922251968383792,0.061345,2.8848648071289062e-05,0.00010514259338378906
0.00011086463928222656,0.04169106483459473,0.00910987991333008,0.07156,2.1219253540039062e-05,7.367134094238281e-05
0.00017333030700683594,0.05854940414428711,0.016918668624877925,0.067528,2.1696090698242188e-05,6.794929504394531e-05
0.0001068115234375,0.04748868942260742,0.005354955856323243,0.061958,3.0994415283203125e-05,0.00010633468627929688
8.749961853027344e-05,0.06055307388305664,0.0135504365234375,0.058822,3.361701965332031e-05,0.00011658668518066406
0.00010895729064941406,0.04021811485290527,0.017944903244018554,0.073311,3.0279159545898438e-05,9.369850158691406e-05
9.942054748535156e-05,0.03623533248901367,0.004544777099609376,0.061583,2.86102294921875e-05,9.34600830078125e-05
0.00011920928955078125,0.05720162391662598,0.02074494416809082,0.063624,2.288818359375e-05,8.034706115722656e-05
7.891654968261719e-05,0.05063271522521973,0.007335295761108404,0.073887,2.9325485229492188e-05,0.0001068115234375
7.748603820800781e-05,0.036141395568847656,0.0063058740539550795,0.076958,2.5987625122070312e-05,8.511543273925781e-05
5.7220458984375e-05,0.060007333755493164,0.004299430465698244,0.056025,2.288818359375e-05,7.605552673339844e-05
6.127357482910156e-05,0.04771876335144043,0.01334175964355469,0.092415,1.9311904907226562e-05,6.198883056640625e-05
4.887580871582031e-05,0.04774141311645508,0.00380460202026367,0.084982,2.3365020751953125e-05,8.082389831542969e-05
7.295608520507812e-05,0.05755186080932617,0.014523471786499029,0.083823,2.384185791015625e-05,7.987022399902344e-05
6.222724914550781e-05,0.07528543472290039,0.00583847956848145,0.071973,3.218650817871094e-05,0.00011467933654785156
7.748603820800781e-05,0.08239507675170898,0.006255911224365238,0.063482,3.0040740966796875e-05,0.00010919570922851562
7.748603820800781e-05,0.06894063949584961,0.007350673995971682,0.072114,2.9087066650390625e-05,9.417533874511719e-05
6.699562072753906e-05,0.09195518493652344,0.0027447585449218714,0.066389,2.7179718017578125e-05,8.273124694824219e-05
9.799003601074219e-05,0.052756547927856445,0.0033127546997070295,0.070453,2.765655517578125e-05,9.059906005859375e-05
0.00011205673217773438,0.04285073280334473,0.003954123764038087,0.06422,2.574920654296875e-05,0.00010061264038085938
0.00010585784912109375,0.09534096717834473,0.00570628924560547,0.057323,2.384185791015625e-05,7.605552673339844e-05
9.679794311523438e-05,0.04294419288635254,0.004252231018066405,0.070883,3.147125244140625e-05,0.00010204315185546875
7.963180541992188e-05,0.06194877624511719,0.014813312927246094,0.070284,2.384185791015625e-05,7.390975952148438e-05
9.369850158691406e-05,0.040290117263793945,0.00488449882507324,0.061635,2.9802322387695312e-05,9.489059448242188e-05
9.441375732421875e-05,0.05135297775268555,0.0024484963378906266,0.065579,3.0517578125e-05,0.00010275840759277344
9.584426879882812e-05,0.04595470428466797,0.0038582988281249953,0.082598,3.5762786865234375e-05,0.0001342296600341797
9.083747863769531e-05,0.06072354316711426,0.001476487869262702,0.070056,2.8133392333984375e-05,0.00011205673217773438
9.274482727050781e-05,0.04784584045410156,0.04323380419921875,0.061678,4.57763671875e-05,0.000125885009765625
9.393692016601562e-05,0.029771804809570312,0.006234399505615232,0.076504,2.6464462280273438e-05,0.00010466575622558594
8.797645568847656e-05,0.048362016677856445,0.006117098297119136,0.064461,2.384185791015625e-05,7.700920104980469e-05
8.58306884765625e-05,0.060556888580322266,0.022783195175170898,0.097761,2.9325485229492188e-05,9.250640869140625e-05
9.226799011230469e-05,0.0635993480682373,0.008383813339233395,0.072869,2.47955322265625e-05,9.012222290039062e-05
8.273124694824219e-05,0.11822366714477539,0.016314197235107422,0.06157,2.9325485229492188e-05,0.00010776519775390625
9.417533874511719e-05,0.11274600028991699,0.008935942962646479,0.075397,3.147125244140625e-05,0.00011134147644042969
0.0001285076141357422,0.10636234283447266,0.00413800463867188,0.065423,2.7418136596679688e-05,0.00010657310485839844
0.00010061264038085938,0.11399483680725098,0.012636670608520507,0.06198,3.2901763916015625e-05,9.989738464355469e-05
0.00010347366333007812,0.10962677001953125,0.008333546401977546,0.076023,3.647804260253906e-05,0.00011444091796875
0.00010514259338378906,0.11316847801208496,0.005677713928222652,0.071815,4.887580871582031e-05,0.00014281272888183594
9.322166442871094e-05,0.058554649353027344,0.02387256787109375,0.065872,2.86102294921875e-05,9.632110595703125e-05
7.724761962890625e-05,0.046639442443847656,0.009682653182983392,0.069556,2.0503997802734375e-05,6.508827209472656e-05
0.00010085105895996094,0.07638049125671387,0.0018828336029052678,0.069097,3.1948089599609375e-05,0.0001049041748046875
6.341934204101562e-05,0.07964086532592773,0.014488182785034179,0.068898,2.9087066650390625e-05,9.703636169433594e-05
0.00010561943054199219,0.06424665451049805,0.0041683632659912095,0.063445,2.5987625122070312e-05,9.179115295410156e-05
0.00010085105895996094,0.0637662410736084,0.011810165145874019,0.071247,3.743171691894531e-05,0.000125885009765625
0.00011110305786132812,0.04754471778869629,0.01187000340270996,0.061412,2.6464462280273438e-05,9.942054748535156e-05
0.00010037422180175781,0.04207754135131836,0.007678658905029299,0.062435,3.075599670410156e-05,0.0001068115234375
9.799003601074219e-05,0.06506824493408203,0.022103229614257813,0.069604,2.956390380859375e-05,0.00010347366333007812
9.417533874511719e-05,0.05246734619140625,0.005445528045654291,0.080934,3.695487976074219e-05,0.00011467933654785156
7.891654968261719e-05,0.03652477264404297,0.01183035235595703,0.094223,2.8133392333984375e-05,9.632110595703125e-05
6.818771362304688e-05,0.05724477767944336,0.00467930020141602,0.068962,2.47955322265625e-05,8.177757263183594e-05
6.508827209472656e-05,0.0647130012512207,0.0024759734802246025,0.074857,2.4080276489257812e-05,8.606910705566406e-05
0.00011777877807617188,0.07082152366638184,0.028168938690185552,0.066519,3.361701965332031e-05,0.00011157989501953125
8.893013000488281e-05,0.07984304428100586,0.006992795547485352,0.061466,2.3603439331054688e-05,8.988380432128906e-05
7.271766662597656e-05,0.08297991752624512,0.005154177200317384,0.062638,3.075599670410156e-05,0.00010371208190917969
7.128715515136719e-05,0.04980111122131348,0.007003834960937497,0.060852,2.574920654296875e-05,9.799003601074219e-05
0.00010013580322265625,0.08385992050170898,0.016206446151733403,0.066145,2.5033950805664062e-05,8.106231689453125e-05
0.00010323524475097656,0.061841726303100586,0.0072093150329589906,0.08428,5.8650970458984375e-05,0.00011539459228515625
7.367134094238281e-05,0.06202054023742676,0.004455668945312505,0.079605,2.8371810913085938e-05,0.00011444091796875
0.0001246929168701172,0.048595428466796875,0.0037956239166259814,0.069031,2.4080276489257812e-05,7.653236389160156e-05
6.103515625e-05,0.06618690490722656,0.0036469050903320255,0.071248,2.86102294921875e-05,9.942054748535156e-05
7.557868957519531e-05,0.05422401428222656,0.016259953460693366,0.07254,3.361701965332031e-05,0.00010728836059570312
8.440017700195312e-05,0.044367074966430664,0.02139936970520019,0.065987,2.4557113647460938e-05,8.296966552734375e-05
5.936622619628906e-05,0.0472109317779541,0.00568571202087402,0.080057,2.8848648071289062e-05,0.00013446807861328125
8.344650268554688e-05,0.060193538665771484,0.004442965789794917,0.066529,2.2172927856445312e-05,9.131431579589844e-05
7.414817810058594e-05,0.0872488021850586,0.010935968780517571,0.082475,2.9087066650390625e-05,9.846687316894531e-05
8.225440979003906e-05,0.04404306411743164,0.016120930984497073,0.081897,3.3855438232421875e-05,0.0001087188720703125
8.106231689453125e-05,0.06012892723083496,0.02270899812316895,0.059909,3.218650817871094e-05,9.775161743164062e-05
6.771087646484375e-05,0.050513505935668945,0.01423721501159668,0.086132,3.266334533691406e-05,0.00010538101196289062
0.00011777877807617188,0.04697442054748535,0.004737566711425778,0.071523,2.193450927734375e-05,7.486343383789062e-05
0.00014472007751464844,0.046150922775268555,0.007594585266113285,0.06566,3.62396240234375e-05,0.000141143798828125
0.00010895729064941406,0.04800772666931152,0.0007044849395752006,0.072125,2.7894973754882812e-05,9.632110595703125e-05
7.987022399902344e-05,0.08048868179321289,0.003660789688110358,0.067392,3.075599670410156e-05,0.00011467933654785156
7.724761962890625e-05,0.057891845703125,0.02541594084167481,0.077841,3.0279159545898438e-05,0.00010585784912109375
7.2479248046875e-05,0.05709385871887207,0.004214244781494139,0.095264,3.2901763916015625e-05,0.00011324882507324219
8.392333984375e-05,0.06730532646179199,0.0033822287750244207,0.074455,2.5033950805664062e-05,7.414817810058594e-05
8.702278137207031e-05,0.07336068153381348,0.00478694158935547,0.076736,2.8371810913085938e-05,0.00010514259338378906
7.009506225585938e-05,0.02999138832092285,0.005149094161987305,0.06669,2.2411346435546875e-05,8.058547973632812e-05
9.918212890625e-05,0.023593902587890625,0.010607155914306637,0.07613,3.504753112792969e-05,0.00015211105346679688
9.202957153320312e-05,0.04519391059875488,0.010033441162109372,0.0694,3.6716461181640625e-05,0.00011420249938964844
9.202957153320312e-05,0.05059957504272461,0.004166610946655269,0.071635,2.384185791015625e-05,7.605552673339844e-05
8.130073547363281e-05,0.04569411277770996,0.0017030477752685569,0.062026,2.956390380859375e-05,9.918212890625e-05
0.00010800361633300781,0.05979800224304199,0.01073224435424805,0.063219,2.574920654296875e-05,8.916854858398438e-05
8.678436279296875e-05,0.03909921646118164,0.008585073028564455,0.063414,3.0040740966796875e-05,0.0001068115234375
0.000110626220703125,0.04117274284362793,0.014781404434204101,0.062764,3.24249267578125e-05,0.00010609626770019531
0.00010466575622558594,0.045288801193237305,0.003251892501831055,0.066718,3.2901763916015625e-05,0.00011134147644042969
9.369850158691406e-05,0.05332660675048828,0.00521137411499023,0.062726,3.147125244140625e-05,0.0001285076141357422
8.082389831542969e-05,0.05966448783874512,0.01777866906738282,0.066879,2.8848648071289062e-05,0.00010371208190917969
6.222724914550781e-05,0.07000374794006348,0.007360748352050778,0.066611,3.2901763916015625e-05,9.942054748535156e-05
0.00011897087097167969,0.0469663143157959,0.004594360198974606,0.057785,2.8133392333984375e-05,8.559226989746094e-05
0.00010466575622558594,0.07670807838439941,0.010809379592895504,0.062434,2.956390380859375e-05,0.00011420249938964844
9.822845458984375e-05,0.052329063415527344,0.008242489410400386,0.068874,4.649162292480469e-05,0.00010943412780761719
7.557868957519531e-05,0.06590580940246582,0.017846216629028314,0.070902,2.8133392333984375e-05,9.083747863769531e-05
8.893013000488281e-05,0.05485892295837402,0.006782645477294923,0.060161,2.8371810913085938e-05,9.1552734375e-05
0.00010085105895996094,0.0502927303314209,0.009056293441772459,0.060823,3.62396240234375e-05,0.00010895729064941406
8.320808410644531e-05,0.062117576599121094,0.0033498973236083945,0.066764,3.0994415283203125e-05,0.00010061264038085938
6.842613220214844e-05,0.06783604621887207,0.016161174560546873,0.071924,3.409385681152344e-05,0.00011086463928222656
0.00011658668518066406,0.057857513427734375,0.0018670858764648496,0.082185,2.4080276489257812e-05,7.963180541992188e-05
0.00015807151794433594,0.035384416580200195,0.0068745128173828135,0.063623,3.361701965332031e-05,0.00010061264038085938
0.00012302398681640625,0.047637939453125,0.008576585723876956,0.070823,3.337860107421875e-05,0.00010037422180175781
7.557868957519531e-05,0.06781888008117676,0.0006674998779296892,0.069048,2.8371810913085938e-05,9.679794311523438e-05
9.012222290039062e-05,0.05294489860534668,0.009471714828491212,0.074377,3.218650817871094e-05,0.00011301040649414062
0.000102996826171875,0.06684160232543945,0.02255885382080078,0.082846,2.2172927856445312e-05,7.677078247070312e-05
9.179115295410156e-05,0.06780099868774414,0.012147442031860349,0.061774,2.9802322387695312e-05,0.00010323524475097656
0.00011157989501953125,0.07302665710449219,0.0019192842102050828,0.07164,3.218650817871094e-05,0.00012063980102539062
5.817413330078125e-05,0.03061389923095703,0.00543353805541992,0.083025,3.409385681152344e-05,0.00010061264038085938
9.202957153320312e-05,0.048609018325805664,0.0026095699157714786,0.069791,2.7418136596679688e-05,0.00010585784912109375
7.987022399902344e-05,0.0673837661743164,0.009450312469482428,0.069502,4.410743713378906e-05,0.00014638900756835938
8.344650268554688e-05,0.07143402099609375,0.0032933228759765634,0.060147,2.3603439331054688e-05,7.724761962890625e-05
0.00010228157043457031,0.0765993595123291,0.008931136657714847,0.057848,2.384185791015625e-05,7.462501525878906e-05
0.0001575946807861328,0.05556488037109375,0.000981062637329104,0.061214,3.24249267578125e-05,0.00010466575622558594
9.512901306152344e-05,0.06399893760681152,0.0173452260131836,0.095813,4.100799560546875e-05,0.0001354217529296875
9.989738464355469e-05,0.04487943649291992,0.009365130081176759,0.06236,3.814697265625e-05,9.489059448242188e-05
9.369850158691406e-05,0.03517746925354004,0.005240114791870115,0.058117,2.4318695068359375e-05,8.296966552734375e-05
9.703636169433594e-05,0.04691481590270996,0.003867813735961914,0.059794,2.7418136596679688e-05,0.00010275840759277344
0.00010132789611816406,0.04628324508666992,0.003772523681640619,0.072983,3.170967102050781e-05,0.00010991096496582031
0.00010085105895996094,0.030576229095458984,0.007528294799804686,0.074852,3.123283386230469e-05,0.00011348724365234375
0.00010013580322265625,0.055879831314086914,0.014223771682739257,0.054709,3.123283386230469e-05,0.00011658668518066406
8.869171142578125e-05,0.03625988960266113,0.012645034652709955,0.072844,2.8848648071289062e-05,9.72747802734375e-05
9.799003601074219e-05,0.02259969711303711,0.014316175903320308,0.064711,3.123283386230469e-05,0.00011873245239257812
0.0001583099365234375,0.03616142272949219,0.006908435363769533,0.08323,3.075599670410156e-05,9.584426879882812e-05
9.870529174804688e-05,0.06900501251220703,0.009082575851440428,0.059144,3.24249267578125e-05,9.512901306152344e-05
7.295608520507812e-05,0.07873678207397461,0.004946520401000978,0.061624,2.6464462280273438e-05,0.00010085105895996094
7.295608520507812e-05,0.061041831970214844,0.028649346252441407,0.063179,2.6702880859375e-05,9.417533874511719e-05
5.745887756347656e-05,0.08435392379760742,0.004185755233764646,0.05852,2.9087066650390625e-05,0.00010418891906738281
0.00012254714965820312,0.05755925178527832,0.020641610061645513,0.085988,2.288818359375e-05,7.462501525878906e-05
0.0001285076141357422,0.059995174407958984,0.011412361923217776,0.096509,3.4809112548828125e-05,0.00010824203491210938
0.00012493133544921875,0.051827192306518555,0.022376343673706056,0.066606,2.6702880859375e-05,0.00010919570922851562
6.747245788574219e-05,0.06957554817199707,0.006598843917846681,0.06014,3.0040740966796875e-05,9.989738464355469e-05
7.581710815429688e-05,0.07027792930603027,0.0006542587280273376,0.069375,2.6941299438476562e-05,8.749961853027344e-05
0.00011563301086425781,0.09989404678344727,0.01450072465515137,0.078344,3.457069396972656e-05,0.00010204315185546875
0.00011539459228515625,0.09178590774536133,0.003341521560668942,0.061088,2.6464462280273438e-05,9.131431579589844e-05
0.00011086463928222656,0.04632735252380371,0.011074260513305664,0.081358,2.47955322265625e-05,8.821487426757812e-05
6.4849853515625e-05,0.040557861328125,0.013367788299560548,0.064566,2.9802322387695312e-05,0.00010371208190917969
9.250640869140625e-05,0.04086613655090332,0.013326666152954095,0.078562,2.956390380859375e-05,0.00010228157043457031
9.059906005859375e-05,0.04998660087585449,0.0061393275451660095,0.091855,3.314018249511719e-05,0.00011348724365234375
0.0001666545867919922,0.05988907814025879,0.009181408813476566,0.068297,2.2649765014648438e-05,8.320808410644531e-05
9.083747863769531e-05,0.06529068946838379,0.023481956451416014,0.072132,3.0279159545898438e-05,0.00010156631469726562
9.989738464355469e-05,0.05315566062927246,0.001419579452514648,0.060981,3.218650817871094e-05,0.00010919570922851562
9.369850158691406e-05,0.051244497299194336,0.0077785314941406225,0.06031,2.3126602172851562e-05,7.724761962890625e-05
8.392333984375e-05,0.03727316856384277,0.006970993438720707,0.082034,2.8371810913085938e-05,0.00010085105895996094
7.534027099609375e-05,0.054074764251708984,0.008638777221679689,0.073711,2.6226043701171875e-05,9.703636169433594e-05
8.702278137207031e-05,0.06048917770385742,0.02048636019897461,0.088768,3.0040740966796875e-05,9.608268737792969e-05
8.368492126464844e-05,0.058133840560913086,0.0036784013671875004,0.084258,2.3365020751953125e-05,7.319450378417969e-05
7.82012939453125e-05,0.06635093688964844,0.008074750213623041,0.071095,3.790855407714844e-05,0.00011777877807617188
0.00010609626770019531,0.10427379608154297,0.0061603052825927734,0.059128,2.4318695068359375e-05,7.963180541992188e-05
8.177757263183594e-05,0.07731056213378906,0.0057014685058593695,0.066835,2.8133392333984375e-05,8.845329284667969e-05
0.00013113021850585938,0.054955244064331055,0.006741222229003904,0.08791,3.0040740966796875e-05,0.00011014938354492188
0.00011801719665527344,0.034561872482299805,0.012767667160034177,0.064515,3.1948089599609375e-05,0.00010633468627929688
8.320808410644531e-05,0.029933929443359375,0.013358411132812498,0.075463,2.9802322387695312e-05,0.00011920928955078125
0.00010371208190917969,0.07773041725158691,0.004383614135742189,0.061624,2.9802322387695312e-05,0.00010466575622558594
9.226799011230469e-05,0.0517268180847168,0.011600977294921877,0.064857,2.3365020751953125e-05,7.677078247070312e-05
0.00010132789611816406,0.08824634552001953,0.004057484451293947,0.097634,2.574920654296875e-05,8.296966552734375e-05
0.00011873245239257812,0.06822991371154785,0.001185780151367194,0.064242,2.8848648071289062e-05,9.608268737792969e-05
0.00010800361633300781,0.07931137084960938,0.007994387466430664,0.064693,3.457069396972656e-05,0.00010943412780761719
0.00012421607971191406,0.04805469512939453,0.011178763122558596,0.056905,2.7894973754882812e-05,0.00010156631469726562
7.62939453125e-05,0.03762316703796387,0.013502163970947265,0.065762,3.314018249511719e-05,0.00011396408081054688
9.202957153320312e-05,0.06270313262939453,0.002756529006958011,0.06684,3.0279159545898438e-05,0.00010442733764648438
7.939338684082031e-05,0.05898690223693848,0.0140404985961914,0.072844,3.24249267578125e-05,0.00010371208190917969
8.845329284667969e-05,0.08165526390075684,0.005388676315307622,0.069794,3.337860107421875e-05,0.00011134147644042969
8.869171142578125e-05,0.05209040641784668,0.018260554885864255,0.068525,4.291534423828125e-05,0.00014591217041015625
9.369850158691406e-05,0.045554399490356445,0.017792496353149417,0.071794,3.4809112548828125e-05,0.00011181831359863281
7.891654968261719e-05,0.07230067253112793,0.003768592514038084,0.060011,2.6941299438476562e-05,7.915496826171875e-05
0.00011968612670898438,0.07807421684265137,0.011021312133789068,0.078008,2.6941299438476562e-05,0.0001049041748046875
7.2479248046875e-05,0.056189537048339844,0.004291365142822259,0.074454,2.384185791015625e-05,7.510185241699219e-05
0.00010204315185546875,0.072967529296875,0.008228117950439456,0.064717,2.8371810913085938e-05,0.00011467933654785156
8.7738037109375e-05,0.04061698913574219,0.002218455383300788,0.076453,2.86102294921875e-05,0.00012159347534179688
0.00010228157043457031,0.04397773742675781,0.0030165513763427687,0.062699,2.956390380859375e-05,0.00010418891906738281
9.322166442871094e-05,0.049651145935058594,0.006972524063110351,0.061883,2.5987625122070312e-05,8.416175842285156e-05
0.00012135505676269531,0.05268406867980957,0.001631747192382814,0.058856,2.7894973754882812e-05,0.00010347366333007812
9.894371032714844e-05,0.05594444274902344,0.00390817727661133,0.062304,2.2411346435546875e-05,9.393692016601562e-05
9.5367431640625e-05,0.06574630737304688,0.012569001922607417,0.06324,2.6941299438476562e-05,8.535385131835938e-05
8.440017700195312e-05,0.04878568649291992,0.006587104095458984,0.068911,3.457069396972656e-05,0.00011038780212402344
9.274482727050781e-05,0.054331302642822266,0.003491933471679684,0.061768,2.7894973754882812e-05,8.702278137207031e-05
0.0001049041748046875,0.06027579307556152,0.029580182830810542,0.071608,2.9802322387695312e-05,0.00010061264038085938
0.00010132789611816406,0.023847103118896484,0.007304999572753906,0.060918,3.266334533691406e-05,0.00011491775512695312
8.797645568847656e-05,0.04352545738220215,0.002724752288818362,0.055344,2.86102294921875e-05,0.00011348724365234375
0.00011467933654785156,0.034142494201660156,0.017163138824462895,0.064119,3.361701965332031e-05,0.00010538101196289062
0.00010228157043457031,0.04766082763671875,0.0026438146820068342,0.069551,2.6702880859375e-05,9.202957153320312e-05
7.724761962890625e-05,0.0515289306640625,0.00890747233581543,0.068688,3.0994415283203125e-05,0.00011181831359863281
7.772445678710938e-05,0.0619044303894043,0.0020239605407714883,0.074527,2.8848648071289062e-05,0.000125885009765625
6.723403930664062e-05,0.06316256523132324,0.014610684234619142,0.062193,2.765655517578125e-05,9.393692016601562e-05
9.298324584960938e-05,0.02554917335510254,0.01638447743225098,0.058792,2.6464462280273438e-05,8.130073547363281e-05
0.00011277198791503906,0.022757530212402344,0.001611459686279293,0.094198,2.956390380859375e-05,8.487701416015625e-05
0.00010561943054199219,0.04290366172790527,0.006763867050170902,0.071544,4.220008850097656e-05,0.0001361370086669922
9.584426879882812e-05,0.04559969902038574,0.01130224522399903,0.072762,3.314018249511719e-05,0.00010228157043457031
8.58306884765625e-05,0.07993507385253906,0.005009098724365238,0.075471,3.0994415283203125e-05,9.942054748535156e-05
6.29425048828125e-05,0.05686306953430176,0.00637445712280274,0.092523,2.8133392333984375e-05,0.00010514259338378906
6.151199340820312e-05,0.06542825698852539,0.008018778762817383,0.06429,2.86102294921875e-05,0.00010228157043457031
0.00011515617370605469,0.0658111572265625,0.003148731277465816,0.086927,2.6941299438476562e-05,9.441375732421875e-05
9.655952453613281e-05,0.04570913314819336,0.007483878356933593,0.077293,2.86102294921875e-05,0.00011563301086425781
9.274482727050781e-05,0.07792854309082031,0.020379141036987306,0.077583,2.47955322265625e-05,8.559226989746094e-05
0.0001285076141357422,0.06172823905944824,0.004359928359985346,0.07301,3.337860107421875e-05,0.00010704994201660156
0.00011730194091796875,0.04983687400817871,0.010695877365112308,0.094621,3.3855438232421875e-05,0.00010418891906738281
0.00010848045349121094,0.03394365310668945,0.003560148025512702,0.077799,3.600120544433594e-05,0.00011777877807617188
0.000102996826171875,0.05043816566467285,0.003781226470947266,0.068647,2.6226043701171875e-05,9.989738464355469e-05
0.00011467933654785156,0.07044577598571777,0.011474940658569341,0.083074,3.147125244140625e-05,0.00010132789611816406
0.00010418891906738281,0.07610082626342773,0.021809570587158204,0.061687,2.7418136596679688e-05,8.630752563476562e-05
8.320808410644531e-05,0.06762099266052246,0.016177428619384766,0.060508,2.2411346435546875e-05,7.915496826171875e-05
0.00011563301086425781,0.053441762924194336,0.0016507983551025396,0.080539,2.956390380859375e-05,0.00010943412780761719
7.295608520507812e-05,0.06490802764892578,0.008085328643798823,0.095282,2.8371810913085938e-05,0.00011467933654785156
0.00010561943054199219,0.059508562088012695,0.004311029922485346,0.085388,3.7670135498046875e-05,0.0001327991485595703
8.654594421386719e-05,0.0449223518371582,0.002448203262329099,0.075616,2.6941299438476562e-05,8.273124694824219e-05
9.560585021972656e-05,0.0412447452545166,0.006213637725830078,0.061883,2.7418136596679688e-05,9.250640869140625e-05
9.72747802734375e-05,0.049176931381225586,0.0032566546478271508,0.083146,3.0517578125e-05,0.00010895729064941406
8.821487426757812e-05,0.058798789978027344,0.010877308105468775,0.261576,3.123283386230469e-05,0.0001163482666015625
6.508827209472656e-05,0.0591890811920166,0.005726633010864263,0.072514,2.384185791015625e-05,7.62939453125e-05
8.988380432128906e-05,0.062133073806762695,0.00629879940795898,0.063462,3.218650817871094e-05,0.00012135505676269531
0.0001442432403564453,0.05831193923950195,0.007799838836669917,0.114167,2.7894973754882812e-05,8.821487426757812e-05
7.081031799316406e-05,0.05256199836730957,0.0028629098205566472,0.067822,2.2411346435546875e-05,7.224082946777344e-05
9.846687316894531e-05,0.04994845390319824,0.015665505691528317,0.096154,2.384185791015625e-05,7.271766662597656e-05
0.000102996826171875,0.03665924072265625,0.004907609802246096,0.063344,2.7179718017578125e-05,9.369850158691406e-05
9.369850158691406e-05,0.044498443603515625,0.013867343963623047,0.078486,2.574920654296875e-05,8.106231689453125e-05
9.894371032714844e-05,0.052854061126708984,0.005306360656738285,0.063218,2.7894973754882812e-05,9.465217590332031e-05
9.059906005859375e-05,0.0633089542388916,0.02610283094787598,0.059236,3.0517578125e-05,9.632110595703125e-05
0.00011229515075683594,0.07231402397155762,0.006556286956787109,0.056998,2.6464462280273438e-05,8.749961853027344e-05
6.985664367675781e-05,0.08992910385131836,0.0045439998931884745,0.063293,2.7179718017578125e-05,0.00010371208190917969
8.58306884765625e-05,0.07734084129333496,0.006979412033081056,0.072573,3.0517578125e-05,0.00010776519775390625
7.534027099609375e-05,0.08377885818481445,0.01506297737121582,0.059815,3.075599670410156e-05,0.00010228157043457031
0.00011777877807617188,0.05782127380371094,0.004043023498535157,0.056192,2.7418136596679688e-05,8.845329284667969e-05
0.0001068115234375,0.06231880187988281,0.0037707982482910185,0.068131,3.147125244140625e-05,0.00010085105895996094
8.440017700195312e-05,0.0469670295715332,0.006869466964721682,0.060083,2.5510787963867188e-05,9.918212890625e-05
7.748603820800781e-05,0.05396389961242676,0.010559418945312496,0.100845,2.86102294921875e-05,9.560585021972656e-05
8.988380432128906e-05,0.051433563232421875,0.017254902908325195,0.068453,3.0994415283203125e-05,0.00010204315185546875
8.654594421386719e-05,0.03750491142272949,0.03246481884765624,0.065962,2.5272369384765625e-05,9.1552734375e-05
9.679794311523438e-05,0.049048423767089844,0.025801983337402343,0.072395,3.123283386230469e-05,0.00010251998901367188
0.0001049041748046875,0.04102897644042969,0.004580143585205074,0.068735,2.7179718017578125e-05,9.584426879882812e-05
9.369850158691406e-05,0.033936500549316406,0.006293030334472663,0.071749,2.9802322387695312e-05,9.512901306152344e-05
5.9604644775390625e-05,0.04850053787231445,0.006885291000366209,0.082304,3.528594970703125e-05,0.00011610984802246094
9.942054748535156e-05,0.06159257888793945,0.006905361022949225,0.06341,2.5510787963867188e-05,8.463859558105469e-05
8.797645568847656e-05,0.0640573501586914,0.004571120620727537,0.075574,1.9788742065429688e-05,6.079673767089844e-05
0.00012540817260742188,0.08548831939697266,0.005185529296875005,0.067782,3.075599670410156e-05,0.00010061264038085938
8.58306884765625e-05,0.07110357284545898,0.019808998352050786,0.089319,2.4318695068359375e-05,8.177757263183594e-05
9.655952453613281e-05,0.07349371910095215,0.012806504943847663,0.073872,2.574920654296875e-05,9.703636169433594e-05
0.0001266002655029297,0.06421184539794922,0.006094213348388666,0.072469,3.3855438232421875e-05,0.00011157989501953125
0.00011301040649414062,0.03839921951293945,0.02741940284729004,0.05799,2.8848648071289062e-05,9.393692016601562e-05
0.00011420249938964844,0.04872250556945801,0.00550115367126465,0.068313,3.337860107421875e-05,9.584426879882812e-05
0.00012421607971191406,0.04148721694946289,0.006618201354980466,0.064071,3.0279159545898438e-05,8.7738037109375e-05
7.891654968261719e-05,0.042604923248291016,0.0035344687347412113,0.064262,2.2172927856445312e-05,6.794929504394531e-05
7.295608520507812e-05,0.053212881088256836,0.0024929143676757776,0.070899,3.528594970703125e-05,0.00011444091796875
9.036064147949219e-05,0.06537342071533203,0.006040650100708006,0.06203,2.384185791015625e-05,7.390975952148438e-05
0.00011396408081054688,0.05329084396362305,0.02357082357788086,0.070646,2.7179718017578125e-05,0.0001010894775390625
8.511543273925781e-05,0.0714564323425293,0.010817110839843755,0.078134,2.8371810913085938e-05,0.0001068115234375
0.00010275840759277344,0.03943490982055664,0.005578859512329101,0.063208,3.6716461181640625e-05,0.00012421607971191406
0.00010061264038085938,0.05674457550048828,0.009365178436279292,0.085956,2.5987625122070312e-05,9.107589721679688e-05
8.821487426757812e-05,0.03740215301513672,0.0034628636016845737,0.061886,3.2901763916015625e-05,0.00012040138244628906
8.726119995117188e-05,0.0477595329284668,0.00995274035644532,0.063978,2.5272369384765625e-05,7.843971252441406e-05
6.270408630371094e-05,0.06857943534851074,0.019251014190673828,0.061869,2.8133392333984375e-05,9.584426879882812e-05
8.916854858398438e-05,0.05860614776611328,0.003644746093749998,0.067095,3.457069396972656e-05,0.00010418891906738281
9.465217590332031e-05,0.04181718826293945,0.012486700454711917,0.059659,2.3126602172851562e-05,8.177757263183594e-05
8.416175842285156e-05,0.054939985275268555,0.0021729566955566437,0.07901,2.193450927734375e-05,6.890296936035156e-05
0.00011801719665527344,0.05267620086669922,0.004688874496459966,0.063161,2.9325485229492188e-05,0.0001125335693359375
7.128715515136719e-05,0.06148886680603027,0.005502376525878913,0.062507,3.266334533691406e-05,0.00010657310485839844
7.367134094238281e-05,0.04913926124572754,0.017405951232910152,0.064405,3.218650817871094e-05,0.00010037422180175781
8.058547973632812e-05,0.07355546951293945,0.012851671524047856,0.08968,3.123283386230469e-05,0.00010466575622558594
8.821487426757812e-05,0.06166815757751465,0.019326902770996093,0.05985,2.2172927856445312e-05,7.462501525878906e-05
9.632110595703125e-05,0.052141666412353516,0.01817050736999512,0.058889,2.6226043701171875e-05,9.179115295410156e-05
8.463859558105469e-05,0.036287784576416016,0.010530773223876952,0.063986,2.5987625122070312e-05,8.678436279296875e-05
8.416175842285156e-05,0.05984950065612793,0.004080129959106449,0.067048,3.981590270996094e-05,0.00011157989501953125
0.00010442733764648438,0.06305885314941406,0.00447343734741211,0.06021,3.1948089599609375e-05,0.0001201629638671875
7.009506225585938e-05,0.054796457290649414,0.006398103347778322,0.075209,2.4318695068359375e-05,7.700920104980469e-05
8.106231689453125e-05,0.03383898735046387,0.02877105279541016,0.096619,2.6941299438476562e-05,8.273124694824219e-05
8.058547973632812e-05,0.05509805679321289,0.007551671249389644,0.081918,2.5987625122070312e-05,9.584426879882812e-05
8.177757263183594e-05,0.02831864356994629,0.013891542068481443,0.057084,2.4318695068359375e-05,0.00010013580322265625
0.00010633468627929688,0.02990865707397461,0.011631660491943363,0.081868,3.147125244140625e-05,0.00010371208190917969
8.654594421386719e-05,0.040003061294555664,0.003988262374877927,0.062392,2.765655517578125e-05,9.894371032714844e-05
9.274482727050781e-05,0.04312539100646973,0.0059417095336914,0.065684,2.8848648071289062e-05,9.679794311523438e-05
8.463859558105469e-05,0.05392265319824219,0.0021198239898681664,0.064815,3.647804260253906e-05,0.00013780593872070312
6.031990051269531e-05,0.05493807792663574,0.01910474537658692,0.085237,3.170967102050781e-05,0.00011396408081054688
8.463859558105469e-05,0.05451464653015137,0.003439210693359382,0.073858,2.8848648071289062e-05,0.0001266002655029297
7.200241088867188e-05,0.06388497352600098,0.01739265795898437,0.075438,2.5033950805664062e-05,8.20159912109375e-05
7.2479248046875e-05,0.07420635223388672,0.007518810577392579,0.06218,2.09808349609375e-05,6.818771362304688e-05
9.202957153320312e-05,0.06099653244018555,0.00909968409729004,0.061173,2.9087066650390625e-05,8.893013000488281e-05
0.0001049041748046875,0.06102156639099121,0.013343460845947272,0.0647,3.337860107421875e-05,0.0001068115234375
8.535385131835938e-05,0.04247283935546875,0.001962433822631837,0.082592,2.288818359375e-05,9.393692016601562e-05
9.059906005859375e-05,0.06408572196960449,0.0032813137969970735,0.060679,3.0517578125e-05,9.322166442871094e-05
9.751319885253906e-05,0.06475973129272461,0.010338171371459967,0.071916,3.075599670410156e-05,9.584426879882812e-05
9.870529174804688e-05,0.041060447692871094,0.0052914810333251905,0.064059,2.5987625122070312e-05,9.393692016601562e-05
0.00016069412231445312,0.06596684455871582,0.014061829025268549,0.073593,3.314018249511719e-05,0.00011968612670898438
9.322166442871094e-05,0.053986549377441406,0.014798693435668947,0.062082,3.0279159545898438e-05,9.560585021972656e-05
9.417533874511719e-05,0.052552223205566406,0.005639204711914064,0.073655,2.6941299438476562e-05,9.5367431640625e-05
8.440017700195312e-05,0.05264019966125488,0.004206200332641602,0.05953,4.38690185546875e-05,0.00014209747314453125
8.20159912109375e-05,0.04437756538391113,0.00906473149108887,0.070337,3.0040740966796875e-05,9.584426879882812e-05
9.322166442871094e-05,0.08037590980529785,0.012362784683227546,0.065463,3.3855438232421875e-05,0.0001163482666015625
9.775161743164062e-05,0.059079647064208984,0.017458545944213866,0.076378,2.9087066650390625e-05,0.0001049041748046875
0.00010371208190917969,0.07339644432067871,0.011911553619384771,0.066727,2.5272369384765625e-05,7.367134094238281e-05
9.989738464355469e-05,0.08167600631713867,0.004019346313476557,0.06467,2.956390380859375e-05,0.00010514259338378906
0.00012230873107910156,0.06934833526611328,0.0234756739654541,0.059746,3.1948089599609375e-05,0.00010323524475097656
9.059906005859375e-05,0.07633209228515625,0.015305000030517574,0.074688,3.5762786865234375e-05,0.0001201629638671875
0.00012087821960449219,0.11221742630004883,0.011430398010253903,0.067901,3.337860107421875e-05,0.00010585784912109375
8.988380432128906e-05,0.07097864151000977,0.017286292205810544,0.071939,3.170967102050781e-05,0.00010800361633300781
8.940696716308594e-05,0.07048630714416504,0.00405940209960938,0.071834,3.218650817871094e-05,0.00010895729064941406
0.00011491775512695312,0.09288835525512695,0.001978657806396486,0.078387,3.2901763916015625e-05,0.00010514259338378906
7.581710815429688e-05,0.06786918640136719,0.002171054565429688,0.061563,2.7179718017578125e-05,9.036064147949219e-05
9.512901306152344e-05,0.07109689712524414,0.012678241607666021,0.071278,2.6226043701171875e-05,9.012222290039062e-05
7.414817810058594e-05,0.0633854866027832,0.001655487335205097,0.268437,3.0040740966796875e-05,0.00010991096496582031
8.368492126464844e-05,0.05041837692260742,0.007149179336547851,0.063278,2.193450927734375e-05,8.559226989746094e-05
9.465217590332031e-05,0.06811046600341797,0.002620623535156248,0.062481,2.6702880859375e-05,9.179115295410156e-05
0.00010156631469726562,0.10498213768005371,0.005216976882934571,0.082898,3.600120544433594e-05,0.00011348724365234375
9.417533874511719e-05,0.06638693809509277,0.015142752593994141,0.067856,2.6464462280273438e-05,8.58306884765625e-05
8.177757263183594e-05,0.08368706703186035,0.008518736129760743,0.077944,2.288818359375e-05,7.62939453125e-05
8.463859558105469e-05,0.10885357856750488,0.0028859215850830094,0.064788,3.695487976074219e-05,0.00011372566223144531
0.00011992454528808594,0.08051109313964844,0.015129906051635743,0.058607,2.5510787963867188e-05,7.915496826171875e-05
0.0007777214050292969,0.053938865661621094,0.002739888336181634,0.072248,3.3855438232421875e-05,9.250640869140625e-05
7.724761962890625e-05,0.050309181213378906,0.009187301361083991,0.077938,2.7894973754882812e-05,0.00011444091796875
6.0558319091796875e-05,0.06384634971618652,0.011300526412963863,0.065141,3.218650817871094e-05,0.0001227855682373047
6.365776062011719e-05,0.06644773483276367,0.004545355072021487,0.06401,2.7894973754882812e-05,9.298324584960938e-05
8.296966552734375e-05,0.05700516700744629,0.019395088119506833,0.061955,3.409385681152344e-05,0.00011563301086425781
0.00010132789611816406,0.07913517951965332,0.009758981475830084,0.08324,3.337860107421875e-05,0.00011754035949707031
7.891654968261719e-05,0.04554295539855957,0.004146608093261714,0.071372,3.0994415283203125e-05,0.000102996826171875
0.00011229515075683594,0.040575265884399414,0.0062196866149902275,0.074413,2.7418136596679688e-05,8.893013000488281e-05
0.00011396408081054688,0.04927492141723633,0.01133760362243652,0.059894,2.8133392333984375e-05,0.00010204315185546875
0.00010061264038085938,0.06519484519958496,0.009773640228271485,0.062749,4.076957702636719e-05,0.00015020370483398438
0.00011515617370605469,0.052308082580566406,0.006903231399536136,0.060332,2.6702880859375e-05,8.702278137207031e-05
8.630752563476562e-05,0.07269454002380371,0.008389110717773443,0.06434,4.7206878662109375e-05,0.00010061264038085938
8.988380432128906e-05,0.07852029800415039,0.002636226821899415,0.065649,4.8160552978515625e-05,0.00012874603271484375
0.00012874603271484375,0.0552525520324707,0.008290921142578123,0.059172,2.8133392333984375e-05,0.00010609626770019531
9.322166442871094e-05,0.049674272537231445,0.00464996697998047,0.060424,3.4809112548828125e-05,0.00011777877807617188
9.250640869140625e-05,0.039345741271972656,0.000762101226806644,0.068519,3.24249267578125e-05,9.1552734375e-05
9.965896606445312e-05,0.039873361587524414,0.0024440724792480495,0.059056,2.9087066650390625e-05,0.00010228157043457031
0.00011086463928222656,0.038730621337890625,0.002323700225830075,0.058937,3.1948089599609375e-05,9.703636169433594e-05
9.72747802734375e-05,0.041803836822509766,0.00738698976135254,0.057774,2.6464462280273438e-05,9.012222290039062e-05
7.987022399902344e-05,0.030032634735107422,0.002261319473266604,0.066022,2.4557113647460938e-05,8.392333984375e-05
9.989738464355469e-05,0.03656411170959473,0.0031227253570556696,0.065811,3.409385681152344e-05,0.00011301040649414062
8.440017700195312e-05,0.03712725639343262,0.014803617752075199,0.066937,3.647804260253906e-05,0.00011706352233886719
0.00010085105895996094,0.03664207458496094,0.0035918720550537075,0.067943,4.315376281738281e-05,8.726119995117188e-05
9.322166442871094e-05,0.0612177848815918,0.004483306716918947,0.056101,3.528594970703125e-05,9.799003601074219e-05
6.961822509765625e-05,0.05314493179321289,0.0038595323333740217,0.062474,2.574920654296875e-05,9.465217590332031e-05
8.249282836914062e-05,0.04458928108215332,0.00561664549255371,0.067261,2.6464462280273438e-05,9.298324584960938e-05
6.937980651855469e-05,0.03453516960144043,0.0032043132629394483,0.071816,3.3855438232421875e-05,0.00011539459228515625
6.29425048828125e-05,0.04558587074279785,0.005922541015624998,0.061857,3.695487976074219e-05,0.000133514404296875
7.128715515136719e-05,0.03983712196350098,0.01255333540344239,0.063326,2.7179718017578125e-05,8.96453857421875e-05
9.34600830078125e-05,0.06376314163208008,0.009855985824584967,0.071208,3.0279159545898438e-05,9.012222290039062e-05
7.867813110351562e-05,0.05852937698364258,0.010616897476196291,0.071962,2.8133392333984375e-05,0.00011301040649414062
9.489059448242188e-05,0.046140432357788086,0.004418220367431641,0.06941,2.3126602172851562e-05,7.390975952148438e-05
9.799003601074219e-05,0.02432847023010254,0.008442747955322266,0.067495,2.9325485229492188e-05,0.00010371208190917969
8.726119995117188e-05,0.0539393424987793,0.014898603057861323,0.07115,3.314018249511719e-05,0.00010967254638671875
7.367134094238281e-05,0.0735938549041748,0.008869781051635744,0.062914,3.1948089599609375e-05,0.00010585784912109375
8.0108642578125e-05,0.04955124855041504,0.015367025924682615,0.082124,2.8133392333984375e-05,9.298324584960938e-05
9.608268737792969e-05,0.0746147632598877,0.016505388885498046,0.061169,2.1696090698242188e-05,6.985664367675781e-05
7.033348083496094e-05,0.07489991188049316,0.0031866323547363323,0.069892,2.2411346435546875e-05,7.224082946777344e-05
9.870529174804688e-05,0.08213257789611816,0.0029377345886230435,0.062316,3.457069396972656e-05,0.0001316070556640625
0.00010585784912109375,0.08786511421203613,0.01033585704040528,0.081518,2.6941299438476562e-05,0.00011205673217773438
0.00012183189392089844,0.06983470916748047,0.005439496490478521,0.075053,2.7894973754882812e-05,0.00010466575622558594
0.000125885009765625,0.059004783630371094,0.006603610443115235,0.076501,2.4557113647460938e-05,9.202957153320312e-05
0.00010800361633300781,0.0813596248626709,0.014577969497680664,0.060856,2.574920654296875e-05,0.0001087188720703125
8.511543273925781e-05,0.06306624412536621,0.03616028569030762,0.066122,4.172325134277344e-05,0.00011992454528808594
0.00010013580322265625,0.07433485984802246,0.022822033905029293,0.068776,2.6941299438476562e-05,0.00010180473327636719
0.000110626220703125,0.06795692443847656,0.009051798370361325,0.063447,2.5033950805664062e-05,7.987022399902344e-05
9.369850158691406e-05,0.08852458000183105,0.00765664637756347,0.065643,3.123283386230469e-05,0.00010228157043457031
0.00013875961303710938,0.08266353607177734,0.0014168208312988345,0.071555,2.6464462280273438e-05,9.608268737792969e-05
8.130073547363281e-05,0.05249905586242676,0.015566216934204097,0.082487,2.956390380859375e-05,0.000102996826171875
8.606910705566406e-05,0.08803915977478027,0.007064931884765618,0.081684,2.9802322387695312e-05,0.00010728836059570312
9.465217590332031e-05,0.0847926139831543,0.004042771926879879,0.066084,3.337860107421875e-05,9.894371032714844e-05
6.127357482910156e-05,0.08546662330627441,0.010569231079101557,0.072677,2.6226043701171875e-05,8.845329284667969e-05
0.00011372566223144531,0.08263754844665527,0.004954783538818355,0.080946,2.956390380859375e-05,0.00011181831359863281
0.00011658668518066406,0.0812218189239502,0.009590722030639653,0.062606,3.266334533691406e-05,0.00011157989501953125
8.106231689453125e-05,0.07298922538757324,0.0039458441619873025,0.063987,2.6464462280273438e-05,0.0001068115234375
0.00010585784912109375,0.09894824028015137,0.007029444335937496,0.072301,2.288818359375e-05,7.748603820800781e-05
0.00011324882507324219,0.030771493911743164,0.004147976760864258,0.067745,3.218650817871094e-05,9.107589721679688e-05
8.106231689453125e-05,0.039881229400634766,0.0014940438842773462,0.06469,2.8133392333984375e-05,0.00010776519775390625
9.679794311523438e-05,0.05410504341125488,0.005718422180175778,0.066819,3.4809112548828125e-05,0.00011897087097167969
7.462501525878906e-05,0.04697704315185547,0.0035115478363037106,0.076141,2.384185791015625e-05,8.177757263183594e-05
7.510185241699219e-05,0.050267696380615234,0.0039253600921630855,0.063791,3.3855438232421875e-05,0.00013637542724609375
9.417533874511719e-05,0.04684138298034668,0.0028566647491455044,0.074354,3.5762786865234375e-05,0.00011992454528808594
9.1552734375e-05,0.0547337532043457,0.0011701264953613288,0.06669,2.9325485229492188e-05,9.489059448242188e-05
8.511543273925781e-05,0.05100607872009277,0.008993222290039057,0.062519,3.457069396972656e-05,0.00012111663818359375
0.00014638900756835938,0.049154043197631836,0.014560434906005865,0.069433,2.9087066650390625e-05,9.751319885253906e-05
8.511543273925781e-05,0.03528308868408203,0.004117050674438474,0.062072,3.409385681152344e-05,0.00010085105895996094
0.0001220703125,0.030853271484375,0.007873509979248045,0.068275,3.0994415283203125e-05,0.00011301040649414062
0.00011205673217773438,0.03680992126464844,0.002664640670776361,0.070069,2.9325485229492188e-05,0.00010585784912109375
8.487701416015625e-05,0.059415578842163086,0.005838153579711916,0.094872,3.0517578125e-05,0.00011110305786132812
0.00010824203491210938,0.0588836669921875,0.0038714303131103522,0.059613,3.266334533691406e-05,0.00010991096496582031
9.489059448242188e-05,0.0604243278503418,0.0050567542266845705,0.08788,2.4557113647460938e-05,8.130073547363281e-05
0.00010633468627929688,0.06339359283447266,0.012983073867797845,0.072886,2.3126602172851562e-05,7.128715515136719e-05
0.00010704994201660156,0.09002971649169922,0.01164085417175293,0.058371,3.0517578125e-05,8.726119995117188e-05
9.036064147949219e-05,0.0864875316619873,0.003086225524902342,0.060809,2.6226043701171875e-05,0.00010085105895996094
0.00010013580322265625,0.040764570236206055,0.012257913848876978,0.343753,3.1948089599609375e-05,0.00010824203491210938
6.151199340820312e-05,0.09950900077819824,0.005649813919067381,0.06672,3.266334533691406e-05,0.00012135505676269531
9.393692016601562e-05,0.09763836860656738,0.020262424667358392,0.066392,2.3603439331054688e-05,9.918212890625e-05
0.00010395050048828125,0.09596419334411621,0.008989882812500002,0.07414,2.193450927734375e-05,7.82012939453125e-05
8.7738037109375e-05,0.04969668388366699,0.00638276538085937,0.064933,2.5987625122070312e-05,9.965896606445312e-05
8.153915405273438e-05,0.05437731742858887,0.007360300125122066,0.083486,3.337860107421875e-05,0.00013136863708496094
8.320808410644531e-05,0.06192612648010254,0.0025127749481201195,0.070671,2.4080276489257812e-05,9.5367431640625e-05
0.00011897087097167969,0.07702493667602539,0.008666972061157227,0.063679,3.4809112548828125e-05,0.00011301040649414062
8.559226989746094e-05,0.06745481491088867,0.02466438864135742,0.083066,2.4557113647460938e-05,7.605552673339844e-05
8.225440979003906e-05,0.07482218742370605,0.024732352539062502,0.074404,3.123283386230469e-05,9.870529174804688e-05
9.72747802734375e-05,0.03974413871765137,0.0010275360717773435,0.066011,2.2649765014648438e-05,7.891654968261719e-05
9.632110595703125e-05,0.0642549991607666,0.00614428916931152,0.07409,3.170967102050781e-05,0.00011324882507324219
8.130073547363281e-05,0.05589604377746582,0.011603044143676758,0.092959,2.6226043701171875e-05,0.00010180473327636719
8.392333984375e-05,0.04412531852722168,0.0033607582550048837,0.078027,3.0517578125e-05,0.00011324882507324219
9.584426879882812e-05,0.060765981674194336,0.01224156344604492,0.059768,3.4332275390625e-05,0.00011205673217773438
9.918212890625e-05,0.057106971740722656,0.006640780120849607,0.062544,2.5033950805664062e-05,7.700920104980469e-05
8.368492126464844e-05,0.06543993949890137,0.007383237014770505,0.071689,3.170967102050781e-05,0.00011563301086425781
0.00011134147644042969,0.045858144760131836,0.037796959991455076,0.07513,3.457069396972656e-05,0.00011801719665527344
8.726119995117188e-05,0.08379173278808594,0.0029010936584472624,0.060616,2.5033950805664062e-05,8.392333984375e-05
9.965896606445312e-05,0.0676565170288086,0.014572233047485353,0.08416,2.1696090698242188e-05,9.846687316894531e-05
0.00010633468627929688,0.06846213340759277,0.01843014683532715,0.068827,3.409385681152344e-05,0.0001068115234375
0.00010275840759277344,0.05473065376281738,0.01276567555236817,0.078217,2.9325485229492188e-05,9.799003601074219e-05
8.058547973632812e-05,0.04479098320007324,0.014951852035522462,0.06805,3.647804260253906e-05,0.0001289844512939453
0.00010967254638671875,0.0396573543548584,0.0166408083190918,0.065451,2.7179718017578125e-05,0.00010180473327636719
9.441375732421875e-05,0.05532193183898926,0.0026752973175048836,0.058815,2.9087066650390625e-05,9.34600830078125e-05
8.654594421386719e-05,0.0803682804107666,0.008402566833496092,0.08408,2.9087066650390625e-05,9.822845458984375e-05
9.584426879882812e-05,0.04976010322570801,0.004617966873168941,0.065793,2.3365020751953125e-05,7.295608520507812e-05
0.00011920928955078125,0.056780099868774414,0.01752631715393066,0.070664,3.24249267578125e-05,0.00011372566223144531
7.867813110351562e-05,0.05139660835266113,0.00460838739013672,0.069659,3.504753112792969e-05,0.00011754035949707031
6.222724914550781e-05,0.06008124351501465,0.002342095932006835,0.070341,3.62396240234375e-05,0.00011420249938964844
5.7697296142578125e-05,0.0449519157409668,0.006742139755249024,0.108389,2.7418136596679688e-05,9.72747802734375e-05
5.650520324707031e-05,0.08984065055847168,0.003978408065795899,0.063984,3.0994415283203125e-05,9.417533874511719e-05
9.846687316894531e-05,0.043623924255371094,0.005258930603027345,0.069409,2.956390380859375e-05,9.417533874511719e-05
8.726119995117188e-05,0.03413677215576172,0.001589270721435547,0.060689,3.0994415283203125e-05,0.00010561943054199219
8.487701416015625e-05,0.05322122573852539,0.0056773887176513604,0.084848,2.9802322387695312e-05,0.00010848045349121094
0.00012350082397460938,0.0343174934387207,0.014785144393920896,0.060532,3.075599670410156e-05,0.00011277198791503906
6.866455078125e-05,0.04650115966796875,0.016794646255493165,0.071533,4.100799560546875e-05,0.00014162063598632812
7.390975952148438e-05,0.05063033103942871,0.008242772857666017,0.064483,2.7894973754882812e-05,9.942054748535156e-05
7.62939453125e-05,0.05255913734436035,0.014772435638427735,0.057178,3.075599670410156e-05,0.00010704994201660156
7.891654968261719e-05,0.040105581283569336,0.0031356192321777346,0.060453,2.3365020751953125e-05,8.440017700195312e-05
0.00010013580322265625,0.05005598068237305,0.00804361480712891,0.06906,2.574920654296875e-05,0.00010251998901367188
0.00011515617370605469,0.05273294448852539,0.008775211349487305,0.073684,1.9311904907226562e-05,6.222724914550781e-05
8.416175842285156e-05,0.07192111015319824,0.006198571197509772,0.080283,3.266334533691406e-05,0.00011587142944335938
6.890296936035156e-05,0.0775144100189209,0.011717344131469729,0.08341,2.4080276489257812e-05,7.677078247070312e-05
0.00011181831359863281,0.07784390449523926,0.018401903320312496,0.071274,2.9087066650390625e-05,9.608268737792969e-05
8.940696716308594e-05,0.08228182792663574,0.01925861430358887,0.096398,4.0531158447265625e-05,0.00011181831359863281
0.000110626220703125,0.08710408210754395,0.012018664993286132,0.097636,2.4557113647460938e-05,7.367134094238281e-05
0.00010514259338378906,0.07365655899047852,0.009538640274047855,0.080786,3.0517578125e-05,9.942054748535156e-05
7.748603820800781e-05,0.06596636772155762,0.008203337295532229,0.069117,2.5272369384765625e-05,8.440017700195312e-05
7.867813110351562e-05,0.042047739028930664,0.0062656512451171875,0.069355,2.4080276489257812e-05,8.082389831542969e-05
0.00010895729064941406,0.044783592224121094,0.0024116177520751986,0.063704,3.123283386230469e-05,0.00010895729064941406
0.0006101131439208984,0.05291128158569336,0.016106785415649416,0.065301,3.790855407714844e-05,0.00010323524475097656
0.00014162063598632812,0.07731223106384277,0.028259892227172845,0.075523,2.765655517578125e-05,0.00010013580322265625
7.867813110351562e-05,0.07964134216308594,0.0012349553222656268,0.077138,2.4318695068359375e-05,9.417533874511719e-05
0.00010180473327636719,0.06809520721435547,0.01175626875305176,0.066286,2.574920654296875e-05,8.630752563476562e-05
0.00011444091796875,0.07716250419616699,0.011017649719238284,0.080578,3.0994415283203125e-05,0.00011467933654785156
9.942054748535156e-05,0.06654810905456543,0.013929627471923833,0.082144,3.457069396972656e-05,0.00012350082397460938
9.584426879882812e-05,0.04867410659790039,0.0112788042755127,0.076428,3.218650817871094e-05,0.00011730194091796875
0.00010156631469726562,0.0669393539428711,0.010375666503906249,0.061745,2.3126602172851562e-05,9.202957153320312e-05
0.00010204315185546875,0.043054819107055664,0.007324825805664056,0.093881,3.457069396972656e-05,0.00011205673217773438
8.988380432128906e-05,0.06968355178833008,0.004601347396850586,0.063527,2.5510787963867188e-05,8.726119995117188e-05
0.00013756752014160156,0.05646800994873047,0.006774410781860349,0.070565,4.553794860839844e-05,0.0001308917999267578
0.00010848045349121094,0.03814816474914551,0.009508172714233404,0.063688,2.5510787963867188e-05,9.417533874511719e-05
7.867813110351562e-05,0.04225873947143555,0.0051421513671875,0.063263,2.956390380859375e-05,0.0001010894775390625
8.606910705566406e-05,0.03978753089904785,0.0037401424407959016,0.062025,2.4318695068359375e-05,7.510185241699219e-05
0.00011324882507324219,0.03402304649353027,0.0018233479919433637,0.063356,2.6464462280273438e-05,9.226799011230469e-05
0.00010633468627929688,0.04929327964782715,0.004564534744262695,0.061841,2.7418136596679688e-05,9.465217590332031e-05
0.000110626220703125,0.04783916473388672,0.012325148742675776,0.097932,2.7894973754882812e-05,8.440017700195312e-05
8.940696716308594e-05,0.04156208038330078,0.0068760063781738295,0.082911,2.8371810913085938e-05,9.775161743164062e-05
0.00011420249938964844,0.043639183044433594,0.00884085896301269,0.065072,3.337860107421875e-05,0.00010013580322265625
0.00011610984802246094,0.037110328674316406,0.004237182693481445,0.05917,2.7418136596679688e-05,8.320808410644531e-05
9.5367431640625e-05,0.04915022850036621,0.01626208291625976,0.072844,3.1948089599609375e-05,0.00011801719665527344
5.793571472167969e-05,0.03969073295593262,0.004336421020507811,0.070342,3.147125244140625e-05,0.00010800361633300781
0.00010204315185546875,0.05199837684631348,0.013060648910522464,0.060908,3.647804260253906e-05,0.00010013580322265625
8.678436279296875e-05,0.05309867858886719,0.002909654724121094,0.066288,2.9802322387695312e-05,9.942054748535156e-05
8.440017700195312e-05,0.05299782752990723,0.007337604507446291,0.064316,5.555152893066406e-05,0.00018095970153808594
0.00010848045349121094,0.03951096534729004,0.0036763588714599643,0.05807,3.1948089599609375e-05,0.00010633468627929688
0.00011706352233886719,0.04678177833557129,0.008844168380737302,0.082221,3.0517578125e-05,9.34600830078125e-05
7.987022399902344e-05,0.046061038970947266,0.008331834640502925,0.075535,3.3855438232421875e-05,0.00011658668518066406
8.749961853027344e-05,0.03247189521789551,0.0017023231506347603,0.0748,3.504753112792969e-05,0.0001251697540283203
0.00010991096496582031,0.054468393325805664,0.009882499114990236,0.060008,3.337860107421875e-05,9.226799011230469e-05
7.534027099609375e-05,0.051027536392211914,0.00697449716186524,0.068989,2.765655517578125e-05,9.703636169433594e-05
0.00010371208190917969,0.04475069046020508,0.006256237167358403,0.085281,2.5987625122070312e-05,9.989738464355469e-05
6.699562072753906e-05,0.03888130187988281,0.0196018265838623,0.056113,3.266334533691406e-05,9.942054748535156e-05
9.679794311523438e-05,0.05792355537414551,0.010880582687377932,0.059528,2.5987625122070312e-05,0.00010156631469726562
8.749961853027344e-05,0.05887722969055176,0.005862554016113283,0.086435,2.574920654296875e-05,9.34600830078125e-05
6.914138793945312e-05,0.05817770957946777,0.010441724731445307,0.080823,3.170967102050781e-05,0.00010442733764648438
9.322166442871094e-05,0.027288198471069336,0.010215110900878913,0.071222,3.3855438232421875e-05,0.00010776519775390625
0.00011682510375976562,0.04126596450805664,0.0025781005554199182,0.071232,2.47955322265625e-05,7.891654968261719e-05
0.00012159347534179688,0.040247440338134766,0.008287368164062503,0.073515,3.266334533691406e-05,0.00011372566223144531
0.00011181831359863281,0.05135011672973633,0.002688362457275384,0.062923,2.9802322387695312e-05,0.00010395050048828125
0.00010728836059570312,0.04910874366760254,0.00640970666503906,0.058999,3.4332275390625e-05,0.000110626220703125
0.00013184547424316406,0.053778886795043945,0.006765894653320309,0.087398,3.4332275390625e-05,0.00011157989501953125
9.799003601074219e-05,0.04908394813537598,0.008258925994873045,0.118091,2.86102294921875e-05,9.107589721679688e-05
9.846687316894531e-05,0.06507515907287598,0.004294026412963864,0.064335,2.384185791015625e-05,9.894371032714844e-05
0.0001049041748046875,0.06462669372558594,0.003948640808105468,0.059691,3.0517578125e-05,0.00010561943054199219
7.605552673339844e-05,0.049620866775512695,0.01814193643188476,0.073314,3.075599670410156e-05,0.0001049041748046875
9.822845458984375e-05,0.037160634994506836,0.0020823509826660147,0.069911,3.0994415283203125e-05,0.0001068115234375
8.082389831542969e-05,0.05217337608337402,0.011250877609252932,0.06401,3.409385681152344e-05,9.1552734375e-05
7.987022399902344e-05,0.0414431095123291,0.0049306370697021484,0.073629,3.170967102050781e-05,0.00011301040649414062
7.987022399902344e-05,0.03515791893005371,0.017155254745483392,0.082225,2.6702880859375e-05,9.179115295410156e-05
9.250640869140625e-05,0.06473445892333984,0.0026097335357666007,0.075073,3.0994415283203125e-05,0.00010800361633300781
9.703636169433594e-05,0.06537127494812012,0.011342284790039056,0.068959,3.457069396972656e-05,0.0001087188720703125
0.00010275840759277344,0.08026385307312012,0.001641536178588865,0.06006,2.7894973754882812e-05,0.00010156631469726562
0.0001277923583984375,0.04073739051818848,0.0032160627746582043,0.06551,2.6464462280273438e-05,9.012222290039062e-05
0.00011372566223144531,0.04098343849182129,0.011898813247680662,0.065,2.8371810913085938e-05,0.00011444091796875
8.869171142578125e-05,0.04630422592163086,0.0033060315246582067,0.068838,2.9087066650390625e-05,9.012222290039062e-05
0.00012683868408203125,0.05441617965698242,0.007172353286743163,0.07023,2.7894973754882812e-05,9.942054748535156e-05
0.00010085105895996094,0.047168731689453125,0.0025953040008544898,0.064237,2.1696090698242188e-05,7.128715515136719e-05
0.00012874603271484375,0.04298973083496094,0.02131664804077149,0.073789,2.4557113647460938e-05,6.842613220214844e-05
8.797645568847656e-05,0.06045031547546387,0.006084476364135741,0.059962,2.9087066650390625e-05,9.632110595703125e-05
0.00010514259338378906,0.036916494369506836,0.001807836441040045,0.063521,3.0517578125e-05,0.00010967254638671875
0.00011515617370605469,0.05077958106994629,0.004746763900756831,0.084721,2.6702880859375e-05,0.00010061264038085938
8.392333984375e-05,0.06622815132141113,0.008203653320312497,0.061941,3.2901763916015625e-05,0.0001163482666015625
8.797645568847656e-05,0.062012672424316406,0.006088218749999999,0.063736,2.0742416381835938e-05,8.559226989746094e-05
9.751319885253906e-05,0.09187674522399902,0.007692342315673825,0.068789,2.9802322387695312e-05,0.00011801719665527344
0.0001461505889892578,0.06923890113830566,0.003382971725463868,0.063415,2.6226043701171875e-05,9.942054748535156e-05
9.417533874511719e-05,0.06345367431640625,0.007781608566284182,0.064191,2.193450927734375e-05,7.176399230957031e-05
0.00011014938354492188,0.047794342041015625,0.011188774856567385,0.057641,3.123283386230469e-05,9.655952453613281e-05
9.012222290039062e-05,0.04838395118713379,0.005071135543823241,0.066026,2.5033950805664062e-05,9.72747802734375e-05
0.00010919570922851562,0.025004863739013672,0.0035319669799804693,0.061542,3.24249267578125e-05,0.0001125335693359375
6.008148193359375e-05,0.034693241119384766,0.002207935272216799,0.060139,2.86102294921875e-05,0.00010395050048828125
9.751319885253906e-05,0.026304006576538086,0.008923533737182618,0.072088,2.1219253540039062e-05,7.748603820800781e-05
0.00011324882507324219,0.01829075813293457,0.011056241043090817,0.072092,3.5762786865234375e-05,0.000118255615234375
0.00012946128845214844,0.03302788734436035,0.00839713236999512,0.062803,6.198883056640625e-05,9.894371032714844e-05
0.00011396408081054688,0.04749131202697754,0.0032899602661132787,0.060199,2.7418136596679688e-05,0.00010037422180175781
9.942054748535156e-05,0.04223060607910156,0.0030856256561279244,0.074342,4.029273986816406e-05,0.00015306472778320312
8.535385131835938e-05,0.045538902282714844,0.009590948699951168,0.071551,3.6716461181640625e-05,8.96453857421875e-05
0.00010704994201660156,0.07568573951721191,0.00430584317016601,0.068542,3.552436828613281e-05,0.00014591217041015625
6.222724914550781e-05,0.05618619918823242,0.004168802093505855,0.078726,2.6941299438476562e-05,0.00011587142944335938
6.0558319091796875e-05,0.0823667049407959,0.0063383261108398425,0.06511,3.075599670410156e-05,9.512901306152344e-05
4.935264587402344e-05,0.07433390617370605,0.006823071289062496,0.0762,3.3855438232421875e-05,0.00011873245239257812
0.00010728836059570312,0.03418922424316406,0.007915457656860345,0.064297,2.7179718017578125e-05,8.630752563476562e-05
0.00011682510375976562,0.042330265045166016,0.004833544906616208,0.060491,3.314018249511719e-05,0.00013637542724609375
7.390975952148438e-05,0.04134559631347656,0.008730226867675779,0.061732,3.814697265625e-05,0.00011181831359863281
9.894371032714844e-05,0.04367327690124512,0.007318764083862304,0.059607,2.47955322265625e-05,0.00010013580322265625
9.369850158691406e-05,0.06534647941589355,0.00540945030212403,0.06599,2.6464462280273438e-05,9.799003601074219e-05
0.00010585784912109375,0.05371809005737305,0.006842494659423826,0.064695,2.6226043701171875e-05,8.678436279296875e-05
0.0001232624053955078,0.049143314361572266,0.007313851333618171,0.068349,4.3392181396484375e-05,0.00014925003051757812
0.0001227855682373047,0.06166386604309082,0.0047741428070068315,0.062782,2.9802322387695312e-05,9.608268737792969e-05
9.250640869140625e-05,0.047061920166015625,0.004485435775756837,0.058371,2.3365020751953125e-05,8.678436279296875e-05
8.654594421386719e-05,0.04964780807495117,0.0010028164672851586,0.062345,4.124641418457031e-05,0.00011420249938964844
0.00010514259338378906,0.04705619812011719,0.0029293055267334,0.063553,2.86102294921875e-05,9.846687316894531e-05
7.05718994140625e-05,0.04170489311218262,0.0025916026458740193,0.063864,2.5510787963867188e-05,9.298324584960938e-05
5.9604644775390625e-05,0.054647207260131836,0.00835188758850098,0.05712,2.956390380859375e-05,0.0001087188720703125
0.00011563301086425781,0.038335561752319336,0.011870692535400393,0.074279,3.0994415283203125e-05,7.653236389160156e-05
7.62939453125e-05,0.043775320053100586,0.005645216964721686,0.073026,3.0040740966796875e-05,9.608268737792969e-05
9.655952453613281e-05,0.03901386260986328,0.00892469108581543,0.06037,2.7179718017578125e-05,9.870529174804688e-05
6.937980651855469e-05,0.06895637512207031,0.013443663757324212,0.068682,2.3126602172851562e-05,9.560585021972656e-05
6.341934204101562e-05,0.05479025840759277,0.012992605010986327,0.066983,2.7894973754882812e-05,8.58306884765625e-05
9.298324584960938e-05,0.049896955490112305,0.017325760910034183,0.080953,2.09808349609375e-05,6.651878356933594e-05
8.368492126464844e-05,0.05814051628112793,0.022175517990112303,0.075573,2.09808349609375e-05,7.200241088867188e-05
8.630752563476562e-05,0.07089710235595703,0.011697009796142577,0.063556,4.0531158447265625e-05,0.00011801719665527344
0.00013208389282226562,0.049913883209228516,0.006077229141235353,0.057926,2.5033950805664062e-05,8.106231689453125e-05
9.822845458984375e-05,0.05481553077697754,0.0012511038513183526,0.073053,2.8133392333984375e-05,0.00010538101196289062
0.00012254714965820312,0.06456255912780762,0.0035986816864013726,0.066602,2.86102294921875e-05,0.00010442733764648438
9.226799011230469e-05,0.043088674545288086,0.012201324066162103,0.092216,2.6226043701171875e-05,9.72747802734375e-05
6.914138793945312e-05,0.06173443794250488,0.0026547577056884736,0.068234,3.361701965332031e-05,0.00010347366333007812
9.274482727050781e-05,0.053989410400390625,0.004915416305541986,0.079907,2.2411346435546875e-05,7.200241088867188e-05
7.081031799316406e-05,0.0581357479095459,0.01712040121459961,0.073976,3.0994415283203125e-05,0.00010442733764648438
7.748603820800781e-05,0.06549191474914551,0.005671249969482428,0.064492,2.956390380859375e-05,9.655952453613281e-05
0.0001957416534423828,0.045900821685791016,0.0022474491424560594,0.071293,2.7179718017578125e-05,9.965896606445312e-05
8.130073547363281e-05,0.052915334701538086,0.0074195474243164,0.08389,2.3365020751953125e-05,7.677078247070312e-05
9.870529174804688e-05,0.025782108306884766,0.011909567337036131,0.07327,3.719329833984375e-05,0.00011587142944335938
0.00011897087097167969,0.03957056999206543,0.002034681198120114,0.065778,2.193450927734375e-05,8.630752563476562e-05
5.936622619628906e-05,0.0645291805267334,0.00475045756530762,0.078733,2.7418136596679688e-05,9.846687316894531e-05
8.893013000488281e-05,0.07849550247192383,0.0018246413421630914,0.06638,3.147125244140625e-05,0.00010704994201660156
0.00010156631469726562,0.04847979545593262,0.008624319473266598,0.090909,3.0279159545898438e-05,0.00011157989501953125
7.772445678710938e-05,0.08236360549926758,0.0034234013214111264,0.066711,3.218650817871094e-05,8.273124694824219e-05
0.00014781951904296875,0.03651547431945801,0.009988808471679683,0.068943,2.6702880859375e-05,8.893013000488281e-05
7.557868957519531e-05,0.05982780456542969,0.007814642883300776,0.081599,2.4557113647460938e-05,9.417533874511719e-05
8.511543273925781e-05,0.0520319938659668,0.007230447418212896,0.067643,3.5762786865234375e-05,0.000110626220703125
0.00010180473327636719,0.04305696487426758,0.004981284164428709,0.066401,3.457069396972656e-05,0.00011467933654785156
8.893013000488281e-05,0.030972957611083984,0.00462031408691406,0.062711,2.5510787963867188e-05,0.000110626220703125
0.00010204315185546875,0.04840898513793945,0.007562850784301758,0.073226,3.6716461181640625e-05,0.00012373924255371094
9.870529174804688e-05,0.04349684715270996,0.006521869033813479,0.077581,2.956390380859375e-05,0.00010204315185546875
0.00011587142944335938,0.041620492935180664,0.005188512695312494,0.064712,2.5033950805664062e-05,9.5367431640625e-05
8.320808410644531e-05,0.062470436096191406,0.008975694183349613,0.061796,3.2901763916015625e-05,0.00015211105346679688
7.390975952148438e-05,0.075286865234375,0.019803695144653327,0.065435,3.409385681152344e-05,0.00010943412780761719
9.441375732421875e-05,0.047905921936035156,0.007565488220214842,0.075449,3.075599670410156e-05,0.00011539459228515625
8.273124694824219e-05,0.04322052001953125,0.006013144104003901,0.065933,3.147125244140625e-05,0.00011181831359863281
9.942054748535156e-05,0.041501522064208984,0.012452523941040045,0.071431,3.4809112548828125e-05,0.00015115737915039062
8.0108642578125e-05,0.06827473640441895,0.005609780471801759,0.059432,3.218650817871094e-05,0.00011754035949707031
0.00011229515075683594,0.08800721168518066,0.005720703964233395,0.087495,2.956390380859375e-05,0.000102996826171875
9.989738464355469e-05,0.05891895294189453,0.017413602722167965,0.063087,2.9325485229492188e-05,8.96453857421875e-05
0.00010895729064941406,0.06587791442871094,0.0022482584381103565,0.06441,3.409385681152344e-05,8.797645568847656e-05
9.965896606445312e-05,0.0553736686706543,0.006011967086791997,0.06935,4.2438507080078125e-05,0.00016236305236816406
0.00010156631469726562,0.06313848495483398,0.016881065521240232,0.057465,3.9577484130859375e-05,0.00011992454528808594
0.00011205673217773438,0.04436898231506348,0.017814965026855464,0.068957,2.7894973754882812e-05,9.560585021972656e-05
6.937980651855469e-05,0.08412003517150879,0.006846931350708005,0.077337,3.409385681152344e-05,0.00010180473327636719
0.00011110305786132812,0.07372665405273438,0.00636545628356934,0.063037,3.981590270996094e-05,0.00010561943054199219
8.988380432128906e-05,0.05770564079284668,0.0009698394470214824,0.061482,2.7894973754882812e-05,9.679794311523438e-05
9.036064147949219e-05,0.0627286434173584,0.0050855121917724455,0.368993,2.7418136596679688e-05,8.416175842285156e-05
9.584426879882812e-05,0.04566526412963867,0.002456559310913084,0.070814,3.2901763916015625e-05,9.894371032714844e-05
0.00011205673217773438,0.04353690147399902,0.003949076980590827,0.073706,2.4080276489257812e-05,9.274482727050781e-05
9.250640869140625e-05,0.03691720962524414,0.009451933441162103,0.07519,3.0994415283203125e-05,9.608268737792969e-05
5.507469177246094e-05,0.041090965270996094,0.0019982730102539037,0.07538,3.361701965332031e-05,0.00011277198791503906
8.0108642578125e-05,0.05552053451538086,0.008665988128662108,0.062182,3.552436828613281e-05,0.00012159347534179688
9.393692016601562e-05,0.05995059013366699,0.0026636130371093733,0.057971,2.8371810913085938e-05,0.00010037422180175781
0.0001068115234375,0.06157946586608887,0.021549377166748047,0.061313,2.4557113647460938e-05,8.535385131835938e-05
9.1552734375e-05,0.05489993095397949,0.00773622244262695,0.060616,2.6464462280273438e-05,9.465217590332031e-05
0.00011324882507324219,0.04597902297973633,0.01122797528076172,0.078817,2.5987625122070312e-05,9.131431579589844e-05
0.000110626220703125,0.0553741455078125,0.016335745330810544,0.070204,3.504753112792969e-05,0.00010895729064941406
0.00010371208190917969,0.04732489585876465,0.003137053817749022,0.066706,2.4557113647460938e-05,8.559226989746094e-05
9.655952453613281e-05,0.06935644149780273,0.008371638793945313,0.068855,2.6464462280273438e-05,8.058547973632812e-05
0.00011205673217773438,0.04975724220275879,0.0029564510192871124,0.066091,3.457069396972656e-05,0.00011277198791503906
6.985664367675781e-05,0.0587458610534668,0.002973991607666017,0.061451,3.504753112792969e-05,9.989738464355469e-05
8.249282836914062e-05,0.06629490852355957,0.004784123764038084,0.06339,2.7894973754882812e-05,9.226799011230469e-05
8.58306884765625e-05,0.04238009452819824,0.010182140533447265,0.079458,4.839897155761719e-05,8.273124694824219e-05
0.0002052783966064453,0.05333447456359863,0.0230492421875,0.067649,3.528594970703125e-05,0.00011038780212402344
6.151199340820312e-05,0.05626702308654785,0.011498704589843756,0.075011,2.6941299438476562e-05,9.059906005859375e-05
0.000102996826171875,0.04330897331237793,0.004535591567993158,0.066336,2.47955322265625e-05,8.296966552734375e-05
9.942054748535156e-05,0.039687156677246094,0.00540547213745117,0.073173,3.981590270996094e-05,0.00014925003051757812
8.225440979003906e-05,0.04305005073547363,0.01992697891235351,0.07616,4.935264587402344e-05,0.00016236305236816406
6.699562072753906e-05,0.05266261100769043,0.012062551452636724,0.067698,2.8848648071289062e-05,9.417533874511719e-05
7.677078247070312e-05,0.06651926040649414,0.008435770538330084,0.068572,2.2649765014648438e-05,7.843971252441406e-05
8.082389831542969e-05,0.03750729560852051,0.011857525711059566,0.088495,1.8358230590820312e-05,5.316734313964844e-05
0.00010180473327636719,0.05961036682128906,0.01148677374267578,0.061661,3.361701965332031e-05,9.822845458984375e-05
0.00010275840759277344,0.0452883243560791,0.0031430978240966773,0.070981,2.9325485229492188e-05,0.00010418891906738281
9.274482727050781e-05,0.03971123695373535,0.00686983500671387,0.078788,2.574920654296875e-05,7.677078247070312e-05
7.033348083496094e-05,0.05476641654968262,0.0025644252777099613,0.07145,3.790855407714844e-05,0.0001087188720703125
8.0108642578125e-05,0.055806875228881836,0.0007092357177734404,0.058348,2.5272369384765625e-05,8.821487426757812e-05
0.00012159347534179688,0.05122876167297363,0.004383062835693355,0.088079,3.361701965332031e-05,0.00011944770812988281
6.508827209472656e-05,0.0666966438293457,0.003944332000732423,0.076778,4.506111145019531e-05,0.00014662742614746094
0.000102996826171875,0.043977975845336914,0.010350383453369139,0.064195,3.528594970703125e-05,0.00011444091796875
7.200241088867188e-05,0.043196678161621094,0.002512188751220709,0.072943,2.9802322387695312e-05,9.489059448242188e-05
7.224082946777344e-05,0.047054290771484375,0.014694210525512695,0.059829,2.0503997802734375e-05,8.559226989746094e-05
9.179115295410156e-05,0.037483930587768555,0.012290191192626948,0.075105,2.7894973754882812e-05,9.870529174804688e-05
7.390975952148438e-05,0.020998239517211914,0.0018534364166259698,0.075856,2.9325485229492188e-05,0.00010013580322265625
8.702278137207031e-05,0.05160713195800781,0.005445391311645509,0.078235,2.5033950805664062e-05,9.489059448242188e-05
9.655952453613281e-05,0.04543185234069824,0.008418961090087884,0.078631,3.337860107421875e-05,9.894371032714844e-05
9.465217590332031e-05,0.061440467834472656,0.012400983245849609,0.065817,2.3365020751953125e-05,8.988380432128906e-05
8.463859558105469e-05,0.07405352592468262,0.01662208123779297,0.060369,3.2901763916015625e-05,0.00010919570922851562
7.581710815429688e-05,0.054204702377319336,0.018633565078735356,0.078939,3.814697265625e-05,0.00011682510375976562
6.628036499023438e-05,0.08103704452514648,0.0047308749999999955,0.071441,3.218650817871094e-05,0.00012493133544921875
0.00010752677917480469,0.05830121040344238,0.01020600227355957,0.06146,2.86102294921875e-05,8.559226989746094e-05
0.00012063980102539062,0.060767412185668945,0.017580154388427735,0.069507,3.409385681152344e-05,0.00012731552124023438
8.940696716308594e-05,0.053674936294555664,0.005108549179077146,0.065486,2.5987625122070312e-05,9.34600830078125e-05
8.487701416015625e-05,0.06275177001953125,0.008843010147094724,0.077892,3.123283386230469e-05,9.942054748535156e-05
9.512901306152344e-05,0.05866289138793945,0.014191147125244143,0.060812,2.7179718017578125e-05,9.202957153320312e-05
0.00010943412780761719,0.06466054916381836,0.004829245285034187,0.087346,3.361701965332031e-05,0.00011110305786132812
6.985664367675781e-05,0.05065464973449707,0.010112321426391596,0.067723,3.24249267578125e-05,0.00011396408081054688
7.772445678710938e-05,0.05124235153198242,0.007880943176269528,0.065778,3.266334533691406e-05,0.00010943412780761719
8.845329284667969e-05,0.05901837348937988,0.011346765899658204,0.0586,3.218650817871094e-05,0.000110626220703125
9.822845458984375e-05,0.08652305603027344,0.007416888442993166,0.077859,3.1948089599609375e-05,0.00010991096496582031
6.794929504394531e-05,0.08433961868286133,0.0018154715728759749,0.06033,2.8133392333984375e-05,9.5367431640625e-05
6.437301635742188e-05,0.1011049747467041,0.009064932052612301,0.066833,2.8848648071289062e-05,0.0001087188720703125
0.00010704994201660156,0.08710384368896484,0.001926860473632816,0.065702,3.0040740966796875e-05,0.00010538101196289062
9.036064147949219e-05,0.09390902519226074,0.0055217599029541015,0.060488,2.3603439331054688e-05,6.985664367675781e-05
0.00010991096496582031,0.03946113586425781,0.003997774185180658,0.069361,3.218650817871094e-05,0.00011754035949707031
0.0001544952392578125,0.07153797149658203,0.007793920700073245,0.059458,2.956390380859375e-05,9.870529174804688e-05
0.00010228157043457031,0.07381725311279297,0.006174360626220704,0.066107,3.170967102050781e-05,0.000110626220703125
0.00010323524475097656,0.06185269355773926,0.00640380534362793,0.059183,2.9325485229492188e-05,0.00010251998901367188
9.942054748535156e-05,0.045679330825805664,0.02257956869506836,0.059476,2.765655517578125e-05,9.751319885253906e-05
0.00010728836059570312,0.04498553276062012,0.010169701858520508,0.061029,2.2411346435546875e-05,6.699562072753906e-05
8.440017700195312e-05,0.04875993728637695,0.004942668701171875,0.062299,3.457069396972656e-05,0.00010776519775390625
8.368492126464844e-05,0.022999048233032227,0.004475175415039057,0.087789,2.765655517578125e-05,0.0001010894775390625
8.392333984375e-05,0.04713749885559082,0.004720278488159174,0.077964,2.4080276489257812e-05,7.843971252441406e-05
6.628036499023438e-05,0.04898834228515625,0.01370937934875488,0.05834,3.409385681152344e-05,0.00011777877807617188
8.96453857421875e-05,0.05496788024902344,0.010238571472167973,0.07368,2.193450927734375e-05,7.915496826171875e-05
9.059906005859375e-05,0.058263301849365234,0.013692042556762693,0.067484,2.0742416381835938e-05,6.961822509765625e-05
9.584426879882812e-05,0.05234575271606445,0.0052393162231445245,0.080352,3.337860107421875e-05,0.00011658668518066406
0.00010132789611816406,0.06321978569030762,0.0037547885589599567,0.065682,2.8371810913085938e-05,0.00010204315185546875
8.58306884765625e-05,0.03676748275756836,0.009248999328613283,0.05778,2.7894973754882812e-05,9.202957153320312e-05
6.389617919921875e-05,0.05775570869445801,0.00345692868041992,0.057902,2.7179718017578125e-05,9.202957153320312e-05
6.246566772460938e-05,0.051268815994262695,0.009651824920654292,0.075507,3.0279159545898438e-05,0.00010275840759277344
6.389617919921875e-05,0.05873465538024902,0.006491752090454106,0.068185,2.9802322387695312e-05,9.655952453613281e-05
5.745887756347656e-05,0.06888914108276367,0.0014168018035888644,0.062482,3.1948089599609375e-05,0.00010943412780761719
7.43865966796875e-05,0.04938840866088867,0.003924338623046877,0.058404,2.86102294921875e-05,8.416175842285156e-05
0.00010728836059570312,0.03996562957763672,0.015525190658569332,0.067305,3.62396240234375e-05,0.00013899803161621094
8.177757263183594e-05,0.04510045051574707,0.0043982571411132765,0.073495,3.552436828613281e-05,9.822845458984375e-05
0.00010585784912109375,0.03558778762817383,0.002874172561645509,0.057857,2.86102294921875e-05,9.083747863769531e-05
9.5367431640625e-05,0.04035782814025879,0.002739292846679689,0.070089,2.86102294921875e-05,8.559226989746094e-05
0.00011110305786132812,0.03085803985595703,0.005162453308105469,0.06336,2.9802322387695312e-05,0.00011014938354492188
0.00010275840759277344,0.046248674392700195,0.0107343522644043,0.059715,3.4809112548828125e-05,0.00011086463928222656
9.202957153320312e-05,0.04640793800354004,0.004801916473388672,0.059357,2.8133392333984375e-05,8.7738037109375e-05
8.463859558105469e-05,0.045044898986816406,0.005605030670166017,0.06236,2.7894973754882812e-05,0.00011205673217773438
9.703636169433594e-05,0.04507780075073242,0.0035286561584472673,0.060965,4.0531158447265625e-05,0.00013375282287597656
0.00011157989501953125,0.034787893295288086,0.002210050201416014,0.067525,3.314018249511719e-05,0.00011229515075683594
8.821487426757812e-05,0.03671550750732422,0.01896542166137695,0.070566,3.337860107421875e-05,0.0001201629638671875
9.584426879882812e-05,0.0351862907409668,0.004037047271728517,0.08262,4.6253204345703125e-05,0.0001621246337890625
8.940696716308594e-05,0.040015459060668945,0.007436193969726557,0.066197,2.8848648071289062e-05,9.799003601074219e-05
8.916854858398438e-05,0.05606389045715332,0.006184819122314458,0.074054,2.09808349609375e-05,8.225440979003906e-05
0.00010418891906738281,0.03637838363647461,0.003723299270629879,0.067319,4.38690185546875e-05,0.00012111663818359375
9.489059448242188e-05,0.06075859069824219,0.004573764358520506,0.059789,2.765655517578125e-05,0.00010442733764648438
0.00010776519775390625,0.04307413101196289,0.007380779083251951,0.064542,3.695487976074219e-05,0.00011157989501953125
0.00010395050048828125,0.04550290107727051,0.00662473056030273,0.085803,2.8848648071289062e-05,8.487701416015625e-05
9.560585021972656e-05,0.05683302879333496,0.0037778332519531263,0.05572,2.6941299438476562e-05,8.535385131835938e-05
9.298324584960938e-05,0.05619049072265625,0.006094260131835935,0.062988,3.0040740966796875e-05,9.512901306152344e-05
0.00010514259338378906,0.06553125381469727,0.006187200088500974,0.07198,2.956390380859375e-05,0.00010156631469726562
9.131431579589844e-05,0.06647300720214844,0.005813403198242188,0.059828,3.8623809814453125e-05,0.0001304149627685547
9.560585021972656e-05,0.04854297637939453,0.004067781723022468,0.063187,2.5033950805664062e-05,7.605552673339844e-05
0.000102996826171875,0.055887699127197266,0.007231661544799803,0.073839,3.123283386230469e-05,0.00010466575622558594
7.963180541992188e-05,0.05846691131591797,0.01248502824401855,0.065099,2.574920654296875e-05,9.34600830078125e-05
8.845329284667969e-05,0.046955108642578125,0.0023958439331054626,0.070277,3.170967102050781e-05,0.00011396408081054688
0.00011277198791503906,0.055376529693603516,0.006171117843627935,0.072111,3.0994415283203125e-05,0.00011444091796875
7.081031799316406e-05,0.03418731689453125,0.008857274200439455,0.062623,2.9802322387695312e-05,0.0001246929168701172
9.679794311523438e-05,0.06513309478759766,0.00679381192016601,0.069472,3.314018249511719e-05,0.00011682510375976562
7.152557373046875e-05,0.057395219802856445,0.004679172683715815,0.072274,2.9802322387695312e-05,0.0001049041748046875
9.918212890625e-05,0.06266307830810547,0.0020652446899414034,0.061809,2.9087066650390625e-05,8.630752563476562e-05
0.00011682510375976562,0.0643453598022461,0.010478097091674805,0.060064,3.075599670410156e-05,0.00010657310485839844
8.726119995117188e-05,0.0825347900390625,0.02082833644104004,0.067938,3.075599670410156e-05,0.00010442733764648438
8.20159912109375e-05,0.06658482551574707,0.027052735900878908,0.079775,2.8371810913085938e-05,9.560585021972656e-05
0.00010013580322265625,0.06708359718322754,0.016432955215454098,0.067277,2.384185791015625e-05,7.152557373046875e-05
8.749961853027344e-05,0.047750234603881836,0.01216378260803222,0.086763,2.956390380859375e-05,8.893013000488281e-05
9.369850158691406e-05,0.07869267463684082,0.00760053410339355,0.075202,3.743171691894531e-05,0.00012063980102539062
9.489059448242188e-05,0.032797813415527344,0.021352279434204105,0.069865,2.9087066650390625e-05,0.00010514259338378906
8.678436279296875e-05,0.06771183013916016,0.0021404629211425746,0.070427,2.86102294921875e-05,0.00011372566223144531
9.918212890625e-05,0.07787394523620605,0.015871681121826173,0.084771,2.5272369384765625e-05,8.0108642578125e-05
7.557868957519531e-05,0.05644631385803223,0.023399629547119147,0.067198,2.2649765014648438e-05,9.036064147949219e-05
9.870529174804688e-05,0.07654547691345215,0.007477914779663086,0.069882,2.2411346435546875e-05,6.937980651855469e-05
9.274482727050781e-05,0.06576943397521973,0.020466855209350585,0.062432,3.814697265625e-05,0.00011587142944335938
6.031990051269531e-05,0.054268836975097656,0.00904989282226562,0.076159,2.7894973754882812e-05,0.00010585784912109375
0.00011944770812988281,0.08340048789978027,0.01480017568969727,0.074901,2.1696090698242188e-05,7.677078247070312e-05
9.918212890625e-05,0.08240985870361328,0.020311844146728514,0.072937,2.3603439331054688e-05,7.343292236328125e-05
7.104873657226562e-05,0.07298731803894043,0.005972550140380853,0.063464,2.193450927734375e-05,7.367134094238281e-05
0.00010466575622558594,0.0829625129699707,0.015273087661743165,0.059932,3.695487976074219e-05,0.00011944770812988281
0.00015854835510253906,0.0611269474029541,0.011544770599365234,0.057949,3.2901763916015625e-05,0.00010752677917480469
0.00013566017150878906,0.03551530838012695,0.02255940072631836,0.081774,2.4318695068359375e-05,8.535385131835938e-05
8.20159912109375e-05,0.05996298789978027,0.0032053750610351595,0.073265,3.123283386230469e-05,9.059906005859375e-05
9.059906005859375e-05,0.07352089881896973,0.006710337554931639,0.062113,2.6702880859375e-05,9.655952453613281e-05
8.082389831542969e-05,0.07032084465026855,0.003190134872436523,0.072436,2.5272369384765625e-05,9.846687316894531e-05
8.177757263183594e-05,0.07036399841308594,0.007255474868774411,0.086634,3.0279159545898438e-05,0.00011491775512695312
0.00010848045349121094,0.06455636024475098,0.01801356240844726,0.072359,3.0517578125e-05,0.00010204315185546875
8.916854858398438e-05,0.0863041877746582,0.00603583840942383,0.059154,2.765655517578125e-05,8.177757263183594e-05
9.012222290039062e-05,0.07217597961425781,0.005073222305297845,0.072373,2.1457672119140625e-05,7.700920104980469e-05
6.341934204101562e-05,0.09350109100341797,0.00693559368896484,0.060637,2.2649765014648438e-05,7.295608520507812e-05
8.988380432128906e-05,0.06740236282348633,0.009554878952026363,0.072273,4.9114227294921875e-05,0.0001647472381591797
0.00011205673217773438,0.06701874732971191,0.010746282150268557,0.058598,3.3855438232421875e-05,0.0001347064971923828
0.00010347366333007812,0.052574872970581055,0.012283578872680667,0.059,2.9802322387695312e-05,9.751319885253906e-05
0.00011277198791503906,0.0442202091217041,0.002069160858154298,0.085409,2.5272369384765625e-05,7.963180541992188e-05
5.4836273193359375e-05,0.05387282371520996,0.008354671905517572,0.070652,2.9802322387695312e-05,0.00010609626770019531
0.00015544891357421875,0.06363415718078613,0.00513130039978027,0.067527,1.9073486328125e-05,5.841255187988281e-05
8.797645568847656e-05,0.0805819034576416,0.006640626510620119,0.059341,3.5762786865234375e-05,0.00011801719665527344
8.177757263183594e-05,0.07414937019348145,0.013209806884765626,0.073586,2.5272369384765625e-05,7.772445678710938e-05
8.606910705566406e-05,0.027240276336669922,0.0029520072021484434,0.063521,3.24249267578125e-05,0.00010752677917480469
0.00010037422180175781,0.03313708305358887,0.009992268539428709,0.063099,3.123283386230469e-05,0.00011301040649414062
8.535385131835938e-05,0.04134941101074219,0.0033715492858886753,0.061886,2.574920654296875e-05,0.00010347366333007812
0.00011110305786132812,0.03690052032470703,0.0015098148803710937,0.069702,3.075599670410156e-05,9.036064147949219e-05
0.00011706352233886719,0.04796123504638672,0.004987723342895503,0.077533,3.457069396972656e-05,0.0001232624053955078
8.034706115722656e-05,0.05305790901184082,0.0040248025817871125,0.065633,2.5272369384765625e-05,9.632110595703125e-05
8.225440979003906e-05,0.03530764579772949,0.010198840805053705,0.096004,2.2411346435546875e-05,7.62939453125e-05
0.00010061264038085938,0.041734933853149414,0.01794534283447266,0.088417,4.76837158203125e-05,8.678436279296875e-05
8.416175842285156e-05,0.0549311637878418,0.006508324752807618,0.068064,5.459785461425781e-05,0.0001857280731201172
9.417533874511719e-05,0.08429288864135742,0.0020804822998046896,0.075417,2.86102294921875e-05,0.00010013580322265625
5.9604644775390625e-05,0.09358906745910645,0.0029138893432617205,0.057468,2.8133392333984375e-05,0.00010347366333007812
0.0001049041748046875,0.11995482444763184,0.003255319458007812,0.059094,2.4318695068359375e-05,7.867813110351562e-05
6.103515625e-05,0.0784149169921875,0.022079878906250003,0.057571,2.7894973754882812e-05,8.392333984375e-05
8.606910705566406e-05,0.08133602142333984,0.01635762614440918,0.063458,3.0279159545898438e-05,9.822845458984375e-05
5.507469177246094e-05,0.10942625999450684,0.003645591857910163,0.086222,3.647804260253906e-05,9.560585021972656e-05
0.00014400482177734375,0.07001137733459473,0.006393181671142584,0.081311,3.552436828613281e-05,0.00010824203491210938
0.00011992454528808594,0.04076814651489258,0.0022053529663085963,0.059958,2.2411346435546875e-05,7.43865966796875e-05
8.559226989746094e-05,0.06807303428649902,0.008446120254516604,0.069908,3.910064697265625e-05,0.00014352798461914062
0.000102996826171875,0.041619300842285156,0.009843130432128908,0.057739,3.457069396972656e-05,0.00010585784912109375
0.00011467933654785156,0.04498481750488281,0.005507266479492193,0.063369,3.0517578125e-05,0.00010561943054199219
0.00011467933654785156,0.05525922775268555,0.017636310729980467,0.07234,2.9802322387695312e-05,0.00011038780212402344
9.679794311523438e-05,0.0707240104675293,0.0194798540802002,0.061803,3.361701965332031e-05,0.0001049041748046875
7.176399230957031e-05,0.076629638671875,0.00621553463745117,0.065527,2.7894973754882812e-05,9.107589721679688e-05
9.322166442871094e-05,0.07105445861816406,0.007991257125854495,0.079593,2.4318695068359375e-05,8.082389831542969e-05
0.00010180473327636719,0.08146309852600098,0.011882955917358398,0.063541,2.9802322387695312e-05,0.00010418891906738281
0.00010228157043457031,0.07453489303588867,0.011514523223876957,0.074721,3.838539123535156e-05,0.00011420249938964844
8.487701416015625e-05,0.04224419593811035,0.016308011093139646,0.07896,2.956390380859375e-05,0.0001010894775390625
8.630752563476562e-05,0.05956578254699707,0.006601337310791017,0.076653,3.0994415283203125e-05,9.751319885253906e-05
8.058547973632812e-05,0.05282115936279297,0.008629733398437506,0.062522,2.9802322387695312e-05,0.00010156631469726562
0.000102996826171875,0.06468081474304199,0.013928020095825194,0.066775,2.7179718017578125e-05,0.00010323524475097656
8.7738037109375e-05,0.05440235137939453,0.007326562225341796,0.058713,2.5272369384765625e-05,8.821487426757812e-05
8.344650268554688e-05,0.051842689514160156,0.017103650146484378,0.068769,3.2901763916015625e-05,0.00011491775512695312
9.560585021972656e-05,0.07473516464233398,0.0072157446289062566,0.071985,3.24249267578125e-05,0.00010895729064941406
8.273124694824219e-05,0.08371472358703613,0.008373458908081055,0.066052,3.218650817871094e-05,0.00010371208190917969
0.000110626220703125,0.06508517265319824,0.016326224151611328,0.060384,3.3855438232421875e-05,0.00012087821960449219
0.00011777877807617188,0.06615138053894043,0.011068336044311525,0.064039,3.0279159545898438e-05,9.655952453613281e-05
0.00012254714965820312,0.04788327217102051,0.0029302029876708963,0.062072,2.6941299438476562e-05,0.0001010894775390625
0.00010442733764648438,0.03551125526428223,0.007241816009521479,0.081211,2.3126602172851562e-05,9.942054748535156e-05
7.176399230957031e-05,0.03574705123901367,0.0036260470275878975,0.066212,1.8835067749023438e-05,7.104873657226562e-05
0.00010895729064941406,0.05280947685241699,0.0031798060150146495,0.073503,3.2901763916015625e-05,0.0001087188720703125
9.608268737792969e-05,0.056127309799194336,0.01238445356750488,0.078891,3.790855407714844e-05,0.00016045570373535156
8.344650268554688e-05,0.09142589569091797,0.0034204673004150365,0.06908,3.218650817871094e-05,0.00011587142944335938
8.463859558105469e-05,0.07334184646606445,0.010274866958618165,0.079304,3.361701965332031e-05,0.00011229515075683594
0.0001010894775390625,0.06776118278503418,0.014440057098388678,0.065588,2.6464462280273438e-05,9.250640869140625e-05
0.00010442733764648438,0.04696965217590332,0.008521702743530271,0.063099,2.765655517578125e-05,9.226799011230469e-05
7.987022399902344e-05,0.07656478881835938,0.0017960515136718758,0.062638,2.956390380859375e-05,0.00010228157043457031
8.869171142578125e-05,0.08612632751464844,0.008784904129028326,0.067268,3.075599670410156e-05,9.870529174804688e-05
7.319450378417969e-05,0.07246708869934082,0.014900902725219725,0.077724,5.054473876953125e-05,0.00012183189392089844
9.489059448242188e-05,0.06599736213684082,0.007738265518188479,0.062296,4.029273986816406e-05,0.0001342296600341797
0.00010514259338378906,0.05927681922912598,0.00305454663085937,0.076562,2.4080276489257812e-05,9.608268737792969e-05
9.965896606445312e-05,0.048100948333740234,0.008978765518188478,0.068868,3.1948089599609375e-05,0.00010800361633300781
0.00010132789611816406,0.0524601936340332,0.00419593045043945,0.073632,2.86102294921875e-05,8.893013000488281e-05
8.606910705566406e-05,0.06759023666381836,0.006986740707397465,0.062801,3.314018249511719e-05,0.00010728836059570312
0.00010371208190917969,0.048862457275390625,0.003944050201416013,0.065791,2.4318695068359375e-05,8.0108642578125e-05
9.036064147949219e-05,0.04619598388671875,0.004419855407714841,0.061871,3.314018249511719e-05,0.00011181831359863281
8.606910705566406e-05,0.045052528381347656,0.0017264185485839911,0.064769,2.8848648071289062e-05,0.00011444091796875
9.560585021972656e-05,0.03769040107727051,0.01236914715576172,0.058877,3.2901763916015625e-05,0.0001354217529296875
0.00010204315185546875,0.04708075523376465,0.01038220843505859,0.063683,3.552436828613281e-05,0.00012183189392089844
8.273124694824219e-05,0.05579662322998047,0.007632673507690424,0.069444,3.24249267578125e-05,8.654594421386719e-05
0.00012111663818359375,0.05043435096740723,0.0037589397125244173,0.066632,2.8848648071289062e-05,0.00010156631469726562
5.984306335449219e-05,0.060204505920410156,0.004250202789306642,0.061735,2.574920654296875e-05,8.535385131835938e-05
0.00010061264038085938,0.06472420692443848,0.005526774093627923,0.063478,4.029273986816406e-05,0.00013780593872070312
7.891654968261719e-05,0.06564712524414062,0.0009623253631591763,0.06097,2.8371810913085938e-05,0.00010395050048828125
0.00010371208190917969,0.07474231719970703,0.009006552078247076,0.064048,2.384185791015625e-05,8.630752563476562e-05
0.0001068115234375,0.04021930694580078,0.007670187576293952,0.063992,3.337860107421875e-05,0.00010275840759277344
0.000118255615234375,0.05053210258483887,0.0016737166595458958,0.075505,2.288818359375e-05,9.059906005859375e-05
0.00011396408081054688,0.060791969299316406,0.007205366241455083,0.076913,3.814697265625e-05,0.00012063980102539062
9.72747802734375e-05,0.05720829963684082,0.020387164154052728,0.067585,2.86102294921875e-05,0.00011086463928222656
0.00011301040649414062,0.05816006660461426,0.005332113128662108,0.067469,3.314018249511719e-05,9.965896606445312e-05
0.00011324882507324219,0.0573420524597168,0.004771326858520511,0.076193,2.9802322387695312e-05,8.153915405273438e-05
0.00010251998901367188,0.05927252769470215,0.0018712110443115243,0.055658,4.029273986816406e-05,0.00012969970703125
6.818771362304688e-05,0.03977704048156738,0.005040903305053718,0.078701,2.9802322387695312e-05,0.00011038780212402344
9.131431579589844e-05,0.03387784957885742,0.0025476758270263633,0.070247,3.790855407714844e-05,0.0001232624053955078
6.508827209472656e-05,0.049072980880737305,0.001338281448364259,0.060667,2.5510787963867188e-05,0.00010967254638671875
7.486343383789062e-05,0.021830320358276367,0.006885383636474604,0.076368,2.956390380859375e-05,0.00010395050048828125
9.846687316894531e-05,0.0440058708190918,0.010125503372192382,0.059101,2.384185791015625e-05,8.249282836914062e-05
0.0001971721649169922,0.027226924896240234,0.0016889508514404267,0.072397,3.0279159545898438e-05,0.00010561943054199219
8.249282836914062e-05,0.05028891563415527,0.013829971893310547,0.071367,2.3603439331054688e-05,7.653236389160156e-05
8.177757263183594e-05,0.05599498748779297,0.018639201019287108,0.062127,2.7418136596679688e-05,0.00010251998901367188
8.58306884765625e-05,0.05280017852783203,0.012539703002929684,0.066209,2.2172927856445312e-05,8.463859558105469e-05
8.678436279296875e-05,0.05166983604431152,0.015865665161132816,0.065313,3.170967102050781e-05,9.441375732421875e-05
0.00010085105895996094,0.04831504821777344,0.0037694253997802712,0.070842,3.886222839355469e-05,0.000133514404296875
8.273124694824219e-05,0.027168750762939453,0.002886079269409182,0.058619,3.0040740966796875e-05,9.942054748535156e-05
0.00013184547424316406,0.039243459701538086,0.009961799407958986,0.059799,2.3603439331054688e-05,8.511543273925781e-05
9.560585021972656e-05,0.03770709037780762,0.01686211642456055,0.056433,2.0503997802734375e-05,7.009506225585938e-05
0.00012040138244628906,0.05042147636413574,0.0020703934631347634,0.058929,2.8848648071289062e-05,0.0001125335693359375
0.00010800361633300781,0.03799009323120117,0.004098691146850589,0.073307,2.956390380859375e-05,0.00010776519775390625
0.00010418891906738281,0.0426485538482666,0.013452429687500003,0.072363,2.8848648071289062e-05,9.441375732421875e-05
8.630752563476562e-05,0.05008053779602051,0.018210698196411135,0.081953,2.47955322265625e-05,7.843971252441406e-05
7.82012939453125e-05,0.07635927200317383,0.004020183685302728,0.070097,2.765655517578125e-05,9.870529174804688e-05
0.00012111663818359375,0.04512596130371094,0.017003804306030268,0.066946,2.5510787963867188e-05,8.702278137207031e-05
8.845329284667969e-05,0.029613971710205078,0.008836076538085935,0.068608,3.5762786865234375e-05,8.797645568847656e-05
6.794929504394531e-05,0.03990054130554199,0.003145462783813474,0.078516,3.314018249511719e-05,0.00012564659118652344
0.00010514259338378906,0.049663543701171875,0.0029714869689941373,0.062205,3.075599670410156e-05,0.00010371208190917969
7.581710815429688e-05,0.08416748046875,0.010601301483154295,0.061496,3.504753112792969e-05,0.00010967254638671875
7.295608520507812e-05,0.0478208065032959,0.018121488586425788,0.097934,4.00543212890625e-05,0.00011730194091796875
9.059906005859375e-05,0.05962848663330078,0.00569898428344727,0.085406,3.1948089599609375e-05,0.00010657310485839844
6.461143493652344e-05,0.07963156700134277,0.006616622680664069,0.069931,3.5762786865234375e-05,0.00014066696166992188
8.106231689453125e-05,0.04849648475646973,0.005249501876831056,0.06057,2.956390380859375e-05,0.00011706352233886719
6.890296936035156e-05,0.07369470596313477,0.00655866433715821,0.097934,2.4318695068359375e-05,8.344650268554688e-05
9.202957153320312e-05,0.04297780990600586,0.0025456259460449188,0.062628,2.9325485229492188e-05,0.0001087188720703125
6.508827209472656e-05,0.03750944137573242,0.009160022811889643,0.065295,2.288818359375e-05,0.00010204315185546875
8.797645568847656e-05,0.05312919616699219,0.01232538014221192,0.087042,2.9325485229492188e-05,0.00010514259338378906
0.00010371208190917969,0.050762176513671875,0.016796092453002925,0.077935,3.0517578125e-05,0.00010967254638671875
8.749961853027344e-05,0.07430076599121094,0.006872838378906246,0.077699,2.956390380859375e-05,8.58306884765625e-05
0.00010919570922851562,0.07537460327148438,0.008224504623413093,0.063215,3.24249267578125e-05,0.00010943412780761719
9.512901306152344e-05,0.03346824645996094,0.007426929718017575,0.066819,3.0279159545898438e-05,0.00010085105895996094
0.00013518333435058594,0.05126047134399414,0.0015139186553955047,0.067457,2.765655517578125e-05,0.00010728836059570312
9.179115295410156e-05,0.04883313179016113,0.009616579696655275,0.069603,3.075599670410156e-05,0.00012993812561035156
9.34600830078125e-05,0.05801725387573242,0.007876657791137692,0.066555,3.075599670410156e-05,0.00011014938354492188
9.655952453613281e-05,0.06583547592163086,0.008761383850097657,0.079443,2.956390380859375e-05,0.00010466575622558594
9.894371032714844e-05,0.06107020378112793,0.00331376115417481,0.064909,2.7418136596679688e-05,9.5367431640625e-05
6.532669067382812e-05,0.06568360328674316,0.012178346771240231,0.062656,4.744529724121094e-05,0.000156402587890625
7.653236389160156e-05,0.07509183883666992,0.014910271209716802,0.065381,2.3126602172851562e-05,9.72747802734375e-05
0.0001251697540283203,0.04879283905029297,0.0030008829345703064,0.065101,3.24249267578125e-05,0.00011444091796875
8.845329284667969e-05,0.041977882385253906,0.0030537956542968786,0.075693,2.5987625122070312e-05,0.0001010894775390625
0.00011658668518066406,0.04971504211425781,0.009421600280761722,0.059139,3.695487976074219e-05,0.00011539459228515625
9.012222290039062e-05,0.05025434494018555,0.0055508962249755794,0.074815,3.123283386230469e-05,0.00010156631469726562
0.00012493133544921875,0.05588960647583008,0.006852942184448242,0.056096,3.504753112792969e-05,0.00011563301086425781
9.441375732421875e-05,0.07822060585021973,0.009990355026245124,0.072013,2.6941299438476562e-05,9.369850158691406e-05
7.915496826171875e-05,0.05965256690979004,0.008530996536254887,0.081951,3.314018249511719e-05,0.00010466575622558594
0.00010466575622558594,0.034071922302246094,0.005028294235229491,0.060919,2.5987625122070312e-05,8.177757263183594e-05
7.915496826171875e-05,0.042740821838378906,0.003804001129150386,0.075937,3.0040740966796875e-05,0.00010204315185546875
6.961822509765625e-05,0.05074763298034668,0.0006855418090820353,0.063162,2.956390380859375e-05,9.918212890625e-05
9.131431579589844e-05,0.04815936088562012,0.007648708801269527,0.07602,2.8371810913085938e-05,0.00011777877807617188
6.67572021484375e-05,0.06646227836608887,0.00807278703308105,0.077339,2.9325485229492188e-05,0.00010538101196289062
0.00011467933654785156,0.06245136260986328,0.0020489627227783247,0.079314,2.6226043701171875e-05,8.368492126464844e-05
0.00012993812561035156,0.0632319450378418,0.0026020366668701167,0.0693,2.6226043701171875e-05,9.179115295410156e-05
8.869171142578125e-05,0.049631357192993164,0.010908864410400392,0.056442,3.266334533691406e-05,0.00011372566223144531
8.988380432128906e-05,0.033292293548583984,0.0025355324859619166,0.076263,3.218650817871094e-05,9.965896606445312e-05
0.000110626220703125,0.03606867790222168,0.0036968089294433654,0.065755,2.2411346435546875e-05,7.915496826171875e-05
8.273124694824219e-05,0.0527341365814209,0.002636039794921871,0.066986,2.9087066650390625e-05,0.00010466575622558594
0.00010442733764648438,0.04456734657287598,0.004878002868652337,0.063839,3.218650817871094e-05,0.0001125335693359375
0.00011134147644042969,0.04512619972229004,0.008358820449829107,0.072513,2.5987625122070312e-05,8.96453857421875e-05
0.00010657310485839844,0.04321789741516113,0.0022477968902587936,0.072778,2.4557113647460938e-05,0.00010037422180175781
0.00011110305786132812,0.05992460250854492,0.008978460784912115,0.076579,2.5272369384765625e-05,8.988380432128906e-05
8.0108642578125e-05,0.023081302642822266,0.006757998382568353,0.067363,3.170967102050781e-05,0.00011539459228515625
7.724761962890625e-05,0.048656463623046875,0.004127465118408197,0.063561,2.2411346435546875e-05,0.00012612342834472656
0.0001201629638671875,0.04590940475463867,0.008997620223999026,0.080926,3.170967102050781e-05,9.846687316894531e-05
8.606910705566406e-05,0.05563807487487793,0.012792936798095705,0.064829,2.9325485229492188e-05,0.00010037422180175781
0.0001010894775390625,0.061301469802856445,0.011023409255981442,0.066666,2.6702880859375e-05,0.00010013580322265625
0.00010538101196289062,0.045169830322265625,0.007814643905639643,0.072927,3.0994415283203125e-05,0.0001049041748046875
9.083747863769531e-05,0.04454851150512695,0.0024534243469238326,0.068962,2.1696090698242188e-05,7.224082946777344e-05
9.584426879882812e-05,0.0448307991027832,0.010620288879394535,0.081868,3.457069396972656e-05,0.0001087188720703125
7.05718994140625e-05,0.056783199310302734,0.00923762017822266,0.062884,2.956390380859375e-05,0.00010585784912109375
6.461143493652344e-05,0.05694079399108887,0.010070384277343747,0.072411,2.7418136596679688e-05,8.511543273925781e-05
8.821487426757812e-05,0.07236766815185547,0.011668469909667967,0.059921,3.0517578125e-05,0.00010156631469726562
0.00012493133544921875,0.03229045867919922,0.007136561187744139,0.061641,3.218650817871094e-05,0.00010752677917480469
0.00012445449829101562,0.06357669830322266,0.023655149368286138,0.064271,2.6226043701171875e-05,9.5367431640625e-05
7.05718994140625e-05,0.03816485404968262,0.0036612717285156235,0.059636,2.8133392333984375e-05,0.00010991096496582031
0.00011491775512695312,0.03772449493408203,0.008675148208618158,0.081392,3.600120544433594e-05,0.00011420249938964844
9.489059448242188e-05,0.03831171989440918,0.020846833267211914,0.06021,3.504753112792969e-05,0.00011539459228515625
6.651878356933594e-05,0.07431530952453613,0.0207632618560791,0.062611,3.743171691894531e-05,0.00011539459228515625
9.489059448242188e-05,0.04148697853088379,0.025692894226074216,0.058569,2.7894973754882812e-05,8.893013000488281e-05
0.00011348724365234375,0.051279306411743164,0.010576058166503907,0.078582,4.887580871582031e-05,0.00017905235290527344
0.00011110305786132812,0.06194782257080078,0.013689378753662107,0.076934,2.2649765014648438e-05,8.320808410644531e-05
0.00011134147644042969,0.04390215873718262,0.008112979324340817,0.060692,2.6941299438476562e-05,9.560585021972656e-05
7.677078247070312e-05,0.03391861915588379,0.0034915469055175757,0.073562,2.6464462280273438e-05,9.608268737792969e-05
0.00015592575073242188,0.06097912788391113,0.03138010548400878,0.068487,5.245208740234375e-05,0.0001761913299560547
8.821487426757812e-05,0.06090664863586426,0.013858261795043944,0.061405,2.6702880859375e-05,8.296966552734375e-05
0.00010824203491210938,0.0621335506439209,0.004705864120483405,0.074899,2.86102294921875e-05,0.00010633468627929688
0.00010085105895996094,0.046689510345458984,0.009758224609375005,0.088722,2.288818359375e-05,7.462501525878906e-05
8.20159912109375e-05,0.07163619995117188,0.0030269301605224674,0.07143,2.765655517578125e-05,0.00011348724365234375
0.00010609626770019531,0.07555246353149414,0.0028213022460937542,0.069101,2.288818359375e-05,7.343292236328125e-05
0.00010085105895996094,0.09244084358215332,0.027320286911010738,0.065307,2.956390380859375e-05,0.00010013580322265625
0.00011801719665527344,0.05815625190734863,0.008013572402954097,0.062879,2.8133392333984375e-05,9.632110595703125e-05
0.0001456737518310547,0.06140708923339844,0.010581745483398436,0.072798,2.9802322387695312e-05,0.00010752677917480469
9.799003601074219e-05,0.03800606727600098,0.029663240020751956,0.062157,3.981590270996094e-05,0.0001220703125
9.34600830078125e-05,0.050873517990112305,0.0042590542907714815,0.062038,2.765655517578125e-05,9.465217590332031e-05
5.841255187988281e-05,0.06286287307739258,0.011222068527221678,0.060247,3.790855407714844e-05,0.00011730194091796875
0.000102996826171875,0.056778907775878906,0.020783485961914067,0.074624,3.0994415283203125e-05,0.00010156631469726562
8.702278137207031e-05,0.041409969329833984,0.010026766586303706,0.092575,2.2172927856445312e-05,7.081031799316406e-05
0.00011277198791503906,0.07912111282348633,0.011442495101928712,0.060306,2.5272369384765625e-05,9.584426879882812e-05
8.153915405273438e-05,0.07321763038635254,0.020880606613159186,0.07279,3.266334533691406e-05,9.942054748535156e-05
9.179115295410156e-05,0.08549261093139648,0.0035153848266601534,0.07384,2.7418136596679688e-05,9.059906005859375e-05
0.00010418891906738281,0.04205727577209473,0.005927857360839839,0.069915,4.124641418457031e-05,0.0001442432403564453
0.00010585784912109375,0.0677192211151123,0.007090467300415043,0.081035,2.9087066650390625e-05,9.894371032714844e-05
0.0002200603485107422,0.05502653121948242,0.004883624191284186,0.06538,2.2649765014648438e-05,7.605552673339844e-05
9.870529174804688e-05,0.07088875770568848,0.009435554580688482,0.068045,3.457069396972656e-05,0.000102996826171875
8.177757263183594e-05,0.08363795280456543,0.00595257276916504,0.066731,2.956390380859375e-05,0.00010061264038085938
8.511543273925781e-05,0.07903456687927246,0.0048175533752441435,0.072627,3.600120544433594e-05,0.00012564659118652344
7.581710815429688e-05,0.08027124404907227,0.0115128604888916,0.06205,3.218650817871094e-05,0.000102996826171875
9.942054748535156e-05,0.08239150047302246,0.027629562591552734,0.071451,3.337860107421875e-05,8.7738037109375e-05
0.00010561943054199219,0.07449984550476074,0.005470647323608399,0.060737,2.7418136596679688e-05,9.179115295410156e-05
0.00011730194091796875,0.07901406288146973,0.015204239501953126,0.06236,3.0040740966796875e-05,0.00010824203491210938
0.00011730194091796875,0.08514761924743652,0.005799915496826166,0.069208,2.6226043701171875e-05,9.274482727050781e-05
6.29425048828125e-05,0.07115459442138672,0.013739373870849614,0.068629,3.337860107421875e-05,0.00010848045349121094
0.00010418891906738281,0.07867240905761719,0.02011369456481934,0.058383,2.8133392333984375e-05,9.083747863769531e-05
0.00010395050048828125,0.08938765525817871,0.020898776397705085,0.06914,2.86102294921875e-05,9.632110595703125e-05
9.298324584960938e-05,0.07822132110595703,0.03431258541870118,0.067032,2.6464462280273438e-05,9.274482727050781e-05
0.00010538101196289062,0.08838939666748047,0.016500761444091794,0.070718,2.384185791015625e-05,7.581710815429688e-05
9.393692016601562e-05,0.09406089782714844,0.00918860607910156,0.064292,3.409385681152344e-05,0.0001506805419921875
9.679794311523438e-05,0.04525041580200195,0.008112364303588873,0.072388,2.384185791015625e-05,9.822845458984375e-05
0.0001385211944580078,0.07195234298706055,0.008226889801025386,0.073925,2.9087066650390625e-05,8.630752563476562e-05
9.989738464355469e-05,0.06201434135437012,0.025991484832763673,0.0678,3.0040740966796875e-05,0.00010085105895996094
6.389617919921875e-05,0.08035445213317871,0.004608844665527342,0.071646,2.86102294921875e-05,0.00010728836059570312
8.511543273925781e-05,0.07133126258850098,0.00751792143249512,0.063316,2.6464462280273438e-05,9.441375732421875e-05
8.940696716308594e-05,0.06591463088989258,0.0019588014373779286,0.060149,2.7894973754882812e-05,9.036064147949219e-05
0.00010371208190917969,0.0888524055480957,0.0027630406951904274,0.073215,2.7179718017578125e-05,8.749961853027344e-05
9.965896606445312e-05,0.07152485847473145,0.0042938804626464905,0.07125,3.457069396972656e-05,0.0001392364501953125
8.821487426757812e-05,0.09011077880859375,0.004080186340332033,0.055678,3.528594970703125e-05,0.0001327991485595703
7.700920104980469e-05,0.08564305305480957,0.005524771255493166,0.069131,2.9087066650390625e-05,9.202957153320312e-05
0.00011038780212402344,0.059563398361206055,0.0018374366149902371,0.059264,3.0517578125e-05,9.250640869140625e-05
7.939338684082031e-05,0.07000112533569336,0.013573088714599613,0.080453,3.218650817871094e-05,0.00010991096496582031
9.274482727050781e-05,0.07569670677185059,0.002305880020141607,0.073027,2.2411346435546875e-05,7.843971252441406e-05
9.465217590332031e-05,0.04376554489135742,0.001545827758789066,0.062337,2.3603439331054688e-05,7.128715515136719e-05
9.1552734375e-05,0.06580018997192383,0.010573314773559571,0.058163,2.9087066650390625e-05,9.655952453613281e-05
0.0001399517059326172,0.018693208694458008,0.004069046829223627,0.066752,3.4809112548828125e-05,0.00011515617370605469
7.581710815429688e-05,0.024918794631958008,0.004276261489868163,0.077307,2.1696090698242188e-05,8.368492126464844e-05
0.00010967254638671875,0.030034303665161133,0.0013011882019042936,0.07928,2.8371810913085938e-05,0.00010132789611816406
8.678436279296875e-05,0.05591869354248047,0.012557731369018554,0.066247,3.266334533691406e-05,0.00013327598571777344
7.867813110351562e-05,0.03777432441711426,0.010650491607666013,0.061587,2.8848648071289062e-05,9.560585021972656e-05
7.367134094238281e-05,0.04926013946533203,0.00800378291320801,0.068978,3.0517578125e-05,9.298324584960938e-05
6.031990051269531e-05,0.07038569450378418,0.006528540695190432,0.061637,3.0279159545898438e-05,9.584426879882812e-05
0.00018262863159179688,0.03988242149353027,0.015794451034545902,0.059187,2.47955322265625e-05,8.535385131835938e-05
8.749961853027344e-05,0.06416726112365723,0.024280381149291992,0.060481,2.5033950805664062e-05,9.679794311523438e-05
8.0108642578125e-05,0.034345388412475586,0.003431948669433596,0.081467,2.9802322387695312e-05,0.00010895729064941406
8.058547973632812e-05,0.0576019287109375,0.017727436416625976,0.059982,3.075599670410156e-05,0.00012493133544921875
0.00010323524475097656,0.05458641052246094,0.006983092910766597,0.062643,2.9325485229492188e-05,9.441375732421875e-05
0.00010395050048828125,0.03780388832092285,0.01690093873596192,0.064339,3.170967102050781e-05,0.00011086463928222656
7.176399230957031e-05,0.058721303939819336,0.014922076629638667,0.066876,3.266334533691406e-05,9.226799011230469e-05
0.000102996826171875,0.059874534606933594,0.0010271789703369116,0.067609,2.7894973754882812e-05,0.00010704994201660156
8.654594421386719e-05,0.054718971252441406,0.018340504699707036,0.067144,2.5272369384765625e-05,9.393692016601562e-05
0.00010919570922851562,0.03445887565612793,0.012473389831542968,0.058109,3.814697265625e-05,0.0001327991485595703
0.00010895729064941406,0.04448437690734863,0.001594193542480471,0.062137,3.314018249511719e-05,0.00010347366333007812
0.00010728836059570312,0.0353546142578125,0.010243743789672854,0.070712,3.147125244140625e-05,0.00010013580322265625
8.58306884765625e-05,0.04945683479309082,0.00205007878112793,0.057067,2.765655517578125e-05,0.00010275840759277344
0.00011277198791503906,0.05338287353515625,0.008134949371337893,0.068478,3.123283386230469e-05,9.226799011230469e-05
7.772445678710938e-05,0.052194833755493164,0.011015581893920892,0.063325,2.09808349609375e-05,9.632110595703125e-05
0.00012445449829101562,0.08005666732788086,0.003908513702392577,0.067011,3.4332275390625e-05,0.00011110305786132812
8.821487426757812e-05,0.06276583671569824,0.006943668869018552,0.078697,2.3603439331054688e-05,7.748603820800781e-05
6.461143493652344e-05,0.07023143768310547,0.009219353805541994,0.066814,3.552436828613281e-05,0.00011301040649414062
0.00011301040649414062,0.08676385879516602,0.015705504699707037,0.069779,3.314018249511719e-05,9.226799011230469e-05
0.00010204315185546875,0.048453330993652344,0.0016220442352294917,0.060419,3.218650817871094e-05,0.0001201629638671875
9.846687316894531e-05,0.04969024658203125,0.009166656051635746,0.076289,2.6702880859375e-05,0.0001087188720703125
0.00013399124145507812,0.04168438911437988,0.020059794143676757,0.080596,3.2901763916015625e-05,0.000102996826171875
6.4849853515625e-05,0.06313729286193848,0.015181299377441407,0.066149,2.4318695068359375e-05,8.606910705566406e-05
7.390975952148438e-05,0.04422187805175781,0.03870068070983887,0.073599,3.743171691894531e-05,0.0001220703125
6.747245788574219e-05,0.08252882957458496,0.005359565216064455,0.067494,2.7179718017578125e-05,8.130073547363281e-05
0.00010180473327636719,0.0676872730255127,0.021406083847045898,0.085924,3.600120544433594e-05,0.00011777877807617188
0.00012826919555664062,0.0460360050201416,0.003667448120117184,0.06292,3.123283386230469e-05,0.00010132789611816406
9.632110595703125e-05,0.07958054542541504,0.0031202573242187503,0.083481,2.47955322265625e-05,8.0108642578125e-05
8.535385131835938e-05,0.037200927734375,0.011805206680297858,0.06735,2.8848648071289062e-05,8.869171142578125e-05
7.915496826171875e-05,0.05512666702270508,0.006530712982177736,0.062429,3.910064697265625e-05,0.00013756752014160156
0.00012731552124023438,0.07113981246948242,0.007480971420288085,0.065637,2.5272369384765625e-05,8.916854858398438e-05
0.0001246929168701172,0.05329298973083496,0.0034354793853759724,0.065668,3.147125244140625e-05,0.00011014938354492188
7.43865966796875e-05,0.06546616554260254,0.02473057594299316,0.063475,2.7179718017578125e-05,0.00014710426330566406
9.632110595703125e-05,0.0947256088256836,0.0053767357635498,0.079295,3.0994415283203125e-05,0.00010704994201660156
9.942054748535156e-05,0.060523033142089844,0.004678104171752934,0.06924,3.409385681152344e-05,0.00011610984802246094
6.747245788574219e-05,0.0841825008392334,0.002046511398315423,0.063464,2.4318695068359375e-05,7.653236389160156e-05
8.96453857421875e-05,0.08507204055786133,0.011358658676147465,0.063495,3.147125244140625e-05,0.00010037422180175781
0.00011372566223144531,0.06691765785217285,0.003981545989990232,0.076407,2.7418136596679688e-05,0.00010538101196289062
0.00011491775512695312,0.0998237133026123,0.0065394262695312455,0.06256,2.3603439331054688e-05,7.605552673339844e-05
0.00010728836059570312,0.06778621673583984,0.006840373794555661,0.061483,3.4332275390625e-05,0.00010752677917480469
8.20159912109375e-05,0.06355142593383789,0.00828185623168945,0.065945,2.574920654296875e-05,8.821487426757812e-05
9.989738464355469e-05,0.05256009101867676,0.022936833724975583,0.07989,3.123283386230469e-05,0.00010418891906738281
7.176399230957031e-05,0.05176901817321777,0.0013571783142089788,0.077742,2.4080276489257812e-05,8.416175842285156e-05
0.0001232624053955078,0.0661168098449707,0.0013111107482910167,0.067661,3.600120544433594e-05,0.00014019012451171875
0.0001354217529296875,0.0696101188659668,0.0025356723327636735,0.055123,2.7418136596679688e-05,9.894371032714844e-05
9.465217590332031e-05,0.049561500549316406,0.009235715698242192,0.069101,3.2901763916015625e-05,0.00010633468627929688
0.00010800361633300781,0.07532620429992676,0.005530621429443355,0.068804,2.9802322387695312e-05,9.822845458984375e-05
8.58306884765625e-05,0.049135446548461914,0.0204486103515625,0.058302,2.4557113647460938e-05,7.176399230957031e-05
9.799003601074219e-05,0.06603670120239258,0.0103337811126709,0.069561,2.3365020751953125e-05,7.176399230957031e-05
6.699562072753906e-05,0.0654745101928711,0.004618730087280275,0.060105,3.457069396972656e-05,0.00010919570922851562
8.416175842285156e-05,0.0634603500366211,0.006884541183471676,0.063669,2.6464462280273438e-05,8.821487426757812e-05
8.749961853027344e-05,0.05635499954223633,0.0017491774749755912,0.06348,2.8371810913085938e-05,0.00010251998901367188
8.296966552734375e-05,0.046797752380371094,0.0026844177398681612,0.061809,3.123283386230469e-05,9.059906005859375e-05
8.344650268554688e-05,0.057596683502197266,0.0076427603607177735,0.064512,2.765655517578125e-05,9.989738464355469e-05
8.344650268554688e-05,0.07437467575073242,0.006278884780883787,0.061087,3.3855438232421875e-05,0.00011372566223144531
8.130073547363281e-05,0.06213092803955078,0.013086176345825193,0.066152,3.0279159545898438e-05,0.00010991096496582031
9.584426879882812e-05,0.051725149154663086,0.009784786880493168,0.063162,3.528594970703125e-05,0.00011324882507324219
0.00010371208190917969,0.02615833282470703,0.0035184356384277277,0.068432,2.8371810913085938e-05,0.00010228157043457031
8.535385131835938e-05,0.032028913497924805,0.012316380493164067,0.067283,3.314018249511719e-05,0.00011777877807617188
9.489059448242188e-05,0.03061366081237793,0.0016809829711914026,0.063475,2.5033950805664062e-05,8.940696716308594e-05
6.270408630371094e-05,0.033979177474975586,0.004723081787109382,0.067142,3.5762786865234375e-05,9.1552734375e-05
7.43865966796875e-05,0.042685508728027344,0.014563019943237304,0.0693,3.0517578125e-05,0.00010585784912109375
8.440017700195312e-05,0.045908212661743164,0.008731677551269537,0.06273,3.361701965332031e-05,9.393692016601562e-05
9.894371032714844e-05,0.04710078239440918,0.003949274749755857,0.062405,2.9087066650390625e-05,0.00010180473327636719
0.00022292137145996094,0.040882110595703125,0.001921295928955083,0.06645,3.0040740966796875e-05,0.00010418891906738281
7.653236389160156e-05,0.033406972885131836,0.004003198425292967,0.067983,3.266334533691406e-05,0.00011324882507324219
0.00012135505676269531,0.048151493072509766,0.009807693435668952,0.067073,3.0279159545898438e-05,0.00010085105895996094
0.00011372566223144531,0.03197336196899414,0.008105851119995122,0.078231,3.719329833984375e-05,0.00013113021850585938
7.104873657226562e-05,0.040836334228515625,0.00837306446838379,0.062777,3.3855438232421875e-05,0.00011014938354492188
0.00011277198791503906,0.02476811408996582,0.010805644165039062,0.061439,2.6702880859375e-05,0.0001010894775390625
8.225440979003906e-05,0.027341365814208984,0.0059762128143310556,0.068022,3.0517578125e-05,9.417533874511719e-05
7.43865966796875e-05,0.04656362533569336,0.003608505386352545,0.067656,3.314018249511719e-05,0.000118255615234375
0.00011181831359863281,0.045258283615112305,0.015791164367675775,0.077132,2.86102294921875e-05,0.00010132789611816406
7.224082946777344e-05,0.05770373344421387,0.005219676193237308,0.084991,2.6941299438476562e-05,8.654594421386719e-05
6.151199340820312e-05,0.07954287528991699,0.0024610254669189466,0.057635,2.288818359375e-05,7.367134094238281e-05
8.344650268554688e-05,0.06678056716918945,0.0029302874908447296,0.080814,4.363059997558594e-05,0.0001456737518310547
6.985664367675781e-05,0.07113909721374512,0.004299234954833989,0.086183,3.147125244140625e-05,0.00010085105895996094
8.678436279296875e-05,0.029914379119873047,0.0033891209564208963,0.066679,3.0994415283203125e-05,0.00010323524475097656
0.00010013580322265625,0.05399608612060547,0.01389110668945312,0.070387,2.4318695068359375e-05,7.176399230957031e-05
0.00011563301086425781,0.03714275360107422,0.00298242175292969,0.059653,2.3365020751953125e-05,8.249282836914062e-05
8.702278137207031e-05,0.06430625915527344,0.00806238624572754,0.058655,2.5272369384765625e-05,9.465217590332031e-05
9.298324584960938e-05,0.04689741134643555,0.01669979280090332,0.061764,3.886222839355469e-05,0.00011706352233886719
0.00010514259338378906,0.04444265365600586,0.0043863682861328135,0.062388,3.218650817871094e-05,0.00011086463928222656
7.963180541992188e-05,0.0489199161529541,0.010083325637817386,0.064911,2.6464462280273438e-05,9.679794311523438e-05
0.00010967254638671875,0.06886982917785645,0.01290677320861816,0.071301,2.7894973754882812e-05,0.00010085105895996094
0.00011777877807617188,0.06270289421081543,0.008066893722534177,0.067873,4.076957702636719e-05,0.00015473365783691406
0.0001010894775390625,0.037122249603271484,0.0158404748840332,0.068358,2.6702880859375e-05,9.202957153320312e-05
9.775161743164062e-05,0.06531429290771484,0.013800843109130864,0.066561,2.9325485229492188e-05,9.226799011230469e-05
9.107589721679688e-05,0.04641127586364746,0.0017522347869873,0.070331,2.5510787963867188e-05,9.751319885253906e-05
0.00012540817260742188,0.05724024772644043,0.003039651260375975,0.06289,3.218650817871094e-05,8.225440979003906e-05
7.843971252441406e-05,0.08822798728942871,0.011110066574096675,0.066432,3.0517578125e-05,0.00010728836059570312
0.00010180473327636719,0.04682302474975586,0.01864000540161133,0.066371,4.76837158203125e-05,0.00010228157043457031
9.5367431640625e-05,0.05483436584472656,0.01145412252807617,0.060441,2.47955322265625e-05,8.702278137207031e-05
0.00010085105895996094,0.06960082054138184,0.014405942535400389,0.060025,3.0279159545898438e-05,9.846687316894531e-05
0.00010848045349121094,0.04861712455749512,0.013001128219604488,0.084776,3.1948089599609375e-05,9.369850158691406e-05
9.989738464355469e-05,0.04254961013793945,0.01438424143981934,0.066798,3.838539123535156e-05,0.00011467933654785156
9.083747863769531e-05,0.09987735748291016,0.008537065536499022,0.071743,2.5033950805664062e-05,9.417533874511719e-05
8.630752563476562e-05,0.04651474952697754,0.00742017366027832,0.074309,3.5762786865234375e-05,0.00011730194091796875
0.00011610984802246094,0.09258604049682617,0.010964686767578127,0.066508,5.936622619628906e-05,0.00013709068298339844
0.0001251697540283203,0.06414484977722168,0.00655596658325195,0.060484,2.7894973754882812e-05,8.988380432128906e-05
9.751319885253906e-05,0.0899348258972168,0.005286467132568362,0.06444,3.266334533691406e-05,0.00010275840759277344
8.988380432128906e-05,0.0934610366821289,0.00502237846374512,0.066605,3.457069396972656e-05,0.00010824203491210938
9.679794311523438e-05,0.07012796401977539,0.004861169937133786,0.066472,3.528594970703125e-05,0.00011324882507324219
0.00011277198791503906,0.08741307258605957,0.01720083915710449,0.088755,2.8371810913085938e-05,9.489059448242188e-05
0.00010180473327636719,0.06920766830444336,0.03068420420837402,0.071538,2.4557113647460938e-05,0.000125885009765625
0.00010609626770019531,0.0840907096862793,0.013508522766113279,0.082207,2.0742416381835938e-05,6.628036499023438e-05
8.606910705566406e-05,0.06857633590698242,0.01578710122680664,0.069119,3.4809112548828125e-05,0.00011539459228515625
0.00010991096496582031,0.05595111846923828,0.01022003756713867,0.068038,2.4318695068359375e-05,7.963180541992188e-05
8.535385131835938e-05,0.018588542938232422,0.009699359436035157,0.06848,2.6226043701171875e-05,9.918212890625e-05
0.00010609626770019531,0.04441380500793457,0.0034002637023925752,0.063613,2.7894973754882812e-05,9.703636169433594e-05
8.726119995117188e-05,0.04342246055603027,0.005582720474243158,0.070721,3.218650817871094e-05,0.00010275840759277344
0.00012826919555664062,0.03732562065124512,0.013577697601318356,0.07391,2.574920654296875e-05,0.00011301040649414062
8.821487426757812e-05,0.06627321243286133,0.012287519088745119,0.075209,2.384185791015625e-05,8.726119995117188e-05
9.560585021972656e-05,0.056079864501953125,0.012136537796020502,0.069194,4.0531158447265625e-05,0.00011920928955078125
0.00012373924255371094,0.05476951599121094,0.006229270782470708,0.06416,2.4318695068359375e-05,8.678436279296875e-05
8.58306884765625e-05,0.049485206604003906,0.009941359786987305,0.064095,2.6702880859375e-05,9.560585021972656e-05
9.036064147949219e-05,0.06229090690612793,0.00257078086853027,0.07613,3.361701965332031e-05,0.00010991096496582031
9.751319885253906e-05,0.04893207550048828,0.00814176243591308,0.074162,2.47955322265625e-05,7.653236389160156e-05
0.00012230873107910156,0.06360387802124023,0.0019186449432373048,0.06046,2.193450927734375e-05,7.843971252441406e-05
7.987022399902344e-05,0.05118203163146973,0.007231154907226561,0.062862,3.3855438232421875e-05,0.00010538101196289062
0.0012094974517822266,0.07340860366821289,0.005831044738769525,0.064532,3.314018249511719e-05,0.00011134147644042969
8.797645568847656e-05,0.08102750778198242,0.00739207217407227,0.076053,3.6716461181640625e-05,0.00013375282287597656
0.00010466575622558594,0.05001688003540039,0.006561384063720699,0.070969,3.218650817871094e-05,0.00011181831359863281
7.534027099609375e-05,0.10204458236694336,0.008484461059570306,0.07451,2.8371810913085938e-05,9.465217590332031e-05
0.0001266002655029297,0.0738532543182373,0.009807225204467779,0.070099,2.5510787963867188e-05,8.821487426757812e-05
0.00010156631469726562,0.045897483825683594,0.0058540567779541,0.07456,7.009506225585938e-05,0.00011348724365234375
9.1552734375e-05,0.05034446716308594,0.0013434310302734426,0.075414,3.4332275390625e-05,9.202957153320312e-05
7.295608520507812e-05,0.03998756408691406,0.005709746566772464,0.061484,3.3855438232421875e-05,0.00012993812561035156
7.748603820800781e-05,0.04018068313598633,0.019556838073730473,0.071335,3.266334533691406e-05,0.00010251998901367188
6.4849853515625e-05,0.05941271781921387,0.008127392578125003,0.068075,5.030632019042969e-05,0.0001671314239501953
7.462501525878906e-05,0.05248546600341797,0.0012924492492675799,0.066911,2.8371810913085938e-05,0.00010013580322265625
8.654594421386719e-05,0.05111527442932129,0.002008415161132815,0.059639,3.170967102050781e-05,0.00010442733764648438
7.414817810058594e-05,0.05788826942443848,0.008188579879760738,0.064114,2.6464462280273438e-05,0.00010156631469726562
9.751319885253906e-05,0.06807541847229004,0.002664095642089845,0.066648,3.0279159545898438e-05,0.00011849403381347656
8.7738037109375e-05,0.046259403228759766,0.010093677658081057,0.071656,2.7418136596679688e-05,7.772445678710938e-05
9.608268737792969e-05,0.08202052116394043,0.0019833640594482393,0.061698,2.1219253540039062e-05,5.817413330078125e-05
9.679794311523438e-05,0.051339149475097656,0.006237772003173825,0.062309,2.765655517578125e-05,9.560585021972656e-05
0.00010156631469726562,0.0480194091796875,0.0018373328399658231,0.061505,3.218650817871094e-05,0.000110626220703125
8.630752563476562e-05,0.04487729072570801,0.002605606521606449,0.071086,3.075599670410156e-05,0.00011157989501953125
6.747245788574219e-05,0.04980158805847168,0.006448526718139655,0.063673,2.4557113647460938e-05,8.058547973632812e-05
9.846687316894531e-05,0.0603327751159668,0.019528918365478515,0.061696,3.9577484130859375e-05,0.0001163482666015625
8.58306884765625e-05,0.07037520408630371,0.004892046478271489,0.070072,2.6941299438476562e-05,9.202957153320312e-05
0.00010228157043457031,0.05227518081665039,0.006609002105712886,0.093533,2.6702880859375e-05,9.083747863769531e-05
0.00011467933654785156,0.03157520294189453,0.001228234603881835,0.062147,2.8371810913085938e-05,0.000102996826171875
0.00011754035949707031,0.05516839027404785,0.010577390960693364,0.077246,3.266334533691406e-05,0.000110626220703125
9.608268737792969e-05,0.05912971496582031,0.0011710813751220767,0.066726,3.218650817871094e-05,0.00010371208190917969
8.20159912109375e-05,0.04766535758972168,0.02315456492614746,0.061953,3.528594970703125e-05,0.00010728836059570312
9.34600830078125e-05,0.06694412231445312,0.003571274932861329,0.071491,3.0279159545898438e-05,0.00010132789611816406
8.320808410644531e-05,0.05730128288269043,0.00432128633117676,0.065939,2.9087066650390625e-05,9.775161743164062e-05
8.487701416015625e-05,0.07976245880126953,0.006688095291137688,0.066767,2.86102294921875e-05,9.608268737792969e-05
7.62939453125e-05,0.06642794609069824,0.006902960998535157,0.060168,2.7894973754882812e-05,9.608268737792969e-05
9.870529174804688e-05,0.04617929458618164,0.0018000068817138615,0.080684,5.0067901611328125e-05,0.00012302398681640625
0.00011539459228515625,0.04996204376220703,0.01397965559387207,0.096581,2.6702880859375e-05,8.869171142578125e-05
9.775161743164062e-05,0.049872636795043945,0.005055030441284178,0.083275,2.4318695068359375e-05,8.654594421386719e-05
0.0001266002655029297,0.10179376602172852,0.0073204028015136716,0.060287,3.314018249511719e-05,0.00012564659118652344
9.965896606445312e-05,0.05132031440734863,0.06357807014465332,0.074395,2.8371810913085938e-05,7.534027099609375e-05
7.963180541992188e-05,0.09607243537902832,0.010283404708862298,0.064699,3.170967102050781e-05,0.00010251998901367188
0.00010251998901367188,0.10373950004577637,0.004206066040039064,0.068771,2.7894973754882812e-05,9.608268737792969e-05
0.00011873245239257812,0.10699081420898438,0.010727425064086915,0.058336,2.6464462280273438e-05,8.535385131835938e-05
9.560585021972656e-05,0.1207268238067627,0.005699742172241215,0.071252,3.0517578125e-05,0.00011014938354492188
9.512901306152344e-05,0.07810354232788086,0.0026479499053955052,0.062905,3.170967102050781e-05,0.00010657310485839844
0.00010776519775390625,0.04389548301696777,0.01523754551696778,0.068697,2.8848648071289062e-05,0.00010275840759277344
6.771087646484375e-05,0.08111929893493652,0.007145368469238286,0.068337,3.24249267578125e-05,0.00010776519775390625
0.00010561943054199219,0.06088423728942871,0.010169925201416019,0.073237,3.0040740966796875e-05,0.00011563301086425781
0.0001575946807861328,0.0737295150756836,0.015685055252075197,0.080704,2.288818359375e-05,7.2479248046875e-05
8.320808410644531e-05,0.07133746147155762,0.02624928643798828,0.069924,2.1696090698242188e-05,6.723403930664062e-05
9.441375732421875e-05,0.05335521697998047,0.002949996246337891,0.068536,3.123283386230469e-05,0.00010895729064941406
9.965896606445312e-05,0.0638427734375,0.007798408889770514,0.0681,3.314018249511719e-05,0.00011277198791503906
9.012222290039062e-05,0.060262441635131836,0.011163848098754883,0.072116,3.5762786865234375e-05,0.0001201629638671875
0.00011372566223144531,0.07031035423278809,0.005387994461059573,0.05932,2.9802322387695312e-05,0.00010609626770019531
0.00010251998901367188,0.06542491912841797,0.00799536480712891,0.065202,2.9087066650390625e-05,9.632110595703125e-05
0.00010013580322265625,0.06464195251464844,0.01379699609375,0.076474,1.8596649169921875e-05,5.9604644775390625e-05
9.489059448242188e-05,0.05640554428100586,0.02721702578735352,0.063743,2.9325485229492188e-05,0.00010228157043457031
8.7738037109375e-05,0.07665276527404785,0.004002878723144532,0.06694,2.86102294921875e-05,0.00010514259338378906
0.00011658668518066406,0.0796651840209961,0.00654363931274414,0.069314,3.123283386230469e-05,0.00011372566223144531
8.440017700195312e-05,0.04243206977844238,0.006135298690795904,0.07379,3.981590270996094e-05,0.00014090538024902344
9.083747863769531e-05,0.03828716278076172,0.011576525207519534,0.064829,2.9325485229492188e-05,0.00010824203491210938
0.0001227855682373047,0.06562542915344238,0.003121312164306639,0.066526,3.218650817871094e-05,0.00011777877807617188
8.630752563476562e-05,0.061141014099121094,0.002662509857177732,0.057264,3.075599670410156e-05,0.000102996826171875
0.00011467933654785156,0.04697275161743164,0.02495760069274902,0.078821,3.0994415283203125e-05,0.00010633468627929688
9.298324584960938e-05,0.05730438232421875,0.0035999558105468746,0.061536,2.5987625122070312e-05,0.00010061264038085938
9.679794311523438e-05,0.0704035758972168,0.0028502801208496117,0.058522,2.5510787963867188e-05,8.368492126464844e-05
9.632110595703125e-05,0.05115318298339844,0.024702392944335932,0.068916,2.3365020751953125e-05,6.341934204101562e-05
0.00010919570922851562,0.03912663459777832,0.0025405352630615205,0.062496,2.9087066650390625e-05,0.000110626220703125
7.05718994140625e-05,0.042626380920410156,0.0017847719268798828,0.068342,3.147125244140625e-05,8.96453857421875e-05
0.00010037422180175781,0.05259990692138672,0.005184017120361331,0.059014,3.409385681152344e-05,0.00010991096496582031
9.512901306152344e-05,0.045503854751586914,0.016308032669067385,0.079011,4.220008850097656e-05,0.00014972686767578125
9.131431579589844e-05,0.04348635673522949,0.0015188457946777312,0.076352,2.6941299438476562e-05,9.894371032714844e-05
8.416175842285156e-05,0.030976057052612305,0.003098992996215827,0.07007,3.337860107421875e-05,0.0001308917999267578
0.00011396408081054688,0.046666860580444336,0.004544339752197264,0.0594,2.5272369384765625e-05,7.772445678710938e-05
6.29425048828125e-05,0.04904747009277344,0.002392625656127925,0.075035,3.0279159545898438e-05,0.00010728836059570312
0.00011134147644042969,0.04064679145812988,0.003636303100585936,0.05684,3.218650817871094e-05,0.00011301040649414062
8.153915405273438e-05,0.06098175048828125,0.0064160311431884776,0.073628,2.6226043701171875e-05,9.441375732421875e-05
8.225440979003906e-05,0.050282955169677734,0.0034129807281494118,0.064445,2.956390380859375e-05,0.00010442733764648438
6.4849853515625e-05,0.059282779693603516,0.0020004425201416015,0.058684,3.075599670410156e-05,0.00010919570922851562
8.58306884765625e-05,0.04262542724609375,0.021499811950683595,0.082259,2.8848648071289062e-05,9.846687316894531e-05
0.00012540817260742188,0.06491255760192871,0.007280078659057623,0.066865,2.8848648071289062e-05,0.00010991096496582031
9.226799011230469e-05,0.06418251991271973,0.021855054443359376,0.072532,2.2411346435546875e-05,7.605552673339844e-05
0.00011610984802246094,0.04853057861328125,0.0029006316680908195,0.084398,2.6226043701171875e-05,9.72747802734375e-05
7.581710815429688e-05,0.03883862495422363,0.006191115921020507,0.058782,2.4080276489257812e-05,9.369850158691406e-05
0.00011134147644042969,0.03658270835876465,0.020816158035278323,0.062622,3.409385681152344e-05,0.00010704994201660156
9.274482727050781e-05,0.03696942329406738,0.008399423385620122,0.064174,2.4318695068359375e-05,7.963180541992188e-05
8.106231689453125e-05,0.06474471092224121,0.006851558898925782,0.062451,2.8848648071289062e-05,0.00012946128845214844
6.747245788574219e-05,0.05781722068786621,0.0058392388153076236,0.07032,3.361701965332031e-05,0.00010633468627929688
7.486343383789062e-05,0.05689644813537598,0.008663255065917967,0.059081,2.7894973754882812e-05,0.00011086463928222656
7.43865966796875e-05,0.06377339363098145,0.003962729095458986,0.065676,3.0279159545898438e-05,0.00010085105895996094
0.0001087188720703125,0.049780845642089844,0.034781353164672846,0.073274,4.982948303222656e-05,0.00018405914306640625
9.822845458984375e-05,0.06682014465332031,0.006063953887939455,0.077013,2.8848648071289062e-05,9.5367431640625e-05
0.00011563301086425781,0.08810234069824219,0.004509808898925785,0.068699,2.4080276489257812e-05,7.700920104980469e-05
0.0001380443572998047,0.03974795341491699,0.00916243472290039,0.066123,3.147125244140625e-05,0.00010085105895996094
6.556510925292969e-05,0.04072260856628418,0.008201160095214849,0.079452,3.1948089599609375e-05,0.00012803077697753906
9.584426879882812e-05,0.06046032905578613,0.0024015135803222704,0.067921,2.1457672119140625e-05,7.343292236328125e-05
9.1552734375e-05,0.0462954044342041,0.0056532741394042935,0.073341,3.3855438232421875e-05,0.00011229515075683594
0.00010538101196289062,0.06341314315795898,0.010171675231933588,0.065572,2.8848648071289062e-05,9.512901306152344e-05
7.319450378417969e-05,0.0731205940246582,0.006625190444946291,0.086879,2.8848648071289062e-05,0.00010061264038085938
0.00011324882507324219,0.08042573928833008,0.005063428085327143,0.067057,3.457069396972656e-05,0.00011277198791503906
9.465217590332031e-05,0.08114337921142578,0.006026467086791998,0.077148,3.266334533691406e-05,0.00010228157043457031
8.749961853027344e-05,0.0847616195678711,0.008064902175903318,0.058436,2.956390380859375e-05,0.00010037422180175781
0.00011086463928222656,0.11827278137207031,0.006050830261230468,0.062258,2.5510787963867188e-05,9.274482727050781e-05
9.512901306152344e-05,0.07871842384338379,0.01802895861816406,0.060838,3.075599670410156e-05,0.00010061264038085938
6.961822509765625e-05,0.09235596656799316,0.014295558334350589,0.069824,2.8133392333984375e-05,9.1552734375e-05
0.0001087188720703125,0.10023140907287598,0.009270144012451173,0.073947,2.7894973754882812e-05,8.296966552734375e-05
7.987022399902344e-05,0.06836414337158203,0.002736001937866217,0.063382,2.8371810913085938e-05,0.00010609626770019531
6.699562072753906e-05,0.07196998596191406,0.009367157104492194,0.087097,3.266334533691406e-05,0.0001087188720703125
0.00010418891906738281,0.05291295051574707,0.012968942810058587,0.105774,2.956390380859375e-05,0.00010967254638671875
0.0001163482666015625,0.0905921459197998,0.0029697512359619094,0.067528,3.0040740966796875e-05,0.00010561943054199219
0.00010156631469726562,0.08433651924133301,0.009959246307373049,0.073544,3.1948089599609375e-05,9.5367431640625e-05
8.58306884765625e-05,0.05064558982849121,0.015976436569213867,0.089823,2.765655517578125e-05,8.130073547363281e-05
0.00011205673217773438,0.06399130821228027,0.007191504058837894,0.079065,2.6702880859375e-05,9.560585021972656e-05
9.679794311523438e-05,0.03922438621520996,0.005258330764770502,0.06356,2.8848648071289062e-05,0.00010895729064941406
8.630752563476562e-05,0.0856473445892334,0.006009357589721681,0.072906,2.6226043701171875e-05,9.560585021972656e-05
9.822845458984375e-05,0.06490087509155273,0.02458769900512696,0.077578,3.743171691894531e-05,0.00012350082397460938
0.00013208389282226562,0.0589599609375,0.007812620849609375,0.075405,4.839897155761719e-05,0.00016021728515625
8.082389831542969e-05,0.07763457298278809,0.010888201644897455,0.078797,4.410743713378906e-05,0.0001418590545654297
0.00010991096496582031,0.06594324111938477,0.01596640005493164,0.061646,2.384185791015625e-05,0.00010204315185546875
8.058547973632812e-05,0.06244826316833496,0.003869937911987309,0.069434,2.193450927734375e-05,7.462501525878906e-05
8.821487426757812e-05,0.07808709144592285,0.01260641703796387,0.060173,5.984306335449219e-05,0.00018715858459472656
6.67572021484375e-05,0.07682037353515625,0.023585831817626954,0.056241,2.574920654296875e-05,9.72747802734375e-05
0.00011420249938964844,0.08287668228149414,0.00916679574584961,0.058309,3.170967102050781e-05,0.00010228157043457031
0.00010895729064941406,0.05748915672302246,0.006111260971069336,0.061216,2.9325485229492188e-05,0.0001010894775390625
8.249282836914062e-05,0.04570126533508301,0.012211662429809575,0.069281,3.647804260253906e-05,0.0001201629638671875
7.62939453125e-05,0.0689229965209961,0.0011595296630859397,0.057974,2.4318695068359375e-05,8.273124694824219e-05
8.296966552734375e-05,0.04362821578979492,0.015138632308959968,0.071388,2.5272369384765625e-05,8.869171142578125e-05
6.079673767089844e-05,0.048070669174194336,0.007034699905395514,0.070237,2.86102294921875e-05,9.799003601074219e-05
9.775161743164062e-05,0.05919361114501953,0.0019741144256591805,0.059592,2.6226043701171875e-05,9.703636169433594e-05
0.00010251998901367188,0.06008005142211914,0.007337679901123051,0.07171,2.3603439331054688e-05,9.72747802734375e-05
0.00011968612670898438,0.03484964370727539,0.015058220367431638,0.074395,2.8848648071289062e-05,9.441375732421875e-05
8.511543273925781e-05,0.04401111602783203,0.004690644638061528,0.079633,3.361701965332031e-05,0.00011134147644042969
9.608268737792969e-05,0.041840314865112305,0.0036086282501220646,0.066974,2.9802322387695312e-05,0.00010991096496582031
0.00010824203491210938,0.048058509826660156,0.01482650712585449,0.061039,3.552436828613281e-05,0.0001125335693359375
0.000102996826171875,0.04628586769104004,0.0013644220428466747,0.064642,3.218650817871094e-05,9.512901306152344e-05
7.271766662597656e-05,0.04417061805725098,0.01676666841125489,0.062729,3.600120544433594e-05,0.00011873245239257812
0.00010395050048828125,0.04404282569885254,0.020789900253295898,0.063652,2.47955322265625e-05,9.1552734375e-05
0.00011324882507324219,0.03867197036743164,0.01279169612121582,0.077223,3.4809112548828125e-05,0.00011420249938964844
7.462501525878906e-05,0.07601547241210938,0.003726952651977533,0.067446,2.5987625122070312e-05,8.034706115722656e-05
6.0558319091796875e-05,0.06853103637695312,0.007716716949462896,0.072833,2.6464462280273438e-05,7.915496826171875e-05
0.00011467933654785156,0.05957508087158203,0.020252432968139646,0.060123,3.075599670410156e-05,0.0001125335693359375
7.915496826171875e-05,0.03340315818786621,0.00881779235839844,0.069435,3.361701965332031e-05,8.988380432128906e-05
0.00010085105895996094,0.04436373710632324,0.006161311126708979,0.066224,2.4318695068359375e-05,7.128715515136719e-05
6.29425048828125e-05,0.048418283462524414,0.004742811492919927,0.077246,2.8371810913085938e-05,9.34600830078125e-05
8.320808410644531e-05,0.042917490005493164,0.004824363708496093,0.2505,3.3855438232421875e-05,0.00011563301086425781
7.176399230957031e-05,0.07436776161193848,0.01227936532592773,0.075174,3.123283386230469e-05,0.00011277198791503906
8.678436279296875e-05,0.06482124328613281,0.004861400772094723,0.086024,2.4318695068359375e-05,8.153915405273438e-05
0.00011587142944335938,0.045842647552490234,0.005185155670166017,0.064733,3.2901763916015625e-05,0.00011157989501953125
9.989738464355469e-05,0.06887340545654297,0.008594514526367183,0.070261,2.7894973754882812e-05,9.846687316894531e-05
0.00012826919555664062,0.0390315055847168,0.007993108276367192,0.068421,3.0517578125e-05,0.00010991096496582031
7.987022399902344e-05,0.06375980377197266,0.011703894256591796,0.068801,3.075599670410156e-05,0.00010800361633300781
9.584426879882812e-05,0.04717254638671875,0.006332417251586911,0.087023,3.147125244140625e-05,0.00011610984802246094
8.96453857421875e-05,0.05614018440246582,0.009831693984985353,0.061923,2.8371810913085938e-05,9.489059448242188e-05
0.00013756752014160156,0.06614446640014648,0.005530750747680668,0.078204,4.100799560546875e-05,0.0001285076141357422
6.461143493652344e-05,0.05988144874572754,0.0054198643951415965,0.087247,3.0040740966796875e-05,0.00010824203491210938
8.678436279296875e-05,0.07526564598083496,0.009959270889282223,0.086343,2.6226043701171875e-05,0.00010323524475097656
9.608268737792969e-05,0.05156755447387695,0.0060308608093261745,0.082771,2.2411346435546875e-05,7.2479248046875e-05
0.00010180473327636719,0.08611011505126953,0.004333931671142571,0.063839,3.3855438232421875e-05,0.00010466575622558594
0.00010132789611816406,0.06871938705444336,0.015165384933471679,0.072478,2.6941299438476562e-05,8.559226989746094e-05
0.00010347366333007812,0.05648446083068848,0.005948545150756837,0.09182,2.7418136596679688e-05,0.00010251998901367188
9.965896606445312e-05,0.09034276008605957,0.0062014716644287066,0.075923,2.8848648071289062e-05,0.00010776519775390625
0.0001010894775390625,0.07380247116088867,0.008535772277832032,0.057448,2.6226043701171875e-05,0.00011134147644042969
8.0108642578125e-05,0.07674217224121094,0.008430406890869144,0.086989,3.0994415283203125e-05,9.036064147949219e-05
0.00011539459228515625,0.0365293025970459,0.004618660446166989,0.071079,3.1948089599609375e-05,0.00011157989501953125
8.106231689453125e-05,0.04178118705749512,0.002965652297973631,0.075851,3.314018249511719e-05,0.00010085105895996094
9.441375732421875e-05,0.06028437614440918,0.006083274139404293,0.072911,2.8371810913085938e-05,0.0001068115234375
0.00015401840209960938,0.053701162338256836,0.015081742614746096,0.077706,2.86102294921875e-05,0.00010895729064941406
9.417533874511719e-05,0.08889079093933105,0.005258038024902351,0.06352,2.2649765014648438e-05,7.414817810058594e-05
8.678436279296875e-05,0.07147359848022461,0.011017079086303713,0.07303,2.3603439331054688e-05,7.43865966796875e-05
9.036064147949219e-05,0.0709836483001709,0.0157683180847168,0.059396,3.695487976074219e-05,0.00010538101196289062
0.00013875961303710938,0.05379605293273926,0.0010675020446777317,0.067526,3.2901763916015625e-05,9.34600830078125e-05
8.606910705566406e-05,0.050508975982666016,0.009723057907104489,0.056682,2.6702880859375e-05,9.632110595703125e-05
5.650520324707031e-05,0.05467486381530762,0.017104584396362303,0.061662,3.361701965332031e-05,0.00011134147644042969
8.7738037109375e-05,0.06381058692932129,0.004296966674804684,0.067097,2.4080276489257812e-05,7.510185241699219e-05
0.00011706352233886719,0.07384204864501953,0.011072377838134764,0.067261,3.147125244140625e-05,0.00011110305786132812
6.222724914550781e-05,0.07840371131896973,0.004601271713256833,0.068387,2.6226043701171875e-05,0.00010037422180175781
0.000102996826171875,0.06277322769165039,0.005324536575317382,0.070036,3.147125244140625e-05,9.1552734375e-05
7.748603820800781e-05,0.07935953140258789,0.005201476333618157,0.064602,2.5987625122070312e-05,8.225440979003906e-05
9.083747863769531e-05,0.07523441314697266,0.012338868240356446,0.060071,2.6226043701171875e-05,9.107589721679688e-05
6.651878356933594e-05,0.04662632942199707,0.007935726852416988,0.064405,2.765655517578125e-05,0.00010180473327636719
0.00010180473327636719,0.04005074501037598,0.015065125488281247,0.067401,1.7881393432617188e-05,6.413459777832031e-05
6.580352783203125e-05,0.03316307067871094,0.009718833618164058,0.067195,2.6464462280273438e-05,9.584426879882812e-05
0.00010967254638671875,0.03659319877624512,0.02646179962158203,0.063875,4.220008850097656e-05,0.00013637542724609375
7.200241088867188e-05,0.05379033088684082,0.008200441848754882,0.057013,2.3126602172851562e-05,8.535385131835938e-05
9.584426879882812e-05,0.06524515151977539,0.015881671020507818,0.062703,3.337860107421875e-05,0.00012183189392089844
0.00011754035949707031,0.05242156982421875,0.003136273239135748,0.069502,2.5272369384765625e-05,9.369850158691406e-05
9.703636169433594e-05,0.045699119567871094,0.007239380691528324,0.071377,3.528594970703125e-05,0.00011563301086425781
8.320808410644531e-05,0.030670166015625,0.003147141128540046,0.067919,2.9087066650390625e-05,0.0001049041748046875
9.107589721679688e-05,0.04772496223449707,0.006595133056640626,0.06601,2.6941299438476562e-05,9.894371032714844e-05
7.462501525878906e-05,0.02533411979675293,0.008494785202026373,0.067962,2.1219253540039062e-05,8.559226989746094e-05
0.00010228157043457031,0.025424480438232422,0.015264335586547856,0.069323,2.4318695068359375e-05,9.870529174804688e-05
6.556510925292969e-05,0.05297088623046875,0.006243522186279299,0.067105,2.9325485229492188e-05,0.00013208389282226562
7.557868957519531e-05,0.03655290603637695,0.013757817276000978,0.082842,2.5033950805664062e-05,8.106231689453125e-05
9.799003601074219e-05,0.0600283145904541,0.015566245849609375,0.061792,2.6464462280273438e-05,9.274482727050781e-05
5.793571472167969e-05,0.09307694435119629,0.002584445098876953,0.060946,3.361701965332031e-05,0.00011181831359863281
9.393692016601562e-05,0.0912923812866211,0.012720504699707036,0.072764,2.86102294921875e-05,9.012222290039062e-05
9.417533874511719e-05,0.055680036544799805,0.01222649249267578,0.076058,2.5510787963867188e-05,8.7738037109375e-05
9.608268737792969e-05,0.08044648170471191,0.003049736450195309,0.067402,2.86102294921875e-05,8.7738037109375e-05
9.298324584960938e-05,0.08896231651306152,0.020672624237060552,0.067393,3.337860107421875e-05,0.00011801719665527344
0.00011277198791503906,0.06677508354187012,0.017331104675292974,0.064909,3.075599670410156e-05,0.00010609626770019531
6.079673767089844e-05,0.07083010673522949,0.01921543264770508,0.061546,2.47955322265625e-05,9.417533874511719e-05
8.368492126464844e-05,0.051096200942993164,0.007641457595825199,0.072085,2.4318695068359375e-05,9.036064147949219e-05
9.870529174804688e-05,0.04715108871459961,0.002393124954223634,0.059883,2.9087066650390625e-05,0.00010585784912109375
5.793571472167969e-05,0.09371566772460938,0.0063942271575927745,0.083064,3.314018249511719e-05,0.00011014938354492188
0.00010371208190917969,0.05312299728393555,0.017781505920410154,0.073673,3.218650817871094e-05,0.00011372566223144531
0.00011157989501953125,0.07601237297058105,0.010870447952270504,0.068568,2.86102294921875e-05,8.630752563476562e-05
0.0001480579376220703,0.06059670448303223,0.01900386401367188,0.065938,2.2649765014648438e-05,7.009506225585938e-05
0.00012159347534179688,0.06008768081665039,0.015175859268188471,0.068042,3.24249267578125e-05,0.00011134147644042969
8.392333984375e-05,0.07380914688110352,0.003209246429443355,0.065266,3.0279159545898438e-05,0.00011539459228515625
0.00011467933654785156,0.06134819984436035,0.008195675292968753,0.060034,3.147125244140625e-05,0.0001125335693359375
7.104873657226562e-05,0.06233954429626465,0.003580218490600584,0.074741,2.86102294921875e-05,9.5367431640625e-05
5.9604644775390625e-05,0.0672464370727539,0.027509383575439472,0.328883,2.8371810913085938e-05,9.608268737792969e-05
0.00010919570922851562,0.06634759902954102,0.015020781982421877,0.106237,2.3126602172851562e-05,7.176399230957031e-05
0.00010442733764648438,0.0776369571685791,0.01362939479064941,0.079253,4.076957702636719e-05,0.0001380443572998047
0.00011754035949707031,0.062180280685424805,0.024145629501342775,0.064275,2.3365020751953125e-05,7.462501525878906e-05
8.654594421386719e-05,0.07710576057434082,0.008968047531127926,0.084817,2.6226043701171875e-05,8.511543273925781e-05
0.00010848045349121094,0.08427166938781738,0.005214680572509761,0.069304,2.384185791015625e-05,9.679794311523438e-05
9.870529174804688e-05,0.03505539894104004,0.001146015274047854,0.063788,2.7894973754882812e-05,9.846687316894531e-05
5.91278076171875e-05,0.052727460861206055,0.004309983123779296,0.057686,3.361701965332031e-05,0.00010442733764648438
0.0001475811004638672,0.04465126991271973,0.01564594473266602,0.069531,2.8133392333984375e-05,9.584426879882812e-05
8.559226989746094e-05,0.05454254150390625,0.014656810531616216,0.06849,3.0279159545898438e-05,9.894371032714844e-05
8.392333984375e-05,0.07619309425354004,0.008294513916015628,0.067576,2.765655517578125e-05,9.298324584960938e-05
9.679794311523438e-05,0.08738422393798828,0.010058096328735347,0.076284,2.2411346435546875e-05,7.772445678710938e-05
5.9604644775390625e-05,0.06902289390563965,0.00497161067199707,0.089018,2.956390380859375e-05,0.00010323524475097656
8.988380432128906e-05,0.0498654842376709,0.005471958114624018,0.065073,2.5033950805664062e-05,8.344650268554688e-05
6.604194641113281e-05,0.06915020942687988,0.009623279937744145,0.089916,3.0994415283203125e-05,0.00011467933654785156
9.393692016601562e-05,0.06989192962646484,0.002536185653686518,0.071442,3.123283386230469e-05,0.00010776519775390625
0.00010967254638671875,0.06988692283630371,0.005823998001098632,0.060572,2.574920654296875e-05,9.560585021972656e-05
9.298324584960938e-05,0.1044466495513916,0.010067759521484379,0.063842,2.9802322387695312e-05,0.00010895729064941406
9.5367431640625e-05,0.08612251281738281,0.012376636077880865,0.071098,2.5272369384765625e-05,9.274482727050781e-05
0.00010228157043457031,0.06949543952941895,0.011401285903930664,0.080207,2.288818359375e-05,7.700920104980469e-05
0.00011539459228515625,0.028399944305419922,0.0023858819580078114,0.06094,2.9325485229492188e-05,0.00010776519775390625
9.942054748535156e-05,0.030664443969726562,0.004885189971923831,0.07654,3.409385681152344e-05,0.00012135505676269531
8.893013000488281e-05,0.047289133071899414,0.007189313888549806,0.061125,9.417533874511719e-05,0.0001246929168701172
6.318092346191406e-05,0.0419461727142334,0.0032363447723388616,0.075494,3.0517578125e-05,0.00011348724365234375
0.00011277198791503906,0.06847882270812988,0.010099933013916013,0.080265,3.647804260253906e-05,0.00011301040649414062
0.00010704994201660156,0.05669403076171875,0.006477279815673823,0.07684,3.123283386230469e-05,0.00010514259338378906
9.989738464355469e-05,0.036565303802490234,0.013246251281738286,0.067241,2.7418136596679688e-05,9.250640869140625e-05
9.5367431640625e-05,0.06987547874450684,0.012512003128051757,0.063333,4.220008850097656e-05,0.000133514404296875
0.00011682510375976562,0.06241893768310547,0.004245385498046872,0.068581,2.6702880859375e-05,7.987022399902344e-05
9.441375732421875e-05,0.051946401596069336,0.003399029144287108,0.064916,3.24249267578125e-05,0.00010824203491210938
8.487701416015625e-05,0.05822873115539551,0.02156411288452148,0.081293,3.147125244140625e-05,0.00010418891906738281
8.869171142578125e-05,0.044811248779296875,0.0033737723541259756,0.076655,3.075599670410156e-05,8.273124694824219e-05
0.00017690658569335938,0.06404733657836914,0.006702601989746093,0.054591,2.6941299438476562e-05,8.368492126464844e-05
0.00012111663818359375,0.09522151947021484,0.010530310729980466,0.063821,3.0517578125e-05,0.00010180473327636719
6.818771362304688e-05,0.04092550277709961,0.003063194824218747,0.059124,3.361701965332031e-05,0.00011467933654785156
0.0001049041748046875,0.029350996017456055,0.011214615737915046,0.068488,2.47955322265625e-05,8.153915405273438e-05
6.532669067382812e-05,0.030422449111938477,0.013635768371582035,0.080119,3.24249267578125e-05,0.00010633468627929688
0.00010514259338378906,0.03277277946472168,0.023659145614624025,0.073253,3.24249267578125e-05,0.00011205673217773438
7.033348083496094e-05,0.056095123291015625,0.0009870817871093784,0.070878,2.6702880859375e-05,8.749961853027344e-05
8.726119995117188e-05,0.055820465087890625,0.0020575592041015625,0.060925,2.4318695068359375e-05,8.606910705566406e-05
0.00011920928955078125,0.056290388107299805,0.004148120971679686,0.056229,3.147125244140625e-05,0.00011610984802246094
9.250640869140625e-05,0.037943124771118164,0.0021101170806884784,0.060722,2.765655517578125e-05,0.00010442733764648438
0.00011086463928222656,0.03678417205810547,0.006614438323974611,0.07847,3.0517578125e-05,0.00010967254638671875
8.225440979003906e-05,0.04560399055480957,0.007485949966430663,0.066178,3.4332275390625e-05,0.00010657310485839844
8.463859558105469e-05,0.056928157806396484,0.008362998428344731,0.067935,3.0279159545898438e-05,0.00010800361633300781
0.00010156631469726562,0.06405448913574219,0.008585127166748044,0.070371,3.0279159545898438e-05,9.894371032714844e-05
9.512901306152344e-05,0.07068181037902832,0.00380286344909668,0.064706,3.0040740966796875e-05,0.00010132789611816406
0.00011038780212402344,0.0646817684173584,0.01713230528259277,0.079406,2.8848648071289062e-05,0.00010347366333007812
7.390975952148438e-05,0.03592324256896973,0.004624572784423825,0.058368,2.574920654296875e-05,9.179115295410156e-05
8.606910705566406e-05,0.03002309799194336,0.0020160831604003893,0.057034,2.2649765014648438e-05,9.465217590332031e-05
8.368492126464844e-05,0.029151439666748047,0.0060061522369384834,0.072512,2.9802322387695312e-05,0.00010895729064941406
0.00011444091796875,0.04033303260803223,0.0037020523986816406,0.076779,3.5762786865234375e-05,0.00011372566223144531
8.96453857421875e-05,0.056084632873535156,0.014567196243286132,0.068232,2.86102294921875e-05,9.036064147949219e-05
8.940696716308594e-05,0.06126594543457031,0.0036454117126464847,0.060668,2.5510787963867188e-05,7.43865966796875e-05
8.893013000488281e-05,0.052759647369384766,0.0058941733703613275,0.072464,3.528594970703125e-05,0.00011610984802246094
9.679794311523438e-05,0.03770756721496582,0.012491391220092768,0.066835,2.9802322387695312e-05,9.441375732421875e-05
7.343292236328125e-05,0.0518343448638916,0.0102416213684082,0.071607,4.076957702636719e-05,0.00014972686767578125
9.417533874511719e-05,0.042621612548828125,0.00955682899475098,0.06623,2.7894973754882812e-05,9.560585021972656e-05
6.961822509765625e-05,0.04021000862121582,0.009355571365356447,0.064275,2.7418136596679688e-05,9.822845458984375e-05
9.131431579589844e-05,0.0663306713104248,0.009126966751098635,0.060687,3.170967102050781e-05,9.489059448242188e-05
9.202957153320312e-05,0.06695032119750977,0.007340735260009765,0.069009,2.288818359375e-05,8.821487426757812e-05
8.344650268554688e-05,0.06689119338989258,0.0020291185760498015,0.06421,2.956390380859375e-05,0.00010061264038085938
8.130073547363281e-05,0.057000160217285156,0.0015502051696777291,0.068264,3.647804260253906e-05,0.00012302398681640625
0.00011205673217773438,0.05237221717834473,0.0028729988708496162,0.073636,2.4318695068359375e-05,7.557868957519531e-05
7.557868957519531e-05,0.05724978446960449,0.00455190460205078,0.067955,2.193450927734375e-05,8.249282836914062e-05
0.00010848045349121094,0.06080269813537598,0.0038184418945312465,0.079197,3.0517578125e-05,0.00011110305786132812
9.298324584960938e-05,0.0451962947845459,0.007026521286010744,0.059966,2.2649765014648438e-05,7.677078247070312e-05
0.00010228157043457031,0.05919361114501953,0.005750457733154302,0.064882,2.9325485229492188e-05,0.00010275840759277344
8.606910705566406e-05,0.052906036376953125,0.006702515563964839,0.069415,3.0279159545898438e-05,0.0001049041748046875
8.535385131835938e-05,0.04269719123840332,0.006842989181518558,0.067201,2.2172927856445312e-05,7.295608520507812e-05
7.2479248046875e-05,0.02687239646911621,0.014085895568847658,0.061118,3.552436828613281e-05,0.00011801719665527344
0.00014591217041015625,0.04942965507507324,0.0161782523803711,0.069682,2.3603439331054688e-05,0.00011610984802246094
6.890296936035156e-05,0.053656578063964844,0.0032832842254638672,0.07621,3.266334533691406e-05,0.00011110305786132812
9.608268737792969e-05,0.04746747016906738,0.010761244277954107,0.06477,3.0040740966796875e-05,0.00011754035949707031
6.866455078125e-05,0.054650068283081055,0.006509645233154296,0.05924,2.3126602172851562e-05,8.034706115722656e-05
6.246566772460938e-05,0.06232094764709473,0.0019759322357177783,0.067005,2.9087066650390625e-05,0.00011134147644042969
7.486343383789062e-05,0.06850790977478027,0.007012664932250973,0.078906,2.5510787963867188e-05,8.630752563476562e-05
0.00011396408081054688,0.07070589065551758,0.0016204122467041032,0.067258,3.266334533691406e-05,0.00010824203491210938
8.749961853027344e-05,0.06945610046386719,0.00793459704589844,0.068243,2.8848648071289062e-05,0.00010514259338378906
0.00010323524475097656,0.04253077507019043,0.0049728764953613225,0.074606,2.8848648071289062e-05,0.00010132789611816406
8.153915405273438e-05,0.04666590690612793,0.0028104030303955085,0.075682,3.218650817871094e-05,9.655952453613281e-05
0.00010371208190917969,0.04941558837890625,0.004091419555664069,0.063423,2.7418136596679688e-05,9.655952453613281e-05
7.104873657226562e-05,0.07604479789733887,0.011605955505371093,0.05985,2.5987625122070312e-05,9.870529174804688e-05
7.581710815429688e-05,0.08244585990905762,0.005094473007202144,0.067972,3.1948089599609375e-05,0.00010848045349121094
9.298324584960938e-05,0.09699535369873047,0.003747693832397467,0.071167,2.8133392333984375e-05,8.797645568847656e-05
8.726119995117188e-05,0.07135176658630371,0.00520618557739258,0.070352,3.0517578125e-05,9.465217590332031e-05
8.726119995117188e-05,0.058045148849487305,0.0038609613189697217,0.062824,2.4080276489257812e-05,8.296966552734375e-05
0.00010371208190917969,0.07680749893188477,0.006439386322021484,0.058698,2.956390380859375e-05,9.465217590332031e-05
0.00013971328735351562,0.05228090286254883,0.003937397201538087,0.057767,2.5987625122070312e-05,8.797645568847656e-05
0.00010514259338378906,0.03322601318359375,0.01364316123962403,0.065935,2.5987625122070312e-05,8.940696716308594e-05
9.679794311523438e-05,0.04103589057922363,0.003446368438720704,0.060168,3.314018249511719e-05,0.0001049041748046875
8.130073547363281e-05,0.03509521484375,0.0091010626373291,0.068719,3.147125244140625e-05,0.0001068115234375
8.416175842285156e-05,0.05909991264343262,0.0030948354339599624,0.061215,3.4332275390625e-05,9.822845458984375e-05
0.00010132789611816406,0.04033660888671875,0.010330310317993162,0.060053,3.719329833984375e-05,0.0001220703125
0.00010442733764648438,0.04645371437072754,0.004120003204345704,0.05452,2.8371810913085938e-05,9.679794311523438e-05
7.62939453125e-05,0.05349326133728027,0.015353916351318359,0.063833,3.0279159545898438e-05,0.00011181831359863281
8.20159912109375e-05,0.03441166877746582,0.014316765548706055,0.059773,2.574920654296875e-05,8.392333984375e-05
8.296966552734375e-05,0.05405473709106445,0.011189083053588872,0.068823,3.1948089599609375e-05,0.00010824203491210938
9.131431579589844e-05,0.05068802833557129,0.006095083053588871,0.089542,3.409385681152344e-05,8.940696716308594e-05
0.0001838207244873047,0.04253506660461426,0.005691538284301759,0.078027,3.838539123535156e-05,0.00013208389282226562
0.00010585784912109375,0.05496811866760254,0.006270470596313471,0.066724,2.7179718017578125e-05,9.703636169433594e-05
0.00011467933654785156,0.04684710502624512,0.014161605331420898,0.065428,2.9802322387695312e-05,0.00010848045349121094
9.083747863769531e-05,0.04872250556945801,0.0026131997528076184,0.070006,2.9087066650390625e-05,0.00010156631469726562
8.416175842285156e-05,0.05025911331176758,0.005961905487060548,0.066967,2.5510787963867188e-05,8.96453857421875e-05
7.534027099609375e-05,0.05063366889953613,0.00206883352661133,0.070491,4.744529724121094e-05,0.00013589859008789062
8.7738037109375e-05,0.05077934265136719,0.004318777389526365,0.06518,3.218650817871094e-05,0.00010657310485839844
8.893013000488281e-05,0.03957223892211914,0.0040151455841064415,0.065404,2.6702880859375e-05,9.632110595703125e-05
0.0001957416534423828,0.05419015884399414,0.010158768127441403,0.066777,3.361701965332031e-05,0.00010204315185546875
9.179115295410156e-05,0.053769826889038086,0.01499372296142578,0.059802,2.7418136596679688e-05,8.845329284667969e-05
8.535385131835938e-05,0.06006956100463867,0.008507395355224615,0.069558,2.1219253540039062e-05,6.771087646484375e-05
0.00011610984802246094,0.05803203582763672,0.009513350509643553,0.066026,3.528594970703125e-05,0.00011587142944335938
7.009506225585938e-05,0.07484316825866699,0.0015157575836181603,0.068776,2.7179718017578125e-05,9.799003601074219e-05
8.463859558105469e-05,0.05343031883239746,0.005249241119384768,0.060694,2.7179718017578125e-05,9.775161743164062e-05
0.00013756752014160156,0.05092644691467285,0.007940130950927729,0.073898,3.7670135498046875e-05,0.00013875961303710938
7.796287536621094e-05,0.049646854400634766,0.013326839355468745,0.076021,3.9577484130859375e-05,0.00013065338134765625
8.153915405273438e-05,0.05020570755004883,0.008009790023803712,0.068591,2.8133392333984375e-05,9.870529174804688e-05
5.7697296142578125e-05,0.06231379508972168,0.004909262161254882,0.05652,2.7418136596679688e-05,9.441375732421875e-05
8.749961853027344e-05,0.060625314712524414,0.004976893737792969,0.061272,2.6226043701171875e-05,9.489059448242188e-05
0.00010156631469726562,0.03488802909851074,0.00490425428771972,0.072706,2.8371810913085938e-05,0.00010251998901367188
7.963180541992188e-05,0.05497932434082031,0.015771719360351558,0.06485,2.765655517578125e-05,9.655952453613281e-05
0.00011229515075683594,0.04085421562194824,0.0016818364868164126,0.065824,2.765655517578125e-05,0.00011515617370605469
8.249282836914062e-05,0.055407047271728516,0.0023935783233642594,0.074016,3.0517578125e-05,0.00011396408081054688
9.703636169433594e-05,0.06440973281860352,0.012149346694946286,0.064265,2.6226043701171875e-05,8.177757263183594e-05
9.632110595703125e-05,0.06976842880249023,0.011548106079101561,0.069745,3.457069396972656e-05,0.00011110305786132812
0.00011014938354492188,0.05834221839904785,0.013710385757446292,0.066244,3.4809112548828125e-05,0.00011348724365234375
0.00010275840759277344,0.07548809051513672,0.002469139068603521,0.080007,3.361701965332031e-05,0.00011372566223144531
0.000118255615234375,0.08549833297729492,0.005637668518066408,0.068521,2.86102294921875e-05,8.392333984375e-05
8.869171142578125e-05,0.05334830284118652,0.006999813110351569,0.063368,2.765655517578125e-05,9.322166442871094e-05
9.751319885253906e-05,0.07409381866455078,0.00654292202758789,0.061342,2.7418136596679688e-05,0.000102996826171875
0.0001442432403564453,0.04723834991455078,0.0029230987396240277,0.067866,3.3855438232421875e-05,0.0001289844512939453
0.00010013580322265625,0.04114651679992676,0.0018077689361572294,0.061505,3.147125244140625e-05,9.441375732421875e-05
0.00010633468627929688,0.04978537559509277,0.00925429206848144,0.07344,2.7418136596679688e-05,0.0001010894775390625
0.00015783309936523438,0.04510092735290527,0.004854382507324222,0.061158,3.24249267578125e-05,0.00012826919555664062
9.369850158691406e-05,0.04389381408691406,0.003585407623291015,0.064166,2.9802322387695312e-05,0.0001068115234375
0.00011873245239257812,0.05046534538269043,0.004409360702514645,0.066292,2.5272369384765625e-05,9.322166442871094e-05
0.00010085105895996094,0.03477621078491211,0.01936585295104981,0.075926,2.9087066650390625e-05,8.559226989746094e-05
9.393692016601562e-05,0.0427851676940918,0.01389147514343262,0.06181,4.1961669921875e-05,0.00014472007751464844
8.916854858398438e-05,0.044954776763916016,0.010197733398437499,0.060954,2.8848648071289062e-05,0.00010228157043457031
0.00010371208190917969,0.05562758445739746,0.005516987335205073,0.069263,3.4332275390625e-05,0.0001125335693359375
0.00010967254638671875,0.04603075981140137,0.004769687423706051,0.077865,2.8133392333984375e-05,0.00011205673217773438
8.320808410644531e-05,0.05017852783203125,0.0031191170959472686,0.065647,3.218650817871094e-05,0.00010442733764648438
0.00010061264038085938,0.04177069664001465,0.019325551940917965,0.062823,2.5272369384765625e-05,8.130073547363281e-05
6.151199340820312e-05,0.05987215042114258,0.007616378921508793,0.070156,2.7179718017578125e-05,0.00010371208190917969
9.107589721679688e-05,0.05927705764770508,0.013690752258300784,0.06376,3.147125244140625e-05,0.00011968612670898438
0.00010561943054199219,0.0368959903717041,0.002659086853027341,0.054919,2.6464462280273438e-05,9.059906005859375e-05
0.00011491775512695312,0.06388521194458008,0.011276505874633788,0.078001,2.7894973754882812e-05,8.893013000488281e-05
0.0001163482666015625,0.028649568557739258,0.0040788370208740266,0.255492,2.6702880859375e-05,8.296966552734375e-05
9.679794311523438e-05,0.0330357551574707,0.0038540018920898422,0.060087,3.528594970703125e-05,0.00010967254638671875
0.0001068115234375,0.052957773208618164,0.0038092071838378844,0.083668,2.6702880859375e-05,9.584426879882812e-05
0.00011134147644042969,0.047841787338256836,0.004389627731323245,0.083187,3.147125244140625e-05,0.00010037422180175781
8.392333984375e-05,0.06957530975341797,0.01593403828430176,0.075597,3.170967102050781e-05,9.1552734375e-05
9.441375732421875e-05,0.06160330772399902,0.010986971084594732,0.072208,3.075599670410156e-05,9.322166442871094e-05
7.43865966796875e-05,0.06222033500671387,0.01618660391235352,0.074041,3.123283386230469e-05,0.00011563301086425781
6.985664367675781e-05,0.06375551223754883,0.0047807338409423805,0.066582,2.384185791015625e-05,7.653236389160156e-05
8.392333984375e-05,0.07500028610229492,0.00306099049377441,0.065682,2.8848648071289062e-05,0.00010395050048828125
0.00010991096496582031,0.03220987319946289,0.00813835789489746,0.064457,3.170967102050781e-05,0.00011301040649414062
7.510185241699219e-05,0.03952431678771973,0.008059967910766602,0.075238,2.9802322387695312e-05,0.0001068115234375
0.00012445449829101562,0.04661250114440918,0.00508838795471192,0.069987,3.790855407714844e-05,0.00011944770812988281
9.083747863769531e-05,0.06693840026855469,0.0034873958587646747,0.2704,1.9788742065429688e-05,7.224082946777344e-05
0.00010919570922851562,0.053761959075927734,0.0070531134033203075,0.063185,2.09808349609375e-05,7.033348083496094e-05
0.0001068115234375,0.04104304313659668,0.011271953353881842,0.06724,3.552436828613281e-05,0.00011682510375976562
0.00010752677917480469,0.03254580497741699,0.004052854522705075,0.061816,2.6702880859375e-05,8.463859558105469e-05
8.606910705566406e-05,0.035430908203125,0.0024594429168701137,0.071884,2.765655517578125e-05,0.00010371208190917969
9.250640869140625e-05,0.05353355407714844,0.01071059837341308,0.0661,3.0279159545898438e-05,9.274482727050781e-05
0.00011849403381347656,0.07059335708618164,0.015062198318481448,0.062261,2.4080276489257812e-05,7.081031799316406e-05
9.1552734375e-05,0.06379914283752441,0.013520343917846678,0.076656,3.075599670410156e-05,0.00010752677917480469
7.462501525878906e-05,0.06847810745239258,0.011627659744262692,0.072356,3.123283386230469e-05,0.00010156631469726562
8.392333984375e-05,0.049890995025634766,0.005804794601440427,0.054121,2.3603439331054688e-05,7.62939453125e-05
7.677078247070312e-05,0.07090425491333008,0.02101237614440918,0.070522,3.5762786865234375e-05,0.000102996826171875
8.96453857421875e-05,0.04826617240905762,0.004770227722167966,0.085496,2.4318695068359375e-05,7.390975952148438e-05
6.532669067382812e-05,0.06902861595153809,0.0052756488952636765,0.062759,3.218650817871094e-05,0.00012683868408203125
0.00010156631469726562,0.07468223571777344,0.013909406250000006,0.066657,2.9802322387695312e-05,0.00010037422180175781
0.00011420249938964844,0.06608963012695312,0.009340283248901363,0.081002,2.2649765014648438e-05,7.510185241699219e-05
8.678436279296875e-05,0.0796971321105957,0.002294841445922846,0.071886,3.457069396972656e-05,0.00011420249938964844
0.00011372566223144531,0.04697585105895996,0.013253760284423828,0.060481,2.8371810913085938e-05,8.726119995117188e-05
9.965896606445312e-05,0.09142231941223145,0.007835423568725589,0.057821,3.337860107421875e-05,9.894371032714844e-05
0.00015497207641601562,0.04401206970214844,0.007994749404907228,0.069173,2.3603439331054688e-05,6.937980651855469e-05
9.918212890625e-05,0.053446054458618164,0.009402509536743167,0.08216,3.0040740966796875e-05,0.00010251998901367188
0.00010824203491210938,0.04610037803649902,0.013842784591674803,0.122129,2.1219253540039062e-05,7.343292236328125e-05
5.650520324707031e-05,0.07815384864807129,0.012245109329223625,0.286115,1.9550323486328125e-05,6.556510925292969e-05
0.00013685226440429688,0.056696414947509766,0.016048811080932618,0.108847,2.193450927734375e-05,6.723403930664062e-05
7.653236389160156e-05,0.04668927192687988,0.011429905319213868,0.1056,3.457069396972656e-05,0.0001049041748046875
9.226799011230469e-05,0.1024322509765625,0.007248559616088869,0.059702,2.9325485229492188e-05,9.179115295410156e-05
0.00011229515075683594,0.1578514575958252,0.005552455001831061,0.065394,3.0517578125e-05,0.00011038780212402344
0.00010943412780761719,0.1229856014251709,0.0024143354797363237,0.08751,3.6716461181640625e-05,0.00010919570922851562
0.0001239776611328125,0.10612034797668457,0.005798429061889654,0.071098,3.0279159545898438e-05,0.0001068115234375
9.179115295410156e-05,0.03229165077209473,0.0019072999877929736,0.066783,3.0994415283203125e-05,0.00010466575622558594
9.965896606445312e-05,0.11609816551208496,0.0011382263793945357,0.066936,2.6226043701171875e-05,9.274482727050781e-05
8.606910705566406e-05,0.04129338264465332,0.000976882186889648,0.057609,2.288818359375e-05,8.749961853027344e-05
8.20159912109375e-05,0.04647564888000488,0.010030043090820312,0.060086,2.765655517578125e-05,9.894371032714844e-05
0.00011539459228515625,0.047109365463256836,0.015465164520263669,0.058673,3.6716461181640625e-05,0.00011181831359863281
9.036064147949219e-05,0.048253536224365234,0.005488127380371091,0.062794,2.47955322265625e-05,8.654594421386719e-05
7.867813110351562e-05,0.05242562294006348,0.007837877944946295,0.072971,2.765655517578125e-05,0.00010848045349121094
9.632110595703125e-05,0.054865121841430664,0.012935250350952152,0.064953,2.7894973754882812e-05,0.00010323524475097656
9.250640869140625e-05,0.038504600524902344,0.0078037588348388726,0.064701,2.5272369384765625e-05,9.655952453613281e-05
0.00011086463928222656,0.05222439765930176,0.003861894256591794,0.061018,2.5510787963867188e-05,0.00010037422180175781
5.9604644775390625e-05,0.061593055725097656,0.0026218137664794916,0.072908,2.765655517578125e-05,9.107589721679688e-05
9.822845458984375e-05,0.05933737754821777,0.011229534820556636,0.069221,2.8848648071289062e-05,9.584426879882812e-05
0.00010657310485839844,0.06296086311340332,0.0014575118408203108,0.079889,2.956390380859375e-05,0.00010943412780761719
8.749961853027344e-05,0.052461862564086914,0.0036507671966552746,0.070686,3.170967102050781e-05,0.00011110305786132812
6.794929504394531e-05,0.04474830627441406,0.026077893112182615,0.062502,3.4332275390625e-05,0.00010037422180175781
9.655952453613281e-05,0.034784793853759766,0.01806904295349121,0.092391,3.0040740966796875e-05,9.226799011230469e-05
8.893013000488281e-05,0.06322026252746582,0.0021172568664550723,0.078339,3.504753112792969e-05,0.00011301040649414062
0.00010371208190917969,0.07070183753967285,0.007127104873657225,0.07413,3.24249267578125e-05,0.00010251998901367188
9.298324584960938e-05,0.06671667098999023,0.004576475799560546,0.060662,2.6226043701171875e-05,0.00010514259338378906
0.00012683868408203125,0.06528401374816895,0.013489068496704101,0.061737,3.2901763916015625e-05,0.00010156631469726562
0.00010752677917480469,0.06479167938232422,0.00390937382507324,0.060657,2.6464462280273438e-05,9.822845458984375e-05
8.96453857421875e-05,0.0660252571105957,0.0017284759063720678,0.058173,2.4080276489257812e-05,9.894371032714844e-05
9.560585021972656e-05,0.04159808158874512,0.0020445844726562495,0.059517,2.765655517578125e-05,0.00010514259338378906
8.153915405273438e-05,0.054784536361694336,0.0052444205017089796,0.070803,2.6702880859375e-05,8.7738037109375e-05
8.988380432128906e-05,0.0232391357421875,0.011800298156738276,0.06356,3.1948089599609375e-05,0.00010776519775390625
0.00010323524475097656,0.03930497169494629,0.005284531829833988,0.068352,2.765655517578125e-05,7.987022399902344e-05
9.369850158691406e-05,0.05690598487854004,0.004484762023925781,0.058226,3.457069396972656e-05,0.00010180473327636719
7.295608520507812e-05,0.050421714782714844,0.00895191639709473,0.056787,2.47955322265625e-05,7.724761962890625e-05
7.104873657226562e-05,0.061537742614746094,0.01192972988891601,0.069402,3.0994415283203125e-05,0.00010824203491210938
8.821487426757812e-05,0.05124545097351074,0.0026483205261230436,0.068831,2.5272369384765625e-05,8.893013000488281e-05
0.00010347366333007812,0.07335519790649414,0.0016964012298583964,0.064084,2.6941299438476562e-05,8.130073547363281e-05
7.915496826171875e-05,0.05881023406982422,0.00960358360290528,0.073095,3.0517578125e-05,0.00010061264038085938
8.821487426757812e-05,0.03784370422363281,0.00420443276977539,0.061529,3.0040740966796875e-05,0.00010609626770019531
9.5367431640625e-05,0.033121347427368164,0.005638806259155277,0.072238,3.4332275390625e-05,0.00010013580322265625
0.00010442733764648438,0.06325435638427734,0.013477050689697269,0.058646,2.765655517578125e-05,0.00011110305786132812
9.942054748535156e-05,0.05311131477355957,0.009091618316650396,0.073457,3.075599670410156e-05,8.463859558105469e-05
8.273124694824219e-05,0.06666421890258789,0.010520362319946283,0.07981,2.7418136596679688e-05,9.560585021972656e-05
0.00011467933654785156,0.0820760726928711,0.005572753204345707,0.064786,3.075599670410156e-05,0.00011563301086425781
0.0001666545867919922,0.07875704765319824,0.007332360137939448,0.078186,3.4809112548828125e-05,0.00011181831359863281
8.606910705566406e-05,0.03381538391113281,0.004700502334594722,0.067264,3.695487976074219e-05,9.369850158691406e-05
6.699562072753906e-05,0.04631686210632324,0.010067660049438473,0.067596,2.4080276489257812e-05,9.560585021972656e-05
8.058547973632812e-05,0.05609750747680664,0.0038828359985351585,0.061235,3.123283386230469e-05,9.751319885253906e-05
0.0023636817932128906,0.06470370292663574,0.0035628491973876963,0.069465,2.47955322265625e-05,7.653236389160156e-05
6.508827209472656e-05,0.06011390686035156,0.019633284317016608,0.064214,2.288818359375e-05,7.534027099609375e-05
9.250640869140625e-05,0.05418682098388672,0.012423795944213861,0.069694,3.147125244140625e-05,0.00011181831359863281
0.00010776519775390625,0.027130603790283203,0.009271911895751953,0.071562,3.147125244140625e-05,0.00010919570922851562
9.226799011230469e-05,0.05975508689880371,0.0038244728546142637,0.072402,2.288818359375e-05,8.678436279296875e-05
7.677078247070312e-05,0.05244565010070801,0.007793903457641596,0.072788,2.0265579223632812e-05,7.963180541992188e-05
0.00010418891906738281,0.05249524116516113,0.004249315979003909,0.064523,3.409385681152344e-05,0.00010848045349121094
0.000102996826171875,0.04268002510070801,0.012882614807128906,0.064221,3.528594970703125e-05,0.00011014938354492188
8.702278137207031e-05,0.06100106239318848,0.004222355911254888,0.062578,3.6716461181640625e-05,0.00012564659118652344
0.00011563301086425781,0.0620267391204834,0.010878687210083005,0.08243,2.6702880859375e-05,8.916854858398438e-05
0.000110626220703125,0.0589909553527832,0.0033688496398925766,0.06987,3.123283386230469e-05,0.00010085105895996094
7.963180541992188e-05,0.061400413513183594,0.007930287445068365,0.073637,3.0040740966796875e-05,0.00011944770812988281
7.295608520507812e-05,0.08296537399291992,0.0032272630310058587,0.068315,2.2172927856445312e-05,9.083747863769531e-05
9.632110595703125e-05,0.04988980293273926,0.01295361598205566,0.067943,4.9591064453125e-05,0.0001690387725830078
7.009506225585938e-05,0.07590746879577637,0.01420919424438477,0.088111,3.24249267578125e-05,0.00011229515075683594
5.91278076171875e-05,0.07641196250915527,0.0038046087951660174,0.063428,2.2411346435546875e-05,8.487701416015625e-05
9.965896606445312e-05,0.0603177547454834,0.018430115859985358,0.069682,3.743171691894531e-05,0.00011587142944335938
9.751319885253906e-05,0.07264328002929688,0.0007423791809082064,0.068533,2.8371810913085938e-05,0.00010704994201660156
8.153915405273438e-05,0.05207705497741699,0.028756334274291993,0.061132,4.57763671875e-05,0.00015044212341308594
9.655952453613281e-05,0.07007741928100586,0.010831280990600586,0.060654,2.8133392333984375e-05,0.00010991096496582031
0.00010585784912109375,0.049523115158081055,0.01073953271484375,0.078944,2.288818359375e-05,7.486343383789062e-05
0.00010800361633300781,0.06325340270996094,0.009438290466308591,0.075186,2.2172927856445312e-05,6.508827209472656e-05
9.512901306152344e-05,0.06903314590454102,0.010755632965087886,0.065308,2.86102294921875e-05,9.918212890625e-05
0.00010514259338378906,0.08170485496520996,0.006132775253295905,0.076356,3.6716461181640625e-05,0.000118255615234375
0.00011372566223144531,0.06849479675292969,0.0076847294921875,0.075613,3.266334533691406e-05,9.822845458984375e-05
6.67572021484375e-05,0.06571388244628906,0.004384773941040032,0.06778,3.0279159545898438e-05,0.0001049041748046875
7.033348083496094e-05,0.08374404907226562,0.004734734085083014,0.067822,2.3365020751953125e-05,8.535385131835938e-05
0.00010275840759277344,0.09305953979492188,0.020887044342041014,0.067067,3.314018249511719e-05,0.00012040138244628906
9.489059448242188e-05,0.0646519660949707,0.006146431945800779,0.067276,2.6226043701171875e-05,8.153915405273438e-05
7.843971252441406e-05,0.03944706916809082,0.004300646148681642,0.058114,2.9325485229492188e-05,0.00010895729064941406
0.00010323524475097656,0.04476761817932129,0.018884550292968746,0.063017,2.7179718017578125e-05,9.989738464355469e-05
0.00010085105895996094,0.04750394821166992,0.0010623986968994192,0.064049,2.956390380859375e-05,9.465217590332031e-05
9.72747802734375e-05,0.06376934051513672,0.015393248214721683,0.075485,3.147125244140625e-05,9.870529174804688e-05
8.153915405273438e-05,0.07312130928039551,0.011403267440795894,0.087565,2.2411346435546875e-05,6.985664367675781e-05
8.368492126464844e-05,0.07416176795959473,0.009283542510986328,0.061903,2.2172927856445312e-05,6.437301635742188e-05
9.179115295410156e-05,0.06891393661499023,0.0037363803863525447,0.065575,3.24249267578125e-05,9.942054748535156e-05
9.274482727050781e-05,0.0706329345703125,0.006027425933837892,0.057524,2.384185791015625e-05,7.295608520507812e-05
0.0001289844512939453,0.0847480297088623,0.004980701766967771,0.077489,2.9087066650390625e-05,0.00010824203491210938
0.00011277198791503906,0.06264686584472656,0.005850588867187506,0.077203,2.7179718017578125e-05,9.775161743164062e-05
7.796287536621094e-05,0.03845071792602539,0.003569734695434576,0.087597,3.123283386230469e-05,0.00010061264038085938
9.5367431640625e-05,0.0584864616394043,0.010619336593627932,0.074987,2.7418136596679688e-05,9.417533874511719e-05
0.00011920928955078125,0.05115795135498047,0.01200953883361816,0.066583,2.574920654296875e-05,9.822845458984375e-05
0.00011467933654785156,0.046251535415649414,0.005735595703124999,0.063875,2.9802322387695312e-05,0.0001010894775390625
0.0001163482666015625,0.06359267234802246,0.0038627074127197264,0.086687,3.504753112792969e-05,0.0001201629638671875
0.00012350082397460938,0.06115102767944336,0.006229748535156246,0.07645,3.0279159545898438e-05,0.00010442733764648438
0.00010180473327636719,0.07290434837341309,0.009108557662963868,0.063915,3.0994415283203125e-05,9.894371032714844e-05
7.82012939453125e-05,0.06749224662780762,0.011627858367919922,0.065234,3.0040740966796875e-05,9.989738464355469e-05
0.00011301040649414062,0.07858991622924805,0.014594006668090825,0.062939,4.8160552978515625e-05,0.00015497207641601562
8.225440979003906e-05,0.05025029182434082,0.017736347793579105,0.064051,3.123283386230469e-05,0.00010728836059570312
8.654594421386719e-05,0.05360817909240723,0.014781558929443356,0.082014,2.86102294921875e-05,9.584426879882812e-05
8.940696716308594e-05,0.06169486045837402,0.011639820556640632,0.063895,2.5033950805664062e-05,9.775161743164062e-05
6.985664367675781e-05,0.0708761215209961,0.007787259002685551,0.075304,3.5762786865234375e-05,0.00011467933654785156
0.00011229515075683594,0.07628440856933594,0.0053217649688720725,0.062026,3.0279159545898438e-05,0.00010800361633300781
0.00010013580322265625,0.05242276191711426,0.009969939895629887,0.069129,3.170967102050781e-05,0.00010204315185546875
9.822845458984375e-05,0.05217909812927246,0.004101184478759762,0.066084,2.5510787963867188e-05,9.369850158691406e-05
0.0001163482666015625,0.07907581329345703,0.0074605364074707,0.080751,3.361701965332031e-05,0.00011086463928222656
8.463859558105469e-05,0.0667872428894043,0.011514142745971678,0.251056,3.218650817871094e-05,0.0001163482666015625
0.00010371208190917969,0.0866389274597168,0.021985526641845707,0.065341,3.0040740966796875e-05,0.00010848045349121094
0.00010013580322265625,0.03287220001220703,0.018559566848754885,0.064232,3.3855438232421875e-05,0.00010919570922851562
0.00010180473327636719,0.08589601516723633,0.027507947448730474,0.067046,3.409385681152344e-05,0.00010275840759277344
9.870529174804688e-05,0.0798788070678711,0.01310582560729981,0.073458,3.0517578125e-05,0.00012731552124023438
7.2479248046875e-05,0.06882333755493164,0.005671810211181641,0.062236,2.9325485229492188e-05,0.00010251998901367188
0.00010204315185546875,0.07167172431945801,0.004620085235595706,0.080204,3.314018249511719e-05,0.0001361370086669922
8.440017700195312e-05,0.041739463806152344,0.0014216366577148448,0.088795,3.3855438232421875e-05,0.00010418891906738281
9.465217590332031e-05,0.07598733901977539,0.005185825576782224,0.06951,4.76837158203125e-05,0.00016736984252929688
8.678436279296875e-05,0.08101630210876465,0.018991311950683598,0.076955,2.1696090698242188e-05,8.392333984375e-05
0.00010585784912109375,0.07758927345275879,0.02028644850158691,0.085276,3.695487976074219e-05,0.00011348724365234375
0.00012636184692382812,0.06333017349243164,0.005801039703369135,0.075092,2.5987625122070312e-05,9.560585021972656e-05
9.989738464355469e-05,0.07413721084594727,0.012351275482177737,0.07321,2.5033950805664062e-05,8.058547973632812e-05
0.000110626220703125,0.08005714416503906,0.004462011672973637,0.066298,3.504753112792969e-05,0.0001068115234375
0.00010251998901367188,0.10118436813354492,0.009774457260131833,0.064404,2.8371810913085938e-05,9.441375732421875e-05
0.0003685951232910156,0.08403849601745605,0.0027327728271484553,0.26125,2.9802322387695312e-05,8.678436279296875e-05
0.00012612342834472656,0.04147195816040039,0.007605054122924809,0.071543,3.337860107421875e-05,0.00011467933654785156
7.2479248046875e-05,0.05901503562927246,0.006823063964843751,0.07163,2.6702880859375e-05,0.00010633468627929688
8.177757263183594e-05,0.03467154502868652,0.002437762924194342,0.082254,3.457069396972656e-05,0.00011157989501953125
9.584426879882812e-05,0.0683445930480957,0.006845995773315433,0.068186,3.0279159545898438e-05,0.00010466575622558594
7.390975952148438e-05,0.05146980285644531,0.010099727340698236,0.080254,3.266334533691406e-05,0.00010466575622558594
0.0001125335693359375,0.07247114181518555,0.003813403289794917,0.066182,2.6226043701171875e-05,8.416175842285156e-05
0.00011491775512695312,0.06342649459838867,0.009019830444335936,0.067997,2.6702880859375e-05,9.369850158691406e-05
8.20159912109375e-05,0.08675456047058105,0.0038583836059570276,0.067527,2.9087066650390625e-05,0.00010013580322265625
7.557868957519531e-05,0.0699014663696289,0.004237659515380854,0.068861,3.266334533691406e-05,0.00010991096496582031
9.799003601074219e-05,0.04607105255126953,0.005368696151733396,0.065264,3.170967102050781e-05,0.00010323524475097656
9.822845458984375e-05,0.038222312927246094,0.004698830505371093,0.064804,2.8133392333984375e-05,0.00010037422180175781
0.00010085105895996094,0.03915905952453613,0.013732074157714845,0.059883,2.5033950805664062e-05,9.965896606445312e-05
9.107589721679688e-05,0.02979588508605957,0.006391394104003911,0.069461,3.62396240234375e-05,0.00010609626770019531
9.918212890625e-05,0.04391193389892578,0.0035995813140869137,0.063999,2.7179718017578125e-05,8.869171142578125e-05
7.176399230957031e-05,0.03485679626464844,0.0019225861663818358,0.062063,2.7894973754882812e-05,8.821487426757812e-05
7.176399230957031e-05,0.04807782173156738,0.005718623229980471,0.065703,2.6226043701171875e-05,9.036064147949219e-05
0.00010347366333007812,0.06546401977539062,0.022849685470581055,0.065858,2.1696090698242188e-05,7.152557373046875e-05
9.369850158691406e-05,0.05345940589904785,0.00804403901672364,0.071444,1.9550323486328125e-05,6.175041198730469e-05
9.250640869140625e-05,0.05067729949951172,0.007729601608276369,0.061464,3.528594970703125e-05,0.000118255615234375
0.00010728836059570312,0.04832053184509277,0.0023149845428466764,0.064668,3.075599670410156e-05,0.00010752677917480469
9.799003601074219e-05,0.029786348342895508,0.010256206085205083,0.071848,3.5762786865234375e-05,0.00011539459228515625
6.246566772460938e-05,0.04321694374084473,0.027448296630859376,0.063887,2.574920654296875e-05,7.867813110351562e-05
5.91278076171875e-05,0.05351591110229492,0.003705101821899412,0.078252,2.3365020751953125e-05,8.082389831542969e-05
6.651878356933594e-05,0.055830955505371094,0.013661711807250981,0.06713,2.9802322387695312e-05,0.00010085105895996094
9.369850158691406e-05,0.07363390922546387,0.010411247756958009,0.058697,3.123283386230469e-05,8.20159912109375e-05
8.96453857421875e-05,0.024205684661865234,0.008836577392578121,0.064974,3.218650817871094e-05,0.00010561943054199219
9.846687316894531e-05,0.03647136688232422,0.011795053314208978,0.065351,3.0279159545898438e-05,9.5367431640625e-05
5.14984130859375e-05,0.04518556594848633,0.009263483291625976,0.078944,3.0994415283203125e-05,0.00010800361633300781
8.58306884765625e-05,0.0658423900604248,0.01949916233825684,0.065452,3.2901763916015625e-05,0.00010824203491210938
9.72747802734375e-05,0.054087162017822266,0.01727412762451172,0.067827,3.4332275390625e-05,0.00011587142944335938
8.130073547363281e-05,0.07592988014221191,0.0035310926208496074,0.078349,2.7179718017578125e-05,9.012222290039062e-05
0.00011324882507324219,0.06782984733581543,0.006448123840332033,0.060146,2.5987625122070312e-05,8.106231689453125e-05
0.00011086463928222656,0.04764223098754883,0.002772927093505864,0.06645,3.314018249511719e-05,0.00011277198791503906
0.00010466575622558594,0.06465911865234375,0.012948866104125975,0.072451,4.172325134277344e-05,0.00014591217041015625
0.0001499652862548828,0.04486417770385742,0.01190852940368653,0.071347,2.0742416381835938e-05,6.890296936035156e-05
8.153915405273438e-05,0.05211281776428223,0.0070595565032958996,0.068105,2.3365020751953125e-05,7.462501525878906e-05
7.700920104980469e-05,0.06309366226196289,0.008714024353027344,0.0557,3.552436828613281e-05,0.00011754035949707031
0.00012373924255371094,0.07241630554199219,0.01004325897216797,0.06118,3.504753112792969e-05,0.00011610984802246094
9.202957153320312e-05,0.0913228988647461,0.003780759124755853,0.072095,3.075599670410156e-05,0.00010371208190917969
8.96453857421875e-05,0.07929730415344238,0.00979655314636231,0.072388,2.4080276489257812e-05,8.058547973632812e-05
8.845329284667969e-05,0.05525612831115723,0.005175413970947264,0.06237,3.838539123535156e-05,0.000152587890625
9.560585021972656e-05,0.04916715621948242,0.004365788543701177,0.074762,2.956390380859375e-05,9.369850158691406e-05
0.0001125335693359375,0.05692338943481445,0.002554647094726567,0.068393,4.744529724121094e-05,0.00011563301086425781
8.487701416015625e-05,0.05379366874694824,0.011158020233154292,0.076076,3.457069396972656e-05,0.00012755393981933594
0.00011301040649414062,0.05539345741271973,0.0030942137908935574,0.07568,4.1484832763671875e-05,0.00013208389282226562
8.797645568847656e-05,0.050742387771606445,0.0017813337249755826,0.061983,2.3365020751953125e-05,8.749961853027344e-05
9.608268737792969e-05,0.08052563667297363,0.002739673995971678,0.0611,3.504753112792969e-05,0.00011587142944335938
9.679794311523438e-05,0.058587074279785156,0.0013040940093994036,0.27682,2.5987625122070312e-05,8.96453857421875e-05
0.00011491775512695312,0.05155658721923828,0.005119692810058599,0.078467,2.193450927734375e-05,7.82012939453125e-05
8.7738037109375e-05,0.037485361099243164,0.008262472793579098,0.075478,3.2901763916015625e-05,0.00010657310485839844
7.510185241699219e-05,0.052143096923828125,0.007323679153442383,0.062208,2.193450927734375e-05,7.295608520507812e-05
0.00010251998901367188,0.05136394500732422,0.009468032791137698,0.070823,3.552436828613281e-05,0.00011897087097167969
7.867813110351562e-05,0.06963133811950684,0.005866264984130856,0.059603,3.2901763916015625e-05,9.202957153320312e-05
9.799003601074219e-05,0.046379804611206055,0.006077746765136713,0.075758,3.838539123535156e-05,0.00013566017150878906
7.367134094238281e-05,0.08258914947509766,0.006356010192871089,0.066931,3.3855438232421875e-05,0.0001068115234375
6.890296936035156e-05,0.06841206550598145,0.006868919372558596,0.075375,2.86102294921875e-05,8.058547973632812e-05
9.083747863769531e-05,0.046184539794921875,0.007401039550781252,0.061027,3.409385681152344e-05,0.00010800361633300781
0.00012183189392089844,0.03726959228515625,0.005294208068847658,0.06698,2.5272369384765625e-05,8.845329284667969e-05
0.00010132789611816406,0.07168269157409668,0.011204115432739262,0.082631,3.0994415283203125e-05,9.870529174804688e-05
0.00010657310485839844,0.05612802505493164,0.001679525741577148,0.063666,3.1948089599609375e-05,0.00010919570922851562
7.271766662597656e-05,0.06267976760864258,0.0020632765808105413,0.073246,2.9325485229492188e-05,0.00010180473327636719
0.00012445449829101562,0.044283390045166016,0.003622907150268556,0.075487,2.8371810913085938e-05,0.00010657310485839844
8.058547973632812e-05,0.06916165351867676,0.010949424758911128,0.064434,2.1457672119140625e-05,7.200241088867188e-05
0.00010442733764648438,0.03516507148742676,0.006825378219604494,0.063608,2.7894973754882812e-05,9.608268737792969e-05
8.225440979003906e-05,0.028208494186401367,0.003872358413696292,0.067354,3.1948089599609375e-05,0.00010657310485839844
8.273124694824219e-05,0.027054309844970703,0.0052617796630859345,0.057778,2.7179718017578125e-05,9.417533874511719e-05
9.679794311523438e-05,0.03838610649108887,0.015212000274658202,0.06035,3.1948089599609375e-05,0.00010395050048828125
9.250640869140625e-05,0.03738832473754883,0.006798545562744146,0.079313,3.2901763916015625e-05,0.00011038780212402344
9.202957153320312e-05,0.04938244819641113,0.0027087815551757877,0.077397,2.7894973754882812e-05,9.036064147949219e-05
0.00010466575622558594,0.0556340217590332,0.007717769836425775,0.077576,2.7418136596679688e-05,0.00010323524475097656
0.00011277198791503906,0.03432512283325195,0.0030811710968017547,0.066111,3.147125244140625e-05,0.00010824203491210938
9.560585021972656e-05,0.03898167610168457,0.0038500915222167975,0.057032,2.5272369384765625e-05,8.153915405273438e-05
0.00010585784912109375,0.04786872863769531,0.013541446304321289,0.06565,2.765655517578125e-05,0.00010275840759277344
0.00010061264038085938,0.0565791130065918,0.0020644501342773486,0.066561,3.647804260253906e-05,0.00012493133544921875
9.298324584960938e-05,0.05181384086608887,0.0053314311065673775,0.085471,3.0994415283203125e-05,0.00011491775512695312
8.678436279296875e-05,0.042990684509277344,0.009429569198608392,0.096573,2.2411346435546875e-05,7.724761962890625e-05
9.989738464355469e-05,0.05007028579711914,0.0026922878112792953,0.065041,2.2649765014648438e-05,7.104873657226562e-05
0.0001266002655029297,0.0366823673248291,0.006542904312133793,0.062593,4.1484832763671875e-05,0.00013184547424316406
5.817413330078125e-05,0.04428577423095703,0.005680735229492188,0.058801,2.9802322387695312e-05,0.00010466575622558594
0.00010013580322265625,0.027262449264526367,0.02512530059814453,0.062175,7.081031799316406e-05,0.0001361370086669922
8.606910705566406e-05,0.035711050033569336,0.008260494873046878,0.068228,2.4318695068359375e-05,9.059906005859375e-05
0.00013375282287597656,0.04487490653991699,0.006129739837646489,0.06917,3.123283386230469e-05,0.00010848045349121094
8.559226989746094e-05,0.05274009704589844,0.01147899154663086,0.06046,2.7179718017578125e-05,0.0001010894775390625
0.00011086463928222656,0.037616729736328125,0.025007296340942384,0.078582,2.6941299438476562e-05,8.082389831542969e-05
7.295608520507812e-05,0.07245278358459473,0.0075970191802978496,0.060816,2.6702880859375e-05,9.679794311523438e-05
0.00010514259338378906,0.07354998588562012,0.013922993423461913,0.069148,2.5987625122070312e-05,8.392333984375e-05
8.678436279296875e-05,0.08943653106689453,0.0066334991607665955,0.065434,3.218650817871094e-05,0.00010991096496582031
0.00013780593872070312,0.054380178451538086,0.010001662368774408,0.06338,3.123283386230469e-05,0.00010919570922851562
0.00010275840759277344,0.04599905014038086,0.022150376251220696,0.064047,2.6941299438476562e-05,9.1552734375e-05
0.00012159347534179688,0.043393850326538086,0.015484426757812503,0.071628,2.9087066650390625e-05,0.0001049041748046875
9.226799011230469e-05,0.0799245834350586,0.010740677841186527,0.064092,2.9087066650390625e-05,8.606910705566406e-05
8.821487426757812e-05,0.049515485763549805,0.02489189706420898,0.084969,4.100799560546875e-05,0.00012302398681640625
8.273124694824219e-05,0.08403801918029785,0.004617291839599608,0.082817,3.075599670410156e-05,9.560585021972656e-05
8.559226989746094e-05,0.06847929954528809,0.004981501373291022,0.068141,3.0040740966796875e-05,0.00010132789611816406
9.298324584960938e-05,0.08002829551696777,0.006368981094360349,0.06328,3.719329833984375e-05,0.0001385211944580078
0.00010752677917480469,0.06700897216796875,0.007483530151367185,0.069663,2.5272369384765625e-05,8.654594421386719e-05
0.00010395050048828125,0.05571246147155762,0.004691320831298834,0.076093,4.076957702636719e-05,0.00011444091796875
0.00012111663818359375,0.08478069305419922,0.015642559371948236,0.081364,2.8848648071289062e-05,8.893013000488281e-05
0.00010275840759277344,0.051766395568847656,0.016623052917480466,0.062489,2.4318695068359375e-05,9.989738464355469e-05
9.965896606445312e-05,0.08446478843688965,0.008739438339233394,0.066654,2.384185791015625e-05,7.104873657226562e-05
0.00010085105895996094,0.08651494979858398,0.006189303497314447,0.067946,3.1948089599609375e-05,0.00011920928955078125
8.726119995117188e-05,0.0437471866607666,0.010317838562011725,0.067337,3.886222839355469e-05,0.00011587142944335938
8.630752563476562e-05,0.048152923583984375,0.00781950637817383,0.074155,3.0040740966796875e-05,0.00011324882507324219
9.465217590332031e-05,0.06661391258239746,0.0035513724212646453,0.061962,2.5987625122070312e-05,9.179115295410156e-05
0.00010156631469726562,0.06447911262512207,0.011893675201416015,0.067607,3.314018249511719e-05,0.0001125335693359375
6.437301635742188e-05,0.08753013610839844,0.00514999642944336,0.075044,2.7418136596679688e-05,9.965896606445312e-05
0.00010085105895996094,0.0696403980255127,0.005350117218017578,0.064013,3.218650817871094e-05,0.00010752677917480469
0.00012040138244628906,0.054158926010131836,0.008280942794799802,0.057653,4.124641418457031e-05,0.00011229515075683594
7.843971252441406e-05,0.05759930610656738,0.016285063323974613,0.06294,4.076957702636719e-05,0.00013494491577148438
5.7697296142578125e-05,0.0663292407989502,0.0022188385467529353,0.069502,3.337860107421875e-05,9.894371032714844e-05
8.58306884765625e-05,0.0364232063293457,0.0018305580444335917,0.063293,2.3365020751953125e-05,7.510185241699219e-05
8.845329284667969e-05,0.04534435272216797,0.011293113967895507,0.059753,3.552436828613281e-05,0.00011777877807617188
0.00013375282287597656,0.04509925842285156,0.007380089965820319,0.088859,3.170967102050781e-05,0.00010275840759277344
7.200241088867188e-05,0.06785726547241211,0.0029676368865966807,0.066884,2.3126602172851562e-05,8.130073547363281e-05
8.96453857421875e-05,0.03522038459777832,0.013178385238647464,0.068145,2.7894973754882812e-05,9.822845458984375e-05
0.0001049041748046875,0.054789066314697266,0.002767652328491216,0.072292,2.86102294921875e-05,0.00010013580322265625
9.632110595703125e-05,0.04330015182495117,0.005523477157592771,0.072216,3.361701965332031e-05,0.00010895729064941406
0.00010228157043457031,0.04668259620666504,0.006651438140869145,0.069725,3.838539123535156e-05,0.00013780593872070312
8.130073547363281e-05,0.03516983985900879,0.014534431884765622,0.066402,3.0279159545898438e-05,9.083747863769531e-05
7.224082946777344e-05,0.04470562934875488,0.019095175094604497,0.073555,2.6941299438476562e-05,9.799003601074219e-05
9.322166442871094e-05,0.046605587005615234,0.0019103647308349597,0.072867,3.910064697265625e-05,0.0001518726348876953
7.867813110351562e-05,0.07483458518981934,0.0036468027648925844,0.074719,3.314018249511719e-05,0.00011348724365234375
8.177757263183594e-05,0.043453216552734375,0.00851384999084473,0.076207,2.86102294921875e-05,0.00010013580322265625
0.00011730194091796875,0.06313252449035645,0.013498367477416992,0.066899,2.765655517578125e-05,0.00012636184692382812
8.368492126464844e-05,0.037431955337524414,0.001575883178710935,0.06772,2.8133392333984375e-05,8.416175842285156e-05
0.00011491775512695312,0.06703639030456543,0.009570164825439459,0.073873,3.218650817871094e-05,0.00011229515075683594
0.0001068115234375,0.0568242073059082,0.010180259979248048,0.062062,3.24249267578125e-05,0.00013184547424316406
0.00011610984802246094,0.062162160873413086,0.006299488082885739,0.054559,3.0040740966796875e-05,9.369850158691406e-05
9.608268737792969e-05,0.05956315994262695,0.005626120285034175,0.068971,2.9087066650390625e-05,9.989738464355469e-05
0.00010347366333007812,0.07282185554504395,0.01756294198608399,0.077619,3.170967102050781e-05,0.00011491775512695312
8.749961853027344e-05,0.06183767318725586,0.012676875305175778,0.0728,3.2901763916015625e-05,0.00011134147644042969
0.00010609626770019531,0.04070901870727539,0.0090119091796875,0.062445,2.7179718017578125e-05,9.417533874511719e-05
0.00010323524475097656,0.08091950416564941,0.0031768695983886708,0.066109,2.288818359375e-05,8.273124694824219e-05
0.00011754035949707031,0.03444099426269531,0.0031189405364990264,0.059583,2.7894973754882812e-05,0.0001068115234375
9.489059448242188e-05,0.03741121292114258,0.007153376876831055,0.056713,3.075599670410156e-05,0.00011014938354492188
7.43865966796875e-05,0.04208731651306152,0.0008373425903320381,0.073081,2.765655517578125e-05,9.72747802734375e-05
0.00010085105895996094,0.04651689529418945,0.01034869114685058,0.082682,2.956390380859375e-05,9.489059448242188e-05
0.00011277198791503906,0.06160473823547363,0.006055064895629889,0.074997,3.743171691894531e-05,0.0001366138458251953
9.34600830078125e-05,0.051789045333862305,0.004721113662719725,0.05702,2.7418136596679688e-05,9.560585021972656e-05
9.775161743164062e-05,0.06739544868469238,0.017508332199096685,0.077856,2.956390380859375e-05,0.00010371208190917969
9.608268737792969e-05,0.046686649322509766,0.009744568191528316,0.063989,2.3603439331054688e-05,8.58306884765625e-05
9.822845458984375e-05,0.04780721664428711,0.005460036544799804,0.08147,2.9802322387695312e-05,0.00010228157043457031
8.96453857421875e-05,0.05766725540161133,0.005100299224853513,0.063765,3.2901763916015625e-05,0.00010466575622558594
8.463859558105469e-05,0.055673837661743164,0.0036879684753417935,0.064793,3.123283386230469e-05,0.00010704994201660156
8.392333984375e-05,0.07755613327026367,0.003781003082275386,0.069887,3.0040740966796875e-05,0.00010728836059570312
0.000125885009765625,0.07035136222839355,0.016487347076416012,0.067652,3.62396240234375e-05,0.000102996826171875
8.153915405273438e-05,0.05734872817993164,0.008014908004760748,0.075274,2.47955322265625e-05,7.176399230957031e-05
0.00011754035949707031,0.07436537742614746,0.01103122163391114,0.070944,3.314018249511719e-05,0.00011539459228515625
9.489059448242188e-05,0.05729985237121582,0.0083557674407959,0.067175,2.7179718017578125e-05,9.679794311523438e-05
0.00012230873107910156,0.07387804985046387,0.015950373992919917,0.067015,2.8371810913085938e-05,9.512901306152344e-05
9.417533874511719e-05,0.04521036148071289,0.0020812631378173824,0.064124,2.5272369384765625e-05,9.489059448242188e-05
0.00010323524475097656,0.03610968589782715,0.006824320938110348,0.084248,3.8623809814453125e-05,0.00012540817260742188
7.939338684082031e-05,0.05329298973083496,0.018864149871826177,0.093009,3.409385681152344e-05,0.0001087188720703125
9.465217590332031e-05,0.05801844596862793,0.0026082723083496046,0.083056,3.123283386230469e-05,0.00010347366333007812
0.00011134147644042969,0.051111459732055664,0.00413235874938965,0.072642,2.4318695068359375e-05,8.702278137207031e-05
8.606910705566406e-05,0.055515289306640625,0.005449971893310548,0.079747,3.1948089599609375e-05,0.0001068115234375
0.00010085105895996094,0.05960249900817871,0.004328192169189449,0.072218,2.574920654296875e-05,0.0001010894775390625
0.000118255615234375,0.05829477310180664,0.006641144638061522,0.10112,2.9087066650390625e-05,7.963180541992188e-05
0.00010132789611816406,0.061479806900024414,0.002545257766723638,0.068642,3.1948089599609375e-05,0.00010943412780761719
0.00010251998901367188,0.0659031867980957,0.004975750381469725,0.061343,2.5510787963867188e-05,9.584426879882812e-05
9.083747863769531e-05,0.07039380073547363,0.0010434773254394542,0.063845,2.1696090698242188e-05,8.249282836914062e-05
0.00011157989501953125,0.053693532943725586,0.007810526107788082,0.074951,3.147125244140625e-05,0.00011229515075683594
0.00012350082397460938,0.05032944679260254,0.011694650833129885,0.075583,3.528594970703125e-05,0.00010418891906738281
9.560585021972656e-05,0.04735136032104492,0.0035847286834716774,0.062086,3.218650817871094e-05,0.00010323524475097656
8.58306884765625e-05,0.04548239707946777,0.007524315155029299,0.068937,2.6941299438476562e-05,8.630752563476562e-05
0.00015544891357421875,0.03882288932800293,0.0024239944763183585,0.068218,3.0040740966796875e-05,0.00011205673217773438
0.00010132789611816406,0.05072498321533203,0.0072910125274658205,0.067648,2.574920654296875e-05,9.965896606445312e-05
8.940696716308594e-05,0.04762077331542969,0.002948104370117194,0.069987,3.5762786865234375e-05,0.00011610984802246094
0.00015473365783691406,0.03992438316345215,0.008607970764160158,0.059348,2.7894973754882812e-05,8.106231689453125e-05
6.818771362304688e-05,0.03940916061401367,0.006551630310058593,0.068246,3.123283386230469e-05,0.0001227855682373047
7.224082946777344e-05,0.04370832443237305,0.002701544067382808,0.064378,2.2411346435546875e-05,6.985664367675781e-05
8.559226989746094e-05,0.03484487533569336,0.012823112854003907,0.062541,3.0517578125e-05,0.00010085105895996094
7.867813110351562e-05,0.04185318946838379,0.006874052566528323,0.060756,2.4318695068359375e-05,9.083747863769531e-05
9.632110595703125e-05,0.04083967208862305,0.007861033370971673,0.063547,2.3365020751953125e-05,9.489059448242188e-05
8.034706115722656e-05,0.018253087997436523,0.0075925896911621105,0.067772,3.4809112548828125e-05,0.00011157989501953125
6.771087646484375e-05,0.03499960899353027,0.006261420974731452,0.06624,2.4557113647460938e-05,0.00010037422180175781
7.176399230957031e-05,0.0437006950378418,0.0088409700012207,0.05929,3.314018249511719e-05,0.00011491775512695312
0.00011658668518066406,0.04517650604248047,0.00953267320251465,0.058239,3.3855438232421875e-05,0.00012969970703125
7.843971252441406e-05,0.0368037223815918,0.023583477218627927,0.062267,3.0279159545898438e-05,9.465217590332031e-05
9.72747802734375e-05,0.05784964561462402,0.002096092300415034,0.064545,3.5762786865234375e-05,0.0001087188720703125
9.489059448242188e-05,0.059668540954589844,0.00991248806762695,0.060637,3.0279159545898438e-05,9.131431579589844e-05
7.915496826171875e-05,0.04224228858947754,0.005432087524414056,0.078867,2.8848648071289062e-05,9.417533874511719e-05
9.703636169433594e-05,0.04011058807373047,0.00103723603820801,0.057634,3.266334533691406e-05,0.00011301040649414062
9.560585021972656e-05,0.07472658157348633,0.0036284453277587864,0.070787,2.574920654296875e-05,8.463859558105469e-05
7.772445678710938e-05,0.07155919075012207,0.00519827333068848,0.071794,3.504753112792969e-05,0.00012564659118652344
9.870529174804688e-05,0.0451359748840332,0.013212189285278314,0.066808,4.100799560546875e-05,0.00016260147094726562
5.817413330078125e-05,0.05781435966491699,0.0012663625946044976,0.070876,2.5987625122070312e-05,8.416175842285156e-05
7.295608520507812e-05,0.07260012626647949,0.011488884811401368,0.067745,2.9325485229492188e-05,0.00011897087097167969
9.250640869140625e-05,0.04703974723815918,0.00295658103942871,0.067205,3.0040740966796875e-05,9.417533874511719e-05
7.534027099609375e-05,0.05880331993103027,0.0007012197418213018,0.236083,3.0040740966796875e-05,9.989738464355469e-05
9.655952453613281e-05,0.03031325340270996,0.005585707595825197,0.062422,3.218650817871094e-05,0.00010251998901367188
0.00013184547424316406,0.09285140037536621,0.008021359191894534,0.068964,2.765655517578125e-05,9.679794311523438e-05
8.344650268554688e-05,0.06103801727294922,0.005130442886352546,0.07297,2.956390380859375e-05,0.0001125335693359375
8.130073547363281e-05,0.051878929138183594,0.011338523712158197,0.077285,2.5033950805664062e-05,8.606910705566406e-05
9.036064147949219e-05,0.06244969367980957,0.007028276000976559,0.061539,2.6226043701171875e-05,7.152557373046875e-05
9.489059448242188e-05,0.05655312538146973,0.010459908447265624,0.057415,3.4809112548828125e-05,0.00010848045349121094
8.845329284667969e-05,0.04250836372375488,0.004422421874999999,0.05881,2.2649765014648438e-05,7.271766662597656e-05
8.511543273925781e-05,0.0646975040435791,0.01428994091796875,0.056137,2.8133392333984375e-05,9.584426879882812e-05
8.702278137207031e-05,0.056807518005371094,0.0012416486968994112,0.083401,3.337860107421875e-05,0.00010442733764648438
9.894371032714844e-05,0.06346464157104492,0.0084509231262207,0.064807,2.574920654296875e-05,9.036064147949219e-05
9.250640869140625e-05,0.07062077522277832,0.0019880109100341853,0.068947,2.8133392333984375e-05,8.893013000488281e-05
8.320808410644531e-05,0.036955833435058594,0.0019324259490966778,0.067553,3.147125244140625e-05,0.00010800361633300781
0.00010919570922851562,0.05945611000061035,0.00889815483093262,0.062775,2.5033950805664062e-05,9.5367431640625e-05
0.00011348724365234375,0.07343935966491699,0.0017361704254150456,0.071985,4.267692565917969e-05,0.00015044212341308594
8.797645568847656e-05,0.06092572212219238,0.0020346847991943307,0.075577,3.314018249511719e-05,0.00011396408081054688
5.936622619628906e-05,0.06926202774047852,0.004992746398925781,0.059427,3.814697265625e-05,0.00011849403381347656
7.295608520507812e-05,0.07573199272155762,0.007340428070068364,0.074471,3.7670135498046875e-05,0.00014352798461914062
0.00012755393981933594,0.04644632339477539,0.007752703247070308,0.07219,3.3855438232421875e-05,0.00011491775512695312
7.557868957519531e-05,0.06013655662536621,0.006049347366333002,0.065836,2.86102294921875e-05,0.00012350082397460938
0.00010466575622558594,0.047620534896850586,0.005167951309204097,0.075063,3.0279159545898438e-05,0.00010204315185546875
8.916854858398438e-05,0.04972982406616211,0.0027467866668701157,0.080874,2.8133392333984375e-05,9.584426879882812e-05
8.96453857421875e-05,0.03787803649902344,0.0036727238922119113,0.058097,2.193450927734375e-05,7.104873657226562e-05
0.00010037422180175781,0.06799888610839844,0.0021815314788818374,0.075598,3.3855438232421875e-05,0.00012803077697753906
8.678436279296875e-05,0.04748821258544922,0.005282779891967779,0.068642,2.574920654296875e-05,8.106231689453125e-05
0.00010776519775390625,0.09313488006591797,0.002554298065185548,0.068452,2.86102294921875e-05,0.00010633468627929688
7.987022399902344e-05,0.048221588134765625,0.01465656826782226,0.073122,3.409385681152344e-05,0.00011181831359863281
7.271766662597656e-05,0.07700777053833008,0.016066994186401368,0.066829,3.695487976074219e-05,0.0001399517059326172
9.417533874511719e-05,0.06974554061889648,0.004740718719482423,0.061028,3.123283386230469e-05,0.00010895729064941406
0.00010085105895996094,0.08113646507263184,0.007535556289672854,0.078303,2.8848648071289062e-05,0.00010895729064941406
0.00011897087097167969,0.04837822914123535,0.0069306311187744135,0.069869,4.2438507080078125e-05,0.0001533031463623047
0.00010395050048828125,0.08684301376342773,0.002687526626586917,0.06308,3.24249267578125e-05,0.00010776519775390625
0.00010466575622558594,0.057946205139160156,0.0030353252258300822,0.083616,2.2649765014648438e-05,7.367134094238281e-05
8.058547973632812e-05,0.06701922416687012,0.004403442428588866,0.067552,2.3126602172851562e-05,6.580352783203125e-05
0.00012087821960449219,0.06502890586853027,0.01653316967773437,0.078922,2.8371810913085938e-05,9.465217590332031e-05
0.0001327991485595703,0.09773826599121094,0.0032693705139160145,0.070494,2.6464462280273438e-05,9.632110595703125e-05
7.390975952148438e-05,0.08325433731079102,0.006920354690551758,0.069535,2.0503997802734375e-05,6.937980651855469e-05
0.00010395050048828125,0.05188798904418945,0.003923898834228515,0.059906,3.170967102050781e-05,0.00010204315185546875
9.1552734375e-05,0.03436684608459473,0.01049083863830566,0.065584,2.8848648071289062e-05,0.00010395050048828125
9.870529174804688e-05,0.06870317459106445,0.01960698745727539,0.071395,3.361701965332031e-05,9.989738464355469e-05
0.00010585784912109375,0.0406649112701416,0.003211649765014646,0.074936,2.9802322387695312e-05,0.00010180473327636719
0.00010895729064941406,0.036066532135009766,0.004933203720092774,0.063651,2.4318695068359375e-05,8.058547973632812e-05
8.511543273925781e-05,0.03978419303894043,0.014189819824218748,0.057763,2.8848648071289062e-05,0.00010704994201660156
7.128715515136719e-05,0.024281024932861328,0.012846715270996095,0.071213,3.4332275390625e-05,0.00011444091796875
7.700920104980469e-05,0.05352592468261719,0.003991467285156244,0.0782,3.0040740966796875e-05,0.00010895729064941406
7.772445678710938e-05,0.042490482330322266,0.0019058422241210946,0.062409,2.574920654296875e-05,8.726119995117188e-05
8.463859558105469e-05,0.05659914016723633,0.0057584946899414055,0.062022,2.8371810913085938e-05,9.059906005859375e-05
7.843971252441406e-05,0.06122946739196777,0.008206019241333004,0.068318,3.170967102050781e-05,0.00011157989501953125
8.678436279296875e-05,0.06732702255249023,0.012557865646362298,0.066697,3.1948089599609375e-05,9.72747802734375e-05
8.320808410644531e-05,0.05990457534790039,0.010083090225219728,0.062034,2.3365020751953125e-05,8.988380432128906e-05
9.489059448242188e-05,0.046036481857299805,0.012944875122070307,0.063824,2.47955322265625e-05,8.797645568847656e-05
0.000118255615234375,0.05151820182800293,0.00607353750610351,0.071886,3.6716461181640625e-05,0.00011229515075683594
0.00010347366333007812,0.04033493995666504,0.04599384217834472,0.063019,3.695487976074219e-05,0.00010704994201660156
9.274482727050781e-05,0.03633427619934082,0.004127661514282233,0.065075,2.4557113647460938e-05,9.512901306152344e-05
8.797645568847656e-05,0.045096635818481445,0.004073216979980462,0.096157,2.765655517578125e-05,8.797645568847656e-05
9.369850158691406e-05,0.06911373138427734,0.0025991339111328116,0.05856,2.5033950805664062e-05,8.392333984375e-05
9.298324584960938e-05,0.07456493377685547,0.007545726119995114,0.076838,3.147125244140625e-05,9.72747802734375e-05
0.00010991096496582031,0.11072897911071777,0.007361876617431644,0.057189,2.9802322387695312e-05,0.00010704994201660156
6.270408630371094e-05,0.07485699653625488,0.004356282424926763,0.07805,2.6464462280273438e-05,9.012222290039062e-05
0.0001087188720703125,0.10310721397399902,0.00531047846984864,0.067128,2.765655517578125e-05,0.00010824203491210938
6.842613220214844e-05,0.08524870872497559,0.011208879959106452,0.071638,2.8848648071289062e-05,9.131431579589844e-05
0.00011444091796875,0.017236709594726562,0.0012193222351074284,0.062993,3.0994415283203125e-05,0.00011110305786132812
7.843971252441406e-05,0.05148887634277344,0.004474899826049802,0.070065,2.384185791015625e-05,0.000110626220703125
0.00015282630920410156,0.04099225997924805,0.0063627307128906185,0.06728,3.3855438232421875e-05,0.0001163482666015625
7.128715515136719e-05,0.0436248779296875,0.009768341110229492,0.066677,2.288818359375e-05,8.821487426757812e-05
0.00010800361633300781,0.04719138145446777,0.006808421203613281,0.060953,3.7670135498046875e-05,0.0001327991485595703
9.226799011230469e-05,0.049147605895996094,0.002973675933837891,0.064484,3.24249267578125e-05,0.00010371208190917969
0.00011134147644042969,0.0453181266784668,0.005223108245849609,0.074948,2.5272369384765625e-05,9.250640869140625e-05
9.322166442871094e-05,0.0512089729309082,0.012901999389648436,0.077863,3.0517578125e-05,8.940696716308594e-05
7.62939453125e-05,0.05609464645385742,0.012730120391845706,0.072155,4.1484832763671875e-05,0.00012135505676269531
9.298324584960938e-05,0.05922222137451172,0.005465197082519538,0.091204,3.552436828613281e-05,0.00011491775512695312
0.00010728836059570312,0.055881500244140625,0.008741490890502926,0.065848,2.4557113647460938e-05,7.867813110351562e-05
8.988380432128906e-05,0.058211326599121094,0.004701658035278319,0.070924,3.0279159545898438e-05,0.00010275840759277344
9.274482727050781e-05,0.0704030990600586,0.004629003677368168,0.06609,2.956390380859375e-05,9.489059448242188e-05
8.416175842285156e-05,0.07887101173400879,0.00638501150512695,0.061601,3.0994415283203125e-05,9.393692016601562e-05
9.226799011230469e-05,0.07285523414611816,0.004901706832885738,0.063281,2.3603439331054688e-05,7.843971252441406e-05
7.200241088867188e-05,0.0674436092376709,0.007872395996093753,0.069421,3.600120544433594e-05,0.00011181831359863281
0.00011157989501953125,0.08080363273620605,0.003570340545654291,0.072067,2.3126602172851562e-05,8.988380432128906e-05
9.72747802734375e-05,0.08800983428955078,0.006088878479003912,0.06366,4.172325134277344e-05,0.00015616416931152344
8.988380432128906e-05,0.06114315986633301,0.011573088867187498,0.079293,2.4080276489257812e-05,7.939338684082031e-05
8.296966552734375e-05,0.058096885681152344,0.0019525909881591766,0.062177,3.170967102050781e-05,0.00011491775512695312
8.487701416015625e-05,0.05098390579223633,0.0025983904876708958,0.073146,2.6226043701171875e-05,9.1552734375e-05
8.082389831542969e-05,0.026191234588623047,0.010421816528320312,0.061037,3.457069396972656e-05,0.00011730194091796875
6.318092346191406e-05,0.048088788986206055,0.014387708145141606,0.064119,3.2901763916015625e-05,0.00010180473327636719
8.082389831542969e-05,0.043231964111328125,0.02462096394348144,0.062712,3.457069396972656e-05,0.00010228157043457031
5.53131103515625e-05,0.03590083122253418,0.0034799864196777275,0.09026,2.6226043701171875e-05,8.869171142578125e-05
9.870529174804688e-05,0.04451942443847656,0.006796181091308598,0.074166,7.414817810058594e-05,0.00011897087097167969
0.00011444091796875,0.034809112548828125,0.01109372430419922,0.070269,2.765655517578125e-05,8.559226989746094e-05
8.20159912109375e-05,0.06642580032348633,0.00963661082458496,0.081193,2.6941299438476562e-05,8.535385131835938e-05
8.058547973632812e-05,0.06003856658935547,0.01614114723205566,0.06915,4.410743713378906e-05,0.00011873245239257812
7.462501525878906e-05,0.06950759887695312,0.004221306762695318,0.074165,2.6464462280273438e-05,7.963180541992188e-05
9.846687316894531e-05,0.07639241218566895,0.015994852523803713,0.069395,2.4557113647460938e-05,7.915496826171875e-05
0.00010919570922851562,0.06540060043334961,0.002495695968627934,0.075054,2.574920654296875e-05,9.584426879882812e-05
0.00014591217041015625,0.06110334396362305,0.006704239242553714,0.063732,3.695487976074219e-05,0.00012087821960449219
9.894371032714844e-05,0.05383729934692383,0.004044777221679688,0.06268,2.6464462280273438e-05,8.7738037109375e-05
0.00010418891906738281,0.035772085189819336,0.0028209365234375117,0.249239,3.266334533691406e-05,0.00011610984802246094
0.00011420249938964844,0.04672503471374512,0.0065018131713867194,0.071977,3.0994415283203125e-05,0.0001068115234375
0.00010657310485839844,0.06596541404724121,0.007195951873779291,0.073843,3.0994415283203125e-05,0.00010633468627929688
9.298324584960938e-05,0.06825518608093262,0.007052735015869144,0.068103,2.8133392333984375e-05,8.797645568847656e-05
7.939338684082031e-05,0.0897529125213623,0.0009518164672851562,0.062396,3.4332275390625e-05,0.00010585784912109375
8.988380432128906e-05,0.07506871223449707,0.013938242202758785,0.067069,3.0279159545898438e-05,9.5367431640625e-05
8.630752563476562e-05,0.03919553756713867,0.006396614028930658,0.064948,2.5033950805664062e-05,9.846687316894531e-05
0.00011038780212402344,0.04302620887756348,0.0035790876464843746,0.065692,2.4080276489257812e-05,9.417533874511719e-05
0.00010943412780761719,0.0485687255859375,0.0073197000122070255,0.08024,2.4557113647460938e-05,8.726119995117188e-05
8.296966552734375e-05,0.059136390686035156,0.007077522796630861,0.069256,3.3855438232421875e-05,0.00010395050048828125
9.870529174804688e-05,0.07047533988952637,0.0064533176879882775,0.070677,2.2649765014648438e-05,7.43865966796875e-05
0.00011229515075683594,0.05516481399536133,0.001666884857177739,0.079744,2.9802322387695312e-05,9.846687316894531e-05
9.870529174804688e-05,0.0620877742767334,0.00956080403137207,0.061327,3.1948089599609375e-05,9.560585021972656e-05
9.465217590332031e-05,0.05561661720275879,0.004221879913330076,0.060823,2.86102294921875e-05,0.00010752677917480469
7.939338684082031e-05,0.04185628890991211,0.010716666015625001,0.059016,2.3126602172851562e-05,7.486343383789062e-05
0.00012874603271484375,0.032190561294555664,0.012660881530761725,0.072013,4.029273986816406e-05,0.00014734268188476562
0.00010919570922851562,0.061826467514038086,0.004600596221923825,0.063641,2.3603439331054688e-05,9.870529174804688e-05
9.822845458984375e-05,0.060137033462524414,0.020238404434204105,0.072932,3.123283386230469e-05,0.00010442733764648438
0.00010442733764648438,0.04836273193359375,0.010334939498901366,0.07073,2.7894973754882812e-05,0.00010776519775390625
0.0001010894775390625,0.0445408821105957,0.009108730697631837,0.074225,2.288818359375e-05,7.653236389160156e-05
0.00012445449829101562,0.07999420166015625,0.009682527084350585,0.06223,2.4318695068359375e-05,6.961822509765625e-05
0.00011539459228515625,0.04030632972717285,0.007833232269287116,0.069515,3.1948089599609375e-05,0.00010728836059570312
9.799003601074219e-05,0.05074715614318848,0.005972176742553709,0.0713,2.8133392333984375e-05,9.799003601074219e-05
8.606910705566406e-05,0.04802560806274414,0.0019112289733886761,0.074943,3.218650817871094e-05,0.00010991096496582031
7.987022399902344e-05,0.07878518104553223,0.007462312133789062,0.065942,3.266334533691406e-05,0.0001163482666015625
6.270408630371094e-05,0.07144474983215332,0.020852302276611334,0.062938,2.9087066650390625e-05,9.393692016601562e-05
0.0001201629638671875,0.06059408187866211,0.027704797943115228,0.066142,2.3365020751953125e-05,9.250640869140625e-05
0.00010132789611816406,0.05923056602478027,0.0037903318939209035,0.082269,3.409385681152344e-05,0.00012803077697753906
0.00011491775512695312,0.08912825584411621,0.014716890563964843,0.06726,2.6226043701171875e-05,9.799003601074219e-05
7.462501525878906e-05,0.02296304702758789,0.0047384483032226615,0.070557,3.1948089599609375e-05,0.0001010894775390625
7.510185241699219e-05,0.03560304641723633,0.012625059661865237,0.07994,3.7670135498046875e-05,0.00011444091796875
7.009506225585938e-05,0.04517197608947754,0.027681731063842772,0.057443,2.8371810913085938e-05,0.00010514259338378906
0.00010323524475097656,0.05607318878173828,0.0063961505432128946,0.069698,2.5987625122070312e-05,0.00010085105895996094
8.606910705566406e-05,0.05074644088745117,0.010433197189331056,0.065274,3.0994415283203125e-05,0.00010800361633300781
9.942054748535156e-05,0.07497668266296387,0.00763923234558106,0.068129,2.5033950805664062e-05,0.0001049041748046875
0.00010132789611816406,0.06694865226745605,0.005036931472778325,0.064119,3.695487976074219e-05,0.00011968612670898438
8.392333984375e-05,0.05002593994140625,0.006633182586669922,0.062111,4.029273986816406e-05,0.00012421607971191406
0.00010013580322265625,0.05717945098876953,0.014932856506347653,0.072356,4.267692565917969e-05,0.00014829635620117188
0.00011849403381347656,0.03957676887512207,0.021747645477294922,0.060821,3.24249267578125e-05,0.00011134147644042969
0.00012969970703125,0.060587406158447266,0.0017086184997558568,0.058298,2.09808349609375e-05,7.43865966796875e-05
9.226799011230469e-05,0.09015178680419922,0.005551756393432639,0.258138,2.6464462280273438e-05,0.00010085105895996094
0.0001304149627685547,0.04033923149108887,0.012441286605834961,0.070881,2.9087066650390625e-05,9.703636169433594e-05
9.822845458984375e-05,0.04534554481506348,0.003905734481811529,0.066685,2.5987625122070312e-05,9.870529174804688e-05
7.843971252441406e-05,0.03095245361328125,0.017876055953979494,0.070227,3.552436828613281e-05,0.00011992454528808594
9.870529174804688e-05,0.0467681884765625,0.01595568643188476,0.071594,2.47955322265625e-05,7.796287536621094e-05
6.0558319091796875e-05,0.05420994758605957,0.00784604080200195,0.062795,2.8371810913085938e-05,9.775161743164062e-05
7.319450378417969e-05,0.07348370552062988,0.003728036514282225,0.055709,3.24249267578125e-05,0.00011324882507324219
0.0001285076141357422,0.07512283325195312,0.013839655029296877,0.064663,3.170967102050781e-05,9.179115295410156e-05
6.580352783203125e-05,0.058622121810913086,0.02075988302612304,0.082946,3.4809112548828125e-05,0.00011277198791503906
9.179115295410156e-05,0.04230022430419922,0.001982110305786128,0.066779,2.86102294921875e-05,9.72747802734375e-05
0.00010895729064941406,0.06638145446777344,0.013220109970092778,0.065618,4.9591064453125e-05,0.00019407272338867188
9.632110595703125e-05,0.03213334083557129,0.0017732954254150446,0.073901,2.956390380859375e-05,0.00011086463928222656
7.581710815429688e-05,0.05679821968078613,0.0042171145324707004,0.067637,3.123283386230469e-05,0.00010156631469726562
7.867813110351562e-05,0.055875539779663086,0.018947233413696293,0.065951,3.409385681152344e-05,0.00010013580322265625
0.00011491775512695312,0.07539248466491699,0.0116705775756836,0.070848,3.910064697265625e-05,0.00011324882507324219
0.00010728836059570312,0.059502363204956055,0.008314454086303713,0.081592,2.1696090698242188e-05,0.00011157989501953125
0.00012373924255371094,0.08916568756103516,0.01460976641845703,0.069593,3.170967102050781e-05,0.00010514259338378906
0.00010895729064941406,0.06468820571899414,0.001803204208374029,0.069169,2.86102294921875e-05,9.441375732421875e-05
0.00011706352233886719,0.036159515380859375,0.008507556472778316,0.070414,2.8848648071289062e-05,0.0001049041748046875
9.965896606445312e-05,0.07584643363952637,0.00883222155761719,0.059098,3.647804260253906e-05,0.00011730194091796875
9.822845458984375e-05,0.05752301216125488,0.014649842514038086,0.084286,3.147125244140625e-05,9.250640869140625e-05
7.724761962890625e-05,0.05843925476074219,0.005464232269287106,0.087509,2.288818359375e-05,6.961822509765625e-05
9.441375732421875e-05,0.07498812675476074,0.00309210865783692,0.065422,2.956390380859375e-05,9.846687316894531e-05
8.678436279296875e-05,0.030181884765625,0.03724843615722656,0.080208,3.170967102050781e-05,0.00010728836059570312
0.00015473365783691406,0.06331300735473633,0.01463956578063965,0.059022,4.124641418457031e-05,0.00013971328735351562
0.00010204315185546875,0.04670548439025879,0.00475312419128418,0.073323,3.123283386230469e-05,0.00010561943054199219
7.414817810058594e-05,0.052427053451538086,0.0029299217834472674,0.079386,3.0040740966796875e-05,0.000110626220703125
9.369850158691406e-05,0.05054664611816406,0.012021840682983398,0.077959,2.3365020751953125e-05,9.512901306152344e-05
0.00011587142944335938,0.05927777290344238,0.005179923446655271,0.067692,4.315376281738281e-05,0.00012874603271484375
9.298324584960938e-05,0.08354020118713379,0.0052416046295166024,0.067009,3.123283386230469e-05,0.0001049041748046875
8.821487426757812e-05,0.07070183753967285,0.008190378082275393,0.071337,2.5272369384765625e-05,8.106231689453125e-05
0.0001399517059326172,0.07155656814575195,0.005570584808349606,0.061539,2.384185791015625e-05,7.915496826171875e-05
9.560585021972656e-05,0.019109487533569336,0.007294178283691409,0.059937,2.7894973754882812e-05,0.00010061264038085938
9.393692016601562e-05,0.04169917106628418,0.014675609222412109,0.062459,3.218650817871094e-05,0.00010251998901367188
5.507469177246094e-05,0.049941301345825195,0.003613220993041996,0.079134,3.600120544433594e-05,0.00012087821960449219
6.365776062011719e-05,0.04567074775695801,0.011865205825805664,0.078736,2.8133392333984375e-05,9.584426879882812e-05
8.153915405273438e-05,0.046540021896362305,0.005293347885131833,0.065223,2.5272369384765625e-05,8.7738037109375e-05
8.440017700195312e-05,0.056655168533325195,0.009226504104614258,0.063582,3.4809112548828125e-05,0.00010466575622558594
9.918212890625e-05,0.032041072845458984,0.003977015960693359,0.062362,2.956390380859375e-05,0.00010466575622558594
6.866455078125e-05,0.040574073791503906,0.007032244857788084,0.059616,2.6941299438476562e-05,0.00010251998901367188
7.128715515136719e-05,0.0343327522277832,0.013370040115356446,0.071491,3.4809112548828125e-05,0.00013637542724609375
8.20159912109375e-05,0.04538226127624512,0.02954490267944336,0.060903,2.7179718017578125e-05,0.00010061264038085938
9.870529174804688e-05,0.05373191833496094,0.009843113784790039,0.06812,3.2901763916015625e-05,0.0001010894775390625
8.225440979003906e-05,0.058333396911621094,0.0058688588256835955,0.061513,2.7894973754882812e-05,9.298324584960938e-05
8.487701416015625e-05,0.022668123245239258,0.0071325433044433575,0.060122,2.8848648071289062e-05,9.250640869140625e-05
8.678436279296875e-05,0.049478769302368164,0.005179935211181638,0.064681,3.6716461181640625e-05,0.000118255615234375
9.202957153320312e-05,0.04284048080444336,0.006179788955688478,0.061291,3.4809112548828125e-05,0.00010395050048828125
0.00010919570922851562,0.049158334732055664,0.016634924224853513,0.061996,3.457069396972656e-05,9.846687316894531e-05
7.224082946777344e-05,0.06191110610961914,0.017461026077270507,0.061245,2.86102294921875e-05,0.00010585784912109375
6.365776062011719e-05,0.06199955940246582,0.018069369125366205,0.062575,4.124641418457031e-05,0.000110626220703125
8.392333984375e-05,0.06846451759338379,0.022938936935424807,0.061214,3.170967102050781e-05,0.0001246929168701172
0.00010848045349121094,0.04277849197387695,0.0017787468566894532,0.068786,2.193450927734375e-05,7.486343383789062e-05
9.870529174804688e-05,0.02770256996154785,0.004991864486694336,0.060779,2.6702880859375e-05,9.965896606445312e-05
9.083747863769531e-05,0.0497438907623291,0.009471225708007819,0.078757,2.7179718017578125e-05,9.751319885253906e-05
8.749961853027344e-05,0.04664039611816406,0.022801832397460933,0.063767,3.1948089599609375e-05,9.822845458984375e-05
9.036064147949219e-05,0.05377960205078125,0.0058635935058593686,0.068626,2.7418136596679688e-05,9.298324584960938e-05
6.437301635742188e-05,0.07337188720703125,0.02006322221374511,0.068654,4.38690185546875e-05,0.0001513957977294922
0.00011086463928222656,0.06079363822937012,0.020216097137451178,0.083753,2.7418136596679688e-05,9.393692016601562e-05
0.00010228157043457031,0.05451369285583496,0.004808978240966794,0.064557,2.956390380859375e-05,9.679794311523438e-05
9.012222290039062e-05,0.07087159156799316,0.01597196466064453,0.069009,2.4318695068359375e-05,7.557868957519531e-05
0.00011277198791503906,0.04206371307373047,0.010873432464599611,0.06118,3.170967102050781e-05,0.00010061264038085938
0.00010085105895996094,0.036237239837646484,0.004201052978515626,0.067397,3.7670135498046875e-05,0.00011539459228515625
0.00010895729064941406,0.07350850105285645,0.00512728637695313,0.06731,2.6226043701171875e-05,0.00010180473327636719
8.249282836914062e-05,0.0609738826751709,0.0031407063903808596,0.064831,2.7179718017578125e-05,8.988380432128906e-05
9.870529174804688e-05,0.0797417163848877,0.001750529495239253,0.070234,2.9802322387695312e-05,0.00010323524475097656
9.1552734375e-05,0.06570696830749512,0.01652384609985351,0.070652,3.457069396972656e-05,0.00011754035949707031
0.00011372566223144531,0.06331348419189453,0.008977505462646487,0.060707,2.5987625122070312e-05,7.700920104980469e-05
0.00011110305786132812,0.06265592575073242,0.010732056671142576,0.075019,2.3603439331054688e-05,9.489059448242188e-05
0.00014519691467285156,0.07247781753540039,0.03306870809936524,0.074511,2.86102294921875e-05,9.608268737792969e-05
0.00011205673217773438,0.06196141242980957,0.013016448745727542,0.06249,2.574920654296875e-05,9.298324584960938e-05
9.393692016601562e-05,0.08761048316955566,0.0012142672882080041,0.069664,3.24249267578125e-05,0.00010514259338378906
8.749961853027344e-05,0.08225226402282715,0.0035255712585449267,0.075442,3.0517578125e-05,0.00010085105895996094
0.00010728836059570312,0.06979250907897949,0.006228007751464842,0.070744,2.8371810913085938e-05,0.00010275840759277344
0.00010657310485839844,0.07648587226867676,0.01687425532531739,0.073623,2.2411346435546875e-05,7.748603820800781e-05
0.00010657310485839844,0.05920124053955078,0.009067072448730465,0.071815,3.4809112548828125e-05,0.00011610984802246094
0.00010728836059570312,0.05536007881164551,0.01753016200256348,0.061873,3.7670135498046875e-05,0.0001277923583984375
9.584426879882812e-05,0.06284403800964355,0.00931843159484863,0.068247,2.6941299438476562e-05,8.821487426757812e-05
0.00012731552124023438,0.08637833595275879,0.007284326049804682,0.071678,2.6464462280273438e-05,0.00010657310485839844
0.00010514259338378906,0.05872654914855957,0.007882778884887698,0.065023,2.7894973754882812e-05,9.703636169433594e-05
8.726119995117188e-05,0.0605463981628418,0.024840276062011724,0.083088,3.5762786865234375e-05,9.655952453613281e-05
6.127357482910156e-05,0.07201647758483887,0.01785660220336914,0.064013,3.0517578125e-05,9.775161743164062e-05
9.179115295410156e-05,0.08946728706359863,0.0031991873626708994,0.063512,2.4557113647460938e-05,7.772445678710938e-05
0.00010418891906738281,0.055625200271606445,0.005682872619628909,0.082285,3.62396240234375e-05,0.00010967254638671875
8.797645568847656e-05,0.04915881156921387,0.003850263961791986,0.085916,3.457069396972656e-05,0.0001266002655029297
0.000148773193359375,0.0648951530456543,0.005248402832031249,0.058602,2.3603439331054688e-05,9.226799011230469e-05
9.679794311523438e-05,0.06307029724121094,0.017710380935668943,0.0621,2.6702880859375e-05,0.00010442733764648438
7.271766662597656e-05,0.06810903549194336,0.023194738189697264,0.067483,2.6941299438476562e-05,8.869171142578125e-05
0.0002205371856689453,0.03419756889343262,0.0016890181427001993,0.085087,3.218650817871094e-05,0.00010609626770019531
8.821487426757812e-05,0.04072451591491699,0.011181752304077142,0.068446,2.765655517578125e-05,7.891654968261719e-05
0.00011181831359863281,0.07606935501098633,0.008011179687499995,0.073898,2.193450927734375e-05,7.009506225585938e-05
8.749961853027344e-05,0.06226491928100586,0.0010157597961425735,0.070331,2.7418136596679688e-05,8.988380432128906e-05
7.486343383789062e-05,0.06726908683776855,0.003146312042236324,0.065904,3.2901763916015625e-05,0.00011038780212402344
8.416175842285156e-05,0.04144644737243652,0.005122739318847658,0.071546,3.504753112792969e-05,0.00011444091796875
0.00013971328735351562,0.06976842880249023,0.0064356846160888645,0.062468,4.410743713378906e-05,0.00014853477478027344
0.00011110305786132812,0.05359005928039551,0.002583573684692378,0.066765,3.218650817871094e-05,0.00010752677917480469
0.00010442733764648438,0.062378883361816406,0.012395530456542972,0.058431,2.0742416381835938e-05,7.724761962890625e-05
6.461143493652344e-05,0.03543686866760254,0.009435242874145502,0.067043,3.695487976074219e-05,0.000118255615234375
8.20159912109375e-05,0.028921842575073242,0.012431301681518556,0.074308,2.9087066650390625e-05,0.00010418891906738281
0.00011730194091796875,0.03191971778869629,0.027129001464843747,0.073785,2.1457672119140625e-05,7.200241088867188e-05
8.678436279296875e-05,0.05490231513977051,0.006278350189208984,0.085272,3.337860107421875e-05,0.00010943412780761719
0.00010609626770019531,0.05284309387207031,0.004705621246337888,0.076546,2.5987625122070312e-05,0.00010561943054199219
7.796287536621094e-05,0.060294389724731445,0.0036082644348144483,0.066987,1.9311904907226562e-05,5.435943603515625e-05
9.441375732421875e-05,0.04161357879638672,0.00572175247192383,0.061055,2.7179718017578125e-05,9.799003601074219e-05
0.00011515617370605469,0.04070472717285156,0.007137007461547856,0.082089,3.0040740966796875e-05,0.00010061264038085938
9.703636169433594e-05,0.05571460723876953,0.0026590318145751912,0.072856,3.910064697265625e-05,0.00014090538024902344
0.00010514259338378906,0.05839133262634277,0.006963137954711915,0.064206,2.956390380859375e-05,9.870529174804688e-05
0.00010395050048828125,0.035276174545288086,0.00938207266235351,0.076451,2.5510787963867188e-05,8.034706115722656e-05
7.200241088867188e-05,0.04458785057067871,0.00695960029602051,0.067535,3.981590270996094e-05,0.0001327991485595703
9.608268737792969e-05,0.04176735877990723,0.0026433220825195364,0.080354,2.7418136596679688e-05,9.655952453613281e-05
0.00011444091796875,0.059928178787231445,0.004614160156250005,0.075525,3.4332275390625e-05,0.00011587142944335938
0.00010609626770019531,0.07911109924316406,0.014784312927246093,0.085938,4.1484832763671875e-05,0.00011301040649414062
7.915496826171875e-05,0.06918716430664062,0.009310590042114257,0.061911,2.6702880859375e-05,8.273124694824219e-05
7.796287536621094e-05,0.09000015258789062,0.007258445175170894,0.070317,2.3365020751953125e-05,7.200241088867188e-05
0.00011110305786132812,0.07908058166503906,0.018170590438842768,0.06671,4.076957702636719e-05,7.915496826171875e-05
0.00011301040649414062,0.08636188507080078,0.0012363129272460888,0.068236,2.6464462280273438e-05,9.751319885253906e-05
8.058547973632812e-05,0.035065412521362305,0.007168291992187506,0.077106,2.9802322387695312e-05,9.918212890625e-05
9.703636169433594e-05,0.05191493034362793,0.009184200637817386,0.063857,2.4557113647460938e-05,7.319450378417969e-05
9.298324584960938e-05,0.0802299976348877,0.012957018447875973,0.067499,3.075599670410156e-05,0.00012993812561035156
8.106231689453125e-05,0.06650209426879883,0.0047206953887939385,0.066087,3.314018249511719e-05,0.00011444091796875
9.441375732421875e-05,0.0909278392791748,0.012422980926513671,0.070077,2.9087066650390625e-05,9.965896606445312e-05
9.489059448242188e-05,0.04393792152404785,0.0010023423156738306,0.059854,3.3855438232421875e-05,0.00012087821960449219
9.369850158691406e-05,0.0779728889465332,0.017836420028686524,0.061757,2.8371810913085938e-05,9.5367431640625e-05
0.00010943412780761719,0.059623003005981445,0.011565329589843756,0.08471,2.765655517578125e-05,8.988380432128906e-05
9.846687316894531e-05,0.051587820053100586,0.00409786404418945,0.077087,2.6464462280273438e-05,9.059906005859375e-05
9.5367431640625e-05,0.05148506164550781,0.00876519815063477,0.065784,3.0994415283203125e-05,0.0001068115234375
0.00010800361633300781,0.05242443084716797,0.004198664672851564,0.058967,2.9802322387695312e-05,0.00010895729064941406
0.00010967254638671875,0.04837226867675781,0.005787200256347658,0.075154,2.7179718017578125e-05,9.417533874511719e-05
7.367134094238281e-05,0.036740779876708984,0.011026790527343747,0.073896,3.647804260253906e-05,0.0001010894775390625
6.079673767089844e-05,0.044178009033203125,0.0015922268218994118,0.082318,2.6702880859375e-05,0.00010204315185546875
9.250640869140625e-05,0.07276487350463867,0.006875380172729491,0.057485,2.5033950805664062e-05,7.939338684082031e-05
0.00011682510375976562,0.05274319648742676,0.00703434828186035,0.061516,6.532669067382812e-05,0.00014901161193847656
0.00010728836059570312,0.03853464126586914,0.0050408026885986335,0.05928,2.956390380859375e-05,0.00010657310485839844
7.843971252441406e-05,0.03505420684814453,0.0030497484588623003,0.065585,3.552436828613281e-05,0.00010538101196289062
7.748603820800781e-05,0.039061784744262695,0.001385816864013678,0.075621,2.4080276489257812e-05,7.414817810058594e-05
9.989738464355469e-05,0.05080103874206543,0.006267543609619147,0.070292,3.361701965332031e-05,0.00011539459228515625
8.392333984375e-05,0.0548396110534668,0.005979814193725591,0.063827,3.123283386230469e-05,0.00010371208190917969
0.00012230873107910156,0.07377743721008301,0.003991589187622074,0.063051,3.24249267578125e-05,0.00013399124145507812
8.034706115722656e-05,0.04094552993774414,0.006517648620605471,0.06408,3.337860107421875e-05,0.00010013580322265625
9.72747802734375e-05,0.06000351905822754,0.009142623474121092,0.063473,3.24249267578125e-05,0.00011706352233886719
6.818771362304688e-05,0.0547945499420166,0.0036687094726562536,0.075471,3.0040740966796875e-05,8.726119995117188e-05
6.866455078125e-05,0.06294107437133789,0.0017334762573242152,0.06965,2.956390380859375e-05,9.465217590332031e-05
9.655952453613281e-05,0.0853271484375,0.008383941329956054,0.081636,3.170967102050781e-05,9.083747863769531e-05
0.00016117095947265625,0.06011033058166504,0.011936370422363285,0.073098,3.2901763916015625e-05,0.00011134147644042969
9.5367431640625e-05,0.062364816665649414,0.0012992686004638654,0.064278,2.8371810913085938e-05,9.465217590332031e-05
9.608268737792969e-05,0.051149606704711914,0.015473833694458011,0.05986,3.1948089599609375e-05,0.00010442733764648438
0.00010704994201660156,0.051061153411865234,0.0044637844085693365,0.0603,3.337860107421875e-05,0.00011539459228515625
0.00010418891906738281,0.05829763412475586,0.007564964080810546,0.070674,2.956390380859375e-05,9.489059448242188e-05
0.00011229515075683594,0.04004192352294922,0.010525745620727542,0.079385,3.1948089599609375e-05,0.00010991096496582031
8.940696716308594e-05,0.026813745498657227,0.010143453781127923,0.101708,2.3603439331054688e-05,8.106231689453125e-05
8.630752563476562e-05,0.04936575889587402,0.01464115715026855,0.068375,2.8133392333984375e-05,9.72747802734375e-05
0.0001068115234375,0.04804086685180664,0.005192489471435552,0.06441,3.1948089599609375e-05,0.0001087188720703125
8.249282836914062e-05,0.05816149711608887,0.011882088119506834,0.069468,3.123283386230469e-05,0.00011277198791503906
0.00010538101196289062,0.048798322677612305,0.011663392227172845,0.068682,3.504753112792969e-05,0.00011563301086425781
7.796287536621094e-05,0.08278632164001465,0.008836176818847657,0.066856,2.47955322265625e-05,9.131431579589844e-05
9.918212890625e-05,0.066314697265625,0.022334720489501955,0.075528,3.719329833984375e-05,9.894371032714844e-05
8.940696716308594e-05,0.07351279258728027,0.01830683241271973,0.058571,2.4557113647460938e-05,0.00010251998901367188
8.630752563476562e-05,0.0625457763671875,0.022910003601074216,0.065014,3.0279159545898438e-05,0.00010418891906738281
0.00010085105895996094,0.07091403007507324,0.008829052291870115,0.061364,2.7179718017578125e-05,8.821487426757812e-05
9.512901306152344e-05,0.03540658950805664,0.012459181304931642,0.057829,4.2438507080078125e-05,0.00013685226440429688
9.393692016601562e-05,0.0411076545715332,0.013103710403442381,0.068635,2.5510787963867188e-05,7.176399230957031e-05
0.00010466575622558594,0.033849477767944336,0.009850915267944335,0.069897,3.743171691894531e-05,0.0001266002655029297
0.00011086463928222656,0.026270627975463867,0.006415717300415041,0.069991,3.0040740966796875e-05,0.00011157989501953125
8.463859558105469e-05,0.06512713432312012,0.0044538540039062435,0.062784,2.956390380859375e-05,0.00011491775512695312
6.508827209472656e-05,0.05469536781311035,0.012213277832031244,0.065309,2.6464462280273438e-05,0.00011968612670898438
8.463859558105469e-05,0.0802464485168457,0.004286114044189451,0.06518,2.9325485229492188e-05,9.72747802734375e-05
6.604194641113281e-05,0.05457758903503418,0.015422817031860353,0.111233,5.7220458984375e-05,0.00019788742065429688
9.775161743164062e-05,0.06067514419555664,0.005977602951049807,0.101033,2.0265579223632812e-05,6.985664367675781e-05
9.298324584960938e-05,0.057657480239868164,0.01041847227478028,0.074691,2.8848648071289062e-05,0.0001049041748046875
0.00010037422180175781,0.05710911750793457,0.017332307907104494,0.084229,2.5033950805664062e-05,9.369850158691406e-05
7.724761962890625e-05,0.06539583206176758,0.0050032441864013705,0.066174,2.9802322387695312e-05,9.655952453613281e-05
8.463859558105469e-05,0.04625344276428223,0.004971412292480465,0.066084,2.6941299438476562e-05,0.00010633468627929688
8.988380432128906e-05,0.0613398551940918,0.0069747246093749965,0.068068,3.266334533691406e-05,0.00010037422180175781
7.581710815429688e-05,0.0585017204284668,0.01923871438598633,0.080024,2.9325485229492188e-05,0.00010848045349121094
0.00011420249938964844,0.0850229263305664,0.008744358978271485,0.06329,3.218650817871094e-05,0.00010633468627929688
9.036064147949219e-05,0.08725833892822266,0.002849023727416994,0.083896,2.6226043701171875e-05,8.606910705566406e-05
0.00011372566223144531,0.06685972213745117,0.004883752502441413,0.073761,3.0279159545898438e-05,0.00010466575622558594
8.916854858398438e-05,0.05761981010437012,0.014723190536499023,0.06751,2.765655517578125e-05,8.440017700195312e-05
6.246566772460938e-05,0.05354428291320801,0.009144777053833014,0.070431,3.0517578125e-05,0.00010347366333007812
7.653236389160156e-05,0.06798291206359863,0.006593062026977542,0.068242,3.743171691894531e-05,9.441375732421875e-05
9.870529174804688e-05,0.08449459075927734,0.015068484146118166,0.061693,2.6226043701171875e-05,7.62939453125e-05
6.389617919921875e-05,0.06277918815612793,0.02332324543762207,0.065692,2.9325485229492188e-05,9.632110595703125e-05
0.000148773193359375,0.06600022315979004,0.005218927612304691,0.062635,2.7418136596679688e-05,0.0001125335693359375
8.392333984375e-05,0.03557705879211426,0.008049917984008795,0.0967,4.4345855712890625e-05,0.0001506805419921875
6.532669067382812e-05,0.07066845893859863,0.006177379013061521,0.060324,2.7894973754882812e-05,9.846687316894531e-05
5.936622619628906e-05,0.06218528747558594,0.011426884323120112,0.065419,2.288818359375e-05,7.295608520507812e-05
5.936622619628906e-05,0.04389548301696777,0.02625955813598632,0.074468,3.266334533691406e-05,0.00010776519775390625
9.584426879882812e-05,0.03924679756164551,0.002196930648803712,0.059023,3.123283386230469e-05,0.00010132789611816406
9.34600830078125e-05,0.055631160736083984,0.0010913429107665962,0.072441,2.7418136596679688e-05,9.894371032714844e-05
7.295608520507812e-05,0.03796815872192383,0.010186821990966793,0.060644,5.6743621826171875e-05,0.00016880035400390625
9.632110595703125e-05,0.05009031295776367,0.002348516860961908,0.062534,2.7179718017578125e-05,0.00010919570922851562
0.00010585784912109375,0.04857301712036133,0.005956071609497071,0.061056,2.288818359375e-05,7.414817810058594e-05
7.82012939453125e-05,0.07308411598205566,0.015946866806030274,0.061167,5.7697296142578125e-05,0.00010514259338378906
9.179115295410156e-05,0.07203435897827148,0.018576793975830078,0.06368,3.4332275390625e-05,0.0001125335693359375
0.00010395050048828125,0.0763235092163086,0.008092601760864258,0.057941,2.7894973754882812e-05,9.942054748535156e-05
8.0108642578125e-05,0.06832265853881836,0.009856918304443366,0.078882,3.0040740966796875e-05,9.679794311523438e-05
0.00010323524475097656,0.08259296417236328,0.0025263871612548894,0.076481,2.0742416381835938e-05,7.05718994140625e-05
0.00010919570922851562,0.050076961517333984,0.016368223327636724,0.068031,3.0040740966796875e-05,9.298324584960938e-05
7.390975952148438e-05,0.04173398017883301,0.007162077880859374,0.076849,3.3855438232421875e-05,0.00011134147644042969
9.012222290039062e-05,0.06635165214538574,0.0017150298614501958,0.064248,2.5033950805664062e-05,9.322166442871094e-05
0.00010180473327636719,0.0532987117767334,0.014421686264038086,0.070354,2.9087066650390625e-05,0.00010156631469726562
0.00011539459228515625,0.04326224327087402,0.01471747302246093,0.095533,2.7894973754882812e-05,9.870529174804688e-05
8.487701416015625e-05,0.06660056114196777,0.012247906021118166,0.065246,3.2901763916015625e-05,0.00010561943054199219
0.00010919570922851562,0.0935664176940918,0.006326300399780271,0.066332,2.6941299438476562e-05,9.489059448242188e-05
0.00010633468627929688,0.04254794120788574,0.004708966583251956,0.077956,3.0279159545898438e-05,0.00010752677917480469
0.00012135505676269531,0.07581782341003418,0.012256272674560545,0.075199,3.0517578125e-05,0.000102996826171875
8.606910705566406e-05,0.06001853942871094,0.0047701677398681586,0.071442,3.218650817871094e-05,0.00011277198791503906
8.296966552734375e-05,0.05884099006652832,0.00917147599792481,0.070709,2.6464462280273438e-05,9.369850158691406e-05
7.414817810058594e-05,0.0774383544921875,0.014655516540527339,0.066238,3.0040740966796875e-05,0.0001125335693359375
7.414817810058594e-05,0.10003972053527832,0.007469905303955082,0.072376,3.3855438232421875e-05,0.00011181831359863281
0.00010204315185546875,0.05956220626831055,0.0048525902709960905,0.077254,5.412101745605469e-05,0.0002028942108154297
0.00011682510375976562,0.049024343490600586,0.004496096481323236,0.078686,3.1948089599609375e-05,0.00011086463928222656
0.00010251998901367188,0.08768343925476074,0.009389521026611322,0.0661,2.6226043701171875e-05,9.846687316894531e-05
9.584426879882812e-05,0.04046487808227539,0.004563458297729486,0.066877,2.5510787963867188e-05,8.177757263183594e-05
0.00010848045349121094,0.06869673728942871,0.006029212600708003,0.078643,3.409385681152344e-05,0.00010609626770019531
9.226799011230469e-05,0.08063840866088867,0.03419866156005859,0.068431,3.6716461181640625e-05,0.00011086463928222656
0.00013256072998046875,0.06600666046142578,0.004562248352050782,0.077222,3.24249267578125e-05,0.00012040138244628906
9.059906005859375e-05,0.056563377380371094,0.0028371858673095635,0.076092,2.9087066650390625e-05,8.559226989746094e-05
8.749961853027344e-05,0.0592653751373291,0.002204509643554689,0.068396,2.6702880859375e-05,9.965896606445312e-05
0.000102996826171875,0.048917531967163086,0.008499783493041993,0.059599,2.6226043701171875e-05,9.965896606445312e-05
0.00011539459228515625,0.04051494598388672,0.007027139511108393,0.07566,2.8371810913085938e-05,0.00011873245239257812
0.00010395050048828125,0.03751969337463379,0.009680531112670893,0.066308,3.218650817871094e-05,9.5367431640625e-05
8.440017700195312e-05,0.04552340507507324,0.01634890412902832,0.059704,2.956390380859375e-05,0.00010633468627929688
6.67572021484375e-05,0.05119919776916504,0.0035921023559570275,0.067305,2.765655517578125e-05,9.560585021972656e-05
9.775161743164062e-05,0.03762316703796387,0.0069195522766113265,0.065152,2.9802322387695312e-05,0.00010609626770019531
7.557868957519531e-05,0.024230003356933594,0.004329072677612303,0.056188,3.075599670410156e-05,0.0001087188720703125
6.151199340820312e-05,0.037896156311035156,0.01116223291015625,0.065414,2.3603439331054688e-05,0.00010180473327636719
0.00010991096496582031,0.04706072807312012,0.007566300277709964,0.064495,3.5762786865234375e-05,0.00011444091796875
0.00011277198791503906,0.044951438903808594,0.0026373392028808534,0.082058,2.5510787963867188e-05,9.465217590332031e-05
0.000118255615234375,0.05835151672363281,0.0016855075225830074,0.056589,3.409385681152344e-05,0.0001049041748046875
8.463859558105469e-05,0.05778837203979492,0.006108264038085939,0.066453,2.47955322265625e-05,7.104873657226562e-05
9.441375732421875e-05,0.020749568939208984,0.001789003128051761,0.074056,2.3126602172851562e-05,9.775161743164062e-05
0.00011396408081054688,0.043118953704833984,0.003997935302734373,0.070217,2.47955322265625e-05,9.465217590332031e-05
9.655952453613281e-05,0.032315731048583984,0.007285874099731443,0.06253,3.409385681152344e-05,0.00010514259338378906
8.702278137207031e-05,0.03614544868469238,0.0041736760406494156,0.057947,2.5033950805664062e-05,7.605552673339844e-05
7.319450378417969e-05,0.0335233211517334,0.002724005004882818,0.068628,2.288818359375e-05,8.106231689453125e-05
7.05718994140625e-05,0.01793074607849121,0.00677587976074219,0.061429,3.361701965332031e-05,0.00011587142944335938
9.417533874511719e-05,0.03436899185180664,0.0030983780059814434,0.062384,3.266334533691406e-05,0.000110626220703125
7.700920104980469e-05,0.03580021858215332,0.006116500839233395,0.062441,2.6702880859375e-05,8.845329284667969e-05
9.298324584960938e-05,0.03735184669494629,0.001457142532348632,0.068662,2.2649765014648438e-05,8.988380432128906e-05
7.891654968261719e-05,0.03540635108947754,0.0013527150421142609,0.071822,3.170967102050781e-05,0.00010204315185546875
9.965896606445312e-05,0.0536191463470459,0.0043791475219726594,0.068658,2.6464462280273438e-05,7.987022399902344e-05
0.00010585784912109375,0.0634317398071289,0.0075435084686279325,0.074889,2.765655517578125e-05,0.00011110305786132812
8.058547973632812e-05,0.0709834098815918,0.0022693832092285163,0.055457,2.4557113647460938e-05,9.799003601074219e-05
7.319450378417969e-05,0.04313158988952637,0.004548993621826175,0.061914,3.0994415283203125e-05,8.940696716308594e-05
0.0001087188720703125,0.05810976028442383,0.008569126205444338,0.071545,3.0994415283203125e-05,0.00010037422180175781
0.00010156631469726562,0.03655672073364258,0.003214850357055668,0.067672,2.9087066650390625e-05,0.00010347366333007812
6.175041198730469e-05,0.04053306579589844,0.00153601295471191,0.06768,2.6226043701171875e-05,9.584426879882812e-05
0.0001010894775390625,0.052629709243774414,0.015003292297363288,0.078576,3.0994415283203125e-05,0.00010514259338378906
0.00011324882507324219,0.07045412063598633,0.012252566589355474,0.063411,2.8133392333984375e-05,0.00010895729064941406
7.390975952148438e-05,0.05445241928100586,0.007937948165893549,0.068639,2.5272369384765625e-05,9.560585021972656e-05
8.249282836914062e-05,0.05407357215881348,0.012521228775024415,0.065316,2.2172927856445312e-05,7.128715515136719e-05
0.00010228157043457031,0.040984153747558594,0.007225801147460936,0.067136,2.956390380859375e-05,9.870529174804688e-05
9.322166442871094e-05,0.08102226257324219,0.007246977615356448,0.068825,3.170967102050781e-05,0.00011920928955078125
0.00010800361633300781,0.06944727897644043,0.012159903015136725,0.068211,3.2901763916015625e-05,0.00011587142944335938
9.632110595703125e-05,0.06693172454833984,0.003259678237915037,0.069607,2.47955322265625e-05,8.821487426757812e-05
0.00010585784912109375,0.07501697540283203,0.016770773468017572,0.074565,4.363059997558594e-05,0.0001323223114013672
9.560585021972656e-05,0.06709003448486328,0.00583340979003906,0.060796,3.0279159545898438e-05,9.369850158691406e-05
0.00010728836059570312,0.044948577880859375,0.004962063110351564,0.069312,2.4318695068359375e-05,9.250640869140625e-05
8.0108642578125e-05,0.042667388916015625,0.002732346206665043,0.071294,3.457069396972656e-05,0.00012183189392089844
0.00010132789611816406,0.036974430084228516,0.004663138885498047,0.069105,2.8371810913085938e-05,8.392333984375e-05
6.914138793945312e-05,0.060858726501464844,0.0499279490661621,0.064255,4.1961669921875e-05,0.00013303756713867188
0.00010275840759277344,0.04904675483703613,0.0015409088134765575,0.068125,2.288818359375e-05,7.295608520507812e-05
7.939338684082031e-05,0.06497454643249512,0.011697592010498054,0.090635,2.5033950805664062e-05,0.00010085105895996094
9.942054748535156e-05,0.06731104850769043,0.00802676956176758,0.07983,2.4557113647460938e-05,8.130073547363281e-05
9.989738464355469e-05,0.06700897216796875,0.003999196685791018,0.079011,2.8133392333984375e-05,0.00010156631469726562
0.00012230873107910156,0.08191990852355957,0.004426425811767581,0.058528,2.2172927856445312e-05,9.632110595703125e-05
0.00010180473327636719,0.050241708755493164,0.002467432952880849,0.134474,4.076957702636719e-05,9.942054748535156e-05
0.00011563301086425781,0.08205032348632812,0.010735250137329101,0.062202,2.6941299438476562e-05,8.487701416015625e-05
0.00010824203491210938,0.08663105964660645,0.013045668594360349,0.075158,2.765655517578125e-05,0.00010395050048828125
0.00010061264038085938,0.0820775032043457,0.00782311875915527,0.067124,2.86102294921875e-05,0.00010418891906738281
9.441375732421875e-05,0.050534725189208984,0.0019823718261718776,0.06648,2.6702880859375e-05,8.916854858398438e-05
0.00010991096496582031,0.037274837493896484,0.0062756095275878915,0.064539,3.504753112792969e-05,0.00012087821960449219
6.890296936035156e-05,0.04213523864746094,0.005535484085083003,0.07874,2.9087066650390625e-05,0.00010442733764648438
0.00012135505676269531,0.054233551025390625,0.018867699935913085,0.070272,3.218650817871094e-05,9.679794311523438e-05
6.866455078125e-05,0.07112598419189453,0.00375996656799317,0.072971,3.314018249511719e-05,0.00010442733764648438
8.273124694824219e-05,0.06113433837890625,0.00546725117492676,0.064732,2.2172927856445312e-05,6.747245788574219e-05
7.724761962890625e-05,0.07083439826965332,0.005328008224487299,0.068098,3.2901763916015625e-05,0.00011277198791503906
7.700920104980469e-05,0.06482744216918945,0.004510796737670901,0.05805,2.7179718017578125e-05,0.000110626220703125
9.632110595703125e-05,0.05025935173034668,0.004040178909301764,0.07211,2.6226043701171875e-05,7.867813110351562e-05
7.128715515136719e-05,0.09677767753601074,0.004314623962402342,0.070689,3.266334533691406e-05,0.00010442733764648438
0.00010967254638671875,0.0743408203125,0.011328838195800786,0.064535,3.24249267578125e-05,0.000102996826171875
8.96453857421875e-05,0.049175262451171875,0.015443349349975585,0.062237,2.7179718017578125e-05,0.00010347366333007812
9.036064147949219e-05,0.03512215614318848,0.009019724288940434,0.066409,3.123283386230469e-05,0.00010585784912109375
0.00014066696166992188,0.046637535095214844,0.0026562503662109355,0.065541,2.5510787963867188e-05,9.965896606445312e-05
8.893013000488281e-05,0.04066872596740723,0.01601009420776367,0.058006,3.409385681152344e-05,0.00011539459228515625
8.344650268554688e-05,0.05287528038024902,0.014721598953247067,0.084456,3.24249267578125e-05,0.00010657310485839844
0.00010037422180175781,0.06163597106933594,0.008320340484619139,0.059206,2.384185791015625e-05,7.843971252441406e-05
8.249282836914062e-05,0.025722503662109375,0.01309449908447266,0.076178,2.9802322387695312e-05,9.846687316894531e-05
8.249282836914062e-05,0.06860017776489258,0.01730412866210937,0.065059,3.123283386230469e-05,0.00010418891906738281
8.153915405273438e-05,0.05016064643859863,0.021789539733886712,0.063159,2.5033950805664062e-05,8.487701416015625e-05
9.489059448242188e-05,0.051431894302368164,0.007808577239990233,0.069162,2.4318695068359375e-05,8.249282836914062e-05
9.393692016601562e-05,0.07820796966552734,0.0014460240173339856,0.073045,2.9325485229492188e-05,9.870529174804688e-05
0.00012254714965820312,0.07305026054382324,0.008187822814941403,0.086204,3.3855438232421875e-05,9.989738464355469e-05
6.985664367675781e-05,0.07975482940673828,0.007969982131958014,0.074566,2.5510787963867188e-05,8.821487426757812e-05
8.058547973632812e-05,0.08616185188293457,0.007313388153076167,0.066779,3.695487976074219e-05,0.00011944770812988281
0.00010275840759277344,0.09538698196411133,0.009689955352783206,0.064926,4.2438507080078125e-05,9.512901306152344e-05
9.870529174804688e-05,0.0876150131225586,0.01370516111755371,0.065276,2.7418136596679688e-05,9.298324584960938e-05
9.059906005859375e-05,0.09004497528076172,0.011506168487548825,0.058597,2.3365020751953125e-05,7.224082946777344e-05
7.62939453125e-05,0.021647214889526367,0.00421953385925293,0.061764,3.361701965332031e-05,0.00010204315185546875
8.821487426757812e-05,0.03976178169250488,0.005066010269165033,0.066641,2.4080276489257812e-05,9.036064147949219e-05
5.602836608886719e-05,0.06715774536132812,0.002545153091430663,0.064527,2.47955322265625e-05,8.225440979003906e-05
7.677078247070312e-05,0.06057548522949219,0.015145139831542975,0.067156,3.147125244140625e-05,0.00010514259338378906
7.62939453125e-05,0.07339715957641602,0.010259410751342776,0.070837,2.9325485229492188e-05,9.775161743164062e-05
0.00011396408081054688,0.07389307022094727,0.006948207717895505,0.069469,2.6226043701171875e-05,8.678436279296875e-05
0.00012183189392089844,0.09311747550964355,0.006346697479248042,0.080544,3.4809112548828125e-05,0.000110626220703125
0.00010418891906738281,0.08767056465148926,0.007216956069946295,0.065047,2.7179718017578125e-05,8.678436279296875e-05
8.726119995117188e-05,0.0538022518157959,0.011624559890747066,0.068388,2.574920654296875e-05,7.557868957519531e-05
8.177757263183594e-05,0.08178019523620605,0.014219882705688469,0.261747,2.7179718017578125e-05,8.940696716308594e-05
0.00014066696166992188,0.060286521911621094,0.008557461486816409,0.068714,2.9802322387695312e-05,9.942054748535156e-05
9.322166442871094e-05,0.06142711639404297,0.010882025604248044,0.086995,3.838539123535156e-05,0.00013375282287597656
0.00010013580322265625,0.0984351634979248,0.004012555694580075,0.084775,3.0279159545898438e-05,0.00010013580322265625
6.079673767089844e-05,0.0656282901763916,0.0032876562957763616,0.067737,2.5510787963867188e-05,8.153915405273438e-05
9.012222290039062e-05,0.09035277366638184,0.005706806442260737,0.080878,2.47955322265625e-05,7.891654968261719e-05
9.226799011230469e-05,0.0615236759185791,0.013148927276611322,0.080407,3.0994415283203125e-05,9.584426879882812e-05
8.440017700195312e-05,0.08671879768371582,0.009500594467163087,0.063831,2.6226043701171875e-05,8.487701416015625e-05
0.00012230873107910156,0.04350638389587402,0.0007815498199462839,0.069041,2.7894973754882812e-05,8.940696716308594e-05
9.632110595703125e-05,0.04924201965332031,0.011840022949218751,0.069146,2.6226043701171875e-05,9.679794311523438e-05
7.367134094238281e-05,0.06147027015686035,0.0050644599609375035,0.072557,3.314018249511719e-05,0.00010657310485839844
7.081031799316406e-05,0.06246829032897949,0.00740400123596191,0.067,3.075599670410156e-05,9.34600830078125e-05
0.00012111663818359375,0.07793164253234863,0.0047222040710449276,0.075344,4.1484832763671875e-05,0.00017189979553222656
8.630752563476562e-05,0.0648336410522461,0.012300790176391602,0.06114,3.719329833984375e-05,0.00012421607971191406
7.605552673339844e-05,0.053304195404052734,0.01352042326354981,0.074081,2.5033950805664062e-05,8.440017700195312e-05
9.107589721679688e-05,0.05902814865112305,0.01966722694396973,0.06484,3.24249267578125e-05,0.00011086463928222656
0.00011897087097167969,0.05878639221191406,0.020391931381225588,0.060035,2.8371810913085938e-05,9.1552734375e-05
8.153915405273438e-05,0.06999015808105469,0.015595847595214846,0.059362,3.147125244140625e-05,0.00010132789611816406
8.893013000488281e-05,0.07216405868530273,0.004048289535522463,0.062352,2.9802322387695312e-05,8.7738037109375e-05
8.988380432128906e-05,0.08913969993591309,0.012759939361572263,0.061774,2.3126602172851562e-05,7.081031799316406e-05
8.416175842285156e-05,0.06937980651855469,0.010688102172851557,0.098376,2.6464462280273438e-05,9.417533874511719e-05
7.581710815429688e-05,0.05475616455078125,0.010734845352172853,0.066925,3.0994415283203125e-05,0.0001125335693359375
7.843971252441406e-05,0.06754016876220703,0.004400971343994142,0.070297,2.9087066650390625e-05,0.00010156631469726562
7.295608520507812e-05,0.06731677055358887,0.0063696494598388664,0.062473,2.3126602172851562e-05,8.20159912109375e-05
0.00010776519775390625,0.06162548065185547,0.005917941390991208,0.060963,2.6464462280273438e-05,8.177757263183594e-05
0.00010848045349121094,0.06649446487426758,0.02074765731811523,0.05723,2.7179718017578125e-05,0.00011539459228515625
8.845329284667969e-05,0.06803274154663086,0.007514958450317383,0.068578,3.170967102050781e-05,0.00012540817260742188
9.608268737792969e-05,0.06351542472839355,0.0064201083679199245,0.058723,3.218650817871094e-05,9.107589721679688e-05
8.869171142578125e-05,0.04295158386230469,0.007335954910278317,0.067069,2.6941299438476562e-05,9.1552734375e-05
7.486343383789062e-05,0.05370926856994629,0.004650127944946292,0.06444,3.457069396972656e-05,0.00011467933654785156
0.00012040138244628906,0.04235410690307617,0.010653905990600593,0.070597,3.075599670410156e-05,0.00010442733764648438
8.988380432128906e-05,0.06477689743041992,0.017794092559814456,0.0716,2.7418136596679688e-05,9.5367431640625e-05
0.00010132789611816406,0.08282232284545898,0.016678430038452152,0.064994,2.6226043701171875e-05,9.965896606445312e-05
0.00011420249938964844,0.05381512641906738,0.008907039398193359,0.062681,2.1696090698242188e-05,8.440017700195312e-05
9.72747802734375e-05,0.025115251541137695,0.012655924713134772,0.083988,3.266334533691406e-05,0.00011873245239257812
9.679794311523438e-05,0.04020524024963379,0.0043400151062011755,0.073445,3.409385681152344e-05,0.0001068115234375
7.390975952148438e-05,0.04498600959777832,0.009563346008300777,0.065446,3.647804260253906e-05,0.00013399124145507812
9.250640869140625e-05,0.04168057441711426,0.011935813064575196,0.07188,2.574920654296875e-05,0.00010228157043457031
8.106231689453125e-05,0.059152841567993164,0.006263867477416987,0.066321,2.765655517578125e-05,9.894371032714844e-05
6.580352783203125e-05,0.06699609756469727,0.008658708084106445,0.061737,3.266334533691406e-05,0.00011038780212402344
9.250640869140625e-05,0.06072402000427246,0.012732967346191407,0.069757,3.4809112548828125e-05,0.00010895729064941406
9.107589721679688e-05,0.05424141883850098,0.005284582763671872,0.063544,2.5510787963867188e-05,8.416175842285156e-05
9.369850158691406e-05,0.05750012397766113,0.007396018096923827,0.061578,3.3855438232421875e-05,0.00011110305786132812
7.295608520507812e-05,0.09562253952026367,0.031746700653076165,0.070666,4.0531158447265625e-05,8.440017700195312e-05
8.678436279296875e-05,0.05181765556335449,0.01739627470397949,0.062406,3.0994415283203125e-05,0.00011920928955078125
7.62939453125e-05,0.05885434150695801,0.0087706376953125,0.063083,2.3603439331054688e-05,8.654594421386719e-05
8.130073547363281e-05,0.05546307563781738,0.010811122650146485,0.061681,4.2438507080078125e-05,0.00015473365783691406
6.651878356933594e-05,0.06214308738708496,0.003770418075561527,0.066271,2.4080276489257812e-05,9.870529174804688e-05
0.0001010894775390625,0.053571462631225586,0.022629885681152345,0.066717,3.504753112792969e-05,0.00010371208190917969
9.822845458984375e-05,0.05500459671020508,0.021760094863891605,0.088668,2.5510787963867188e-05,9.274482727050781e-05
5.984306335449219e-05,0.08732175827026367,0.002606845809936517,0.065573,3.4809112548828125e-05,0.00010704994201660156
9.393692016601562e-05,0.061223506927490234,0.007959698944091792,0.07047,2.574920654296875e-05,8.797645568847656e-05
8.630752563476562e-05,0.0372769832611084,0.0038182828521728523,0.05724,2.288818359375e-05,0.00010442733764648438
7.605552673339844e-05,0.04217648506164551,0.0068897859344482434,0.057524,2.7179718017578125e-05,0.00010967254638671875
8.440017700195312e-05,0.044378042221069336,0.006824376571655272,0.078987,3.600120544433594e-05,0.00011897087097167969
7.486343383789062e-05,0.06726765632629395,0.017002956604003902,0.075451,3.0517578125e-05,8.559226989746094e-05
9.107589721679688e-05,0.05644726753234863,0.012221703613281246,0.069512,3.170967102050781e-05,0.00010633468627929688
8.392333984375e-05,0.03626084327697754,0.012495510452270507,0.060107,2.4318695068359375e-05,9.655952453613281e-05
0.00011467933654785156,0.04065108299255371,0.007221465560913083,0.060678,3.5762786865234375e-05,0.00011968612670898438
8.153915405273438e-05,0.05951833724975586,0.009287674789428713,0.097495,2.7418136596679688e-05,8.249282836914062e-05
0.0001347064971923828,0.06511402130126953,0.005406349349975581,0.087899,2.4557113647460938e-05,7.104873657226562e-05
0.00010538101196289062,0.03880143165588379,0.005912262756347653,0.068193,4.8160552978515625e-05,0.00010395050048828125
9.250640869140625e-05,0.03955793380737305,0.01272335424804688,0.063521,2.86102294921875e-05,0.00010228157043457031
7.43865966796875e-05,0.03252744674682617,0.014197230636596683,0.068838,3.0994415283203125e-05,0.00010657310485839844
0.00010323524475097656,0.05222654342651367,0.008449759857177733,0.071008,2.9802322387695312e-05,0.00010323524475097656
9.298324584960938e-05,0.05550527572631836,0.0026157354125976584,0.070574,2.7418136596679688e-05,8.988380432128906e-05
7.700920104980469e-05,0.04015994071960449,0.007869774414062503,0.076374,3.552436828613281e-05,9.989738464355469e-05
0.00010561943054199219,0.05502605438232422,0.0057359402465820275,0.06922,2.2411346435546875e-05,7.390975952148438e-05
0.00010585784912109375,0.054891347885131836,0.0039338814086914,0.064518,3.337860107421875e-05,0.00011157989501953125
9.560585021972656e-05,0.06096172332763672,0.018240881942749018,0.086026,2.765655517578125e-05,0.00010204315185546875
0.00010347366333007812,0.05416274070739746,0.007937887863159174,0.086221,3.218650817871094e-05,0.00010275840759277344
0.00011110305786132812,0.06288623809814453,0.008223880294799799,0.064546,2.8133392333984375e-05,8.893013000488281e-05
8.225440979003906e-05,0.05446648597717285,0.012826125274658207,0.064689,2.6226043701171875e-05,8.749961853027344e-05
7.367134094238281e-05,0.06855583190917969,0.0025925740051269547,0.06637,2.7179718017578125e-05,9.202957153320312e-05
0.00010371208190917969,0.03658246994018555,0.01202715991210937,0.066918,2.6941299438476562e-05,0.0001201629638671875
7.557868957519531e-05,0.041947126388549805,0.0034963159790039056,0.080901,2.5987625122070312e-05,9.608268737792969e-05
0.00011491775512695312,0.03066110610961914,0.03743775672912597,0.07555,2.4557113647460938e-05,8.535385131835938e-05
7.82012939453125e-05,0.02931666374206543,0.015847576843261713,0.094339,2.3126602172851562e-05,7.748603820800781e-05
0.00012302398681640625,0.03192949295043945,0.006092174591064453,0.062611,2.765655517578125e-05,8.463859558105469e-05
8.7738037109375e-05,0.04973602294921875,0.004644759963989262,0.069476,3.075599670410156e-05,0.00010204315185546875
7.510185241699219e-05,0.06473803520202637,0.0064685853424072265,0.065206,3.5762786865234375e-05,0.00011205673217773438
6.818771362304688e-05,0.07445049285888672,0.005418441421508782,0.065518,2.765655517578125e-05,9.679794311523438e-05
8.821487426757812e-05,0.06334400177001953,0.021560825256347657,0.069146,3.600120544433594e-05,0.0001342296600341797
0.00010347366333007812,0.049582719802856445,0.030385119827270504,0.084942,3.504753112792969e-05,0.00011324882507324219
8.392333984375e-05,0.07386517524719238,0.006902497314453124,0.065901,3.170967102050781e-05,0.00010585784912109375
0.00010275840759277344,0.08613705635070801,0.0083266128692627,0.065159,2.8371810913085938e-05,0.00011014938354492188
9.226799011230469e-05,0.08534765243530273,0.004925481506347654,0.076504,2.6702880859375e-05,0.00010275840759277344
9.608268737792969e-05,0.06662988662719727,0.011519914642333984,0.074934,2.5510787963867188e-05,0.00010371208190917969
9.608268737792969e-05,0.059290409088134766,0.005827201034545898,0.080873,2.574920654296875e-05,0.00010180473327636719
0.00010085105895996094,0.06047773361206055,0.006774720794677738,0.069143,2.193450927734375e-05,7.557868957519531e-05
6.508827209472656e-05,0.04468083381652832,0.006006680496215819,0.070092,3.314018249511719e-05,0.00011420249938964844
0.00011301040649414062,0.07091212272644043,0.0055605400695800805,0.084936,2.2172927856445312e-05,6.890296936035156e-05
8.082389831542969e-05,0.05618643760681152,0.006347597305297853,0.061333,3.0517578125e-05,0.00010371208190917969
0.00013780593872070312,0.0630342960357666,0.0085912151184082,0.086441,2.5987625122070312e-05,8.678436279296875e-05
0.00010538101196289062,0.04109764099121094,0.004958564941406243,0.070458,2.86102294921875e-05,0.00011181831359863281
0.00010395050048828125,0.03773021697998047,0.012519276947021485,0.064581,2.7418136596679688e-05,0.00010013580322265625
0.00010275840759277344,0.05777716636657715,0.006648851531982428,0.068031,2.6464462280273438e-05,8.988380432128906e-05
8.821487426757812e-05,0.0601046085357666,0.013376323028564452,0.062529,3.4809112548828125e-05,9.799003601074219e-05
8.440017700195312e-05,0.07284283638000488,0.0021182593231201113,0.064962,2.765655517578125e-05,9.393692016601562e-05
6.890296936035156e-05,0.07476139068603516,0.01310749174499512,0.065661,2.6226043701171875e-05,9.584426879882812e-05
0.00010418891906738281,0.09753704071044922,0.00591283999633789,0.067038,3.075599670410156e-05,0.00010609626770019531
9.870529174804688e-05,0.11152052879333496,0.010253742813110353,0.065926,2.9325485229492188e-05,0.00010609626770019531
7.2479248046875e-05,0.09417605400085449,0.009412475982666021,0.064534,2.4557113647460938e-05,7.796287536621094e-05
7.462501525878906e-05,0.08889651298522949,0.011862194946289067,0.066547,3.0994415283203125e-05,0.00010466575622558594
0.00011730194091796875,0.03394889831542969,0.007814068115234378,0.059687,3.147125244140625e-05,0.00011301040649414062
9.1552734375e-05,0.051148414611816406,0.015280780883789064,0.069354,3.075599670410156e-05,9.799003601074219e-05
0.0001220703125,0.04667472839355469,0.0028740576019287145,0.069851,2.7418136596679688e-05,9.655952453613281e-05
0.00014328956604003906,0.047740936279296875,0.007227444763183599,0.06638,3.0040740966796875e-05,0.0001087188720703125
8.821487426757812e-05,0.04442739486694336,0.003204708114624019,0.063434,2.5272369384765625e-05,0.00010251998901367188
8.082389831542969e-05,0.04723978042602539,0.00666901481628418,0.067745,3.075599670410156e-05,0.00011301040649414062
8.487701416015625e-05,0.07143497467041016,0.0039039202575683607,0.063137,4.363059997558594e-05,0.0001266002655029297
8.654594421386719e-05,0.05476665496826172,0.015306686508178707,0.070663,2.6464462280273438e-05,8.726119995117188e-05
7.033348083496094e-05,0.08114504814147949,0.004273169067382815,0.072572,2.7179718017578125e-05,9.489059448242188e-05
0.000125885009765625,0.06725621223449707,0.0032310910034179657,0.05902,3.0040740966796875e-05,0.00010585784912109375
7.224082946777344e-05,0.03540778160095215,0.012968969207763671,0.059094,2.9802322387695312e-05,9.918212890625e-05
0.00010085105895996094,0.051709651947021484,0.002830147994995119,0.066661,3.218650817871094e-05,0.00011706352233886719
0.00012254714965820312,0.052027225494384766,0.0029299744262695354,0.067311,3.0517578125e-05,8.320808410644531e-05
0.00010538101196289062,0.05033254623413086,0.005134676971435548,0.07521,3.123283386230469e-05,0.000110626220703125
7.009506225585938e-05,0.053217411041259766,0.005616762939453124,0.069384,2.7894973754882812e-05,9.894371032714844e-05
8.845329284667969e-05,0.03851628303527832,0.012850139099121097,0.065869,2.3365020751953125e-05,8.106231689453125e-05
0.0001049041748046875,0.04129219055175781,0.00528860153198242,0.065485,3.3855438232421875e-05,0.00010347366333007812
9.5367431640625e-05,0.03762197494506836,0.010626351272583004,0.064738,3.3855438232421875e-05,0.00010800361633300781
6.794929504394531e-05,0.04338955879211426,0.006704874908447261,0.065113,2.3126602172851562e-05,7.700920104980469e-05
0.0001163482666015625,0.02437114715576172,0.001581989624023436,0.057048,3.123283386230469e-05,0.00011157989501953125
9.250640869140625e-05,0.01947760581970215,0.005267373565673833,0.067796,3.170967102050781e-05,0.00010728836059570312
6.747245788574219e-05,0.023647785186767578,0.0054127206420898424,0.05804,2.2649765014648438e-05,7.367134094238281e-05
5.817413330078125e-05,0.04178166389465332,0.00797666223144531,0.058874,3.123283386230469e-05,0.00010323524475097656
6.818771362304688e-05,0.04614448547363281,0.011307022796630858,0.057214,2.9087066650390625e-05,8.893013000488281e-05
6.532669067382812e-05,0.05490422248840332,0.007694389434814458,0.064854,3.647804260253906e-05,0.00011277198791503906
9.1552734375e-05,0.03996014595031738,0.008505518432617189,0.058204,3.457069396972656e-05,0.00010943412780761719
0.00010704994201660156,0.026482820510864258,0.012416659271240235,0.075113,2.5272369384765625e-05,9.059906005859375e-05
8.845329284667969e-05,0.032057762145996094,0.02279287475585938,0.06781,2.7179718017578125e-05,9.679794311523438e-05
0.00010824203491210938,0.024270296096801758,0.006641349365234375,0.076973,3.147125244140625e-05,0.00010991096496582031
8.130073547363281e-05,0.0376582145690918,0.00530361001586914,0.067899,3.1948089599609375e-05,0.00010943412780761719
8.392333984375e-05,0.03858184814453125,0.0020905914306640627,0.06225,2.1457672119140625e-05,7.534027099609375e-05
6.914138793945312e-05,0.026720285415649414,0.012520676132202146,0.069579,3.361701965332031e-05,0.00011348724365234375
0.00010800361633300781,0.041318416595458984,0.0074429067840576235,0.069876,3.5762786865234375e-05,9.465217590332031e-05
9.751319885253906e-05,0.03865933418273926,0.0024936022033691385,0.063751,3.4332275390625e-05,0.00011730194091796875
9.1552734375e-05,0.046427249908447266,0.015412754165649412,0.069413,2.09808349609375e-05,9.059906005859375e-05
9.083747863769531e-05,0.043268442153930664,0.0029280928192138705,0.077969,3.4809112548828125e-05,0.00011897087097167969
5.6743621826171875e-05,0.05094552040100098,0.010561187820434567,0.062295,2.8371810913085938e-05,0.00010347366333007812
7.915496826171875e-05,0.0604557991027832,0.002169875015258796,0.064311,3.170967102050781e-05,9.131431579589844e-05
8.606910705566406e-05,0.05210113525390625,0.01611548251342773,0.066333,2.8133392333984375e-05,0.0001125335693359375
0.0001010894775390625,0.06116533279418945,0.00463196214294434,0.069989,3.123283386230469e-05,0.00010609626770019531
8.606910705566406e-05,0.08147382736206055,0.021416386306762694,0.069037,3.075599670410156e-05,0.00011348724365234375
0.00021839141845703125,0.07226014137268066,0.006672191375732425,0.073806,2.4080276489257812e-05,7.963180541992188e-05
8.988380432128906e-05,0.06782412528991699,0.0030486357116699253,0.06301,3.1948089599609375e-05,0.00010776519775390625
6.556510925292969e-05,0.07051587104797363,0.010689778030395503,0.089287,3.0279159545898438e-05,0.00010323524475097656
6.985664367675781e-05,0.09585118293762207,0.006052094924926754,0.065612,3.0040740966796875e-05,0.000110626220703125
0.00010561943054199219,0.07022976875305176,0.0022798744812011773,0.075261,4.172325134277344e-05,0.00010752677917480469
0.00010943412780761719,0.06211042404174805,0.0032560745849609385,0.064636,2.8371810913085938e-05,0.00011014938354492188
0.00014162063598632812,0.10457706451416016,0.02655935562133789,0.06812,2.3126602172851562e-05,8.487701416015625e-05
9.775161743164062e-05,0.05605792999267578,0.008111528945922847,0.068999,2.9087066650390625e-05,0.00010275840759277344
0.00015020370483398438,0.05705857276916504,0.014981493698120116,0.073339,3.4809112548828125e-05,0.00010824203491210938
0.0006160736083984375,0.06878352165222168,0.009941805007934568,0.065722,2.8133392333984375e-05,0.00010323524475097656
8.344650268554688e-05,0.0639352798461914,0.010212494934082036,0.090012,2.5987625122070312e-05,8.20159912109375e-05
9.369850158691406e-05,0.06873130798339844,0.005187288864135747,0.065742,2.9087066650390625e-05,0.00010061264038085938
9.369850158691406e-05,0.07375383377075195,0.0029552065124511667,0.073426,2.2172927856445312e-05,9.72747802734375e-05
9.751319885253906e-05,0.06679964065551758,0.007797640350341792,0.065322,2.3365020751953125e-05,8.106231689453125e-05
7.510185241699219e-05,0.041539907455444336,0.0016308311004638726,0.064923,2.6941299438476562e-05,0.00010085105895996094
0.00013256072998046875,0.06710696220397949,0.010782132507324224,0.066949,2.86102294921875e-05,8.7738037109375e-05
9.202957153320312e-05,0.06791925430297852,0.01006736227416992,0.062461,2.86102294921875e-05,0.00010275840759277344
8.821487426757812e-05,0.05351710319519043,0.009285240158081048,0.073441,3.9577484130859375e-05,0.00014281272888183594
8.869171142578125e-05,0.05508685111999512,0.010372927383422853,0.062221,2.4557113647460938e-05,9.512901306152344e-05
9.560585021972656e-05,0.06116676330566406,0.011277515914916991,0.060697,3.337860107421875e-05,9.512901306152344e-05
9.512901306152344e-05,0.07752656936645508,0.0017190118255615283,0.081506,2.6464462280273438e-05,0.00010561943054199219
8.440017700195312e-05,0.08814334869384766,0.01495224632263184,0.074485,3.266334533691406e-05,0.00011038780212402344
0.00010967254638671875,0.05609631538391113,0.008421518707275394,0.07135,2.47955322265625e-05,7.82012939453125e-05
9.870529174804688e-05,0.08384990692138672,0.0024980167999267555,0.077711,3.337860107421875e-05,0.00011157989501953125
8.463859558105469e-05,0.05552053451538086,0.002601195007324225,0.068294,3.552436828613281e-05,8.630752563476562e-05
0.00010204315185546875,0.05101633071899414,0.002925142807006842,0.064631,3.361701965332031e-05,0.00010895729064941406
9.1552734375e-05,0.04709744453430176,0.004529180877685543,0.071482,3.3855438232421875e-05,0.0001125335693359375
8.58306884765625e-05,0.07706451416015625,0.004594544342041013,0.075547,2.6702880859375e-05,0.00010156631469726562
7.677078247070312e-05,0.05960536003112793,0.00938039822387695,0.059277,3.0040740966796875e-05,0.00010538101196289062
6.842613220214844e-05,0.0679476261138916,0.01903159893798828,0.058587,2.9802322387695312e-05,9.918212890625e-05
8.678436279296875e-05,0.05608391761779785,0.010382412307739258,0.082232,4.172325134277344e-05,0.0001380443572998047
9.059906005859375e-05,0.04923415184020996,0.0030878833312988213,0.063048,3.170967102050781e-05,0.00010848045349121094
0.00010800361633300781,0.07424426078796387,0.026108467697143554,0.060051,3.9577484130859375e-05,0.000141143798828125
7.128715515136719e-05,0.04166460037231445,0.006389422546386719,0.067939,2.5510787963867188e-05,8.845329284667969e-05
9.012222290039062e-05,0.05629110336303711,0.0036992973632812565,0.075593,2.288818359375e-05,8.678436279296875e-05
0.000110626220703125,0.07216668128967285,0.004759505416870119,0.062748,3.314018249511719e-05,0.00010776519775390625
0.00010275840759277344,0.03138017654418945,0.019287336853027345,0.073447,2.9087066650390625e-05,9.799003601074219e-05
9.632110595703125e-05,0.04686546325683594,0.006350145324707034,0.055941,2.3365020751953125e-05,8.797645568847656e-05
0.00010633468627929688,0.04719853401184082,0.0019294676971435554,0.099855,2.9325485229492188e-05,0.00010800361633300781
7.987022399902344e-05,0.06733036041259766,0.0032165263519287057,0.080739,2.9325485229492188e-05,0.00010180473327636719
0.00010418891906738281,0.0247800350189209,0.011286211257934567,0.066819,2.3365020751953125e-05,8.630752563476562e-05
6.747245788574219e-05,0.03065943717956543,0.01205253767395019,0.068681,2.384185791015625e-05,8.535385131835938e-05
7.724761962890625e-05,0.034415245056152344,0.00901639683532715,0.066522,2.574920654296875e-05,9.369850158691406e-05
9.274482727050781e-05,0.028872966766357422,0.005118064361572264,0.071369,3.528594970703125e-05,0.000102996826171875
8.416175842285156e-05,0.07119369506835938,0.012130072830200192,0.076477,2.6941299438476562e-05,8.249282836914062e-05
0.00011134147644042969,0.05217123031616211,0.008222736877441406,0.072131,1.7642974853515625e-05,5.5789947509765625e-05
9.989738464355469e-05,0.06712055206298828,0.011563998168945308,0.073231,3.2901763916015625e-05,0.00010180473327636719
6.794929504394531e-05,0.06697344779968262,0.002653556655883793,0.069351,2.9087066650390625e-05,0.00010418891906738281
7.033348083496094e-05,0.0641629695892334,0.0022375787353515614,0.07814,2.765655517578125e-05,0.00010132789611816406
0.00011086463928222656,0.06610655784606934,0.00560295979309082,0.077057,3.8623809814453125e-05,0.00011515617370605469
8.702278137207031e-05,0.053206682205200195,0.008914220932006833,0.065722,2.574920654296875e-05,9.393692016601562e-05
7.343292236328125e-05,0.05706930160522461,0.010583945892333982,0.072452,3.314018249511719e-05,0.00010633468627929688
0.00010204315185546875,0.08387255668640137,0.0017634147033691455,0.084989,3.600120544433594e-05,0.00011396408081054688
8.630752563476562e-05,0.029512882232666016,0.013414902832031249,0.058248,3.3855438232421875e-05,0.00010728836059570312
7.605552673339844e-05,0.0258181095123291,0.018696791381835942,0.070405,2.8371810913085938e-05,9.989738464355469e-05
9.250640869140625e-05,0.039173126220703125,0.013703876098632814,0.067841,3.0279159545898438e-05,9.584426879882812e-05
6.151199340820312e-05,0.04880714416503906,0.003571059692382819,0.069612,3.0040740966796875e-05,9.989738464355469e-05
9.131431579589844e-05,0.05248904228210449,0.009951110107421876,0.059793,2.765655517578125e-05,9.274482727050781e-05
6.771087646484375e-05,0.0646219253540039,0.010208859832763678,0.073817,2.8848648071289062e-05,9.34600830078125e-05
9.274482727050781e-05,0.03648662567138672,0.004669167205810551,0.066978,2.2649765014648438e-05,0.00010704994201660156
9.059906005859375e-05,0.026491880416870117,0.0035827135314941416,0.091501,2.9802322387695312e-05,0.00010752677917480469
8.392333984375e-05,0.04298710823059082,0.016057769332885746,0.076539,4.38690185546875e-05,0.00014400482177734375
5.8650970458984375e-05,0.06458759307861328,0.004701089675903325,0.072542,2.6464462280273438e-05,0.000102996826171875
7.677078247070312e-05,0.06635332107543945,0.0032913482666015598,0.07495,3.218650817871094e-05,0.00012254714965820312
6.556510925292969e-05,0.07864880561828613,0.00245144807434082,0.077584,3.147125244140625e-05,0.00010633468627929688
8.058547973632812e-05,0.08892440795898438,0.005474890518188474,0.074325,2.86102294921875e-05,0.00010061264038085938
7.724761962890625e-05,0.09928655624389648,0.0198815421295166,0.059205,2.765655517578125e-05,7.581710815429688e-05
0.00011086463928222656,0.0756063461303711,0.0032064154205322243,0.065569,2.0265579223632812e-05,6.365776062011719e-05
8.96453857421875e-05,0.10346770286560059,0.018730112442016597,0.068291,2.9802322387695312e-05,9.775161743164062e-05
0.0001010894775390625,0.05349469184875488,0.00796455403137207,0.059017,2.765655517578125e-05,0.00010657310485839844
8.487701416015625e-05,0.05399060249328613,0.0030460242309570326,0.060771,3.314018249511719e-05,0.00010371208190917969
8.821487426757812e-05,0.04436182975769043,0.006211542129516606,0.072875,2.5033950805664062e-05,9.822845458984375e-05
9.703636169433594e-05,0.035570383071899414,0.0043279846649169895,0.110127,3.3855438232421875e-05,0.0001125335693359375
8.96453857421875e-05,0.035185813903808594,0.0130953720703125,0.087811,3.266334533691406e-05,7.796287536621094e-05
7.772445678710938e-05,0.06482386589050293,0.008743969238281253,0.059562,2.6941299438476562e-05,8.487701416015625e-05
8.487701416015625e-05,0.04212522506713867,0.0015871596679687475,0.060539,3.1948089599609375e-05,0.00010800361633300781
0.00011539459228515625,0.07071948051452637,0.0061247738494873,0.077311,2.5510787963867188e-05,0.00010251998901367188
9.274482727050781e-05,0.02953481674194336,0.006513493743896481,0.068359,2.8371810913085938e-05,8.416175842285156e-05
5.91278076171875e-05,0.03119516372680664,0.003358048248291015,0.07245,3.886222839355469e-05,7.772445678710938e-05
6.818771362304688e-05,0.04778003692626953,0.0072792733917236355,0.062199,2.7179718017578125e-05,9.703636169433594e-05
7.605552673339844e-05,0.0449984073638916,0.0008558854217529249,0.065738,2.8848648071289062e-05,9.417533874511719e-05
8.0108642578125e-05,0.047252655029296875,0.004021958068847656,0.064346,3.528594970703125e-05,0.00011944770812988281
8.893013000488281e-05,0.0628972053527832,0.012676733779907232,0.0662,2.4318695068359375e-05,7.343292236328125e-05
9.846687316894531e-05,0.06141805648803711,0.005935073730468754,0.073403,2.9325485229492188e-05,0.0001125335693359375
0.00010371208190917969,0.04127931594848633,0.009758475341796871,0.06496,3.218650817871094e-05,0.00011873245239257812
9.131431579589844e-05,0.041428327560424805,0.009015503417968751,0.062388,2.5510787963867188e-05,8.392333984375e-05
6.651878356933594e-05,0.03421282768249512,0.006377688308715823,0.076679,3.123283386230469e-05,9.012222290039062e-05
8.797645568847656e-05,0.047873497009277344,0.003724977066040039,0.077473,3.147125244140625e-05,0.00011706352233886719
0.000102996826171875,0.03690600395202637,0.004362074951171871,0.065321,3.933906555175781e-05,0.00013518333435058594
0.00014591217041015625,0.06051158905029297,0.0022709107360839864,0.065079,5.936622619628906e-05,0.0001068115234375
8.0108642578125e-05,0.055434465408325195,0.01084689404296875,0.064707,3.0040740966796875e-05,0.00010514259338378906
8.249282836914062e-05,0.06037497520446777,0.007529749908447264,0.062335,3.3855438232421875e-05,0.00011014938354492188
6.270408630371094e-05,0.07161664962768555,0.0030428789062499975,0.060983,2.9087066650390625e-05,0.000102996826171875
8.678436279296875e-05,0.06866002082824707,0.0124196044921875,0.068925,3.504753112792969e-05,0.000102996826171875
0.0001049041748046875,0.06457948684692383,0.0019351369018554693,0.066038,3.147125244140625e-05,9.560585021972656e-05
6.103515625e-05,0.07092452049255371,0.002154929000854497,0.074443,2.8848648071289062e-05,9.751319885253906e-05
0.00010347366333007812,0.050482749938964844,0.00918306703186035,0.058879,2.86102294921875e-05,8.463859558105469e-05
0.00012993812561035156,0.042516231536865234,0.0031696242218017534,0.063337,3.266334533691406e-05,0.00011157989501953125
9.560585021972656e-05,0.039415836334228516,0.008265205307006834,0.06808,3.695487976074219e-05,0.0001304149627685547
9.250640869140625e-05,0.04820585250854492,0.016202392135620115,0.059789,2.86102294921875e-05,0.00010204315185546875
0.00010895729064941406,0.06109142303466797,0.010850168701171878,0.064204,3.266334533691406e-05,0.00011086463928222656
9.274482727050781e-05,0.06881403923034668,0.005395251647949219,0.061258,2.3603439331054688e-05,8.845329284667969e-05
8.821487426757812e-05,0.06568121910095215,0.008516617538452148,0.068273,3.7670135498046875e-05,0.00011849403381347656
8.940696716308594e-05,0.051862239837646484,0.0034605369873046826,0.075868,2.7418136596679688e-05,0.00010561943054199219
8.249282836914062e-05,0.06874799728393555,0.001977218383789059,0.066056,3.337860107421875e-05,9.870529174804688e-05
0.00011920928955078125,0.07288455963134766,0.0017152376861572227,0.072828,3.075599670410156e-05,0.00011706352233886719
8.7738037109375e-05,0.07080435752868652,0.002146576980590814,0.067696,3.170967102050781e-05,0.00010061264038085938
6.270408630371094e-05,0.05834364891052246,0.005585243576049809,0.078232,3.457069396972656e-05,0.00010848045349121094
0.00011467933654785156,0.06824278831481934,0.011147517074584945,0.261811,3.218650817871094e-05,0.00010418891906738281
5.412101745605469e-05,0.07294201850891113,0.004681281051635747,0.074915,3.314018249511719e-05,0.00011444091796875
8.678436279296875e-05,0.07715201377868652,0.01739366921997071,0.079729,3.147125244140625e-05,0.00010514259338378906
7.843971252441406e-05,0.048898935317993164,0.00735693785095215,0.073461,2.8371810913085938e-05,8.940696716308594e-05
0.0001163482666015625,0.047781944274902344,0.008682044097900389,0.062453,2.8848648071289062e-05,9.655952453613281e-05
8.702278137207031e-05,0.05593228340148926,0.003636516113281252,0.067355,2.574920654296875e-05,9.512901306152344e-05
9.942054748535156e-05,0.043912410736083984,0.004346013748168939,0.076563,3.910064697265625e-05,0.00012421607971191406
8.940696716308594e-05,0.059142112731933594,0.027578361099243165,0.072407,3.2901763916015625e-05,0.00011682510375976562
7.653236389160156e-05,0.06998157501220703,0.027835241989135742,0.063846,2.3126602172851562e-05,7.724761962890625e-05
9.441375732421875e-05,0.06258416175842285,0.03264749206542969,0.076985,2.8371810913085938e-05,9.512901306152344e-05
0.00014352798461914062,0.06378865242004395,0.017412361694335937,0.079624,2.7894973754882812e-05,9.369850158691406e-05
8.440017700195312e-05,0.024666547775268555,0.005501202102661133,0.059079,2.574920654296875e-05,9.5367431640625e-05
0.00011658668518066406,0.032438039779663086,0.003995072860717777,0.06523,2.7179718017578125e-05,9.036064147949219e-05
6.365776062011719e-05,0.04531717300415039,0.008603215316772467,0.085446,3.933906555175781e-05,0.0001347064971923828
8.797645568847656e-05,0.056183815002441406,0.024449635559082028,0.076019,3.361701965332031e-05,0.00011301040649414062
9.179115295410156e-05,0.07864022254943848,0.003555335494995121,0.076678,3.457069396972656e-05,0.00013375282287597656
6.437301635742188e-05,0.06836605072021484,0.014318025451660152,0.071094,3.266334533691406e-05,0.00010228157043457031
9.965896606445312e-05,0.07313036918640137,0.006816937133789058,0.076353,3.62396240234375e-05,0.0001347064971923828
0.00010204315185546875,0.07161331176757812,0.014681051544189451,0.061621,2.9802322387695312e-05,9.72747802734375e-05
8.606910705566406e-05,0.07237124443054199,0.0087159563293457,0.070676,3.0994415283203125e-05,0.00010085105895996094
0.00010466575622558594,0.048213958740234375,0.007194194458007813,0.068827,2.765655517578125e-05,9.918212890625e-05
9.846687316894531e-05,0.04662132263183594,0.008045560241699223,0.067824,3.719329833984375e-05,0.0001125335693359375
8.130073547363281e-05,0.06243896484375,0.003266532318115231,0.057133,2.384185791015625e-05,8.034706115722656e-05
0.0001201629638671875,0.040918827056884766,0.021942243362426755,0.072549,2.8848648071289062e-05,0.0001327991485595703
7.534027099609375e-05,0.056731224060058594,0.0062493015594482365,0.064268,2.6941299438476562e-05,9.012222290039062e-05
0.00010180473327636719,0.057828426361083984,0.005269669403076174,0.069311,2.9802322387695312e-05,0.00011086463928222656
0.00010132789611816406,0.07870650291442871,0.006750105148315436,0.071944,3.147125244140625e-05,0.00011515617370605469
7.104873657226562e-05,0.06708025932312012,0.021918992950439448,0.080323,2.8371810913085938e-05,9.322166442871094e-05
9.393692016601562e-05,0.03851628303527832,0.014262496505737299,0.072164,2.574920654296875e-05,0.0001227855682373047
8.368492126464844e-05,0.072296142578125,0.0039716035308837855,0.078531,3.0517578125e-05,8.702278137207031e-05
9.393692016601562e-05,0.03470134735107422,0.003563713333129881,0.061253,2.9087066650390625e-05,0.00010824203491210938
5.4836273193359375e-05,0.05837225914001465,0.0071972036743164075,0.074835,3.266334533691406e-05,0.00012373924255371094
5.817413330078125e-05,0.03313565254211426,0.030019268402099605,0.083416,2.6226043701171875e-05,8.988380432128906e-05
0.00010371208190917969,0.058138132095336914,0.0071861646423339864,0.067549,2.8371810913085938e-05,9.107589721679688e-05
0.0001010894775390625,0.05667710304260254,0.02028589047241211,0.072962,2.5510787963867188e-05,8.58306884765625e-05
5.817413330078125e-05,0.038568735122680664,0.038613075332641605,0.070045,3.170967102050781e-05,0.000118255615234375
0.00011181831359863281,0.0917356014251709,0.00620245628356933,0.0632,3.123283386230469e-05,0.00010371208190917969
0.00010180473327636719,0.08075284957885742,0.009534523147583004,0.078281,2.2649765014648438e-05,6.961822509765625e-05
8.106231689453125e-05,0.0929107666015625,0.022498034347534182,0.069311,3.504753112792969e-05,0.000110626220703125
8.630752563476562e-05,0.056056976318359375,0.0028064535980224653,0.069087,3.1948089599609375e-05,9.465217590332031e-05
0.00010561943054199219,0.04377388954162598,0.014433853836059565,0.065655,2.8371810913085938e-05,9.632110595703125e-05
7.319450378417969e-05,0.06795310974121094,0.010602001724243165,0.06619,2.7894973754882812e-05,9.083747863769531e-05
9.226799011230469e-05,0.08659243583679199,0.004751105728149407,0.06506,2.8371810913085938e-05,9.703636169433594e-05
7.2479248046875e-05,0.07182526588439941,0.025780188522338862,0.07004,2.9802322387695312e-05,0.00010418891906738281
6.031990051269531e-05,0.08102655410766602,0.012089859512329104,0.072322,2.6941299438476562e-05,8.96453857421875e-05
0.00010609626770019531,0.06200575828552246,0.005774690170288088,0.066855,3.147125244140625e-05,0.00011086463928222656
0.00015544891357421875,0.08678531646728516,0.0035828837738037106,0.062764,3.5762786865234375e-05,0.00011754035949707031
0.00010061264038085938,0.06986474990844727,0.012634358139038085,0.061155,3.552436828613281e-05,9.775161743164062e-05
0.0001895427703857422,0.06464385986328125,0.0030749867248535123,0.06872,2.7894973754882812e-05,9.72747802734375e-05
7.271766662597656e-05,0.046993255615234375,0.004931099197387698,0.072003,2.956390380859375e-05,0.00010061264038085938
0.00010633468627929688,0.057039737701416016,0.013750793640136719,0.062958,2.2649765014648438e-05,8.58306884765625e-05
9.584426879882812e-05,0.03592562675476074,0.008975331527709962,0.090918,3.695487976074219e-05,0.00013875961303710938
9.441375732421875e-05,0.07654905319213867,0.013961534805297854,0.060555,3.361701965332031e-05,0.00011134147644042969
0.00010085105895996094,0.11552786827087402,0.02301372628784179,0.064144,3.0517578125e-05,0.00010704994201660156
8.130073547363281e-05,0.08431434631347656,0.023740190002441403,0.069553,3.337860107421875e-05,0.000110626220703125
0.00011157989501953125,0.05105161666870117,0.012800426101684567,0.06915,2.7418136596679688e-05,9.608268737792969e-05
0.00010848045349121094,0.07642388343811035,0.010488112899780272,0.098303,1.9550323486328125e-05,6.0558319091796875e-05
0.0001494884490966797,0.05801081657409668,0.004674301239013676,0.066229,2.6226043701171875e-05,9.012222290039062e-05
0.00010824203491210938,0.07331490516662598,0.012104803695678706,0.06886,3.361701965332031e-05,0.00011777877807617188
8.7738037109375e-05,0.04099917411804199,0.0013824431610107435,0.08978,3.218650817871094e-05,0.00011038780212402344
0.0001239776611328125,0.06785273551940918,0.006052833724975587,0.065524,3.147125244140625e-05,0.00010895729064941406
8.654594421386719e-05,0.052706241607666016,0.006597845230102539,0.070465,2.6941299438476562e-05,8.845329284667969e-05
0.0001087188720703125,0.03808283805847168,0.008359399856567376,0.101486,4.8160552978515625e-05,9.918212890625e-05
0.00010633468627929688,0.05168461799621582,0.05095871636962891,0.069724,2.8133392333984375e-05,0.000102996826171875
0.00010085105895996094,0.11573052406311035,0.008865486648559573,0.056697,3.314018249511719e-05,0.00011920928955078125
0.00014162063598632812,0.09313082695007324,0.004703401290893555,0.069188,2.8371810913085938e-05,0.000102996826171875
6.198883056640625e-05,0.022659778594970703,0.003484477157592772,0.074255,3.409385681152344e-05,0.0001239776611328125
0.0001304149627685547,0.030939817428588867,0.0033335115051269515,0.072465,3.361701965332031e-05,0.0001304149627685547
9.1552734375e-05,0.04303550720214844,0.0020568256378173805,0.065125,2.7179718017578125e-05,9.417533874511719e-05
7.987022399902344e-05,0.04763221740722656,0.009583515014648436,0.07166,3.0040740966796875e-05,0.00011658668518066406
7.891654968261719e-05,0.0542294979095459,0.004154448471069341,0.073915,3.0279159545898438e-05,0.00010895729064941406
8.106231689453125e-05,0.05640554428100586,0.00252852058410645,0.07275,2.8848648071289062e-05,9.679794311523438e-05
0.0002384185791015625,0.060945987701416016,0.0018017796936035183,0.057481,2.2411346435546875e-05,9.417533874511719e-05
9.489059448242188e-05,0.055021047592163086,0.004869989379882811,0.068191,4.4345855712890625e-05,0.00011944770812988281
9.107589721679688e-05,0.04357171058654785,0.002451610275268558,0.062254,3.218650817871094e-05,0.00010371208190917969
9.870529174804688e-05,0.03689932823181152,0.004102318511962896,0.065339,3.337860107421875e-05,0.00011467933654785156
6.818771362304688e-05,0.04214191436767578,0.002903365142822266,0.060217,2.4318695068359375e-05,7.62939453125e-05
0.00010061264038085938,0.049447059631347656,0.008302435012817383,0.070354,5.841255187988281e-05,0.00015091896057128906
0.00010013580322265625,0.05348610877990723,0.007892533950805664,0.062445,5.53131103515625e-05,0.00017333030700683594
9.465217590332031e-05,0.04558062553405762,0.006188468841552733,0.087521,2.9802322387695312e-05,0.0001239776611328125
0.00010275840759277344,0.07090234756469727,0.003732855850219721,0.062769,1.8596649169921875e-05,7.939338684082031e-05
8.726119995117188e-05,0.04450345039367676,0.015720942443847655,0.069981,2.09808349609375e-05,8.296966552734375e-05
8.177757263183594e-05,0.03239297866821289,0.0055167993316650454,0.065824,3.5762786865234375e-05,0.00011229515075683594
0.00011849403381347656,0.029141664505004883,0.016391899612426764,0.068822,3.647804260253906e-05,0.00010037422180175781
8.344650268554688e-05,0.04898548126220703,0.008908525711059573,0.060194,2.9325485229492188e-05,0.00010609626770019531
7.748603820800781e-05,0.04816627502441406,0.007290893463134766,0.061521,2.47955322265625e-05,9.274482727050781e-05
0.00010609626770019531,0.04475069046020508,0.0033010025787353486,0.062045,3.409385681152344e-05,0.0001087188720703125
0.00012755393981933594,0.0292356014251709,0.015251395248413083,0.068151,2.5033950805664062e-05,8.916854858398438e-05
0.00015354156494140625,0.038950443267822266,0.006954267822265631,0.068489,3.0994415283203125e-05,9.608268737792969e-05
6.389617919921875e-05,0.07231831550598145,0.00234967318725586,0.075113,2.5033950805664062e-05,0.00010538101196289062
6.961822509765625e-05,0.06673741340637207,0.011095994323730471,0.062706,2.86102294921875e-05,8.463859558105469e-05
8.463859558105469e-05,0.08157038688659668,0.0018804744873046897,0.068659,2.384185791015625e-05,6.961822509765625e-05
6.556510925292969e-05,0.06462669372558594,0.019625718597412106,0.076796,2.8848648071289062e-05,8.463859558105469e-05
7.128715515136719e-05,0.08719015121459961,0.004052457550048828,0.057872,2.8371810913085938e-05,0.000133514404296875
5.841255187988281e-05,0.0944817066192627,0.00980680291748047,0.065399,2.6464462280273438e-05,8.916854858398438e-05
0.00011134147644042969,0.06267499923706055,0.001504471343994146,0.081006,2.8371810913085938e-05,0.00010657310485839844
0.00010633468627929688,0.0539708137512207,0.00860942639160156,0.061087,2.5987625122070312e-05,9.179115295410156e-05
8.845329284667969e-05,0.059336185455322266,0.019379782699584958,0.068276,3.147125244140625e-05,9.942054748535156e-05
0.00010037422180175781,0.06074023246765137,0.003054398422241214,0.06462,2.6702880859375e-05,9.369850158691406e-05
8.153915405273438e-05,0.08237862586975098,0.0052720217285156246,0.085369,3.3855438232421875e-05,0.00010919570922851562
9.393692016601562e-05,0.07380914688110352,0.02005024421691895,0.07862,2.7418136596679688e-05,0.00010251998901367188
7.009506225585938e-05,0.07445597648620605,0.017543465530395513,0.069738,2.6941299438476562e-05,7.796287536621094e-05
0.00011992454528808594,0.0873715877532959,0.00892520518493653,0.066823,3.147125244140625e-05,9.179115295410156e-05
8.058547973632812e-05,0.09669137001037598,0.01810840943908691,0.068289,1.9788742065429688e-05,6.246566772460938e-05
0.00010395050048828125,0.0804147720336914,0.003174106491088874,0.066462,3.337860107421875e-05,0.0001087188720703125
7.867813110351562e-05,0.06935334205627441,0.0013081729736328096,0.063391,2.4080276489257812e-05,7.462501525878906e-05
9.703636169433594e-05,0.08175301551818848,0.00936724519348145,0.078454,4.696846008300781e-05,0.00014352798461914062
7.390975952148438e-05,0.07320380210876465,0.0032582351226806625,0.058748,2.86102294921875e-05,0.00010085105895996094
0.00010943412780761719,0.0762946605682373,0.003856621810913091,0.062578,3.075599670410156e-05,0.00011181831359863281
0.00010538101196289062,0.07003402709960938,0.013749116943359369,0.073802,2.9325485229492188e-05,8.845329284667969e-05
9.72747802734375e-05,0.09929108619689941,0.009101507537841794,0.070732,3.24249267578125e-05,0.00010228157043457031
9.417533874511719e-05,0.09378886222839355,0.0013664493713378967,0.067434,2.8848648071289062e-05,0.0001010894775390625
0.00011706352233886719,0.07659769058227539,0.01437764224243164,0.060183,2.8848648071289062e-05,9.822845458984375e-05
0.00010395050048828125,0.0370478630065918,0.006940468368530274,0.059065,2.2172927856445312e-05,7.462501525878906e-05
0.00012493133544921875,0.04323434829711914,0.0037917284088134773,0.064442,3.218650817871094e-05,0.00010538101196289062
9.703636169433594e-05,0.040453195571899414,0.010265920318603516,0.064886,3.0994415283203125e-05,9.846687316894531e-05
9.441375732421875e-05,0.04550790786743164,0.006967233093261721,0.062692,3.981590270996094e-05,0.00014352798461914062
9.870529174804688e-05,0.04933977127075195,0.015901588073730474,0.071084,2.9802322387695312e-05,0.00010657310485839844
9.72747802734375e-05,0.049550771713256836,0.0033411146850585993,0.065353,2.4318695068359375e-05,8.893013000488281e-05
0.000102996826171875,0.053710222244262695,0.00832414833068848,0.066715,3.504753112792969e-05,9.34600830078125e-05
8.893013000488281e-05,0.040374755859375,0.010804515930175784,0.067104,2.7418136596679688e-05,0.00010704994201660156
9.322166442871094e-05,0.045987606048583984,0.004094728530883787,0.064736,3.0517578125e-05,0.00010704994201660156
0.00011229515075683594,0.05626273155212402,0.005335252670288088,0.068271,3.147125244140625e-05,0.00010013580322265625
0.00011682510375976562,0.06260251998901367,0.0023629260864257845,0.065841,2.5510787963867188e-05,9.679794311523438e-05
7.963180541992188e-05,0.04795336723327637,0.025934371887207028,0.066264,2.384185791015625e-05,8.821487426757812e-05
9.036064147949219e-05,0.05647587776184082,0.011326337127685548,0.078845,2.9802322387695312e-05,0.00010204315185546875
7.891654968261719e-05,0.07526111602783203,0.01091687338256836,0.061251,2.8133392333984375e-05,9.775161743164062e-05
7.081031799316406e-05,0.06038498878479004,0.004275243621826172,0.066094,2.765655517578125e-05,9.822845458984375e-05
9.202957153320312e-05,0.07700061798095703,0.007656092773437498,0.055439,2.7418136596679688e-05,9.1552734375e-05
0.00010824203491210938,0.042313575744628906,0.004792933425903319,0.05829,2.6226043701171875e-05,9.608268737792969e-05
6.532669067382812e-05,0.02635979652404785,0.018793459793090814,0.071679,3.170967102050781e-05,0.00011396408081054688
9.965896606445312e-05,0.043047189712524414,0.007315789581298832,0.069074,2.7179718017578125e-05,8.273124694824219e-05
9.179115295410156e-05,0.048745155334472656,0.009681021591186521,0.058804,2.8848648071289062e-05,0.00010347366333007812
0.00011134147644042969,0.04363870620727539,0.006170786712646481,0.064002,2.5272369384765625e-05,0.00010800361633300781
6.794929504394531e-05,0.05332779884338379,0.014979158462524414,0.062736,2.765655517578125e-05,0.00010657310485839844
7.963180541992188e-05,0.06421232223510742,0.0031129322967529266,0.073979,3.3855438232421875e-05,0.0001316070556640625
6.246566772460938e-05,0.05357193946838379,0.005818967300415041,0.058869,2.9325485229492188e-05,9.918212890625e-05
9.584426879882812e-05,0.05102086067199707,0.005532672637939454,0.077056,3.552436828613281e-05,0.00013113021850585938
9.131431579589844e-05,0.05858492851257324,0.004014552139282229,0.061526,2.4318695068359375e-05,8.535385131835938e-05
0.00015425682067871094,0.060552358627319336,0.0037530449981689473,0.073738,2.86102294921875e-05,0.00012111663818359375
0.00012135505676269531,0.04787611961364746,0.015909294235229493,0.065663,4.100799560546875e-05,0.00014591217041015625
9.965896606445312e-05,0.050093889236450195,0.0012017194671630899,0.074083,2.8848648071289062e-05,0.00010442733764648438
0.000110626220703125,0.05118894577026367,0.007232230712890628,0.058598,3.123283386230469e-05,0.00010561943054199219
9.560585021972656e-05,0.06698417663574219,0.009123479156494141,0.06472,3.266334533691406e-05,0.00010848045349121094
0.00012087821960449219,0.05582070350646973,0.005127347854614259,0.069146,3.0994415283203125e-05,0.00011110305786132812
0.00012540817260742188,0.051351308822631836,0.0058260846862792925,0.068499,3.6716461181640625e-05,9.465217590332031e-05
9.393692016601562e-05,0.060175180435180664,0.010519257720947264,0.058491,2.6702880859375e-05,0.00010561943054199219
9.870529174804688e-05,0.054984331130981445,0.0016486431579589844,0.069577,2.8133392333984375e-05,0.00010085105895996094
7.915496826171875e-05,0.06512713432312012,0.010418245559692382,0.063569,3.409385681152344e-05,0.00011229515075683594
0.00011014938354492188,0.06636452674865723,0.0070461291961669975,0.064257,2.6702880859375e-05,0.00010824203491210938
0.00010800361633300781,0.052146196365356445,0.0196308913269043,0.062171,2.6464462280273438e-05,8.392333984375e-05
0.00011968612670898438,0.0889430046081543,0.006047482009887695,0.068079,2.6702880859375e-05,9.989738464355469e-05
0.00010323524475097656,0.05563092231750488,0.014777517776489259,0.062395,3.314018249511719e-05,0.0001227855682373047
0.00011157989501953125,0.055642127990722656,0.0015936201477050743,0.074285,3.170967102050781e-05,0.00011157989501953125
8.7738037109375e-05,0.062264204025268555,0.008564142379760747,0.064715,2.956390380859375e-05,8.606910705566406e-05
0.0001087188720703125,0.05430126190185547,0.015628683898925785,0.071252,2.5033950805664062e-05,7.510185241699219e-05
8.845329284667969e-05,0.06954503059387207,0.005882027633666992,0.068717,3.3855438232421875e-05,9.584426879882812e-05
0.00010180473327636719,0.0537104606628418,0.0038432364654541057,0.06473,2.574920654296875e-05,9.107589721679688e-05
9.417533874511719e-05,0.07478547096252441,0.002179891296386724,0.067754,2.8371810913085938e-05,0.00010156631469726562
0.00012230873107910156,0.06403112411499023,0.002582729217529292,0.067653,3.4809112548828125e-05,0.00012087821960449219
0.00011324882507324219,0.05869245529174805,0.015265062499999996,0.071649,2.7418136596679688e-05,7.963180541992188e-05
8.96453857421875e-05,0.04268765449523926,0.014047223236083983,0.065998,2.9325485229492188e-05,0.00010991096496582031
7.367134094238281e-05,0.04873514175415039,0.010585437881469727,0.058663,3.147125244140625e-05,0.00011038780212402344
9.274482727050781e-05,0.058121442794799805,0.006612552154541013,0.064862,2.3126602172851562e-05,7.414817810058594e-05
5.698204040527344e-05,0.08015990257263184,0.0012555814666748016,0.063183,3.0517578125e-05,0.00011229515075683594
7.62939453125e-05,0.06347537040710449,0.012435102935791018,0.065204,2.8848648071289062e-05,9.489059448242188e-05
0.00013375282287597656,0.04390096664428711,0.008774922607421881,0.065852,3.218650817871094e-05,0.00011420249938964844
8.940696716308594e-05,0.048010826110839844,0.003918659698486329,0.062263,2.8848648071289062e-05,8.797645568847656e-05
6.890296936035156e-05,0.05443572998046875,0.004111057617187497,0.074548,3.743171691894531e-05,0.00012230873107910156
0.00010180473327636719,0.039696693420410156,0.01869706988525391,0.065273,2.8133392333984375e-05,9.632110595703125e-05
9.250640869140625e-05,0.04606270790100098,0.01086212330627441,0.066792,2.3365020751953125e-05,8.654594421386719e-05
7.867813110351562e-05,0.05202531814575195,0.00669502337646484,0.068568,2.5033950805664062e-05,8.082389831542969e-05
0.00011658668518066406,0.04064822196960449,0.008742019058227538,0.059074,3.218650817871094e-05,0.00015020370483398438
0.00018167495727539062,0.039443254470825195,0.000891351760864259,0.061236,2.6702880859375e-05,9.918212890625e-05
9.870529174804688e-05,0.049677371978759766,0.014507946258544915,0.070319,2.8848648071289062e-05,0.00010442733764648438
9.34600830078125e-05,0.05180668830871582,0.006724454986572266,0.058288,2.193450927734375e-05,7.104873657226562e-05
9.322166442871094e-05,0.05803346633911133,0.003784580566406251,0.069923,2.2411346435546875e-05,7.43865966796875e-05
0.00010037422180175781,0.03729605674743652,0.01178421450805664,0.080263,2.9087066650390625e-05,0.00011491775512695312
7.748603820800781e-05,0.05770540237426758,0.011087370315551764,0.063659,3.3855438232421875e-05,0.00010609626770019531
9.34600830078125e-05,0.03315329551696777,0.00914658717346191,0.071483,2.3126602172851562e-05,9.036064147949219e-05
8.463859558105469e-05,0.038576602935791016,0.00541989414978028,0.080422,2.9087066650390625e-05,0.00012111663818359375
0.00010061264038085938,0.042352914810180664,0.013903318252563482,0.07966,2.288818359375e-05,7.271766662597656e-05
6.556510925292969e-05,0.04968070983886719,0.01374078475952148,0.062505,3.123283386230469e-05,0.00011587142944335938
8.320808410644531e-05,0.04957914352416992,0.0058505672454833985,0.05935,2.2172927856445312e-05,7.891654968261719e-05
8.559226989746094e-05,0.07458376884460449,0.009289473403930666,0.061811,2.6464462280273438e-05,9.751319885253906e-05
0.000118255615234375,0.06536722183227539,0.006052301879882815,0.079704,2.6464462280273438e-05,8.702278137207031e-05
9.942054748535156e-05,0.0554203987121582,0.0077161835632324205,0.065804,2.5272369384765625e-05,8.96453857421875e-05
0.00010204315185546875,0.07947254180908203,0.006039929901123051,0.076914,3.7670135498046875e-05,0.00013780593872070312
0.00010347366333007812,0.07621097564697266,0.008715835174560552,0.095341,2.3603439331054688e-05,8.940696716308594e-05
9.1552734375e-05,0.07908153533935547,0.011351742492675787,0.080839,2.5987625122070312e-05,9.226799011230469e-05
0.00010967254638671875,0.08128690719604492,0.011668687957763671,0.059906,3.409385681152344e-05,0.0001087188720703125
9.560585021972656e-05,0.05871152877807617,0.01051104467773438,0.067366,3.4809112548828125e-05,9.918212890625e-05
8.177757263183594e-05,0.06700849533081055,0.01905030450439453,0.087354,3.0279159545898438e-05,9.5367431640625e-05
0.00014519691467285156,0.07652997970581055,0.014591815383911133,0.064942,3.743171691894531e-05,0.0001347064971923828
9.274482727050781e-05,0.0621335506439209,0.004608482376098635,0.071309,2.7894973754882812e-05,9.870529174804688e-05
9.202957153320312e-05,0.048096418380737305,0.009697293685913086,0.061376,2.8371810913085938e-05,0.00010228157043457031
8.606910705566406e-05,0.046247243881225586,0.007204152053833013,0.062606,2.5272369384765625e-05,7.462501525878906e-05
9.179115295410156e-05,0.03798484802246094,0.012894295776367193,0.074262,2.7179718017578125e-05,9.775161743164062e-05
9.036064147949219e-05,0.04110097885131836,0.002347731124877933,0.075263,3.266334533691406e-05,0.00010657310485839844
7.915496826171875e-05,0.07039785385131836,0.012595004623413092,0.066657,2.47955322265625e-05,8.440017700195312e-05
4.744529724121094e-05,0.05398225784301758,0.01779715364074707,0.059774,3.0040740966796875e-05,0.00011467933654785156
7.700920104980469e-05,0.06402730941772461,0.006242146713256833,0.064793,2.8133392333984375e-05,9.608268737792969e-05
0.00010514259338378906,0.024592161178588867,0.004255689010620123,0.070515,2.5987625122070312e-05,0.00010704994201660156
7.987022399902344e-05,0.04020977020263672,0.0041890447387695345,0.066174,3.0040740966796875e-05,0.0001049041748046875
5.7697296142578125e-05,0.033149003982543945,0.019211675186157226,0.06998,2.86102294921875e-05,9.989738464355469e-05
8.320808410644531e-05,0.06781387329101562,0.003539312911987308,0.059999,2.574920654296875e-05,8.749961853027344e-05
7.295608520507812e-05,0.05921006202697754,0.0027050765228271434,0.068805,3.24249267578125e-05,0.00010323524475097656
8.273124694824219e-05,0.06537485122680664,0.01946919441223144,0.07,2.86102294921875e-05,9.822845458984375e-05
0.00013399124145507812,0.057749032974243164,0.01219172418212891,0.068574,3.337860107421875e-05,0.00011682510375976562
0.00010609626770019531,0.046118974685668945,0.007102851837158204,0.061257,2.7179718017578125e-05,9.393692016601562e-05
9.369850158691406e-05,0.07751226425170898,0.006195183410644525,0.070485,3.409385681152344e-05,0.00011181831359863281
0.00010061264038085938,0.05625152587890625,0.014731560607910157,0.094179,3.24249267578125e-05,9.107589721679688e-05
9.799003601074219e-05,0.05684375762939453,0.008827239242553714,0.061609,2.956390380859375e-05,0.00010776519775390625
0.00010251998901367188,0.059980154037475586,0.007838524826049811,0.076467,2.6226043701171875e-05,8.082389831542969e-05
9.036064147949219e-05,0.03932046890258789,0.010151996002197267,0.06014,3.24249267578125e-05,0.000102996826171875
8.58306884765625e-05,0.040308475494384766,0.005681975875854492,0.065789,2.7418136596679688e-05,9.989738464355469e-05
0.00010061264038085938,0.0434575080871582,0.002019522506713861,0.070943,3.266334533691406e-05,0.00010514259338378906
9.799003601074219e-05,0.057128190994262695,0.0014254929351806625,0.05582,2.6702880859375e-05,9.870529174804688e-05
0.00015616416931152344,0.04388785362243652,0.009501492202758782,0.075412,2.193450927734375e-05,7.2479248046875e-05
8.249282836914062e-05,0.0458066463470459,0.00504458325195313,0.066172,2.9325485229492188e-05,0.0001010894775390625
8.702278137207031e-05,0.06410527229309082,0.004038362258911132,0.062556,3.3855438232421875e-05,9.894371032714844e-05
0.00011444091796875,0.045395851135253906,0.008122676589965822,0.080122,3.075599670410156e-05,9.655952453613281e-05
0.00013017654418945312,0.015717267990112305,0.004428479019165044,0.062884,2.09808349609375e-05,7.081031799316406e-05
9.584426879882812e-05,0.028416156768798828,0.01112584962463379,0.056179,2.574920654296875e-05,9.298324584960938e-05
6.4849853515625e-05,0.02635645866394043,0.0017443509216308606,0.062138,2.5272369384765625e-05,0.00010204315185546875
0.00011134147644042969,0.032356977462768555,0.007210887390136721,0.059244,3.123283386230469e-05,0.00010991096496582031
8.225440979003906e-05,0.04347944259643555,0.025156673385620124,0.066948,2.6702880859375e-05,9.72747802734375e-05
7.653236389160156e-05,0.05676436424255371,0.00889342559814453,0.064735,2.9802322387695312e-05,9.465217590332031e-05
7.987022399902344e-05,0.06202411651611328,0.014246977554321291,0.069339,2.2172927856445312e-05,6.723403930664062e-05
7.724761962890625e-05,0.05673670768737793,0.00711440565490723,0.076401,4.315376281738281e-05,0.00015163421630859375
9.393692016601562e-05,0.07250452041625977,0.009085172821044915,0.074399,3.981590270996094e-05,0.00012135505676269531
8.392333984375e-05,0.04852414131164551,0.0060841961975097725,0.074538,2.86102294921875e-05,9.799003601074219e-05
0.00011682510375976562,0.059763431549072266,0.0034868582305908197,0.066844,3.170967102050781e-05,0.00010347366333007812
9.751319885253906e-05,0.05031275749206543,0.013335428207397457,0.075007,1.8835067749023438e-05,5.793571472167969e-05
9.870529174804688e-05,0.06831240653991699,0.001077708602905278,0.067949,2.8133392333984375e-05,0.000102996826171875
7.224082946777344e-05,0.09142708778381348,0.0022452374572753953,0.092663,3.0279159545898438e-05,0.000118255615234375
0.000102996826171875,0.07343149185180664,0.009885919769287113,0.070392,2.6702880859375e-05,0.00010180473327636719
9.107589721679688e-05,0.08749055862426758,0.0074852118377685545,0.077362,3.170967102050781e-05,0.00011086463928222656
0.0001480579376220703,0.07097339630126953,0.007844497070312498,0.063765,3.8623809814453125e-05,0.00012302398681640625
8.988380432128906e-05,0.08832454681396484,0.011200212432861331,0.070698,3.409385681152344e-05,0.00012969970703125
0.00010728836059570312,0.05469942092895508,0.02046992723083496,0.070909,4.363059997558594e-05,0.00013184547424316406
0.00010609626770019531,0.055327653884887695,0.014188155624389645,0.069178,3.266334533691406e-05,0.0001068115234375
7.963180541992188e-05,0.06148099899291992,0.011172985595703122,0.059006,2.86102294921875e-05,0.00010585784912109375
9.846687316894531e-05,0.05803728103637695,0.008171560531616218,0.071069,2.9325485229492188e-05,0.000102996826171875
9.131431579589844e-05,0.06504416465759277,0.016236074478149412,0.056993,3.409385681152344e-05,0.00011086463928222656
8.177757263183594e-05,0.04734635353088379,0.012358298889160152,0.066584,2.7894973754882812e-05,9.131431579589844e-05
9.012222290039062e-05,0.08795666694641113,0.008453689758300784,0.060208,3.0517578125e-05,0.00011491775512695312
7.176399230957031e-05,0.04437685012817383,0.015224898803710932,0.067987,3.147125244140625e-05,0.00010156631469726562
6.628036499023438e-05,0.06513619422912598,0.012610994979858403,0.066353,3.075599670410156e-05,0.00011134147644042969
6.842613220214844e-05,0.07005095481872559,0.018199764999389648,0.061016,3.504753112792969e-05,0.00010275840759277344
5.53131103515625e-05,0.08795619010925293,0.0023078690643310584,0.078038,3.361701965332031e-05,0.00010991096496582031
7.462501525878906e-05,0.07949137687683105,0.0030506408996582024,0.080568,2.7179718017578125e-05,8.606910705566406e-05
9.059906005859375e-05,0.05729269981384277,0.0078032201538085905,0.061074,2.7179718017578125e-05,9.989738464355469e-05
0.00010156631469726562,0.05987429618835449,0.0071021194610595695,0.059559,2.5033950805664062e-05,0.00010132789611816406
9.72747802734375e-05,0.07668328285217285,0.01147797012329102,0.072875,2.956390380859375e-05,0.00010418891906738281
9.679794311523438e-05,0.0640568733215332,0.006799107864379886,0.065647,3.24249267578125e-05,0.0001277923583984375
0.00010251998901367188,0.07305622100830078,0.007528971466064446,0.067766,2.6464462280273438e-05,8.749961853027344e-05
7.987022399902344e-05,0.0668482780456543,0.0025268563690185597,0.062606,2.1457672119140625e-05,7.081031799316406e-05
9.942054748535156e-05,0.04126620292663574,0.0038695103454589874,0.07407,3.838539123535156e-05,0.00011539459228515625
6.341934204101562e-05,0.04790139198303223,0.004822482772827152,0.069129,2.3365020751953125e-05,7.414817810058594e-05
7.605552673339844e-05,0.06553268432617188,0.0016642354583740193,0.06589,2.8848648071289062e-05,9.608268737792969e-05
0.00010848045349121094,0.05314493179321289,0.012830801101684566,0.074979,3.600120544433594e-05,0.00010633468627929688
0.00010037422180175781,0.0488896369934082,0.007196844512939449,0.072218,2.765655517578125e-05,0.00010204315185546875
0.00010800361633300781,0.03430032730102539,0.003220450698852545,0.066213,2.384185791015625e-05,8.893013000488281e-05
8.559226989746094e-05,0.04658865928649902,0.006148074813842774,0.057004,2.6702880859375e-05,8.940696716308594e-05
9.012222290039062e-05,0.05366158485412598,0.007403299774169925,0.087586,2.7418136596679688e-05,0.00010418891906738281
7.867813110351562e-05,0.05410289764404297,0.011403452194213862,0.077062,2.7179718017578125e-05,9.226799011230469e-05
6.4849853515625e-05,0.055405378341674805,0.010330374908447265,0.0693,2.2649765014648438e-05,8.654594421386719e-05
8.845329284667969e-05,0.06632494926452637,0.0018045188293457082,0.062939,4.482269287109375e-05,0.0001251697540283203
7.724761962890625e-05,0.08571076393127441,0.0024787783050537054,0.063685,2.9087066650390625e-05,8.511543273925781e-05
9.298324584960938e-05,0.06878995895385742,0.014751337982177731,0.063974,2.8371810913085938e-05,9.655952453613281e-05
8.296966552734375e-05,0.039511919021606445,0.011736160095214845,0.060292,3.218650817871094e-05,0.00010442733764648438
0.00012540817260742188,0.0529935359954834,0.008182666839599603,0.069486,2.5987625122070312e-05,9.179115295410156e-05
8.535385131835938e-05,0.060280799865722656,0.0023106164703369098,0.065349,3.7670135498046875e-05,0.00013327598571777344
7.677078247070312e-05,0.05585527420043945,0.0012228117065429672,0.070092,2.9087066650390625e-05,0.00010204315185546875
9.655952453613281e-05,0.036852359771728516,0.0035498805694580138,0.066657,3.0040740966796875e-05,0.0001499652862548828
8.177757263183594e-05,0.029529333114624023,0.01557628939819336,0.059918,2.7418136596679688e-05,8.702278137207031e-05
7.128715515136719e-05,0.04726266860961914,0.010772209640502933,0.063329,3.2901763916015625e-05,0.00010657310485839844
5.316734313964844e-05,0.0531008243560791,0.002966751998901368,0.067356,2.5510787963867188e-05,8.20159912109375e-05
8.535385131835938e-05,0.05811786651611328,0.0034464293060302714,0.074644,3.218650817871094e-05,0.0001246929168701172
0.00010251998901367188,0.050382375717163086,0.009504119644165032,0.065865,3.218650817871094e-05,0.0001087188720703125
0.00010728836059570312,0.0361638069152832,0.005886299682617183,0.084749,3.647804260253906e-05,0.00011587142944335938
9.560585021972656e-05,0.03900480270385742,0.0020187138061523446,0.074877,2.5987625122070312e-05,9.083747863769531e-05
8.940696716308594e-05,0.04152703285217285,0.004003585815429686,0.07975,2.8133392333984375e-05,0.00010275840759277344
8.988380432128906e-05,0.07139706611633301,0.00402466268920898,0.068971,2.8848648071289062e-05,9.965896606445312e-05
7.486343383789062e-05,0.05783247947692871,0.006556033813476567,0.065063,3.695487976074219e-05,0.00013828277587890625
0.00011372566223144531,0.0644369125366211,0.010804253387451175,0.06045,2.6702880859375e-05,8.821487426757812e-05
8.249282836914062e-05,0.047055721282958984,0.018573025146484373,0.073159,3.147125244140625e-05,0.00010991096496582031
8.726119995117188e-05,0.06094980239868164,0.004321744903564448,0.072316,3.3855438232421875e-05,0.00010275840759277344
8.511543273925781e-05,0.04825139045715332,0.013228875854492186,0.067122,3.1948089599609375e-05,0.0001087188720703125
0.00010538101196289062,0.060821533203125,0.003942920303344727,0.0809,2.384185791015625e-05,0.00010228157043457031
8.0108642578125e-05,0.06782388687133789,0.017853827941894537,0.070362,2.6941299438476562e-05,9.179115295410156e-05
9.632110595703125e-05,0.08187437057495117,0.010161628433227543,0.069129,3.314018249511719e-05,0.00011205673217773438
8.368492126464844e-05,0.07197403907775879,0.005270903778076173,0.0593,2.765655517578125e-05,9.584426879882812e-05
8.869171142578125e-05,0.06627750396728516,0.014373185501098631,0.094015,3.2901763916015625e-05,0.00011324882507324219
6.651878356933594e-05,0.05459117889404297,0.016765352722167975,0.091079,2.956390380859375e-05,9.72747802734375e-05
0.00012993812561035156,0.034342288970947266,0.004166800201416014,0.061662,2.2411346435546875e-05,7.653236389160156e-05
0.00020003318786621094,0.05614280700683594,0.010989129226684574,0.072182,4.029273986816406e-05,0.0001461505889892578
0.0001068115234375,0.04917478561401367,0.00930982713317871,0.061279,3.0517578125e-05,0.000110626220703125
8.511543273925781e-05,0.04390525817871094,0.01886601005554199,0.063515,4.3392181396484375e-05,8.58306884765625e-05
9.107589721679688e-05,0.05417656898498535,0.006367252777099611,0.061902,3.314018249511719e-05,0.00011205673217773438
7.033348083496094e-05,0.05240488052368164,0.010454430862426756,0.063529,3.123283386230469e-05,9.846687316894531e-05
0.00010228157043457031,0.0542454719543457,0.022162216476440427,0.069746,2.956390380859375e-05,8.916854858398438e-05
0.00012040138244628906,0.0714271068572998,0.010994845626831048,0.064102,3.24249267578125e-05,0.00011324882507324219
9.965896606445312e-05,0.0443572998046875,0.004508694931030274,0.060154,2.765655517578125e-05,8.130073547363281e-05
8.463859558105469e-05,0.06070375442504883,0.0031955561218261763,0.079869,2.5987625122070312e-05,9.107589721679688e-05
8.392333984375e-05,0.052924156188964844,0.022626790527343746,0.077921,2.5987625122070312e-05,0.00010657310485839844
8.96453857421875e-05,0.06498956680297852,0.005596411621093755,0.069988,3.0994415283203125e-05,9.393692016601562e-05
6.318092346191406e-05,0.04464006423950195,0.020934372543334967,0.076426,3.123283386230469e-05,0.00011086463928222656
0.00011897087097167969,0.06694769859313965,0.005989853530883785,0.064794,2.5033950805664062e-05,8.106231689453125e-05
6.175041198730469e-05,0.07650470733642578,0.014260518905639646,0.080153,2.9325485229492188e-05,9.322166442871094e-05
0.00012350082397460938,0.0336000919342041,0.00271940962219238,0.061136,2.1696090698242188e-05,8.440017700195312e-05
9.846687316894531e-05,0.05440711975097656,0.013567557632446284,0.063213,3.2901763916015625e-05,9.608268737792969e-05
5.936622619628906e-05,0.04540205001831055,0.012470348968505865,0.07311,2.5033950805664062e-05,7.390975952148438e-05
9.250640869140625e-05,0.05287480354309082,0.0098776636352539,0.071651,2.8848648071289062e-05,0.00011014938354492188
0.00010561943054199219,0.05557823181152344,0.019435677352905273,0.068634,3.0517578125e-05,9.775161743164062e-05
6.413459777832031e-05,0.04101967811584473,0.004875822174072272,0.074663,3.218650817871094e-05,0.00012731552124023438
0.00010442733764648438,0.09568119049072266,0.0050072921447753965,0.076107,4.076957702636719e-05,0.00012063980102539062
0.00013875961303710938,0.07980680465698242,0.015387460098266595,0.068765,2.9325485229492188e-05,0.00010728836059570312
9.989738464355469e-05,0.07943201065063477,0.003161537277221682,0.063913,3.504753112792969e-05,0.00010418891906738281
0.00010991096496582031,0.08620214462280273,0.0038650951232910152,0.066816,2.6464462280273438e-05,8.20159912109375e-05
7.486343383789062e-05,0.07175993919372559,0.003608256057739255,0.059221,3.790855407714844e-05,0.0001087188720703125
9.965896606445312e-05,0.08136177062988281,0.009314903610229491,0.083732,2.5033950805664062e-05,8.344650268554688e-05
8.678436279296875e-05,0.10619664192199707,0.004408296600341796,0.059434,3.314018249511719e-05,0.00010919570922851562
0.00011396408081054688,0.05518054962158203,0.00452067393493652,0.082458,2.7894973754882812e-05,9.512901306152344e-05
8.869171142578125e-05,0.0465397834777832,0.0061850372161865175,0.076216,3.528594970703125e-05,0.00011610984802246094
8.96453857421875e-05,0.05213141441345215,0.006564560943603512,0.092269,2.4318695068359375e-05,9.965896606445312e-05
7.200241088867188e-05,0.06254410743713379,0.009122986160278318,0.061864,2.6702880859375e-05,8.916854858398438e-05
7.772445678710938e-05,0.056778669357299805,0.014561988571166987,0.072122,3.528594970703125e-05,0.0001239776611328125
9.059906005859375e-05,0.04242873191833496,0.009162157363891602,0.06318,3.170967102050781e-05,9.226799011230469e-05
9.274482727050781e-05,0.04801464080810547,0.013808499908447264,0.067775,3.0994415283203125e-05,0.0001220703125
9.083747863769531e-05,0.0951387882232666,0.007299477279663083,0.071037,3.4332275390625e-05,0.00011420249938964844
9.179115295410156e-05,0.05091094970703125,0.018392980163574213,0.064282,3.123283386230469e-05,0.00010132789611816406
8.511543273925781e-05,0.056119441986083984,0.005500128234863275,0.066961,2.3365020751953125e-05,8.654594421386719e-05
0.00012302398681640625,0.044127702713012695,0.006037465286254887,0.064425,2.7894973754882812e-05,0.00010395050048828125
8.487701416015625e-05,0.08735775947570801,0.0014727828369140647,0.061464,2.7894973754882812e-05,0.00010371208190917969
9.894371032714844e-05,0.030069351196289062,0.007220652343749995,0.073773,3.0517578125e-05,0.00011038780212402344
0.00010228157043457031,0.07541632652282715,0.0022134512939453177,0.064271,3.0279159545898438e-05,0.00010085105895996094
9.274482727050781e-05,0.05058026313781738,0.01186445849609375,0.058593,2.6226043701171875e-05,9.417533874511719e-05
0.00014209747314453125,0.046922922134399414,0.010390864151000975,0.081082,2.9087066650390625e-05,0.0001049041748046875
0.00010132789611816406,0.03283858299255371,0.011111663711547856,0.068837,3.0279159545898438e-05,9.5367431640625e-05
0.00011301040649414062,0.05498647689819336,0.010172080215454099,0.059866,3.0279159545898438e-05,0.000118255615234375
9.560585021972656e-05,0.07361245155334473,0.017779060104370116,0.059372,2.2649765014648438e-05,7.367134094238281e-05
8.869171142578125e-05,0.0991966724395752,0.013297570312500007,0.072762,2.5033950805664062e-05,9.179115295410156e-05
8.392333984375e-05,0.10283374786376953,0.010304456283569338,0.074723,2.6941299438476562e-05,7.867813110351562e-05
0.00010251998901367188,0.07057428359985352,0.0034807982788085945,0.064664,3.600120544433594e-05,0.00010800361633300781
9.036064147949219e-05,0.07804751396179199,0.002415128402709965,0.088445,2.5033950805664062e-05,9.012222290039062e-05
6.771087646484375e-05,0.054986000061035156,0.028897972595214844,0.079263,2.2649765014648438e-05,7.009506225585938e-05
7.534027099609375e-05,0.08396387100219727,0.014457142562866204,0.06753,2.0265579223632812e-05,6.103515625e-05
0.00010991096496582031,0.04548192024230957,0.0038703273925781295,0.066034,3.2901763916015625e-05,0.000110626220703125
9.393692016601562e-05,0.08698630332946777,0.00245473239135742,0.067678,2.47955322265625e-05,9.489059448242188e-05
8.845329284667969e-05,0.051790714263916016,0.007872776397705075,0.066541,2.384185791015625e-05,9.274482727050781e-05
0.00010538101196289062,0.06108498573303223,0.0014393958435058585,0.063389,2.956390380859375e-05,0.00010395050048828125
0.00013780593872070312,0.06312894821166992,0.018878298965454107,0.074109,2.574920654296875e-05,8.034706115722656e-05
8.988380432128906e-05,0.07210874557495117,0.006116036911010744,0.06698,3.409385681152344e-05,0.0001201629638671875
0.0001442432403564453,0.06555962562561035,0.0016646796112060533,0.058387,3.0279159545898438e-05,9.918212890625e-05
0.00010013580322265625,0.029018163681030273,0.00667139447021485,0.070972,3.409385681152344e-05,0.0001125335693359375
8.153915405273438e-05,0.03726315498352051,0.009418778793334956,0.074758,3.3855438232421875e-05,0.00011467933654785156
6.651878356933594e-05,0.046509742736816406,0.007786764816284181,0.062721,2.384185791015625e-05,7.867813110351562e-05
5.602836608886719e-05,0.0431218147277832,0.013109865188598635,0.075625,3.62396240234375e-05,0.00011587142944335938
6.794929504394531e-05,0.055027008056640625,0.002824155227661135,0.066883,2.3126602172851562e-05,7.62939453125e-05
8.58306884765625e-05,0.06031537055969238,0.005159712677001951,0.07012,3.123283386230469e-05,9.965896606445312e-05
6.651878356933594e-05,0.061537742614746094,0.004125857879638678,0.070348,3.814697265625e-05,0.00011134147644042969
6.4849853515625e-05,0.04798173904418945,0.013166573730468749,0.058359,2.956390380859375e-05,0.00010371208190917969
0.0001010894775390625,0.06566071510314941,0.007253037338256836,0.06012,2.4080276489257812e-05,7.915496826171875e-05
6.794929504394531e-05,0.04665565490722656,0.008198343124389648,0.070285,2.956390380859375e-05,9.989738464355469e-05
9.202957153320312e-05,0.06083106994628906,0.005185538085937497,0.063891,2.4557113647460938e-05,8.535385131835938e-05
7.557868957519531e-05,0.056324005126953125,0.008884134307861322,0.065934,3.409385681152344e-05,0.00011515617370605469
0.00010085105895996094,0.06809878349304199,0.01494361019897461,0.066967,2.6941299438476562e-05,8.988380432128906e-05
0.00010395050048828125,0.0602264404296875,0.007424483535766607,0.066352,2.9325485229492188e-05,0.00011181831359863281
0.00010085105895996094,0.048155784606933594,0.00721741046142578,0.070508,2.6941299438476562e-05,8.225440979003906e-05
0.00010824203491210938,0.047035932540893555,0.0038997742614746145,0.067879,3.337860107421875e-05,0.00011420249938964844
8.058547973632812e-05,0.04874420166015625,0.006993592422485345,0.068057,4.410743713378906e-05,0.00014734268188476562
9.918212890625e-05,0.045606374740600586,0.016321402267456056,0.093596,2.7179718017578125e-05,0.0001087188720703125
7.295608520507812e-05,0.07932496070861816,0.010891015029907233,0.084099,2.9087066650390625e-05,9.393692016601562e-05
8.678436279296875e-05,0.05377364158630371,0.008644640609741211,0.087228,4.4345855712890625e-05,0.00014257431030273438
0.00010061264038085938,0.07471346855163574,0.01170796670532226,0.071554,2.86102294921875e-05,8.654594421386719e-05
6.580352783203125e-05,0.017609596252441406,0.00721585200500488,0.063918,2.4318695068359375e-05,9.655952453613281e-05
8.368492126464844e-05,0.027414560317993164,0.008587102722167964,0.064101,2.5987625122070312e-05,9.679794311523438e-05
9.298324584960938e-05,0.038385629653930664,0.014845796630859373,0.068677,3.600120544433594e-05,0.00010466575622558594
8.463859558105469e-05,0.03936338424682617,0.006364341873168949,0.069906,2.7894973754882812e-05,9.655952453613281e-05
0.00010824203491210938,0.03629446029663086,0.011964252075195317,0.064591,3.552436828613281e-05,0.00011348724365234375
0.00010418891906738281,0.06005549430847168,0.00974705302429199,0.064028,2.9325485229492188e-05,9.441375732421875e-05
0.00011539459228515625,0.048659324645996094,0.004860458450317379,0.06342,2.7894973754882812e-05,9.1552734375e-05
0.00011897087097167969,0.05030941963195801,0.009042112564086921,0.062951,2.9087066650390625e-05,9.822845458984375e-05
9.703636169433594e-05,0.040648698806762695,0.01290951387023926,0.060784,2.9325485229492188e-05,9.393692016601562e-05
0.00013518333435058594,0.056081295013427734,0.005656285675048826,0.059442,4.553794860839844e-05,0.0001556873321533203
6.794929504394531e-05,0.053199052810668945,0.021337879592895515,0.075343,2.9087066650390625e-05,9.775161743164062e-05
8.845329284667969e-05,0.07146120071411133,0.009904158309936517,0.070971,3.1948089599609375e-05,9.965896606445312e-05
7.82012939453125e-05,0.03580975532531738,0.013047280227661134,0.074238,3.2901763916015625e-05,0.00010323524475097656
5.650520324707031e-05,0.05321645736694336,0.013345531555175788,0.062854,3.314018249511719e-05,0.00010442733764648438
8.320808410644531e-05,0.063079833984375,0.006023868972778318,0.069968,2.86102294921875e-05,9.369850158691406e-05
0.0001399517059326172,0.06153059005737305,0.007244287170410153,0.061261,3.361701965332031e-05,0.00011682510375976562
9.083747863769531e-05,0.06507062911987305,0.014615189270019528,0.059471,3.075599670410156e-05,0.000102996826171875
6.437301635742188e-05,0.05431079864501953,0.016689938781738287,0.066727,2.4080276489257812e-05,7.43865966796875e-05
7.557868957519531e-05,0.04034280776977539,0.011298232879638673,0.069035,3.838539123535156e-05,0.000125885009765625
0.00011181831359863281,0.05916762351989746,0.001067699859619138,0.058402,3.0994415283203125e-05,9.560585021972656e-05
8.916854858398438e-05,0.06269574165344238,0.01336463664245606,0.070918,3.7670135498046875e-05,0.00011777877807617188
0.00012731552124023438,0.06435036659240723,0.014187038635253904,0.073201,3.7670135498046875e-05,0.00012969970703125
9.965896606445312e-05,0.029703378677368164,0.010485728698730469,0.061119,2.6941299438476562e-05,0.00010824203491210938
0.00012683868408203125,0.039347171783447266,0.0014680650939941364,0.062976,2.4080276489257812e-05,9.107589721679688e-05
0.00010848045349121094,0.08387875556945801,0.017086854293823242,0.069147,2.7894973754882812e-05,0.00010704994201660156
9.799003601074219e-05,0.056344032287597656,0.008618265991210933,0.073495,2.8848648071289062e-05,0.00010919570922851562
7.534027099609375e-05,0.06142282485961914,0.011905072082519536,0.067186,2.9325485229492188e-05,8.916854858398438e-05
9.059906005859375e-05,0.06592297554016113,0.005967256118774411,0.064973,2.4318695068359375e-05,7.700920104980469e-05
7.677078247070312e-05,0.06658363342285156,0.014308880493164061,0.073103,2.6702880859375e-05,0.00010395050048828125
6.198883056640625e-05,0.035372018814086914,0.018660848251342774,0.061459,2.9802322387695312e-05,0.0001010894775390625
0.0001430511474609375,0.0322110652923584,0.02425500247192383,0.062053,3.647804260253906e-05,0.00012564659118652344
9.1552734375e-05,0.05280613899230957,0.0030613521575927755,0.072725,2.288818359375e-05,8.940696716308594e-05
0.0001010894775390625,0.05131220817565918,0.014196383255004885,0.076957,2.9802322387695312e-05,0.00012493133544921875
5.841255187988281e-05,0.0635526180267334,0.006753287048339843,0.061155,2.956390380859375e-05,8.249282836914062e-05
7.224082946777344e-05,0.07219195365905762,0.006472829071044919,0.067734,2.5510787963867188e-05,8.630752563476562e-05
4.649162292480469e-05,0.05198860168457031,0.0034206800384521535,0.066533,3.0279159545898438e-05,0.00010919570922851562
0.00010585784912109375,0.07514381408691406,0.011334304840087892,0.069368,3.123283386230469e-05,0.00011157989501953125
9.274482727050781e-05,0.05074644088745117,0.005886645767211915,0.064428,2.574920654296875e-05,7.724761962890625e-05
8.511543273925781e-05,0.06159806251525879,0.010368783294677733,0.074338,3.075599670410156e-05,9.799003601074219e-05
0.0001220703125,0.05238461494445801,0.0027033023223876906,0.067639,2.9087066650390625e-05,0.00010037422180175781
0.00011038780212402344,0.04055953025817871,0.0028639576263427696,0.065293,3.457069396972656e-05,0.00010848045349121094
0.00010132789611816406,0.05495309829711914,0.0038312492370605467,0.06275,3.409385681152344e-05,0.0001068115234375
8.416175842285156e-05,0.0688321590423584,0.003615294418334955,0.086665,2.574920654296875e-05,0.00010180473327636719
8.606910705566406e-05,0.0284574031829834,0.007110633865356444,0.059684,2.193450927734375e-05,7.224082946777344e-05
9.679794311523438e-05,0.05827522277832031,0.011224804412841793,0.098638,5.7220458984375e-05,0.00020360946655273438
9.608268737792969e-05,0.06529355049133301,0.01372394892883301,0.093928,2.5272369384765625e-05,8.344650268554688e-05
0.00010418891906738281,0.04338693618774414,0.04323047982788086,0.072959,3.218650817871094e-05,0.00010919570922851562
8.463859558105469e-05,0.08765387535095215,0.0019053643188476493,0.068904,3.0517578125e-05,9.989738464355469e-05
7.748603820800781e-05,0.09105992317199707,0.007910194839477538,0.075836,3.409385681152344e-05,0.00012040138244628906
8.440017700195312e-05,0.11556339263916016,0.002306304718017585,0.077799,2.8133392333984375e-05,0.00010657310485839844
7.176399230957031e-05,0.10364890098571777,0.013048674697875975,0.073755,3.123283386230469e-05,9.72747802734375e-05
9.369850158691406e-05,0.11119961738586426,0.0032531696014404254,0.078157,2.5510787963867188e-05,9.1552734375e-05
8.463859558105469e-05,0.13130688667297363,0.010127802017211918,0.074347,4.4345855712890625e-05,0.00015473365783691406
0.00020647048950195312,0.09736108779907227,0.004220757995605465,0.070039,2.6226043701171875e-05,9.298324584960938e-05
0.00012946128845214844,0.06449508666992188,0.005025364425659179,0.060447,2.5510787963867188e-05,8.440017700195312e-05
7.104873657226562e-05,0.07110810279846191,0.014924576644897464,0.08062,3.361701965332031e-05,0.00010633468627929688
0.00010704994201660156,0.05476188659667969,0.004722969070434568,0.076434,3.075599670410156e-05,0.0001087188720703125
9.322166442871094e-05,0.05729985237121582,0.010149271530151369,0.069756,3.170967102050781e-05,0.0001227855682373047
0.00012230873107910156,0.052865028381347656,0.007108018646240236,0.072365,2.6941299438476562e-05,8.821487426757812e-05
8.58306884765625e-05,0.08258366584777832,0.016940272903442383,0.065775,3.457069396972656e-05,0.00011110305786132812
9.131431579589844e-05,0.07067155838012695,0.0031806990509033184,0.069912,2.6226043701171875e-05,7.748603820800781e-05
0.00013256072998046875,0.07594656944274902,0.003718840469360357,0.065686,2.9087066650390625e-05,0.00010728836059570312
0.0001239776611328125,0.04251599311828613,0.006269889450073243,0.0644,2.7418136596679688e-05,0.00011467933654785156
8.58306884765625e-05,0.046074628829956055,0.004612618026733399,0.05894,2.765655517578125e-05,9.465217590332031e-05
9.846687316894531e-05,0.07691287994384766,0.011679161178588873,0.075413,2.86102294921875e-05,8.20159912109375e-05
8.368492126464844e-05,0.06260895729064941,0.00548788204956055,0.062192,3.266334533691406e-05,0.00010514259338378906
8.654594421386719e-05,0.0464630126953125,0.0012878268585205105,0.056239,2.7179718017578125e-05,9.608268737792969e-05
0.00010466575622558594,0.07389211654663086,0.0066090964508056654,0.064705,2.4080276489257812e-05,7.2479248046875e-05
9.894371032714844e-05,0.07200217247009277,0.008659690399169917,0.074855,2.7894973754882812e-05,0.0001087188720703125
9.489059448242188e-05,0.051138877868652344,0.016522729507446293,0.072709,2.7894973754882812e-05,0.0001010894775390625
6.365776062011719e-05,0.06949687004089355,0.00691282887268066,0.068277,2.3603439331054688e-05,8.130073547363281e-05
8.869171142578125e-05,0.05438113212585449,0.006171874374389645,0.061081,3.314018249511719e-05,0.00011348724365234375
9.703636169433594e-05,0.056508541107177734,0.013463893875122077,0.090566,2.6226043701171875e-05,9.34600830078125e-05
7.82012939453125e-05,0.032906293869018555,0.005947240661621098,0.069476,3.4809112548828125e-05,0.00011610984802246094
9.72747802734375e-05,0.06554603576660156,0.0062598517761230515,0.069614,2.7179718017578125e-05,9.179115295410156e-05
9.584426879882812e-05,0.039361000061035156,0.012244011413574216,0.067013,3.0040740966796875e-05,9.34600830078125e-05
0.0001201629638671875,0.05388832092285156,0.011085913177490234,0.083829,3.504753112792969e-05,0.00011277198791503906
0.00011444091796875,0.07803773880004883,0.006071630767822266,0.059246,2.574920654296875e-05,8.511543273925781e-05
0.00010824203491210938,0.05829906463623047,0.016003220428466802,0.065936,2.2649765014648438e-05,7.176399230957031e-05
6.365776062011719e-05,0.061369895935058594,0.003181050796508794,0.07923,3.0994415283203125e-05,0.00011444091796875
7.176399230957031e-05,0.07620930671691895,0.0036615994567871096,0.056963,2.5033950805664062e-05,8.749961853027344e-05
8.416175842285156e-05,0.0655984878540039,0.00614110977172852,0.07368,3.314018249511719e-05,0.0001125335693359375
7.867813110351562e-05,0.07313704490661621,0.004046709289550782,0.066385,3.0517578125e-05,9.870529174804688e-05
9.512901306152344e-05,0.04780745506286621,0.0019127904663085935,0.059274,3.266334533691406e-05,0.00011301040649414062
8.535385131835938e-05,0.07355594635009766,0.005670298065185542,0.065336,2.86102294921875e-05,9.322166442871094e-05
0.0001068115234375,0.032898902893066406,0.022378092422485354,0.060485,3.337860107421875e-05,0.000118255615234375
0.00022983551025390625,0.03406023979187012,0.0032881557159423896,0.068807,3.814697265625e-05,0.0001289844512939453
0.00012922286987304688,0.039162635803222656,0.016342058258056638,0.061545,3.075599670410156e-05,9.059906005859375e-05
0.00011491775512695312,0.049310922622680664,0.005329965011596681,0.059883,2.5987625122070312e-05,7.939338684082031e-05
9.799003601074219e-05,0.05347561836242676,0.003850334106445308,0.083264,3.147125244140625e-05,0.00010013580322265625
8.845329284667969e-05,0.03651857376098633,0.00394569213867188,0.068545,2.574920654296875e-05,8.940696716308594e-05
6.914138793945312e-05,0.048974037170410156,0.0034386683654785144,0.058255,3.5762786865234375e-05,0.00011205673217773438
8.893013000488281e-05,0.05439877510070801,0.00856972985839844,0.060894,3.552436828613281e-05,0.00012183189392089844
9.441375732421875e-05,0.044014930725097656,0.002918120681762698,0.069713,2.8371810913085938e-05,0.00010132789611816406
9.512901306152344e-05,0.06261038780212402,0.018363449798583988,0.060339,3.409385681152344e-05,9.703636169433594e-05
9.1552734375e-05,0.07143163681030273,0.00840717414855957,0.060085,2.7179718017578125e-05,9.679794311523438e-05
0.00012993812561035156,0.048427581787109375,0.011222145996093752,0.062165,3.218650817871094e-05,9.918212890625e-05
0.00012159347534179688,0.05972480773925781,0.006391970733642574,0.065321,2.4318695068359375e-05,8.893013000488281e-05
9.298324584960938e-05,0.07320308685302734,0.0028703237609863305,0.060992,2.956390380859375e-05,0.00010657310485839844
9.751319885253906e-05,0.056813716888427734,0.000771821289062502,0.06272,2.9802322387695312e-05,0.00010251998901367188
9.202957153320312e-05,0.05969095230102539,0.005823758163452153,0.07121,2.3365020751953125e-05,7.510185241699219e-05
0.00011038780212402344,0.0451507568359375,0.016315868865966796,0.096263,2.5272369384765625e-05,8.368492126464844e-05
0.00010561943054199219,0.05729174613952637,0.004762708541870123,0.071778,3.314018249511719e-05,0.0001304149627685547
9.417533874511719e-05,0.04510164260864258,0.01090802975463867,0.060392,2.956390380859375e-05,9.274482727050781e-05
9.489059448242188e-05,0.0746920108795166,0.0012435980377197287,0.070019,2.6702880859375e-05,9.5367431640625e-05
8.344650268554688e-05,0.05795097351074219,0.011715488723754885,0.063996,3.814697265625e-05,0.00014591217041015625
9.608268737792969e-05,0.0594484806060791,0.011630761779785156,0.065511,3.4809112548828125e-05,0.0001125335693359375
0.00010800361633300781,0.05380058288574219,0.007412073272705072,0.081406,3.6716461181640625e-05,0.0001239776611328125
9.918212890625e-05,0.0603938102722168,0.009569597198486324,0.063448,3.0994415283203125e-05,9.369850158691406e-05
0.00011396408081054688,0.10275912284851074,0.007423366699218753,0.067215,3.0279159545898438e-05,0.0001049041748046875
8.654594421386719e-05,0.0689992904663086,0.005149540344238285,0.067159,3.2901763916015625e-05,0.00011348724365234375
0.00011205673217773438,0.06683206558227539,0.005825930801391599,0.083484,2.6464462280273438e-05,8.249282836914062e-05
6.4849853515625e-05,0.08159232139587402,0.005230778442382816,0.067464,2.8133392333984375e-05,9.751319885253906e-05
0.00010418891906738281,0.05175495147705078,0.010986126205444341,0.069128,3.528594970703125e-05,0.00011491775512695312
9.298324584960938e-05,0.05014824867248535,0.017908856582641602,0.0678,3.7670135498046875e-05,0.00012993812561035156
8.869171142578125e-05,0.06450104713439941,0.0009184157104492191,0.071228,2.8371810913085938e-05,8.559226989746094e-05
0.00010156631469726562,0.07012939453125,0.011416283126831059,0.062704,3.4809112548828125e-05,0.00011515617370605469
9.655952453613281e-05,0.04816794395446777,0.0024388347625732415,0.09765,3.24249267578125e-05,0.00010704994201660156
0.00013184547424316406,0.05829930305480957,0.004252105758666989,0.061802,2.6941299438476562e-05,9.1552734375e-05
9.679794311523438e-05,0.04773545265197754,0.013460307708740231,0.057834,2.86102294921875e-05,8.392333984375e-05
0.00012040138244628906,0.052286386489868164,0.013384032592773432,0.06789,3.24249267578125e-05,0.00011682510375976562
9.250640869140625e-05,0.0560460090637207,0.01454246099853515,0.091591,2.5033950805664062e-05,8.320808410644531e-05
9.608268737792969e-05,0.021196603775024414,0.0007563206634521452,0.061629,2.3603439331054688e-05,8.535385131835938e-05
8.702278137207031e-05,0.058480262756347656,0.010508283203125003,0.062032,3.266334533691406e-05,9.036064147949219e-05
0.0001270771026611328,0.03685426712036133,0.011140389511108392,0.091078,2.5272369384765625e-05,7.581710815429688e-05
6.151199340820312e-05,0.056342124938964844,0.005956479568481443,0.071855,2.9087066650390625e-05,9.560585021972656e-05
7.009506225585938e-05,0.0637960433959961,0.007958938278198241,0.067136,3.1948089599609375e-05,0.00010991096496582031
0.00014328956604003906,0.05648660659790039,0.006080040023803718,0.090052,3.409385681152344e-05,0.00010704994201660156
0.00010514259338378906,0.06709837913513184,0.008383730743408202,0.061502,2.574920654296875e-05,0.00011396408081054688
0.0001201629638671875,0.0874936580657959,0.006569132507324216,0.055537,2.384185791015625e-05,8.106231689453125e-05
6.127357482910156e-05,0.08642911911010742,0.01345253477478027,0.064821,4.410743713378906e-05,0.0001423358917236328
9.250640869140625e-05,0.027762651443481445,0.009623531646728509,0.07093,3.504753112792969e-05,0.00011563301086425781
9.1552734375e-05,0.059068918228149414,0.008206806304931646,0.071847,3.0279159545898438e-05,0.00011086463928222656
9.942054748535156e-05,0.041517019271850586,0.005942001586914061,0.064319,3.123283386230469e-05,0.00010323524475097656
0.00012922286987304688,0.05777406692504883,0.004029240219116208,0.055558,2.384185791015625e-05,9.083747863769531e-05
0.00010275840759277344,0.028591394424438477,0.003858847869873047,0.068536,2.956390380859375e-05,8.726119995117188e-05
0.00010418891906738281,0.05787158012390137,0.0045383286743164025,0.063822,3.600120544433594e-05,0.00011563301086425781
0.00010538101196289062,0.05944323539733887,0.019070052673339846,0.074473,2.6226043701171875e-05,0.00010037422180175781
6.341934204101562e-05,0.05683636665344238,0.021606988281250003,0.061706,2.9325485229492188e-05,0.00010561943054199219
9.250640869140625e-05,0.07782912254333496,0.00428570904541016,0.064952,4.673004150390625e-05,0.00015854835510253906
8.940696716308594e-05,0.04196596145629883,0.0167024354095459,0.075613,2.8848648071289062e-05,8.678436279296875e-05
0.00010180473327636719,0.060712575912475586,0.013289076278686529,0.072652,2.0503997802734375e-05,6.628036499023438e-05
0.00011992454528808594,0.05713987350463867,0.003163622192382809,0.070996,2.5987625122070312e-05,9.417533874511719e-05
8.296966552734375e-05,0.0700082778930664,0.010822956420898436,0.072923,3.1948089599609375e-05,0.00011730194091796875
8.344650268554688e-05,0.0812063217163086,0.010423443710327149,0.059988,2.5033950805664062e-05,7.772445678710938e-05
0.00011086463928222656,0.06987810134887695,0.00733986164855957,0.064082,3.647804260253906e-05,0.00013566017150878906
9.059906005859375e-05,0.09915971755981445,0.0033361521301269598,0.064894,2.9325485229492188e-05,0.00010013580322265625
0.00010156631469726562,0.05929255485534668,0.006382048034667964,0.064475,2.384185791015625e-05,7.557868957519531e-05
9.608268737792969e-05,0.060277700424194336,0.009923182601928718,0.08038,2.8133392333984375e-05,9.489059448242188e-05
9.608268737792969e-05,0.07477402687072754,0.004452589248657227,0.070701,2.956390380859375e-05,0.00010442733764648438
0.00010204315185546875,0.07137846946716309,0.01574931857299805,0.061803,2.5987625122070312e-05,0.00011968612670898438
9.751319885253906e-05,0.04228091239929199,0.01356362200927734,0.067513,3.314018249511719e-05,0.00011157989501953125
9.179115295410156e-05,0.06100916862487793,0.014101530685424801,0.06761,3.1948089599609375e-05,0.00010418891906738281
5.9604644775390625e-05,0.0656588077545166,0.00620418383789062,0.080378,2.86102294921875e-05,9.846687316894531e-05
0.00011467933654785156,0.05695319175720215,0.014217345993041988,0.070483,3.314018249511719e-05,0.00011801719665527344
8.606910705566406e-05,0.09049487113952637,0.012195561004638672,0.063499,3.0994415283203125e-05,0.00010228157043457031
0.0001308917999267578,0.05360293388366699,0.0011841007690429686,0.061952,2.2649765014648438e-05,6.890296936035156e-05
7.987022399902344e-05,0.0723872184753418,0.010500047546386719,0.057969,2.9802322387695312e-05,0.00010967254638671875
8.106231689453125e-05,0.0514369010925293,0.005603852966308595,0.079997,2.4080276489257812e-05,7.987022399902344e-05
9.632110595703125e-05,0.06321263313293457,0.016462789367675784,0.070601,2.4080276489257812e-05,9.846687316894531e-05
6.4849853515625e-05,0.07561564445495605,0.009279719863891603,0.064039,3.218650817871094e-05,0.00010824203491210938
0.00011968612670898438,0.08736109733581543,0.01259885862731934,0.071391,2.765655517578125e-05,9.322166442871094e-05
8.630752563476562e-05,0.08893561363220215,0.006421912734985352,0.072657,4.00543212890625e-05,0.00011587142944335938
9.632110595703125e-05,0.09172892570495605,0.004347712890625001,0.060258,2.9087066650390625e-05,9.846687316894531e-05
0.00010967254638671875,0.07315349578857422,0.005462607101440434,0.074971,3.886222839355469e-05,9.942054748535156e-05
0.00010633468627929688,0.07670164108276367,0.007810503387451179,0.06735,2.9087066650390625e-05,0.00010228157043457031
0.00010514259338378906,0.06550121307373047,0.0017302756042480438,0.068803,2.4318695068359375e-05,8.749961853027344e-05
6.4849853515625e-05,0.0618593692779541,0.0013649349822998091,0.073236,3.075599670410156e-05,0.00010156631469726562
9.512901306152344e-05,0.048821449279785156,0.0051727571258544935,0.074599,2.6464462280273438e-05,0.00010061264038085938
9.751319885253906e-05,0.06163382530212402,0.0029098082733154257,0.077005,2.5033950805664062e-05,8.177757263183594e-05
0.00010943412780761719,0.056493282318115234,0.005632420974731447,0.066869,3.4809112548828125e-05,0.00010943412780761719
0.00010585784912109375,0.05312395095825195,0.007172216049194338,0.074834,3.075599670410156e-05,0.00012922286987304688
0.00010275840759277344,0.053343772888183594,0.008441478988647458,0.062628,3.1948089599609375e-05,0.0001010894775390625
7.677078247070312e-05,0.029154062271118164,0.013692196395874018,0.065947,4.673004150390625e-05,0.00011754035949707031
0.00012373924255371094,0.039053916931152344,0.003884100219726558,0.064378,3.8623809814453125e-05,0.00013518333435058594
0.00012421607971191406,0.03510904312133789,0.003736278366088863,0.078351,2.7418136596679688e-05,9.72747802734375e-05
8.153915405273438e-05,0.05560183525085449,0.0029240827789306645,0.079651,2.86102294921875e-05,0.00010609626770019531
9.655952453613281e-05,0.062009572982788086,0.011312464859008789,0.064873,3.0279159545898438e-05,0.00010967254638671875
6.580352783203125e-05,0.07021665573120117,0.0027223274536132824,0.075293,2.2649765014648438e-05,7.390975952148438e-05
9.608268737792969e-05,0.08513045310974121,0.0009909518127441397,0.071937,3.0279159545898438e-05,0.0001010894775390625
9.870529174804688e-05,0.05955767631530762,0.006081565841674803,0.060066,2.5272369384765625e-05,7.343292236328125e-05
9.822845458984375e-05,0.040882110595703125,0.001948579635620118,0.06916,3.0517578125e-05,0.00010704994201660156
0.00012135505676269531,0.04644465446472168,0.007808058853149419,0.06713,3.0517578125e-05,0.00010609626770019531
8.845329284667969e-05,0.047615766525268555,0.006890759140014649,0.059294,2.6464462280273438e-05,8.130073547363281e-05
9.179115295410156e-05,0.06933975219726562,0.004200386367797848,0.063114,2.7894973754882812e-05,0.00010633468627929688
6.67572021484375e-05,0.06419897079467773,0.006278649322509766,0.071658,2.384185791015625e-05,9.489059448242188e-05
6.175041198730469e-05,0.0556948184967041,0.006929218566894532,0.085437,4.8160552978515625e-05,0.00014925003051757812
0.00010013580322265625,0.06153225898742676,0.008267932785034182,0.071212,3.361701965332031e-05,0.00011134147644042969
7.963180541992188e-05,0.06290578842163086,0.0022153192749023443,0.067051,3.0040740966796875e-05,0.00010085105895996094
0.00010466575622558594,0.0491485595703125,0.004905123107910157,0.058107,3.24249267578125e-05,0.00010704994201660156
8.96453857421875e-05,0.07735538482666016,0.015052042831420892,0.079186,2.47955322265625e-05,8.082389831542969e-05
9.918212890625e-05,0.017258882522583008,0.004556000473022459,0.070023,2.5033950805664062e-05,0.00010013580322265625
7.343292236328125e-05,0.03773808479309082,0.002005595397949221,0.0583,2.47955322265625e-05,8.630752563476562e-05
9.250640869140625e-05,0.04709315299987793,0.009740042892456058,0.061359,3.1948089599609375e-05,0.00010275840759277344
9.894371032714844e-05,0.05946016311645508,0.010491904922485348,0.061629,2.4080276489257812e-05,0.00010228157043457031
7.963180541992188e-05,0.045807600021362305,0.010171421569824216,0.075006,2.3603439331054688e-05,7.700920104980469e-05
9.34600830078125e-05,0.044638633728027344,0.008561309722900395,0.064771,2.7179718017578125e-05,0.00010967254638671875
8.416175842285156e-05,0.06703829765319824,0.004149460067749022,0.068135,2.7179718017578125e-05,9.250640869140625e-05
0.0001323223114013672,0.028449535369873047,0.0032400462188720697,0.080221,3.337860107421875e-05,0.00010061264038085938
0.00011086463928222656,0.0460658073425293,0.0084641568145752,0.069004,2.5033950805664062e-05,8.654594421386719e-05
0.00010895729064941406,0.04373478889465332,0.0069781248779296895,0.072503,2.2172927856445312e-05,7.271766662597656e-05
5.888938903808594e-05,0.0617365837097168,0.0034542346496582027,0.062098,2.9325485229492188e-05,0.00010752677917480469
6.937980651855469e-05,0.06118583679199219,0.005670290313720697,0.066489,3.075599670410156e-05,9.202957153320312e-05
0.00011873245239257812,0.0583653450012207,0.005617003189086908,0.062714,3.170967102050781e-05,8.940696716308594e-05
9.5367431640625e-05,0.07513689994812012,0.011580516326904294,0.064362,2.47955322265625e-05,8.58306884765625e-05
9.34600830078125e-05,0.07107019424438477,0.018019684249877932,0.080343,2.7179718017578125e-05,9.417533874511719e-05
9.369850158691406e-05,0.05889630317687988,0.002921529586791989,0.057792,3.170967102050781e-05,0.0001220703125
0.000102996826171875,0.09040379524230957,0.0056212766723632845,0.074042,2.1457672119140625e-05,7.534027099609375e-05
0.0001049041748046875,0.033966779708862305,0.0027591031494140633,0.079831,3.24249267578125e-05,0.00010633468627929688
7.915496826171875e-05,0.036196231842041016,0.002854948272705077,0.068385,2.8848648071289062e-05,8.749961853027344e-05
0.00010943412780761719,0.0560455322265625,0.015763219543457024,0.065754,4.267692565917969e-05,0.00013566017150878906
8.726119995117188e-05,0.06040644645690918,0.006249754821777337,0.068113,3.528594970703125e-05,0.00011873245239257812
8.130073547363281e-05,0.05416154861450195,0.003373704742431635,0.064351,2.4557113647460938e-05,7.462501525878906e-05
8.177757263183594e-05,0.060178518295288086,0.0028386170349121026,0.065629,3.24249267578125e-05,0.00010323524475097656
0.0001266002655029297,0.0526585578918457,0.010780524429321287,0.059866,2.6941299438476562e-05,8.940696716308594e-05
9.083747863769531e-05,0.0547640323638916,0.0014914248046875023,0.076069,3.075599670410156e-05,0.00010013580322265625
0.0001049041748046875,0.09452080726623535,0.0015043590850830069,0.065193,3.2901763916015625e-05,0.00010943412780761719
0.00011324882507324219,0.06528282165527344,0.0027643743743896512,0.056676,2.4318695068359375e-05,8.606910705566406e-05
0.00012373924255371094,0.05381488800048828,0.001683394027709964,0.060124,3.3855438232421875e-05,0.0001251697540283203
7.987022399902344e-05,0.04556012153625488,0.0030145577850341776,0.054981,2.384185791015625e-05,9.107589721679688e-05
8.0108642578125e-05,0.050177812576293945,0.002039902862548834,0.065866,3.62396240234375e-05,0.00011181831359863281
0.00010752677917480469,0.04563617706298828,0.0019036299133300752,0.059235,2.574920654296875e-05,8.106231689453125e-05
9.894371032714844e-05,0.03220987319946289,0.008534899566650392,0.058877,2.3365020751953125e-05,7.033348083496094e-05
9.393692016601562e-05,0.0258028507232666,0.008084480712890627,0.061652,3.170967102050781e-05,0.00010848045349121094
6.246566772460938e-05,0.027959108352661133,0.009049517410278318,0.066332,2.8848648071289062e-05,0.00010442733764648438
9.274482727050781e-05,0.04488635063171387,0.0020479496154785157,0.060134,2.288818359375e-05,7.2479248046875e-05
6.771087646484375e-05,0.046485185623168945,0.001780951599121089,0.066196,2.7418136596679688e-05,8.559226989746094e-05
6.29425048828125e-05,0.04639744758605957,0.0013898260040283161,0.067583,2.9802322387695312e-05,0.00010609626770019531
8.153915405273438e-05,0.060668230056762695,0.0073805432891845685,0.069565,3.695487976074219e-05,0.000110626220703125
7.796287536621094e-05,0.055268287658691406,0.0030968305969238247,0.07076,3.24249267578125e-05,0.00010800361633300781
8.7738037109375e-05,0.04532313346862793,0.007385248199462888,0.061934,3.457069396972656e-05,0.00012803077697753906
0.00010251998901367188,0.04688620567321777,0.013871703414916989,0.068845,3.361701965332031e-05,0.00011181831359863281
7.891654968261719e-05,0.052330970764160156,0.01062803550720215,0.063415,2.7894973754882812e-05,9.679794311523438e-05
8.821487426757812e-05,0.06529688835144043,0.0009290282897949226,0.063207,3.0994415283203125e-05,0.00010180473327636719
0.00011110305786132812,0.05724287033081055,0.02755493350219726,0.065198,2.765655517578125e-05,9.322166442871094e-05
7.152557373046875e-05,0.06826591491699219,0.011564084671020505,0.072452,5.1021575927734375e-05,8.96453857421875e-05
8.678436279296875e-05,0.037986040115356445,0.0016568287963867195,0.075113,2.765655517578125e-05,0.00010085105895996094
0.0001232624053955078,0.06789731979370117,0.006933946548461911,0.065639,3.0994415283203125e-05,0.00011324882507324219
8.726119995117188e-05,0.05535244941711426,0.010664081237792972,0.066327,3.0040740966796875e-05,0.00011372566223144531
0.00011706352233886719,0.0658423900604248,0.00883030007934571,0.079839,2.47955322265625e-05,8.416175842285156e-05
9.465217590332031e-05,0.06270170211791992,0.005524288375854489,0.063017,2.956390380859375e-05,0.00010275840759277344
8.344650268554688e-05,0.0737771987915039,0.006018108810424805,0.090586,2.8848648071289062e-05,9.655952453613281e-05
0.00011134147644042969,0.06492233276367188,0.005958309036254883,0.081594,2.6702880859375e-05,8.153915405273438e-05
0.00010704994201660156,0.03301715850830078,0.0033006364440918007,0.06634,2.6702880859375e-05,8.535385131835938e-05
6.318092346191406e-05,0.03592085838317871,0.006833787963867188,0.065552,2.956390380859375e-05,0.00010704994201660156
0.0001277923583984375,0.03952646255493164,0.007859159500122073,0.067118,3.838539123535156e-05,0.0001246929168701172
8.559226989746094e-05,0.032367706298828125,0.010562000106811527,0.062226,2.9087066650390625e-05,0.0001010894775390625
0.000102996826171875,0.06093645095825195,0.018555186004638666,0.066905,3.218650817871094e-05,0.00010323524475097656
8.940696716308594e-05,0.06557774543762207,0.011336782562255857,0.069788,3.2901763916015625e-05,0.00011038780212402344
7.510185241699219e-05,0.046465396881103516,0.00430261982727051,0.056337,2.4080276489257812e-05,9.417533874511719e-05
7.43865966796875e-05,0.06780242919921875,0.008061107421875005,0.064174,3.075599670410156e-05,0.00010561943054199219
9.942054748535156e-05,0.08870482444763184,0.00642398143005371,0.084398,2.574920654296875e-05,8.988380432128906e-05
7.557868957519531e-05,0.04910993576049805,0.0011277280731201156,0.077183,2.8848648071289062e-05,0.00010228157043457031
8.20159912109375e-05,0.06539416313171387,0.005948986846923826,0.066443,2.86102294921875e-05,8.96453857421875e-05
7.82012939453125e-05,0.06673741340637207,0.014428819641113283,0.080066,3.0040740966796875e-05,0.00010895729064941406
0.00010228157043457031,0.055544137954711914,0.014279917846679688,0.068314,2.7894973754882812e-05,9.274482727050781e-05
6.961822509765625e-05,0.08958172798156738,0.004218135498046879,0.064702,2.3603439331054688e-05,8.344650268554688e-05
0.0001270771026611328,0.0500645637512207,0.01187210139465332,0.075808,4.982948303222656e-05,0.0001647472381591797
8.606910705566406e-05,0.09475398063659668,0.010490655761718745,0.071594,2.4080276489257812e-05,8.440017700195312e-05
9.918212890625e-05,0.053887128829956055,0.026047634674072263,0.058374,3.504753112792969e-05,0.00011110305786132812
8.082389831542969e-05,0.06161022186279297,0.002169959487915041,0.071185,4.6253204345703125e-05,7.62939453125e-05
8.869171142578125e-05,0.06612730026245117,0.002322349090576173,0.06823,3.0040740966796875e-05,0.0001010894775390625
7.152557373046875e-05,0.07055211067199707,0.0012777379150390594,0.060713,3.1948089599609375e-05,9.5367431640625e-05
0.00010561943054199219,0.06676769256591797,0.006064191314697265,0.066303,3.528594970703125e-05,9.942054748535156e-05
9.72747802734375e-05,0.07293057441711426,0.010058000137329104,0.058973,3.0279159545898438e-05,0.00010466575622558594
7.557868957519531e-05,0.07975983619689941,0.007042365478515625,0.061626,2.4318695068359375e-05,8.797645568847656e-05
9.584426879882812e-05,0.03630948066711426,0.0020689235382080062,0.059532,2.9325485229492188e-05,0.00010228157043457031
9.036064147949219e-05,0.04448843002319336,0.0026621152038574236,0.064663,3.266334533691406e-05,0.00011992454528808594
8.845329284667969e-05,0.03780961036682129,0.015291366897583009,0.073989,3.600120544433594e-05,0.00012302398681640625
8.392333984375e-05,0.05167102813720703,0.003945310699462884,0.074163,3.1948089599609375e-05,0.00010824203491210938
8.749961853027344e-05,0.046630144119262695,0.004251668350219728,0.082758,3.170967102050781e-05,0.000102996826171875
0.00015115737915039062,0.06828451156616211,0.003776527816772457,0.071718,3.337860107421875e-05,0.00010800361633300781
8.821487426757812e-05,0.05087757110595703,0.008449311538696283,0.067904,2.7894973754882812e-05,0.00010204315185546875
9.703636169433594e-05,0.04847097396850586,0.004074572189331056,0.061867,2.0265579223632812e-05,8.893013000488281e-05
8.416175842285156e-05,0.06295061111450195,0.01003408799743652,0.086344,3.409385681152344e-05,0.00012230873107910156
8.988380432128906e-05,0.05555081367492676,0.008039728302001947,0.065531,3.147125244140625e-05,0.00010800361633300781
9.655952453613281e-05,0.049118995666503906,0.006570860015869137,0.070538,3.24249267578125e-05,0.00011014938354492188
0.00010943412780761719,0.046504974365234375,0.0009820713653564406,0.064836,3.814697265625e-05,0.0001316070556640625
9.441375732421875e-05,0.05548429489135742,0.006275108764648443,0.072527,3.743171691894531e-05,0.0001277923583984375
7.700920104980469e-05,0.05317234992980957,0.0031534850463867253,0.064339,2.5987625122070312e-05,0.00010752677917480469
0.00013136863708496094,0.06445670127868652,0.00732292784118653,0.071416,2.6941299438476562e-05,9.894371032714844e-05
7.891654968261719e-05,0.04496598243713379,0.0034384444732666053,0.066798,3.409385681152344e-05,0.00010561943054199219
9.393692016601562e-05,0.03535771369934082,0.004230755722045898,0.076488,2.765655517578125e-05,0.0001049041748046875
7.176399230957031e-05,0.041982173919677734,0.008100132095336915,0.065663,3.0040740966796875e-05,9.870529174804688e-05
8.559226989746094e-05,0.05414986610412598,0.0015861475219726556,0.055826,2.9802322387695312e-05,0.00010609626770019531
0.00010561943054199219,0.033530473709106445,0.004273549499511725,0.065935,3.123283386230469e-05,0.00010609626770019531
0.00010514259338378906,0.04373574256896973,0.012993806228637689,0.06864,3.552436828613281e-05,0.00010895729064941406
8.440017700195312e-05,0.04520297050476074,0.0035255105743408205,0.069674,2.6941299438476562e-05,0.00011157989501953125
8.106231689453125e-05,0.05129599571228027,0.0026885272216796846,0.06013,2.384185791015625e-05,0.00010442733764648438
9.965896606445312e-05,0.043558359146118164,0.007639390075683594,0.064137,2.6702880859375e-05,0.00010395050048828125
9.942054748535156e-05,0.03930497169494629,0.0030860396575927707,0.060005,3.0040740966796875e-05,0.0001087188720703125
0.00010275840759277344,0.039742231369018555,0.004735960083007806,0.06567,4.38690185546875e-05,0.00016570091247558594
8.630752563476562e-05,0.04913496971130371,0.0013706809539794917,0.065248,3.4332275390625e-05,0.00011491775512695312
0.00010061264038085938,0.0493619441986084,0.0011068386077880826,0.0631,3.1948089599609375e-05,9.465217590332031e-05
8.678436279296875e-05,0.03817033767700195,0.004889067260742189,0.058433,2.765655517578125e-05,0.00010085105895996094
9.393692016601562e-05,0.0462644100189209,0.0073807762145996075,0.07395,2.9802322387695312e-05,0.00011134147644042969
8.821487426757812e-05,0.04232478141784668,0.0014115459899902288,0.063352,2.6941299438476562e-05,8.225440979003906e-05
0.00012612342834472656,0.05527043342590332,0.006505545852661138,0.067352,3.170967102050781e-05,0.00010752677917480469
7.700920104980469e-05,0.05142855644226074,0.004309452667236327,0.064985,3.075599670410156e-05,9.775161743164062e-05
0.0001010894775390625,0.06303048133850098,0.006864543289184566,0.085706,3.1948089599609375e-05,0.000118255615234375
7.295608520507812e-05,0.057420969009399414,0.011633812759399412,0.078502,3.075599670410156e-05,0.00010132789611816406
6.699562072753906e-05,0.07712268829345703,0.0026775999450683596,0.060335,2.8848648071289062e-05,0.00010275840759277344
6.461143493652344e-05,0.07187104225158691,0.021183796340942376,0.074593,3.0279159545898438e-05,0.000110626220703125
7.796287536621094e-05,0.057988882064819336,0.005695599838256835,0.062654,2.765655517578125e-05,9.1552734375e-05
9.369850158691406e-05,0.06557965278625488,0.011940330749511716,0.066569,2.7894973754882812e-05,0.00010251998901367188
0.00011086463928222656,0.06132388114929199,0.0057033052368164056,0.057408,2.47955322265625e-05,9.274482727050781e-05
7.987022399902344e-05,0.058112144470214844,0.016603524566650388,0.076199,3.075599670410156e-05,0.00010156631469726562
0.00010538101196289062,0.040071964263916016,0.006330587341308591,0.077073,2.0503997802734375e-05,6.985664367675781e-05
0.00011730194091796875,0.05498552322387695,0.014515990325927736,0.067078,3.337860107421875e-05,0.00011301040649414062
6.937980651855469e-05,0.06476354598999023,0.007151348861694343,0.068141,3.0040740966796875e-05,0.00010704994201660156
9.202957153320312e-05,0.10052800178527832,0.011468809982299807,0.061179,3.814697265625e-05,0.00012183189392089844
0.00011873245239257812,0.07170963287353516,0.002786379699707034,0.06512,3.266334533691406e-05,0.00011992454528808594
6.222724914550781e-05,0.0869283676147461,0.019886249496459965,0.069448,2.6226043701171875e-05,8.58306884765625e-05
9.131431579589844e-05,0.08108091354370117,0.009312308715820311,0.078626,2.5510787963867188e-05,9.560585021972656e-05
8.177757263183594e-05,0.04627346992492676,0.014093150375366209,0.074852,2.1219253540039062e-05,6.866455078125e-05
0.00011539459228515625,0.0904381275177002,0.00364098129272461,0.065025,2.956390380859375e-05,0.000102996826171875
7.748603820800781e-05,0.07338237762451172,0.015911370864868157,0.069334,5.054473876953125e-05,0.0001399517059326172
8.416175842285156e-05,0.04285788536071777,0.008405463012695319,0.068516,2.6702880859375e-05,0.00010824203491210938
9.179115295410156e-05,0.058933258056640625,0.005857153167724609,0.059635,2.956390380859375e-05,0.00010657310485839844
9.489059448242188e-05,0.04531717300415039,0.003120879241943361,0.066453,3.0994415283203125e-05,0.0001049041748046875
9.226799011230469e-05,0.058710575103759766,0.0032662846832275383,0.066747,2.4557113647460938e-05,7.939338684082031e-05
5.888938903808594e-05,0.07850480079650879,0.0038265419464111328,0.066552,2.7894973754882812e-05,0.00010371208190917969
6.628036499023438e-05,0.06835389137268066,0.006709463958740239,0.078745,2.6941299438476562e-05,8.368492126464844e-05
9.369850158691406e-05,0.045012712478637695,0.003974532165527345,0.059585,2.7418136596679688e-05,0.00010228157043457031
0.00010919570922851562,0.06712532043457031,0.010579241531372074,0.106207,3.0279159545898438e-05,9.918212890625e-05
9.512901306152344e-05,0.052829742431640625,0.013759461486816407,0.063512,2.9325485229492188e-05,9.250640869140625e-05
0.00012063980102539062,0.03056621551513672,0.0059321812133789065,0.060002,2.6702880859375e-05,9.5367431640625e-05
7.414817810058594e-05,0.04389190673828125,0.01038461872863769,0.076132,3.600120544433594e-05,0.00013947486877441406
8.130073547363281e-05,0.05343198776245117,0.013162478652954099,0.083609,3.24249267578125e-05,0.00010561943054199219
8.440017700195312e-05,0.0599825382232666,0.011885577270507812,0.061328,4.1961669921875e-05,0.00012612342834472656
9.036064147949219e-05,0.05443382263183594,0.01590727467346191,0.067652,2.8133392333984375e-05,8.96453857421875e-05
0.00010013580322265625,0.06187725067138672,0.011222679794311526,0.057537,2.3603439331054688e-05,7.987022399902344e-05
7.510185241699219e-05,0.048467159271240234,0.0019397767333984364,0.062397,3.361701965332031e-05,0.00011563301086425781
8.034706115722656e-05,0.057190895080566406,0.005956560577392578,0.075461,3.218650817871094e-05,9.274482727050781e-05
0.0001049041748046875,0.07216238975524902,0.005028757781982418,0.06428,2.3365020751953125e-05,6.890296936035156e-05
0.00011849403381347656,0.03117990493774414,0.01581759875488281,0.068718,2.7179718017578125e-05,9.322166442871094e-05
9.584426879882812e-05,0.05161166191101074,0.006854260574340819,0.062439,3.337860107421875e-05,0.00010943412780761719
9.679794311523438e-05,0.05941438674926758,0.011804757949829103,0.075903,2.6226043701171875e-05,7.987022399902344e-05
0.00011301040649414062,0.06890988349914551,0.0027730941772460965,0.075,4.124641418457031e-05,0.0001468658447265625
9.608268737792969e-05,0.023874998092651367,0.005058243194580078,0.086659,2.1219253540039062e-05,7.152557373046875e-05
7.271766662597656e-05,0.04182124137878418,0.005332253097534184,0.062551,2.8371810913085938e-05,9.393692016601562e-05
8.20159912109375e-05,0.05055689811706543,0.003631723892211919,0.073763,2.9325485229492188e-05,9.799003601074219e-05
9.822845458984375e-05,0.05625128746032715,0.01151399705505371,0.061974,2.5987625122070312e-05,9.417533874511719e-05
9.298324584960938e-05,0.04768633842468262,0.006381571716308598,0.063106,3.24249267578125e-05,0.00011396408081054688
0.00011610984802246094,0.03649592399597168,0.007029836227416986,0.068973,3.552436828613281e-05,0.00011134147644042969
9.298324584960938e-05,0.052689552307128906,0.020660334945678704,0.064699,2.8133392333984375e-05,0.00010395050048828125
9.369850158691406e-05,0.05162525177001953,0.002397244400024416,0.058106,2.5510787963867188e-05,8.893013000488281e-05
9.72747802734375e-05,0.03168535232543945,0.009039173797607422,0.063596,2.6464462280273438e-05,9.322166442871094e-05
0.00011968612670898438,0.051419734954833984,0.0020472626647949216,0.067704,2.9325485229492188e-05,0.00011539459228515625
8.797645568847656e-05,0.05038714408874512,0.009683968399047851,0.060377,3.0517578125e-05,8.916854858398438e-05
5.1021575927734375e-05,0.04172062873840332,0.01011510832214356,0.084101,3.361701965332031e-05,0.00010943412780761719
7.605552673339844e-05,0.05843997001647949,0.007714838104248042,0.063795,3.0994415283203125e-05,9.298324584960938e-05
0.00010824203491210938,0.05443620681762695,0.0021202518005371124,0.061373,2.3603439331054688e-05,7.2479248046875e-05
8.797645568847656e-05,0.05075335502624512,0.010043673873901371,0.084449,2.6702880859375e-05,8.58306884765625e-05
0.00010204315185546875,0.0465855598449707,0.006606690826416017,0.071185,3.0517578125e-05,0.00010538101196289062
0.00010466575622558594,0.038533687591552734,0.00610895642089844,0.062012,2.8133392333984375e-05,9.322166442871094e-05
9.012222290039062e-05,0.05455493927001953,0.005430132080078122,0.062399,2.765655517578125e-05,9.679794311523438e-05
6.198883056640625e-05,0.05826210975646973,0.009714245269775393,0.060902,3.1948089599609375e-05,0.0001163482666015625
9.1552734375e-05,0.049222707748413086,0.01458784245300293,0.076237,3.0040740966796875e-05,9.870529174804688e-05
0.00010561943054199219,0.03612780570983887,0.007970643356323241,0.062272,3.075599670410156e-05,0.00011467933654785156
9.393692016601562e-05,0.04736065864562988,0.008041679946899416,0.073183,3.337860107421875e-05,9.226799011230469e-05
0.0001697540283203125,0.05054521560668945,0.006528878967285157,0.065608,3.266334533691406e-05,9.989738464355469e-05
8.606910705566406e-05,0.05762767791748047,0.014950105041503903,0.069081,3.3855438232421875e-05,0.00010848045349121094
6.67572021484375e-05,0.07110095024108887,0.0017898177795410142,0.056257,2.384185791015625e-05,7.843971252441406e-05
0.0001010894775390625,0.07402396202087402,0.004434621826171881,0.067934,2.2172927856445312e-05,7.152557373046875e-05
0.00010991096496582031,0.06578946113586426,0.006737096801757811,0.060434,2.4080276489257812e-05,6.961822509765625e-05
9.274482727050781e-05,0.06838560104370117,0.004394179199218751,0.059502,3.4809112548828125e-05,0.00011563301086425781
9.298324584960938e-05,0.06304264068603516,0.014726355484008788,0.057797,2.5510787963867188e-05,9.393692016601562e-05
9.655952453613281e-05,0.03750896453857422,0.015233404724121088,0.065683,2.5987625122070312e-05,0.00010251998901367188
0.00010609626770019531,0.047379493713378906,0.00792694635009765,0.065629,3.075599670410156e-05,9.822845458984375e-05
7.581710815429688e-05,0.04883384704589844,0.01509469438171386,0.070319,2.7418136596679688e-05,9.775161743164062e-05
0.00010776519775390625,0.044478654861450195,0.015003876739501959,0.081394,2.384185791015625e-05,7.43865966796875e-05
8.58306884765625e-05,0.05443572998046875,0.003672838317871095,0.057163,3.314018249511719e-05,0.00010919570922851562
6.031990051269531e-05,0.04276418685913086,0.004779094848632814,0.068465,2.7894973754882812e-05,9.822845458984375e-05
7.963180541992188e-05,0.04036068916320801,0.009474916854858392,0.078034,2.288818359375e-05,8.106231689453125e-05
6.842613220214844e-05,0.051198720932006836,0.0007680426788330141,0.081005,3.5762786865234375e-05,0.00011754035949707031
0.00010704994201660156,0.05925774574279785,0.01282124383544922,0.062499,3.361701965332031e-05,0.00011301040649414062
0.0001316070556640625,0.07077836990356445,0.006649138031005863,0.06294,3.0994415283203125e-05,0.00010395050048828125
9.059906005859375e-05,0.062219858169555664,0.024682741180419923,0.072809,2.765655517578125e-05,9.179115295410156e-05
0.00011324882507324219,0.06809496879577637,0.009152177856445315,0.063802,2.6464462280273438e-05,9.274482727050781e-05
9.775161743164062e-05,0.07179737091064453,0.009722013488769526,0.064059,3.0517578125e-05,0.0001010894775390625
8.606910705566406e-05,0.056275129318237305,0.016363452682495117,0.058865,2.6941299438476562e-05,9.775161743164062e-05
9.846687316894531e-05,0.09058833122253418,0.014403426284790036,0.076255,3.2901763916015625e-05,0.00010585784912109375
0.000102996826171875,0.04968452453613281,0.002862436264038086,0.062382,2.8371810913085938e-05,9.751319885253906e-05
0.00010538101196289062,0.04914116859436035,0.010751653610229492,0.062764,2.956390380859375e-05,0.00010347366333007812
8.463859558105469e-05,0.06340742111206055,0.002895738082885742,0.061869,3.075599670410156e-05,0.00010418891906738281
0.00011301040649414062,0.07158970832824707,0.0010629879455566413,0.061077,3.62396240234375e-05,0.00011467933654785156
0.00011491775512695312,0.06774449348449707,0.008959818267822259,0.0671,0.00011014938354492188,0.00011086463928222656
8.916854858398438e-05,0.07243180274963379,0.01155061915588379,0.069243,3.0994415283203125e-05,0.00011157989501953125
9.870529174804688e-05,0.055426836013793945,0.013240084884643552,0.075727,3.266334533691406e-05,0.00011515617370605469
5.7697296142578125e-05,0.06352853775024414,0.007466390869140624,0.060378,2.4080276489257812e-05,8.58306884765625e-05
9.036064147949219e-05,0.056565284729003906,0.0068932992858886655,0.070083,2.2649765014648438e-05,7.152557373046875e-05
8.106231689453125e-05,0.05618143081665039,0.013848893569946286,0.065251,2.5033950805664062e-05,8.845329284667969e-05
9.72747802734375e-05,0.028298139572143555,0.006704856597900391,0.069313,3.170967102050781e-05,0.00011014938354492188
8.535385131835938e-05,0.03317117691040039,0.00965962409973145,0.071875,3.647804260253906e-05,9.512901306152344e-05
8.7738037109375e-05,0.04873371124267578,0.014835331695556647,0.072207,2.0742416381835938e-05,7.486343383789062e-05
9.942054748535156e-05,0.061890363693237305,0.005076421951293944,0.072201,3.2901763916015625e-05,0.00011587142944335938
7.033348083496094e-05,0.06277012825012207,0.0014926630706787042,0.110478,3.0279159545898438e-05,0.00010156631469726562
0.00010848045349121094,0.07271575927734375,0.010216615936279302,0.099753,3.170967102050781e-05,0.00010347366333007812
9.274482727050781e-05,0.0697321891784668,0.01193255375671387,0.073237,2.8848648071289062e-05,0.00010037422180175781
8.940696716308594e-05,0.0723869800567627,0.014559547348022464,0.093955,2.288818359375e-05,9.369850158691406e-05
0.00010275840759277344,0.06720781326293945,0.006512914123535163,0.065685,2.3365020751953125e-05,8.487701416015625e-05
0.00010156631469726562,0.08092999458312988,0.0208605044708252,0.084989,2.1696090698242188e-05,7.724761962890625e-05
9.751319885253906e-05,0.09971332550048828,0.014814738494873053,0.069543,2.09808349609375e-05,6.556510925292969e-05
0.00010776519775390625,0.1058504581451416,0.007279200134277346,0.05744,3.528594970703125e-05,0.00011134147644042969
9.465217590332031e-05,0.07004308700561523,0.00988465496826172,0.060507,3.2901763916015625e-05,9.679794311523438e-05
7.176399230957031e-05,0.1030421257019043,0.009749527923583981,0.060408,2.956390380859375e-05,0.00010061264038085938
7.224082946777344e-05,0.09821772575378418,0.005737005172729487,0.068389,4.506111145019531e-05,0.00014543533325195312
8.511543273925781e-05,0.10844278335571289,0.003795739105224613,0.067922,2.7418136596679688e-05,9.036064147949219e-05
0.00010538101196289062,0.0644981861114502,0.011494005676269528,0.070954,3.075599670410156e-05,9.083747863769531e-05
7.43865966796875e-05,0.06556487083435059,0.008885154571533202,0.08691,2.8848648071289062e-05,8.58306884765625e-05
8.606910705566406e-05,0.06014060974121094,0.008141137481689459,0.066574,2.288818359375e-05,7.319450378417969e-05
8.893013000488281e-05,0.05492901802062988,0.0060215546875,0.066122,2.3126602172851562e-05,8.273124694824219e-05
5.841255187988281e-05,0.0943906307220459,0.004169178115844732,0.075913,2.8848648071289062e-05,0.00010585784912109375
0.00010228157043457031,0.06054854393005371,0.0057689710693359375,0.071492,3.123283386230469e-05,0.00010585784912109375
0.00010132789611816406,0.08945536613464355,0.0035499995880126922,0.070607,2.956390380859375e-05,0.00010442733764648438
7.82012939453125e-05,0.06153535842895508,0.007707022125244142,0.065343,3.24249267578125e-05,0.00012183189392089844
8.535385131835938e-05,0.04985547065734863,0.0017270341339111345,0.085131,3.24249267578125e-05,0.00010824203491210938
6.794929504394531e-05,0.0735170841217041,0.01453372233581543,0.066968,2.86102294921875e-05,0.00012135505676269531
0.00011920928955078125,0.0609896183013916,0.0034117416687011737,0.065218,2.8133392333984375e-05,0.00010776519775390625
9.036064147949219e-05,0.10464882850646973,0.00418745700073242,0.062863,2.5272369384765625e-05,7.915496826171875e-05
7.319450378417969e-05,0.09587454795837402,0.0016064971771240222,0.064666,2.956390380859375e-05,9.870529174804688e-05
9.894371032714844e-05,0.058039188385009766,0.005567752685546878,0.081785,3.981590270996094e-05,0.0001366138458251953
0.00011181831359863281,0.04062461853027344,0.007211704956054693,0.065464,2.8133392333984375e-05,0.0001010894775390625
8.249282836914062e-05,0.053830862045288086,0.0031835093078613277,0.061869,3.361701965332031e-05,9.822845458984375e-05
8.749961853027344e-05,0.050025224685668945,0.016391112243652348,0.071613,2.6226043701171875e-05,8.082389831542969e-05
0.00011539459228515625,0.06845808029174805,0.007251727951049808,0.070462,0.00012612342834472656,0.00010752677917480469
0.00011229515075683594,0.0510106086730957,0.0046553394317626895,0.090925,2.384185791015625e-05,9.703636169433594e-05
0.00011157989501953125,0.03848838806152344,0.009595064270019535,0.062538,2.193450927734375e-05,7.319450378417969e-05
0.00010061264038085938,0.04758000373840332,0.016511577117919923,0.075487,3.886222839355469e-05,0.00014591217041015625
9.083747863769531e-05,0.04496049880981445,0.0024439285125732457,0.071766,3.123283386230469e-05,9.584426879882812e-05
9.107589721679688e-05,0.04236459732055664,0.015525400634765624,0.068829,2.8371810913085938e-05,0.000102996826171875
8.082389831542969e-05,0.04829716682434082,0.011902374191284176,0.07008,3.0279159545898438e-05,0.00010800361633300781
9.059906005859375e-05,0.04757404327392578,0.008273337432861322,0.075578,2.9802322387695312e-05,9.012222290039062e-05
9.560585021972656e-05,0.0643153190612793,0.007479440277099611,0.071532,3.552436828613281e-05,0.00011682510375976562
8.344650268554688e-05,0.06656885147094727,0.008937889465332027,0.067666,2.6702880859375e-05,9.512901306152344e-05
8.535385131835938e-05,0.09453487396240234,0.011543346237182617,0.058726,4.1961669921875e-05,0.0001277923583984375
8.106231689453125e-05,0.09764647483825684,0.01042057107543945,0.059839,2.9325485229492188e-05,0.00010204315185546875
0.00010895729064941406,0.05474996566772461,0.014817740921020506,0.091171,3.0517578125e-05,0.00010323524475097656
0.00010514259338378906,0.05321693420410156,0.011552896987915034,0.068638,4.00543212890625e-05,0.00013017654418945312
0.0001049041748046875,0.052741289138793945,0.0023873719482421923,0.066672,2.5510787963867188e-05,7.939338684082031e-05
7.104873657226562e-05,0.08684229850769043,0.013819701904296877,0.075181,3.457069396972656e-05,0.00011563301086425781
6.461143493652344e-05,0.051423072814941406,0.020524824768066413,0.067794,2.3126602172851562e-05,9.226799011230469e-05
9.441375732421875e-05,0.032140493392944336,0.0037436308135986307,0.095001,2.09808349609375e-05,7.867813110351562e-05
9.107589721679688e-05,0.0472722053527832,0.013641119918823247,0.07479,3.4332275390625e-05,0.00011277198791503906
9.274482727050781e-05,0.06079268455505371,0.013870910232543943,0.060782,2.5987625122070312e-05,7.939338684082031e-05
9.965896606445312e-05,0.06506180763244629,0.016025376312255854,0.078283,2.956390380859375e-05,0.00010037422180175781
9.298324584960938e-05,0.08061528205871582,0.005184525024414063,0.062513,2.6226043701171875e-05,8.559226989746094e-05
0.00011444091796875,0.03319072723388672,0.00957776145935059,0.06795,3.0994415283203125e-05,0.00010895729064941406
6.628036499023438e-05,0.024739742279052734,0.00595035963439941,0.071246,2.2411346435546875e-05,9.894371032714844e-05
8.58306884765625e-05,0.040593624114990234,0.0018996794128418037,0.07476,3.24249267578125e-05,0.00011038780212402344
8.368492126464844e-05,0.05380368232727051,0.010763289978027349,0.071473,2.8133392333984375e-05,0.00010728836059570312
5.7697296142578125e-05,0.0510859489440918,0.0019590245361328154,0.055538,4.5299530029296875e-05,0.0001068115234375
0.00011205673217773438,0.05461907386779785,0.00657012979125976,0.077409,2.3603439331054688e-05,7.700920104980469e-05
4.6253204345703125e-05,0.07780003547668457,0.013467093261718743,0.067641,3.504753112792969e-05,0.00011658668518066406
0.0001227855682373047,0.06572818756103516,0.006248685180664057,0.079088,3.24249267578125e-05,0.00011897087097167969
8.916854858398438e-05,0.04971194267272949,0.019250617813110354,0.070601,5.4836273193359375e-05,0.00020241737365722656
7.176399230957031e-05,0.04328751564025879,0.030240942520141603,0.069506,2.2411346435546875e-05,7.62939453125e-05
6.723403930664062e-05,0.06399393081665039,0.016909050964355465,0.068276,3.170967102050781e-05,0.00011181831359863281
9.322166442871094e-05,0.07628321647644043,0.002741584869384764,0.072479,3.695487976074219e-05,0.00013017654418945312
6.67572021484375e-05,0.08318924903869629,0.0015135813293457034,0.087644,3.075599670410156e-05,0.00010609626770019531
5.602836608886719e-05,0.07002639770507812,0.014933437896728519,0.107124,3.24249267578125e-05,0.0001010894775390625
0.00010633468627929688,0.09436702728271484,0.0015138894805908215,0.065399,2.9087066650390625e-05,9.250640869140625e-05
6.699562072753906e-05,0.09085798263549805,0.0021790106048584015,0.059451,2.384185791015625e-05,8.916854858398438e-05
0.00010967254638671875,0.10102605819702148,0.017924871047973634,0.083841,2.9802322387695312e-05,0.0001049041748046875
6.771087646484375e-05,0.10272431373596191,0.0016311318206787134,0.05907,3.314018249511719e-05,0.00010061264038085938
9.274482727050781e-05,0.1124277114868164,0.006655451782226568,0.077842,2.5510787963867188e-05,0.00010609626770019531
8.654594421386719e-05,0.10401248931884766,0.003870953872680667,0.057647,3.218650817871094e-05,0.00010728836059570312
0.0001354217529296875,0.08570981025695801,0.01985789703369141,0.06251,3.075599670410156e-05,9.393692016601562e-05
9.131431579589844e-05,0.0742952823638916,0.004462096786499024,0.056775,3.62396240234375e-05,0.00013947486877441406
9.250640869140625e-05,0.08712363243103027,0.0023071500549316365,0.071399,3.147125244140625e-05,0.00010371208190917969
9.441375732421875e-05,0.04688739776611328,0.0027077407226562475,0.057389,3.123283386230469e-05,0.00010395050048828125
0.00010061264038085938,0.05343294143676758,0.004688381149291987,0.064448,3.170967102050781e-05,0.000102996826171875
8.392333984375e-05,0.0688173770904541,0.0018916381530761708,0.060482,2.86102294921875e-05,9.846687316894531e-05
9.822845458984375e-05,0.0624239444732666,0.006790296966552735,0.058843,3.337860107421875e-05,0.00010657310485839844
0.00011110305786132812,0.06669235229492188,0.0006817774200439386,0.06506,2.7894973754882812e-05,9.512901306152344e-05
9.059906005859375e-05,0.06183123588562012,0.0007707511749267607,0.061616,2.574920654296875e-05,9.465217590332031e-05


==> plots/flask_cdf/data/experiments-full/scenario-2/small/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
6.0558319091796875e-05,0.10277318954467773,0.05255253637695312,0.070666,5.698204040527344e-05,0.00015211105346679688
6.29425048828125e-05,0.16655993461608887,0.05376719985961914,0.076015,6.842613220214844e-05,0.000186920166015625
7.534027099609375e-05,0.04464101791381836,0.048297015441894534,0.097536,4.076957702636719e-05,0.00012445449829101562
6.270408630371094e-05,0.02376389503479004,0.045071483367919926,0.104056,3.075599670410156e-05,8.082389831542969e-05
7.128715515136719e-05,0.15315937995910645,0.05470430479431153,0.086321,4.410743713378906e-05,0.0001239776611328125
7.295608520507812e-05,0.034300804138183594,0.046061899948120114,0.1072,3.5762786865234375e-05,0.00010037422180175781
5.316734313964844e-05,0.14646601676940918,0.05723631568908691,0.08629,3.337860107421875e-05,8.559226989746094e-05
0.00010323524475097656,0.03828144073486328,0.04731651994323731,0.106859,2.765655517578125e-05,7.581710815429688e-05
6.389617919921875e-05,0.07212638854980469,0.05070430337524415,0.100959,3.695487976074219e-05,0.00010037422180175781
0.00010657310485839844,0.09775829315185547,0.06700591912841797,0.076544,2.86102294921875e-05,8.416175842285156e-05
0.00012087821960449219,0.07592439651489258,0.06346937054443359,0.084662,3.647804260253906e-05,0.00010466575622558594
7.510185241699219e-05,0.08704829216003418,0.06408874697875977,0.085198,3.814697265625e-05,9.417533874511719e-05
6.198883056640625e-05,0.13132262229919434,0.058131954483032225,0.100121,2.7894973754882812e-05,6.961822509765625e-05
8.630752563476562e-05,0.19480228424072266,0.05643873442077636,0.099791,2.6226043701171875e-05,6.771087646484375e-05
7.2479248046875e-05,0.08216452598571777,0.051515587020874026,0.110399,2.6702880859375e-05,6.651878356933594e-05
7.414817810058594e-05,0.07273077964782715,0.06652317753601074,0.084942,2.4080276489257812e-05,6.508827209472656e-05
7.510185241699219e-05,0.06410574913024902,0.062093833984375,0.094736,2.6226043701171875e-05,6.794929504394531e-05
6.4849853515625e-05,0.06462311744689941,0.04975390991210937,0.119035,2.5272369384765625e-05,6.747245788574219e-05
0.00012230873107910156,0.07287430763244629,0.0686467601776123,0.08855,2.86102294921875e-05,8.106231689453125e-05
7.367134094238281e-05,0.19266772270202637,0.06322300750732422,0.106305,3.0994415283203125e-05,8.296966552734375e-05
0.0001723766326904297,0.11651897430419922,0.05845123483276367,0.109559,2.8133392333984375e-05,7.534027099609375e-05
9.608268737792969e-05,0.09845566749572754,0.06955375265502929,0.099681,4.124641418457031e-05,9.441375732421875e-05
7.343292236328125e-05,0.10992646217346191,0.07124028050231934,0.107232,5.745887756347656e-05,0.00014281272888183594
0.00012063980102539062,0.01768207550048828,0.0013622677459716737,0.075661,6.151199340820312e-05,0.00016832351684570312
0.00011157989501953125,0.13980412483215332,0.08241478773498534,0.135336,3.218650817871094e-05,9.417533874511719e-05
7.319450378417969e-05,0.13165020942687988,0.08566218417358398,0.131468,3.0994415283203125e-05,8.273124694824219e-05
9.441375732421875e-05,0.09498453140258789,0.08434105883789061,0.140913,3.886222839355469e-05,0.00012564659118652344
9.822845458984375e-05,0.15593767166137695,0.08597186027526854,0.13889,2.4318695068359375e-05,6.866455078125e-05
7.414817810058594e-05,0.07693338394165039,0.07914599240112305,0.153222,2.2172927856445312e-05,5.8650970458984375e-05
0.00013899803161621094,0.07656550407409668,0.08088165454101562,0.151483,3.719329833984375e-05,0.00010442733764648438
0.00013709068298339844,0.17910122871398926,0.0790281044769287,0.160445,2.9802322387695312e-05,6.890296936035156e-05
0.00010275840759277344,0.12629008293151855,0.07938894975280761,0.161199,3.0517578125e-05,9.179115295410156e-05
7.605552673339844e-05,0.06794500350952148,0.07093088099670411,0.181053,3.147125244140625e-05,7.581710815429688e-05
0.0001494884490966797,0.10928916931152344,0.07866537336730958,0.167256,2.6941299438476562e-05,7.772445678710938e-05
9.72747802734375e-05,0.10333752632141113,0.08616977604675294,0.148637,2.5033950805664062e-05,7.176399230957031e-05
9.34600830078125e-05,0.06058073043823242,0.07755267529296875,0.178177,2.5510787963867188e-05,7.987022399902344e-05
7.343292236328125e-05,0.07480359077453613,0.07229955041503905,0.182074,2.9802322387695312e-05,8.20159912109375e-05
0.00014448165893554688,0.10212039947509766,0.07132910565185546,0.187562,2.384185791015625e-05,6.175041198730469e-05
7.05718994140625e-05,0.12172174453735352,0.07953372871398925,0.16988,2.2411346435546875e-05,6.103515625e-05
0.00013637542724609375,0.08304762840270996,0.0764996919708252,0.180717,4.6253204345703125e-05,0.00012969970703125
8.177757263183594e-05,0.10269784927368164,0.07895638479614259,0.174031,3.147125244140625e-05,9.083747863769531e-05
0.00012612342834472656,0.10895824432373047,0.07793211293029786,0.183352,2.6702880859375e-05,7.510185241699219e-05
9.107589721679688e-05,0.09451913833618164,0.08099386070251466,0.169395,2.6702880859375e-05,7.2479248046875e-05
0.00015878677368164062,0.09163761138916016,0.0783321811981201,0.184793,2.384185791015625e-05,6.222724914550781e-05
7.605552673339844e-05,0.08890438079833984,0.0717832027130127,0.198907,2.5272369384765625e-05,7.581710815429688e-05
0.0001010894775390625,0.11163687705993652,0.07199001174926759,0.200315,2.6464462280273438e-05,6.985664367675781e-05
8.821487426757812e-05,0.07677984237670898,0.08272802459716797,0.17038,2.7418136596679688e-05,6.842613220214844e-05
0.00017523765563964844,0.1446387767791748,0.0774239231567383,0.195202,2.5987625122070312e-05,6.699562072753906e-05
9.870529174804688e-05,0.1337292194366455,0.0832112970275879,0.178033,2.5510787963867188e-05,6.67572021484375e-05
6.747245788574219e-05,0.07120728492736816,0.08064255522155761,0.183566,2.3603439331054688e-05,6.699562072753906e-05
0.00012373924255371094,0.027226924896240234,0.002118481201171876,0.085631,2.6226043701171875e-05,6.985664367675781e-05
0.00010037422180175781,0.11022233963012695,0.08300897482299804,0.188391,2.5033950805664062e-05,6.556510925292969e-05
0.0001533031463623047,0.03757214546203613,0.00451721383666992,0.076434,3.0994415283203125e-05,9.632110595703125e-05
0.00010824203491210938,0.04369187355041504,0.008590958190917972,0.060374,2.9802322387695312e-05,9.799003601074219e-05
0.00012373924255371094,0.06250190734863281,0.0025391063842773454,0.056809,3.981590270996094e-05,0.00011730194091796875
0.00013399124145507812,0.06749963760375977,0.0023981524658203135,0.07138,2.6941299438476562e-05,7.43865966796875e-05
9.107589721679688e-05,0.04866623878479004,0.0009685237426757809,0.068273,2.9325485229492188e-05,7.748603820800781e-05
9.012222290039062e-05,0.055106401443481445,0.0022361687622070303,0.065304,3.4809112548828125e-05,0.00010657310485839844
8.630752563476562e-05,0.04567098617553711,0.001175443176269525,0.064671,3.5762786865234375e-05,9.799003601074219e-05
7.796287536621094e-05,0.07053709030151367,0.0009159811248779237,0.064976,4.00543212890625e-05,0.00010728836059570312
8.630752563476562e-05,0.05517745018005371,0.0042289663696289115,0.073485,3.0279159545898438e-05,8.153915405273438e-05
7.915496826171875e-05,0.069793701171875,0.00359073640441894,0.095934,4.291534423828125e-05,0.00010943412780761719
9.179115295410156e-05,0.0887136459350586,0.0011471854858398495,0.070057,3.170967102050781e-05,8.296966552734375e-05
7.319450378417969e-05,0.07388854026794434,0.010431243270874024,0.064081,3.0517578125e-05,7.62939453125e-05
8.20159912109375e-05,0.08290839195251465,0.0032592611236572297,0.060908,2.47955322265625e-05,6.794929504394531e-05
6.985664367675781e-05,0.10237574577331543,0.002334457427978512,0.074618,3.647804260253906e-05,0.00010776519775390625
8.606910705566406e-05,0.062029123306274414,0.006429583480834958,0.060047,2.7418136596679688e-05,7.724761962890625e-05
8.487701416015625e-05,0.06773638725280762,0.0073329225616455135,0.065117,2.3603439331054688e-05,6.794929504394531e-05
6.866455078125e-05,0.07976078987121582,0.0034502665405273455,0.057912,3.266334533691406e-05,7.915496826171875e-05
7.867813110351562e-05,0.04977822303771973,0.0023988984680175796,0.05964,2.6941299438476562e-05,7.867813110351562e-05
9.584426879882812e-05,0.02326202392578125,0.0010224716033935544,0.057366,2.86102294921875e-05,9.322166442871094e-05
7.796287536621094e-05,0.030271053314208984,0.0013430031738281278,0.061054,2.9325485229492188e-05,8.749961853027344e-05
7.843971252441406e-05,0.023579120635986328,0.003084576004028318,0.061982,3.0517578125e-05,0.00010228157043457031
9.870529174804688e-05,0.03416609764099121,0.006971616958618171,0.063076,3.2901763916015625e-05,0.00010800361633300781
8.177757263183594e-05,0.0529477596282959,0.0036670736694335987,0.083185,3.695487976074219e-05,0.0001201629638671875
5.7697296142578125e-05,0.07942342758178711,0.0021789285583496062,0.058583,3.0517578125e-05,9.942054748535156e-05
5.4836273193359375e-05,0.07438397407531738,0.0043475807647705145,0.068377,3.24249267578125e-05,9.298324584960938e-05
9.417533874511719e-05,0.055149078369140625,0.010932148361206054,0.075975,3.075599670410156e-05,0.00011754035949707031
6.270408630371094e-05,0.0578157901763916,0.007687797119140624,0.093848,3.075599670410156e-05,8.130073547363281e-05
0.00010728836059570312,0.07010412216186523,0.0012392406463622996,0.06825,3.361701965332031e-05,9.1552734375e-05
9.226799011230469e-05,0.06705260276794434,0.006799158386230471,0.056871,3.457069396972656e-05,9.441375732421875e-05
0.00011110305786132812,0.07712674140930176,0.002075494918823237,0.07659,3.266334533691406e-05,9.799003601074219e-05
0.0001201629638671875,0.060662031173706055,0.005648252807617188,0.058864,4.839897155761719e-05,0.00011920928955078125
9.822845458984375e-05,0.09739017486572266,0.013038682022094725,0.06271,3.147125244140625e-05,0.00010251998901367188
6.031990051269531e-05,0.06899213790893555,0.0014729172821044967,0.064688,2.47955322265625e-05,6.103515625e-05
0.00010037422180175781,0.04396867752075195,0.007848793670654303,0.065103,3.0994415283203125e-05,9.369850158691406e-05
9.72747802734375e-05,0.09221124649047852,0.001388809997558596,0.061568,3.2901763916015625e-05,8.7738037109375e-05
7.414817810058594e-05,0.07781004905700684,0.0009335908355712907,0.081981,3.0279159545898438e-05,8.96453857421875e-05
8.606910705566406e-05,0.11924886703491211,0.006349077438354493,0.061826,2.9325485229492188e-05,7.390975952148438e-05
8.0108642578125e-05,0.06469011306762695,0.00538576377868652,0.06786,2.956390380859375e-05,8.726119995117188e-05
7.152557373046875e-05,0.05808234214782715,0.007324322952270507,0.070161,3.62396240234375e-05,0.00010991096496582031
7.724761962890625e-05,0.07249236106872559,0.021169908538818366,0.066684,3.0994415283203125e-05,7.891654968261719e-05
6.580352783203125e-05,0.06864428520202637,0.0019233438568115185,0.080142,3.5762786865234375e-05,9.298324584960938e-05
8.893013000488281e-05,0.12267255783081055,0.000979015182495116,0.075226,3.0279159545898438e-05,9.679794311523438e-05
7.987022399902344e-05,0.08670806884765625,0.0078066407775878935,0.05959,3.600120544433594e-05,0.00010037422180175781
0.00011205673217773438,0.0951838493347168,0.004030886657714845,0.058842,2.8848648071289062e-05,7.367134094238281e-05
0.00010061264038085938,0.0844416618347168,0.015833113555908204,0.082495,3.910064697265625e-05,0.00012731552124023438
9.799003601074219e-05,0.0817105770111084,0.0016940769653320253,0.070027,3.838539123535156e-05,0.00010371208190917969
9.72747802734375e-05,0.05422830581665039,0.016452087738037108,0.072798,3.647804260253906e-05,9.72747802734375e-05
9.632110595703125e-05,0.08762073516845703,0.0033524866180419943,0.081592,4.0531158447265625e-05,0.00012254714965820312
7.200241088867188e-05,0.09610342979431152,0.0010283551177978495,0.085329,3.552436828613281e-05,9.179115295410156e-05
0.00011539459228515625,0.042031049728393555,0.001222414443969727,0.062777,4.076957702636719e-05,0.00010657310485839844
0.00011134147644042969,0.07923626899719238,0.0010394636840820315,0.086978,4.458427429199219e-05,0.0001480579376220703
0.000102996826171875,0.06691670417785645,0.005769294174194334,0.067692,3.910064697265625e-05,0.00011205673217773438
8.559226989746094e-05,0.08840250968933105,0.003270568222045897,0.066706,3.504753112792969e-05,8.726119995117188e-05
0.00010848045349121094,0.06258869171142578,0.0009125724639892571,0.062466,3.0040740966796875e-05,8.416175842285156e-05
7.152557373046875e-05,0.05492544174194336,0.004419874588012698,0.067784,2.7179718017578125e-05,8.153915405273438e-05
0.00010800361633300781,0.07459020614624023,0.001019586853027346,0.064371,3.8623809814453125e-05,9.846687316894531e-05
9.894371032714844e-05,0.06595706939697266,0.0009564127197265598,0.064376,2.7179718017578125e-05,8.273124694824219e-05
0.00013184547424316406,0.04932761192321777,0.0011195895385742172,0.06178,3.409385681152344e-05,9.799003601074219e-05
8.296966552734375e-05,0.048952341079711914,0.001073211364746099,0.071695,3.1948089599609375e-05,9.250640869140625e-05
8.869171142578125e-05,0.03557991981506348,0.00622867398071289,0.082927,2.3365020751953125e-05,6.67572021484375e-05
6.413459777832031e-05,0.0568537712097168,0.000998265777587888,0.060539,2.3126602172851562e-05,6.461143493652344e-05
0.00011420249938964844,0.059339284896850586,0.0019310747985839816,0.086537,3.528594970703125e-05,8.726119995117188e-05
6.842613220214844e-05,0.0535435676574707,0.002670454101562497,0.09317,2.6464462280273438e-05,6.628036499023438e-05
7.62939453125e-05,0.08321619033813477,0.0009581611633300846,0.064575,2.9325485229492188e-05,8.249282836914062e-05
0.00010037422180175781,0.024946928024291992,0.001008739761352545,0.075871,3.9577484130859375e-05,0.00011467933654785156
0.00014781951904296875,0.050026655197143555,0.0015142318267822238,0.059998,2.9325485229492188e-05,9.799003601074219e-05
7.43865966796875e-05,0.023975849151611328,0.001201235275268553,0.07327,2.3126602172851562e-05,6.961822509765625e-05
7.843971252441406e-05,0.0579533576965332,0.001527315917968751,0.059134,3.814697265625e-05,0.00012159347534179688
6.127357482910156e-05,0.03825187683105469,0.0025156184692382844,0.076873,2.47955322265625e-05,7.200241088867188e-05
0.00010442733764648438,0.04284524917602539,0.0021158698272705084,0.078055,2.8371810913085938e-05,9.679794311523438e-05
0.00015020370483398438,0.06043553352355957,0.0019536637573242255,0.064547,2.5272369384765625e-05,7.486343383789062e-05
7.963180541992188e-05,0.05843925476074219,0.0031743692932128947,0.064619,3.743171691894531e-05,0.00010991096496582031
0.000110626220703125,0.06351113319396973,0.0023744036407470637,0.063478,3.2901763916015625e-05,9.512901306152344e-05
8.153915405273438e-05,0.04899716377258301,0.013125662780761715,0.064224,2.7894973754882812e-05,7.891654968261719e-05
6.604194641113281e-05,0.05573248863220215,0.004206608734130854,0.07054,2.9802322387695312e-05,9.679794311523438e-05
6.604194641113281e-05,0.0566408634185791,0.007732648315429691,0.069185,3.62396240234375e-05,9.894371032714844e-05
0.00010395050048828125,0.07380270957946777,0.0011476083526611308,0.065874,4.267692565917969e-05,8.749961853027344e-05
0.0001251697540283203,0.06052589416503906,0.007573083724975588,0.06791,2.7894973754882812e-05,7.200241088867188e-05
8.511543273925781e-05,0.08142781257629395,0.005464425933837891,0.089337,2.6941299438476562e-05,7.462501525878906e-05
7.390975952148438e-05,0.07878994941711426,0.001601595199584957,0.075312,2.6464462280273438e-05,7.843971252441406e-05
0.00012230873107910156,0.04711723327636719,0.0061090825958251965,0.067758,2.765655517578125e-05,8.606910705566406e-05
9.369850158691406e-05,0.04456305503845215,0.0023122038116455135,0.070626,2.8848648071289062e-05,0.00010347366333007812
7.367134094238281e-05,0.05886960029602051,0.004199903625488277,0.063531,3.409385681152344e-05,0.00010848045349121094
7.891654968261719e-05,0.06476712226867676,0.011433961685180669,0.072667,3.8623809814453125e-05,0.0001227855682373047
0.00011563301086425781,0.06549525260925293,0.0271982172088623,0.068292,2.7894973754882812e-05,7.486343383789062e-05
9.441375732421875e-05,0.0745401382446289,0.002345574188232419,0.0597,2.6226043701171875e-05,7.963180541992188e-05
6.723403930664062e-05,0.06701064109802246,0.00794264009094238,0.073674,3.3855438232421875e-05,9.107589721679688e-05
0.00010037422180175781,0.05992007255554199,0.0011671496582031232,0.05888,3.8623809814453125e-05,0.00010824203491210938
7.843971252441406e-05,0.0879671573638916,0.002942452911376958,0.098796,3.62396240234375e-05,9.870529174804688e-05
0.0001010894775390625,0.04033184051513672,0.0010147550659179716,0.074542,3.123283386230469e-05,8.511543273925781e-05
9.942054748535156e-05,0.06554222106933594,0.00830636895751953,0.085189,4.100799560546875e-05,0.0001323223114013672
7.43865966796875e-05,0.06691980361938477,0.019843795089721686,0.07372,4.1484832763671875e-05,7.891654968261719e-05
7.677078247070312e-05,0.07138776779174805,0.0022358162384033264,0.065852,3.457069396972656e-05,0.0001010894775390625
9.250640869140625e-05,0.05602407455444336,0.019173807571411128,0.069027,3.075599670410156e-05,8.797645568847656e-05
0.00010323524475097656,0.10120844841003418,0.0076963246002197255,0.070036,3.910064697265625e-05,0.00011777877807617188
8.177757263183594e-05,0.10209512710571289,0.0009165620880126901,0.074217,2.8371810913085938e-05,7.677078247070312e-05
7.510185241699219e-05,0.10074830055236816,0.0021235019073486266,0.075564,2.6226043701171875e-05,7.939338684082031e-05
6.008148193359375e-05,0.11435627937316895,0.0009921046295165992,0.063446,3.504753112792969e-05,9.965896606445312e-05
0.00010776519775390625,0.09327173233032227,0.003140465164184564,0.066725,3.123283386230469e-05,8.678436279296875e-05
8.749961853027344e-05,0.11631035804748535,0.0024665991516113345,0.064478,3.3855438232421875e-05,9.274482727050781e-05
0.00013446807861328125,0.05921363830566406,0.008933223739624019,0.063809,2.9325485229492188e-05,9.560585021972656e-05
6.818771362304688e-05,0.06210732460021973,0.01412513816833496,0.061995,2.6702880859375e-05,7.677078247070312e-05
0.00013113021850585938,0.08493947982788086,0.0016246080780029232,0.06796,2.6702880859375e-05,7.033348083496094e-05
8.606910705566406e-05,0.08376955986022949,0.0017355732574462907,0.057711,2.4080276489257812e-05,6.508827209472656e-05
9.083747863769531e-05,0.029402732849121094,0.0022312699737548763,0.066156,2.9087066650390625e-05,9.34600830078125e-05
8.702278137207031e-05,0.04507589340209961,0.0023092221069335936,0.060495,2.4557113647460938e-05,6.008148193359375e-05
6.151199340820312e-05,0.06889104843139648,0.0029846726531982393,0.054288,2.7418136596679688e-05,7.152557373046875e-05
8.296966552734375e-05,0.046561241149902344,0.004592778274536136,0.065328,2.47955322265625e-05,6.580352783203125e-05
0.00010609626770019531,0.05161571502685547,0.01052447702026367,0.060684,3.62396240234375e-05,0.00010633468627929688
0.00010991096496582031,0.05675387382507324,0.005829507995605471,0.064524,3.361701965332031e-05,8.893013000488281e-05
0.00010800361633300781,0.05345010757446289,0.0014255861511230442,0.056626,2.7179718017578125e-05,6.937980651855469e-05
0.00010776519775390625,0.03285098075866699,0.0018293799438476588,0.067271,2.8371810913085938e-05,9.274482727050781e-05
9.465217590332031e-05,0.033151865005493164,0.0010250037078857466,0.065937,2.7894973754882812e-05,7.462501525878906e-05
8.511543273925781e-05,0.022759437561035156,0.004360511535644526,0.067681,3.743171691894531e-05,0.00010442733764648438
9.202957153320312e-05,0.032289981842041016,0.008135664566040042,0.060367,4.696846008300781e-05,0.0001220703125
0.00010395050048828125,0.05106401443481445,0.0010443270416259781,0.073003,3.600120544433594e-05,9.5367431640625e-05
8.630752563476562e-05,0.06643104553222656,0.001063594573974605,0.066931,3.0994415283203125e-05,7.748603820800781e-05
9.131431579589844e-05,0.06868815422058105,0.0009339117279052733,0.061501,2.4080276489257812e-05,6.151199340820312e-05
0.00010633468627929688,0.07737517356872559,0.0014909245452880832,0.061129,2.4080276489257812e-05,6.723403930664062e-05
0.00013184547424316406,0.05560111999511719,0.0010093652191162095,0.060531,2.5033950805664062e-05,8.678436279296875e-05
9.655952453613281e-05,0.018158674240112305,0.012146365417480473,0.064036,2.384185791015625e-05,7.653236389160156e-05
6.0558319091796875e-05,0.04047346115112305,0.0031862788391113298,0.05973,2.5987625122070312e-05,7.939338684082031e-05
7.104873657226562e-05,0.057709693908691406,0.002313101013183591,0.062017,2.5272369384765625e-05,8.344650268554688e-05
0.00011515617370605469,0.03704357147216797,0.0048895335998535155,0.069591,2.6941299438476562e-05,8.869171142578125e-05
0.00010204315185546875,0.061209917068481445,0.0017459896697998023,0.059061,2.4557113647460938e-05,7.081031799316406e-05
6.890296936035156e-05,0.04938554763793945,0.0009355182189941386,0.060823,2.9087066650390625e-05,8.916854858398438e-05
8.463859558105469e-05,0.06161928176879883,0.0035838993988037138,0.092304,3.361701965332031e-05,9.942054748535156e-05
8.177757263183594e-05,0.05417919158935547,0.004278223098754877,0.084861,4.76837158203125e-05,0.00013375282287597656
6.890296936035156e-05,0.05726337432861328,0.009941106597900387,0.069983,2.6702880859375e-05,7.152557373046875e-05
8.320808410644531e-05,0.051751136779785156,0.012069342117309576,0.08102,3.266334533691406e-05,9.274482727050781e-05
6.532669067382812e-05,0.09425020217895508,0.0017182409515380873,0.061451,2.5510787963867188e-05,7.605552673339844e-05
5.793571472167969e-05,0.05573129653930664,0.007845478042602536,0.070316,2.5510787963867188e-05,6.914138793945312e-05
8.749961853027344e-05,0.09015607833862305,0.0028167820587158138,0.069986,3.170967102050781e-05,9.012222290039062e-05
8.034706115722656e-05,0.076263427734375,0.0008596395874023444,0.072435,2.574920654296875e-05,6.771087646484375e-05
0.0001232624053955078,0.06461572647094727,0.004896113388061521,0.059408,2.4557113647460938e-05,6.842613220214844e-05
8.20159912109375e-05,0.08145356178283691,0.005250839080810546,0.071035,2.6702880859375e-05,9.322166442871094e-05
8.368492126464844e-05,0.05869555473327637,0.008166312377929683,0.066432,2.7894973754882812e-05,9.107589721679688e-05
8.821487426757812e-05,0.07580018043518066,0.0016800706787109404,0.062733,2.5033950805664062e-05,9.107589721679688e-05
0.00010442733764648438,0.08133149147033691,0.002236872253417968,0.068315,3.147125244140625e-05,0.00011324882507324219
0.0001361370086669922,0.08525729179382324,0.0018811437835693362,0.070451,3.409385681152344e-05,0.00011110305786132812
0.000118255615234375,0.06768226623535156,0.0020147403564453187,0.071916,3.075599670410156e-05,8.296966552734375e-05
9.012222290039062e-05,0.09500813484191895,0.010292613403320314,0.067758,3.0040740966796875e-05,0.00010061264038085938
9.584426879882812e-05,0.062277793884277344,0.0011984471130371127,0.06437,2.574920654296875e-05,7.2479248046875e-05
0.00010728836059570312,0.09662437438964844,0.001738770507812501,0.063401,3.1948089599609375e-05,9.465217590332031e-05
9.274482727050781e-05,0.07747220993041992,0.011403621871948239,0.078767,3.504753112792969e-05,9.655952453613281e-05
0.00010943412780761719,0.05213594436645508,0.0028059850311279305,0.08219,2.7179718017578125e-05,6.961822509765625e-05
0.00011038780212402344,0.07495522499084473,0.004463796646118165,0.069368,2.6941299438476562e-05,6.937980651855469e-05
9.322166442871094e-05,0.07098889350891113,0.002115771926879881,0.068011,2.9087066650390625e-05,8.153915405273438e-05
6.222724914550781e-05,0.08785653114318848,0.0010454922485351598,0.07042,4.482269287109375e-05,9.560585021972656e-05
0.00011014938354492188,0.08646583557128906,0.0011839124908447213,0.076701,4.482269287109375e-05,0.0001347064971923828
9.393692016601562e-05,0.10027837753295898,0.0019394716949462862,0.060803,2.8371810913085938e-05,8.96453857421875e-05
0.00012445449829101562,0.09279537200927734,0.0009178005065917996,0.058591,2.86102294921875e-05,7.367134094238281e-05
8.7738037109375e-05,0.09506416320800781,0.0011077786560058644,0.092163,2.6941299438476562e-05,7.104873657226562e-05
0.00011706352233886719,0.06974577903747559,0.0013975108032226596,0.067062,2.4318695068359375e-05,6.318092346191406e-05
0.00010037422180175781,0.03583955764770508,0.0009968764038085914,0.058603,3.123283386230469e-05,8.273124694824219e-05
9.560585021972656e-05,0.05626487731933594,0.0038508411407470744,0.07665,2.6941299438476562e-05,6.818771362304688e-05
9.751319885253906e-05,0.02389812469482422,0.0015223070831298785,0.076478,2.7894973754882812e-05,8.440017700195312e-05
7.510185241699219e-05,0.04014182090759277,0.0029016360015869103,0.066528,3.719329833984375e-05,0.00010561943054199219
7.05718994140625e-05,0.03641057014465332,0.007850432708740238,0.081022,2.574920654296875e-05,7.724761962890625e-05
7.748603820800781e-05,0.049617767333984375,0.0010566797637939426,0.055835,2.47955322265625e-05,6.842613220214844e-05
0.00012350082397460938,0.04435300827026367,0.0009538719329833939,0.085609,2.7894973754882812e-05,7.772445678710938e-05
9.584426879882812e-05,0.03815174102783203,0.0010870809173584017,0.060665,2.6702880859375e-05,7.200241088867188e-05
6.222724914550781e-05,0.0467526912689209,0.0014387618560791002,0.058498,3.7670135498046875e-05,0.00010728836059570312
6.794929504394531e-05,0.03944253921508789,0.0025502212524414064,0.0717,3.147125244140625e-05,0.00010037422180175781
8.821487426757812e-05,0.044088125228881836,0.0009363494720459054,0.077341,3.075599670410156e-05,7.915496826171875e-05
9.441375732421875e-05,0.04475593566894531,0.0025766159362792945,0.076143,3.3855438232421875e-05,0.00011110305786132812
0.0001087188720703125,0.05015683174133301,0.007980120819091802,0.071182,3.218650817871094e-05,0.00010251998901367188
8.320808410644531e-05,0.044351816177368164,0.0016547639617919968,0.064674,4.1961669921875e-05,9.608268737792969e-05
8.96453857421875e-05,0.04150128364562988,0.005098240097045903,0.069517,2.6464462280273438e-05,7.104873657226562e-05
9.1552734375e-05,0.03844428062438965,0.0010666269378662094,0.059192,4.2438507080078125e-05,0.00012540817260742188
0.00010561943054199219,0.0307161808013916,0.0021211091003418003,0.066604,3.0279159545898438e-05,8.249282836914062e-05
7.915496826171875e-05,0.041015625,0.0012578851470947255,0.067899,3.147125244140625e-05,9.655952453613281e-05
0.00010800361633300781,0.06429839134216309,0.0025719985961914077,0.060875,3.075599670410156e-05,9.751319885253906e-05
8.320808410644531e-05,0.05710196495056152,0.004841441909790037,0.068483,2.574920654296875e-05,7.867813110351562e-05
8.249282836914062e-05,0.04771757125854492,0.0018895933990478453,0.077937,2.5033950805664062e-05,6.937980651855469e-05
7.653236389160156e-05,0.059478759765625,0.001900830764770503,0.07473,3.4809112548828125e-05,0.0001373291015625
8.678436279296875e-05,0.0697019100189209,0.0009726124267578143,0.056677,3.600120544433594e-05,9.632110595703125e-05
0.00010657310485839844,0.05641603469848633,0.002799405242919925,0.061123,3.218650817871094e-05,9.322166442871094e-05
0.00011491775512695312,0.08245706558227539,0.011540359924316401,0.069027,2.3126602172851562e-05,6.008148193359375e-05
8.392333984375e-05,0.06282973289489746,0.005689167098999026,0.071295,3.147125244140625e-05,7.891654968261719e-05
0.00010800361633300781,0.06504368782043457,0.004907445999145513,0.064979,4.363059997558594e-05,0.000133514404296875
0.00011420249938964844,0.04646921157836914,0.0075766598510742245,0.07107,2.7894973754882812e-05,7.891654968261719e-05
8.630752563476562e-05,0.055921316146850586,0.0031115828857421896,0.066314,2.765655517578125e-05,9.1552734375e-05
7.557868957519531e-05,0.07449221611022949,0.0012506128540039074,0.066301,4.1961669921875e-05,0.00010180473327636719
0.00011372566223144531,0.06519222259521484,0.0028452335052490257,0.070782,2.7894973754882812e-05,7.104873657226562e-05
8.511543273925781e-05,0.05022025108337402,0.003758412521362303,0.078182,3.7670135498046875e-05,0.00011157989501953125
0.00011301040649414062,0.07507801055908203,0.00400445272827149,0.073401,4.172325134277344e-05,0.00010418891906738281
7.724761962890625e-05,0.07741189002990723,0.0016486501770019563,0.064842,2.6464462280273438e-05,7.462501525878906e-05
0.00010991096496582031,0.05966520309448242,0.005830814941406248,0.057867,3.6716461181640625e-05,9.202957153320312e-05
9.441375732421875e-05,0.07309675216674805,0.008319511489868162,0.07717,2.765655517578125e-05,7.510185241699219e-05
0.00010251998901367188,0.07260560989379883,0.0066220598144531295,0.067158,3.218650817871094e-05,9.036064147949219e-05
0.00010013580322265625,0.10519170761108398,0.0034957004699707056,0.058959,2.8133392333984375e-05,6.937980651855469e-05
9.059906005859375e-05,0.06392526626586914,0.003244352752685545,0.053968,3.0517578125e-05,8.58306884765625e-05
9.822845458984375e-05,0.05269742012023926,0.0075960028381347605,0.080503,2.8133392333984375e-05,7.224082946777344e-05
9.72747802734375e-05,0.0698392391204834,0.005843001022338867,0.09486,2.765655517578125e-05,8.440017700195312e-05
0.00010561943054199219,0.08275032043457031,0.0016133464050293034,0.07143,3.4809112548828125e-05,0.0001068115234375
0.00010132789611816406,0.04472756385803223,0.0011152982177734388,0.066731,3.1948089599609375e-05,0.0001010894775390625
7.271766662597656e-05,0.046500205993652344,0.0010083921661376977,0.071226,2.765655517578125e-05,9.369850158691406e-05
0.00013113021850585938,0.04114389419555664,0.0022122796478271506,0.062706,4.482269287109375e-05,0.00014400482177734375
0.0001010894775390625,0.03498077392578125,0.0019700239715576134,0.070344,3.504753112792969e-05,0.00010514259338378906
5.555152893066406e-05,0.03871655464172363,0.0015894329681396535,0.063161,2.7894973754882812e-05,8.0108642578125e-05
7.009506225585938e-05,0.05513739585876465,0.0048197109069824245,0.053991,3.075599670410156e-05,9.1552734375e-05
9.942054748535156e-05,0.049042463302612305,0.0026576125030517567,0.069037,3.814697265625e-05,0.00011038780212402344
0.00010085105895996094,0.046617984771728516,0.0018065305480957014,0.057749,2.7894973754882812e-05,7.557868957519531e-05
0.00011229515075683594,0.04950094223022461,0.0020270936126709008,0.059313,3.24249267578125e-05,8.58306884765625e-05
6.651878356933594e-05,0.0472109317779541,0.001990898315429687,0.063208,3.886222839355469e-05,0.00011348724365234375
9.274482727050781e-05,0.0649106502532959,0.0012009651947021416,0.07272,3.0040740966796875e-05,9.083747863769531e-05
9.34600830078125e-05,0.06584954261779785,0.0014186655883789007,0.074037,3.528594970703125e-05,0.00012040138244628906
9.036064147949219e-05,0.05928397178649902,0.0027363125152587847,0.062768,3.457069396972656e-05,8.606910705566406e-05
7.2479248046875e-05,0.07138872146606445,0.0010707305603027337,0.060107,3.1948089599609375e-05,9.059906005859375e-05
9.822845458984375e-05,0.08504152297973633,0.0017466388702392574,0.058275,2.8133392333984375e-05,6.961822509765625e-05
0.00011014938354492188,0.057105302810668945,0.0019644433135986294,0.070413,3.647804260253906e-05,0.000102996826171875
0.00010824203491210938,0.05248832702636719,0.0023384250030517584,0.074239,3.504753112792969e-05,0.00011539459228515625
9.1552734375e-05,0.04897642135620117,0.0018849009704589859,0.06458,3.886222839355469e-05,0.00011777877807617188
6.818771362304688e-05,0.05209636688232422,0.001989358352661133,0.076751,3.0040740966796875e-05,7.414817810058594e-05
6.651878356933594e-05,0.07900190353393555,0.008134131484985346,0.062644,3.743171691894531e-05,0.00010585784912109375
0.00010395050048828125,0.06134819984436035,0.0012648355712890635,0.069576,2.8848648071289062e-05,8.034706115722656e-05
9.417533874511719e-05,0.06554007530212402,0.006334922729492182,0.068889,3.4809112548828125e-05,0.00011658668518066406
7.700920104980469e-05,0.07618331909179688,0.001175896591186526,0.065356,3.0517578125e-05,8.20159912109375e-05
0.00012445449829101562,0.05919504165649414,0.007100741821289058,0.073994,3.600120544433594e-05,0.00010395050048828125
8.320808410644531e-05,0.05879545211791992,0.0018865481567382839,0.061755,2.7894973754882812e-05,7.2479248046875e-05
8.606910705566406e-05,0.06690788269042969,0.004740707458496099,0.072361,4.8160552978515625e-05,0.00014257431030273438
6.532669067382812e-05,0.07207083702087402,0.0009528787384033219,0.060299,2.5510787963867188e-05,8.177757263183594e-05
8.7738037109375e-05,0.06338167190551758,0.011721773941040042,0.076068,3.0517578125e-05,8.606910705566406e-05
6.29425048828125e-05,0.08373022079467773,0.00448852896118164,0.062931,2.86102294921875e-05,7.367134094238281e-05
9.298324584960938e-05,0.03862738609313965,0.0009716478729248079,0.06011,3.7670135498046875e-05,8.058547973632812e-05
0.00010180473327636719,0.04300832748413086,0.0013198241882324269,0.064632,5.245208740234375e-05,0.0001633167266845703
9.608268737792969e-05,0.057447195053100586,0.0063457587738037086,0.058048,4.172325134277344e-05,0.00011396408081054688
9.1552734375e-05,0.05753445625305176,0.007467896865844731,0.072126,3.647804260253906e-05,8.726119995117188e-05
0.00011444091796875,0.07127785682678223,0.001981004592895505,0.065403,3.170967102050781e-05,9.584426879882812e-05
0.00011086463928222656,0.062456369400024414,0.011695495864868163,0.075503,3.0517578125e-05,7.62939453125e-05
6.747245788574219e-05,0.07988095283508301,0.0010947471160888678,0.060973,3.3855438232421875e-05,9.036064147949219e-05
5.650520324707031e-05,0.08065223693847656,0.000981851242065429,0.070327,3.218650817871094e-05,9.1552734375e-05
9.5367431640625e-05,0.042851924896240234,0.0011066638031005799,0.083196,3.266334533691406e-05,8.535385131835938e-05
5.53131103515625e-05,0.08647966384887695,0.007382252883911131,0.071175,2.7418136596679688e-05,7.009506225585938e-05
8.296966552734375e-05,0.11126494407653809,0.0027080559387206993,0.063836,3.337860107421875e-05,8.845329284667969e-05
6.937980651855469e-05,0.06781864166259766,0.008887530578613287,0.062536,3.361701965332031e-05,0.0001068115234375
8.392333984375e-05,0.07850408554077148,0.0009039438934326238,0.070403,3.266334533691406e-05,0.00010728836059570312
8.96453857421875e-05,0.04921317100524902,0.009871510696411137,0.063925,3.719329833984375e-05,0.00010633468627929688
0.00010824203491210938,0.05656886100769043,0.003150808670043942,0.059173,2.9087066650390625e-05,7.82012939453125e-05
8.726119995117188e-05,0.05249905586242676,0.001246475097656248,0.056653,3.457069396972656e-05,9.965896606445312e-05
9.489059448242188e-05,0.06629800796508789,0.001763133239746098,0.07955,3.8623809814453125e-05,0.0001125335693359375
9.989738464355469e-05,0.04390215873718262,0.001086123977661127,0.072039,3.719329833984375e-05,0.00010967254638671875
0.00011324882507324219,0.04175615310668945,0.001547655120849603,0.065684,3.504753112792969e-05,9.632110595703125e-05
7.200241088867188e-05,0.0479435920715332,0.0014581708221435563,0.070297,4.7206878662109375e-05,0.0001480579376220703
8.20159912109375e-05,0.04577016830444336,0.0016990117492675788,0.083106,3.528594970703125e-05,0.00010323524475097656
9.036064147949219e-05,0.04389166831970215,0.0009674912567138663,0.059788,3.1948089599609375e-05,8.535385131835938e-05
0.00011968612670898438,0.03610563278198242,0.004144587738037109,0.061668,3.409385681152344e-05,9.775161743164062e-05
7.414817810058594e-05,0.057814598083496094,0.0009771977386474617,0.085229,3.075599670410156e-05,7.843971252441406e-05
0.00010824203491210938,0.059020042419433594,0.0008766041564941401,0.059295,3.743171691894531e-05,0.00011396408081054688
7.605552673339844e-05,0.0347442626953125,0.0029724421997070344,0.073723,2.8133392333984375e-05,8.749961853027344e-05
0.00010204315185546875,0.03551888465881348,0.0009726825866699235,0.059959,2.5510787963867188e-05,7.367134094238281e-05
8.511543273925781e-05,0.04949808120727539,0.0009556653137207036,0.061438,2.7894973754882812e-05,9.107589721679688e-05
7.700920104980469e-05,0.05216479301452637,0.0013322024688720707,0.065039,2.4080276489257812e-05,6.961822509765625e-05
8.440017700195312e-05,0.05498862266540527,0.000959408660888672,0.064054,3.0040740966796875e-05,9.369850158691406e-05
0.00012731552124023438,0.07167196273803711,0.00337141381835937,0.082959,3.409385681152344e-05,9.489059448242188e-05
9.894371032714844e-05,0.062291860580444336,0.006149913238525387,0.081251,2.9087066650390625e-05,7.939338684082031e-05
0.00011277198791503906,0.07329297065734863,0.0026503341979980527,0.073193,3.5762786865234375e-05,9.655952453613281e-05
0.0001270771026611328,0.07856583595275879,0.0014606862335205112,0.055822,3.743171691894531e-05,0.00010275840759277344
9.584426879882812e-05,0.06954193115234375,0.0028417606811523416,0.068927,3.504753112792969e-05,9.846687316894531e-05
0.00011348724365234375,0.046140432357788086,0.0010392127380371152,0.074539,3.600120544433594e-05,0.0001277923583984375
9.584426879882812e-05,0.08511090278625488,0.001273008621215821,0.085812,3.24249267578125e-05,9.72747802734375e-05
9.751319885253906e-05,0.060602664947509766,0.00295723791503906,0.066846,2.8371810913085938e-05,7.390975952148438e-05
8.487701416015625e-05,0.06386184692382812,0.0010169721832275352,0.071926,2.4080276489257812e-05,6.031990051269531e-05
0.00010347366333007812,0.11390948295593262,0.0016025289154052713,0.079265,5.3882598876953125e-05,0.00016689300537109375
8.535385131835938e-05,0.07964372634887695,0.006336831588745123,0.07823,3.886222839355469e-05,0.00011467933654785156
9.751319885253906e-05,0.055527448654174805,0.0009295449829101604,0.07844,3.2901763916015625e-05,9.72747802734375e-05
6.604194641113281e-05,0.06759023666381836,0.0037540546569824196,0.064334,3.4809112548828125e-05,0.00010585784912109375
7.557868957519531e-05,0.0709373950958252,0.0019997197723388704,0.066965,3.0517578125e-05,8.249282836914062e-05
0.00010228157043457031,0.0627593994140625,0.002119521499633792,0.069824,4.863739013671875e-05,0.000102996826171875
7.557868957519531e-05,0.06386637687683105,0.0010033421325683634,0.06677,3.4332275390625e-05,0.00010442733764648438
0.00011324882507324219,0.0463869571685791,0.0009839674682617233,0.066478,2.765655517578125e-05,8.440017700195312e-05
9.942054748535156e-05,0.05665326118469238,0.005921304641723635,0.075764,3.504753112792969e-05,0.00011277198791503906
7.390975952148438e-05,0.05900859832763672,0.013529730773925774,0.068224,3.528594970703125e-05,9.34600830078125e-05
0.00011110305786132812,0.05943703651428223,0.005758519241333013,0.062953,2.86102294921875e-05,7.2479248046875e-05
6.794929504394531e-05,0.0627138614654541,0.004248749252319335,0.060454,2.6702880859375e-05,6.67572021484375e-05
8.654594421386719e-05,0.06646180152893066,0.001975545654296876,0.072865,4.506111145019531e-05,0.00014781951904296875
7.843971252441406e-05,0.07459378242492676,0.003093097885131832,0.063517,3.910064697265625e-05,0.00010967254638671875
7.534027099609375e-05,0.07126307487487793,0.00888224865722656,0.082207,2.8848648071289062e-05,8.344650268554688e-05
0.00010824203491210938,0.08936882019042969,0.0012117880706787043,0.097087,2.6702880859375e-05,7.367134094238281e-05
7.772445678710938e-05,0.06770515441894531,0.0019278630676269476,0.074481,2.6226043701171875e-05,7.05718994140625e-05
8.988380432128906e-05,0.04916834831237793,0.0014510694580078115,0.072617,2.6941299438476562e-05,7.462501525878906e-05
8.702278137207031e-05,0.06459164619445801,0.005140550125122073,0.073987,4.124641418457031e-05,0.00010657310485839844
6.67572021484375e-05,0.03443717956542969,0.0026150686187744188,0.073208,3.4332275390625e-05,9.751319885253906e-05
7.224082946777344e-05,0.036992549896240234,0.0029488829040527353,0.06891,3.62396240234375e-05,0.00010633468627929688
9.632110595703125e-05,0.06517148017883301,0.005828576644897457,0.074091,4.00543212890625e-05,0.00010371208190917969
7.200241088867188e-05,0.0705106258392334,0.0019286071777343816,0.076925,4.00543212890625e-05,0.00010538101196289062
8.487701416015625e-05,0.05231785774230957,0.0019667195129394466,0.075495,3.361701965332031e-05,9.799003601074219e-05
7.390975952148438e-05,0.027014493942260742,0.0014616991882324265,0.062537,2.574920654296875e-05,6.29425048828125e-05
8.678436279296875e-05,0.05807352066040039,0.010258342788696292,0.093927,2.86102294921875e-05,8.106231689453125e-05
7.510185241699219e-05,0.026991844177246094,0.0009743907012939451,0.064096,2.5987625122070312e-05,7.033348083496094e-05
8.177757263183594e-05,0.028494834899902344,0.001954546401977536,0.098027,3.3855438232421875e-05,0.00010991096496582031
5.984306335449219e-05,0.057402849197387695,0.00184637454223633,0.060368,3.647804260253906e-05,9.846687316894531e-05
9.417533874511719e-05,0.03132128715515137,0.0009566968536376952,0.09264,2.8848648071289062e-05,8.320808410644531e-05
0.00012493133544921875,0.046117544174194336,0.001005198913574215,0.088994,3.1948089599609375e-05,8.416175842285156e-05
9.179115295410156e-05,0.058301448822021484,0.0024644141387939467,0.067855,3.504753112792969e-05,0.00010466575622558594
8.893013000488281e-05,0.04309988021850586,0.003186300216674806,0.092014,3.8623809814453125e-05,0.00011920928955078125
6.604194641113281e-05,0.03175759315490723,0.0012853100280761781,0.081352,3.266334533691406e-05,9.083747863769531e-05
8.630752563476562e-05,0.04473304748535156,0.0025963297424316384,0.074894,2.7894973754882812e-05,7.891654968261719e-05
8.726119995117188e-05,0.040074825286865234,0.0050072609710693355,0.06232,3.4809112548828125e-05,8.392333984375e-05
0.00010323524475097656,0.03896760940551758,0.010441780822753904,0.066082,2.8133392333984375e-05,7.224082946777344e-05
8.630752563476562e-05,0.06307005882263184,0.004017149032592773,0.078361,3.528594970703125e-05,0.00010347366333007812
0.00011777877807617188,0.05044078826904297,0.0029793687591552764,0.060249,3.5762786865234375e-05,0.00010704994201660156
0.00010633468627929688,0.05197715759277344,0.007604746292114259,0.062152,3.5762786865234375e-05,9.655952453613281e-05
8.20159912109375e-05,0.05948972702026367,0.014513541961669915,0.077424,4.2438507080078125e-05,0.000118255615234375
5.8650970458984375e-05,0.09764909744262695,0.0012398744964599584,0.06661,4.76837158203125e-05,0.0001285076141357422
9.131431579589844e-05,0.07266068458557129,0.007954592453002923,0.063339,3.314018249511719e-05,0.00010013580322265625
9.131431579589844e-05,0.09137201309204102,0.002359944015502935,0.069544,3.337860107421875e-05,0.00011301040649414062
7.462501525878906e-05,0.07633852958679199,0.006236923278808593,0.079486,2.956390380859375e-05,7.939338684082031e-05
0.00011777877807617188,0.09632086753845215,0.0011482230834960888,0.066432,3.457069396972656e-05,9.560585021972656e-05
9.417533874511719e-05,0.07555794715881348,0.0038232692565917936,0.082541,3.0040740966796875e-05,9.1552734375e-05
6.389617919921875e-05,0.06895303726196289,0.007927025527954101,0.06028,3.814697265625e-05,0.0001068115234375
0.00015473365783691406,0.058374643325805664,0.001060447082519525,0.08389,2.8133392333984375e-05,7.343292236328125e-05
0.00010895729064941406,0.06265902519226074,0.0010118005523681653,0.060674,3.337860107421875e-05,9.965896606445312e-05
5.340576171875e-05,0.07323598861694336,0.0034253038482666004,0.082192,2.8371810913085938e-05,8.320808410644531e-05
6.341934204101562e-05,0.07393574714660645,0.002766542541503908,0.064663,3.910064697265625e-05,0.00011205673217773438
6.508827209472656e-05,0.07460999488830566,0.006150084945678716,0.075303,2.7418136596679688e-05,7.200241088867188e-05
9.512901306152344e-05,0.07328557968139648,0.009071359542846685,0.063771,2.5033950805664062e-05,6.270408630371094e-05
0.0001366138458251953,0.06413531303405762,0.0013570950622558559,0.092463,2.7894973754882812e-05,6.818771362304688e-05
7.390975952148438e-05,0.09224224090576172,0.0013621180877685518,0.062489,3.409385681152344e-05,9.775161743164062e-05
8.344650268554688e-05,0.05195426940917969,0.0019503698883056586,0.062894,5.221366882324219e-05,0.0001590251922607422
0.0001049041748046875,0.08650827407836914,0.013320439270019538,0.080297,3.314018249511719e-05,9.417533874511719e-05
0.00011205673217773438,0.06898880004882812,0.0018013654632568349,0.076558,4.458427429199219e-05,0.00012087821960449219
9.72747802734375e-05,0.0672760009765625,0.00567706080627442,0.063188,3.8623809814453125e-05,0.00010132789611816406
0.00011444091796875,0.08303284645080566,0.002024875473022464,0.070601,2.765655517578125e-05,7.796287536621094e-05
0.00010180473327636719,0.08299446105957031,0.00202403663635254,0.05801,2.5987625122070312e-05,6.866455078125e-05
6.747245788574219e-05,0.0473635196685791,0.004159649841308594,0.072408,3.7670135498046875e-05,0.00011134147644042969
0.00010561943054199219,0.04682183265686035,0.011584954452514645,0.0723,3.933906555175781e-05,0.0001163482666015625
9.489059448242188e-05,0.05613136291503906,0.0009218635711669976,0.068184,3.0040740966796875e-05,7.700920104980469e-05
9.918212890625e-05,0.09172558784484863,0.013676469757080076,0.061073,2.8133392333984375e-05,8.273124694824219e-05
8.749961853027344e-05,0.06303119659423828,0.002116690353393555,0.063596,2.5510787963867188e-05,6.651878356933594e-05
0.00011539459228515625,0.05220437049865723,0.002280735504150394,0.075263,3.4809112548828125e-05,0.0001049041748046875
0.00014328956604003906,0.0443265438079834,0.006852003356933589,0.095503,3.600120544433594e-05,9.012222290039062e-05
8.225440979003906e-05,0.0378873348236084,0.00234562109375,0.082066,2.8133392333984375e-05,7.510185241699219e-05
8.273124694824219e-05,0.05769538879394531,0.0024702596740722657,0.060467,2.9325485229492188e-05,9.465217590332031e-05
9.369850158691406e-05,0.025458335876464844,0.0009768450622558572,0.073312,2.6702880859375e-05,7.152557373046875e-05
9.489059448242188e-05,0.04526233673095703,0.001506227050781253,0.062039,3.123283386230469e-05,7.462501525878906e-05
0.00012421607971191406,0.05119681358337402,0.006811804061889651,0.060319,3.790855407714844e-05,0.00011086463928222656
0.00010943412780761719,0.04290199279785156,0.0010311314849853481,0.069747,3.266334533691406e-05,0.0001010894775390625
9.226799011230469e-05,0.07898378372192383,0.00248573165893555,0.064065,3.0994415283203125e-05,9.870529174804688e-05
8.869171142578125e-05,0.06667137145996094,0.005424233627319336,0.0688,2.9325485229492188e-05,7.128715515136719e-05
0.00010633468627929688,0.0645754337310791,0.001160660827636717,0.066637,3.3855438232421875e-05,9.775161743164062e-05
7.390975952148438e-05,0.08731842041015625,0.008584412933349612,0.061699,3.3855438232421875e-05,9.179115295410156e-05
0.0001068115234375,0.06055188179016113,0.004976578872680659,0.066307,3.24249267578125e-05,8.058547973632812e-05
9.465217590332031e-05,0.10245728492736816,0.0011538891906738291,0.062388,3.075599670410156e-05,7.963180541992188e-05
9.34600830078125e-05,0.05125570297241211,0.0017892420501708917,0.066753,3.3855438232421875e-05,9.918212890625e-05
6.699562072753906e-05,0.03804898262023926,0.005261315246582028,0.059929,3.5762786865234375e-05,0.00011324882507324219
9.393692016601562e-05,0.03918743133544922,0.0009462798919677717,0.065166,3.147125244140625e-05,8.320808410644531e-05
0.0001323223114013672,0.06723380088806152,0.0010499019012451122,0.068014,4.1484832763671875e-05,0.00011706352233886719
0.00011110305786132812,0.05995774269104004,0.0031958206176757875,0.08045,3.0040740966796875e-05,7.700920104980469e-05
0.00011110305786132812,0.0664060115814209,0.0031232780151367184,0.067482,3.266334533691406e-05,9.274482727050781e-05
8.893013000488281e-05,0.07150149345397949,0.0017404087524413997,0.067627,3.147125244140625e-05,8.988380432128906e-05
0.00010609626770019531,0.04758644104003906,0.0015029969329833984,0.055763,3.266334533691406e-05,0.00011134147644042969
6.699562072753906e-05,0.04642939567565918,0.008664628051757814,0.062901,3.409385681152344e-05,0.000110626220703125
8.392333984375e-05,0.07516026496887207,0.006735811721801752,0.070513,2.6464462280273438e-05,7.128715515136719e-05
7.843971252441406e-05,0.049976348876953125,0.008067347091674809,0.066381,2.4318695068359375e-05,6.532669067382812e-05
7.05718994140625e-05,0.06321835517883301,0.0012076458740234441,0.06377,2.6941299438476562e-05,6.651878356933594e-05
6.771087646484375e-05,0.0694282054901123,0.0009047422332763705,0.068533,2.9802322387695312e-05,8.654594421386719e-05
8.296966552734375e-05,0.07069897651672363,0.004905431701660162,0.067323,2.4318695068359375e-05,6.842613220214844e-05
9.012222290039062e-05,0.056326866149902344,0.0021474776763916043,0.058598,4.506111145019531e-05,0.00013184547424316406
7.724761962890625e-05,0.03916001319885254,0.012897241195678713,0.067091,4.029273986816406e-05,0.00010442733764648438
9.72747802734375e-05,0.08508896827697754,0.005542640548706054,0.066594,3.170967102050781e-05,0.0001068115234375
6.723403930664062e-05,0.07779264450073242,0.0031563117828369153,0.074391,3.0994415283203125e-05,9.34600830078125e-05
6.4849853515625e-05,0.06150364875793457,0.008576180511474615,0.081269,3.5762786865234375e-05,9.012222290039062e-05
8.749961853027344e-05,0.07512640953063965,0.0016107923278808611,0.064774,2.6226043701171875e-05,6.222724914550781e-05
0.00011897087097167969,0.0599517822265625,0.0021692994537353544,0.061956,3.1948089599609375e-05,9.036064147949219e-05
0.00010609626770019531,0.058034658432006836,0.0009960937042236273,0.064698,3.7670135498046875e-05,0.00010776519775390625
9.632110595703125e-05,0.03294181823730469,0.003527054855346684,0.063578,3.528594970703125e-05,0.00010156631469726562
9.34600830078125e-05,0.039623260498046875,0.0032903869018554716,0.068589,2.7418136596679688e-05,8.20159912109375e-05
0.0007791519165039062,0.0567173957824707,0.0022723700714111367,0.07128,3.8623809814453125e-05,0.00011491775512695312
0.00010728836059570312,0.03426837921142578,0.0020452145538330108,0.060929,3.0517578125e-05,9.250640869140625e-05
9.202957153320312e-05,0.054216861724853516,0.001338900024414065,0.056593,3.314018249511719e-05,9.036064147949219e-05
0.00010848045349121094,0.06524109840393066,0.0010608288116455145,0.081643,3.3855438232421875e-05,9.703636169433594e-05
9.441375732421875e-05,0.05617856979370117,0.0012162082824707099,0.091634,2.765655517578125e-05,7.295608520507812e-05
9.465217590332031e-05,0.07058525085449219,0.005035588012695311,0.073839,3.0040740966796875e-05,9.036064147949219e-05
9.942054748535156e-05,0.045340538024902344,0.0034478081512451172,0.060245,2.8371810913085938e-05,7.843971252441406e-05
7.557868957519531e-05,0.05307769775390625,0.0013718087005615207,0.057195,2.5510787963867188e-05,6.842613220214844e-05
9.107589721679688e-05,0.06372690200805664,0.0037992650299072256,0.063847,3.838539123535156e-05,0.00011014938354492188
9.894371032714844e-05,0.036405086517333984,0.0035429645233154283,0.090532,3.886222839355469e-05,9.822845458984375e-05
0.00010013580322265625,0.059621334075927734,0.018337609497070306,0.071859,2.7418136596679688e-05,7.128715515136719e-05
7.653236389160156e-05,0.04573965072631836,0.00826860520935059,0.070724,2.6702880859375e-05,7.534027099609375e-05
7.987022399902344e-05,0.072479248046875,0.0036405559692382766,0.066959,3.24249267578125e-05,9.298324584960938e-05
8.106231689453125e-05,0.06497526168823242,0.0015399888458251937,0.082581,2.9087066650390625e-05,7.343292236328125e-05
7.82012939453125e-05,0.05356884002685547,0.010886844558715816,0.070705,3.8623809814453125e-05,0.00010561943054199219
0.00011277198791503906,0.06792116165161133,0.009598468978881836,0.059392,2.86102294921875e-05,8.7738037109375e-05
0.00013494491577148438,0.05403470993041992,0.0035156540527343794,0.070211,4.601478576660156e-05,0.00014853477478027344
6.556510925292969e-05,0.06464219093322754,0.002226077468872073,0.062192,3.409385681152344e-05,9.942054748535156e-05
0.0001227855682373047,0.05657172203063965,0.0019694935150146517,0.062018,4.38690185546875e-05,0.000141143798828125
6.341934204101562e-05,0.09281158447265625,0.002426280746459966,0.067865,3.5762786865234375e-05,0.00010728836059570312
0.00011444091796875,0.07209420204162598,0.001709793441772467,0.075982,2.9087066650390625e-05,7.319450378417969e-05
0.00011205673217773438,0.06185102462768555,0.0015770295104980403,0.068529,3.504753112792969e-05,0.00010228157043457031
9.417533874511719e-05,0.05326390266418457,0.0046177321929931625,0.066498,2.8371810913085938e-05,9.393692016601562e-05
0.00010538101196289062,0.06447219848632812,0.0052257014465332055,0.062005,3.314018249511719e-05,0.00010609626770019531
0.00011324882507324219,0.05739951133728027,0.012884035079956058,0.066882,2.9087066650390625e-05,7.510185241699219e-05
9.5367431640625e-05,0.0791468620300293,0.002091142395019528,0.061497,3.4332275390625e-05,0.00013136863708496094
0.00010585784912109375,0.10787820816040039,0.0009419455413818417,0.070612,3.743171691894531e-05,0.00010037422180175781
0.00010776519775390625,0.07720255851745605,0.00780130711364746,0.082067,2.956390380859375e-05,7.891654968261719e-05
7.414817810058594e-05,0.09005212783813477,0.0022271416168212904,0.071227,3.6716461181640625e-05,9.703636169433594e-05
9.965896606445312e-05,0.08350872993469238,0.0021628205261230438,0.061504,3.647804260253906e-05,0.00010967254638671875
0.00010967254638671875,0.06487393379211426,0.0053798236541748035,0.071632,3.695487976074219e-05,0.00011372566223144531
8.535385131835938e-05,0.0594940185546875,0.005497655044555669,0.063314,3.361701965332031e-05,0.00010776519775390625
9.34600830078125e-05,0.06874704360961914,0.02126826620483399,0.065796,3.24249267578125e-05,8.916854858398438e-05
0.00011730194091796875,0.08267641067504883,0.003386963806152346,0.06179,3.9577484130859375e-05,0.00011301040649414062
8.606910705566406e-05,0.10681772232055664,0.0036524585571289098,0.074916,3.5762786865234375e-05,7.82012939453125e-05
0.00012135505676269531,0.07691264152526855,0.002631266906738282,0.060522,3.123283386230469e-05,8.440017700195312e-05
8.273124694824219e-05,0.08806490898132324,0.008568387100219732,0.093578,2.4318695068359375e-05,7.05718994140625e-05
8.225440979003906e-05,0.061112403869628906,0.0027168377990722664,0.059488,4.1484832763671875e-05,0.00010991096496582031
6.270408630371094e-05,0.04952812194824219,0.004864112213134764,0.086897,4.291534423828125e-05,0.00011301040649414062
7.724761962890625e-05,0.051737070083618164,0.0028944864044189444,0.061474,2.6464462280273438e-05,7.033348083496094e-05
7.009506225585938e-05,0.06742382049560547,0.015633598373413084,0.061177,3.147125244140625e-05,8.20159912109375e-05
9.107589721679688e-05,0.09389758110046387,0.004183994842529293,0.068249,3.552436828613281e-05,0.000102996826171875
8.535385131835938e-05,0.07483029365539551,0.00240955683898926,0.062678,3.62396240234375e-05,0.0001227855682373047
9.226799011230469e-05,0.06952166557312012,0.0009678254241943379,0.061263,2.7179718017578125e-05,7.271766662597656e-05
8.702278137207031e-05,0.03146934509277344,0.0012116851348877022,0.066323,3.4332275390625e-05,0.0001232624053955078
8.153915405273438e-05,0.043065547943115234,0.0014109785614013631,0.067569,3.528594970703125e-05,9.918212890625e-05
8.20159912109375e-05,0.04551982879638672,0.0010177150115966774,0.060289,3.790855407714844e-05,0.0001125335693359375
9.632110595703125e-05,0.04108881950378418,0.004926436584472657,0.059932,3.838539123535156e-05,0.00011324882507324219
0.00011801719665527344,0.05275917053222656,0.003443735748291016,0.059669,2.7894973754882812e-05,7.390975952148438e-05
0.00010323524475097656,0.04317593574523926,0.0024484933166503964,0.062522,3.4809112548828125e-05,9.703636169433594e-05
5.817413330078125e-05,0.03171062469482422,0.0015391517181396475,0.062723,3.8623809814453125e-05,9.393692016601562e-05
8.20159912109375e-05,0.061522722244262695,0.001796590927124024,0.054222,3.790855407714844e-05,8.034706115722656e-05
7.081031799316406e-05,0.04238128662109375,0.0026866801147460984,0.065687,2.4318695068359375e-05,6.580352783203125e-05
5.7697296142578125e-05,0.05631899833679199,0.009018685852050783,0.056164,3.409385681152344e-05,9.584426879882812e-05
7.748603820800781e-05,0.042752981185913086,0.006347397933959956,0.074564,2.574920654296875e-05,6.341934204101562e-05
8.249282836914062e-05,0.05949831008911133,0.0028465801849365258,0.063136,2.3603439331054688e-05,6.437301635742188e-05
0.00010967254638671875,0.0564732551574707,0.003965824554443359,0.063777,3.504753112792969e-05,0.00010323524475097656
0.00010371208190917969,0.04300284385681152,0.005032681182861334,0.072471,3.314018249511719e-05,0.00010657310485839844
6.890296936035156e-05,0.06010079383850098,0.0009331122436523481,0.071446,3.981590270996094e-05,0.0001308917999267578
8.130073547363281e-05,0.06501221656799316,0.001038172683715817,0.06029,3.24249267578125e-05,8.320808410644531e-05
6.29425048828125e-05,0.06034564971923828,0.0015358412170410132,0.06176,2.7418136596679688e-05,8.320808410644531e-05
9.202957153320312e-05,0.06504106521606445,0.001135236816406246,0.094545,2.7894973754882812e-05,7.367134094238281e-05
7.462501525878906e-05,0.04303097724914551,0.0024342049865722637,0.058672,2.8371810913085938e-05,7.081031799316406e-05
8.893013000488281e-05,0.08903312683105469,0.0043706724243164075,0.088892,4.124641418457031e-05,0.00011396408081054688
0.00012445449829101562,0.06795072555541992,0.018164969009399415,0.101756,6.103515625e-05,0.00016927719116210938
8.249282836914062e-05,0.0828847885131836,0.0032391634674072273,0.083328,2.4557113647460938e-05,6.937980651855469e-05
9.34600830078125e-05,0.06857800483703613,0.00862994541931153,0.109202,2.2649765014648438e-05,5.9604644775390625e-05
0.00011587142944335938,0.08789539337158203,0.0009443833465576229,0.094563,2.4318695068359375e-05,6.127357482910156e-05
8.463859558105469e-05,0.1908571720123291,0.0010388500518798832,0.076168,3.337860107421875e-05,0.00010395050048828125
0.00010919570922851562,0.14841866493225098,0.001779515991210942,0.068615,3.4332275390625e-05,0.00010418891906738281
9.059906005859375e-05,0.18903183937072754,0.0043033981628417955,0.071868,3.552436828613281e-05,9.870529174804688e-05
6.389617919921875e-05,0.2140212059020996,0.005757324752807616,0.08444,3.695487976074219e-05,0.00012993812561035156
9.942054748535156e-05,0.17652368545532227,0.004652552825927733,0.077918,3.170967102050781e-05,8.749961853027344e-05
8.487701416015625e-05,0.09378361701965332,0.005326430618286138,0.067463,3.600120544433594e-05,9.393692016601562e-05
0.00010132789611816406,0.18665337562561035,0.00330336990356446,0.067475,2.6941299438476562e-05,8.296966552734375e-05
8.440017700195312e-05,0.07942557334899902,0.002657116516113278,0.090617,3.0994415283203125e-05,0.00010037422180175781
0.00013709068298339844,0.0657799243927002,0.0032021716461181626,0.076489,2.956390380859375e-05,8.273124694824219e-05
7.414817810058594e-05,0.06255745887756348,0.002758851699829104,0.05907,2.8371810913085938e-05,8.440017700195312e-05
6.794929504394531e-05,0.052580833435058594,0.005886122329711918,0.066992,2.574920654296875e-05,7.081031799316406e-05
8.416175842285156e-05,0.05158567428588867,0.02512307199096679,0.065239,2.6226043701171875e-05,7.390975952148438e-05
0.00010251998901367188,0.06311988830566406,0.006350440643310543,0.074452,3.24249267578125e-05,9.250640869140625e-05
9.846687316894531e-05,0.07966232299804688,0.0014451235961914083,0.07958,3.170967102050781e-05,9.703636169433594e-05
8.869171142578125e-05,0.05524396896362305,0.012627270751953128,0.061519,2.7179718017578125e-05,7.2479248046875e-05
7.796287536621094e-05,0.11278080940246582,0.0021101091766357466,0.065035,2.574920654296875e-05,6.604194641113281e-05
8.869171142578125e-05,0.08059906959533691,0.00841286184692383,0.062026,3.0279159545898438e-05,7.653236389160156e-05
8.153915405273438e-05,0.10504007339477539,0.00401808522033692,0.074872,2.8133392333984375e-05,7.510185241699219e-05
9.775161743164062e-05,0.08731269836425781,0.00493364791870117,0.058325,2.6226043701171875e-05,6.794929504394531e-05
9.012222290039062e-05,0.09964919090270996,0.00265133610534668,0.064942,3.504753112792969e-05,8.869171142578125e-05
9.179115295410156e-05,0.07230377197265625,0.0014975718994140602,0.061073,2.7418136596679688e-05,9.202957153320312e-05
7.200241088867188e-05,0.104217529296875,0.009192697250366214,0.082438,2.9325485229492188e-05,8.893013000488281e-05
8.344650268554688e-05,0.06690621376037598,0.006092853408813478,0.079719,2.384185791015625e-05,6.985664367675781e-05
0.000110626220703125,0.06730222702026367,0.011548533889770507,0.066303,2.86102294921875e-05,9.512901306152344e-05
9.131431579589844e-05,0.07799816131591797,0.0010046119842529316,0.072059,2.9087066650390625e-05,9.059906005859375e-05
0.0001087188720703125,0.029722929000854492,0.0029326478271484435,0.071597,4.124641418457031e-05,0.0001437664031982422
9.584426879882812e-05,0.049692630767822266,0.002341512191772463,0.059237,2.86102294921875e-05,8.797645568847656e-05
8.463859558105469e-05,0.04025840759277344,0.002184378616333013,0.066283,2.6702880859375e-05,8.344650268554688e-05
9.679794311523438e-05,0.05869746208190918,0.0013140136718750028,0.081175,2.86102294921875e-05,8.320808410644531e-05
0.0005190372467041016,0.0873558521270752,0.001027738235473634,0.060577,3.647804260253906e-05,0.00010704994201660156
7.557868957519531e-05,0.06230282783508301,0.011033571594238276,0.073482,2.7894973754882812e-05,7.891654968261719e-05
8.273124694824219e-05,0.08888888359069824,0.0037160688934326225,0.069544,3.528594970703125e-05,8.296966552734375e-05
0.00010156631469726562,0.0657651424407959,0.005241237701416018,0.059611,3.910064697265625e-05,9.608268737792969e-05
0.00010085105895996094,0.07750415802001953,0.0036990594787597725,0.064533,3.2901763916015625e-05,8.58306884765625e-05
0.0001246929168701172,0.10558629035949707,0.0017561842346191375,0.067235,2.9325485229492188e-05,7.891654968261719e-05
0.00011563301086425781,0.046257734298706055,0.004942892135620117,0.063236,3.337860107421875e-05,9.036064147949219e-05
6.747245788574219e-05,0.06112980842590332,0.0030071385955810492,0.083015,2.8371810913085938e-05,9.679794311523438e-05
6.365776062011719e-05,0.04749751091003418,0.0014801975097656211,0.073841,2.6464462280273438e-05,8.034706115722656e-05
8.153915405273438e-05,0.061393022537231445,0.002364094116210941,0.067298,3.218650817871094e-05,9.417533874511719e-05
0.000110626220703125,0.05128669738769531,0.0014811854248046874,0.061612,3.6716461181640625e-05,9.799003601074219e-05
9.250640869140625e-05,0.046254634857177734,0.0028066464385986395,0.062979,2.765655517578125e-05,7.414817810058594e-05
7.843971252441406e-05,0.04671168327331543,0.0072030948181152354,0.069798,3.981590270996094e-05,0.00010967254638671875
0.00011229515075683594,0.05505228042602539,0.0020467696075439495,0.072362,2.7418136596679688e-05,7.724761962890625e-05
8.845329284667969e-05,0.05581951141357422,0.0052802088623046806,0.063062,3.0517578125e-05,8.869171142578125e-05
0.00011515617370605469,0.04727578163146973,0.012558703140258795,0.072721,2.47955322265625e-05,6.4849853515625e-05
6.127357482910156e-05,0.0754704475402832,0.0033727911529541008,0.059219,2.8133392333984375e-05,7.677078247070312e-05
7.033348083496094e-05,0.0758812427520752,0.0015027199401855401,0.070236,4.076957702636719e-05,0.00011205673217773438
7.43865966796875e-05,0.06482911109924316,0.003185474685668946,0.066371,3.218650817871094e-05,8.058547973632812e-05
0.00017952919006347656,0.05418038368225098,0.006955247421264646,0.07223,3.504753112792969e-05,0.00010037422180175781
0.00012350082397460938,0.07773041725158691,0.0008970591583251919,0.083346,3.0994415283203125e-05,8.7738037109375e-05
0.00010704994201660156,0.0913395881652832,0.0009306033020019533,0.055062,2.5987625122070312e-05,8.130073547363281e-05
8.821487426757812e-05,0.11085176467895508,0.005778567153930658,0.070693,3.0040740966796875e-05,8.106231689453125e-05
0.00010395050048828125,0.05376172065734863,0.0018220987243652287,0.078658,2.9087066650390625e-05,9.942054748535156e-05
7.462501525878906e-05,0.07345700263977051,0.0016497621459960962,0.061658,3.838539123535156e-05,0.00011515617370605469
0.000110626220703125,0.04898667335510254,0.010371192459106449,0.069546,3.5762786865234375e-05,9.775161743164062e-05
8.296966552734375e-05,0.06860518455505371,0.002519291290283207,0.090041,4.9114227294921875e-05,0.00012755393981933594
0.00010156631469726562,0.030103683471679688,0.0009327875823974541,0.063728,3.3855438232421875e-05,9.560585021972656e-05
0.00011372566223144531,0.04210925102233887,0.0012720814971923788,0.082847,3.337860107421875e-05,9.036064147949219e-05
8.344650268554688e-05,0.03631162643432617,0.002160349838256838,0.062283,2.765655517578125e-05,7.128715515136719e-05
9.107589721679688e-05,0.047327518463134766,0.008901475357055669,0.071751,3.62396240234375e-05,0.00010442733764648438
6.270408630371094e-05,0.04664945602416992,0.008846828353881842,0.067712,3.910064697265625e-05,0.00010800361633300781
0.00011134147644042969,0.0477137565612793,0.007902715408325198,0.067063,2.9087066650390625e-05,8.416175842285156e-05
8.034706115722656e-05,0.060564279556274414,0.003324622848510747,0.075997,3.7670135498046875e-05,7.915496826171875e-05
0.00010061264038085938,0.06555485725402832,0.0027926854248046806,0.068113,2.9802322387695312e-05,9.274482727050781e-05
6.628036499023438e-05,0.08785724639892578,0.007571201797485355,0.063329,3.457069396972656e-05,9.512901306152344e-05
6.270408630371094e-05,0.09139370918273926,0.0024796738586425754,0.070454,2.6464462280273438e-05,6.4849853515625e-05
0.00010633468627929688,0.049207448959350586,0.0037736291656494114,0.063474,2.6226043701171875e-05,6.556510925292969e-05
0.00010657310485839844,0.06958365440368652,0.001399470001220704,0.058919,3.552436828613281e-05,9.512901306152344e-05
0.0001270771026611328,0.05488848686218262,0.010125621017456052,0.060241,3.170967102050781e-05,8.511543273925781e-05
0.0001316070556640625,0.04902839660644531,0.004139805694580084,0.088554,3.123283386230469e-05,8.654594421386719e-05
7.271766662597656e-05,0.04603457450866699,0.0014708771972656298,0.069822,2.47955322265625e-05,8.535385131835938e-05
9.512901306152344e-05,0.057505130767822266,0.0030369958343505893,0.064481,3.1948089599609375e-05,8.96453857421875e-05
9.274482727050781e-05,0.04949545860290527,0.005695108352661127,0.084764,3.0517578125e-05,8.106231689453125e-05
0.00010323524475097656,0.06452441215515137,0.0027132113189697327,0.083503,4.5299530029296875e-05,0.00011658668518066406
8.153915405273438e-05,0.07777237892150879,0.0039538765563964795,0.068111,2.7894973754882812e-05,7.486343383789062e-05
9.393692016601562e-05,0.04604482650756836,0.0020971706390380818,0.076575,3.695487976074219e-05,0.00010514259338378906
8.344650268554688e-05,0.05869865417480469,0.005019318328857422,0.071339,3.0517578125e-05,7.796287536621094e-05
6.413459777832031e-05,0.08162307739257812,0.001042588562011719,0.057081,3.1948089599609375e-05,7.700920104980469e-05
0.00010061264038085938,0.058619022369384766,0.013647336685180665,0.060688,2.8371810913085938e-05,7.343292236328125e-05
0.00012254714965820312,0.03526639938354492,0.0011099151458740242,0.062416,3.075599670410156e-05,9.322166442871094e-05
8.654594421386719e-05,0.03226184844970703,0.002593192428588867,0.081081,4.124641418457031e-05,0.00011372566223144531
8.96453857421875e-05,0.043871164321899414,0.0009280118865966774,0.059158,3.266334533691406e-05,8.559226989746094e-05
8.702278137207031e-05,0.058661699295043945,0.017014110763549806,0.057892,3.528594970703125e-05,9.989738464355469e-05
9.608268737792969e-05,0.06240439414978027,0.001089153640747069,0.060857,2.8848648071289062e-05,7.557868957519531e-05
0.00011372566223144531,0.04804587364196777,0.001335127700805669,0.066561,3.457069396972656e-05,0.00010633468627929688
0.00012993812561035156,0.024033308029174805,0.0020693908538818306,0.075466,2.9802322387695312e-05,7.963180541992188e-05
9.608268737792969e-05,0.05916476249694824,0.0010682205657959049,0.071777,3.504753112792969e-05,0.00010275840759277344
7.653236389160156e-05,0.06373476982116699,0.008196740966796873,0.068719,3.838539123535156e-05,9.965896606445312e-05
9.489059448242188e-05,0.08635306358337402,0.0018109696960449187,0.057015,3.2901763916015625e-05,0.0001049041748046875
0.00011920928955078125,0.06451296806335449,0.0010447156066894503,0.088563,3.0040740966796875e-05,7.748603820800781e-05
0.00010895729064941406,0.08321499824523926,0.010227997741699218,0.064665,2.6702880859375e-05,7.319450378417969e-05
7.2479248046875e-05,0.059239864349365234,0.0037360970916748004,0.066806,3.552436828613281e-05,0.00011134147644042969
9.822845458984375e-05,0.06132912635803223,0.005468305389404293,0.085733,3.0040740966796875e-05,7.987022399902344e-05
9.083747863769531e-05,0.06555056571960449,0.0041177630004882865,0.063369,3.552436828613281e-05,0.00010824203491210938
0.00010418891906738281,0.06989049911499023,0.004180991119384761,0.089106,4.1484832763671875e-05,0.00011229515075683594
8.416175842285156e-05,0.06870889663696289,0.0025863825683593716,0.071537,3.743171691894531e-05,0.00010561943054199219
9.894371032714844e-05,0.07735466957092285,0.001306168426513675,0.060686,3.0279159545898438e-05,8.034706115722656e-05
9.584426879882812e-05,0.06670665740966797,0.004160416107177739,0.06602,3.147125244140625e-05,8.916854858398438e-05
8.96453857421875e-05,0.0703270435333252,0.006638151840209966,0.073846,3.743171691894531e-05,0.00010585784912109375
8.940696716308594e-05,0.052091121673583984,0.004026160110473631,0.073936,3.647804260253906e-05,0.00013017654418945312
0.00011897087097167969,0.09232401847839355,0.0016787120513915982,0.064682,3.123283386230469e-05,7.557868957519531e-05
7.891654968261719e-05,0.05951857566833496,0.007166816101074225,0.070015,3.409385681152344e-05,9.799003601074219e-05
9.441375732421875e-05,0.05935096740722656,0.0009391693115234356,0.061475,2.6941299438476562e-05,6.771087646484375e-05
6.818771362304688e-05,0.08113384246826172,0.0009317630615234343,0.059041,3.0517578125e-05,8.20159912109375e-05
0.00012803077697753906,0.05669808387756348,0.001011491333007812,0.058164,3.1948089599609375e-05,8.749961853027344e-05
9.942054748535156e-05,0.06290602684020996,0.0073908499298095676,0.069219,3.9577484130859375e-05,0.00011205673217773438
8.821487426757812e-05,0.08694052696228027,0.011847220046997071,0.062367,3.409385681152344e-05,7.915496826171875e-05
8.249282836914062e-05,0.07509684562683105,0.0015687409362793031,0.063479,3.123283386230469e-05,8.678436279296875e-05
8.845329284667969e-05,0.07631158828735352,0.004261638107299806,0.07156,3.3855438232421875e-05,0.00011706352233886719
0.00011444091796875,0.08027935028076172,0.008391503128051758,0.059641,2.7179718017578125e-05,7.796287536621094e-05
9.608268737792969e-05,0.07767510414123535,0.0015002577514648396,0.063753,3.504753112792969e-05,9.822845458984375e-05
0.00011324882507324219,0.07786893844604492,0.0017528804321289074,0.061923,3.838539123535156e-05,9.822845458984375e-05
9.489059448242188e-05,0.0786750316619873,0.0027393038177490198,0.07101,2.956390380859375e-05,8.487701416015625e-05
9.751319885253906e-05,0.05852556228637695,0.002180372650146485,0.058593,3.695487976074219e-05,9.584426879882812e-05
0.00011157989501953125,0.03105020523071289,0.0026854534301757743,0.066434,3.7670135498046875e-05,0.0001087188720703125
0.00011277198791503906,0.038433074951171875,0.0023444015350341796,0.057116,3.147125244140625e-05,8.511543273925781e-05
6.4849853515625e-05,0.03512930870056152,0.007684888076782227,0.060175,3.790855407714844e-05,8.726119995117188e-05
8.153915405273438e-05,0.06221318244934082,0.0020626354370117256,0.066559,3.600120544433594e-05,0.00010514259338378906
0.00010132789611816406,0.08326005935668945,0.0028257914733886697,0.05938,3.552436828613281e-05,0.00010776519775390625
6.866455078125e-05,0.06613707542419434,0.006809459655761713,0.077132,3.361701965332031e-05,9.417533874511719e-05
7.605552673339844e-05,0.061007022857666016,0.001738488510131836,0.069022,3.337860107421875e-05,9.393692016601562e-05
8.296966552734375e-05,0.0861823558807373,0.0013004448547363212,0.076661,3.910064697265625e-05,0.00010609626770019531
0.00010633468627929688,0.06802535057067871,0.0024925402526855406,0.065462,3.695487976074219e-05,0.000102996826171875
7.796287536621094e-05,0.05959153175354004,0.0008735630340576117,0.067168,2.384185791015625e-05,6.604194641113281e-05
9.775161743164062e-05,0.04937100410461426,0.0009142277221679679,0.058102,2.384185791015625e-05,6.318092346191406e-05
0.00011134147644042969,0.023418426513671875,0.0013257744750976574,0.059779,3.147125244140625e-05,0.00010013580322265625
9.083747863769531e-05,0.035291194915771484,0.001866726058959961,0.058781,3.361701965332031e-05,0.00010228157043457031
7.224082946777344e-05,0.05250120162963867,0.0034563699798584036,0.065742,2.765655517578125e-05,8.893013000488281e-05
9.179115295410156e-05,0.05712532997131348,0.0009595684356689463,0.058343,4.3392181396484375e-05,0.0001316070556640625
9.274482727050781e-05,0.057991743087768555,0.0020485773773193383,0.081453,3.1948089599609375e-05,8.392333984375e-05
9.918212890625e-05,0.05715608596801758,0.0010408468475341798,0.064401,3.910064697265625e-05,0.00010967254638671875
7.748603820800781e-05,0.04362916946411133,0.0025450820770263616,0.072691,2.7418136596679688e-05,7.104873657226562e-05
9.846687316894531e-05,0.06872916221618652,0.0017086467132568367,0.061514,3.5762786865234375e-05,0.00010704994201660156
7.891654968261719e-05,0.05843639373779297,0.008021302124023438,0.063304,3.24249267578125e-05,0.00010251998901367188
0.00013113021850585938,0.0639493465423584,0.003913882278442388,0.074651,2.8848648071289062e-05,0.0001068115234375
0.00011706352233886719,0.062383413314819336,0.0025761696777343718,0.061629,3.170967102050781e-05,8.58306884765625e-05
0.00010180473327636719,0.06344842910766602,0.0014773450317382836,0.068756,3.5762786865234375e-05,0.00011086463928222656
9.989738464355469e-05,0.07404780387878418,0.00162917279052735,0.069987,3.62396240234375e-05,0.0001010894775390625
8.0108642578125e-05,0.04851198196411133,0.0013299022674560512,0.069525,3.743171691894531e-05,9.417533874511719e-05
0.00013113021850585938,0.08334898948669434,0.007555563842773436,0.062488,3.7670135498046875e-05,0.0001010894775390625
0.0001087188720703125,0.06390380859375,0.0039160726928711,0.062535,3.409385681152344e-05,9.34600830078125e-05
0.00011110305786132812,0.04308295249938965,0.0012983546905517562,0.059532,3.0279159545898438e-05,9.584426879882812e-05
9.942054748535156e-05,0.04973340034484863,0.0011409612274169978,0.076815,2.86102294921875e-05,8.20159912109375e-05
7.128715515136719e-05,0.032109975814819336,0.004347430679321286,0.060928,2.86102294921875e-05,8.535385131835938e-05
0.00011873245239257812,0.0554506778717041,0.008078549346923827,0.06529,3.2901763916015625e-05,9.226799011230469e-05
7.367134094238281e-05,0.08516454696655273,0.003464369323730468,0.060572,3.337860107421875e-05,9.632110595703125e-05
0.00010180473327636719,0.08469939231872559,0.009844971984863282,0.064081,3.5762786865234375e-05,8.749961853027344e-05
8.296966552734375e-05,0.08402085304260254,0.0014019661712646458,0.06167,3.838539123535156e-05,0.00010347366333007812
7.176399230957031e-05,0.0738365650177002,0.005419975631713869,0.064857,3.337860107421875e-05,9.107589721679688e-05
0.0001010894775390625,0.07836270332336426,0.009972996322631836,0.059933,3.743171691894531e-05,0.00010848045349121094
0.00011444091796875,0.05466127395629883,0.0012058237915039127,0.066712,4.076957702636719e-05,0.00010800361633300781
9.393692016601562e-05,0.06561970710754395,0.0009729790649414052,0.060704,3.695487976074219e-05,0.00011014938354492188
0.00012087821960449219,0.07485175132751465,0.0063321311645507805,0.064832,2.765655517578125e-05,7.390975952148438e-05
8.702278137207031e-05,0.05424690246582031,0.013465516830444335,0.070799,2.47955322265625e-05,6.246566772460938e-05
9.1552734375e-05,0.019335031509399414,0.003297113571166993,0.069715,3.910064697265625e-05,0.0001049041748046875
0.0001068115234375,0.07041382789611816,0.011809122695922852,0.078485,5.984306335449219e-05,0.00011539459228515625
0.00011014938354492188,0.05769848823547363,0.002153630340576168,0.068887,3.123283386230469e-05,8.630752563476562e-05
7.43865966796875e-05,0.05812191963195801,0.007191923767089839,0.065294,3.24249267578125e-05,8.463859558105469e-05
6.175041198730469e-05,0.06138730049133301,0.001137030212402343,0.060683,2.5033950805664062e-05,6.270408630371094e-05
0.0001227855682373047,0.051892995834350586,0.026892557952880855,0.065127,2.574920654296875e-05,6.866455078125e-05
8.368492126464844e-05,0.06827187538146973,0.0012424523315429647,0.062504,3.457069396972656e-05,0.00010180473327636719
8.726119995117188e-05,0.0506739616394043,0.0074508631744384796,0.063621,3.528594970703125e-05,0.00010728836059570312
8.535385131835938e-05,0.04165768623352051,0.002890153244018548,0.076647,3.504753112792969e-05,0.00010585784912109375
9.560585021972656e-05,0.08158373832702637,0.0051086978759765644,0.064191,3.1948089599609375e-05,8.0108642578125e-05
8.654594421386719e-05,0.061855316162109375,0.0010153377990722717,0.069002,3.3855438232421875e-05,9.1552734375e-05
0.0001277923583984375,0.07205939292907715,0.0010158406066894526,0.059295,3.314018249511719e-05,8.416175842285156e-05
0.00010514259338378906,0.03322792053222656,0.002484560470581057,0.068645,4.4345855712890625e-05,0.0001327991485595703
8.988380432128906e-05,0.048690080642700195,0.0022583561096191362,0.063559,3.743171691894531e-05,9.274482727050781e-05
9.012222290039062e-05,0.04223155975341797,0.010891946838378908,0.065052,3.600120544433594e-05,0.00010061264038085938
6.127357482910156e-05,0.051735639572143555,0.001571947250366204,0.062715,2.8848648071289062e-05,7.295608520507812e-05
6.604194641113281e-05,0.07253122329711914,0.003415535476684564,0.066572,3.814697265625e-05,0.00010323524475097656
0.00034546852111816406,0.057463884353637695,0.0024318690185546887,0.060112,2.8848648071289062e-05,6.914138793945312e-05
9.417533874511719e-05,0.04814410209655762,0.0013632173156738342,0.073165,2.6941299438476562e-05,6.818771362304688e-05
0.00010442733764648438,0.04737091064453125,0.001285355743408198,0.062741,3.266334533691406e-05,9.179115295410156e-05
8.797645568847656e-05,0.03501296043395996,0.0010916517639160128,0.057535,3.2901763916015625e-05,8.940696716308594e-05
7.987022399902344e-05,0.04665684700012207,0.006436241607666017,0.061895,3.528594970703125e-05,0.00011682510375976562
6.461143493652344e-05,0.04622983932495117,0.0023752049407959053,0.072179,5.0067901611328125e-05,0.00011563301086425781
0.00010991096496582031,0.057909250259399414,0.002836848144531251,0.066995,3.337860107421875e-05,8.487701416015625e-05
9.465217590332031e-05,0.07264828681945801,0.007054029220581057,0.059681,2.9802322387695312e-05,8.177757263183594e-05
0.0001201629638671875,0.06230044364929199,0.0016955329589843776,0.073557,2.9087066650390625e-05,7.963180541992188e-05
9.298324584960938e-05,0.045557498931884766,0.0025842263641357444,0.059556,2.7894973754882812e-05,7.891654968261719e-05
0.00010204315185546875,0.05473637580871582,0.007062292022705079,0.05783,3.0994415283203125e-05,0.00011849403381347656
8.869171142578125e-05,0.05195808410644531,0.002078583358764652,0.063801,2.8133392333984375e-05,8.153915405273438e-05
0.00010204315185546875,0.05804157257080078,0.017338533279418943,0.057528,3.695487976074219e-05,9.202957153320312e-05
0.00010538101196289062,0.06281614303588867,0.006085442703247068,0.063307,2.8133392333984375e-05,7.009506225585938e-05
7.987022399902344e-05,0.0679013729095459,0.0016196910247802745,0.059564,2.6702880859375e-05,6.437301635742188e-05
0.00012254714965820312,0.03754925727844238,0.0013882535247802738,0.060772,2.7179718017578125e-05,7.677078247070312e-05
9.799003601074219e-05,0.038201332092285156,0.004703719116210939,0.090349,3.600120544433594e-05,9.679794311523438e-05
8.320808410644531e-05,0.030139684677124023,0.0039213964538574175,0.095142,3.361701965332031e-05,9.918212890625e-05
9.512901306152344e-05,0.05948829650878906,0.004849794967651366,0.072492,3.0517578125e-05,9.059906005859375e-05
0.00010418891906738281,0.06819534301757812,0.0016291317596435484,0.066586,2.7894973754882812e-05,7.915496826171875e-05
0.00010275840759277344,0.06657600402832031,0.002163144790649413,0.086813,2.4557113647460938e-05,6.604194641113281e-05
9.274482727050781e-05,0.06000471115112305,0.002252456542968753,0.089903,2.574920654296875e-05,6.723403930664062e-05
9.608268737792969e-05,0.030192136764526367,0.0024402234802246153,0.063174,2.574920654296875e-05,7.05718994140625e-05
6.008148193359375e-05,0.040734052658081055,0.012422640655517583,0.085627,3.4332275390625e-05,9.822845458984375e-05
0.00011920928955078125,0.05681252479553223,0.009957154937744142,0.072004,3.528594970703125e-05,9.131431579589844e-05
6.341934204101562e-05,0.051577091217041016,0.003157389785766601,0.096498,2.7418136596679688e-05,7.653236389160156e-05
8.273124694824219e-05,0.07073855400085449,0.005199216705322265,0.081969,3.314018249511719e-05,9.489059448242188e-05
0.0001246929168701172,0.07696676254272461,0.005507414947509767,0.066814,3.695487976074219e-05,0.0001010894775390625
0.00010800361633300781,0.0798332691192627,0.0030157254028320285,0.08372,3.218650817871094e-05,8.630752563476562e-05
8.511543273925781e-05,0.08017969131469727,0.0019317982177734366,0.073727,2.6226043701171875e-05,6.628036499023438e-05
9.489059448242188e-05,0.06301283836364746,0.003654944046020514,0.064492,2.6941299438476562e-05,6.771087646484375e-05
8.535385131835938e-05,0.07507085800170898,0.0010101481933593726,0.067498,2.8848648071289062e-05,8.535385131835938e-05
8.916854858398438e-05,0.04090762138366699,0.0023152481384277335,0.074518,2.7179718017578125e-05,7.43865966796875e-05
0.00010657310485839844,0.05031251907348633,0.001092562942504885,0.062595,3.528594970703125e-05,0.00010967254638671875
0.00011348724365234375,0.05628466606140137,0.015758168304443362,0.076887,4.982948303222656e-05,8.678436279296875e-05
0.00010132789611816406,0.054305315017700195,0.002403713027954099,0.084358,2.765655517578125e-05,8.440017700195312e-05
0.00011992454528808594,0.04841160774230957,0.008411744293212897,0.065241,3.266334533691406e-05,8.702278137207031e-05
0.00011444091796875,0.08049488067626953,0.004661761032104486,0.062964,2.6702880859375e-05,6.651878356933594e-05
7.677078247070312e-05,0.04860520362854004,0.005438291229248049,0.063386,3.3855438232421875e-05,9.393692016601562e-05
9.751319885253906e-05,0.06330466270446777,0.0009640975189209033,0.07948,2.8848648071289062e-05,0.00012874603271484375
0.00011038780212402344,0.04378652572631836,0.001299651947021488,0.066035,2.8133392333984375e-05,7.343292236328125e-05
9.274482727050781e-05,0.050821781158447266,0.0036608833312988254,0.0781,2.9802322387695312e-05,9.179115295410156e-05
0.00011944770812988281,0.04434037208557129,0.004535762329101564,0.06748,3.0040740966796875e-05,8.630752563476562e-05
8.726119995117188e-05,0.056227922439575195,0.0013356597290039018,0.076714,3.0994415283203125e-05,9.322166442871094e-05
0.00011277198791503906,0.05142784118652344,0.0011369378967285154,0.066233,3.24249267578125e-05,8.416175842285156e-05
9.965896606445312e-05,0.054131269454956055,0.0026902461090087953,0.066171,2.574920654296875e-05,6.842613220214844e-05
8.344650268554688e-05,0.06303191184997559,0.001217275543212895,0.07683,3.409385681152344e-05,0.00010538101196289062
9.775161743164062e-05,0.07201600074768066,0.002583635025024414,0.06207,3.4809112548828125e-05,9.679794311523438e-05
9.894371032714844e-05,0.0649251937866211,0.005074096557617189,0.076528,3.62396240234375e-05,9.608268737792969e-05
0.00011968612670898438,0.044309377670288086,0.0034626712188720737,0.074139,3.147125244140625e-05,8.869171142578125e-05
9.560585021972656e-05,0.025867700576782227,0.001954931335449217,0.076295,3.409385681152344e-05,0.00010228157043457031
7.343292236328125e-05,0.04330134391784668,0.001253964080810549,0.076985,3.24249267578125e-05,0.00010371208190917969
7.557868957519531e-05,0.04287576675415039,0.003543547897338864,0.068595,2.8848648071289062e-05,8.702278137207031e-05
8.726119995117188e-05,0.06250190734863281,0.0025045282135009728,0.071024,3.337860107421875e-05,9.036064147949219e-05
6.628036499023438e-05,0.0684652328491211,0.002758865020751955,0.067577,2.86102294921875e-05,8.058547973632812e-05
7.510185241699219e-05,0.06730866432189941,0.010872105484008791,0.057745,2.765655517578125e-05,8.20159912109375e-05
5.555152893066406e-05,0.0761723518371582,0.002223355789184575,0.06398,2.7179718017578125e-05,7.295608520507812e-05
9.512901306152344e-05,0.0765683650970459,0.002412006988525388,0.05911,3.24249267578125e-05,9.560585021972656e-05
0.00011706352233886719,0.05094432830810547,0.0013769900665283191,0.073089,3.886222839355469e-05,0.00010561943054199219
0.0001671314239501953,0.07233190536499023,0.0017413054351806678,0.076012,3.9577484130859375e-05,0.00010156631469726562
7.939338684082031e-05,0.06518387794494629,0.006322862716674801,0.058604,4.1484832763671875e-05,0.00012254714965820312
0.00010180473327636719,0.06447982788085938,0.0158575202331543,0.063564,2.8371810913085938e-05,7.271766662597656e-05
7.867813110351562e-05,0.0767982006072998,0.00372225889587402,0.069081,2.8371810913085938e-05,8.130073547363281e-05
8.153915405273438e-05,0.08492922782897949,0.004800846542358392,0.066961,2.86102294921875e-05,7.605552673339844e-05
0.00010323524475097656,0.06049036979675293,0.0035071614379882793,0.059463,2.86102294921875e-05,9.1552734375e-05
6.246566772460938e-05,0.09843134880065918,0.0037905247344970708,0.060536,2.5510787963867188e-05,7.677078247070312e-05
0.00010228157043457031,0.06283998489379883,0.008029587188720697,0.062909,3.361701965332031e-05,0.00010466575622558594
8.58306884765625e-05,0.050188541412353516,0.021522121887207035,0.06677,3.457069396972656e-05,0.00010442733764648438
8.869171142578125e-05,0.06823062896728516,0.007170135894775387,0.075409,3.4332275390625e-05,0.000102996826171875
9.489059448242188e-05,0.06340813636779785,0.0023742139129638642,0.061372,3.5762786865234375e-05,0.0001010894775390625
8.416175842285156e-05,0.04914569854736328,0.009001036575317381,0.089797,3.695487976074219e-05,0.00011014938354492188
7.700920104980469e-05,0.05438947677612305,0.0021619514312744142,0.063041,3.4809112548828125e-05,9.918212890625e-05
9.965896606445312e-05,0.08034873008728027,0.0009564154052734419,0.07751,2.7418136596679688e-05,7.963180541992188e-05
0.00010371208190917969,0.056474924087524414,0.010184693542480472,0.061359,3.647804260253906e-05,0.00010037422180175781
9.059906005859375e-05,0.058001041412353516,0.005730988128662115,0.065117,3.24249267578125e-05,8.559226989746094e-05
9.584426879882812e-05,0.05246114730834961,0.007328055206298825,0.071259,3.981590270996094e-05,0.0001049041748046875
8.726119995117188e-05,0.08491730690002441,0.002501539764404301,0.063065,2.956390380859375e-05,7.224082946777344e-05
8.96453857421875e-05,0.08580350875854492,0.0009348037872314446,0.068759,3.600120544433594e-05,9.942054748535156e-05
0.00011324882507324219,0.07663798332214355,0.0020329512176513603,0.073844,4.839897155761719e-05,0.00010514259338378906
9.608268737792969e-05,0.0834200382232666,0.001729853439331061,0.0647,3.838539123535156e-05,0.0001087188720703125
9.107589721679688e-05,0.08640742301940918,0.013733324874877925,0.077061,2.6941299438476562e-05,6.604194641113281e-05
0.00010776519775390625,0.06549978256225586,0.006875620285034183,0.059909,3.409385681152344e-05,0.00010395050048828125
0.00011730194091796875,0.0261383056640625,0.004218812423706059,0.064744,3.0040740966796875e-05,7.796287536621094e-05
9.131431579589844e-05,0.04036211967468262,0.004988876144409182,0.063108,3.552436828613281e-05,0.00010991096496582031
6.532669067382812e-05,0.051816701889038086,0.0009985024261474629,0.059695,3.361701965332031e-05,8.654594421386719e-05
0.00010919570922851562,0.04531979560852051,0.00150086503601074,0.059144,3.504753112792969e-05,9.608268737792969e-05
0.0001697540283203125,0.05105924606323242,0.008762050918579102,0.058621,3.504753112792969e-05,0.00010466575622558594
7.700920104980469e-05,0.04778647422790527,0.00224715830993652,0.063003,3.4809112548828125e-05,8.153915405273438e-05
0.00010371208190917969,0.051093339920043945,0.00668308029174805,0.061775,3.528594970703125e-05,0.0001068115234375
7.176399230957031e-05,0.06457304954528809,0.004623279129028324,0.092914,3.147125244140625e-05,8.893013000488281e-05
0.0001010894775390625,0.05750226974487305,0.0013649003601074183,0.07774,4.172325134277344e-05,0.00013399124145507812
8.678436279296875e-05,0.051900386810302734,0.003975162536621099,0.064368,2.9087066650390625e-05,8.440017700195312e-05
0.00010061264038085938,0.05260157585144043,0.002312856719970703,0.058677,3.409385681152344e-05,8.296966552734375e-05
5.793571472167969e-05,0.037928104400634766,0.006980191253662109,0.057276,2.8133392333984375e-05,9.560585021972656e-05
7.724761962890625e-05,0.0483851432800293,0.013372511444091795,0.06994,2.7418136596679688e-05,9.369850158691406e-05
6.079673767089844e-05,0.051115989685058594,0.005152088165283203,0.06275,2.5272369384765625e-05,6.794929504394531e-05
8.249282836914062e-05,0.0682985782623291,0.002543747070312498,0.057347,3.0279159545898438e-05,9.036064147949219e-05
0.00010967254638671875,0.03481125831604004,0.0010759359130859403,0.060499,3.314018249511719e-05,9.679794311523438e-05
0.00010514259338378906,0.060253143310546875,0.006467667633056645,0.067269,3.075599670410156e-05,8.726119995117188e-05
8.535385131835938e-05,0.05871915817260742,0.0011964057312011667,0.065114,3.504753112792969e-05,8.225440979003906e-05
6.246566772460938e-05,0.04670357704162598,0.0012196385040283211,0.057011,4.1961669921875e-05,0.00010704994201660156
6.961822509765625e-05,0.0433506965637207,0.002399857009887693,0.061961,2.8848648071289062e-05,7.653236389160156e-05
9.5367431640625e-05,0.04108405113220215,0.004283798614501955,0.085034,4.00543212890625e-05,9.584426879882812e-05
7.82012939453125e-05,0.07719230651855469,0.002976003829956053,0.064583,3.2901763916015625e-05,9.632110595703125e-05
5.53131103515625e-05,0.07161521911621094,0.0034606347503662177,0.079381,3.62396240234375e-05,0.00010228157043457031
7.605552673339844e-05,0.0779869556427002,0.005876468276977534,0.087025,3.409385681152344e-05,0.00010776519775390625
0.00011157989501953125,0.05397486686706543,0.002065365219116211,0.059475,3.552436828613281e-05,0.00010347366333007812
0.000125885009765625,0.09185433387756348,0.010077564025878907,0.068674,2.7418136596679688e-05,7.176399230957031e-05
0.00011563301086425781,0.06119275093078613,0.003455280380249018,0.08067,2.8371810913085938e-05,8.225440979003906e-05
0.000102996826171875,0.06163215637207031,0.0010706251373290981,0.062101,3.0040740966796875e-05,8.654594421386719e-05
0.00010323524475097656,0.04562640190124512,0.0023333735504150327,0.064796,2.6941299438476562e-05,7.62939453125e-05
9.989738464355469e-05,0.06489729881286621,0.0009839160766601518,0.065141,2.6941299438476562e-05,7.772445678710938e-05
0.00012135505676269531,0.05346369743347168,0.011362992218017579,0.071672,2.5987625122070312e-05,8.797645568847656e-05
7.557868957519531e-05,0.06860208511352539,0.005667563568115236,0.066939,2.86102294921875e-05,8.630752563476562e-05
0.00010609626770019531,0.08075189590454102,0.000930979125976561,0.068857,2.5987625122070312e-05,8.416175842285156e-05
9.369850158691406e-05,0.06826162338256836,0.0026698508605957003,0.060914,2.7179718017578125e-05,8.130073547363281e-05
0.00013184547424316406,0.09554100036621094,0.003295780776977536,0.071051,3.910064697265625e-05,8.463859558105469e-05
0.00010943412780761719,0.06296968460083008,0.006869884521484376,0.068993,2.9087066650390625e-05,8.630752563476562e-05
9.632110595703125e-05,0.06445860862731934,0.0016027916107177742,0.067134,2.4080276489257812e-05,6.103515625e-05
7.796287536621094e-05,0.057784080505371094,0.0013520897674560578,0.080245,4.792213439941406e-05,0.00013303756713867188
8.487701416015625e-05,0.06746959686279297,0.0024583636779785117,0.069123,2.9802322387695312e-05,9.918212890625e-05
7.462501525878906e-05,0.06443905830383301,0.0033645130462646514,0.062393,3.24249267578125e-05,9.775161743164062e-05
0.00010752677917480469,0.06189703941345215,0.0009360340270996095,0.060009,2.6941299438476562e-05,7.772445678710938e-05
0.00010013580322265625,0.06435275077819824,0.002209709991455075,0.075561,3.647804260253906e-05,0.00010156631469726562
7.653236389160156e-05,0.06230497360229492,0.00502006407165527,0.083721,3.147125244140625e-05,0.00010585784912109375
0.00011014938354492188,0.06570887565612793,0.009985817703247066,0.065266,3.600120544433594e-05,9.393692016601562e-05
9.703636169433594e-05,0.06272411346435547,0.0023873114929199163,0.071789,3.457069396972656e-05,8.797645568847656e-05
0.00011563301086425781,0.05163860321044922,0.005974915847778317,0.080515,3.695487976074219e-05,0.0001010894775390625
6.67572021484375e-05,0.07898354530334473,0.00132700753784179,0.070694,2.8848648071289062e-05,8.869171142578125e-05
0.0001342296600341797,0.08841681480407715,0.0008813226776123034,0.063542,2.6702880859375e-05,6.771087646484375e-05
0.0001251697540283203,0.07876086235046387,0.012139387802124021,0.081721,2.288818359375e-05,6.151199340820312e-05
0.0001125335693359375,0.07171416282653809,0.0009228251037597668,0.077319,3.075599670410156e-05,8.797645568847656e-05
8.893013000488281e-05,0.0902562141418457,0.015278966506958008,0.068966,3.790855407714844e-05,0.00010395050048828125
7.319450378417969e-05,0.10182547569274902,0.004803748397827143,0.071345,3.3855438232421875e-05,9.679794311523438e-05
9.298324584960938e-05,0.06369900703430176,0.012932753799438479,0.070102,3.1948089599609375e-05,8.940696716308594e-05
7.653236389160156e-05,0.05687737464904785,0.003718530700683592,0.068302,2.956390380859375e-05,7.772445678710938e-05
8.535385131835938e-05,0.06384563446044922,0.0010997018280029316,0.058231,3.457069396972656e-05,0.00010347366333007812
0.00012373924255371094,0.0859076976776123,0.0024516262512207093,0.072027,2.4557113647460938e-05,6.842613220214844e-05
7.557868957519531e-05,0.03117990493774414,0.0012983672485351594,0.068214,3.5762786865234375e-05,0.00010085105895996094
0.00010609626770019531,0.03136754035949707,0.014159497344970698,0.070512,3.719329833984375e-05,0.00010585784912109375
7.939338684082031e-05,0.04432249069213867,0.0018140684051513728,0.069058,3.647804260253906e-05,0.00011515617370605469
5.8650970458984375e-05,0.05219244956970215,0.007571698043823238,0.064502,6.151199340820312e-05,9.250640869140625e-05
7.224082946777344e-05,0.06138920783996582,0.0019358673553466765,0.070052,3.528594970703125e-05,9.465217590332031e-05
8.296966552734375e-05,0.06123709678649902,0.002457807342529296,0.059233,2.7418136596679688e-05,8.344650268554688e-05
7.605552673339844e-05,0.054357051849365234,0.000994987625122068,0.061531,3.719329833984375e-05,0.00011205673217773438
7.390975952148438e-05,0.04765653610229492,0.008908233856201174,0.060576,2.5272369384765625e-05,5.9604644775390625e-05
6.532669067382812e-05,0.06993556022644043,0.0028617312622070262,0.065655,3.6716461181640625e-05,0.000102996826171875
7.200241088867188e-05,0.08919620513916016,0.0023024390716552753,0.061048,3.743171691894531e-05,0.00010204315185546875
7.605552673339844e-05,0.06494927406311035,0.009968105453491208,0.062406,3.24249267578125e-05,8.082389831542969e-05
6.4849853515625e-05,0.046465158462524414,0.008544691589355474,0.084697,3.170967102050781e-05,7.462501525878906e-05
8.606910705566406e-05,0.046753883361816406,0.0016592793273925849,0.063645,3.409385681152344e-05,8.749961853027344e-05
7.367134094238281e-05,0.03708171844482422,0.0029771569671630804,0.071331,2.8371810913085938e-05,8.320808410644531e-05
8.749961853027344e-05,0.0467526912689209,0.0016272573089599618,0.063415,2.574920654296875e-05,6.842613220214844e-05
0.00011277198791503906,0.05463290214538574,0.0014652910614013637,0.08021,2.4557113647460938e-05,6.29425048828125e-05
0.00010204315185546875,0.04136967658996582,0.0010934877014160127,0.067665,2.765655517578125e-05,8.368492126464844e-05
9.417533874511719e-05,0.06355118751525879,0.0027800355682373046,0.063749,3.266334533691406e-05,8.797645568847656e-05
0.00012946128845214844,0.043268442153930664,0.005040604385375971,0.081641,2.6941299438476562e-05,7.271766662597656e-05
0.00010204315185546875,0.057298898696899414,0.020226696960449222,0.068033,2.5272369384765625e-05,7.271766662597656e-05
7.05718994140625e-05,0.07331562042236328,0.0026581358337402355,0.07181,2.8848648071289062e-05,8.869171142578125e-05
9.894371032714844e-05,0.06782841682434082,0.018458694869995115,0.069343,2.4080276489257812e-05,6.866455078125e-05
6.866455078125e-05,0.0402827262878418,0.012643627410888675,0.059694,2.2172927856445312e-05,5.745887756347656e-05
9.226799011230469e-05,0.06464433670043945,0.009847528686523443,0.07576,2.5987625122070312e-05,8.368492126464844e-05
0.0001125335693359375,0.05682873725891113,0.002823823501586914,0.077348,2.8848648071289062e-05,8.249282836914062e-05
9.298324584960938e-05,0.09116983413696289,0.0024892727508544904,0.067761,3.552436828613281e-05,0.000102996826171875
9.608268737792969e-05,0.06653904914855957,0.0018904635772705042,0.075839,3.4332275390625e-05,9.34600830078125e-05
8.177757263183594e-05,0.09462380409240723,0.011223552719116209,0.076684,3.814697265625e-05,0.00010967254638671875
8.749961853027344e-05,0.060228586196899414,0.0010028165740966766,0.072633,4.363059997558594e-05,0.00010418891906738281
7.43865966796875e-05,0.0717623233795166,0.0017791687774658255,0.071695,3.24249267578125e-05,8.487701416015625e-05
0.00010514259338378906,0.06631970405578613,0.0013598297729492254,0.064561,4.1961669921875e-05,9.417533874511719e-05
8.320808410644531e-05,0.05743074417114258,0.009996660339355465,0.071038,2.765655517578125e-05,7.009506225585938e-05
8.463859558105469e-05,0.06259942054748535,0.0017276018218994119,0.056792,3.24249267578125e-05,7.963180541992188e-05
7.796287536621094e-05,0.03693962097167969,0.000964199157714847,0.058979,3.0994415283203125e-05,6.890296936035156e-05
8.988380432128906e-05,0.05947422981262207,0.0033566629943847653,0.078944,2.6702880859375e-05,6.127357482910156e-05
7.653236389160156e-05,0.022705078125,0.0029184505920410164,0.071852,3.5762786865234375e-05,9.34600830078125e-05
5.8650970458984375e-05,0.033037662506103516,0.003304651901245112,0.077478,3.170967102050781e-05,7.939338684082031e-05
8.440017700195312e-05,0.05259346961975098,0.005550855438232423,0.056983,3.1948089599609375e-05,8.58306884765625e-05
6.699562072753906e-05,0.0544891357421875,0.0009844160766601523,0.072953,4.458427429199219e-05,0.00014019012451171875
0.0001010894775390625,0.05879998207092285,0.0013985701904296877,0.068439,4.744529724121094e-05,0.0001289844512939453
0.00010251998901367188,0.057030677795410156,0.001518524810791018,0.061228,2.6702880859375e-05,6.914138793945312e-05
9.775161743164062e-05,0.042839765548706055,0.006125590682983392,0.064324,4.0531158447265625e-05,0.0001087188720703125
8.368492126464844e-05,0.04449868202209473,0.0030623198089599624,0.070769,2.8848648071289062e-05,9.202957153320312e-05
8.368492126464844e-05,0.052021026611328125,0.0016549720916748112,0.066934,3.981590270996094e-05,9.059906005859375e-05
8.177757263183594e-05,0.06389737129211426,0.004065285125732426,0.066159,3.8623809814453125e-05,8.821487426757812e-05
9.298324584960938e-05,0.05816817283630371,0.002306187225341795,0.057874,2.9802322387695312e-05,7.915496826171875e-05
0.0001087188720703125,0.05323457717895508,0.004535675323486331,0.059937,3.457069396972656e-05,9.369850158691406e-05
0.00011873245239257812,0.04727602005004883,0.014248859863281255,0.06602,2.5987625122070312e-05,6.842613220214844e-05
8.797645568847656e-05,0.0603787899017334,0.0020365089721679705,0.057468,2.5510787963867188e-05,6.794929504394531e-05
8.296966552734375e-05,0.04983925819396973,0.0009733288116455102,0.058293,3.361701965332031e-05,0.0001068115234375
0.0001068115234375,0.05216360092163086,0.0010227291107177752,0.058925,3.457069396972656e-05,0.00010633468627929688
0.00010323524475097656,0.036086082458496094,0.006019753265380859,0.056825,3.62396240234375e-05,0.00010824203491210938
7.414817810058594e-05,0.032804012298583984,0.001527030136108401,0.061873,2.956390380859375e-05,7.987022399902344e-05
7.343292236328125e-05,0.04846310615539551,0.0017912498474121075,0.067775,2.956390380859375e-05,7.367134094238281e-05
7.867813110351562e-05,0.0527043342590332,0.003168034835815431,0.059779,2.6226043701171875e-05,7.534027099609375e-05
8.726119995117188e-05,0.048380136489868164,0.010682813690185547,0.066427,4.5299530029296875e-05,0.00010418891906738281
8.988380432128906e-05,0.06328916549682617,0.00258945095825195,0.058347,3.0040740966796875e-05,7.987022399902344e-05
0.00010895729064941406,0.05137157440185547,0.003706036407470706,0.076693,4.100799560546875e-05,0.00010371208190917969
9.465217590332031e-05,0.04732847213745117,0.0019214470367431707,0.065227,2.9802322387695312e-05,7.796287536621094e-05
8.893013000488281e-05,0.07234859466552734,0.0019813535461425807,0.066924,3.123283386230469e-05,8.034706115722656e-05
0.000102996826171875,0.03054952621459961,0.0015049889831542998,0.057897,4.076957702636719e-05,0.00010848045349121094
8.630752563476562e-05,0.036103248596191406,0.0009424384918212958,0.071291,2.8371810913085938e-05,6.723403930664062e-05
9.942054748535156e-05,0.04865431785583496,0.0009948378295898397,0.119953,3.814697265625e-05,0.00010848045349121094
0.0001049041748046875,0.05303812026977539,0.001746663879394525,0.080976,2.9325485229492188e-05,6.961822509765625e-05
0.00010395050048828125,0.06956148147583008,0.001178853088378909,0.100644,2.574920654296875e-05,6.318092346191406e-05
0.00010538101196289062,0.06046628952026367,0.005898939682006832,0.099499,2.384185791015625e-05,6.341934204101562e-05
7.176399230957031e-05,0.051723480224609375,0.01107648374938966,0.130151,3.0279159545898438e-05,8.821487426757812e-05
0.00010061264038085938,0.0485079288482666,0.010250573364257803,0.137609,2.7179718017578125e-05,6.699562072753906e-05
8.153915405273438e-05,0.10880589485168457,0.001041641036987298,0.073483,3.6716461181640625e-05,0.00011229515075683594
0.00010395050048828125,0.11772370338439941,0.0010071416778564407,0.064933,3.5762786865234375e-05,0.00010275840759277344
9.655952453613281e-05,0.13831257820129395,0.0008502386627197295,0.062844,2.6941299438476562e-05,7.319450378417969e-05
7.224082946777344e-05,0.13927960395812988,0.0016739537658691378,0.065181,3.218650817871094e-05,9.942054748535156e-05
0.000225067138671875,0.06584668159484863,0.0059941316680908185,0.089117,3.933906555175781e-05,0.00010180473327636719
8.368492126464844e-05,0.07692217826843262,0.016218328536987306,0.061236,3.24249267578125e-05,0.00010156631469726562
7.963180541992188e-05,0.06277990341186523,0.005407213455200191,0.067819,3.0279159545898438e-05,8.726119995117188e-05
0.00011587142944335938,0.09179973602294922,0.00532608110046387,0.065134,2.7418136596679688e-05,6.866455078125e-05
9.226799011230469e-05,0.08257436752319336,0.0014600532684326123,0.073509,2.6702880859375e-05,9.131431579589844e-05
7.605552673339844e-05,0.08314299583435059,0.0018012170715332038,0.087158,2.7894973754882812e-05,7.128715515136719e-05
8.082389831542969e-05,0.024242877960205078,0.0011901870269775405,0.075598,3.528594970703125e-05,9.632110595703125e-05
8.678436279296875e-05,0.02790975570678711,0.0017390499572753904,0.066802,3.4332275390625e-05,0.00010347366333007812
9.179115295410156e-05,0.03797030448913574,0.000982072174072271,0.066838,3.361701965332031e-05,9.202957153320312e-05
0.00011801719665527344,0.030184268951416016,0.0018854983825683652,0.064423,3.409385681152344e-05,9.965896606445312e-05
0.00011181831359863281,0.0423588752746582,0.0023704651947021455,0.079363,2.956390380859375e-05,7.128715515136719e-05
0.00011467933654785156,0.052182912826538086,0.0044263156280517635,0.068489,3.743171691894531e-05,0.00010466575622558594
7.963180541992188e-05,0.057135581970214844,0.005748771697998048,0.069118,3.409385681152344e-05,8.749961853027344e-05
0.0001010894775390625,0.05068230628967285,0.0072579851684570346,0.068644,3.504753112792969e-05,9.298324584960938e-05
6.008148193359375e-05,0.060993194580078125,0.004171564605712885,0.065697,4.315376281738281e-05,8.702278137207031e-05
9.465217590332031e-05,0.07059121131896973,0.002756995834350587,0.064761,2.6702880859375e-05,6.794929504394531e-05
0.00011849403381347656,0.057701826095581055,0.008600569900512695,0.073491,3.647804260253906e-05,0.00010609626770019531
7.867813110351562e-05,0.04461193084716797,0.008376831695556641,0.070853,3.361701965332031e-05,8.296966552734375e-05
9.560585021972656e-05,0.07166457176208496,0.0009558112945556585,0.066391,3.790855407714844e-05,0.00011038780212402344
7.915496826171875e-05,0.05057954788208008,0.006943506195068366,0.066323,3.147125244140625e-05,8.249282836914062e-05
0.00011610984802246094,0.06367707252502441,0.0041255225982665955,0.073191,3.814697265625e-05,0.00010895729064941406
9.870529174804688e-05,0.06883740425109863,0.0008800292663574266,0.068032,3.552436828613281e-05,7.128715515136719e-05
7.343292236328125e-05,0.08263278007507324,0.003105623458862311,0.063576,3.314018249511719e-05,9.775161743164062e-05
0.00010538101196289062,0.04427695274353027,0.0020847163391113296,0.059855,3.886222839355469e-05,9.584426879882812e-05
0.00010633468627929688,0.05983090400695801,0.0016018433380126929,0.058395,3.3855438232421875e-05,9.72747802734375e-05
9.584426879882812e-05,0.03969931602478027,0.0029698489837646502,0.080732,2.765655517578125e-05,7.176399230957031e-05
0.00012874603271484375,0.052967071533203125,0.004266112686157231,0.068324,2.7418136596679688e-05,0.00010061264038085938
9.512901306152344e-05,0.06226515769958496,0.0018014814910888646,0.058069,2.9087066650390625e-05,7.677078247070312e-05
0.00011277198791503906,0.03979897499084473,0.008030708877563478,0.074058,3.5762786865234375e-05,9.250640869140625e-05
9.751319885253906e-05,0.034650325775146484,0.0018466030883789036,0.080445,3.8623809814453125e-05,0.00012135505676269531
8.702278137207031e-05,0.05268502235412598,0.005021293930053711,0.067246,2.6941299438476562e-05,7.271766662597656e-05
8.678436279296875e-05,0.0444948673248291,0.004010431777954099,0.066638,2.5987625122070312e-05,7.700920104980469e-05
0.00011968612670898438,0.037068843841552734,0.004862629669189447,0.070707,3.361701965332031e-05,9.894371032714844e-05
9.1552734375e-05,0.07001638412475586,0.0009402326812744111,0.064751,2.5987625122070312e-05,7.176399230957031e-05
0.00010609626770019531,0.055585622787475586,0.001387980072021483,0.061308,2.8133392333984375e-05,8.940696716308594e-05
8.988380432128906e-05,0.044495344161987305,0.0019108252105712875,0.070994,2.7894973754882812e-05,7.843971252441406e-05
9.322166442871094e-05,0.04610395431518555,0.0016312435607910153,0.060627,3.361701965332031e-05,8.96453857421875e-05
9.465217590332031e-05,0.04436063766479492,0.0037037718505859435,0.068003,3.218650817871094e-05,9.679794311523438e-05
0.00012636184692382812,0.052155494689941406,0.0015370178680419871,0.072177,3.075599670410156e-05,9.5367431640625e-05
0.00010347366333007812,0.046874284744262695,0.002715056808471686,0.073942,3.886222839355469e-05,9.799003601074219e-05
6.914138793945312e-05,0.07221746444702148,0.008522695220947271,0.075136,3.886222839355469e-05,0.0001049041748046875
0.0001201629638671875,0.09202408790588379,0.014198497497558596,0.067313,2.6464462280273438e-05,6.866455078125e-05
8.392333984375e-05,0.051314592361450195,0.015922307250976556,0.064852,3.504753112792969e-05,9.894371032714844e-05
9.1552734375e-05,0.08684420585632324,0.002834127243041995,0.058917,3.170967102050781e-05,8.249282836914062e-05
6.341934204101562e-05,0.10039186477661133,0.0028046371307373086,0.068241,2.8133392333984375e-05,7.43865966796875e-05
7.510185241699219e-05,0.08773660659790039,0.0032432346954345687,0.064486,3.218650817871094e-05,9.34600830078125e-05
0.00011301040649414062,0.0916292667388916,0.005970658386230468,0.065512,3.4332275390625e-05,9.179115295410156e-05
9.34600830078125e-05,0.05831742286682129,0.0028361731109619176,0.084019,2.8133392333984375e-05,7.295608520507812e-05
8.0108642578125e-05,0.06257939338684082,0.0037352755432128876,0.089937,3.528594970703125e-05,0.00010466575622558594
0.00013065338134765625,0.07700347900390625,0.0009486287384033176,0.087647,2.765655517578125e-05,7.2479248046875e-05
9.465217590332031e-05,0.026879310607910156,0.007418213485717778,0.077676,3.8623809814453125e-05,0.00010275840759277344
6.175041198730469e-05,0.050667762756347656,0.0015301794586181638,0.069494,3.886222839355469e-05,0.00011181831359863281
6.699562072753906e-05,0.038457393646240234,0.0009583433074951131,0.086233,2.9802322387695312e-05,7.915496826171875e-05
6.651878356933594e-05,0.031195402145385742,0.02059510284423828,0.08394,3.5762786865234375e-05,8.320808410644531e-05
5.984306335449219e-05,0.05756258964538574,0.0018826363372802801,0.073095,2.7418136596679688e-05,6.651878356933594e-05
7.62939453125e-05,0.07034039497375488,0.001448822906494146,0.066047,2.9802322387695312e-05,8.058547973632812e-05
8.96453857421875e-05,0.055988311767578125,0.0019476490325927714,0.056993,3.314018249511719e-05,9.822845458984375e-05
9.989738464355469e-05,0.0496826171875,0.006923390914916991,0.063098,3.0040740966796875e-05,7.987022399902344e-05
8.702278137207031e-05,0.06858658790588379,0.00594655097961426,0.061735,3.647804260253906e-05,0.00010919570922851562
8.0108642578125e-05,0.06289505958557129,0.00801596186828614,0.069168,2.956390380859375e-05,7.748603820800781e-05
8.869171142578125e-05,0.06710958480834961,0.0029848126220703153,0.064995,3.337860107421875e-05,9.131431579589844e-05
0.00010514259338378906,0.06019735336303711,0.0012274682006835971,0.062004,3.457069396972656e-05,0.00010323524475097656
0.00011515617370605469,0.05672812461853027,0.0021195540924072234,0.057348,4.839897155761719e-05,0.00011944770812988281
9.560585021972656e-05,0.05278491973876953,0.0020107874603271514,0.062053,4.029273986816406e-05,0.00010585784912109375
6.914138793945312e-05,0.0604243278503418,0.0030707006835937467,0.064335,3.123283386230469e-05,8.749961853027344e-05
0.0001010894775390625,0.062369346618652344,0.002115952056884765,0.056381,2.86102294921875e-05,7.963180541992188e-05
5.936622619628906e-05,0.06496381759643555,0.0011362453308105536,0.077591,3.075599670410156e-05,9.965896606445312e-05
8.654594421386719e-05,0.0668189525604248,0.0009244570617675807,0.058612,3.0279159545898438e-05,9.775161743164062e-05
7.343292236328125e-05,0.03671073913574219,0.005912803939819335,0.060621,2.956390380859375e-05,9.608268737792969e-05
9.632110595703125e-05,0.04674124717712402,0.0010073649902343773,0.080898,4.458427429199219e-05,0.00011229515075683594
6.747245788574219e-05,0.05628681182861328,0.006886092315673831,0.065689,3.075599670410156e-05,9.846687316894531e-05
8.96453857421875e-05,0.056733131408691406,0.0013752005767822262,0.07918,3.6716461181640625e-05,0.00010895729064941406
8.869171142578125e-05,0.05069422721862793,0.004824385742187506,0.084821,2.6464462280273438e-05,6.961822509765625e-05
9.012222290039062e-05,0.02191019058227539,0.0019492866821289034,0.064168,3.552436828613281e-05,9.393692016601562e-05
8.463859558105469e-05,0.028592824935913086,0.0015893768615722614,0.071968,4.0531158447265625e-05,0.00010943412780761719
7.128715515136719e-05,0.05468010902404785,0.0034779803314208962,0.066346,3.4332275390625e-05,9.751319885253906e-05
7.343292236328125e-05,0.05986285209655762,0.0066005456848144545,0.064483,3.695487976074219e-05,0.00010776519775390625
7.724761962890625e-05,0.0640411376953125,0.0014071596069335918,0.068233,2.7418136596679688e-05,7.224082946777344e-05
9.799003601074219e-05,0.06978583335876465,0.0019759805450439427,0.072799,3.910064697265625e-05,0.00010776519775390625
0.00010275840759277344,0.060367584228515625,0.0010747719116211002,0.094368,3.695487976074219e-05,9.202957153320312e-05
6.103515625e-05,0.09259867668151855,0.014087714004516597,0.07745,2.86102294921875e-05,6.628036499023438e-05
9.012222290039062e-05,0.08235669136047363,0.00093296803283692,0.067337,2.9325485229492188e-05,7.295608520507812e-05
0.00011324882507324219,0.07186007499694824,0.002495045150756839,0.056211,2.5033950805664062e-05,8.082389831542969e-05
0.00011706352233886719,0.09810829162597656,0.010694972488403315,0.071553,2.5510787963867188e-05,6.723403930664062e-05
0.00018310546875,0.03970527648925781,0.0032979944458007837,0.071101,2.5272369384765625e-05,8.726119995117188e-05
0.00010704994201660156,0.042391061782836914,0.011613493255615233,0.060871,3.1948089599609375e-05,7.867813110351562e-05
0.00011348724365234375,0.03734421730041504,0.004505255325317384,0.070367,3.0279159545898438e-05,9.202957153320312e-05
0.000125885009765625,0.047296762466430664,0.0031673114471435504,0.068832,3.0994415283203125e-05,9.441375732421875e-05
0.00010967254638671875,0.041357994079589844,0.0016426518249511718,0.065095,3.6716461181640625e-05,0.00010514259338378906
0.00010967254638671875,0.058686256408691406,0.0016543616027832053,0.091028,3.743171691894531e-05,0.00011181831359863281
7.987022399902344e-05,0.04713892936706543,0.0043857405090332036,0.08201,3.4332275390625e-05,9.72747802734375e-05
6.651878356933594e-05,0.07262921333312988,0.00509341856384278,0.067336,3.218650817871094e-05,9.632110595703125e-05
0.00012803077697753906,0.08378791809082031,0.002085014312744146,0.064007,2.9087066650390625e-05,7.295608520507812e-05
8.273124694824219e-05,0.06109905242919922,0.0009841033020019513,0.062821,2.6941299438476562e-05,6.890296936035156e-05
9.322166442871094e-05,0.05289649963378906,0.0012906389923095646,0.074953,3.3855438232421875e-05,9.846687316894531e-05
8.749961853027344e-05,0.08026266098022461,0.004663168243408206,0.064246,3.361701965332031e-05,9.655952453613281e-05
0.00010323524475097656,0.06791329383850098,0.0032256002349853458,0.063158,2.7418136596679688e-05,7.009506225585938e-05
9.417533874511719e-05,0.056517839431762695,0.0022853370971679665,0.060393,3.0040740966796875e-05,7.748603820800781e-05
5.602836608886719e-05,0.07916021347045898,0.001059660705566401,0.066141,2.9325485229492188e-05,8.344650268554688e-05
9.393692016601562e-05,0.044826507568359375,0.004838346893310544,0.070593,3.695487976074219e-05,0.00010085105895996094
9.393692016601562e-05,0.0887138843536377,0.004161485321044919,0.060768,2.6226043701171875e-05,7.414817810058594e-05
0.00010347366333007812,0.11154460906982422,0.003685148010253908,0.07174,2.4318695068359375e-05,7.390975952148438e-05
0.000118255615234375,0.030720949172973633,0.002009958801269529,0.085565,2.956390380859375e-05,8.797645568847656e-05
0.00012183189392089844,0.04627203941345215,0.0015702062377929704,0.077374,2.5033950805664062e-05,7.009506225585938e-05
0.00010418891906738281,0.04083895683288574,0.003208451095581058,0.064259,2.2411346435546875e-05,6.127357482910156e-05
0.0001010894775390625,0.037539005279541016,0.008312577377319337,0.059564,3.1948089599609375e-05,0.000102996826171875
6.29425048828125e-05,0.04328632354736328,0.003116918380737299,0.068417,3.457069396972656e-05,9.918212890625e-05
8.440017700195312e-05,0.06300044059753418,0.0025683272857666,0.072673,3.337860107421875e-05,0.0001246929168701172
7.009506225585938e-05,0.07265043258666992,0.003022643066406247,0.063849,3.528594970703125e-05,0.00010538101196289062
6.866455078125e-05,0.06809663772583008,0.008129869964599606,0.062947,2.8371810913085938e-05,8.034706115722656e-05
8.249282836914062e-05,0.06458091735839844,0.010357610580444335,0.063653,2.8848648071289062e-05,8.130073547363281e-05
7.796287536621094e-05,0.04528379440307617,0.002955119659423827,0.062723,2.288818359375e-05,6.175041198730469e-05
8.559226989746094e-05,0.06531500816345215,0.002282547454833986,0.069645,3.2901763916015625e-05,9.489059448242188e-05
7.510185241699219e-05,0.04584169387817383,0.0012629826354980528,0.07397,3.337860107421875e-05,9.870529174804688e-05
9.1552734375e-05,0.04879403114318848,0.0025882145080566438,0.058209,2.6464462280273438e-05,8.20159912109375e-05
0.00010585784912109375,0.03946185111999512,0.013060905776977536,0.063239,3.4809112548828125e-05,9.274482727050781e-05
0.0001347064971923828,0.04324507713317871,0.0013460910491943368,0.063082,3.790855407714844e-05,0.0001010894775390625
9.036064147949219e-05,0.06379222869873047,0.002218122634887701,0.06434,3.5762786865234375e-05,9.870529174804688e-05
9.393692016601562e-05,0.03599739074707031,0.00285044123840332,0.059378,2.8848648071289062e-05,8.869171142578125e-05
0.00010895729064941406,0.05287599563598633,0.0017081446685791035,0.071046,3.7670135498046875e-05,0.00010895729064941406
9.846687316894531e-05,0.03310060501098633,0.0022508516387939465,0.067092,2.956390380859375e-05,8.153915405273438e-05
0.00011730194091796875,0.028748273849487305,0.0010262313232421855,0.067789,3.4332275390625e-05,0.00010538101196289062
9.250640869140625e-05,0.03196096420288086,0.002123242630004886,0.057536,2.8133392333984375e-05,6.842613220214844e-05
6.532669067382812e-05,0.04245114326477051,0.003940890075683594,0.060023,3.552436828613281e-05,9.179115295410156e-05
8.940696716308594e-05,0.03535819053649902,0.0027625242919921897,0.061353,3.266334533691406e-05,7.653236389160156e-05
8.511543273925781e-05,0.052206993103027344,0.002436538757324219,0.062111,3.337860107421875e-05,9.036064147949219e-05
7.43865966796875e-05,0.04952502250671387,0.0054505107879638665,0.0727,3.075599670410156e-05,8.940696716308594e-05
8.58306884765625e-05,0.06553316116333008,0.001686172363281252,0.060028,2.5987625122070312e-05,7.557868957519531e-05
7.82012939453125e-05,0.06031465530395508,0.00514358938598633,0.060916,2.5272369384765625e-05,8.058547973632812e-05
8.296966552734375e-05,0.04936075210571289,0.0035386168975830093,0.058398,2.6464462280273438e-05,8.273124694824219e-05
0.00010061264038085938,0.05489373207092285,0.0010829249420166026,0.075196,2.8848648071289062e-05,8.916854858398438e-05
8.988380432128906e-05,0.02783513069152832,0.0019391119689941422,0.057378,2.86102294921875e-05,9.632110595703125e-05
0.00011730194091796875,0.03004765510559082,0.003786601242065424,0.063616,2.384185791015625e-05,6.532669067382812e-05
6.842613220214844e-05,0.043030500411987305,0.002041597167968749,0.059108,3.147125244140625e-05,9.202957153320312e-05
9.34600830078125e-05,0.05157971382141113,0.003571371887207034,0.057377,3.3855438232421875e-05,9.751319885253906e-05
7.224082946777344e-05,0.05453348159790039,0.0012424592132568302,0.066863,3.361701965332031e-05,9.822845458984375e-05
0.00010395050048828125,0.04943513870239258,0.002139657836914062,0.058844,3.0040740966796875e-05,8.416175842285156e-05
8.296966552734375e-05,0.051850080490112305,0.0037832694396972635,0.060039,2.9325485229492188e-05,7.82012939453125e-05
0.000118255615234375,0.03634214401245117,0.008287326904296878,0.059229,2.8371810913085938e-05,8.7738037109375e-05
8.082389831542969e-05,0.040421485900878906,0.012879460968017578,0.065761,3.0279159545898438e-05,8.177757263183594e-05
8.7738037109375e-05,0.0591740608215332,0.0020601731567382875,0.071347,2.9087066650390625e-05,8.320808410644531e-05
0.00010514259338378906,0.05995965003967285,0.0019875700531005874,0.076944,2.574920654296875e-05,6.771087646484375e-05
8.654594421386719e-05,0.0633852481842041,0.002559344024658197,0.066655,2.7418136596679688e-05,7.772445678710938e-05
9.465217590332031e-05,0.07435011863708496,0.002850840545654293,0.064974,2.8848648071289062e-05,7.82012939453125e-05
7.557868957519531e-05,0.06131935119628906,0.009470609710693356,0.070052,2.4318695068359375e-05,6.628036499023438e-05
8.106231689453125e-05,0.0496983528137207,0.0018230190887451175,0.062236,3.695487976074219e-05,0.00011110305786132812
0.00010132789611816406,0.0582273006439209,0.009717256683349607,0.062031,3.838539123535156e-05,0.00010085105895996094
9.012222290039062e-05,0.07808947563171387,0.008933808410644534,0.061887,3.6716461181640625e-05,0.00010085105895996094
8.702278137207031e-05,0.041997432708740234,0.003189237197875977,0.068966,3.218650817871094e-05,9.059906005859375e-05
0.00010633468627929688,0.048439741134643555,0.001916362289428708,0.060921,3.409385681152344e-05,9.846687316894531e-05
9.417533874511719e-05,0.04245138168334961,0.009397345764160153,0.080043,2.86102294921875e-05,8.7738037109375e-05
0.00013208389282226562,0.04597043991088867,0.001313771331787103,0.071762,3.266334533691406e-05,9.679794311523438e-05
7.796287536621094e-05,0.05758070945739746,0.003651501327514642,0.067294,3.0040740966796875e-05,9.274482727050781e-05
0.00010442733764648438,0.0655369758605957,0.007178612976074215,0.06097,3.457069396972656e-05,9.822845458984375e-05
7.891654968261719e-05,0.07276511192321777,0.0009334788513183645,0.063605,4.172325134277344e-05,0.00012373924255371094
8.630752563476562e-05,0.07473015785217285,0.003752928039550782,0.074003,3.743171691894531e-05,0.00010895729064941406
7.43865966796875e-05,0.08785581588745117,0.003080479660034177,0.06346,2.9325485229492188e-05,9.465217590332031e-05
7.557868957519531e-05,0.09781503677368164,0.0009327141265869157,0.059952,2.5987625122070312e-05,7.319450378417969e-05
8.559226989746094e-05,0.07886171340942383,0.005141685226440429,0.066747,3.910064697265625e-05,0.00010085105895996094
8.940696716308594e-05,0.09903216361999512,0.0028679507751464828,0.057173,2.6941299438476562e-05,7.224082946777344e-05
0.0001087188720703125,0.05624961853027344,0.0019645133056640646,0.070921,2.47955322265625e-05,6.461143493652344e-05
8.821487426757812e-05,0.05025029182434082,0.00316155795288086,0.057608,2.6226043701171875e-05,8.320808410644531e-05
9.584426879882812e-05,0.07390356063842773,0.0019462606048584047,0.06359,2.956390380859375e-05,0.00010204315185546875
6.556510925292969e-05,0.043679237365722656,0.00687740075683594,0.062449,4.1484832763671875e-05,0.00013971328735351562
7.700920104980469e-05,0.04779195785522461,0.001939302108764654,0.079077,3.0040740966796875e-05,9.012222290039062e-05
9.72747802734375e-05,0.06664872169494629,0.002068890960693362,0.077942,3.0279159545898438e-05,9.036064147949219e-05
7.510185241699219e-05,0.06667447090148926,0.016270781768798828,0.068786,3.409385681152344e-05,0.00012254714965820312
8.273124694824219e-05,0.06097984313964844,0.0018705148468017574,0.076599,2.8133392333984375e-05,8.535385131835938e-05
0.000110626220703125,0.05070972442626953,0.0017578593902587841,0.066432,3.314018249511719e-05,9.512901306152344e-05
8.392333984375e-05,0.05184149742126465,0.0012587804412841769,0.06754,3.719329833984375e-05,0.0001068115234375
9.489059448242188e-05,0.05428266525268555,0.005901809341430669,0.067518,3.147125244140625e-05,9.679794311523438e-05
8.845329284667969e-05,0.06709718704223633,0.0011047932281494088,0.071636,3.314018249511719e-05,0.00011014938354492188
0.00010704994201660156,0.05146932601928711,0.0030201423950195344,0.076193,3.123283386230469e-05,9.679794311523438e-05
0.00011396408081054688,0.06890034675598145,0.0013013690338134765,0.074989,3.0279159545898438e-05,8.869171142578125e-05
8.58306884765625e-05,0.06817388534545898,0.003073403656005863,0.068713,2.9802322387695312e-05,8.916854858398438e-05
0.00010848045349121094,0.05504655838012695,0.0025494730377197267,0.06676,2.7418136596679688e-05,7.176399230957031e-05
7.581710815429688e-05,0.044759511947631836,0.0018183402709960883,0.076382,3.170967102050781e-05,9.250640869140625e-05
0.0001354217529296875,0.09736800193786621,0.0009903357391357476,0.064812,3.0040740966796875e-05,9.250640869140625e-05
0.00012111663818359375,0.09272527694702148,0.003684802108764651,0.069519,2.9325485229492188e-05,8.654594421386719e-05
9.036064147949219e-05,0.07427215576171875,0.01730653195190429,0.072552,2.5510787963867188e-05,6.794929504394531e-05
0.00011849403381347656,0.0648341178894043,0.0021848473815918035,0.067822,3.24249267578125e-05,9.679794311523438e-05
0.00011658668518066406,0.05832171440124512,0.0023852748870849677,0.0705,2.47955322265625e-05,8.821487426757812e-05
0.00011348724365234375,0.043406009674072266,0.004393524444580077,0.072187,2.9802322387695312e-05,8.96453857421875e-05
9.059906005859375e-05,0.08244895935058594,0.009206863067626955,0.067202,3.0040740966796875e-05,8.988380432128906e-05
8.034706115722656e-05,0.051903724670410156,0.0027735267791748064,0.075459,3.0517578125e-05,8.130073547363281e-05
0.00011372566223144531,0.04873991012573242,0.0013177005615234438,0.065491,2.5272369384765625e-05,6.771087646484375e-05
9.417533874511719e-05,0.06088137626647949,0.0022439283294677786,0.063258,2.765655517578125e-05,7.748603820800781e-05
0.00010967254638671875,0.04021883010864258,0.0009456353302002007,0.073013,3.123283386230469e-05,8.225440979003906e-05
7.62939453125e-05,0.04364657402038574,0.0019499428405761743,0.066161,2.7894973754882812e-05,7.081031799316406e-05
8.845329284667969e-05,0.02767205238342285,0.0019898357543945283,0.077559,2.956390380859375e-05,8.726119995117188e-05
6.079673767089844e-05,0.05402517318725586,0.0014584181213378872,0.07076,2.6464462280273438e-05,7.05718994140625e-05
7.700920104980469e-05,0.06200838088989258,0.00488500152587891,0.07289,4.029273986816406e-05,0.000118255615234375
0.00011205673217773438,0.06152653694152832,0.0034916575164794933,0.073503,3.337860107421875e-05,8.296966552734375e-05
9.083747863769531e-05,0.04747438430786133,0.0057857442779541,0.077558,3.147125244140625e-05,9.679794311523438e-05
0.00010895729064941406,0.059357643127441406,0.012833826736450199,0.075346,2.6226043701171875e-05,8.511543273925781e-05
8.0108642578125e-05,0.05943799018859863,0.0066061249542236355,0.071295,2.4080276489257812e-05,6.747245788574219e-05
9.560585021972656e-05,0.05091667175292969,0.010140425659179692,0.087224,2.3126602172851562e-05,6.341934204101562e-05
0.00010132789611816406,0.0583651065826416,0.0022627873535156218,0.067138,2.4080276489257812e-05,6.461143493652344e-05
0.00010156631469726562,0.04096865653991699,0.0010163349761962842,0.064961,3.266334533691406e-05,9.059906005859375e-05
0.00010156631469726562,0.026032447814941406,0.0038359225769042937,0.074548,3.600120544433594e-05,0.00010085105895996094
8.487701416015625e-05,0.03423118591308594,0.0013350312042236384,0.071195,3.0994415283203125e-05,9.965896606445312e-05
9.322166442871094e-05,0.04492497444152832,0.003705289566040035,0.074563,3.4332275390625e-05,0.00010037422180175781
8.296966552734375e-05,0.04677748680114746,0.0019274974670410172,0.067716,2.7179718017578125e-05,7.081031799316406e-05
0.00011587142944335938,0.04442882537841797,0.0031162033996582073,0.065854,3.528594970703125e-05,0.0001125335693359375
0.0001342296600341797,0.031977176666259766,0.0013692077331542984,0.080982,2.8848648071289062e-05,9.441375732421875e-05
0.00010132789611816406,0.03817486763000488,0.002129643905639647,0.062987,4.363059997558594e-05,0.00012803077697753906
7.534027099609375e-05,0.054918527603149414,0.001387437499999998,0.060136,4.887580871582031e-05,0.00014638900756835938
7.939338684082031e-05,0.0420069694519043,0.0027443277740478583,0.074885,4.553794860839844e-05,0.00012373924255371094
0.0001201629638671875,0.04894256591796875,0.0009550265350341813,0.068271,3.1948089599609375e-05,9.918212890625e-05
7.867813110351562e-05,0.06531119346618652,0.0011584237365722672,0.067272,2.9325485229492188e-05,7.653236389160156e-05
7.390975952148438e-05,0.03107452392578125,0.0010576747589111368,0.062607,3.600120544433594e-05,8.869171142578125e-05
7.605552673339844e-05,0.042827606201171875,0.0026503290405273383,0.067501,4.076957702636719e-05,0.00011348724365234375
0.00011587142944335938,0.06130075454711914,0.004344237304687498,0.062474,2.8848648071289062e-05,7.414817810058594e-05
9.250640869140625e-05,0.04137277603149414,0.001233011154174804,0.070896,3.0517578125e-05,8.749961853027344e-05
8.344650268554688e-05,0.06516313552856445,0.0009901896820068354,0.061439,2.6941299438476562e-05,7.891654968261719e-05
7.510185241699219e-05,0.06772398948669434,0.002842273178100589,0.061685,4.601478576660156e-05,7.557868957519531e-05
8.034706115722656e-05,0.05826902389526367,0.001513645095825196,0.057705,4.291534423828125e-05,9.059906005859375e-05
7.796287536621094e-05,0.045063018798828125,0.0011059660339355487,0.07106,2.47955322265625e-05,6.914138793945312e-05
9.226799011230469e-05,0.04756641387939453,0.0012367350769042912,0.066405,3.5762786865234375e-05,0.00010418891906738281
9.870529174804688e-05,0.04612326622009277,0.0011554959259033187,0.062904,2.6941299438476562e-05,7.224082946777344e-05
8.344650268554688e-05,0.05221438407897949,0.005756400299072262,0.07305,4.172325134277344e-05,0.00011372566223144531
7.367134094238281e-05,0.05050921440124512,0.004042474014282232,0.085668,3.218650817871094e-05,9.72747802734375e-05
5.3882598876953125e-05,0.06766080856323242,0.004972271026611325,0.066611,3.790855407714844e-05,9.179115295410156e-05
0.00010204315185546875,0.06395792961120605,0.0010764665832519518,0.058151,2.9325485229492188e-05,7.152557373046875e-05
9.894371032714844e-05,0.07450342178344727,0.001967029861450198,0.079621,3.4809112548828125e-05,9.441375732421875e-05
7.891654968261719e-05,0.04007840156555176,0.003935601318359377,0.061887,3.5762786865234375e-05,0.00010323524475097656
0.00012230873107910156,0.059171438217163086,0.006837777572631834,0.071369,4.00543212890625e-05,0.0001289844512939453
0.00010895729064941406,0.04545927047729492,0.0016094515686035163,0.062312,4.00543212890625e-05,0.00011181831359863281
7.128715515136719e-05,0.04757332801818848,0.0024788815765380834,0.068747,3.600120544433594e-05,0.00012969970703125
6.771087646484375e-05,0.06627678871154785,0.0008864406280517587,0.058357,2.7418136596679688e-05,7.605552673339844e-05
6.461143493652344e-05,0.06045079231262207,0.006063310394287105,0.06274,2.9325485229492188e-05,6.842613220214844e-05
9.870529174804688e-05,0.023315906524658203,0.012403787017822271,0.067074,3.123283386230469e-05,9.226799011230469e-05
7.843971252441406e-05,0.029247283935546875,0.0021209764404296894,0.070158,3.2901763916015625e-05,7.128715515136719e-05
8.845329284667969e-05,0.044420719146728516,0.006539346603393559,0.065521,2.9087066650390625e-05,7.843971252441406e-05
6.818771362304688e-05,0.06076169013977051,0.0031912570648193334,0.060657,2.8371810913085938e-05,7.891654968261719e-05
9.107589721679688e-05,0.06459641456604004,0.0029042633514404365,0.083877,2.9802322387695312e-05,8.845329284667969e-05
5.412101745605469e-05,0.06898665428161621,0.002084180480957029,0.091518,3.910064697265625e-05,8.0108642578125e-05
8.630752563476562e-05,0.023121118545532227,0.004420043014526365,0.067276,3.933906555175781e-05,9.5367431640625e-05
6.389617919921875e-05,0.0507054328918457,0.0023768243103027276,0.064172,2.9802322387695312e-05,7.748603820800781e-05
9.465217590332031e-05,0.07693862915039062,0.015629781433105464,0.063879,2.6702880859375e-05,6.556510925292969e-05
9.72747802734375e-05,0.0394442081451416,0.0025611176910400324,0.078881,2.3603439331054688e-05,6.031990051269531e-05
9.751319885253906e-05,0.09077191352844238,0.0013494372253417958,0.062737,3.504753112792969e-05,9.512901306152344e-05
0.000110626220703125,0.08322668075561523,0.0011825961151123027,0.072396,2.5987625122070312e-05,6.794929504394531e-05
0.00011587142944335938,0.05670881271362305,0.0033580103454589894,0.082394,2.8371810913085938e-05,7.987022399902344e-05
8.845329284667969e-05,0.056977033615112305,0.0025098841400146427,0.081253,3.0517578125e-05,9.202957153320312e-05
9.369850158691406e-05,0.07358789443969727,0.0012264435577392513,0.072345,3.361701965332031e-05,0.0001010894775390625
7.557868957519531e-05,0.06949734687805176,0.003491096923828124,0.079902,3.0994415283203125e-05,8.654594421386719e-05
8.749961853027344e-05,0.07963061332702637,0.002504959121704106,0.069059,2.5987625122070312e-05,6.699562072753906e-05
9.202957153320312e-05,0.050513505935668945,0.0012844759979248055,0.062971,2.4318695068359375e-05,6.341934204101562e-05
0.000118255615234375,0.04123091697692871,0.013002680618286133,0.063693,4.029273986816406e-05,7.486343383789062e-05
6.961822509765625e-05,0.04292893409729004,0.0014345331573486358,0.072835,3.504753112792969e-05,9.202957153320312e-05
0.00012230873107910156,0.056926727294921875,0.0018684984130859367,0.060683,2.2411346435546875e-05,6.079673767089844e-05
7.963180541992188e-05,0.05615401268005371,0.0040323494720459,0.05862,2.8133392333984375e-05,8.511543273925781e-05
6.723403930664062e-05,0.04961848258972168,0.004349658248901364,0.060602,3.719329833984375e-05,0.00010275840759277344
9.202957153320312e-05,0.04902386665344238,0.0015248422546386697,0.074658,3.314018249511719e-05,8.96453857421875e-05
9.942054748535156e-05,0.05068826675415039,0.004351777191162115,0.06613,3.62396240234375e-05,9.870529174804688e-05
0.00010776519775390625,0.07673501968383789,0.01729939509582519,0.069263,3.24249267578125e-05,8.511543273925781e-05
8.678436279296875e-05,0.06297492980957031,0.0022053879852294983,0.069113,3.314018249511719e-05,8.940696716308594e-05
0.0001316070556640625,0.06627368927001953,0.008198758178710935,0.074769,3.147125244140625e-05,8.606910705566406e-05
8.606910705566406e-05,0.09206366539001465,0.013840790832519531,0.064762,2.574920654296875e-05,6.985664367675781e-05
0.00010323524475097656,0.05686640739440918,0.0016585990600585937,0.060932,2.5510787963867188e-05,7.152557373046875e-05
8.106231689453125e-05,0.049458980560302734,0.001288306289672858,0.065019,2.384185791015625e-05,6.246566772460938e-05
9.489059448242188e-05,0.05773282051086426,0.0009815322570800727,0.082557,2.5987625122070312e-05,6.985664367675781e-05
8.535385131835938e-05,0.05826711654663086,0.0010553506011962838,0.063213,2.956390380859375e-05,8.416175842285156e-05
8.0108642578125e-05,0.05715346336364746,0.0009984956359863281,0.05969,3.695487976074219e-05,0.00011801719665527344
0.00013375282287597656,0.04490518569946289,0.0032229594421386704,0.067955,2.8848648071289062e-05,8.320808410644531e-05
8.511543273925781e-05,0.04125499725341797,0.0008845563201904244,0.065572,2.8371810913085938e-05,7.915496826171875e-05
9.1552734375e-05,0.053781986236572266,0.0015429602966308617,0.058189,3.528594970703125e-05,9.465217590332031e-05
0.00010395050048828125,0.05750894546508789,0.007369962158203125,0.05756,3.504753112792969e-05,9.5367431640625e-05
0.00013899803161621094,0.07197952270507812,0.007371054107666017,0.065843,3.0040740966796875e-05,7.891654968261719e-05
7.390975952148438e-05,0.055159807205200195,0.0021688216705322283,0.069048,3.0994415283203125e-05,8.440017700195312e-05
0.00010156631469726562,0.05581259727478027,0.001693251770019527,0.065557,3.0279159545898438e-05,8.344650268554688e-05
0.0001163482666015625,0.05749082565307617,0.007997525070190428,0.077502,4.673004150390625e-05,9.632110595703125e-05
8.845329284667969e-05,0.05578780174255371,0.0020407754058837935,0.077288,3.314018249511719e-05,9.012222290039062e-05
8.940696716308594e-05,0.06325078010559082,0.001059823989868161,0.065875,2.5987625122070312e-05,6.747245788574219e-05
0.00011849403381347656,0.05282092094421387,0.0036201694335937507,0.059391,2.5510787963867188e-05,7.271766662597656e-05
7.486343383789062e-05,0.05670356750488281,0.0010712315826416074,0.090497,3.218650817871094e-05,8.630752563476562e-05
0.000102996826171875,0.08340167999267578,0.01180513081359863,0.063502,3.075599670410156e-05,9.34600830078125e-05
8.368492126464844e-05,0.0885763168334961,0.001828211380004885,0.061249,3.075599670410156e-05,8.845329284667969e-05
0.00011301040649414062,0.06436038017272949,0.004956978271484377,0.060652,2.5272369384765625e-05,6.67572021484375e-05
7.700920104980469e-05,0.06711220741271973,0.007365810119628904,0.087438,2.6941299438476562e-05,7.224082946777344e-05
8.7738037109375e-05,0.060602664947509766,0.0012945001220703162,0.069615,3.0040740966796875e-05,7.772445678710938e-05
0.00011539459228515625,0.08253002166748047,0.0028647146606445295,0.062585,3.0517578125e-05,9.012222290039062e-05
0.00011587142944335938,0.09563922882080078,0.002599678802490235,0.071075,3.361701965332031e-05,0.00010657310485839844
9.083747863769531e-05,0.11055946350097656,0.00307343525695801,0.076777,3.981590270996094e-05,0.00010967254638671875
0.00012254714965820312,0.05070233345031738,0.002508869384765619,0.077451,3.4332275390625e-05,8.535385131835938e-05
8.940696716308594e-05,0.035593271255493164,0.002666297454833988,0.065355,3.600120544433594e-05,8.368492126464844e-05
0.00016117095947265625,0.0416717529296875,0.011859450683593745,0.067265,2.6941299438476562e-05,7.390975952148438e-05
8.368492126464844e-05,0.05457186698913574,0.0019044257202148474,0.072321,2.9802322387695312e-05,8.630752563476562e-05
9.012222290039062e-05,0.06342649459838867,0.0014422700347900413,0.075056,2.86102294921875e-05,8.368492126464844e-05
0.00010895729064941406,0.06326961517333984,0.002618564865112305,0.058753,2.5272369384765625e-05,6.67572021484375e-05
7.748603820800781e-05,0.07440805435180664,0.003925420959472653,0.062642,2.5272369384765625e-05,6.508827209472656e-05
0.00012969970703125,0.07218265533447266,0.0017025408477783222,0.063303,2.9087066650390625e-05,8.869171142578125e-05
8.440017700195312e-05,0.04128551483154297,0.001927810562133786,0.077462,2.5510787963867188e-05,7.009506225585938e-05
0.00011539459228515625,0.0435023307800293,0.002066302261352543,0.07579,3.147125244140625e-05,0.0001125335693359375
7.677078247070312e-05,0.05179238319396973,0.005096396026611327,0.06844,3.1948089599609375e-05,9.894371032714844e-05
9.298324584960938e-05,0.05920600891113281,0.003279042251586914,0.068592,2.9802322387695312e-05,8.320808410644531e-05
7.104873657226562e-05,0.03165864944458008,0.004743412033081054,0.059184,3.4809112548828125e-05,9.989738464355469e-05
8.130073547363281e-05,0.05656790733337402,0.0009690909576415968,0.07473,3.0279159545898438e-05,8.58306884765625e-05
9.322166442871094e-05,0.07305693626403809,0.002850023559570314,0.065496,2.765655517578125e-05,6.437301635742188e-05
6.890296936035156e-05,0.07064008712768555,0.008346015197753909,0.058168,2.7894973754882812e-05,6.866455078125e-05
8.702278137207031e-05,0.06255388259887695,0.0011164994812011692,0.070565,2.8371810913085938e-05,7.534027099609375e-05
0.00010657310485839844,0.04875755310058594,0.0010552320861816344,0.067585,2.8133392333984375e-05,9.131431579589844e-05
7.319450378417969e-05,0.05447077751159668,0.0033426238098144545,0.059196,2.6941299438476562e-05,7.2479248046875e-05
0.00011515617370605469,0.043821096420288086,0.0009280283050537158,0.069142,3.0279159545898438e-05,9.083747863769531e-05
0.00012230873107910156,0.05309438705444336,0.0014402284545898467,0.061158,3.552436828613281e-05,0.00010228157043457031
8.988380432128906e-05,0.05054116249084473,0.0008677281494140626,0.075863,3.361701965332031e-05,7.43865966796875e-05
8.7738037109375e-05,0.0352020263671875,0.010824079849243162,0.073048,3.0994415283203125e-05,8.702278137207031e-05
8.440017700195312e-05,0.029212474822998047,0.0014422256622314417,0.068984,2.9325485229492188e-05,9.226799011230469e-05
5.817413330078125e-05,0.059134721755981445,0.0019247989044189479,0.059514,2.9802322387695312e-05,7.987022399902344e-05
8.416175842285156e-05,0.06623530387878418,0.0013473345642089907,0.076287,2.956390380859375e-05,9.703636169433594e-05
8.749961853027344e-05,0.057768821716308594,0.001046267486572272,0.068849,2.86102294921875e-05,8.606910705566406e-05
8.487701416015625e-05,0.05959653854370117,0.0052459069519043,0.059222,2.5272369384765625e-05,7.033348083496094e-05
0.00011706352233886719,0.07155489921569824,0.0016503695678710961,0.06358,2.574920654296875e-05,7.677078247070312e-05
0.00011563301086425781,0.05086708068847656,0.005323049682617181,0.065781,3.4332275390625e-05,0.00011730194091796875
0.00012135505676269531,0.04249000549316406,0.002022044326782227,0.064373,2.6702880859375e-05,6.890296936035156e-05
0.00011849403381347656,0.04873228073120117,0.0015304131011962888,0.055902,2.6226043701171875e-05,8.463859558105469e-05
0.0001087188720703125,0.05563187599182129,0.005156584747314452,0.069467,2.3365020751953125e-05,6.437301635742188e-05
0.0001049041748046875,0.054023027420043945,0.0032496141662597677,0.059001,2.8133392333984375e-05,8.440017700195312e-05
0.00010704994201660156,0.04312324523925781,0.0015459737396240208,0.06729,2.8848648071289062e-05,9.131431579589844e-05
6.0558319091796875e-05,0.04317641258239746,0.004361533843994139,0.071313,4.1961669921875e-05,0.00012731552124023438
9.870529174804688e-05,0.05399441719055176,0.0024041103057861335,0.066357,2.6226043701171875e-05,6.914138793945312e-05
7.963180541992188e-05,0.07941365242004395,0.001889142929077145,0.066264,3.695487976074219e-05,0.000102996826171875
7.987022399902344e-05,0.06725645065307617,0.007867694442749026,0.070032,2.8133392333984375e-05,7.748603820800781e-05
6.079673767089844e-05,0.06759929656982422,0.0008646273956298828,0.081164,3.5762786865234375e-05,0.0001125335693359375
5.602836608886719e-05,0.07202625274658203,0.00496324450683594,0.081453,3.0040740966796875e-05,9.465217590332031e-05
7.796287536621094e-05,0.07282543182373047,0.0010815635528564488,0.065591,3.123283386230469e-05,8.20159912109375e-05
0.00012564659118652344,0.08993864059448242,0.001000267440795899,0.066718,3.3855438232421875e-05,9.131431579589844e-05
0.00012159347534179688,0.0340421199798584,0.0009628839263916,0.062224,3.838539123535156e-05,0.0001232624053955078
8.559226989746094e-05,0.0797266960144043,0.011471512252807618,0.058218,2.7418136596679688e-05,7.200241088867188e-05
9.441375732421875e-05,0.06257200241088867,0.0008021037445068296,0.063214,2.5272369384765625e-05,6.532669067382812e-05
8.940696716308594e-05,0.059822797775268555,0.001068336837768552,0.070107,3.814697265625e-05,0.00010395050048828125
0.0001289844512939453,0.09808206558227539,0.0178463251953125,0.072562,3.981590270996094e-05,9.965896606445312e-05
0.00010585784912109375,0.08997607231140137,0.0009542514801025442,0.062925,3.552436828613281e-05,9.989738464355469e-05
9.72747802734375e-05,0.09610414505004883,0.0033679924011230516,0.07275,4.124641418457031e-05,0.00011181831359863281
8.249282836914062e-05,0.06110882759094238,0.0009693723907470697,0.083926,3.314018249511719e-05,8.678436279296875e-05
0.00010514259338378906,0.08115291595458984,0.0012279733734130854,0.081442,3.62396240234375e-05,0.00010085105895996094
0.0001227855682373047,0.06449675559997559,0.005420968887329097,0.067028,2.7418136596679688e-05,7.081031799316406e-05
6.914138793945312e-05,0.04829692840576172,0.0012123494720458969,0.06144,3.0517578125e-05,9.5367431640625e-05
9.512901306152344e-05,0.08591508865356445,0.002901648544311519,0.069276,3.337860107421875e-05,0.00010251998901367188
0.00011491775512695312,0.06867003440856934,0.0031464746246337855,0.089549,4.124641418457031e-05,0.00011396408081054688
0.00010466575622558594,0.054128408432006836,0.0011274367828369158,0.109623,3.337860107421875e-05,9.775161743164062e-05
0.00010132789611816406,0.07867240905761719,0.0038518279724120974,0.127482,2.8133392333984375e-05,7.939338684082031e-05
7.486343383789062e-05,0.06940031051635742,0.0017637108459472722,0.064561,2.9325485229492188e-05,7.534027099609375e-05
8.0108642578125e-05,0.07057905197143555,0.0028071205902099605,0.12797,2.4080276489257812e-05,7.534027099609375e-05
9.107589721679688e-05,0.07485103607177734,0.001362449951171879,0.089805,2.6464462280273438e-05,7.152557373046875e-05
0.00011348724365234375,0.07852363586425781,0.0018954440765380776,0.132807,5.316734313964844e-05,0.00011420249938964844
8.726119995117188e-05,0.12565398216247559,0.002573330627441403,0.059714,3.743171691894531e-05,0.00010180473327636719
9.369850158691406e-05,0.16006064414978027,0.0009216328125000034,0.062677,3.0994415283203125e-05,9.012222290039062e-05
0.00010442733764648438,0.13178372383117676,0.0023824059906005918,0.071056,3.719329833984375e-05,0.00010180473327636719
8.20159912109375e-05,0.10246515274047852,0.0017945089569091771,0.067401,2.6702880859375e-05,8.225440979003906e-05
7.271766662597656e-05,0.0565037727355957,0.002440353790283206,0.067659,3.2901763916015625e-05,0.00010824203491210938
7.939338684082031e-05,0.053811073303222656,0.0009072463073730441,0.066971,3.886222839355469e-05,0.00010657310485839844
5.9604644775390625e-05,0.05247640609741211,0.004466804656982418,0.07534,3.218650817871094e-05,8.320808410644531e-05
8.082389831542969e-05,0.05324578285217285,0.01784722590637207,0.085023,2.86102294921875e-05,6.699562072753906e-05
9.012222290039062e-05,0.0659022331237793,0.0016216360321044954,0.064051,3.314018249511719e-05,0.00010085105895996094
7.62939453125e-05,0.07561349868774414,0.003880796936035158,0.057697,3.457069396972656e-05,0.00010347366333007812
8.177757263183594e-05,0.07657694816589355,0.0008272747344970771,0.075218,2.6226043701171875e-05,7.128715515136719e-05
0.00010061264038085938,0.06661438941955566,0.0014388540954589912,0.070153,3.910064697265625e-05,0.00010323524475097656
0.00011277198791503906,0.044992923736572266,0.0022927446746826147,0.06346,3.147125244140625e-05,8.296966552734375e-05
7.009506225585938e-05,0.0695352554321289,0.002251147659301761,0.061692,3.0517578125e-05,9.5367431640625e-05
9.393692016601562e-05,0.0633707046508789,0.0009284526062011689,0.07588,2.7418136596679688e-05,6.818771362304688e-05
8.869171142578125e-05,0.0577397346496582,0.015017739852905276,0.066216,3.6716461181640625e-05,9.298324584960938e-05
9.512901306152344e-05,0.07319355010986328,0.0018336495971679675,0.057915,2.574920654296875e-05,5.817413330078125e-05
8.869171142578125e-05,0.05712604522705078,0.0016874369354248075,0.059028,2.5033950805664062e-05,7.081031799316406e-05
8.058547973632812e-05,0.03661823272705078,0.0009294576263427778,0.07504,3.4809112548828125e-05,0.00010609626770019531
0.00010943412780761719,0.033949851989746094,0.01883624807739258,0.081136,3.528594970703125e-05,0.00010633468627929688
0.00010156631469726562,0.04489302635192871,0.011014390899658208,0.084323,2.9087066650390625e-05,7.915496826171875e-05
7.843971252441406e-05,0.060092926025390625,0.004276590789794921,0.060836,2.9325485229492188e-05,7.510185241699219e-05
6.0558319091796875e-05,0.0663297176361084,0.0008716448516845679,0.057153,3.266334533691406e-05,8.440017700195312e-05
8.7738037109375e-05,0.03832602500915527,0.0022943936309814464,0.061479,3.600120544433594e-05,0.00010442733764648438
0.0001506805419921875,0.04816865921020508,0.0022041735382080097,0.078928,4.673004150390625e-05,0.00012946128845214844
0.00015115737915039062,0.05287504196166992,0.004731363220214842,0.060705,3.24249267578125e-05,9.083747863769531e-05
5.650520324707031e-05,0.055333614349365234,0.0054798047027587865,0.060879,2.956390380859375e-05,8.177757263183594e-05
7.748603820800781e-05,0.058461904525756836,0.005280045288085934,0.059957,3.504753112792969e-05,9.512901306152344e-05
5.793571472167969e-05,0.08286356925964355,0.0018745702819824225,0.056692,3.218650817871094e-05,8.368492126464844e-05
0.00010228157043457031,0.04572176933288574,0.0025135780487060555,0.060834,3.3855438232421875e-05,9.250640869140625e-05
6.246566772460938e-05,0.08840370178222656,0.002126350479125974,0.07717,2.7894973754882812e-05,8.034706115722656e-05
0.00011444091796875,0.042851924896240234,0.0012894786529541041,0.064232,3.7670135498046875e-05,0.00011134147644042969
0.00010561943054199219,0.04359698295593262,0.002730519302368159,0.074092,4.982948303222656e-05,0.00010275840759277344
8.511543273925781e-05,0.05366873741149902,0.002471648071289065,0.073252,2.956390380859375e-05,7.843971252441406e-05
8.606910705566406e-05,0.05592751502990723,0.0015755427703857405,0.061114,2.5510787963867188e-05,6.937980651855469e-05
9.775161743164062e-05,0.05279684066772461,0.004021515213012694,0.076239,4.267692565917969e-05,9.107589721679688e-05
9.751319885253906e-05,0.027574777603149414,0.010471725143432614,0.069136,2.956390380859375e-05,9.5367431640625e-05
9.608268737792969e-05,0.06041359901428223,0.005548706542968747,0.059263,3.838539123535156e-05,0.00010585784912109375
8.749961853027344e-05,0.03353238105773926,0.00119478120422363,0.067429,2.7179718017578125e-05,7.295608520507812e-05
9.942054748535156e-05,0.04753422737121582,0.0027916229553222663,0.055568,3.4332275390625e-05,9.012222290039062e-05
0.00012993812561035156,0.04833054542541504,0.0014595950775146416,0.074857,4.291534423828125e-05,9.72747802734375e-05
0.00014138221740722656,0.041899681091308594,0.005777443878173832,0.067408,4.291534423828125e-05,0.00011277198791503906
7.843971252441406e-05,0.048659563064575195,0.01258600492858887,0.060346,3.62396240234375e-05,0.00010371208190917969
6.628036499023438e-05,0.05623793601989746,0.008766183258056642,0.071074,4.029273986816406e-05,0.00011706352233886719
9.72747802734375e-05,0.07167673110961914,0.0012626806488037073,0.071676,4.267692565917969e-05,9.1552734375e-05
6.103515625e-05,0.07219171524047852,0.005011903686523433,0.07083,3.814697265625e-05,0.00011110305786132812
5.364418029785156e-05,0.08829069137573242,0.006063848419189451,0.061205,3.457069396972656e-05,0.00010228157043457031
7.62939453125e-05,0.09574627876281738,0.004221653945922853,0.059217,3.218650817871094e-05,8.606910705566406e-05
7.081031799316406e-05,0.08080148696899414,0.0019433812561035144,0.061856,2.574920654296875e-05,7.128715515136719e-05
9.083747863769531e-05,0.027388572692871094,0.0072059728698730535,0.067142,3.528594970703125e-05,0.00010848045349121094
8.392333984375e-05,0.041660308837890625,0.0028379577941894524,0.068093,3.5762786865234375e-05,0.00010585784912109375
6.079673767089844e-05,0.03011608123779297,0.008658001541137689,0.075051,2.8133392333984375e-05,6.937980651855469e-05
8.7738037109375e-05,0.05649280548095703,0.0039752362213134745,0.063404,3.218650817871094e-05,8.463859558105469e-05
0.00010824203491210938,0.038079261779785156,0.00288289579772949,0.067581,2.8848648071289062e-05,7.963180541992188e-05
9.083747863769531e-05,0.03871583938598633,0.0033328498229980436,0.062989,3.600120544433594e-05,9.870529174804688e-05
7.867813110351562e-05,0.04256892204284668,0.005040426284790039,0.069993,3.600120544433594e-05,8.940696716308594e-05
6.651878356933594e-05,0.048235177993774414,0.0025870019073486322,0.067288,2.5272369384765625e-05,6.699562072753906e-05
5.5789947509765625e-05,0.06097531318664551,0.001952883712768555,0.056283,2.5272369384765625e-05,6.127357482910156e-05
8.296966552734375e-05,0.0727989673614502,0.0019438869323730457,0.058366,3.2901763916015625e-05,9.131431579589844e-05
8.082389831542969e-05,0.05364418029785156,0.0023380827941894555,0.070546,2.6702880859375e-05,6.699562072753906e-05
8.082389831542969e-05,0.06142020225524902,0.0009707737731933647,0.084045,2.47955322265625e-05,6.67572021484375e-05
8.559226989746094e-05,0.04176807403564453,0.001669865844726559,0.060977,3.337860107421875e-05,0.0001068115234375
9.489059448242188e-05,0.055562734603881836,0.004406739395141607,0.070682,3.504753112792969e-05,0.00010657310485839844
0.00010061264038085938,0.038655996322631836,0.006901721481323245,0.070421,4.57763671875e-05,9.775161743164062e-05
6.29425048828125e-05,0.06073808670043945,0.001458644454956054,0.058532,3.361701965332031e-05,9.179115295410156e-05
6.818771362304688e-05,0.05230450630187988,0.0010270776519775426,0.072099,2.86102294921875e-05,7.987022399902344e-05
7.772445678710938e-05,0.0492100715637207,0.0015300000305175782,0.057213,3.1948089599609375e-05,8.130073547363281e-05
0.00010442733764648438,0.05224013328552246,0.0010948291625976561,0.061841,3.147125244140625e-05,7.915496826171875e-05
0.0001342296600341797,0.046189069747924805,0.0032086462860107384,0.065737,3.24249267578125e-05,9.560585021972656e-05
8.392333984375e-05,0.04457902908325195,0.0018703850250244153,0.058877,3.170967102050781e-05,8.368492126464844e-05
9.775161743164062e-05,0.0708010196685791,0.002219885086059567,0.058826,3.123283386230469e-05,8.940696716308594e-05
9.131431579589844e-05,0.05447983741760254,0.0014965676116943383,0.065495,3.147125244140625e-05,0.00010466575622558594
9.107589721679688e-05,0.06837868690490723,0.005564186691284181,0.065676,2.8133392333984375e-05,7.796287536621094e-05
0.00011849403381347656,0.0447232723236084,0.004031172805786132,0.057894,3.4809112548828125e-05,9.799003601074219e-05
9.179115295410156e-05,0.05625319480895996,0.001451683547973634,0.073947,3.838539123535156e-05,0.00010800361633300781
8.368492126464844e-05,0.044341325759887695,0.007751360412597663,0.075204,3.266334533691406e-05,9.608268737792969e-05
5.888938903808594e-05,0.04773521423339844,0.019167615631103516,0.065872,2.9087066650390625e-05,8.177757263183594e-05
6.628036499023438e-05,0.06484365463256836,0.0010425550994873078,0.059444,3.647804260253906e-05,9.655952453613281e-05
6.67572021484375e-05,0.07126927375793457,0.005278870483398437,0.064429,5.2928924560546875e-05,0.00017023086547851562
6.461143493652344e-05,0.07107210159301758,0.0049867815246582015,0.063251,3.170967102050781e-05,8.797645568847656e-05
8.893013000488281e-05,0.08468842506408691,0.0016506296081542915,0.081433,4.029273986816406e-05,0.00010561943054199219
0.00011801719665527344,0.07389616966247559,0.0063388524017334025,0.062829,2.6464462280273438e-05,7.05718994140625e-05
0.00010037422180175781,0.0674293041229248,0.004483686828613276,0.065475,3.1948089599609375e-05,9.965896606445312e-05
8.821487426757812e-05,0.048174381256103516,0.0009300343475341782,0.059629,2.7418136596679688e-05,6.914138793945312e-05
9.036064147949219e-05,0.050830841064453125,0.0009601398925781282,0.058202,3.0994415283203125e-05,8.559226989746094e-05
0.0001919269561767578,0.06797242164611816,0.004061872406005862,0.06333,3.123283386230469e-05,9.083747863769531e-05
8.702278137207031e-05,0.047280073165893555,0.009895447418212897,0.064978,2.4080276489257812e-05,6.437301635742188e-05
8.320808410644531e-05,0.06361556053161621,0.0020581318511962918,0.054886,3.337860107421875e-05,9.274482727050781e-05
5.7220458984375e-05,0.05245232582092285,0.0031658578338623067,0.069131,2.6464462280273438e-05,7.033348083496094e-05
8.869171142578125e-05,0.05892515182495117,0.0010408723297119088,0.067931,3.409385681152344e-05,0.00010180473327636719
0.00010418891906738281,0.05592799186706543,0.0015610699157714847,0.063027,2.9802322387695312e-05,8.678436279296875e-05
0.00010657310485839844,0.038056373596191406,0.0035111183319091813,0.061534,4.601478576660156e-05,0.00013327598571777344
9.846687316894531e-05,0.03293347358703613,0.006487258666992186,0.055431,3.4332275390625e-05,9.512901306152344e-05
7.462501525878906e-05,0.037836313247680664,0.0016853862915039014,0.067209,3.7670135498046875e-05,0.00010418891906738281
9.131431579589844e-05,0.05680274963378906,0.0028246914215087904,0.072018,3.361701965332031e-05,9.298324584960938e-05
7.271766662597656e-05,0.04551506042480469,0.002012477676391601,0.058733,3.075599670410156e-05,9.655952453613281e-05
8.368492126464844e-05,0.04239606857299805,0.003968236328124999,0.073699,2.6941299438476562e-05,7.05718994140625e-05
6.556510925292969e-05,0.05633807182312012,0.0024317988586425796,0.05683,2.6464462280273438e-05,7.414817810058594e-05
7.724761962890625e-05,0.048030853271484375,0.008691689041137693,0.062322,3.743171691894531e-05,0.00010800361633300781
9.131431579589844e-05,0.045648813247680664,0.0016223394927978585,0.070819,3.6716461181640625e-05,0.00010061264038085938
7.390975952148438e-05,0.04748725891113281,0.001025344497680658,0.064643,3.647804260253906e-05,0.000110626220703125
9.918212890625e-05,0.055500030517578125,0.0009409293212890649,0.059646,2.9802322387695312e-05,7.581710815429688e-05
7.033348083496094e-05,0.05578875541687012,0.003956519165039057,0.08196,2.8371810913085938e-05,7.653236389160156e-05
0.00010967254638671875,0.03656005859375,0.001164077987670896,0.061885,3.600120544433594e-05,0.00010156631469726562
8.58306884765625e-05,0.04459023475646973,0.0009889135437011753,0.064467,2.47955322265625e-05,8.487701416015625e-05
0.00012183189392089844,0.01758432388305664,0.0019290048675537075,0.062892,3.147125244140625e-05,8.988380432128906e-05
8.630752563476562e-05,0.032073020935058594,0.0026466762390136706,0.058491,3.075599670410156e-05,8.106231689453125e-05
0.0001010894775390625,0.038129329681396484,0.0011218885192871147,0.066949,2.7894973754882812e-05,8.893013000488281e-05
8.630752563476562e-05,0.034353017807006836,0.0017318124084472683,0.061297,2.7179718017578125e-05,7.033348083496094e-05
6.318092346191406e-05,0.046674489974975586,0.0014315672454833922,0.063769,3.24249267578125e-05,9.655952453613281e-05
7.867813110351562e-05,0.05075693130493164,0.0018791723937988253,0.071703,3.7670135498046875e-05,0.0001049041748046875
6.985664367675781e-05,0.0447545051574707,0.005318640548706052,0.066818,4.649162292480469e-05,0.00010800361633300781
8.702278137207031e-05,0.05360054969787598,0.0019173809509277356,0.068202,3.0994415283203125e-05,8.511543273925781e-05
9.298324584960938e-05,0.05807375907897949,0.0012185501556396458,0.058527,2.7179718017578125e-05,7.009506225585938e-05
0.00013017654418945312,0.0568695068359375,0.0016234197845459014,0.061151,3.528594970703125e-05,0.000102996826171875
0.00012302398681640625,0.03520059585571289,0.001157072586059571,0.070631,3.409385681152344e-05,8.440017700195312e-05
7.414817810058594e-05,0.04277467727661133,0.00422528843688965,0.056802,2.6464462280273438e-05,7.486343383789062e-05
8.487701416015625e-05,0.04633760452270508,0.0028240141448974618,0.060494,3.6716461181640625e-05,0.00010728836059570312
9.703636169433594e-05,0.05159401893615723,0.022619589309692385,0.060645,2.9802322387695312e-05,7.605552673339844e-05
9.059906005859375e-05,0.06819510459899902,0.006002033309936525,0.057295,2.5033950805664062e-05,6.580352783203125e-05
9.107589721679688e-05,0.07517623901367188,0.0015391982116699232,0.065496,4.839897155761719e-05,0.00013256072998046875
0.00010943412780761719,0.05572342872619629,0.0009670878753662154,0.063564,3.62396240234375e-05,0.00011014938354492188
9.489059448242188e-05,0.07119441032409668,0.0009998695526123036,0.066109,3.0040740966796875e-05,8.535385131835938e-05
0.00010061264038085938,0.04973769187927246,0.001100898742675778,0.058375,2.6226043701171875e-05,7.271766662597656e-05
9.655952453613281e-05,0.03525900840759277,0.0016316242065429684,0.058941,3.123283386230469e-05,9.584426879882812e-05
7.62939453125e-05,0.04938101768493652,0.0009956079711914076,0.058301,3.886222839355469e-05,0.00010895729064941406
0.00010943412780761719,0.057944536209106445,0.0023836215972900393,0.0591,2.86102294921875e-05,9.679794311523438e-05
9.799003601074219e-05,0.033521413803100586,0.0022340523376464805,0.085761,2.47955322265625e-05,6.985664367675781e-05
6.556510925292969e-05,0.06069016456604004,0.007981845046997067,0.060373,2.6464462280273438e-05,7.724761962890625e-05
0.00010085105895996094,0.07403397560119629,0.004171108413696292,0.063149,3.62396240234375e-05,8.893013000488281e-05
9.918212890625e-05,0.07281661033630371,0.0012852941589355515,0.066242,3.0994415283203125e-05,8.606910705566406e-05
0.00010037422180175781,0.06516051292419434,0.006949213760375973,0.059957,2.9325485229492188e-05,8.511543273925781e-05
0.00010967254638671875,0.08564066886901855,0.0009949324645996127,0.063246,2.47955322265625e-05,6.413459777832031e-05
9.655952453613281e-05,0.06013941764831543,0.0009334750213623039,0.058546,3.1948089599609375e-05,0.00010037422180175781
0.00010347366333007812,0.06405377388000488,0.0030780408325195296,0.063806,3.790855407714844e-05,8.058547973632812e-05
0.00010061264038085938,0.04639387130737305,0.002404060424804691,0.058736,3.719329833984375e-05,9.72747802734375e-05
7.2479248046875e-05,0.03142952919006348,0.0009913465728759799,0.059201,4.2438507080078125e-05,0.0001251697540283203
8.20159912109375e-05,0.050058603286743164,0.001003931976318359,0.060849,3.457069396972656e-05,9.72747802734375e-05
9.1552734375e-05,0.041306495666503906,0.0012442430419921865,0.062383,3.5762786865234375e-05,8.416175842285156e-05
0.00010132789611816406,0.06318259239196777,0.0030517163391113253,0.058888,2.765655517578125e-05,6.818771362304688e-05
0.00010514259338378906,0.06813859939575195,0.008531789306640628,0.070421,3.147125244140625e-05,9.012222290039062e-05
0.00010180473327636719,0.05760788917541504,0.0027763934936523432,0.070091,2.5272369384765625e-05,6.914138793945312e-05
6.67572021484375e-05,0.07142996788024902,0.001618460754394535,0.072071,2.8848648071289062e-05,7.891654968261719e-05
8.749961853027344e-05,0.05970406532287598,0.001112755538940427,0.070898,2.574920654296875e-05,6.794929504394531e-05
9.655952453613281e-05,0.06718873977661133,0.003764740295410157,0.062055,3.647804260253906e-05,9.918212890625e-05
7.700920104980469e-05,0.06438946723937988,0.0020329646759033176,0.057632,2.6226043701171875e-05,8.034706115722656e-05
8.702278137207031e-05,0.04942464828491211,0.0015742494659423817,0.075892,2.574920654296875e-05,7.653236389160156e-05
6.580352783203125e-05,0.030742645263671875,0.012840647674560543,0.064849,3.123283386230469e-05,9.989738464355469e-05
8.320808410644531e-05,0.0716867446899414,0.0015304362640380792,0.063714,2.9087066650390625e-05,8.630752563476562e-05
0.00010657310485839844,0.0639798641204834,0.002538898635864255,0.062274,2.5033950805664062e-05,6.508827209472656e-05
7.414817810058594e-05,0.069091796875,0.0023453472595214853,0.074877,3.170967102050781e-05,9.298324584960938e-05
8.678436279296875e-05,0.03697705268859863,0.0040286861114502,0.068282,2.6464462280273438e-05,7.05718994140625e-05
7.796287536621094e-05,0.08005309104919434,0.01262380484008789,0.060266,2.6702880859375e-05,7.963180541992188e-05
6.29425048828125e-05,0.04688405990600586,0.006423364562988282,0.06558,2.4557113647460938e-05,6.437301635742188e-05
0.00011301040649414062,0.058467864990234375,0.0023512728118896473,0.060385,2.574920654296875e-05,6.723403930664062e-05
0.0001533031463623047,0.04923558235168457,0.0033302537841796848,0.065958,3.910064697265625e-05,9.584426879882812e-05
8.0108642578125e-05,0.03370404243469238,0.0036777120971679678,0.06486,2.47955322265625e-05,7.534027099609375e-05
7.915496826171875e-05,0.039945363998413086,0.0013725565948486396,0.062521,2.7179718017578125e-05,6.937980651855469e-05
9.775161743164062e-05,0.051732540130615234,0.0033102993316650384,0.060218,2.6941299438476562e-05,7.367134094238281e-05
9.799003601074219e-05,0.037843942642211914,0.0021348616180419944,0.057419,2.47955322265625e-05,6.914138793945312e-05
0.00010323524475097656,0.04479360580444336,0.0012783308410644484,0.06596,4.863739013671875e-05,0.00011181831359863281
0.00010991096496582031,0.04950690269470215,0.004706600341796874,0.071965,2.3126602172851562e-05,6.461143493652344e-05
6.794929504394531e-05,0.05704450607299805,0.00161669635009766,0.068033,3.62396240234375e-05,0.00010466575622558594
9.918212890625e-05,0.04380679130554199,0.001223764846801756,0.065527,3.0040740966796875e-05,8.034706115722656e-05
8.082389831542969e-05,0.055481910705566406,0.002555009384155274,0.084355,4.1961669921875e-05,0.00011014938354492188
6.437301635742188e-05,0.08751106262207031,0.0012598077850341782,0.076267,2.86102294921875e-05,8.130073547363281e-05
0.00010204315185546875,0.07994437217712402,0.0022454155273437526,0.061193,4.458427429199219e-05,9.393692016601562e-05
0.00010204315185546875,0.0657649040222168,0.0033731678771972695,0.063745,3.600120544433594e-05,9.870529174804688e-05
9.72747802734375e-05,0.05550122261047363,0.009402021179199221,0.07074,3.0994415283203125e-05,8.821487426757812e-05
7.104873657226562e-05,0.060698747634887695,0.0009727580261230523,0.06953,3.4332275390625e-05,0.00010633468627929688
7.963180541992188e-05,0.07518315315246582,0.0009408763427734418,0.066173,3.0040740966796875e-05,8.177757263183594e-05
7.081031799316406e-05,0.08047342300415039,0.0010806580963134832,0.067031,3.528594970703125e-05,9.965896606445312e-05
8.511543273925781e-05,0.048894405364990234,0.0036134766845703145,0.062047,3.695487976074219e-05,0.00010633468627929688
7.43865966796875e-05,0.08753561973571777,0.005642067962646491,0.065019,2.5987625122070312e-05,6.842613220214844e-05
9.369850158691406e-05,0.039676666259765625,0.003463365203857427,0.067768,3.886222839355469e-05,0.00010609626770019531
0.00010061264038085938,0.045893192291259766,0.0014088640441894534,0.079776,3.1948089599609375e-05,0.00010323524475097656
0.00011897087097167969,0.041919708251953125,0.0035486070404052716,0.068774,2.4557113647460938e-05,5.841255187988281e-05
7.295608520507812e-05,0.05674457550048828,0.0009292046661376896,0.076188,3.123283386230469e-05,9.989738464355469e-05
9.202957153320312e-05,0.0521543025970459,0.019810374008178713,0.069089,2.5272369384765625e-05,6.175041198730469e-05
7.367134094238281e-05,0.0669863224029541,0.00420050779724121,0.067136,3.504753112792969e-05,5.841255187988281e-05
6.222724914550781e-05,0.06884932518005371,0.0010601037597656182,0.06889,3.647804260253906e-05,0.00010132789611816406
6.651878356933594e-05,0.06720995903015137,0.004735574630737302,0.073146,2.6941299438476562e-05,8.273124694824219e-05
6.699562072753906e-05,0.05783271789550781,0.003858856781005865,0.065242,3.600120544433594e-05,0.00010776519775390625
9.632110595703125e-05,0.08189916610717773,0.004070443130493165,0.090849,3.3855438232421875e-05,9.083747863769531e-05
0.00010013580322265625,0.07909679412841797,0.006053412567138677,0.078064,3.0279159545898438e-05,8.058547973632812e-05
8.177757263183594e-05,0.08067464828491211,0.01281075648498535,0.067733,3.6716461181640625e-05,8.702278137207031e-05
9.250640869140625e-05,0.08936762809753418,0.00978275462341309,0.065563,3.314018249511719e-05,9.1552734375e-05
9.799003601074219e-05,0.0844581127166748,0.002538056518554682,0.070748,2.6226043701171875e-05,7.033348083496094e-05
9.489059448242188e-05,0.06705665588378906,0.004589063339233396,0.08057,2.8848648071289062e-05,8.7738037109375e-05
0.0001068115234375,0.07418990135192871,0.01040456921386719,0.070282,3.8623809814453125e-05,9.560585021972656e-05
0.00011730194091796875,0.04422283172607422,0.0017525479125976573,0.07632,4.458427429199219e-05,0.00012183189392089844
0.00011563301086425781,0.05612659454345703,0.0038775243835449252,0.064592,3.409385681152344e-05,8.988380432128906e-05
8.225440979003906e-05,0.03505229949951172,0.014627219940185551,0.064924,3.838539123535156e-05,0.00011014938354492188
0.0001125335693359375,0.08169722557067871,0.013226272277832032,0.076195,3.62396240234375e-05,0.00010514259338378906
0.00011682510375976562,0.05405926704406738,0.006043578201293948,0.101019,3.7670135498046875e-05,0.00011134147644042969
8.177757263183594e-05,0.05924630165100098,0.00505649745178223,0.074278,3.647804260253906e-05,0.00010395050048828125
0.00010013580322265625,0.06753897666931152,0.0012640261230468797,0.079619,2.9802322387695312e-05,7.367134094238281e-05
0.00010538101196289062,0.04140973091125488,0.0017003148193359408,0.069213,2.6226043701171875e-05,6.532669067382812e-05
8.630752563476562e-05,0.0790870189666748,0.0015347668457031255,0.076945,3.814697265625e-05,0.00010752677917480469
8.726119995117188e-05,0.056153297424316406,0.0065825434112548875,0.07096,3.504753112792969e-05,9.870529174804688e-05
0.00012111663818359375,0.04673647880554199,0.004449986282348634,0.098384,3.0279159545898438e-05,9.489059448242188e-05
0.00011324882507324219,0.07522797584533691,0.002240717559814448,0.065669,3.170967102050781e-05,8.702278137207031e-05
7.867813110351562e-05,0.08705425262451172,0.01565146591186524,0.079355,2.956390380859375e-05,7.82012939453125e-05
9.679794311523438e-05,0.06702685356140137,0.0013126832427978463,0.064781,2.7894973754882812e-05,8.916854858398438e-05
0.00010633468627929688,0.07305479049682617,0.0035567708740234377,0.078999,3.123283386230469e-05,0.00010728836059570312
0.00010824203491210938,0.05853128433227539,0.001437876998901369,0.086463,3.62396240234375e-05,0.00010323524475097656
8.96453857421875e-05,0.042556047439575195,0.005810989944458014,0.068058,2.7894973754882812e-05,7.05718994140625e-05
8.988380432128906e-05,0.05450320243835449,0.0035520677337646522,0.071849,2.9087066650390625e-05,7.605552673339844e-05
0.0001308917999267578,0.027587890625,0.0020413291778564463,0.074641,3.600120544433594e-05,0.00011086463928222656
0.00017404556274414062,0.03869295120239258,0.0015694021759033172,0.072744,3.552436828613281e-05,0.00011181831359863281
8.988380432128906e-05,0.057272911071777344,0.010277294174194332,0.063184,3.528594970703125e-05,0.00010538101196289062
7.557868957519531e-05,0.06308913230895996,0.0027916233062744156,0.06705,3.0994415283203125e-05,8.511543273925781e-05
8.96453857421875e-05,0.04337573051452637,0.012421053543090824,0.07561,2.956390380859375e-05,7.796287536621094e-05
7.152557373046875e-05,0.06344389915466309,0.002713275558471673,0.065643,2.8848648071289062e-05,8.106231689453125e-05
0.0001049041748046875,0.08313488960266113,0.006161948486328131,0.070029,3.743171691894531e-05,0.0001289844512939453
9.393692016601562e-05,0.08969736099243164,0.0008985680999755857,0.068481,2.5272369384765625e-05,7.295608520507812e-05
0.0001125335693359375,0.06543111801147461,0.005649108886718754,0.07375,2.6941299438476562e-05,8.153915405273438e-05
0.00010323524475097656,0.06324887275695801,0.00492842623901367,0.067928,2.7179718017578125e-05,7.987022399902344e-05
9.012222290039062e-05,0.07839608192443848,0.0014962586212158152,0.07387,3.409385681152344e-05,9.942054748535156e-05
7.867813110351562e-05,0.07684111595153809,0.0011305689849853556,0.068671,3.647804260253906e-05,9.918212890625e-05
0.00010752677917480469,0.0787053108215332,0.009187234512329098,0.065459,3.337860107421875e-05,9.250640869140625e-05
0.00011420249938964844,0.0715017318725586,0.002506880310058593,0.060572,3.814697265625e-05,9.632110595703125e-05
6.747245788574219e-05,0.10780906677246094,0.012538730545043938,0.073955,3.075599670410156e-05,8.416175842285156e-05
6.985664367675781e-05,0.07841157913208008,0.001230413146972656,0.058379,3.0517578125e-05,8.177757263183594e-05
8.96453857421875e-05,0.05589723587036133,0.001966739181518559,0.068171,2.6464462280273438e-05,8.344650268554688e-05
9.1552734375e-05,0.06946587562561035,0.006378018066406255,0.066353,3.337860107421875e-05,0.00010824203491210938
0.00010585784912109375,0.051509857177734375,0.0011974428558349653,0.065035,2.6226043701171875e-05,8.296966552734375e-05
8.177757263183594e-05,0.038123130798339844,0.002900039932250978,0.057628,3.4809112548828125e-05,0.00010395050048828125
0.00013756752014160156,0.05734395980834961,0.004007432205200195,0.060918,3.3855438232421875e-05,8.678436279296875e-05
9.822845458984375e-05,0.051885366439819336,0.0010361801147460922,0.059525,3.886222839355469e-05,0.0001068115234375
7.319450378417969e-05,0.034949541091918945,0.012085026351928707,0.064058,3.838539123535156e-05,9.441375732421875e-05
8.416175842285156e-05,0.06241297721862793,0.007978702789306638,0.065819,3.600120544433594e-05,9.369850158691406e-05
7.176399230957031e-05,0.04424285888671875,0.0021210604705810543,0.061196,2.8371810913085938e-05,9.632110595703125e-05
9.179115295410156e-05,0.0426487922668457,0.0038469480438232395,0.056508,3.933906555175781e-05,0.00011205673217773438
8.106231689453125e-05,0.06388235092163086,0.0073700130462646535,0.0662,2.956390380859375e-05,7.152557373046875e-05
7.677078247070312e-05,0.05777382850646973,0.002816095687866213,0.068673,2.765655517578125e-05,7.104873657226562e-05
0.00012183189392089844,0.034158945083618164,0.008158271240234369,0.068376,2.6226043701171875e-05,9.441375732421875e-05
7.581710815429688e-05,0.044568538665771484,0.004928347747802736,0.059057,2.5033950805664062e-05,6.771087646484375e-05
7.62939453125e-05,0.05614304542541504,0.0009691040496826175,0.072352,2.7894973754882812e-05,7.2479248046875e-05
5.91278076171875e-05,0.08454084396362305,0.0009451060333251909,0.062546,3.910064697265625e-05,0.00010704994201660156
0.00010800361633300781,0.05483078956604004,0.0010715512847900427,0.075915,2.9802322387695312e-05,8.869171142578125e-05
0.00010943412780761719,0.05957460403442383,0.0025225353851318355,0.063111,3.361701965332031e-05,9.417533874511719e-05
6.961822509765625e-05,0.05269193649291992,0.001591897827148435,0.061219,4.3392181396484375e-05,0.0001125335693359375
7.510185241699219e-05,0.043572187423706055,0.008544900024414062,0.065012,3.695487976074219e-05,9.036064147949219e-05
6.4849853515625e-05,0.05360817909240723,0.0008964211120605498,0.062511,3.24249267578125e-05,9.965896606445312e-05
0.00016117095947265625,0.07350039482116699,0.0024521411743163996,0.070791,2.4080276489257812e-05,7.009506225585938e-05
6.794929504394531e-05,0.06374478340148926,0.009120396377563483,0.075898,2.5510787963867188e-05,7.343292236328125e-05
0.00010967254638671875,0.058981895446777344,0.0009618825683593707,0.065349,3.2901763916015625e-05,8.797645568847656e-05
9.298324584960938e-05,0.052678585052490234,0.0013019449920654291,0.059753,3.218650817871094e-05,0.00010609626770019531
8.940696716308594e-05,0.02395319938659668,0.0009570094909668037,0.080616,3.123283386230469e-05,9.679794311523438e-05
9.179115295410156e-05,0.05369210243225098,0.0018091037445068375,0.062207,3.719329833984375e-05,0.00010418891906738281
0.00011849403381347656,0.05478334426879883,0.0011859296112060602,0.062772,2.9087066650390625e-05,7.224082946777344e-05
0.0001327991485595703,0.06462907791137695,0.0050888904418945335,0.060666,3.838539123535156e-05,0.0001049041748046875
0.00012636184692382812,0.05307126045227051,0.002121170928955071,0.064297,3.9577484130859375e-05,0.00011992454528808594
6.651878356933594e-05,0.040477752685546875,0.0025343911132812563,0.066504,3.5762786865234375e-05,0.00010418891906738281
6.818771362304688e-05,0.04851579666137695,0.0009404603576660189,0.05909,2.8848648071289062e-05,7.05718994140625e-05
6.365776062011719e-05,0.05882549285888672,0.0010090012054443376,0.061527,4.00543212890625e-05,9.822845458984375e-05
5.650520324707031e-05,0.08684182167053223,0.003521856048583988,0.061997,3.3855438232421875e-05,0.00010848045349121094
8.058547973632812e-05,0.08361983299255371,0.004000955627441405,0.083677,3.790855407714844e-05,9.679794311523438e-05
8.225440979003906e-05,0.06454706192016602,0.004571682174682623,0.068017,2.765655517578125e-05,6.842613220214844e-05
6.127357482910156e-05,0.10111141204833984,0.004073665405273444,0.062674,3.3855438232421875e-05,9.059906005859375e-05
0.00010251998901367188,0.09547185897827148,0.0024922478790283253,0.067213,3.504753112792969e-05,0.00010442733764648438
6.604194641113281e-05,0.04044938087463379,0.0009418385314941408,0.064845,3.337860107421875e-05,8.463859558105469e-05
0.00010848045349121094,0.0413665771484375,0.004732482681274408,0.064865,2.7894973754882812e-05,6.914138793945312e-05
9.894371032714844e-05,0.02476334571838379,0.001031615219116211,0.064415,2.6464462280273438e-05,8.273124694824219e-05
5.793571472167969e-05,0.03166913986206055,0.002292733139038085,0.061731,3.2901763916015625e-05,8.893013000488281e-05
9.584426879882812e-05,0.0550839900970459,0.003566182418823241,0.062404,3.266334533691406e-05,9.751319885253906e-05
6.29425048828125e-05,0.06575465202331543,0.0012379632720947234,0.059374,3.147125244140625e-05,8.511543273925781e-05
5.9604644775390625e-05,0.043710947036743164,0.0010774294891357367,0.085721,3.123283386230469e-05,7.987022399902344e-05
9.679794311523438e-05,0.03340959548950195,0.0010015354156494155,0.060875,3.337860107421875e-05,8.845329284667969e-05
0.000118255615234375,0.03677248954772949,0.00577636317443847,0.073108,3.0517578125e-05,0.00010180473327636719
9.894371032714844e-05,0.05009031295776367,0.0010923145599365247,0.062693,6.103515625e-05,0.0001347064971923828
0.0001068115234375,0.04727292060852051,0.0010363224182128872,0.071884,2.7894973754882812e-05,6.794929504394531e-05
8.058547973632812e-05,0.06512999534606934,0.0011553770294189386,0.075176,5.7697296142578125e-05,0.00010895729064941406
8.225440979003906e-05,0.06931161880493164,0.0023599147186279257,0.066889,2.8133392333984375e-05,8.082389831542969e-05
0.00010061264038085938,0.07407665252685547,0.0010167064208984333,0.078823,3.600120544433594e-05,0.00010013580322265625
0.00010323524475097656,0.04729747772216797,0.00108860928344727,0.068532,2.574920654296875e-05,7.62939453125e-05
9.870529174804688e-05,0.07362723350524902,0.0010609541015624974,0.071342,3.0279159545898438e-05,8.845329284667969e-05
8.702278137207031e-05,0.06567025184631348,0.0010750387573242176,0.05566,2.9325485229492188e-05,8.344650268554688e-05
0.00010633468627929688,0.061364173889160156,0.001009760269165036,0.066791,4.076957702636719e-05,0.00011181831359863281
7.390975952148438e-05,0.060083866119384766,0.0009583478546142596,0.05769,3.0517578125e-05,7.796287536621094e-05
0.00010061264038085938,0.04439353942871094,0.02223388653564453,0.055667,2.6464462280273438e-05,6.699562072753906e-05
0.0001456737518310547,0.06969857215881348,0.01036785939025879,0.057822,2.4080276489257812e-05,5.984306335449219e-05
0.00010204315185546875,0.06601262092590332,0.0010404197235107382,0.069248,3.0517578125e-05,0.00010895729064941406
0.00010466575622558594,0.04938530921936035,0.0016679346771240194,0.063628,2.6226043701171875e-05,6.842613220214844e-05
9.322166442871094e-05,0.0377659797668457,0.007002096740722663,0.067683,2.384185791015625e-05,5.7220458984375e-05
8.344650268554688e-05,0.047377586364746094,0.0012370218353271456,0.068442,3.337860107421875e-05,8.559226989746094e-05
0.0001201629638671875,0.03950381278991699,0.006422127029418939,0.066003,2.9087066650390625e-05,8.869171142578125e-05
7.987022399902344e-05,0.03684186935424805,0.0014178636169433628,0.069865,2.6941299438476562e-05,7.271766662597656e-05
0.00011539459228515625,0.04985475540161133,0.001254389602661131,0.058443,3.1948089599609375e-05,7.987022399902344e-05
7.891654968261719e-05,0.04275846481323242,0.0038671365814209047,0.064492,2.4080276489257812e-05,6.628036499023438e-05
8.487701416015625e-05,0.043152570724487305,0.004364837753295894,0.071288,3.814697265625e-05,0.00010442733764648438
0.00011587142944335938,0.06348896026611328,0.014217035751342776,0.06102,3.552436828613281e-05,0.00010657310485839844
9.799003601074219e-05,0.04639887809753418,0.007796531188964839,0.082237,4.3392181396484375e-05,0.00011467933654785156
9.5367431640625e-05,0.061182260513305664,0.003872940185546875,0.062972,3.218650817871094e-05,7.915496826171875e-05
7.772445678710938e-05,0.07173776626586914,0.0019819849395752015,0.063035,2.6226043701171875e-05,6.461143493652344e-05
8.893013000488281e-05,0.0739297866821289,0.0020463436889648426,0.06162,2.4557113647460938e-05,6.270408630371094e-05
0.0001068115234375,0.07829761505126953,0.0036894605102539,0.068806,4.1961669921875e-05,0.00011086463928222656
8.511543273925781e-05,0.05038952827453613,0.0035259127502441368,0.065862,3.409385681152344e-05,9.489059448242188e-05
8.082389831542969e-05,0.07785272598266602,0.014342017898559573,0.07124,4.172325134277344e-05,0.0001239776611328125
9.1552734375e-05,0.05548810958862305,0.008337704498291014,0.058193,3.0279159545898438e-05,8.320808410644531e-05
9.250640869140625e-05,0.05557847023010254,0.0024302440032958963,0.060039,2.4318695068359375e-05,7.43865966796875e-05
0.0001010894775390625,0.051096200942993164,0.0026364399719238235,0.06707,2.7179718017578125e-05,7.82012939453125e-05
0.00012612342834472656,0.0401461124420166,0.0028651082763671842,0.057924,3.528594970703125e-05,9.584426879882812e-05
9.179115295410156e-05,0.044805288314819336,0.0018723655853271487,0.061459,3.838539123535156e-05,9.703636169433594e-05
8.559226989746094e-05,0.049054622650146484,0.002895101608276364,0.058486,3.743171691894531e-05,0.00010371208190917969
0.0001125335693359375,0.030422210693359375,0.0015463120269775393,0.06157,4.291534423828125e-05,9.632110595703125e-05
9.34600830078125e-05,0.036748647689819336,0.001645069335937499,0.056201,3.147125244140625e-05,9.417533874511719e-05
6.0558319091796875e-05,0.04143571853637695,0.001859900604248052,0.062814,3.409385681152344e-05,9.441375732421875e-05
7.390975952148438e-05,0.05804753303527832,0.0008226396484374981,0.064958,3.147125244140625e-05,9.655952453613281e-05
7.486343383789062e-05,0.03207254409790039,0.000977013061523438,0.078527,2.9325485229492188e-05,7.271766662597656e-05
4.9114227294921875e-05,0.057166099548339844,0.0020420965423584014,0.058001,3.528594970703125e-05,8.726119995117188e-05
0.00012087821960449219,0.03139090538024902,0.0010769048614501925,0.062933,3.6716461181640625e-05,0.00011086463928222656
0.00010466575622558594,0.03406167030334473,0.0009856553497314471,0.061506,3.24249267578125e-05,9.369850158691406e-05
8.96453857421875e-05,0.0415797233581543,0.0011551850280761694,0.079529,4.00543212890625e-05,0.00010347366333007812
8.630752563476562e-05,0.049486637115478516,0.0037235901031494115,0.059984,2.5510787963867188e-05,6.270408630371094e-05
0.00011849403381347656,0.03651833534240723,0.0013958088531494106,0.069636,3.743171691894531e-05,0.00010466575622558594
0.00010657310485839844,0.06420755386352539,0.003123427871704096,0.064046,4.1484832763671875e-05,0.00010371208190917969
0.00010180473327636719,0.04616189002990723,0.0009400730895996051,0.07917,3.719329833984375e-05,0.00010585784912109375
0.00012421607971191406,0.04212450981140137,0.0020269727172851568,0.059856,2.8133392333984375e-05,8.606910705566406e-05
7.534027099609375e-05,0.043894052505493164,0.002989335449218755,0.075067,2.4557113647460938e-05,6.532669067382812e-05
6.604194641113281e-05,0.07460975646972656,0.0015653520507812463,0.063933,3.504753112792969e-05,0.00010228157043457031
7.414817810058594e-05,0.057990312576293945,0.002257822280883795,0.071944,3.409385681152344e-05,9.560585021972656e-05
8.58306884765625e-05,0.012329339981079102,0.0012175957946777352,0.057122,2.3603439331054688e-05,6.198883056640625e-05
6.651878356933594e-05,0.023059606552124023,0.0011592650909423852,0.058973,2.9325485229492188e-05,9.250640869140625e-05
7.82012939453125e-05,0.02778315544128418,0.00192871208190918,0.060675,2.7418136596679688e-05,0.00012445449829101562
6.008148193359375e-05,0.03652620315551758,0.014839872344970702,0.060066,2.4557113647460938e-05,8.177757263183594e-05
5.7697296142578125e-05,0.04782891273498535,0.0008756323699951191,0.062512,2.1219253540039062e-05,5.602836608886719e-05
7.152557373046875e-05,0.0630950927734375,0.0009378338928222665,0.057788,2.3603439331054688e-05,6.365776062011719e-05
6.604194641113281e-05,0.04587578773498535,0.003340636383056643,0.058189,2.574920654296875e-05,8.0108642578125e-05
7.82012939453125e-05,0.057889699935913086,0.00400434912109375,0.062791,2.6941299438476562e-05,6.604194641113281e-05
7.462501525878906e-05,0.05335855484008789,0.0023133661804199263,0.073694,3.0517578125e-05,8.678436279296875e-05
0.00010609626770019531,0.05358743667602539,0.0021619274597168003,0.068852,2.4557113647460938e-05,7.05718994140625e-05
8.535385131835938e-05,0.07515788078308105,0.006581708496093755,0.067782,3.457069396972656e-05,9.560585021972656e-05
9.107589721679688e-05,0.08734607696533203,0.0022232487030029308,0.075418,3.314018249511719e-05,8.821487426757812e-05
5.8650970458984375e-05,0.04337573051452637,0.0023156233673095675,0.060012,3.266334533691406e-05,9.250640869140625e-05
9.250640869140625e-05,0.08941388130187988,0.0011625431976318296,0.071429,3.0279159545898438e-05,8.797645568847656e-05
8.440017700195312e-05,0.06444764137268066,0.002559138366699215,0.072578,3.743171691894531e-05,0.00010132789611816406
9.393692016601562e-05,0.08190679550170898,0.0018194943542480455,0.060413,3.361701965332031e-05,9.5367431640625e-05
8.082389831542969e-05,0.05802607536315918,0.0008891983795166064,0.084545,3.4809112548828125e-05,0.00010156631469726562
0.0001125335693359375,0.09245705604553223,0.010626736923217778,0.071904,2.9087066650390625e-05,8.320808410644531e-05
0.00010466575622558594,0.05044102668762207,0.0024952542877197254,0.05949,2.6464462280273438e-05,7.05718994140625e-05
0.00010037422180175781,0.060819149017333984,0.0012988767700195317,0.060092,3.314018249511719e-05,9.632110595703125e-05
0.00012159347534179688,0.040615081787109375,0.0013612874755859344,0.060824,3.528594970703125e-05,0.00010943412780761719
9.322166442871094e-05,0.06684017181396484,0.0010247120666503906,0.086895,2.8848648071289062e-05,7.295608520507812e-05
7.200241088867188e-05,0.05569052696228027,0.002337464401245118,0.067703,3.4332275390625e-05,9.393692016601562e-05
9.775161743164062e-05,0.0626983642578125,0.002616328826904296,0.062584,2.6941299438476562e-05,6.723403930664062e-05
9.417533874511719e-05,0.06276655197143555,0.020601869338989262,0.119681,3.743171691894531e-05,0.00010895729064941406
9.5367431640625e-05,0.07407188415527344,0.003921555053710932,0.101263,2.5272369384765625e-05,8.416175842285156e-05
9.226799011230469e-05,0.07941651344299316,0.002471641281127923,0.120122,6.341934204101562e-05,0.0001747608184814453
7.224082946777344e-05,0.09194231033325195,0.001985737609863286,0.128825,4.124641418457031e-05,8.869171142578125e-05
6.747245788574219e-05,0.07998204231262207,0.005098793411254882,0.123225,5.936622619628906e-05,0.00016260147094726562
9.584426879882812e-05,0.04525589942932129,0.0013341970062255848,0.14379,3.314018249511719e-05,8.749961853027344e-05
7.963180541992188e-05,0.043720245361328125,0.07932403521728516,0.085098,2.9325485229492188e-05,8.487701416015625e-05
8.916854858398438e-05,0.11953520774841309,0.000966083221435543,0.066195,2.47955322265625e-05,5.888938903808594e-05
6.985664367675781e-05,0.13027691841125488,0.0026846013183593753,0.063138,2.574920654296875e-05,6.628036499023438e-05
0.00011944770812988281,0.14038372039794922,0.00402768284606933,0.064032,3.170967102050781e-05,0.00011444091796875
8.940696716308594e-05,0.1509993076324463,0.004063415756225583,0.07026,3.266334533691406e-05,9.322166442871094e-05
9.369850158691406e-05,0.05303502082824707,0.00699088742065429,0.071332,3.0517578125e-05,8.58306884765625e-05
6.842613220214844e-05,0.06894803047180176,0.0038733982543945333,0.061027,2.7894973754882812e-05,7.581710815429688e-05
0.000102996826171875,0.0793466567993164,0.006053780548095702,0.073033,3.147125244140625e-05,8.225440979003906e-05
9.775161743164062e-05,0.023426294326782227,0.0022913991546630874,0.068965,2.8848648071289062e-05,7.987022399902344e-05
0.0001506805419921875,0.05998396873474121,0.0022654306793212925,0.06301,3.266334533691406e-05,9.560585021972656e-05
9.5367431640625e-05,0.05182361602783203,0.0030074777679443346,0.062092,3.0517578125e-05,9.560585021972656e-05
9.655952453613281e-05,0.06069016456604004,0.0018076173858642547,0.062517,2.9325485229492188e-05,7.462501525878906e-05
0.00011372566223144531,0.06116771697998047,0.002177737792968752,0.059216,3.337860107421875e-05,9.5367431640625e-05
0.0001304149627685547,0.05562996864318848,0.0014360198822021483,0.058691,3.170967102050781e-05,9.131431579589844e-05
0.00013637542724609375,0.041284799575805664,0.007451433486938476,0.05593,3.218650817871094e-05,9.417533874511719e-05
9.441375732421875e-05,0.02694082260131836,0.0035987768096923806,0.059158,2.8133392333984375e-05,7.653236389160156e-05
8.487701416015625e-05,0.021277427673339844,0.0015975045776367158,0.067665,3.0279159545898438e-05,9.179115295410156e-05
9.012222290039062e-05,0.04624366760253906,0.0010497806549072258,0.057075,3.5762786865234375e-05,8.368492126464844e-05
0.00011396408081054688,0.046175241470336914,0.006444532897949218,0.076322,3.170967102050781e-05,9.72747802734375e-05
8.988380432128906e-05,0.03895688056945801,0.0009335143890380898,0.087016,3.123283386230469e-05,8.249282836914062e-05
0.00010061264038085938,0.04972124099731445,0.001215654449462894,0.070545,2.574920654296875e-05,8.130073547363281e-05
0.00010824203491210938,0.030655622482299805,0.002040946456909179,0.066178,3.552436828613281e-05,0.00010824203491210938
8.869171142578125e-05,0.04106879234313965,0.0026838842010497993,0.073565,3.170967102050781e-05,8.58306884765625e-05
6.437301635742188e-05,0.029764175415039062,0.0014881745452880873,0.065038,2.3603439331054688e-05,6.556510925292969e-05
7.557868957519531e-05,0.0570225715637207,0.005122705215454104,0.059056,3.910064697265625e-05,0.00010204315185546875
8.511543273925781e-05,0.06198239326477051,0.0009584749908447265,0.062278,2.86102294921875e-05,7.43865966796875e-05
9.083747863769531e-05,0.045148372650146484,0.0016709308929443376,0.060743,3.24249267578125e-05,8.797645568847656e-05
0.00010418891906738281,0.03637218475341797,0.004868360366821291,0.060285,4.2438507080078125e-05,8.463859558105469e-05
0.00010442733764648438,0.06753778457641602,0.0014368266296386698,0.06083,2.47955322265625e-05,6.961822509765625e-05
9.703636169433594e-05,0.04583859443664551,0.007556384063720709,0.069974,2.288818359375e-05,6.413459777832031e-05
9.202957153320312e-05,0.06101703643798828,0.0032143472442626997,0.068074,2.8848648071289062e-05,8.273124694824219e-05
8.7738037109375e-05,0.0746908187866211,0.004237495147705078,0.069688,2.5033950805664062e-05,6.699562072753906e-05
8.7738037109375e-05,0.04786801338195801,0.003735139892578128,0.055427,2.288818359375e-05,6.628036499023438e-05
5.507469177246094e-05,0.07687258720397949,0.004792713851928712,0.07428,3.4332275390625e-05,9.608268737792969e-05
7.939338684082031e-05,0.08187294006347656,0.007828583908081055,0.06855,3.981590270996094e-05,0.00010943412780761719
8.821487426757812e-05,0.08398914337158203,0.0033227547607421887,0.062929,2.86102294921875e-05,7.271766662597656e-05
0.00010275840759277344,0.05621814727783203,0.0009770251770019472,0.071373,2.9325485229492188e-05,0.00010275840759277344
7.891654968261719e-05,0.0684974193572998,0.005565084457397465,0.0735,2.8848648071289062e-05,8.797645568847656e-05
6.175041198730469e-05,0.06613683700561523,0.007677905761718756,0.062688,2.5987625122070312e-05,7.271766662597656e-05
7.748603820800781e-05,0.07473278045654297,0.003640661666870118,0.062402,2.4557113647460938e-05,6.413459777832031e-05
7.915496826171875e-05,0.05784416198730469,0.005642241104125978,0.069992,2.7418136596679688e-05,7.534027099609375e-05
0.0001270771026611328,0.0687265396118164,0.0009489014739990226,0.073838,2.4318695068359375e-05,6.699562072753906e-05
7.963180541992188e-05,0.056264400482177734,0.003067305297851569,0.068155,3.170967102050781e-05,7.939338684082031e-05
7.796287536621094e-05,0.046193599700927734,0.0011059464111328188,0.064936,3.9577484130859375e-05,0.00010943412780761719
0.00011420249938964844,0.08782649040222168,0.0010174324340820329,0.059168,3.8623809814453125e-05,0.00010895729064941406
0.00010609626770019531,0.08514761924743652,0.0018436397705078184,0.080159,3.552436828613281e-05,8.368492126464844e-05
0.00012111663818359375,0.07464027404785156,0.005885287734985353,0.079053,4.482269287109375e-05,0.0001373291015625
9.298324584960938e-05,0.08676934242248535,0.004895617019653319,0.057638,3.409385681152344e-05,0.00010776519775390625
0.0001366138458251953,0.07169437408447266,0.0044873622131347685,0.075555,2.8848648071289062e-05,7.176399230957031e-05
0.00011157989501953125,0.06735086441040039,0.0018778635406494076,0.070985,3.4809112548828125e-05,0.00011157989501953125
0.00011348724365234375,0.0952911376953125,0.007255677749633788,0.078848,2.6702880859375e-05,7.033348083496094e-05
8.082389831542969e-05,0.08410882949829102,0.0029344170227050825,0.063911,2.7418136596679688e-05,7.224082946777344e-05
7.605552673339844e-05,0.06640911102294922,0.014062424652099614,0.066658,3.218650817871094e-05,8.845329284667969e-05
0.0001125335693359375,0.05020737648010254,0.002292819595336913,0.058775,3.0279159545898438e-05,8.034706115722656e-05
9.465217590332031e-05,0.03998303413391113,0.0016626904602050768,0.058713,3.075599670410156e-05,9.775161743164062e-05
9.72747802734375e-05,0.05306887626647949,0.0031987947387695365,0.063258,4.38690185546875e-05,0.00012755393981933594
0.00012183189392089844,0.04142498970031738,0.002829566665649416,0.071254,2.956390380859375e-05,7.271766662597656e-05
9.72747802734375e-05,0.05767655372619629,0.0009969958953857383,0.074632,3.814697265625e-05,0.00010967254638671875
0.0001068115234375,0.04945492744445801,0.0017476677703857357,0.062895,2.6941299438476562e-05,7.534027099609375e-05
0.00012493133544921875,0.050689697265625,0.0019230886230468744,0.056499,3.6716461181640625e-05,9.942054748535156e-05
0.00011801719665527344,0.03738808631896973,0.0014454638671874964,0.06403,4.124641418457031e-05,9.989738464355469e-05
7.104873657226562e-05,0.04121661186218262,0.0030686981048584014,0.061491,3.719329833984375e-05,0.00011205673217773438
9.465217590332031e-05,0.05111861228942871,0.005389690139770503,0.070997,3.0279159545898438e-05,7.891654968261719e-05
9.012222290039062e-05,0.03789234161376953,0.013490999755859379,0.079065,5.602836608886719e-05,7.367134094238281e-05
6.67572021484375e-05,0.054764509201049805,0.0027151990814208993,0.074433,2.765655517578125e-05,7.82012939453125e-05
7.462501525878906e-05,0.050612449645996094,0.0016953522644043012,0.068754,3.886222839355469e-05,0.00011277198791503906
5.435943603515625e-05,0.0326387882232666,0.005372370483398434,0.072148,3.743171691894531e-05,0.00012683868408203125
0.00010776519775390625,0.0596621036529541,0.0010069038848876943,0.089477,4.267692565917969e-05,0.00010013580322265625
6.723403930664062e-05,0.05072379112243652,0.004422889602661129,0.063087,3.2901763916015625e-05,9.894371032714844e-05
0.00012826919555664062,0.04607391357421875,0.006917706771850579,0.068779,2.9802322387695312e-05,8.034706115722656e-05
8.96453857421875e-05,0.046953439712524414,0.0014378623809814459,0.057941,3.4332275390625e-05,9.179115295410156e-05
8.416175842285156e-05,0.034065961837768555,0.006187952529907226,0.064388,3.552436828613281e-05,0.00010323524475097656
9.012222290039062e-05,0.08265304565429688,0.003220777465820307,0.064698,2.9325485229492188e-05,7.05718994140625e-05
9.72747802734375e-05,0.04386782646179199,0.001983393661499022,0.058033,3.695487976074219e-05,9.417533874511719e-05
6.699562072753906e-05,0.06881451606750488,0.002097814041137694,0.055244,3.4332275390625e-05,8.273124694824219e-05
0.00010538101196289062,0.0668487548828125,0.0012756020812988295,0.064372,3.719329833984375e-05,0.00010967254638671875
8.821487426757812e-05,0.034490108489990234,0.0012099192962646416,0.082614,3.0517578125e-05,8.440017700195312e-05
8.320808410644531e-05,0.05529952049255371,0.0013115251159667995,0.086365,2.6226043701171875e-05,6.437301635742188e-05
9.751319885253906e-05,0.04968523979187012,0.0016635561523437523,0.062019,2.4557113647460938e-05,6.508827209472656e-05
9.131431579589844e-05,0.05655789375305176,0.0014758841552734367,0.056971,2.8371810913085938e-05,7.510185241699219e-05
0.00011134147644042969,0.06279253959655762,0.004553342529296872,0.076879,2.9802322387695312e-05,9.083747863769531e-05
0.00010704994201660156,0.043669700622558594,0.012275136428833003,0.074869,2.765655517578125e-05,7.581710815429688e-05
6.0558319091796875e-05,0.05260920524597168,0.002713737060546881,0.070723,3.266334533691406e-05,9.799003601074219e-05
0.00011372566223144531,0.04516744613647461,0.0039033626708984415,0.082284,3.075599670410156e-05,8.702278137207031e-05
6.580352783203125e-05,0.06665754318237305,0.00586195570373535,0.080236,3.9577484130859375e-05,0.00010895729064941406
5.14984130859375e-05,0.07213497161865234,0.00294356471252441,0.077213,3.600120544433594e-05,9.703636169433594e-05
8.273124694824219e-05,0.09324955940246582,0.0009587077026367158,0.061712,2.574920654296875e-05,6.747245788574219e-05
6.628036499023438e-05,0.07995295524597168,0.004135866073608399,0.069396,2.6464462280273438e-05,6.628036499023438e-05
9.036064147949219e-05,0.03481435775756836,0.008639290481567377,0.066294,3.62396240234375e-05,0.000110626220703125
0.00012731552124023438,0.07047557830810547,0.003991053039550781,0.060093,2.86102294921875e-05,7.367134094238281e-05
6.508827209472656e-05,0.06529760360717773,0.0013037725830078103,0.05836,3.528594970703125e-05,0.00010776519775390625
7.915496826171875e-05,0.06286478042602539,0.001039911102294927,0.068101,2.9087066650390625e-05,7.963180541992188e-05
8.177757263183594e-05,0.06363368034362793,0.0027310702056884822,0.065228,3.528594970703125e-05,0.00010657310485839844
8.058547973632812e-05,0.07846236228942871,0.005448239883422856,0.079841,3.838539123535156e-05,0.00011038780212402344
0.0001373291015625,0.061182260513305664,0.013532599578857427,0.063314,3.24249267578125e-05,9.1552734375e-05
0.00012993812561035156,0.0791475772857666,0.0020883681335449183,0.067846,3.62396240234375e-05,9.72747802734375e-05
9.465217590332031e-05,0.06158781051635742,0.00278633721923828,0.076114,3.4809112548828125e-05,0.00010967254638671875
0.0001266002655029297,0.06981706619262695,0.0010591096954345736,0.064717,3.0040740966796875e-05,7.343292236328125e-05
0.00010561943054199219,0.08064031600952148,0.0014424346618652356,0.065732,5.984306335449219e-05,9.918212890625e-05
0.00012493133544921875,0.028054475784301758,0.0010542945098876919,0.06233,3.1948089599609375e-05,0.00010061264038085938
9.894371032714844e-05,0.03718376159667969,0.0024976850128173855,0.06444,3.5762786865234375e-05,9.369850158691406e-05
0.00010728836059570312,0.04132986068725586,0.0017400593566894579,0.065895,4.792213439941406e-05,0.0001285076141357422
0.00010752677917480469,0.05929446220397949,0.001187514266967768,0.07054,3.552436828613281e-05,0.00010418891906738281
0.0001404285430908203,0.06889939308166504,0.006229593093872068,0.064292,2.8371810913085938e-05,7.343292236328125e-05
8.416175842285156e-05,0.05649709701538086,0.0036449369201660142,0.058949,3.337860107421875e-05,9.393692016601562e-05
0.00011944770812988281,0.05316901206970215,0.0024345339813232475,0.064146,2.956390380859375e-05,9.72747802734375e-05
9.608268737792969e-05,0.05784153938293457,0.0025061194610595666,0.064155,3.361701965332031e-05,8.344650268554688e-05
8.463859558105469e-05,0.07417893409729004,0.0010936027984619137,0.062202,4.887580871582031e-05,0.00014519691467285156
8.082389831542969e-05,0.06752753257751465,0.001046126953125004,0.072959,5.0067901611328125e-05,0.00010585784912109375
7.796287536621094e-05,0.08823871612548828,0.0009513493499755873,0.061104,2.6226043701171875e-05,7.414817810058594e-05
7.176399230957031e-05,0.06390905380249023,0.004645016555786134,0.058745,4.100799560546875e-05,0.00011444091796875
8.0108642578125e-05,0.06356954574584961,0.005537142974853512,0.064793,2.86102294921875e-05,7.557868957519531e-05
0.00010251998901367188,0.06914472579956055,0.007088389312744137,0.064863,2.8848648071289062e-05,7.796287536621094e-05
0.00010395050048828125,0.04723048210144043,0.0046731425781249974,0.067623,3.123283386230469e-05,9.179115295410156e-05
0.00010442733764648438,0.03227543830871582,0.0017302012481689444,0.058671,2.7894973754882812e-05,6.842613220214844e-05
0.00013780593872070312,0.04309797286987305,0.0016262299194335916,0.068136,3.123283386230469e-05,8.416175842285156e-05
0.00010633468627929688,0.04175567626953125,0.0029592939910888655,0.061794,3.24249267578125e-05,8.726119995117188e-05
9.72747802734375e-05,0.06117820739746094,0.0009240745697021505,0.061034,2.7179718017578125e-05,7.724761962890625e-05
0.00012111663818359375,0.029633760452270508,0.002048448501586919,0.072264,3.504753112792969e-05,7.319450378417969e-05
8.130073547363281e-05,0.04646110534667969,0.0033287003784179675,0.054772,2.9087066650390625e-05,7.152557373046875e-05
9.417533874511719e-05,0.04724550247192383,0.00790667628479004,0.071033,3.4809112548828125e-05,0.0001087188720703125
7.82012939453125e-05,0.04492950439453125,0.008367326461791988,0.074563,3.3855438232421875e-05,0.00010848045349121094
7.081031799316406e-05,0.060631752014160156,0.0009219924011230479,0.059571,3.266334533691406e-05,8.20159912109375e-05
7.271766662597656e-05,0.047647953033447266,0.002175552749633783,0.0976,3.457069396972656e-05,0.00010061264038085938
7.128715515136719e-05,0.054670095443725586,0.007531930450439456,0.085921,4.696846008300781e-05,0.00010848045349121094
8.487701416015625e-05,0.04923605918884277,0.013200380599975588,0.061062,3.838539123535156e-05,0.00012159347534179688
9.1552734375e-05,0.062160491943359375,0.02375573081970215,0.060175,3.075599670410156e-05,9.465217590332031e-05
8.96453857421875e-05,0.03792095184326172,0.002256787429809573,0.065564,2.5272369384765625e-05,6.818771362304688e-05
6.794929504394531e-05,0.06183624267578125,0.004702073471069337,0.067508,3.24249267578125e-05,0.00011157989501953125
7.271766662597656e-05,0.05788564682006836,0.018847411315917967,0.078682,3.457069396972656e-05,9.560585021972656e-05
5.9604644775390625e-05,0.07013726234436035,0.004093188171386722,0.06462,3.62396240234375e-05,9.584426879882812e-05
7.963180541992188e-05,0.08159422874450684,0.0017743910522460965,0.059153,2.9087066650390625e-05,7.82012939453125e-05
0.00010395050048828125,0.08797931671142578,0.0019996332397460986,0.071501,2.5033950805664062e-05,6.008148193359375e-05
0.00010561943054199219,0.07449841499328613,0.0009247006988525389,0.05679,3.218650817871094e-05,7.748603820800781e-05
9.799003601074219e-05,0.025273799896240234,0.001864869979858401,0.059521,3.4809112548828125e-05,8.606910705566406e-05
7.534027099609375e-05,0.03663182258605957,0.0012650438537597647,0.068676,3.62396240234375e-05,8.559226989746094e-05
8.344650268554688e-05,0.04414796829223633,0.0043518321990966835,0.067575,3.933906555175781e-05,0.00010824203491210938
0.00010418891906738281,0.05187416076660156,0.006157843154907222,0.076381,5.555152893066406e-05,0.00015544891357421875
9.894371032714844e-05,0.05025315284729004,0.00099274572753906,0.083581,3.123283386230469e-05,8.916854858398438e-05
9.226799011230469e-05,0.060996055603027344,0.0015631151275634775,0.067342,3.4809112548828125e-05,9.441375732421875e-05
9.894371032714844e-05,0.05482220649719238,0.0009633005828857399,0.064778,2.6941299438476562e-05,8.249282836914062e-05
9.584426879882812e-05,0.05607342720031738,0.002430332916259763,0.059332,2.5033950805664062e-05,8.106231689453125e-05
0.00013875961303710938,0.0443882942199707,0.016483394790649412,0.060774,3.719329833984375e-05,0.00010466575622558594
5.2928924560546875e-05,0.049639225006103516,0.004785840545654299,0.063039,2.765655517578125e-05,7.390975952148438e-05
8.988380432128906e-05,0.05992937088012695,0.0008101213226318349,0.071049,3.4809112548828125e-05,0.00011014938354492188
6.842613220214844e-05,0.06293439865112305,0.0008587775573730416,0.071414,3.933906555175781e-05,0.00010132789611816406
9.083747863769531e-05,0.057776689529418945,0.006887772262573241,0.068787,3.170967102050781e-05,0.00011348724365234375
8.7738037109375e-05,0.06710386276245117,0.0012386011047363227,0.075258,2.6941299438476562e-05,8.344650268554688e-05
7.557868957519531e-05,0.08350086212158203,0.0016885940093994134,0.065498,2.6702880859375e-05,7.891654968261719e-05
8.7738037109375e-05,0.048110008239746094,0.001087570526123044,0.058673,2.7418136596679688e-05,7.939338684082031e-05
0.00010323524475097656,0.05088496208190918,0.015573036117553708,0.061455,3.170967102050781e-05,0.00010251998901367188
9.250640869140625e-05,0.044676780700683594,0.0038044181060791007,0.06248,3.7670135498046875e-05,0.0001049041748046875
7.462501525878906e-05,0.041707754135131836,0.0035268529663085996,0.082074,2.956390380859375e-05,7.486343383789062e-05
0.00010728836059570312,0.061110496520996094,0.0026788499755859355,0.060483,2.5272369384765625e-05,6.508827209472656e-05
9.34600830078125e-05,0.016419410705566406,0.004668132125854499,0.065338,3.409385681152344e-05,9.870529174804688e-05
0.00015544891357421875,0.04655027389526367,0.001045344375610352,0.064026,4.1961669921875e-05,9.202957153320312e-05
8.7738037109375e-05,0.03266763687133789,0.001300699905395511,0.060346,3.170967102050781e-05,9.226799011230469e-05
8.249282836914062e-05,0.04350781440734863,0.002272623580932623,0.065006,3.886222839355469e-05,9.417533874511719e-05
7.82012939453125e-05,0.04539036750793457,0.0061795732727050814,0.059201,2.9325485229492188e-05,8.130073547363281e-05
8.058547973632812e-05,0.04348874092102051,0.0027397699432373038,0.061592,2.7894973754882812e-05,8.034706115722656e-05
0.00014138221740722656,0.045221567153930664,0.0035246027526855475,0.057594,2.5510787963867188e-05,6.4849853515625e-05
0.00010800361633300781,0.040459632873535156,0.0013712555236816415,0.056893,2.7179718017578125e-05,8.368492126464844e-05
7.367134094238281e-05,0.032752275466918945,0.001403598922729496,0.070281,3.4332275390625e-05,9.918212890625e-05
7.772445678710938e-05,0.05318617820739746,0.003445589157104495,0.067354,3.337860107421875e-05,9.846687316894531e-05
6.4849853515625e-05,0.07019734382629395,0.001975405258178714,0.067881,3.4332275390625e-05,0.00010418891906738281
6.914138793945312e-05,0.07625222206115723,0.001088080368041991,0.06579,3.0040740966796875e-05,9.083747863769531e-05
9.226799011230469e-05,0.06329178810119629,0.001930480667114251,0.081254,2.8848648071289062e-05,7.939338684082031e-05
8.988380432128906e-05,0.06107783317565918,0.0010860422210693388,0.074542,3.5762786865234375e-05,0.00010132789611816406
7.462501525878906e-05,0.059325456619262695,0.00288798240661621,0.06146,3.314018249511719e-05,9.369850158691406e-05
0.00010704994201660156,0.0637216567993164,0.001911050796508787,0.0805,2.7179718017578125e-05,8.416175842285156e-05
0.00010800361633300781,0.07099366188049316,0.0020908282318115243,0.058246,3.7670135498046875e-05,9.942054748535156e-05
0.0001537799835205078,0.09359478950500488,0.003231029571533206,0.074986,3.337860107421875e-05,7.843971252441406e-05
8.654594421386719e-05,0.07191681861877441,0.013283874633789064,0.076722,2.8371810913085938e-05,8.821487426757812e-05
0.00011014938354492188,0.056702375411987305,0.005039203308105471,0.059577,3.24249267578125e-05,8.845329284667969e-05
0.00011944770812988281,0.03607368469238281,0.0018251756134033195,0.058206,3.0994415283203125e-05,8.225440979003906e-05
9.298324584960938e-05,0.05767083168029785,0.010765877365112309,0.063301,2.9087066650390625e-05,9.036064147949219e-05
9.751319885253906e-05,0.0654146671295166,0.004120421600341796,0.061675,2.6464462280273438e-05,7.43865966796875e-05
0.0001068115234375,0.036585092544555664,0.019777345367431642,0.071629,2.4318695068359375e-05,6.794929504394531e-05
9.393692016601562e-05,0.04455995559692383,0.001215754486083978,0.083224,3.1948089599609375e-05,9.012222290039062e-05
0.00010848045349121094,0.06861090660095215,0.0019140287322998023,0.062433,2.9325485229492188e-05,8.416175842285156e-05
7.534027099609375e-05,0.07248449325561523,0.001603131027221677,0.06303,2.7179718017578125e-05,8.416175842285156e-05
0.0001010894775390625,0.04805803298950195,0.008881102066040036,0.058645,3.1948089599609375e-05,9.393692016601562e-05
7.891654968261719e-05,0.046288490295410156,0.0018841807708740166,0.063839,2.5033950805664062e-05,7.200241088867188e-05
0.00017333030700683594,0.04267168045043945,0.0016795838165283156,0.070345,3.314018249511719e-05,9.036064147949219e-05
8.296966552734375e-05,0.03541731834411621,0.007009265319824223,0.064008,4.076957702636719e-05,0.00010418891906738281
7.581710815429688e-05,0.045502662658691406,0.002897777343750005,0.080049,3.8623809814453125e-05,0.00011777877807617188
9.441375732421875e-05,0.04114842414855957,0.004923918762207033,0.074335,2.4080276489257812e-05,6.461143493652344e-05
7.104873657226562e-05,0.07576918601989746,0.0013571926116943411,0.0754,3.504753112792969e-05,9.632110595703125e-05
8.130073547363281e-05,0.0697779655456543,0.0010816909027099586,0.090755,3.218650817871094e-05,9.298324584960938e-05
8.96453857421875e-05,0.08217000961303711,0.008936152145385748,0.080853,3.147125244140625e-05,8.988380432128906e-05
8.487701416015625e-05,0.08925127983093262,0.00154944895935058,0.094533,3.4809112548828125e-05,9.918212890625e-05
9.226799011230469e-05,0.0797579288482666,0.0035541324920654316,0.068243,2.6702880859375e-05,7.176399230957031e-05
0.00011086463928222656,0.07610893249511719,0.0009279669952392544,0.07008,3.314018249511719e-05,9.894371032714844e-05
7.486343383789062e-05,0.07622432708740234,0.0019380162506103527,0.067772,3.314018249511719e-05,9.608268737792969e-05
0.00012063980102539062,0.04875326156616211,0.01623658554077148,0.07008,4.220008850097656e-05,0.00011444091796875
0.00010752677917480469,0.042344093322753906,0.005126727096557621,0.068408,2.8371810913085938e-05,7.009506225585938e-05
0.0001277923583984375,0.05111217498779297,0.003527001876831054,0.070105,3.743171691894531e-05,8.916854858398438e-05
0.0001380443572998047,0.07257294654846191,0.005999493667602537,0.070453,3.123283386230469e-05,9.179115295410156e-05
0.00014972686767578125,0.07610535621643066,0.009557663742065431,0.066634,2.9325485229492188e-05,8.797645568847656e-05
7.939338684082031e-05,0.08765053749084473,0.002984563568115231,0.069622,4.1484832763671875e-05,6.818771362304688e-05
9.584426879882812e-05,0.05486702919006348,0.003117051528930659,0.082876,2.6464462280273438e-05,6.818771362304688e-05
0.00012612342834472656,0.06599903106689453,0.0011585993194580119,0.06856,2.2649765014648438e-05,7.367134094238281e-05
0.00010251998901367188,0.03445315361022949,0.0019178504486083991,0.073323,2.6941299438476562e-05,8.511543273925781e-05
0.00010156631469726562,0.03662252426147461,0.002603983032226559,0.070663,2.9087066650390625e-05,9.274482727050781e-05
7.82012939453125e-05,0.05873823165893555,0.010104398254394534,0.070421,3.4809112548828125e-05,9.632110595703125e-05
6.318092346191406e-05,0.06505870819091797,0.0010192813110351528,0.07008,2.86102294921875e-05,7.224082946777344e-05
8.130073547363281e-05,0.06137490272521973,0.00912051159667969,0.071032,2.956390380859375e-05,8.296966552734375e-05
7.200241088867188e-05,0.0557255744934082,0.0009603186340332026,0.069078,3.24249267578125e-05,8.535385131835938e-05
9.369850158691406e-05,0.06285977363586426,0.002764978500366208,0.073729,3.147125244140625e-05,9.5367431640625e-05
7.367134094238281e-05,0.05523371696472168,0.002824579040527339,0.071233,3.528594970703125e-05,9.751319885253906e-05
0.00012993812561035156,0.0411074161529541,0.001467905136108394,0.075604,3.504753112792969e-05,9.5367431640625e-05
0.00010585784912109375,0.038146018981933594,0.002098179519653326,0.077037,3.719329833984375e-05,0.0001049041748046875
0.00011324882507324219,0.03806948661804199,0.0010878983154296862,0.064111,3.0517578125e-05,8.20159912109375e-05
8.106231689453125e-05,0.05304217338562012,0.0022618492431640685,0.072943,3.24249267578125e-05,9.584426879882812e-05
9.918212890625e-05,0.08285236358642578,0.0009428484649658259,0.068503,3.600120544433594e-05,0.00010132789611816406
7.462501525878906e-05,0.07405519485473633,0.013455964385986327,0.074088,2.86102294921875e-05,8.058547973632812e-05
0.00012826919555664062,0.07432079315185547,0.0008986382293701134,0.07552,2.4557113647460938e-05,6.508827209472656e-05
0.00011539459228515625,0.0920572280883789,0.01107015371704101,0.064921,3.4332275390625e-05,9.489059448242188e-05
0.00011754035949707031,0.060820579528808594,0.0017202267456054715,0.068145,3.719329833984375e-05,0.00010561943054199219
0.00011992454528808594,0.08054065704345703,0.0010364509582519582,0.09115,3.147125244140625e-05,8.0108642578125e-05
8.940696716308594e-05,0.10294675827026367,0.004365342651367191,0.093289,3.4809112548828125e-05,8.869171142578125e-05
9.322166442871094e-05,0.0515599250793457,0.0012018977661132774,0.069123,3.528594970703125e-05,0.00010228157043457031
0.00012135505676269531,0.05816245079040527,0.0024718213043212894,0.066954,2.956390380859375e-05,8.535385131835938e-05
0.0001201629638671875,0.043750762939453125,0.001278456451416013,0.070898,3.24249267578125e-05,9.250640869140625e-05
0.00010061264038085938,0.05593705177307129,0.001228786148071287,0.068136,3.457069396972656e-05,9.584426879882812e-05
8.559226989746094e-05,0.039618492126464844,0.0010870935516357483,0.067767,3.7670135498046875e-05,0.00010371208190917969
0.00010013580322265625,0.05267596244812012,0.005593976852416999,0.070653,3.409385681152344e-05,9.179115295410156e-05
8.726119995117188e-05,0.051641225814819336,0.0013699886932373034,0.070286,2.7894973754882812e-05,7.700920104980469e-05
8.749961853027344e-05,0.052979469299316406,0.0018822438812255843,0.05999,2.6226043701171875e-05,6.270408630371094e-05
0.00013303756713867188,0.05189967155456543,0.002169137100219723,0.064821,3.6716461181640625e-05,0.00010561943054199219
0.00010037422180175781,0.04809832572937012,0.010803360626220705,0.061478,3.552436828613281e-05,9.036064147949219e-05
8.511543273925781e-05,0.03989005088806152,0.0034660825653076155,0.058533,4.38690185546875e-05,9.870529174804688e-05
9.036064147949219e-05,0.036650896072387695,0.014621975006103516,0.062361,2.9087066650390625e-05,7.176399230957031e-05
7.867813110351562e-05,0.05218625068664551,0.0011936640319824277,0.062744,4.696846008300781e-05,0.0001232624053955078
0.0001049041748046875,0.04549074172973633,0.002860173568725588,0.05889,3.337860107421875e-05,9.393692016601562e-05
0.00011277198791503906,0.052945613861083984,0.0038386909179687484,0.078307,3.361701965332031e-05,9.584426879882812e-05
8.749961853027344e-05,0.08133625984191895,0.0022324582977294866,0.084833,5.1021575927734375e-05,0.00014662742614746094
8.535385131835938e-05,0.07102775573730469,0.004805793533325192,0.07724,4.0531158447265625e-05,0.00012302398681640625
8.988380432128906e-05,0.0858299732208252,0.0009309083862304654,0.058833,3.147125244140625e-05,8.130073547363281e-05
8.678436279296875e-05,0.047806739807128906,0.00895637466430664,0.06948,2.5987625122070312e-05,6.508827209472656e-05
9.632110595703125e-05,0.03929758071899414,0.008789960235595709,0.074081,2.765655517578125e-05,7.557868957519531e-05
9.655952453613281e-05,0.0592806339263916,0.0014719453887939438,0.073242,3.552436828613281e-05,0.00010418891906738281
8.392333984375e-05,0.026506900787353516,0.0014188231506347682,0.082896,3.933906555175781e-05,0.00011682510375976562
7.724761962890625e-05,0.05550503730773926,0.0032568319091796916,0.065299,4.863739013671875e-05,8.034706115722656e-05
0.00011515617370605469,0.04746294021606445,0.0017248129882812546,0.083671,2.5987625122070312e-05,6.699562072753906e-05
9.1552734375e-05,0.053765058517456055,0.005589843704223635,0.071823,2.8848648071289062e-05,8.249282836914062e-05
9.226799011230469e-05,0.02583765983581543,0.0009913058776855471,0.061348,3.4332275390625e-05,0.00011444091796875
0.00010704994201660156,0.03301048278808594,0.0020626930999755877,0.06927,3.457069396972656e-05,0.00010251998901367188
9.417533874511719e-05,0.03772592544555664,0.0021124468231201177,0.060085,2.6226043701171875e-05,7.176399230957031e-05
8.130073547363281e-05,0.06482362747192383,0.001985504852294928,0.064714,3.981590270996094e-05,0.00010657310485839844
8.249282836914062e-05,0.046756744384765625,0.0024816118469238313,0.079676,2.7894973754882812e-05,7.390975952148438e-05
0.00010561943054199219,0.04757380485534668,0.0023914563140869094,0.063254,2.5033950805664062e-05,5.745887756347656e-05
0.00013303756713867188,0.04815030097961426,0.0012354711761474596,0.062876,2.7418136596679688e-05,7.796287536621094e-05
8.440017700195312e-05,0.04192304611206055,0.005083679183959959,0.060691,3.743171691894531e-05,9.870529174804688e-05
0.00012683868408203125,0.053836822509765625,0.005941178558349608,0.058727,4.3392181396484375e-05,8.177757263183594e-05
9.5367431640625e-05,0.055599212646484375,0.0014867088165283204,0.072491,2.9802322387695312e-05,9.274482727050781e-05
7.081031799316406e-05,0.04980134963989258,0.0072806623992919955,0.062344,3.24249267578125e-05,9.489059448242188e-05
6.771087646484375e-05,0.0510861873626709,0.0015276873168945382,0.086444,2.5510787963867188e-05,6.914138793945312e-05
8.988380432128906e-05,0.05986642837524414,0.003022520721435551,0.063162,2.4080276489257812e-05,7.033348083496094e-05
9.369850158691406e-05,0.07557487487792969,0.0012820438232421932,0.072416,4.3392181396484375e-05,0.00012421607971191406
8.344650268554688e-05,0.048195838928222656,0.0024540274047851543,0.06126,4.267692565917969e-05,0.00013685226440429688
0.00010728836059570312,0.04710245132446289,0.007328000823974612,0.063108,2.9325485229492188e-05,8.749961853027344e-05
8.869171142578125e-05,0.04050254821777344,0.02117088088989258,0.064275,3.0040740966796875e-05,8.511543273925781e-05
8.630752563476562e-05,0.05739235877990723,0.0029637207336425803,0.064843,2.8848648071289062e-05,8.153915405273438e-05
6.175041198730469e-05,0.07984018325805664,0.008834345565795904,0.065964,3.8623809814453125e-05,0.00010704994201660156
7.939338684082031e-05,0.06976151466369629,0.003156442810058592,0.060899,3.314018249511719e-05,8.606910705566406e-05
8.463859558105469e-05,0.056333303451538086,0.002886138824462897,0.062771,3.266334533691406e-05,9.655952453613281e-05
7.104873657226562e-05,0.08965802192687988,0.004942646652221674,0.065794,2.8371810913085938e-05,8.0108642578125e-05
0.00010919570922851562,0.05236458778381348,0.0021325461883544908,0.061648,2.765655517578125e-05,7.104873657226562e-05
0.0001010894775390625,0.04876065254211426,0.0027088351440429717,0.05823,3.504753112792969e-05,0.0001010894775390625
6.508827209472656e-05,0.07601666450500488,0.003146156295776366,0.060066,3.337860107421875e-05,9.059906005859375e-05
0.00010561943054199219,0.04971766471862793,0.009923385818481442,0.062517,2.6226043701171875e-05,8.106231689453125e-05
8.988380432128906e-05,0.046216487884521484,0.0009638372955322327,0.068544,3.62396240234375e-05,9.34600830078125e-05
9.298324584960938e-05,0.05689406394958496,0.00214190782165527,0.056814,5.53131103515625e-05,8.20159912109375e-05
0.00010085105895996094,0.029027938842773438,0.014615548004150394,0.067811,2.86102294921875e-05,0.00011682510375976562
5.9604644775390625e-05,0.050202131271362305,0.002935604232788089,0.071281,4.887580871582031e-05,0.00010824203491210938
7.104873657226562e-05,0.05740785598754883,0.001689717285156253,0.068783,2.9802322387695312e-05,9.751319885253906e-05
7.176399230957031e-05,0.06338334083557129,0.0016451640472412085,0.060414,3.0517578125e-05,8.296966552734375e-05
7.05718994140625e-05,0.033132314682006836,0.014283038101196285,0.084165,2.6464462280273438e-05,6.508827209472656e-05
0.00011277198791503906,0.059955596923828125,0.0022388824310302785,0.088791,2.6941299438476562e-05,0.0001423358917236328
6.890296936035156e-05,0.046976566314697266,0.0014420675201416017,0.069008,2.9802322387695312e-05,7.081031799316406e-05
9.965896606445312e-05,0.047933101654052734,0.0019119239501953073,0.079282,2.3365020751953125e-05,6.437301635742188e-05
7.43865966796875e-05,0.026728391647338867,0.003998843963623044,0.064917,3.457069396972656e-05,0.00010704994201660156
8.606910705566406e-05,0.07250308990478516,0.0014369311370849638,0.062171,3.647804260253906e-05,0.00010371208190917969
0.00010204315185546875,0.06982731819152832,0.023636242324829096,0.073593,3.814697265625e-05,0.0001068115234375
0.00011205673217773438,0.04454469680786133,0.01382517750549317,0.094522,2.8371810913085938e-05,7.295608520507812e-05
9.5367431640625e-05,0.07362508773803711,0.0009637467803955135,0.071181,2.5510787963867188e-05,6.365776062011719e-05
7.939338684082031e-05,0.08132243156433105,0.002891837921142573,0.075535,2.765655517578125e-05,0.00010013580322265625
6.794929504394531e-05,0.07861995697021484,0.01251067016601562,0.07752,3.218650817871094e-05,6.4849853515625e-05
7.724761962890625e-05,0.09993243217468262,0.0013135049896240286,0.071917,2.5510787963867188e-05,6.771087646484375e-05
0.00011968612670898438,0.027144908905029297,0.001658286636352542,0.062282,2.4557113647460938e-05,7.081031799316406e-05
0.00010704994201660156,0.026107072830200195,0.0033317197265625015,0.094706,3.24249267578125e-05,0.00010728836059570312
6.723403930664062e-05,0.03603172302246094,0.016974929443359377,0.075459,3.5762786865234375e-05,0.00010395050048828125
9.441375732421875e-05,0.057782649993896484,0.005035113571166996,0.067977,2.9087066650390625e-05,7.295608520507812e-05
8.749961853027344e-05,0.06837153434753418,0.0014143001251220727,0.058182,2.765655517578125e-05,7.915496826171875e-05
9.846687316894531e-05,0.07548904418945312,0.002827589523315424,0.069763,2.3603439331054688e-05,6.341934204101562e-05
0.00012373924255371094,0.08325386047363281,0.0012105785675048802,0.060768,4.553794860839844e-05,0.00010776519775390625
0.00011754035949707031,0.06262421607971191,0.011588985565185547,0.062347,3.528594970703125e-05,9.632110595703125e-05
9.679794311523438e-05,0.07303047180175781,0.0022522517242431622,0.062821,3.0040740966796875e-05,8.20159912109375e-05
8.606910705566406e-05,0.0631246566772461,0.005446203811645511,0.067492,3.743171691894531e-05,0.00010371208190917969
7.605552673339844e-05,0.07610964775085449,0.0043048017730712845,0.078976,3.8623809814453125e-05,0.00010228157043457031
6.961822509765625e-05,0.0800778865814209,0.008828769699096684,0.069934,3.147125244140625e-05,9.870529174804688e-05
0.00010466575622558594,0.08614563941955566,0.0046413483123779326,0.075777,2.9087066650390625e-05,8.320808410644531e-05
0.00012421607971191406,0.07885932922363281,0.011382491638183598,0.072723,2.574920654296875e-05,7.987022399902344e-05
0.00014090538024902344,0.08142852783203125,0.019562449203491213,0.062089,4.029273986816406e-05,7.271766662597656e-05
9.465217590332031e-05,0.10405206680297852,0.0008994922637939468,0.060875,3.0040740966796875e-05,7.796287536621094e-05
0.00010538101196289062,0.07245969772338867,0.006785176589965816,0.073647,2.9087066650390625e-05,7.724761962890625e-05
8.392333984375e-05,0.07523822784423828,0.0019933889312744174,0.062233,2.9802322387695312e-05,7.700920104980469e-05
0.00011205673217773438,0.052255868911743164,0.0030520173187255917,0.075788,3.600120544433594e-05,9.965896606445312e-05
9.465217590332031e-05,0.03189444541931152,0.006649990127563482,0.075927,3.695487976074219e-05,0.00010561943054199219
8.606910705566406e-05,0.050710439682006836,0.01679143994140625,0.072297,3.4332275390625e-05,9.870529174804688e-05
7.009506225585938e-05,0.05548524856567383,0.010647121078491209,0.075643,3.0279159545898438e-05,7.915496826171875e-05
5.9604644775390625e-05,0.06630086898803711,0.0013581931915283146,0.097766,3.62396240234375e-05,0.00011348724365234375
0.00012350082397460938,0.08741593360900879,0.023917513580322264,0.06203,3.0994415283203125e-05,7.796287536621094e-05
7.128715515136719e-05,0.08239269256591797,0.0015831999816894593,0.066296,2.574920654296875e-05,6.580352783203125e-05
8.392333984375e-05,0.0797111988067627,0.0014828252716064388,0.095158,4.2438507080078125e-05,0.00011873245239257812
7.343292236328125e-05,0.11279296875,0.003767186950683593,0.058976,2.6226043701171875e-05,6.914138793945312e-05
5.626678466796875e-05,0.08550286293029785,0.002171988327026364,0.083318,2.5033950805664062e-05,6.318092346191406e-05
7.700920104980469e-05,0.1050255298614502,0.004536871444702148,0.079638,2.7179718017578125e-05,7.081031799316406e-05
0.0001049041748046875,0.03861236572265625,0.004666419464111324,0.074119,3.504753112792969e-05,0.00010395050048828125
7.843971252441406e-05,0.07415437698364258,0.004899194763183595,0.064802,3.3855438232421875e-05,9.870529174804688e-05
9.250640869140625e-05,0.07018184661865234,0.0014538067474365174,0.063186,2.6226043701171875e-05,7.295608520507812e-05
0.000118255615234375,0.08779358863830566,0.0015622725677490248,0.05998,2.47955322265625e-05,6.580352783203125e-05
0.00010919570922851562,0.05475616455078125,0.0024901650390625057,0.085904,2.7179718017578125e-05,7.987022399902344e-05
0.0001461505889892578,0.04123735427856445,0.0013178550415039042,0.110057,3.1948089599609375e-05,8.630752563476562e-05
0.00011301040649414062,0.0439150333404541,0.005021901229858405,0.068571,3.8623809814453125e-05,0.00010967254638671875
8.869171142578125e-05,0.046300411224365234,0.0030950068511962914,0.067521,2.9325485229492188e-05,8.535385131835938e-05
8.0108642578125e-05,0.05507922172546387,0.011393727737426758,0.061369,4.100799560546875e-05,0.0001068115234375
0.00010848045349121094,0.11534667015075684,0.0010516542053222722,0.069515,3.24249267578125e-05,8.463859558105469e-05
9.846687316894531e-05,0.0699613094329834,0.006168490280151373,0.065436,3.337860107421875e-05,9.703636169433594e-05
0.0001049041748046875,0.0730891227722168,0.005889947967529299,0.056045,2.8848648071289062e-05,8.940696716308594e-05
6.127357482910156e-05,0.06276607513427734,0.007393023147583007,0.056985,3.528594970703125e-05,8.7738037109375e-05
8.177757263183594e-05,0.07882881164550781,0.0011652300720214892,0.065437,2.8848648071289062e-05,7.033348083496094e-05
7.939338684082031e-05,0.062288522720336914,0.0012419888305664067,0.06132,3.5762786865234375e-05,9.942054748535156e-05
9.5367431640625e-05,0.04853940010070801,0.0013137037200927765,0.059458,3.361701965332031e-05,9.608268737792969e-05
0.00013518333435058594,0.04364514350891113,0.005973108306884772,0.066684,4.100799560546875e-05,0.00010943412780761719
7.843971252441406e-05,0.04736733436584473,0.004247255950927731,0.063919,5.245208740234375e-05,0.00014901161193847656
0.00011324882507324219,0.059885263442993164,0.006376315490722657,0.060008,4.100799560546875e-05,0.0001239776611328125
9.894371032714844e-05,0.04648566246032715,0.01631141403198242,0.059345,3.147125244140625e-05,9.870529174804688e-05
9.250640869140625e-05,0.051729679107666016,0.004900908416748048,0.066731,3.409385681152344e-05,9.822845458984375e-05
8.392333984375e-05,0.042724609375,0.0016637263336181651,0.056421,4.1961669921875e-05,0.00011420249938964844
9.560585021972656e-05,0.024433612823486328,0.0013684516448974615,0.060973,3.266334533691406e-05,0.00010800361633300781
6.985664367675781e-05,0.0368046760559082,0.0009707390441894559,0.062636,3.314018249511719e-05,0.00010013580322265625
6.604194641113281e-05,0.03741788864135742,0.0031286089019775393,0.058767,3.0994415283203125e-05,8.893013000488281e-05
5.435943603515625e-05,0.05127310752868652,0.000956971588134764,0.05931,3.504753112792969e-05,0.00010228157043457031
8.416175842285156e-05,0.04284524917602539,0.001367572784423829,0.061625,3.4332275390625e-05,9.72747802734375e-05
9.059906005859375e-05,0.04819035530090332,0.001488079284667973,0.065951,2.9802322387695312e-05,9.489059448242188e-05
9.1552734375e-05,0.040287017822265625,0.002171967529296881,0.073401,3.0279159545898438e-05,7.724761962890625e-05
0.00010561943054199219,0.04100322723388672,0.001751148910522457,0.064405,2.7179718017578125e-05,7.414817810058594e-05
8.630752563476562e-05,0.05410885810852051,0.007108758911132815,0.063816,2.5272369384765625e-05,7.414817810058594e-05
7.152557373046875e-05,0.05644488334655762,0.0037877837829589783,0.067682,2.574920654296875e-05,7.534027099609375e-05
9.083747863769531e-05,0.061330318450927734,0.0014935072479248038,0.059344,2.5987625122070312e-05,6.699562072753906e-05
7.414817810058594e-05,0.026598453521728516,0.003921973449707031,0.077168,2.9325485229492188e-05,8.630752563476562e-05
6.365776062011719e-05,0.03775286674499512,0.0026394420318603534,0.071282,3.504753112792969e-05,0.0001010894775390625
9.799003601074219e-05,0.054294586181640625,0.008630376312255855,0.085678,3.0040740966796875e-05,9.775161743164062e-05
8.940696716308594e-05,0.05459284782409668,0.0009081926727294853,0.08396,2.3603439331054688e-05,6.747245788574219e-05
9.799003601074219e-05,0.06631612777709961,0.0033134609985351615,0.07157,3.24249267578125e-05,0.000102996826171875
0.00010037422180175781,0.0677022933959961,0.0009210154418945321,0.066787,2.6941299438476562e-05,6.866455078125e-05
9.393692016601562e-05,0.05034589767456055,0.002213530670166018,0.057939,2.47955322265625e-05,6.818771362304688e-05
0.00010347366333007812,0.04184246063232422,0.002013389053344722,0.06281,3.218650817871094e-05,8.273124694824219e-05
0.00010442733764648438,0.07829999923706055,0.0011344268493652387,0.074707,4.363059997558594e-05,0.00012063980102539062
9.369850158691406e-05,0.03293943405151367,0.002183619232177733,0.10828,2.8371810913085938e-05,7.414817810058594e-05
0.00010418891906738281,0.061989545822143555,0.005865545196533206,0.078455,2.6226043701171875e-05,6.628036499023438e-05
9.012222290039062e-05,0.04109597206115723,0.006159980224609368,0.115876,2.3603439331054688e-05,5.8650970458984375e-05
6.222724914550781e-05,0.06621670722961426,0.0023850246734619107,0.061643,2.5033950805664062e-05,6.985664367675781e-05
9.274482727050781e-05,0.06786298751831055,0.006084989044189457,0.077053,2.4080276489257812e-05,6.437301635742188e-05
9.822845458984375e-05,0.07419633865356445,0.0026151230316162066,0.124477,3.4809112548828125e-05,0.00010895729064941406
0.00012946128845214844,0.11340761184692383,0.0010213414611816435,0.071281,2.956390380859375e-05,9.5367431640625e-05
0.00010156631469726562,0.08341836929321289,0.002779470779418952,0.063298,2.8848648071289062e-05,7.128715515136719e-05
8.249282836914062e-05,0.04847359657287598,0.0009941961059570376,0.075274,3.790855407714844e-05,0.00010609626770019531
0.0001201629638671875,0.018960237503051758,0.010211257827758793,0.084712,3.910064697265625e-05,0.00011968612670898438
8.702278137207031e-05,0.05671119689941406,0.006158485198974613,0.058174,3.62396240234375e-05,0.00010132789611816406
8.225440979003906e-05,0.045940399169921875,0.008957457336425778,0.063641,2.86102294921875e-05,7.414817810058594e-05
8.487701416015625e-05,0.07730889320373535,0.005169240402221678,0.063126,2.5033950805664062e-05,6.628036499023438e-05
7.843971252441406e-05,0.07091093063354492,0.001214050537109379,0.074069,3.504753112792969e-05,0.00011587142944335938
9.703636169433594e-05,0.03853464126586914,0.00295444653320312,0.087122,4.935264587402344e-05,0.00014328956604003906
7.510185241699219e-05,0.10590267181396484,0.012467103897094725,0.064014,3.8623809814453125e-05,0.00013303756713867188
9.369850158691406e-05,0.0779423713684082,0.018528014694213862,0.070914,3.504753112792969e-05,9.369850158691406e-05
9.083747863769531e-05,0.0736079216003418,0.0017257062683105479,0.065649,2.8371810913085938e-05,7.891654968261719e-05
9.679794311523438e-05,0.05286812782287598,0.016540800369262698,0.083312,6.580352783203125e-05,7.915496826171875e-05
0.00011277198791503906,0.06310534477233887,0.003083657989501956,0.05474,2.7418136596679688e-05,7.224082946777344e-05
9.417533874511719e-05,0.03183770179748535,0.002277210891723634,0.058412,3.719329833984375e-05,0.00010204315185546875
6.0558319091796875e-05,0.03265237808227539,0.001340113037109375,0.067107,4.100799560546875e-05,0.0001342296600341797
7.033348083496094e-05,0.0504755973815918,0.002947362228393549,0.067404,3.933906555175781e-05,0.00011920928955078125
6.127357482910156e-05,0.05983877182006836,0.001209014282226556,0.06864,3.170967102050781e-05,9.012222290039062e-05
5.245208740234375e-05,0.07187724113464355,0.011017200073242188,0.061216,3.3855438232421875e-05,0.00010204315185546875
9.083747863769531e-05,0.06572818756103516,0.0017851389007568358,0.062292,2.6941299438476562e-05,7.581710815429688e-05
0.00012135505676269531,0.034023284912109375,0.0010170134277343729,0.080278,3.0517578125e-05,9.393692016601562e-05
8.130073547363281e-05,0.03519272804260254,0.005143275634765632,0.077258,2.47955322265625e-05,7.319450378417969e-05
8.630752563476562e-05,0.04731035232543945,0.001614311355590814,0.066031,2.3365020751953125e-05,7.152557373046875e-05
5.078315734863281e-05,0.045203447341918945,0.005992815002441407,0.065816,2.5033950805664062e-05,6.723403930664062e-05
8.177757263183594e-05,0.03479409217834473,0.0178824814453125,0.071061,3.2901763916015625e-05,9.72747802734375e-05
6.29425048828125e-05,0.046387434005737305,0.00600601968383789,0.070729,2.574920654296875e-05,7.2479248046875e-05
7.009506225585938e-05,0.056836605072021484,0.0009123303222656198,0.067695,2.86102294921875e-05,8.225440979003906e-05
7.891654968261719e-05,0.04925084114074707,0.009716617492675786,0.064896,2.4557113647460938e-05,6.818771362304688e-05
9.560585021972656e-05,0.08823323249816895,0.001301317764282231,0.074249,3.4332275390625e-05,0.00010323524475097656
8.416175842285156e-05,0.0736994743347168,0.0012523459167480405,0.085028,3.123283386230469e-05,9.298324584960938e-05
7.843971252441406e-05,0.08345794677734375,0.0014733049926757835,0.076069,2.5987625122070312e-05,8.106231689453125e-05
8.416175842285156e-05,0.07458162307739258,0.0011965790710449231,0.069104,3.5762786865234375e-05,7.82012939453125e-05
8.559226989746094e-05,0.10141849517822266,0.0020060112304687433,0.068543,3.123283386230469e-05,8.320808410644531e-05
0.0001068115234375,0.04607081413269043,0.0010127909240722627,0.066319,4.76837158203125e-05,0.00010824203491210938
0.0003590583801269531,0.03422880172729492,0.0019209547576904268,0.060019,2.7894973754882812e-05,6.794929504394531e-05
0.00011420249938964844,0.04793047904968262,0.007003322738647455,0.065531,2.9802322387695312e-05,9.34600830078125e-05
0.00012087821960449219,0.031395673751831055,0.0029195583801269465,0.067752,3.24249267578125e-05,8.20159912109375e-05
0.00010061264038085938,0.048442840576171875,0.001349554168701174,0.056538,4.00543212890625e-05,0.00011038780212402344
8.487701416015625e-05,0.04506516456604004,0.0014236684265136745,0.068381,2.8133392333984375e-05,7.557868957519531e-05
0.0001289844512939453,0.03597521781921387,0.0010723401489257794,0.076531,3.6716461181640625e-05,0.00011205673217773438
9.918212890625e-05,0.030111074447631836,0.0027052243652343766,0.063331,2.9087066650390625e-05,7.271766662597656e-05
7.62939453125e-05,0.03863215446472168,0.0021681594390869086,0.064698,4.649162292480469e-05,0.00010800361633300781
6.175041198730469e-05,0.05551910400390625,0.001449876983642573,0.064892,3.743171691894531e-05,0.00011372566223144531
7.867813110351562e-05,0.05777883529663086,0.0014205795745849611,0.061577,2.8848648071289062e-05,7.462501525878906e-05
9.107589721679688e-05,0.09063363075256348,0.0032240197753906283,0.06224,4.0531158447265625e-05,0.00010538101196289062
0.00011324882507324219,0.03992962837219238,0.0021430417327880924,0.071097,2.8133392333984375e-05,7.128715515136719e-05
0.00011229515075683594,0.06467127799987793,0.00713827838134766,0.065258,2.9087066650390625e-05,7.62939453125e-05
0.00012969970703125,0.05920219421386719,0.0037083321685791037,0.064163,3.790855407714844e-05,0.0001010894775390625
9.250640869140625e-05,0.10461640357971191,0.009628622787475588,0.061582,3.838539123535156e-05,0.00010347366333007812
0.00010895729064941406,0.07066607475280762,0.0009919249114990203,0.063419,2.8848648071289062e-05,7.605552673339844e-05
0.0001068115234375,0.09157156944274902,0.003320199203491206,0.074425,4.100799560546875e-05,0.00010728836059570312
7.557868957519531e-05,0.09443116188049316,0.0057936510314941375,0.064876,2.6702880859375e-05,6.651878356933594e-05
0.00014543533325195312,0.04285621643066406,0.0015120526428222675,0.064538,3.695487976074219e-05,8.893013000488281e-05
0.00013399124145507812,0.03978848457336426,0.0020309651641845713,0.060022,2.8371810913085938e-05,7.724761962890625e-05
8.320808410644531e-05,0.050367116928100586,0.0018138348846435531,0.067622,3.933906555175781e-05,0.00011420249938964844
9.059906005859375e-05,0.04832911491394043,0.003937082153320309,0.085344,2.8133392333984375e-05,7.534027099609375e-05
8.916854858398438e-05,0.0649573802947998,0.005205035964965826,0.074983,2.8371810913085938e-05,8.153915405273438e-05
8.606910705566406e-05,0.06367659568786621,0.0014692666168212923,0.058313,2.7179718017578125e-05,7.295608520507812e-05
9.1552734375e-05,0.0757145881652832,0.0011940046691894524,0.06461,2.6226043701171875e-05,6.961822509765625e-05
0.00010228157043457031,0.04087042808532715,0.0138847700958252,0.062912,3.361701965332031e-05,0.00010156631469726562
9.751319885253906e-05,0.0509037971496582,0.011408479324340817,0.065209,3.218650817871094e-05,8.344650268554688e-05
8.869171142578125e-05,0.06853437423706055,0.004366633148193355,0.06478,2.7179718017578125e-05,7.081031799316406e-05
0.00012421607971191406,0.06666874885559082,0.0010785078735351533,0.068678,3.62396240234375e-05,0.00010466575622558594
6.413459777832031e-05,0.04728341102600098,0.0032187300567626947,0.065262,3.814697265625e-05,0.00011491775512695312
0.00010776519775390625,0.06340885162353516,0.008113975280761715,0.081931,2.9087066650390625e-05,7.462501525878906e-05
8.177757263183594e-05,0.05278515815734863,0.007810800949096683,0.067534,4.506111145019531e-05,0.00010824203491210938
0.00010251998901367188,0.06401562690734863,0.0023989806060790986,0.064862,3.1948089599609375e-05,9.131431579589844e-05
8.559226989746094e-05,0.05084705352783203,0.0018914917144775417,0.065009,3.600120544433594e-05,8.630752563476562e-05
0.0001220703125,0.0765843391418457,0.0028266576232910123,0.084456,2.9087066650390625e-05,8.416175842285156e-05
0.00010848045349121094,0.047255516052246094,0.0025484772186279286,0.083302,3.218650817871094e-05,0.00010657310485839844
9.012222290039062e-05,0.04291868209838867,0.004187221755981449,0.078385,3.528594970703125e-05,8.96453857421875e-05
9.179115295410156e-05,0.0881648063659668,0.00430733653259277,0.073188,3.123283386230469e-05,9.202957153320312e-05
5.626678466796875e-05,0.047910213470458984,0.005994508132934576,0.07089,3.62396240234375e-05,0.00010466575622558594
0.00010442733764648438,0.06467914581298828,0.0019101893615722648,0.060905,2.8848648071289062e-05,7.295608520507812e-05
9.703636169433594e-05,0.022600173950195312,0.0011536637573242164,0.065347,5.0067901611328125e-05,0.00015091896057128906
7.653236389160156e-05,0.04057741165161133,0.0016127497253417972,0.059544,3.337860107421875e-05,9.703636169433594e-05
7.033348083496094e-05,0.03090691566467285,0.008941137786865234,0.059454,2.9087066650390625e-05,7.224082946777344e-05
6.723403930664062e-05,0.05009317398071289,0.0037911125335693407,0.071959,4.76837158203125e-05,0.00015354156494140625
0.00011110305786132812,0.05545663833618164,0.001452891433715825,0.075012,3.266334533691406e-05,0.00010323524475097656
0.00012159347534179688,0.04922318458557129,0.013732322021484375,0.061154,3.3855438232421875e-05,0.00010561943054199219
9.608268737792969e-05,0.08497428894042969,0.000884380477905275,0.057156,3.24249267578125e-05,8.249282836914062e-05
7.343292236328125e-05,0.05358576774597168,0.01054777735900879,0.062708,2.6464462280273438e-05,6.699562072753906e-05
7.915496826171875e-05,0.05286669731140137,0.0010798088226318392,0.058084,2.86102294921875e-05,8.106231689453125e-05
7.62939453125e-05,0.06624269485473633,0.0009622620239257834,0.069561,3.409385681152344e-05,9.369850158691406e-05
8.726119995117188e-05,0.05172896385192871,0.0029071648864746127,0.057397,2.47955322265625e-05,6.437301635742188e-05
7.62939453125e-05,0.06558609008789062,0.015465899719238285,0.064411,3.910064697265625e-05,0.00010776519775390625
8.344650268554688e-05,0.08321642875671387,0.0009500058441162113,0.068647,2.7894973754882812e-05,7.462501525878906e-05
7.796287536621094e-05,0.0647435188293457,0.000854691543579103,0.074585,4.4345855712890625e-05,0.00010251998901367188
7.987022399902344e-05,0.07642865180969238,0.01763828228759766,0.073862,3.147125244140625e-05,9.226799011230469e-05
8.7738037109375e-05,0.07874727249145508,0.002084176681518557,0.067077,3.337860107421875e-05,9.751319885253906e-05
9.584426879882812e-05,0.09241366386413574,0.0035939247589111267,0.079602,3.647804260253906e-05,0.00012063980102539062
0.00010442733764648438,0.08072566986083984,0.007513989929199216,0.076046,3.743171691894531e-05,0.00010919570922851562
8.797645568847656e-05,0.08630061149597168,0.003156263351440425,0.068,2.86102294921875e-05,7.343292236328125e-05
8.106231689453125e-05,0.11428117752075195,0.0012476100006103552,0.066021,2.574920654296875e-05,6.67572021484375e-05
0.00011086463928222656,0.034772396087646484,0.004787479553222659,0.06709,3.886222839355469e-05,9.751319885253906e-05
0.00010585784912109375,0.06217503547668457,0.002769000305175781,0.084661,2.7179718017578125e-05,6.866455078125e-05
0.00010395050048828125,0.05211496353149414,0.005860140548706053,0.074089,3.790855407714844e-05,0.00010633468627929688
9.1552734375e-05,0.041197776794433594,0.01365836787414551,0.080398,3.0517578125e-05,8.392333984375e-05
7.557868957519531e-05,0.07258057594299316,0.0011720910797119108,0.059499,2.9087066650390625e-05,8.96453857421875e-05
8.440017700195312e-05,0.06240510940551758,0.008000071670532224,0.067123,2.47955322265625e-05,7.724761962890625e-05
7.414817810058594e-05,0.08470654487609863,0.0016581969909667954,0.059407,3.3855438232421875e-05,0.00010061264038085938
9.322166442871094e-05,0.07906651496887207,0.0012343912658691475,0.064644,3.3855438232421875e-05,9.322166442871094e-05
0.00011348724365234375,0.024524927139282227,0.004568233551025397,0.071236,4.6253204345703125e-05,0.00013637542724609375
6.723403930664062e-05,0.031662702560424805,0.0106833514251709,0.061521,3.504753112792969e-05,9.5367431640625e-05
7.152557373046875e-05,0.04202103614807129,0.0014448571624755893,0.059756,3.838539123535156e-05,8.869171142578125e-05
8.106231689453125e-05,0.05609726905822754,0.0010585283966064452,0.065553,3.504753112792969e-05,0.00010061264038085938
9.274482727050781e-05,0.04345273971557617,0.0009950492095947283,0.05803,2.5987625122070312e-05,7.033348083496094e-05
8.296966552734375e-05,0.053392648696899414,0.0015675323486328135,0.0707,3.3855438232421875e-05,9.703636169433594e-05
8.20159912109375e-05,0.05904817581176758,0.0010471229095458945,0.062948,2.8848648071289062e-05,7.319450378417969e-05
0.0001010894775390625,0.052825927734375,0.0011040760650634779,0.064261,3.62396240234375e-05,9.632110595703125e-05
0.00013566017150878906,0.06570982933044434,0.0011547324066162046,0.074912,2.6464462280273438e-05,6.961822509765625e-05
0.00012254714965820312,0.04951930046081543,0.001316319259643553,0.062016,4.696846008300781e-05,0.00011873245239257812
0.00010251998901367188,0.038790225982666016,0.007653799072265627,0.072184,3.600120544433594e-05,0.00010633468627929688
5.5789947509765625e-05,0.03211236000061035,0.004233843338012702,0.071388,3.695487976074219e-05,0.00010824203491210938
7.462501525878906e-05,0.06299448013305664,0.0014941551361083993,0.063859,3.4809112548828125e-05,0.0001068115234375
4.8160552978515625e-05,0.05016303062438965,0.010337591827392578,0.067662,2.6464462280273438e-05,6.341934204101562e-05
9.655952453613281e-05,0.048708200454711914,0.005995536132812507,0.084779,3.075599670410156e-05,8.368492126464844e-05
8.487701416015625e-05,0.05270028114318848,0.00208934051513672,0.077305,3.8623809814453125e-05,0.00010538101196289062
0.00013327598571777344,0.0296933650970459,0.0021901196136474635,0.061311,3.0279159545898438e-05,9.560585021972656e-05
8.296966552734375e-05,0.05604696273803711,0.0025047148437499986,0.056028,3.5762786865234375e-05,8.940696716308594e-05
0.00012373924255371094,0.056475162506103516,0.0051686220703125035,0.068394,2.765655517578125e-05,7.677078247070312e-05
7.486343383789062e-05,0.03974342346191406,0.006026962417602533,0.066031,2.5272369384765625e-05,6.651878356933594e-05
8.606910705566406e-05,0.05404996871948242,0.0013424824981689426,0.059547,2.9802322387695312e-05,8.177757263183594e-05
0.00010776519775390625,0.05103254318237305,0.002858046646118162,0.07488,4.792213439941406e-05,0.0001361370086669922
8.392333984375e-05,0.04232072830200195,0.002476141693115233,0.069398,3.552436828613281e-05,9.775161743164062e-05
0.00010061264038085938,0.05869579315185547,0.0024892527313232354,0.063603,3.218650817871094e-05,8.273124694824219e-05
7.462501525878906e-05,0.05708932876586914,0.001916399536132811,0.06144,4.0531158447265625e-05,0.00010061264038085938
8.821487426757812e-05,0.1178734302520752,0.000973135971069336,0.064401,3.218650817871094e-05,0.00010037422180175781
6.365776062011719e-05,0.08413147926330566,0.00616457974243164,0.059607,4.076957702636719e-05,0.00011205673217773438
9.274482727050781e-05,0.05173969268798828,0.0019915670013427728,0.07764,3.933906555175781e-05,0.00010180473327636719
7.939338684082031e-05,0.07187223434448242,0.004575673858642576,0.083983,2.8848648071289062e-05,8.106231689453125e-05
8.893013000488281e-05,0.06738400459289551,0.0021766233367919857,0.063908,3.3855438232421875e-05,7.891654968261719e-05
9.655952453613281e-05,0.06284594535827637,0.0014760105590820305,0.057977,3.123283386230469e-05,9.012222290039062e-05
0.00013518333435058594,0.031037569046020508,0.004490958190917965,0.064474,3.4809112548828125e-05,0.00010085105895996094
0.00010395050048828125,0.047037363052368164,0.0033421394042968816,0.069057,3.3855438232421875e-05,0.00010085105895996094
0.00011754035949707031,0.04227280616760254,0.0021142901153564514,0.071028,3.552436828613281e-05,0.00010895729064941406
0.00010037422180175781,0.06449532508850098,0.0009378237915039084,0.06698,2.8371810913085938e-05,8.7738037109375e-05
7.700920104980469e-05,0.06154346466064453,0.001422308776855466,0.063377,2.5510787963867188e-05,6.818771362304688e-05
8.7738037109375e-05,0.048707008361816406,0.0020571342468261727,0.06465,3.528594970703125e-05,8.106231689453125e-05
7.557868957519531e-05,0.060415029525756836,0.003311054611206052,0.0626,3.337860107421875e-05,9.226799011230469e-05
8.392333984375e-05,0.044440269470214844,0.011801282913208005,0.072993,3.719329833984375e-05,9.632110595703125e-05
7.748603820800781e-05,0.06507325172424316,0.0064226266326904285,0.060156,4.291534423828125e-05,0.00011849403381347656
0.000102996826171875,0.056092262268066406,0.0049275241546630905,0.083907,3.409385681152344e-05,8.96453857421875e-05
6.532669067382812e-05,0.0840291976928711,0.0018813518981933564,0.066777,3.933906555175781e-05,0.00010919570922851562
9.059906005859375e-05,0.0809926986694336,0.0010347417755126945,0.062258,3.62396240234375e-05,0.00010323524475097656
7.128715515136719e-05,0.08014798164367676,0.0038585974426269543,0.085978,3.314018249511719e-05,8.654594421386719e-05
0.0001251697540283203,0.05847883224487305,0.0024347692565917997,0.060492,2.9087066650390625e-05,7.486343383789062e-05
0.00012040138244628906,0.03212094306945801,0.00202371726989746,0.062515,2.9325485229492188e-05,0.00010085105895996094
5.650520324707031e-05,0.041372060775756836,0.004968746658325196,0.066579,4.482269287109375e-05,0.00012969970703125
9.632110595703125e-05,0.048614501953125,0.001603263519287107,0.072327,2.7894973754882812e-05,7.486343383789062e-05
7.62939453125e-05,0.05562233924865723,0.002641642700195311,0.062439,2.4557113647460938e-05,6.389617919921875e-05
8.630752563476562e-05,0.0637972354888916,0.004327520950317382,0.072742,4.267692565917969e-05,0.00012540817260742188
0.00010085105895996094,0.03713250160217285,0.0008410808715820298,0.058734,2.956390380859375e-05,7.891654968261719e-05
8.130073547363281e-05,0.07052493095397949,0.001235130706787116,0.063784,2.7418136596679688e-05,6.580352783203125e-05
8.606910705566406e-05,0.04790925979614258,0.002966440780639651,0.068742,3.4809112548828125e-05,9.202957153320312e-05
6.67572021484375e-05,0.0564265251159668,0.0078071657867431615,0.058853,3.337860107421875e-05,9.822845458984375e-05
9.822845458984375e-05,0.05438375473022461,0.0018201100463867206,0.059813,2.86102294921875e-05,7.343292236328125e-05
8.58306884765625e-05,0.06673574447631836,0.0014846388854980463,0.064471,2.5987625122070312e-05,7.82012939453125e-05
9.72747802734375e-05,0.07072329521179199,0.004909456893920902,0.067478,3.147125244140625e-05,8.7738037109375e-05
8.535385131835938e-05,0.06853342056274414,0.003482757995605462,0.070777,3.0040740966796875e-05,9.369850158691406e-05
0.00011610984802246094,0.06256270408630371,0.0010055261993408143,0.070485,2.47955322265625e-05,7.43865966796875e-05
7.915496826171875e-05,0.07075023651123047,0.002341604583740234,0.067732,3.337860107421875e-05,7.843971252441406e-05
9.131431579589844e-05,0.03444528579711914,0.0011709760131835903,0.061206,3.5762786865234375e-05,9.989738464355469e-05
9.799003601074219e-05,0.0460209846496582,0.003236498489379888,0.07336,3.886222839355469e-05,0.0001285076141357422
6.866455078125e-05,0.04306602478027344,0.0054180230407714774,0.064297,3.409385681152344e-05,9.059906005859375e-05
8.535385131835938e-05,0.05949044227600098,0.0013904819335937568,0.074316,2.9802322387695312e-05,8.916854858398438e-05
9.965896606445312e-05,0.04521965980529785,0.0009403322448730406,0.065351,2.9325485229492188e-05,6.914138793945312e-05
8.869171142578125e-05,0.06223583221435547,0.0011082191162109373,0.070507,2.5272369384765625e-05,6.866455078125e-05
9.131431579589844e-05,0.06532979011535645,0.0035501265869140597,0.084289,2.86102294921875e-05,8.606910705566406e-05
8.869171142578125e-05,0.07012438774108887,0.0045672230682373,0.072704,2.6464462280273438e-05,7.867813110351562e-05
8.535385131835938e-05,0.09641242027282715,0.00260994406127929,0.071471,2.6941299438476562e-05,7.43865966796875e-05
8.320808410644531e-05,0.07496309280395508,0.0013111692962646526,0.070794,2.8371810913085938e-05,8.606910705566406e-05
9.870529174804688e-05,0.06271028518676758,0.0008968314208984418,0.065271,2.6702880859375e-05,7.534027099609375e-05
0.00010442733764648438,0.0622105598449707,0.0015822666625976561,0.060377,2.7418136596679688e-05,8.0108642578125e-05
8.273124694824219e-05,0.03809833526611328,0.0027958763580322316,0.070252,3.504753112792969e-05,9.012222290039062e-05
0.00011515617370605469,0.055112600326538086,0.003046385711669916,0.074731,3.0517578125e-05,8.320808410644531e-05
8.320808410644531e-05,0.048107147216796875,0.00281265815734863,0.07341,3.361701965332031e-05,9.608268737792969e-05
6.747245788574219e-05,0.07170319557189941,0.00435435726928711,0.059322,2.6464462280273438e-05,6.508827209472656e-05
7.2479248046875e-05,0.06308603286743164,0.00178550817871094,0.077276,3.457069396972656e-05,9.298324584960938e-05
9.036064147949219e-05,0.06846976280212402,0.0011506980438232423,0.070923,3.0279159545898438e-05,7.200241088867188e-05
8.749961853027344e-05,0.06479382514953613,0.001496498901367188,0.079068,3.838539123535156e-05,0.00011014938354492188
0.00012993812561035156,0.058347463607788086,0.002701558517456057,0.074501,3.8623809814453125e-05,0.00010752677917480469
9.298324584960938e-05,0.06333351135253906,0.0012872185974121125,0.071697,3.0040740966796875e-05,7.605552673339844e-05
7.271766662597656e-05,0.059613943099975586,0.0027234509277343777,0.06197,3.910064697265625e-05,0.00010538101196289062
4.7206878662109375e-05,0.06107163429260254,0.0017679707183837906,0.064011,3.266334533691406e-05,8.153915405273438e-05
0.00010275840759277344,0.04893326759338379,0.010973976028442384,0.072962,3.075599670410156e-05,8.058547973632812e-05
8.296966552734375e-05,0.02002573013305664,0.005890302749633786,0.074354,3.552436828613281e-05,0.00010633468627929688
9.512901306152344e-05,0.04882979393005371,0.0010127956390380832,0.0718,3.528594970703125e-05,9.822845458984375e-05
5.6743621826171875e-05,0.04912877082824707,0.0024532220916748115,0.070042,2.8371810913085938e-05,7.128715515136719e-05
7.534027099609375e-05,0.05620551109313965,0.003377115432739261,0.074833,3.337860107421875e-05,7.963180541992188e-05
9.894371032714844e-05,0.053961992263793945,0.0028014740600585952,0.073461,3.24249267578125e-05,9.894371032714844e-05
8.320808410644531e-05,0.05716872215270996,0.004149898971557611,0.066211,3.147125244140625e-05,9.584426879882812e-05
8.940696716308594e-05,0.03986001014709473,0.0019886151733398416,0.076906,3.814697265625e-05,0.0001010894775390625
7.510185241699219e-05,0.042954206466674805,0.001095593551635743,0.075571,3.4809112548828125e-05,0.00011038780212402344
9.799003601074219e-05,0.0729987621307373,0.0009335529937744141,0.068786,2.765655517578125e-05,7.271766662597656e-05
0.00010848045349121094,0.039443254470825195,0.002152778106689457,0.096244,2.6226043701171875e-05,6.890296936035156e-05
9.799003601074219e-05,0.05853128433227539,0.0017462938079833984,0.069924,2.47955322265625e-05,7.224082946777344e-05
0.00010728836059570312,0.036792755126953125,0.0015139557342529336,0.065202,3.838539123535156e-05,0.00010156631469726562
6.699562072753906e-05,0.030738115310668945,0.001152726348876948,0.094116,3.814697265625e-05,0.00010919570922851562
6.29425048828125e-05,0.04794669151306152,0.004716150131225588,0.083035,3.814697265625e-05,0.00010514259338378906
0.0001068115234375,0.0693809986114502,0.0018974149627685524,0.060733,3.838539123535156e-05,7.724761962890625e-05
9.417533874511719e-05,0.0587158203125,0.0021623356933593713,0.077088,2.9325485229492188e-05,8.153915405273438e-05
0.00010776519775390625,0.05609917640686035,0.010268324737548823,0.08962,4.00543212890625e-05,0.00011229515075683594
9.5367431640625e-05,0.08208298683166504,0.0021252011566162132,0.069547,2.7179718017578125e-05,7.224082946777344e-05
8.821487426757812e-05,0.07659029960632324,0.001070576950073246,0.072529,2.765655517578125e-05,7.700920104980469e-05
0.00010442733764648438,0.056421756744384766,0.007221006011962891,0.0964,2.5987625122070312e-05,5.9604644775390625e-05
9.799003601074219e-05,0.06165885925292969,0.0013059216003417917,0.072302,2.5987625122070312e-05,6.67572021484375e-05
8.845329284667969e-05,0.05641460418701172,0.004117174209594732,0.072486,3.266334533691406e-05,0.00013113021850585938
6.866455078125e-05,0.05207228660583496,0.010644002075195308,0.07763,3.218650817871094e-05,8.344650268554688e-05
9.751319885253906e-05,0.04868435859680176,0.023198127929687506,0.071208,2.6941299438476562e-05,6.866455078125e-05
0.0001010894775390625,0.07230091094970703,0.0017376118469238228,0.064795,3.075599670410156e-05,8.749961853027344e-05
9.369850158691406e-05,0.07771801948547363,0.003902587432861329,0.083855,2.4080276489257812e-05,6.008148193359375e-05
6.318092346191406e-05,0.06499195098876953,0.0032344687194824223,0.074253,2.2172927856445312e-05,5.888938903808594e-05
0.000125885009765625,0.04007101058959961,0.0016607761383056613,0.065625,2.6702880859375e-05,0.00010013580322265625
8.702278137207031e-05,0.028516530990600586,0.005343407226562499,0.079999,3.1948089599609375e-05,9.703636169433594e-05
7.05718994140625e-05,0.04637646675109863,0.0010911924743652324,0.08476,2.956390380859375e-05,9.369850158691406e-05
5.91278076171875e-05,0.05303072929382324,0.005183581588745115,0.075477,2.7179718017578125e-05,7.677078247070312e-05
7.772445678710938e-05,0.05497455596923828,0.004145837188720705,0.070699,3.123283386230469e-05,8.940696716308594e-05
9.083747863769531e-05,0.07013583183288574,0.0014508521575927746,0.082148,2.6941299438476562e-05,7.677078247070312e-05
8.535385131835938e-05,0.05272197723388672,0.0013678346710205014,0.094367,3.814697265625e-05,0.00010824203491210938
0.00010156631469726562,0.08065366744995117,0.004597687530517577,0.088325,3.7670135498046875e-05,9.441375732421875e-05
0.00010609626770019531,0.0939931869506836,0.004556287017822264,0.067109,3.2901763916015625e-05,0.00011277198791503906
0.00011563301086425781,0.06514453887939453,0.0010152466735839777,0.084279,3.0279159545898438e-05,8.916854858398438e-05
8.559226989746094e-05,0.09746384620666504,0.004356400207519526,0.070096,3.4332275390625e-05,0.00010514259338378906
0.00011396408081054688,0.07680416107177734,0.0016091523590087906,0.061881,2.8371810913085938e-05,7.2479248046875e-05
8.58306884765625e-05,0.08881211280822754,0.0029133599243164054,0.077654,2.6941299438476562e-05,6.818771362304688e-05
6.842613220214844e-05,0.062413692474365234,0.0009296507568359313,0.119178,2.5510787963867188e-05,6.222724914550781e-05
8.96453857421875e-05,0.05190730094909668,0.002379785858154293,0.063614,3.9577484130859375e-05,0.00010919570922851562
9.584426879882812e-05,0.060205698013305664,0.0055228957977294935,0.080566,3.743171691894531e-05,0.00010895729064941406
0.00010752677917480469,0.10627627372741699,0.0023304973449707056,0.066716,2.5987625122070312e-05,6.961822509765625e-05
8.344650268554688e-05,0.05592012405395508,0.003596856521606448,0.058376,3.0279159545898438e-05,8.96453857421875e-05
6.985664367675781e-05,0.07101726531982422,0.001312002639770507,0.05652,3.457069396972656e-05,0.0001010894775390625
0.00010323524475097656,0.06647300720214844,0.004025325286865236,0.059487,3.600120544433594e-05,0.0001010894775390625
0.000102996826171875,0.06994295120239258,0.0029691892547607374,0.065183,3.814697265625e-05,0.00012540817260742188
0.00010919570922851562,0.06149125099182129,0.015926765899658205,0.069645,2.86102294921875e-05,8.153915405273438e-05
0.00011134147644042969,0.07723712921142578,0.0008315928802490186,0.064739,2.5987625122070312e-05,6.437301635742188e-05
9.608268737792969e-05,0.03101181983947754,0.0012174021301269572,0.086544,4.7206878662109375e-05,0.00010442733764648438
0.00015807151794433594,0.04060769081115723,0.006154971633911127,0.087539,3.170967102050781e-05,7.939338684082031e-05
8.606910705566406e-05,0.04743075370788574,0.00898166738891601,0.063561,2.9802322387695312e-05,7.772445678710938e-05
0.00012111663818359375,0.05336761474609375,0.0009250790557861349,0.071254,2.86102294921875e-05,7.05718994140625e-05
9.465217590332031e-05,0.06313586235046387,0.0008790581359863284,0.060786,2.6464462280273438e-05,6.365776062011719e-05
7.581710815429688e-05,0.07381463050842285,0.001674949371337893,0.059313,3.2901763916015625e-05,0.00010347366333007812
6.818771362304688e-05,0.03570985794067383,0.010660370208740236,0.069423,3.886222839355469e-05,0.0001125335693359375
9.250640869140625e-05,0.04640960693359375,0.008339310867309574,0.072543,3.4332275390625e-05,0.0001049041748046875
7.724761962890625e-05,0.06074643135070801,0.0018865305023193363,0.071117,3.147125244140625e-05,9.012222290039062e-05
0.00010085105895996094,0.04993891716003418,0.008659829132080077,0.089283,2.6226043701171875e-05,6.794929504394531e-05
9.369850158691406e-05,0.07116436958312988,0.0038282296142578137,0.056629,2.6464462280273438e-05,6.914138793945312e-05
0.0001049041748046875,0.04715919494628906,0.010728633621215816,0.070497,4.124641418457031e-05,0.00010657310485839844
5.125999450683594e-05,0.07320880889892578,0.002144359603881832,0.063184,2.9802322387695312e-05,8.440017700195312e-05
8.726119995117188e-05,0.06615400314331055,0.008607550109863277,0.064586,2.5272369384765625e-05,6.818771362304688e-05
8.96453857421875e-05,0.05320596694946289,0.011301768341064458,0.070585,2.2649765014648438e-05,6.079673767089844e-05
0.00010895729064941406,0.07151007652282715,0.001908785202026364,0.058923,2.7894973754882812e-05,8.20159912109375e-05
0.00011372566223144531,0.04850578308105469,0.0012243935089111327,0.061952,5.745887756347656e-05,9.1552734375e-05
9.083747863769531e-05,0.0797722339630127,0.004116996276855467,0.063612,2.384185791015625e-05,6.580352783203125e-05
8.654594421386719e-05,0.029191017150878906,0.0009644470672607389,0.062427,2.574920654296875e-05,8.106231689453125e-05
6.270408630371094e-05,0.029845476150512695,0.0033903961486816403,0.070743,2.86102294921875e-05,8.249282836914062e-05
8.821487426757812e-05,0.051174163818359375,0.0015019116973876978,0.06469,2.6941299438476562e-05,8.082389831542969e-05
7.963180541992188e-05,0.0461118221282959,0.004816223678588874,0.07544,4.100799560546875e-05,0.00012826919555664062
0.00012350082397460938,0.043324947357177734,0.0033839105224609395,0.090265,3.1948089599609375e-05,9.441375732421875e-05
9.942054748535156e-05,0.05551409721374512,0.00968450122070312,0.066598,2.574920654296875e-05,6.961822509765625e-05
8.797645568847656e-05,0.05943560600280762,0.011854596069335935,0.059547,2.5987625122070312e-05,7.843971252441406e-05
0.00010967254638671875,0.07864904403686523,0.001016225723266602,0.061896,2.3603439331054688e-05,6.413459777832031e-05
8.416175842285156e-05,0.051265716552734375,0.0015782288208007755,0.078436,2.3365020751953125e-05,6.222724914550781e-05
0.0001010894775390625,0.048079729080200195,0.0010845062561035124,0.064668,3.0040740966796875e-05,9.417533874511719e-05
7.367134094238281e-05,0.07158875465393066,0.01234072601318359,0.07738,2.574920654296875e-05,6.771087646484375e-05
8.559226989746094e-05,0.0377194881439209,0.008829146713256839,0.077831,2.2411346435546875e-05,6.365776062011719e-05
8.916854858398438e-05,0.05043673515319824,0.004688530120849611,0.06059,3.266334533691406e-05,8.869171142578125e-05
5.936622619628906e-05,0.06470274925231934,0.001724548248291019,0.066271,3.075599670410156e-05,9.131431579589844e-05
9.083747863769531e-05,0.07539224624633789,0.0018863802185058592,0.064651,2.9325485229492188e-05,8.344650268554688e-05
9.751319885253906e-05,0.02212047576904297,0.0014289578399658137,0.071679,3.24249267578125e-05,0.00012063980102539062
6.580352783203125e-05,0.03728508949279785,0.0030939054260253895,0.061724,3.218650817871094e-05,8.58306884765625e-05
7.081031799316406e-05,0.04236197471618652,0.0013315765686035125,0.080168,2.956390380859375e-05,9.012222290039062e-05
8.7738037109375e-05,0.05837821960449219,0.0032282382507324153,0.072123,2.7418136596679688e-05,7.534027099609375e-05
0.00010609626770019531,0.06449508666992188,0.001977705474853514,0.069329,2.7179718017578125e-05,6.961822509765625e-05
9.489059448242188e-05,0.04681754112243652,0.003960895706176762,0.077774,2.9802322387695312e-05,8.559226989746094e-05
9.918212890625e-05,0.05340385437011719,0.008228276702880857,0.067678,2.86102294921875e-05,7.891654968261719e-05
0.00010728836059570312,0.09267425537109375,0.0017903247833251923,0.08465,2.765655517578125e-05,7.05718994140625e-05
9.441375732421875e-05,0.07018351554870605,0.006397238204956052,0.066777,2.8371810913085938e-05,7.581710815429688e-05
9.560585021972656e-05,0.0666351318359375,0.0014509409027099601,0.063042,2.4318695068359375e-05,7.462501525878906e-05
8.416175842285156e-05,0.08589410781860352,0.00320644508361817,0.070015,2.86102294921875e-05,8.416175842285156e-05
7.987022399902344e-05,0.05358386039733887,0.0033850885162353544,0.060374,2.9802322387695312e-05,8.130073547363281e-05
8.153915405273438e-05,0.07552909851074219,0.0068012976074218745,0.05806,2.7179718017578125e-05,7.104873657226562e-05
0.00010514259338378906,0.07622098922729492,0.02022112361145019,0.066738,2.9325485229492188e-05,7.462501525878906e-05
8.440017700195312e-05,0.06492280960083008,0.002779831558227544,0.069919,3.0517578125e-05,7.581710815429688e-05
7.271766662597656e-05,0.05765724182128906,0.005075627960205081,0.062136,2.956390380859375e-05,8.106231689453125e-05
7.200241088867188e-05,0.07452511787414551,0.0008819087829589831,0.056916,2.6226043701171875e-05,7.224082946777344e-05
7.843971252441406e-05,0.03777599334716797,0.01136686004638672,0.061985,3.075599670410156e-05,8.916854858398438e-05
8.821487426757812e-05,0.04864645004272461,0.0019626108856201224,0.081353,2.8848648071289062e-05,8.511543273925781e-05
9.5367431640625e-05,0.05541563034057617,0.0031303361663818363,0.072574,2.6226043701171875e-05,6.771087646484375e-05
8.559226989746094e-05,0.05240750312805176,0.0034305803222656195,0.069083,2.6464462280273438e-05,7.200241088867188e-05
0.0001239776611328125,0.05210161209106445,0.0012018486938476514,0.063504,2.6702880859375e-05,7.43865966796875e-05
9.441375732421875e-05,0.019141435623168945,0.002229803604125974,0.058756,2.7179718017578125e-05,8.20159912109375e-05
7.486343383789062e-05,0.04345870018005371,0.0011068045959472667,0.086214,3.0994415283203125e-05,9.584426879882812e-05
8.368492126464844e-05,0.05032610893249512,0.0019693709411621046,0.081696,2.5033950805664062e-05,6.961822509765625e-05
8.153915405273438e-05,0.0733027458190918,0.0018929670867919926,0.057844,2.5033950805664062e-05,6.914138793945312e-05
0.00011515617370605469,0.05946230888366699,0.009230959365844726,0.079152,2.6941299438476562e-05,7.2479248046875e-05
9.036064147949219e-05,0.07191967964172363,0.0009950202941894498,0.078725,2.8371810913085938e-05,8.034706115722656e-05
8.0108642578125e-05,0.027531147003173828,0.0021727948455810553,0.074572,4.363059997558594e-05,9.655952453613281e-05
8.702278137207031e-05,0.043123722076416016,0.005711034683227534,0.076021,3.4332275390625e-05,9.512901306152344e-05
0.0001049041748046875,0.058053016662597656,0.009165582183837895,0.068546,4.2438507080078125e-05,9.441375732421875e-05
5.555152893066406e-05,0.059325218200683594,0.0008359300384521429,0.073024,2.5510787963867188e-05,6.866455078125e-05
5.984306335449219e-05,0.03988051414489746,0.009041775527954099,0.086509,2.4557113647460938e-05,6.651878356933594e-05
6.365776062011719e-05,0.06445956230163574,0.0018445265808105446,0.061746,2.2649765014648438e-05,6.031990051269531e-05
7.43865966796875e-05,0.0688927173614502,0.0013881748199462834,0.062575,2.8848648071289062e-05,7.939338684082031e-05
0.0001087188720703125,0.07621192932128906,0.0011386108703613299,0.060618,2.8848648071289062e-05,9.5367431640625e-05
0.000110626220703125,0.04310894012451172,0.003887813491821289,0.05858,3.314018249511719e-05,9.417533874511719e-05
0.00011944770812988281,0.08449602127075195,0.005213762893676754,0.06761,2.86102294921875e-05,8.440017700195312e-05
8.749961853027344e-05,0.04015779495239258,0.005171761093139646,0.070565,3.0040740966796875e-05,8.749961853027344e-05
9.608268737792969e-05,0.056337594985961914,0.001911914566040035,0.070497,4.0531158447265625e-05,0.0001163482666015625
8.893013000488281e-05,0.046517372131347656,0.0008874959716796832,0.065349,3.123283386230469e-05,8.0108642578125e-05
0.00012373924255371094,0.05624103546142578,0.0014513322296142578,0.058906,3.1948089599609375e-05,9.584426879882812e-05
8.058547973632812e-05,0.02787160873413086,0.011621595642089838,0.065503,3.3855438232421875e-05,8.559226989746094e-05
0.00010204315185546875,0.06817960739135742,0.001149114852905267,0.070319,2.6226043701171875e-05,7.200241088867188e-05
7.081031799316406e-05,0.04452919960021973,0.006799559936523439,0.07539,4.00543212890625e-05,0.00014901161193847656
6.961822509765625e-05,0.05479860305786133,0.0010915246429443332,0.058881,3.0279159545898438e-05,9.202957153320312e-05
8.344650268554688e-05,0.05687904357910156,0.0010668721923828145,0.076999,3.4332275390625e-05,9.417533874511719e-05
8.20159912109375e-05,0.06229972839355469,0.0014555237579345764,0.089345,2.8848648071289062e-05,9.036064147949219e-05
0.00010538101196289062,0.06141257286071777,0.010902703262329103,0.090599,2.8848648071289062e-05,8.177757263183594e-05
9.799003601074219e-05,0.07119297981262207,0.001241831253051759,0.062152,3.170967102050781e-05,9.632110595703125e-05
0.00014162063598632812,0.05635523796081543,0.002293699462890625,0.090392,4.100799560546875e-05,9.942054748535156e-05
0.0001049041748046875,0.06191301345825195,0.009605928726196283,0.069555,3.0040740966796875e-05,8.296966552734375e-05
6.389617919921875e-05,0.05278611183166504,0.005928299789428715,0.063745,2.8371810913085938e-05,7.224082946777344e-05
6.532669067382812e-05,0.07582783699035645,0.003096847396850587,0.057219,3.910064697265625e-05,9.036064147949219e-05
9.393692016601562e-05,0.06122112274169922,0.002781839416503909,0.079052,2.7179718017578125e-05,7.128715515136719e-05
6.175041198730469e-05,0.08170843124389648,0.0009748835144042997,0.058244,3.170967102050781e-05,9.059906005859375e-05
0.00011348724365234375,0.04195904731750488,0.003215954742431637,0.068415,4.553794860839844e-05,0.00012922286987304688
9.131431579589844e-05,0.05852675437927246,0.0037580818786621117,0.072461,3.528594970703125e-05,0.00011610984802246094
7.343292236328125e-05,0.05327868461608887,0.0043418260650634755,0.072742,2.9802322387695312e-05,8.416175842285156e-05
6.508827209472656e-05,0.06331658363342285,0.004403061538696296,0.068044,2.6702880859375e-05,8.034706115722656e-05
8.20159912109375e-05,0.06408953666687012,0.0037585425720214824,0.059914,0.00011086463928222656,0.0001533031463623047
9.489059448242188e-05,0.05465888977050781,0.0009147120208740228,0.069203,4.1484832763671875e-05,0.00011301040649414062
0.00010943412780761719,0.062490224838256836,0.004378826339721684,0.085767,3.790855407714844e-05,9.918212890625e-05
0.00011444091796875,0.08200263977050781,0.014915238464355468,0.065387,3.0517578125e-05,7.462501525878906e-05
0.00011444091796875,0.05443429946899414,0.004310905853271485,0.070409,2.6226043701171875e-05,6.985664367675781e-05
0.00011014938354492188,0.04640674591064453,0.0018136515502929634,0.067487,3.0040740966796875e-05,0.00010538101196289062
8.869171142578125e-05,0.035198211669921875,0.0027365679473876914,0.069803,2.765655517578125e-05,7.271766662597656e-05
0.0001068115234375,0.05761098861694336,0.0008518069458007815,0.062805,3.457069396972656e-05,9.012222290039062e-05
7.653236389160156e-05,0.0733346939086914,0.0008370253448486339,0.058662,3.600120544433594e-05,8.177757263183594e-05
6.270408630371094e-05,0.04328036308288574,0.022236735473632807,0.074689,2.8371810913085938e-05,0.00019216537475585938
5.745887756347656e-05,0.05350041389465332,0.002867204452514649,0.084924,3.0040740966796875e-05,8.678436279296875e-05
8.440017700195312e-05,0.07757973670959473,0.004961148635864263,0.063758,3.075599670410156e-05,8.702278137207031e-05
0.0001239776611328125,0.031037092208862305,0.0011126084136962866,0.058395,3.3855438232421875e-05,9.72747802734375e-05
7.534027099609375e-05,0.029246091842651367,0.006488743286132817,0.066145,5.340576171875e-05,0.00010776519775390625
9.703636169433594e-05,0.03315591812133789,0.004540170852661132,0.063458,2.9087066650390625e-05,7.557868957519531e-05
0.00011777877807617188,0.04899168014526367,0.0010208505706787094,0.059192,2.8371810913085938e-05,7.534027099609375e-05
9.322166442871094e-05,0.05154728889465332,0.0023061748199462925,0.061657,3.5762786865234375e-05,0.000102996826171875
8.96453857421875e-05,0.05996441841125488,0.0017064112548828142,0.056462,2.8848648071289062e-05,8.630752563476562e-05
9.846687316894531e-05,0.051779985427856445,0.002818577926635743,0.059932,4.172325134277344e-05,0.00012445449829101562
7.867813110351562e-05,0.028493165969848633,0.007289995285034184,0.065354,2.8848648071289062e-05,8.177757263183594e-05
8.0108642578125e-05,0.05259203910827637,0.001919890304565429,0.057304,3.2901763916015625e-05,9.1552734375e-05
7.581710815429688e-05,0.047817230224609375,0.002436765136718755,0.067685,2.765655517578125e-05,6.985664367675781e-05
9.393692016601562e-05,0.04482746124267578,0.008428481536865234,0.069244,3.62396240234375e-05,9.012222290039062e-05
9.1552734375e-05,0.02164602279663086,0.0031534397888183657,0.089095,3.2901763916015625e-05,7.557868957519531e-05
6.127357482910156e-05,0.05724453926086426,0.0019865389556884758,0.061578,4.9591064453125e-05,9.560585021972656e-05
8.893013000488281e-05,0.053545475006103516,0.0037531998748779327,0.069463,3.218650817871094e-05,8.273124694824219e-05
6.222724914550781e-05,0.06804466247558594,0.0030817034454345693,0.060253,3.4809112548828125e-05,0.00010132789611816406
6.985664367675781e-05,0.07288241386413574,0.0011039024505615225,0.078459,3.2901763916015625e-05,0.00010180473327636719
7.557868957519531e-05,0.051605939865112305,0.004206132369995119,0.066994,4.291534423828125e-05,0.00012612342834472656
8.678436279296875e-05,0.05454587936401367,0.0018755343475341801,0.097746,4.7206878662109375e-05,0.00011777877807617188
9.202957153320312e-05,0.041710615158081055,0.0012455148162841823,0.080981,2.6702880859375e-05,5.793571472167969e-05
9.846687316894531e-05,0.07818913459777832,0.016118939895629875,0.12548,2.7894973754882812e-05,0.00010442733764648438
6.771087646484375e-05,0.06570219993591309,0.0009686308288574252,0.088085,2.2172927856445312e-05,5.745887756347656e-05
0.00011396408081054688,0.07019901275634766,0.0026338429870605418,0.124006,2.47955322265625e-05,6.29425048828125e-05
9.107589721679688e-05,0.13158917427062988,0.0009608058319091756,0.067014,3.695487976074219e-05,9.870529174804688e-05
0.00010466575622558594,0.13428020477294922,0.002477786254882812,0.06155,3.457069396972656e-05,9.34600830078125e-05
0.00010728836059570312,0.13523507118225098,0.0008876341705322255,0.059587,3.719329833984375e-05,0.00011086463928222656
7.128715515136719e-05,0.1316823959350586,0.0008971962585449245,0.087836,3.743171691894531e-05,0.00010418891906738281
0.0001087188720703125,0.14980196952819824,0.001213633422851565,0.06537,3.4809112548828125e-05,0.00011181831359863281
6.723403930664062e-05,0.13459563255310059,0.017302421066284185,0.075178,3.62396240234375e-05,0.0001347064971923828
8.034706115722656e-05,0.06026482582092285,0.0010767568054199234,0.063456,3.814697265625e-05,9.822845458984375e-05
0.00010800361633300781,0.07599401473999023,0.0031534714508056616,0.07402,2.8133392333984375e-05,7.081031799316406e-05
7.987022399902344e-05,0.07341670989990234,0.00332770831298828,0.062328,3.838539123535156e-05,0.0001049041748046875
0.00014710426330566406,0.08528566360473633,0.004890963851928713,0.062463,3.147125244140625e-05,7.939338684082031e-05
6.008148193359375e-05,0.0582427978515625,0.01681584544372558,0.065198,2.6702880859375e-05,7.2479248046875e-05
0.00011467933654785156,0.020491600036621094,0.0023220077514648427,0.059025,3.6716461181640625e-05,0.000102996826171875
9.202957153320312e-05,0.04094576835632324,0.0018248659210205048,0.074867,3.218650817871094e-05,9.250640869140625e-05
7.176399230957031e-05,0.04230523109436035,0.006362194198608395,0.062531,2.7418136596679688e-05,7.295608520507812e-05
7.128715515136719e-05,0.05087685585021973,0.004273017852783209,0.063507,2.8133392333984375e-05,8.487701416015625e-05
7.939338684082031e-05,0.05031108856201172,0.002650326507568357,0.082457,2.7894973754882812e-05,7.486343383789062e-05
6.413459777832031e-05,0.06744003295898438,0.0009944387969970658,0.064919,2.5033950805664062e-05,6.580352783203125e-05
9.179115295410156e-05,0.0477902889251709,0.001185681503295899,0.060307,3.0040740966796875e-05,9.822845458984375e-05
8.916854858398438e-05,0.027554035186767578,0.0019003569946289128,0.064339,3.170967102050781e-05,9.894371032714844e-05
0.00011348724365234375,0.04172396659851074,0.0010538074951171872,0.073102,3.6716461181640625e-05,0.00010442733764648438
7.557868957519531e-05,0.043547630310058594,0.0023409386596679738,0.064854,2.9087066650390625e-05,9.417533874511719e-05
7.343292236328125e-05,0.0775601863861084,0.0026249018554687503,0.064262,4.0531158447265625e-05,9.226799011230469e-05
0.00011992454528808594,0.0763859748840332,0.005144216247558592,0.091504,3.3855438232421875e-05,9.965896606445312e-05
0.00010085105895996094,0.05775761604309082,0.001975954360961915,0.06193,2.86102294921875e-05,7.152557373046875e-05
0.00010704994201660156,0.06714248657226562,0.003015879669189453,0.07646,2.765655517578125e-05,7.128715515136719e-05
0.00011730194091796875,0.06800079345703125,0.007376111389160153,0.060824,3.0517578125e-05,8.392333984375e-05
9.822845458984375e-05,0.05606722831726074,0.008809893630981447,0.078401,3.266334533691406e-05,0.00010037422180175781
0.00010895729064941406,0.08295607566833496,0.0012469089660644556,0.065259,3.24249267578125e-05,8.606910705566406e-05
8.225440979003906e-05,0.0682377815246582,0.002145408691406253,0.074736,2.3365020751953125e-05,6.103515625e-05
7.343292236328125e-05,0.024532556533813477,0.004181887283325192,0.06761,4.673004150390625e-05,0.00013494491577148438
8.749961853027344e-05,0.03461456298828125,0.000993075119018555,0.055839,3.0279159545898438e-05,8.320808410644531e-05
9.799003601074219e-05,0.0357666015625,0.0048855050506591766,0.060831,3.743171691894531e-05,9.274482727050781e-05
7.128715515136719e-05,0.052942514419555664,0.009930747863769532,0.061653,3.147125244140625e-05,0.00010442733764648438
9.5367431640625e-05,0.04258155822753906,0.004343761581420899,0.073781,3.695487976074219e-05,0.00010085105895996094
8.630752563476562e-05,0.055736541748046875,0.0010214472045898398,0.068901,3.695487976074219e-05,9.679794311523438e-05
8.940696716308594e-05,0.06413888931274414,0.0023379071960449166,0.078949,2.86102294921875e-05,7.367134094238281e-05
0.00014328956604003906,0.035088539123535156,0.0009865445861816369,0.064724,3.743171691894531e-05,9.822845458984375e-05
0.00011277198791503906,0.059755802154541016,0.005195134567260742,0.076751,2.8371810913085938e-05,7.581710815429688e-05
8.678436279296875e-05,0.04004025459289551,0.00565465673828125,0.065581,3.504753112792969e-05,8.916854858398438e-05
7.43865966796875e-05,0.060976505279541016,0.0021012373657226524,0.072828,2.8848648071289062e-05,0.00010132789611816406
7.653236389160156e-05,0.07938170433044434,0.001176914382934574,0.062524,3.457069396972656e-05,9.655952453613281e-05
8.821487426757812e-05,0.062483787536621094,0.0009662271575927722,0.072867,2.86102294921875e-05,7.009506225585938e-05
0.00013256072998046875,0.049973249435424805,0.009200592483520509,0.089586,2.6702880859375e-05,6.127357482910156e-05
0.00010967254638671875,0.05770516395568848,0.0009620678710937497,0.08097,2.47955322265625e-05,6.127357482910156e-05
0.00011229515075683594,0.025797128677368164,0.001821139617919923,0.059904,2.86102294921875e-05,9.107589721679688e-05
8.58306884765625e-05,0.056266069412231445,0.004910059722900387,0.064516,3.695487976074219e-05,9.989738464355469e-05
8.606910705566406e-05,0.05867266654968262,0.01052666862487793,0.058295,2.9325485229492188e-05,7.62939453125e-05
8.034706115722656e-05,0.03379535675048828,0.0010132091217041062,0.090082,2.6226043701171875e-05,6.556510925292969e-05
9.965896606445312e-05,0.0433042049407959,0.005680103347778326,0.075927,2.4557113647460938e-05,6.604194641113281e-05
9.036064147949219e-05,0.06863069534301758,0.0013877966308593753,0.06651,3.600120544433594e-05,0.00010561943054199219
0.00011467933654785156,0.07577729225158691,0.0011357761535644578,0.072084,3.1948089599609375e-05,0.00010704994201660156
8.988380432128906e-05,0.07489418983459473,0.004789404586791987,0.069596,3.0994415283203125e-05,7.534027099609375e-05
9.512901306152344e-05,0.08494734764099121,0.002280373306274411,0.063655,2.9802322387695312e-05,8.392333984375e-05
8.821487426757812e-05,0.06903600692749023,0.0010975668029785113,0.079517,2.5272369384765625e-05,8.749961853027344e-05
9.512901306152344e-05,0.040923118591308594,0.009843525878906252,0.062033,2.5987625122070312e-05,9.298324584960938e-05
0.00012159347534179688,0.05315399169921875,0.0021682335968017594,0.060188,2.384185791015625e-05,6.365776062011719e-05
9.1552734375e-05,0.05575704574584961,0.0033954002990722668,0.059786,3.457069396972656e-05,9.489059448242188e-05
6.198883056640625e-05,0.057713985443115234,0.002189273773193362,0.059389,2.7894973754882812e-05,6.985664367675781e-05
0.000110626220703125,0.051096439361572266,0.0034580777740478574,0.070265,3.5762786865234375e-05,0.00010442733764648438
0.0001583099365234375,0.0488433837890625,0.011445311218261714,0.065294,3.62396240234375e-05,9.608268737792969e-05
0.00010991096496582031,0.0646660327911377,0.007992287658691408,0.062901,4.291534423828125e-05,0.00011539459228515625
0.00010657310485839844,0.055848121643066406,0.0026333940887451196,0.067285,3.314018249511719e-05,9.250640869140625e-05
7.367134094238281e-05,0.0654289722442627,0.006090206573486329,0.062777,2.9802322387695312e-05,8.487701416015625e-05
7.009506225585938e-05,0.06597185134887695,0.0033467193145751972,0.059473,2.6702880859375e-05,6.4849853515625e-05
9.179115295410156e-05,0.049829959869384766,0.006441790893554691,0.064647,3.361701965332031e-05,0.00010275840759277344
6.079673767089844e-05,0.08729910850524902,0.002724743591308587,0.063589,2.86102294921875e-05,7.200241088867188e-05
8.487701416015625e-05,0.09360694885253906,0.007088123474121091,0.057715,3.24249267578125e-05,9.512901306152344e-05
6.175041198730469e-05,0.11471748352050781,0.0022876138000488266,0.058172,2.6226043701171875e-05,6.937980651855469e-05
0.00010848045349121094,0.050522804260253906,0.004510468856811528,0.063883,4.100799560546875e-05,0.00010395050048828125
9.298324584960938e-05,0.03802752494812012,0.0013354635009765609,0.077974,3.266334533691406e-05,9.1552734375e-05
0.00010609626770019531,0.0382382869720459,0.0034204505157470755,0.07293,3.695487976074219e-05,0.000102996826171875
0.0001125335693359375,0.053253889083862305,0.011957673370361327,0.058588,4.5299530029296875e-05,0.00011563301086425781
9.179115295410156e-05,0.04781389236450195,0.0014912341156005857,0.059496,3.409385681152344e-05,0.00010085105895996094
9.226799011230469e-05,0.0552523136138916,0.001057342590332036,0.072861,4.267692565917969e-05,0.00012874603271484375
0.00012445449829101562,0.014997243881225586,0.002359723419189455,0.062956,3.7670135498046875e-05,9.894371032714844e-05
9.441375732421875e-05,0.022767305374145508,0.0033720938873290987,0.055405,2.574920654296875e-05,6.818771362304688e-05
8.606910705566406e-05,0.030769824981689453,0.0014812145996093706,0.06367,3.4809112548828125e-05,9.250640869140625e-05
7.081031799316406e-05,0.030284404754638672,0.0008205117645263688,0.066481,3.933906555175781e-05,0.00011444091796875
9.059906005859375e-05,0.029947519302368164,0.0009622699279785152,0.080873,3.266334533691406e-05,8.749961853027344e-05
5.364418029785156e-05,0.03826165199279785,0.0031392324066162047,0.08074,3.24249267578125e-05,8.606910705566406e-05
7.104873657226562e-05,0.030774831771850586,0.0009531630096435567,0.063844,2.7894973754882812e-05,6.794929504394531e-05
9.012222290039062e-05,0.05076003074645996,0.004833877777099607,0.057576,2.9087066650390625e-05,9.822845458984375e-05
9.608268737792969e-05,0.0640401840209961,0.0014061986389160147,0.059906,2.5033950805664062e-05,6.604194641113281e-05
8.940696716308594e-05,0.05317115783691406,0.00407471939086914,0.057165,3.075599670410156e-05,9.298324584960938e-05
7.867813110351562e-05,0.06329512596130371,0.0019109337463378909,0.060786,2.9802322387695312e-05,9.34600830078125e-05
0.00010895729064941406,0.054692983627319336,0.0032257657928466826,0.072058,3.7670135498046875e-05,0.00011277198791503906
0.00010204315185546875,0.06216788291931152,0.004948555953979486,0.075342,3.147125244140625e-05,0.00010085105895996094
9.775161743164062e-05,0.06283140182495117,0.0008515294799804757,0.065199,2.8133392333984375e-05,7.295608520507812e-05
6.532669067382812e-05,0.07364439964294434,0.001795912673950198,0.069172,2.7179718017578125e-05,8.058547973632812e-05
0.00012731552124023438,0.06017136573791504,0.0025629732208252015,0.067642,3.4809112548828125e-05,8.821487426757812e-05
8.344650268554688e-05,0.05064749717712402,0.004263080932617194,0.079048,3.4809112548828125e-05,9.942054748535156e-05
0.00011897087097167969,0.057387351989746094,0.01288604025268554,0.062881,3.409385681152344e-05,9.059906005859375e-05
8.893013000488281e-05,0.061211585998535156,0.0013937984619140642,0.059834,3.314018249511719e-05,8.344650268554688e-05
0.00010585784912109375,0.07278180122375488,0.0022802141418457045,0.072351,2.8133392333984375e-05,6.961822509765625e-05
9.918212890625e-05,0.09847831726074219,0.0028866876525878854,0.090633,3.528594970703125e-05,9.393692016601562e-05
8.916854858398438e-05,0.07635354995727539,0.0010002448883056625,0.061891,2.7894973754882812e-05,8.082389831542969e-05
9.965896606445312e-05,0.06355118751525879,0.001219580047607416,0.073857,3.3855438232421875e-05,9.441375732421875e-05
9.226799011230469e-05,0.05990266799926758,0.008102149963378907,0.06125,3.743171691894531e-05,0.000102996826171875
8.678436279296875e-05,0.08559846878051758,0.007741072128295896,0.057902,3.695487976074219e-05,8.344650268554688e-05
7.987022399902344e-05,0.07085824012756348,0.0047139164428710995,0.063202,3.62396240234375e-05,9.632110595703125e-05
9.441375732421875e-05,0.07215237617492676,0.011859251922607422,0.067856,3.1948089599609375e-05,0.00010228157043457031
0.00010323524475097656,0.04250383377075195,0.0009166090087890655,0.071267,3.075599670410156e-05,7.486343383789062e-05
0.00014925003051757812,0.06281280517578125,0.0010655910797119084,0.067418,3.504753112792969e-05,8.511543273925781e-05
9.751319885253906e-05,0.059873342514038086,0.004841445938110353,0.072559,3.600120544433594e-05,9.012222290039062e-05
0.00010418891906738281,0.06076455116271973,0.00733619873046875,0.05833,2.47955322265625e-05,7.033348083496094e-05
7.009506225585938e-05,0.052442073822021484,0.0023882743072509705,0.07938,2.6941299438476562e-05,7.033348083496094e-05
0.00013494491577148438,0.0435483455657959,0.0024287029876708943,0.070386,2.765655517578125e-05,9.751319885253906e-05
0.00010347366333007812,0.04768729209899902,0.0015748970184326153,0.059234,2.7418136596679688e-05,7.43865966796875e-05
8.845329284667969e-05,0.06872987747192383,0.008199468658447263,0.061177,3.409385681152344e-05,9.417533874511719e-05
7.843971252441406e-05,0.07563233375549316,0.0009176737365722692,0.087044,3.4809112548828125e-05,0.00010800361633300781
6.437301635742188e-05,0.06803297996520996,0.0009247068176269496,0.092574,3.695487976074219e-05,9.059906005859375e-05
0.00011301040649414062,0.0823218822479248,0.004789359344482422,0.069036,3.4332275390625e-05,0.00010228157043457031
0.00010991096496582031,0.09386873245239258,0.0020503154754638667,0.0584,2.7894973754882812e-05,8.678436279296875e-05
0.00013184547424316406,0.09176874160766602,0.005334370849609374,0.073977,4.601478576660156e-05,0.00013446807861328125
9.322166442871094e-05,0.06747722625732422,0.0028952899932861292,0.06965,3.528594970703125e-05,9.965896606445312e-05
8.416175842285156e-05,0.0708160400390625,0.014500657409667966,0.067831,3.886222839355469e-05,0.00011014938354492188
9.655952453613281e-05,0.055652618408203125,0.0017226916046142599,0.066203,2.86102294921875e-05,7.343292236328125e-05
7.82012939453125e-05,0.07910490036010742,0.0023610003204345698,0.075378,4.291534423828125e-05,9.059906005859375e-05
9.918212890625e-05,0.057166337966918945,0.0022692284698486304,0.066263,3.457069396972656e-05,9.942054748535156e-05
8.416175842285156e-05,0.026727914810180664,0.0022896360473632776,0.069317,3.0040740966796875e-05,9.179115295410156e-05
0.00010776519775390625,0.05551719665527344,0.0009695830688476528,0.061539,2.7418136596679688e-05,6.461143493652344e-05
7.414817810058594e-05,0.041676998138427734,0.015224477478027347,0.062129,3.24249267578125e-05,9.822845458984375e-05
7.605552673339844e-05,0.061120033264160156,0.0024631612548828147,0.067424,2.7894973754882812e-05,8.392333984375e-05
9.393692016601562e-05,0.04718494415283203,0.0010956909484863275,0.061668,2.4080276489257812e-05,6.437301635742188e-05
0.00011706352233886719,0.03667116165161133,0.00159036680603028,0.067711,3.4332275390625e-05,0.00010323524475097656
0.00011682510375976562,0.0479888916015625,0.01748225041198731,0.068517,3.8623809814453125e-05,0.00011038780212402344
0.00011539459228515625,0.041867733001708984,0.001683286682128901,0.080059,3.1948089599609375e-05,9.059906005859375e-05
7.414817810058594e-05,0.048136234283447266,0.0017531261749267613,0.066493,2.7179718017578125e-05,7.367134094238281e-05
8.749961853027344e-05,0.04111599922180176,0.013365515335083011,0.067492,2.5272369384765625e-05,7.224082946777344e-05
7.43865966796875e-05,0.06302404403686523,0.002715019851684569,0.061169,2.765655517578125e-05,8.130073547363281e-05
9.059906005859375e-05,0.027504920959472656,0.0017208265380859386,0.056192,4.38690185546875e-05,8.630752563476562e-05
6.508827209472656e-05,0.04408693313598633,0.001494259613037105,0.068957,3.9577484130859375e-05,0.00010848045349121094
9.274482727050781e-05,0.05247211456298828,0.0009303464660644495,0.064599,3.62396240234375e-05,0.00011157989501953125
9.751319885253906e-05,0.0599675178527832,0.004678554458618159,0.072205,2.6464462280273438e-05,7.510185241699219e-05
9.059906005859375e-05,0.0614018440246582,0.0015511783599853474,0.0641,3.337860107421875e-05,9.417533874511719e-05
8.20159912109375e-05,0.06335878372192383,0.0037977635040283148,0.087636,3.814697265625e-05,9.72747802734375e-05
9.179115295410156e-05,0.059200286865234375,0.013114571762084963,0.05855,3.838539123535156e-05,8.416175842285156e-05
6.246566772460938e-05,0.06860661506652832,0.024133306549072267,0.064927,2.9325485229492188e-05,7.295608520507812e-05
0.0001049041748046875,0.06966853141784668,0.002792757766723636,0.060582,2.574920654296875e-05,6.29425048828125e-05
7.557868957519531e-05,0.08702921867370605,0.008580167922973635,0.060715,2.4557113647460938e-05,6.532669067382812e-05
8.630752563476562e-05,0.08522677421569824,0.0020860952301025443,0.063258,3.5762786865234375e-05,9.560585021972656e-05
0.00010776519775390625,0.028146028518676758,0.004801179565429692,0.076511,4.649162292480469e-05,0.00011348724365234375
0.00010704994201660156,0.03882956504821777,0.006759712463378906,0.063569,2.8848648071289062e-05,9.179115295410156e-05
8.797645568847656e-05,0.046781301498413086,0.0016240579528808557,0.066958,2.5033950805664062e-05,7.009506225585938e-05
8.249282836914062e-05,0.06500053405761719,0.001268368469238279,0.058589,3.218650817871094e-05,8.416175842285156e-05
0.00010466575622558594,0.053981781005859375,0.0013890136871337888,0.071409,2.6702880859375e-05,6.747245788574219e-05
8.511543273925781e-05,0.04138994216918945,0.010662547912597659,0.06741,3.600120544433594e-05,0.0001049041748046875
0.0001456737518310547,0.0791928768157959,0.001645408935546877,0.060805,3.409385681152344e-05,9.083747863769531e-05
9.632110595703125e-05,0.06608057022094727,0.0013620536499023422,0.065707,3.719329833984375e-05,9.107589721679688e-05
0.00011539459228515625,0.041046142578125,0.0011995493927001999,0.089971,3.790855407714844e-05,0.00010347366333007812
0.00012111663818359375,0.05289316177368164,0.0013446473236083945,0.064863,3.24249267578125e-05,9.1552734375e-05
7.939338684082031e-05,0.052613258361816406,0.0012574731597900374,0.084274,4.1484832763671875e-05,0.00010156631469726562
8.749961853027344e-05,0.0235745906829834,0.0011009547576904324,0.060839,2.765655517578125e-05,7.390975952148438e-05
9.751319885253906e-05,0.03198504447937012,0.0077026820373535185,0.058355,3.814697265625e-05,0.00010895729064941406
7.081031799316406e-05,0.04718613624572754,0.005744575225830079,0.069188,3.790855407714844e-05,0.00010204315185546875
7.581710815429688e-05,0.05602455139160156,0.00398272406005859,0.076186,2.9802322387695312e-05,8.797645568847656e-05
7.724761962890625e-05,0.06066107749938965,0.002784681930541988,0.06861,3.600120544433594e-05,9.393692016601562e-05
0.00010800361633300781,0.0444798469543457,0.0015742348022460967,0.060818,3.170967102050781e-05,9.1552734375e-05
0.00011801719665527344,0.0804598331451416,0.002385210891723631,0.058304,3.3855438232421875e-05,9.703636169433594e-05
9.34600830078125e-05,0.04044699668884277,0.00179321943664551,0.069436,3.6716461181640625e-05,0.00010704994201660156
8.7738037109375e-05,0.04979729652404785,0.001703356933593747,0.056425,3.24249267578125e-05,9.918212890625e-05
7.772445678710938e-05,0.05348682403564453,0.0013010033874511773,0.066047,2.3126602172851562e-05,6.270408630371094e-05
7.581710815429688e-05,0.050837039947509766,0.003428258087158201,0.067373,2.5272369384765625e-05,6.985664367675781e-05
9.775161743164062e-05,0.0655214786529541,0.0009735304718017646,0.075787,3.361701965332031e-05,0.00010800361633300781
0.000102996826171875,0.056520938873291016,0.000994809082031256,0.065297,3.5762786865234375e-05,0.00010919570922851562
8.106231689453125e-05,0.040746450424194336,0.011960906585693362,0.081966,3.0040740966796875e-05,8.130073547363281e-05
8.940696716308594e-05,0.06483960151672363,0.010632978637695314,0.056767,3.123283386230469e-05,8.0108642578125e-05
6.985664367675781e-05,0.06815886497497559,0.002578323089599613,0.065813,2.9087066650390625e-05,8.893013000488281e-05
0.00011014938354492188,0.04907536506652832,0.0009905487365722693,0.069393,3.337860107421875e-05,9.894371032714844e-05
8.559226989746094e-05,0.04669690132141113,0.0019456785430908147,0.064601,3.528594970703125e-05,0.00010585784912109375
6.246566772460938e-05,0.03002142906188965,0.01682526435852051,0.070975,3.4332275390625e-05,0.00010466575622558594
5.7220458984375e-05,0.06853818893432617,0.0010592434844970688,0.062779,3.0040740966796875e-05,8.845329284667969e-05
0.00012803077697753906,0.0816802978515625,0.004144805648803707,0.086372,2.6464462280273438e-05,6.937980651855469e-05
8.153915405273438e-05,0.059706687927246094,0.012195220108032229,0.085755,2.765655517578125e-05,8.320808410644531e-05
0.00010323524475097656,0.060378313064575195,0.0033497843017578077,0.066751,3.147125244140625e-05,8.535385131835938e-05
0.00011563301086425781,0.07789492607116699,0.012441444961547851,0.075808,3.361701965332031e-05,8.845329284667969e-05
7.867813110351562e-05,0.06512618064880371,0.003241685058593749,0.065873,2.9802322387695312e-05,7.772445678710938e-05
0.0001304149627685547,0.053797006607055664,0.0013407591552734438,0.070778,3.838539123535156e-05,9.965896606445312e-05
0.00011754035949707031,0.057822227478027344,0.006870600570678717,0.065061,3.075599670410156e-05,9.393692016601562e-05
9.441375732421875e-05,0.04680514335632324,0.0021613995971679623,0.069306,3.528594970703125e-05,9.441375732421875e-05
0.00010180473327636719,0.05599260330200195,0.005567942352294922,0.091405,3.2901763916015625e-05,8.7738037109375e-05
5.507469177246094e-05,0.06918716430664062,0.0010799214172363264,0.09507,3.743171691894531e-05,0.00010132789611816406
0.00011706352233886719,0.052481651306152344,0.0019397910614013664,0.071923,3.4809112548828125e-05,8.916854858398438e-05
8.893013000488281e-05,0.030301570892333984,0.005333543899536136,0.074597,3.361701965332031e-05,8.702278137207031e-05
8.654594421386719e-05,0.03862142562866211,0.0015432098846435566,0.073752,2.86102294921875e-05,7.128715515136719e-05
8.606910705566406e-05,0.03681302070617676,0.0012326403045654355,0.06971,2.765655517578125e-05,7.724761962890625e-05
0.00011277198791503906,0.03532671928405762,0.002030743759155268,0.067057,3.4332275390625e-05,9.274482727050781e-05
8.606910705566406e-05,0.047449350357055664,0.004533282852172846,0.07215,3.552436828613281e-05,0.00011539459228515625
0.00010156631469726562,0.05564236640930176,0.006014535461425788,0.073664,3.170967102050781e-05,0.00010728836059570312
0.00010275840759277344,0.06012082099914551,0.005115124496459955,0.066641,3.170967102050781e-05,9.965896606445312e-05
8.368492126464844e-05,0.0623316764831543,0.002029229919433592,0.067733,2.9087066650390625e-05,7.677078247070312e-05
0.00010132789611816406,0.029758691787719727,0.0029417128295898404,0.069178,4.482269287109375e-05,0.00014781951904296875
8.106231689453125e-05,0.049623727798461914,0.004097241439819335,0.077085,3.4809112548828125e-05,0.00010180473327636719
0.0001068115234375,0.04598402976989746,0.009490024993896479,0.085402,3.0994415283203125e-05,9.131431579589844e-05
8.58306884765625e-05,0.055077314376831055,0.0026599586791992147,0.068693,3.528594970703125e-05,0.00010061264038085938
9.012222290039062e-05,0.039894819259643555,0.0018160040130615202,0.074451,3.743171691894531e-05,9.846687316894531e-05
9.632110595703125e-05,0.04317188262939453,0.0031863150634765663,0.084546,3.886222839355469e-05,0.00010919570922851562
0.00010418891906738281,0.05638623237609863,0.003752172180175775,0.064879,3.409385681152344e-05,9.465217590332031e-05
0.000141143798828125,0.10846924781799316,0.007913994644165034,0.081127,3.5762786865234375e-05,9.989738464355469e-05
0.0001068115234375,0.08619093894958496,0.01223407859802246,0.069425,3.0040740966796875e-05,9.441375732421875e-05
5.269050598144531e-05,0.0679771900177002,0.003363703063964843,0.067871,2.6702880859375e-05,7.081031799316406e-05
8.606910705566406e-05,0.0647883415222168,0.008284960403442385,0.07736,2.4557113647460938e-05,6.532669067382812e-05
8.726119995117188e-05,0.0839381217956543,0.0014706123962402312,0.075561,3.24249267578125e-05,9.989738464355469e-05
0.00010561943054199219,0.06083846092224121,0.00098155931091308,0.072289,3.600120544433594e-05,9.894371032714844e-05
9.059906005859375e-05,0.038372039794921875,0.0014025872192382771,0.065779,3.552436828613281e-05,0.00011277198791503906
7.653236389160156e-05,0.04109311103820801,0.0010936097106933607,0.078429,3.123283386230469e-05,8.273124694824219e-05
9.703636169433594e-05,0.060655832290649414,0.0016167186126709032,0.069489,3.1948089599609375e-05,9.012222290039062e-05
0.00013375282287597656,0.07443714141845703,0.004627679275512692,0.065501,3.457069396972656e-05,0.00010013580322265625
0.00013685226440429688,0.04394078254699707,0.0013008215484619085,0.084944,4.1484832763671875e-05,0.00011873245239257812
8.630752563476562e-05,0.0580747127532959,0.0018504809722900417,0.075014,3.24249267578125e-05,8.916854858398438e-05
0.0007994174957275391,0.06525111198425293,0.004060030654907232,0.073596,3.528594970703125e-05,0.00010132789611816406
9.107589721679688e-05,0.0695803165435791,0.0020284812774658267,0.068516,4.291534423828125e-05,0.00012969970703125
0.00011134147644042969,0.06573319435119629,0.003468196746826177,0.087653,3.123283386230469e-05,8.940696716308594e-05
0.00010395050048828125,0.023734569549560547,0.003863575790405277,0.071877,2.8133392333984375e-05,9.1552734375e-05
0.00011110305786132812,0.041887521743774414,0.004620127258300785,0.07869,3.0279159545898438e-05,9.036064147949219e-05
8.869171142578125e-05,0.039656877517700195,0.0010557472381591826,0.061609,3.24249267578125e-05,9.202957153320312e-05
0.00010061264038085938,0.045914649963378906,0.0027287251129150397,0.080636,3.314018249511719e-05,8.893013000488281e-05
0.0001010894775390625,0.08084297180175781,0.0012327353668212943,0.06978,3.4809112548828125e-05,9.846687316894531e-05
0.0001227855682373047,0.06409120559692383,0.0014942286224365192,0.079503,3.0279159545898438e-05,7.486343383789062e-05
9.34600830078125e-05,0.06603050231933594,0.002729169952392585,0.074538,3.8623809814453125e-05,0.00010275840759277344
8.487701416015625e-05,0.064697265625,0.015996160583496094,0.074045,3.910064697265625e-05,0.00011706352233886719
0.00010824203491210938,0.07649707794189453,0.0023547445983886778,0.064978,2.8371810913085938e-05,7.367134094238281e-05
8.392333984375e-05,0.05144810676574707,0.01952719816589355,0.060956,3.337860107421875e-05,9.560585021972656e-05
0.00011777877807617188,0.07118916511535645,0.002708961563110346,0.06517,2.86102294921875e-05,6.985664367675781e-05
0.00010251998901367188,0.07567000389099121,0.002279787078857426,0.069684,2.6702880859375e-05,6.961822509765625e-05
8.177757263183594e-05,0.059474945068359375,0.0038364812164306678,0.074222,3.0279159545898438e-05,9.393692016601562e-05
0.00012135505676269531,0.0440673828125,0.0037290668334960947,0.065316,3.0279159545898438e-05,7.152557373046875e-05
9.465217590332031e-05,0.04057908058166504,0.0013381023101806666,0.067382,3.170967102050781e-05,8.463859558105469e-05
8.511543273925781e-05,0.05489325523376465,0.003563887603759766,0.083467,3.814697265625e-05,0.00010538101196289062
9.942054748535156e-05,0.05395793914794922,0.0018032189331054632,0.076729,3.552436828613281e-05,9.918212890625e-05
0.000118255615234375,0.047480106353759766,0.0025808765411377,0.06355,3.838539123535156e-05,0.0001068115234375
9.870529174804688e-05,0.047182559967041016,0.0010042196197509734,0.078933,3.0279159545898438e-05,7.319450378417969e-05
0.00012350082397460938,0.06558513641357422,0.0032153659210205077,0.065664,3.981590270996094e-05,0.00010395050048828125
8.606910705566406e-05,0.05502486228942871,0.0013074651184082076,0.066381,4.0531158447265625e-05,0.00010824203491210938
0.00010752677917480469,0.06535148620605469,0.018481053253173826,0.066179,3.0517578125e-05,7.963180541992188e-05
0.0001125335693359375,0.06101346015930176,0.002455665878295897,0.060746,3.62396240234375e-05,0.000110626220703125
4.38690185546875e-05,0.06303787231445312,0.005318151397705084,0.074955,3.170967102050781e-05,9.775161743164062e-05
0.00010347366333007812,0.06709098815917969,0.0021693489227294915,0.065609,5.316734313964844e-05,9.751319885253906e-05
0.00010609626770019531,0.0750727653503418,0.0014226388092040965,0.066113,3.5762786865234375e-05,0.00010251998901367188
8.440017700195312e-05,0.06520223617553711,0.002828845520019531,0.06198,2.8848648071289062e-05,0.00010061264038085938
0.00010704994201660156,0.09277868270874023,0.0012798154907226536,0.057292,2.3603439331054688e-05,5.8650970458984375e-05
7.867813110351562e-05,0.04943704605102539,0.0018754153289794878,0.062546,3.886222839355469e-05,0.00010395050048828125
0.00013208389282226562,0.06116008758544922,0.0036128982086181677,0.066923,3.4332275390625e-05,9.107589721679688e-05
9.274482727050781e-05,0.043917179107666016,0.001311352279663086,0.059447,2.9802322387695312e-05,9.179115295410156e-05
9.965896606445312e-05,0.04879403114318848,0.002034670776367188,0.059731,4.124641418457031e-05,0.00011086463928222656
9.298324584960938e-05,0.054239749908447266,0.003348533432006834,0.068358,2.8133392333984375e-05,7.724761962890625e-05
7.915496826171875e-05,0.038419246673583984,0.0012691231384277385,0.073611,3.790855407714844e-05,0.00010585784912109375
9.465217590332031e-05,0.05388903617858887,0.004791646530151364,0.065348,3.4332275390625e-05,8.440017700195312e-05
0.0001251697540283203,0.05185866355895996,0.002291457794189454,0.060827,3.2901763916015625e-05,8.130073547363281e-05
0.000125885009765625,0.056105852127075195,0.004644581192016599,0.062357,4.482269287109375e-05,0.00010538101196289062
0.00010156631469726562,0.046827077865600586,0.013892340118408203,0.067468,3.266334533691406e-05,0.00010037422180175781
0.00011658668518066406,0.03816795349121094,0.003982800567626954,0.079262,3.0517578125e-05,8.893013000488281e-05
0.00010895729064941406,0.06831622123718262,0.0025161162872314458,0.079873,3.528594970703125e-05,9.632110595703125e-05
0.00010228157043457031,0.05354142189025879,0.004288253219604493,0.064192,3.24249267578125e-05,9.870529174804688e-05
8.893013000488281e-05,0.06823968887329102,0.0008310673522949202,0.066845,2.7418136596679688e-05,7.43865966796875e-05
6.866455078125e-05,0.06561112403869629,0.0013415457458496108,0.062228,3.218650817871094e-05,9.417533874511719e-05
8.296966552734375e-05,0.033067941665649414,0.0026678933258056647,0.075238,3.0994415283203125e-05,8.821487426757812e-05
9.417533874511719e-05,0.07164168357849121,0.0048952969360351595,0.064495,3.1948089599609375e-05,8.130073547363281e-05
0.00010752677917480469,0.06664371490478516,0.018555703430175777,0.070095,3.361701965332031e-05,9.1552734375e-05
9.036064147949219e-05,0.05806589126586914,0.0031242422180175755,0.068192,2.9325485229492188e-05,8.106231689453125e-05
9.250640869140625e-05,0.05946493148803711,0.0009192998352050841,0.070931,3.337860107421875e-05,9.679794311523438e-05
0.00010752677917480469,0.07412195205688477,0.0014548111724853457,0.065295,3.0994415283203125e-05,8.678436279296875e-05
9.5367431640625e-05,0.06786203384399414,0.0013250683593750007,0.06737,3.0994415283203125e-05,9.131431579589844e-05
0.00011301040649414062,0.08785414695739746,0.0026361502838134765,0.06633,3.218650817871094e-05,9.655952453613281e-05
8.487701416015625e-05,0.0495603084564209,0.003726882888793942,0.077823,3.695487976074219e-05,0.00010466575622558594
9.942054748535156e-05,0.05587315559387207,0.003963448272705075,0.090714,3.719329833984375e-05,0.00010180473327636719
8.678436279296875e-05,0.06873106956481934,0.0012415815887451137,0.063794,3.0040740966796875e-05,8.463859558105469e-05
9.202957153320312e-05,0.02178955078125,0.002751867370605468,0.059545,3.457069396972656e-05,0.00010156631469726562
0.00014448165893554688,0.03622269630432129,0.0019984237213134734,0.060498,2.956390380859375e-05,8.296966552734375e-05
0.00016021728515625,0.08420038223266602,0.010530505859374997,0.088438,2.4318695068359375e-05,6.198883056640625e-05
0.00012254714965820312,0.06789064407348633,0.0016918016052246132,0.09444,2.3365020751953125e-05,5.745887756347656e-05
8.749961853027344e-05,0.039652347564697266,0.001145050460815429,0.060093,2.7179718017578125e-05,8.273124694824219e-05
0.00010180473327636719,0.029149532318115234,0.0029040459747314423,0.063738,2.765655517578125e-05,8.726119995117188e-05
7.963180541992188e-05,0.043502092361450195,0.008091649475097662,0.066685,4.696846008300781e-05,0.00012612342834472656
8.58306884765625e-05,0.050788164138793945,0.0010260131835937436,0.06345,2.9802322387695312e-05,7.677078247070312e-05
9.250640869140625e-05,0.05908679962158203,0.005083113967895514,0.065963,3.3855438232421875e-05,9.942054748535156e-05
0.00011372566223144531,0.055124759674072266,0.0027239737091064448,0.069869,3.0517578125e-05,8.749961853027344e-05
9.918212890625e-05,0.06226181983947754,0.00803578137207031,0.063362,3.0994415283203125e-05,9.202957153320312e-05
8.249282836914062e-05,0.05452132225036621,0.00315815010070801,0.0571,3.24249267578125e-05,9.250640869140625e-05
0.00011730194091796875,0.05306816101074219,0.015173923934936523,0.060086,2.956390380859375e-05,7.033348083496094e-05
9.202957153320312e-05,0.05782341957092285,0.002310847839355472,0.058216,3.504753112792969e-05,8.916854858398438e-05
7.987022399902344e-05,0.0493621826171875,0.0019310262451171928,0.063924,3.0994415283203125e-05,8.320808410644531e-05
6.29425048828125e-05,0.06655716896057129,0.000994391296386718,0.061127,2.765655517578125e-05,7.224082946777344e-05
0.00010013580322265625,0.07421112060546875,0.012679348266601567,0.065562,3.361701965332031e-05,9.679794311523438e-05
8.249282836914062e-05,0.06186652183532715,0.0010770196990966818,0.081592,3.552436828613281e-05,9.131431579589844e-05
0.00011134147644042969,0.03998994827270508,0.001137575744628902,0.072426,2.765655517578125e-05,7.390975952148438e-05
6.270408630371094e-05,0.05337405204772949,0.002754496368408202,0.077141,2.956390380859375e-05,9.632110595703125e-05
7.605552673339844e-05,0.06577539443969727,0.0010140070495605474,0.068619,3.647804260253906e-05,9.965896606445312e-05
0.00010633468627929688,0.059770822525024414,0.0012212505645751992,0.065993,3.147125244140625e-05,8.130073547363281e-05
0.00010728836059570312,0.056175947189331055,0.009036019912719725,0.062959,5.0067901611328125e-05,0.00014019012451171875
9.465217590332031e-05,0.040778160095214844,0.003025809967041021,0.063688,3.62396240234375e-05,9.870529174804688e-05
8.511543273925781e-05,0.05004739761352539,0.009005654571533198,0.063352,4.0531158447265625e-05,0.00010395050048828125
7.510185241699219e-05,0.058997392654418945,0.0020301182556152347,0.064595,3.170967102050781e-05,8.058547973632812e-05
0.00011610984802246094,0.04543018341064453,0.0015182386169433626,0.059999,2.6941299438476562e-05,7.796287536621094e-05
8.20159912109375e-05,0.04787921905517578,0.0020185006713867165,0.063765,2.9802322387695312e-05,9.441375732421875e-05
8.344650268554688e-05,0.047324419021606445,0.0009350821380615243,0.066787,3.600120544433594e-05,0.00011348724365234375
0.00011873245239257812,0.05934953689575195,0.0019814341735839847,0.062805,2.5987625122070312e-05,6.079673767089844e-05
8.344650268554688e-05,0.09079194068908691,0.0052854587860107355,0.068543,3.1948089599609375e-05,8.630752563476562e-05
7.176399230957031e-05,0.07225537300109863,0.0009686228485107362,0.062728,2.7894973754882812e-05,7.176399230957031e-05
8.416175842285156e-05,0.08094310760498047,0.009226147277832025,0.078242,2.5272369384765625e-05,6.532669067382812e-05
9.489059448242188e-05,0.02574014663696289,0.004148740539550777,0.07849,3.504753112792969e-05,9.489059448242188e-05
7.200241088867188e-05,0.03276515007019043,0.022892084045410155,0.06783,3.1948089599609375e-05,0.00010156631469726562
6.270408630371094e-05,0.042292118072509766,0.013850635421752924,0.080087,3.123283386230469e-05,8.392333984375e-05
7.62939453125e-05,0.04432177543640137,0.012471085739135745,0.080675,2.956390380859375e-05,7.534027099609375e-05
7.319450378417969e-05,0.05520272254943848,0.0024678796844482404,0.082942,2.6226043701171875e-05,7.510185241699219e-05
7.176399230957031e-05,0.0765235424041748,0.00391969665527344,0.05941,2.9087066650390625e-05,8.106231689453125e-05
0.00011968612670898438,0.049941062927246094,0.0011966426696777277,0.067641,2.6702880859375e-05,6.937980651855469e-05
0.00010323524475097656,0.04122519493103027,0.0020189857025146446,0.062823,4.482269287109375e-05,0.0001277923583984375
7.963180541992188e-05,0.03878283500671387,0.007469897338867187,0.068578,3.24249267578125e-05,0.00010156631469726562
7.367134094238281e-05,0.035546064376831055,0.007913343231201173,0.065233,2.9087066650390625e-05,8.0108642578125e-05
8.845329284667969e-05,0.07005739212036133,0.0025032728729248027,0.068344,3.504753112792969e-05,0.00010657310485839844
7.390975952148438e-05,0.0537106990814209,0.0019479761505126897,0.06696,3.600120544433594e-05,0.000102996826171875
9.870529174804688e-05,0.06488633155822754,0.0015224319000244207,0.069723,3.719329833984375e-05,9.965896606445312e-05
9.441375732421875e-05,0.06613636016845703,0.001001380477905274,0.057039,3.981590270996094e-05,0.0001068115234375
8.893013000488281e-05,0.05489349365234375,0.007709879760742194,0.07612,3.147125244140625e-05,8.20159912109375e-05
9.942054748535156e-05,0.07356548309326172,0.008000759582519529,0.07402,2.5272369384765625e-05,6.723403930664062e-05
5.841255187988281e-05,0.026358842849731445,0.0009603285217285179,0.07056,3.790855407714844e-05,0.00010418891906738281
6.580352783203125e-05,0.042632341384887695,0.001516949844360349,0.07155,3.0040740966796875e-05,9.489059448242188e-05
0.00010943412780761719,0.06439900398254395,0.004420618270874026,0.060326,3.814697265625e-05,8.940696716308594e-05
6.008148193359375e-05,0.06006264686584473,0.012281385543823242,0.062722,3.147125244140625e-05,9.393692016601562e-05
8.0108642578125e-05,0.05307650566101074,0.0035822357635498098,0.073277,3.075599670410156e-05,9.322166442871094e-05
7.987022399902344e-05,0.04563164710998535,0.0012455208129882878,0.069293,2.5987625122070312e-05,7.700920104980469e-05
9.369850158691406e-05,0.05215167999267578,0.0014453984832763639,0.058715,3.24249267578125e-05,8.416175842285156e-05
0.00010704994201660156,0.03515934944152832,0.004801123443603519,0.063759,3.528594970703125e-05,0.00010371208190917969
8.845329284667969e-05,0.05135512351989746,0.003378820892333982,0.062079,3.814697265625e-05,0.0001270771026611328
8.916854858398438e-05,0.05255389213562012,0.0023977585144042968,0.070493,2.9802322387695312e-05,7.724761962890625e-05
7.82012939453125e-05,0.04926943778991699,0.0012932487487792993,0.09415,2.7894973754882812e-05,6.937980651855469e-05
8.487701416015625e-05,0.09184765815734863,0.0017824272155761711,0.060225,2.5510787963867188e-05,6.771087646484375e-05
0.00010180473327636719,0.06256222724914551,0.002732662109375006,0.063521,3.695487976074219e-05,0.00010204315185546875
9.703636169433594e-05,0.05376625061035156,0.013973257629394525,0.066308,4.00543212890625e-05,0.00011563301086425781
0.00011157989501953125,0.05192255973815918,0.0018845817565917994,0.065925,3.457069396972656e-05,8.7738037109375e-05
0.00011110305786132812,0.08463358879089355,0.010213836517333985,0.06916,3.170967102050781e-05,8.034706115722656e-05
7.176399230957031e-05,0.08771896362304688,0.0037579509887695345,0.061234,2.86102294921875e-05,8.082389831542969e-05
0.00011014938354492188,0.07740092277526855,0.001566568847656248,0.061704,2.8848648071289062e-05,9.059906005859375e-05
7.987022399902344e-05,0.08473038673400879,0.0008173532104492204,0.06254,2.5033950805664062e-05,6.461143493652344e-05
8.988380432128906e-05,0.06828022003173828,0.00944372933959961,0.077014,3.600120544433594e-05,0.000110626220703125
0.00011467933654785156,0.04376578330993652,0.002829788101196287,0.076087,3.075599670410156e-05,7.152557373046875e-05
8.726119995117188e-05,0.04287075996398926,0.0018094439697265638,0.060105,2.7179718017578125e-05,7.104873657226562e-05
9.465217590332031e-05,0.05294060707092285,0.0012398813629150435,0.065035,3.2901763916015625e-05,0.000102996826171875
6.031990051269531e-05,0.02885270118713379,0.0076622498931884775,0.064081,3.7670135498046875e-05,0.00010395050048828125
0.00010395050048828125,0.061754703521728516,0.0024045473632812453,0.065169,3.695487976074219e-05,9.632110595703125e-05
7.891654968261719e-05,0.045934200286865234,0.0043068467712402275,0.07834,3.0517578125e-05,8.940696716308594e-05
6.4849853515625e-05,0.05763959884643555,0.0014616726074218739,0.069259,3.4332275390625e-05,9.679794311523438e-05
9.965896606445312e-05,0.08802461624145508,0.007186608825683595,0.056289,3.123283386230469e-05,8.845329284667969e-05
8.273124694824219e-05,0.03677701950073242,0.0022696251220703095,0.054968,3.361701965332031e-05,0.00010609626770019531
0.00010251998901367188,0.05065417289733887,0.0247508201751709,0.058684,3.838539123535156e-05,0.0001232624053955078
8.392333984375e-05,0.04816150665283203,0.00885316351318359,0.064266,3.075599670410156e-05,9.679794311523438e-05
9.655952453613281e-05,0.09237885475158691,0.0022815572662353498,0.057083,3.457069396972656e-05,9.298324584960938e-05
9.870529174804688e-05,0.06190037727355957,0.007996612609863285,0.089611,2.765655517578125e-05,9.846687316894531e-05
6.580352783203125e-05,0.07722067832946777,0.0013692703704833997,0.080677,3.218650817871094e-05,9.512901306152344e-05
9.632110595703125e-05,0.05918288230895996,0.001348998001098639,0.065047,2.7894973754882812e-05,7.152557373046875e-05
8.58306884765625e-05,0.045015811920166016,0.0039716063232421855,0.070703,2.6702880859375e-05,8.749961853027344e-05
9.179115295410156e-05,0.04884004592895508,0.008402874038696287,0.068927,5.245208740234375e-05,0.00013637542724609375
0.00010633468627929688,0.05283761024475098,0.0010627355041503903,0.060856,3.314018249511719e-05,9.322166442871094e-05
6.198883056640625e-05,0.04680156707763672,0.006478628860473637,0.082714,3.0517578125e-05,8.153915405273438e-05
7.319450378417969e-05,0.058852434158325195,0.001342493728637692,0.067596,3.528594970703125e-05,9.5367431640625e-05
7.557868957519531e-05,0.07707428932189941,0.0018903229980468741,0.062147,3.266334533691406e-05,9.584426879882812e-05
0.00011014938354492188,0.04152727127075195,0.005978800582885746,0.067575,3.695487976074219e-05,0.00010132789611816406
7.319450378417969e-05,0.029772281646728516,0.001696902526855469,0.060661,3.2901763916015625e-05,9.059906005859375e-05
0.0001220703125,0.050734758377075195,0.0051146925201416005,0.059476,3.4332275390625e-05,8.845329284667969e-05
7.724761962890625e-05,0.04982614517211914,0.0013025730285644577,0.062884,2.3603439331054688e-05,6.175041198730469e-05
0.00011181831359863281,0.07090640068054199,0.002213743118286135,0.067646,3.814697265625e-05,0.00012040138244628906
0.00010061264038085938,0.0616154670715332,0.006493889968872069,0.062807,3.552436828613281e-05,0.0001010894775390625
8.153915405273438e-05,0.03855633735656738,0.002246665359497073,0.062324,3.504753112792969e-05,9.5367431640625e-05
8.106231689453125e-05,0.05567288398742676,0.0029431907348632796,0.062682,3.266334533691406e-05,9.608268737792969e-05
6.437301635742188e-05,0.05980062484741211,0.0013079681396484383,0.061625,2.5033950805664062e-05,6.270408630371094e-05
9.608268737792969e-05,0.04862856864929199,0.001177068954467772,0.064569,3.24249267578125e-05,8.535385131835938e-05
8.511543273925781e-05,0.04535651206970215,0.0026662444458007833,0.060014,3.528594970703125e-05,9.799003601074219e-05
0.00010728836059570312,0.054688453674316406,0.003654703094482417,0.063823,3.361701965332031e-05,8.535385131835938e-05
0.00010347366333007812,0.04568123817443848,0.0010883229522705012,0.076397,3.814697265625e-05,0.00010776519775390625
0.00013494491577148438,0.057374000549316406,0.001033740692138671,0.06282,2.6702880859375e-05,7.367134094238281e-05
0.00010895729064941406,0.04235076904296875,0.002589151351928713,0.059882,2.5033950805664062e-05,6.318092346191406e-05
9.322166442871094e-05,0.05318403244018555,0.0011728835144042965,0.058046,2.6702880859375e-05,7.987022399902344e-05
6.365776062011719e-05,0.04548192024230957,0.0019972140197754007,0.134537,3.886222839355469e-05,0.00011038780212402344
6.937980651855469e-05,0.04229474067687988,0.0056944842987060595,0.130407,2.5987625122070312e-05,6.914138793945312e-05
0.0001461505889892578,0.09189462661743164,0.0011539531097412153,0.091789,2.5033950805664062e-05,6.222724914550781e-05
6.413459777832031e-05,0.04939699172973633,0.0013183318176269443,0.133196,2.3126602172851562e-05,5.9604644775390625e-05
8.893013000488281e-05,0.09452080726623535,0.0017859408111572245,0.120853,2.3365020751953125e-05,5.8650970458984375e-05
8.440017700195312e-05,0.058667659759521484,0.005601893508911132,0.096637,2.1219253540039062e-05,5.841255187988281e-05
5.650520324707031e-05,0.123199462890625,0.0013010285339355443,0.064029,4.220008850097656e-05,0.000125885009765625
8.893013000488281e-05,0.12166690826416016,0.005193660079956058,0.068713,3.1948089599609375e-05,8.177757263183594e-05
9.417533874511719e-05,0.12135148048400879,0.0017652270202636738,0.065537,3.1948089599609375e-05,9.72747802734375e-05
7.867813110351562e-05,0.13312959671020508,0.0016740823822021522,0.082867,2.6226043701171875e-05,7.128715515136719e-05
7.82012939453125e-05,0.1298966407775879,0.00204136865234375,0.082149,3.528594970703125e-05,8.797645568847656e-05
0.00010180473327636719,0.04577946662902832,0.0061314867553710906,0.069719,3.0994415283203125e-05,9.131431579589844e-05
9.1552734375e-05,0.053578853607177734,0.002032095581054688,0.059169,3.0517578125e-05,7.748603820800781e-05
7.2479248046875e-05,0.04487895965576172,0.004110866561889651,0.071809,3.147125244140625e-05,9.393692016601562e-05
8.463859558105469e-05,0.06386113166809082,0.0014798992919921872,0.068495,4.00543212890625e-05,0.0001201629638671875
8.702278137207031e-05,0.05207514762878418,0.0010242507171630832,0.06303,3.0994415283203125e-05,0.00010561943054199219
0.00010037422180175781,0.03540802001953125,0.001580626098632812,0.060433,3.0517578125e-05,9.584426879882812e-05
0.00012302398681640625,0.03267955780029297,0.012532747482299808,0.066951,3.647804260253906e-05,9.72747802734375e-05
0.00022339820861816406,0.0386202335357666,0.013978737869262695,0.06146,3.0994415283203125e-05,7.724761962890625e-05
7.414817810058594e-05,0.04849362373352051,0.006623460647583013,0.072403,3.0517578125e-05,9.083747863769531e-05
9.274482727050781e-05,0.04598736763000488,0.004873476745605468,0.068898,3.814697265625e-05,0.00011014938354492188
0.0001163482666015625,0.04639387130737305,0.001135308471679683,0.069984,4.458427429199219e-05,0.00013685226440429688
9.083747863769531e-05,0.03848004341125488,0.0027153838348388665,0.06393,3.314018249511719e-05,8.678436279296875e-05
0.00010514259338378906,0.05612063407897949,0.006283706420898434,0.057931,3.170967102050781e-05,9.369850158691406e-05
6.937980651855469e-05,0.048932790756225586,0.0047015833740234325,0.067112,3.361701965332031e-05,0.00010967254638671875
0.00011539459228515625,0.06712937355041504,0.005652157196044921,0.063916,3.552436828613281e-05,9.393692016601562e-05
8.654594421386719e-05,0.043112993240356445,0.0020100418701171907,0.062136,2.9802322387695312e-05,7.82012939453125e-05
8.535385131835938e-05,0.04350113868713379,0.001796012161254884,0.055727,3.314018249511719e-05,9.393692016601562e-05
9.608268737792969e-05,0.07266020774841309,0.004212848785400389,0.064847,3.62396240234375e-05,0.00010371208190917969
8.273124694824219e-05,0.03943014144897461,0.005352453842163082,0.067735,2.9325485229492188e-05,7.367134094238281e-05
0.00010228157043457031,0.0468447208404541,0.001773488555908198,0.071164,3.2901763916015625e-05,0.00010275840759277344
0.00010752677917480469,0.05510449409484863,0.001897491836547846,0.0656,3.361701965332031e-05,9.655952453613281e-05
9.298324584960938e-05,0.07818603515625,0.0016912868652343704,0.073134,3.933906555175781e-05,0.00011920928955078125
9.965896606445312e-05,0.07347822189331055,0.003767558654785161,0.064341,3.5762786865234375e-05,9.298324584960938e-05
8.535385131835938e-05,0.049872398376464844,0.0065461609497070306,0.085286,5.030632019042969e-05,0.00011992454528808594
0.0001010894775390625,0.05411195755004883,0.003769885314941407,0.068161,3.24249267578125e-05,0.00011086463928222656
0.00010466575622558594,0.06664061546325684,0.003206399078369143,0.06963,3.4332275390625e-05,9.608268737792969e-05
7.700920104980469e-05,0.06714415550231934,0.00196993467712403,0.063326,3.0279159545898438e-05,7.605552673339844e-05
0.00010466575622558594,0.05297565460205078,0.0028163254699707096,0.069404,3.361701965332031e-05,0.0001010894775390625
9.465217590332031e-05,0.05346965789794922,0.0012816956939697283,0.063206,2.9325485229492188e-05,8.559226989746094e-05
7.653236389160156e-05,0.06957554817199707,0.0020907375640869114,0.064043,3.0040740966796875e-05,8.106231689453125e-05
9.298324584960938e-05,0.056672096252441406,0.0014887074279785195,0.063745,2.7894973754882812e-05,6.67572021484375e-05
0.00011181831359863281,0.05703449249267578,0.006839950958251947,0.093159,2.2649765014648438e-05,6.341934204101562e-05
9.107589721679688e-05,0.06613969802856445,0.000999237838745115,0.070384,3.457069396972656e-05,9.894371032714844e-05
0.00011539459228515625,0.04787445068359375,0.0013619654998779235,0.066239,3.1948089599609375e-05,9.441375732421875e-05
0.00011682510375976562,0.04296088218688965,0.004868096893310553,0.066657,3.62396240234375e-05,0.00010442733764648438
0.00010776519775390625,0.037201642990112305,0.00391400283813477,0.06856,3.6716461181640625e-05,0.00010657310485839844
0.00011801719665527344,0.04892396926879883,0.00371936647033691,0.075659,5.5789947509765625e-05,8.440017700195312e-05
5.078315734863281e-05,0.046480655670166016,0.0020926755523681673,0.073265,3.0279159545898438e-05,8.797645568847656e-05
9.322166442871094e-05,0.06378459930419922,0.0021436207733154244,0.067029,2.86102294921875e-05,7.510185241699219e-05
9.1552734375e-05,0.0766746997833252,0.01534042770385742,0.06468,4.076957702636719e-05,0.00011324882507324219
0.00013685226440429688,0.046090126037597656,0.00947597644042969,0.078428,3.170967102050781e-05,8.368492126464844e-05
7.390975952148438e-05,0.07834672927856445,0.001478534759521484,0.055236,3.075599670410156e-05,7.462501525878906e-05
0.00010919570922851562,0.0719454288482666,0.009920549957275385,0.066433,2.6702880859375e-05,6.723403930664062e-05
7.152557373046875e-05,0.06490755081176758,0.009731130859375006,0.067753,2.6941299438476562e-05,7.009506225585938e-05
9.870529174804688e-05,0.07259559631347656,0.006763088455200197,0.06451,2.6702880859375e-05,6.723403930664062e-05
0.00010800361633300781,0.05150771141052246,0.008948342178344726,0.076627,3.814697265625e-05,0.00010800361633300781
0.00012874603271484375,0.048485755920410156,0.002589248977661135,0.072489,3.170967102050781e-05,9.799003601074219e-05
8.988380432128906e-05,0.045769453048706055,0.0030194505615234388,0.059883,3.0279159545898438e-05,8.821487426757812e-05
8.344650268554688e-05,0.044457197189331055,0.009462987976074214,0.064545,2.5987625122070312e-05,7.367134094238281e-05
0.00011301040649414062,0.02230048179626465,0.0013587275390625,0.056762,3.24249267578125e-05,0.000102996826171875
8.654594421386719e-05,0.0267636775970459,0.001820289123535157,0.060612,2.5987625122070312e-05,9.1552734375e-05
6.008148193359375e-05,0.03560233116149902,0.005728482147216794,0.059304,3.0040740966796875e-05,9.655952453613281e-05
9.131431579589844e-05,0.04382944107055664,0.00463850903320312,0.062977,2.5272369384765625e-05,7.081031799316406e-05
0.00010156631469726562,0.04035305976867676,0.0033345155334472687,0.060915,2.9325485229492188e-05,8.058547973632812e-05
7.152557373046875e-05,0.06187939643859863,0.0034104029388427742,0.070728,2.9325485229492188e-05,8.153915405273438e-05
0.00010013580322265625,0.05002140998840332,0.006687657348632817,0.067533,3.075599670410156e-05,0.00010180473327636719
0.00010228157043457031,0.0563199520111084,0.012771273834228512,0.056918,3.2901763916015625e-05,9.298324584960938e-05
0.00010752677917480469,0.04540610313415527,0.0013078234252929671,0.064819,3.337860107421875e-05,9.322166442871094e-05
9.775161743164062e-05,0.056703805923461914,0.0015557120666503943,0.070739,3.790855407714844e-05,0.0001068115234375
9.083747863769531e-05,0.05921483039855957,0.013201646087646485,0.072352,3.337860107421875e-05,9.512901306152344e-05
7.510185241699219e-05,0.07681608200073242,0.0014724212341308551,0.062532,2.9087066650390625e-05,7.581710815429688e-05
0.00010323524475097656,0.0846250057220459,0.001175149139404294,0.060241,2.7179718017578125e-05,7.128715515136719e-05
0.00011038780212402344,0.023842334747314453,0.0031208767395019543,0.062027,3.62396240234375e-05,0.00010037422180175781
9.918212890625e-05,0.03839230537414551,0.016107516418457035,0.064189,2.9087066650390625e-05,9.274482727050781e-05
8.845329284667969e-05,0.04833674430847168,0.014575214019775393,0.059459,2.8848648071289062e-05,8.916854858398438e-05
8.296966552734375e-05,0.06043386459350586,0.018002851287841792,0.071108,2.7418136596679688e-05,7.963180541992188e-05
8.654594421386719e-05,0.05853438377380371,0.00546179251098633,0.069631,3.6716461181640625e-05,9.655952453613281e-05
9.083747863769531e-05,0.034861087799072266,0.0013315601806640626,0.066427,3.0517578125e-05,8.726119995117188e-05
7.939338684082031e-05,0.03487253189086914,0.00773873135375977,0.065132,2.86102294921875e-05,8.726119995117188e-05
6.079673767089844e-05,0.04999113082885742,0.001377816574096677,0.072258,4.1484832763671875e-05,0.00011038780212402344
8.654594421386719e-05,0.06774449348449707,0.0008852618103027399,0.064687,3.24249267578125e-05,9.1552734375e-05
0.00010037422180175781,0.05764651298522949,0.0008630126037597607,0.072496,2.5987625122070312e-05,6.29425048828125e-05
9.703636169433594e-05,0.04670071601867676,0.00456190829467773,0.066473,5.9604644775390625e-05,0.00010180473327636719
0.00010514259338378906,0.057816267013549805,0.0009267462005615179,0.064476,3.695487976074219e-05,9.298324584960938e-05
7.05718994140625e-05,0.08283305168151855,0.0047230282440185525,0.057236,2.956390380859375e-05,7.724761962890625e-05
0.000102996826171875,0.08398246765136719,0.0009801271820068375,0.099535,3.3855438232421875e-05,0.00010728836059570312
7.534027099609375e-05,0.08609414100646973,0.0009704380798339907,0.08292,2.7418136596679688e-05,6.842613220214844e-05
0.00011134147644042969,0.08470344543457031,0.0010134298858642532,0.068194,3.0279159545898438e-05,9.250640869140625e-05
9.179115295410156e-05,0.035086631774902344,0.002358129592895511,0.066979,3.0994415283203125e-05,9.298324584960938e-05
0.00011444091796875,0.042676448822021484,0.005763275497436521,0.070107,2.4557113647460938e-05,7.2479248046875e-05
8.606910705566406e-05,0.0426483154296875,0.0030352761535644562,0.062372,2.8371810913085938e-05,7.82012939453125e-05
6.914138793945312e-05,0.056138038635253906,0.0014648469543457054,0.074265,3.314018249511719e-05,9.846687316894531e-05
0.00010418891906738281,0.06236529350280762,0.003146931915283202,0.06622,3.0517578125e-05,7.605552673339844e-05
0.00011348724365234375,0.04732537269592285,0.0013500348663330053,0.05784,3.0517578125e-05,8.916854858398438e-05
9.775161743164062e-05,0.04094362258911133,0.0019049457550048832,0.058975,3.361701965332031e-05,0.00010323524475097656
9.417533874511719e-05,0.03995156288146973,0.002366941619873046,0.059774,4.792213439941406e-05,0.00014734268188476562
0.00012063980102539062,0.044989824295043945,0.005877102020263675,0.059472,2.86102294921875e-05,7.414817810058594e-05
9.942054748535156e-05,0.03739166259765625,0.0027916956176757823,0.063276,4.5299530029296875e-05,0.0001068115234375
0.00010943412780761719,0.04411053657531738,0.0011607469482421903,0.058133,3.361701965332031e-05,9.393692016601562e-05
9.417533874511719e-05,0.026024580001831055,0.0014256611328124988,0.060052,3.2901763916015625e-05,9.274482727050781e-05
9.846687316894531e-05,0.042246103286743164,0.0010321638488769574,0.077635,4.00543212890625e-05,0.00010466575622558594
0.000102996826171875,0.06771302223205566,0.002932121398925777,0.067347,2.956390380859375e-05,8.392333984375e-05
6.079673767089844e-05,0.04421353340148926,0.019145980804443366,0.062757,2.5033950805664062e-05,6.437301635742188e-05
8.296966552734375e-05,0.06272244453430176,0.005566176391601563,0.060224,2.3126602172851562e-05,6.508827209472656e-05
7.581710815429688e-05,0.06898164749145508,0.0008773794708251959,0.056144,2.193450927734375e-05,6.008148193359375e-05
8.702278137207031e-05,0.025310039520263672,0.002232490005493165,0.071935,3.170967102050781e-05,0.00010180473327636719
8.96453857421875e-05,0.038916826248168945,0.0018025535888671895,0.064968,4.2438507080078125e-05,0.00011682510375976562
8.893013000488281e-05,0.02309417724609375,0.011349230453491205,0.078603,2.4080276489257812e-05,6.604194641113281e-05
6.151199340820312e-05,0.04647564888000488,0.0009983107604980418,0.069596,3.8623809814453125e-05,0.00011610984802246094
7.62939453125e-05,0.05415463447570801,0.002538218505859377,0.066092,3.0040740966796875e-05,7.724761962890625e-05
7.486343383789062e-05,0.020558834075927734,0.003266253265380853,0.067391,3.0279159545898438e-05,8.654594421386719e-05
6.890296936035156e-05,0.025916337966918945,0.0014475237274169939,0.06186,2.6464462280273438e-05,7.367134094238281e-05
7.700920104980469e-05,0.04701066017150879,0.0017655951080322307,0.070794,2.5987625122070312e-05,8.654594421386719e-05
6.67572021484375e-05,0.056821346282958984,0.0009068234252929686,0.06522,3.62396240234375e-05,6.556510925292969e-05
0.00011491775512695312,0.05712008476257324,0.0021712074890136712,0.063361,2.574920654296875e-05,8.726119995117188e-05
0.00011181831359863281,0.07015347480773926,0.0019078042602539008,0.06424,2.956390380859375e-05,8.392333984375e-05
0.00011491775512695312,0.05906033515930176,0.0026945266571044915,0.059316,3.337860107421875e-05,8.559226989746094e-05
0.00011801719665527344,0.0786128044128418,0.005203188598632814,0.057787,3.8623809814453125e-05,0.00010061264038085938
7.915496826171875e-05,0.05337858200073242,0.0010597953948974642,0.070559,2.765655517578125e-05,9.107589721679688e-05
9.202957153320312e-05,0.0476078987121582,0.002474686172485349,0.062322,2.8371810913085938e-05,8.177757263183594e-05
9.72747802734375e-05,0.07877945899963379,0.0009484311065673795,0.058604,2.574920654296875e-05,7.200241088867188e-05
9.441375732421875e-05,0.06898856163024902,0.001427682556152346,0.063261,3.266334533691406e-05,0.00010657310485839844
9.655952453613281e-05,0.05875992774963379,0.0011724704742431674,0.0556,2.7894973754882812e-05,8.320808410644531e-05
9.226799011230469e-05,0.07443928718566895,0.005751791091918951,0.064354,2.5272369384765625e-05,7.081031799316406e-05
0.0001068115234375,0.05260753631591797,0.0030978629302978455,0.06678,2.47955322265625e-05,6.4849853515625e-05
0.00010228157043457031,0.05995035171508789,0.0019595766601562536,0.068269,2.5033950805664062e-05,8.511543273925781e-05
0.00011134147644042969,0.04318642616271973,0.010635639984130862,0.076318,3.0279159545898438e-05,9.632110595703125e-05
0.00011086463928222656,0.08738303184509277,0.0013873513336181698,0.066463,4.076957702636719e-05,0.00012111663818359375
0.00010371208190917969,0.08507680892944336,0.0047439637298584,0.062013,2.9802322387695312e-05,8.654594421386719e-05
0.00010633468627929688,0.07221651077270508,0.0008730079498290994,0.059491,2.8848648071289062e-05,7.987022399902344e-05
8.988380432128906e-05,0.05307292938232422,0.0030038904266357427,0.056817,3.2901763916015625e-05,7.343292236328125e-05
0.00011205673217773438,0.08171367645263672,0.0017388018188476545,0.083719,3.600120544433594e-05,0.00010442733764648438
8.988380432128906e-05,0.04854154586791992,0.0013558530273437563,0.076731,2.6702880859375e-05,7.176399230957031e-05
8.535385131835938e-05,0.05986475944519043,0.0018176891021728508,0.061682,3.0040740966796875e-05,8.96453857421875e-05
9.298324584960938e-05,0.05771660804748535,0.007754681243896486,0.062235,2.8133392333984375e-05,6.961822509765625e-05
9.72747802734375e-05,0.04483652114868164,0.0015637814331054684,0.06232,2.5510787963867188e-05,7.510185241699219e-05
7.605552673339844e-05,0.04852485656738281,0.004513323974609379,0.079925,2.3126602172851562e-05,6.985664367675781e-05
7.653236389160156e-05,0.055794477462768555,0.0011626548767089823,0.064875,2.8133392333984375e-05,8.678436279296875e-05
0.00011277198791503906,0.05028367042541504,0.0012484619445800732,0.066543,3.266334533691406e-05,9.489059448242188e-05
0.00011658668518066406,0.04712653160095215,0.002485256774902342,0.073617,3.62396240234375e-05,0.00010156631469726562
8.130073547363281e-05,0.052785396575927734,0.0010487952117919919,0.061862,2.6702880859375e-05,7.176399230957031e-05
6.890296936035156e-05,0.038401126861572266,0.002456923278808587,0.083266,2.384185791015625e-05,6.771087646484375e-05
6.175041198730469e-05,0.06747794151306152,0.001040561187744135,0.067737,2.9802322387695312e-05,8.678436279296875e-05
0.0001239776611328125,0.06500601768493652,0.01547443545532226,0.079018,3.1948089599609375e-05,9.679794311523438e-05
0.000141143798828125,0.044862985610961914,0.012563446014404303,0.063257,2.384185791015625e-05,6.031990051269531e-05
8.368492126464844e-05,0.06831097602844238,0.0038888309326171877,0.059891,3.123283386230469e-05,6.914138793945312e-05
8.058547973632812e-05,0.08418130874633789,0.002554344528198249,0.074982,2.5272369384765625e-05,6.67572021484375e-05
0.00011086463928222656,0.043753623962402344,0.009437328643798829,0.06268,4.4345855712890625e-05,9.846687316894531e-05
9.799003601074219e-05,0.05734515190124512,0.003739343429565431,0.068424,3.0279159545898438e-05,9.655952453613281e-05
9.72747802734375e-05,0.058895111083984375,0.001743025787353518,0.057967,3.409385681152344e-05,9.417533874511719e-05
0.00010323524475097656,0.10394048690795898,0.0048759568481445345,0.057522,2.6226043701171875e-05,7.128715515136719e-05
6.818771362304688e-05,0.07758116722106934,0.0019931286315918034,0.084127,2.9087066650390625e-05,9.322166442871094e-05
8.106231689453125e-05,0.07292747497558594,0.0007989950408935492,0.086276,2.6226043701171875e-05,7.033348083496094e-05
9.775161743164062e-05,0.07102227210998535,0.010173212905883786,0.068179,3.5762786865234375e-05,0.00011920928955078125
0.00010943412780761719,0.06252908706665039,0.0051811201934814505,0.065062,2.7894973754882812e-05,7.152557373046875e-05
0.00010085105895996094,0.0901494026184082,0.0009834702453613287,0.076154,2.765655517578125e-05,7.486343383789062e-05
9.679794311523438e-05,0.03520989418029785,0.0028737722473144572,0.066867,3.266334533691406e-05,9.799003601074219e-05
9.560585021972656e-05,0.05256795883178711,0.0033586589355468766,0.062998,3.647804260253906e-05,0.000102996826171875
0.00011944770812988281,0.06884217262268066,0.016585414596557616,0.091129,3.695487976074219e-05,0.0001068115234375
9.202957153320312e-05,0.06597328186035156,0.004574033843994144,0.078913,2.7418136596679688e-05,7.319450378417969e-05
6.651878356933594e-05,0.0798184871673584,0.0019182415313720724,0.067993,2.5987625122070312e-05,6.4849853515625e-05
5.054473876953125e-05,0.06269550323486328,0.0008655102081298882,0.086168,2.5033950805664062e-05,6.556510925292969e-05
6.103515625e-05,0.08410096168518066,0.0008804835205078188,0.066962,2.2172927856445312e-05,5.555152893066406e-05
6.198883056640625e-05,0.08754920959472656,0.002426917770385742,0.066122,3.170967102050781e-05,9.632110595703125e-05
8.392333984375e-05,0.04313802719116211,0.006153773300170903,0.082408,4.1961669921875e-05,0.00011873245239257812
0.00011610984802246094,0.0481266975402832,0.014230809646606446,0.068494,3.123283386230469e-05,8.58306884765625e-05
0.00011706352233886719,0.05177450180053711,0.00984301400756836,0.062569,3.147125244140625e-05,8.845329284667969e-05
0.0001246929168701172,0.04860734939575195,0.008295194992065436,0.072291,2.6702880859375e-05,7.653236389160156e-05
7.319450378417969e-05,0.06330060958862305,0.00918828575134277,0.069955,3.2901763916015625e-05,8.916854858398438e-05
0.00011134147644042969,0.06695389747619629,0.0012498216400146506,0.073724,2.9087066650390625e-05,8.0108642578125e-05
9.632110595703125e-05,0.03829026222229004,0.0011907770538330115,0.078385,3.266334533691406e-05,8.749961853027344e-05
0.00011086463928222656,0.06359124183654785,0.005591634841918949,0.065979,2.5987625122070312e-05,9.393692016601562e-05
0.00011968612670898438,0.03924417495727539,0.009571322845458988,0.073251,2.8371810913085938e-05,7.2479248046875e-05
0.00011777877807617188,0.07018756866455078,0.0013886000823974676,0.068155,3.123283386230469e-05,9.489059448242188e-05
6.914138793945312e-05,0.06914114952087402,0.0017084093170166015,0.068467,3.504753112792969e-05,9.107589721679688e-05
0.00010800361633300781,0.05085253715515137,0.0025670026092529247,0.074647,3.743171691894531e-05,9.369850158691406e-05
0.00010442733764648438,0.048046112060546875,0.0022870762329101624,0.065852,3.528594970703125e-05,0.00010418891906738281
9.202957153320312e-05,0.03760051727294922,0.0011040812225341784,0.085578,3.314018249511719e-05,8.96453857421875e-05
0.00010085105895996094,0.061760663986206055,0.00979038418579102,0.068337,3.7670135498046875e-05,0.0001068115234375
7.510185241699219e-05,0.07192134857177734,0.0029527432250976565,0.077195,3.314018249511719e-05,0.00010180473327636719
0.00010752677917480469,0.06738758087158203,0.002204099273681634,0.07315,3.0517578125e-05,8.130073547363281e-05
9.441375732421875e-05,0.050787925720214844,0.0038468143920898507,0.064977,3.528594970703125e-05,9.679794311523438e-05
0.0005400180816650391,0.05563807487487793,0.002525581405639646,0.085052,3.314018249511719e-05,7.200241088867188e-05
7.224082946777344e-05,0.08299040794372559,0.00531806393432617,0.076892,3.314018249511719e-05,8.416175842285156e-05
0.00013828277587890625,0.07419013977050781,0.007324754287719726,0.062473,3.790855407714844e-05,9.441375732421875e-05
8.58306884765625e-05,0.04965376853942871,0.0021192433319091736,0.064879,3.170967102050781e-05,0.00010776519775390625
8.463859558105469e-05,0.05721569061279297,0.0015888413696289044,0.074172,3.8623809814453125e-05,9.179115295410156e-05
0.00010013580322265625,0.05729103088378906,0.005334795394897465,0.081909,3.123283386230469e-05,9.679794311523438e-05
6.842613220214844e-05,0.06945967674255371,0.0035364030609130875,0.071199,2.5272369384765625e-05,8.821487426757812e-05
9.036064147949219e-05,0.07733631134033203,0.007609281494140627,0.087823,3.790855407714844e-05,0.00010466575622558594
0.00011920928955078125,0.07560205459594727,0.0010164710693359308,0.068432,2.86102294921875e-05,9.1552734375e-05
0.00011301040649414062,0.08139824867248535,0.0030354417266845735,0.077206,2.5033950805664062e-05,6.461143493652344e-05
7.700920104980469e-05,0.02836775779724121,0.004821207748413089,0.067839,3.838539123535156e-05,0.00011229515075683594
0.00010895729064941406,0.02629542350769043,0.004026774963378901,0.075091,2.956390380859375e-05,8.106231689453125e-05
0.00012493133544921875,0.033589839935302734,0.005042826217651369,0.068881,3.790855407714844e-05,0.00010657310485839844
9.72747802734375e-05,0.05972099304199219,0.004504007934570314,0.081176,3.790855407714844e-05,0.00010991096496582031
6.699562072753906e-05,0.06280207633972168,0.00412038641357422,0.065371,3.743171691894531e-05,9.083747863769531e-05
0.00010395050048828125,0.05109906196594238,0.007509864990234372,0.082208,3.0517578125e-05,8.869171142578125e-05
8.58306884765625e-05,0.06134605407714844,0.007768887481689454,0.078665,3.2901763916015625e-05,9.465217590332031e-05
0.00010418891906738281,0.06449437141418457,0.0017990718536377015,0.066407,2.8133392333984375e-05,7.367134094238281e-05
9.202957153320312e-05,0.07660865783691406,0.003111194183349611,0.075473,2.765655517578125e-05,7.653236389160156e-05
0.00011467933654785156,0.04681229591369629,0.0017354212341308614,0.062269,3.4809112548828125e-05,9.036064147949219e-05
0.00010013580322265625,0.0470271110534668,0.00208690824890137,0.066771,3.5762786865234375e-05,9.703636169433594e-05
0.00010323524475097656,0.05106353759765625,0.0020495035552978505,0.06026,2.8848648071289062e-05,7.82012939453125e-05
7.677078247070312e-05,0.04644417762756348,0.0010473292541503879,0.05843,3.981590270996094e-05,0.00010561943054199219
0.00010061264038085938,0.048711299896240234,0.0053120240020752,0.063245,2.7418136596679688e-05,8.344650268554688e-05
0.00010728836059570312,0.051316261291503906,0.001442000732421872,0.06464,2.765655517578125e-05,8.58306884765625e-05
9.918212890625e-05,0.03775191307067871,0.0025529481353759736,0.077781,2.8371810913085938e-05,8.320808410644531e-05
0.00010204315185546875,0.04744076728820801,0.000822594360351564,0.062221,3.218650817871094e-05,9.846687316894531e-05
6.0558319091796875e-05,0.044333696365356445,0.0010436332397461001,0.072457,3.147125244140625e-05,9.298324584960938e-05
0.00012946128845214844,0.03345823287963867,0.0014057905578613306,0.064135,3.314018249511719e-05,9.465217590332031e-05
8.249282836914062e-05,0.041626930236816406,0.0016627633666992242,0.067615,3.24249267578125e-05,8.630752563476562e-05
0.00012063980102539062,0.026718854904174805,0.002075621841430661,0.060602,2.5987625122070312e-05,7.772445678710938e-05
9.059906005859375e-05,0.03713226318359375,0.004817529022216799,0.070713,3.409385681152344e-05,9.655952453613281e-05
7.772445678710938e-05,0.045713186264038086,0.005877240417480473,0.068352,3.886222839355469e-05,0.00010538101196289062
8.416175842285156e-05,0.06074380874633789,0.0029276747741699277,0.066671,3.147125244140625e-05,9.131431579589844e-05
7.653236389160156e-05,0.05648970603942871,0.002717465774536132,0.070133,3.647804260253906e-05,0.00010371208190917969
9.703636169433594e-05,0.06651544570922852,0.0018665780944824156,0.079283,4.76837158203125e-05,0.00013899803161621094
8.320808410644531e-05,0.07942795753479004,0.007730256149291993,0.059453,3.981590270996094e-05,0.00011038780212402344
0.00010752677917480469,0.08194494247436523,0.0010556199188232473,0.079563,3.0040740966796875e-05,6.651878356933594e-05
7.557868957519531e-05,0.07755041122436523,0.008108158248901362,0.064656,3.0279159545898438e-05,7.081031799316406e-05
0.00010657310485839844,0.0706326961517334,0.00601099687194824,0.074394,4.506111145019531e-05,0.00013589859008789062
0.0001049041748046875,0.06420278549194336,0.0009624979858398469,0.067312,3.24249267578125e-05,7.510185241699219e-05
0.00010371208190917969,0.10312557220458984,0.002872415283203124,0.059372,3.790855407714844e-05,0.0001010894775390625
0.00011730194091796875,0.06260228157043457,0.008566717300415042,0.06784,3.170967102050781e-05,9.34600830078125e-05
0.00010180473327636719,0.04723834991455078,0.011017223602294929,0.070819,2.47955322265625e-05,6.794929504394531e-05
7.367134094238281e-05,0.07493782043457031,0.0022187751617431667,0.060291,3.4809112548828125e-05,0.00010180473327636719
6.604194641113281e-05,0.07124972343444824,0.007799874099731444,0.062016,2.5987625122070312e-05,6.341934204101562e-05
9.846687316894531e-05,0.07451152801513672,0.006821378387451171,0.066386,2.4318695068359375e-05,6.580352783203125e-05
8.749961853027344e-05,0.02606058120727539,0.005840292984008788,0.073519,3.790855407714844e-05,0.00010538101196289062
9.036064147949219e-05,0.07375788688659668,0.0028695714721679727,0.065424,2.6702880859375e-05,6.890296936035156e-05
8.96453857421875e-05,0.05264782905578613,0.015773576400756842,0.062952,3.719329833984375e-05,0.00010514259338378906
8.797645568847656e-05,0.0642702579498291,0.0011934491119384785,0.060479,2.956390380859375e-05,8.034706115722656e-05
9.298324584960938e-05,0.058917999267578125,0.006584862884521488,0.061116,2.7418136596679688e-05,7.104873657226562e-05
0.00010156631469726562,0.053679704666137695,0.003934173965454105,0.071475,2.9802322387695312e-05,9.560585021972656e-05
8.225440979003906e-05,0.05057382583618164,0.009723311599731443,0.059116,3.457069396972656e-05,8.702278137207031e-05
0.00012993812561035156,0.037590742111206055,0.0008587144927978546,0.061817,2.4557113647460938e-05,6.008148193359375e-05
7.700920104980469e-05,0.03456449508666992,0.006600206008911133,0.061459,3.910064697265625e-05,0.00010895729064941406
9.34600830078125e-05,0.021602153778076172,0.0011569493865966757,0.065765,2.7894973754882812e-05,6.723403930664062e-05
8.20159912109375e-05,0.046362876892089844,0.0031239615173339896,0.062578,3.7670135498046875e-05,0.00010395050048828125
8.893013000488281e-05,0.022447824478149414,0.0018156782684326106,0.082919,4.696846008300781e-05,9.202957153320312e-05
7.43865966796875e-05,0.036304473876953125,0.001008286743164069,0.07322,3.719329833984375e-05,0.00010418891906738281
9.632110595703125e-05,0.023458003997802734,0.006638653915405274,0.060557,3.600120544433594e-05,9.369850158691406e-05
6.794929504394531e-05,0.06178855895996094,0.006239230438232421,0.062154,2.9802322387695312e-05,8.630752563476562e-05
9.655952453613281e-05,0.062172889709472656,0.0021515108032226504,0.066308,2.6226043701171875e-05,7.939338684082031e-05
9.250640869140625e-05,0.05451226234436035,0.000882327056884763,0.063474,2.956390380859375e-05,8.0108642578125e-05
8.225440979003906e-05,0.046393632888793945,0.004689664581298825,0.069747,2.7418136596679688e-05,8.0108642578125e-05
9.34600830078125e-05,0.05076909065246582,0.0020571966247558623,0.057217,2.6464462280273438e-05,6.699562072753906e-05
8.296966552734375e-05,0.042001962661743164,0.0012333597564697235,0.060935,2.9325485229492188e-05,9.298324584960938e-05
8.654594421386719e-05,0.032178401947021484,0.0013263106994628876,0.061157,3.1948089599609375e-05,0.00010156631469726562
6.127357482910156e-05,0.05128741264343262,0.0013834857177734347,0.06158,3.8623809814453125e-05,9.417533874511719e-05
0.00010943412780761719,0.05692768096923828,0.007860234100341798,0.062818,2.6226043701171875e-05,8.177757263183594e-05
8.487701416015625e-05,0.06235814094543457,0.001244164215087884,0.063589,3.147125244140625e-05,0.00010132789611816406
8.58306884765625e-05,0.03283977508544922,0.0009564925079345726,0.062012,3.409385681152344e-05,9.822845458984375e-05
8.606910705566406e-05,0.05309653282165527,0.002564600463867188,0.059079,3.552436828613281e-05,0.00010132789611816406
0.00010704994201660156,0.06105923652648926,0.011400906417846676,0.064127,2.5272369384765625e-05,6.937980651855469e-05
6.723403930664062e-05,0.05392599105834961,0.0009685849456787105,0.072672,2.9087066650390625e-05,7.62939453125e-05
0.00011587142944335938,0.045530080795288086,0.005438253067016605,0.066202,3.0279159545898438e-05,9.250640869140625e-05
6.532669067382812e-05,0.04076671600341797,0.007589299514770512,0.064647,3.24249267578125e-05,8.869171142578125e-05
7.390975952148438e-05,0.04378366470336914,0.003565939071655269,0.067597,2.6702880859375e-05,6.794929504394531e-05
9.655952453613281e-05,0.06349349021911621,0.001023457077026363,0.064447,2.86102294921875e-05,7.43865966796875e-05
5.6743621826171875e-05,0.06470322608947754,0.002219351318359375,0.059697,2.288818359375e-05,5.936622619628906e-05
0.00013780593872070312,0.06202554702758789,0.0030482239074707054,0.056843,3.314018249511719e-05,9.131431579589844e-05
6.318092346191406e-05,0.05467057228088379,0.0036664275970458987,0.066066,3.147125244140625e-05,9.465217590332031e-05
0.00011086463928222656,0.04187369346618652,0.0030382258605956974,0.08203,2.6226043701171875e-05,7.581710815429688e-05
7.557868957519531e-05,0.05076742172241211,0.0034239575042724624,0.064136,3.0279159545898438e-05,8.153915405273438e-05
8.511543273925781e-05,0.056861162185668945,0.004115910934448241,0.062251,3.695487976074219e-05,0.00010061264038085938
0.00011348724365234375,0.06599617004394531,0.0011442578277587878,0.062529,3.7670135498046875e-05,0.0001068115234375
8.296966552734375e-05,0.05710577964782715,0.004743176040649416,0.06519,3.814697265625e-05,0.00011444091796875
7.987022399902344e-05,0.047261953353881836,0.004595618240356439,0.063908,4.363059997558594e-05,0.00012755393981933594
9.083747863769531e-05,0.05723452568054199,0.002308624572753909,0.060055,3.361701965332031e-05,9.560585021972656e-05
0.00013256072998046875,0.024224042892456055,0.001231829254150385,0.066058,2.86102294921875e-05,9.679794311523438e-05
7.033348083496094e-05,0.0368654727935791,0.005183912536621094,0.074878,3.0517578125e-05,9.870529174804688e-05
6.461143493652344e-05,0.050121307373046875,0.005383069595336916,0.059591,2.956390380859375e-05,7.843971252441406e-05
9.441375732421875e-05,0.059777021408081055,0.0009166017608642635,0.065117,3.0040740966796875e-05,8.654594421386719e-05
0.00011539459228515625,0.05143165588378906,0.0035906808013916047,0.066188,3.0994415283203125e-05,9.202957153320312e-05
8.96453857421875e-05,0.04091024398803711,0.0016232347259521468,0.062349,3.528594970703125e-05,9.298324584960938e-05
6.413459777832031e-05,0.043914079666137695,0.0023449536437988305,0.063913,3.981590270996094e-05,8.416175842285156e-05
9.703636169433594e-05,0.054416656494140625,0.0031426038970947257,0.096776,3.9577484130859375e-05,9.799003601074219e-05
9.417533874511719e-05,0.06020545959472656,0.006209567703247071,0.065136,3.4332275390625e-05,9.512901306152344e-05
9.250640869140625e-05,0.0502471923828125,0.004880160034179681,0.074662,3.528594970703125e-05,9.894371032714844e-05
0.0001125335693359375,0.04131579399108887,0.006494947647094726,0.071451,3.600120544433594e-05,0.00010061264038085938
8.845329284667969e-05,0.045777082443237305,0.002637754547119134,0.074288,3.528594970703125e-05,0.00010514259338378906
7.605552673339844e-05,0.04516315460205078,0.0010921913604736294,0.073452,3.5762786865234375e-05,0.00010204315185546875
6.747245788574219e-05,0.07217669486999512,0.004667476211547852,0.064539,2.9325485229492188e-05,8.368492126464844e-05
8.535385131835938e-05,0.06636595726013184,0.0015263550415039046,0.070786,3.886222839355469e-05,0.00010991096496582031
8.487701416015625e-05,0.07081103324890137,0.003725347122192385,0.066966,2.8848648071289062e-05,7.772445678710938e-05
7.772445678710938e-05,0.08210301399230957,0.004803042694091791,0.082904,2.9802322387695312e-05,9.107589721679688e-05
0.00012183189392089844,0.04176473617553711,0.009438608566284173,0.062534,2.47955322265625e-05,7.009506225585938e-05
0.000110626220703125,0.045290470123291016,0.002992361709594729,0.068728,3.218650817871094e-05,0.00010561943054199219
8.654594421386719e-05,0.046599626541137695,0.0062397756652832065,0.064592,3.147125244140625e-05,8.177757263183594e-05
6.175041198730469e-05,0.06783127784729004,0.0014834492797851512,0.062963,2.5510787963867188e-05,7.82012939453125e-05
0.00018978118896484375,0.046819210052490234,0.0018331348876953063,0.064102,2.8848648071289062e-05,8.058547973632812e-05
8.368492126464844e-05,0.058110713958740234,0.004126759048461909,0.073329,2.7179718017578125e-05,8.344650268554688e-05
0.00011563301086425781,0.047628164291381836,0.000920472747802728,0.065018,2.3603439331054688e-05,6.771087646484375e-05
9.417533874511719e-05,0.07345223426818848,0.005116097122192381,0.061669,2.956390380859375e-05,9.560585021972656e-05
9.489059448242188e-05,0.0569915771484375,0.007051170135498053,0.063299,2.4080276489257812e-05,6.937980651855469e-05
5.6743621826171875e-05,0.056784629821777344,0.01588949549865723,0.069518,2.384185791015625e-05,8.058547973632812e-05
7.128715515136719e-05,0.03991580009460449,0.00889174975585938,0.064133,3.0994415283203125e-05,8.940696716308594e-05
7.128715515136719e-05,0.035883426666259766,0.003718048507690433,0.063593,2.7418136596679688e-05,8.130073547363281e-05
0.00010609626770019531,0.0558779239654541,0.0008068354949951201,0.071614,2.9325485229492188e-05,8.249282836914062e-05
6.628036499023438e-05,0.04282188415527344,0.0018959610443115282,0.067352,2.6226043701171875e-05,8.940696716308594e-05
0.0001010894775390625,0.053925514221191406,0.004038045410156253,0.061796,2.6702880859375e-05,7.867813110351562e-05
6.747245788574219e-05,0.06673264503479004,0.004374433334350586,0.077792,3.9577484130859375e-05,0.00012826919555664062
6.175041198730469e-05,0.06385326385498047,0.0023613291931152275,0.06463,4.291534423828125e-05,0.0001049041748046875
0.00011587142944335938,0.05666780471801758,0.0026195326080322295,0.076776,3.123283386230469e-05,7.43865966796875e-05
7.724761962890625e-05,0.07258868217468262,0.002159411743164065,0.058397,2.5272369384765625e-05,6.699562072753906e-05
0.00010132789611816406,0.07676863670349121,0.001266450042724604,0.063005,3.409385681152344e-05,9.036064147949219e-05
9.894371032714844e-05,0.06122231483459473,0.007373612991333003,0.066709,3.528594970703125e-05,0.00010061264038085938
0.00011110305786132812,0.06895256042480469,0.012792175628662111,0.068798,3.0517578125e-05,7.939338684082031e-05
8.845329284667969e-05,0.10297918319702148,0.004558825119018561,0.063992,2.4318695068359375e-05,6.365776062011719e-05
9.846687316894531e-05,0.07541537284851074,0.0010894703063964867,0.068534,2.5272369384765625e-05,6.461143493652344e-05
0.00010824203491210938,0.04668545722961426,0.0018347757263183634,0.077108,2.7418136596679688e-05,8.845329284667969e-05
0.00011968612670898438,0.0622556209564209,0.004506691970825191,0.06521,3.8623809814453125e-05,0.00011873245239257812
0.00011777877807617188,0.08336448669433594,0.014181166152954103,0.069895,2.5510787963867188e-05,7.152557373046875e-05
9.393692016601562e-05,0.0461728572845459,0.008665035690307618,0.074086,2.7179718017578125e-05,7.43865966796875e-05
9.179115295410156e-05,0.04258465766906738,0.0017089883728027278,0.070333,2.9802322387695312e-05,9.107589721679688e-05
0.000102996826171875,0.04744315147399902,0.00118621627807617,0.060455,3.3855438232421875e-05,0.00010371208190917969
0.0001456737518310547,0.03915810585021973,0.0030687313995361315,0.071979,2.5272369384765625e-05,6.985664367675781e-05
7.62939453125e-05,0.049231767654418945,0.003498103836059571,0.064872,3.3855438232421875e-05,8.177757263183594e-05
6.29425048828125e-05,0.06036663055419922,0.003229724441528317,0.069039,3.457069396972656e-05,9.72747802734375e-05
0.00010418891906738281,0.052069664001464844,0.005329474243164059,0.064016,3.4332275390625e-05,0.0001068115234375
7.748603820800781e-05,0.0673208236694336,0.005327734085083011,0.067229,3.0040740966796875e-05,8.678436279296875e-05
9.417533874511719e-05,0.07532739639282227,0.0055584935607910155,0.060606,3.266334533691406e-05,8.368492126464844e-05
9.942054748535156e-05,0.07127118110656738,0.002935622985839839,0.067292,3.695487976074219e-05,0.0001068115234375
0.00011420249938964844,0.06188201904296875,0.002785399276733394,0.069068,3.910064697265625e-05,0.00010561943054199219
7.081031799316406e-05,0.08821702003479004,0.008457843734741205,0.065198,4.982948303222656e-05,0.00011944770812988281
8.797645568847656e-05,0.061688899993896484,0.0030115975341796844,0.059929,3.147125244140625e-05,0.00011134147644042969
8.678436279296875e-05,0.056841373443603516,0.007682472869873044,0.074478,2.6702880859375e-05,7.295608520507812e-05
9.846687316894531e-05,0.04729104042053223,0.0035141894836425783,0.059898,2.8848648071289062e-05,8.988380432128906e-05
6.937980651855469e-05,0.03207564353942871,0.003935753250122076,0.0686,3.314018249511719e-05,9.918212890625e-05
0.00010466575622558594,0.059799909591674805,0.01765596054077148,0.058895,3.528594970703125e-05,9.655952453613281e-05
9.894371032714844e-05,0.05112648010253906,0.012230430313110358,0.066879,3.361701965332031e-05,9.083747863769531e-05
7.295608520507812e-05,0.05109286308288574,0.004327989135742186,0.067539,2.5033950805664062e-05,7.152557373046875e-05
0.00010085105895996094,0.029864072799682617,0.004806470031738286,0.06738,5.91278076171875e-05,0.0001366138458251953
8.249282836914062e-05,0.06682682037353516,0.0019389198913574157,0.063311,3.504753112792969e-05,0.00010061264038085938
8.702278137207031e-05,0.03909778594970703,0.0010558129577636771,0.072472,3.7670135498046875e-05,7.843971252441406e-05
7.271766662597656e-05,0.0526885986328125,0.001083873321533202,0.062973,3.24249267578125e-05,9.179115295410156e-05
9.870529174804688e-05,0.04420757293701172,0.002006598617553715,0.075998,2.7179718017578125e-05,7.581710815429688e-05
9.1552734375e-05,0.08492469787597656,0.004599713165283209,0.073068,4.076957702636719e-05,0.00010657310485839844
0.000102996826171875,0.05817127227783203,0.0010115676574707078,0.068157,3.24249267578125e-05,8.177757263183594e-05
9.560585021972656e-05,0.05631566047668457,0.0022443687438964827,0.070675,3.218650817871094e-05,8.463859558105469e-05
9.250640869140625e-05,0.023059368133544922,0.013440681015014652,0.108164,3.719329833984375e-05,9.989738464355469e-05
6.270408630371094e-05,0.08689236640930176,0.0010555787658691404,0.05994,3.647804260253906e-05,9.846687316894531e-05
6.198883056640625e-05,0.07009172439575195,0.0044692324066162165,0.07941,2.8133392333984375e-05,7.2479248046875e-05
5.9604644775390625e-05,0.0817408561706543,0.0010394897766113284,0.062243,3.457069396972656e-05,0.00010037422180175781
0.00010180473327636719,0.08391070365905762,0.0033311015472412137,0.065564,4.673004150390625e-05,0.00013208389282226562
8.58306884765625e-05,0.0795590877532959,0.004287192367553705,0.071276,3.337860107421875e-05,8.869171142578125e-05
0.0001308917999267578,0.056470394134521484,0.001785012100219724,0.063252,3.457069396972656e-05,0.00010228157043457031
9.012222290039062e-05,0.07000088691711426,0.0019224204711914064,0.062257,3.0994415283203125e-05,7.2479248046875e-05
9.870529174804688e-05,0.05667710304260254,0.014745716934204102,0.05987,2.8848648071289062e-05,8.678436279296875e-05
0.00011467933654785156,0.08508014678955078,0.0011912691497802733,0.05926,3.743171691894531e-05,0.00010085105895996094
0.00011324882507324219,0.09836792945861816,0.002619175476074223,0.066506,2.7418136596679688e-05,7.462501525878906e-05
8.416175842285156e-05,0.0626516342163086,0.0059963274536132816,0.072019,3.7670135498046875e-05,0.00011086463928222656
8.654594421386719e-05,0.06917047500610352,0.0008879602355957028,0.066358,2.8848648071289062e-05,7.414817810058594e-05
0.00010633468627929688,0.07187438011169434,0.00957596557617188,0.07207,5.054473876953125e-05,0.00010156631469726562
8.559226989746094e-05,0.07731080055236816,0.0009844619750976613,0.06305,3.528594970703125e-05,0.00010085105895996094
8.082389831542969e-05,0.10156607627868652,0.0013882022247314468,0.063789,3.218650817871094e-05,9.870529174804688e-05
9.393692016601562e-05,0.07291197776794434,0.004516893539428704,0.062715,3.0517578125e-05,9.393692016601562e-05
0.00010800361633300781,0.05557680130004883,0.001133702499389655,0.131793,3.719329833984375e-05,0.0001049041748046875
8.440017700195312e-05,0.07086014747619629,0.0011920771026611293,0.092685,2.8371810913085938e-05,6.890296936035156e-05
0.00016546249389648438,0.06909799575805664,0.0041206141662597645,0.12063,2.384185791015625e-05,5.91278076171875e-05
8.440017700195312e-05,0.04616832733154297,0.00983293466186523,0.096404,2.6702880859375e-05,6.532669067382812e-05
7.43865966796875e-05,0.07805752754211426,0.00231371076965331,0.128091,3.9577484130859375e-05,0.00011181831359863281
7.581710815429688e-05,0.14388608932495117,0.0009138668975830072,0.064929,3.361701965332031e-05,8.940696716308594e-05
9.703636169433594e-05,0.13406586647033691,0.0008805532226562468,0.064099,3.504753112792969e-05,0.00010204315185546875
9.083747863769531e-05,0.15586042404174805,0.0009915754547119154,0.069201,3.314018249511719e-05,0.00010132789611816406
0.00010800361633300781,0.12670612335205078,0.0021932481079101618,0.062772,2.8848648071289062e-05,7.867813110351562e-05
9.34600830078125e-05,0.12859511375427246,0.0009733234558105403,0.069209,3.2901763916015625e-05,9.655952453613281e-05
8.034706115722656e-05,0.04864788055419922,0.00214888790893554,0.062937,3.147125244140625e-05,9.655952453613281e-05
0.00010037422180175781,0.06604719161987305,0.0016317382049560597,0.06373,2.8371810913085938e-05,7.963180541992188e-05
7.081031799316406e-05,0.06041455268859863,0.001308353561401368,0.057906,2.5033950805664062e-05,6.747245788574219e-05
7.939338684082031e-05,0.02980208396911621,0.0012453124999999982,0.058325,3.337860107421875e-05,8.630752563476562e-05
0.00012135505676269531,0.059478044509887695,0.010220688766479497,0.063356,3.719329833984375e-05,0.00011157989501953125
6.341934204101562e-05,0.042005062103271484,0.00633747781372071,0.076564,3.4332275390625e-05,0.00010848045349121094
9.107589721679688e-05,0.05395245552062988,0.007817628982543942,0.066347,4.1484832763671875e-05,0.00010967254638671875
9.5367431640625e-05,0.06550860404968262,0.015140251464843747,0.05843,2.6941299438476562e-05,7.271766662597656e-05
9.679794311523438e-05,0.07179999351501465,0.0013963140106201116,0.067515,3.0279159545898438e-05,8.153915405273438e-05
8.726119995117188e-05,0.06849884986877441,0.010767208419799806,0.057364,2.8371810913085938e-05,9.012222290039062e-05
8.0108642578125e-05,0.04900765419006348,0.0010192259826660166,0.069021,3.2901763916015625e-05,9.250640869140625e-05
9.799003601074219e-05,0.04953265190124512,0.0010750432739257826,0.062124,2.86102294921875e-05,7.748603820800781e-05
7.987022399902344e-05,0.054616689682006836,0.009329594375610345,0.075273,3.314018249511719e-05,0.00010704994201660156
9.799003601074219e-05,0.0527796745300293,0.0029027418060302707,0.056633,3.552436828613281e-05,0.00010013580322265625
0.00010609626770019531,0.04492521286010742,0.014416018066406251,0.058315,2.765655517578125e-05,6.842613220214844e-05
0.00011706352233886719,0.043892621994018555,0.002303106933593743,0.083169,2.47955322265625e-05,6.461143493652344e-05
0.00011682510375976562,0.034975290298461914,0.003066969757080082,0.06387,2.9802322387695312e-05,9.655952453613281e-05
0.00010180473327636719,0.026580095291137695,0.001568921264648443,0.066491,3.24249267578125e-05,0.00010347366333007812
6.0558319091796875e-05,0.03440427780151367,0.003220667724609376,0.059245,2.9087066650390625e-05,8.296966552734375e-05
8.392333984375e-05,0.05193948745727539,0.00100286756896973,0.060311,3.409385681152344e-05,0.00010275840759277344
9.942054748535156e-05,0.03111863136291504,0.000971337387084964,0.080703,3.0517578125e-05,9.059906005859375e-05
9.608268737792969e-05,0.05254364013671875,0.013285719421386719,0.059822,3.457069396972656e-05,9.5367431640625e-05
8.463859558105469e-05,0.05299043655395508,0.0069905505065917944,0.064237,3.0994415283203125e-05,8.511543273925781e-05
9.489059448242188e-05,0.04956459999084473,0.0018293350830078103,0.058811,2.574920654296875e-05,6.794929504394531e-05
8.869171142578125e-05,0.05985593795776367,0.0014177415161132773,0.070372,4.6253204345703125e-05,0.00010561943054199219
9.72747802734375e-05,0.0630192756652832,0.0010184673156738294,0.061791,3.2901763916015625e-05,9.059906005859375e-05
0.00010514259338378906,0.07107663154602051,0.0010707538452148502,0.068516,3.552436828613281e-05,0.00010585784912109375
8.869171142578125e-05,0.04925823211669922,0.0027363994445800816,0.071891,3.0517578125e-05,9.608268737792969e-05
7.796287536621094e-05,0.04762721061706543,0.003192241592407226,0.059205,3.361701965332031e-05,9.322166442871094e-05
9.655952453613281e-05,0.08069753646850586,0.0022034369049072286,0.062269,3.933906555175781e-05,0.00010752677917480469
9.655952453613281e-05,0.06216931343078613,0.00388831335449219,0.059861,3.7670135498046875e-05,9.965896606445312e-05
0.00010442733764648438,0.04262208938598633,0.001328219436645503,0.069901,2.8848648071289062e-05,9.965896606445312e-05
0.00010085105895996094,0.0382993221282959,0.001110765914916989,0.059145,3.0994415283203125e-05,9.894371032714844e-05
0.00010633468627929688,0.02829432487487793,0.0023054502258300774,0.070674,2.6941299438476562e-05,7.319450378417969e-05
7.867813110351562e-05,0.050035715103149414,0.0034123544921874985,0.058401,3.170967102050781e-05,8.606910705566406e-05
0.000110626220703125,0.05267071723937988,0.0010804697418212855,0.067735,3.9577484130859375e-05,0.000110626220703125
9.1552734375e-05,0.03855419158935547,0.0013067684478759722,0.075243,3.4332275390625e-05,8.678436279296875e-05
8.511543273925781e-05,0.046156883239746094,0.0029151974945068326,0.066472,3.7670135498046875e-05,0.00010538101196289062
0.000110626220703125,0.05720877647399902,0.0031612320098877017,0.067059,3.218650817871094e-05,8.821487426757812e-05
0.00012087821960449219,0.06889557838439941,0.01213858752441406,0.064348,3.4809112548828125e-05,9.202957153320312e-05
8.320808410644531e-05,0.06748223304748535,0.0027631061248779287,0.065082,2.7894973754882812e-05,7.414817810058594e-05
0.00010251998901367188,0.06770777702331543,0.00397068881225586,0.071783,2.4080276489257812e-05,6.437301635742188e-05
9.989738464355469e-05,0.055426836013793945,0.006001320510864258,0.059544,2.6702880859375e-05,7.82012939453125e-05
7.200241088867188e-05,0.08758354187011719,0.0039029079284668006,0.065341,2.765655517578125e-05,7.05718994140625e-05
4.57763671875e-05,0.0907740592956543,0.007666604110717776,0.065953,2.8848648071289062e-05,7.414817810058594e-05
0.00013256072998046875,0.08155083656311035,0.0010767059936523382,0.068861,4.1484832763671875e-05,9.918212890625e-05
0.00010323524475097656,0.03845524787902832,0.0024926465911865245,0.060133,3.790855407714844e-05,0.00011610984802246094
8.559226989746094e-05,0.057039499282836914,0.003399760818481444,0.059275,2.9802322387695312e-05,8.225440979003906e-05
9.107589721679688e-05,0.08431148529052734,0.0013971903991699189,0.05868,3.552436828613281e-05,9.34600830078125e-05
0.00010728836059570312,0.06042933464050293,0.002023864547729487,0.071858,3.814697265625e-05,0.00010704994201660156
7.939338684082031e-05,0.07723593711853027,0.001523861953735356,0.063578,3.361701965332031e-05,8.797645568847656e-05
8.893013000488281e-05,0.07842469215393066,0.0014370419311523497,0.07082,3.170967102050781e-05,8.487701416015625e-05
0.00010609626770019531,0.09092092514038086,0.002290983184814452,0.067816,3.552436828613281e-05,9.751319885253906e-05
0.0001010894775390625,0.04162478446960449,0.0032808682403564493,0.069129,3.504753112792969e-05,0.00010061264038085938
0.00010895729064941406,0.0690467357635498,0.001577903808593753,0.074861,3.743171691894531e-05,0.00010180473327636719
9.72747802734375e-05,0.04997587203979492,0.0022957314910888663,0.061481,2.6464462280273438e-05,6.890296936035156e-05
0.00012135505676269531,0.0775604248046875,0.006777951705932622,0.071487,3.266334533691406e-05,9.202957153320312e-05
9.369850158691406e-05,0.03919720649719238,0.0012231100006103515,0.058233,2.9802322387695312e-05,9.274482727050781e-05
7.462501525878906e-05,0.05084085464477539,0.0035770200500488264,0.074949,2.956390380859375e-05,0.0001010894775390625
0.00010633468627929688,0.04327726364135742,0.007182752929687494,0.065739,2.5510787963867188e-05,6.532669067382812e-05
9.489059448242188e-05,0.04724574089050293,0.006139756820678716,0.064327,2.5033950805664062e-05,6.532669067382812e-05
8.869171142578125e-05,0.06111741065979004,0.0010764124298095687,0.060885,2.8371810913085938e-05,7.462501525878906e-05
9.322166442871094e-05,0.05580496788024902,0.0010123743133544916,0.065942,3.4809112548828125e-05,9.083747863769531e-05
0.00010275840759277344,0.04184317588806152,0.0069949568023681685,0.084476,3.600120544433594e-05,0.00010728836059570312
8.749961853027344e-05,0.040328025817871094,0.01093116395568848,0.078024,3.4332275390625e-05,0.00010418891906738281
0.00010728836059570312,0.06977725028991699,0.000961643249511715,0.074618,2.86102294921875e-05,7.2479248046875e-05
0.00010991096496582031,0.09268712997436523,0.008827381225585934,0.089979,4.100799560546875e-05,0.00010991096496582031
8.916854858398438e-05,0.07047390937805176,0.025759256118774415,0.076431,3.886222839355469e-05,0.00010323524475097656
8.678436279296875e-05,0.08648252487182617,0.0014392032775878971,0.082559,3.814697265625e-05,0.00010228157043457031
9.679794311523438e-05,0.10597586631774902,0.0031641883239746094,0.062389,3.933906555175781e-05,9.679794311523438e-05
9.799003601074219e-05,0.10915470123291016,0.002012866409301761,0.077067,2.9325485229492188e-05,7.104873657226562e-05
8.678436279296875e-05,0.11578154563903809,0.008257102722167967,0.064431,2.6464462280273438e-05,6.341934204101562e-05
7.343292236328125e-05,0.09099435806274414,0.0010515906372070283,0.114096,3.0279159545898438e-05,9.465217590332031e-05
6.842613220214844e-05,0.10080385208129883,0.010661414520263673,0.083008,3.600120544433594e-05,0.00010156631469726562
0.00011944770812988281,0.0286867618560791,0.0014737922668456999,0.072425,2.5272369384765625e-05,8.153915405273438e-05
8.916854858398438e-05,0.02608489990234375,0.0016235257415771476,0.063722,3.457069396972656e-05,9.441375732421875e-05
9.799003601074219e-05,0.03698301315307617,0.0013342099761962933,0.06269,3.695487976074219e-05,0.00011348724365234375
0.00012969970703125,0.0381922721862793,0.0037259902648925786,0.069757,3.838539123535156e-05,0.00011086463928222656
8.96453857421875e-05,0.04108023643493652,0.0009831328277587897,0.060737,2.86102294921875e-05,7.390975952148438e-05
0.00010728836059570312,0.04326152801513672,0.0014173258361816418,0.056969,3.5762786865234375e-05,0.00010538101196289062
6.937980651855469e-05,0.05551552772521973,0.0027606208038330055,0.062655,3.123283386230469e-05,9.179115295410156e-05
0.00011134147644042969,0.043663740158081055,0.0010817717895507811,0.062514,3.123283386230469e-05,8.416175842285156e-05
8.702278137207031e-05,0.05313301086425781,0.004710017745971684,0.068407,3.075599670410156e-05,0.00010585784912109375
0.0001201629638671875,0.05421876907348633,0.005667635360717779,0.080159,2.6941299438476562e-05,7.2479248046875e-05
8.463859558105469e-05,0.05232071876525879,0.001216116500854486,0.070499,2.9087066650390625e-05,7.724761962890625e-05
8.845329284667969e-05,0.05096006393432617,0.004229017471313476,0.071451,3.647804260253906e-05,0.00010728836059570312
8.916854858398438e-05,0.06167340278625488,0.001619392715454096,0.065489,3.170967102050781e-05,8.058547973632812e-05
9.465217590332031e-05,0.0522768497467041,0.009953439620971685,0.079521,4.1961669921875e-05,0.00010895729064941406
8.440017700195312e-05,0.07304835319519043,0.003511187637329098,0.060637,2.8133392333984375e-05,7.82012939453125e-05
0.00010371208190917969,0.0705575942993164,0.003819989135742191,0.068047,2.86102294921875e-05,8.630752563476562e-05
5.9604644775390625e-05,0.0749812126159668,0.008520818481445314,0.07249,3.6716461181640625e-05,0.00010085105895996094
0.00010180473327636719,0.06559133529663086,0.004479183883666998,0.068655,3.838539123535156e-05,0.0001087188720703125
0.00010848045349121094,0.06972694396972656,0.0013363029937744075,0.064477,3.075599670410156e-05,7.843971252441406e-05
0.000133514404296875,0.0711050033569336,0.001306443115234368,0.072054,3.457069396972656e-05,0.00011467933654785156
0.00010967254638671875,0.051054954528808594,0.0008777695007324282,0.063243,3.2901763916015625e-05,8.96453857421875e-05
0.00010323524475097656,0.07063031196594238,0.0095282618560791,0.058221,2.5987625122070312e-05,6.604194641113281e-05
9.369850158691406e-05,0.07476449012756348,0.0034292442016601588,0.073682,3.647804260253906e-05,0.00010418891906738281
7.390975952148438e-05,0.05999302864074707,0.0044193294067382816,0.083148,2.7179718017578125e-05,7.581710815429688e-05
9.417533874511719e-05,0.0843207836151123,0.009090485107421872,0.066513,4.124641418457031e-05,8.606910705566406e-05
0.00011682510375976562,0.07629156112670898,0.0020336112518310606,0.067448,2.7179718017578125e-05,6.914138793945312e-05
0.00010132789611816406,0.06964778900146484,0.0010433217010498014,0.058604,2.7894973754882812e-05,7.486343383789062e-05
6.246566772460938e-05,0.09109640121459961,0.0029149800262451148,0.073229,2.5987625122070312e-05,7.152557373046875e-05
9.34600830078125e-05,0.03043818473815918,0.00424860026550293,0.074003,5.269050598144531e-05,0.00016951560974121094
7.367134094238281e-05,0.03487253189086914,0.002430800384521481,0.072106,3.1948089599609375e-05,9.703636169433594e-05
9.369850158691406e-05,0.05160331726074219,0.0009506139068603536,0.069797,3.719329833984375e-05,0.00010728836059570312
9.274482727050781e-05,0.045946359634399414,0.004337983856201169,0.076865,2.86102294921875e-05,6.985664367675781e-05
9.918212890625e-05,0.03573346138000488,0.014133718536376953,0.058552,3.6716461181640625e-05,0.00010228157043457031
6.67572021484375e-05,0.1008610725402832,0.0010347943420410122,0.067388,3.314018249511719e-05,7.82012939453125e-05
9.989738464355469e-05,0.0724494457244873,0.01763318461608887,0.090333,3.695487976074219e-05,9.942054748535156e-05
9.036064147949219e-05,0.07351231575012207,0.0011853509368896509,0.084256,3.218650817871094e-05,8.177757263183594e-05
0.00010538101196289062,0.06068778038024902,0.0028170342559814404,0.069013,2.7894973754882812e-05,7.557868957519531e-05
5.9604644775390625e-05,0.064697265625,0.005776612976074222,0.062372,2.3126602172851562e-05,5.6743621826171875e-05
0.00010228157043457031,0.05887126922607422,0.015134314666748049,0.058939,3.0040740966796875e-05,8.845329284667969e-05
8.416175842285156e-05,0.061774253845214844,0.0029166320953369074,0.063034,2.7179718017578125e-05,6.937980651855469e-05
6.890296936035156e-05,0.0832052230834961,0.00295609545898437,0.088898,2.3365020751953125e-05,6.270408630371094e-05
0.0001347064971923828,0.021906375885009766,0.008131192428588868,0.059918,2.2172927856445312e-05,6.222724914550781e-05
0.00010824203491210938,0.033419132232666016,0.002514573287963867,0.084425,2.8371810913085938e-05,9.179115295410156e-05
5.7697296142578125e-05,0.04468083381652832,0.0027503881683349635,0.077276,2.6702880859375e-05,7.534027099609375e-05
8.702278137207031e-05,0.056626319885253906,0.0025990678710937493,0.063708,3.170967102050781e-05,9.751319885253906e-05
0.00011205673217773438,0.07243061065673828,0.001227132553100585,0.063056,3.361701965332031e-05,9.679794311523438e-05
9.179115295410156e-05,0.07241535186767578,0.0013865746307373111,0.076495,2.7418136596679688e-05,7.05718994140625e-05
7.081031799316406e-05,0.03884243965148926,0.003832196548461911,0.057022,3.409385681152344e-05,0.0001087188720703125
9.775161743164062e-05,0.08084249496459961,0.004087089111328122,0.056723,2.5272369384765625e-05,7.605552673339844e-05
0.00011944770812988281,0.04924273490905762,0.007402773468017584,0.068308,2.5272369384765625e-05,6.4849853515625e-05
5.793571472167969e-05,0.06138944625854492,0.009393157012939454,0.067092,2.8371810913085938e-05,7.700920104980469e-05
5.5789947509765625e-05,0.06191682815551758,0.005688478591918941,0.067347,2.7894973754882812e-05,8.58306884765625e-05
6.127357482910156e-05,0.06367325782775879,0.009020078720092778,0.073236,3.337860107421875e-05,6.914138793945312e-05
7.224082946777344e-05,0.09010004997253418,0.002790708267211915,0.060688,2.9802322387695312e-05,8.988380432128906e-05
7.987022399902344e-05,0.07932305335998535,0.011553564865112304,0.065443,2.47955322265625e-05,8.0108642578125e-05
7.843971252441406e-05,0.07389140129089355,0.0012913140411376922,0.063863,2.6226043701171875e-05,9.036064147949219e-05
8.749961853027344e-05,0.027809858322143555,0.0033138307495117203,0.067383,2.7894973754882812e-05,8.726119995117188e-05
9.5367431640625e-05,0.04898524284362793,0.0021013914031982467,0.070308,3.838539123535156e-05,0.00010538101196289062
7.605552673339844e-05,0.040610313415527344,0.00318188505554199,0.061621,3.218650817871094e-05,9.870529174804688e-05
6.365776062011719e-05,0.05193781852722168,0.0021337666015625034,0.059527,2.8133392333984375e-05,9.322166442871094e-05
7.081031799316406e-05,0.04768848419189453,0.014325253829956058,0.072765,2.9087066650390625e-05,9.179115295410156e-05
7.081031799316406e-05,0.05352926254272461,0.0009368556976318415,0.068725,2.956390380859375e-05,8.559226989746094e-05
6.365776062011719e-05,0.049401283264160156,0.0009101665802001974,0.061818,2.6226043701171875e-05,7.033348083496094e-05
7.176399230957031e-05,0.06664466857910156,0.004878850677490235,0.065622,3.1948089599609375e-05,9.083747863769531e-05
6.318092346191406e-05,0.06459784507751465,0.00412393395996094,0.063524,3.0517578125e-05,8.153915405273438e-05
9.369850158691406e-05,0.07615900039672852,0.0009959361877441425,0.058016,2.6226043701171875e-05,6.651878356933594e-05
0.00010633468627929688,0.04342794418334961,0.0009418680267333918,0.066517,3.314018249511719e-05,8.392333984375e-05
0.00010704994201660156,0.06349968910217285,0.0008681677551269501,0.065653,2.7894973754882812e-05,9.751319885253906e-05
0.00010156631469726562,0.06972908973693848,0.014618863265991211,0.076432,2.3126602172851562e-05,6.580352783203125e-05
0.00010752677917480469,0.05145454406738281,0.0010169887084960916,0.060948,2.4318695068359375e-05,6.461143493652344e-05
0.00010466575622558594,0.06598043441772461,0.0023585713195800745,0.069095,3.910064697265625e-05,0.00010514259338378906
9.489059448242188e-05,0.07829427719116211,0.016037440704345707,0.088501,3.0517578125e-05,9.489059448242188e-05
9.083747863769531e-05,0.06681966781616211,0.004271261093139647,0.063653,3.409385681152344e-05,9.1552734375e-05
8.797645568847656e-05,0.07569122314453125,0.006550286361694337,0.059953,3.24249267578125e-05,8.869171142578125e-05
7.319450378417969e-05,0.06938958168029785,0.0022319451599121104,0.092847,3.314018249511719e-05,9.989738464355469e-05
0.00011801719665527344,0.06360292434692383,0.005110474273681637,0.091728,2.86102294921875e-05,8.130073547363281e-05
0.0001289844512939453,0.0553281307220459,0.0015726694183349627,0.063317,2.9802322387695312e-05,7.176399230957031e-05
0.00016689300537109375,0.06836938858032227,0.0026979284362792927,0.073092,3.838539123535156e-05,0.00010371208190917969
8.606910705566406e-05,0.07500481605529785,0.0013913667144775377,0.079181,3.600120544433594e-05,0.00010323524475097656
8.153915405273438e-05,0.05922532081604004,0.0008562799224853535,0.077124,2.574920654296875e-05,7.009506225585938e-05
9.512901306152344e-05,0.0538332462310791,0.004562306396484375,0.072033,2.9325485229492188e-05,7.462501525878906e-05
0.00011610984802246094,0.056517601013183594,0.0038711138610839912,0.072512,2.7418136596679688e-05,7.724761962890625e-05
9.226799011230469e-05,0.07464480400085449,0.0012660279541015645,0.088572,2.956390380859375e-05,8.416175842285156e-05
0.00011682510375976562,0.06792473793029785,0.007997508163452155,0.06513,3.981590270996094e-05,0.00011181831359863281
9.679794311523438e-05,0.08562231063842773,0.01809211157226563,0.074441,2.9087066650390625e-05,7.534027099609375e-05
0.00015878677368164062,0.057442665100097656,0.007067295516967775,0.072961,2.5272369384765625e-05,6.270408630371094e-05
9.465217590332031e-05,0.07621383666992188,0.002211151855468746,0.068582,3.409385681152344e-05,9.918212890625e-05
8.893013000488281e-05,0.06988644599914551,0.02106203393554687,0.066779,3.6716461181640625e-05,0.00010061264038085938
8.869171142578125e-05,0.04113316535949707,0.004846680511474605,0.077186,3.0279159545898438e-05,8.893013000488281e-05
6.985664367675781e-05,0.05177807807922363,0.0013438855438232394,0.081472,3.719329833984375e-05,0.00010728836059570312
6.556510925292969e-05,0.08217716217041016,0.001570431442260739,0.06353,4.1961669921875e-05,0.00011110305786132812
5.5789947509765625e-05,0.07337403297424316,0.0017992020568847605,0.076229,2.765655517578125e-05,6.961822509765625e-05
8.344650268554688e-05,0.07174277305603027,0.0042648099975586,0.089942,4.553794860839844e-05,0.00012111663818359375
8.034706115722656e-05,0.05932307243347168,0.002298800781249999,0.070272,3.4809112548828125e-05,9.703636169433594e-05
9.989738464355469e-05,0.03861570358276367,0.007210488327026365,0.070467,3.9577484130859375e-05,0.00010395050048828125
8.58306884765625e-05,0.04205203056335449,0.0056404868316650425,0.06863,3.4809112548828125e-05,9.870529174804688e-05
9.179115295410156e-05,0.05980181694030762,0.0036784434814453176,0.071473,3.7670135498046875e-05,0.00010752677917480469
9.608268737792969e-05,0.05314159393310547,0.0017725611114502021,0.068585,2.9087066650390625e-05,8.559226989746094e-05
0.00010156631469726562,0.055971622467041016,0.0010286606597900427,0.063995,3.647804260253906e-05,0.00010633468627929688
0.0002033710479736328,0.03038930892944336,0.007811269104003912,0.066088,4.029273986816406e-05,0.00011420249938964844
0.0001678466796875,0.03755497932434082,0.002001590774536127,0.072802,3.4332275390625e-05,9.560585021972656e-05
0.00013875961303710938,0.06645894050598145,0.0010224962768554668,0.074519,3.361701965332031e-05,0.00010013580322265625
7.891654968261719e-05,0.05377936363220215,0.0041772036132812496,0.069744,3.528594970703125e-05,0.00010085105895996094
8.368492126464844e-05,0.03461742401123047,0.0013046500244140585,0.068346,3.600120544433594e-05,0.00012230873107910156
9.965896606445312e-05,0.031164884567260742,0.0009459231719970707,0.074489,4.601478576660156e-05,9.751319885253906e-05
9.965896606445312e-05,0.04417705535888672,0.001107980377197268,0.070893,3.0040740966796875e-05,9.989738464355469e-05
8.296966552734375e-05,0.059578657150268555,0.010834032546997066,0.068263,3.0279159545898438e-05,8.678436279296875e-05
6.628036499023438e-05,0.06605815887451172,0.002263766464233402,0.068491,2.6941299438476562e-05,6.842613220214844e-05
6.246566772460938e-05,0.061266422271728516,0.011121386810302739,0.072029,2.6226043701171875e-05,6.651878356933594e-05
0.00010561943054199219,0.03153514862060547,0.004234212295532225,0.071133,2.9325485229492188e-05,9.1552734375e-05
0.00010228157043457031,0.08093738555908203,0.0011593599395751941,0.069717,3.981590270996094e-05,0.00012564659118652344
6.29425048828125e-05,0.08145356178283691,0.0018282785339355512,0.067408,3.075599670410156e-05,9.369850158691406e-05
9.369850158691406e-05,0.06101560592651367,0.001659198745727536,0.069941,2.86102294921875e-05,8.392333984375e-05
9.918212890625e-05,0.09054303169250488,0.005839787567138668,0.068512,2.5510787963867188e-05,6.556510925292969e-05
7.748603820800781e-05,0.08749055862426758,0.003549394775390624,0.067774,3.147125244140625e-05,9.822845458984375e-05
9.965896606445312e-05,0.07654356956481934,0.00203308670043946,0.07433,3.504753112792969e-05,0.0001068115234375
7.343292236328125e-05,0.050722599029541016,0.005112882934570309,0.078614,4.9591064453125e-05,0.00014781951904296875
9.131431579589844e-05,0.0730142593383789,0.0017398674163818378,0.062734,3.743171691894531e-05,0.000102996826171875
6.270408630371094e-05,0.05804300308227539,0.006650055068969721,0.081031,2.7894973754882812e-05,7.963180541992188e-05
5.5789947509765625e-05,0.06844210624694824,0.009563291458129883,0.070146,2.6226043701171875e-05,6.699562072753906e-05
0.00010061264038085938,0.0732882022857666,0.003999434936523438,0.060612,2.5272369384765625e-05,7.343292236328125e-05
0.00011348724365234375,0.03659629821777344,0.0019900454254150324,0.069778,3.0040740966796875e-05,9.036064147949219e-05
6.890296936035156e-05,0.036126136779785156,0.010758438858032224,0.063266,3.647804260253906e-05,0.00011277198791503906
8.559226989746094e-05,0.050087928771972656,0.0022672902679443385,0.067715,2.7894973754882812e-05,7.891654968261719e-05
0.00010442733764648438,0.03185606002807617,0.005302099807739255,0.090242,2.2411346435546875e-05,6.0558319091796875e-05
6.413459777832031e-05,0.05904531478881836,0.0012070150299072213,0.062533,2.5510787963867188e-05,7.152557373046875e-05
7.009506225585938e-05,0.07365584373474121,0.002409982849121091,0.062149,3.0994415283203125e-05,9.846687316894531e-05
8.273124694824219e-05,0.037654876708984375,0.0011876403350830067,0.065998,2.9802322387695312e-05,8.7738037109375e-05
7.224082946777344e-05,0.047118425369262695,0.0034877958831787126,0.070519,3.218650817871094e-05,9.942054748535156e-05
6.270408630371094e-05,0.04792284965515137,0.006285889328002933,0.079412,2.7179718017578125e-05,7.295608520507812e-05
7.796287536621094e-05,0.04457259178161621,0.002223898696899415,0.0707,2.8133392333984375e-05,8.463859558105469e-05
7.653236389160156e-05,0.04254293441772461,0.0012680493011474614,0.062111,2.7894973754882812e-05,7.43865966796875e-05
7.486343383789062e-05,0.05103492736816406,0.002072246215820313,0.061452,3.314018249511719e-05,8.130073547363281e-05
8.440017700195312e-05,0.05645132064819336,0.0012974326019287163,0.077287,2.8371810913085938e-05,9.059906005859375e-05
9.989738464355469e-05,0.05723261833190918,0.005366601776123053,0.066601,3.147125244140625e-05,9.250640869140625e-05
8.344650268554688e-05,0.04954338073730469,0.0015086909790039058,0.057498,2.5987625122070312e-05,6.842613220214844e-05
9.512901306152344e-05,0.06015443801879883,0.005718431930541987,0.077395,2.7179718017578125e-05,6.723403930664062e-05
0.00011038780212402344,0.06020951271057129,0.0071799501800537124,0.071435,2.8848648071289062e-05,8.153915405273438e-05
0.00010609626770019531,0.0730290412902832,0.0027339942626953134,0.062957,3.1948089599609375e-05,0.00011658668518066406
0.00010704994201660156,0.06556081771850586,0.001035165435791019,0.085393,3.600120544433594e-05,8.869171142578125e-05
0.00012993812561035156,0.09165501594543457,0.005299893707275391,0.080331,2.8848648071289062e-05,8.487701416015625e-05
8.273124694824219e-05,0.060526132583618164,0.0033392746734619144,0.064595,2.5272369384765625e-05,6.985664367675781e-05
0.00011491775512695312,0.06903958320617676,0.0022299221954345666,0.068429,3.504753112792969e-05,0.00010180473327636719
9.1552734375e-05,0.06454896926879883,0.007054511672973635,0.071518,3.1948089599609375e-05,9.584426879882812e-05
9.441375732421875e-05,0.07191991806030273,0.0024524568634033198,0.058067,3.4809112548828125e-05,0.00010204315185546875
8.940696716308594e-05,0.054001569747924805,0.0016787563018798857,0.070157,2.9802322387695312e-05,7.724761962890625e-05
7.748603820800781e-05,0.0713047981262207,0.0025235526580810533,0.061648,3.62396240234375e-05,9.822845458984375e-05
0.00011730194091796875,0.034055233001708984,0.003515092834472655,0.067691,3.4332275390625e-05,0.00010156631469726562
0.00015592575073242188,0.08015799522399902,0.0009511821136474613,0.071339,2.956390380859375e-05,8.654594421386719e-05
8.368492126464844e-05,0.03867149353027344,0.00150526095581055,0.075513,6.246566772460938e-05,0.00018167495727539062
9.274482727050781e-05,0.04873919486999512,0.001906266159057618,0.067356,3.552436828613281e-05,9.584426879882812e-05
9.942054748535156e-05,0.07055473327636719,0.0042488681030273465,0.06163,3.719329833984375e-05,9.226799011230469e-05
7.104873657226562e-05,0.07568001747131348,0.009253545227050783,0.07131,2.7894973754882812e-05,7.224082946777344e-05
6.461143493652344e-05,0.0843498706817627,0.0012210518341064514,0.078452,2.6702880859375e-05,6.67572021484375e-05
7.200241088867188e-05,0.08237528800964355,0.00270352606201172,0.062256,3.409385681152344e-05,8.797645568847656e-05
9.894371032714844e-05,0.0636744499206543,0.0013367798767089795,0.066654,3.0040740966796875e-05,8.463859558105469e-05
0.00012373924255371094,0.0666649341583252,0.013984679244995114,0.059901,3.457069396972656e-05,8.7738037109375e-05
0.00010657310485839844,0.05296444892883301,0.001654483596801759,0.064608,2.8371810913085938e-05,7.43865966796875e-05
7.62939453125e-05,0.06597185134887695,0.01358846092224121,0.062875,2.5033950805664062e-05,6.079673767089844e-05
0.000141143798828125,0.04805922508239746,0.002693968994140622,0.064418,3.266334533691406e-05,9.703636169433594e-05
0.00012183189392089844,0.06838798522949219,0.0010262716369628944,0.073542,3.6716461181640625e-05,0.00011968612670898438
9.1552734375e-05,0.04332304000854492,0.001164022567749029,0.072097,3.62396240234375e-05,0.0001087188720703125
7.295608520507812e-05,0.05319333076477051,0.006156025344848631,0.068968,3.814697265625e-05,0.00010561943054199219
8.606910705566406e-05,0.05774116516113281,0.001642114059448245,0.058133,3.981590270996094e-05,0.00011277198791503906
8.58306884765625e-05,0.05956411361694336,0.0023489664764404228,0.070028,3.314018249511719e-05,7.987022399902344e-05
9.34600830078125e-05,0.05588412284851074,0.001008937042236327,0.062182,2.9325485229492188e-05,7.939338684082031e-05
0.00012302398681640625,0.03850531578063965,0.008452300140380863,0.057078,2.7894973754882812e-05,8.416175842285156e-05
8.225440979003906e-05,0.04377388954162598,0.001471394912719727,0.060758,2.9802322387695312e-05,8.225440979003906e-05
0.00010657310485839844,0.03963422775268555,0.0010429947204589896,0.086418,3.8623809814453125e-05,0.00012111663818359375
7.390975952148438e-05,0.05976390838623047,0.002886494796752931,0.059557,2.9802322387695312e-05,8.845329284667969e-05
8.034706115722656e-05,0.04545474052429199,0.0008158716125488269,0.070508,2.5510787963867188e-05,7.081031799316406e-05
0.00010156631469726562,0.05220937728881836,0.00210597030639649,0.07533,2.4080276489257812e-05,6.175041198730469e-05
7.963180541992188e-05,0.04010367393493652,0.0018698975372314491,0.073195,4.0531158447265625e-05,0.00011301040649414062
9.059906005859375e-05,0.051561832427978516,0.009892281906127932,0.058258,3.647804260253906e-05,0.00010752677917480469
8.58306884765625e-05,0.0435032844543457,0.014469790390014642,0.063922,3.4332275390625e-05,9.679794311523438e-05
8.678436279296875e-05,0.06049776077270508,0.0023885947265624985,0.062446,3.5762786865234375e-05,8.96453857421875e-05
7.700920104980469e-05,0.0529627799987793,0.0009311034545898406,0.075339,3.4332275390625e-05,9.34600830078125e-05
0.00011587142944335938,0.04219532012939453,0.0010486537322998077,0.057439,2.8133392333984375e-05,7.271766662597656e-05
8.821487426757812e-05,0.023429393768310547,0.0009565996093749973,0.072133,3.886222839355469e-05,0.00010561943054199219
5.984306335449219e-05,0.033329010009765625,0.0026153464660644554,0.062914,2.7179718017578125e-05,7.486343383789062e-05
5.7697296142578125e-05,0.03974270820617676,0.0010923309478759746,0.076434,3.743171691894531e-05,0.00013494491577148438
0.00012874603271484375,0.046235084533691406,0.0021763491973876975,0.063039,2.86102294921875e-05,9.417533874511719e-05
6.556510925292969e-05,0.046163320541381836,0.00710048017883301,0.058071,3.075599670410156e-05,9.369850158691406e-05
7.915496826171875e-05,0.04804491996765137,0.0027355250701904255,0.067139,2.7418136596679688e-05,8.153915405273438e-05
8.082389831542969e-05,0.05568718910217285,0.004627416397094727,0.068924,2.3365020751953125e-05,6.508827209472656e-05
8.0108642578125e-05,0.06943082809448242,0.002395971832275391,0.059065,3.0279159545898438e-05,8.511543273925781e-05
9.5367431640625e-05,0.0440373420715332,0.0014315838928222607,0.084638,2.7179718017578125e-05,8.106231689453125e-05
8.559226989746094e-05,0.05319857597351074,0.0027902594451904295,0.064887,3.24249267578125e-05,9.751319885253906e-05
9.107589721679688e-05,0.04103565216064453,0.004085107681274416,0.075278,2.765655517578125e-05,7.295608520507812e-05
9.894371032714844e-05,0.07274889945983887,0.002814627212524415,0.070506,3.0040740966796875e-05,8.606910705566406e-05
0.00010371208190917969,0.06382608413696289,0.002594756210327148,0.080512,3.4332275390625e-05,9.250640869140625e-05
9.274482727050781e-05,0.08258938789367676,0.001136372329711914,0.060023,3.075599670410156e-05,8.726119995117188e-05
6.29425048828125e-05,0.04551339149475098,0.002681905990600586,0.078569,2.5510787963867188e-05,6.794929504394531e-05
0.00010800361633300781,0.0639193058013916,0.004530278564453122,0.060949,2.4080276489257812e-05,6.461143493652344e-05
9.036064147949219e-05,0.045354366302490234,0.0012900925140380826,0.070302,3.0517578125e-05,8.702278137207031e-05
8.273124694824219e-05,0.04445910453796387,0.0019211740112304657,0.06004,3.7670135498046875e-05,0.00011563301086425781
9.942054748535156e-05,0.06518149375915527,0.0010093424530029232,0.066378,3.457069396972656e-05,0.0001010894775390625
8.058547973632812e-05,0.05551552772521973,0.0044010044250488295,0.075834,2.7179718017578125e-05,7.176399230957031e-05
7.653236389160156e-05,0.07802009582519531,0.007988396881103518,0.069727,3.3855438232421875e-05,0.00010275840759277344
7.843971252441406e-05,0.07058382034301758,0.001087517776489258,0.09171,3.504753112792969e-05,9.679794311523438e-05
0.0001246929168701172,0.0942542552947998,0.001309705032348632,0.085411,3.457069396972656e-05,8.58306884765625e-05
9.012222290039062e-05,0.049385786056518555,0.0020752631530761706,0.070064,3.62396240234375e-05,9.822845458984375e-05
0.00012445449829101562,0.07017278671264648,0.0152781701965332,0.078808,3.337860107421875e-05,9.918212890625e-05
0.00011229515075683594,0.0733785629272461,0.0023833924865722667,0.08509,2.9087066650390625e-05,7.43865966796875e-05
9.942054748535156e-05,0.09079861640930176,0.0009894344940185595,0.063411,2.7179718017578125e-05,7.343292236328125e-05
9.179115295410156e-05,0.04697227478027344,0.0010094014739990276,0.08159,2.7418136596679688e-05,8.487701416015625e-05
6.866455078125e-05,0.06928467750549316,0.0010146602172851626,0.063798,2.3126602172851562e-05,6.914138793945312e-05
6.318092346191406e-05,0.08113217353820801,0.0013888538665771458,0.059318,2.9802322387695312e-05,7.724761962890625e-05
0.00015091896057128906,0.043155670166015625,0.0068537481536865286,0.068101,3.552436828613281e-05,0.00010418891906738281
0.00011396408081054688,0.05464744567871094,0.007368895004272458,0.067027,2.8371810913085938e-05,8.058547973632812e-05
8.273124694824219e-05,0.06365656852722168,0.01436307325744629,0.068521,5.0067901611328125e-05,0.00014472007751464844
9.465217590332031e-05,0.05446648597717285,0.015066705627441404,0.08433,3.361701965332031e-05,8.940696716308594e-05
8.58306884765625e-05,0.06568741798400879,0.005436983764648434,0.071412,2.8848648071289062e-05,8.368492126464844e-05
4.38690185546875e-05,0.0839691162109375,0.0018084968719482425,0.070784,3.218650817871094e-05,9.465217590332031e-05
0.00011181831359863281,0.0571444034576416,0.0010134839477539057,0.061106,3.4809112548828125e-05,9.274482727050781e-05
9.894371032714844e-05,0.05290102958679199,0.0013171834411621064,0.071606,3.7670135498046875e-05,0.00010991096496582031
8.249282836914062e-05,0.05428743362426758,0.012257233581542973,0.075415,2.7179718017578125e-05,9.560585021972656e-05
8.034706115722656e-05,0.05476522445678711,0.005094734664916986,0.089829,3.0040740966796875e-05,8.7738037109375e-05
8.630752563476562e-05,0.06840634346008301,0.0028339279632568354,0.060877,2.5510787963867188e-05,6.747245788574219e-05
0.00010538101196289062,0.08098888397216797,0.00185180424499512,0.058362,3.218650817871094e-05,9.584426879882812e-05
9.441375732421875e-05,0.07738876342773438,0.002531789123535161,0.083338,3.218650817871094e-05,8.344650268554688e-05
7.700920104980469e-05,0.05658388137817383,0.007454512130737306,0.092888,3.314018249511719e-05,9.894371032714844e-05
7.700920104980469e-05,0.03821611404418945,0.002400567260742184,0.068734,3.4332275390625e-05,9.441375732421875e-05
7.081031799316406e-05,0.03551530838012695,0.0010082798919677782,0.065104,2.6702880859375e-05,6.67572021484375e-05
5.817413330078125e-05,0.050926923751831055,0.00730374018859864,0.063853,4.00543212890625e-05,9.989738464355469e-05
6.842613220214844e-05,0.06347489356994629,0.004336620147705084,0.071542,4.76837158203125e-05,0.00011801719665527344
9.489059448242188e-05,0.06438708305358887,0.0009411845245361344,0.071421,3.910064697265625e-05,0.00010538101196289062
0.00011205673217773438,0.07056212425231934,0.0009215063934326154,0.055737,2.9325485229492188e-05,7.390975952148438e-05
5.7697296142578125e-05,0.06155085563659668,0.007199944869995117,0.068883,2.5272369384765625e-05,6.222724914550781e-05
0.00011801719665527344,0.058403968811035156,0.0010511448822021485,0.076654,3.886222839355469e-05,0.00010609626770019531
0.0001068115234375,0.06165575981140137,0.0063125478363037085,0.07334,4.172325134277344e-05,0.00011420249938964844
8.416175842285156e-05,0.09044694900512695,0.004153527191162111,0.062422,3.24249267578125e-05,9.131431579589844e-05
6.771087646484375e-05,0.06391787528991699,0.014207795501708989,0.067699,3.123283386230469e-05,7.939338684082031e-05
8.106231689453125e-05,0.070098876953125,0.0015382947540283215,0.06304,3.4332275390625e-05,8.416175842285156e-05
0.00010704994201660156,0.045389413833618164,0.008275682403564452,0.059573,3.814697265625e-05,0.00011372566223144531
6.437301635742188e-05,0.022827625274658203,0.005345993515014649,0.066454,4.100799560546875e-05,0.00014734268188476562
8.702278137207031e-05,0.03381824493408203,0.0009475369110107379,0.064336,2.9325485229492188e-05,8.392333984375e-05
5.507469177246094e-05,0.05255889892578125,0.002272366287231445,0.068398,3.361701965332031e-05,9.083747863769531e-05
5.9604644775390625e-05,0.04228091239929199,0.002443014358520512,0.081451,2.4080276489257812e-05,6.079673767089844e-05
5.91278076171875e-05,0.061936378479003906,0.0011831954650878898,0.060232,2.47955322265625e-05,5.9604644775390625e-05
0.00014066696166992188,0.0391387939453125,0.002727496215820316,0.064703,3.552436828613281e-05,0.00010561943054199219
8.225440979003906e-05,0.0429844856262207,0.0010678412780761731,0.070339,3.552436828613281e-05,0.00011229515075683594
9.846687316894531e-05,0.04902791976928711,0.0009155406188964821,0.06883,2.9087066650390625e-05,7.343292236328125e-05
8.821487426757812e-05,0.05587005615234375,0.0019964859619140615,0.062161,3.123283386230469e-05,9.036064147949219e-05
9.894371032714844e-05,0.04694247245788574,0.001961108551025388,0.056265,3.0040740966796875e-05,7.510185241699219e-05
6.794929504394531e-05,0.03473854064941406,0.0011649816741943347,0.059601,3.0994415283203125e-05,9.059906005859375e-05
0.00011348724365234375,0.04177570343017578,0.0017515757293701112,0.097128,4.124641418457031e-05,0.00012540817260742188
9.942054748535156e-05,0.08039569854736328,0.0009615044097900372,0.065527,2.5033950805664062e-05,6.747245788574219e-05
6.699562072753906e-05,0.06528019905090332,0.002884163787841801,0.067672,2.4557113647460938e-05,6.246566772460938e-05
8.916854858398438e-05,0.059589385986328125,0.007220664428710943,0.070376,2.5033950805664062e-05,6.413459777832031e-05
8.392333984375e-05,0.08293652534484863,0.0018212785644531188,0.063658,3.62396240234375e-05,9.489059448242188e-05
6.914138793945312e-05,0.08963155746459961,0.004087657150268556,0.071116,2.8371810913085938e-05,7.939338684082031e-05
8.416175842285156e-05,0.05470156669616699,0.0014762132415771512,0.066799,2.9325485229492188e-05,0.00011324882507324219
0.00011920928955078125,0.03537940979003906,0.01636686413574219,0.069172,2.47955322265625e-05,8.511543273925781e-05
9.059906005859375e-05,0.06752634048461914,0.0010639149627685585,0.069379,3.0279159545898438e-05,9.369850158691406e-05
9.322166442871094e-05,0.061759233474731445,0.001821816131591797,0.071603,2.8848648071289062e-05,8.440017700195312e-05
8.845329284667969e-05,0.0803985595703125,0.004875318450927736,0.056455,2.6226043701171875e-05,6.985664367675781e-05
0.00011610984802246094,0.07897329330444336,0.0035924026794433572,0.063418,2.7418136596679688e-05,8.177757263183594e-05
0.0001404285430908203,0.05751609802246094,0.0015248406219482424,0.06472,3.457069396972656e-05,0.00011730194091796875
8.916854858398438e-05,0.06740736961364746,0.001428471099853515,0.064263,2.8848648071289062e-05,8.702278137207031e-05
9.632110595703125e-05,0.059044837951660156,0.009099896484374995,0.062769,3.361701965332031e-05,0.00010061264038085938
9.202957153320312e-05,0.06582856178283691,0.0017349221649169896,0.057056,3.409385681152344e-05,0.00011205673217773438
8.940696716308594e-05,0.06678581237792969,0.006037065887451176,0.0701,3.147125244140625e-05,9.036064147949219e-05
0.00011563301086425781,0.05937480926513672,0.006076955947875981,0.081215,2.6464462280273438e-05,8.416175842285156e-05
0.000102996826171875,0.028409481048583984,0.0015213602752685573,0.059278,3.695487976074219e-05,0.00010251998901367188
7.319450378417969e-05,0.04596567153930664,0.003729671218872077,0.073872,3.147125244140625e-05,7.891654968261719e-05
9.083747863769531e-05,0.06453919410705566,0.0010937667236328094,0.061164,3.170967102050781e-05,8.344650268554688e-05
7.748603820800781e-05,0.041925907135009766,0.001927079956054685,0.060983,3.075599670410156e-05,7.82012939453125e-05
8.392333984375e-05,0.037293195724487305,0.004563370513916018,0.0692,2.9087066650390625e-05,7.772445678710938e-05
9.1552734375e-05,0.03871560096740723,0.001022781234741213,0.063844,2.5272369384765625e-05,7.534027099609375e-05
0.0001068115234375,0.057578325271606445,0.0026587543640136657,0.065559,3.3855438232421875e-05,0.00010061264038085938
9.918212890625e-05,0.04748868942260742,0.0049282589416503875,0.070052,3.933906555175781e-05,8.678436279296875e-05
9.012222290039062e-05,0.05455136299133301,0.0019330197753906209,0.063531,3.075599670410156e-05,8.20159912109375e-05
8.559226989746094e-05,0.06062960624694824,0.0026067047576904256,0.071052,2.8848648071289062e-05,8.463859558105469e-05
8.463859558105469e-05,0.08447265625,0.003661785675048823,0.069249,3.0517578125e-05,0.00010609626770019531
7.653236389160156e-05,0.08439517021179199,0.012499912551879877,0.073496,2.7418136596679688e-05,7.009506225585938e-05
0.00016546249389648438,0.0823519229888916,0.0011232447052001993,0.068685,3.790855407714844e-05,9.226799011230469e-05
9.584426879882812e-05,0.10113334655761719,0.0009234808044433634,0.088792,2.7894973754882812e-05,7.152557373046875e-05
9.131431579589844e-05,0.11218976974487305,0.005039591918945312,0.061689,2.6941299438476562e-05,6.651878356933594e-05
0.00011229515075683594,0.07212066650390625,0.0019464969635009793,0.059375,2.7894973754882812e-05,7.152557373046875e-05
0.00012159347534179688,0.07176423072814941,0.0034733897705078107,0.058998,3.5762786865234375e-05,0.00010180473327636719
0.00011992454528808594,0.05948758125305176,0.004939098495483393,0.064656,3.0994415283203125e-05,8.678436279296875e-05
8.225440979003906e-05,0.07793068885803223,0.0018216896972656216,0.105604,4.124641418457031e-05,0.00011420249938964844
0.00010895729064941406,0.05031847953796387,0.002387410675048829,0.064664,4.076957702636719e-05,7.343292236328125e-05
8.153915405273438e-05,0.08189129829406738,0.00445120407104492,0.075615,2.5987625122070312e-05,7.319450378417969e-05
8.893013000488281e-05,0.053591251373291016,0.0012936519317627015,0.138232,2.7418136596679688e-05,7.534027099609375e-05
7.748603820800781e-05,0.0960080623626709,0.005599707946777346,0.120765,2.4318695068359375e-05,6.318092346191406e-05
0.0001049041748046875,0.08771610260009766,0.002015398880004876,0.134304,2.5272369384765625e-05,6.127357482910156e-05
0.00010800361633300781,0.09863805770874023,0.0035394235687255804,0.108992,2.2411346435546875e-05,6.031990051269531e-05
0.00011539459228515625,0.07854366302490234,0.0014069149627685545,0.100286,2.3603439331054688e-05,6.127357482910156e-05
8.440017700195312e-05,0.11221837997436523,0.0020480053253173897,0.068918,2.5033950805664062e-05,8.559226989746094e-05
8.106231689453125e-05,0.10791277885437012,0.0029334444732666,0.067303,2.956390380859375e-05,9.918212890625e-05
0.00011038780212402344,0.09593725204467773,0.0021212178955078154,0.079149,2.47955322265625e-05,6.747245788574219e-05
0.0001251697540283203,0.04270434379577637,0.0018211467742919873,0.077325,2.7179718017578125e-05,7.867813110351562e-05
9.751319885253906e-05,0.029732465744018555,0.0008449476013183618,0.059299,2.6702880859375e-05,7.677078247070312e-05
7.390975952148438e-05,0.13269281387329102,0.00712243231201172,0.068091,2.574920654296875e-05,6.794929504394531e-05
0.00010156631469726562,0.04117083549499512,0.002073497039794925,0.057668,2.8848648071289062e-05,9.703636169433594e-05
7.009506225585938e-05,0.026701688766479492,0.002727125610351558,0.064711,2.956390380859375e-05,8.082389831542969e-05
0.00010085105895996094,0.049260854721069336,0.007026217498779297,0.060585,3.4809112548828125e-05,9.608268737792969e-05
7.557868957519531e-05,0.043576955795288086,0.0008791211853027281,0.064449,2.8133392333984375e-05,7.653236389160156e-05
6.127357482910156e-05,0.043710947036743164,0.002431078094482425,0.070906,3.457069396972656e-05,9.226799011230469e-05
9.441375732421875e-05,0.04221844673156738,0.00202744955444336,0.059856,2.86102294921875e-05,8.153915405273438e-05
5.6743621826171875e-05,0.05820965766906738,0.0017936536865234415,0.070142,3.6716461181640625e-05,0.00010251998901367188
8.440017700195312e-05,0.04058241844177246,0.0023758200378418,0.058903,2.765655517578125e-05,7.653236389160156e-05
9.393692016601562e-05,0.039011478424072266,0.003384522598266604,0.058307,3.4809112548828125e-05,9.918212890625e-05
7.987022399902344e-05,0.03510403633117676,0.0026309860534668023,0.073693,3.647804260253906e-05,0.00010776519775390625
0.00011563301086425781,0.024607181549072266,0.017524096069335936,0.06169,3.528594970703125e-05,9.799003601074219e-05
9.441375732421875e-05,0.05116868019104004,0.0013649525146484376,0.063277,2.8848648071289062e-05,7.176399230957031e-05
0.0001010894775390625,0.030765295028686523,0.0021305233001708973,0.0669,2.6464462280273438e-05,8.130073547363281e-05
9.369850158691406e-05,0.04462695121765137,0.0009226560211181636,0.05704,2.4318695068359375e-05,8.916854858398438e-05
0.000102996826171875,0.05686450004577637,0.0016780652618408193,0.081165,2.193450927734375e-05,6.079673767089844e-05
6.556510925292969e-05,0.05184340476989746,0.004647157531738277,0.070469,2.2649765014648438e-05,6.580352783203125e-05
9.703636169433594e-05,0.016460180282592773,0.0010430695648193378,0.067688,2.6464462280273438e-05,7.915496826171875e-05
7.605552673339844e-05,0.03289508819580078,0.006240213104248049,0.071129,3.695487976074219e-05,9.417533874511719e-05
9.012222290039062e-05,0.03348374366760254,0.00455072598266601,0.088927,2.5987625122070312e-05,6.794929504394531e-05
6.008148193359375e-05,0.05786705017089844,0.0008217246704101538,0.066707,2.384185791015625e-05,6.103515625e-05
6.389617919921875e-05,0.06674528121948242,0.0015816639862060514,0.060179,2.8848648071289062e-05,8.678436279296875e-05
8.511543273925781e-05,0.06673407554626465,0.0012340075683593688,0.082655,2.5987625122070312e-05,7.796287536621094e-05
6.175041198730469e-05,0.07109689712524414,0.003482788055419919,0.088882,3.1948089599609375e-05,8.845329284667969e-05
5.412101745605469e-05,0.08629417419433594,0.0010025661926269525,0.076627,3.552436828613281e-05,0.00010919570922851562
7.390975952148438e-05,0.043157100677490234,0.001239865829467779,0.086723,2.3126602172851562e-05,5.7220458984375e-05
9.083747863769531e-05,0.07196569442749023,0.003141310333251948,0.073176,2.8371810913085938e-05,7.772445678710938e-05
0.00010275840759277344,0.04550433158874512,0.0010629148406982453,0.068783,2.956390380859375e-05,0.00010514259338378906
8.58306884765625e-05,0.06957650184631348,0.0010405055541992184,0.057373,3.266334533691406e-05,8.7738037109375e-05
7.367134094238281e-05,0.07505440711975098,0.001525218002319334,0.074408,3.0994415283203125e-05,9.5367431640625e-05
0.00011181831359863281,0.039150238037109375,0.003919651351928705,0.066364,4.076957702636719e-05,0.00010538101196289062
0.00010132789611816406,0.0684361457824707,0.00666800917053223,0.059666,2.7894973754882812e-05,7.62939453125e-05
0.00010895729064941406,0.06924176216125488,0.0029172976531982447,0.064121,2.6702880859375e-05,7.414817810058594e-05
9.918212890625e-05,0.0612483024597168,0.002018640838623048,0.057864,2.7894973754882812e-05,8.845329284667969e-05
9.870529174804688e-05,0.05977916717529297,0.0051217593231201175,0.069771,2.6941299438476562e-05,6.914138793945312e-05
0.00012540817260742188,0.027358055114746094,0.0048804220733642545,0.057369,3.266334533691406e-05,0.0001010894775390625
0.0001285076141357422,0.0433344841003418,0.005021520233154303,0.0744,3.266334533691406e-05,8.893013000488281e-05
9.72747802734375e-05,0.05177593231201172,0.0010628150177001972,0.061055,3.24249267578125e-05,9.489059448242188e-05
6.318092346191406e-05,0.058821678161621094,0.002660511871337888,0.059304,3.123283386230469e-05,9.441375732421875e-05
0.00013065338134765625,0.03354835510253906,0.0034617764892578146,0.090931,2.6464462280273438e-05,7.343292236328125e-05
8.654594421386719e-05,0.04336690902709961,0.0014140776672363214,0.077646,2.3126602172851562e-05,6.198883056640625e-05
9.5367431640625e-05,0.0665585994720459,0.0014327077941894556,0.065592,2.5987625122070312e-05,7.605552673339844e-05
8.20159912109375e-05,0.03652000427246094,0.0012696706695556614,0.097083,2.5510787963867188e-05,7.2479248046875e-05
0.00011849403381347656,0.06143927574157715,0.003698458389282226,0.056471,2.5033950805664062e-05,6.985664367675781e-05
0.000118255615234375,0.051259756088256836,0.002534226974487311,0.062591,2.7894973754882812e-05,8.797645568847656e-05
0.00012063980102539062,0.0378575325012207,0.0012758952636718751,0.064623,2.6941299438476562e-05,8.988380432128906e-05
0.00010657310485839844,0.03247499465942383,0.0025971478576660156,0.060363,2.6464462280273438e-05,8.034706115722656e-05
8.177757263183594e-05,0.03593945503234863,0.002873447463989258,0.058552,2.8133392333984375e-05,9.036064147949219e-05
9.72747802734375e-05,0.04481911659240723,0.0009244316711425754,0.059436,2.8133392333984375e-05,8.392333984375e-05
8.988380432128906e-05,0.044802188873291016,0.001536315139770511,0.068991,2.9802322387695312e-05,9.655952453613281e-05
8.487701416015625e-05,0.04581499099731445,0.00109187120056152,0.066264,3.1948089599609375e-05,9.012222290039062e-05
0.00010204315185546875,0.0468752384185791,0.0014455108337402406,0.063257,2.6226043701171875e-05,7.033348083496094e-05
7.987022399902344e-05,0.025035858154296875,0.0025323816833496063,0.055544,3.0040740966796875e-05,7.915496826171875e-05
8.916854858398438e-05,0.05562424659729004,0.0038953393249511747,0.065772,2.9325485229492188e-05,7.295608520507812e-05
8.726119995117188e-05,0.037278175354003906,0.0013249120635986378,0.066658,2.4557113647460938e-05,7.772445678710938e-05
8.344650268554688e-05,0.0347447395324707,0.0018913708496093723,0.061795,2.5272369384765625e-05,8.153915405273438e-05
0.0001049041748046875,0.04365992546081543,0.0013930609588623105,0.064312,3.266334533691406e-05,8.296966552734375e-05
6.866455078125e-05,0.05945920944213867,0.0008740447540283233,0.059798,2.6702880859375e-05,6.604194641113281e-05
0.00011277198791503906,0.05301523208618164,0.002789473114013674,0.06494,2.9325485229492188e-05,9.655952453613281e-05
9.393692016601562e-05,0.07166004180908203,0.002763566253662114,0.067352,2.4557113647460938e-05,6.937980651855469e-05
0.00011992454528808594,0.05461478233337402,0.003514289962768549,0.072788,3.0994415283203125e-05,7.963180541992188e-05
8.916854858398438e-05,0.03484368324279785,0.000885266113281255,0.0662,2.6702880859375e-05,6.699562072753906e-05
8.130073547363281e-05,0.06749653816223145,0.0012108139038085886,0.08085,3.7670135498046875e-05,0.00010561943054199219
5.91278076171875e-05,0.06188654899597168,0.0015582738342285185,0.068131,2.7179718017578125e-05,7.152557373046875e-05
5.269050598144531e-05,0.07237100601196289,0.0009997193145751954,0.06182,2.765655517578125e-05,7.200241088867188e-05
7.081031799316406e-05,0.048932790756225586,0.001333777679443357,0.087161,2.5272369384765625e-05,6.437301635742188e-05
0.00010132789611816406,0.06299924850463867,0.009914902130126954,0.070034,3.337860107421875e-05,9.703636169433594e-05
9.274482727050781e-05,0.03966498374938965,0.0018298105163574233,0.059758,2.9087066650390625e-05,8.344650268554688e-05
8.106231689453125e-05,0.08931541442871094,0.003520937240600583,0.074312,3.3855438232421875e-05,9.655952453613281e-05
0.00010704994201660156,0.03828167915344238,0.00427697538757324,0.064806,3.337860107421875e-05,9.775161743164062e-05
8.225440979003906e-05,0.062186241149902344,0.0009889579010009808,0.064605,3.361701965332031e-05,0.000102996826171875
8.869171142578125e-05,0.046410560607910156,0.015844385513305664,0.062916,3.218650817871094e-05,7.939338684082031e-05
6.175041198730469e-05,0.06221127510070801,0.006032953918457033,0.057662,2.6941299438476562e-05,6.771087646484375e-05
6.532669067382812e-05,0.07496380805969238,0.0010765516052246155,0.075524,2.8848648071289062e-05,8.845329284667969e-05
8.726119995117188e-05,0.054557085037231445,0.004112432891845701,0.062218,3.504753112792969e-05,8.630752563476562e-05
9.72747802734375e-05,0.06628799438476562,0.0013612087097168019,0.070141,2.8371810913085938e-05,7.319450378417969e-05
8.153915405273438e-05,0.05037236213684082,0.0020145427703857424,0.060675,4.363059997558594e-05,0.00013065338134765625
9.894371032714844e-05,0.0583341121673584,0.0037942465209960946,0.069035,3.4332275390625e-05,9.965896606445312e-05
0.000118255615234375,0.04708576202392578,0.003653778701782226,0.060544,3.5762786865234375e-05,0.00010275840759277344
8.749961853027344e-05,0.07041263580322266,0.0010337339782714866,0.061235,3.814697265625e-05,0.00010943412780761719
9.179115295410156e-05,0.05777406692504883,0.018624676696777337,0.064283,3.886222839355469e-05,9.560585021972656e-05
7.748603820800781e-05,0.05664229393005371,0.008167622451782222,0.07312,4.029273986816406e-05,9.822845458984375e-05
9.34600830078125e-05,0.08022475242614746,0.0010994708862304692,0.075266,3.62396240234375e-05,0.00010824203491210938
0.00013756752014160156,0.05004429817199707,0.0017643235168457033,0.060904,3.8623809814453125e-05,0.00010657310485839844
9.751319885253906e-05,0.08936405181884766,0.0016753515167236277,0.090508,2.8848648071289062e-05,7.462501525878906e-05
0.00011110305786132812,0.07028698921203613,0.002225985671997069,0.081998,3.552436828613281e-05,9.560585021972656e-05
0.00010895729064941406,0.03931021690368652,0.0010411204223632758,0.064462,3.933906555175781e-05,0.00011086463928222656
6.461143493652344e-05,0.04309964179992676,0.0032448633575439464,0.06091,3.4332275390625e-05,7.772445678710938e-05
5.4836273193359375e-05,0.05560612678527832,0.001694556457519529,0.055668,3.1948089599609375e-05,9.608268737792969e-05
5.173683166503906e-05,0.04359698295593262,0.0009953951721191345,0.068362,2.5510787963867188e-05,6.818771362304688e-05
9.107589721679688e-05,0.0550537109375,0.002216593719482421,0.061599,2.47955322265625e-05,7.414817810058594e-05
8.940696716308594e-05,0.040008544921875,0.0027159977416992206,0.056552,2.765655517578125e-05,8.869171142578125e-05
8.726119995117188e-05,0.02962470054626465,0.0017379718475341865,0.065657,2.8371810913085938e-05,7.867813110351562e-05
7.390975952148438e-05,0.03994154930114746,0.0017910572052001958,0.057275,2.6464462280273438e-05,7.653236389160156e-05
7.271766662597656e-05,0.03943181037902832,0.0011996061248779333,0.074458,2.4557113647460938e-05,6.723403930664062e-05
5.602836608886719e-05,0.05143427848815918,0.002331334976196295,0.063646,2.9802322387695312e-05,9.274482727050781e-05
0.00012874603271484375,0.0561070442199707,0.0010331655273437476,0.058499,2.384185791015625e-05,7.82012939453125e-05
8.96453857421875e-05,0.04031658172607422,0.0012601734771728532,0.056136,3.409385681152344e-05,7.939338684082031e-05
0.00012826919555664062,0.02836441993713379,0.004965837585449218,0.067913,2.8848648071289062e-05,9.632110595703125e-05
8.535385131835938e-05,0.027065515518188477,0.002116006927490241,0.06692,3.457069396972656e-05,9.894371032714844e-05
8.702278137207031e-05,0.0394740104675293,0.0027892175750732356,0.063242,3.170967102050781e-05,9.5367431640625e-05
6.914138793945312e-05,0.04848027229309082,0.004637185516357417,0.06281,3.0517578125e-05,0.00010395050048828125
8.130073547363281e-05,0.039739131927490234,0.0019435921630859415,0.065979,3.337860107421875e-05,9.870529174804688e-05
0.00010275840759277344,0.04590463638305664,0.0077434449157714885,0.062704,3.0517578125e-05,9.322166442871094e-05
9.989738464355469e-05,0.03565168380737305,0.000813183670043946,0.06737,2.6464462280273438e-05,7.033348083496094e-05
0.00011110305786132812,0.05828380584716797,0.0016444947967529308,0.060799,2.9325485229492188e-05,7.724761962890625e-05
8.344650268554688e-05,0.06564450263977051,0.006148722106933596,0.064468,2.5272369384765625e-05,7.009506225585938e-05
0.00010323524475097656,0.0655984878540039,0.0009977987823486315,0.059844,2.384185791015625e-05,7.390975952148438e-05
8.678436279296875e-05,0.0631406307220459,0.0032662501373291047,0.069671,2.5033950805664062e-05,6.4849853515625e-05
0.00010371208190917969,0.051943302154541016,0.0015222203063964823,0.064195,3.170967102050781e-05,9.989738464355469e-05
9.608268737792969e-05,0.043267250061035156,0.004301483749389649,0.058801,2.5510787963867188e-05,8.058547973632812e-05
0.00010633468627929688,0.05811595916748047,0.0020788939971923825,0.071298,2.9087066650390625e-05,9.179115295410156e-05
0.00010657310485839844,0.05857443809509277,0.0008800987243652303,0.063975,2.765655517578125e-05,7.367134094238281e-05
8.606910705566406e-05,0.04832315444946289,0.002901811859130854,0.065253,2.384185791015625e-05,6.29425048828125e-05
8.368492126464844e-05,0.10334324836730957,0.0022913676452636783,0.08088,3.814697265625e-05,0.00012993812561035156
7.581710815429688e-05,0.06251287460327148,0.011469559844970709,0.081991,2.8371810913085938e-05,9.036064147949219e-05
7.081031799316406e-05,0.05563473701477051,0.0036829107055664084,0.098674,3.123283386230469e-05,9.298324584960938e-05
6.914138793945312e-05,0.053854942321777344,0.005808409942626949,0.088911,2.5272369384765625e-05,6.747245788574219e-05
8.654594421386719e-05,0.06369805335998535,0.008775923263549798,0.071013,2.4080276489257812e-05,6.651878356933594e-05
8.20159912109375e-05,0.08923196792602539,0.0012285955657958952,0.077476,2.6464462280273438e-05,6.961822509765625e-05
6.937980651855469e-05,0.1032865047454834,0.0009559688110351572,0.073073,4.029273986816406e-05,0.00011038780212402344
7.772445678710938e-05,0.08871173858642578,0.017387242233276368,0.075488,2.4080276489257812e-05,6.461143493652344e-05
6.604194641113281e-05,0.11829924583435059,0.006524318115234379,0.080508,2.4318695068359375e-05,6.246566772460938e-05
9.274482727050781e-05,0.09046149253845215,0.006799627395629879,0.075229,3.0994415283203125e-05,9.489059448242188e-05
6.866455078125e-05,0.10546350479125977,0.0035286781463623046,0.064984,2.574920654296875e-05,7.534027099609375e-05
6.794929504394531e-05,0.10270500183105469,0.0008540040893554729,0.073833,2.47955322265625e-05,6.961822509765625e-05
8.702278137207031e-05,0.062320709228515625,0.008948300582885746,0.072418,2.384185791015625e-05,8.535385131835938e-05
9.775161743164062e-05,0.07249712944030762,0.006462282379150391,0.058142,3.0279159545898438e-05,9.655952453613281e-05
0.00012993812561035156,0.07999658584594727,0.006665526321411139,0.065422,2.8848648071289062e-05,9.512901306152344e-05
8.225440979003906e-05,0.04499411582946777,0.0036586230468750036,0.07468,2.7179718017578125e-05,9.059906005859375e-05
5.9604644775390625e-05,0.05926156044006348,0.00559750671386719,0.0663,2.9802322387695312e-05,9.322166442871094e-05
9.274482727050781e-05,0.06700968742370605,0.007384043457031253,0.064523,3.337860107421875e-05,0.00010800361633300781
8.58306884765625e-05,0.05397534370422363,0.005692460662841792,0.063643,2.8133392333984375e-05,7.081031799316406e-05
9.679794311523438e-05,0.06544756889343262,0.00163701698303223,0.071655,2.5987625122070312e-05,7.82012939453125e-05
8.368492126464844e-05,0.06064629554748535,0.004059831817626952,0.075767,2.956390380859375e-05,9.059906005859375e-05
0.0001201629638671875,0.06190752983093262,0.00191442608642578,0.074102,4.649162292480469e-05,8.034706115722656e-05
8.988380432128906e-05,0.08208537101745605,0.002325943588256836,0.059676,2.956390380859375e-05,8.606910705566406e-05
7.963180541992188e-05,0.08507370948791504,0.007002352584838861,0.063061,3.123283386230469e-05,8.344650268554688e-05
0.00014209747314453125,0.07019639015197754,0.0010925048065185544,0.06343,4.029273986816406e-05,7.843971252441406e-05
9.632110595703125e-05,0.062062978744506836,0.0008829562072753885,0.062287,2.7894973754882812e-05,7.82012939453125e-05
8.749961853027344e-05,0.05465555191040039,0.006199521484374998,0.05981,2.8133392333984375e-05,8.749961853027344e-05
9.703636169433594e-05,0.0775606632232666,0.003646196533203125,0.066899,2.9802322387695312e-05,8.440017700195312e-05
0.00011610984802246094,0.0405125617980957,0.0039728698425293,0.066507,3.170967102050781e-05,8.821487426757812e-05
4.4345855712890625e-05,0.07006168365478516,0.004982349334716793,0.082389,2.9802322387695312e-05,9.489059448242188e-05
7.510185241699219e-05,0.08053874969482422,0.0020246250305175767,0.082109,3.409385681152344e-05,9.751319885253906e-05
9.965896606445312e-05,0.06504154205322266,0.005735261749267584,0.067351,3.409385681152344e-05,8.726119995117188e-05
0.00011372566223144531,0.06847167015075684,0.0011869764099121105,0.074849,3.600120544433594e-05,0.00010132789611816406
9.465217590332031e-05,0.0478818416595459,0.0009846691894531273,0.08427,3.218650817871094e-05,0.00010657310485839844
9.34600830078125e-05,0.04931211471557617,0.003330886642456052,0.069233,2.86102294921875e-05,8.916854858398438e-05
0.00011301040649414062,0.0458064079284668,0.00725987561035156,0.071897,3.0040740966796875e-05,9.393692016601562e-05
0.000102996826171875,0.0370028018951416,0.002141177490234375,0.069022,2.86102294921875e-05,8.368492126464844e-05
9.965896606445312e-05,0.04065084457397461,0.002621492996215821,0.062735,3.3855438232421875e-05,9.584426879882812e-05
0.00012636184692382812,0.03631472587585449,0.007263240295410159,0.066369,3.0517578125e-05,7.939338684082031e-05
8.511543273925781e-05,0.03902697563171387,0.0031789490356445294,0.067886,4.57763671875e-05,0.00010156631469726562
6.556510925292969e-05,0.049590110778808594,0.0009986711425781225,0.062558,3.6716461181640625e-05,0.00010251998901367188
8.153915405273438e-05,0.06290173530578613,0.0022768663940429673,0.070869,2.8848648071289062e-05,9.036064147949219e-05
7.605552673339844e-05,0.042321205139160156,0.002196471054077151,0.092568,3.504753112792969e-05,0.00010442733764648438
8.606910705566406e-05,0.07016611099243164,0.005467672805786139,0.079895,3.552436828613281e-05,0.00010132789611816406
8.654594421386719e-05,0.05883073806762695,0.012141471328735345,0.08006,3.170967102050781e-05,8.58306884765625e-05
8.96453857421875e-05,0.08731555938720703,0.011536619247436528,0.073611,3.337860107421875e-05,9.799003601074219e-05
8.511543273925781e-05,0.0703129768371582,0.0012493892669677709,0.099775,2.6941299438476562e-05,7.128715515136719e-05
0.00010848045349121094,0.06663084030151367,0.0014849970550537134,0.072003,2.8848648071289062e-05,8.082389831542969e-05
0.00010228157043457031,0.07951092720031738,0.005634680557250971,0.078575,2.5987625122070312e-05,9.179115295410156e-05
0.00010538101196289062,0.06755638122558594,0.0015998170623779256,0.074424,2.5033950805664062e-05,6.890296936035156e-05
7.390975952148438e-05,0.07242393493652344,0.0010794662628173801,0.074159,3.1948089599609375e-05,8.726119995117188e-05
0.0001125335693359375,0.06433367729187012,0.004767614364624029,0.072125,3.0517578125e-05,0.00011157989501953125
0.00010466575622558594,0.041211843490600586,0.0010855014495849552,0.070457,3.170967102050781e-05,9.107589721679688e-05
8.106231689453125e-05,0.04607510566711426,0.004037331451416021,0.066186,5.435943603515625e-05,0.00013375282287597656
0.00012183189392089844,0.04968857765197754,0.017145581741333002,0.07598,3.24249267578125e-05,9.512901306152344e-05
6.508827209472656e-05,0.06711673736572266,0.0025688347473144524,0.075961,3.647804260253906e-05,9.72747802734375e-05
0.00011539459228515625,0.07455754280090332,0.0023426588745117244,0.071528,3.552436828613281e-05,9.822845458984375e-05
9.5367431640625e-05,0.07410287857055664,0.010523649185180659,0.076507,3.0279159545898438e-05,7.915496826171875e-05
0.00010728836059570312,0.0750417709350586,0.0013879933166503905,0.071395,3.504753112792969e-05,9.012222290039062e-05
9.703636169433594e-05,0.07407283782958984,0.010567092208862303,0.08297,3.0040740966796875e-05,7.295608520507812e-05
0.00012612342834472656,0.10591316223144531,0.0030499739685058563,0.076671,3.361701965332031e-05,9.250640869140625e-05
0.0001163482666015625,0.06394791603088379,0.003180698867797857,0.076829,3.5762786865234375e-05,9.393692016601562e-05
0.00010251998901367188,0.0673818588256836,0.013138330993652345,0.066565,3.170967102050781e-05,8.463859558105469e-05
8.821487426757812e-05,0.07854938507080078,0.004234839309692387,0.067311,3.719329833984375e-05,9.918212890625e-05
0.00010585784912109375,0.10405468940734863,0.004805109863281254,0.07937,3.0279159545898438e-05,9.036064147949219e-05
8.797645568847656e-05,0.06926155090332031,0.004230064666748051,0.065937,3.24249267578125e-05,8.511543273925781e-05
0.0001316070556640625,0.04689931869506836,0.0010649505920410224,0.065893,3.24249267578125e-05,8.7738037109375e-05
0.00011587142944335938,0.07377266883850098,0.0009472156829833933,0.079268,2.288818359375e-05,5.936622619628906e-05
8.273124694824219e-05,0.05429720878601074,0.0010659367523193353,0.074379,2.86102294921875e-05,9.036064147949219e-05
9.34600830078125e-05,0.0446622371673584,0.0023922694091796926,0.065187,2.8371810913085938e-05,7.772445678710938e-05
9.298324584960938e-05,0.014198541641235352,0.00209629194641113,0.064376,3.170967102050781e-05,0.00010061264038085938
0.00012373924255371094,0.04806876182556152,0.0030014054412841815,0.059938,2.7894973754882812e-05,7.796287536621094e-05
0.00012135505676269531,0.045792341232299805,0.001097593887329107,0.065492,2.86102294921875e-05,7.534027099609375e-05
8.034706115722656e-05,0.04588508605957031,0.0029199352722167962,0.059427,2.4557113647460938e-05,6.437301635742188e-05
8.368492126464844e-05,0.053736209869384766,0.0008602893524169986,0.088082,2.6702880859375e-05,6.890296936035156e-05
6.0558319091796875e-05,0.04818272590637207,0.0030892428588867177,0.098705,2.956390380859375e-05,8.130073547363281e-05
9.250640869140625e-05,0.05305814743041992,0.0010236839141845727,0.060541,2.9087066650390625e-05,8.702278137207031e-05
0.00011444091796875,0.045569658279418945,0.0027788066101074177,0.070955,3.552436828613281e-05,0.00010228157043457031
9.036064147949219e-05,0.04374861717224121,0.0018860759429931706,0.062882,2.9325485229492188e-05,7.581710815429688e-05
9.584426879882812e-05,0.046235084533691406,0.0012998451538085917,0.061718,3.552436828613281e-05,9.1552734375e-05
9.012222290039062e-05,0.04049563407897949,0.0012175326232910094,0.068487,3.7670135498046875e-05,0.00010514259338378906
9.512901306152344e-05,0.031397104263305664,0.001352165008544924,0.059549,2.7894973754882812e-05,7.534027099609375e-05
7.653236389160156e-05,0.039124488830566406,0.0014740975494384745,0.059588,2.9087066650390625e-05,8.249282836914062e-05
9.846687316894531e-05,0.03124380111694336,0.001190706207275391,0.058073,3.504753112792969e-05,0.00010037422180175781
8.606910705566406e-05,0.04624438285827637,0.0015868533172607446,0.064246,3.1948089599609375e-05,9.5367431640625e-05
0.00010013580322265625,0.034940481185913086,0.01413151011657715,0.068548,2.86102294921875e-05,0.00010061264038085938
7.653236389160156e-05,0.05232954025268555,0.001120591094970702,0.073297,4.00543212890625e-05,0.00010156631469726562
5.745887756347656e-05,0.06536865234375,0.0016993033142089775,0.063728,2.765655517578125e-05,7.700920104980469e-05
7.772445678710938e-05,0.05602407455444336,0.0014473562011718816,0.068724,2.8133392333984375e-05,9.512901306152344e-05
9.942054748535156e-05,0.05258584022521973,0.003592147781372068,0.076573,2.9325485229492188e-05,8.988380432128906e-05
7.05718994140625e-05,0.05723166465759277,0.00233765411376953,0.063875,3.218650817871094e-05,8.630752563476562e-05
7.891654968261719e-05,0.05990862846374512,0.0027591454925537107,0.062306,3.5762786865234375e-05,9.989738464355469e-05
8.392333984375e-05,0.05439019203186035,0.0019812260589599645,0.066479,3.123283386230469e-05,0.00010800361633300781
6.985664367675781e-05,0.061727046966552734,0.0010833199615478545,0.069588,4.7206878662109375e-05,0.00013327598571777344
0.00011205673217773438,0.051210641860961914,0.005503195831298824,0.073328,2.8848648071289062e-05,9.012222290039062e-05
9.393692016601562e-05,0.04800701141357422,0.0009880137939453082,0.066473,3.814697265625e-05,0.00010323524475097656
5.793571472167969e-05,0.07153463363647461,0.0020535730438232397,0.068067,3.337860107421875e-05,9.012222290039062e-05
8.654594421386719e-05,0.07499861717224121,0.008834428085327153,0.063286,3.886222839355469e-05,8.749961853027344e-05
8.821487426757812e-05,0.05645871162414551,0.0037706002197265623,0.056679,2.4080276489257812e-05,6.29425048828125e-05
9.608268737792969e-05,0.10191059112548828,0.0019202887725830037,0.064655,3.2901763916015625e-05,9.083747863769531e-05
9.107589721679688e-05,0.08460187911987305,0.010548567687988286,0.070488,3.147125244140625e-05,9.036064147949219e-05
8.702278137207031e-05,0.08555030822753906,0.0016057703399658257,0.076385,2.5272369384765625e-05,6.604194641113281e-05
9.5367431640625e-05,0.12210988998413086,0.007644039688110352,0.067315,2.3603439331054688e-05,5.6743621826171875e-05
9.322166442871094e-05,0.08738160133361816,0.03958351420593262,0.070908,2.6941299438476562e-05,7.152557373046875e-05
8.893013000488281e-05,0.12293243408203125,0.008851150238037106,0.073563,2.6226043701171875e-05,7.414817810058594e-05
0.00010156631469726562,0.06432533264160156,0.001004719406127924,0.066169,2.765655517578125e-05,7.963180541992188e-05
0.00012159347534179688,0.09299635887145996,0.0034789502868652344,0.069799,2.5272369384765625e-05,6.389617919921875e-05
9.417533874511719e-05,0.04044485092163086,0.0009394270935058624,0.060471,2.4557113647460938e-05,7.200241088867188e-05
7.390975952148438e-05,0.03719329833984375,0.015488561004638676,0.075831,3.314018249511719e-05,9.179115295410156e-05
9.059906005859375e-05,0.059671878814697266,0.005390682250976567,0.081243,2.9802322387695312e-05,7.987022399902344e-05
7.605552673339844e-05,0.07281947135925293,0.0012388779296875,0.058011,2.8133392333984375e-05,7.677078247070312e-05
8.678436279296875e-05,0.07209324836730957,0.0023909155883789085,0.076971,2.5033950805664062e-05,6.461143493652344e-05
7.653236389160156e-05,0.0752725601196289,0.0012802495269775421,0.068672,3.409385681152344e-05,0.00010442733764648438
8.606910705566406e-05,0.06894302368164062,0.0009635539398193393,0.061664,2.6226043701171875e-05,7.486343383789062e-05
8.296966552734375e-05,0.08301711082458496,0.008635201675415038,0.061668,3.170967102050781e-05,8.869171142578125e-05
8.058547973632812e-05,0.06551361083984375,0.0010602502593994173,0.056849,3.5762786865234375e-05,9.441375732421875e-05
8.940696716308594e-05,0.0629122257232666,0.005564660995483403,0.065007,2.8848648071289062e-05,8.273124694824219e-05
6.67572021484375e-05,0.033144474029541016,0.019664439468383796,0.07297,2.8133392333984375e-05,7.581710815429688e-05
9.703636169433594e-05,0.05802321434020996,0.0010564665985107469,0.064105,3.5762786865234375e-05,9.107589721679688e-05
8.606910705566406e-05,0.06399965286254883,0.0009717375030517533,0.072676,3.218650817871094e-05,8.082389831542969e-05
9.799003601074219e-05,0.07665371894836426,0.0028713447265625025,0.073682,2.86102294921875e-05,8.893013000488281e-05
7.605552673339844e-05,0.06430387496948242,0.0010539132995605466,0.063208,5.745887756347656e-05,0.00016808509826660156
6.699562072753906e-05,0.04915213584899902,0.00774270143127441,0.069179,2.7418136596679688e-05,7.295608520507812e-05
6.341934204101562e-05,0.03101801872253418,0.0018658156280517563,0.063237,3.266334533691406e-05,9.5367431640625e-05
0.0001201629638671875,0.02302694320678711,0.0010085244903564466,0.077749,2.8371810913085938e-05,7.605552673339844e-05
0.00011968612670898438,0.03626084327697754,0.0008873253021240285,0.068559,3.266334533691406e-05,8.988380432128906e-05
0.00010371208190917969,0.017471790313720703,0.0027152523956298774,0.073454,3.910064697265625e-05,0.00010657310485839844
7.343292236328125e-05,0.03727245330810547,0.005089188095092775,0.065204,3.552436828613281e-05,9.131431579589844e-05
9.989738464355469e-05,0.04314875602722168,0.0071010479888916,0.061579,3.504753112792969e-05,9.107589721679688e-05
7.987022399902344e-05,0.05295681953430176,0.002494460144042962,0.06821,3.2901763916015625e-05,9.655952453613281e-05
9.822845458984375e-05,0.059804439544677734,0.0011209774475097606,0.072177,3.981590270996094e-05,0.000102996826171875
8.20159912109375e-05,0.06635785102844238,0.003602288116455077,0.057811,2.7418136596679688e-05,7.367134094238281e-05
8.58306884765625e-05,0.03686261177062988,0.00495205654907227,0.064577,2.7418136596679688e-05,7.462501525878906e-05
7.605552673339844e-05,0.053462982177734375,0.002334538345336909,0.07387,3.552436828613281e-05,9.989738464355469e-05
4.363059997558594e-05,0.029555559158325195,0.0028971528930664125,0.065158,2.8848648071289062e-05,7.152557373046875e-05
8.988380432128906e-05,0.04332876205444336,0.001525108535766595,0.066392,3.170967102050781e-05,9.179115295410156e-05
9.036064147949219e-05,0.04853367805480957,0.009777815979003901,0.066807,3.6716461181640625e-05,0.00010633468627929688
9.870529174804688e-05,0.047011613845825195,0.0056696760559082,0.062385,3.528594970703125e-05,8.797645568847656e-05
7.128715515136719e-05,0.07426166534423828,0.0009209649200439471,0.059938,2.956390380859375e-05,7.724761962890625e-05
0.00013256072998046875,0.043326377868652344,0.0018948063659667974,0.070645,3.6716461181640625e-05,0.00010561943054199219
9.202957153320312e-05,0.0495905876159668,0.0015705629730224588,0.05836,3.790855407714844e-05,0.00010752677917480469
9.751319885253906e-05,0.03319525718688965,0.001440353775024411,0.07835,3.0517578125e-05,8.392333984375e-05
7.867813110351562e-05,0.05205249786376953,0.004375743621826175,0.058181,3.0517578125e-05,7.891654968261719e-05
0.000102996826171875,0.03227090835571289,0.002250959579467776,0.059833,4.839897155761719e-05,0.00014400482177734375
8.344650268554688e-05,0.035218000411987305,0.016227488433837894,0.071738,2.956390380859375e-05,9.846687316894531e-05
9.942054748535156e-05,0.0675957202911377,0.012984972183227542,0.059958,2.9325485229492188e-05,8.225440979003906e-05
6.651878356933594e-05,0.07440018653869629,0.0021297911987304685,0.062639,2.47955322265625e-05,6.747245788574219e-05
0.00010037422180175781,0.05274701118469238,0.007915480987548823,0.074883,3.266334533691406e-05,9.72747802734375e-05
6.341934204101562e-05,0.06569933891296387,0.003008679260253902,0.076811,3.075599670410156e-05,9.489059448242188e-05
8.869171142578125e-05,0.07369327545166016,0.0010819477081298878,0.06935,3.0040740966796875e-05,8.869171142578125e-05
6.818771362304688e-05,0.08781862258911133,0.0093766247253418,0.065452,2.5272369384765625e-05,6.961822509765625e-05
8.869171142578125e-05,0.06073451042175293,0.001968295288085939,0.067175,2.5510787963867188e-05,6.794929504394531e-05
7.295608520507812e-05,0.06119489669799805,0.0070322356567382865,0.075164,4.3392181396484375e-05,0.00011897087097167969
9.34600830078125e-05,0.06687498092651367,0.01096491477966309,0.066395,3.528594970703125e-05,0.00010728836059570312
9.751319885253906e-05,0.055664777755737305,0.01413094293212891,0.058334,4.57763671875e-05,0.00013446807861328125
8.869171142578125e-05,0.08054542541503906,0.0079887348022461,0.077841,3.0279159545898438e-05,8.392333984375e-05
0.00014066696166992188,0.07334613800048828,0.001287628707885742,0.059815,3.600120544433594e-05,9.632110595703125e-05
6.413459777832031e-05,0.07686352729797363,0.002679170410156251,0.080733,3.409385681152344e-05,0.00010442733764648438
0.0001068115234375,0.06098318099975586,0.002241327896118167,0.06036,2.6226043701171875e-05,7.200241088867188e-05
6.771087646484375e-05,0.05648970603942871,0.001994533935546876,0.062409,2.4318695068359375e-05,6.67572021484375e-05
8.916854858398438e-05,0.06329512596130371,0.00394248498535156,0.071064,3.457069396972656e-05,0.00010395050048828125
0.0001232624053955078,0.05234336853027344,0.00971236251831055,0.06401,3.266334533691406e-05,8.893013000488281e-05
8.726119995117188e-05,0.047074079513549805,0.0017214429473876997,0.068865,3.0279159545898438e-05,8.130073547363281e-05
0.00010013580322265625,0.043331146240234375,0.0009782307434082066,0.061095,4.363059997558594e-05,0.000133514404296875
7.510185241699219e-05,0.07109498977661133,0.002033011825561523,0.065567,2.5272369384765625e-05,6.818771362304688e-05
8.153915405273438e-05,0.0625312328338623,0.00304073768615723,0.06369,3.5762786865234375e-05,9.512901306152344e-05
0.00011014938354492188,0.06241440773010254,0.001255037246704102,0.077389,2.6702880859375e-05,6.67572021484375e-05
9.632110595703125e-05,0.052347421646118164,0.010451662918090826,0.073429,2.8133392333984375e-05,6.914138793945312e-05
0.00013327598571777344,0.05801796913146973,0.004947509521484372,0.065056,3.361701965332031e-05,8.96453857421875e-05
7.963180541992188e-05,0.0640261173248291,0.001838853713989258,0.062028,2.6702880859375e-05,7.128715515136719e-05
9.274482727050781e-05,0.03714466094970703,0.002795781921386714,0.063476,3.4332275390625e-05,8.487701416015625e-05
9.322166442871094e-05,0.05409073829650879,0.001081010894775386,0.06392,3.218650817871094e-05,9.417533874511719e-05
0.00010228157043457031,0.07286524772644043,0.001063523864746091,0.068775,3.4809112548828125e-05,0.00010180473327636719
9.036064147949219e-05,0.05347418785095215,0.0009328918151855492,0.067632,3.886222839355469e-05,9.870529174804688e-05
0.00012087821960449219,0.04851937294006348,0.0027488725891113286,0.057726,2.8133392333984375e-05,7.2479248046875e-05
6.723403930664062e-05,0.04730057716369629,0.004644287704467773,0.068426,2.7418136596679688e-05,6.794929504394531e-05
0.00010538101196289062,0.04753684997558594,0.001477855682373047,0.06225,3.3855438232421875e-05,9.775161743164062e-05
0.00010633468627929688,0.028280258178710938,0.002933820159912108,0.058942,3.600120544433594e-05,0.00010228157043457031
6.556510925292969e-05,0.0196382999420166,0.01196691030883789,0.061106,3.0517578125e-05,8.606910705566406e-05
0.00010418891906738281,0.035875558853149414,0.002036824737548827,0.058789,3.409385681152344e-05,9.72747802734375e-05
9.489059448242188e-05,0.030635595321655273,0.0016703598785400425,0.061095,3.838539123535156e-05,0.00010180473327636719
9.72747802734375e-05,0.0517430305480957,0.0018761524658203119,0.056277,2.956390380859375e-05,7.677078247070312e-05
0.00010395050048828125,0.035750389099121094,0.001485445083618163,0.056111,2.7179718017578125e-05,8.535385131835938e-05
6.67572021484375e-05,0.033695220947265625,0.0009642105712890647,0.060111,3.0040740966796875e-05,8.869171142578125e-05
0.000102996826171875,0.03685164451599121,0.0017221278839111356,0.059257,2.7894973754882812e-05,8.273124694824219e-05
0.00010728836059570312,0.04805493354797363,0.004061776580810542,0.063435,2.574920654296875e-05,7.05718994140625e-05
6.961822509765625e-05,0.03810882568359375,0.0009204034576416054,0.071849,2.8848648071289062e-05,8.106231689453125e-05
8.678436279296875e-05,0.07012319564819336,0.004951777984619141,0.061598,3.0040740966796875e-05,9.72747802734375e-05
8.320808410644531e-05,0.06707954406738281,0.003406304779052738,0.069185,3.719329833984375e-05,9.870529174804688e-05
8.749961853027344e-05,0.07807350158691406,0.0047414984741211,0.065921,3.24249267578125e-05,0.00010633468627929688
7.390975952148438e-05,0.07068586349487305,0.005111247680664066,0.065577,2.8133392333984375e-05,7.43865966796875e-05
8.034706115722656e-05,0.05973649024963379,0.015481143142700202,0.073248,3.62396240234375e-05,9.5367431640625e-05
0.00010371208190917969,0.08787369728088379,0.001249635742187498,0.061052,3.0517578125e-05,7.939338684082031e-05
6.890296936035156e-05,0.09045910835266113,0.006944439697265631,0.065325,2.6464462280273438e-05,6.818771362304688e-05
0.00011563301086425781,0.07511067390441895,0.010468968154907221,0.074023,2.5987625122070312e-05,6.532669067382812e-05
9.894371032714844e-05,0.045835256576538086,0.009286475738525396,0.063466,3.814697265625e-05,0.000133514404296875
9.894371032714844e-05,0.03821134567260742,0.0038505800018310554,0.069049,2.7894973754882812e-05,7.82012939453125e-05
0.00011730194091796875,0.035268306732177734,0.0019092608489990198,0.064821,3.147125244140625e-05,0.00010061264038085938
9.226799011230469e-05,0.0585024356842041,0.0009410505523681639,0.064651,2.6702880859375e-05,8.153915405273438e-05
7.557868957519531e-05,0.06813812255859375,0.000970120971679686,0.059407,4.76837158203125e-05,0.00011348724365234375
0.0002167224884033203,0.06626152992248535,0.0029531999206542994,0.056815,3.4332275390625e-05,9.036064147949219e-05
7.843971252441406e-05,0.05002331733703613,0.013902750717163084,0.073589,3.266334533691406e-05,8.988380432128906e-05
7.319450378417969e-05,0.0809943675994873,0.0037355551300048834,0.068619,3.647804260253906e-05,0.00010085105895996094
8.273124694824219e-05,0.07110404968261719,0.0012608317565917931,0.070455,2.8848648071289062e-05,7.557868957519531e-05
8.726119995117188e-05,0.10736918449401855,0.004964069717407225,0.060607,2.86102294921875e-05,8.20159912109375e-05
6.556510925292969e-05,0.0962362289428711,0.0029336908111572274,0.068924,2.5510787963867188e-05,6.985664367675781e-05
9.989738464355469e-05,0.06898045539855957,0.003647132858276364,0.069941,2.7894973754882812e-05,9.131431579589844e-05
6.651878356933594e-05,0.06083416938781738,0.0025254327239990215,0.061031,3.528594970703125e-05,0.000102996826171875
0.00011491775512695312,0.05045509338378906,0.01742223229980469,0.071794,2.8133392333984375e-05,7.62939453125e-05
9.250640869140625e-05,0.05913424491882324,0.0029345836334228464,0.076007,2.7418136596679688e-05,7.82012939453125e-05
7.772445678710938e-05,0.06881117820739746,0.002332780151367189,0.063095,2.8848648071289062e-05,8.511543273925781e-05
8.392333984375e-05,0.06773924827575684,0.02265910208129883,0.066426,3.3855438232421875e-05,9.322166442871094e-05
0.00010848045349121094,0.06961894035339355,0.0018931650543212858,0.061185,2.765655517578125e-05,8.20159912109375e-05
9.298324584960938e-05,0.049431800842285156,0.004599331832885745,0.073349,3.743171691894531e-05,0.00010776519775390625
8.130073547363281e-05,0.05889558792114258,0.007236338134765624,0.068329,3.4332275390625e-05,0.0001087188720703125
8.082389831542969e-05,0.06588554382324219,0.0024824087066650374,0.064708,3.600120544433594e-05,9.846687316894531e-05
9.417533874511719e-05,0.05807209014892578,0.0017083587341308604,0.069132,3.361701965332031e-05,9.083747863769531e-05
0.00010704994201660156,0.07285070419311523,0.0011393386230468747,0.061189,2.9802322387695312e-05,9.369850158691406e-05
0.00012612342834472656,0.056867361068725586,0.0040046794128417995,0.05703,2.7179718017578125e-05,8.845329284667969e-05
0.00011324882507324219,0.07919025421142578,0.002106389678955073,0.071636,2.8133392333984375e-05,7.963180541992188e-05
7.033348083496094e-05,0.05370664596557617,0.004173224121093749,0.060669,2.384185791015625e-05,0.00010156631469726562
9.512901306152344e-05,0.04555678367614746,0.010351880157470697,0.071512,3.0040740966796875e-05,8.726119995117188e-05
0.00010442733764648438,0.058745384216308594,0.0020967865447998058,0.065302,3.0040740966796875e-05,9.72747802734375e-05
0.00010085105895996094,0.06501054763793945,0.009712504943847657,0.061341,2.6226043701171875e-05,7.510185241699219e-05
8.726119995117188e-05,0.06893539428710938,0.006316304611206053,0.063501,3.0994415283203125e-05,9.512901306152344e-05
0.00011014938354492188,0.0473780632019043,0.0025684973449707077,0.066478,2.5033950805664062e-05,7.200241088867188e-05
0.00010395050048828125,0.041174888610839844,0.002211284347534183,0.062254,2.5510787963867188e-05,9.322166442871094e-05
9.226799011230469e-05,0.027668476104736328,0.0010765021820068332,0.058423,2.6941299438476562e-05,7.963180541992188e-05
9.131431579589844e-05,0.03342843055725098,0.003034161102294916,0.085638,3.600120544433594e-05,0.0001049041748046875
9.322166442871094e-05,0.035833120346069336,0.0010044107818603515,0.076335,2.8371810913085938e-05,7.891654968261719e-05
9.942054748535156e-05,0.05106306076049805,0.0028789808807373057,0.077444,3.123283386230469e-05,9.059906005859375e-05
9.560585021972656e-05,0.051199913024902344,0.0009261418762206985,0.064031,2.5987625122070312e-05,7.367134094238281e-05
8.511543273925781e-05,0.03068828582763672,0.004457969024658205,0.058897,3.62396240234375e-05,7.724761962890625e-05
0.00011539459228515625,0.04057908058166504,0.001327735977172853,0.057045,2.5987625122070312e-05,7.867813110351562e-05
5.984306335449219e-05,0.06022310256958008,0.000938781723022461,0.066316,3.552436828613281e-05,8.034706115722656e-05
7.462501525878906e-05,0.04711151123046875,0.008166050033569336,0.07442,2.4318695068359375e-05,6.747245788574219e-05
0.00014352798461914062,0.05444622039794922,0.002621068405151361,0.068251,2.5510787963867188e-05,6.437301635742188e-05
0.00010228157043457031,0.08246684074401855,0.001302391433715827,0.06735,2.956390380859375e-05,8.654594421386719e-05
7.605552673339844e-05,0.06573700904846191,0.002793600921630862,0.064995,3.3855438232421875e-05,9.5367431640625e-05
0.00010180473327636719,0.05166268348693848,0.004700665023803716,0.069947,3.1948089599609375e-05,0.00010585784912109375
8.654594421386719e-05,0.045065879821777344,0.012722978439331054,0.071285,2.9087066650390625e-05,7.152557373046875e-05
0.00010895729064941406,0.06878829002380371,0.0066214374389648445,0.078041,2.5987625122070312e-05,7.104873657226562e-05
8.058547973632812e-05,0.07883644104003906,0.0025255952758789085,0.057183,3.4809112548828125e-05,0.00010752677917480469
8.296966552734375e-05,0.07386469841003418,0.00938310743713379,0.068786,3.0040740966796875e-05,7.605552673339844e-05
7.939338684082031e-05,0.0657961368560791,0.0014222956085205019,0.08296,3.5762786865234375e-05,9.72747802734375e-05
0.00011515617370605469,0.06992030143737793,0.002645470657348631,0.062835,3.361701965332031e-05,7.581710815429688e-05
9.489059448242188e-05,0.03383302688598633,0.006016890396118163,0.073186,3.600120544433594e-05,0.00010251998901367188
6.079673767089844e-05,0.05452871322631836,0.005956774734497072,0.077901,3.457069396972656e-05,0.0001010894775390625
5.650520324707031e-05,0.05964183807373047,0.002836835754394529,0.076712,3.600120544433594e-05,9.894371032714844e-05
7.724761962890625e-05,0.10608315467834473,0.007015138381958011,0.074056,2.956390380859375e-05,9.34600830078125e-05
5.435943603515625e-05,0.0762789249420166,0.0032127004394531256,0.062999,2.9087066650390625e-05,6.914138793945312e-05
6.29425048828125e-05,0.08695101737976074,0.0012564909515380834,0.065819,2.7418136596679688e-05,7.176399230957031e-05
9.322166442871094e-05,0.07130241394042969,0.001417979949951173,0.060681,3.337860107421875e-05,9.918212890625e-05
8.869171142578125e-05,0.05733466148376465,0.003502773803710932,0.093381,5.269050598144531e-05,0.00011396408081054688
0.00010251998901367188,0.02862858772277832,0.0013446477355956998,0.068831,2.9802322387695312e-05,9.799003601074219e-05
0.00011491775512695312,0.04569268226623535,0.008459637969970707,0.107706,2.9087066650390625e-05,7.462501525878906e-05
0.00010609626770019531,0.07172751426696777,0.002817724365234364,0.133531,2.5987625122070312e-05,6.580352783203125e-05
8.940696716308594e-05,0.06691288948059082,0.0026118544769287155,0.09233,2.5272369384765625e-05,6.437301635742188e-05
6.961822509765625e-05,0.10437726974487305,0.0008447426452636714,0.072561,3.552436828613281e-05,0.00010228157043457031
0.00011181831359863281,0.11829519271850586,0.0009000816497802683,0.080059,2.8848648071289062e-05,6.961822509765625e-05
7.891654968261719e-05,0.1397244930267334,0.0009563639526367212,0.068062,3.552436828613281e-05,0.00010347366333007812
9.560585021972656e-05,0.13037943840026855,0.0018214422912597589,0.079228,2.956390380859375e-05,7.510185241699219e-05
0.00013399124145507812,0.1656332015991211,0.004095566665649419,0.069988,2.7894973754882812e-05,7.009506225585938e-05
7.081031799316406e-05,0.047313690185546875,0.001563584228515623,0.058804,3.719329833984375e-05,0.00010347366333007812
0.00011229515075683594,0.03193521499633789,0.002119328628540043,0.079689,3.7670135498046875e-05,0.00010943412780761719
0.00012755393981933594,0.07962799072265625,0.025330528335571284,0.06442,2.86102294921875e-05,7.867813110351562e-05
9.512901306152344e-05,0.05258941650390625,0.0013071413116455127,0.062842,2.5510787963867188e-05,7.343292236328125e-05
0.00010251998901367188,0.04743599891662598,0.005627155364990241,0.086236,4.267692565917969e-05,0.0001366138458251953
9.965896606445312e-05,0.076568603515625,0.0015162410736083987,0.06225,3.552436828613281e-05,0.00010132789611816406
0.00010824203491210938,0.04489445686340332,0.0016259991607665975,0.093879,3.8623809814453125e-05,0.00010180473327636719
0.0001163482666015625,0.05174088478088379,0.002545059417724607,0.088826,2.7179718017578125e-05,6.651878356933594e-05
7.843971252441406e-05,0.06741642951965332,0.0018659824371337896,0.07435,3.337860107421875e-05,7.891654968261719e-05
9.441375732421875e-05,0.06304764747619629,0.0024539760742187527,0.083659,3.981590270996094e-05,0.0001068115234375
0.0001285076141357422,0.07066488265991211,0.00450222950744629,0.061292,2.7418136596679688e-05,7.081031799316406e-05
0.00012040138244628906,0.050718069076538086,0.006928231155395509,0.074738,2.6226043701171875e-05,6.747245788574219e-05
0.00010371208190917969,0.05057978630065918,0.001636785552978512,0.070677,2.8848648071289062e-05,7.343292236328125e-05
7.915496826171875e-05,0.05838656425476074,0.0010767644958496053,0.069817,3.218650817871094e-05,8.797645568847656e-05
9.059906005859375e-05,0.06111741065979004,0.0016294027099609393,0.061624,2.5987625122070312e-05,7.43865966796875e-05
7.2479248046875e-05,0.03875470161437988,0.0008246040039062569,0.062507,2.86102294921875e-05,8.940696716308594e-05
0.00010752677917480469,0.03740644454956055,0.0022485945739746105,0.065746,2.4080276489257812e-05,6.67572021484375e-05
5.507469177246094e-05,0.027652978897094727,0.008911045761108405,0.068405,2.4318695068359375e-05,6.413459777832031e-05
7.843971252441406e-05,0.051405906677246094,0.003952758148193361,0.067147,3.409385681152344e-05,9.560585021972656e-05
6.175041198730469e-05,0.06615972518920898,0.005308515670776365,0.081097,3.5762786865234375e-05,0.00011277198791503906
7.43865966796875e-05,0.07503461837768555,0.0033381138153076167,0.070868,4.291534423828125e-05,0.0001430511474609375
0.00010156631469726562,0.0736231803894043,0.0010991231231689408,0.067847,2.8371810913085938e-05,8.821487426757812e-05
0.00011372566223144531,0.06398797035217285,0.011975978012084956,0.077755,3.933906555175781e-05,0.00010156631469726562
0.00010132789611816406,0.09088730812072754,0.003444211517333984,0.066164,3.075599670410156e-05,8.654594421386719e-05
8.296966552734375e-05,0.0775146484375,0.006738954483032231,0.073389,2.9325485229492188e-05,8.392333984375e-05
7.367134094238281e-05,0.07222533226013184,0.006598137512207031,0.09561,2.8848648071289062e-05,8.153915405273438e-05
0.00010514259338378906,0.09860563278198242,0.000989653381347655,0.061641,3.0994415283203125e-05,9.465217590332031e-05
0.00011920928955078125,0.05978107452392578,0.004032074539184569,0.077308,2.384185791015625e-05,6.67572021484375e-05
6.937980651855469e-05,0.09135961532592773,0.008858974990844731,0.09344,3.4809112548828125e-05,8.58306884765625e-05
0.00010180473327636719,0.07787156105041504,0.0024294371337890627,0.057303,2.956390380859375e-05,8.153915405273438e-05
9.775161743164062e-05,0.06615829467773438,0.0011337493591308534,0.073857,2.6226043701171875e-05,7.200241088867188e-05
6.985664367675781e-05,0.06378984451293945,0.00689037367248535,0.060836,2.574920654296875e-05,6.4849853515625e-05
9.322166442871094e-05,0.05300140380859375,0.008686540725708014,0.071347,2.6226043701171875e-05,6.341934204101562e-05
0.00011134147644042969,0.05557394027709961,0.001702672271728517,0.06347,3.266334533691406e-05,0.00012135505676269531
5.9604644775390625e-05,0.028378009796142578,0.004751246902465825,0.075803,3.147125244140625e-05,9.107589721679688e-05
0.00010395050048828125,0.04837751388549805,0.002039615234375,0.069341,2.8133392333984375e-05,7.414817810058594e-05
7.200241088867188e-05,0.04151463508605957,0.011804483261108403,0.08016,2.8848648071289062e-05,7.939338684082031e-05
8.535385131835938e-05,0.04999232292175293,0.0012732426910400385,0.066497,2.4557113647460938e-05,6.604194641113281e-05
6.198883056640625e-05,0.06416964530944824,0.0009975621337890636,0.060688,2.9087066650390625e-05,7.915496826171875e-05
0.0001049041748046875,0.05411338806152344,0.0013057899169921922,0.065007,3.1948089599609375e-05,9.441375732421875e-05
6.842613220214844e-05,0.03634953498840332,0.002622723068237298,0.066836,3.147125244140625e-05,9.036064147949219e-05
9.1552734375e-05,0.03739190101623535,0.002343699890136719,0.068994,2.2411346435546875e-05,5.91278076171875e-05
8.845329284667969e-05,0.03630375862121582,0.004070060043334961,0.06497,3.075599670410156e-05,8.988380432128906e-05
9.870529174804688e-05,0.05333518981933594,0.0025303335113525394,0.056283,3.1948089599609375e-05,9.5367431640625e-05
0.00010228157043457031,0.06009221076965332,0.0022974623870849614,0.065705,2.5272369384765625e-05,7.200241088867188e-05
8.320808410644531e-05,0.01729893684387207,0.002646672744750979,0.05898,3.552436828613281e-05,9.942054748535156e-05
0.00010061264038085938,0.03087639808654785,0.0020841411895751935,0.061468,3.6716461181640625e-05,0.00010323524475097656
9.822845458984375e-05,0.037453413009643555,0.001896595001220705,0.076,3.528594970703125e-05,0.00010037422180175781
7.081031799316406e-05,0.05447745323181152,0.000982218887329099,0.059748,2.8848648071289062e-05,7.462501525878906e-05
7.939338684082031e-05,0.04988837242126465,0.0021678783874511665,0.063227,2.6702880859375e-05,8.58306884765625e-05
7.009506225585938e-05,0.025942325592041016,0.011312646545410157,0.080386,2.765655517578125e-05,8.797645568847656e-05
0.00011014938354492188,0.04860401153564453,0.014842666397094723,0.062615,2.47955322265625e-05,6.723403930664062e-05
6.222724914550781e-05,0.055402517318725586,0.004425567687988283,0.060986,2.4318695068359375e-05,6.651878356933594e-05
8.988380432128906e-05,0.06636619567871094,0.004660178588867185,0.056251,2.3126602172851562e-05,6.246566772460938e-05
7.033348083496094e-05,0.032149314880371094,0.0019141998901367197,0.061611,3.647804260253906e-05,0.00010347366333007812
0.00011515617370605469,0.03296637535095215,0.001786324707031245,0.070609,3.337860107421875e-05,0.00010776519775390625
9.465217590332031e-05,0.062140464782714844,0.001086824752807622,0.065673,4.029273986816406e-05,0.00012063980102539062
8.440017700195312e-05,0.05160236358642578,0.0011048118591308609,0.06705,3.5762786865234375e-05,0.00010061264038085938
9.965896606445312e-05,0.056757211685180664,0.0012935253448486395,0.066018,3.528594970703125e-05,0.00010251998901367188
7.200241088867188e-05,0.040671348571777344,0.0010119726867675732,0.064628,3.4809112548828125e-05,9.608268737792969e-05
0.00010180473327636719,0.04110407829284668,0.0026173405151367207,0.061152,3.409385681152344e-05,9.322166442871094e-05
9.131431579589844e-05,0.049451589584350586,0.001838060546875006,0.075524,2.86102294921875e-05,8.320808410644531e-05
8.249282836914062e-05,0.05347895622253418,0.001961049484252936,0.070126,2.765655517578125e-05,7.43865966796875e-05
7.867813110351562e-05,0.04222679138183594,0.0012976217498779294,0.057026,3.0517578125e-05,8.416175842285156e-05
7.724761962890625e-05,0.04428243637084961,0.002855204391479488,0.076825,2.765655517578125e-05,8.249282836914062e-05
6.127357482910156e-05,0.0620880126953125,0.0008665140075683614,0.063733,3.361701965332031e-05,9.322166442871094e-05
6.198883056640625e-05,0.05814242362976074,0.0033662670135498063,0.070075,2.8133392333984375e-05,7.62939453125e-05
5.1021575927734375e-05,0.029620647430419922,0.004445293075561518,0.094893,2.8371810913085938e-05,7.009506225585938e-05
8.082389831542969e-05,0.07247018814086914,0.0007939405975341818,0.070019,2.6464462280273438e-05,6.628036499023438e-05
7.009506225585938e-05,0.07211422920227051,0.010788548416137696,0.059981,3.0994415283203125e-05,8.559226989746094e-05
9.226799011230469e-05,0.06971454620361328,0.002414569702148442,0.065035,2.4557113647460938e-05,7.581710815429688e-05
0.00010752677917480469,0.04742598533630371,0.0012018318481445342,0.059243,2.8848648071289062e-05,8.153915405273438e-05
9.322166442871094e-05,0.03142237663269043,0.0032456145324707003,0.060796,3.24249267578125e-05,9.822845458984375e-05
8.869171142578125e-05,0.03605771064758301,0.006659254241943358,0.068774,3.528594970703125e-05,8.96453857421875e-05
9.751319885253906e-05,0.0438234806060791,0.0032478296661376943,0.06801,2.765655517578125e-05,7.605552673339844e-05
8.726119995117188e-05,0.07218766212463379,0.0014575347442626896,0.064948,3.457069396972656e-05,9.107589721679688e-05
8.320808410644531e-05,0.05424189567565918,0.02080285171508789,0.062585,3.600120544433594e-05,9.918212890625e-05
0.00011897087097167969,0.06960272789001465,0.0025146319580078152,0.07253,2.5987625122070312e-05,7.605552673339844e-05
9.72747802734375e-05,0.049865007400512695,0.01581405151367188,0.064245,3.9577484130859375e-05,9.751319885253906e-05
7.987022399902344e-05,0.06263899803161621,0.0022953270111083987,0.059884,2.7894973754882812e-05,7.033348083496094e-05
9.965896606445312e-05,0.07291984558105469,0.0030142447814941464,0.065214,2.5033950805664062e-05,5.793571472167969e-05
8.845329284667969e-05,0.06531500816345215,0.007403199615478515,0.058685,3.2901763916015625e-05,9.298324584960938e-05
0.00012302398681640625,0.06121420860290527,0.010951680404663086,0.076418,3.790855407714844e-05,0.00012540817260742188
9.894371032714844e-05,0.06911158561706543,0.002581565277099615,0.078383,3.266334533691406e-05,0.00010347366333007812
0.0001049041748046875,0.03451418876647949,0.003012670852661131,0.057173,3.552436828613281e-05,0.0001163482666015625
7.009506225585938e-05,0.032030344009399414,0.01466550613403321,0.066115,3.266334533691406e-05,7.677078247070312e-05
8.678436279296875e-05,0.05354499816894531,0.0011903703613281302,0.075733,2.8848648071289062e-05,8.916854858398438e-05
9.679794311523438e-05,0.05243277549743652,0.0021771401977539045,0.06629,2.8848648071289062e-05,9.036064147949219e-05
8.511543273925781e-05,0.06214427947998047,0.0010257530975341794,0.059045,2.86102294921875e-05,8.344650268554688e-05
9.799003601074219e-05,0.05286383628845215,0.005400416290283205,0.057863,3.6716461181640625e-05,0.00010442733764648438
9.584426879882812e-05,0.0388643741607666,0.004438670623779298,0.060487,2.8848648071289062e-05,8.249282836914062e-05
0.00010061264038085938,0.044986724853515625,0.0009920125885009706,0.066433,2.7179718017578125e-05,8.177757263183594e-05
9.632110595703125e-05,0.050077199935913086,0.0018905200653076201,0.059132,3.1948089599609375e-05,8.58306884765625e-05
8.988380432128906e-05,0.04208254814147949,0.0019539094390869163,0.061006,3.2901763916015625e-05,9.632110595703125e-05
8.463859558105469e-05,0.0452733039855957,0.012788906402587896,0.07243,3.361701965332031e-05,0.00010371208190917969
9.179115295410156e-05,0.044785261154174805,0.001115188034057621,0.076692,3.0994415283203125e-05,9.036064147949219e-05
8.96453857421875e-05,0.06629681587219238,0.003157831542968753,0.063607,3.695487976074219e-05,0.00010251998901367188
9.989738464355469e-05,0.06569147109985352,0.002448204833984377,0.077443,3.0279159545898438e-05,8.916854858398438e-05
9.274482727050781e-05,0.07575416564941406,0.0024056448669433628,0.061553,3.838539123535156e-05,9.322166442871094e-05
9.012222290039062e-05,0.05505967140197754,0.00099905577087403,0.078396,3.4332275390625e-05,0.00010538101196289062
8.058547973632812e-05,0.039199113845825195,0.006155401962280274,0.063207,3.719329833984375e-05,0.00010132789611816406
9.298324584960938e-05,0.02991008758544922,0.006004832000732416,0.066905,3.4809112548828125e-05,0.0001361370086669922
0.00014162063598632812,0.058736324310302734,0.0030136345825195338,0.061429,2.4080276489257812e-05,7.009506225585938e-05
8.058547973632812e-05,0.05545687675476074,0.0014545579986572285,0.061492,3.528594970703125e-05,0.00011301040649414062
9.369850158691406e-05,0.05558490753173828,0.006633394317626953,0.07417,3.218650817871094e-05,8.58306884765625e-05
5.8650970458984375e-05,0.06855463981628418,0.001218968276977539,0.068245,3.0040740966796875e-05,0.00010728836059570312
8.225440979003906e-05,0.0840139389038086,0.0023891767578125,0.065192,3.695487976074219e-05,8.940696716308594e-05
7.343292236328125e-05,0.051401615142822266,0.001135622756958006,0.058207,3.4332275390625e-05,9.584426879882812e-05
9.107589721679688e-05,0.050991058349609375,0.005916697235107418,0.064155,2.8848648071289062e-05,7.152557373046875e-05
0.00013065338134765625,0.04252338409423828,0.0032527397918701156,0.06987,4.315376281738281e-05,0.00013780593872070312
8.344650268554688e-05,0.05526161193847656,0.0014841358947753902,0.06547,4.124641418457031e-05,9.918212890625e-05
9.441375732421875e-05,0.0655820369720459,0.005112651733398435,0.057271,3.600120544433594e-05,0.0001087188720703125
9.059906005859375e-05,0.05475759506225586,0.0027181134490966846,0.069697,3.1948089599609375e-05,7.62939453125e-05
9.417533874511719e-05,0.06821155548095703,0.0018938241424560562,0.061881,2.6941299438476562e-05,6.914138793945312e-05
0.00013065338134765625,0.046828508377075195,0.0012793673858642607,0.059139,2.8848648071289062e-05,9.179115295410156e-05
0.00010466575622558594,0.050015926361083984,0.0025550626220703088,0.069331,3.314018249511719e-05,0.00010228157043457031
7.43865966796875e-05,0.046707868576049805,0.0009057955932617184,0.06973,3.9577484130859375e-05,0.000110626220703125
9.560585021972656e-05,0.049933433532714844,0.003281687042236331,0.056003,3.9577484130859375e-05,0.00010585784912109375
6.008148193359375e-05,0.05599808692932129,0.005506998840332032,0.059134,2.6702880859375e-05,6.961822509765625e-05
0.00011563301086425781,0.06474971771240234,0.0023733659820556613,0.058992,3.0994415283203125e-05,0.000110626220703125
0.00010275840759277344,0.05824422836303711,0.0030086013488769547,0.059057,4.029273986816406e-05,0.00010848045349121094
9.369850158691406e-05,0.06463432312011719,0.0027267896270751976,0.060215,3.218650817871094e-05,0.00010013580322265625
0.00010347366333007812,0.04724860191345215,0.006136280746459957,0.064155,3.719329833984375e-05,0.00010561943054199219
9.870529174804688e-05,0.053121089935302734,0.005476022476196288,0.063431,3.123283386230469e-05,8.416175842285156e-05
7.915496826171875e-05,0.06051230430603027,0.002365276092529296,0.054931,2.956390380859375e-05,7.915496826171875e-05
7.677078247070312e-05,0.0560610294342041,0.0041592378692627,0.079092,2.4557113647460938e-05,6.723403930664062e-05
7.200241088867188e-05,0.08581709861755371,0.0018363699340820244,0.065185,3.123283386230469e-05,9.226799011230469e-05
0.00010776519775390625,0.06327271461486816,0.0015139555053710896,0.069942,2.6702880859375e-05,7.414817810058594e-05
8.893013000488281e-05,0.061125755310058594,0.0011339777069091783,0.063667,3.910064697265625e-05,0.000102996826171875
0.00010037422180175781,0.031359195709228516,0.004691837951660158,0.069978,3.24249267578125e-05,7.939338684082031e-05
8.130073547363281e-05,0.04842185974121094,0.0017740510101318385,0.069963,3.910064697265625e-05,9.822845458984375e-05
9.34600830078125e-05,0.03741765022277832,0.0009840231628417961,0.069328,3.7670135498046875e-05,0.00010561943054199219
0.00010228157043457031,0.047985076904296875,0.0010563985443115265,0.067215,3.4332275390625e-05,0.00011491775512695312
0.00012731552124023438,0.06775808334350586,0.003928077285766607,0.067407,3.695487976074219e-05,0.00010013580322265625
6.985664367675781e-05,0.05527019500732422,0.006457996383666995,0.071559,2.5987625122070312e-05,7.343292236328125e-05
8.082389831542969e-05,0.07905817031860352,0.0014610431823730424,0.073009,3.933906555175781e-05,8.58306884765625e-05
0.00012445449829101562,0.041086673736572266,0.007157503631591802,0.069197,2.86102294921875e-05,7.843971252441406e-05
9.5367431640625e-05,0.07126593589782715,0.0023260481567382862,0.069128,2.9325485229492188e-05,8.96453857421875e-05
8.153915405273438e-05,0.06458091735839844,0.0041074950103759805,0.063287,3.504753112792969e-05,0.00010132789611816406
9.870529174804688e-05,0.04003095626831055,0.003237144165039063,0.07682,4.363059997558594e-05,0.00011944770812988281
7.557868957519531e-05,0.05048990249633789,0.002816771636962895,0.063939,3.743171691894531e-05,9.512901306152344e-05
0.00011110305786132812,0.02965068817138672,0.001420025451660159,0.068367,4.1484832763671875e-05,0.00011110305786132812
9.274482727050781e-05,0.029677152633666992,0.002696025924682613,0.063545,3.600120544433594e-05,9.560585021972656e-05
0.000110626220703125,0.0438380241394043,0.0015051358337402343,0.072963,3.147125244140625e-05,8.96453857421875e-05
7.677078247070312e-05,0.03939104080200195,0.004972002593994135,0.081933,4.029273986816406e-05,0.0001049041748046875
9.441375732421875e-05,0.04056715965270996,0.001712136825561525,0.067841,3.3855438232421875e-05,9.632110595703125e-05
0.00010180473327636719,0.03959035873413086,0.0011116302642822234,0.071509,3.814697265625e-05,0.000102996826171875
7.772445678710938e-05,0.060925960540771484,0.0014091820678710926,0.068704,2.6702880859375e-05,6.914138793945312e-05
8.606910705566406e-05,0.0368804931640625,0.0036840417327880792,0.069556,3.528594970703125e-05,0.00010561943054199219
7.271766662597656e-05,0.0271914005279541,0.01160946139526367,0.061308,3.2901763916015625e-05,9.322166442871094e-05
8.58306884765625e-05,0.06533479690551758,0.006661775100708006,0.063362,2.9087066650390625e-05,0.0001220703125
6.0558319091796875e-05,0.07139945030212402,0.008007567779541022,0.077383,3.9577484130859375e-05,0.00011110305786132812
7.295608520507812e-05,0.06828856468200684,0.004081991104125979,0.067646,2.7418136596679688e-05,9.489059448242188e-05
7.987022399902344e-05,0.07523417472839355,0.0038228751068115213,0.082637,3.314018249511719e-05,0.00010251998901367188
6.127357482910156e-05,0.08393406867980957,0.004440732849121096,0.071837,3.409385681152344e-05,9.465217590332031e-05
9.369850158691406e-05,0.05849862098693848,0.0023830000305175847,0.071985,4.00543212890625e-05,8.487701416015625e-05
9.274482727050781e-05,0.06108665466308594,0.0016771018524169984,0.076523,2.8371810913085938e-05,9.059906005859375e-05
9.274482727050781e-05,0.041123151779174805,0.0008184786071777361,0.078151,2.8133392333984375e-05,8.368492126464844e-05
8.916854858398438e-05,0.06412482261657715,0.006047324157714848,0.071474,2.6464462280273438e-05,8.416175842285156e-05
6.985664367675781e-05,0.04705095291137695,0.002864115676879886,0.07654,3.910064697265625e-05,0.0001232624053955078
9.5367431640625e-05,0.07087206840515137,0.006158757995605474,0.068101,3.0517578125e-05,9.918212890625e-05
7.2479248046875e-05,0.06488204002380371,0.004701565048217768,0.081003,2.6226043701171875e-05,7.915496826171875e-05
0.00010943412780761719,0.06208038330078125,0.001699633636474615,0.069835,2.7894973754882812e-05,8.654594421386719e-05
0.00011992454528808594,0.08157682418823242,0.0031037525177001896,0.081475,2.9802322387695312e-05,8.606910705566406e-05
8.726119995117188e-05,0.07080912590026855,0.011964688781738286,0.083171,3.552436828613281e-05,9.989738464355469e-05
0.00013518333435058594,0.07149147987365723,0.0016714126281738295,0.074932,4.4345855712890625e-05,0.00010061264038085938
7.939338684082031e-05,0.05515289306640625,0.013378621734619137,0.070261,2.5510787963867188e-05,6.842613220214844e-05
6.699562072753906e-05,0.05886363983154297,0.019301794235229486,0.070083,2.6941299438476562e-05,7.152557373046875e-05
9.465217590332031e-05,0.07121586799621582,0.0039149154968261685,0.071093,2.9087066650390625e-05,8.368492126464844e-05
7.82012939453125e-05,0.0780034065246582,0.000958145294189458,0.06509,2.9325485229492188e-05,7.486343383789062e-05
0.00012540817260742188,0.0655069351196289,0.0014705856323242172,0.05795,2.6464462280273438e-05,7.700920104980469e-05
0.00011897087097167969,0.032894134521484375,0.003088481033325194,0.066262,2.6941299438476562e-05,8.058547973632812e-05
0.00015687942504882812,0.07523226737976074,0.002413010452270506,0.078002,3.0517578125e-05,8.940696716308594e-05
0.00010609626770019531,0.043012380599975586,0.003011542877197265,0.069966,3.170967102050781e-05,9.608268737792969e-05
0.00011134147644042969,0.05514860153198242,0.0047733393249511785,0.064894,3.0517578125e-05,0.00010037422180175781
9.012222290039062e-05,0.056740760803222656,0.0009381960601806683,0.073153,3.1948089599609375e-05,8.702278137207031e-05
7.867813110351562e-05,0.04868340492248535,0.010642113281250004,0.074624,2.9802322387695312e-05,8.082389831542969e-05
0.00011658668518066406,0.06630063056945801,0.0017804007110595738,0.065369,2.7894973754882812e-05,8.225440979003906e-05
9.608268737792969e-05,0.0768585205078125,0.0015023582305908195,0.061016,3.0040740966796875e-05,0.00010728836059570312
0.0001087188720703125,0.06679272651672363,0.008159797332763674,0.067077,3.552436828613281e-05,0.00010061264038085938
7.939338684082031e-05,0.05188250541687012,0.009127592147827143,0.084111,3.7670135498046875e-05,0.00010776519775390625
0.00011181831359863281,0.053740501403808594,0.008985836791992191,0.067825,4.100799560546875e-05,0.00010752677917480469
0.0001220703125,0.06919312477111816,0.0034890648193359325,0.079143,4.1961669921875e-05,0.00011467933654785156
8.988380432128906e-05,0.06888341903686523,0.004277188674926755,0.072758,2.8133392333984375e-05,7.462501525878906e-05
7.82012939453125e-05,0.08520793914794922,0.001439229705810549,0.063372,3.123283386230469e-05,7.534027099609375e-05
8.153915405273438e-05,0.08060312271118164,0.0009835836486816463,0.068267,3.647804260253906e-05,0.000110626220703125
8.916854858398438e-05,0.09675478935241699,0.006162454238891599,0.080584,3.552436828613281e-05,0.00010418891906738281
0.0001010894775390625,0.07135319709777832,0.003683321868896486,0.058738,3.361701965332031e-05,9.584426879882812e-05
9.274482727050781e-05,0.06650900840759277,0.0052851988830566465,0.072846,3.361701965332031e-05,8.535385131835938e-05
8.034706115722656e-05,0.05970358848571777,0.0015636365814208977,0.058983,2.7179718017578125e-05,8.296966552734375e-05
0.00010395050048828125,0.060599327087402344,0.0010052873229980525,0.06434,3.457069396972656e-05,9.441375732421875e-05
0.00011706352233886719,0.03876161575317383,0.00298718392944336,0.072324,3.337860107421875e-05,0.00010442733764648438
0.00010037422180175781,0.05215811729431152,0.002431009002685544,0.061129,3.457069396972656e-05,0.00010561943054199219
8.678436279296875e-05,0.04704689979553223,0.007593572357177732,0.061122,3.0279159545898438e-05,7.510185241699219e-05
7.82012939453125e-05,0.05737876892089844,0.0009402423858642581,0.057525,3.0279159545898438e-05,7.987022399902344e-05
9.655952453613281e-05,0.056891679763793945,0.0016733310852050792,0.066759,3.743171691894531e-05,0.00010251998901367188
9.250640869140625e-05,0.031584978103637695,0.0018787918395996098,0.062118,3.0994415283203125e-05,9.608268737792969e-05
9.1552734375e-05,0.05253314971923828,0.001927389770507812,0.060544,3.600120544433594e-05,0.00010657310485839844
8.893013000488281e-05,0.027193546295166016,0.002607955764770506,0.075976,2.6941299438476562e-05,7.2479248046875e-05
8.368492126464844e-05,0.04376554489135742,0.00116741067504883,0.065884,4.863739013671875e-05,0.00016736984252929688
9.870529174804688e-05,0.07260870933532715,0.002283231948852542,0.059826,3.4809112548828125e-05,0.00010585784912109375
8.845329284667969e-05,0.05348396301269531,0.0011032437438964898,0.085488,3.7670135498046875e-05,0.00010824203491210938
0.00010967254638671875,0.05580019950866699,0.0051933993377685575,0.059146,3.1948089599609375e-05,8.487701416015625e-05
8.368492126464844e-05,0.09740233421325684,0.001156944000244145,0.080438,3.314018249511719e-05,9.775161743164062e-05
0.00018548965454101562,0.05351853370666504,0.0014492032318115244,0.064747,2.7894973754882812e-05,7.677078247070312e-05
9.799003601074219e-05,0.0565488338470459,0.0019549294128417966,0.062986,3.8623809814453125e-05,0.00011944770812988281
8.988380432128906e-05,0.04827260971069336,0.0018381390991210889,0.076881,3.504753112792969e-05,0.00010251998901367188
8.702278137207031e-05,0.04500222206115723,0.010261537292480472,0.078372,2.7179718017578125e-05,7.224082946777344e-05
0.00012826919555664062,0.045655250549316406,0.01475872206115722,0.069306,2.8848648071289062e-05,8.177757263183594e-05
8.130073547363281e-05,0.0563204288482666,0.0063646031799316355,0.064656,2.6464462280273438e-05,6.818771362304688e-05
8.821487426757812e-05,0.07632064819335938,0.0033407880401611356,0.067465,2.8371810913085938e-05,8.845329284667969e-05
6.198883056640625e-05,0.08099555969238281,0.006625682006835942,0.078814,3.0517578125e-05,9.34600830078125e-05
0.0001499652862548828,0.05661773681640625,0.002773714508056635,0.065836,2.5272369384765625e-05,7.390975952148438e-05
7.653236389160156e-05,0.09495401382446289,0.0074126800079345745,0.066298,2.384185791015625e-05,7.128715515136719e-05
8.869171142578125e-05,0.052245378494262695,0.000961130340576169,0.062267,3.123283386230469e-05,9.512901306152344e-05
0.0001087188720703125,0.06205582618713379,0.0010815456848144514,0.054377,2.6464462280273438e-05,7.200241088867188e-05
7.462501525878906e-05,0.03748345375061035,0.000970181701660161,0.067352,3.528594970703125e-05,0.00010538101196289062
8.654594421386719e-05,0.03818511962890625,0.005149583160400394,0.061713,3.790855407714844e-05,0.00010323524475097656
7.843971252441406e-05,0.02943706512451172,0.005099398986816411,0.079008,3.552436828613281e-05,0.00010037422180175781
8.344650268554688e-05,0.05845785140991211,0.0009015788574218697,0.064448,2.47955322265625e-05,6.008148193359375e-05
7.843971252441406e-05,0.028851032257080078,0.0009914882049560578,0.060464,2.9087066650390625e-05,7.724761962890625e-05
6.914138793945312e-05,0.04419755935668945,0.0016688730010986363,0.062774,2.6702880859375e-05,8.845329284667969e-05
9.417533874511719e-05,0.053136587142944336,0.0020811653289794924,0.074059,2.6464462280273438e-05,7.510185241699219e-05
0.00010824203491210938,0.04743528366088867,0.002169429016113278,0.07255,2.7418136596679688e-05,7.62939453125e-05
7.224082946777344e-05,0.0642709732055664,0.0018825595092773484,0.070405,3.123283386230469e-05,0.00011348724365234375
0.00012731552124023438,0.04401588439941406,0.0010394253692626934,0.061704,3.0279159545898438e-05,7.843971252441406e-05
9.274482727050781e-05,0.08558368682861328,0.00284897822570801,0.076208,3.218650817871094e-05,0.00010180473327636719
6.127357482910156e-05,0.04625844955444336,0.0009521778106689471,0.069825,2.8848648071289062e-05,8.177757263183594e-05
7.390975952148438e-05,0.05823636054992676,0.002062247512817389,0.065852,2.8371810913085938e-05,8.630752563476562e-05
7.128715515136719e-05,0.05955767631530762,0.001608746704101563,0.056491,3.0517578125e-05,8.368492126464844e-05
7.700920104980469e-05,0.04010629653930664,0.0030933634490966783,0.073228,3.24249267578125e-05,9.918212890625e-05
6.890296936035156e-05,0.05570387840270996,0.0030779101257324207,0.061287,2.9802322387695312e-05,8.916854858398438e-05
7.295608520507812e-05,0.07322859764099121,0.008186947647094725,0.069759,2.9087066650390625e-05,9.202957153320312e-05
8.749961853027344e-05,0.05078268051147461,0.0009354283599853491,0.068622,2.86102294921875e-05,8.559226989746094e-05
7.224082946777344e-05,0.056200265884399414,0.005893227386474603,0.0632,3.3855438232421875e-05,0.00010037422180175781
0.0001266002655029297,0.06967377662658691,0.002305349212646482,0.068844,3.337860107421875e-05,9.226799011230469e-05
0.0001251697540283203,0.060831546783447266,0.0014382346801757803,0.060357,3.170967102050781e-05,8.96453857421875e-05
0.00010442733764648438,0.0522308349609375,0.003850356704711913,0.074643,2.4557113647460938e-05,6.818771362304688e-05
8.845329284667969e-05,0.04068946838378906,0.0017006339569091838,0.069448,2.8133392333984375e-05,8.320808410644531e-05
9.655952453613281e-05,0.06412625312805176,0.000879373733520511,0.074958,3.170967102050781e-05,9.846687316894531e-05
7.486343383789062e-05,0.047568559646606445,0.005190925384521483,0.071299,2.5272369384765625e-05,8.082389831542969e-05
0.00010037422180175781,0.049231529235839844,0.0029036872100830086,0.07478,3.170967102050781e-05,9.72747802734375e-05
7.677078247070312e-05,0.047564029693603516,0.004936086044311519,0.066265,3.0040740966796875e-05,9.560585021972656e-05
0.0001494884490966797,0.06122088432312012,0.004968120819091801,0.074194,3.147125244140625e-05,9.965896606445312e-05
9.465217590332031e-05,0.05153656005859375,0.0016463919525146475,0.065637,3.218650817871094e-05,8.344650268554688e-05
7.677078247070312e-05,0.05520510673522949,0.0013019919281005848,0.062737,2.5510787963867188e-05,6.604194641113281e-05
8.749961853027344e-05,0.05670619010925293,0.004814603454589839,0.063643,3.266334533691406e-05,0.00010347366333007812
7.987022399902344e-05,0.09067916870117188,0.002719345993041994,0.066356,3.552436828613281e-05,0.0001068115234375
0.00011157989501953125,0.06762194633483887,0.010327570098876956,0.070781,2.7179718017578125e-05,7.319450378417969e-05
7.653236389160156e-05,0.0659646987915039,0.0035826712646484377,0.060571,2.5510787963867188e-05,7.390975952148438e-05
0.00010013580322265625,0.05472064018249512,0.009190985366821294,0.081353,2.193450927734375e-05,6.461143493652344e-05
0.00013494491577148438,0.06568717956542969,0.001521810714721683,0.059083,3.123283386230469e-05,8.630752563476562e-05
0.00011754035949707031,0.04552006721496582,0.0013794416046142566,0.06264,3.4332275390625e-05,9.632110595703125e-05
8.511543273925781e-05,0.03679156303405762,0.0010902254028320318,0.062208,2.5510787963867188e-05,7.414817810058594e-05
9.632110595703125e-05,0.053015708923339844,0.004848484954833983,0.05829,3.266334533691406e-05,9.512901306152344e-05
8.988380432128906e-05,0.03918290138244629,0.012211585037231451,0.065783,2.9802322387695312e-05,7.82012939453125e-05
0.00012159347534179688,0.041799306869506836,0.006205829727172846,0.073163,3.3855438232421875e-05,0.00010013580322265625
8.034706115722656e-05,0.04388785362243652,0.0016685815734863302,0.057433,3.266334533691406e-05,0.00010013580322265625
0.00011014938354492188,0.03468942642211914,0.0015766381378173877,0.070488,2.6702880859375e-05,7.081031799316406e-05
8.606910705566406e-05,0.06876134872436523,0.012475863983154298,0.060598,2.6941299438476562e-05,8.368492126464844e-05
6.914138793945312e-05,0.07688760757446289,0.0033393785552978533,0.072642,3.075599670410156e-05,9.465217590332031e-05
0.0007228851318359375,0.09056854248046875,0.003449488342285159,0.064537,5.1975250244140625e-05,0.0001456737518310547
8.273124694824219e-05,0.08911681175231934,0.001654225799560545,0.059678,3.0279159545898438e-05,8.916854858398438e-05
6.961822509765625e-05,0.08950614929199219,0.0032753812713623015,0.082083,2.7179718017578125e-05,6.842613220214844e-05
9.942054748535156e-05,0.05680584907531738,0.0018938686676025357,0.064793,2.3603439331054688e-05,6.651878356933594e-05
0.00010156631469726562,0.09079170227050781,0.0012737599029540997,0.064736,3.8623809814453125e-05,0.00011157989501953125
5.817413330078125e-05,0.031755924224853516,0.0011321395263671902,0.056239,3.409385681152344e-05,8.869171142578125e-05
0.00011157989501953125,0.05466938018798828,0.004357073654174808,0.060936,3.838539123535156e-05,0.00010800361633300781
6.604194641113281e-05,0.05917000770568848,0.002902575759887692,0.06097,3.7670135498046875e-05,0.00010752677917480469
8.440017700195312e-05,0.05037093162536621,0.005652265075683588,0.079796,2.5987625122070312e-05,6.556510925292969e-05
8.106231689453125e-05,0.06564474105834961,0.007587610321044921,0.059295,3.2901763916015625e-05,8.654594421386719e-05
0.00015044212341308594,0.05290579795837402,0.0009112927398681608,0.077254,3.4809112548828125e-05,9.083747863769531e-05
7.510185241699219e-05,0.042845964431762695,0.0020961952819824187,0.066236,3.24249267578125e-05,8.320808410644531e-05
7.700920104980469e-05,0.05186152458190918,0.0022699503173828073,0.067251,3.886222839355469e-05,7.534027099609375e-05
8.463859558105469e-05,0.0417020320892334,0.0016602543945312548,0.086238,3.4332275390625e-05,0.00010442733764648438
7.05718994140625e-05,0.049155235290527344,0.0027869744567871058,0.079322,3.0040740966796875e-05,7.939338684082031e-05
5.5789947509765625e-05,0.07466340065002441,0.007187361465454095,0.063339,3.409385681152344e-05,0.00010418891906738281
6.914138793945312e-05,0.05875372886657715,0.007318599517822266,0.061417,2.2172927856445312e-05,6.4849853515625e-05
7.653236389160156e-05,0.06345701217651367,0.002575903869628901,0.066349,2.7179718017578125e-05,6.198883056640625e-05
6.532669067382812e-05,0.03466081619262695,0.0014938150634765668,0.062801,3.3855438232421875e-05,0.00010132789611816406
0.00011444091796875,0.05419659614562988,0.020718225387573244,0.067896,3.2901763916015625e-05,8.845329284667969e-05
0.00010466575622558594,0.045319557189941406,0.004618843917846678,0.06212,3.147125244140625e-05,8.249282836914062e-05
0.00012063980102539062,0.06152009963989258,0.0009635936737060549,0.060675,3.647804260253906e-05,9.584426879882812e-05
7.867813110351562e-05,0.05528092384338379,0.0009251534881591778,0.064181,3.24249267578125e-05,7.987022399902344e-05
6.532669067382812e-05,0.026206493377685547,0.0023438277740478464,0.067473,3.552436828613281e-05,9.5367431640625e-05
7.82012939453125e-05,0.04871630668640137,0.005321508132934569,0.071563,3.504753112792969e-05,9.417533874511719e-05
9.584426879882812e-05,0.06866025924682617,0.003799394027709957,0.073633,3.790855407714844e-05,0.00010657310485839844
0.0001010894775390625,0.057927846908569336,0.012499304794311522,0.066026,3.6716461181640625e-05,0.000110626220703125
8.654594421386719e-05,0.06088709831237793,0.00301162623596192,0.081158,3.170967102050781e-05,8.559226989746094e-05
9.393692016601562e-05,0.05986738204956055,0.0016165559997558532,0.065226,3.314018249511719e-05,0.00010085105895996094
9.822845458984375e-05,0.07802343368530273,0.009370482223510737,0.069707,2.8848648071289062e-05,7.343292236328125e-05
0.00010061264038085938,0.06886911392211914,0.002593570449829101,0.058747,3.504753112792969e-05,0.0001010894775390625
8.96453857421875e-05,0.07704925537109375,0.0010640750579833935,0.063282,3.719329833984375e-05,0.00012159347534179688
9.274482727050781e-05,0.11098980903625488,0.0009677065887451208,0.066021,3.314018249511719e-05,9.274482727050781e-05
0.00010776519775390625,0.04901623725891113,0.001987369842529299,0.06068,3.24249267578125e-05,7.987022399902344e-05
9.870529174804688e-05,0.04934239387512207,0.0010203894348144588,0.071528,3.361701965332031e-05,9.846687316894531e-05
8.273124694824219e-05,0.040793418884277344,0.0025289695434570283,0.059457,2.5033950805664062e-05,7.033348083496094e-05
0.00010132789611816406,0.04157280921936035,0.003866411392211916,0.060833,2.956390380859375e-05,9.393692016601562e-05
7.224082946777344e-05,0.05043435096740723,0.006354316802978516,0.070354,3.790855407714844e-05,9.822845458984375e-05
6.532669067382812e-05,0.053240299224853516,0.0009401378936767582,0.062118,3.170967102050781e-05,8.20159912109375e-05
8.487701416015625e-05,0.051015615463256836,0.0081336435546875,0.061126,2.5033950805664062e-05,6.723403930664062e-05
7.987022399902344e-05,0.09104228019714355,0.0012282510223388665,0.056506,2.5033950805664062e-05,6.556510925292969e-05
7.796287536621094e-05,0.054448843002319336,0.002707517471313481,0.06516,2.6464462280273438e-05,7.891654968261719e-05
0.00010275840759277344,0.05012249946594238,0.0018468956146240195,0.075534,2.4080276489257812e-05,6.699562072753906e-05
0.0010342597961425781,0.07387876510620117,0.0018036468811035156,0.064193,2.4080276489257812e-05,7.343292236328125e-05
0.00010728836059570312,0.06716108322143555,0.0036910785522460965,0.075791,3.0517578125e-05,9.632110595703125e-05
0.00010132789611816406,0.06436538696289062,0.0011303236541748002,0.068069,2.4080276489257812e-05,6.413459777832031e-05
0.00011658668518066406,0.04967617988586426,0.0020726472473144575,0.065715,2.5987625122070312e-05,7.224082946777344e-05
0.00016736984252929688,0.06080007553100586,0.0038069208526611345,0.060285,2.5272369384765625e-05,7.939338684082031e-05
8.249282836914062e-05,0.053238630294799805,0.0009172291870117172,0.065263,2.8848648071289062e-05,7.891654968261719e-05
7.700920104980469e-05,0.03568744659423828,0.0015974005432128902,0.062778,3.123283386230469e-05,9.679794311523438e-05
8.225440979003906e-05,0.04228472709655762,0.0033829495086669936,0.064136,2.47955322265625e-05,7.104873657226562e-05
7.033348083496094e-05,0.05227780342102051,0.0018841529541015617,0.058657,4.410743713378906e-05,0.00011920928955078125
8.559226989746094e-05,0.04291844367980957,0.0034783885345458926,0.062714,2.9325485229492188e-05,7.987022399902344e-05
7.534027099609375e-05,0.048772335052490234,0.0013189749145507829,0.07131,3.314018249511719e-05,9.584426879882812e-05
0.00010275840759277344,0.06321287155151367,0.002386659103393557,0.066744,2.7418136596679688e-05,7.224082946777344e-05
7.462501525878906e-05,0.05005049705505371,0.001301208465576173,0.069007,2.5272369384765625e-05,6.556510925292969e-05
7.009506225585938e-05,0.04808998107910156,0.004753969375610345,0.070083,2.5272369384765625e-05,6.890296936035156e-05
9.918212890625e-05,0.046838998794555664,0.0014390527954101576,0.061451,3.314018249511719e-05,0.00010991096496582031
0.00011348724365234375,0.04736447334289551,0.0182159468536377,0.063662,3.218650817871094e-05,0.00010275840759277344
9.083747863769531e-05,0.05278134346008301,0.005345469726562496,0.073161,3.170967102050781e-05,9.250640869140625e-05
6.818771362304688e-05,0.05739235877990723,0.0053351632232666035,0.080038,2.5033950805664062e-05,7.319450378417969e-05
0.00010204315185546875,0.06134486198425293,0.007025574005126954,0.061937,2.86102294921875e-05,7.510185241699219e-05
9.179115295410156e-05,0.07632803916931152,0.006003659866333014,0.062952,3.552436828613281e-05,0.00010609626770019531
9.34600830078125e-05,0.07265138626098633,0.004247781173706056,0.068133,3.314018249511719e-05,9.5367431640625e-05
8.106231689453125e-05,0.09079360961914062,0.008412764175415033,0.062867,3.314018249511719e-05,9.870529174804688e-05
0.00010800361633300781,0.05265641212463379,0.008581999923706049,0.071123,3.409385681152344e-05,9.918212890625e-05
9.036064147949219e-05,0.061159372329711914,0.0009723708801269507,0.058957,2.86102294921875e-05,7.772445678710938e-05
7.748603820800781e-05,0.07067227363586426,0.0050422654113769505,0.070329,2.6464462280273438e-05,6.508827209472656e-05
8.034706115722656e-05,0.06142616271972656,0.002314597976684568,0.060837,2.6702880859375e-05,7.390975952148438e-05
8.320808410644531e-05,0.04083395004272461,0.0010206682434082057,0.060076,2.6464462280273438e-05,8.392333984375e-05
9.751319885253906e-05,0.0678713321685791,0.0063353180236816395,0.060718,3.1948089599609375e-05,9.751319885253906e-05
9.584426879882812e-05,0.05250883102416992,0.0023197171173095638,0.065379,3.218650817871094e-05,9.393692016601562e-05
9.846687316894531e-05,0.05752277374267578,0.005917300079345697,0.067127,3.5762786865234375e-05,9.989738464355469e-05
7.867813110351562e-05,0.05599808692932129,0.0009532931365966862,0.075246,3.2901763916015625e-05,9.632110595703125e-05
6.985664367675781e-05,0.07199454307556152,0.0012185642852783202,0.069036,3.4332275390625e-05,9.393692016601562e-05
6.008148193359375e-05,0.07661986351013184,0.0011777185516357452,0.061817,2.9802322387695312e-05,7.462501525878906e-05
8.0108642578125e-05,0.03989410400390625,0.0018718939514160149,0.069328,2.86102294921875e-05,9.250640869140625e-05
9.703636169433594e-05,0.04068183898925781,0.0038018245544433615,0.063941,3.504753112792969e-05,0.00011014938354492188
0.00010824203491210938,0.07381606101989746,0.002036179763793944,0.062668,3.62396240234375e-05,0.0001010894775390625
9.846687316894531e-05,0.061521053314208984,0.008646973434448244,0.066509,2.7179718017578125e-05,7.62939453125e-05
9.298324584960938e-05,0.05608320236206055,0.002415117248535159,0.063191,2.8848648071289062e-05,7.557868957519531e-05
0.00013875961303710938,0.050453901290893555,0.003117205215454097,0.068874,2.6464462280273438e-05,7.653236389160156e-05
9.918212890625e-05,0.04368233680725098,0.00576374452209473,0.063149,2.5272369384765625e-05,8.273124694824219e-05
6.771087646484375e-05,0.0459132194519043,0.0038645947113037094,0.070661,2.7418136596679688e-05,8.368492126464844e-05
9.655952453613281e-05,0.05391287803649902,0.0013433491210937537,0.065452,2.956390380859375e-05,8.296966552734375e-05
7.390975952148438e-05,0.06750988960266113,0.0020687554931640567,0.067765,2.9087066650390625e-05,7.748603820800781e-05
8.535385131835938e-05,0.06068682670593262,0.0010681881103515659,0.059534,2.9325485229492188e-05,7.319450378417969e-05
0.00011396408081054688,0.04263949394226074,0.0034182680053710945,0.080733,3.838539123535156e-05,0.00010371208190917969
8.440017700195312e-05,0.04156017303466797,0.0018183356933593742,0.061807,2.7418136596679688e-05,7.677078247070312e-05
9.679794311523438e-05,0.05770444869995117,0.0032040752258300775,0.063916,3.147125244140625e-05,8.96453857421875e-05
0.0001220703125,0.04464125633239746,0.00544588545227051,0.057391,3.409385681152344e-05,0.00010180473327636719
8.463859558105469e-05,0.047003984451293945,0.0009839894256591791,0.058629,3.147125244140625e-05,8.320808410644531e-05
9.799003601074219e-05,0.042377471923828125,0.0010622736206054723,0.063676,3.4332275390625e-05,0.00010085105895996094
0.00011992454528808594,0.041846275329589844,0.0018396277160644542,0.079803,2.8133392333984375e-05,8.749961853027344e-05
5.817413330078125e-05,0.022551774978637695,0.0032873165130615223,0.07005,3.4332275390625e-05,9.894371032714844e-05
9.989738464355469e-05,0.04062294960021973,0.010967143356323247,0.082713,3.218650817871094e-05,8.535385131835938e-05
6.389617919921875e-05,0.06569671630859375,0.0008883590545654269,0.069566,2.9087066650390625e-05,6.914138793945312e-05
5.364418029785156e-05,0.05973935127258301,0.01256746357727051,0.065162,2.765655517578125e-05,6.651878356933594e-05
5.7220458984375e-05,0.07233715057373047,0.0011491947784423862,0.074486,3.170967102050781e-05,9.72747802734375e-05
0.00010347366333007812,0.06913089752197266,0.0010248745727539088,0.065245,3.504753112792969e-05,0.00010180473327636719
9.34600830078125e-05,0.0793466567993164,0.0022133095245361334,0.072102,3.123283386230469e-05,8.463859558105469e-05
9.083747863769531e-05,0.07187294960021973,0.0010299813537597638,0.060122,2.8133392333984375e-05,7.700920104980469e-05
8.654594421386719e-05,0.06006002426147461,0.0020085757446289126,0.071555,2.5272369384765625e-05,7.62939453125e-05
0.00011014938354492188,0.06074070930480957,0.0010075111389160202,0.073,3.0517578125e-05,9.703636169433594e-05
0.00012111663818359375,0.0581512451171875,0.005972055206298829,0.08824,2.8133392333984375e-05,8.153915405273438e-05
5.6743621826171875e-05,0.09906601905822754,0.00633313664245605,0.101387,3.7670135498046875e-05,0.000102996826171875
8.463859558105469e-05,0.08156633377075195,0.0010748904876708987,0.066857,3.504753112792969e-05,9.989738464355469e-05
9.417533874511719e-05,0.04490208625793457,0.0018460572509765572,0.075022,3.743171691894531e-05,0.00010204315185546875
8.344650268554688e-05,0.07018709182739258,0.0013391016693115182,0.115028,3.838539123535156e-05,0.00010633468627929688
9.489059448242188e-05,0.07029414176940918,0.00447646549987793,0.133437,2.574920654296875e-05,6.413459777832031e-05
8.869171142578125e-05,0.056763410568237305,0.006701265823364264,0.119513,2.47955322265625e-05,6.532669067382812e-05
7.772445678710938e-05,0.06870889663696289,0.0022786440124511753,0.104376,2.4080276489257812e-05,5.841255187988281e-05
0.00017452239990234375,0.04192185401916504,0.0040321101684570315,0.089448,3.123283386230469e-05,9.226799011230469e-05
0.00014328956604003906,0.10216403007507324,0.0017055342102050841,0.153885,2.47955322265625e-05,8.7738037109375e-05
8.296966552734375e-05,0.04479837417602539,0.0014519718170165896,0.147825,3.1948089599609375e-05,8.749961853027344e-05
9.059906005859375e-05,0.12227845191955566,0.0019872623596191435,0.058459,3.6716461181640625e-05,0.00010251998901367188
0.00012087821960449219,0.1293182373046875,0.004118530624389646,0.069482,3.552436828613281e-05,9.608268737792969e-05
0.0001373291015625,0.12871789932250977,0.002242041320800775,0.082655,3.314018249511719e-05,9.036064147949219e-05
7.367134094238281e-05,0.1468658447265625,0.001906419616699212,0.073719,3.24249267578125e-05,0.00010395050048828125
0.00012731552124023438,0.1460285186767578,0.0010121476745605512,0.068865,4.00543212890625e-05,9.846687316894531e-05
0.00015783309936523438,0.07107329368591309,0.003907495727539068,0.07676,2.9802322387695312e-05,7.939338684082031e-05
0.00011420249938964844,0.08208823204040527,0.004270771377563473,0.070982,2.9325485229492188e-05,7.653236389160156e-05
0.00010919570922851562,0.07583212852478027,0.0016380106658935578,0.068103,2.9325485229492188e-05,8.082389831542969e-05
8.654594421386719e-05,0.07444167137145996,0.008229811019897462,0.077305,2.6941299438476562e-05,7.128715515136719e-05
9.870529174804688e-05,0.062360525131225586,0.0015544372711181614,0.064709,2.288818359375e-05,6.341934204101562e-05
6.365776062011719e-05,0.0688467025756836,0.0013749468841552717,0.061121,2.8848648071289062e-05,7.963180541992188e-05
0.00010132789611816406,0.05853772163391113,0.002887416839599616,0.070875,2.1457672119140625e-05,5.7220458984375e-05
9.560585021972656e-05,0.05936717987060547,0.0012069754638671937,0.066296,3.0994415283203125e-05,9.775161743164062e-05
6.794929504394531e-05,0.06074929237365723,0.0019045141754150396,0.065469,3.0994415283203125e-05,9.393692016601562e-05
8.559226989746094e-05,0.05754685401916504,0.010825088912963868,0.066593,3.361701965332031e-05,9.703636169433594e-05
6.628036499023438e-05,0.0720679759979248,0.0008598665008544976,0.066949,3.075599670410156e-05,8.893013000488281e-05
8.678436279296875e-05,0.05336260795593262,0.0009268417510986393,0.066934,2.6941299438476562e-05,9.083747863769531e-05
7.62939453125e-05,0.038818359375,0.001224564102172851,0.075947,3.075599670410156e-05,9.250640869140625e-05
8.368492126464844e-05,0.03926396369934082,0.011645888549804681,0.068293,3.170967102050781e-05,9.942054748535156e-05
0.00011348724365234375,0.05592966079711914,0.0013954882507324212,0.062237,2.5510787963867188e-05,7.176399230957031e-05
9.298324584960938e-05,0.05432319641113281,0.0008616146087646465,0.0616,2.7418136596679688e-05,7.414817810058594e-05
9.894371032714844e-05,0.07421660423278809,0.0011589842376708986,0.056519,2.3603439331054688e-05,6.699562072753906e-05
0.00011563301086425781,0.027172327041625977,0.0011047534637451187,0.060757,3.695487976074219e-05,0.00010657310485839844
0.00010061264038085938,0.0308382511138916,0.0015555990295410133,0.064792,2.86102294921875e-05,8.845329284667969e-05
7.748603820800781e-05,0.03548455238342285,0.001056932220458981,0.06199,2.5272369384765625e-05,7.939338684082031e-05
0.00010418891906738281,0.05651354789733887,0.0015618609466552802,0.062521,2.7418136596679688e-05,9.751319885253906e-05
9.822845458984375e-05,0.04454684257507324,0.006381500534057616,0.068496,2.4557113647460938e-05,7.033348083496094e-05
7.510185241699219e-05,0.042433977127075195,0.0008442620697021452,0.071856,2.1696090698242188e-05,6.198883056640625e-05
0.00011396408081054688,0.047983646392822266,0.008160871154785157,0.072643,3.457069396972656e-05,0.00010013580322265625
7.843971252441406e-05,0.05149483680725098,0.0016972091522216848,0.070016,2.5033950805664062e-05,6.651878356933594e-05
9.131431579589844e-05,0.040726423263549805,0.00581401559448242,0.058734,2.7179718017578125e-05,8.797645568847656e-05
7.867813110351562e-05,0.041349172592163086,0.006748283996582033,0.077485,3.695487976074219e-05,0.00011038780212402344
8.7738037109375e-05,0.06464576721191406,0.004183937652587892,0.061992,2.5272369384765625e-05,6.866455078125e-05
7.271766662597656e-05,0.05806708335876465,0.0037904793853759805,0.065313,2.7179718017578125e-05,7.987022399902344e-05
8.606910705566406e-05,0.05668497085571289,0.002524222640991211,0.064845,3.266334533691406e-05,9.083747863769531e-05
9.72747802734375e-05,0.07584547996520996,0.004646379974365233,0.076322,3.24249267578125e-05,9.799003601074219e-05
9.846687316894531e-05,0.05260729789733887,0.0077610364379882835,0.068881,3.123283386230469e-05,9.298324584960938e-05
0.0001049041748046875,0.07253241539001465,0.0014941967620849678,0.064311,3.814697265625e-05,0.00010156631469726562
7.581710815429688e-05,0.04804849624633789,0.007246596588134771,0.078411,3.457069396972656e-05,0.00010204315185546875
7.891654968261719e-05,0.05396890640258789,0.004121413619995115,0.067567,2.9087066650390625e-05,9.560585021972656e-05
0.000102996826171875,0.0703573226928711,0.0022411446838378896,0.060822,2.4557113647460938e-05,6.270408630371094e-05
9.775161743164062e-05,0.04563260078430176,0.0009248889770507793,0.057666,2.5510787963867188e-05,6.937980651855469e-05
9.655952453613281e-05,0.07749295234680176,0.008673285537719733,0.065519,2.3365020751953125e-05,6.747245788574219e-05
6.723403930664062e-05,0.04777717590332031,0.001090040390014646,0.081208,3.600120544433594e-05,9.965896606445312e-05
0.00011157989501953125,0.0662076473236084,0.0030045760650634773,0.070173,3.8623809814453125e-05,0.00010061264038085938
0.00010180473327636719,0.09685611724853516,0.002653348159790042,0.0653,3.170967102050781e-05,7.987022399902344e-05
8.630752563476562e-05,0.09236383438110352,0.006446859756469733,0.079159,2.8371810913085938e-05,7.390975952148438e-05
0.00010061264038085938,0.0675516128540039,0.003518709014892582,0.069476,3.8623809814453125e-05,0.000102996826171875
7.915496826171875e-05,0.09304404258728027,0.0044143569488525325,0.075273,2.6226043701171875e-05,8.96453857421875e-05
9.226799011230469e-05,0.07648515701293945,0.004217298538208014,0.078868,2.6464462280273438e-05,6.937980651855469e-05
6.175041198730469e-05,0.08457493782043457,0.0009307584381103504,0.057915,3.8623809814453125e-05,0.00011610984802246094
0.00010514259338378906,0.0865945816040039,0.012107946365356448,0.067382,3.2901763916015625e-05,0.00010156631469726562
7.367134094238281e-05,0.07647824287414551,0.012670154342651369,0.056615,2.8371810913085938e-05,7.987022399902344e-05
7.414817810058594e-05,0.06776118278503418,0.010588094528198241,0.078667,2.8371810913085938e-05,8.296966552734375e-05
0.00021219253540039062,0.07203841209411621,0.0009066656951904339,0.069212,3.4332275390625e-05,9.298324584960938e-05
0.00012159347534179688,0.04301118850708008,0.005342716415405277,0.070642,2.6702880859375e-05,6.961822509765625e-05
0.00011014938354492188,0.05090975761413574,0.001503335388183591,0.068442,2.5987625122070312e-05,6.723403930664062e-05
6.866455078125e-05,0.0505986213684082,0.003195818359374998,0.061593,2.8371810913085938e-05,7.772445678710938e-05
8.678436279296875e-05,0.06927752494812012,0.0010484572448730411,0.067196,3.504753112792969e-05,9.5367431640625e-05
8.797645568847656e-05,0.057047128677368164,0.0038194156188964823,0.079598,4.029273986816406e-05,0.00011205673217773438
8.392333984375e-05,0.04198431968688965,0.004730612976074217,0.063418,4.7206878662109375e-05,0.00012946128845214844
8.344650268554688e-05,0.08475041389465332,0.004204519973754886,0.068089,3.266334533691406e-05,9.822845458984375e-05
7.653236389160156e-05,0.0631406307220459,0.002835637481689454,0.064067,3.075599670410156e-05,9.1552734375e-05
8.082389831542969e-05,0.0622861385345459,0.0010807590484619156,0.06075,4.458427429199219e-05,7.152557373046875e-05
0.00011205673217773438,0.053951263427734375,0.0013216325683593766,0.061083,3.24249267578125e-05,8.702278137207031e-05
0.00010085105895996094,0.042587995529174805,0.004209998367309564,0.063977,3.552436828613281e-05,0.00010013580322265625
9.274482727050781e-05,0.05814862251281738,0.004066396697998048,0.080566,3.266334533691406e-05,0.00010037422180175781
7.510185241699219e-05,0.0390932559967041,0.002450334976196289,0.063527,3.361701965332031e-05,9.107589721679688e-05
0.00010728836059570312,0.050079345703125,0.0015564981079101564,0.067315,3.147125244140625e-05,8.344650268554688e-05
0.00010609626770019531,0.06586050987243652,0.002100943801879876,0.064852,2.5510787963867188e-05,6.699562072753906e-05
0.00011610984802246094,0.04320573806762695,0.0014738721923828121,0.060967,3.1948089599609375e-05,9.560585021972656e-05
9.846687316894531e-05,0.04092121124267578,0.003231754089355471,0.067549,3.528594970703125e-05,8.153915405273438e-05
8.606910705566406e-05,0.056558847427368164,0.0016607036437988262,0.060691,2.9087066650390625e-05,9.870529174804688e-05
8.344650268554688e-05,0.05185365676879883,0.009535200332641602,0.069826,2.4080276489257812e-05,8.177757263183594e-05
8.296966552734375e-05,0.05192208290100098,0.0008681685943603551,0.063898,2.3365020751953125e-05,7.653236389160156e-05
0.00010657310485839844,0.054107666015625,0.0015046226043701205,0.060998,2.6702880859375e-05,9.584426879882812e-05
9.179115295410156e-05,0.05595207214355469,0.0011923332366943346,0.075809,2.6941299438476562e-05,7.176399230957031e-05
0.0001232624053955078,0.059233903884887695,0.0011285749969482395,0.062919,3.123283386230469e-05,9.131431579589844e-05
9.012222290039062e-05,0.030679702758789062,0.0010206132507324245,0.064565,3.9577484130859375e-05,0.0001308917999267578
7.867813110351562e-05,0.06258773803710938,0.0018262781829833999,0.055928,4.506111145019531e-05,9.34600830078125e-05
6.389617919921875e-05,0.03771638870239258,0.004521797470092771,0.061621,3.790855407714844e-05,0.00010561943054199219
7.939338684082031e-05,0.035163164138793945,0.0009471700286865226,0.07474,2.9802322387695312e-05,7.510185241699219e-05
8.559226989746094e-05,0.058901309967041016,0.0010187400665283147,0.069541,2.6941299438476562e-05,7.915496826171875e-05
0.00010633468627929688,0.04768562316894531,0.004332400863647459,0.059657,3.0994415283203125e-05,9.107589721679688e-05
5.412101745605469e-05,0.07360053062438965,0.0015569847564697314,0.070377,3.2901763916015625e-05,8.606910705566406e-05
8.082389831542969e-05,0.03331804275512695,0.004492750549316402,0.0646,2.7418136596679688e-05,8.106231689453125e-05
9.083747863769531e-05,0.04986214637756348,0.0023976866912841788,0.06103,2.5033950805664062e-05,6.556510925292969e-05
6.604194641113281e-05,0.046352386474609375,0.0010781816864013638,0.06131,3.075599670410156e-05,9.679794311523438e-05
8.821487426757812e-05,0.036955833435058594,0.0010750765838623,0.078546,2.7418136596679688e-05,7.128715515136719e-05
6.937980651855469e-05,0.04645276069641113,0.009328222244262697,0.060007,3.743171691894531e-05,8.0108642578125e-05
8.130073547363281e-05,0.059111833572387695,0.001853549743652344,0.069549,3.218650817871094e-05,9.1552734375e-05
0.0001087188720703125,0.05272507667541504,0.0017851159057617194,0.072879,3.170967102050781e-05,9.274482727050781e-05
0.00012540817260742188,0.047170162200927734,0.0013819408874511663,0.072802,3.504753112792969e-05,9.5367431640625e-05
8.463859558105469e-05,0.06720209121704102,0.002871307617187499,0.079694,2.6941299438476562e-05,7.295608520507812e-05
0.00010466575622558594,0.05281329154968262,0.002861721939086917,0.064981,2.4318695068359375e-05,6.437301635742188e-05
9.202957153320312e-05,0.07159185409545898,0.004975935394287111,0.057968,3.218650817871094e-05,8.821487426757812e-05
7.2479248046875e-05,0.06045413017272949,0.006065773727416998,0.076773,3.24249267578125e-05,9.679794311523438e-05
0.00010204315185546875,0.07184624671936035,0.0013548852996826122,0.080267,2.7894973754882812e-05,8.845329284667969e-05
0.00010204315185546875,0.04236555099487305,0.0011590040893554726,0.073528,2.9325485229492188e-05,8.106231689453125e-05
8.511543273925781e-05,0.05439305305480957,0.006167503280639648,0.058705,3.5762786865234375e-05,0.00010967254638671875
9.036064147949219e-05,0.05522894859313965,0.0011383251647949233,0.061777,2.9325485229492188e-05,7.867813110351562e-05
9.72747802734375e-05,0.06538772583007812,0.007705920333862304,0.089005,3.910064697265625e-05,0.00010752677917480469
9.775161743164062e-05,0.08540964126586914,0.0013674702606201183,0.066079,2.5033950805664062e-05,6.580352783203125e-05
0.0001220703125,0.051885128021240234,0.004793835586547848,0.071981,2.7894973754882812e-05,7.343292236328125e-05
9.918212890625e-05,0.08805513381958008,0.00220517691040039,0.062216,2.4318695068359375e-05,6.556510925292969e-05
0.00010418891906738281,0.07118368148803711,0.0011110299835205145,0.065449,3.528594970703125e-05,9.322166442871094e-05
0.00010204315185546875,0.06621623039245605,0.0020444145507812483,0.056618,2.6464462280273438e-05,7.200241088867188e-05
0.00011372566223144531,0.043593645095825195,0.0009653632202148432,0.064471,2.5272369384765625e-05,6.580352783203125e-05
8.058547973632812e-05,0.04190826416015625,0.0010952552337646498,0.069423,2.86102294921875e-05,0.00011587142944335938
9.369850158691406e-05,0.043341636657714844,0.0017886332092285143,0.059844,2.6464462280273438e-05,6.365776062011719e-05
0.00011801719665527344,0.038751840591430664,0.001993015518188479,0.07976,4.029273986816406e-05,0.00011968612670898438
0.00010132789611816406,0.03474879264831543,0.006200215698242181,0.079949,5.841255187988281e-05,0.00015544891357421875
7.724761962890625e-05,0.05114173889160156,0.008508212341308594,0.069036,4.029273986816406e-05,0.00010752677917480469
0.00010466575622558594,0.07006382942199707,0.0014386234588623092,0.065243,2.7179718017578125e-05,7.033348083496094e-05
6.651878356933594e-05,0.06485891342163086,0.0008227936096191352,0.064018,2.4318695068359375e-05,6.29425048828125e-05
9.632110595703125e-05,0.05648326873779297,0.001012907714843747,0.06328,2.7418136596679688e-05,7.319450378417969e-05


==> plots/flask_cdf/data/experiments-full/scenario-2/small/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010514259338378906,0.022604942321777344,0.06375986845397949,0.107351,6.175041198730469e-05,0.00022411346435546875
8.249282836914062e-05,0.1288740634918213,0.0013750120697021417,0.098669,4.8160552978515625e-05,0.00017571449279785156
7.82012939453125e-05,0.06520938873291016,0.048101175292968756,0.121691,4.744529724121094e-05,0.00017952919006347656
7.772445678710938e-05,0.1127617359161377,0.0092278791809082,0.09911,4.5299530029296875e-05,0.00019097328186035156
7.081031799316406e-05,0.15397357940673828,0.002018217147827149,0.054111,4.673004150390625e-05,0.00017523765563964844
8.392333984375e-05,0.06725215911865234,0.06925643711853027,0.109542,3.361701965332031e-05,0.00013017654418945312
7.867813110351562e-05,0.08016586303710938,0.005508153625488288,0.175504,5.3882598876953125e-05,0.00022268295288085938
8.511543273925781e-05,0.03811168670654297,0.049136851211547844,0.182179,2.5033950805664062e-05,0.0001010894775390625
7.867813110351562e-05,0.2181692123413086,0.0012579851379394547,0.015901,2.2649765014648438e-05,8.654594421386719e-05
9.584426879882812e-05,0.02918410301208496,0.05766820826721192,0.185498,4.363059997558594e-05,0.0001659393310546875
7.152557373046875e-05,0.11557531356811523,0.015483041519165033,0.099681,4.6253204345703125e-05,0.00017762184143066406
7.867813110351562e-05,0.15561771392822266,0.043766385604858404,0.086223,2.5987625122070312e-05,0.00010538101196289062
7.915496826171875e-05,0.13254237174987793,0.0012747010192871028,0.087304,2.3603439331054688e-05,8.869171142578125e-05
7.963180541992188e-05,0.2174851894378662,0.003725280715942386,0.039073,2.09808349609375e-05,8.225440979003906e-05
7.867813110351562e-05,0.18969011306762695,0.0008068351745605454,0.025125,4.315376281738281e-05,0.0001690387725830078
7.104873657226562e-05,0.20728111267089844,0.0014290878601074253,0.088418,5.0067901611328125e-05,0.0001933574676513672
6.4849853515625e-05,0.26661205291748047,0.001383471908569342,0.09756,4.458427429199219e-05,0.00018644332885742188
8.273124694824219e-05,0.2030348777770996,0.0014173757171630913,0.080215,4.38690185546875e-05,0.00017309188842773438
9.918212890625e-05,0.17260265350341797,0.0012168914184570306,0.100564,2.2649765014648438e-05,8.678436279296875e-05
7.43865966796875e-05,0.19037103652954102,0.0014640998992919985,0.067184,8.416175842285156e-05,0.00019478797912597656
7.557868957519531e-05,0.1430046558380127,0.0008017162017822238,0.085857,4.506111145019531e-05,0.00018787384033203125
8.273124694824219e-05,0.1631488800048828,0.0006327962951660146,0.046092,2.288818359375e-05,9.274482727050781e-05
6.222724914550781e-05,0.160508394241333,0.0013706653289794896,0.066957,4.458427429199219e-05,0.0001773834228515625
0.00010514259338378906,0.25506114959716797,0.0008752930603027342,0.045654,2.193450927734375e-05,8.368492126464844e-05
0.00010037422180175781,0.2532501220703125,0.001967883483886719,0.029758,2.2411346435546875e-05,8.320808410644531e-05
0.00015044212341308594,0.2110576629638672,0.02658258056640625,0.078375,2.2649765014648438e-05,8.130073547363281e-05
7.557868957519531e-05,0.23828911781311035,0.013520897872924806,0.067092,2.384185791015625e-05,8.535385131835938e-05
8.869171142578125e-05,0.16913199424743652,0.0007803417358398373,0.084584,4.458427429199219e-05,0.00019288063049316406
9.369850158691406e-05,0.13482236862182617,0.0007781230316162152,0.079439,4.696846008300781e-05,0.00017309188842773438
0.00010371208190917969,0.1382462978363037,0.0009857595214843723,0.088549,4.3392181396484375e-05,0.00016880035400390625
0.00018715858459472656,0.12501168251037598,0.0006730023193359386,0.057545,2.384185791015625e-05,8.7738037109375e-05
0.00010967254638671875,0.2350320816040039,0.0013571046905517595,0.055567,4.553794860839844e-05,0.00017309188842773438
8.511543273925781e-05,0.08310627937316895,0.0008059449768066385,0.10119,4.6253204345703125e-05,0.00017571449279785156
7.534027099609375e-05,0.16729164123535156,0.001415506134033205,0.03249,4.4345855712890625e-05,0.00016999244689941406
9.107589721679688e-05,0.20106768608093262,0.0015404993438720704,0.03236,4.982948303222656e-05,0.0001952648162841797
0.0002071857452392578,0.2783234119415283,0.0013964995117187531,0.050903,4.673004150390625e-05,0.00018405914306640625
0.00010085105895996094,0.24255776405334473,0.0014550304107666008,0.028132,4.744529724121094e-05,0.0001895427703857422
0.00018072128295898438,0.22740983963012695,0.0015130002136230503,0.065938,5.030632019042969e-05,0.00019669532775878906
0.00011539459228515625,0.13094258308410645,0.0013156226043701189,0.061187,4.982948303222656e-05,0.0001842975616455078
0.0001773834228515625,0.23024988174438477,0.0014834462738037082,0.03459,5.1975250244140625e-05,0.00019359588623046875
0.00010371208190917969,0.14734292030334473,0.001478784576416016,0.050434,5.1021575927734375e-05,0.00021457672119140625
0.00011229515075683594,0.24927091598510742,0.0014356020660400426,0.089528,5.435943603515625e-05,0.0001983642578125
0.0001010894775390625,0.19303107261657715,0.0014139714355468763,0.093263,4.8160552978515625e-05,0.00019049644470214844
8.678436279296875e-05,0.1866750717163086,0.001486772979736331,0.040586,4.696846008300781e-05,0.00018548965454101562
0.00014638900756835938,0.2763786315917969,0.0014431629486084119,0.148993,4.696846008300781e-05,0.00017261505126953125
0.0001456737518310547,0.18966293334960938,0.0014503741760253895,0.027723,5.0067901611328125e-05,0.00018739700317382812
0.0001659393310546875,0.23322200775146484,0.001499683242797853,0.111469,4.839897155761719e-05,0.00016999244689941406
0.00014328956604003906,0.21372032165527344,0.001411124130249023,0.006054,4.982948303222656e-05,0.00018858909606933594
0.0001423358917236328,0.27892255783081055,0.0014545259094238296,0.01979,5.1975250244140625e-05,0.00019121170043945312
0.0001544952392578125,0.23614287376403809,0.0014299174499511694,0.036255,4.744529724121094e-05,0.00017404556274414062
9.393692016601562e-05,0.018662691116333008,0.0011524391784667968,0.009986,2.47955322265625e-05,8.916854858398438e-05
0.00010323524475097656,0.03482961654663086,0.0011173373260498047,0.025571,3.123283386230469e-05,0.00011706352233886719
9.679794311523438e-05,0.06515192985534668,0.013624143188476562,0.014782,5.316734313964844e-05,0.00019931793212890625
9.822845458984375e-05,0.08132576942443848,0.0014240847930908213,0.020689,4.792213439941406e-05,0.0001952648162841797
0.00010371208190917969,0.08678531646728516,0.003089266662597656,0.011995,4.38690185546875e-05,0.0001704692840576172
7.176399230957031e-05,0.1018979549407959,0.001473084808349609,0.026574,4.553794860839844e-05,0.000179290771484375
0.00010132789611816406,0.05396389961242676,0.0008670465698242188,0.031576,5.1021575927734375e-05,0.00019478797912597656
8.368492126464844e-05,0.08727717399597168,0.0014418227233886725,0.010471,5.269050598144531e-05,0.00018286705017089844
0.0001971721649169922,0.13634967803955078,0.0013624068603515643,0.050939,3.62396240234375e-05,0.0001609325408935547
0.00010251998901367188,0.1119687557220459,0.0013483618011474602,0.090351,4.38690185546875e-05,0.00017833709716796875
7.009506225585938e-05,0.16251564025878906,0.0013557019042968743,0.025145,4.267692565917969e-05,0.00016689300537109375
0.0001308917999267578,0.12499618530273438,0.012078594757080077,0.095874,2.5987625122070312e-05,9.751319885253906e-05
0.00013780593872070312,0.1434178352355957,0.0014326788635253968,0.064728,5.245208740234375e-05,0.0001964569091796875
8.416175842285156e-05,0.14256668090820312,0.02191590135192871,0.083524,4.792213439941406e-05,0.0001900196075439453
8.106231689453125e-05,0.19709348678588867,0.0013908407287597652,0.028267,5.030632019042969e-05,0.00019168853759765625
7.343292236328125e-05,0.17616772651672363,0.0013253390197753914,0.059037,3.075599670410156e-05,0.00012874603271484375
9.632110595703125e-05,0.2087855339050293,0.0013818580932617175,0.078043,4.506111145019531e-05,0.00018072128295898438
0.00013899803161621094,0.14858651161193848,0.001379930618286132,0.032347,9.989738464355469e-05,0.00017547607421875
7.43865966796875e-05,0.24264764785766602,0.0014074015655517582,0.007421,5.078315734863281e-05,0.00019049644470214844
0.00014710426330566406,0.149017333984375,0.0033740780792236337,0.017154,2.6464462280273438e-05,0.00010967254638671875
0.0001347064971923828,0.09942889213562012,0.0013418236389160162,0.022861,4.2438507080078125e-05,0.0001742839813232422
0.00013017654418945312,0.09654426574707031,0.0014587587585449223,0.010126,4.9114227294921875e-05,0.00019359588623046875
0.00010061264038085938,0.0682518482208252,0.0039020764770507817,0.018556,2.4318695068359375e-05,0.00010657310485839844
0.00020694732666015625,0.09503769874572754,0.0013099366607665988,0.038531,5.0067901611328125e-05,0.000186920166015625
9.250640869140625e-05,0.11737203598022461,0.000720774444580078,0.017266,2.8133392333984375e-05,0.00011539459228515625
7.772445678710938e-05,0.12658095359802246,0.001554080947875975,0.025191,4.363059997558594e-05,0.00016617774963378906
7.152557373046875e-05,0.10585498809814453,0.0030093841094970715,0.029823,5.0067901611328125e-05,0.0002269744873046875
0.00017833709716796875,0.05959057807922363,0.007664073333740234,0.01114,2.8133392333984375e-05,0.00012087821960449219
6.794929504394531e-05,0.055692434310913086,0.0007030874023437501,0.020499,2.3126602172851562e-05,8.797645568847656e-05
0.00011682510375976562,0.11457157135009766,0.00104870309448242,0.035179,3.3855438232421875e-05,0.0001418590545654297
8.106231689453125e-05,0.1166694164276123,0.0013950635375976558,0.020281,5.173683166503906e-05,0.00019884109497070312
9.846687316894531e-05,0.10853266716003418,0.0014119059143066354,0.097044,5.125999450683594e-05,0.00019025802612304688
6.628036499023438e-05,0.09716153144836426,0.00985093397521973,0.079356,4.863739013671875e-05,0.00017905235290527344
7.748603820800781e-05,0.1144108772277832,0.0014227474517822247,0.034943,4.935264587402344e-05,0.0001842975616455078
0.000110626220703125,0.16950678825378418,0.0011141465606689452,0.010581,4.792213439941406e-05,0.0001690387725830078
7.319450378417969e-05,0.1184849739074707,0.0012715231475830084,0.008419,4.8160552978515625e-05,0.00017452239990234375
8.225440979003906e-05,0.14481401443481445,0.001469873413085937,0.035691,4.863739013671875e-05,0.00019621849060058594
0.0001227855682373047,0.07541370391845703,0.003002318069458009,0.019353,4.887580871582031e-05,0.00018930435180664062
0.00013494491577148438,0.09749126434326172,0.0030526115570068367,0.013234,4.38690185546875e-05,0.00019598007202148438
8.702278137207031e-05,0.08443021774291992,0.0007876804656982428,0.016568,2.6702880859375e-05,0.00010466575622558594
0.0001289844512939453,0.09990119934082031,0.001365779617309569,0.028247,4.2438507080078125e-05,0.00015926361083984375
8.249282836914062e-05,0.09170985221862793,0.0015078366088867173,0.035345,5.054473876953125e-05,0.00018072128295898438
8.869171142578125e-05,0.09298563003540039,0.0014674328155517592,0.019568,4.553794860839844e-05,0.0001933574676513672
7.62939453125e-05,0.07840514183044434,0.0012653963928222663,0.027187,5.1021575927734375e-05,0.00019693374633789062
0.00012731552124023438,0.12402677536010742,0.0012146228790283209,0.027475,4.363059997558594e-05,0.00015783309936523438
0.00014090538024902344,0.12656855583190918,0.0014088347015380857,0.012444,5.030632019042969e-05,0.00020766258239746094
7.963180541992188e-05,0.12056756019592285,0.0008877916564941392,0.023151,4.9114227294921875e-05,0.00017595291137695312
9.202957153320312e-05,0.09164786338806152,0.0014939492492675802,0.043272,5.245208740234375e-05,0.00020313262939453125
0.00010013580322265625,0.13065648078918457,0.001258522628784179,0.009801,5.0067901611328125e-05,0.0001900196075439453
0.00017333030700683594,0.057662248611450195,0.001269584533691406,0.005903,4.9591064453125e-05,0.00019025802612304688
8.893013000488281e-05,0.01651763916015625,0.000874697113037109,0.0061,2.5510787963867188e-05,0.00010323524475097656
8.320808410644531e-05,0.027919530868530273,0.0007086486511230471,0.003632,3.409385681152344e-05,0.0001304149627685547
8.249282836914062e-05,0.029468536376953125,0.0015151204833984376,0.009599,2.5272369384765625e-05,0.00010156631469726562
7.271766662597656e-05,0.0263979434967041,0.0006608985595703137,0.018857,2.2411346435546875e-05,8.535385131835938e-05
7.486343383789062e-05,0.04779505729675293,0.004281390167236325,0.040599,5.269050598144531e-05,0.00019431114196777344
9.799003601074219e-05,0.07355928421020508,0.0013754131469726552,0.026984,4.744529724121094e-05,0.00018072128295898438
7.152557373046875e-05,0.09006619453430176,0.001410850021362306,0.017053,4.696846008300781e-05,0.00017595291137695312
0.00010442733764648438,0.09911775588989258,0.006612726806640622,0.032301,4.935264587402344e-05,0.0001895427703857422
9.441375732421875e-05,0.10610294342041016,0.001470628784179688,0.011177,4.935264587402344e-05,0.00021266937255859375
0.00011038780212402344,0.11931800842285156,0.000898035186767579,0.011031,3.647804260253906e-05,0.00013780593872070312
0.00011134147644042969,0.05880928039550781,0.0007477151947021489,0.006767,2.5510787963867188e-05,0.00010275840759277344
0.000133514404296875,0.0446932315826416,0.002557749298095706,0.033072,5.078315734863281e-05,0.00019311904907226562
0.00010037422180175781,0.10275387763977051,0.011532614547729492,0.011568,4.887580871582031e-05,0.0001857280731201172
8.082389831542969e-05,0.07879161834716797,0.006963971328735351,0.03055,4.649162292480469e-05,0.0001914501190185547
9.965896606445312e-05,0.09631156921386719,0.0029433797149658186,0.024022,4.673004150390625e-05,0.0001938343048095703
8.726119995117188e-05,0.10541129112243652,0.0014268459320068358,0.0361,4.9114227294921875e-05,0.00018334388732910156
7.677078247070312e-05,0.14456558227539062,0.0015175319976806628,0.043643,5.221366882324219e-05,0.0001938343048095703
0.00010752677917480469,0.10935664176940918,0.0007408633728027345,0.053723,2.765655517578125e-05,0.000118255615234375
0.00011944770812988281,0.14513134956359863,0.0012975740661621063,0.044526,2.7418136596679688e-05,0.00010609626770019531
7.915496826171875e-05,0.12340188026428223,0.0007986316223144579,0.068698,3.457069396972656e-05,0.0001385211944580078
0.0001456737518310547,0.10370898246765137,0.00136255645751953,0.056,6.771087646484375e-05,0.00017881393432617188
7.653236389160156e-05,0.21922588348388672,0.003630331207275392,0.096649,4.38690185546875e-05,0.00017261505126953125
0.00013136863708496094,0.13594555854797363,0.0013885768280029326,0.055989,4.4345855712890625e-05,0.00017333030700683594
0.0001423358917236328,0.16095948219299316,0.0013902838287353503,0.080069,5.030632019042969e-05,0.00021648406982421875
0.00014352798461914062,0.12658023834228516,0.0013702859191894526,0.049297,4.506111145019531e-05,0.0001888275146484375
0.00011396408081054688,0.17345190048217773,0.0012813221435546904,0.042952,2.3365020751953125e-05,0.0001010894775390625
7.390975952148438e-05,0.16402244567871094,0.0007647494812011713,0.027948,4.38690185546875e-05,0.00019407272338867188
7.200241088867188e-05,0.18156218528747559,0.0008158791656494163,0.117213,4.553794860839844e-05,0.00018930435180664062
6.794929504394531e-05,0.1537785530090332,0.0014344788665771463,0.100288,4.363059997558594e-05,0.00018072128295898438
6.961822509765625e-05,0.1928424835205078,0.0012446372985839838,0.0257,4.1961669921875e-05,0.0001590251922607422
9.393692016601562e-05,0.23027515411376953,0.0014579925231933619,0.059632,5.316734313964844e-05,0.0001952648162841797
9.369850158691406e-05,0.2687520980834961,0.0015554259033203136,0.050128,5.0067901611328125e-05,0.00019049644470214844
0.00010228157043457031,0.2609059810638428,0.0014166789245605438,0.041605,5.078315734863281e-05,0.0001876354217529297
0.00010323524475097656,0.32616257667541504,0.0014316060333251987,0.038622,4.601478576660156e-05,0.00019359588623046875
8.344650268554688e-05,0.2076401710510254,0.05651678636169434,0.095924,2.6702880859375e-05,9.560585021972656e-05
9.822845458984375e-05,0.22297072410583496,0.001294782943725592,0.087555,2.2172927856445312e-05,8.058547973632812e-05
0.00019812583923339844,0.13927388191223145,0.0013919894104003905,0.067912,4.458427429199219e-05,0.0001704692840576172
0.0001227855682373047,0.20387601852416992,0.0014174039306640643,0.052181,5.173683166503906e-05,0.0001919269561767578
8.821487426757812e-05,0.2279961109161377,0.0008517732849121079,0.034901,4.863739013671875e-05,0.00020003318786621094
0.00011587142944335938,0.1036224365234375,0.0014481449127197316,0.088125,4.410743713378906e-05,0.00018477439880371094
0.00013899803161621094,0.1276717185974121,0.0011108661956787114,0.010518,2.765655517578125e-05,9.870529174804688e-05
0.00014495849609375,0.12096548080444336,0.001328476959228518,0.046144,4.57763671875e-05,0.00016689300537109375
0.0001430511474609375,0.30022501945495605,0.0014422263031005876,0.021337,4.5299530029296875e-05,0.00017189979553222656
0.00016379356384277344,0.0639946460723877,0.0013596095581054693,0.018823,4.267692565917969e-05,0.0001704692840576172
8.082389831542969e-05,0.05296516418457031,0.0026742717590332032,0.025616,2.5033950805664062e-05,9.1552734375e-05
0.00010895729064941406,0.08918309211730957,0.001339329925537109,0.022359,4.4345855712890625e-05,0.0001704692840576172
9.965896606445312e-05,0.08312606811523438,0.02381107221984863,0.030561,4.792213439941406e-05,0.00017213821411132812
0.00010514259338378906,0.08475780487060547,0.0013539466705322252,0.024941,4.38690185546875e-05,0.0002243518829345703
0.00012040138244628906,0.09263229370117188,0.0028134446411132814,0.007697,5.125999450683594e-05,0.00019311904907226562
7.915496826171875e-05,0.026523351669311523,0.0022337787933349607,0.003818,3.314018249511719e-05,0.0001270771026611328
8.463859558105469e-05,0.017548561096191406,0.0007691627349853515,0.004091,3.0994415283203125e-05,0.00011420249938964844
9.965896606445312e-05,0.03812742233276367,0.0009959067077636719,0.015403,3.2901763916015625e-05,0.0001251697540283203
8.058547973632812e-05,0.03390192985534668,0.0014713437042236325,0.005629,2.956390380859375e-05,0.00011301040649414062
7.200241088867188e-05,0.05654120445251465,0.0029520324707031243,0.015225,3.790855407714844e-05,0.00014781951904296875
9.799003601074219e-05,0.04707217216491699,0.0010424767150878905,0.013986,2.3603439331054688e-05,8.916854858398438e-05
7.271766662597656e-05,0.07672715187072754,0.0027844925689697268,0.005795,5.4836273193359375e-05,0.00020051002502441406
8.749961853027344e-05,0.07565903663635254,0.010117553985595704,0.007812,4.9114227294921875e-05,0.0001862049102783203
0.00011396408081054688,0.07402253150939941,0.001234569931030275,0.030225,4.553794860839844e-05,0.0001761913299560547
9.5367431640625e-05,0.05533242225646973,0.0031451969299316415,0.018559,3.457069396972656e-05,0.00013256072998046875
7.653236389160156e-05,0.10720109939575195,0.0013829989318847671,0.020737,5.3882598876953125e-05,0.0001957416534423828
0.0001227855682373047,0.10012102127075195,0.0012693848876953115,0.021697,4.100799560546875e-05,0.00017189979553222656
0.00010204315185546875,0.09107279777526855,0.013870478149414063,0.012079,5.1975250244140625e-05,0.0001971721649169922
9.703636169433594e-05,0.11170840263366699,0.0013986644592285172,0.041191,5.030632019042969e-05,0.00018405914306640625
8.177757263183594e-05,0.09868001937866211,0.0014156807708740234,0.025245,4.982948303222656e-05,0.00018072128295898438
9.5367431640625e-05,0.09966564178466797,0.00445771046447754,0.022892,4.458427429199219e-05,0.000186920166015625
8.96453857421875e-05,0.13074994087219238,0.0014005819091796878,0.016374,4.935264587402344e-05,0.00019073486328125
8.988380432128906e-05,0.10770797729492188,0.0025787669982910155,0.010241,4.029273986816406e-05,0.00015497207641601562
9.799003601074219e-05,0.14223432540893555,0.003219963546752927,0.039204,4.363059997558594e-05,0.00017309188842773438
8.034706115722656e-05,0.10391116142272949,0.0014249986877441431,0.050751,4.363059997558594e-05,0.0001704692840576172
8.273124694824219e-05,0.13129591941833496,0.003715165954589844,0.034469,5.269050598144531e-05,0.00018668174743652344
7.104873657226562e-05,0.1062767505645752,0.0011642230072021476,0.021121,5.078315734863281e-05,0.00019025802612304688
9.918212890625e-05,0.13608860969543457,0.001495055862426757,0.019754,4.982948303222656e-05,0.000186920166015625
7.677078247070312e-05,0.17702245712280273,0.009210688598632813,0.014717,4.673004150390625e-05,0.0001938343048095703
0.0001125335693359375,0.1692819595336914,0.0034881143493652317,0.044033,5.078315734863281e-05,0.00019621849060058594
9.131431579589844e-05,0.12207531929016113,0.009161315139770504,0.076991,4.982948303222656e-05,0.00018095970153808594
0.0001049041748046875,0.14786529541015625,0.0013963526916503932,0.047705,4.76837158203125e-05,0.0002014636993408203
9.1552734375e-05,0.10305595397949219,0.0012994314727783202,0.060044,3.6716461181640625e-05,0.0001430511474609375
0.00010895729064941406,0.15273427963256836,0.0013811277770996097,0.033685,4.4345855712890625e-05,0.00017452239990234375
0.00013113021850585938,0.19505023956298828,0.001382049255371092,0.02857,5.125999450683594e-05,0.00019121170043945312
9.322166442871094e-05,0.17621231079101562,0.0011745387725830073,0.053682,4.9114227294921875e-05,0.00018167495727539062
0.00010466575622558594,0.15478515625,0.001471140243530275,0.053548,5.173683166503906e-05,0.00019311904907226562
0.00013685226440429688,0.2263014316558838,0.0007840701904296907,0.045616,2.7179718017578125e-05,0.00010061264038085938
7.081031799316406e-05,0.12064003944396973,0.001294022888183588,0.087206,2.288818359375e-05,8.463859558105469e-05
0.0001342296600341797,0.18605971336364746,0.04148226330566406,0.043122,2.5510787963867188e-05,9.226799011230469e-05
7.414817810058594e-05,0.13611149787902832,0.0006942896118164073,0.017251,2.4557113647460938e-05,8.988380432128906e-05
0.00013518333435058594,0.18184709548950195,0.0013505291748046877,0.03977,4.553794860839844e-05,0.00016808509826660156
8.893013000488281e-05,0.1690831184387207,0.0012042615814208957,0.037858,2.2411346435546875e-05,9.059906005859375e-05
8.368492126464844e-05,0.20881104469299316,0.004084710403442382,0.030779,5.125999450683594e-05,0.00019621849060058594
9.989738464355469e-05,0.2498781681060791,0.0006626093292236325,0.02426,2.9087066650390625e-05,0.00010800361633300781
7.987022399902344e-05,0.1133270263671875,0.0006884431762695306,0.018283,2.7418136596679688e-05,9.369850158691406e-05
0.00010418891906738281,0.19612860679626465,0.0006652777099609361,0.029385,2.5987625122070312e-05,9.441375732421875e-05
7.104873657226562e-05,0.08329987525939941,0.003684946945190431,0.020047,2.5987625122070312e-05,8.559226989746094e-05
8.916854858398438e-05,0.17429256439208984,0.0013989267883300766,0.027269,4.887580871582031e-05,0.0001895427703857422
0.0001575946807861328,0.11488103866577148,0.0117456826171875,0.029804,4.982948303222656e-05,0.00018835067749023438
6.628036499023438e-05,0.1212911605834961,0.0008468364257812507,0.027298,4.8160552978515625e-05,0.00018906593322753906
9.918212890625e-05,0.06772160530090332,0.009158621109008787,0.049937,4.839897155761719e-05,0.00017142295837402344
7.033348083496094e-05,0.09141373634338379,0.000907985885620119,0.041392,4.8160552978515625e-05,0.00017786026000976562
7.843971252441406e-05,0.11500668525695801,0.002322892105102538,0.022738,4.935264587402344e-05,0.00017642974853515625
6.365776062011719e-05,0.1322786808013916,0.0022260614929199216,0.005544,4.792213439941406e-05,0.00018024444580078125
9.942054748535156e-05,0.02017045021057129,0.000826820617675781,0.004694,3.266334533691406e-05,0.00011658668518066406
7.772445678710938e-05,0.016783714294433594,0.0006977547607421876,0.003054,2.9087066650390625e-05,0.00012612342834472656
7.43865966796875e-05,0.02700495719909668,0.0006900851593017576,0.007589,2.9802322387695312e-05,0.00010633468627929688
7.748603820800781e-05,0.028105497360229492,0.0007221938018798831,0.007637,3.2901763916015625e-05,0.0001163482666015625
0.00010371208190917969,0.040296316146850586,0.0011320077514648443,0.01334,5.7697296142578125e-05,0.00015473365783691406
8.559226989746094e-05,0.042006731033325195,0.0017407257232666014,0.006484,2.8133392333984375e-05,0.00011038780212402344
7.152557373046875e-05,0.03645777702331543,0.0006386736297607429,0.014535,2.288818359375e-05,7.987022399902344e-05
0.0001475811004638672,0.03673601150512695,0.0011681772918701178,0.008478,3.6716461181640625e-05,0.00015163421630859375
9.989738464355469e-05,0.054116010665893555,0.005867544219970704,0.011177,3.361701965332031e-05,0.00013589859008789062
0.00010752677917480469,0.06365132331848145,0.0010449036712646487,0.006363,4.9114227294921875e-05,0.0001823902130126953
7.534027099609375e-05,0.04402923583984375,0.000969803909301758,0.006821,3.314018249511719e-05,0.0001251697540283203
0.00012063980102539062,0.0415194034576416,0.0035594471740722673,0.023245,4.982948303222656e-05,0.0001881122589111328
7.367134094238281e-05,0.06147289276123047,0.0013142933349609368,0.011402,4.076957702636719e-05,0.00016498565673828125
0.00011014938354492188,0.04763674736022949,0.0018315715332031246,0.012073,2.4557113647460938e-05,9.274482727050781e-05
9.083747863769531e-05,0.040338993072509766,0.0019629572296142594,0.021285,4.363059997558594e-05,0.00016832351684570312
7.843971252441406e-05,0.053924560546875,0.02287334272766113,0.057576,2.5987625122070312e-05,9.965896606445312e-05
0.00013899803161621094,0.0929098129272461,0.0012634838562011717,0.025252,4.172325134277344e-05,0.00016260147094726562
0.000102996826171875,0.09129738807678223,0.0006991772460937483,0.022395,2.5033950805664062e-05,8.678436279296875e-05
0.0001354217529296875,0.11366820335388184,0.0007840118865966791,0.028052,2.6702880859375e-05,9.608268737792969e-05
9.131431579589844e-05,0.09647536277770996,0.0008353561248779298,0.024041,5.1021575927734375e-05,0.00019025802612304688
9.417533874511719e-05,0.1305241584777832,0.0010716891784667976,0.029598,3.6716461181640625e-05,0.0001544952392578125
0.00011873245239257812,0.053627729415893555,0.0007662973022460884,0.11729,2.5510787963867188e-05,9.202957153320312e-05
7.224082946777344e-05,0.15536022186279297,0.0011732440338134767,0.041914,5.125999450683594e-05,0.00018906593322753906
8.988380432128906e-05,0.17787528038024902,0.0009256690368652336,0.009364,4.8160552978515625e-05,0.00018262863159179688
7.295608520507812e-05,0.09090781211853027,0.000991337127685548,0.02668,4.3392181396484375e-05,0.0001652240753173828
7.295608520507812e-05,0.17621254920959473,0.006289360107421871,0.067361,4.506111145019531e-05,0.0001704692840576172
0.00012254714965820312,0.13947629928588867,0.0011791023406982418,0.016909,4.363059997558594e-05,0.0001709461212158203
0.0001862049102783203,0.13837003707885742,0.0014008970794677743,0.020644,5.054473876953125e-05,0.00018930435180664062
8.487701416015625e-05,0.12206888198852539,0.0008446968383789069,0.008693,2.47955322265625e-05,0.00010514259338378906
9.34600830078125e-05,0.06434750556945801,0.0007866260070800782,0.056873,5.030632019042969e-05,0.00018858909606933594
0.00010347366333007812,0.21709704399108887,0.0015671024475097661,0.011184,2.7894973754882812e-05,9.632110595703125e-05
0.0001347064971923828,0.10020184516906738,0.0009792244873046904,0.050029,5.1021575927734375e-05,0.00019121170043945312
0.00010609626770019531,0.17179632186889648,0.0009150963745117192,0.009479,3.361701965332031e-05,0.00013375282287597656
8.654594421386719e-05,0.07129025459289551,0.001009122955322267,0.018288,5.14984130859375e-05,0.00019407272338867188
7.534027099609375e-05,0.10384821891784668,0.0007889773406982437,0.046596,5.0067901611328125e-05,0.00018143653869628906
0.00011944770812988281,0.11916065216064453,0.004486550109863281,0.006207,4.315376281738281e-05,0.00017523765563964844
0.00010037422180175781,0.0568852424621582,0.0064897911834716805,0.021095,3.8623809814453125e-05,0.0001494884490966797
6.556510925292969e-05,0.15130376815795898,0.001161846130371097,0.035382,5.078315734863281e-05,0.0001876354217529297
8.821487426757812e-05,0.08099484443664551,0.0013585053100585946,0.008986,4.696846008300781e-05,0.0001857280731201172
8.082389831542969e-05,0.0907905101776123,0.0034004626159667966,0.012987,5.054473876953125e-05,0.0001919269561767578
7.724761962890625e-05,0.07126092910766602,0.003486392059326172,0.011585,5.650520324707031e-05,0.0001895427703857422
0.0001266002655029297,0.07028770446777344,0.0022583289184570313,0.004796,5.0067901611328125e-05,0.00019741058349609375
8.106231689453125e-05,0.05501389503479004,0.0028419938049316414,0.009829,4.76837158203125e-05,0.0001704692840576172
7.748603820800781e-05,0.08464765548706055,0.0014316125030517587,0.054638,5.125999450683594e-05,0.00018787384033203125
0.00011610984802246094,0.09769582748413086,0.0013720828399658228,0.042439,4.887580871582031e-05,0.0001800060272216797
9.799003601074219e-05,0.08749866485595703,0.0006262424316406251,0.028766,2.3603439331054688e-05,8.392333984375e-05
7.486343383789062e-05,0.08312249183654785,0.000997612121582031,0.031722,4.9591064453125e-05,0.0001862049102783203
8.082389831542969e-05,0.10382628440856934,0.001405076858520508,0.013153,4.76837158203125e-05,0.00017762184143066406
7.843971252441406e-05,0.08778071403503418,0.0008849818878173821,0.017957,5.269050598144531e-05,0.00019288063049316406
0.00011873245239257812,0.10703182220458984,0.0027410568542480477,0.013593,4.9591064453125e-05,0.00017976760864257812
7.62939453125e-05,0.04501962661743164,0.004792923690795898,0.006773,4.4345855712890625e-05,0.00016736984252929688
8.940696716308594e-05,0.020461559295654297,0.0011279338836669922,0.0056,3.457069396972656e-05,0.00013184547424316406
9.989738464355469e-05,0.03140664100646973,0.0008085634918212885,0.010878,5.91278076171875e-05,0.00014472007751464844
7.867813110351562e-05,0.033444881439208984,0.0009959809722900389,0.005556,3.0517578125e-05,0.00011992454528808594
0.00010800361633300781,0.027909040451049805,0.002412908676147461,0.013847,4.1961669921875e-05,0.00014734268188476562
0.00010347366333007812,0.0326685905456543,0.0010725302886962895,0.00448,2.9802322387695312e-05,0.00012421607971191406
6.771087646484375e-05,0.055612802505493164,0.004100213088989258,0.004835,2.4318695068359375e-05,9.083747863769531e-05
7.271766662597656e-05,0.06314277648925781,0.0010469121856689452,0.005033,4.601478576660156e-05,0.00016832351684570312
8.845329284667969e-05,0.052800893783569336,0.0008316361083984362,0.016386,4.9114227294921875e-05,0.0001888275146484375
0.00010728836059570312,0.04607415199279785,0.0008098697662353507,0.00875,4.363059997558594e-05,0.00015878677368164062
8.20159912109375e-05,0.05798697471618652,0.0030231634063720703,0.028558,5.14984130859375e-05,0.00019359588623046875
0.0001277923583984375,0.09149956703186035,0.0013703627624511716,0.011046,5.030632019042969e-05,0.00019550323486328125
7.700920104980469e-05,0.0845339298248291,0.0011662929229736343,0.023207,3.9577484130859375e-05,0.0001456737518310547
0.00012040138244628906,0.09386277198791504,0.0013619492187499985,0.015911,4.363059997558594e-05,0.000171661376953125
0.00015044212341308594,0.10323643684387207,0.0008091798553466799,0.005749,5.53131103515625e-05,0.0001823902130126953
7.748603820800781e-05,0.0718231201171875,0.0009324772796630854,0.014904,3.6716461181640625e-05,0.00013017654418945312
0.00010609626770019531,0.05939626693725586,0.0012059883117675786,0.01585,7.152557373046875e-05,0.0001900196075439453
0.00011444091796875,0.06055617332458496,0.0012544613037109376,0.004809,6.461143493652344e-05,0.00015735626220703125
0.00011801719665527344,0.061359405517578125,0.0011478928833007808,0.029672,4.482269287109375e-05,0.00017070770263671875
8.416175842285156e-05,0.10467529296875,0.0014520933380126957,0.015576,4.3392181396484375e-05,0.000179290771484375
0.00010824203491210938,0.12070798873901367,0.0024868717498779305,0.012868,4.553794860839844e-05,0.0001761913299560547
0.0001327991485595703,0.10500979423522949,0.0040886943969726565,0.009134,2.765655517578125e-05,0.00010395050048828125
0.00010919570922851562,0.11456131935119629,0.0014176362152099609,0.026088,3.457069396972656e-05,0.0001380443572998047
0.00012636184692382812,0.07378387451171875,0.009892322875976562,0.006673,3.075599670410156e-05,0.00011563301086425781
0.00014638900756835938,0.07872915267944336,0.00079797280883789,0.018564,4.744529724121094e-05,0.00018644332885742188
8.153915405273438e-05,0.09023594856262207,0.0014513531646728542,0.059729,5.1975250244140625e-05,0.00018858909606933594
7.43865966796875e-05,0.21451902389526367,0.001229782745361327,0.026103,3.409385681152344e-05,0.00010991096496582031
9.441375732421875e-05,0.22371721267700195,0.001407718536376952,0.024403,4.935264587402344e-05,0.0001888275146484375
0.00011849403381347656,0.21443986892700195,0.0013566851196289073,0.044619,4.649162292480469e-05,0.00017023086547851562
0.00013637542724609375,0.14376091957092285,0.0014334761962890574,0.077464,4.792213439941406e-05,0.00017070770263671875
0.00010824203491210938,0.21473169326782227,0.0012408676605224628,0.033177,2.5272369384765625e-05,8.96453857421875e-05
0.00010514259338378906,0.16729092597961426,0.0012504226531982465,0.067741,2.4318695068359375e-05,8.749961853027344e-05
0.00010132789611816406,0.16957521438598633,0.001358127471923834,0.118153,2.8848648071289062e-05,9.226799011230469e-05
6.985664367675781e-05,0.2810630798339844,0.007411498519897461,0.018553,2.4318695068359375e-05,8.559226989746094e-05
7.557868957519531e-05,0.22594475746154785,0.0063179571380615265,0.043826,3.7670135498046875e-05,0.0001404285430908203
0.00014972686767578125,0.08082222938537598,0.0012797586212158207,0.035024,4.57763671875e-05,0.00018143653869628906
0.00016164779663085938,0.12949514389038086,0.0014110829620361323,0.042997,4.9591064453125e-05,0.0001919269561767578
0.00011754035949707031,0.11754202842712402,0.009652362670898439,0.045285,2.8848648071289062e-05,0.00010800361633300781
0.00010466575622558594,0.13797378540039062,0.0070777039794921864,0.045197,4.744529724121094e-05,0.00018262863159179688
0.00017118453979492188,0.2947525978088379,0.0014359625091552725,0.059351,2.6464462280273438e-05,9.417533874511719e-05
9.751319885253906e-05,0.15301775932312012,0.013515316894531254,0.067547,4.744529724121094e-05,0.00016832351684570312
0.00014710426330566406,0.17978930473327637,0.008256984436035161,0.064063,2.86102294921875e-05,9.5367431640625e-05
9.036064147949219e-05,0.11356115341186523,0.0012691521911621095,0.043822,2.47955322265625e-05,8.606910705566406e-05
8.821487426757812e-05,0.16080641746520996,0.014692094772338866,0.028882,4.887580871582031e-05,0.00017595291137695312
7.152557373046875e-05,0.15425324440002441,0.0010760829772949211,0.018016,2.3603439331054688e-05,8.177757263183594e-05
0.0001087188720703125,0.19905328750610352,0.0013596006164550787,0.010249,4.4345855712890625e-05,0.00016808509826660156
0.00011467933654785156,0.08950448036193848,0.0006821025543212889,0.006732,2.6464462280273438e-05,8.7738037109375e-05
0.00012922286987304688,0.11686277389526367,0.001448971679687501,0.016297,4.7206878662109375e-05,0.0001785755157470703
9.751319885253906e-05,0.050711870193481445,0.0010847031402587892,0.00607,2.3126602172851562e-05,8.797645568847656e-05
9.608268737792969e-05,0.06981372833251953,0.004891180282592774,0.011569,3.24249267578125e-05,0.00012087821960449219
0.00011849403381347656,0.051662445068359375,0.001714322906494141,0.011094,2.574920654296875e-05,9.703636169433594e-05
0.00010800361633300781,0.03616786003112793,0.0012612281188964843,0.008914,3.24249267578125e-05,0.00011801719665527344
8.392333984375e-05,0.03323698043823242,0.002750173065185547,0.003803,3.24249267578125e-05,0.00011920928955078125
8.988380432128906e-05,0.03787684440612793,0.0009718942260742184,0.005165,2.5033950805664062e-05,8.821487426757812e-05
0.00019240379333496094,0.026692867279052734,0.0008766839904785148,0.012233,2.5033950805664062e-05,9.274482727050781e-05
9.703636169433594e-05,0.045356035232543945,0.0015592287902832028,0.004087,3.266334533691406e-05,0.00012063980102539062
9.393692016601562e-05,0.035060882568359375,0.000776894485473632,0.012488,2.7894973754882812e-05,0.00010442733764648438
9.250640869140625e-05,0.02764415740966797,0.0021799157867431647,0.013699,2.6702880859375e-05,9.989738464355469e-05
7.939338684082031e-05,0.03975224494934082,0.0028612555541992187,0.004771,2.47955322265625e-05,9.226799011230469e-05
0.00010442733764648438,0.0547175407409668,0.0007362580413818355,0.005388,2.5033950805664062e-05,0.00010991096496582031
0.00011110305786132812,0.049695730209350586,0.0012677112274169927,0.010282,3.814697265625e-05,0.00014281272888183594
9.107589721679688e-05,0.04775691032409668,0.0016626490631103516,0.006646,2.5033950805664062e-05,9.393692016601562e-05
8.630752563476562e-05,0.05593228340148926,0.010039027954101564,0.017299,4.00543212890625e-05,0.0001659393310546875
0.0001583099365234375,0.047005414962768555,0.0030690547027587903,0.020321,3.552436828613281e-05,0.00013399124145507812
8.726119995117188e-05,0.05483269691467285,0.003906086288452148,0.005989,2.2649765014648438e-05,8.96453857421875e-05
7.987022399902344e-05,0.04602384567260742,0.0030663700103759767,0.0155,3.814697265625e-05,0.0001533031463623047
8.0108642578125e-05,0.07168006896972656,0.0012712877502441405,0.011476,4.458427429199219e-05,0.0001671314239501953
0.00011134147644042969,0.0876626968383789,0.012867789810180665,0.011907,2.6702880859375e-05,9.441375732421875e-05
8.153915405273438e-05,0.07268524169921875,0.001035923645019532,0.008353,2.7418136596679688e-05,0.00010085105895996094
0.00011706352233886719,0.0830073356628418,0.00114546485900879,0.028165,3.790855407714844e-05,0.00016069412231445312
0.00010395050048828125,0.09249138832092285,0.00933043193054199,0.058158,2.7894973754882812e-05,9.965896606445312e-05
7.605552673339844e-05,0.13007068634033203,0.04230434176635742,0.023678,4.6253204345703125e-05,0.00017189979553222656
0.00010132789611816406,0.0852365493774414,0.0066742882995605435,0.032197,5.841255187988281e-05,0.00010776519775390625
7.367134094238281e-05,0.12055039405822754,0.000825083267211914,0.006013,2.765655517578125e-05,0.000102996826171875
7.414817810058594e-05,0.1452324390411377,0.006267663467407227,0.009987,2.5272369384765625e-05,9.560585021972656e-05
0.00010561943054199219,0.1308884620666504,0.0012922303771972649,0.012115,3.337860107421875e-05,0.000125885009765625
9.179115295410156e-05,0.12270426750183105,0.0008750698547363295,0.071227,4.553794860839844e-05,0.0001811981201171875
9.870529174804688e-05,0.1649930477142334,0.0012554074096679663,0.061545,2.5987625122070312e-05,9.417533874511719e-05
0.00012969970703125,0.13938331604003906,0.020270674911499025,0.055859,2.765655517578125e-05,9.417533874511719e-05
0.0001163482666015625,0.12293004989624023,0.0006526619567871093,0.006261,2.4080276489257812e-05,9.322166442871094e-05
0.00010633468627929688,0.12327265739440918,0.010610532135009766,0.025456,2.3365020751953125e-05,8.535385131835938e-05
9.72747802734375e-05,0.1177978515625,0.016930124526977536,0.035444,2.6226043701171875e-05,8.96453857421875e-05
7.963180541992188e-05,0.10849571228027344,0.010489324676513673,0.018788,2.6941299438476562e-05,9.775161743164062e-05
0.00010418891906738281,0.12905526161193848,0.011080613372802734,0.008227,2.5033950805664062e-05,9.131431579589844e-05
0.00010657310485839844,0.09012126922607422,0.0007410148620605461,0.028975,2.7179718017578125e-05,9.489059448242188e-05
0.00011157989501953125,0.05643606185913086,0.006021358764648436,0.029812,3.790855407714844e-05,0.00014138221740722656
0.00011038780212402344,0.07718253135681152,0.0006368208770751952,0.012012,2.4080276489257812e-05,8.392333984375e-05
0.00011873245239257812,0.12127280235290527,0.0033828007354736317,0.020136,2.3126602172851562e-05,7.653236389160156e-05
9.298324584960938e-05,0.08181428909301758,0.0018685511627197261,0.012021,4.553794860839844e-05,0.0001742839813232422
0.00010752677917480469,0.12314057350158691,0.0013921739959716793,0.00776,4.649162292480469e-05,0.0001785755157470703
0.00010371208190917969,0.0931243896484375,0.013323895187377931,0.022905,4.8160552978515625e-05,0.00017499923706054688
0.00010991096496582031,0.0873115062713623,0.0012809242858886722,0.007336,3.075599670410156e-05,0.00010752677917480469
0.00017952919006347656,0.09366679191589355,0.0014266684570312521,0.048996,4.982948303222656e-05,0.00017762184143066406
0.0001316070556640625,0.10167145729064941,0.003318599136352539,0.010817,2.9802322387695312e-05,0.00011920928955078125
0.0001697540283203125,0.10459375381469727,0.0014607751159667962,0.043247,4.673004150390625e-05,0.00018453598022460938
8.916854858398438e-05,0.10114431381225586,0.0009964702758789058,0.009884,3.552436828613281e-05,0.00013518333435058594
0.000232696533203125,0.0951223373413086,0.006587539108276367,0.022567,5.340576171875e-05,0.00021076202392578125
8.702278137207031e-05,0.05874347686767578,0.003767614669799805,0.004305,3.0040740966796875e-05,0.00010919570922851562
0.0001533031463623047,0.10994553565979004,0.013333672485351562,0.009915,4.673004150390625e-05,0.00017833709716796875
0.00011396408081054688,0.06320834159851074,0.0007302747039794923,0.016572,2.7894973754882812e-05,9.703636169433594e-05
8.58306884765625e-05,0.13703060150146484,0.014406623825073243,0.007191,4.76837158203125e-05,0.00017189979553222656
0.00011301040649414062,0.08310842514038086,0.0006733142700195306,0.012866,2.4557113647460938e-05,9.822845458984375e-05
9.441375732421875e-05,0.0825510025024414,0.0032632043762207026,0.007983,2.574920654296875e-05,8.988380432128906e-05
0.0001049041748046875,0.09716153144836426,0.00140286001586914,0.013206,4.4345855712890625e-05,0.00017261505126953125
0.00012683868408203125,0.0426027774810791,0.0014052787780761715,0.006525,3.218650817871094e-05,0.00012493133544921875
0.00012421607971191406,0.03805279731750488,0.0014816884002685545,0.007804,3.2901763916015625e-05,0.0001316070556640625
8.7738037109375e-05,0.04398703575134277,0.002451515548706055,0.005232,3.409385681152344e-05,0.00013136863708496094
0.00010848045349121094,0.048233747482299805,0.0012396437530517576,0.004537,3.170967102050781e-05,0.00011420249938964844
9.441375732421875e-05,0.03724503517150879,0.014655515258789062,0.005282,3.4809112548828125e-05,0.00012969970703125
9.059906005859375e-05,0.03090190887451172,0.0022239054870605464,0.008205,2.5510787963867188e-05,9.822845458984375e-05
9.703636169433594e-05,0.06686282157897949,0.0012279243316650392,0.009566,2.8371810913085938e-05,0.00010776519775390625
7.939338684082031e-05,0.08772563934326172,0.0014289533538818355,0.014583,4.744529724121094e-05,0.0001862049102783203
8.20159912109375e-05,0.06000947952270508,0.037693199249267575,0.010979,2.6226043701171875e-05,0.00010347366333007812
0.00010251998901367188,0.08155369758605957,0.008596991210937498,0.026544,4.673004150390625e-05,0.00017452239990234375
0.00015878677368164062,0.09480762481689453,0.0014852243804931633,0.007985,2.3365020751953125e-05,9.131431579589844e-05
8.082389831542969e-05,0.07262420654296875,0.01537441014099121,0.015862,2.6941299438476562e-05,9.584426879882812e-05
0.00010609626770019531,0.08144998550415039,0.0007630166168212885,0.008238,2.3603439331054688e-05,9.131431579589844e-05
8.535385131835938e-05,0.12135577201843262,0.007493257415771483,0.036587,4.649162292480469e-05,0.00017881393432617188
8.249282836914062e-05,0.05132293701171875,0.0020629523315429665,0.038246,2.5510787963867188e-05,8.606910705566406e-05
0.00010561943054199219,0.11025047302246094,0.0012346401367187496,0.020059,2.5510787963867188e-05,9.012222290039062e-05
0.00010037422180175781,0.07910966873168945,0.0009664216156005864,0.008263,2.1696090698242188e-05,9.846687316894531e-05
0.00010395050048828125,0.08382534980773926,0.005935422790527343,0.007087,2.3365020751953125e-05,8.916854858398438e-05
0.00013875961303710938,0.09442734718322754,0.004090603393554687,0.009381,4.6253204345703125e-05,0.00017690658569335938
7.367134094238281e-05,0.0745232105255127,0.001642490798950195,0.006093,2.574920654296875e-05,9.1552734375e-05
9.417533874511719e-05,0.07093524932861328,0.00143508299255371,0.023591,4.6253204345703125e-05,0.00017571449279785156
7.700920104980469e-05,0.15629363059997559,0.0054733028411865225,0.03225,4.792213439941406e-05,0.0001761913299560547
9.512901306152344e-05,0.08494901657104492,0.0012533214111328135,0.023773,2.384185791015625e-05,9.012222290039062e-05
7.605552673339844e-05,0.08834695816040039,0.0011562272338867183,0.008597,3.838539123535156e-05,0.00014662742614746094
7.510185241699219e-05,0.13596367835998535,0.001454239227294922,0.016173,4.649162292480469e-05,0.0001862049102783203
0.00011324882507324219,0.056197404861450195,0.0016619258880615217,0.02065,4.601478576660156e-05,0.00018310546875
7.700920104980469e-05,0.08907628059387207,0.0006962224121093742,0.024538,2.384185791015625e-05,9.059906005859375e-05
7.033348083496094e-05,0.11740446090698242,0.0012109630584716796,0.007575,2.2649765014648438e-05,8.058547973632812e-05
8.7738037109375e-05,0.11023783683776855,0.0012275085906982425,0.019302,2.2411346435546875e-05,7.987022399902344e-05
9.369850158691406e-05,0.12377429008483887,0.0009490464019775401,0.02872,4.57763671875e-05,0.00017261505126953125
9.608268737792969e-05,0.09423136711120605,0.0014584966888427711,0.046801,4.839897155761719e-05,0.00018143653869628906
0.00014829635620117188,0.12679696083068848,0.004883365875244142,0.061819,5.1021575927734375e-05,0.00019097328186035156
8.749961853027344e-05,0.13628649711608887,0.0014553723602294955,0.040322,4.601478576660156e-05,0.00018286705017089844
9.179115295410156e-05,0.1044301986694336,0.001202311416625976,0.012054,2.4318695068359375e-05,8.893013000488281e-05
7.915496826171875e-05,0.13678336143493652,0.018663393142700196,0.011472,4.553794860839844e-05,0.00017189979553222656
8.678436279296875e-05,0.16931986808776855,0.0011296091613769502,0.036644,4.267692565917969e-05,0.0001595020294189453
0.00014710426330566406,0.14433717727661133,0.008567322677612305,0.024606,2.7894973754882812e-05,0.00010633468627929688
7.724761962890625e-05,0.06584954261779785,0.0006941911621093748,0.012333,2.47955322265625e-05,9.608268737792969e-05
0.00010943412780761719,0.06978178024291992,0.002326806488037108,0.023935,3.5762786865234375e-05,0.0001437664031982422
8.821487426757812e-05,0.11950564384460449,0.005560143005371096,0.092263,4.8160552978515625e-05,0.000179290771484375
0.00014972686767578125,0.15930867195129395,0.0014004974517822233,0.046684,4.506111145019531e-05,0.00017881393432617188
9.1552734375e-05,0.1036219596862793,0.0013620202484130872,0.029306,4.553794860839844e-05,0.00017309188842773438
7.987022399902344e-05,0.12489938735961914,0.0030760709838867153,0.039392,3.814697265625e-05,0.00013518333435058594
8.153915405273438e-05,0.12484002113342285,0.0012625021820068354,0.011362,2.3126602172851562e-05,8.20159912109375e-05
0.0001163482666015625,0.11997008323669434,0.0014447736206054697,0.024231,4.744529724121094e-05,0.0001761913299560547
0.000118255615234375,0.05545306205749512,0.002743047256469726,0.01548,3.981590270996094e-05,0.0001437664031982422
9.298324584960938e-05,0.058284759521484375,0.001443834732055664,0.008652,2.2411346435546875e-05,8.702278137207031e-05
0.00010180473327636719,0.08910846710205078,0.0014334977264404292,0.012838,4.673004150390625e-05,0.00017595291137695312
8.559226989746094e-05,0.05866575241088867,0.0012883034210205077,0.011927,2.6941299438476562e-05,0.00010180473327636719
9.012222290039062e-05,0.05844616889953613,0.0011804954681396487,0.009859,3.6716461181640625e-05,0.0001418590545654297
7.724761962890625e-05,0.08523178100585938,0.00144201284790039,0.010611,4.458427429199219e-05,0.0001742839813232422
8.034706115722656e-05,0.04120659828186035,0.002105885208129883,0.012662,2.765655517578125e-05,9.775161743164062e-05
0.0001266002655029297,0.0569307804107666,0.0048180718841552735,0.012756,2.9802322387695312e-05,0.00010943412780761719
8.225440979003906e-05,0.05626177787780762,0.001440840835571289,0.007255,2.5272369384765625e-05,9.226799011230469e-05
0.00010848045349121094,0.05824089050292969,0.0011411320495605462,0.007945,2.4557113647460938e-05,8.797645568847656e-05
0.00012612342834472656,0.031281471252441406,0.0012994317016601555,0.008429,3.361701965332031e-05,0.00013446807861328125
0.00010251998901367188,0.046141624450683594,0.0006999944305419925,0.005265,2.3126602172851562e-05,8.869171142578125e-05
8.463859558105469e-05,0.04810738563537598,0.0012947679901123043,0.00661,2.5272369384765625e-05,8.988380432128906e-05
0.00010418891906738281,0.08822822570800781,0.001273472732543945,0.011856,2.5510787963867188e-05,9.775161743164062e-05
0.00010776519775390625,0.04826807975769043,0.0013112024688720705,0.018185,4.458427429199219e-05,0.00017452239990234375
8.368492126464844e-05,0.08050251007080078,0.00202340690612793,0.00558,2.4080276489257812e-05,9.107589721679688e-05
0.00010728836059570312,0.0765235424041748,0.001037007156372071,0.016384,2.384185791015625e-05,9.012222290039062e-05
0.00011229515075683594,0.05780172348022461,0.010658005874633789,0.008307,2.5272369384765625e-05,0.00010657310485839844
0.00011205673217773438,0.052297115325927734,0.0014355660552978515,0.007163,3.1948089599609375e-05,0.00011873245239257812
9.512901306152344e-05,0.0794057846069336,0.0025332734985351567,0.030358,2.6464462280273438e-05,9.942054748535156e-05
0.00010704994201660156,0.0877237319946289,0.0012395214843749988,0.03352,2.6941299438476562e-05,0.00010013580322265625
9.918212890625e-05,0.07148361206054688,0.03769972314453125,0.014554,2.7418136596679688e-05,9.226799011230469e-05
0.00010251998901367188,0.07901835441589355,0.0010226645660400407,0.020605,3.361701965332031e-05,0.00012421607971191406
9.179115295410156e-05,0.08207321166992188,0.0016940653991699209,0.02518,4.5299530029296875e-05,0.00017786026000976562
7.557868957519531e-05,0.062165260314941406,0.001379097854614258,0.006488,2.5033950805664062e-05,9.298324584960938e-05
0.00011777877807617188,0.10705304145812988,0.014642502258300782,0.012027,2.5272369384765625e-05,0.00010061264038085938
6.985664367675781e-05,0.0796353816986084,0.0009023639373779285,0.046557,4.57763671875e-05,0.0001728534698486328
0.00018215179443359375,0.09726715087890625,0.0012993331146240218,0.02823,2.1696090698242188e-05,8.463859558105469e-05
9.751319885253906e-05,0.07527351379394531,0.004341534439086914,0.005884,2.1457672119140625e-05,8.296966552734375e-05
0.00010228157043457031,0.08805131912231445,0.0006691385650634766,0.010985,2.3603439331054688e-05,7.987022399902344e-05
0.00011134147644042969,0.0549314022064209,0.008557721267700196,0.016939,2.5510787963867188e-05,9.584426879882812e-05
0.00011205673217773438,0.09824633598327637,0.0006273828735351566,0.020301,2.3365020751953125e-05,9.179115295410156e-05
8.893013000488281e-05,0.16141581535339355,0.000718565277099608,0.017746,3.266334533691406e-05,0.00012421607971191406
0.0001494884490966797,0.12583637237548828,0.00682474513244629,0.033823,4.673004150390625e-05,0.00017499923706054688
9.322166442871094e-05,0.11762690544128418,0.00857883708190918,0.040353,2.3126602172851562e-05,7.963180541992188e-05
9.465217590332031e-05,0.08077740669250488,0.0007013595886230448,0.043068,2.5510787963867188e-05,9.274482727050781e-05
0.00010085105895996094,0.12580084800720215,0.0014590130615234377,0.015545,4.5299530029296875e-05,0.00020432472229003906
9.870529174804688e-05,0.10288476943969727,0.0014133044281005869,0.028446,4.7206878662109375e-05,0.00017905235290527344
0.00010991096496582031,0.0886220932006836,0.0014047272949218748,0.008647,4.482269287109375e-05,0.00017189979553222656
8.535385131835938e-05,0.1170353889465332,0.0014489896087646476,0.019997,4.601478576660156e-05,0.00017762184143066406
0.000102996826171875,0.06828641891479492,0.000949402252197265,0.009284,2.5510787963867188e-05,9.179115295410156e-05
0.00010991096496582031,0.03484845161437988,0.003818985382080078,0.014534,2.3365020751953125e-05,9.274482727050781e-05
0.00013589859008789062,0.08528804779052734,0.0013947294311523438,0.011292,4.553794860839844e-05,0.0001800060272216797
9.226799011230469e-05,0.06965804100036621,0.003631697067260742,0.016791,2.7179718017578125e-05,0.00010132789611816406
9.632110595703125e-05,0.06314682960510254,0.0014209728546142608,0.051368,4.7206878662109375e-05,0.00018024444580078125
9.250640869140625e-05,0.09623479843139648,0.004550967926025391,0.037806,3.6716461181640625e-05,0.0001354217529296875
9.584426879882812e-05,0.11126518249511719,0.0014043431854248029,0.038315,4.38690185546875e-05,0.00017762184143066406
0.00014257431030273438,0.11949038505554199,0.0013616533355712886,0.012217,4.649162292480469e-05,0.0001766681671142578
9.942054748535156e-05,0.09813070297241211,0.0014223224792480477,0.017109,4.935264587402344e-05,0.0002186298370361328
0.0001087188720703125,0.07203888893127441,0.0011923855285644533,0.005377,2.956390380859375e-05,0.000110626220703125
0.00011563301086425781,0.07094573974609375,0.0012313821716308584,0.059233,5.221366882324219e-05,0.0001888275146484375
0.00010728836059570312,0.06981492042541504,0.0013790497436523448,0.030961,4.458427429199219e-05,0.00020694732666015625
0.00010275840759277344,0.05682539939880371,0.003241753250122069,0.053669,3.457069396972656e-05,0.00011610984802246094
7.915496826171875e-05,0.11357498168945312,0.0013907379455566412,0.009968,4.744529724121094e-05,0.00017380714416503906
7.319450378417969e-05,0.11390256881713867,0.0055880568389892575,0.004812,4.863739013671875e-05,0.00017070770263671875
0.000217437744140625,0.04598212242126465,0.0023315853424072264,0.006843,4.38690185546875e-05,0.00016236305236816406
9.512901306152344e-05,0.03737616539001465,0.0013886105804443351,0.010122,2.7418136596679688e-05,0.0001010894775390625
0.00011348724365234375,0.03545022010803223,0.0012068713226318362,0.004246,2.384185791015625e-05,9.655952453613281e-05
9.965896606445312e-05,0.02242422103881836,0.0007365712280273436,0.003863,2.4318695068359375e-05,9.179115295410156e-05
7.724761962890625e-05,0.032477617263793945,0.001114121109008789,0.003294,3.0279159545898438e-05,0.00011706352233886719
9.131431579589844e-05,0.027151107788085938,0.006623548583984375,0.00442,3.075599670410156e-05,0.00011658668518066406
0.00010514259338378906,0.027502775192260742,0.0014131594085693361,0.00671,2.5033950805664062e-05,9.799003601074219e-05
0.00010156631469726562,0.07011890411376953,0.000658423904418946,0.008046,2.47955322265625e-05,9.1552734375e-05
0.00011897087097167969,0.05980396270751953,0.001195574264526364,0.043645,4.410743713378906e-05,0.00017213821411132812
8.58306884765625e-05,0.048482656478881836,0.002466574752807621,0.091637,4.6253204345703125e-05,0.0001800060272216797
8.416175842285156e-05,0.08924627304077148,0.0007535716094970689,0.027196,2.5033950805664062e-05,9.059906005859375e-05
7.43865966796875e-05,0.09677362442016602,0.001369638427734375,0.042816,4.601478576660156e-05,0.00017333030700683594
0.00010418891906738281,0.13485145568847656,0.004915111175537109,0.011459,2.6941299438476562e-05,9.417533874511719e-05
0.00013208389282226562,0.0912942886352539,0.001353980407714844,0.00439,4.458427429199219e-05,0.00017595291137695312
7.343292236328125e-05,0.1320035457611084,0.005183045761108399,0.025258,4.57763671875e-05,0.00017142295837402344
0.00013494491577148438,0.09098029136657715,0.0051132354431152344,0.009632,4.553794860839844e-05,0.0001811981201171875
7.82012939453125e-05,0.09313511848449707,0.0012275616760253905,0.023063,2.5510787963867188e-05,9.775161743164062e-05
7.677078247070312e-05,0.04988741874694824,0.001080369842529294,0.061587,3.5762786865234375e-05,0.00013327598571777344
9.512901306152344e-05,0.08448123931884766,0.005458133743286131,0.052927,3.4809112548828125e-05,0.0001270771026611328
0.00012540817260742188,0.17823529243469238,0.0014238609313964867,0.0411,4.696846008300781e-05,0.0001857280731201172
0.00013303756713867188,0.15902066230773926,0.001364629562377928,0.017042,4.3392181396484375e-05,0.0001659393310546875
9.608268737792969e-05,0.07757377624511719,0.0013779629974365187,0.093047,4.5299530029296875e-05,0.00017023086547851562
9.751319885253906e-05,0.13309764862060547,0.0006896226348876919,0.058056,2.384185791015625e-05,9.179115295410156e-05
8.249282836914062e-05,0.18871831893920898,0.0014032487792968729,0.043408,4.7206878662109375e-05,0.00017404556274414062
9.703636169433594e-05,0.15938258171081543,0.001409253128051756,0.031467,4.76837158203125e-05,0.00017690658569335938
8.273124694824219e-05,0.17101263999938965,0.0013762703704833928,0.08067,3.6716461181640625e-05,0.0001838207244873047
0.00012183189392089844,0.07833456993103027,0.02548212741088867,0.007793,2.6941299438476562e-05,8.440017700195312e-05
0.00015425682067871094,0.12725377082824707,0.0010850929107666038,0.037291,3.719329833984375e-05,0.00012564659118652344
0.00012159347534179688,0.19863557815551758,0.0015344576263427723,0.043185,5.1975250244140625e-05,0.00020313262939453125
0.00012087821960449219,0.11926817893981934,0.0013879496154785148,0.029544,3.719329833984375e-05,0.0001556873321533203
0.0001468658447265625,0.13180160522460938,0.004643722213745118,0.029386,4.601478576660156e-05,0.00017309188842773438
0.00013685226440429688,0.10632467269897461,0.0013913103485107409,0.01836,3.647804260253906e-05,0.0001456737518310547
8.559226989746094e-05,0.10548281669616699,0.0007531966705322246,0.060698,2.6941299438476562e-05,9.703636169433594e-05
0.00014591217041015625,0.10696649551391602,0.006482122879028319,0.03002,3.790855407714844e-05,0.00014209747314453125
6.842613220214844e-05,0.10843157768249512,0.0052810603637695325,0.032123,4.3392181396484375e-05,0.00015401840209960938
0.00013208389282226562,0.14574074745178223,0.0008435965728759778,0.04763,2.4080276489257812e-05,8.511543273925781e-05
8.153915405273438e-05,0.10741019248962402,0.0006968645782470667,0.069428,2.4557113647460938e-05,9.751319885253906e-05
0.00015163421630859375,0.12158012390136719,0.010542642944335937,0.008857,2.4318695068359375e-05,8.368492126464844e-05
7.82012939453125e-05,0.18731331825256348,0.0006245924224853525,0.027551,2.4318695068359375e-05,8.702278137207031e-05
0.00010633468627929688,0.14424514770507812,0.03442525012207031,0.032578,2.2649765014648438e-05,7.486343383789062e-05
7.224082946777344e-05,0.0967264175415039,0.0009021042480468755,0.071436,6.0558319091796875e-05,0.0002288818359375
0.00011777877807617188,0.10007977485656738,0.017528356018066408,0.02831,2.574920654296875e-05,9.036064147949219e-05
0.00013136863708496094,0.15351414680480957,0.0011183442382812492,0.010547,4.696846008300781e-05,0.00017213821411132812
0.00010561943054199219,0.15758585929870605,0.0006395652008056654,0.019405,2.4080276489257812e-05,0.00010991096496582031
0.00012564659118652344,0.03169107437133789,0.0008911576080322253,0.05702,4.410743713378906e-05,0.0001895427703857422
0.00017261505126953125,0.08418560028076172,0.0026608306732177735,0.007116,2.6464462280273438e-05,0.00010848045349121094
7.939338684082031e-05,0.09168481826782227,0.0013977034759521476,0.011305,4.9114227294921875e-05,0.00019431114196777344
8.20159912109375e-05,0.11573386192321777,0.0014526752471923782,0.0646,4.57763671875e-05,0.0001761913299560547
0.00021314620971679688,0.0812985897064209,0.027223728332519532,0.026965,4.7206878662109375e-05,0.00017380714416503906
0.00010085105895996094,0.174638032913208,0.0014103709716796892,0.031623,4.744529724121094e-05,0.0001735687255859375
0.0001404285430908203,0.1323556900024414,0.0038298281402587894,0.005278,4.839897155761719e-05,0.0001747608184814453
0.00011134147644042969,0.08229446411132812,0.005853000152587891,0.022237,4.7206878662109375e-05,0.00019121170043945312
0.00016832351684570312,0.09410953521728516,0.0022966943969726563,0.010926,5.173683166503906e-05,0.00019860267639160156
9.822845458984375e-05,0.050005435943603516,0.0010836936187744138,0.00638,3.7670135498046875e-05,0.00014543533325195312
0.0001614093780517578,0.03652596473693848,0.003257187057495117,0.007274,2.6226043701171875e-05,0.00010824203491210938
8.678436279296875e-05,0.05257368087768555,0.0013130703277587884,0.020368,4.315376281738281e-05,0.00016045570373535156
0.00014019012451171875,0.04125022888183594,0.0042028230133056635,0.011081,3.170967102050781e-05,0.00011897087097167969
0.00010848045349121094,0.05563616752624512,0.0006803435821533203,0.005823,2.384185791015625e-05,9.775161743164062e-05
0.00010395050048828125,0.04858064651489258,0.0038658136444091797,0.008567,2.47955322265625e-05,8.511543273925781e-05
8.988380432128906e-05,0.07080769538879395,0.007417433853149413,0.01088,2.9325485229492188e-05,0.00010204315185546875
7.653236389160156e-05,0.03923940658569336,0.002392785980224608,0.017323,3.910064697265625e-05,0.00014781951904296875
0.00010275840759277344,0.0698251724243164,0.0025294957427978515,0.005947,2.8848648071289062e-05,0.0001087188720703125
9.417533874511719e-05,0.03177499771118164,0.0023947681121826176,0.006107,3.743171691894531e-05,0.0001087188720703125
8.606910705566406e-05,0.03373384475708008,0.004446849716186523,0.004712,2.3603439331054688e-05,8.96453857421875e-05
0.0001068115234375,0.045354604721069336,0.0014117424011230468,0.0083,3.0517578125e-05,0.00011777877807617188
0.0001811981201171875,0.06090569496154785,0.001984056106567383,0.004834,3.838539123535156e-05,0.000148773193359375
7.104873657226562e-05,0.06025218963623047,0.0012189072570800777,0.041304,4.482269287109375e-05,0.0001742839813232422
7.963180541992188e-05,0.07176017761230469,0.0012651193847656311,0.066976,2.8133392333984375e-05,8.511543273925781e-05
0.00010967254638671875,0.10599279403686523,0.0013531783905029304,0.013666,4.38690185546875e-05,0.000164031982421875
8.416175842285156e-05,0.10210967063903809,0.0013193489074707025,0.01365,4.553794860839844e-05,0.00019097328186035156
0.00010347366333007812,0.1154642105102539,0.0018596650390624997,0.031847,4.76837158203125e-05,0.0001785755157470703
0.0001068115234375,0.1285262107849121,0.0017796339874267576,0.018737,4.7206878662109375e-05,0.00017952919006347656
0.000141143798828125,0.08917450904846191,0.001402176727294922,0.007436,4.506111145019531e-05,0.0001804828643798828
0.00010633468627929688,0.06833672523498535,0.0036703315277099614,0.018098,2.5272369384765625e-05,9.965896606445312e-05
0.00011467933654785156,0.1293196678161621,0.0013998593597412106,0.008047,4.863739013671875e-05,0.00018334388732910156
0.00010132789611816406,0.07997751235961914,0.0012723434143066398,0.033707,2.956390380859375e-05,0.00011467933654785156
0.00012612342834472656,0.10084342956542969,0.0013392382507324205,0.027137,4.744529724121094e-05,0.00017261505126953125
0.00010085105895996094,0.09757018089294434,0.0013730948791503906,0.005614,4.482269287109375e-05,0.00017452239990234375
8.940696716308594e-05,0.1078028678894043,0.0013896752624511718,0.008097,4.649162292480469e-05,0.00017595291137695312
0.00013780593872070312,0.07195925712585449,0.0014348202514648453,0.01792,4.673004150390625e-05,0.0001881122589111328
0.0002148151397705078,0.16255474090576172,0.0015332296905517587,0.041719,5.459785461425781e-05,0.0002009868621826172
7.82012939453125e-05,0.11171722412109375,0.0014425512542724575,0.032426,4.4345855712890625e-05,0.000186920166015625
9.560585021972656e-05,0.1479814052581787,0.0013362448272705094,0.022194,4.363059997558594e-05,0.00016760826110839844
7.772445678710938e-05,0.14386320114135742,0.02493305992126465,0.027885,5.0067901611328125e-05,0.00018715858459472656
0.00011920928955078125,0.13956904411315918,0.001373321365356445,0.005851,4.506111145019531e-05,0.00016999244689941406
0.000110626220703125,0.16783404350280762,0.0013783462371826163,0.037641,4.6253204345703125e-05,0.00017261505126953125
8.916854858398438e-05,0.08307290077209473,0.0013923548431396485,0.009403,4.744529724121094e-05,0.0001823902130126953
0.00020694732666015625,0.06255292892456055,0.0015608636932373035,0.036892,5.435943603515625e-05,0.0002009868621826172
0.0001266002655029297,0.07980203628540039,0.03376495304870605,0.035442,4.5299530029296875e-05,0.00017762184143066406
9.34600830078125e-05,0.09700703620910645,0.012444238281249999,0.043525,2.9325485229492188e-05,0.00010824203491210938
8.58306884765625e-05,0.12462878227233887,0.008292553665161132,0.010023,6.222724914550781e-05,0.0001842975616455078
8.440017700195312e-05,0.1491553783416748,0.0008673661804199217,0.01264,2.8371810913085938e-05,0.00010156631469726562
7.843971252441406e-05,0.11657285690307617,0.0007264634552001936,0.060781,2.4318695068359375e-05,8.535385131835938e-05
8.20159912109375e-05,0.12159991264343262,0.005914291778564453,0.010909,4.506111145019531e-05,0.0001659393310546875
0.00011157989501953125,0.10308313369750977,0.004647869674682618,0.016183,4.5299530029296875e-05,0.00017213821411132812
0.00010824203491210938,0.12616705894470215,0.001382967514038086,0.005756,4.553794860839844e-05,0.0001747608184814453
7.772445678710938e-05,0.019968032836914062,0.0007170586242675782,0.016461,2.47955322265625e-05,9.751319885253906e-05
0.00011706352233886719,0.05470681190490723,0.0011448798065185548,0.006737,2.5987625122070312e-05,8.153915405273438e-05
7.796287536621094e-05,0.06515645980834961,0.009322187118530273,0.00932,4.6253204345703125e-05,0.0001876354217529297
0.00011777877807617188,0.06148695945739746,0.014789883514404297,0.013179,4.6253204345703125e-05,0.0001742839813232422
0.00010824203491210938,0.0518646240234375,0.00806068424987793,0.012177,3.147125244140625e-05,0.00011682510375976562
9.036064147949219e-05,0.06663799285888672,0.0023036017456054686,0.010921,2.8133392333984375e-05,0.0001010894775390625
0.00018858909606933594,0.05666828155517578,0.0026077959136962883,0.020767,4.506111145019531e-05,0.00016927719116210938
0.00011920928955078125,0.07249069213867188,0.0013963874816894529,0.014725,4.57763671875e-05,0.00017571449279785156
0.0001442432403564453,0.07719111442565918,0.018217176635742186,0.017517,2.8371810913085938e-05,9.751319885253906e-05
8.726119995117188e-05,0.10478043556213379,0.0007617274475097656,0.00613,2.3365020751953125e-05,8.702278137207031e-05
0.0001125335693359375,0.0680079460144043,0.008804087600708008,0.011415,4.982948303222656e-05,0.00018906593322753906
0.0001277923583984375,0.10447859764099121,0.0015927153167724613,0.006519,4.649162292480469e-05,0.00017118453979492188
0.00016927719116210938,0.06540179252624512,0.0017996169281005864,0.02513,4.506111145019531e-05,0.00017523765563964844
0.00018739700317382812,0.06692385673522949,0.0013787016601562504,0.008303,5.1975250244140625e-05,0.00018835067749023438
7.987022399902344e-05,0.08610296249389648,0.002642259552001954,0.012823,4.458427429199219e-05,0.00017213821411132812
0.00010991096496582031,0.0934906005859375,0.0008818255462646491,0.015071,2.47955322265625e-05,8.702278137207031e-05
8.559226989746094e-05,0.03916049003601074,0.004023556030273438,0.012187,3.3855438232421875e-05,0.00012540817260742188
9.5367431640625e-05,0.04720497131347656,0.0010397304534912125,0.0186,3.528594970703125e-05,0.00013184547424316406
8.249282836914062e-05,0.07375574111938477,0.0013699889678955076,0.005223,5.2928924560546875e-05,0.00021338462829589844
8.654594421386719e-05,0.018507719039916992,0.0021582972869873054,0.016214,3.814697265625e-05,0.00013256072998046875
8.0108642578125e-05,0.030776023864746094,0.006570622283935547,0.025068,3.600120544433594e-05,0.00012350082397460938
8.273124694824219e-05,0.06912374496459961,0.0013256976013183586,0.008037,4.887580871582031e-05,0.0001857280731201172
8.559226989746094e-05,0.049852609634399414,0.022318670455932617,0.008583,4.172325134277344e-05,0.0001735687255859375
7.605552673339844e-05,0.09572887420654297,0.001371082687377928,0.0456,4.4345855712890625e-05,0.0001728534698486328
8.130073547363281e-05,0.15604066848754883,0.001474380966186524,0.043329,4.38690185546875e-05,0.0001761913299560547
8.916854858398438e-05,0.10459399223327637,0.0014996321411132815,0.051003,5.054473876953125e-05,0.00019073486328125
0.00011014938354492188,0.09537076950073242,0.0008213473815917999,0.108248,5.221366882324219e-05,0.00018978118896484375
0.00011849403381347656,0.11496782302856445,0.028038903442382815,0.062234,3.075599670410156e-05,0.000102996826171875
8.153915405273438e-05,0.13351154327392578,0.01143874430847168,0.021273,4.57763671875e-05,0.00017309188842773438
7.176399230957031e-05,0.10776042938232422,0.006655510238647459,0.029746,5.1021575927734375e-05,0.00019073486328125
0.0001575946807861328,0.1941542625427246,0.0014032915496826164,0.02016,4.9591064453125e-05,0.00018858909606933594
0.0001461505889892578,0.1860659122467041,0.0013906950378417965,0.04231,2.574920654296875e-05,9.608268737792969e-05
7.176399230957031e-05,0.13610577583312988,0.001289584655761719,0.00648,4.315376281738281e-05,0.00016570091247558594
0.0001373291015625,0.10623574256896973,0.0008822172393798816,0.028351,5.14984130859375e-05,0.00019121170043945312
0.00010228157043457031,0.17285776138305664,0.006714631088256836,0.011342,4.887580871582031e-05,0.00017189979553222656
7.963180541992188e-05,0.08313703536987305,0.0014098510894775384,0.010559,5.0067901611328125e-05,0.0001823902130126953
7.295608520507812e-05,0.06740498542785645,0.007710525894165039,0.0076,5.173683166503906e-05,0.00019121170043945312
9.226799011230469e-05,0.037421226501464844,0.0007222039642333982,0.006556,3.0040740966796875e-05,0.00011968612670898438
9.894371032714844e-05,0.050101280212402344,0.0021091887359619144,0.004912,4.792213439941406e-05,0.00017642974853515625
0.00011134147644042969,0.05757856369018555,0.005499828628540038,0.021621,5.2928924560546875e-05,0.00019168853759765625
7.152557373046875e-05,0.05538487434387207,0.0011054868927001943,0.034401,3.719329833984375e-05,0.00013494491577148438
7.581710815429688e-05,0.07727432250976562,0.0013425538482666026,0.025681,4.4345855712890625e-05,0.0001671314239501953
8.392333984375e-05,0.11385416984558105,0.002786404251098633,0.003551,4.9591064453125e-05,0.00019121170043945312
7.581710815429688e-05,0.08006167411804199,0.0021292658386230477,0.020644,5.1021575927734375e-05,0.00018906593322753906
8.177757263183594e-05,0.12654876708984375,0.005596749008178709,0.026662,2.956390380859375e-05,0.00010275840759277344
0.00011157989501953125,0.10418295860290527,0.0013782030029296875,0.007058,4.553794860839844e-05,0.00016641616821289062
0.00010919570922851562,0.03321695327758789,0.0019509372253417971,0.007448,4.3392181396484375e-05,0.00018906593322753906
8.130073547363281e-05,0.05145430564880371,0.002324603759765625,0.012938,4.649162292480469e-05,0.00017452239990234375
9.751319885253906e-05,0.09099030494689941,0.0008479390563964836,0.017506,2.8848648071289062e-05,0.00011897087097167969
8.034706115722656e-05,0.08174633979797363,0.0013823880767822282,0.027415,4.5299530029296875e-05,0.00016617774963378906
7.677078247070312e-05,0.06053924560546875,0.0006903890838623056,0.060376,2.47955322265625e-05,8.416175842285156e-05
0.00010251998901367188,0.09641766548156738,0.0013575653381347648,0.009593,5.125999450683594e-05,0.0001876354217529297
7.128715515136719e-05,0.11169028282165527,0.0014577312164306619,0.033632,4.410743713378906e-05,0.00017452239990234375
8.440017700195312e-05,0.0845794677734375,0.022842112091064452,0.005822,5.078315734863281e-05,0.0001938343048095703
0.00010585784912109375,0.14336514472961426,0.002288787002563476,0.008755,4.124641418457031e-05,0.0001609325408935547
0.00013971328735351562,0.10625600814819336,0.0017922553558349609,0.006823,3.6716461181640625e-05,0.00013494491577148438
0.00010013580322265625,0.08796548843383789,0.0011068561859130868,0.024068,5.125999450683594e-05,0.00018739700317382812
0.00010514259338378906,0.03484320640563965,0.003178700912475586,0.012612,4.863739013671875e-05,0.00017333030700683594
0.00013589859008789062,0.0356898307800293,0.001796692031860352,0.013531,2.9802322387695312e-05,0.00011301040649414062
7.581710815429688e-05,0.045079946517944336,0.0009189557189941411,0.012988,4.57763671875e-05,0.0001678466796875
9.512901306152344e-05,0.06139016151428223,0.001240049072265624,0.020004,4.38690185546875e-05,0.00017380714416503906
8.20159912109375e-05,0.0604555606842041,0.0012596766662597656,0.00728,4.673004150390625e-05,0.0001773834228515625
0.00010466575622558594,0.048102378845214844,0.003973507247924805,0.009989,2.47955322265625e-05,9.202957153320312e-05
7.462501525878906e-05,0.0708303451538086,0.0012829678192138663,0.015161,4.982948303222656e-05,0.00019073486328125
0.00010228157043457031,0.07299566268920898,0.0020392947235107414,0.019421,5.316734313964844e-05,0.00018739700317382812
0.00011110305786132812,0.0746157169342041,0.0008947486267089841,0.008014,4.744529724121094e-05,0.0001785755157470703
8.344650268554688e-05,0.07253599166870117,0.0014051481933593747,0.004603,4.792213439941406e-05,0.00018334388732910156
8.368492126464844e-05,0.0424046516418457,0.001097414245605468,0.01701,3.933906555175781e-05,0.0001614093780517578
8.106231689453125e-05,0.08488035202026367,0.0014040367431640624,0.022043,4.4345855712890625e-05,0.0001857280731201172
8.153915405273438e-05,0.08072352409362793,0.0012486214294433595,0.010586,4.9591064453125e-05,0.00018596649169921875
0.00011372566223144531,0.05339837074279785,0.001286034606933592,0.019526,5.078315734863281e-05,0.00018978118896484375
0.00013899803161621094,0.06618475914001465,0.006684955108642577,0.019862,4.887580871582031e-05,0.00017213821411132812
0.00010824203491210938,0.07406306266784668,0.0009703527069091795,0.00719,3.170967102050781e-05,0.00013566017150878906
0.00010037422180175781,0.14626336097717285,0.00399396467590332,0.008796,5.078315734863281e-05,0.00018930435180664062
7.486343383789062e-05,0.06471896171569824,0.000979036315917968,0.028191,3.075599670410156e-05,0.00011944770812988281
0.00011944770812988281,0.05457472801208496,0.0022345731048583964,0.060372,4.601478576660156e-05,0.0001735687255859375
8.034706115722656e-05,0.06319642066955566,0.022203039657592773,0.056513,4.506111145019531e-05,0.00016880035400390625
9.584426879882812e-05,0.14540815353393555,0.001380247344970706,0.03251,5.269050598144531e-05,0.0001881122589111328
7.367134094238281e-05,0.12000393867492676,0.016822211502075197,0.015602,5.269050598144531e-05,0.00019407272338867188
8.821487426757812e-05,0.13013792037963867,0.001309167541503906,0.013386,4.38690185546875e-05,0.0001652240753173828
7.557868957519531e-05,0.12162256240844727,0.014616855239868165,0.033275,5.078315734863281e-05,0.0001900196075439453
7.367134094238281e-05,0.12400150299072266,0.0008918460235595692,0.025364,5.0067901611328125e-05,0.0001900196075439453
7.462501525878906e-05,0.05072283744812012,0.001088297271728515,0.01135,4.172325134277344e-05,0.0001556873321533203
0.00010752677917480469,0.08209061622619629,0.0010116522521972648,0.028753,4.9591064453125e-05,0.00019216537475585938
7.390975952148438e-05,0.11643743515014648,0.0014396021270751957,0.01951,4.482269287109375e-05,0.00018095970153808594
0.00010824203491210938,0.06807112693786621,0.0008565130157470735,0.068658,5.1975250244140625e-05,0.00018548965454101562
0.00012254714965820312,0.13734221458435059,0.005061869369506836,0.006464,4.76837158203125e-05,0.0001709461212158203
0.00012350082397460938,0.135148286819458,0.0014257581176757815,0.010931,4.863739013671875e-05,0.0001697540283203125
7.200241088867188e-05,0.11416745185852051,0.0020170901031494153,0.022628,2.7894973754882812e-05,0.00010371208190917969
0.00010395050048828125,0.11473584175109863,0.0011150149230957033,0.005462,5.054473876953125e-05,0.0001900196075439453
0.00010132789611816406,0.03116154670715332,0.0010220284576415994,0.034638,4.696846008300781e-05,0.00017714500427246094
9.417533874511719e-05,0.07583284378051758,0.0013274302978515638,0.024973,4.863739013671875e-05,0.00016736984252929688
8.034706115722656e-05,0.06073355674743652,0.0012604120330810542,0.015792,5.078315734863281e-05,0.00018215179443359375
7.653236389160156e-05,0.08234429359436035,0.006007864257812499,0.017628,4.982948303222656e-05,0.00018787384033203125
9.822845458984375e-05,0.05820155143737793,0.00225448553466797,0.020751,4.839897155761719e-05,0.0001735687255859375
8.96453857421875e-05,0.05724215507507324,0.004203938751220703,0.004845,4.9114227294921875e-05,0.00017142295837402344
0.00018477439880371094,0.03931713104248047,0.0020824546356201174,0.004573,4.100799560546875e-05,0.00015020370483398438
0.0001010894775390625,0.04574155807495117,0.001726550064086914,0.00679,2.5033950805664062e-05,9.322166442871094e-05
0.00010418891906738281,0.03846454620361328,0.002339953567504882,0.018623,4.5299530029296875e-05,0.0001690387725830078
0.00012350082397460938,0.05037498474121094,0.014695747940063477,0.008433,2.5033950805664062e-05,0.00010037422180175781
7.462501525878906e-05,0.06151127815246582,0.0029922015228271495,0.023596,5.078315734863281e-05,0.0001881122589111328
0.00010728836059570312,0.07956552505493164,0.0013678349914550796,0.015856,4.982948303222656e-05,0.00018453598022460938
7.367134094238281e-05,0.0636289119720459,0.0013740220489501936,0.026381,4.5299530029296875e-05,0.00017595291137695312
0.00011754035949707031,0.0631399154663086,0.0012981805267333994,0.016356,4.982948303222656e-05,0.00019168853759765625
9.918212890625e-05,0.05858254432678223,0.0006763384399414065,0.006069,2.47955322265625e-05,9.512901306152344e-05
6.556510925292969e-05,0.04674649238586426,0.0009154483795166014,0.0103,3.123283386230469e-05,0.00011706352233886719
0.00020241737365722656,0.0656423568725586,0.0026457944488525384,0.044815,5.245208740234375e-05,0.0001900196075439453
8.487701416015625e-05,0.0627443790435791,0.0014327992401123035,0.018679,4.9591064453125e-05,0.00018358230590820312
8.654594421386719e-05,0.12813329696655273,0.001999481979370117,0.029009,3.0040740966796875e-05,9.799003601074219e-05
7.82012939453125e-05,0.05392289161682129,0.0006580776672363287,0.015902,2.1696090698242188e-05,7.62939453125e-05
0.00010609626770019531,0.0698089599609375,0.001844915283203125,0.005712,5.125999450683594e-05,0.00018835067749023438
9.846687316894531e-05,0.0796654224395752,0.0008948638916015626,0.005325,5.054473876953125e-05,0.00018930435180664062
9.512901306152344e-05,0.027850866317749023,0.0010573583374023435,0.009249,3.528594970703125e-05,0.0001308917999267578
7.2479248046875e-05,0.02821826934814453,0.01673652798461914,0.014657,4.649162292480469e-05,0.00017905235290527344
9.584426879882812e-05,0.05545926094055176,0.01879029783630371,0.010081,4.792213439941406e-05,0.000186920166015625
0.00010657310485839844,0.0768284797668457,0.0007022668914794909,0.025267,2.8848648071289062e-05,0.00011849403381347656
8.511543273925781e-05,0.07850861549377441,0.0012660197753906269,0.032948,5.1975250244140625e-05,0.0001914501190185547
0.00011086463928222656,0.09070539474487305,0.0022964533386230467,0.015594,4.553794860839844e-05,0.00018644332885742188
0.00010728836059570312,0.06630611419677734,0.0008815564575195313,0.009606,5.054473876953125e-05,0.00018835067749023438
7.62939453125e-05,0.061003923416137695,0.0011986828155517576,0.008118,5.173683166503906e-05,0.00015044212341308594
0.00010228157043457031,0.11302590370178223,0.000665170501708983,0.024601,2.5510787963867188e-05,9.083747863769531e-05
0.00011873245239257812,0.09179520606994629,0.0008348556518554687,0.00415,5.1975250244140625e-05,0.00019168853759765625
0.000133514404296875,0.09791040420532227,0.004182884506225587,0.018871,5.221366882324219e-05,0.0001971721649169922
6.937980651855469e-05,0.10783648490905762,0.0013641947631835953,0.021462,5.1975250244140625e-05,0.00018668174743652344
0.00010013580322265625,0.08924150466918945,0.0013956502685546872,0.006949,4.482269287109375e-05,0.00017142295837402344
0.00011134147644042969,0.05632448196411133,0.0006155902099609367,0.026505,2.2649765014648438e-05,8.368492126464844e-05
7.772445678710938e-05,0.06601905822753906,0.0019001364135742202,0.01681,4.76837158203125e-05,0.00018668174743652344
0.00010013580322265625,0.0822761058807373,0.0038819374389648456,0.041718,3.528594970703125e-05,0.00013589859008789062
7.534027099609375e-05,0.07938408851623535,0.006686426361083984,0.035517,5.14984130859375e-05,0.00019359588623046875
9.775161743164062e-05,0.10931730270385742,0.0012871167755126936,0.02099,5.1021575927734375e-05,0.00018596649169921875
7.43865966796875e-05,0.09803628921508789,0.001035375305175782,0.029754,3.0994415283203125e-05,0.00012612342834472656
7.081031799316406e-05,0.08241081237792969,0.003847730316162111,0.024886,5.1021575927734375e-05,0.0001900196075439453
7.224082946777344e-05,0.11448931694030762,0.0009666698913574218,0.013502,4.982948303222656e-05,0.0001862049102783203
7.534027099609375e-05,0.05566287040710449,0.006264160110473633,0.009198,2.3603439331054688e-05,8.726119995117188e-05
8.344650268554688e-05,0.054747819900512695,0.0041864151153564455,0.024034,2.5272369384765625e-05,8.797645568847656e-05
9.465217590332031e-05,0.05300641059875488,0.0006457919158935552,0.030521,2.3365020751953125e-05,8.177757263183594e-05
7.748603820800781e-05,0.06526374816894531,0.0058567681427001955,0.014513,4.315376281738281e-05,0.00016808509826660156
0.00010132789611816406,0.08656454086303711,0.002824357604980468,0.019525,5.2928924560546875e-05,0.00019478797912597656
0.00014138221740722656,0.07373499870300293,0.0016066803436279309,0.046402,2.2172927856445312e-05,9.322166442871094e-05
6.914138793945312e-05,0.05852556228637695,0.0007972164611816379,0.053927,4.553794860839844e-05,0.00017905235290527344
0.00012302398681640625,0.0701136589050293,0.0058384067687988275,0.026484,5.1021575927734375e-05,0.0001895427703857422
7.271766662597656e-05,0.08153390884399414,0.0013417665557861336,0.011267,4.839897155761719e-05,0.0001850128173828125
0.00010251998901367188,0.06542468070983887,0.005689689773559568,0.037656,4.458427429199219e-05,0.0001723766326904297
8.0108642578125e-05,0.1099236011505127,0.0013311973571777345,0.01465,4.315376281738281e-05,0.0001690387725830078
7.343292236328125e-05,0.09670662879943848,0.0023640195312500008,0.015031,4.4345855712890625e-05,0.00016880035400390625
8.654594421386719e-05,0.10852503776550293,0.025328674545288084,0.01776,5.245208740234375e-05,0.00019097328186035156
8.440017700195312e-05,0.07642030715942383,0.0007257285766601564,0.007782,2.9325485229492188e-05,0.00011491775512695312
0.00011444091796875,0.017143726348876953,0.002070233810424805,0.018362,2.4557113647460938e-05,9.012222290039062e-05
0.00014352798461914062,0.049222707748413086,0.0018692973785400394,0.005232,4.673004150390625e-05,0.00016736984252929688
0.0001456737518310547,0.043976783752441406,0.0009502235260009763,0.004341,3.5762786865234375e-05,0.00012254714965820312
0.00018477439880371094,0.034512996673583984,0.0011598000488281246,0.005329,4.100799560546875e-05,0.00015664100646972656
0.00011873245239257812,0.03486061096191406,0.0006798547210693368,0.017331,2.3365020751953125e-05,8.7738037109375e-05
8.368492126464844e-05,0.050455331802368164,0.0012066157226562502,0.010062,2.288818359375e-05,8.153915405273438e-05
7.367134094238281e-05,0.03621864318847656,0.0026958455352783205,0.021172,4.3392181396484375e-05,0.00015687942504882812
0.00011014938354492188,0.0794527530670166,0.0011646475067138666,0.026876,3.886222839355469e-05,0.00014662742614746094
0.00011014938354492188,0.051702022552490234,0.013484055908203126,0.041192,7.152557373046875e-05,0.00019097328186035156
8.20159912109375e-05,0.06206250190734863,0.0021740443878173824,0.009832,4.291534423828125e-05,0.000141143798828125
9.965896606445312e-05,0.09382820129394531,0.0022556743927001945,0.012743,3.1948089599609375e-05,0.00012421607971191406
8.726119995117188e-05,0.05878758430480957,0.0013012872314453125,0.012815,4.291534423828125e-05,0.0001590251922607422
0.00014472007751464844,0.05120491981506348,0.0016700076293945307,0.02783,4.9114227294921875e-05,0.00016832351684570312
0.00012230873107910156,0.07101154327392578,0.0014365661468505857,0.011516,4.839897155761719e-05,0.0001881122589111328
0.0001533031463623047,0.07810807228088379,0.0009807941894531252,0.008102,3.933906555175781e-05,0.0001468658447265625
9.679794311523438e-05,0.10437631607055664,0.0013419234008789065,0.006853,5.269050598144531e-05,0.00017404556274414062
8.845329284667969e-05,0.05631303787231445,0.0018612652740478512,0.004479,3.933906555175781e-05,0.0001461505889892578
0.0001239776611328125,0.024214982986450195,0.0007450352783203093,0.046788,2.5272369384765625e-05,9.775161743164062e-05
0.00010347366333007812,0.057874202728271484,0.0011964821014404294,0.014784,3.981590270996094e-05,0.00015807151794433594
7.724761962890625e-05,0.05356478691101074,0.012315471755981446,0.027288,4.1961669921875e-05,0.00015282630920410156
8.20159912109375e-05,0.07039642333984375,0.0049260352783203135,0.026982,5.221366882324219e-05,0.00018930435180664062
7.319450378417969e-05,0.08492422103881836,0.0013204088592529278,0.047085,4.57763671875e-05,0.00017189979553222656
0.00011324882507324219,0.09050893783569336,0.001442213638305663,0.049242,5.316734313964844e-05,0.00020074844360351562
9.822845458984375e-05,0.10136580467224121,0.0012172954559326182,0.023825,2.4318695068359375e-05,9.465217590332031e-05
7.128715515136719e-05,0.07779645919799805,0.0011292661895751926,0.048751,5.054473876953125e-05,0.0001857280731201172
0.0001571178436279297,0.08727288246154785,0.0014014194793701175,0.020818,5.1975250244140625e-05,0.0001952648162841797
9.5367431640625e-05,0.09498310089111328,0.0008595702056884771,0.028037,4.8160552978515625e-05,0.00018477439880371094
9.369850158691406e-05,0.08299827575683594,0.0022660182037353514,0.014496,5.1975250244140625e-05,0.0001857280731201172
7.200241088867188e-05,0.08227229118347168,0.018602911529541015,0.02919,5.1021575927734375e-05,0.0002200603485107422
0.00011086463928222656,0.0843052864074707,0.0013425163116455065,0.021791,4.6253204345703125e-05,0.00018596649169921875
0.00010538101196289062,0.09763860702514648,0.020100303955078124,0.02893,2.4557113647460938e-05,8.7738037109375e-05
8.296966552734375e-05,0.10753798484802246,0.0013734608001708982,0.011993,4.57763671875e-05,0.00016999244689941406
7.581710815429688e-05,0.10840797424316406,0.0008606549530029289,0.047972,5.030632019042969e-05,0.00018787384033203125
8.344650268554688e-05,0.1077885627746582,0.0014128248596191398,0.013135,4.696846008300781e-05,0.00017595291137695312
0.00010848045349121094,0.045934438705444336,0.0010384539947509777,0.022014,2.5987625122070312e-05,9.202957153320312e-05
0.00012993812561035156,0.1114351749420166,0.0013264655761718747,0.010007,4.291534423828125e-05,0.0001666545867919922
0.00015497207641601562,0.12349343299865723,0.0021590228881835944,0.008216,4.029273986816406e-05,0.00015783309936523438
7.2479248046875e-05,0.0729677677154541,0.001417813552856445,0.037911,5.1975250244140625e-05,0.0001926422119140625
0.00010037422180175781,0.07376742362976074,0.0013455275268554681,0.023903,4.458427429199219e-05,0.0001838207244873047
9.775161743164062e-05,0.09243321418762207,0.0011867682800292961,0.025714,3.8623809814453125e-05,0.00014662742614746094
7.510185241699219e-05,0.09418272972106934,0.0013640817413330085,0.021449,4.601478576660156e-05,0.00016880035400390625
7.915496826171875e-05,0.09151792526245117,0.0014309233245849602,0.008344,5.1021575927734375e-05,0.00019025802612304688
8.797645568847656e-05,0.10597443580627441,0.0015181388092041018,0.026955,4.4345855712890625e-05,0.00017523765563964844
0.00012254714965820312,0.10150003433227539,0.013180422821044924,0.04296,4.4345855712890625e-05,0.00016736984252929688
0.0001251697540283203,0.09573984146118164,0.000900029891967774,0.014431,2.4080276489257812e-05,8.606910705566406e-05
8.20159912109375e-05,0.0804905891418457,0.001376327758789063,0.007819,5.125999450683594e-05,0.00018906593322753906
0.00010728836059570312,0.03531312942504883,0.0018214193420410148,0.029492,3.266334533691406e-05,0.00012421607971191406
0.0001270771026611328,0.06200551986694336,0.0010085386199951175,0.025758,3.0994415283203125e-05,0.00010991096496582031
0.0001513957977294922,0.05379486083984375,0.0011213634948730473,0.014877,3.838539123535156e-05,0.000141143798828125
7.390975952148438e-05,0.07655477523803711,0.0008414583740234379,0.006519,5.316734313964844e-05,0.00019288063049316406
0.00010561943054199219,0.08150315284729004,0.0012165861358642577,0.004026,4.649162292480469e-05,0.00016450881958007812
0.00011110305786132812,0.04463505744934082,0.0011159620208740229,0.041658,3.719329833984375e-05,0.0001430511474609375
7.915496826171875e-05,0.07304954528808594,0.010022099990844725,0.016105,5.53131103515625e-05,0.00020122528076171875
0.00010800361633300781,0.0796816349029541,0.0013518580017089846,0.011219,5.125999450683594e-05,0.0001990795135498047
8.606910705566406e-05,0.07455754280090332,0.009691937850952148,0.008626,2.6702880859375e-05,9.036064147949219e-05
9.608268737792969e-05,0.08281660079956055,0.0018526255187988278,0.006544,5.078315734863281e-05,0.00019478797912597656
7.295608520507812e-05,0.05980348587036133,0.0006712820739746099,0.023378,2.3603439331054688e-05,9.226799011230469e-05
0.00011706352233886719,0.06693696975708008,0.0013944635772705077,0.02946,4.38690185546875e-05,0.0001659393310546875
9.393692016601562e-05,0.06531238555908203,0.0027857596588134765,0.015155,3.0040740966796875e-05,0.00010633468627929688
8.034706115722656e-05,0.10738515853881836,0.0017546273040771488,0.01342,2.3126602172851562e-05,8.58306884765625e-05
8.58306884765625e-05,0.08568406105041504,0.008816930770874025,0.02175,5.054473876953125e-05,0.00019073486328125
7.915496826171875e-05,0.08635830879211426,0.0012361782379150393,0.016943,2.1457672119140625e-05,9.632110595703125e-05
8.845329284667969e-05,0.09042859077453613,0.03530117842102051,0.022836,2.288818359375e-05,8.106231689453125e-05
8.988380432128906e-05,0.0696554183959961,0.002222788635253905,0.018759,5.14984130859375e-05,0.00019812583923339844
6.985664367675781e-05,0.10346674919128418,0.006726136062622071,0.016127,2.9802322387695312e-05,0.0001246929168701172
9.584426879882812e-05,0.07177972793579102,0.0017974356079101562,0.01141,5.0067901611328125e-05,0.00018668174743652344
0.00010442733764648438,0.0708308219909668,0.0015336706542968745,0.028385,5.054473876953125e-05,0.00019073486328125
0.00010323524475097656,0.05769062042236328,0.0017222953338623045,0.022723,4.553794860839844e-05,0.00016498565673828125
7.700920104980469e-05,0.049268245697021484,0.0013828011169433607,0.045486,4.267692565917969e-05,0.00016641616821289062
7.295608520507812e-05,0.08295249938964844,0.005254917480468749,0.013048,4.482269287109375e-05,0.00017023086547851562
7.748603820800781e-05,0.09596395492553711,0.0018229090118408202,0.00436,5.125999450683594e-05,0.0001919269561767578
0.00012135505676269531,0.032968759536743164,0.007403373336791991,0.023525,2.6702880859375e-05,0.00011682510375976562
0.00021147727966308594,0.07621145248413086,0.005337139282226563,0.01959,2.4318695068359375e-05,8.749961853027344e-05
9.5367431640625e-05,0.04799008369445801,0.01860849787902832,0.008128,3.62396240234375e-05,0.00012731552124023438
7.987022399902344e-05,0.05228614807128906,0.003321313842773437,0.015941,4.76837158203125e-05,0.0001704692840576172
9.632110595703125e-05,0.0911552906036377,0.001421302398681639,0.020466,5.1021575927734375e-05,0.00018644332885742188
9.965896606445312e-05,0.09816169738769531,0.0013480211639404303,0.01036,4.9114227294921875e-05,0.0001704692840576172
9.751319885253906e-05,0.09685373306274414,0.0007736122131347667,0.020675,2.5987625122070312e-05,0.00010466575622558594
0.00011539459228515625,0.10547947883605957,0.0013582334136962894,0.005415,5.340576171875e-05,0.0001957416534423828
8.368492126464844e-05,0.07741832733154297,0.011907678207397458,0.033466,4.792213439941406e-05,0.00019621849060058594
8.058547973632812e-05,0.052843570709228516,0.0006552019500732434,0.035835,2.5033950805664062e-05,9.34600830078125e-05
9.703636169433594e-05,0.08411312103271484,0.020045208419799804,0.016836,5.245208740234375e-05,0.0001983642578125
8.606910705566406e-05,0.06601309776306152,0.016764611907958984,0.042254,4.887580871582031e-05,0.00018668174743652344
0.00011515617370605469,0.08029985427856445,0.012632493637084961,0.005077,5.125999450683594e-05,0.00018930435180664062
0.00011610984802246094,0.10103821754455566,0.0013441977844238298,0.024539,4.9591064453125e-05,0.0001811981201171875
0.000102996826171875,0.10447287559509277,0.0013873213653564451,0.005837,4.5299530029296875e-05,0.00016689300537109375
7.772445678710938e-05,0.0769660472869873,0.0010518630065917967,0.004746,3.361701965332031e-05,0.0001327991485595703
0.00013184547424316406,0.07814931869506836,0.0013315505523681624,0.025198,4.3392181396484375e-05,0.0001735687255859375
0.00011444091796875,0.10094547271728516,0.0015015390167236325,0.007674,5.1021575927734375e-05,0.00019311904907226562
0.00010848045349121094,0.08555436134338379,0.0013225151214599634,0.043334,4.4345855712890625e-05,0.0001804828643798828
7.915496826171875e-05,0.04604005813598633,0.005563265869140618,0.075953,2.5987625122070312e-05,9.369850158691406e-05
0.00010085105895996094,0.09763216972351074,0.0012969122619628896,0.018828,4.172325134277344e-05,0.0001595020294189453
0.00010514259338378906,0.11150503158569336,0.00234819952392578,0.043761,2.47955322265625e-05,9.846687316894531e-05
9.799003601074219e-05,0.10382652282714844,0.004327350921630859,0.01268,4.482269287109375e-05,0.00017642974853515625
0.00010752677917480469,0.07560896873474121,0.0007599570312499995,0.007846,3.647804260253906e-05,0.00014591217041015625
0.00010180473327636719,0.08810663223266602,0.009453375991821288,0.022741,3.8623809814453125e-05,0.00013375282287597656
9.775161743164062e-05,0.10058021545410156,0.0007878729400634769,0.008669,5.125999450683594e-05,0.00019097328186035156
9.465217590332031e-05,0.07274985313415527,0.012803558303833007,0.028198,5.1975250244140625e-05,0.00018906593322753906
8.96453857421875e-05,0.09407353401184082,0.0013450482177734362,0.01572,3.5762786865234375e-05,0.00013947486877441406
6.699562072753906e-05,0.09570574760437012,0.0008948230285644523,0.035948,4.792213439941406e-05,0.00016808509826660156
7.724761962890625e-05,0.0889883041381836,0.0007473556823730469,0.008293,3.3855438232421875e-05,0.00011944770812988281
8.273124694824219e-05,0.06062912940979004,0.000754823226928711,0.003855,3.62396240234375e-05,0.00014019012451171875
0.00011563301086425781,0.030288219451904297,0.003019695449829102,0.013399,5.53131103515625e-05,0.00021409988403320312
8.440017700195312e-05,0.035045623779296875,0.0010225023498535157,0.014376,3.504753112792969e-05,0.0001380443572998047
0.00010776519775390625,0.05341815948486328,0.0013561283569335936,0.009202,4.649162292480469e-05,0.00017189979553222656
9.560585021972656e-05,0.04066944122314453,0.0007827456817626954,0.003489,3.743171691894531e-05,0.0001418590545654297
0.00013208389282226562,0.03688549995422363,0.0010532234344482437,0.031134,3.5762786865234375e-05,0.00013208389282226562
8.678436279296875e-05,0.03701519966125488,0.0020393557586669935,0.021046,4.935264587402344e-05,0.00018286705017089844
8.821487426757812e-05,0.05041003227233887,0.002312897171020508,0.008461,4.124641418457031e-05,0.00016260147094726562
7.557868957519531e-05,0.01705026626586914,0.0010104464721679696,0.018455,3.790855407714844e-05,0.0001418590545654297
0.00010347366333007812,0.038733482360839844,0.0013339115447998044,0.005518,4.57763671875e-05,0.0001621246337890625
6.699562072753906e-05,0.02369976043701172,0.0017306580657958986,0.007638,2.3365020751953125e-05,8.702278137207031e-05
9.846687316894531e-05,0.05188870429992676,0.0006908876800537107,0.006635,2.5272369384765625e-05,9.1552734375e-05
8.416175842285156e-05,0.04523658752441406,0.0022814400939941406,0.005522,5.125999450683594e-05,0.0001952648162841797
0.00010776519775390625,0.05966520309448242,0.0028756390838623053,0.015222,2.5510787963867188e-05,9.799003601074219e-05
0.00010514259338378906,0.0626378059387207,0.0013251343078613288,0.010993,3.9577484130859375e-05,0.00014901161193847656
7.963180541992188e-05,0.05028510093688965,0.0012383151092529299,0.041796,4.982948303222656e-05,0.00017976760864257812
6.747245788574219e-05,0.07752037048339844,0.0012803039093017572,0.014323,2.7894973754882812e-05,9.1552734375e-05
0.00010561943054199219,0.05762815475463867,0.0007044414825439459,0.015843,2.5272369384765625e-05,9.322166442871094e-05
7.700920104980469e-05,0.05280280113220215,0.0008353391723632808,0.025117,2.9802322387695312e-05,0.000110626220703125
0.00010180473327636719,0.09953546524047852,0.0008643152313232427,0.011517,3.0040740966796875e-05,0.00010919570922851562
7.963180541992188e-05,0.0873112678527832,0.00930904377746582,0.015337,4.7206878662109375e-05,0.0001652240753173828
7.557868957519531e-05,0.08226537704467773,0.0013765431671142574,0.012472,5.173683166503906e-05,0.00019884109497070312
7.2479248046875e-05,0.09254646301269531,0.0012933153076171884,0.025133,4.982948303222656e-05,0.0001900196075439453
0.00010204315185546875,0.032758474349975586,0.0019063964843749996,0.015275,3.910064697265625e-05,0.00014090538024902344
0.00011181831359863281,0.060202598571777344,0.0008529234008789067,0.007342,3.647804260253906e-05,0.0001289844512939453
0.00011301040649414062,0.0659630298614502,0.002529205856323242,0.00619,4.744529724121094e-05,0.0002307891845703125
0.00010204315185546875,0.09738945960998535,0.002316130264282226,0.015617,5.0067901611328125e-05,0.00019860267639160156
9.393692016601562e-05,0.0698251724243164,0.01915930206298828,0.02843,4.982948303222656e-05,0.00018835067749023438
0.00011491775512695312,0.09801101684570312,0.00141784228515625,0.008508,4.744529724121094e-05,0.00017023086547851562
8.511543273925781e-05,0.0878140926361084,0.0012026080780029296,0.005882,3.790855407714844e-05,0.00011777877807617188
8.487701416015625e-05,0.0675504207611084,0.0009797113037109395,0.04024,2.4318695068359375e-05,9.393692016601562e-05
0.00010585784912109375,0.07509636878967285,0.001372237899780273,0.015622,5.1021575927734375e-05,0.0001938343048095703
8.535385131835938e-05,0.08042192459106445,0.001226573196411132,0.018859,5.14984130859375e-05,0.0001857280731201172
8.034706115722656e-05,0.0868680477142334,0.0008229249572753901,0.01889,2.9087066650390625e-05,0.0001232624053955078
7.390975952148438e-05,0.10414791107177734,0.0019134050598144528,0.006426,7.367134094238281e-05,0.00020456314086914062
7.462501525878906e-05,0.07687067985534668,0.0012425025329589855,0.022864,4.9114227294921875e-05,0.00018739700317382812
0.0001246929168701172,0.09178447723388672,0.0060637337036132805,0.027518,2.5033950805664062e-05,9.632110595703125e-05
9.894371032714844e-05,0.1275310516357422,0.009882458129882813,0.011909,4.5299530029296875e-05,0.00017213821411132812
0.00011444091796875,0.08385705947875977,0.0013510161285400397,0.020887,4.4345855712890625e-05,0.00017452239990234375
7.796287536621094e-05,0.1032407283782959,0.0008682747039794915,0.016434,5.173683166503906e-05,0.0001914501190185547
0.00015020370483398438,0.08218502998352051,0.0014006364288330075,0.015431,4.3392181396484375e-05,0.0001747608184814453
8.20159912109375e-05,0.0850517749786377,0.001138536499023438,0.013302,5.078315734863281e-05,0.00019288063049316406
9.226799011230469e-05,0.05997419357299805,0.0013419665069580077,0.004778,4.744529724121094e-05,0.00017189979553222656
0.0001049041748046875,0.07434463500976562,0.0007154412384033203,0.014638,2.5033950805664062e-05,8.749961853027344e-05
0.0001049041748046875,0.032637596130371094,0.0006948905181884749,0.016605,2.5510787963867188e-05,0.00010275840759277344
0.00010156631469726562,0.06256580352783203,0.003111300186157226,0.033346,2.5033950805664062e-05,8.487701416015625e-05
0.00010442733764648438,0.04837679862976074,0.0010956198577880862,0.008912,4.5299530029296875e-05,0.0001666545867919922
0.00010132789611816406,0.05075478553771973,0.0007521197357177739,0.032096,3.0994415283203125e-05,9.226799011230469e-05
0.00011038780212402344,0.0934288501739502,0.00140309373474121,0.029284,5.221366882324219e-05,0.0001926422119140625
9.72747802734375e-05,0.07842278480529785,0.0010259272308349617,0.012228,4.935264587402344e-05,0.0001735687255859375
7.772445678710938e-05,0.1108701229095459,0.0013264947509765632,0.012065,4.363059997558594e-05,0.00016188621520996094
0.00010275840759277344,0.05022621154785156,0.001125875503540038,0.020868,5.173683166503906e-05,0.00019311904907226562
7.319450378417969e-05,0.04179644584655762,0.0009516571807861324,0.007995,3.9577484130859375e-05,0.00013184547424316406
8.487701416015625e-05,0.059274911880493164,0.0011138609161376956,0.004226,3.910064697265625e-05,0.00013256072998046875
8.106231689453125e-05,0.06863856315612793,0.002552791137695312,0.00723,5.1021575927734375e-05,0.0001926422119140625
0.00011610984802246094,0.03134441375732422,0.0011925015411376957,0.027829,4.982948303222656e-05,0.00019025802612304688
7.05718994140625e-05,0.053704023361206055,0.0007467149963378905,0.007751,4.5299530029296875e-05,0.00017261505126953125
0.00011491775512695312,0.06059670448303223,0.0010082937774658195,0.011919,5.0067901611328125e-05,0.0001766681671142578
0.00011181831359863281,0.057196855545043945,0.0010941124725341797,0.004045,4.506111145019531e-05,0.00016355514526367188
9.870529174804688e-05,0.09208178520202637,0.0024843965454101544,0.038433,4.744529724121094e-05,0.0001800060272216797
0.00010919570922851562,0.06636953353881836,0.002525561111450192,0.036582,3.5762786865234375e-05,0.00012946128845214844
8.296966552734375e-05,0.0698995590209961,0.03146416816711426,0.007775,4.9591064453125e-05,0.00017213821411132812
0.00011730194091796875,0.03147077560424805,0.002836035415649414,0.004353,4.5299530029296875e-05,0.00017404556274414062
9.179115295410156e-05,0.04113888740539551,0.0007730694427490236,0.004861,3.8623809814453125e-05,0.000141143798828125
8.559226989746094e-05,0.0496821403503418,0.0011745554656982429,0.014228,3.7670135498046875e-05,0.00016450881958007812
7.390975952148438e-05,0.05836844444274902,0.0013675939636230462,0.016767,2.47955322265625e-05,9.036064147949219e-05
0.00011730194091796875,0.08205080032348633,0.0020485948638916014,0.006817,5.054473876953125e-05,0.00018906593322753906
8.487701416015625e-05,0.08597731590270996,0.001421994949340817,0.034424,4.9114227294921875e-05,0.00018787384033203125
9.918212890625e-05,0.09167814254760742,0.0013365814971923826,0.01247,4.673004150390625e-05,0.00018262863159179688
7.343292236328125e-05,0.10609197616577148,0.02310982145690918,0.011906,2.7894973754882812e-05,0.00011014938354492188
0.00010442733764648438,0.07234358787536621,0.000909993972778321,0.014535,5.1975250244140625e-05,0.00019359588623046875
0.00010466575622558594,0.10894274711608887,0.0019220914306640625,0.007731,3.838539123535156e-05,0.00015497207641601562
0.00015282630920410156,0.049291133880615234,0.001040661437988281,0.007242,5.054473876953125e-05,0.00018072128295898438
0.00010251998901367188,0.048033952713012695,0.0027996475067138676,0.009616,3.266334533691406e-05,0.00012922286987304688
6.890296936035156e-05,0.05499982833862305,0.0012195204315185552,0.014719,2.3603439331054688e-05,8.392333984375e-05
0.0001049041748046875,0.03466391563415527,0.0006894817352294923,0.0135,2.384185791015625e-05,8.797645568847656e-05
9.799003601074219e-05,0.07396531105041504,0.0013590025787353528,0.017112,4.38690185546875e-05,0.00016832351684570312
9.298324584960938e-05,0.06954503059387207,0.0010965078125000013,0.029299,4.363059997558594e-05,0.00017189979553222656
8.034706115722656e-05,0.07583999633789062,0.0013253087615966806,0.010665,4.4345855712890625e-05,0.00016641616821289062
7.462501525878906e-05,0.08424878120422363,0.000837076675415039,0.005013,5.054473876953125e-05,0.0001938343048095703
7.557868957519531e-05,0.06606769561767578,0.0008754781951904305,0.011626,5.1021575927734375e-05,0.00019502639770507812
0.0001010894775390625,0.04978179931640625,0.0033539857635498044,0.007099,4.172325134277344e-05,0.00015306472778320312
0.00010395050048828125,0.04665541648864746,0.0007345198974609383,0.010639,2.7894973754882812e-05,9.465217590332031e-05
9.942054748535156e-05,0.06995487213134766,0.0010956971893310548,0.004299,5.459785461425781e-05,0.00018787384033203125
7.557868957519531e-05,0.057053327560424805,0.0009898371734619145,0.005421,4.9591064453125e-05,0.00017118453979492188
0.00011372566223144531,0.035453081130981445,0.000876971130371094,0.00637,2.7418136596679688e-05,0.00010728836059570312
0.000102996826171875,0.03883075714111328,0.0006671839294433591,0.012144,2.384185791015625e-05,8.797645568847656e-05
8.463859558105469e-05,0.04774212837219238,0.0023155442047119133,0.008795,4.363059997558594e-05,0.00016164779663085938
8.368492126464844e-05,0.06106162071228027,0.002897138092041016,0.012303,4.100799560546875e-05,0.00016021728515625
8.034706115722656e-05,0.08988761901855469,0.00399963735961914,0.015431,4.291534423828125e-05,0.00016355514526367188
0.00012636184692382812,0.07058310508728027,0.005779341354370117,0.00936,2.3603439331054688e-05,9.1552734375e-05
7.843971252441406e-05,0.07724213600158691,0.0038014326782226555,0.010703,3.1948089599609375e-05,7.82012939453125e-05
7.343292236328125e-05,0.05241966247558594,0.0023060160522460904,0.037137,2.3365020751953125e-05,8.225440979003906e-05
0.00011277198791503906,0.05584096908569336,0.0020708730926513666,0.019851,5.078315734863281e-05,0.0001914501190185547
0.00010085105895996094,0.08566546440124512,0.0013378685913085914,0.035679,5.1021575927734375e-05,0.00018215179443359375
0.0001499652862548828,0.07529020309448242,0.0014089790496826168,0.007459,4.863739013671875e-05,0.0001804828643798828
0.00010704994201660156,0.08821964263916016,0.0019412322235107422,0.026355,5.507469177246094e-05,0.0002155303955078125
0.00010347366333007812,0.07851815223693848,0.001348282440185547,0.008867,5.0067901611328125e-05,0.00018358230590820312
0.0001010894775390625,0.05341005325317383,0.0007161367797851557,0.019785,2.384185791015625e-05,8.749961853027344e-05
0.0002048015594482422,0.04298591613769531,0.0013000307006835951,0.016033,5.125999450683594e-05,0.00019311904907226562
0.00011682510375976562,0.09892582893371582,0.0013850630187988277,0.006035,4.38690185546875e-05,0.0001876354217529297
7.724761962890625e-05,0.08510231971740723,0.0013792997741699214,0.015485,4.38690185546875e-05,0.00018477439880371094
9.870529174804688e-05,0.09094619750976562,0.002427821548461914,0.005692,5.269050598144531e-05,0.00019693374633789062
9.751319885253906e-05,0.06228446960449219,0.0023547409057617184,0.00395,4.76837158203125e-05,0.0001780986785888672
8.177757263183594e-05,0.03525066375732422,0.0010526366119384765,0.008862,2.5272369384765625e-05,9.131431579589844e-05
0.00010991096496582031,0.04782891273498535,0.0028647724304199217,0.013084,3.62396240234375e-05,0.000133514404296875
8.153915405273438e-05,0.04921150207519531,0.002115030685424804,0.009284,4.9114227294921875e-05,0.00017905235290527344
8.320808410644531e-05,0.04698634147644043,0.0007376113281250003,0.004664,3.075599670410156e-05,0.0001087188720703125
8.797645568847656e-05,0.022101402282714844,0.0010038748321533203,0.025519,2.956390380859375e-05,0.00011348724365234375
8.7738037109375e-05,0.0449986457824707,0.0006007378234863282,0.025786,2.3126602172851562e-05,8.130073547363281e-05
9.5367431640625e-05,0.043418169021606445,0.0010258754425048824,0.028482,5.316734313964844e-05,0.00019168853759765625
7.62939453125e-05,0.0637962818145752,0.0013796181793212896,0.012138,5.1975250244140625e-05,0.000186920166015625
0.00010061264038085938,0.05471444129943848,0.0014046438903808599,0.010903,4.458427429199219e-05,0.00017333030700683594
7.176399230957031e-05,0.11225223541259766,0.0013273394165039063,0.010194,4.3392181396484375e-05,0.00016951560974121094
7.414817810058594e-05,0.06788015365600586,0.000783758575439452,0.017718,5.2928924560546875e-05,0.00019478797912597656
9.5367431640625e-05,0.06348991394042969,0.0013937065582275395,0.006852,4.7206878662109375e-05,0.0001742839813232422
0.00012683868408203125,0.055661916732788086,0.002245221603393555,0.005362,5.1021575927734375e-05,0.00019121170043945312
6.866455078125e-05,0.06400299072265625,0.0011365597991943362,0.012022,2.2649765014648438e-05,9.632110595703125e-05
0.000141143798828125,0.04947805404663086,0.0034191836395263686,0.021646,4.935264587402344e-05,0.0001900196075439453
7.414817810058594e-05,0.05182790756225586,0.0023128832855224615,0.014771,3.1948089599609375e-05,0.00011539459228515625
0.00011873245239257812,0.05657505989074707,0.0009203396453857423,0.005861,4.6253204345703125e-05,0.00016808509826660156
0.0001125335693359375,0.09123492240905762,0.0013752267456054665,0.03724,4.291534423828125e-05,0.0001723766326904297
0.00020647048950195312,0.0670464038848877,0.0014793343963623046,0.010881,4.5299530029296875e-05,0.00018906593322753906
7.510185241699219e-05,0.08872437477111816,0.000794254669189455,0.037666,3.910064697265625e-05,0.0001423358917236328
8.96453857421875e-05,0.09735226631164551,0.005581748840332031,0.023903,2.3603439331054688e-05,8.749961853027344e-05
0.00011801719665527344,0.09179472923278809,0.0023305949859619137,0.007132,5.125999450683594e-05,0.000194549560546875
0.00010275840759277344,0.04601550102233887,0.0009282342071533188,0.017538,4.982948303222656e-05,0.0001952648162841797
0.00010204315185546875,0.08035922050476074,0.0013699626159667973,0.02283,5.078315734863281e-05,0.0001850128173828125
0.0001316070556640625,0.05988907814025879,0.0028160396118164094,0.042473,4.553794860839844e-05,0.00018739700317382812
7.677078247070312e-05,0.08300948143005371,0.0013255827178955092,0.018451,4.410743713378906e-05,0.0001671314239501953
0.0001232624053955078,0.09365034103393555,0.000852799606323242,0.005425,4.887580871582031e-05,0.00019502639770507812
0.00014090538024902344,0.043943166732788086,0.0011497551116943366,0.045334,5.078315734863281e-05,0.00018930435180664062
0.00010228157043457031,0.06189393997192383,0.0011262295837402361,0.047463,3.170967102050781e-05,8.630752563476562e-05
7.748603820800781e-05,0.0809016227722168,0.0028839080963134756,0.022259,4.982948303222656e-05,0.0001876354217529297
8.20159912109375e-05,0.09069156646728516,0.0013168010253906265,0.056823,4.6253204345703125e-05,0.00018310546875
0.00012564659118652344,0.08817076683044434,0.0016303662567138666,0.010297,4.267692565917969e-05,0.0001621246337890625
7.605552673339844e-05,0.09821271896362305,0.004523449874877929,0.010099,5.030632019042969e-05,0.00018739700317382812
7.128715515136719e-05,0.12311959266662598,0.0024452613067626958,0.023555,4.935264587402344e-05,0.00019025802612304688
7.843971252441406e-05,0.09217214584350586,0.001347828216552733,0.021805,4.673004150390625e-05,0.00018310546875
0.00011777877807617188,0.08292341232299805,0.0017949356689453133,0.011711,4.458427429199219e-05,0.00016808509826660156
5.53131103515625e-05,0.0761253833770752,0.0007070703277587895,0.005349,4.673004150390625e-05,0.00017380714416503906
7.748603820800781e-05,0.030365943908691406,0.0010885407409667973,0.006754,3.1948089599609375e-05,0.0001201629638671875
0.00019407272338867188,0.035025596618652344,0.002008266525268555,0.006545,2.9325485229492188e-05,0.00011610984802246094
7.390975952148438e-05,0.05926179885864258,0.0012982094421386727,0.011286,4.601478576660156e-05,0.00017833709716796875
6.961822509765625e-05,0.055932044982910156,0.0007010438079833974,0.020188,2.09808349609375e-05,8.440017700195312e-05
7.82012939453125e-05,0.05321502685546875,0.0014440564270019529,0.004988,4.00543212890625e-05,0.00015163421630859375
5.4836273193359375e-05,0.049796104431152344,0.001688418365478516,0.024849,4.649162292480469e-05,0.0001761913299560547
0.0001621246337890625,0.05036497116088867,0.0011807388458251952,0.016534,2.5987625122070312e-05,0.00010132789611816406
8.392333984375e-05,0.03882336616516113,0.0035933437957763673,0.007861,4.267692565917969e-05,0.00016117095947265625
8.034706115722656e-05,0.04575085639953613,0.0012024459686279312,0.025566,4.1484832763671875e-05,0.0001633167266845703
8.821487426757812e-05,0.06385684013366699,0.0019320872650146481,0.012739,3.147125244140625e-05,0.00012254714965820312
7.271766662597656e-05,0.06048703193664551,0.001335970886230469,0.004717,1.7404556274414062e-05,6.890296936035156e-05
9.512901306152344e-05,0.02711653709411621,0.0019059324340820311,0.003592,2.9325485229492188e-05,0.00011134147644042969
7.486343383789062e-05,0.03828072547912598,0.0013813857421875013,0.025764,1.9788742065429688e-05,7.939338684082031e-05
6.914138793945312e-05,0.05087018013000488,0.004732848434448243,0.00597,3.1948089599609375e-05,0.00012612342834472656
6.604194641113281e-05,0.0363771915435791,0.0007347923431396484,0.009084,3.600120544433594e-05,0.00013303756713867188
6.937980651855469e-05,0.06435441970825195,0.0011546112518310558,0.021452,4.7206878662109375e-05,0.00017714500427246094
6.794929504394531e-05,0.06927800178527832,0.001300928985595702,0.022488,4.220008850097656e-05,0.00017523765563964844
0.00011181831359863281,0.06741595268249512,0.004397722717285156,0.006704,4.649162292480469e-05,0.00018024444580078125
0.00014543533325195312,0.07301521301269531,0.0006799254302978508,0.015487,2.3365020751953125e-05,8.988380432128906e-05
0.00012063980102539062,0.04656529426574707,0.002499498138427734,0.01574,3.266334533691406e-05,0.0001499652862548828
0.00012683868408203125,0.06776165962219238,0.003515191604614257,0.009723,6.508827209472656e-05,0.00017404556274414062
8.249282836914062e-05,0.06830120086669922,0.0020700724639892577,0.006621,5.054473876953125e-05,0.00019025802612304688
7.772445678710938e-05,0.06049299240112305,0.0008889895782470715,0.024314,4.744529724121094e-05,0.00019502639770507812
0.0001049041748046875,0.05120968818664551,0.00324321664428711,0.028939,5.054473876953125e-05,0.00019168853759765625
8.392333984375e-05,0.07449650764465332,0.001351709823608398,0.011145,4.863739013671875e-05,0.00016808509826660156
0.00011324882507324219,0.0884246826171875,0.001711011840820311,0.024948,4.38690185546875e-05,0.00017976760864257812
0.00010061264038085938,0.06477141380310059,0.0026337268218994125,0.026589,4.458427429199219e-05,0.0001685619354248047
0.00011992454528808594,0.0830376148223877,0.0020950531311035164,0.035093,4.00543212890625e-05,0.00015616416931152344
8.082389831542969e-05,0.1180107593536377,0.008668048248291016,0.00464,3.2901763916015625e-05,0.00012350082397460938
7.653236389160156e-05,0.1870725154876709,0.028131248977661134,0.015697,2.4557113647460938e-05,8.559226989746094e-05
9.751319885253906e-05,0.08489561080932617,0.007969922042846678,0.018974,5.245208740234375e-05,0.0001914501190185547
9.703636169433594e-05,0.13969802856445312,0.006021050720214844,0.01547,5.340576171875e-05,0.0001957416534423828
8.535385131835938e-05,0.04847097396850586,0.009548563735961912,0.034582,4.410743713378906e-05,0.0001952648162841797
0.0001354217529296875,0.08156037330627441,0.006433283752441406,0.014106,4.3392181396484375e-05,0.00016641616821289062
0.00010466575622558594,0.10718536376953125,0.00797527362060547,0.009888,4.4345855712890625e-05,0.00016427040100097656
9.942054748535156e-05,0.0641329288482666,0.0018068729248046853,0.032966,2.956390380859375e-05,0.00011444091796875
8.7738037109375e-05,0.07204103469848633,0.010445247512817384,0.010594,5.14984130859375e-05,0.0001938343048095703
7.176399230957031e-05,0.06690335273742676,0.0011134412994384772,0.022351,4.076957702636719e-05,0.00014853477478027344
0.00011706352233886719,0.08989524841308594,0.0007268185119628894,0.029652,2.09808349609375e-05,9.703636169433594e-05
8.702278137207031e-05,0.08694171905517578,0.001003401062011718,0.015128,1.8596649169921875e-05,6.699562072753906e-05
8.702278137207031e-05,0.09270215034484863,0.0006183335876464857,0.056615,2.1457672119140625e-05,8.0108642578125e-05
9.036064147949219e-05,0.08375096321105957,0.007978383224487306,0.024432,2.2172927856445312e-05,8.177757263183594e-05
7.200241088867188e-05,0.10955977439880371,0.0005732151641845706,0.034136,2.0265579223632812e-05,8.0108642578125e-05
7.319450378417969e-05,0.11777424812316895,0.0005620973358154303,0.008674,1.5974044799804688e-05,5.841255187988281e-05
8.177757263183594e-05,0.1136322021484375,0.005594425872802733,0.034221,4.887580871582031e-05,0.00017905235290527344
9.846687316894531e-05,0.13478493690490723,0.028646483337402343,0.030488,4.5299530029296875e-05,0.00016641616821289062
8.821487426757812e-05,0.10350704193115234,0.010474798431396481,0.038885,2.5272369384765625e-05,9.608268737792969e-05
7.748603820800781e-05,0.10567212104797363,0.0030789420776367177,0.049582,1.5735626220703125e-05,6.0558319091796875e-05
9.036064147949219e-05,0.15154004096984863,0.007445537963867188,0.014159,4.100799560546875e-05,0.00016188621520996094
7.224082946777344e-05,0.1411597728729248,0.001479313858032228,0.023717,4.935264587402344e-05,0.00019979476928710938
8.392333984375e-05,0.08054637908935547,0.003869070739746093,0.02178,8.296966552734375e-05,0.00037097930908203125
8.106231689453125e-05,0.12439775466918945,0.0007285984497070325,0.027627,4.792213439941406e-05,0.0001971721649169922
6.198883056640625e-05,0.11749434471130371,0.003917520645141601,0.016972,4.673004150390625e-05,0.00018143653869628906
7.510185241699219e-05,0.07854342460632324,0.0019940570983886727,0.015534,4.506111145019531e-05,0.00016951560974121094
6.508827209472656e-05,0.0586848258972168,0.006761413848876954,0.013312,4.506111145019531e-05,0.00017595291137695312
0.00010514259338378906,0.052494049072265625,0.0035879825134277343,0.008548,2.86102294921875e-05,0.00010943412780761719
7.653236389160156e-05,0.05119800567626953,0.0005913973236083992,0.014835,1.7404556274414062e-05,6.628036499023438e-05
0.00018596649169921875,0.06012749671936035,0.0034999676666259763,0.016104,3.1948089599609375e-05,0.00011348724365234375
8.440017700195312e-05,0.07752585411071777,0.0006724597320556629,0.019189,2.8848648071289062e-05,0.00011086463928222656
7.486343383789062e-05,0.07740426063537598,0.001352535781860351,0.01544,4.1961669921875e-05,0.0001766681671142578
7.748603820800781e-05,0.0678560733795166,0.000764625396728516,0.007035,4.5299530029296875e-05,0.00017261505126953125
9.083747863769531e-05,0.05864143371582031,0.0009563899078369152,0.021171,4.1484832763671875e-05,0.00015592575073242188
9.703636169433594e-05,0.04096055030822754,0.0008700516357421882,0.017286,3.24249267578125e-05,0.00011920928955078125
7.033348083496094e-05,0.05269289016723633,0.03331697718811035,0.017228,5.054473876953125e-05,0.00018835067749023438
6.67572021484375e-05,0.06972217559814453,0.0007000414581298832,0.012603,2.5987625122070312e-05,0.00011229515075683594
8.20159912109375e-05,0.09153914451599121,0.0013524631958007835,0.037402,5.078315734863281e-05,0.00019025802612304688
6.628036499023438e-05,0.10455203056335449,0.001882531936645511,0.035167,4.8160552978515625e-05,0.00018286705017089844
9.226799011230469e-05,0.10458183288574219,0.002047971649169922,0.019455,4.7206878662109375e-05,0.00017881393432617188
0.0001239776611328125,0.06154751777648926,0.002794675643920899,0.014417,5.173683166503906e-05,0.0001919269561767578
8.392333984375e-05,0.05809664726257324,0.0012991399993896487,0.021276,4.482269287109375e-05,0.0001575946807861328
9.417533874511719e-05,0.11071562767028809,0.0033512856597900393,0.008938,4.935264587402344e-05,0.00018858909606933594
0.00010585784912109375,0.09466695785522461,0.0017132597808837899,0.009012,3.170967102050781e-05,0.00012063980102539062
8.344650268554688e-05,0.03427624702453613,0.0007576306915283203,0.00364,3.5762786865234375e-05,0.00013303756713867188
0.00011420249938964844,0.03388047218322754,0.0007204895477294923,0.004802,2.7894973754882812e-05,9.393692016601562e-05
0.00012826919555664062,0.032920122146606445,0.0012789925384521484,0.003245,3.4332275390625e-05,0.0001347064971923828
0.00010156631469726562,0.019836902618408203,0.001498743942260742,0.013797,2.3365020751953125e-05,9.5367431640625e-05
0.00010967254638671875,0.027888774871826172,0.0009827164459228523,0.008745,3.6716461181640625e-05,0.00013327598571777344
7.557868957519531e-05,0.038378238677978516,0.0011261757354736335,0.012627,4.6253204345703125e-05,0.0002162456512451172
7.605552673339844e-05,0.05770444869995117,0.0011383128509521489,0.007414,4.220008850097656e-05,0.00015020370483398438
0.0001747608184814453,0.05539226531982422,0.00216705029296875,0.009422,4.4345855712890625e-05,0.00015783309936523438
7.414817810058594e-05,0.07488608360290527,0.0012596233520507805,0.008259,4.887580871582031e-05,0.00018930435180664062
8.440017700195312e-05,0.03679656982421875,0.013537526245117188,0.013255,3.814697265625e-05,0.00014209747314453125
7.772445678710938e-05,0.045113563537597656,0.0011410827331542958,0.016757,4.601478576660156e-05,0.0001761913299560547
8.940696716308594e-05,0.0520782470703125,0.003092011810302735,0.011699,3.528594970703125e-05,0.00015091896057128906
8.392333984375e-05,0.09135293960571289,0.003125042068481446,0.013163,4.506111145019531e-05,0.00017213821411132812
9.107589721679688e-05,0.06981110572814941,0.0007130623016357446,0.040309,2.4557113647460938e-05,8.916854858398438e-05
0.0001068115234375,0.04546952247619629,0.004731375350952149,0.01261,5.1975250244140625e-05,0.00018978118896484375
7.700920104980469e-05,0.06304216384887695,0.002069350662231445,0.00781,4.4345855712890625e-05,0.00015926361083984375
0.00010013580322265625,0.046730995178222656,0.003995792312622069,0.025205,4.172325134277344e-05,0.00015783309936523438
7.534027099609375e-05,0.04711413383483887,0.0011528331146240245,0.020564,3.504753112792969e-05,0.00014400482177734375
0.00010514259338378906,0.0556180477142334,0.0011494011230468752,0.007468,4.696846008300781e-05,0.00017714500427246094
8.082389831542969e-05,0.03419637680053711,0.000920994918823242,0.007432,3.886222839355469e-05,0.00013685226440429688
0.00013136863708496094,0.03828573226928711,0.0009829809875488288,0.011503,3.6716461181640625e-05,0.00012874603271484375
8.606910705566406e-05,0.05276131629943848,0.0009164738464355476,0.007895,3.528594970703125e-05,0.00013399124145507812
0.00011658668518066406,0.07544660568237305,0.0015363911743164066,0.028738,5.269050598144531e-05,0.0001857280731201172
0.00010728836059570312,0.07740044593811035,0.0014250757904052738,0.019628,5.316734313964844e-05,0.00020051002502441406
8.7738037109375e-05,0.09137082099914551,0.0014440748443603525,0.026701,4.839897155761719e-05,0.0001862049102783203
9.131431579589844e-05,0.08716344833374023,0.0007383937225341796,0.004889,2.4557113647460938e-05,0.00010538101196289062
0.0001747608184814453,0.07517337799072266,0.0010180688781738292,0.019433,3.647804260253906e-05,0.00013947486877441406
9.775161743164062e-05,0.08173656463623047,0.014354757186889649,0.011028,4.601478576660156e-05,0.0001823902130126953
0.00011563301086425781,0.10628819465637207,0.004929046493530273,0.013469,4.5299530029296875e-05,0.0001659393310546875
0.00010752677917480469,0.1112070083618164,0.0012480889892578124,0.01209,2.5272369384765625e-05,9.036064147949219e-05
0.0001342296600341797,0.07667303085327148,0.0019632913665771495,0.057767,4.6253204345703125e-05,0.00019049644470214844
8.678436279296875e-05,0.09591341018676758,0.012809668228149414,0.011103,2.956390380859375e-05,0.00011110305786132812
8.678436279296875e-05,0.13111329078674316,0.0007160116882324215,0.013478,2.4557113647460938e-05,8.988380432128906e-05
0.00010418891906738281,0.1114645004272461,0.0010100104980468767,0.019082,3.552436828613281e-05,0.00013113021850585938
0.00014400482177734375,0.08324384689331055,0.0010026213836669927,0.008655,2.6464462280273438e-05,9.059906005859375e-05
8.344650268554688e-05,0.126664400100708,0.001371459701538083,0.037872,4.76837158203125e-05,0.000179290771484375
0.00011277198791503906,0.08781766891479492,0.0013520795593261747,0.032274,4.696846008300781e-05,0.00017499923706054688
0.00011801719665527344,0.09493017196655273,0.0013444842071533205,0.005403,4.6253204345703125e-05,0.0001735687255859375
0.00011301040649414062,0.11310863494873047,0.002556522155761718,0.027674,4.482269287109375e-05,0.00016307830810546875
0.00013399124145507812,0.0933830738067627,0.0010141670837402342,0.007536,2.5033950805664062e-05,9.107589721679688e-05
9.369850158691406e-05,0.08145403861999512,0.0006207585906982428,0.00819,2.6464462280273438e-05,8.392333984375e-05
0.00014281272888183594,0.023122072219848633,0.0010671376647949232,0.019856,3.218650817871094e-05,0.00010657310485839844
0.00013709068298339844,0.037270307540893555,0.0009532317657470687,0.021198,4.363059997558594e-05,0.00019359588623046875
0.0001347064971923828,0.05172157287597656,0.0017886391906738273,0.010972,4.482269287109375e-05,0.00016546249389648438
9.441375732421875e-05,0.07820987701416016,0.0034762336578369156,0.020116,4.57763671875e-05,0.00017070770263671875
0.00010895729064941406,0.06799101829528809,0.0014267072143554684,0.011981,4.410743713378906e-05,0.00017499923706054688
8.654594421386719e-05,0.09573507308959961,0.001374088317871093,0.016493,4.649162292480469e-05,0.00017333030700683594
7.677078247070312e-05,0.07037091255187988,0.0024702450256347645,0.020077,2.6464462280273438e-05,9.298324584960938e-05
8.988380432128906e-05,0.09921741485595703,0.00642530191040039,0.013074,5.412101745605469e-05,0.00019693374633789062
0.0001583099365234375,0.08879923820495605,0.0009153483276367188,0.007312,5.14984130859375e-05,0.00018072128295898438
8.606910705566406e-05,0.14539408683776855,0.0014557678222656273,0.034925,5.412101745605469e-05,0.0001957416534423828
0.00010395050048828125,0.14440321922302246,0.0014393231201171863,0.031945,4.887580871582031e-05,0.0001881122589111328
8.726119995117188e-05,0.11564803123474121,0.0014264253387451173,0.018199,4.57763671875e-05,0.000179290771484375
0.0001361370086669922,0.1419389247894287,0.0013271039886474656,0.079508,2.8371810913085938e-05,0.00010919570922851562
0.00019478797912597656,0.12662577629089355,0.0014391130828857422,0.02231,5.435943603515625e-05,0.0001952648162841797
0.00010752677917480469,0.1729748249053955,0.0013783846740722666,0.047887,4.7206878662109375e-05,0.00018525123596191406
9.322166442871094e-05,0.18903636932373047,0.001469712814331052,0.049091,4.887580871582031e-05,0.0001842975616455078
8.678436279296875e-05,0.12507057189941406,0.0014371283569335931,0.009121,4.9114227294921875e-05,0.0001761913299560547
0.0001888275146484375,0.15090227127075195,0.001402583038330081,0.033613,4.6253204345703125e-05,0.00017690658569335938
0.0001537799835205078,0.09138965606689453,0.001918891647338869,0.048247,4.6253204345703125e-05,0.00017523765563964844
7.200241088867188e-05,0.0652306079864502,0.001001293289184569,0.025163,5.507469177246094e-05,0.00019979476928710938
0.00012063980102539062,0.08842992782592773,0.0008855713195800776,0.008068,5.030632019042969e-05,0.0001735687255859375
0.0001437664031982422,0.09471321105957031,0.015118224334716795,0.03905,4.839897155761719e-05,0.0001838207244873047
0.00010991096496582031,0.06944632530212402,0.0023136779937744135,0.022484,2.7179718017578125e-05,0.00013709068298339844
7.414817810058594e-05,0.09367203712463379,0.00140473323059082,0.004473,5.507469177246094e-05,0.00019502639770507812
0.00010228157043457031,0.04955768585205078,0.0015588763122558608,0.022437,3.62396240234375e-05,0.00014281272888183594
9.918212890625e-05,0.03531503677368164,0.004205115707397461,0.008942,4.2438507080078125e-05,0.00015091896057128906
0.00010848045349121094,0.04600071907043457,0.0017471719818115232,0.005367,4.029273986816406e-05,0.00015020370483398438
0.00010848045349121094,0.07751703262329102,0.0013566296539306646,0.021404,4.744529724121094e-05,0.00018477439880371094
9.822845458984375e-05,0.062170982360839844,0.002261163818359377,0.033288,5.340576171875e-05,0.0001957416534423828
0.00017333030700683594,0.09150004386901855,0.004535226760864257,0.040014,4.839897155761719e-05,0.00017714500427246094
0.00017404556274414062,0.10503268241882324,0.0014549634552001936,0.036615,5.030632019042969e-05,0.0001914501190185547
9.965896606445312e-05,0.14500761032104492,0.0013433179168701181,0.024172,4.5299530029296875e-05,0.00018525123596191406
0.00011587142944335938,0.09311413764953613,0.000993819366455078,0.017939,2.86102294921875e-05,0.00010895729064941406
0.00010728836059570312,0.12517118453979492,0.0013744271697998054,0.011581,5.340576171875e-05,0.00019788742065429688
0.00011348724365234375,0.10368609428405762,0.035163122512817384,0.046423,5.054473876953125e-05,0.00018215179443359375
9.822845458984375e-05,0.12797164916992188,0.0017977573547363276,0.026359,5.14984130859375e-05,0.00019097328186035156
0.00011301040649414062,0.07049107551574707,0.0013233598175048829,0.006456,4.673004150390625e-05,0.00017905235290527344
8.392333984375e-05,0.08129048347473145,0.0013984761505126952,0.012822,4.9114227294921875e-05,0.00018143653869628906
0.00010657310485839844,0.02836441993713379,0.0013572912902832038,0.013078,4.506111145019531e-05,0.0001671314239501953
7.462501525878906e-05,0.05231642723083496,0.0011633273162841781,0.039071,4.57763671875e-05,0.00017905235290527344
6.985664367675781e-05,0.07059621810913086,0.0013599355773925778,0.023417,5.316734313964844e-05,0.00020051002502441406
9.369850158691406e-05,0.09682273864746094,0.0013465194549560546,0.009816,4.76837158203125e-05,0.00018072128295898438
9.608268737792969e-05,0.046861886978149414,0.015358159866333009,0.014535,5.507469177246094e-05,0.00019860267639160156
0.00014495849609375,0.07353878021240234,0.003050505538940429,0.018179,2.86102294921875e-05,0.00011444091796875
8.940696716308594e-05,0.07741880416870117,0.004745360855102541,0.047171,4.76837158203125e-05,0.0001723766326904297
0.00011515617370605469,0.10585474967956543,0.0014058772277832018,0.050505,4.5299530029296875e-05,0.00017595291137695312
0.0001347064971923828,0.13337969779968262,0.0024801063690185546,0.019684,5.4836273193359375e-05,0.0001857280731201172
0.00010538101196289062,0.11363673210144043,0.0016916588287353516,0.007502,4.792213439941406e-05,0.00016999244689941406
0.00010085105895996094,0.0974881649017334,0.0013590119934082032,0.02214,4.863739013671875e-05,0.00018405914306640625
0.0001354217529296875,0.033093929290771484,0.003325178314208985,0.013274,4.4345855712890625e-05,0.00016069412231445312
0.00012946128845214844,0.055719852447509766,0.004545530014038086,0.00357,4.57763671875e-05,0.00016117095947265625
0.00010442733764648438,0.044974327087402344,0.0007723772125244124,0.021767,3.361701965332031e-05,0.00011301040649414062
0.00010585784912109375,0.07765340805053711,0.001373141601562499,0.019272,4.3392181396484375e-05,0.00018143653869628906
0.0001163482666015625,0.07717442512512207,0.0018360365295410144,0.032285,5.173683166503906e-05,0.0001971721649169922
0.00011157989501953125,0.06787872314453125,0.0013616415710449217,0.015228,4.744529724121094e-05,0.00017523765563964844
0.00011229515075683594,0.09268712997436523,0.0010943917083740227,0.01812,3.719329833984375e-05,0.00013566017150878906
0.0001437664031982422,0.09211111068725586,0.0013706791992187523,0.039088,5.3882598876953125e-05,0.0001983642578125
7.605552673339844e-05,0.10518431663513184,0.021439004821777345,0.009955,4.7206878662109375e-05,0.0001888275146484375
7.462501525878906e-05,0.10217571258544922,0.0026908505249023454,0.024095,5.221366882324219e-05,0.00018262863159179688
0.00011086463928222656,0.07582211494445801,0.0014268236389160154,0.007151,5.269050598144531e-05,0.00020456314086914062
9.822845458984375e-05,0.05170774459838867,0.0011076251373291005,0.030814,3.600120544433594e-05,0.00014781951904296875
8.606910705566406e-05,0.08535504341125488,0.0008568908233642578,0.010123,5.5789947509765625e-05,0.0001971721649169922
0.0001423358917236328,0.06161785125732422,0.006154084579467773,0.011008,4.7206878662109375e-05,0.00017333030700683594
9.131431579589844e-05,0.10917782783508301,0.005979579666137696,0.014497,5.2928924560546875e-05,0.00019431114196777344
8.058547973632812e-05,0.05622720718383789,0.001400385498046875,0.008926,5.269050598144531e-05,0.00020813941955566406
0.00010395050048828125,0.11411428451538086,0.004643099609375,0.013759,5.650520324707031e-05,0.00019431114196777344
8.869171142578125e-05,0.05538773536682129,0.0017687384185791017,0.006044,2.8848648071289062e-05,0.00011181831359863281
0.00011157989501953125,0.058920860290527344,0.0013165262298584016,0.050792,5.3882598876953125e-05,0.0001976490020751953
8.225440979003906e-05,0.045824527740478516,0.012857255828857425,0.039087,5.269050598144531e-05,0.00018858909606933594
7.891654968261719e-05,0.11442065238952637,0.0013181644439697257,0.0119,4.0531158447265625e-05,0.00016832351684570312
0.0001285076141357422,0.07342028617858887,0.0013587897644043029,0.068114,5.3882598876953125e-05,0.0001957416534423828
9.72747802734375e-05,0.10209465026855469,0.003318503692626956,0.034272,4.601478576660156e-05,0.0001862049102783203
0.00011038780212402344,0.11288166046142578,0.0014132683868408203,0.012338,5.364418029785156e-05,0.00017952919006347656
7.653236389160156e-05,0.1250898838043213,0.029743993560791014,0.012983,3.218650817871094e-05,0.0001246929168701172
8.463859558105469e-05,0.07704877853393555,0.004307489959716797,0.020808,3.2901763916015625e-05,0.00010013580322265625
8.392333984375e-05,0.08338665962219238,0.0012457485809326168,0.005486,2.7418136596679688e-05,9.083747863769531e-05
7.915496826171875e-05,0.09586763381958008,0.001301621948242189,0.024789,4.7206878662109375e-05,0.00017333030700683594
0.00010347366333007812,0.07623672485351562,0.002837997131347656,0.00657,4.029273986816406e-05,0.00019025802612304688
8.320808410644531e-05,0.02917647361755371,0.0034081114807128915,0.037896,2.4557113647460938e-05,8.344650268554688e-05
8.559226989746094e-05,0.06940484046936035,0.001173819808959961,0.04922,2.3603439331054688e-05,8.153915405273438e-05
0.00011730194091796875,0.057250261306762695,0.019837864120483398,0.028517,2.8133392333984375e-05,0.00010085105895996094
0.00013256072998046875,0.08554196357727051,0.002781169189453125,0.012161,4.482269287109375e-05,0.00016355514526367188
8.821487426757812e-05,0.08995771408081055,0.009178328628540039,0.01013,4.4345855712890625e-05,0.0001685619354248047
9.34600830078125e-05,0.1229548454284668,0.0012193156433105475,0.01513,2.5272369384765625e-05,9.703636169433594e-05
7.462501525878906e-05,0.11697053909301758,0.001202378204345697,0.063297,2.47955322265625e-05,8.749961853027344e-05
0.00011396408081054688,0.07909679412841797,0.0011839908447265624,0.016541,2.4318695068359375e-05,8.96453857421875e-05
9.703636169433594e-05,0.08421492576599121,0.0058360813751220705,0.015186,3.695487976074219e-05,0.0001347064971923828
6.699562072753906e-05,0.03373074531555176,0.005838482025146481,0.042972,2.2411346435546875e-05,8.153915405273438e-05
0.00013017654418945312,0.06337738037109375,0.0009245206146240234,0.039347,2.2649765014648438e-05,8.487701416015625e-05
0.00020074844360351562,0.08542251586914062,0.0012084279327392589,0.027197,2.1219253540039062e-05,7.605552673339844e-05
8.96453857421875e-05,0.06536030769348145,0.003433029891967773,0.011898,2.6464462280273438e-05,9.465217590332031e-05
9.036064147949219e-05,0.08524680137634277,0.004499669174194337,0.027946,2.3603439331054688e-05,8.416175842285156e-05
0.0001785755157470703,0.058045148849487305,0.0011950869445800788,0.045112,4.458427429199219e-05,0.00016927719116210938
9.846687316894531e-05,0.11078381538391113,0.009418581436157224,0.043152,2.8371810913085938e-05,0.00011944770812988281
7.867813110351562e-05,0.07023906707763672,0.002821743270874026,0.048253,2.9087066650390625e-05,8.797645568847656e-05
7.748603820800781e-05,0.09625935554504395,0.004472314361572265,0.013421,2.4557113647460938e-05,8.225440979003906e-05
8.177757263183594e-05,0.10913634300231934,0.0006727976379394532,0.005744,3.504753112792969e-05,0.0001327991485595703
8.463859558105469e-05,0.10709428787231445,0.0007310813293457015,0.018114,2.6464462280273438e-05,9.322166442871094e-05
7.677078247070312e-05,0.08306479454040527,0.008472143341064452,0.016774,2.6702880859375e-05,0.00010061264038085938
0.000102996826171875,0.02722930908203125,0.013085110580444335,0.021863,2.3126602172851562e-05,8.702278137207031e-05
0.00011563301086425781,0.05002188682556152,0.002407890823364258,0.024197,2.3365020751953125e-05,9.036064147949219e-05
7.2479248046875e-05,0.05529475212097168,0.0009305827026367189,0.012912,2.2411346435546875e-05,8.392333984375e-05
9.179115295410156e-05,0.14165663719177246,0.00522869644165039,0.006275,2.3603439331054688e-05,8.225440979003906e-05
7.557868957519531e-05,0.0834197998046875,0.001324435775756836,0.014657,4.5299530029296875e-05,0.0001697540283203125
8.845329284667969e-05,0.0589597225189209,0.0032039769592285133,0.083331,2.47955322265625e-05,8.559226989746094e-05
7.510185241699219e-05,0.0763254165649414,0.006187067260742189,0.025885,4.363059997558594e-05,0.00016736984252929688
7.486343383789062e-05,0.09531068801879883,0.0012792890625000003,0.006167,3.8623809814453125e-05,0.0001480579376220703
9.942054748535156e-05,0.1277475357055664,0.014541562927246093,0.027587,3.170967102050781e-05,0.00011897087097167969
7.367134094238281e-05,0.04650259017944336,0.0022906276092529293,0.006564,3.266334533691406e-05,0.0001266002655029297
0.00014495849609375,0.03784942626953125,0.001407652816772461,0.029165,3.337860107421875e-05,0.00012373924255371094
9.632110595703125e-05,0.03342294692993164,0.00487500129699707,0.01514,2.193450927734375e-05,7.772445678710938e-05
0.00011205673217773438,0.059827327728271484,0.0012209702911376956,0.007781,2.4318695068359375e-05,9.083747863769531e-05
7.462501525878906e-05,0.05831789970397949,0.0011478176879882816,0.00567,2.5510787963867188e-05,9.226799011230469e-05
9.775161743164062e-05,0.03809475898742676,0.006876470413208009,0.010535,3.266334533691406e-05,0.00012826919555664062
8.988380432128906e-05,0.04276084899902344,0.000998382415771484,0.013785,2.1457672119140625e-05,8.034706115722656e-05
7.510185241699219e-05,0.08592462539672852,0.003486829025268555,0.006043,2.2411346435546875e-05,9.918212890625e-05
6.890296936035156e-05,0.04465961456298828,0.002682753250122072,0.022978,2.3126602172851562e-05,8.249282836914062e-05
9.107589721679688e-05,0.05926847457885742,0.02611266619873047,0.021078,2.2172927856445312e-05,7.963180541992188e-05
0.00010919570922851562,0.0660710334777832,0.003277941024780273,0.014937,2.86102294921875e-05,9.942054748535156e-05
9.918212890625e-05,0.08252310752868652,0.0006702722625732405,0.020317,2.4080276489257812e-05,9.679794311523438e-05
0.00010418891906738281,0.08061838150024414,0.0016535927581787097,0.016445,2.4080276489257812e-05,8.249282836914062e-05
8.940696716308594e-05,0.07708001136779785,0.005249414978027344,0.01644,2.4557113647460938e-05,8.678436279296875e-05
9.489059448242188e-05,0.0771794319152832,0.001989010696411133,0.01712,2.2411346435546875e-05,8.463859558105469e-05
8.869171142578125e-05,0.06766414642333984,0.00194338703918457,0.013967,2.288818359375e-05,8.130073547363281e-05
0.00010371208190917969,0.05627560615539551,0.0033273024444580093,0.020737,2.3603439331054688e-05,8.559226989746094e-05
9.226799011230469e-05,0.07922649383544922,0.0008934394836425785,0.003925,2.2172927856445312e-05,8.249282836914062e-05
9.179115295410156e-05,0.05861806869506836,0.0008173862457275388,0.03465,2.193450927734375e-05,7.843971252441406e-05
7.724761962890625e-05,0.05819296836853027,0.0028507708892822267,0.007514,2.4080276489257812e-05,8.20159912109375e-05
7.557868957519531e-05,0.04510307312011719,0.0021283623962402368,0.039747,4.506111145019531e-05,0.0001709461212158203
0.00012731552124023438,0.059290170669555664,0.011052241317749022,0.007033,2.1219253540039062e-05,8.058547973632812e-05
7.224082946777344e-05,0.06346535682678223,0.003293829635620117,0.009221,2.1219253540039062e-05,7.653236389160156e-05
6.437301635742188e-05,0.047214508056640625,0.0012357859039306644,0.004435,2.2411346435546875e-05,8.106231689453125e-05
8.630752563476562e-05,0.030042648315429688,0.010290993423461913,0.025905,2.2172927856445312e-05,8.821487426757812e-05
8.177757263183594e-05,0.04244375228881836,0.0006575200958251967,0.040983,2.384185791015625e-05,8.630752563476562e-05
0.0001652240753173828,0.05065798759460449,0.0010435825347900399,0.041275,3.409385681152344e-05,0.00012445449829101562
7.82012939453125e-05,0.07388019561767578,0.0016222184906005861,0.014199,2.288818359375e-05,8.0108642578125e-05
8.368492126464844e-05,0.06810593605041504,0.007914625198364257,0.016493,2.1696090698242188e-05,8.153915405273438e-05
8.20159912109375e-05,0.06972289085388184,0.01616746585083008,0.008228,2.3603439331054688e-05,8.225440979003906e-05
8.296966552734375e-05,0.07951855659484863,0.0025319745025634763,0.019254,3.6716461181640625e-05,0.00013399124145507812
0.00010251998901367188,0.05644106864929199,0.0027786052703857415,0.021825,2.193450927734375e-05,8.416175842285156e-05
0.00011301040649414062,0.06290340423583984,0.0009268226928710946,0.014743,2.7894973754882812e-05,9.918212890625e-05
6.794929504394531e-05,0.11497139930725098,0.012784239028930663,0.021451,3.528594970703125e-05,0.00013327598571777344
9.965896606445312e-05,0.07042312622070312,0.004632845611572265,0.017655,3.695487976074219e-05,0.00013589859008789062
0.000141143798828125,0.11718225479125977,0.001539256164550782,0.024703,5.4836273193359375e-05,0.00019884109497070312
6.556510925292969e-05,0.08388400077819824,0.0038716667022705084,0.036016,2.4557113647460938e-05,9.34600830078125e-05
8.20159912109375e-05,0.11611533164978027,0.0006066157073974605,0.004728,2.3365020751953125e-05,8.130073547363281e-05
0.00010347366333007812,0.07539963722229004,0.0013923288879394563,0.056294,4.482269287109375e-05,0.00016617774963378906
9.942054748535156e-05,0.09637856483459473,0.0011987081146240218,0.018565,2.288818359375e-05,9.131431579589844e-05
8.225440979003906e-05,0.11714053153991699,0.0102669580078125,0.04999,2.3603439331054688e-05,8.440017700195312e-05
0.00014352798461914062,0.04012870788574219,0.0017269751129150388,0.007419,2.4318695068359375e-05,8.368492126464844e-05
7.104873657226562e-05,0.07659506797790527,0.00199152587890625,0.007385,2.288818359375e-05,8.0108642578125e-05
0.0001049041748046875,0.04285287857055664,0.0018634332580566406,0.003758,2.4557113647460938e-05,8.940696716308594e-05
8.034706115722656e-05,0.059422969818115234,0.001538535568237305,0.010303,2.288818359375e-05,8.392333984375e-05
8.368492126464844e-05,0.0619814395904541,0.0008064058990478531,0.021403,2.2411346435546875e-05,8.487701416015625e-05
9.918212890625e-05,0.04797935485839844,0.001194736068725586,0.014657,2.288818359375e-05,9.250640869140625e-05
7.486343383789062e-05,0.04594922065734863,0.006684659759521483,0.020733,2.4557113647460938e-05,9.107589721679688e-05
9.298324584960938e-05,0.07519125938415527,0.00202127816772461,0.018549,4.1961669921875e-05,0.0001506805419921875
9.369850158691406e-05,0.05422163009643555,0.00528185791015625,0.01856,3.504753112792969e-05,0.0001270771026611328
7.700920104980469e-05,0.05517005920410156,0.0018308969421386712,0.013683,4.267692565917969e-05,0.00016927719116210938
9.846687316894531e-05,0.05382561683654785,0.0006654971771240248,0.034357,2.47955322265625e-05,8.869171142578125e-05
8.58306884765625e-05,0.031369924545288086,0.008192685134887696,0.059342,2.3365020751953125e-05,8.392333984375e-05
8.58306884765625e-05,0.08614587783813477,0.001300780654907227,0.025574,4.00543212890625e-05,0.00016450881958007812
9.608268737792969e-05,0.11667370796203613,0.0013604151153564469,0.02686,5.245208740234375e-05,0.00018715858459472656
9.131431579589844e-05,0.12753510475158691,0.0008532445678710934,0.015549,5.0067901611328125e-05,0.00018978118896484375
0.00011420249938964844,0.10017085075378418,0.004766847915649415,0.02293,2.4557113647460938e-05,9.822845458984375e-05
7.915496826171875e-05,0.06350469589233398,0.001526739501953125,0.005725,4.792213439941406e-05,0.0001811981201171875
8.821487426757812e-05,0.03206443786621094,0.0061702680358886736,0.027349,4.7206878662109375e-05,0.00016117095947265625
6.604194641113281e-05,0.04788327217102051,0.0010272917633056648,0.009862,4.0531158447265625e-05,0.00016117095947265625
9.202957153320312e-05,0.07336735725402832,0.0006634129638671861,0.018988,2.4557113647460938e-05,8.916854858398438e-05
7.677078247070312e-05,0.07285380363464355,0.0018478777008056647,0.030892,2.384185791015625e-05,8.296966552734375e-05
7.748603820800781e-05,0.08962082862854004,0.0013261482086181636,0.026241,4.458427429199219e-05,0.0001690387725830078
0.00011491775512695312,0.06914091110229492,0.0007507278594970704,0.025734,3.8623809814453125e-05,0.00013399124145507812
0.00010228157043457031,0.05994367599487305,0.0008207509613037123,0.025365,4.744529724121094e-05,0.0001838207244873047
9.322166442871094e-05,0.07079029083251953,0.0018269453430175778,0.00821,3.528594970703125e-05,0.00012564659118652344
7.796287536621094e-05,0.04814767837524414,0.001406993026733399,0.02113,4.9591064453125e-05,0.0001895427703857422
0.00011754035949707031,0.03418469429016113,0.0009676507720947289,0.046949,4.982948303222656e-05,0.00020384788513183594
7.987022399902344e-05,0.052961111068725586,0.0010525629577636704,0.021694,4.076957702636719e-05,0.00015878677368164062
9.608268737792969e-05,0.0721120834350586,0.0006795240631103519,0.005676,2.3603439331054688e-05,8.392333984375e-05
0.0001087188720703125,0.0597386360168457,0.0007913087463378918,0.036515,3.5762786865234375e-05,0.00012636184692382812
7.319450378417969e-05,0.08618903160095215,0.0023684312591552735,0.007149,5.030632019042969e-05,0.0001857280731201172
7.963180541992188e-05,0.07417869567871094,0.009345208175659179,0.010717,4.839897155761719e-05,0.0001850128173828125
0.00016021728515625,0.03132772445678711,0.0021193545227050775,0.009062,3.5762786865234375e-05,0.00013327598571777344
0.00015807151794433594,0.03796863555908203,0.0036682129516601557,0.014361,4.4345855712890625e-05,0.0001647472381591797
9.560585021972656e-05,0.04861259460449219,0.0045816923828125,0.006603,4.363059997558594e-05,0.00018310546875
8.130073547363281e-05,0.06056475639343262,0.0023047726593017574,0.008904,4.482269287109375e-05,0.00016260147094726562
7.891654968261719e-05,0.055719614028930664,0.0007683764038085936,0.004144,2.9802322387695312e-05,0.0001227855682373047
0.00010561943054199219,0.0956120491027832,0.007268947921752929,0.021239,2.8133392333984375e-05,9.870529174804688e-05
7.05718994140625e-05,0.1290440559387207,0.0012918138275146498,0.019849,4.553794860839844e-05,0.00016736984252929688
6.985664367675781e-05,0.11678695678710938,0.016396424407958986,0.03188,5.2928924560546875e-05,0.00019550323486328125
8.535385131835938e-05,0.12813329696655273,0.0013325378723144515,0.015918,5.1021575927734375e-05,0.0001862049102783203
0.00010657310485839844,0.12013101577758789,0.0010372687683105472,0.004814,4.9114227294921875e-05,0.00018525123596191406
0.00014019012451171875,0.046099185943603516,0.0010748530883789064,0.006998,3.910064697265625e-05,0.00015020370483398438
7.43865966796875e-05,0.045491695404052734,0.000722565765380859,0.004505,3.814697265625e-05,0.00012373924255371094
0.00019359588623046875,0.04026007652282715,0.002373601501464843,0.009657,2.9802322387695312e-05,0.00010752677917480469
0.00011610984802246094,0.04211306571960449,0.0010975482482910165,0.020023,3.218650817871094e-05,0.0001227855682373047
0.0001163482666015625,0.05462026596069336,0.03063822723388672,0.010365,5.1975250244140625e-05,0.0001933574676513672
7.486343383789062e-05,0.07894062995910645,0.001208212783813476,0.014047,3.123283386230469e-05,0.00012302398681640625
7.271766662597656e-05,0.07671737670898438,0.004598791931152344,0.016877,2.5272369384765625e-05,9.226799011230469e-05
0.00013637542724609375,0.09327459335327148,0.0008200715332031252,0.005272,4.935264587402344e-05,0.00018715858459472656
8.0108642578125e-05,0.031004667282104492,0.0025601917419433608,0.017209,2.47955322265625e-05,9.369850158691406e-05
0.00010824203491210938,0.04132485389709473,0.0010112651977539078,0.022534,2.4318695068359375e-05,8.726119995117188e-05
0.00010442733764648438,0.03256821632385254,0.0009283883361816403,0.034997,2.5033950805664062e-05,8.678436279296875e-05
7.295608520507812e-05,0.060175418853759766,0.0012293524322509759,0.009494,4.9591064453125e-05,0.00017571449279785156
7.104873657226562e-05,0.07114505767822266,0.0007948907318115232,0.005831,4.9591064453125e-05,0.00017833709716796875
0.00011157989501953125,0.02783370018005371,0.0013777676086425775,0.014427,2.7179718017578125e-05,0.00010132789611816406
0.00010132789611816406,0.03578925132751465,0.013885363693237306,0.016755,4.744529724121094e-05,0.0001766681671142578
8.058547973632812e-05,0.051320552825927734,0.0015643668060302748,0.020862,3.0517578125e-05,0.00010752677917480469
0.0001385211944580078,0.0699758529663086,0.005323237701416015,0.012654,3.838539123535156e-05,0.0001361370086669922
8.320808410644531e-05,0.060868024826049805,0.0035613147888183608,0.024234,2.5272369384765625e-05,9.441375732421875e-05
9.608268737792969e-05,0.08900928497314453,0.000856295257568359,0.009544,2.2411346435546875e-05,7.963180541992188e-05
0.00014448165893554688,0.06714534759521484,0.0006672523803710959,0.038318,2.5987625122070312e-05,9.083747863769531e-05
9.679794311523438e-05,0.06898927688598633,0.008464546066284183,0.039094,2.7179718017578125e-05,0.0001010894775390625
0.00013494491577148438,0.0845639705657959,0.0014079496765136718,0.006385,5.173683166503906e-05,0.00019311904907226562
0.00011491775512695312,0.10120964050292969,0.012847081878662112,0.032122,4.839897155761719e-05,0.0001697540283203125
9.393692016601562e-05,0.09237933158874512,0.0026393454132080073,0.028444,4.673004150390625e-05,0.00016927719116210938
0.00010561943054199219,0.08387589454650879,0.003422341079711913,0.029905,5.030632019042969e-05,0.00019097328186035156
7.033348083496094e-05,0.07767939567565918,0.0013737667388916018,0.004318,4.8160552978515625e-05,0.00018286705017089844
0.0001087188720703125,0.07852292060852051,0.0012781556854248033,0.027699,4.792213439941406e-05,0.0001685619354248047
8.702278137207031e-05,0.05909466743469238,0.0008186167755126969,0.044896,4.887580871582031e-05,0.0001773834228515625
7.748603820800781e-05,0.06967711448669434,0.0017298920745849617,0.011463,4.8160552978515625e-05,0.0001747608184814453
8.797645568847656e-05,0.0489048957824707,0.00155748405456543,0.00835,4.5299530029296875e-05,0.0001678466796875
0.00010895729064941406,0.04973340034484863,0.0019471986694335943,0.008733,4.291534423828125e-05,0.0001583099365234375
0.00013113021850585938,0.048453330993652344,0.002221611068725586,0.011677,3.528594970703125e-05,0.0001342296600341797
8.320808410644531e-05,0.061481475830078125,0.0011948693237304672,0.023779,4.1961669921875e-05,0.00017404556274414062
9.036064147949219e-05,0.06118941307067871,0.014228671798706054,0.02324,2.193450927734375e-05,7.867813110351562e-05
8.654594421386719e-05,0.07550668716430664,0.001337268661499023,0.009851,5.1975250244140625e-05,0.00019478797912597656
9.560585021972656e-05,0.09747958183288574,0.00324289111328125,0.011108,2.9802322387695312e-05,0.00010919570922851562
6.937980651855469e-05,0.12365865707397461,0.005989541442871095,0.024817,4.220008850097656e-05,0.00016808509826660156
7.128715515136719e-05,0.10546016693115234,0.0013421180114746092,0.017214,5.316734313964844e-05,0.00019216537475585938
8.0108642578125e-05,0.0801551342010498,0.0011996129150390628,0.011963,4.863739013671875e-05,0.00018858909606933594
8.034706115722656e-05,0.06225252151489258,0.0012977306823730474,0.013602,5.14984130859375e-05,0.00019407272338867188
9.131431579589844e-05,0.07185792922973633,0.0007486235046386715,0.00561,4.839897155761719e-05,0.00016880035400390625
0.0001347064971923828,0.07411479949951172,0.00130766145324707,0.012909,5.221366882324219e-05,0.00019359588623046875
0.00010800361633300781,0.07630038261413574,0.001276345626831054,0.019133,4.1961669921875e-05,0.00016021728515625
9.655952453613281e-05,0.06958651542663574,0.0008226463317871097,0.0078,5.173683166503906e-05,0.000186920166015625
7.367134094238281e-05,0.04971957206726074,0.0016307420043945309,0.025672,2.5033950805664062e-05,9.417533874511719e-05
0.0001125335693359375,0.07711219787597656,0.0013836246032714848,0.010348,4.792213439941406e-05,0.00017380714416503906
9.274482727050781e-05,0.07121777534484863,0.00132339794921875,0.007397,7.510185241699219e-05,0.0001785755157470703
0.00011515617370605469,0.06988978385925293,0.016822329238891605,0.036721,4.935264587402344e-05,0.0001766681671142578
0.00011348724365234375,0.047258853912353516,0.0011759040374755853,0.008023,5.269050598144531e-05,0.00019168853759765625
7.390975952148438e-05,0.04204988479614258,0.0013512773284912113,0.005349,3.4332275390625e-05,0.00012230873107910156
9.584426879882812e-05,0.038632869720458984,0.0014506172485351555,0.009468,5.245208740234375e-05,0.00019478797912597656
0.0007026195526123047,0.04970288276672363,0.0013246716003417966,0.005877,4.982948303222656e-05,0.00018787384033203125
9.512901306152344e-05,0.06672263145446777,0.0026978339538574203,0.017264,2.47955322265625e-05,9.012222290039062e-05
8.320808410644531e-05,0.07429122924804688,0.010487996994018554,0.008014,5.340576171875e-05,0.0001857280731201172
0.00011277198791503906,0.04984903335571289,0.0024170596160888666,0.009846,5.0067901611328125e-05,0.00018167495727539062
0.00010013580322265625,0.08615779876708984,0.0009942484741210936,0.003262,2.4318695068359375e-05,0.00010561943054199219
0.00010085105895996094,0.07646441459655762,0.001323577682495117,0.013358,5.030632019042969e-05,0.0001926422119140625
9.369850158691406e-05,0.0939629077911377,0.0013701869354248043,0.008564,5.054473876953125e-05,0.00018787384033203125
9.679794311523438e-05,0.07079172134399414,0.002216760299682617,0.014952,2.8133392333984375e-05,0.00010323524475097656
8.58306884765625e-05,0.09474563598632812,0.0013224411621093751,0.031236,4.267692565917969e-05,0.000164031982421875
0.00010013580322265625,0.08184003829956055,0.0019256325073242191,0.005493,5.1975250244140625e-05,0.0001938343048095703
6.961822509765625e-05,0.06577396392822266,0.003702454376220703,0.01145,4.935264587402344e-05,0.0001895427703857422
8.487701416015625e-05,0.08611035346984863,0.0013511806640624999,0.007209,4.7206878662109375e-05,0.0001671314239501953
9.107589721679688e-05,0.06872129440307617,0.0013671098327636723,0.024065,4.7206878662109375e-05,0.00019025802612304688
9.72747802734375e-05,0.05661773681640625,0.0025316011352539067,0.023333,3.528594970703125e-05,0.00012636184692382812
7.224082946777344e-05,0.06631159782409668,0.0007164660034179688,0.004894,2.2411346435546875e-05,8.153915405273438e-05
7.963180541992188e-05,0.10117006301879883,0.0012967010650634762,0.026959,4.4345855712890625e-05,0.00016760826110839844
0.0001361370086669922,0.05009031295776367,0.01220169920349121,0.026481,4.458427429199219e-05,0.00019025802612304688
0.0001049041748046875,0.06508684158325195,0.0010101359710693349,0.017489,2.4080276489257812e-05,9.107589721679688e-05
7.891654968261719e-05,0.09833049774169922,0.0013216732940673822,0.008304,4.482269287109375e-05,0.00016617774963378906
6.818771362304688e-05,0.04830312728881836,0.0008519379882812508,0.008372,4.267692565917969e-05,0.00016045570373535156
7.128715515136719e-05,0.05624651908874512,0.002255844696044923,0.023367,2.47955322265625e-05,0.00010585784912109375
0.00010752677917480469,0.08003902435302734,0.004825353591918945,0.019382,4.4345855712890625e-05,0.0001652240753173828
0.00010943412780761719,0.06758570671081543,0.0008936477355957033,0.006782,5.245208740234375e-05,0.00019288063049316406
9.179115295410156e-05,0.07477760314941406,0.0013687811584472652,0.018203,5.316734313964844e-05,0.00019693374633789062
9.965896606445312e-05,0.05562281608581543,0.001259165802001954,0.02446,4.1961669921875e-05,0.000164031982421875
0.00010848045349121094,0.08513450622558594,0.0008665400390624987,0.030887,5.245208740234375e-05,0.00019240379333496094
8.153915405273438e-05,0.06085348129272461,0.005244210510253908,0.032095,5.221366882324219e-05,0.0001938343048095703
9.465217590332031e-05,0.1322948932647705,0.0013401259918212893,0.011323,4.506111145019531e-05,0.00016617774963378906
0.00010991096496582031,0.10753464698791504,0.0011181187286376949,0.015086,2.2172927856445312e-05,9.107589721679688e-05
0.00010371208190917969,0.07205915451049805,0.010745181930541994,0.021587,2.574920654296875e-05,8.821487426757812e-05
7.319450378417969e-05,0.07562661170959473,0.0008841985015869136,0.022647,2.47955322265625e-05,8.96453857421875e-05
0.00011801719665527344,0.0758059024810791,0.0012614713592529296,0.009058,3.5762786865234375e-05,0.0001323223114013672
7.009506225585938e-05,0.07263422012329102,0.0007895565338134763,0.008118,4.982948303222656e-05,0.00017380714416503906
9.489059448242188e-05,0.0646970272064209,0.0007507578735351586,0.041662,2.47955322265625e-05,0.00010347366333007812
9.632110595703125e-05,0.11800289154052734,0.0012706431427001938,0.017146,3.552436828613281e-05,0.00014090538024902344
7.319450378417969e-05,0.15212488174438477,0.004354810882568359,0.012149,4.506111145019531e-05,0.00019478797912597656
9.632110595703125e-05,0.08062577247619629,0.004058676818847657,0.016946,5.1975250244140625e-05,0.00019097328186035156
7.224082946777344e-05,0.07055997848510742,0.00790688233947754,0.047519,5.9604644775390625e-05,0.00023317337036132812
7.748603820800781e-05,0.14603281021118164,0.0012490353240966826,0.048461,2.7179718017578125e-05,0.0001227855682373047
0.0001575946807861328,0.11343502998352051,0.003848442474365235,0.054659,4.982948303222656e-05,0.0001876354217529297
9.202957153320312e-05,0.15706515312194824,0.0014071361236572266,0.029557,5.0067901611328125e-05,0.00019598007202148438
0.00012731552124023438,0.15203285217285156,0.000763036254882811,0.020296,2.7418136596679688e-05,0.00010180473327636719
0.00011086463928222656,0.20620417594909668,0.001421732910156251,0.051717,5.412101745605469e-05,0.0001938343048095703
0.00013017654418945312,0.08629250526428223,0.001368303955078122,0.032037,4.7206878662109375e-05,0.0001842975616455078
7.915496826171875e-05,0.18523073196411133,0.000912495712280274,0.011321,3.218650817871094e-05,0.0001480579376220703
7.176399230957031e-05,0.12066650390625,0.002290718353271484,0.014812,3.170967102050781e-05,0.00014162063598632812
0.00014328956604003906,0.11396145820617676,0.0072581793823242174,0.034096,2.4318695068359375e-05,8.416175842285156e-05
8.225440979003906e-05,0.06512093544006348,0.0008968714141845708,0.00891,6.151199340820312e-05,0.00019502639770507812
0.00010204315185546875,0.13299322128295898,0.000829963760375977,0.015295,4.863739013671875e-05,0.00017404556274414062
7.867813110351562e-05,0.12975430488586426,0.012174043884277341,0.038385,4.649162292480469e-05,0.0001888275146484375
7.62939453125e-05,0.09818911552429199,0.0008244011230468737,0.023418,5.054473876953125e-05,0.000186920166015625
8.058547973632812e-05,0.07780957221984863,0.0013657208557128903,0.051413,4.839897155761719e-05,0.00018143653869628906
9.584426879882812e-05,0.1307203769683838,0.0013927641754150379,0.023012,4.9114227294921875e-05,0.00018358230590820312
9.441375732421875e-05,0.1426990032196045,0.0007417845153808601,0.01181,2.4080276489257812e-05,8.702278137207031e-05
8.630752563476562e-05,0.08873701095581055,0.003057410812377929,0.02365,2.47955322265625e-05,8.821487426757812e-05
7.43865966796875e-05,0.12287092208862305,0.003801159713745117,0.013627,2.3126602172851562e-05,8.535385131835938e-05
0.00011467933654785156,0.04854869842529297,0.002211643478393555,0.006128,4.673004150390625e-05,0.0001728534698486328
8.225440979003906e-05,0.06217193603515625,0.0012559967346191404,0.010118,4.100799560546875e-05,0.0001895427703857422
7.772445678710938e-05,0.05589938163757324,0.0006586489715576173,0.003296,2.4080276489257812e-05,8.654594421386719e-05
7.271766662597656e-05,0.06471943855285645,0.001343122070312501,0.017532,5.340576171875e-05,0.0001933574676513672
7.605552673339844e-05,0.07000207901000977,0.0019205715637207032,0.008227,4.9114227294921875e-05,0.00018715858459472656
0.00011444091796875,0.04564547538757324,0.0008728940734863289,0.008424,4.291534423828125e-05,0.0001621246337890625
9.799003601074219e-05,0.06845641136169434,0.0014583005828857423,0.017408,4.744529724121094e-05,0.00017762184143066406
7.534027099609375e-05,0.04939699172973633,0.0010759810943603513,0.006073,3.9577484130859375e-05,0.00013971328735351562
0.0001304149627685547,0.057496070861816406,0.0010463691711425777,0.019275,5.173683166503906e-05,0.00019311904907226562
8.344650268554688e-05,0.05993366241455078,0.0008138341064453103,0.031613,4.7206878662109375e-05,0.00017404556274414062
0.00011086463928222656,0.0636453628540039,0.0013617850952148437,0.017932,4.8160552978515625e-05,0.00017786026000976562
8.225440979003906e-05,0.08354592323303223,0.0006975205383300785,0.009904,2.4080276489257812e-05,8.96453857421875e-05
0.00011372566223144531,0.07131028175354004,0.0008623446960449206,0.016948,3.0994415283203125e-05,0.00011301040649414062
0.00010824203491210938,0.07840085029602051,0.0018489623718261723,0.005532,5.245208740234375e-05,0.00019669532775878906
0.0001747608184814453,0.051844120025634766,0.0007360540161132816,0.005624,2.6702880859375e-05,9.822845458984375e-05
8.797645568847656e-05,0.07031607627868652,0.0013606424865722656,0.011894,4.38690185546875e-05,0.0001685619354248047
9.441375732421875e-05,0.07300734519958496,0.0013773032379150382,0.018755,5.364418029785156e-05,0.0001900196075439453
0.00015020370483398438,0.08639407157897949,0.003003327941894531,0.030525,5.125999450683594e-05,0.00019049644470214844
8.034706115722656e-05,0.0686485767364502,0.0013977996826171867,0.018925,4.9591064453125e-05,0.00018405914306640625
6.890296936035156e-05,0.09111237525939941,0.0013112688140869142,0.006717,4.8160552978515625e-05,0.00018644332885742188
7.724761962890625e-05,0.0536799430847168,0.0008373115692138673,0.009259,4.124641418457031e-05,0.0001513957977294922
0.0001380443572998047,0.06740307807922363,0.001329902633666993,0.008816,3.0994415283203125e-05,0.00010347366333007812
7.462501525878906e-05,0.05326962471008301,0.009534355255126952,0.005229,3.790855407714844e-05,0.0001430511474609375
0.0001270771026611328,0.04064536094665527,0.025492774047851562,0.010085,4.8160552978515625e-05,0.0001704692840576172
7.319450378417969e-05,0.05558419227600098,0.0021047531890869137,0.015445,4.458427429199219e-05,0.0001571178436279297
9.417533874511719e-05,0.06296563148498535,0.0027075682067871087,0.01446,4.887580871582031e-05,0.00017380714416503906
7.605552673339844e-05,0.07135462760925293,0.0020413323822021483,0.008281,4.1961669921875e-05,0.00018262863159179688
7.43865966796875e-05,0.11863541603088379,0.001382379058837889,0.020421,5.125999450683594e-05,0.0001933574676513672
0.00012445449829101562,0.07718062400817871,0.0013994304199218752,0.009873,4.673004150390625e-05,0.00016927719116210938
8.0108642578125e-05,0.07354474067687988,0.0019121518707275395,0.012315,5.054473876953125e-05,0.00018334388732910156
7.534027099609375e-05,0.07630515098571777,0.0010697702026367176,0.023515,5.364418029785156e-05,0.0001895427703857422
0.00011539459228515625,0.07891106605529785,0.00072549626159668,0.006382,3.0517578125e-05,0.00012254714965820312
0.00014519691467285156,0.06290054321289062,0.0016126212768554672,0.029007,4.5299530029296875e-05,0.00017142295837402344
0.00011038780212402344,0.04878711700439453,0.0007958751831054689,0.005959,4.673004150390625e-05,0.00017118453979492188
0.00010514259338378906,0.042428016662597656,0.0035708691558837893,0.018629,2.9325485229492188e-05,0.00010132789611816406
7.319450378417969e-05,0.06887602806091309,0.0011935499420166014,0.006726,4.124641418457031e-05,0.000152587890625
8.320808410644531e-05,0.07652711868286133,0.0039013288879394528,0.00691,4.839897155761719e-05,0.000171661376953125
8.106231689453125e-05,0.023550033569335938,0.0007506545257568355,0.00693,2.5033950805664062e-05,9.512901306152344e-05
7.939338684082031e-05,0.03454852104187012,0.0011532929534912098,0.019463,3.0040740966796875e-05,0.00011324882507324219
9.608268737792969e-05,0.039112091064453125,0.0014069233093261732,0.018059,2.1219253540039062e-05,8.034706115722656e-05
9.918212890625e-05,0.07030510902404785,0.0011976153259277336,0.012037,4.1484832763671875e-05,0.00015425682067871094
9.632110595703125e-05,0.07400989532470703,0.0012991349182128915,0.029629,4.506111145019531e-05,0.00017404556274414062
0.00010228157043457031,0.09280109405517578,0.0010949550933837884,0.019518,3.528594970703125e-05,0.00013518333435058594
9.322166442871094e-05,0.10280156135559082,0.0008391875152587887,0.015837,5.125999450683594e-05,0.0001888275146484375
8.463859558105469e-05,0.08838081359863281,0.0014132197418212887,0.016621,4.935264587402344e-05,0.0001838207244873047
6.890296936035156e-05,0.09455013275146484,0.0015191698608398429,0.008894,4.9591064453125e-05,0.0001785755157470703
6.222724914550781e-05,0.10301375389099121,0.0011273580474853518,0.005808,2.3365020751953125e-05,9.059906005859375e-05
0.00013017654418945312,0.05220484733581543,0.0027959904632568356,0.007204,5.078315734863281e-05,0.0001952648162841797
7.319450378417969e-05,0.11101198196411133,0.000850193801879881,0.038759,4.5299530029296875e-05,0.00017309188842773438
8.249282836914062e-05,0.06259036064147949,0.0013079546661376937,0.040653,2.4557113647460938e-05,8.320808410644531e-05
7.2479248046875e-05,0.087890625,0.0005952724304199219,0.007541,2.3603439331054688e-05,8.177757263183594e-05
9.322166442871094e-05,0.11361932754516602,0.0040166526336669894,0.033473,5.221366882324219e-05,0.00019121170043945312
0.00010561943054199219,0.09602689743041992,0.003829939331054688,0.058836,5.078315734863281e-05,0.0001800060272216797
9.131431579589844e-05,0.12906289100646973,0.0008148028259277341,0.007537,4.9591064453125e-05,0.0001838207244873047
7.653236389160156e-05,0.10511946678161621,0.003262267364501952,0.019161,2.4557113647460938e-05,9.608268737792969e-05
7.224082946777344e-05,0.07436513900756836,0.003564758361816406,0.009986,4.315376281738281e-05,0.00015425682067871094
8.630752563476562e-05,0.10558176040649414,0.0013918780975341796,0.013757,4.9591064453125e-05,0.00018906593322753906
9.417533874511719e-05,0.10622406005859375,0.0006374983673095701,0.012862,2.7179718017578125e-05,9.226799011230469e-05
0.00010728836059570312,0.08862042427062988,0.0013749466705322254,0.02492,4.696846008300781e-05,0.00017213821411132812
7.319450378417969e-05,0.13034439086914062,0.01106525001525879,0.0144,5.078315734863281e-05,0.0001926422119140625
7.343292236328125e-05,0.18445134162902832,0.0007983282012939442,0.024233,4.8160552978515625e-05,0.0001780986785888672
0.0001323223114013672,0.11195516586303711,0.0013994119873046874,0.013476,4.8160552978515625e-05,0.00019669532775878906
0.00011849403381347656,0.12442684173583984,0.028693061080932617,0.021984,4.8160552978515625e-05,0.0001690387725830078
8.296966552734375e-05,0.04012656211853027,0.0019314295654296876,0.005162,3.886222839355469e-05,0.00014281272888183594
0.00010657310485839844,0.04935956001281738,0.0007715650634765626,0.012742,4.5299530029296875e-05,0.00016427040100097656
0.00012993812561035156,0.0620121955871582,0.0012480494842529305,0.008339,3.62396240234375e-05,0.00012373924255371094
9.751319885253906e-05,0.05668163299560547,0.0013063092498779294,0.013072,4.863739013671875e-05,0.00017905235290527344
0.00011229515075683594,0.07529759407043457,0.001982760604858398,0.008866,4.887580871582031e-05,0.0001747608184814453
0.00012159347534179688,0.05109095573425293,0.0008107101898193365,0.013477,4.673004150390625e-05,0.00017881393432617188
8.296966552734375e-05,0.06799197196960449,0.0019581004943847666,0.016866,4.3392181396484375e-05,0.0001652240753173828
7.939338684082031e-05,0.11665797233581543,0.0011958358459472664,0.020207,2.5510787963867188e-05,0.00010848045349121094
0.00010132789611816406,0.10336518287658691,0.0012495189666748051,0.007525,4.9114227294921875e-05,0.00014734268188476562
8.177757263183594e-05,0.06887054443359375,0.01600728729248047,0.00622,4.8160552978515625e-05,0.0001747608184814453
0.00010061264038085938,0.08062362670898438,0.0013894604644775392,0.006429,5.0067901611328125e-05,0.0001888275146484375
9.274482727050781e-05,0.10145115852355957,0.002358454193115234,0.004086,2.7418136596679688e-05,9.608268737792969e-05
0.00013589859008789062,0.07044005393981934,0.007000337860107422,0.008628,5.125999450683594e-05,0.00018644332885742188
9.465217590332031e-05,0.06448721885681152,0.009224036483764651,0.038345,4.8160552978515625e-05,0.0002048015594482422
6.842613220214844e-05,0.10493993759155273,0.0013370742797851557,0.010375,4.839897155761719e-05,0.00016999244689941406
9.965896606445312e-05,0.10171127319335938,0.004951698379516601,0.01017,4.887580871582031e-05,0.00018668174743652344
8.034706115722656e-05,0.08366131782531738,0.0013100672912597661,0.01138,3.147125244140625e-05,0.00010991096496582031
9.560585021972656e-05,0.07999229431152344,0.0007166551055908209,0.013706,2.5033950805664062e-05,8.702278137207031e-05
8.153915405273438e-05,0.06709909439086914,0.0015306592712402336,0.007874,4.3392181396484375e-05,0.00016570091247558594
8.440017700195312e-05,0.09939312934875488,0.0012559928741455086,0.008816,5.14984130859375e-05,0.00018930435180664062
9.965896606445312e-05,0.057967424392700195,0.002302257888793945,0.006982,3.5762786865234375e-05,0.00014138221740722656
6.842613220214844e-05,0.06270837783813477,0.0007684857330322262,0.005629,3.9577484130859375e-05,0.00014781951904296875
6.937980651855469e-05,0.07711029052734375,0.002174663696289063,0.00934,3.2901763916015625e-05,0.00010704994201660156
7.176399230957031e-05,0.06735634803771973,0.000775385177612305,0.009937,4.410743713378906e-05,0.0001652240753173828
8.535385131835938e-05,0.04527115821838379,0.002403855178833008,0.006127,4.029273986816406e-05,0.0001552104949951172
0.0001232624053955078,0.03388404846191406,0.0013821518249511715,0.010668,2.5987625122070312e-05,0.00010132789611816406
9.751319885253906e-05,0.03281092643737793,0.0018303556365966795,0.005033,4.0531158447265625e-05,0.00015044212341308594
0.00011563301086425781,0.03903508186340332,0.0014154609527587889,0.008791,4.1961669921875e-05,0.00015211105346679688
0.00010418891906738281,0.04531288146972656,0.0009927613830566402,0.03124,5.125999450683594e-05,0.0001842975616455078
7.128715515136719e-05,0.05878806114196777,0.0015000716705322256,0.026748,4.792213439941406e-05,0.00018286705017089844
0.00018525123596191406,0.060147762298583984,0.003119890396118166,0.044833,4.863739013671875e-05,0.00017309188842773438
7.534027099609375e-05,0.08486080169677734,0.001386392364501953,0.02299,5.1975250244140625e-05,0.0001876354217529297
9.393692016601562e-05,0.07693934440612793,0.0030913648376464844,0.003849,2.9802322387695312e-05,0.00010776519775390625
8.58306884765625e-05,0.11115884780883789,0.000665338485717773,0.023882,2.9802322387695312e-05,8.630752563476562e-05
9.965896606445312e-05,0.11054849624633789,0.0013669397125244138,0.006524,5.1021575927734375e-05,0.00018334388732910156
7.915496826171875e-05,0.047547101974487305,0.005314707504272461,0.011464,3.0040740966796875e-05,0.00010848045349121094
7.367134094238281e-05,0.03726816177368164,0.0019327638092041018,0.005056,2.6702880859375e-05,0.00010251998901367188
0.000102996826171875,0.042473554611206055,0.003691512985229492,0.00708,4.363059997558594e-05,0.00016546249389648438
9.417533874511719e-05,0.03571963310241699,0.0011025955047607424,0.006991,3.933906555175781e-05,0.0001347064971923828
8.96453857421875e-05,0.03507399559020996,0.0058435439147949235,0.017521,3.147125244140625e-05,0.00012564659118652344
8.296966552734375e-05,0.04607725143432617,0.004862912750244142,0.033275,3.1948089599609375e-05,0.00011992454528808594
0.00010704994201660156,0.05123591423034668,0.012837818054199219,0.011396,5.078315734863281e-05,0.00018715858459472656
7.152557373046875e-05,0.06966066360473633,0.0013210417785644527,0.011596,4.696846008300781e-05,0.00018358230590820312
0.00011849403381347656,0.06989407539367676,0.009417321563720703,0.012449,3.719329833984375e-05,0.0001423358917236328
9.489059448242188e-05,0.0878138542175293,0.0021307593994140638,0.024307,5.888938903808594e-05,0.000202178955078125
9.822845458984375e-05,0.06879544258117676,0.0013133337860107425,0.008062,4.696846008300781e-05,0.00017118453979492188
7.43865966796875e-05,0.08617830276489258,0.0013952338867187497,0.017457,5.054473876953125e-05,0.00018596649169921875
7.581710815429688e-05,0.09607863426208496,0.001058023681640625,0.005385,5.030632019042969e-05,0.00018978118896484375
0.00010013580322265625,0.06630063056945801,0.0013333894653320315,0.004958,4.410743713378906e-05,0.00016450881958007812
0.00011014938354492188,0.07308149337768555,0.0013656115112304704,0.028369,3.600120544433594e-05,0.0001347064971923828
0.00011110305786132812,0.07273650169372559,0.0011656593170166017,0.010416,3.886222839355469e-05,0.00014495849609375
9.775161743164062e-05,0.1044926643371582,0.0013435306549072264,0.006,5.078315734863281e-05,0.0001895427703857422
9.250640869140625e-05,0.10096287727355957,0.00428929052734375,0.010321,4.887580871582031e-05,0.0001938343048095703
0.00010204315185546875,0.11602497100830078,0.0013845900268554673,0.032653,5.054473876953125e-05,0.0001938343048095703
7.43865966796875e-05,0.10731124877929688,0.003943428237915041,0.018142,6.67572021484375e-05,0.0001952648162841797
7.462501525878906e-05,0.06978702545166016,0.00550419401550293,0.007806,5.173683166503906e-05,0.0001842975616455078
7.390975952148438e-05,0.08623385429382324,0.002472972000122071,0.014887,4.2438507080078125e-05,0.00016188621520996094
9.322166442871094e-05,0.055669546127319336,0.0012116051177978523,0.010927,3.0517578125e-05,0.00010085105895996094
9.679794311523438e-05,0.10643458366394043,0.007038599853515625,0.004745,3.695487976074219e-05,0.00013494491577148438
0.00010228157043457031,0.06888675689697266,0.001852136383056641,0.00499,4.291534423828125e-05,0.000152587890625
7.987022399902344e-05,0.02530813217163086,0.0011839885253906238,0.020823,2.5033950805664062e-05,9.417533874511719e-05
0.0001232624053955078,0.044374942779541016,0.003972276031494141,0.013963,5.1021575927734375e-05,0.00018906593322753906
7.176399230957031e-05,0.04724764823913574,0.0008090842590332027,0.016739,4.38690185546875e-05,0.0001671314239501953
7.796287536621094e-05,0.05725288391113281,0.003481135345458984,0.006099,2.86102294921875e-05,0.00010538101196289062
8.487701416015625e-05,0.06314539909362793,0.0013336845092773442,0.026032,4.7206878662109375e-05,0.0001862049102783203
0.00010251998901367188,0.09726786613464355,0.001287762771606445,0.008439,4.363059997558594e-05,0.00015878677368164062
0.00010371208190917969,0.08301138877868652,0.003165815078735354,0.035813,4.9591064453125e-05,0.00018930435180664062
0.00016069412231445312,0.07292985916137695,0.0013535411529541005,0.026082,5.054473876953125e-05,0.0001804828643798828
0.0001556873321533203,0.07645750045776367,0.0023495307464599605,0.009348,4.482269287109375e-05,0.00015735626220703125
0.000141143798828125,0.0364077091217041,0.0029861732330322263,0.006341,4.7206878662109375e-05,0.00018596649169921875
8.249282836914062e-05,0.06089329719543457,0.007754541183471679,0.015924,5.125999450683594e-05,0.0001895427703857422
0.00010609626770019531,0.07557940483093262,0.0013539114532470711,0.032394,4.935264587402344e-05,0.00018310546875
7.557868957519531e-05,0.07212138175964355,0.0013021927185058596,0.023243,5.14984130859375e-05,0.00018739700317382812
7.510185241699219e-05,0.0399169921875,0.0015543421783447264,0.005896,3.814697265625e-05,0.0001456737518310547
0.00013899803161621094,0.09429502487182617,0.00138520930480957,0.004668,4.8160552978515625e-05,0.00018930435180664062
0.00016164779663085938,0.07872939109802246,0.0015887143859863277,0.019549,6.604194641113281e-05,0.0002002716064453125
0.00012946128845214844,0.0641775131225586,0.0012159136810302729,0.055146,4.6253204345703125e-05,0.00017333030700683594
0.0001380443572998047,0.0883629322052002,0.0014172840118408195,0.010625,4.982948303222656e-05,0.00020742416381835938
0.00012922286987304688,0.10439777374267578,0.001385736495971679,0.024368,4.482269287109375e-05,0.0001785755157470703
0.00011396408081054688,0.11014962196350098,0.0013630903472900396,0.008851,4.553794860839844e-05,0.00017571449279785156
0.00013494491577148438,0.07038068771362305,0.0027377755126953146,0.040004,4.649162292480469e-05,0.0001773834228515625
0.00013303756713867188,0.06713294982910156,0.0007196970367431641,0.007835,2.5033950805664062e-05,8.845329284667969e-05
0.00010061264038085938,0.07616519927978516,0.002108076278686522,0.021333,2.3126602172851562e-05,9.083747863769531e-05
0.00011157989501953125,0.07399106025695801,0.0013532481994628903,0.005466,4.482269287109375e-05,0.00017261505126953125
0.000110626220703125,0.05449819564819336,0.0007216190795898436,0.003527,2.288818359375e-05,8.463859558105469e-05
0.00012159347534179688,0.041848182678222656,0.003337300689697266,0.010192,3.695487976074219e-05,0.0001347064971923828
9.560585021972656e-05,0.05494070053100586,0.0021472151794433604,0.022871,2.5987625122070312e-05,9.179115295410156e-05
0.00010919570922851562,0.06029629707336426,0.0012712889099121098,0.009335,4.1961669921875e-05,0.00016045570373535156
0.00011324882507324219,0.08748984336853027,0.00156694711303711,0.009314,2.4557113647460938e-05,9.059906005859375e-05
0.00010657310485839844,0.0617673397064209,0.0036433314514160153,0.019705,2.574920654296875e-05,8.702278137207031e-05
0.00010442733764648438,0.04983210563659668,0.0032039189453125,0.006638,2.1457672119140625e-05,7.653236389160156e-05
7.748603820800781e-05,0.04734182357788086,0.0065765257873535155,0.014071,2.384185791015625e-05,8.797645568847656e-05
0.00010704994201660156,0.07255268096923828,0.004100461532592773,0.012848,2.384185791015625e-05,8.487701416015625e-05
0.00010275840759277344,0.06069183349609375,0.002745334991455078,0.006666,4.5299530029296875e-05,0.00017023086547851562
9.918212890625e-05,0.08063983917236328,0.00720114111328125,0.026681,4.696846008300781e-05,0.0002231597900390625
7.033348083496094e-05,0.14565277099609375,0.004595493225097655,0.024771,4.076957702636719e-05,0.00018334388732910156
0.00010752677917480469,0.09784460067749023,0.0012159587860107422,0.017925,2.5033950805664062e-05,8.392333984375e-05
0.00012254714965820312,0.08599472045898438,0.0030654068450927732,0.027677,4.649162292480469e-05,0.00016808509826660156
0.00010538101196289062,0.08137822151184082,0.0037644389801025392,0.008357,2.3603439331054688e-05,8.559226989746094e-05
0.00010561943054199219,0.08417153358459473,0.0013853863372802738,0.007186,4.57763671875e-05,0.00018644332885742188
0.00011229515075683594,0.05923724174499512,0.0014043675384521493,0.008979,4.482269287109375e-05,0.00017762184143066406
0.00010895729064941406,0.0956423282623291,0.0014268435516357411,0.032271,4.792213439941406e-05,0.00017976760864257812
0.00010466575622558594,0.08349919319152832,0.0006491427764892602,0.039414,2.384185791015625e-05,8.678436279296875e-05
0.00010991096496582031,0.09467744827270508,0.003437072113037107,0.056272,2.6464462280273438e-05,8.988380432128906e-05
7.462501525878906e-05,0.11986899375915527,0.003375200958251952,0.022405,3.1948089599609375e-05,0.00010943412780761719
0.00014352798461914062,0.08318567276000977,0.00134708631896973,0.036041,4.673004150390625e-05,0.0001671314239501953
0.00010704994201660156,0.1037282943725586,0.010047526504516601,0.008248,2.5987625122070312e-05,8.940696716308594e-05
6.246566772460938e-05,0.13920235633850098,0.004569590805053711,0.003977,4.38690185546875e-05,0.00017404556274414062
7.605552673339844e-05,0.1319866180419922,0.01978565431213379,0.029819,4.792213439941406e-05,0.0001850128173828125
0.00011610984802246094,0.10583138465881348,0.005347977142333985,0.027395,4.744529724121094e-05,0.00017523765563964844
0.00012135505676269531,0.08086085319519043,0.001328349227905274,0.013255,3.314018249511719e-05,0.00012540817260742188
0.00017881393432617188,0.07048606872558594,0.0012540963592529292,0.034456,2.7179718017578125e-05,9.942054748535156e-05
0.00010848045349121094,0.14940333366394043,0.0032987113800048828,0.005091,4.76837158203125e-05,0.00017523765563964844
0.00013494491577148438,0.09403705596923828,0.0013640966186523433,0.025849,4.7206878662109375e-05,0.0001773834228515625
7.009506225585938e-05,0.16130590438842773,0.001419596450805664,0.015207,4.506111145019531e-05,0.00018262863159179688
8.20159912109375e-05,0.20631623268127441,0.0008583093261718758,0.04319,4.601478576660156e-05,0.00019550323486328125
9.465217590332031e-05,0.0919485092163086,0.001037968200683595,0.038756,4.673004150390625e-05,0.0001690387725830078
0.00012159347534179688,0.11370682716369629,0.01044224200439453,0.055923,4.57763671875e-05,0.0001647472381591797
8.106231689453125e-05,0.12728238105773926,0.016536035568237305,0.018743,4.601478576660156e-05,0.00017380714416503906
8.368492126464844e-05,0.18990397453308105,0.0013517205810546877,0.007115,4.38690185546875e-05,0.00016641616821289062
0.000118255615234375,0.11127281188964844,0.0012202453613281254,0.026875,4.57763671875e-05,0.00016117095947265625
8.96453857421875e-05,0.12350225448608398,0.001415064651489259,0.031568,4.4345855712890625e-05,0.00017571449279785156
0.00011301040649414062,0.08672714233398438,0.001311463516235352,0.005807,2.9802322387695312e-05,0.00010728836059570312
0.00018858909606933594,0.06446504592895508,0.001280495178222655,0.022013,2.9087066650390625e-05,0.00011205673217773438
0.00010967254638671875,0.10478663444519043,0.0008641595764160154,0.025658,4.506111145019531e-05,0.0001685619354248047
9.179115295410156e-05,0.06579160690307617,0.0013196412658691408,0.005965,2.9087066650390625e-05,0.00010800361633300781
0.0001270771026611328,0.04686689376831055,0.006901263305664063,0.015203,2.8133392333984375e-05,9.918212890625e-05
0.00011754035949707031,0.03532266616821289,0.0010530322113037113,0.009996,3.457069396972656e-05,0.00013208389282226562
7.915496826171875e-05,0.06018328666687012,0.001235336669921875,0.004666,4.2438507080078125e-05,0.0001614093780517578
8.20159912109375e-05,0.05524492263793945,0.001948602310180663,0.027709,2.4557113647460938e-05,8.368492126464844e-05
9.369850158691406e-05,0.04761958122253418,0.0010356977996826174,0.007344,2.4318695068359375e-05,8.96453857421875e-05
0.00011277198791503906,0.06908106803894043,0.002928630004882811,0.015689,2.7418136596679688e-05,0.00010037422180175781
9.965896606445312e-05,0.09004473686218262,0.0069381070556640626,0.016631,2.6464462280273438e-05,9.107589721679688e-05
9.608268737792969e-05,0.07114648818969727,0.01060621614074707,0.013254,4.7206878662109375e-05,0.00017547607421875
0.00010371208190917969,0.061089515686035156,0.0020497113800048827,0.00634,2.3126602172851562e-05,8.845329284667969e-05
9.465217590332031e-05,0.09511947631835938,0.0025369623565673835,0.014535,3.9577484130859375e-05,0.00014781951904296875
9.250640869140625e-05,0.04254770278930664,0.00112306608581543,0.011531,2.8848648071289062e-05,0.00010538101196289062
0.00010371208190917969,0.09396243095397949,0.0006873266754150384,0.009069,2.47955322265625e-05,8.392333984375e-05
8.630752563476562e-05,0.041640281677246094,0.0017514728851318363,0.008218,2.47955322265625e-05,8.559226989746094e-05
9.822845458984375e-05,0.06560635566711426,0.0006604695739746095,0.002881,2.47955322265625e-05,8.749961853027344e-05
8.749961853027344e-05,0.03413844108581543,0.0006673068542480468,0.003948,2.5510787963867188e-05,8.869171142578125e-05
0.0001800060272216797,0.09222078323364258,0.0012326125183105465,0.013896,2.9325485229492188e-05,0.000110626220703125
0.0001289844512939453,0.05311751365661621,0.0008110048980712898,0.013378,2.6226043701171875e-05,8.821487426757812e-05
7.319450378417969e-05,0.05300617218017578,0.0012411151275634764,0.005164,2.8371810913085938e-05,0.000102996826171875
8.177757263183594e-05,0.05063009262084961,0.0007541685485839833,0.030585,2.47955322265625e-05,8.654594421386719e-05
8.940696716308594e-05,0.08533525466918945,0.0007515916595458982,0.011974,2.6702880859375e-05,9.1552734375e-05
0.00011754035949707031,0.08788752555847168,0.0006761579742431637,0.012151,2.4080276489257812e-05,9.274482727050781e-05
0.00014448165893554688,0.04597663879394531,0.0010056011657714843,0.005477,2.193450927734375e-05,8.368492126464844e-05
7.390975952148438e-05,0.04703021049499512,0.0007496520996093763,0.01655,2.8133392333984375e-05,9.751319885253906e-05
9.107589721679688e-05,0.05743670463562012,0.016966143875122068,0.012845,4.553794860839844e-05,0.00017309188842773438
8.296966552734375e-05,0.1079413890838623,0.0012105219879150406,0.026246,2.574920654296875e-05,9.298324584960938e-05
8.130073547363281e-05,0.08241891860961914,0.0016976638183593754,0.010414,2.3126602172851562e-05,8.344650268554688e-05
0.00010085105895996094,0.08757638931274414,0.001191079223632813,0.011262,2.4318695068359375e-05,8.940696716308594e-05
0.00010514259338378906,0.09190821647644043,0.0018096616058349627,0.056122,4.76837158203125e-05,0.00017642974853515625
0.00010395050048828125,0.106842041015625,0.000697282348632814,0.020789,2.4080276489257812e-05,9.298324584960938e-05
0.00014019012451171875,0.12543869018554688,0.0006866192932128909,0.008513,2.4080276489257812e-05,8.606910705566406e-05
8.153915405273438e-05,0.08437871932983398,0.0006114759063720714,0.02804,2.5033950805664062e-05,7.915496826171875e-05
8.940696716308594e-05,0.10688614845275879,0.0011902502136230467,0.007667,2.765655517578125e-05,9.942054748535156e-05
7.843971252441406e-05,0.06644892692565918,0.002514228759765625,0.006889,2.4557113647460938e-05,8.845329284667969e-05
0.00016021728515625,0.06932640075683594,0.01666660841369629,0.011591,3.719329833984375e-05,0.00013780593872070312
0.00011849403381347656,0.14178061485290527,0.009297241058349611,0.017285,2.384185791015625e-05,8.630752563476562e-05
9.870529174804688e-05,0.07164669036865234,0.001473138320922853,0.024612,4.291534423828125e-05,0.00017523765563964844
7.82012939453125e-05,0.08900284767150879,0.0013331435546874992,0.013239,4.57763671875e-05,0.00017333030700683594
0.00014495849609375,0.05770730972290039,0.003279612899780273,0.003949,3.2901763916015625e-05,0.00013327598571777344
8.797645568847656e-05,0.049242496490478516,0.001969365036010742,0.003988,2.574920654296875e-05,9.846687316894531e-05
0.000102996826171875,0.06783747673034668,0.0012103751373291009,0.01118,4.363059997558594e-05,0.0001595020294189453
0.00016951560974121094,0.046248674392700195,0.005056560699462892,0.030083,2.47955322265625e-05,9.202957153320312e-05
9.131431579589844e-05,0.06915640830993652,0.012500298797607421,0.015213,4.172325134277344e-05,0.00015544891357421875
9.059906005859375e-05,0.08274459838867188,0.004845834014892578,0.007602,4.601478576660156e-05,0.00016689300537109375
9.202957153320312e-05,0.08447432518005371,0.0033381676788330067,0.017888,2.7894973754882812e-05,8.869171142578125e-05
0.0001811981201171875,0.05656599998474121,0.0017651438598632815,0.006487,4.458427429199219e-05,0.00019478797912597656
0.00018596649169921875,0.05046868324279785,0.0029443562469482418,0.006904,3.0040740966796875e-05,0.0001423358917236328
0.00011157989501953125,0.06851363182067871,0.0015769256439208982,0.003916,2.4318695068359375e-05,8.821487426757812e-05
0.00010657310485839844,0.06779670715332031,0.0013733773193359347,0.031454,4.57763671875e-05,0.00017905235290527344
9.584426879882812e-05,0.05120205879211426,0.0017099435424804688,0.026865,3.147125244140625e-05,0.000110626220703125
8.916854858398438e-05,0.09653353691101074,0.0012141499023437495,0.013152,2.3603439331054688e-05,7.867813110351562e-05
0.00013709068298339844,0.0769190788269043,0.0022427993927001955,0.014709,2.9325485229492188e-05,9.918212890625e-05
0.00011801719665527344,0.08268451690673828,0.001343710174560548,0.022635,3.123283386230469e-05,0.00011038780212402344
8.821487426757812e-05,0.07232999801635742,0.019250969207763674,0.005937,2.9802322387695312e-05,9.870529174804688e-05
7.2479248046875e-05,0.07133269309997559,0.0015650503692626952,0.024069,2.4318695068359375e-05,8.296966552734375e-05
9.822845458984375e-05,0.10056352615356445,0.0012682232208251955,0.010343,2.47955322265625e-05,8.869171142578125e-05
7.271766662597656e-05,0.11027383804321289,0.0006366547241210933,0.006061,2.4557113647460938e-05,8.7738037109375e-05
0.00011920928955078125,0.1228799819946289,0.014076770568847655,0.027924,4.744529724121094e-05,0.00017261505126953125
9.322166442871094e-05,0.11218786239624023,0.003213499053955078,0.011691,4.076957702636719e-05,0.0001544952392578125
0.00010609626770019531,0.05572843551635742,0.003751051437377929,0.015388,3.3855438232421875e-05,0.00012254714965820312
0.0001614093780517578,0.09759831428527832,0.0013752011108398438,0.03687,4.7206878662109375e-05,0.00020074844360351562
7.271766662597656e-05,0.09353470802307129,0.0019184871063232418,0.007289,2.6464462280273438e-05,8.893013000488281e-05
0.00011777877807617188,0.034175872802734375,0.0006875970153808579,0.016747,2.574920654296875e-05,9.72747802734375e-05
0.00011467933654785156,0.10873603820800781,0.0012667028808593748,0.014385,2.5987625122070312e-05,8.535385131835938e-05
8.845329284667969e-05,0.05569028854370117,0.003539400238037109,0.020281,2.3126602172851562e-05,8.487701416015625e-05
0.0001556873321533203,0.07866048812866211,0.004922517822265625,0.027552,2.4080276489257812e-05,8.0108642578125e-05
0.00010609626770019531,0.1024484634399414,0.0013587331542968747,0.006099,4.5299530029296875e-05,0.00016760826110839844
0.00012111663818359375,0.056769609451293945,0.0011684531249999998,0.011771,3.910064697265625e-05,0.0001513957977294922
0.0001423358917236328,0.07104110717773438,0.0011935291290283206,0.0065,2.47955322265625e-05,9.012222290039062e-05
0.00012373924255371094,0.06658315658569336,0.0018387998809814461,0.017501,4.673004150390625e-05,0.0001804828643798828
0.00011157989501953125,0.06647348403930664,0.0013487072601318355,0.014236,4.9114227294921875e-05,0.00017571449279785156
0.00016617774963378906,0.14249587059020996,0.0015268699035644526,0.030189,5.6743621826171875e-05,0.00020432472229003906
0.00012373924255371094,0.10176920890808105,0.03337337379455567,0.019325,4.267692565917969e-05,0.0001678466796875
7.62939453125e-05,0.12093639373779297,0.013202717514038086,0.02128,4.1484832763671875e-05,0.00015592575073242188
0.00010251998901367188,0.12598395347595215,0.0014108508148193352,0.013121,5.4836273193359375e-05,0.0001919269561767578
0.00011754035949707031,0.13843631744384766,0.01159879244995117,0.024133,2.9802322387695312e-05,0.00011348724365234375
0.0001385211944580078,0.1533966064453125,0.003867866317749026,0.039608,4.601478576660156e-05,0.0001735687255859375
0.0001418590545654297,0.10819244384765625,0.007605906356811524,0.012936,2.4080276489257812e-05,8.96453857421875e-05
9.775161743164062e-05,0.11671018600463867,0.0006882742614746085,0.032028,2.6226043701171875e-05,9.274482727050781e-05
8.511543273925781e-05,0.1727888584136963,0.003419409271240237,0.033329,2.7894973754882812e-05,9.751319885253906e-05
0.00016427040100097656,0.07868480682373047,0.0008642186279296873,0.021488,5.602836608886719e-05,0.00023484230041503906
8.440017700195312e-05,0.056290388107299805,0.0015354197082519533,0.015944,2.5510787963867188e-05,9.560585021972656e-05
7.915496826171875e-05,0.09604358673095703,0.001709398498535155,0.01751,2.6226043701171875e-05,0.00010275840759277344
0.00018143653869628906,0.12006068229675293,0.012310424346923827,0.027855,2.765655517578125e-05,0.00010347366333007812
0.00014925003051757812,0.08261227607727051,0.022581970870971677,0.040037,4.38690185546875e-05,0.00017786026000976562
0.00011849403381347656,0.06804084777832031,0.0008930777740478527,0.057205,4.887580871582031e-05,0.0001780986785888672
8.893013000488281e-05,0.07862472534179688,0.04611191674804688,0.031109,4.410743713378906e-05,0.00016069412231445312
0.00011277198791503906,0.10817480087280273,0.0027223027038574214,0.012845,4.982948303222656e-05,0.00019431114196777344
7.271766662597656e-05,0.061881303787231445,0.006906950561523441,0.048183,2.5510787963867188e-05,8.869171142578125e-05
8.893013000488281e-05,0.12190580368041992,0.0013367260284423838,0.016193,2.5033950805664062e-05,9.322166442871094e-05
7.486343383789062e-05,0.05520772933959961,0.0009080180206298832,0.022771,5.507469177246094e-05,0.0002028942108154297
0.00019621849060058594,0.06293106079101562,0.0024058448028564453,0.01788,2.9087066650390625e-05,0.00011086463928222656
7.581710815429688e-05,0.09350061416625977,0.016346289916992187,0.010904,4.982948303222656e-05,0.00018215179443359375
0.00013685226440429688,0.11646294593811035,0.0011860146942138678,0.010131,2.4080276489257812e-05,8.440017700195312e-05
0.000110626220703125,0.06646466255187988,0.005442674865722655,0.052885,2.384185791015625e-05,8.630752563476562e-05
6.985664367675781e-05,0.08344173431396484,0.030118480911254884,0.02301,4.6253204345703125e-05,0.0001671314239501953
9.655952453613281e-05,0.10024905204772949,0.0008071630249023437,0.023049,4.5299530029296875e-05,0.00016951560974121094
0.00010609626770019531,0.13507771492004395,0.0038379470977783214,0.063609,5.221366882324219e-05,0.0001990795135498047
0.0001163482666015625,0.058989524841308594,0.050408761169433595,0.008123,2.6464462280273438e-05,8.96453857421875e-05
0.00013875961303710938,0.10137295722961426,0.0013641060638427752,0.02712,3.552436828613281e-05,0.0001621246337890625
7.152557373046875e-05,0.12028884887695312,0.0013962874603271492,0.00798,4.410743713378906e-05,0.00017118453979492188
9.393692016601562e-05,0.06156587600708008,0.0013518293609619154,0.029351,5.316734313964844e-05,0.00017952919006347656
0.0001628398895263672,0.06772208213806152,0.03360069024658203,0.053074,5.459785461425781e-05,0.00018262863159179688
9.012222290039062e-05,0.1340038776397705,0.0013000770874023442,0.008518,4.5299530029296875e-05,0.0001690387725830078
8.177757263183594e-05,0.10274052619934082,0.002847600021362303,0.027335,2.5987625122070312e-05,9.059906005859375e-05
8.344650268554688e-05,0.07487988471984863,0.0011644705200195282,0.07341,4.744529724121094e-05,0.0001678466796875
0.00016450881958007812,0.07361769676208496,0.03573947966003418,0.015176,5.5789947509765625e-05,0.00020313262939453125
0.00012087821960449219,0.040370941162109375,0.0017578322296142581,0.003912,2.574920654296875e-05,0.00010013580322265625
7.486343383789062e-05,0.021207094192504883,0.0018083754882812497,0.006439,2.4080276489257812e-05,8.320808410644531e-05
9.775161743164062e-05,0.03401780128479004,0.0018037819671630857,0.004145,2.5272369384765625e-05,9.584426879882812e-05
8.130073547363281e-05,0.038558006286621094,0.001434647247314453,0.003853,3.3855438232421875e-05,0.0001246929168701172
0.000110626220703125,0.0402524471282959,0.01128780519104004,0.010584,4.0531158447265625e-05,0.00015163421630859375
9.870529174804688e-05,0.03473091125488281,0.004820445816040039,0.009483,3.314018249511719e-05,0.00012302398681640625
7.843971252441406e-05,0.06220388412475586,0.0012290641479492173,0.039057,4.363059997558594e-05,0.00016427040100097656
8.225440979003906e-05,0.07596611976623535,0.0010321153106689455,0.029706,3.3855438232421875e-05,0.00012493133544921875
7.82012939453125e-05,0.0910942554473877,0.0007251412963867193,0.02624,4.029273986816406e-05,0.0001513957977294922
9.989738464355469e-05,0.10275721549987793,0.0013224540252685553,0.017973,4.601478576660156e-05,0.0001690387725830078
7.796287536621094e-05,0.10868239402770996,0.0013959469146728517,0.010468,3.170967102050781e-05,0.00012087821960449219
0.00010919570922851562,0.07103610038757324,0.003445628555297852,0.013942,2.7418136596679688e-05,9.393692016601562e-05
0.00018405914306640625,0.08208584785461426,0.0029546558837890632,0.017227,4.553794860839844e-05,0.00016736984252929688
8.511543273925781e-05,0.05416274070739746,0.0058466336212158205,0.012879,2.9325485229492188e-05,0.00010943412780761719
0.000102996826171875,0.06252694129943848,0.0007867203369140629,0.006486,4.124641418457031e-05,0.00015926361083984375
0.00010704994201660156,0.06340599060058594,0.004679045562744141,0.01112,4.410743713378906e-05,0.0001735687255859375
9.250640869140625e-05,0.0883023738861084,0.006629134155273438,0.024474,3.838539123535156e-05,0.00014591217041015625
8.416175842285156e-05,0.05803108215332031,0.001198208831787109,0.008401,4.00543212890625e-05,0.00015616416931152344
8.559226989746094e-05,0.09855079650878906,0.0013550316619873048,0.04607,4.6253204345703125e-05,0.0001742839813232422
0.00010180473327636719,0.12330770492553711,0.001196645645141603,0.021646,4.696846008300781e-05,0.000156402587890625
9.965896606445312e-05,0.10778546333312988,0.0013626902770996069,0.050305,4.6253204345703125e-05,0.00017118453979492188
0.0001685619354248047,0.1376359462738037,0.0013203483734130859,0.009084,4.363059997558594e-05,0.0001609325408935547
0.00011205673217773438,0.08753585815429688,0.0028312628936767587,0.03093,2.6702880859375e-05,9.202957153320312e-05
0.00011301040649414062,0.05331540107727051,0.0016524148406982415,0.029131,2.6941299438476562e-05,9.512901306152344e-05
0.00010585784912109375,0.06197500228881836,0.0016890747070312517,0.019925,3.337860107421875e-05,0.00013303756713867188
9.751319885253906e-05,0.06942391395568848,0.0013004296722412094,0.016081,4.601478576660156e-05,0.00017261505126953125
0.00011014938354492188,0.1679215431213379,0.004448023742675781,0.025731,2.5272369384765625e-05,8.726119995117188e-05
7.82012939453125e-05,0.1200571060180664,0.0007289673614501949,0.00957,2.574920654296875e-05,0.00010013580322265625
7.152557373046875e-05,0.1053774356842041,0.0011922032318115242,0.018129,2.2411346435546875e-05,8.392333984375e-05
9.1552734375e-05,0.09000992774963379,0.0012106291961669936,0.03103,2.5272369384765625e-05,8.58306884765625e-05
0.00012755393981933594,0.10885262489318848,0.006853546264648437,0.039722,5.936622619628906e-05,0.00021910667419433594
8.416175842285156e-05,0.0912010669708252,0.009880523559570312,0.019403,4.9591064453125e-05,0.0001900196075439453
7.462501525878906e-05,0.09076929092407227,0.0009696480865478523,0.018188,3.4809112548828125e-05,0.00012755393981933594
7.843971252441406e-05,0.06762814521789551,0.0036332979125976578,0.054908,5.5789947509765625e-05,0.00019598007202148438
6.628036499023438e-05,0.08570551872253418,0.005414856842041016,0.024922,3.0040740966796875e-05,0.00010800361633300781
0.00012302398681640625,0.11681652069091797,0.0007240392456054692,0.011524,2.5510787963867188e-05,8.96453857421875e-05
0.0001068115234375,0.10342001914978027,0.001222485031127929,0.013461,2.8133392333984375e-05,0.00010132789611816406
0.00013184547424316406,0.03198361396789551,0.0014956884307861327,0.004033,2.4557113647460938e-05,9.131431579589844e-05
8.726119995117188e-05,0.03873014450073242,0.0011345938568115234,0.006712,3.314018249511719e-05,0.00012159347534179688
0.00010657310485839844,0.029355764389038086,0.010941650909423829,0.012256,3.337860107421875e-05,0.0001220703125
7.462501525878906e-05,0.062273263931274414,0.0012741912689209003,0.037666,4.744529724121094e-05,0.00016689300537109375
7.867813110351562e-05,0.0855712890625,0.0035527729797363277,0.00727,2.574920654296875e-05,8.821487426757812e-05
8.702278137207031e-05,0.07871150970458984,0.002012001968383789,0.013474,2.3365020751953125e-05,8.20159912109375e-05
9.655952453613281e-05,0.0854179859161377,0.0010113599243164045,0.017056,3.24249267578125e-05,0.00010585784912109375
0.00011205673217773438,0.061325788497924805,0.00215045458984375,0.017953,2.5033950805664062e-05,9.489059448242188e-05
0.00012612342834472656,0.018779516220092773,0.00120726774597168,0.013316,2.7418136596679688e-05,0.00010323524475097656
0.00010204315185546875,0.04217028617858887,0.0033828806762695313,0.014612,3.337860107421875e-05,9.465217590332031e-05
8.630752563476562e-05,0.04486346244812012,0.00161032373046875,0.003509,2.47955322265625e-05,8.940696716308594e-05
7.677078247070312e-05,0.04042387008666992,0.0008335918426513669,0.004975,4.363059997558594e-05,0.00016760826110839844
0.00011372566223144531,0.055281639099121094,0.0013714906921386723,0.027326,4.291534423828125e-05,0.00016188621520996094
0.00010514259338378906,0.0474700927734375,0.015192585052490236,0.021861,3.4332275390625e-05,0.00013709068298339844
7.557868957519531e-05,0.06554365158081055,0.0008732775268554677,0.020469,4.553794860839844e-05,0.00014162063598632812
9.72747802734375e-05,0.08096718788146973,0.003541718124389647,0.018301,4.649162292480469e-05,0.0001709461212158203
0.00010132789611816406,0.08542275428771973,0.00379713069152832,0.024038,3.647804260253906e-05,0.0001277923583984375
0.00010585784912109375,0.04909253120422363,0.005096533645629883,0.009061,5.555152893066406e-05,0.0002009868621826172
8.034706115722656e-05,0.05695819854736328,0.0011933984832763669,0.012092,5.14984130859375e-05,0.00018930435180664062
9.34600830078125e-05,0.04696083068847656,0.002103812744140625,0.003973,4.267692565917969e-05,0.00016498565673828125
0.00013709068298339844,0.0333552360534668,0.0007488709869384758,0.014781,2.9325485229492188e-05,0.00010991096496582031
8.678436279296875e-05,0.07755327224731445,0.0014191069030761727,0.009685,5.364418029785156e-05,0.0002040863037109375
8.058547973632812e-05,0.0981132984161377,0.0020075151519775396,0.023267,3.4332275390625e-05,0.0001380443572998047
8.749961853027344e-05,0.05067038536071777,0.002002785430908203,0.007214,3.337860107421875e-05,0.00012421607971191406
0.00012803077697753906,0.06013321876525879,0.0010133119201660157,0.051815,5.793571472167969e-05,0.00021982192993164062
8.726119995117188e-05,0.10288357734680176,0.001109734405517579,0.024186,4.863739013671875e-05,0.00016617774963378906
0.00011992454528808594,0.05723166465759277,0.001317248611450196,0.04072,5.030632019042969e-05,0.00018024444580078125
9.512901306152344e-05,0.10710597038269043,0.001316421356201171,0.01641,4.482269287109375e-05,0.0001659393310546875
0.0001423358917236328,0.13132047653198242,0.0013181052093505863,0.007362,2.7179718017578125e-05,8.893013000488281e-05
0.00012803077697753906,0.09343838691711426,0.0070702893066406265,0.017195,5.5789947509765625e-05,0.00020074844360351562
8.225440979003906e-05,0.10552716255187988,0.0013314788665771474,0.022266,4.839897155761719e-05,0.00017189979553222656
0.0001430511474609375,0.06559610366821289,0.0011665026855468752,0.004155,4.029273986816406e-05,0.00015664100646972656
9.059906005859375e-05,0.06656742095947266,0.002305281814575195,0.014616,4.38690185546875e-05,0.0001728534698486328
7.62939453125e-05,0.05742931365966797,0.0006880211486816404,0.020711,2.4557113647460938e-05,9.107589721679688e-05
8.273124694824219e-05,0.05450081825256348,0.0007008716888427732,0.006543,2.4318695068359375e-05,9.083747863769531e-05
0.00010061264038085938,0.0470578670501709,0.0008626020355224605,0.015733,4.839897155761719e-05,0.0001773834228515625
0.0001010894775390625,0.12030363082885742,0.0013735901336669916,0.027327,5.245208740234375e-05,0.00019502639770507812
8.20159912109375e-05,0.09925055503845215,0.0013962565307617178,0.042262,4.9591064453125e-05,0.00019073486328125
7.009506225585938e-05,0.10186290740966797,0.0012276128845214833,0.015692,3.24249267578125e-05,0.00012135505676269531
8.20159912109375e-05,0.11130332946777344,0.0012760606994628911,0.010426,4.744529724121094e-05,0.00018072128295898438
7.963180541992188e-05,0.1341094970703125,0.0021124965820312515,0.020234,4.38690185546875e-05,0.00018095970153808594
0.00010061264038085938,0.1357719898223877,0.00141398030090332,0.009667,5.1975250244140625e-05,0.00019860267639160156
9.107589721679688e-05,0.06497764587402344,0.0013028755187988288,0.026625,5.245208740234375e-05,0.0001964569091796875
8.463859558105469e-05,0.07343173027038574,0.0013156589813232422,0.020343,4.410743713378906e-05,0.0001823902130126953
0.00013017654418945312,0.07534503936767578,0.0013592302398681639,0.005517,4.8160552978515625e-05,0.0002002716064453125
0.00012063980102539062,0.09669351577758789,0.0013650464324951178,0.008922,4.601478576660156e-05,0.00020122528076171875
8.606910705566406e-05,0.11133885383605957,0.001424967086791993,0.011437,5.316734313964844e-05,0.0001990795135498047
0.00010466575622558594,0.07737374305725098,0.01834163819885254,0.030584,2.9087066650390625e-05,0.00011444091796875
0.0001125335693359375,0.08298468589782715,0.0012996862030029283,0.02849,4.458427429199219e-05,0.00019121170043945312
8.416175842285156e-05,0.09262442588806152,0.010376166900634766,0.005091,4.3392181396484375e-05,0.0001659393310546875
9.775161743164062e-05,0.09676265716552734,0.0012659356231689445,0.010063,5.0067901611328125e-05,0.00018477439880371094
0.00012993812561035156,0.0326848030090332,0.0014007261962890628,0.018903,4.291534423828125e-05,0.00014209747314453125
8.106231689453125e-05,0.05415058135986328,0.0012137245635986324,0.009152,4.8160552978515625e-05,0.0001575946807861328
7.796287536621094e-05,0.05296015739440918,0.0033276350860595707,0.006937,3.24249267578125e-05,0.00010776519775390625
7.796287536621094e-05,0.08006978034973145,0.0013975666961669924,0.006429,4.887580871582031e-05,0.000186920166015625
8.392333984375e-05,0.06244635581970215,0.0017412939300537108,0.008026,5.173683166503906e-05,0.00019359588623046875
0.00011348724365234375,0.06228041648864746,0.01555947235107422,0.00547,4.935264587402344e-05,0.0001838207244873047
9.036064147949219e-05,0.06892585754394531,0.0013457107391357422,0.007816,4.482269287109375e-05,0.00017309188842773438
0.00011372566223144531,0.05537271499633789,0.004788908981323239,0.052026,5.459785461425781e-05,0.0002002716064453125
7.224082946777344e-05,0.07292389869689941,0.003923558715820313,0.009796,4.935264587402344e-05,0.00018858909606933594
9.226799011230469e-05,0.10504460334777832,0.001311091445922851,0.014276,5.459785461425781e-05,0.00017952919006347656
0.00013566017150878906,0.06659150123596191,0.000829780715942384,0.034156,4.649162292480469e-05,0.0001671314239501953
0.00010633468627929688,0.06418442726135254,0.001408791946411133,0.026001,4.696846008300781e-05,0.00018644332885742188
7.462501525878906e-05,0.0642855167388916,0.0020446827697753883,0.036345,3.62396240234375e-05,0.0001354217529296875
8.296966552734375e-05,0.08219766616821289,0.00235403530883789,0.025797,4.601478576660156e-05,0.00018143653869628906
7.891654968261719e-05,0.09922647476196289,0.0012222502593994145,0.009812,4.3392181396484375e-05,0.00015783309936523438
0.0001735687255859375,0.0529932975769043,0.0019332064971923826,0.006014,4.982948303222656e-05,0.00017905235290527344
0.0001010894775390625,0.050122976303100586,0.0016701888122558593,0.003771,3.743171691894531e-05,0.00014638900756835938
9.298324584960938e-05,0.02412104606628418,0.002214999176025391,0.005474,3.0994415283203125e-05,0.00011563301086425781
8.082389831542969e-05,0.04219532012939453,0.0015236666564941402,0.020562,2.3603439331054688e-05,8.630752563476562e-05
9.5367431640625e-05,0.04915761947631836,0.0006642431793212888,0.022619,2.3365020751953125e-05,8.654594421386719e-05
7.390975952148438e-05,0.07372212409973145,0.006921363708496095,0.029653,4.458427429199219e-05,0.0001685619354248047
9.965896606445312e-05,0.06739497184753418,0.0012996123199462885,0.014812,4.3392181396484375e-05,0.0001659393310546875
0.00010585784912109375,0.08392906188964844,0.001333393188476563,0.030979,4.553794860839844e-05,0.0001709461212158203
7.891654968261719e-05,0.08912467956542969,0.0013617537841796867,0.013239,4.3392181396484375e-05,0.00016999244689941406
9.441375732421875e-05,0.10737752914428711,0.0011797263336181633,0.025655,2.384185791015625e-05,8.20159912109375e-05
7.677078247070312e-05,0.09073233604431152,0.0018190543670654306,0.016023,5.364418029785156e-05,0.0001976490020751953
8.249282836914062e-05,0.0699312686920166,0.002971525207519532,0.042184,5.14984130859375e-05,0.0001811981201171875
7.128715515136719e-05,0.08232855796813965,0.001332249938964844,0.010088,5.221366882324219e-05,0.0001976490020751953
7.271766662597656e-05,0.07242107391357422,0.0013345704345703122,0.007197,4.458427429199219e-05,0.00017023086547851562
7.486343383789062e-05,0.1280059814453125,0.0012007841339111355,0.034876,2.6226043701171875e-05,8.940696716308594e-05
9.1552734375e-05,0.06479501724243164,0.029091103454589845,0.031554,3.123283386230469e-05,0.00011205673217773438
0.00010728836059570312,0.0832071304321289,0.014360681030273437,0.035053,5.1021575927734375e-05,0.00018906593322753906
9.942054748535156e-05,0.11748194694519043,0.0013283759307861328,0.00713,5.1021575927734375e-05,0.00017881393432617188
7.82012939453125e-05,0.09348511695861816,0.010284024597167967,0.024074,4.506111145019531e-05,0.00016546249389648438
7.653236389160156e-05,0.10521459579467773,0.003872244430541992,0.005999,4.863739013671875e-05,0.0001862049102783203
0.00010704994201660156,0.028637170791625977,0.0030022127075195297,0.029458,5.245208740234375e-05,0.00019788742065429688
7.152557373046875e-05,0.09229278564453125,0.0026113020782470714,0.050912,5.1975250244140625e-05,0.00018739700317382812
6.890296936035156e-05,0.07314705848693848,0.001402325988769531,0.022574,5.054473876953125e-05,0.00019693374633789062
0.00011110305786132812,0.09256744384765625,0.0017288910369873053,0.014202,4.9591064453125e-05,0.0001780986785888672
7.033348083496094e-05,0.09050559997558594,0.001446884796142578,0.040603,5.030632019042969e-05,0.00017881393432617188
7.605552673339844e-05,0.0893545150756836,0.001423784683227538,0.029527,4.410743713378906e-05,0.00017952919006347656
0.0001289844512939453,0.14902901649475098,0.01964687696838379,0.009511,2.3126602172851562e-05,8.296966552734375e-05
9.584426879882812e-05,0.10740542411804199,0.004461960159301757,0.017489,2.4080276489257812e-05,8.702278137207031e-05
8.273124694824219e-05,0.1436753273010254,0.015280982421875,0.008126,2.2649765014648438e-05,8.225440979003906e-05
6.628036499023438e-05,0.08594965934753418,0.0005983443756103525,0.017598,2.193450927734375e-05,7.891654968261719e-05
8.869171142578125e-05,0.11064267158508301,0.0007746467285156267,0.037132,5.340576171875e-05,0.0001900196075439453
0.00011324882507324219,0.1308596134185791,0.0013932528228759733,0.037803,5.2928924560546875e-05,0.00018739700317382812
0.00012803077697753906,0.07583022117614746,0.006167070526123045,0.045781,5.054473876953125e-05,0.00018548965454101562
7.796287536621094e-05,0.08374929428100586,0.001313176315307616,0.019182,4.792213439941406e-05,0.00022745132446289062
8.392333984375e-05,0.12127470970153809,0.0013639371337890657,0.050556,4.57763671875e-05,0.00016880035400390625
0.00011706352233886719,0.16245722770690918,0.000769584213256836,0.006789,5.0067901611328125e-05,0.0001850128173828125
6.651878356933594e-05,0.08737683296203613,0.0013064923248291005,0.021704,5.054473876953125e-05,0.00017333030700683594
0.00011849403381347656,0.07432150840759277,0.033099400665283205,0.031873,3.0994415283203125e-05,0.0001251697540283203
6.818771362304688e-05,0.12352752685546875,0.0008413264007568373,0.027103,5.1021575927734375e-05,0.00018167495727539062
7.748603820800781e-05,0.1004948616027832,0.003924128128051757,0.011374,4.9114227294921875e-05,0.00017523765563964844
8.797645568847656e-05,0.15852570533752441,0.0013318697662353524,0.008228,3.337860107421875e-05,0.00011730194091796875
0.00010466575622558594,0.04877519607543945,0.0019803114776611314,0.035012,3.0994415283203125e-05,0.00010895729064941406
9.202957153320312e-05,0.0454404354095459,0.0006900927886962886,0.021464,2.4318695068359375e-05,8.392333984375e-05
9.1552734375e-05,0.11583065986633301,0.002184547546386719,0.011597,5.054473876953125e-05,0.00019979476928710938
8.249282836914062e-05,0.08026003837585449,0.0007441619415283207,0.008048,2.7418136596679688e-05,0.00010251998901367188
0.000110626220703125,0.08573746681213379,0.0016191644287109376,0.005665,3.814697265625e-05,0.0001430511474609375
0.00016927719116210938,0.033945560455322266,0.013209232833862307,0.033697,4.887580871582031e-05,0.0001862049102783203
7.486343383789062e-05,0.06107664108276367,0.0019468611907958976,0.016455,2.4318695068359375e-05,8.296966552734375e-05
9.965896606445312e-05,0.04944968223571777,0.0012577809448242189,0.028988,2.7179718017578125e-05,0.00012636184692382812
8.702278137207031e-05,0.06843996047973633,0.0037166080474853513,0.007125,2.5987625122070312e-05,9.632110595703125e-05
0.000118255615234375,0.07788872718811035,0.0026565703887939454,0.019323,2.5272369384765625e-05,8.797645568847656e-05
9.036064147949219e-05,0.0543363094329834,0.0007784443054199217,0.004184,2.6464462280273438e-05,9.918212890625e-05
9.250640869140625e-05,0.11586117744445801,0.009926257949829102,0.007469,4.5299530029296875e-05,0.00017118453979492188
0.00011563301086425781,0.051306724548339844,0.0012163798217773442,0.004787,2.47955322265625e-05,9.465217590332031e-05
0.00010442733764648438,0.042558908462524414,0.000714292633056641,0.004663,2.6226043701171875e-05,9.72747802734375e-05
9.655952453613281e-05,0.05273294448852539,0.0013341054840087891,0.004783,2.6702880859375e-05,9.083747863769531e-05
9.179115295410156e-05,0.06665515899658203,0.005487139678955078,0.017474,5.0067901611328125e-05,0.00017976760864257812
9.918212890625e-05,0.0633387565612793,0.0006364798431396489,0.012112,2.4080276489257812e-05,8.392333984375e-05
9.989738464355469e-05,0.0664205551147461,0.02236307991027832,0.00712,2.4557113647460938e-05,9.059906005859375e-05
8.940696716308594e-05,0.10411953926086426,0.0013141554718017583,0.022712,4.458427429199219e-05,0.00017595291137695312
9.369850158691406e-05,0.0683445930480957,0.0022945173645019523,0.00841,4.482269287109375e-05,0.00017380714416503906
9.417533874511719e-05,0.09702253341674805,0.000983495864868164,0.00809,2.2411346435546875e-05,8.392333984375e-05
0.0001125335693359375,0.04637885093688965,0.0007040091857910165,0.009064,2.5272369384765625e-05,8.893013000488281e-05
0.00010967254638671875,0.06461882591247559,0.000660067581176758,0.015401,2.3603439331054688e-05,8.606910705566406e-05
9.179115295410156e-05,0.06196928024291992,0.0012614482116699221,0.00718,4.267692565917969e-05,0.00015878677368164062
8.368492126464844e-05,0.0685884952545166,0.0006527748718261721,0.011611,2.6941299438476562e-05,9.226799011230469e-05
7.843971252441406e-05,0.08579492568969727,0.0012495018157958997,0.025209,2.5987625122070312e-05,9.608268737792969e-05
0.00011610984802246094,0.1014862060546875,0.00118753433227539,0.014375,2.5272369384765625e-05,9.107589721679688e-05
7.700920104980469e-05,0.09251284599304199,0.0032730487213134766,0.006489,2.4557113647460938e-05,8.463859558105469e-05
9.131431579589844e-05,0.04888176918029785,0.0010602128448486325,0.006681,3.4332275390625e-05,0.00013399124145507812
0.00010800361633300781,0.06944656372070312,0.0007124996337890621,0.005309,2.8133392333984375e-05,0.00010132789611816406
0.00015807151794433594,0.05304884910583496,0.019222321029663085,0.013704,2.5033950805664062e-05,8.177757263183594e-05
0.00010275840759277344,0.0640254020690918,0.0006952296752929686,0.005373,2.5033950805664062e-05,8.845329284667969e-05
0.0001575946807861328,0.06262516975402832,0.009090106811523436,0.02891,5.602836608886719e-05,0.000202178955078125
8.344650268554688e-05,0.08260369300842285,0.0015627117004394534,0.006441,2.5510787963867188e-05,9.560585021972656e-05
0.00015878677368164062,0.07692241668701172,0.000845656387329103,0.027658,4.458427429199219e-05,0.0001666545867919922
8.702278137207031e-05,0.0353236198425293,0.010736706359863282,0.014117,2.4318695068359375e-05,8.535385131835938e-05
0.00013780593872070312,0.05923199653625488,0.0014790067443847654,0.011974,3.266334533691406e-05,0.00012159347534179688
7.653236389160156e-05,0.0924990177154541,0.0029798640289306656,0.025396,3.218650817871094e-05,0.00011563301086425781
0.0001327991485595703,0.0851902961730957,0.0016129015960693327,0.042521,5.3882598876953125e-05,0.00020384788513183594
8.654594421386719e-05,0.1172177791595459,0.0030990776519775392,0.007527,2.4080276489257812e-05,9.512901306152344e-05
8.082389831542969e-05,0.10519599914550781,0.010492403442382812,0.009468,2.6464462280273438e-05,9.822845458984375e-05
8.20159912109375e-05,0.10436224937438965,0.004778800872802736,0.025271,2.7179718017578125e-05,0.00010967254638671875
8.273124694824219e-05,0.07415246963500977,0.0006241904907226571,0.016932,2.47955322265625e-05,8.630752563476562e-05
0.0001850128173828125,0.12781238555908203,0.00156269595336914,0.023178,2.5033950805664062e-05,8.845329284667969e-05
7.843971252441406e-05,0.06521940231323242,0.01540875877380371,0.017735,2.5033950805664062e-05,8.296966552734375e-05
7.367134094238281e-05,0.07484602928161621,0.0006151034240722657,0.016912,2.2649765014648438e-05,8.535385131835938e-05
9.799003601074219e-05,0.13788700103759766,0.0030155252532958997,0.028692,2.5272369384765625e-05,8.463859558105469e-05
0.00011944770812988281,0.09610152244567871,0.004832167892456054,0.00572,2.193450927734375e-05,8.654594421386719e-05
0.0007042884826660156,0.04066658020019531,0.0008895278472900378,0.023973,2.5987625122070312e-05,8.487701416015625e-05
0.00011348724365234375,0.05867290496826172,0.03277673396301269,0.007933,2.765655517578125e-05,9.417533874511719e-05
9.036064147949219e-05,0.0634009838104248,0.0006296444244384761,0.016243,2.193450927734375e-05,8.344650268554688e-05
9.918212890625e-05,0.04832768440246582,0.0016369678344726538,0.036366,2.4557113647460938e-05,8.296966552734375e-05
7.796287536621094e-05,0.07021212577819824,0.0010999517974853504,0.019019,2.574920654296875e-05,9.179115295410156e-05
8.392333984375e-05,0.09098386764526367,0.0016453256683349607,0.007092,2.8133392333984375e-05,8.20159912109375e-05
9.799003601074219e-05,0.08928465843200684,0.003378293762207031,0.034865,2.5033950805664062e-05,9.179115295410156e-05
0.0001049041748046875,0.053153038024902344,0.0032863803100585953,0.02073,2.574920654296875e-05,8.58306884765625e-05
0.00011491775512695312,0.06794118881225586,0.0039563029785156245,0.024673,2.3603439331054688e-05,8.654594421386719e-05
9.512901306152344e-05,0.05524277687072754,0.0006354698333740222,0.025659,2.5272369384765625e-05,8.749961853027344e-05
8.702278137207031e-05,0.08575129508972168,0.002849963577270508,0.004567,2.2411346435546875e-05,8.034706115722656e-05
0.0001251697540283203,0.06939315795898438,0.0016826694183349616,0.016332,4.291534423828125e-05,0.00016164779663085938
9.512901306152344e-05,0.04120278358459473,0.0008140476531982421,0.015443,2.9087066650390625e-05,0.00010418891906738281
0.0001246929168701172,0.07362890243530273,0.0008011709594726562,0.014985,2.9087066650390625e-05,0.0001049041748046875
0.00010251998901367188,0.0622868537902832,0.0013406602020263666,0.010663,2.6941299438476562e-05,9.417533874511719e-05
0.00010657310485839844,0.062032461166381836,0.0006797721405029308,0.027523,2.3365020751953125e-05,8.726119995117188e-05
0.0001308917999267578,0.07098770141601562,0.0013138542785644525,0.016486,3.719329833984375e-05,0.00014162063598632812
0.00012230873107910156,0.0786142349243164,0.000930133850097656,0.005243,2.4080276489257812e-05,8.702278137207031e-05
0.00011038780212402344,0.08209991455078125,0.0012349084625244144,0.056949,5.054473876953125e-05,0.0001881122589111328
9.655952453613281e-05,0.10260152816772461,0.0010799119262695327,0.029122,4.57763671875e-05,0.0001728534698486328
0.0001373291015625,0.11528182029724121,0.017912237869262694,0.034089,2.4557113647460938e-05,8.130073547363281e-05
0.00017952919006347656,0.12312793731689453,0.001374726943969725,0.028445,4.839897155761719e-05,0.00018286705017089844
9.298324584960938e-05,0.13483548164367676,0.0014165002746582,0.066333,4.887580871582031e-05,0.0001761913299560547
7.605552673339844e-05,0.11468291282653809,0.0013137807312011713,0.008356,4.482269287109375e-05,0.000171661376953125
0.00016999244689941406,0.10128450393676758,0.004956267272949219,0.028738,4.673004150390625e-05,0.00017309188842773438
0.00019121170043945312,0.05514788627624512,0.001404968048095704,0.025924,4.696846008300781e-05,0.0001742839813232422
0.00013709068298339844,0.10323071479797363,0.000963821594238282,0.009333,3.0040740966796875e-05,0.00010943412780761719
8.058547973632812e-05,0.060964345932006836,0.0030314697723388667,0.015152,3.1948089599609375e-05,6.842613220214844e-05
8.130073547363281e-05,0.06962347030639648,0.0029335580139160156,0.003447,2.3603439331054688e-05,9.918212890625e-05
0.0001399517059326172,0.09439420700073242,0.0058586015624999994,0.014283,6.461143493652344e-05,0.0001728534698486328
0.00010061264038085938,0.08803415298461914,0.0007324430999755861,0.004194,3.790855407714844e-05,0.00014328956604003906
8.58306884765625e-05,0.03771805763244629,0.0008122527160644537,0.012471,2.09808349609375e-05,8.249282836914062e-05
0.00011014938354492188,0.03554487228393555,0.0042308194885253905,0.015299,1.9550323486328125e-05,7.224082946777344e-05
6.67572021484375e-05,0.03565073013305664,0.0005618067626953129,0.007512,1.9550323486328125e-05,8.082389831542969e-05
9.202957153320312e-05,0.053458452224731445,0.01600283074951172,0.007819,3.838539123535156e-05,0.0001537799835205078
0.00010275840759277344,0.05602216720581055,0.0015270829925537101,0.007874,3.8623809814453125e-05,0.000148773193359375
7.295608520507812e-05,0.06161856651306152,0.013487919418334961,0.008433,2.3603439331054688e-05,9.322166442871094e-05
8.463859558105469e-05,0.07367897033691406,0.004114954803466797,0.013127,4.220008850097656e-05,0.00016307830810546875
6.437301635742188e-05,0.08319282531738281,0.002692903839111328,0.007489,2.0265579223632812e-05,7.82012939453125e-05
0.00010848045349121094,0.0471339225769043,0.0026788606567382817,0.011158,2.002716064453125e-05,8.0108642578125e-05
6.29425048828125e-05,0.0555720329284668,0.004376820251464844,0.014978,1.9788742065429688e-05,8.320808410644531e-05
6.747245788574219e-05,0.057179927825927734,0.008243239624023437,0.007418,3.2901763916015625e-05,0.00012445449829101562
7.390975952148438e-05,0.0658273696899414,0.006613617691040039,0.004516,2.0503997802734375e-05,7.605552673339844e-05
7.390975952148438e-05,0.07481145858764648,0.004595633407592774,0.024804,1.9550323486328125e-05,7.843971252441406e-05
8.130073547363281e-05,0.05269169807434082,0.014061114318847656,0.052842,4.3392181396484375e-05,0.00017213821411132812
7.05718994140625e-05,0.09146547317504883,0.0009557379913330069,0.059455,2.5987625122070312e-05,9.441375732421875e-05
6.29425048828125e-05,0.08366131782531738,0.0012438157196044929,0.021338,3.743171691894531e-05,0.00014662742614746094
5.841255187988281e-05,0.08122396469116211,0.0012771781921386734,0.03035,3.62396240234375e-05,0.0001380443572998047
7.176399230957031e-05,0.11954116821289062,0.0015893889923095702,0.008248,2.5987625122070312e-05,9.441375732421875e-05
7.939338684082031e-05,0.08908534049987793,0.0016176727752685548,0.009377,4.267692565917969e-05,0.0001671314239501953
9.012222290039062e-05,0.05166363716125488,0.004010269165039063,0.0155,2.0503997802734375e-05,7.796287536621094e-05
0.00010633468627929688,0.04574942588806152,0.00105372738647461,0.028977,1.9311904907226562e-05,7.104873657226562e-05
6.151199340820312e-05,0.05789899826049805,0.0020669934387207035,0.008813,2.1219253540039062e-05,7.963180541992188e-05
8.440017700195312e-05,0.05017971992492676,0.007557812423706055,0.01453,3.647804260253906e-05,0.00013828277587890625
7.724761962890625e-05,0.06508898735046387,0.0013207499084472657,0.006044,2.193450927734375e-05,7.796287536621094e-05
0.00010132789611816406,0.03141641616821289,0.0008799913787841795,0.005785,2.2649765014648438e-05,8.96453857421875e-05
9.799003601074219e-05,0.0656583309173584,0.0007100524139404298,0.00758,2.8133392333984375e-05,7.390975952148438e-05
8.0108642578125e-05,0.044548749923706055,0.013786142379760741,0.028243,2.0742416381835938e-05,7.915496826171875e-05
0.0005204677581787109,0.034928321838378906,0.0016977582702636732,0.038749,1.9311904907226562e-05,7.05718994140625e-05
7.319450378417969e-05,0.051494598388671875,0.0006266333465576174,0.020662,2.0265579223632812e-05,7.772445678710938e-05
8.153915405273438e-05,0.058947086334228516,0.001727774307250976,0.040978,3.361701965332031e-05,0.0001304149627685547
0.00010275840759277344,0.07893109321594238,0.0007585670623779309,0.024484,3.5762786865234375e-05,0.00012826919555664062
6.604194641113281e-05,0.06828713417053223,0.0033560887603759776,0.030347,2.8133392333984375e-05,0.00010442733764648438
7.319450378417969e-05,0.08096075057983398,0.004954282806396485,0.022677,2.0265579223632812e-05,7.367134094238281e-05
8.58306884765625e-05,0.07509565353393555,0.0021385917663574207,0.020875,3.695487976074219e-05,0.00013780593872070312
7.176399230957031e-05,0.1025536060333252,0.0012378382415771452,0.045553,2.1696090698242188e-05,8.702278137207031e-05
8.988380432128906e-05,0.09333634376525879,0.0012119424896240225,0.039792,2.47955322265625e-05,9.107589721679688e-05
9.012222290039062e-05,0.08983373641967773,0.0013532691802978503,0.024091,4.38690185546875e-05,0.00016617774963378906
0.00010061264038085938,0.09084129333496094,0.00188230955505371,0.037426,4.506111145019531e-05,0.00017380714416503906
0.00012111663818359375,0.09877562522888184,0.001441216567993165,0.016696,4.673004150390625e-05,0.00017452239990234375
0.00013494491577148438,0.07965397834777832,0.0012322759399414056,0.012349,2.4080276489257812e-05,8.678436279296875e-05
8.535385131835938e-05,0.10531330108642578,0.005131833450317383,0.037758,4.792213439941406e-05,0.00017380714416503906
9.894371032714844e-05,0.09104061126708984,0.0013756376647949212,0.011735,6.318092346191406e-05,0.0001652240753173828
7.963180541992188e-05,0.16062688827514648,0.0006782772979736333,0.009779,2.5510787963867188e-05,9.441375732421875e-05
0.00013971328735351562,0.10877418518066406,0.0013687358093261714,0.007355,4.506111145019531e-05,0.0001888275146484375
8.58306884765625e-05,0.05095934867858887,0.0010414609527587895,0.02479,4.1484832763671875e-05,0.0001385211944580078
0.00010848045349121094,0.11740636825561523,0.0015588638763427733,0.014352,5.14984130859375e-05,0.0001971721649169922
9.059906005859375e-05,0.11959505081176758,0.0014216824340820312,0.015795,4.7206878662109375e-05,0.00017952919006347656
0.00015783309936523438,0.08920788764953613,0.03864326605224609,0.020331,5.459785461425781e-05,0.00019478797912597656
0.0001392364501953125,0.09894633293151855,0.0013699764709472657,0.020277,4.673004150390625e-05,0.0001761913299560547
0.00010037422180175781,0.12982583045959473,0.0007911614532470704,0.005613,2.7894973754882812e-05,9.632110595703125e-05
0.00019621849060058594,0.047734737396240234,0.0011199962310791019,0.017557,4.649162292480469e-05,0.00017762184143066406
0.00010251998901367188,0.07198524475097656,0.001721039154052733,0.021798,4.673004150390625e-05,0.0001773834228515625
8.320808410644531e-05,0.0687248706817627,0.0007111819152832034,0.010062,2.574920654296875e-05,0.00010728836059570312
8.702278137207031e-05,0.0813453197479248,0.001315749847412109,0.013563,4.482269287109375e-05,0.0001659393310546875
0.00010371208190917969,0.08672928810119629,0.0015492366333007815,0.007298,2.9087066650390625e-05,9.441375732421875e-05
0.00011181831359863281,0.0892488956451416,0.0013481422424316408,0.018525,4.673004150390625e-05,0.0001652240753173828
0.00010609626770019531,0.07275962829589844,0.0020814474945068367,0.008712,4.649162292480469e-05,0.0001747608184814453
0.00019168853759765625,0.06588149070739746,0.0014842375946044926,0.006205,5.0067901611328125e-05,0.00019216537475585938
0.00010037422180175781,0.05613565444946289,0.0012347292785644531,0.014612,4.029273986816406e-05,0.00015735626220703125
7.748603820800781e-05,0.0839850902557373,0.000729897384643555,0.014995,2.5510787963867188e-05,9.632110595703125e-05
0.00012135505676269531,0.10038352012634277,0.001423211334228517,0.028227,4.6253204345703125e-05,0.00017070770263671875
8.225440979003906e-05,0.10100030899047852,0.0012306053466796876,0.021793,2.5510787963867188e-05,9.083747863769531e-05
0.00010585784912109375,0.13775968551635742,0.0014057394866943355,0.015537,4.6253204345703125e-05,0.0001976490020751953
0.00014591217041015625,0.13683867454528809,0.0013761251068115238,0.02649,4.673004150390625e-05,0.0001735687255859375
0.0001430511474609375,0.10171079635620117,0.0035063146209716794,0.00589,3.528594970703125e-05,0.0001342296600341797
0.000110626220703125,0.10036706924438477,0.0006216133575439459,0.028377,2.3365020751953125e-05,8.821487426757812e-05
0.00010251998901367188,0.0900716781616211,0.0027074287719726555,0.008318,3.5762786865234375e-05,0.00013303756713867188
0.00011372566223144531,0.05358242988586426,0.0017517697143554691,0.00482,2.5510787963867188e-05,9.489059448242188e-05
8.869171142578125e-05,0.028652429580688477,0.0020987489013671876,0.004247,2.6464462280273438e-05,0.00010442733764648438
0.0001838207244873047,0.034214019775390625,0.0024499880065917967,0.020926,4.2438507080078125e-05,0.0001518726348876953
0.00010848045349121094,0.036455392837524414,0.0011308474426269532,0.014487,3.790855407714844e-05,0.0001423358917236328
9.679794311523438e-05,0.06994152069091797,0.00102003694152832,0.005819,3.3855438232421875e-05,0.000125885009765625
0.00013637542724609375,0.038793325424194336,0.0011979912261962898,0.008627,3.62396240234375e-05,0.00013875961303710938
9.036064147949219e-05,0.038046836853027344,0.001958459457397461,0.004841,2.3603439331054688e-05,9.036064147949219e-05
0.00011086463928222656,0.04395437240600586,0.0007795165100097654,0.005746,2.8133392333984375e-05,0.00010585784912109375
9.512901306152344e-05,0.05843400955200195,0.005881760879516602,0.018029,3.528594970703125e-05,0.000133514404296875
0.00011348724365234375,0.06069445610046387,0.001953072662353516,0.005755,4.601478576660156e-05,0.00017499923706054688
0.00012421607971191406,0.04200387001037598,0.000989260681152345,0.016092,2.6464462280273438e-05,9.322166442871094e-05
0.00010347366333007812,0.07365703582763672,0.001166056991577148,0.006074,2.6941299438476562e-05,0.00010609626770019531
0.00011229515075683594,0.06827688217163086,0.0012901098937988242,0.063503,4.6253204345703125e-05,0.0001842975616455078
7.677078247070312e-05,0.10017895698547363,0.0007969317321777358,0.028612,3.814697265625e-05,0.00014352798461914062
7.62939453125e-05,0.08440303802490234,0.0011948580627441432,0.035112,2.2649765014648438e-05,8.320808410644531e-05
0.00010347366333007812,0.0903310775756836,0.012848685760498045,0.032355,3.170967102050781e-05,0.00011014938354492188
0.00016880035400390625,0.0923922061920166,0.0011546527404785161,0.015373,2.3126602172851562e-05,8.225440979003906e-05
0.0001087188720703125,0.10959315299987793,0.0015917695465087894,0.017831,2.8133392333984375e-05,0.00010347366333007812
0.00011754035949707031,0.06071662902832031,0.0014477419891357418,0.004296,2.5033950805664062e-05,8.988380432128906e-05
0.00010991096496582031,0.09675931930541992,0.003746613327026367,0.013384,5.5789947509765625e-05,0.00019812583923339844
0.0001270771026611328,0.06239151954650879,0.010404914779663085,0.02008,2.4318695068359375e-05,9.72747802734375e-05
0.00010991096496582031,0.06142258644104004,0.008931279876708983,0.019997,3.147125244140625e-05,0.00010728836059570312
9.083747863769531e-05,0.0729207992553711,0.0008998825988769527,0.014779,2.765655517578125e-05,9.417533874511719e-05
0.00021076202392578125,0.1038973331451416,0.0036418128509521485,0.012723,2.956390380859375e-05,0.00011539459228515625
9.655952453613281e-05,0.05505251884460449,0.001163207580566406,0.006223,4.172325134277344e-05,0.0001556873321533203
0.00010156631469726562,0.08581137657165527,0.0008145727233886714,0.022817,2.9802322387695312e-05,0.00010704994201660156
0.00010967254638671875,0.09283924102783203,0.0013315054321289058,0.025235,4.696846008300781e-05,0.00017380714416503906
0.0001556873321533203,0.08157896995544434,0.0018054774780273397,0.075548,4.6253204345703125e-05,0.000194549560546875
7.414817810058594e-05,0.1235649585723877,0.011098013961791992,0.012262,2.5987625122070312e-05,9.179115295410156e-05
8.893013000488281e-05,0.10500311851501465,0.0011699015960693372,0.027339,3.24249267578125e-05,0.00014781951904296875
8.535385131835938e-05,0.12235760688781738,0.007565322601318359,0.027188,4.458427429199219e-05,0.0001633167266845703
0.00011944770812988281,0.13795042037963867,0.0013677089080810553,0.014464,4.601478576660156e-05,0.00017452239990234375
0.0001239776611328125,0.08266878128051758,0.001987131561279297,0.004711,3.4332275390625e-05,8.96453857421875e-05
0.00011515617370605469,0.0830698013305664,0.0013277228240966797,0.020062,4.172325134277344e-05,0.000152587890625
0.00011086463928222656,0.049547672271728516,0.015071114547729494,0.015842,2.3365020751953125e-05,9.5367431640625e-05
9.72747802734375e-05,0.07254528999328613,0.001761899017333984,0.008276,2.384185791015625e-05,9.036064147949219e-05
8.106231689453125e-05,0.07807493209838867,0.01707044274902344,0.007624,4.601478576660156e-05,0.0001690387725830078
0.00011992454528808594,0.08108663558959961,0.009662733657836913,0.021742,3.457069396972656e-05,0.0001232624053955078
7.62939453125e-05,0.050118207931518555,0.0010139005126953132,0.012431,2.6702880859375e-05,9.202957153320312e-05
7.2479248046875e-05,0.10037040710449219,0.006437318786621092,0.029191,2.5510787963867188e-05,8.368492126464844e-05
0.00010657310485839844,0.07981204986572266,0.0024816564483642577,0.018508,2.4080276489257812e-05,8.082389831542969e-05
0.0001499652862548828,0.08295583724975586,0.018563014083862305,0.021019,2.8371810913085938e-05,9.608268737792969e-05
9.107589721679688e-05,0.0665733814239502,0.004114148696899415,0.025841,2.5272369384765625e-05,8.821487426757812e-05
0.00010967254638671875,0.08249521255493164,0.004159014770507813,0.005578,4.76837158203125e-05,0.00017786026000976562
0.00010657310485839844,0.05627894401550293,0.0012932126312255876,0.017122,4.76837158203125e-05,0.0001666545867919922
0.00018787384033203125,0.035698890686035156,0.016753410751342773,0.017468,5.0067901611328125e-05,0.0001838207244873047
0.00010228157043457031,0.05834078788757324,0.004831217758178711,0.007408,2.765655517578125e-05,0.00010037422180175781
8.273124694824219e-05,0.08958125114440918,0.0040801412048339855,0.018531,4.696846008300781e-05,0.0001780986785888672
8.511543273925781e-05,0.10375595092773438,0.0006993272857666009,0.012042,2.4318695068359375e-05,8.821487426757812e-05
7.033348083496094e-05,0.11665225028991699,0.0008735553588867188,0.004241,2.288818359375e-05,8.296966552734375e-05
0.0001163482666015625,0.08035707473754883,0.0014002107849121065,0.049001,4.601478576660156e-05,0.00019741058349609375
8.96453857421875e-05,0.10833454132080078,0.0014629133605957023,0.03966,4.744529724121094e-05,0.0001850128173828125
0.00011324882507324219,0.1342623233795166,0.012009320205688477,0.028606,4.506111145019531e-05,0.0001678466796875
8.440017700195312e-05,0.13558101654052734,0.0013222317810058608,0.026763,4.601478576660156e-05,0.0001690387725830078
0.00010585784912109375,0.15886521339416504,0.0013907786865234376,0.025623,4.696846008300781e-05,0.00017786026000976562
0.00010609626770019531,0.11643552780151367,0.0015867832641601569,0.008752,4.5299530029296875e-05,0.00017261505126953125
0.00018930435180664062,0.04775857925415039,0.0020658824157714847,0.05178,4.57763671875e-05,0.00016689300537109375
9.369850158691406e-05,0.07970833778381348,0.0013336726379394592,0.06563,4.76837158203125e-05,0.00017547607421875
7.462501525878906e-05,0.08600211143493652,0.003023882614135741,0.034214,3.933906555175781e-05,0.0001468658447265625
9.846687316894531e-05,0.09033322334289551,0.008548787322998047,0.033359,4.482269287109375e-05,0.00016236305236816406
7.414817810058594e-05,0.11234617233276367,0.0017694970703124998,0.00734,4.3392181396484375e-05,9.131431579589844e-05
0.00013899803161621094,0.13171124458312988,0.0007064990997314446,0.016375,2.574920654296875e-05,9.441375732421875e-05
0.00014448165893554688,0.0886542797088623,0.0012671768035888674,0.005991,2.5033950805664062e-05,9.465217590332031e-05
7.915496826171875e-05,0.08826279640197754,0.002808119400024414,0.008867,2.6941299438476562e-05,9.584426879882812e-05
0.00011587142944335938,0.05746030807495117,0.00171948356628418,0.0058,4.1484832763671875e-05,0.0001552104949951172
7.82012939453125e-05,0.027538061141967773,0.001924969131469726,0.024843,3.123283386230469e-05,0.00011777877807617188
9.942054748535156e-05,0.0696568489074707,0.0013254108886718748,0.008177,4.5299530029296875e-05,0.0001773834228515625
8.511543273925781e-05,0.07724738121032715,0.0025365253753662116,0.014143,4.673004150390625e-05,0.00017523765563964844
7.915496826171875e-05,0.07021403312683105,0.0013664484863281246,0.004512,4.601478576660156e-05,0.0001709461212158203
0.00013875961303710938,0.09305620193481445,0.0015205684814453124,0.013084,4.482269287109375e-05,0.00018143653869628906
0.000102996826171875,0.12682676315307617,0.0014439882659912102,0.013435,4.410743713378906e-05,0.00017118453979492188
8.535385131835938e-05,0.06089496612548828,0.001362903198242187,0.009591,4.291534423828125e-05,0.00017142295837402344
0.00011610984802246094,0.1245424747467041,0.0008544756011962889,0.002867,2.4318695068359375e-05,9.417533874511719e-05
0.00010728836059570312,0.07134675979614258,0.0013493470458984386,0.039672,4.410743713378906e-05,0.00017786026000976562
0.0001125335693359375,0.13412189483642578,0.0013838941955566404,0.00851,4.458427429199219e-05,0.00017333030700683594
8.153915405273438e-05,0.09469056129455566,0.0006654549713134769,0.011538,2.4557113647460938e-05,9.059906005859375e-05
0.00010585784912109375,0.1032712459564209,0.0018360384216308603,0.018101,3.457069396972656e-05,0.00012874603271484375
0.0001380443572998047,0.08544754981994629,0.0012979389190673832,0.02615,4.792213439941406e-05,0.00017547607421875
0.00010418891906738281,0.06655216217041016,0.002001506195068359,0.008765,3.695487976074219e-05,0.00014257431030273438
8.7738037109375e-05,0.084075927734375,0.001335273910522461,0.019899,4.38690185546875e-05,0.0001742839813232422
7.390975952148438e-05,0.08120203018188477,0.0014390647735595709,0.016516,4.482269287109375e-05,0.00016760826110839844
9.250640869140625e-05,0.053757429122924805,0.0007029774322509768,0.004161,2.4318695068359375e-05,9.107589721679688e-05
9.012222290039062e-05,0.04006385803222656,0.019052603622436524,0.005304,2.6702880859375e-05,9.965896606445312e-05
0.00010132789611816406,0.07034707069396973,0.0007458912048339842,0.002334,2.5033950805664062e-05,8.893013000488281e-05
7.224082946777344e-05,0.04717445373535156,0.0006476084899902351,0.010405,2.4318695068359375e-05,9.179115295410156e-05
9.489059448242188e-05,0.08516359329223633,0.001583796234130859,0.00578,2.5510787963867188e-05,9.489059448242188e-05
0.00016498565673828125,0.048413991928100586,0.0013475167846679695,0.01824,4.38690185546875e-05,0.0001785755157470703
8.20159912109375e-05,0.07165336608886719,0.001357306411743163,0.018672,4.410743713378906e-05,0.00017881393432617188
8.273124694824219e-05,0.07269167900085449,0.0022643147888183595,0.009906,3.314018249511719e-05,0.0001201629638671875
9.989738464355469e-05,0.0675816535949707,0.0010481700439453137,0.033698,2.6702880859375e-05,0.000102996826171875
0.00010728836059570312,0.13334178924560547,0.0014021569976806654,0.022274,4.887580871582031e-05,0.00018167495727539062
8.58306884765625e-05,0.17276263236999512,0.0007770558319091792,0.024229,3.719329833984375e-05,0.00014090538024902344
7.987022399902344e-05,0.1122596263885498,0.0013311021881103544,0.051167,3.9577484130859375e-05,0.00014781951904296875
0.000125885009765625,0.14169645309448242,0.0011236899871826175,0.047173,4.76837158203125e-05,0.0001819133758544922
0.0001049041748046875,0.15489864349365234,0.0009683476867675747,0.039281,2.7894973754882812e-05,0.00010180473327636719
0.00016498565673828125,0.16185951232910156,0.0008648506317138691,0.036209,4.792213439941406e-05,0.00018334388732910156
0.00010275840759277344,0.11063861846923828,0.0010177250213623049,0.015493,2.9087066650390625e-05,9.799003601074219e-05
8.392333984375e-05,0.14545989036560059,0.004389493057250976,0.022203,2.6941299438476562e-05,9.894371032714844e-05
0.00021791458129882812,0.231245756149292,0.0009070515289306656,0.022586,3.409385681152344e-05,0.0001227855682373047
0.00010156631469726562,0.14252805709838867,0.003368325332641602,0.015446,2.6941299438476562e-05,0.00010919570922851562
0.00011610984802246094,0.09628868103027344,0.001719139099121093,0.0145,2.5510787963867188e-05,9.131431579589844e-05
0.00012302398681640625,0.03351926803588867,0.0017132331390380864,0.007623,2.5272369384765625e-05,9.1552734375e-05
0.00011444091796875,0.04162883758544922,0.0010623798980712897,0.018986,3.647804260253906e-05,0.00013780593872070312
9.179115295410156e-05,0.07695388793945312,0.015501221328735352,0.010294,4.172325134277344e-05,0.00016069412231445312
0.00010752677917480469,0.07220745086669922,0.0013129111480712887,0.007505,4.363059997558594e-05,0.00017023086547851562
0.00018644332885742188,0.08583593368530273,0.0033171859283447278,0.021223,4.9114227294921875e-05,0.00017690658569335938
0.00010538101196289062,0.09314250946044922,0.0013525804443359386,0.024883,4.506111145019531e-05,0.0001735687255859375
8.106231689453125e-05,0.08083009719848633,0.0010696569519042971,0.012617,4.506111145019531e-05,0.00017070770263671875
9.179115295410156e-05,0.11233162879943848,0.0006749642944335939,0.00439,2.4080276489257812e-05,9.012222290039062e-05
9.703636169433594e-05,0.09863495826721191,0.020830150161743166,0.031914,4.696846008300781e-05,0.00017786026000976562
0.00018477439880371094,0.10148811340332031,0.0015462320709228525,0.045535,4.8160552978515625e-05,0.00017404556274414062
7.939338684082031e-05,0.1765432357788086,0.0013278851470947262,0.020954,4.553794860839844e-05,0.00017023086547851562
0.00011539459228515625,0.12325525283813477,0.0013430588684082007,0.048279,4.553794860839844e-05,0.00017976760864257812
9.322166442871094e-05,0.14233112335205078,0.001241942276000975,0.034811,2.6702880859375e-05,9.679794311523438e-05
9.489059448242188e-05,0.25734472274780273,0.0012101448059082046,0.0312,2.6464462280273438e-05,8.559226989746094e-05
8.7738037109375e-05,0.11620640754699707,0.0013149532470703128,0.004409,3.123283386230469e-05,0.0001201629638671875
0.00011849403381347656,0.14453577995300293,0.006991636596679687,0.028239,3.790855407714844e-05,0.00014162063598632812
0.00011086463928222656,0.060181617736816406,0.0026585800323486314,0.019609,4.220008850097656e-05,0.00014901161193847656
0.00012493133544921875,0.13349580764770508,0.001646041168212889,0.023911,2.5510787963867188e-05,9.059906005859375e-05
8.940696716308594e-05,0.08028626441955566,0.0015523579711914067,0.006963,2.4318695068359375e-05,8.177757263183594e-05
9.107589721679688e-05,0.13104581832885742,0.0009523322296142583,0.01253,2.5987625122070312e-05,8.940696716308594e-05
0.00014257431030273438,0.07510495185852051,0.0006414496002197269,0.016544,2.47955322265625e-05,8.702278137207031e-05
8.225440979003906e-05,0.058603763580322266,0.0006113048248291009,0.011657,2.4557113647460938e-05,8.559226989746094e-05
0.00010395050048828125,0.11645317077636719,0.006084078781127929,0.006158,2.8371810913085938e-05,0.00010538101196289062
0.00010013580322265625,0.06029701232910156,0.0013661232910156251,0.007854,2.4080276489257812e-05,8.749961853027344e-05
9.250640869140625e-05,0.09007859230041504,0.027620587768554687,0.01881,3.790855407714844e-05,0.00014162063598632812
7.82012939453125e-05,0.0630195140838623,0.00151379002380371,0.028212,2.4318695068359375e-05,9.465217590332031e-05
8.58306884765625e-05,0.07265162467956543,0.0006468377075195299,0.025954,2.4557113647460938e-05,8.392333984375e-05
8.726119995117188e-05,0.08019423484802246,0.015795323516845705,0.015623,4.506111145019531e-05,0.00017571449279785156
7.557868957519531e-05,0.09210920333862305,0.0010006954650878877,0.036977,3.552436828613281e-05,0.00013399124145507812
9.417533874511719e-05,0.09421133995056152,0.000728916107177735,0.014764,2.6464462280273438e-05,9.584426879882812e-05
0.00023055076599121094,0.09657859802246094,0.0007376281280517582,0.006748,2.6464462280273438e-05,9.393692016601562e-05
7.891654968261719e-05,0.07404732704162598,0.0022361487274169915,0.008337,2.2411346435546875e-05,8.392333984375e-05
9.584426879882812e-05,0.09477949142456055,0.0007427263336181669,0.041717,2.7418136596679688e-05,9.5367431640625e-05
0.0001251697540283203,0.04307889938354492,0.0007255343933105438,0.038573,2.765655517578125e-05,9.679794311523438e-05
8.726119995117188e-05,0.05997109413146973,0.0012067306365966795,0.011516,4.172325134277344e-05,0.00015425682067871094
8.58306884765625e-05,0.14408326148986816,0.0030441407318115236,0.007488,4.5299530029296875e-05,0.0001659393310546875
8.630752563476562e-05,0.09292125701904297,0.0013615191802978516,0.012364,4.7206878662109375e-05,0.0001780986785888672
7.653236389160156e-05,0.09063315391540527,0.0006737393798828123,0.005981,2.47955322265625e-05,9.179115295410156e-05
0.0001430511474609375,0.06833672523498535,0.0012580236968994137,0.011119,2.7418136596679688e-05,9.989738464355469e-05
9.942054748535156e-05,0.0355377197265625,0.0008406921997070327,0.032886,4.5299530029296875e-05,0.00017309188842773438
0.00014328956604003906,0.09926056861877441,0.0015086133880615228,0.008108,4.887580871582031e-05,0.0002033710479736328
7.891654968261719e-05,0.12251710891723633,0.0014519610137939468,0.024678,4.673004150390625e-05,0.00018787384033203125
9.870529174804688e-05,0.09136128425598145,0.009630685775756834,0.072757,4.38690185546875e-05,0.00016951560974121094
0.00010204315185546875,0.1250302791595459,0.0006866164245605474,0.017921,2.5987625122070312e-05,9.083747863769531e-05
9.703636169433594e-05,0.14539074897766113,0.004551706085205078,0.022865,4.553794860839844e-05,0.00017309188842773438
7.390975952148438e-05,0.17524218559265137,0.012436185516357421,0.023761,2.6941299438476562e-05,9.369850158691406e-05
0.00012230873107910156,0.10308122634887695,0.016157557998657226,0.031164,2.5987625122070312e-05,9.512901306152344e-05
0.00011849403381347656,0.09629678726196289,0.0007321836547851557,0.014642,2.47955322265625e-05,8.749961853027344e-05
0.00010156631469726562,0.15449833869934082,0.03148367747497559,0.025933,4.553794860839844e-05,0.0001735687255859375
0.00017189979553222656,0.12105417251586914,0.007776447158813475,0.028719,4.696846008300781e-05,0.0002048015594482422
9.107589721679688e-05,0.10278844833374023,0.0013912824401855466,0.008824,4.673004150390625e-05,0.00017690658569335938
0.00017499923706054688,0.09297347068786621,0.0012883081512451173,0.007717,2.7894973754882812e-05,0.00010633468627929688
0.00011897087097167969,0.0885171890258789,0.0014178846282958957,0.037858,4.792213439941406e-05,0.00017595291137695312
0.00010848045349121094,0.0963134765625,0.0007402449493408205,0.007762,2.8133392333984375e-05,9.751319885253906e-05
8.797645568847656e-05,0.027204036712646484,0.003152825744628907,0.011817,2.4557113647460938e-05,9.512901306152344e-05
0.00010824203491210938,0.05277729034423828,0.0011131098632812496,0.004937,3.743171691894531e-05,0.0001418590545654297
8.344650268554688e-05,0.06655025482177734,0.00127000308227539,0.009898,5.316734313964844e-05,0.0001952648162841797
0.00010180473327636719,0.07106995582580566,0.0013635577087402345,0.042587,4.982948303222656e-05,0.0001862049102783203
0.00010514259338378906,0.05727696418762207,0.0024189455871582027,0.071312,4.553794860839844e-05,0.0001862049102783203
0.00011110305786132812,0.09586215019226074,0.001341169357299804,0.016375,5.054473876953125e-05,0.00018405914306640625
9.822845458984375e-05,0.08981204032897949,0.0014350038909912103,0.011735,4.7206878662109375e-05,0.0001709461212158203
9.608268737792969e-05,0.08343863487243652,0.001371904632568359,0.036128,4.6253204345703125e-05,0.00017523765563964844
0.0001227855682373047,0.06964397430419922,0.001167608688354492,0.008902,5.054473876953125e-05,0.00018835067749023438
0.00017023086547851562,0.04841351509094238,0.021386617904663084,0.010319,4.935264587402344e-05,0.00017833709716796875
8.0108642578125e-05,0.08555984497070312,0.0010767069091796866,0.034276,2.4080276489257812e-05,8.940696716308594e-05
6.794929504394531e-05,0.0605161190032959,0.0012058193511962911,0.043043,5.030632019042969e-05,0.00019049644470214844
9.584426879882812e-05,0.1035311222076416,0.0018005557250976578,0.067605,5.245208740234375e-05,0.00019478797912597656
8.58306884765625e-05,0.09498977661132812,0.006715368927001954,0.012412,4.553794860839844e-05,0.0001723766326904297
0.00012373924255371094,0.10085606575012207,0.0013431862335205082,0.016877,4.9114227294921875e-05,0.0001862049102783203
0.00013875961303710938,0.11951446533203125,0.0027227787170410155,0.004909,2.5987625122070312e-05,9.5367431640625e-05
7.295608520507812e-05,0.05533623695373535,0.0010375840911865239,0.005924,4.673004150390625e-05,0.00017714500427246094
0.00015211105346679688,0.07537126541137695,0.006214342987060546,0.018863,4.8160552978515625e-05,0.00017952919006347656
8.392333984375e-05,0.06347346305847168,0.002464689483642578,0.00626,4.9114227294921875e-05,0.000186920166015625
8.749961853027344e-05,0.05116987228393555,0.0008240190582275387,0.004492,4.100799560546875e-05,0.00015282630920410156
0.00011229515075683594,0.03934454917907715,0.001302866302490234,0.020614,2.7894973754882812e-05,0.00010800361633300781
7.62939453125e-05,0.04344582557678223,0.000993366928100585,0.02203,2.9325485229492188e-05,0.00011014938354492188
8.225440979003906e-05,0.05018925666809082,0.009992504180908204,0.029986,5.173683166503906e-05,0.0001888275146484375
8.392333984375e-05,0.06267476081848145,0.0013244439544677737,0.023406,4.57763671875e-05,0.00018787384033203125
9.822845458984375e-05,0.08792877197265625,0.0008710259704589841,0.005047,4.982948303222656e-05,0.00018978118896484375
0.00010609626770019531,0.07602334022521973,0.005170177902221681,0.023086,5.054473876953125e-05,0.00017786026000976562
9.679794311523438e-05,0.06021857261657715,0.001385469345092774,0.038146,4.673004150390625e-05,0.00017595291137695312
7.796287536621094e-05,0.061411142349243164,0.005474612716674803,0.024296,4.6253204345703125e-05,0.00017452239990234375
0.00012564659118652344,0.0837709903717041,0.0013191066741943362,0.03015,4.7206878662109375e-05,0.00017714500427246094
8.726119995117188e-05,0.08072328567504883,0.0014795596160888658,0.018596,4.076957702636719e-05,0.0001728534698486328
7.915496826171875e-05,0.11301088333129883,0.001386912719726562,0.009258,4.220008850097656e-05,0.00016999244689941406
7.343292236328125e-05,0.1212921142578125,0.001435920043945313,0.013779,4.601478576660156e-05,0.00017499923706054688
0.0001285076141357422,0.047911882400512695,0.0008666639251708984,0.021533,5.054473876953125e-05,0.00019049644470214844
7.486343383789062e-05,0.05702614784240723,0.001033965194702148,0.010387,4.100799560546875e-05,0.0001480579376220703
8.535385131835938e-05,0.05203580856323242,0.0012962125396728513,0.012765,3.1948089599609375e-05,0.00012373924255371094
7.677078247070312e-05,0.04290890693664551,0.002021557495117188,0.005728,3.9577484130859375e-05,0.00015044212341308594
0.00010895729064941406,0.044260263442993164,0.0027500596160888666,0.025138,4.982948303222656e-05,0.00018477439880371094
8.511543273925781e-05,0.04454231262207031,0.0013915849456787102,0.009749,3.933906555175781e-05,0.00013899803161621094
7.796287536621094e-05,0.05013918876647949,0.001198422592163087,0.028432,4.291534423828125e-05,0.00016999244689941406
7.390975952148438e-05,0.06526470184326172,0.0009349537506103522,0.013111,3.218650817871094e-05,0.00012302398681640625
8.296966552734375e-05,0.07842087745666504,0.0013291683502197268,0.030993,4.57763671875e-05,0.00017142295837402344
7.414817810058594e-05,0.06806230545043945,0.0008011629791259767,0.005253,5.173683166503906e-05,0.0001919269561767578
0.00010585784912109375,0.06235241889953613,0.0011554524536132801,0.016313,3.981590270996094e-05,0.00015497207641601562
9.989738464355469e-05,0.09410643577575684,0.0006507998046874977,0.035894,2.4318695068359375e-05,8.511543273925781e-05
9.72747802734375e-05,0.09106802940368652,0.0013064344787597649,0.010285,4.267692565917969e-05,0.00016617774963378906
0.00010633468627929688,0.06543135643005371,0.0006954061126708995,0.026465,2.5272369384765625e-05,9.107589721679688e-05
0.0001246929168701172,0.07329583168029785,0.006399648345947265,0.051136,3.981590270996094e-05,0.00014591217041015625
6.461143493652344e-05,0.10400605201721191,0.006354061065673828,0.007139,2.5272369384765625e-05,9.083747863769531e-05
8.916854858398438e-05,0.09135103225708008,0.0030372622222900394,0.035253,5.1021575927734375e-05,0.00018715858459472656
0.0001010894775390625,0.06145310401916504,0.0008273506164550781,0.006875,4.9114227294921875e-05,0.0001888275146484375
7.462501525878906e-05,0.1326003074645996,0.0074790877532958985,0.00958,4.5299530029296875e-05,0.00018906593322753906
7.43865966796875e-05,0.12007546424865723,0.003735849044799804,0.009952,5.1021575927734375e-05,0.00018358230590820312
0.0001251697540283203,0.09258317947387695,0.001387388732910156,0.016947,4.601478576660156e-05,0.00017690658569335938
9.751319885253906e-05,0.10499000549316406,0.0011807713012695308,0.013152,4.220008850097656e-05,0.00014591217041015625
9.179115295410156e-05,0.08165431022644043,0.002186055130004883,0.015481,4.57763671875e-05,0.0001780986785888672
0.00010657310485839844,0.09120607376098633,0.0008237771911621091,0.007158,4.267692565917969e-05,0.00016689300537109375
7.033348083496094e-05,0.11281013488769531,0.013500427108764649,0.006969,3.7670135498046875e-05,0.0001304149627685547
8.273124694824219e-05,0.04945230484008789,0.0014978996276855464,0.011525,4.267692565917969e-05,0.0001652240753173828
7.224082946777344e-05,0.05488896369934082,0.001445563537597656,0.012418,2.7418136596679688e-05,0.00012040138244628906
9.989738464355469e-05,0.07735657691955566,0.013092196380615234,0.013738,4.363059997558594e-05,0.0001652240753173828
0.00011777877807617188,0.0806884765625,0.0013647395935058593,0.010241,4.1961669921875e-05,0.00016260147094726562
9.703636169433594e-05,0.07078003883361816,0.0012071897277832026,0.016524,5.173683166503906e-05,0.00018930435180664062
9.489059448242188e-05,0.08814454078674316,0.0014000544738769563,0.05798,6.818771362304688e-05,0.00017833709716796875
0.000110626220703125,0.10063695907592773,0.0013021881103515622,0.012425,4.458427429199219e-05,0.00016880035400390625
8.58306884765625e-05,0.08839201927185059,0.014907570281982419,0.043659,5.245208740234375e-05,0.00019168853759765625
7.176399230957031e-05,0.10746550559997559,0.0007765083160400392,0.006691,4.506111145019531e-05,0.00015473365783691406
0.0001201629638671875,0.1417841911315918,0.0012911803588867184,0.029214,4.673004150390625e-05,0.00016951560974121094
0.00013947486877441406,0.12669801712036133,0.0016942116241455071,0.031327,4.9591064453125e-05,0.00018453598022460938
7.843971252441406e-05,0.05005764961242676,0.0008068070068359377,0.024086,3.123283386230469e-05,0.0001068115234375
7.319450378417969e-05,0.07639384269714355,0.002581696990966796,0.019421,5.054473876953125e-05,0.00018858909606933594
8.392333984375e-05,0.0702216625213623,0.0021240678405761715,0.00544,4.553794860839844e-05,0.000164031982421875
0.00010466575622558594,0.04659318923950195,0.002948510406494141,0.004977,4.839897155761719e-05,0.00018787384033203125
7.534027099609375e-05,0.04567265510559082,0.0007619046020507815,0.009245,2.5987625122070312e-05,0.00010180473327636719
0.00012135505676269531,0.08391189575195312,0.0013420319671630862,0.008513,5.1975250244140625e-05,0.000186920166015625
0.00011897087097167969,0.07908892631530762,0.0007154967956542954,0.026582,2.8133392333984375e-05,0.00011348724365234375
0.00010704994201660156,0.06717348098754883,0.0019567546081542967,0.004955,2.7418136596679688e-05,9.584426879882812e-05
9.417533874511719e-05,0.09080767631530762,0.008366540893554687,0.011941,2.47955322265625e-05,9.012222290039062e-05
9.274482727050781e-05,0.07824945449829102,0.006480472763061525,0.034142,2.47955322265625e-05,8.630752563476562e-05
8.106231689453125e-05,0.06184554100036621,0.0014802553405761712,0.016826,2.3365020751953125e-05,8.034706115722656e-05
7.128715515136719e-05,0.06845235824584961,0.0007736759033203124,0.023566,5.078315734863281e-05,0.0001895427703857422
0.00011515617370605469,0.0588681697845459,0.0008073618621826165,0.020878,3.62396240234375e-05,0.00012755393981933594
0.00010347366333007812,0.05416417121887207,0.000660590759277345,0.021334,3.075599670410156e-05,0.000102996826171875
9.083747863769531e-05,0.038355350494384766,0.0029486725463867183,0.012786,2.8848648071289062e-05,9.083747863769531e-05
9.608268737792969e-05,0.09351944923400879,0.0012365658264160157,0.012102,4.291534423828125e-05,0.0001685619354248047
7.009506225585938e-05,0.09189176559448242,0.0013400114593505874,0.017594,5.078315734863281e-05,0.0001876354217529297
9.34600830078125e-05,0.12482380867004395,0.0013208317413330069,0.017586,4.76837158203125e-05,0.00017642974853515625
0.00011420249938964844,0.08356475830078125,0.003107795974731445,0.044003,4.696846008300781e-05,0.0001728534698486328
0.00018072128295898438,0.10004115104675293,0.0012878794555664062,0.026362,4.3392181396484375e-05,0.0001659393310546875
8.034706115722656e-05,0.06138730049133301,0.0012983138580322257,0.008273,5.91278076171875e-05,0.00017142295837402344
0.00011920928955078125,0.06831836700439453,0.0017997690734863278,0.005544,5.030632019042969e-05,0.00018858909606933594
0.00010704994201660156,0.0599365234375,0.0015485866851806633,0.014193,2.6941299438476562e-05,9.465217590332031e-05
0.0001380443572998047,0.06600570678710938,0.00142221208190918,0.006494,4.7206878662109375e-05,0.0001704692840576172
0.0001671314239501953,0.03870534896850586,0.0013677830505371092,0.00402,3.075599670410156e-05,0.00011754035949707031
0.00012230873107910156,0.037866830825805664,0.0008423729553222667,0.022361,2.86102294921875e-05,0.00010466575622558594
7.867813110351562e-05,0.053641557693481445,0.0010666642456054684,0.005322,2.2411346435546875e-05,8.821487426757812e-05
8.20159912109375e-05,0.06413531303405762,0.0013164091949462893,0.005762,3.6716461181640625e-05,0.00017213821411132812
9.107589721679688e-05,0.059876441955566406,0.018368044952392578,0.010071,4.839897155761719e-05,0.00017762184143066406
8.296966552734375e-05,0.07969164848327637,0.0029121933746337897,0.01117,4.7206878662109375e-05,0.00018596649169921875
9.608268737792969e-05,0.07903766632080078,0.0012645581817626941,0.023515,4.673004150390625e-05,0.0001780986785888672
0.00010561943054199219,0.09479594230651855,0.0013177298583984375,0.005646,4.291534423828125e-05,0.00017404556274414062
7.677078247070312e-05,0.06312179565429688,0.0013357924652099597,0.024705,3.4332275390625e-05,0.00014090538024902344
0.00011110305786132812,0.08614468574523926,0.0013279756469726563,0.012383,4.4345855712890625e-05,0.0001697540283203125
0.00012564659118652344,0.0672140121459961,0.006573909149169922,0.00614,3.528594970703125e-05,0.00013375282287597656
7.009506225585938e-05,0.09069705009460449,0.0012883915863037103,0.017329,3.075599670410156e-05,0.00011372566223144531
8.368492126464844e-05,0.11834096908569336,0.0010206974487304704,0.042752,3.2901763916015625e-05,0.00013113021850585938
7.486343383789062e-05,0.14318490028381348,0.0013905879516601556,0.022498,4.673004150390625e-05,0.000194549560546875
0.00010228157043457031,0.15393590927124023,0.024209727508544922,0.037668,5.125999450683594e-05,0.00017380714416503906
0.00010323524475097656,0.11285090446472168,0.016976451736450196,0.034094,4.839897155761719e-05,0.0001823902130126953
8.106231689453125e-05,0.1760578155517578,0.0006387323913574217,0.006994,2.2172927856445312e-05,8.463859558105469e-05
0.00010132789611816406,0.16968679428100586,0.0011704613952636736,0.024872,2.09808349609375e-05,7.2479248046875e-05
0.00011467933654785156,0.08782148361206055,0.0012387105407714837,0.024531,4.673004150390625e-05,0.00017118453979492188
9.679794311523438e-05,0.15465736389160156,0.0013185441741943357,0.013549,4.601478576660156e-05,0.00017142295837402344
0.00010395050048828125,0.06143999099731445,0.0013397370605468754,0.009597,2.5272369384765625e-05,8.845329284667969e-05
0.00012040138244628906,0.07431340217590332,0.0014270930786132816,0.008473,4.4345855712890625e-05,0.00017762184143066406
0.00011324882507324219,0.08455181121826172,0.0006925958251953121,0.007015,2.384185791015625e-05,9.107589721679688e-05
7.653236389160156e-05,0.07787680625915527,0.004639648193359373,0.040431,2.765655517578125e-05,9.393692016601562e-05
0.0001399517059326172,0.07417130470275879,0.0008012504119873018,0.053948,4.6253204345703125e-05,0.00017189979553222656
0.00010323524475097656,0.06681013107299805,0.005514319915771483,0.03173,4.363059997558594e-05,0.00016021728515625
0.00013113021850585938,0.10069513320922852,0.007404810943603516,0.01721,2.288818359375e-05,8.726119995117188e-05
7.367134094238281e-05,0.13206195831298828,0.006452865203857423,0.025716,2.5033950805664062e-05,8.58306884765625e-05
9.226799011230469e-05,0.13015294075012207,0.0011530247802734386,0.026288,4.982948303222656e-05,0.00018596649169921875
9.799003601074219e-05,0.13908696174621582,0.0012125160369873041,0.008859,4.267692565917969e-05,0.0001533031463623047
0.00010967254638671875,0.07293128967285156,0.0032067054138183587,0.028739,4.506111145019531e-05,0.0001621246337890625
0.00011301040649414062,0.10846948623657227,0.0013787556152343762,0.022177,4.506111145019531e-05,0.00017499923706054688
7.343292236328125e-05,0.11845588684082031,0.0018116369476318325,0.044901,5.269050598144531e-05,0.00019860267639160156
9.226799011230469e-05,0.0689997673034668,0.0012540003051757821,0.023676,4.553794860839844e-05,0.0001678466796875
0.00011086463928222656,0.11728596687316895,0.0014703097381591791,0.015296,4.982948303222656e-05,0.0001804828643798828
9.989738464355469e-05,0.08922648429870605,0.0008969313201904298,0.024544,3.0279159545898438e-05,0.00012159347534179688
8.893013000488281e-05,0.09431838989257812,0.004518877807617188,0.007259,3.933906555175781e-05,0.00014400482177734375
0.0002110004425048828,0.09511327743530273,0.0014631777343750013,0.039644,4.649162292480469e-05,0.0001742839813232422
0.00014638900756835938,0.11314892768859863,0.0013827331848144525,0.017943,5.125999450683594e-05,0.00019407272338867188
0.00011110305786132812,0.12961483001708984,0.001406573944091799,0.059445,4.982948303222656e-05,0.000179290771484375
0.00011491775512695312,0.10396695137023926,0.0013479667510986337,0.021591,4.982948303222656e-05,0.00017333030700683594
0.0001380443572998047,0.15057611465454102,0.0014313742523193364,0.010537,4.9591064453125e-05,0.0001823902130126953
8.082389831542969e-05,0.13656401634216309,0.0013632971038818366,0.008301,4.887580871582031e-05,0.0001919269561767578
0.0001251697540283203,0.039522647857666016,0.0012285228881835954,0.016959,3.647804260253906e-05,0.00013494491577148438
9.608268737792969e-05,0.049199581146240234,0.0020809315185546873,0.006752,4.4345855712890625e-05,0.0001652240753173828
0.00010728836059570312,0.06616330146789551,0.0012538704071044923,0.007534,4.1484832763671875e-05,0.00015664100646972656
9.417533874511719e-05,0.08098316192626953,0.004505433181762695,0.018321,2.8371810913085938e-05,0.00010061264038085938
0.00010037422180175781,0.060192108154296875,0.000968722824096678,0.036046,4.458427429199219e-05,0.00016808509826660156
7.319450378417969e-05,0.08008217811584473,0.001328544952392579,0.019298,5.078315734863281e-05,0.00018858909606933594
7.152557373046875e-05,0.1013650894165039,0.001353139343261714,0.062935,4.601478576660156e-05,0.00018095970153808594
0.00010776519775390625,0.13712096214294434,0.015780475265502927,0.013643,4.38690185546875e-05,0.00017070770263671875
9.870529174804688e-05,0.08338165283203125,0.001359865493774412,0.03418,4.363059997558594e-05,0.00016760826110839844
7.319450378417969e-05,0.13501477241516113,0.0013847187805175777,0.009995,5.173683166503906e-05,0.0001895427703857422
0.00010418891906738281,0.06532144546508789,0.001460132247924805,0.022268,5.030632019042969e-05,0.00018978118896484375
8.821487426757812e-05,0.10937190055847168,0.004350440017700195,0.005033,3.886222839355469e-05,0.0001373291015625
0.0001442432403564453,0.06109261512756348,0.003147921615600586,0.029519,4.792213439941406e-05,0.00017142295837402344
7.104873657226562e-05,0.09622502326965332,0.00137663618469238,0.045511,4.792213439941406e-05,0.00017595291137695312
0.000118255615234375,0.10663294792175293,0.000863551879882813,0.026299,5.245208740234375e-05,0.00019168853759765625
0.00013637542724609375,0.09401512145996094,0.00252985969543457,0.02809,3.409385681152344e-05,0.0001327991485595703
7.224082946777344e-05,0.08543920516967773,0.01460307177734375,0.023933,4.6253204345703125e-05,0.00016736984252929688
9.441375732421875e-05,0.1112217903137207,0.0013543627624511712,0.011062,4.935264587402344e-05,0.0001862049102783203
8.344650268554688e-05,0.04222869873046875,0.0011390702056884765,0.00432,4.2438507080078125e-05,0.00016021728515625
0.0001666545867919922,0.043519020080566406,0.004083566696166992,0.019368,4.935264587402344e-05,0.00018668174743652344
7.557868957519531e-05,0.04452991485595703,0.001311282073974609,0.007113,3.457069396972656e-05,0.00012445449829101562
0.00011849403381347656,0.07445383071899414,0.002046494461059572,0.023599,4.363059997558594e-05,0.00017976760864257812
8.034706115722656e-05,0.12524175643920898,0.0013730492858886716,0.009197,4.9591064453125e-05,0.00018525123596191406
7.581710815429688e-05,0.09923720359802246,0.00134085078430176,0.048198,4.982948303222656e-05,0.0002086162567138672
7.367134094238281e-05,0.12842273712158203,0.0013303467864990218,0.016938,3.0040740966796875e-05,0.00010776519775390625
8.559226989746094e-05,0.09067797660827637,0.0008535373687744135,0.008075,4.863739013671875e-05,0.00018668174743652344
0.0001437664031982422,0.07391119003295898,0.001184675735473633,0.004756,4.935264587402344e-05,0.00018334388732910156
9.989738464355469e-05,0.05183219909667969,0.0007463360595703142,0.017795,2.5272369384765625e-05,9.72747802734375e-05
8.296966552734375e-05,0.04550981521606445,0.0006674249877929722,0.038726,2.4557113647460938e-05,8.678436279296875e-05
9.822845458984375e-05,0.11512088775634766,0.0013185883789062491,0.032472,4.38690185546875e-05,0.00016808509826660156
0.0001010894775390625,0.09409022331237793,0.00692942384338379,0.024914,5.245208740234375e-05,0.00019168853759765625
7.963180541992188e-05,0.09103512763977051,0.0013127826232910162,0.009798,4.76837158203125e-05,0.0001933574676513672
7.319450378417969e-05,0.06191873550415039,0.0018961857757568354,0.010179,5.245208740234375e-05,0.0001900196075439453
0.000102996826171875,0.12441754341125488,0.0016336578369140625,0.0281,4.363059997558594e-05,0.0001723766326904297
0.000110626220703125,0.08536553382873535,0.002690741958618164,0.00681,5.0067901611328125e-05,0.00018787384033203125
0.0001385211944580078,0.05210709571838379,0.015024275634765626,0.004877,3.0040740966796875e-05,0.00012087821960449219
9.489059448242188e-05,0.11325478553771973,0.0013822375793457048,0.015998,5.316734313964844e-05,0.00020003318786621094
0.00011563301086425781,0.08176302909851074,0.006817498657226563,0.025678,4.553794860839844e-05,0.00018644332885742188
7.510185241699219e-05,0.0836782455444336,0.001152021789550782,0.019475,4.982948303222656e-05,0.00019216537475585938
7.05718994140625e-05,0.09241676330566406,0.003696010375976562,0.015799,2.8371810913085938e-05,0.00011587142944335938
6.556510925292969e-05,0.10522961616516113,0.0013531743164062497,0.007413,4.887580871582031e-05,0.00018978118896484375
0.0001323223114013672,0.0736541748046875,0.0014269495544433596,0.005769,3.910064697265625e-05,0.00014090538024902344
0.00010156631469726562,0.08265018463134766,0.0007861619720458983,0.004249,3.695487976074219e-05,0.0001399517059326172
7.534027099609375e-05,0.06766653060913086,0.0013880699462890597,0.043818,4.482269287109375e-05,0.00020265579223632812
0.0001010894775390625,0.10820627212524414,0.0013249180603027329,0.02372,5.173683166503906e-05,0.00018644332885742188
6.890296936035156e-05,0.08658933639526367,0.0007196111755371111,0.023467,2.956390380859375e-05,0.00011682510375976562
9.751319885253906e-05,0.057930707931518555,0.01847458364868164,0.050776,3.457069396972656e-05,8.893013000488281e-05
7.891654968261719e-05,0.12900233268737793,0.002691096908569335,0.027893,4.458427429199219e-05,0.00016570091247558594
8.392333984375e-05,0.12129354476928711,0.013374171707153321,0.011928,2.6464462280273438e-05,0.00010061264038085938
0.00014638900756835938,0.07283973693847656,0.0010362795867919928,0.008896,3.457069396972656e-05,0.0001308917999267578
7.653236389160156e-05,0.02678370475769043,0.0010425554962158207,0.010603,3.600120544433594e-05,0.0001246929168701172
8.916854858398438e-05,0.04921317100524902,0.0013013408966064451,0.007693,4.100799560546875e-05,0.00016450881958007812
9.942054748535156e-05,0.04710698127746582,0.0007206772613525389,0.00487,3.4809112548828125e-05,0.00014257431030273438
0.00011992454528808594,0.06082797050476074,0.0034613408355712895,0.013047,2.8371810913085938e-05,9.441375732421875e-05
6.937980651855469e-05,0.043541908264160156,0.000678274520874024,0.023541,2.4318695068359375e-05,8.678436279296875e-05
9.417533874511719e-05,0.05808544158935547,0.017352570098876953,0.016881,2.4080276489257812e-05,8.58306884765625e-05
6.818771362304688e-05,0.06821084022521973,0.006318876083374023,0.006792,4.9591064453125e-05,0.00019168853759765625
0.00010347366333007812,0.07742428779602051,0.0009889486389160155,0.009542,3.170967102050781e-05,0.0001266002655029297
8.034706115722656e-05,0.027218103408813477,0.0006827637329101556,0.007886,2.384185791015625e-05,8.821487426757812e-05
7.772445678710938e-05,0.026645183563232422,0.0020772503814697266,0.009554,3.5762786865234375e-05,0.00013375282287597656
7.271766662597656e-05,0.028063297271728516,0.0010330879364013664,0.009109,3.409385681152344e-05,0.00013065338134765625
9.465217590332031e-05,0.04679441452026367,0.0010233171844482424,0.005285,2.9802322387695312e-05,0.00010609626770019531
7.271766662597656e-05,0.041092872619628906,0.0010117556915283203,0.005339,4.076957702636719e-05,0.0001342296600341797
0.0001201629638671875,0.0583651065826416,0.0019555690002441405,0.01128,3.075599670410156e-05,0.00012230873107910156
7.367134094238281e-05,0.05678153038024902,0.0007311716613769533,0.006769,3.075599670410156e-05,0.000118255615234375
8.106231689453125e-05,0.07682275772094727,0.003486535202026367,0.006564,4.506111145019531e-05,0.00016498565673828125
0.0001659393310546875,0.07306671142578125,0.0013786820068359372,0.005936,5.1021575927734375e-05,0.0001876354217529297
0.00017571449279785156,0.045708417892456055,0.001306334259033203,0.004523,3.9577484130859375e-05,0.000148773193359375
0.000125885009765625,0.04198193550109863,0.011091596405029297,0.018983,3.3855438232421875e-05,0.0001232624053955078
7.772445678710938e-05,0.05883049964904785,0.006815291366577148,0.00604,3.266334533691406e-05,0.00011563301086425781
7.414817810058594e-05,0.04870891571044922,0.0019924326324462886,0.010335,3.9577484130859375e-05,0.00015616416931152344
0.00010442733764648438,0.05311870574951172,0.0008419310302734372,0.005603,4.076957702636719e-05,0.0001499652862548828
0.00010704994201660156,0.02069830894470215,0.0008381109466552737,0.004651,3.409385681152344e-05,0.0001251697540283203
8.988380432128906e-05,0.03055715560913086,0.0015502116394042961,0.02178,4.124641418457031e-05,0.000152587890625
7.796287536621094e-05,0.048961639404296875,0.002694963272094727,0.011042,2.4080276489257812e-05,8.821487426757812e-05
7.677078247070312e-05,0.032769203186035156,0.0014542359771728512,0.017856,4.315376281738281e-05,0.00016117095947265625
0.00011587142944335938,0.06743764877319336,0.0012509085693359371,0.004721,3.910064697265625e-05,0.0001499652862548828
7.200241088867188e-05,0.04765653610229492,0.0017044785308837906,0.03197,5.1021575927734375e-05,0.00019097328186035156
7.677078247070312e-05,0.07163238525390625,0.001221969696044923,0.026354,4.5299530029296875e-05,0.0001671314239501953
0.00010704994201660156,0.062307119369506836,0.0012478097381591795,0.007706,3.695487976074219e-05,0.00013637542724609375
9.799003601074219e-05,0.04181838035583496,0.0028648825836181634,0.022505,2.7894973754882812e-05,0.00010800361633300781
7.915496826171875e-05,0.08410906791687012,0.0013543242187500004,0.006153,4.9114227294921875e-05,0.00019073486328125
0.00010323524475097656,0.06293654441833496,0.0013552361907958983,0.007281,2.4318695068359375e-05,9.107589721679688e-05
8.749961853027344e-05,0.038016557693481445,0.002168108535766603,0.018874,2.5510787963867188e-05,9.322166442871094e-05
0.00011587142944335938,0.04998016357421875,0.003151863922119141,0.014936,3.147125244140625e-05,0.00011658668518066406
7.605552673339844e-05,0.06320714950561523,0.0021869711151123045,0.014751,5.078315734863281e-05,0.0001952648162841797
9.799003601074219e-05,0.06840777397155762,0.0028147708892822263,0.00755,5.0067901611328125e-05,0.0001876354217529297
7.62939453125e-05,0.06293773651123047,0.0012220954895019523,0.00875,6.365776062011719e-05,0.00018095970153808594
9.655952453613281e-05,0.06787633895874023,0.0015386422119140625,0.029904,2.6464462280273438e-05,0.00011444091796875
0.0001087188720703125,0.07980132102966309,0.0012034910736083981,0.035219,2.2649765014648438e-05,8.440017700195312e-05
0.00010347366333007812,0.09291696548461914,0.001297241790771484,0.013242,4.38690185546875e-05,0.00016641616821289062
0.0001010894775390625,0.07556605339050293,0.001259773071289062,0.013917,5.4836273193359375e-05,0.00019741058349609375
0.00010466575622558594,0.11218142509460449,0.0019501957244873053,0.035343,5.245208740234375e-05,0.00019097328186035156
7.510185241699219e-05,0.1101541519165039,0.0013316926269531237,0.026672,5.078315734863281e-05,0.00019121170043945312
0.000118255615234375,0.12028765678405762,0.0014565656890869125,0.020976,4.7206878662109375e-05,0.00019073486328125
7.295608520507812e-05,0.1343836784362793,0.0012150185546875008,0.011404,2.574920654296875e-05,0.0001010894775390625
0.0004742145538330078,0.09276223182678223,0.0007957476043701159,0.016785,5.125999450683594e-05,0.000194549560546875
9.965896606445312e-05,0.09836769104003906,0.0029602059020996108,0.039186,4.792213439941406e-05,0.00017452239990234375
9.799003601074219e-05,0.06341314315795898,0.0013856859588623049,0.011585,5.4836273193359375e-05,0.00019502639770507812
0.0001430511474609375,0.06486248970031738,0.0012695903625488253,0.038316,5.030632019042969e-05,0.00017690658569335938
9.632110595703125e-05,0.10504651069641113,0.0013718021392822265,0.005575,4.9591064453125e-05,0.00018930435180664062
0.0001704692840576172,0.11078929901123047,0.006652356246948245,0.034446,4.935264587402344e-05,0.00018143653869628906
0.00011587142944335938,0.12080216407775879,0.0013580380249023439,0.00492,4.6253204345703125e-05,0.00017333030700683594
7.915496826171875e-05,0.05301690101623535,0.01984857211303711,0.016423,3.147125244140625e-05,0.00011682510375976562
8.153915405273438e-05,0.06540584564208984,0.0013293851165771461,0.048147,4.410743713378906e-05,0.0001685619354248047
0.00010204315185546875,0.10907506942749023,0.001327140121459961,0.00622,5.173683166503906e-05,0.00018525123596191406
7.104873657226562e-05,0.09142374992370605,0.0012270742034912116,0.02769,4.744529724121094e-05,0.0001800060272216797
0.00013017654418945312,0.12890076637268066,0.0012818337707519532,0.009972,4.887580871582031e-05,0.00018477439880371094
0.00014638900756835938,0.05910611152648926,0.0016507701568603513,0.005132,4.839897155761719e-05,0.00018858909606933594
9.584426879882812e-05,0.04061484336853027,0.0008707124938964854,0.018826,4.649162292480469e-05,0.00017309188842773438
8.249282836914062e-05,0.04246854782104492,0.0010643548736572264,0.005974,4.00543212890625e-05,0.0001404285430908203
0.00011301040649414062,0.04676198959350586,0.0038873717041015624,0.017103,4.696846008300781e-05,0.00017714500427246094
7.414817810058594e-05,0.05049467086791992,0.0026057228546142574,0.015027,2.4557113647460938e-05,9.655952453613281e-05
8.58306884765625e-05,0.047557830810546875,0.0019265668182373045,0.006497,4.0531158447265625e-05,0.00015354156494140625
9.226799011230469e-05,0.05248904228210449,0.0009406734619140655,0.042709,5.364418029785156e-05,0.00019550323486328125
7.891654968261719e-05,0.04006838798522949,0.007194554306030276,0.057224,5.078315734863281e-05,0.00019621849060058594
0.000110626220703125,0.09546017646789551,0.00254797119140625,0.01281,4.220008850097656e-05,0.00015854835510253906
7.82012939453125e-05,0.12360572814941406,0.0014043083038330073,0.020066,4.100799560546875e-05,0.00016164779663085938
0.00013113021850585938,0.14327287673950195,0.0056829384918212905,0.027488,4.601478576660156e-05,0.00017523765563964844
0.00018906593322753906,0.11215949058532715,0.0013351757507324216,0.018352,4.5299530029296875e-05,0.0001709461212158203
8.082389831542969e-05,0.11190056800842285,0.0019759310760498047,0.006646,3.0994415283203125e-05,0.0001163482666015625
9.369850158691406e-05,0.19205546379089355,0.003050435623168944,0.016091,4.482269287109375e-05,0.00016808509826660156
8.749961853027344e-05,0.08334922790527344,0.0011676640472412106,0.006204,5.269050598144531e-05,0.0001919269561767578
0.00010180473327636719,0.025987863540649414,0.0022149563446044913,0.020611,4.506111145019531e-05,0.00016164779663085938
0.00011777877807617188,0.040163516998291016,0.005623565399169923,0.029063,3.337860107421875e-05,0.00011181831359863281
9.512901306152344e-05,0.04721474647521973,0.0008722541503906264,0.023332,5.030632019042969e-05,0.00018835067749023438
7.581710815429688e-05,0.06014728546142578,0.0011863088073730474,0.012981,4.3392181396484375e-05,0.00016045570373535156
9.822845458984375e-05,0.029706954956054688,0.000793068084716797,0.007965,3.838539123535156e-05,0.0001437664031982422
7.891654968261719e-05,0.03806877136230469,0.004401667800903321,0.009609,2.47955322265625e-05,9.751319885253906e-05
7.748603820800781e-05,0.04478955268859863,0.0007924230194091796,0.00749,4.00543212890625e-05,0.00016760826110839844
0.00011467933654785156,0.06948661804199219,0.0008145975646972649,0.011494,2.9087066650390625e-05,0.00011205673217773438
7.319450378417969e-05,0.062105417251586914,0.008211581451416018,0.034668,4.458427429199219e-05,0.00016951560974121094
7.414817810058594e-05,0.06935381889343262,0.0036268662567138683,0.016113,5.1975250244140625e-05,0.00019097328186035156
9.703636169433594e-05,0.08288335800170898,0.0008941699523925782,0.013873,3.218650817871094e-05,0.00013136863708496094
7.009506225585938e-05,0.06944918632507324,0.0015869527740478518,0.007683,3.4809112548828125e-05,0.0001285076141357422
0.00010633468627929688,0.09845232963562012,0.014913776504516602,0.022913,3.3855438232421875e-05,0.00011539459228515625
9.942054748535156e-05,0.06263875961303711,0.0007539192352294926,0.012459,4.506111145019531e-05,0.00015926361083984375
9.72747802734375e-05,0.062035560607910156,0.000798847290039064,0.017979,2.9325485229492188e-05,0.00011181831359863281
9.036064147949219e-05,0.0604090690612793,0.000748871292114258,0.008461,3.552436828613281e-05,0.0001201629638671875
0.00010848045349121094,0.09723734855651855,0.0014372590789794928,0.017574,4.649162292480469e-05,0.00017333030700683594
0.00011515617370605469,0.09475922584533691,0.007887354095458984,0.009017,2.5272369384765625e-05,8.893013000488281e-05
0.00013756752014160156,0.08537697792053223,0.0010760530395507797,0.016133,3.504753112792969e-05,0.00012969970703125
8.368492126464844e-05,0.08860373497009277,0.0022522368469238274,0.027171,4.6253204345703125e-05,0.00017762184143066406
8.749961853027344e-05,0.061476945877075195,0.001939530181884766,0.024575,3.62396240234375e-05,0.00014209747314453125
0.00014781951904296875,0.08965134620666504,0.001391539932250975,0.020074,4.7206878662109375e-05,0.00018024444580078125
9.465217590332031e-05,0.08978533744812012,0.0010386994171142586,0.011345,3.4332275390625e-05,0.00015425682067871094
0.00013780593872070312,0.07504653930664062,0.0012287111968994138,0.045328,4.744529724121094e-05,0.00017881393432617188
0.00010085105895996094,0.08483433723449707,0.0638032573852539,0.015284,2.7418136596679688e-05,9.512901306152344e-05
8.511543273925781e-05,0.1432785987854004,0.0013495119781494133,0.024028,4.7206878662109375e-05,0.00017309188842773438
7.987022399902344e-05,0.09901618957519531,0.0013964056396484383,0.013685,2.5510787963867188e-05,8.440017700195312e-05
6.818771362304688e-05,0.12550997734069824,0.0006534456176757811,0.014633,2.5272369384765625e-05,8.487701416015625e-05
0.00010704994201660156,0.09437155723571777,0.0006223179626464841,0.011445,2.2649765014648438e-05,9.036064147949219e-05
9.202957153320312e-05,0.12724041938781738,0.0012427993011474604,0.02698,2.3603439331054688e-05,8.869171142578125e-05
7.939338684082031e-05,0.09072661399841309,0.00175601123046875,0.006293,2.4318695068359375e-05,9.274482727050781e-05
9.393692016601562e-05,0.1534740924835205,0.019498264404296875,0.007979,2.9325485229492188e-05,9.465217590332031e-05
9.083747863769531e-05,0.054776668548583984,0.0047083137969970695,0.012377,2.86102294921875e-05,0.00010323524475097656
0.00010800361633300781,0.06933093070983887,0.003209934661865234,0.024902,3.528594970703125e-05,0.00014925003051757812
0.00011205673217773438,0.07415056228637695,0.0011847091369628915,0.025532,2.956390380859375e-05,0.00010943412780761719
0.00011491775512695312,0.05846834182739258,0.007528936096191409,0.031504,4.57763671875e-05,0.00016570091247558594
9.465217590332031e-05,0.06743121147155762,0.0013408047027587897,0.018143,4.744529724121094e-05,0.00017189979553222656
0.00021600723266601562,0.14041352272033691,0.001507646789550782,0.01326,5.6743621826171875e-05,0.00023293495178222656
0.00010180473327636719,0.10374927520751953,0.002374041656494137,0.041196,4.76837158203125e-05,0.00018310546875
7.987022399902344e-05,0.10548663139343262,0.0017796000366210943,0.018712,4.8160552978515625e-05,0.0001857280731201172
0.00010752677917480469,0.11022186279296875,0.00925000100708008,0.038644,2.6226043701171875e-05,0.00010061264038085938
0.00010251998901367188,0.08384990692138672,0.0006700446166992176,0.022221,2.5272369384765625e-05,8.487701416015625e-05
0.00019788742065429688,0.07423615455627441,0.0011628403015136735,0.018593,2.5033950805664062e-05,9.822845458984375e-05
0.0001480579376220703,0.0533909797668457,0.0010747085723876951,0.009209,2.288818359375e-05,8.416175842285156e-05
7.486343383789062e-05,0.07365608215332031,0.0013056932067871119,0.03344,4.982948303222656e-05,0.0001747608184814453
9.322166442871094e-05,0.07194280624389648,0.005383405899047851,0.032451,3.0994415283203125e-05,0.00010991096496582031
8.58306884765625e-05,0.09493422508239746,0.001261115722656251,0.01782,2.6702880859375e-05,9.083747863769531e-05
9.202957153320312e-05,0.07900714874267578,0.0035652675933837887,0.014118,2.3126602172851562e-05,8.463859558105469e-05
7.43865966796875e-05,0.0932159423828125,0.0031683549804687496,0.014158,2.288818359375e-05,8.130073547363281e-05
0.00010418891906738281,0.09309244155883789,0.0006376243133544924,0.007723,2.5033950805664062e-05,8.511543273925781e-05
0.00014281272888183594,0.04353618621826172,0.000990710861206055,0.008768,2.956390380859375e-05,9.894371032714844e-05
0.00010561943054199219,0.05591869354248047,0.0012657083587646473,0.035317,4.458427429199219e-05,0.0001666545867919922
0.0001423358917236328,0.08642745018005371,0.0017835659027099597,0.0256,5.507469177246094e-05,0.0001976490020751953
8.463859558105469e-05,0.0837869644165039,0.003307169631958007,0.011846,4.124641418457031e-05,0.00016450881958007812
8.368492126464844e-05,0.06380391120910645,0.0039268342895507815,0.005958,4.38690185546875e-05,0.0001735687255859375
7.414817810058594e-05,0.06633901596069336,0.0010229614105224626,0.023141,4.744529724121094e-05,0.0001804828643798828
9.870529174804688e-05,0.07517242431640625,0.0042683583984375,0.014149,2.9325485229492188e-05,8.916854858398438e-05
0.0001838207244873047,0.0873873233795166,0.000866493240356446,0.018809,3.933906555175781e-05,0.0001468658447265625
0.00010228157043457031,0.07673215866088867,0.019033187744140624,0.039778,2.574920654296875e-05,8.606910705566406e-05
0.00013327598571777344,0.1220543384552002,0.0007922326660156284,0.04334,3.266334533691406e-05,0.0001087188720703125
8.535385131835938e-05,0.10138225555419922,0.0014400843963623044,0.007014,2.4557113647460938e-05,8.344650268554688e-05
6.842613220214844e-05,0.10359716415405273,0.023951567657470703,0.013967,4.3392181396484375e-05,0.0001583099365234375
9.34600830078125e-05,0.11824345588684082,0.0011499832305908175,0.039884,2.6226043701171875e-05,9.298324584960938e-05
0.00013136863708496094,0.07145214080810547,0.001812983627319336,0.006005,2.2411346435546875e-05,8.797645568847656e-05
0.00010323524475097656,0.06638360023498535,0.0006538484039306652,0.029431,2.193450927734375e-05,9.322166442871094e-05
0.00010919570922851562,0.05407357215881348,0.002961644683837892,0.021039,2.4557113647460938e-05,8.845329284667969e-05
0.00011730194091796875,0.10446310043334961,0.0010864808197021472,0.016438,2.193450927734375e-05,8.130073547363281e-05
7.271766662597656e-05,0.0577242374420166,0.001349189514160156,0.011431,2.3126602172851562e-05,8.7738037109375e-05
9.632110595703125e-05,0.10182523727416992,0.0012260553588867192,0.011701,2.3603439331054688e-05,8.869171142578125e-05
9.918212890625e-05,0.055379390716552734,0.00199246925354004,0.01756,2.3603439331054688e-05,8.559226989746094e-05
9.655952453613281e-05,0.09891200065612793,0.0007178197174072271,0.014072,5.030632019042969e-05,0.00018167495727539062
0.00010061264038085938,0.08430647850036621,0.0013531002502441408,0.016277,2.3126602172851562e-05,8.845329284667969e-05
9.441375732421875e-05,0.12599682807922363,0.0006285588684082025,0.009931,2.6464462280273438e-05,9.417533874511719e-05
0.00011277198791503906,0.10870981216430664,0.013463004272460936,0.007432,3.504753112792969e-05,0.00014781951904296875
8.0108642578125e-05,0.06790733337402344,0.0296317286529541,0.024171,2.9087066650390625e-05,0.00010037422180175781
0.00010538101196289062,0.10770893096923828,0.0008841999816894541,0.02012,2.3365020751953125e-05,7.748603820800781e-05
8.082389831542969e-05,0.09038686752319336,0.0006244087371826169,0.015934,2.2649765014648438e-05,8.559226989746094e-05
9.34600830078125e-05,0.10363245010375977,0.0011575494689941412,0.010308,2.3603439331054688e-05,8.630752563476562e-05
9.632110595703125e-05,0.06954479217529297,0.012562836227416992,0.016565,2.4318695068359375e-05,8.749961853027344e-05
0.0001506805419921875,0.10918235778808594,0.004030451278686523,0.009645,4.6253204345703125e-05,0.0001690387725830078
7.176399230957031e-05,0.09282183647155762,0.038007539428710935,0.022011,4.6253204345703125e-05,0.00017213821411132812
0.0001125335693359375,0.146820068359375,0.0028703918151855475,0.011007,4.4345855712890625e-05,0.0001671314239501953
8.392333984375e-05,0.05554676055908203,0.0026813632354736328,0.006189,2.6941299438476562e-05,9.489059448242188e-05
9.107589721679688e-05,0.06655216217041016,0.0007448104705810553,0.011791,2.5272369384765625e-05,8.821487426757812e-05
0.0001285076141357422,0.08547043800354004,0.002855597595214844,0.036946,2.9087066650390625e-05,0.00010061264038085938
8.869171142578125e-05,0.07602429389953613,0.0008325842437744142,0.002969,2.3365020751953125e-05,8.249282836914062e-05
7.677078247070312e-05,0.0800328254699707,0.0027244927673339848,0.004872,2.3365020751953125e-05,8.726119995117188e-05
0.00014162063598632812,0.06038999557495117,0.0008646012420654298,0.004038,2.6226043701171875e-05,9.918212890625e-05
9.083747863769531e-05,0.03205060958862305,0.0025322304077148444,0.022743,2.7894973754882812e-05,9.965896606445312e-05
9.942054748535156e-05,0.04946613311767578,0.0008986599121093737,0.023359,3.075599670410156e-05,0.00011110305786132812
7.271766662597656e-05,0.05141758918762207,0.003211171966552734,0.013594,3.62396240234375e-05,0.00013446807861328125
8.416175842285156e-05,0.06347370147705078,0.0013933733978271487,0.006396,2.9087066650390625e-05,0.0001068115234375
9.894371032714844e-05,0.06341552734375,0.0015851999053955075,0.020999,4.673004150390625e-05,0.0001800060272216797
8.702278137207031e-05,0.05529618263244629,0.0011941201934814452,0.006549,4.172325134277344e-05,0.00011277198791503906
0.00010132789611816406,0.0644378662109375,0.0007924771728515627,0.004756,3.3855438232421875e-05,0.00013136863708496094
0.00012683868408203125,0.06432676315307617,0.0007408219451904285,0.021038,2.8848648071289062e-05,0.00010204315185546875
6.604194641113281e-05,0.05718374252319336,0.00959558070373535,0.023768,2.5510787963867188e-05,8.988380432128906e-05
0.00010442733764648438,0.0819997787475586,0.0017929907073974613,0.009401,2.288818359375e-05,8.058547973632812e-05
7.915496826171875e-05,0.060567617416381836,0.009353799682617188,0.010969,2.4557113647460938e-05,8.702278137207031e-05
8.678436279296875e-05,0.0944509506225586,0.0035649195861816403,0.005505,2.47955322265625e-05,8.440017700195312e-05
0.0001087188720703125,0.05986189842224121,0.004470112976074218,0.008991,4.172325134277344e-05,0.00015401840209960938
8.726119995117188e-05,0.021494150161743164,0.0011403307189941404,0.018626,2.47955322265625e-05,9.417533874511719e-05
0.00016617774963378906,0.04815554618835449,0.005419449645996093,0.013943,4.792213439941406e-05,0.0001747608184814453
9.441375732421875e-05,0.051339149475097656,0.0008668146972656242,0.014762,2.6702880859375e-05,9.131431579589844e-05
8.606910705566406e-05,0.04711008071899414,0.001027669830322266,0.00533,2.4557113647460938e-05,8.7738037109375e-05
8.988380432128906e-05,0.020903348922729492,0.0015931827392578132,0.017116,2.765655517578125e-05,9.942054748535156e-05
0.00010085105895996094,0.05081295967102051,0.00109149365234375,0.006927,3.7670135498046875e-05,0.0001423358917236328
7.867813110351562e-05,0.04821038246154785,0.0013117409515380858,0.00717,3.647804260253906e-05,0.00013518333435058594
7.581710815429688e-05,0.05667543411254883,0.0014357012634277338,0.010212,3.62396240234375e-05,0.00014257431030273438
7.581710815429688e-05,0.05389690399169922,0.006035994369506836,0.007443,3.62396240234375e-05,0.00011610984802246094
8.940696716308594e-05,0.06521272659301758,0.0010096397399902354,0.02225,3.790855407714844e-05,0.00013685226440429688
0.0001461505889892578,0.060610294342041016,0.001154475418090821,0.025109,4.1484832763671875e-05,0.00014138221740722656
0.00014495849609375,0.08440423011779785,0.005468655990600587,0.025001,5.316734313964844e-05,0.00020360946655273438
8.702278137207031e-05,0.10550880432128906,0.0014009337310791018,0.008487,4.76837158203125e-05,0.00018644332885742188
9.846687316894531e-05,0.044766902923583984,0.0049684761657714845,0.015186,3.457069396972656e-05,0.0001327991485595703
9.560585021972656e-05,0.046404123306274414,0.0006966513824462894,0.018955,2.4318695068359375e-05,8.225440979003906e-05
0.00014328956604003906,0.06001710891723633,0.0030933281097412085,0.033209,4.458427429199219e-05,0.00016307830810546875
9.846687316894531e-05,0.06568717956542969,0.0027176501922607423,0.007207,4.3392181396484375e-05,0.0001690387725830078
0.00010395050048828125,0.05095076560974121,0.001238207916259764,0.027321,2.5987625122070312e-05,9.107589721679688e-05
8.273124694824219e-05,0.10724329948425293,0.0013877038116455083,0.016863,4.76837158203125e-05,0.00017213821411132812
0.00011229515075683594,0.05489158630371094,0.003621543746948244,0.032594,2.5272369384765625e-05,8.893013000488281e-05
7.653236389160156e-05,0.0776057243347168,0.001208724151611328,0.005189,2.9087066650390625e-05,0.00010466575622558594
8.153915405273438e-05,0.08667850494384766,0.003490022476196289,0.002917,2.6226043701171875e-05,9.202957153320312e-05
9.393692016601562e-05,0.021764516830444336,0.016315890182495116,0.011061,4.482269287109375e-05,0.0002465248107910156
7.677078247070312e-05,0.058246612548828125,0.0022524279937744147,0.018639,4.839897155761719e-05,0.000118255615234375
0.0001442432403564453,0.06874632835388184,0.0007683601226806669,0.031941,2.7418136596679688e-05,9.584426879882812e-05
7.534027099609375e-05,0.08161234855651855,0.0033955285491943377,0.060056,5.0067901611328125e-05,0.0001895427703857422
9.465217590332031e-05,0.10389089584350586,0.0014827276916503894,0.022228,4.792213439941406e-05,0.00019073486328125
0.00093841552734375,0.12818145751953125,0.0015433777923583997,0.043363,5.364418029785156e-05,0.00019669532775878906
0.00011038780212402344,0.15715384483337402,0.0014011698150634766,0.006835,4.6253204345703125e-05,0.00016689300537109375
7.62939453125e-05,0.17954611778259277,0.0007770807189941414,0.015083,2.6941299438476562e-05,9.298324584960938e-05
0.00012946128845214844,0.17198872566223145,0.001441891830444339,0.057432,4.553794860839844e-05,0.00017714500427246094
0.0001437664031982422,0.09403419494628906,0.0007262846832275377,0.038037,4.553794860839844e-05,0.00019311904907226562
7.295608520507812e-05,0.09274101257324219,0.018388229095458987,0.012188,4.410743713378906e-05,0.00016236305236816406
8.845329284667969e-05,0.12430453300476074,0.004365136535644531,0.014942,4.410743713378906e-05,0.00016450881958007812
0.00010561943054199219,0.03461956977844238,0.0013885664062499997,0.018692,4.696846008300781e-05,0.00017333030700683594
0.00011181831359863281,0.10333704948425293,0.002899429519653319,0.017642,4.839897155761719e-05,0.00018525123596191406
8.559226989746094e-05,0.08277297019958496,0.001392913131713868,0.028845,4.6253204345703125e-05,0.000179290771484375
9.5367431640625e-05,0.08865070343017578,0.0013506445159912096,0.019876,5.054473876953125e-05,0.00018930435180664062
9.059906005859375e-05,0.1927783489227295,0.0013502745513916045,0.034737,4.982948303222656e-05,0.0001857280731201172
9.441375732421875e-05,0.10933589935302734,0.0014045268859863274,0.008991,4.744529724121094e-05,0.00018024444580078125
0.00011539459228515625,0.04891228675842285,0.000998918212890625,0.005261,5.14984130859375e-05,0.0001914501190185547
9.560585021972656e-05,0.051959991455078125,0.0011254983062744146,0.019888,4.601478576660156e-05,0.00010418891906738281
7.557868957519531e-05,0.05590200424194336,0.003961065399169922,0.007288,4.9591064453125e-05,0.00018477439880371094
9.131431579589844e-05,0.04725217819213867,0.0016913987121582033,0.006854,4.696846008300781e-05,0.000133514404296875
0.00012302398681640625,0.03165698051452637,0.0012879000854492187,0.01788,3.838539123535156e-05,0.00014400482177734375
0.00011849403381347656,0.04130697250366211,0.002622142517089844,0.014688,3.4332275390625e-05,0.00012373924255371094
7.700920104980469e-05,0.05290699005126953,0.0018934968261718754,0.006022,4.410743713378906e-05,0.0001647472381591797
0.0001049041748046875,0.05734896659851074,0.0024465224761962886,0.011773,5.269050598144531e-05,0.00019097328186035156
7.915496826171875e-05,0.042852163314819336,0.0016313312988281252,0.024877,3.266334533691406e-05,0.0001285076141357422
0.00011563301086425781,0.060979366302490234,0.011098326477050783,0.030891,3.838539123535156e-05,0.0001506805419921875
0.00010514259338378906,0.06591415405273438,0.0013351580047607434,0.02336,5.316734313964844e-05,0.00019407272338867188
7.295608520507812e-05,0.08597612380981445,0.0012910108184814454,0.00279,3.600120544433594e-05,0.00012993812561035156
0.00018548965454101562,0.07220196723937988,0.004199423995971681,0.024484,4.5299530029296875e-05,0.00017213821411132812
0.00010156631469726562,0.10654664039611816,0.0011943564453125001,0.007671,2.384185791015625e-05,8.630752563476562e-05
7.843971252441406e-05,0.02232837677001953,0.007982233444213865,0.041909,2.6226043701171875e-05,9.489059448242188e-05
8.440017700195312e-05,0.05659985542297363,0.0012074179840087865,0.03323,5.245208740234375e-05,0.0001952648162841797
0.00010895729064941406,0.06374502182006836,0.001302416641235352,0.010943,4.1961669921875e-05,0.00017070770263671875
7.367134094238281e-05,0.054984092712402344,0.0011270118560791006,0.031466,5.2928924560546875e-05,0.00019407272338867188
7.033348083496094e-05,0.09253430366516113,0.0033277015686035173,0.017625,5.364418029785156e-05,0.00019311904907226562
0.00010800361633300781,0.06252694129943848,0.0017867497558593758,0.024363,4.506111145019531e-05,0.0001735687255859375
0.0001227855682373047,0.07883000373840332,0.0013765075531005852,0.021891,5.245208740234375e-05,0.00018978118896484375
7.748603820800781e-05,0.09530210494995117,0.0013876115264892588,0.018656,4.315376281738281e-05,0.0001838207244873047
8.821487426757812e-05,0.07118916511535645,0.000857103713989258,0.004416,5.2928924560546875e-05,0.00020051002502441406
0.00016045570373535156,0.07154226303100586,0.0014234431610107429,0.011614,5.030632019042969e-05,0.00018858909606933594
0.00012254714965820312,0.08418130874633789,0.001336322067260743,0.028852,4.506111145019531e-05,0.00017523765563964844
0.00011491775512695312,0.08634400367736816,0.03690504852294922,0.020715,5.412101745605469e-05,0.0002040863037109375
0.00010013580322265625,0.09530019760131836,0.0013325541839599615,0.015614,4.744529724121094e-05,0.00018334388732910156
0.00014495849609375,0.11157369613647461,0.013268223159790038,0.021482,5.078315734863281e-05,0.00019049644470214844
8.440017700195312e-05,0.1396195888519287,0.0010467755584716784,0.028247,2.4557113647460938e-05,9.226799011230469e-05
0.00010371208190917969,0.14156222343444824,0.009050910766601562,0.023292,2.2649765014648438e-05,8.368492126464844e-05
9.775161743164062e-05,0.13312649726867676,0.020563562896728515,0.025322,2.5033950805664062e-05,9.083747863769531e-05
9.632110595703125e-05,0.10363364219665527,0.0008424291381835935,0.011974,5.5789947509765625e-05,0.0002028942108154297
0.00010061264038085938,0.08618736267089844,0.009664902069091796,0.015298,4.649162292480469e-05,0.00017881393432617188
0.0001819133758544922,0.11628937721252441,0.004871151123046875,0.015465,5.14984130859375e-05,0.0001957416534423828
9.417533874511719e-05,0.07068133354187012,0.000681634368896485,0.011935,2.2411346435546875e-05,9.1552734375e-05
8.273124694824219e-05,0.09967231750488281,0.002005666641235351,0.014146,2.1696090698242188e-05,8.845329284667969e-05
0.00017523765563964844,0.12068986892700195,0.0010679432983398442,0.026313,2.384185791015625e-05,8.916854858398438e-05
8.0108642578125e-05,0.06562352180480957,0.0005950270080566401,0.01821,2.2649765014648438e-05,8.296966552734375e-05
7.390975952148438e-05,0.07243800163269043,0.0005939095306396469,0.03547,2.2172927856445312e-05,8.177757263183594e-05
0.00018167495727539062,0.0985422134399414,0.0072857725524902335,0.024885,2.288818359375e-05,8.153915405273438e-05
0.0001277923583984375,0.0847771167755127,0.002610436599731445,0.005682,5.507469177246094e-05,0.00019979476928710938
7.62939453125e-05,0.07689356803894043,0.012772201171874997,0.033584,5.53131103515625e-05,0.00017118453979492188
8.678436279296875e-05,0.09056401252746582,0.002086805755615234,0.020593,2.8133392333984375e-05,0.0001125335693359375
7.224082946777344e-05,0.10217690467834473,0.0011288343048095704,0.01469,5.2928924560546875e-05,0.00019168853759765625
8.749961853027344e-05,0.1016535758972168,0.0006209933624267572,0.011839,2.2172927856445312e-05,8.702278137207031e-05
7.43865966796875e-05,0.06094932556152344,0.0007991112670898441,0.004304,4.649162292480469e-05,0.0001709461212158203
7.62939453125e-05,0.0695192813873291,0.0006396840362548825,0.014647,2.384185791015625e-05,8.845329284667969e-05
8.559226989746094e-05,0.059919118881225586,0.0024018832244873042,0.037821,4.553794860839844e-05,0.00016546249389648438
9.655952453613281e-05,0.03323030471801758,0.005595796722412109,0.051031,5.4836273193359375e-05,0.0001964569091796875
7.915496826171875e-05,0.06386637687683105,0.0010200092926025382,0.019036,3.814697265625e-05,0.00013709068298339844
7.534027099609375e-05,0.06963753700256348,0.026740736999511718,0.007335,4.1961669921875e-05,0.0001537799835205078
8.153915405273438e-05,0.09021568298339844,0.0013578957977294923,0.006606,5.1021575927734375e-05,0.00017786026000976562
7.557868957519531e-05,0.10207295417785645,0.00230045295715332,0.007865,2.4557113647460938e-05,9.584426879882812e-05
8.893013000488281e-05,0.07845306396484375,0.004436488494873048,0.013515,5.316734313964844e-05,0.00019073486328125
9.036064147949219e-05,0.0789647102355957,0.004575340942382812,0.006596,2.5987625122070312e-05,8.654594421386719e-05
0.00017690658569335938,0.0673220157623291,0.01959324624633789,0.008924,4.57763671875e-05,0.0001671314239501953
8.749961853027344e-05,0.09022951126098633,0.0012903153076171889,0.025136,4.553794860839844e-05,0.00016808509826660156
7.963180541992188e-05,0.08119606971740723,0.0015020577697753904,0.027122,4.410743713378906e-05,0.00016617774963378906
6.4849853515625e-05,0.10342288017272949,0.0011173052978515627,0.007605,5.507469177246094e-05,0.00019812583923339844
0.00010704994201660156,0.043756723403930664,0.0009472185821533204,0.003603,4.00543212890625e-05,0.00015091896057128906
8.440017700195312e-05,0.0435786247253418,0.0012775449523925765,0.019349,4.029273986816406e-05,0.000148773193359375
7.033348083496094e-05,0.055562734603881836,0.0008155328979492188,0.003826,4.315376281738281e-05,0.00015735626220703125
0.00011181831359863281,0.05524015426635742,0.0026504140930175765,0.018617,4.6253204345703125e-05,0.0001800060272216797
0.00011348724365234375,0.018590688705444336,0.0007632532196044919,0.005217,3.552436828613281e-05,0.00013136863708496094
9.989738464355469e-05,0.024371862411499023,0.0010638280487060559,0.019315,4.3392181396484375e-05,0.0001571178436279297
7.605552673339844e-05,0.046570539474487305,0.0009872451629638675,0.012466,3.24249267578125e-05,0.0001246929168701172
8.034706115722656e-05,0.045540571212768555,0.0006819923553466802,0.010759,2.288818359375e-05,8.058547973632812e-05
8.630752563476562e-05,0.06882095336914062,0.0018503476562499992,0.010906,2.9802322387695312e-05,0.00011181831359863281
0.00010395050048828125,0.04326009750366211,0.0010498703765869158,0.02712,3.361701965332031e-05,0.00012826919555664062
9.870529174804688e-05,0.048670053482055664,0.01615310383605957,0.020967,5.435943603515625e-05,0.0001976490020751953
6.604194641113281e-05,0.06584024429321289,0.0006745543365478512,0.013112,2.3365020751953125e-05,9.417533874511719e-05
7.176399230957031e-05,0.0614016056060791,0.013891255920410156,0.011157,2.9802322387695312e-05,0.00010943412780761719
7.605552673339844e-05,0.0898587703704834,0.0010460505676269521,0.023605,2.288818359375e-05,8.249282836914062e-05
0.00011730194091796875,0.04386138916015625,0.0019497042541503917,0.016512,2.2411346435546875e-05,8.678436279296875e-05
6.604194641113281e-05,0.0610504150390625,0.0017804589843750003,0.008565,5.173683166503906e-05,0.0001888275146484375
0.00012755393981933594,0.051380157470703125,0.002167693939208983,0.020535,2.9325485229492188e-05,0.00010704994201660156
6.771087646484375e-05,0.055989742279052734,0.0010527739868164063,0.010789,4.506111145019531e-05,0.000171661376953125
9.965896606445312e-05,0.09180164337158203,0.0008385520629882806,0.019407,5.459785461425781e-05,0.00019812583923339844
8.344650268554688e-05,0.0693349838256836,0.008379875076293945,0.019337,4.4345855712890625e-05,0.0001723766326904297
9.5367431640625e-05,0.07612204551696777,0.0013217411193847655,0.009934,4.863739013671875e-05,0.0001881122589111328
9.036064147949219e-05,0.1118929386138916,0.0013238659667968757,0.015045,4.291534423828125e-05,0.0001800060272216797
6.604194641113281e-05,0.049317359924316406,0.0010360588073730463,0.009225,4.792213439941406e-05,0.00016736984252929688
0.00015974044799804688,0.08784961700439453,0.001200828826904296,0.009312,4.076957702636719e-05,0.00016236305236816406
0.00018668174743652344,0.15006732940673828,0.0011842292327880893,0.035923,4.0531158447265625e-05,0.00015211105346679688
8.249282836914062e-05,0.09991288185119629,0.0013388491210937492,0.042019,4.38690185546875e-05,0.00016307830810546875
0.000102996826171875,0.15609383583068848,0.004107407882690428,0.023897,5.507469177246094e-05,0.00020122528076171875
0.00013589859008789062,0.08502030372619629,0.0014517178344726558,0.01702,5.078315734863281e-05,0.0002167224884033203
0.00010943412780761719,0.12472796440124512,0.005567473388671876,0.012724,5.245208740234375e-05,0.00018525123596191406
7.724761962890625e-05,0.07716727256774902,0.0043189069061279305,0.011097,4.601478576660156e-05,0.00016570091247558594
9.369850158691406e-05,0.09263229370117188,0.0012585001373291022,0.013085,2.6464462280273438e-05,0.00010013580322265625
0.00010943412780761719,0.05402565002441406,0.0011990482330322266,0.006175,4.792213439941406e-05,0.00017452239990234375
8.225440979003906e-05,0.08411860466003418,0.002434121932983398,0.00991,5.221366882324219e-05,0.00019025802612304688
9.870529174804688e-05,0.07422304153442383,0.003408637435913086,0.030067,2.4080276489257812e-05,9.369850158691406e-05
0.00015306472778320312,0.08522343635559082,0.0009444904327392568,0.020625,2.3603439331054688e-05,8.296966552734375e-05
7.891654968261719e-05,0.08483219146728516,0.0014559879302978515,0.0235,5.2928924560546875e-05,0.00019598007202148438
7.271766662597656e-05,0.07959294319152832,0.006897521835327148,0.008094,4.76837158203125e-05,0.0001666545867919922
0.00011682510375976562,0.11147594451904297,0.006916716003417971,0.03385,3.24249267578125e-05,0.00011730194091796875
8.296966552734375e-05,0.08130192756652832,0.0007380159301757817,0.022483,2.4080276489257812e-05,8.678436279296875e-05
9.298324584960938e-05,0.08729815483093262,0.0008535628967285148,0.013782,5.435943603515625e-05,0.00019884109497070312
8.726119995117188e-05,0.07367682456970215,0.002913318359375,0.007188,5.054473876953125e-05,0.00017499923706054688
9.202957153320312e-05,0.03661465644836426,0.0007561815795898439,0.004469,4.410743713378906e-05,0.0001614093780517578
0.00010251998901367188,0.04918956756591797,0.001889797256469726,0.012427,3.4332275390625e-05,9.894371032714844e-05
8.177757263183594e-05,0.04846549034118652,0.0008869096527099607,0.004524,4.506111145019531e-05,0.00014781951904296875
6.937980651855469e-05,0.042879343032836914,0.012803035400390624,0.019702,4.291534423828125e-05,0.00015091896057128906
0.00011587142944335938,0.06221270561218262,0.009742424362182617,0.005107,2.956390380859375e-05,0.00010013580322265625
7.748603820800781e-05,0.04917788505554199,0.0034787181396484373,0.008673,4.673004150390625e-05,0.00016808509826660156
9.441375732421875e-05,0.07133245468139648,0.0006358459472656248,0.011575,2.9087066650390625e-05,9.250640869140625e-05
9.107589721679688e-05,0.07950639724731445,0.0008949400939941409,0.014721,5.269050598144531e-05,0.00019431114196777344
7.486343383789062e-05,0.06916332244873047,0.0011253878631591798,0.007096,4.1961669921875e-05,0.0001671314239501953
0.00010752677917480469,0.04528665542602539,0.0008323764038085935,0.00408,4.1484832763671875e-05,0.00015115737915039062
7.82012939453125e-05,0.017180442810058594,0.0041460373382568375,0.016352,2.4557113647460938e-05,9.226799011230469e-05
7.843971252441406e-05,0.03558182716369629,0.0011269951782226558,0.014354,2.5510787963867188e-05,9.679794311523438e-05
7.319450378417969e-05,0.0402379035949707,0.0007926533966064455,0.005272,4.363059997558594e-05,0.00016069412231445312
9.059906005859375e-05,0.03947281837463379,0.0012223727569580078,0.007339,4.172325134277344e-05,0.000156402587890625
0.00012159347534179688,0.04196929931640625,0.007970128768920899,0.006556,3.4332275390625e-05,0.00012683868408203125
9.918212890625e-05,0.03790473937988281,0.001351073547363281,0.006779,4.00543212890625e-05,0.00013709068298339844
0.00010538101196289062,0.048990488052368164,0.000831468109130859,0.011171,4.38690185546875e-05,0.0001571178436279297
7.653236389160156e-05,0.031083345413208008,0.0009183420562744139,0.005935,3.886222839355469e-05,0.0001361370086669922
0.00010585784912109375,0.03139376640319824,0.0008219405517578124,0.005314,4.100799560546875e-05,0.0001518726348876953
0.00012183189392089844,0.024216651916503906,0.0007453190307617191,0.004827,2.6226043701171875e-05,9.799003601074219e-05
0.00011301040649414062,0.0364375114440918,0.005414306167602538,0.013421,3.0040740966796875e-05,0.00011682510375976562
0.00010371208190917969,0.042398929595947266,0.0006994678344726564,0.013866,2.384185791015625e-05,9.059906005859375e-05
7.295608520507812e-05,0.04374432563781738,0.0022035925292968753,0.00501,4.220008850097656e-05,0.0001575946807861328
9.846687316894531e-05,0.041161298751831055,0.0009708651580810548,0.013396,4.506111145019531e-05,0.0001671314239501953
8.749961853027344e-05,0.05285024642944336,0.0029717557830810544,0.007733,4.4345855712890625e-05,0.0001697540283203125
9.918212890625e-05,0.05305886268615723,0.0014091153259277352,0.019638,3.0279159545898438e-05,0.00011944770812988281
8.559226989746094e-05,0.030826330184936523,0.0012252164001464848,0.014138,2.8848648071289062e-05,0.00010943412780761719
0.00010395050048828125,0.03844141960144043,0.0006657692718505855,0.005695,2.384185791015625e-05,9.012222290039062e-05
7.653236389160156e-05,0.04454326629638672,0.0018312227325439452,0.007392,4.3392181396484375e-05,0.00015735626220703125
0.00010347366333007812,0.04953932762145996,0.0010393975372314452,0.003713,3.457069396972656e-05,0.00014662742614746094
6.985664367675781e-05,0.06644105911254883,0.001351077926635743,0.022337,5.245208740234375e-05,0.00019502639770507812
8.106231689453125e-05,0.05453658103942871,0.0013597300262451172,0.008378,3.910064697265625e-05,0.0001392364501953125
7.224082946777344e-05,0.08491849899291992,0.01038098991394043,0.02037,2.47955322265625e-05,9.250640869140625e-05
7.414817810058594e-05,0.08046793937683105,0.0037810211944580077,0.019795,2.5510787963867188e-05,9.226799011230469e-05
7.319450378417969e-05,0.06057858467102051,0.010677315811157228,0.024071,2.9802322387695312e-05,0.0001068115234375
8.845329284667969e-05,0.08148622512817383,0.0011052622222900363,0.037185,3.838539123535156e-05,0.00014519691467285156
8.893013000488281e-05,0.13587045669555664,0.0013099573211669928,0.010667,4.172325134277344e-05,0.0001728534698486328
0.0001342296600341797,0.09589695930480957,0.0013492269744873053,0.032526,4.458427429199219e-05,0.00017023086547851562
0.00010442733764648438,0.09589076042175293,0.0034996043243408215,0.043821,4.1484832763671875e-05,0.0001614093780517578
7.43865966796875e-05,0.1147911548614502,0.0010011987304687497,0.01779,2.1696090698242188e-05,8.130073547363281e-05
8.320808410644531e-05,0.11797332763671875,0.002005228912353517,0.019863,2.2172927856445312e-05,8.487701416015625e-05
9.465217590332031e-05,0.15952491760253906,0.0026824676055908214,0.016623,2.3126602172851562e-05,8.654594421386719e-05
9.393692016601562e-05,0.11986279487609863,0.0005848814239501968,0.026926,2.2411346435546875e-05,8.130073547363281e-05
0.0001468658447265625,0.07644963264465332,0.0059552861480712885,0.024347,2.3126602172851562e-05,9.679794311523438e-05
0.00010228157043457031,0.07317805290222168,0.0008852947845458987,0.028686,2.384185791015625e-05,8.678436279296875e-05
9.465217590332031e-05,0.09822916984558105,0.0013518538665771487,0.01248,5.53131103515625e-05,0.00020265579223632812
9.012222290039062e-05,0.08908891677856445,0.013477278228759763,0.046454,5.555152893066406e-05,0.000202178955078125
7.319450378417969e-05,0.14443325996398926,0.0006563482208251925,0.044158,2.8848648071289062e-05,0.00010967254638671875
8.058547973632812e-05,0.10035204887390137,0.0013608381805419942,0.052944,4.649162292480469e-05,0.0001780986785888672
7.319450378417969e-05,0.06868410110473633,0.0008143401641845655,0.067098,5.14984130859375e-05,0.0001938343048095703
9.012222290039062e-05,0.14125871658325195,0.0014221314697265633,0.032172,5.2928924560546875e-05,0.0001900196075439453
0.00010395050048828125,0.12747550010681152,0.000766170028686522,0.028046,4.887580871582031e-05,0.00017595291137695312
7.152557373046875e-05,0.12162232398986816,0.0014402675628662105,0.02,4.982948303222656e-05,0.00017833709716796875
0.00017642974853515625,0.12197542190551758,0.04710623915100098,0.018976,4.887580871582031e-05,0.00018167495727539062
7.724761962890625e-05,0.05975675582885742,0.002477808441162112,0.033336,2.6464462280273438e-05,9.274482727050781e-05
0.00018310546875,0.08274388313293457,0.00131692529296875,0.008319,4.315376281738281e-05,0.00016927719116210938
0.0001327991485595703,0.11882925033569336,0.001197564361572266,0.004977,4.124641418457031e-05,0.00016117095947265625
8.320808410644531e-05,0.08140921592712402,0.0012665653381347657,0.009684,5.412101745605469e-05,0.00018739700317382812
0.00012063980102539062,0.0505061149597168,0.0015162375488281246,0.003996,5.1021575927734375e-05,0.00018978118896484375
0.00011491775512695312,0.0526735782623291,0.001308813232421875,0.007156,4.7206878662109375e-05,0.00017833709716796875
9.918212890625e-05,0.04662895202636719,0.0011752835540771514,0.035972,5.1975250244140625e-05,0.00018978118896484375
8.0108642578125e-05,0.07016921043395996,0.01519421418762207,0.014739,3.552436828613281e-05,0.0001316070556640625
0.00011587142944335938,0.08080482482910156,0.0012186125640869135,0.016087,4.2438507080078125e-05,0.00016307830810546875
9.107589721679688e-05,0.08296680450439453,0.0015616738891601548,0.02074,2.5272369384765625e-05,8.821487426757812e-05
7.987022399902344e-05,0.0918724536895752,0.0018691385955810543,0.006028,5.2928924560546875e-05,0.00019359588623046875
0.000102996826171875,0.05052781105041504,0.0007289929199218743,0.01152,2.6464462280273438e-05,9.274482727050781e-05
7.700920104980469e-05,0.036722660064697266,0.000847829498291014,0.020761,4.696846008300781e-05,0.00017189979553222656
7.557868957519531e-05,0.04948067665100098,0.001581444763183594,0.009526,4.1961669921875e-05,0.00015473365783691406
7.82012939453125e-05,0.04910445213317871,0.003456375457763672,0.008548,2.765655517578125e-05,9.465217590332031e-05
7.414817810058594e-05,0.04794049263000488,0.001650689758300781,0.004511,3.337860107421875e-05,0.00012040138244628906
8.821487426757812e-05,0.01853156089782715,0.0008380500793457035,0.0058,2.5033950805664062e-05,9.250640869140625e-05
9.655952453613281e-05,0.030948877334594727,0.0009893730010986333,0.008766,3.886222839355469e-05,0.00013828277587890625
8.177757263183594e-05,0.029466629028320312,0.0009395536346435548,0.005508,2.6702880859375e-05,9.465217590332031e-05
7.152557373046875e-05,0.03748345375061035,0.01046177668762207,0.004823,4.458427429199219e-05,0.0001735687255859375
9.417533874511719e-05,0.043786048889160156,0.0024294877471923828,0.006006,3.552436828613281e-05,0.00012350082397460938
9.894371032714844e-05,0.024460554122924805,0.0018052083892822262,0.007583,3.790855407714844e-05,0.0001499652862548828
8.845329284667969e-05,0.031917572021484375,0.001540812026977539,0.006888,2.5272369384765625e-05,9.274482727050781e-05
9.441375732421875e-05,0.0296170711517334,0.000758475082397461,0.004332,4.172325134277344e-05,0.00015020370483398438
7.796287536621094e-05,0.0321958065032959,0.006122242614746094,0.016353,2.384185791015625e-05,9.703636169433594e-05
0.00010442733764648438,0.04040241241455078,0.0021706984252929697,0.030753,2.3603439331054688e-05,8.869171142578125e-05
7.486343383789062e-05,0.05482220649719238,0.0011994222412109387,0.032574,5.364418029785156e-05,0.00019669532775878906
7.033348083496094e-05,0.08092093467712402,0.0014885531616210933,0.008505,2.8371810913085938e-05,0.00010943412780761719
9.226799011230469e-05,0.03532767295837402,0.0007369401245117188,0.026747,3.6716461181640625e-05,0.0001327991485595703
8.893013000488281e-05,0.09082317352294922,0.0025969830627441404,0.035663,3.695487976074219e-05,0.00013446807861328125
6.437301635742188e-05,0.08317065238952637,0.0007337239227294921,0.010404,3.7670135498046875e-05,0.0001308917999267578
7.05718994140625e-05,0.10244965553283691,0.0007625314178466795,0.006406,4.744529724121094e-05,0.00016927719116210938
7.939338684082031e-05,0.11367511749267578,0.0014040476226806625,0.04986,4.9591064453125e-05,0.00018334388732910156
9.751319885253906e-05,0.14434313774108887,0.0013639254302978514,0.014803,5.269050598144531e-05,0.00019240379333496094
0.00010704994201660156,0.09407281875610352,0.001387016204833988,0.066146,4.482269287109375e-05,0.00017642974853515625
0.00010371208190917969,0.13195371627807617,0.030740040466308592,0.049978,5.221366882324219e-05,0.000194549560546875
7.486343383789062e-05,0.19645476341247559,0.0011761845855712896,0.032422,2.384185791015625e-05,9.989738464355469e-05
8.678436279296875e-05,0.14108848571777344,0.0014033511047363278,0.055562,5.269050598144531e-05,0.00019168853759765625
0.00010085105895996094,0.10489583015441895,0.04542930047607422,0.041274,5.221366882324219e-05,0.00018787384033203125
0.00010037422180175781,0.1534574031829834,0.001387211486816406,0.056353,4.839897155761719e-05,0.00019049644470214844
0.00010037422180175781,0.15210318565368652,0.0008896517181396484,0.008685,4.935264587402344e-05,0.00018215179443359375
7.128715515136719e-05,0.1318645477294922,0.001371129364013672,0.025831,4.029273986816406e-05,0.00015664100646972656
0.00010204315185546875,0.0677182674407959,0.0013689371643066418,0.031169,4.482269287109375e-05,0.00017499923706054688
0.00010228157043457031,0.11113858222961426,0.0014048308868408188,0.028948,5.3882598876953125e-05,0.00019478797912597656
7.43865966796875e-05,0.09810018539428711,0.00068080583190918,0.004794,2.4557113647460938e-05,9.369850158691406e-05
0.00014257431030273438,0.08544206619262695,0.0017163955230712902,0.032248,5.221366882324219e-05,0.00018930435180664062
9.5367431640625e-05,0.14832472801208496,0.0008634437103271497,0.022673,4.744529724121094e-05,0.0001742839813232422
0.00011563301086425781,0.13319158554077148,0.002692222061157226,0.01106,5.173683166503906e-05,0.0002110004425048828
0.0001380443572998047,0.09697556495666504,0.001417690338134766,0.011486,5.173683166503906e-05,0.00019168853759765625
0.00010228157043457031,0.12119722366333008,0.002448570251464846,0.04425,4.696846008300781e-05,0.0001666545867919922
8.58306884765625e-05,0.08533430099487305,0.007122738159179687,0.009187,4.839897155761719e-05,0.000186920166015625
7.867813110351562e-05,0.10130143165588379,0.0016828224029541011,0.041866,4.100799560546875e-05,0.00017404556274414062
9.799003601074219e-05,0.10230636596679688,0.001323062118530274,0.015366,4.410743713378906e-05,0.0001697540283203125
0.00010895729064941406,0.12143707275390625,0.0011387030334472654,0.011353,2.4080276489257812e-05,8.726119995117188e-05
7.557868957519531e-05,0.0888357162475586,0.006621611557006836,0.009665,5.412101745605469e-05,0.00019979476928710938
8.988380432128906e-05,0.10594487190246582,0.02192124272155762,0.010842,5.125999450683594e-05,0.00018930435180664062
9.942054748535156e-05,0.08344554901123047,0.0013889312133789078,0.029389,5.269050598144531e-05,0.00017881393432617188
9.846687316894531e-05,0.08749818801879883,0.0008256660156249996,0.006407,4.982948303222656e-05,0.00018978118896484375
6.794929504394531e-05,0.13585281372070312,0.01233464421081543,0.015212,4.863739013671875e-05,0.0001685619354248047
6.914138793945312e-05,0.11285233497619629,0.0043099191131591805,0.008306,5.054473876953125e-05,0.0001938343048095703
0.00010824203491210938,0.14809036254882812,0.001305104965209961,0.006181,4.696846008300781e-05,0.0001671314239501953
0.00011324882507324219,0.08615970611572266,0.0013901616363525375,0.029347,5.2928924560546875e-05,0.0001933574676513672
8.392333984375e-05,0.07991147041320801,0.0013331751708984367,0.011612,4.8160552978515625e-05,0.00017118453979492188
7.43865966796875e-05,0.07920145988464355,0.0013841726989746103,0.019003,4.76837158203125e-05,0.0001742839813232422
0.00012302398681640625,0.10869574546813965,0.0013927521514892592,0.018895,5.3882598876953125e-05,0.00019478797912597656
8.177757263183594e-05,0.0995645523071289,0.0013253810729980465,0.006891,4.38690185546875e-05,0.00019288063049316406
9.131431579589844e-05,0.12204408645629883,0.0007184486999511717,0.010111,2.4080276489257812e-05,8.249282836914062e-05
0.00014543533325195312,0.08530950546264648,0.019748689697265627,0.009552,5.269050598144531e-05,0.000194549560546875
0.0001399517059326172,0.04840445518493652,0.002187739608764649,0.015352,5.1975250244140625e-05,0.00019240379333496094
7.486343383789062e-05,0.05779671669006348,0.0009411524658203135,0.025962,3.1948089599609375e-05,0.00011658668518066406
7.033348083496094e-05,0.07546162605285645,0.0012077961120605472,0.005559,5.364418029785156e-05,0.0001964569091796875
7.581710815429688e-05,0.06327700614929199,0.002826304016113279,0.054315,4.673004150390625e-05,0.0001895427703857422
8.20159912109375e-05,0.0965120792388916,0.0011481564178466783,0.031411,3.0279159545898438e-05,0.00011491775512695312
0.00012063980102539062,0.07974410057067871,0.002650192810058594,0.010624,4.4345855712890625e-05,0.00018453598022460938
7.748603820800781e-05,0.08236813545227051,0.004866452682495118,0.007862,2.4557113647460938e-05,8.96453857421875e-05
8.320808410644531e-05,0.029549837112426758,0.0019111588287353508,0.03072,5.054473876953125e-05,0.0001785755157470703
0.0001544952392578125,0.049574851989746094,0.002528736495971677,0.03885,5.14984130859375e-05,0.00018978118896484375
7.62939453125e-05,0.07684040069580078,0.0008790540161132815,0.005481,5.316734313964844e-05,0.00021004676818847656
0.00010132789611816406,0.0756528377532959,0.0012764910736083983,0.019521,4.696846008300781e-05,0.00016450881958007812
0.00018405914306640625,0.11219120025634766,0.0035045273132324195,0.110543,4.6253204345703125e-05,0.00017714500427246094
0.00010657310485839844,0.15760469436645508,0.0010119253997802752,0.034537,3.218650817871094e-05,0.00011873245239257812
8.106231689453125e-05,0.1412792205810547,0.0013800964965820315,0.009611,5.5789947509765625e-05,0.00020074844360351562
0.0001537799835205078,0.14040875434875488,0.001416728591918947,0.02865,5.1975250244140625e-05,0.0001811981201171875
0.0001633167266845703,0.0730443000793457,0.0007782358093261707,0.047008,2.765655517578125e-05,9.918212890625e-05
7.605552673339844e-05,0.1721668243408203,0.0012755729064941393,0.046689,5.2928924560546875e-05,0.00021147727966308594
7.43865966796875e-05,0.1935420036315918,0.0024274432830810547,0.011207,4.76837158203125e-05,0.00019073486328125
0.0001780986785888672,0.08054661750793457,0.0011701561889648424,0.036129,2.4557113647460938e-05,8.511543273925781e-05
8.153915405273438e-05,0.11905813217163086,0.0209611378326416,0.049611,5.125999450683594e-05,0.00019669532775878906
0.00011277198791503906,0.1186072826385498,0.0025504652862548827,0.021037,4.553794860839844e-05,0.00018668174743652344
0.00014209747314453125,0.12423324584960938,0.03306176333618164,0.024348,7.343292236328125e-05,0.0001914501190185547
7.152557373046875e-05,0.12085556983947754,0.025944571395874024,0.028304,4.9591064453125e-05,0.00017261505126953125
7.557868957519531e-05,0.18346166610717773,0.0013998323822021486,0.047985,5.14984130859375e-05,0.00019311904907226562
9.107589721679688e-05,0.1267683506011963,0.0012899887542724628,0.047227,4.76837158203125e-05,0.00019407272338867188
0.00011277198791503906,0.15325355529785156,0.0013772406768798803,0.033105,5.078315734863281e-05,0.00019121170043945312
0.00013327598571777344,0.09882760047912598,0.001375084121704102,0.009642,4.5299530029296875e-05,0.0001857280731201172
7.963180541992188e-05,0.09480571746826172,0.001529487899780274,0.034996,5.412101745605469e-05,0.0001971721649169922
8.416175842285156e-05,0.12250661849975586,0.02992741146850586,0.048817,4.482269287109375e-05,0.00017118453979492188
0.00012731552124023438,0.153580904006958,0.0014857665710449192,0.048307,5.53131103515625e-05,0.00019669532775878906
0.00013709068298339844,0.1357564926147461,0.0008559522552490234,0.041033,3.24249267578125e-05,0.0001201629638671875
9.489059448242188e-05,0.09319758415222168,0.03793591859436035,0.054174,4.553794860839844e-05,0.00016951560974121094
9.441375732421875e-05,0.1367795467376709,0.0013973235931396474,0.028441,5.2928924560546875e-05,0.0001971721649169922
0.00020647048950195312,0.1507854461669922,0.0014307330627441397,0.017298,5.030632019042969e-05,0.00019073486328125
9.918212890625e-05,0.14328336715698242,0.0017116648101806638,0.02111,4.4345855712890625e-05,0.00017333030700683594
0.000102996826171875,0.19311046600341797,0.00282364389038086,0.009484,4.363059997558594e-05,0.0001685619354248047
9.202957153320312e-05,0.06510353088378906,0.001359501281738281,0.004909,4.3392181396484375e-05,0.00016832351684570312
0.00011157989501953125,0.07190155982971191,0.0015548699951171874,0.003265,4.315376281738281e-05,0.00017976760864257812
0.00011205673217773438,0.1588888168334961,0.00123940966796875,0.017918,3.314018249511719e-05,0.00011992454528808594
0.00010371208190917969,0.04250836372375488,0.0014237204437255874,0.031762,3.314018249511719e-05,0.00012493133544921875
7.390975952148438e-05,0.06957888603210449,0.0008430790100097656,0.006659,5.340576171875e-05,0.00024056434631347656
7.748603820800781e-05,0.061719417572021484,0.0011078277130126962,0.029348,3.933906555175781e-05,0.00014662742614746094
8.177757263183594e-05,0.09523272514343262,0.007901629440307617,0.056783,2.7418136596679688e-05,9.369850158691406e-05
0.00010919570922851562,0.07376885414123535,0.0014019429321289068,0.008563,4.410743713378906e-05,0.00016617774963378906
9.465217590332031e-05,0.09299039840698242,0.0013638416748046871,0.005577,5.435943603515625e-05,0.0001976490020751953
8.654594421386719e-05,0.05073952674865723,0.001160311737060547,0.01171,3.9577484130859375e-05,0.0001437664031982422
8.130073547363281e-05,0.0649864673614502,0.0029196190185546873,0.008843,5.1021575927734375e-05,0.00018548965454101562
0.00011491775512695312,0.05425262451171875,0.0029410502929687506,0.008648,5.1975250244140625e-05,0.00018978118896484375
0.00010013580322265625,0.04413127899169922,0.004645795425415038,0.016341,2.8371810913085938e-05,0.00011014938354492188
0.00010085105895996094,0.045340776443481445,0.0008050352478027344,0.00361,3.886222839355469e-05,0.0001468658447265625
0.00010728836059570312,0.08418655395507812,0.002539642593383789,0.005378,5.91278076171875e-05,0.0001442432403564453
8.320808410644531e-05,0.024101734161376953,0.0009998229522705081,0.006173,3.5762786865234375e-05,0.00012803077697753906
7.748603820800781e-05,0.04859352111816406,0.0027126629638671886,0.020845,2.7894973754882812e-05,9.393692016601562e-05
8.559226989746094e-05,0.04646897315979004,0.0006888144378662114,0.023437,2.574920654296875e-05,8.630752563476562e-05
7.009506225585938e-05,0.06553888320922852,0.0013235769195556642,0.013533,4.410743713378906e-05,0.00016498565673828125
9.584426879882812e-05,0.0736849308013916,0.0011771045989990231,0.004518,5.3882598876953125e-05,0.00020122528076171875
0.00010204315185546875,0.027198314666748047,0.004384601867675782,0.009437,4.00543212890625e-05,0.00014781951904296875
7.963180541992188e-05,0.03901267051696777,0.0018342041778564456,0.010395,2.5987625122070312e-05,0.00010991096496582031
7.43865966796875e-05,0.05547690391540527,0.0033208669433593754,0.017824,5.316734313964844e-05,0.0001926422119140625
7.581710815429688e-05,0.07348346710205078,0.004622931015014648,0.011513,4.673004150390625e-05,0.00018072128295898438
7.271766662597656e-05,0.06854724884033203,0.0037541791992187507,0.013267,4.100799560546875e-05,0.00016236305236816406
0.0001685619354248047,0.07830810546875,0.001776781555175782,0.015829,2.193450927734375e-05,7.963180541992188e-05
7.390975952148438e-05,0.09277892112731934,0.002305342910766601,0.008727,2.4557113647460938e-05,8.869171142578125e-05
9.608268737792969e-05,0.07060384750366211,0.0056229164123535146,0.019175,2.2172927856445312e-05,7.82012939453125e-05
9.036064147949219e-05,0.07770681381225586,0.0011678374938964842,0.004857,4.029273986816406e-05,0.00015163421630859375
0.00011205673217773438,0.02029895782470703,0.003343666030883789,0.009823,4.267692565917969e-05,0.000156402587890625
9.703636169433594e-05,0.031919002532958984,0.0026538215637207027,0.0114,2.574920654296875e-05,9.465217590332031e-05
6.866455078125e-05,0.05640840530395508,0.002048328094482422,0.012695,2.4080276489257812e-05,0.00010561943054199219
6.508827209472656e-05,0.04857063293457031,0.005980912033081053,0.018884,2.3365020751953125e-05,8.797645568847656e-05
8.678436279296875e-05,0.05341458320617676,0.0018623037567138678,0.016901,5.340576171875e-05,0.00020074844360351562
8.273124694824219e-05,0.052423715591430664,0.0007081601715087892,0.00724,2.956390380859375e-05,0.00010800361633300781
7.915496826171875e-05,0.04826664924621582,0.002869615097045898,0.015105,5.054473876953125e-05,0.00018310546875
7.343292236328125e-05,0.03681182861328125,0.0022029691009521485,0.012697,4.029273986816406e-05,0.00011396408081054688
0.00010991096496582031,0.06456804275512695,0.0018733585357666015,0.00745,2.9325485229492188e-05,0.00010561943054199219
9.179115295410156e-05,0.04268455505371094,0.0013044604187011722,0.004337,2.2649765014648438e-05,8.392333984375e-05
9.965896606445312e-05,0.05439496040344238,0.0012035514526367204,0.016057,5.1975250244140625e-05,0.0001983642578125
9.799003601074219e-05,0.048845529556274414,0.0015973500976562503,0.007474,4.792213439941406e-05,0.00019860267639160156
9.846687316894531e-05,0.06950163841247559,0.00203555419921875,0.00522,5.14984130859375e-05,0.0001842975616455078
0.00012373924255371094,0.07698535919189453,0.0013789631805419915,0.023629,4.839897155761719e-05,0.0001800060272216797
7.653236389160156e-05,0.08112430572509766,0.001261089492797852,0.004774,5.173683166503906e-05,0.00019168853759765625
7.2479248046875e-05,0.09085965156555176,0.006548537490844726,0.018602,2.8848648071289062e-05,0.00011229515075683594
9.608268737792969e-05,0.03641390800476074,0.0007690777740478518,0.010454,4.76837158203125e-05,0.00017189979553222656
0.00011730194091796875,0.10097289085388184,0.007822595260620117,0.014702,3.075599670410156e-05,0.00012230873107910156
0.00011968612670898438,0.05843520164489746,0.0024683669281005856,0.020555,5.0067901611328125e-05,0.00017952919006347656
7.319450378417969e-05,0.13760924339294434,0.0013765069122314462,0.022663,5.078315734863281e-05,0.0001842975616455078
8.130073547363281e-05,0.07858586311340332,0.0019760023803710933,0.017478,4.696846008300781e-05,0.0001709461212158203
7.557868957519531e-05,0.0757136344909668,0.0007434846649169921,0.012149,2.7894973754882812e-05,0.00011515617370605469
9.083747863769531e-05,0.09076452255249023,0.0008257790069580075,0.010177,5.245208740234375e-05,0.0001933574676513672
0.00012445449829101562,0.06973528861999512,0.001377018142700196,0.022899,4.601478576660156e-05,0.0001857280731201172
7.295608520507812e-05,0.08692431449890137,0.0013137318420410153,0.011445,4.2438507080078125e-05,0.00016498565673828125
7.82012939453125e-05,0.09332895278930664,0.001260650665283203,0.005118,4.0531158447265625e-05,0.0001461505889892578
0.00011181831359863281,0.07898306846618652,0.0007421237030029292,0.012446,4.76837158203125e-05,0.00016617774963378906
0.00010514259338378906,0.06200456619262695,0.0007999223480224613,0.004199,5.1021575927734375e-05,0.00018858909606933594
0.00010347366333007812,0.029245376586914062,0.001459312042236328,0.005091,3.6716461181640625e-05,0.00013256072998046875
7.82012939453125e-05,0.02833080291748047,0.0015256812133789058,0.009721,3.743171691894531e-05,0.0001323223114013672
0.0001049041748046875,0.03479290008544922,0.0022835923156738283,0.015604,2.9087066650390625e-05,9.989738464355469e-05
7.390975952148438e-05,0.044304847717285156,0.0008028524627685541,0.013976,2.765655517578125e-05,9.989738464355469e-05
7.486343383789062e-05,0.05836057662963867,0.0019408872375488283,0.005174,4.7206878662109375e-05,0.0001811981201171875
7.05718994140625e-05,0.038944244384765625,0.0014613340911865218,0.017219,3.170967102050781e-05,0.00010752677917480469
7.700920104980469e-05,0.029775619506835938,0.0019367390594482422,0.005104,2.384185791015625e-05,7.700920104980469e-05
8.702278137207031e-05,0.02175617218017578,0.001235689300537109,0.014406,4.100799560546875e-05,0.0001506805419921875
0.00019598007202148438,0.028847455978393555,0.0023469520416259768,0.003341,3.409385681152344e-05,0.0001277923583984375
7.176399230957031e-05,0.049016714096069336,0.0007320081787109377,0.008017,4.1484832763671875e-05,0.00015282630920410156
7.414817810058594e-05,0.04345369338989258,0.000816646545410157,0.012757,2.2411346435546875e-05,7.796287536621094e-05
7.987022399902344e-05,0.033646345138549805,0.0007182561950683595,0.006142,2.4080276489257812e-05,8.96453857421875e-05
7.367134094238281e-05,0.03869366645812988,0.0007107454071044921,0.006124,2.6226043701171875e-05,9.441375732421875e-05
6.985664367675781e-05,0.0227048397064209,0.004546588043212891,0.008071,3.457069396972656e-05,0.0001251697540283203
0.00015616416931152344,0.03603529930114746,0.0021065875854492187,0.004366,2.5033950805664062e-05,8.749961853027344e-05
7.2479248046875e-05,0.02437877655029297,0.0012050035095214845,0.00424,2.5033950805664062e-05,8.869171142578125e-05
0.0001513957977294922,0.033164024353027344,0.0011353178710937504,0.006578,2.5510787963867188e-05,8.869171142578125e-05
7.343292236328125e-05,0.03249335289001465,0.003575205230712891,0.01185,2.3365020751953125e-05,8.988380432128906e-05
7.510185241699219e-05,0.04063224792480469,0.0005739802093505872,0.021778,1.9550323486328125e-05,7.05718994140625e-05
6.771087646484375e-05,0.03424978256225586,0.0018468883666992175,0.022509,2.7418136596679688e-05,0.00010776519775390625
7.510185241699219e-05,0.06748270988464355,0.0012413360290527342,0.005432,3.4332275390625e-05,0.00012683868408203125
6.699562072753906e-05,0.057003021240234375,0.0028417297210693374,0.028841,4.57763671875e-05,0.00016641616821289062
6.747245788574219e-05,0.06695985794067383,0.0015824711761474597,0.015654,2.0742416381835938e-05,8.225440979003906e-05
6.389617919921875e-05,0.051340579986572266,0.0014533659667968733,0.022728,4.673004150390625e-05,0.0001761913299560547
6.270408630371094e-05,0.06252694129943848,0.0005950158233642578,0.012338,2.0742416381835938e-05,8.296966552734375e-05
7.367134094238281e-05,0.0819239616394043,0.007550101882934569,0.020018,4.935264587402344e-05,0.0001780986785888672
7.009506225585938e-05,0.06593680381774902,0.00590800227355957,0.018883,2.2172927856445312e-05,8.988380432128906e-05
6.67572021484375e-05,0.06688737869262695,0.0015008942871093736,0.028372,6.008148193359375e-05,0.00015735626220703125
7.414817810058594e-05,0.080322265625,0.005411810104370116,0.020958,2.384185791015625e-05,8.869171142578125e-05
0.00016736984252929688,0.054659366607666016,0.002415081268310547,0.008319,4.2438507080078125e-05,0.00016832351684570312
0.0001628398895263672,0.08242487907409668,0.001077359558105468,0.030824,1.8835067749023438e-05,7.319450378417969e-05
8.153915405273438e-05,0.08281207084655762,0.013045460769653322,0.035328,4.744529724121094e-05,0.0001780986785888672
8.20159912109375e-05,0.06733250617980957,0.002719833267211917,0.031462,2.2172927856445312e-05,8.96453857421875e-05
7.987022399902344e-05,0.08945655822753906,0.009210590301513673,0.022264,2.6702880859375e-05,0.00010347366333007812
6.842613220214844e-05,0.10441136360168457,0.0026266503143310554,0.02352,4.1484832763671875e-05,0.00016355514526367188
6.270408630371094e-05,0.0834200382232666,0.013941268859863281,0.027514,4.172325134277344e-05,0.00016188621520996094
7.414817810058594e-05,0.0924215316772461,0.0005653136749267582,0.015923,1.8596649169921875e-05,7.05718994140625e-05
8.702278137207031e-05,0.10314083099365234,0.011677967269897463,0.041142,4.220008850097656e-05,0.00016450881958007812
6.842613220214844e-05,0.09352707862854004,0.0005605394897460966,0.036319,1.8596649169921875e-05,7.772445678710938e-05
0.00010848045349121094,0.11587858200073242,0.01019716276550293,0.006531,4.1484832763671875e-05,0.0001633167266845703
6.866455078125e-05,0.09155106544494629,0.0015820117187500017,0.02448,4.172325134277344e-05,0.00016045570373535156
7.200241088867188e-05,0.07299089431762695,0.013259157455444336,0.032187,4.792213439941406e-05,0.00017523765563964844
8.177757263183594e-05,0.0848245620727539,0.006143284622192383,0.008884,4.7206878662109375e-05,0.00017690658569335938
9.751319885253906e-05,0.07277178764343262,0.0013095924987792974,0.009661,4.267692565917969e-05,0.0001628398895263672
6.747245788574219e-05,0.1003873348236084,0.0011294696044921865,0.04553,5.364418029785156e-05,0.0002002716064453125
7.009506225585938e-05,0.14886736869812012,0.008371693069458008,0.051093,2.8848648071289062e-05,0.00011467933654785156
8.893013000488281e-05,0.09107470512390137,0.001263633514404297,0.038424,4.482269287109375e-05,0.00018143653869628906
0.00011110305786132812,0.09163141250610352,0.002826969543457028,0.043534,2.2649765014648438e-05,7.963180541992188e-05
8.726119995117188e-05,0.11291122436523438,0.0008543645935058589,0.036142,5.125999450683594e-05,0.00019311904907226562
6.747245788574219e-05,0.11840963363647461,0.004164522247314452,0.014795,4.6253204345703125e-05,0.0001842975616455078
7.700920104980469e-05,0.1384596824645996,0.005589531356811523,0.009093,5.364418029785156e-05,0.0001952648162841797
9.202957153320312e-05,0.10666394233703613,0.0008442153320312503,0.005389,5.1021575927734375e-05,0.00019025802612304688
0.00012803077697753906,0.03984975814819336,0.0007402339935302735,0.012775,3.504753112792969e-05,0.0001087188720703125
8.893013000488281e-05,0.032540082931518555,0.002367482330322265,0.008873,4.267692565917969e-05,0.00015020370483398438
7.224082946777344e-05,0.03558182716369629,0.0007140179290771485,0.002986,3.361701965332031e-05,0.00010991096496582031


==> plots/flask_cdf/data/experiments-full/scenario-2/small/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00011038780212402344,0.03595328330993652,0.12360409582519531,0.016916,0.0010256767272949219,0.00011396408081054688
7.915496826171875e-05,0.07665157318115234,0.13179868209838866,0.00487,0.00022912025451660156,0.0001747608184814453
6.866455078125e-05,0.14830756187438965,0.0012481968078613265,0.035484,0.00010967254638671875,7.724761962890625e-05
9.322166442871094e-05,0.036548614501953125,0.12904025059509278,0.059417,0.00021505355834960938,0.0001633167266845703
7.486343383789062e-05,0.04624199867248535,0.11683194766235352,0.060798,0.00011467933654785156,7.891654968261719e-05
8.225440979003906e-05,0.07160735130310059,0.09953528204345703,0.053271,0.00026607513427734375,0.00020766258239746094
0.00010538101196289062,0.10275387763977051,0.11068703091430664,0.020972,0.000240325927734375,0.00018787384033203125
9.632110595703125e-05,0.15156960487365723,0.001436548110961916,0.060028,0.0002357959747314453,0.00018095970153808594
9.1552734375e-05,0.19098567962646484,0.0032736512756347674,0.03734,0.00028514862060546875,0.0002357959747314453
7.796287536621094e-05,0.1245412826538086,0.07892560543823242,0.057827,0.0002455711364746094,0.00019288063049316406
7.224082946777344e-05,0.19565868377685547,0.0038459242248535183,0.05916,0.00013756752014160156,0.00012803077697753906
9.179115295410156e-05,0.09271430969238281,0.12351835134887695,0.059641,0.0002129077911376953,0.00016307830810546875
8.940696716308594e-05,0.18870186805725098,0.0008742310028076183,0.037077,0.0002205371856689453,0.0001723766326904297
7.534027099609375e-05,0.19511032104492188,0.0008394416961669919,0.020659,0.0002319812774658203,0.00018095970153808594
7.414817810058594e-05,0.16767406463623047,0.0012553324890136747,0.03498,0.00014591217041015625,0.00011396408081054688
0.00012159347534179688,0.11556649208068848,0.0008803850860595701,0.005478,0.00023555755615234375,0.0001862049102783203
9.894371032714844e-05,0.2244398593902588,0.012544241119384764,0.037774,0.00021982192993164062,0.00017309188842773438
9.107589721679688e-05,0.21273064613342285,0.0014193037261962874,0.021101,0.000217437744140625,0.00017142295837402344
0.0001494884490966797,0.10749006271362305,0.0014095528717041027,0.020838,0.00023865699768066406,0.00018334388732910156
8.678436279296875e-05,0.040266990661621094,0.0007340626220703125,0.008652,0.00016546249389648438,0.00012826919555664062
0.0001380443572998047,0.08205175399780273,0.002329111328125001,0.02651,0.00013709068298339844,9.989738464355469e-05
0.0002048015594482422,0.10935854911804199,0.0008782611999511719,0.046084,0.000255584716796875,0.00018787384033203125
8.630752563476562e-05,0.10813784599304199,0.001201940765380858,0.02551,0.00020933151245117188,0.0001690387725830078
0.00010085105895996094,0.0895226001739502,0.001939978958129883,0.018199,0.000232696533203125,0.00018668174743652344
9.512901306152344e-05,0.11515665054321289,0.0008091827087402352,0.021657,0.00022339820861816406,0.00015974044799804688
0.00013208389282226562,0.11448788642883301,0.0006959445648193376,0.019207,0.00010657310485839844,8.058547973632812e-05
0.00011014938354492188,0.09185409545898438,0.0008146952667236335,0.022521,0.00023293495178222656,0.00018072128295898438
0.00013494491577148438,0.1328723430633545,0.0006810000457763664,0.017121,0.00013518333435058594,0.00010752677917480469
9.965896606445312e-05,0.14248299598693848,0.0008434084625244115,0.033903,0.000232696533203125,0.00018858909606933594
7.700920104980469e-05,0.157667875289917,0.0013809301757812496,0.01651,0.00013303756713867188,0.00010418891906738281
0.00011658668518066406,0.10545134544372559,0.0007651724090576156,0.031876,0.0001227855682373047,9.226799011230469e-05
0.00010561943054199219,0.14923787117004395,0.0007381975250244158,0.018017,0.00010418891906738281,8.869171142578125e-05
0.00010609626770019531,0.22352123260498047,0.0015560688171386734,0.026409,0.00023126602172851562,0.00017786026000976562
6.771087646484375e-05,0.1794452667236328,0.000785009063720702,0.024011,0.0002269744873046875,0.0001761913299560547
9.72747802734375e-05,0.15990948677062988,0.004578936447143555,0.014686,0.0002205371856689453,0.00017213821411132812
9.584426879882812e-05,0.11966419219970703,0.0007682045898437517,0.031054,0.00015282630920410156,0.00011968612670898438
6.866455078125e-05,0.0949559211730957,0.010209302795410158,0.025337,0.00023508071899414062,0.0002129077911376953
0.00011801719665527344,0.07884860038757324,0.0007895008087158203,0.009025,0.0002148151397705078,0.00016617774963378906
8.106231689453125e-05,0.14519786834716797,0.000771213607788087,0.02242,0.00015020370483398438,0.00011563301086425781
9.989738464355469e-05,0.14339399337768555,0.0006615328063964837,0.030876,0.00010514259338378906,8.153915405273438e-05
0.00013637542724609375,0.08705019950866699,0.0006623175201416007,0.011194,0.00012230873107910156,8.893013000488281e-05
8.296966552734375e-05,0.10797262191772461,0.006269009246826173,0.027235,0.00010704994201660156,7.987022399902344e-05
0.00010991096496582031,0.10471892356872559,0.0006147185821533188,0.027373,0.00011444091796875,8.130073547363281e-05
8.106231689453125e-05,0.19938445091247559,0.0008234787292480464,0.047493,0.0002334117889404297,0.00018095970153808594
0.000110626220703125,0.15508008003234863,0.008602317657470701,0.041035,0.00014352798461914062,9.751319885253906e-05
0.00011491775512695312,0.10887813568115234,0.012169594512939454,0.032089,0.00023508071899414062,0.0001811981201171875
0.00010752677917480469,0.14029383659362793,0.0014592854919433587,0.039306,0.0002467632293701172,0.0001742839813232422
0.00010776519775390625,0.1553642749786377,0.00771610089111328,0.009142,0.00021505355834960938,0.00016617774963378906
0.0002067089080810547,0.18236660957336426,0.0503779673614502,0.022421,0.0002593994140625,0.0001881122589111328
8.869171142578125e-05,0.16619396209716797,0.0007601673278808587,0.008984,0.0001513957977294922,0.00011444091796875
9.036064147949219e-05,0.022868633270263672,0.017977094650268553,0.009375,0.00014352798461914062,9.012222290039062e-05
9.131431579589844e-05,0.03203392028808594,0.012743257995605469,0.006829,0.00015091896057128906,0.00011205673217773438
7.367134094238281e-05,0.042469024658203125,0.0008090676116943359,0.011495,0.00018453598022460938,0.00014400482177734375
7.224082946777344e-05,0.060280799865722656,0.002960377334594726,0.004551,0.00013303756713867188,9.489059448242188e-05
0.00010848045349121094,0.05029654502868652,0.005846968322753908,0.018919,0.0002243518829345703,0.0001704692840576172
0.00012254714965820312,0.07178664207458496,0.0009411770935058607,0.025313,0.0001475811004638672,0.00010657310485839844
0.0001010894775390625,0.09409594535827637,0.006761318588256834,0.02985,0.00024199485778808594,0.0001862049102783203
9.703636169433594e-05,0.07472348213195801,0.001250148300170898,0.015046,0.00020742416381835938,0.0001633167266845703
0.00010132789611816406,0.11263561248779297,0.001437323989868164,0.04206,0.0002448558807373047,0.00018930435180664062
9.703636169433594e-05,0.17126798629760742,0.0012468799743652337,0.040659,0.00018453598022460938,0.00014638900756835938
0.0001468658447265625,0.09463763236999512,0.0016341051483154331,0.061435,0.00023674964904785156,0.00019216537475585938
8.296966552734375e-05,0.1282954216003418,0.0010959415283203124,0.009816,0.00021266937255859375,0.00014472007751464844
0.00014853477478027344,0.11863517761230469,0.002261998611450197,0.035869,0.0002129077911376953,0.0001666545867919922
8.153915405273438e-05,0.1316218376159668,0.0007884590148925785,0.021425,0.00017261505126953125,0.0001380443572998047
8.654594421386719e-05,0.06200695037841797,0.0007710803375244142,0.007364,0.00017189979553222656,0.000125885009765625
7.009506225585938e-05,0.0723717212677002,0.006306778091430664,0.008031,0.00024509429931640625,0.00019097328186035156
9.918212890625e-05,0.06412982940673828,0.0007676029815673821,0.008736,0.00013136863708496094,9.989738464355469e-05
0.0001087188720703125,0.06500506401062012,0.00471135107421875,0.009136,0.0002410411834716797,0.00018835067749023438
0.00015091896057128906,0.07549357414245605,0.0014991465911865232,0.053314,0.00022101402282714844,0.0001690387725830078
7.224082946777344e-05,0.10778069496154785,0.0010662201538085905,0.052186,0.00024509429931640625,0.00019240379333496094
7.82012939453125e-05,0.11742210388183594,0.0014097406921386724,0.046819,0.00023293495178222656,0.0001862049102783203
8.440017700195312e-05,0.1723160743713379,0.0008474281005859379,0.014707,0.0001461505889892578,0.00010800361633300781
7.390975952148438e-05,0.16810297966003418,0.006269859878540042,0.033058,0.0002295970916748047,0.00018286705017089844
9.083747863769531e-05,0.17866086959838867,0.0014138087615966771,0.034014,0.00022268295288085938,0.00017380714416503906
0.00017642974853515625,0.13555097579956055,0.002174306762695314,0.029337,0.0002167224884033203,0.00017070770263671875
9.1552734375e-05,0.09917736053466797,0.0007656854400634738,0.060449,0.00015211105346679688,0.00011515617370605469
0.00010037422180175781,0.2161550521850586,0.0007718144073486297,0.042736,0.00011920928955078125,9.202957153320312e-05
0.00013136863708496094,0.18145346641540527,0.0006858520202636734,0.029507,0.00010013580322265625,7.43865966796875e-05
0.00010251998901367188,0.10236406326293945,0.0013464846191406261,0.024994,0.00021314620971679688,0.00018787384033203125
0.00014352798461914062,0.09819817543029785,0.0015667821960449226,0.015267,0.00023412704467773438,0.00018143653869628906
9.870529174804688e-05,0.12833929061889648,0.006171968414306641,0.007323,0.00021576881408691406,0.00016188621520996094
0.00010371208190917969,0.09027671813964844,0.0006717407836914074,0.020661,0.00013637542724609375,0.00010466575622558594
0.00011086463928222656,0.18989872932434082,0.0013639671783447285,0.047102,0.00022721290588378906,0.00017499923706054688
0.00012373924255371094,0.1260378360748291,0.0014074963226318321,0.076311,0.00021910667419433594,0.0001697540283203125
9.131431579589844e-05,0.129652738571167,0.0009083714904785153,0.015131,0.00022125244140625,0.00017070770263671875
0.00013208389282226562,0.14947891235351562,0.0015686251983642562,0.022839,0.00023245811462402344,0.00018310546875
0.00011682510375976562,0.13995146751403809,0.01963541583251953,0.037483,0.00023889541625976562,0.0001742839813232422
0.0001595020294189453,0.17738056182861328,0.0014597524566650408,0.043758,0.0002257823944091797,0.0001709461212158203
0.00013899803161621094,0.13071751594543457,0.0013416895446777335,0.046744,0.00021004676818847656,0.00016951560974121094
7.200241088867188e-05,0.16922926902770996,0.0008936712951660153,0.012628,0.00023794174194335938,0.00018739700317382812
0.0002167224884033203,0.22190117835998535,0.001543977203369143,0.03931,0.0002276897430419922,0.00017714500427246094
0.00014829635620117188,0.23319005966186523,0.0014262685394287114,0.009165,0.00021576881408691406,0.00016641616821289062
0.00011372566223144531,0.09259223937988281,0.0013933966064453122,0.016385,0.00026297569274902344,0.00017571449279785156
0.00011706352233886719,0.09337401390075684,0.007520708374023438,0.019371,0.00012445449829101562,9.417533874511719e-05
8.487701416015625e-05,0.06892919540405273,0.0008090340576171872,0.009504,0.00021314620971679688,0.00016760826110839844
7.176399230957031e-05,0.11250019073486328,0.006158728546142578,0.006106,0.00016999244689941406,0.0001380443572998047
7.43865966796875e-05,0.05709362030029297,0.0019143980255126956,0.005226,0.00021648406982421875,0.00018262863159179688
0.0001277923583984375,0.09981894493103027,0.001182557815551758,0.006181,0.00022268295288085938,0.00018310546875
0.00010585784912109375,0.06371784210205078,0.001817572052001953,0.010718,0.0002448558807373047,0.00017595291137695312
9.131431579589844e-05,0.05413627624511719,0.0011803171844482424,0.005128,0.0002009868621826172,0.0001614093780517578
9.393692016601562e-05,0.024167537689208984,0.002718772186279297,0.012036,0.0001633167266845703,0.00013327598571777344
8.511543273925781e-05,0.030205488204956055,0.0013998964385986325,0.005792,0.00015163421630859375,0.00011348724365234375
0.00010180473327636719,0.06701397895812988,0.0012543058471679684,0.017967,0.00021982192993164062,0.00017261505126953125
9.965896606445312e-05,0.057874202728271484,0.010532362548828125,0.012558,0.00017309188842773438,0.00013303756713867188
0.00031304359436035156,0.07988524436950684,0.0010940417022705078,0.013403,0.00018072128295898438,0.0001323223114013672
0.00012969970703125,0.07926130294799805,0.001416299835205078,0.007934,0.00023102760314941406,0.00018262863159179688
0.00010085105895996094,0.0764932632446289,0.00121554769897461,0.009406,0.0002276897430419922,0.0001857280731201172
0.00018835067749023438,0.07570528984069824,0.0008907377014160164,0.009274,0.00019288063049316406,0.00015354156494140625
8.082389831542969e-05,0.1034083366394043,0.0011294601440429673,0.0227,0.00013017654418945312,9.369850158691406e-05
0.00016117095947265625,0.07714676856994629,0.0009908376464843743,0.017499,0.0001659393310546875,0.00012755393981933594
0.00010275840759277344,0.06871604919433594,0.019258545654296876,0.055582,0.0002181529998779297,0.00016999244689941406
0.00010180473327636719,0.13251829147338867,0.00931402293395996,0.018863,0.00011301040649414062,8.749961853027344e-05
9.608268737792969e-05,0.11895561218261719,0.0012421621856689453,0.008744,0.00019669532775878906,0.0001571178436279297
0.0001983642578125,0.07502055168151855,0.00494961392211914,0.009232,0.00013947486877441406,9.34600830078125e-05
0.00010943412780761719,0.10024380683898926,0.02433696253967285,0.032693,0.00024366378784179688,0.00018644332885742188
0.0001838207244873047,0.05966305732727051,0.002918154846191406,0.012189,0.00021529197692871094,0.00016832351684570312
9.942054748535156e-05,0.04901242256164551,0.003828556350708008,0.011996,0.00020742416381835938,0.00016641616821289062
0.00010275840759277344,0.0672156810760498,0.001407648498535156,0.006093,0.00019359588623046875,0.00014066696166992188
8.463859558105469e-05,0.05756044387817383,0.0030990783996582005,0.032668,0.00018715858459472656,0.00014209747314453125
8.749961853027344e-05,0.07208514213562012,0.0012569079437255853,0.011421,0.0002033710479736328,0.00015735626220703125
0.0001201629638671875,0.06794619560241699,0.0016662754058837893,0.00735,0.00010180473327636719,7.915496826171875e-05
7.43865966796875e-05,0.06881260871887207,0.0006750485839843758,0.018181,0.00011491775512695312,9.012222290039062e-05
0.00012159347534179688,0.08615541458129883,0.0009959455566406258,0.013992,0.00023221969604492188,0.000186920166015625
8.463859558105469e-05,0.08298635482788086,0.0007469344329833968,0.01648,0.0001392364501953125,0.00010132789611816406
9.655952453613281e-05,0.09605932235717773,0.000814417709350583,0.036186,0.00025773048400878906,0.00019049644470214844
0.00010132789611816406,0.10047364234924316,0.014195190185546873,0.056556,0.00021004676818847656,0.00016427040100097656
9.703636169433594e-05,0.14834809303283691,0.0014140499420166042,0.061193,0.00022840499877929688,0.00018525123596191406
8.869171142578125e-05,0.15894269943237305,0.015617634017944335,0.016767,0.00022649765014648438,0.00017762184143066406
9.918212890625e-05,0.2087693214416504,0.0014973469696044905,0.072354,0.00022935867309570312,0.0001857280731201172
7.081031799316406e-05,0.1800837516784668,0.0013809692535400458,0.088484,0.00020933151245117188,0.00016355514526367188
7.367134094238281e-05,0.11773538589477539,0.028517922454833977,0.143019,0.00021791458129882812,0.00017571449279785156
7.62939453125e-05,0.2624804973602295,0.0013656300659179686,0.025363,0.00025653839111328125,0.00019288063049316406
8.7738037109375e-05,0.20154643058776855,0.0012304091796875027,0.046789,0.0001506805419921875,0.00011324882507324219
9.298324584960938e-05,0.16097688674926758,0.0008830064544677746,0.102949,0.00018358230590820312,0.0001366138458251953
7.033348083496094e-05,0.16078448295593262,0.0008355699005126935,0.034381,0.0002129077911376953,0.0001666545867919922
0.0004858970642089844,0.2214212417602539,0.000690687088012695,0.013896,0.00011181831359863281,8.392333984375e-05
0.00017213821411132812,0.23831439018249512,0.0024732204589843765,0.028834,0.00021314620971679688,0.0001678466796875
7.62939453125e-05,0.22617626190185547,0.0014150852661132807,0.017152,0.0002186298370361328,0.00016880035400390625
0.00010728836059570312,0.363239049911499,0.0015081449127197291,0.04119,0.00023221969604492188,0.0001857280731201172
0.0001671314239501953,0.25783371925354004,0.022520117996215824,0.115102,0.0002338886260986328,0.00018525123596191406
0.00011849403381347656,0.1302194595336914,0.0007977300262451172,0.024565,0.0001125335693359375,9.202957153320312e-05
0.00012063980102539062,0.15533733367919922,0.0014772591552734346,0.031579,0.000232696533203125,0.0001800060272216797
8.702278137207031e-05,0.11414408683776855,0.001426859573364258,0.012971,0.0002315044403076172,0.00018358230590820312
0.00014710426330566406,0.028184175491333008,0.0029742005157470707,0.00697,0.0001399517059326172,0.00011777877807617188
0.000125885009765625,0.052483558654785156,0.002587019470214844,0.006697,0.00013184547424316406,0.00011301040649414062
9.1552734375e-05,0.05028581619262695,0.005105272979736328,0.01353,0.00018548965454101562,0.00014972686767578125
9.965896606445312e-05,0.04802513122558594,0.004474650115966795,0.022655,0.0002281665802001953,0.00018739700317382812
0.00012683868408203125,0.08012151718139648,0.0010370828704833988,0.007767,0.00013113021850585938,0.00010204315185546875
0.00010228157043457031,0.0643765926361084,0.0009852392425537112,0.006951,0.0001659393310546875,0.00013303756713867188
8.654594421386719e-05,0.05417990684509277,0.0015325260314941408,0.004684,0.00022602081298828125,0.00017261505126953125
0.00010943412780761719,0.02187943458557129,0.0017593227539062506,0.014209,0.00016236305236816406,0.00013017654418945312
7.796287536621094e-05,0.0314486026763916,0.003444330017089844,0.008983,0.00015234947204589844,0.00012373924255371094
8.893013000488281e-05,0.066131591796875,0.0012158720092773434,0.005642,0.00022912025451660156,0.00015735626220703125
0.00011563301086425781,0.027310609817504883,0.0028065468902587903,0.052688,0.0002276897430419922,0.0001766681671142578
9.608268737792969e-05,0.07005834579467773,0.0012388561096191401,0.009891,0.00022745132446289062,0.0001838207244873047
9.608268737792969e-05,0.039702415466308594,0.0016771003570556636,0.026241,0.0001430511474609375,0.0001068115234375
7.414817810058594e-05,0.05416417121887207,0.001822227844238281,0.010916,0.00022912025451660156,0.00015997886657714844
8.678436279296875e-05,0.043653249740600586,0.0027213790435791016,0.013148,0.00020432472229003906,0.00016117095947265625
9.083747863769531e-05,0.09662342071533203,0.0011184046936035157,0.00543,0.00018262863159179688,0.00014519691467285156
7.343292236328125e-05,0.09044885635375977,0.014688180267333985,0.011463,0.00011277198791503906,8.678436279296875e-05
9.322166442871094e-05,0.09938478469848633,0.0005971044464111331,0.008258,0.00012564659118652344,0.00010776519775390625
7.915496826171875e-05,0.09963870048522949,0.014409266433715817,0.05229,0.0001659393310546875,0.0001246929168701172
0.00010919570922851562,0.13594818115234375,0.0012076509857177724,0.02041,0.0002415180206298828,0.00018930435180664062
9.393692016601562e-05,0.14513564109802246,0.0014342825927734374,0.005621,0.00024199485778808594,0.00017523765563964844
0.00014519691467285156,0.0881352424621582,0.0013948632049560553,0.050295,0.00021648406982421875,0.00016570091247558594
0.00010514259338378906,0.09940075874328613,0.0014346752929687498,0.004295,0.0001087188720703125,8.296966552734375e-05
7.62939453125e-05,0.11807084083557129,0.0012980103912353519,0.008506,0.0002315044403076172,0.00018548965454101562
7.152557373046875e-05,0.039530038833618164,0.0009913206329345697,0.018276,0.0001277923583984375,8.96453857421875e-05
0.00011491775512695312,0.05965566635131836,0.0014069550476074194,0.032654,0.00011515617370605469,8.7738037109375e-05
0.0001704692840576172,0.09807229042053223,0.0035198043670654298,0.010416,0.00023651123046875,0.0001857280731201172
0.00012135505676269531,0.0598602294921875,0.015390081573486328,0.020274,0.00022482872009277344,0.000179290771484375
8.392333984375e-05,0.0759892463684082,0.005050216751098634,0.021795,0.00015354156494140625,0.00011873245239257812
9.703636169433594e-05,0.0766291618347168,0.005480031387329103,0.028883,0.00022983551025390625,0.00017881393432617188
9.489059448242188e-05,0.09787225723266602,0.0060133932952880845,0.020962,0.00021791458129882812,0.0001766681671142578
7.462501525878906e-05,0.09893202781677246,0.0017525156860351554,0.028087,0.00021839141845703125,0.00017595291137695312
0.00010633468627929688,0.096954345703125,0.001437123336791992,0.00996,0.00021958351135253906,0.00017642974853515625
7.390975952148438e-05,0.061731576919555664,0.004098142562866211,0.046639,0.00015115737915039062,0.00011658668518066406
0.00015211105346679688,0.10466504096984863,0.0013736976623535124,0.04735,0.00023055076599121094,0.0001742839813232422
9.012222290039062e-05,0.1619431972503662,0.0012485177307128906,0.026872,0.00014472007751464844,0.0001087188720703125
0.000148773193359375,0.13476133346557617,0.0008970347442626946,0.026446,0.0001285076141357422,9.703636169433594e-05
0.0001246929168701172,0.10778403282165527,0.005451488601684568,0.069663,0.0002338886260986328,0.00018286705017089844
9.1552734375e-05,0.10147213935852051,0.0007481488342285167,0.035738,0.00014472007751464844,0.0001163482666015625
9.942054748535156e-05,0.08360075950622559,0.005307013153076173,0.016051,0.00022268295288085938,0.0001709461212158203
0.00015234947204589844,0.12807106971740723,0.0016353255767822261,0.033998,0.00011777877807617188,0.00010037422180175781
9.965896606445312e-05,0.06289362907409668,0.0039571620330810554,0.009189,0.00010061264038085938,7.867813110351562e-05
0.00014328956604003906,0.13458514213562012,0.004516288803100586,0.011427,0.00022840499877929688,0.00018596649169921875
6.747245788574219e-05,0.06917810440063477,0.0009075321350097663,0.019534,0.0002295970916748047,0.00021767616271972656
0.00013828277587890625,0.08622574806213379,0.003456219436645508,0.005273,0.0002124309539794922,0.0001614093780517578
7.319450378417969e-05,0.12168622016906738,0.002613653274536134,0.018479,0.00014328956604003906,0.00011610984802246094
0.00010585784912109375,0.07327723503112793,0.0029847998504638675,0.004487,0.00012755393981933594,0.00012063980102539062
8.654594421386719e-05,0.08726119995117188,0.0030384078063964842,0.010921,0.00012183189392089844,9.083747863769531e-05
0.00011944770812988281,0.08833050727844238,0.0014106655273437504,0.019059,0.0001957416534423828,0.00014543533325195312
8.463859558105469e-05,0.0744485855102539,0.0011973679504394524,0.013154,0.00023317337036132812,0.0001804828643798828
8.7738037109375e-05,0.06538867950439453,0.0029845897369384783,0.027682,0.000225067138671875,0.0001468658447265625
7.677078247070312e-05,0.07861614227294922,0.0014066260833740232,0.007798,0.0002295970916748047,0.00018405914306640625
0.0001308917999267578,0.04233264923095703,0.0008514026489257814,0.007416,0.0001919269561767578,0.0001575946807861328
9.131431579589844e-05,0.033463239669799805,0.0027103236999511723,0.006166,0.0001518726348876953,0.00012111663818359375
0.00011014938354492188,0.03348088264465332,0.0011181573638916007,0.008724,0.00019788742065429688,0.0001316070556640625
0.0001423358917236328,0.051474809646606445,0.0007800580291748051,0.019347,0.00013303756713867188,0.00010013580322265625
0.0001068115234375,0.05945324897766113,0.0032900979003906254,0.006754,0.00013327598571777344,9.846687316894531e-05
9.274482727050781e-05,0.022150754928588867,0.0010609165649414064,0.004952,0.00012540817260742188,9.489059448242188e-05
0.00010371208190917969,0.03976631164550781,0.0009512145690917968,0.005457,0.00011658668518066406,8.559226989746094e-05
0.00011157989501953125,0.029181718826293945,0.0017609174957275387,0.006851,0.0001647472381591797,0.00013065338134765625
9.894371032714844e-05,0.03589487075805664,0.0008407182006835955,0.019422,0.00019407272338867188,0.00015115737915039062
7.82012939453125e-05,0.0408170223236084,0.000789406845092773,0.014328,0.00015044212341308594,0.0001163482666015625
8.511543273925781e-05,0.05432319641113281,0.0037694956970214834,0.018155,0.0001583099365234375,0.00010418891906738281
0.00019097328186035156,0.05252552032470703,0.0025176879577636715,0.006557,0.0001723766326904297,0.00012636184692382812
0.00011134147644042969,0.0722818374633789,0.001072882507324218,0.010252,0.00022840499877929688,0.0001780986785888672
0.00016117095947265625,0.08192634582519531,0.003951870834350587,0.014738,0.00011992454528808594,9.942054748535156e-05
9.751319885253906e-05,0.0806117057800293,0.001205060531616211,0.007723,0.00011134147644042969,8.702278137207031e-05
0.00011849403381347656,0.08033442497253418,0.010727765762329103,0.005813,0.0002238750457763672,0.00016880035400390625
7.081031799316406e-05,0.10108375549316406,0.0009152699890136711,0.010906,0.00011515617370605469,8.630752563476562e-05
8.368492126464844e-05,0.07954216003417969,0.001033955017089844,0.005534,0.00016379356384277344,0.00012755393981933594
7.534027099609375e-05,0.07146811485290527,0.010040292755126953,0.011559,0.00013828277587890625,0.00011134147644042969
0.00011134147644042969,0.1305232048034668,0.0031398313598632807,0.008042,0.000152587890625,0.00012612342834472656
8.96453857421875e-05,0.0988161563873291,0.009322239395141601,0.011079,0.00011563301086425781,9.1552734375e-05
0.0001068115234375,0.10114073753356934,0.0008670784301757807,0.015518,0.0002429485321044922,0.00019407272338867188
6.580352783203125e-05,0.04344511032104492,0.0039557691040039075,0.030881,0.00014352798461914062,0.00011348724365234375
0.00010371208190917969,0.12357807159423828,0.047073921905517575,0.004589,0.00023889541625976562,0.0001850128173828125
0.00013899803161621094,0.10153079032897949,0.0015489887237548836,0.019475,0.0002875328063964844,0.00021266937255859375
9.942054748535156e-05,0.10492277145385742,0.004519033721923825,0.031496,0.0002522468566894531,0.0001983642578125
9.655952453613281e-05,0.1162259578704834,0.03845425057983398,0.034694,0.00012302398681640625,9.036064147949219e-05
8.702278137207031e-05,0.12059807777404785,0.004228645797729493,0.031079,0.000164031982421875,0.00012874603271484375
7.867813110351562e-05,0.13541650772094727,0.0041448458251953126,0.007469,0.00010752677917480469,8.20159912109375e-05
9.369850158691406e-05,0.0713040828704834,0.0013912615966796896,0.05923,0.00022363662719726562,0.000209808349609375
8.726119995117188e-05,0.11817240715026855,0.0013084052276611333,0.009805,0.00021386146545410156,0.00016617774963378906
0.0001461505889892578,0.06225991249084473,0.005711820755004884,0.03759,0.00023484230041503906,0.0001819133758544922
8.177757263183594e-05,0.1249549388885498,0.0013811750488281257,0.010967,0.0002460479736328125,0.0001926422119140625
0.00010275840759277344,0.09021568298339844,0.0014645799713134781,0.028317,0.00023698806762695312,0.00018286705017089844
0.00011324882507324219,0.1208503246307373,0.004115589752197266,0.01686,0.0002486705780029297,0.00017833709716796875
0.00010466575622558594,0.15564727783203125,0.0007764731903076166,0.018498,0.00014638900756835938,9.584426879882812e-05
7.963180541992188e-05,0.09479761123657227,0.0008396524505615219,0.027942,0.00023174285888671875,0.00018286705017089844
0.00013208389282226562,0.164886474609375,0.004027245391845704,0.020311,0.00025963783264160156,0.00018525123596191406
0.00011205673217773438,0.10150289535522461,0.0008250621490478519,0.043357,0.00023102760314941406,0.00020003318786621094
0.00010848045349121094,0.08649373054504395,0.001499753616333005,0.041577,0.0002269744873046875,0.000179290771484375
0.00013971328735351562,0.13699936866760254,0.015283479965209961,0.013687,0.0001633167266845703,0.00011610984802246094
9.322166442871094e-05,0.15639758110046387,0.001528656570434564,0.066933,0.00022554397583007812,0.00016808509826660156
0.00018310546875,0.21350359916687012,0.0014352630920410128,0.031343,0.00022554397583007812,0.0001766681671142578
9.822845458984375e-05,0.16991090774536133,0.03192757536315918,0.033911,0.0002243518829345703,0.00018143653869628906
8.678436279296875e-05,0.1870110034942627,0.008522388885498045,0.022277,0.00021839141845703125,0.00016570091247558594
0.00011777877807617188,0.15750551223754883,0.0014810411071777344,0.015965,0.00021982192993164062,0.0001766681671142578
0.00012063980102539062,0.14598321914672852,0.001457627822875977,0.012348,0.00024318695068359375,0.0001735687255859375
0.00010991096496582031,0.1320176124572754,0.0012261307830810555,0.015338,0.00024127960205078125,0.00019121170043945312
0.00010967254638671875,0.09958744049072266,0.03146776110839844,0.034578,0.00024580955505371094,0.00018525123596191406
0.00010251998901367188,0.11739826202392578,0.0014537377014160156,0.008711,0.00022935867309570312,0.00017142295837402344
0.0001227855682373047,0.18360233306884766,0.0014795153198242234,0.073444,0.0002319812774658203,0.0001804828643798828
9.059906005859375e-05,0.08750057220458984,0.0009201220397949215,0.006087,0.0002338886260986328,0.0001862049102783203
9.751319885253906e-05,0.02351665496826172,0.0007984856567382816,0.007179,0.00015544891357421875,0.0001285076141357422
0.00012159347534179688,0.04171037673950195,0.002741148162841797,0.007024,0.0001513957977294922,0.00011014938354492188
0.00019359588623046875,0.03433561325073242,0.0006838435211181642,0.005521,0.0001125335693359375,8.845329284667969e-05
8.702278137207031e-05,0.016431331634521484,0.0019948517150878906,0.018893,0.00016045570373535156,0.0001285076141357422
7.605552673339844e-05,0.025315046310424805,0.0031093122100830095,0.02184,0.00018978118896484375,0.00015497207641601562
8.368492126464844e-05,0.0637211799621582,0.0007768105773925784,0.006422,0.0001499652862548828,0.00010251998901367188
8.344650268554688e-05,0.049527645111083984,0.0034592530517578123,0.030997,0.00021266937255859375,0.0001666545867919922
7.414817810058594e-05,0.07211446762084961,0.001336959106445313,0.017418,0.00022530555725097656,0.0001659393310546875
0.00014352798461914062,0.04600787162780762,0.006551056015014649,0.027163,0.0001251697540283203,8.988380432128906e-05
0.00012993812561035156,0.09477663040161133,0.0012108586883544936,0.02839,0.0002319812774658203,0.00018334388732910156
0.00010800361633300781,0.06048321723937988,0.0013531490631103517,0.014768,0.00022292137145996094,0.0001785755157470703
7.534027099609375e-05,0.07830643653869629,0.02003565005493164,0.014608,0.0001633167266845703,0.00012564659118652344
8.7738037109375e-05,0.10812520980834961,0.0013358042297363266,0.021694,0.00025081634521484375,0.00018024444580078125
0.0001571178436279297,0.04791069030761719,0.0036040825653076147,0.04277,0.0002307891845703125,0.00018024444580078125
7.700920104980469e-05,0.07247591018676758,0.010321377563476562,0.008075,0.00013899803161621094,0.0001087188720703125
9.322166442871094e-05,0.09113502502441406,0.001381089279174805,0.015328,0.00022840499877929688,0.00018286705017089844
0.00015664100646972656,0.07737231254577637,0.0014780380706787104,0.022602,0.00024056434631347656,0.00018930435180664062
0.000232696533203125,0.07246565818786621,0.001388543945312501,0.033844,0.0002524852752685547,0.00018525123596191406
0.00013184547424316406,0.11999964714050293,0.0012842707061767565,0.02381,0.00014972686767578125,0.00011229515075683594
6.318092346191406e-05,0.12410449981689453,0.017736479934692382,0.014991,0.00022459030151367188,0.00017523765563964844
9.059906005859375e-05,0.15241432189941406,0.0013941677856445303,0.03012,0.000240325927734375,0.00019478797912597656
0.00011849403381347656,0.1425015926361084,0.004815126647949218,0.01301,0.00023174285888671875,0.00018072128295898438
9.441375732421875e-05,0.15782427787780762,0.0007573805541992197,0.024453,0.00014543533325195312,0.00011587142944335938
9.250640869140625e-05,0.059783935546875,0.002403372940063476,0.014866,0.0002472400665283203,0.00018310546875
0.0002117156982421875,0.15939044952392578,0.005811843109130859,0.01205,0.00013446807861328125,0.00010442733764648438
0.0001220703125,0.12748289108276367,0.0014707519531250018,0.035425,0.0002448558807373047,0.00019073486328125
9.34600830078125e-05,0.1351909637451172,0.0014234126281738313,0.04393,0.0002453327178955078,0.00019025802612304688
0.00014662742614746094,0.14831924438476562,0.0014368507995605462,0.100911,0.00023412704467773438,0.00017833709716796875
9.5367431640625e-05,0.20366740226745605,0.0009045416717529293,0.009537,0.00016379356384277344,0.00012373924255371094
8.654594421386719e-05,0.20012998580932617,0.0013931566467285175,0.042051,0.0002315044403076172,0.00018167495727539062
0.00012421607971191406,0.16678953170776367,0.0015691370391845705,0.104185,0.0002486705780029297,0.0001995563507080078
0.00019884109497070312,0.10620665550231934,0.001380781951904303,0.217384,0.00023245811462402344,0.00017881393432617188
0.000102996826171875,0.17380809783935547,0.0014532311706542955,0.117397,0.00023508071899414062,0.0001957416534423828
8.296966552734375e-05,0.2944049835205078,0.00142337159729004,0.024904,0.00022292137145996094,0.00017905235290527344
0.00010848045349121094,0.22321391105651855,0.0014162853240966833,0.1147,0.00021457672119140625,0.00016927719116210938
9.655952453613281e-05,0.21967267990112305,0.0014092618408203111,0.076031,0.00021338462829589844,0.00016736984252929688
0.00010633468627929688,0.22702288627624512,0.0014554442749023441,0.022889,0.00023651123046875,0.00018095970153808594
0.0001468658447265625,0.2819178104400635,0.0014257649230957,0.04812,0.00021719932556152344,0.00016450881958007812
7.653236389160156e-05,0.32186412811279297,0.023777669357299806,0.017376,0.00024390220642089844,0.00018668174743652344
0.0002186298370361328,0.19752883911132812,0.01377016178894043,0.029432,0.00023818016052246094,0.00019979476928710938
0.00025582313537597656,0.08349728584289551,0.0014584121704101565,0.0065,0.00021696090698242188,0.00015997886657714844
0.00011038780212402344,0.0622258186340332,0.0014436865997314446,0.010755,0.00023055076599121094,0.00017523765563964844
0.00012564659118652344,0.09552145004272461,0.021601602951049806,0.007284,0.0002655982971191406,0.00019860267639160156
9.679794311523438e-05,0.06631922721862793,0.0014374444122314447,0.013813,0.00022339820861816406,0.0001964569091796875
0.0001068115234375,0.07014703750610352,0.011069029708862305,0.011179,0.00023818016052246094,0.00019407272338867188
0.00012135505676269531,0.06897830963134766,0.01760582159423828,0.023941,0.00016427040100097656,0.00011539459228515625
0.00011277198791503906,0.0835573673248291,0.02221466537475586,0.04829,0.00023937225341796875,0.00018405914306640625
0.000118255615234375,0.15714502334594727,0.0013852138824462894,0.019243,0.00022745132446289062,0.00017786026000976562
0.0001068115234375,0.11258411407470703,0.0009977979278564461,0.024415,0.00023937225341796875,0.00018906593322753906
0.00014066696166992188,0.1400749683380127,0.0013808192138671871,0.005087,0.000225067138671875,0.0001742839813232422
0.00013518333435058594,0.02234816551208496,0.0009378305816650388,0.004485,0.00014400482177734375,0.00011873245239257812
0.000102996826171875,0.04231405258178711,0.001122525802612304,0.009834,0.000164031982421875,0.0001270771026611328
8.0108642578125e-05,0.04757428169250488,0.0010264633941650392,0.005495,0.00021767616271972656,0.0001552104949951172
0.00010156631469726562,0.02100658416748047,0.0018389367370605465,0.005172,0.00014591217041015625,0.00012254714965820312
9.202957153320312e-05,0.049447059631347656,0.0011909084320068358,0.013875,0.00020766258239746094,0.00014853477478027344
8.630752563476562e-05,0.060416460037231445,0.0019342865447998046,0.010777,0.0002391338348388672,0.0001895427703857422
9.322166442871094e-05,0.06090736389160156,0.0008333818817138679,0.009385,0.00020051002502441406,0.00015282630920410156
0.00010442733764648438,0.03711533546447754,0.0009474769592285152,0.015275,0.00012159347534179688,8.654594421386719e-05
7.581710815429688e-05,0.0393223762512207,0.0013106250152587883,0.014389,0.00012135505676269531,9.012222290039062e-05
0.00011348724365234375,0.04436683654785156,0.0037229778289794915,0.030425,0.0001201629638671875,9.131431579589844e-05
0.00010156631469726562,0.06365394592285156,0.0013276979675292972,0.009826,0.0002796649932861328,0.00025081634521484375
7.414817810058594e-05,0.0786445140838623,0.0016091543884277342,0.007353,0.00023865699768066406,0.0001728534698486328
8.153915405273438e-05,0.08334016799926758,0.0014587637023925765,0.026492,0.00022935867309570312,0.00017118453979492188
7.605552673339844e-05,0.10110092163085938,0.0008822517395019533,0.007625,0.00023436546325683594,0.00018286705017089844
0.00011706352233886719,0.07261037826538086,0.0008394011383056638,0.013712,0.00022125244140625,0.00017189979553222656
0.00018095970153808594,0.1231381893157959,0.0007723261718750006,0.016287,0.0001475811004638672,0.00011110305786132812
0.00010728836059570312,0.10126996040344238,0.0038815542144775388,0.009308,0.00023317337036132812,0.00018405914306640625
0.0001308917999267578,0.06455063819885254,0.0006258192291259766,0.011776,0.00013446807861328125,8.869171142578125e-05
0.00010561943054199219,0.055027008056640625,0.004661585998535153,0.05655,0.00023221969604492188,0.0001838207244873047
0.00010156631469726562,0.0865628719329834,0.0010426273498535185,0.031934,0.0001709461212158203,0.00012803077697753906
0.00011014938354492188,0.07570815086364746,0.0244736609954834,0.046098,0.00011539459228515625,8.511543273925781e-05
8.153915405273438e-05,0.07276272773742676,0.0010134695129394578,0.072542,0.00023221969604492188,0.00018525123596191406
8.749961853027344e-05,0.10374712944030762,0.004199265396118167,0.049613,0.00024008750915527344,0.0001876354217529297
9.894371032714844e-05,0.1406850814819336,0.0008652512664794922,0.026813,0.00023126602172851562,0.0001811981201171875
7.581710815429688e-05,0.13588500022888184,0.0009298612213134785,0.044965,0.0002465248107910156,0.00019478797912597656
6.771087646484375e-05,0.10951471328735352,0.0012917257232666,0.038183,0.00011444091796875,8.58306884765625e-05
0.00016236305236816406,0.09600424766540527,0.0014836297912597662,0.012183,0.00022912025451660156,0.00018215179443359375
0.00013589859008789062,0.21284246444702148,0.020103737213134767,0.018923,0.0002167224884033203,0.00016927719116210938
0.00010943412780761719,0.1724717617034912,0.0042664164123535145,0.043969,0.0002396106719970703,0.00021529197692871094
0.00010848045349121094,0.164564847946167,0.0009214870147705063,0.019557,0.0002300739288330078,0.00018143653869628906
8.0108642578125e-05,0.18091773986816406,0.009500849456787107,0.039405,0.00021839141845703125,0.0001671314239501953
0.00014519691467285156,0.12055826187133789,0.0014406757965087919,0.043861,0.00025463104248046875,0.0001938343048095703
0.00013184547424316406,0.1026763916015625,0.0014656212768554694,0.044779,0.00018596649169921875,0.00014400482177734375
0.0001480579376220703,0.07635688781738281,0.0008078482818603509,0.013055,0.00013899803161621094,9.751319885253906e-05
0.00020051002502441406,0.12811589241027832,0.0014966933135986335,0.027912,0.00023603439331054688,0.00018143653869628906
0.00010132789611816406,0.14632034301757812,0.0014607147521972647,0.021468,0.00022673606872558594,0.00018024444580078125
0.0001418590545654297,0.09817957878112793,0.0035162745361328133,0.011012,0.0002467632293701172,0.0001900196075439453
0.00014972686767578125,0.06246042251586914,0.002609513870239258,0.008584,0.00023102760314941406,0.0001811981201171875
0.00019168853759765625,0.05209684371948242,0.0013613631591796876,0.009089,0.00022673606872558594,0.00018167495727539062
8.106231689453125e-05,0.07954573631286621,0.001282538146972656,0.013405,0.000152587890625,0.00010037422180175781
7.2479248046875e-05,0.07420730590820312,0.001344025741577149,0.024939,0.00021457672119140625,0.00016498565673828125
0.00010967254638671875,0.05655193328857422,0.002488565475463868,0.046243,9.846687316894531e-05,7.390975952148438e-05
0.00010561943054199219,0.10338163375854492,0.0010198753356933585,0.0182,0.00011205673217773438,7.867813110351562e-05
0.00010657310485839844,0.11079835891723633,0.0008942163391113291,0.021983,0.0002372264862060547,0.000186920166015625
0.0001678466796875,0.05330777168273926,0.0013474481658935543,0.004917,0.0002391338348388672,0.00018310546875
0.00010991096496582031,0.09035539627075195,0.001826693298339844,0.006023,0.00011992454528808594,8.893013000488281e-05
7.677078247070312e-05,0.08531641960144043,0.0010975379028320305,0.012396,0.00012159347534179688,9.083747863769531e-05
0.00010943412780761719,0.043578386306762695,0.0028471695251464854,0.017643,0.00012230873107910156,8.58306884765625e-05
0.00011324882507324219,0.08488941192626953,0.0014722096405029288,0.010129,0.00011086463928222656,8.368492126464844e-05
0.00010132789611816406,0.059549808502197266,0.0023372077026367188,0.005646,0.0002231597900390625,0.00019931793212890625
0.00012135505676269531,0.03424215316772461,0.005379483901977539,0.007688,0.00020003318786621094,0.000148773193359375
7.915496826171875e-05,0.03543496131896973,0.0009711432647705083,0.01023,0.0001461505889892578,0.00010991096496582031
8.749961853027344e-05,0.048898935317993164,0.0012003065032958988,0.007558,0.00013589859008789062,9.179115295410156e-05
0.00011920928955078125,0.022974014282226562,0.0009679858856201165,0.010082,0.0001327991485595703,9.441375732421875e-05
7.390975952148438e-05,0.028095483779907227,0.0024930817413330074,0.004695,0.00014662742614746094,0.00010633468627929688
7.796287536621094e-05,0.050803184509277344,0.0020003516387939457,0.012655,0.00021648406982421875,0.00017333030700683594
0.00010013580322265625,0.035979509353637695,0.0017182386474609377,0.009167,0.00016808509826660156,0.000125885009765625
0.00010704994201660156,0.05867433547973633,0.0010542111968994137,0.00644,0.00014066696166992188,8.749961853027344e-05
0.00015211105346679688,0.038102149963378906,0.011439499465942382,0.007433,0.00021457672119140625,0.0001666545867919922
8.344650268554688e-05,0.07722353935241699,0.0036491998443603513,0.010824,0.00023245811462402344,0.0002002716064453125
0.00012302398681640625,0.07566523551940918,0.0026775667877197273,0.009503,0.00011944770812988281,0.00011992454528808594
8.797645568847656e-05,0.0813605785369873,0.002356434310913086,0.006461,0.00022530555725097656,0.00017309188842773438
0.00011181831359863281,0.03730511665344238,0.0026667699279785163,0.008856,0.0001919269561767578,0.0001595020294189453
0.0001633167266845703,0.03360915184020996,0.0009152794036865232,0.015934,0.00016689300537109375,0.00012731552124023438
7.891654968261719e-05,0.05673956871032715,0.002016277893066406,0.005492,0.00019168853759765625,0.00015401840209960938
0.00011086463928222656,0.08944916725158691,0.0008703349151611313,0.025746,0.00021409988403320312,0.00016450881958007812
9.393692016601562e-05,0.05902981758117676,0.0011984369049072262,0.016399,0.00018334388732910156,0.0001380443572998047
8.797645568847656e-05,0.0667426586151123,0.0022922176055908197,0.028732,0.0001163482666015625,8.58306884765625e-05
0.000102996826171875,0.12685370445251465,0.001421059692382813,0.009262,0.00024771690368652344,0.00021648406982421875
9.846687316894531e-05,0.0803534984588623,0.0008294582519531267,0.021559,0.00016450881958007812,0.00012445449829101562
0.00010442733764648438,0.12332558631896973,0.0011010495605468726,0.053781,0.0002334117889404297,0.00017881393432617188
9.942054748535156e-05,0.1384587287902832,0.0009256994628906237,0.02926,0.0002493858337402344,0.0002090930938720703
0.00011372566223144531,0.12078070640563965,0.0058281185913085926,0.01947,0.00019788742065429688,0.0001544952392578125
0.00010418891906738281,0.12308907508850098,0.0009500747833251916,0.065959,0.00023126602172851562,0.00017905235290527344
8.034706115722656e-05,0.14917922019958496,0.0014015883178710928,0.055528,0.000240325927734375,0.00018596649169921875
8.535385131835938e-05,0.16338133811950684,0.01295703926086425,0.130225,0.0002231597900390625,0.00017023086547851562
8.082389831542969e-05,0.20995688438415527,0.0013789323730468758,0.011633,0.000213623046875,0.00019669532775878906
0.0001537799835205078,0.08735060691833496,0.0014942514343261742,0.044583,0.0002713203430175781,0.00020265579223632812
8.20159912109375e-05,0.21320629119873047,0.0013997072906494074,0.072928,0.00022077560424804688,0.000179290771484375
0.0001456737518310547,0.24261212348937988,0.0012777070922851564,0.011533,0.000148773193359375,0.00010776519775390625
0.00011467933654785156,0.2110605239868164,0.0014130122528076168,0.029214,0.00022363662719726562,0.00016832351684570312
0.00011086463928222656,0.25646376609802246,0.0014035820922851557,0.009454,0.0002484321594238281,0.00019407272338867188
9.608268737792969e-05,0.1268463134765625,0.0015323488311767587,0.030642,0.000255584716796875,0.0001842975616455078
0.00014090538024902344,0.14171910285949707,0.0013757347717285161,0.010086,0.000240325927734375,0.0001857280731201172
9.036064147949219e-05,0.17603373527526855,0.0014398373260498046,0.048686,0.00023698806762695312,0.00018072128295898438
0.00013065338134765625,0.14773035049438477,0.0013949678344726546,0.052233,0.0002238750457763672,0.00017070770263671875
0.00020813941955566406,0.12420272827148438,0.0013774430084228517,0.04607,0.00022721290588378906,0.0001785755157470703
0.00010418891906738281,0.17870330810546875,0.005487554580688475,0.087618,0.0002243518829345703,0.00016736984252929688
9.965896606445312e-05,0.2115626335144043,0.0014962532653808591,0.037911,0.0002529621124267578,0.00018596649169921875
0.00011420249938964844,0.1420602798461914,0.001339405960083008,0.013356,0.00024771690368652344,0.00017189979553222656
0.00015807151794433594,0.1532590389251709,0.0014537235717773447,0.029452,0.0002148151397705078,0.00017118453979492188
0.0001518726348876953,0.10293173789978027,0.0013215979309082037,0.012778,0.00022363662719726562,0.0001652240753173828
0.00014829635620117188,0.08452725410461426,0.0014167748107910168,0.018361,0.000232696533203125,0.00017976760864257812
0.00010561943054199219,0.19185614585876465,0.0007637875061035151,0.018602,0.00020813941955566406,0.00014352798461914062
0.00012087821960449219,0.10717582702636719,0.0059506869506835945,0.01773,0.00015997886657714844,0.0001201629638671875
0.00011777877807617188,0.1090998649597168,0.0011360519256591803,0.020391,0.00011038780212402344,8.440017700195312e-05
0.00010347366333007812,0.10358357429504395,0.009913194412231444,0.017056,0.0002186298370361328,0.0001690387725830078
0.00011610984802246094,0.06427168846130371,0.0017381329956054695,0.015881,0.00023555755615234375,0.00018358230590820312
0.00010085105895996094,0.06183433532714844,0.0006739743499755858,0.008647,0.00014066696166992188,0.00011205673217773438
9.799003601074219e-05,0.029451847076416016,0.0007677342071533196,0.009886,0.00016760826110839844,0.0001289844512939453
0.00011229515075683594,0.03395676612854004,0.0019339165039062509,0.011593,0.00014209747314453125,0.00010156631469726562
8.678436279296875e-05,0.04141569137573242,0.0027136196899414065,0.00452,0.0001785755157470703,0.00013971328735351562
9.274482727050781e-05,0.0289003849029541,0.0007613280334472653,0.005871,0.0001537799835205078,0.0001251697540283203
9.322166442871094e-05,0.03025054931640625,0.0017018371429443364,0.008466,0.00014591217041015625,0.00011420249938964844
9.560585021972656e-05,0.03487968444824219,0.000997741195678711,0.008678,0.00015211105346679688,0.00012755393981933594
8.106231689453125e-05,0.03960537910461426,0.007348638427734375,0.005587,0.00019669532775878906,0.00015354156494140625
8.749961853027344e-05,0.0672006607055664,0.0015776104583740229,0.009336,0.00022172927856445312,0.0001742839813232422
0.00011348724365234375,0.042756080627441406,0.0019232687683105468,0.003928,0.0002009868621826172,0.00014090538024902344
0.00010919570922851562,0.04380321502685547,0.01452194189453125,0.013806,0.0001571178436279297,0.00012993812561035156
9.393692016601562e-05,0.05760359764099121,0.0022169565277099616,0.013692,0.00014257431030273438,0.00010704994201660156
0.00010395050048828125,0.04381966590881348,0.001658403701782227,0.009805,9.799003601074219e-05,7.43865966796875e-05
0.00010824203491210938,0.07718563079833984,0.0014096054687500002,0.006586,0.00023412704467773438,0.00018596649169921875
7.82012939453125e-05,0.05919456481933594,0.0010702923583984373,0.00687,0.00020313262939453125,0.00015425682067871094
0.00012159347534179688,0.07256054878234863,0.002571250457763672,0.00748,0.00021910667419433594,0.00017690658569335938
0.00010895729064941406,0.042224884033203125,0.0011836477050781256,0.010249,0.0001876354217529297,0.0001513957977294922
8.082389831542969e-05,0.03392815589904785,0.0022286653900146485,0.01171,0.00015354156494140625,0.000102996826171875
0.00011372566223144531,0.05700278282165527,0.015680623641967775,0.012834,0.00015974044799804688,0.00011849403381347656
0.00013637542724609375,0.06513476371765137,0.0033111076965332,0.035111,0.00015354156494140625,0.00011420249938964844
0.00010585784912109375,0.08927273750305176,0.008702095245361328,0.015701,0.00013399124145507812,9.870529174804688e-05
8.249282836914062e-05,0.09332942962646484,0.0012125614776611338,0.055311,0.00019812583923339844,0.0001513957977294922
0.0001590251922607422,0.10459375381469727,0.0018195189666748053,0.02258,0.00021338462829589844,0.00016498565673828125
0.00011038780212402344,0.11602544784545898,0.0008187693634033218,0.025521,0.00021004676818847656,0.00016164779663085938
7.176399230957031e-05,0.10797381401062012,0.000957988708496095,0.045382,0.000240325927734375,0.0001876354217529297
8.368492126464844e-05,0.10233283042907715,0.0007464492950439439,0.022759,0.00014352798461914062,0.00010585784912109375
9.918212890625e-05,0.14725589752197266,0.0007364908752441404,0.005419,0.00012373924255371094,9.489059448242188e-05
0.000110626220703125,0.12903642654418945,0.004561957687377931,0.040456,0.0002307891845703125,0.00017952919006347656
7.867813110351562e-05,0.10745882987976074,0.0006877716522216797,0.009502,0.0001418590545654297,0.00010180473327636719
0.0001533031463623047,0.11708879470825195,0.001257576629638671,0.025853,0.00010585784912109375,7.915496826171875e-05
0.0001068115234375,0.11619329452514648,0.0013719640960693363,0.035926,0.00025153160095214844,0.00017762184143066406
7.843971252441406e-05,0.11532878875732422,0.0028709942016601556,0.023459,0.00014090538024902344,8.7738037109375e-05
9.655952453613281e-05,0.1251387596130371,0.01503029847717285,0.013069,0.0001308917999267578,9.584426879882812e-05
0.00011372566223144531,0.10825347900390625,0.005342238555908204,0.016814,0.000232696533203125,0.0001811981201171875
9.632110595703125e-05,0.12966585159301758,0.0013772601013183616,0.040212,0.00023674964904785156,0.00018095970153808594
0.00010585784912109375,0.13002943992614746,0.004351804611206055,0.010778,0.00012445449829101562,9.107589721679688e-05
0.00014090538024902344,0.11505627632141113,0.009270383102416992,0.038168,0.00022912025451660156,0.00018072128295898438
0.00010371208190917969,0.10489654541015625,0.0006981685791015643,0.042509,0.00011110305786132812,8.20159912109375e-05
0.00010800361633300781,0.08647465705871582,0.0030793004150390622,0.013013,0.00011920928955078125,8.606910705566406e-05
0.00011110305786132812,0.1444249153137207,0.0013621375732421875,0.015207,0.0002193450927734375,0.00016164779663085938
6.699562072753906e-05,0.06612396240234375,0.000806832366943358,0.027019,0.00023555755615234375,0.00018143653869628906
0.0001938343048095703,0.10847973823547363,0.0028829833679199224,0.013432,0.00013947486877441406,0.00010919570922851562
0.00010395050048828125,0.11560678482055664,0.0010576099700927736,0.007468,0.00012969970703125,9.5367431640625e-05
0.0001938343048095703,0.05796241760253906,0.0008316641387939461,0.010894,0.0002353191375732422,0.00018024444580078125
0.00010132789611816406,0.1284482479095459,0.010525492980957028,0.033272,0.00024700164794921875,0.0001785755157470703
9.822845458984375e-05,0.0760493278503418,0.0013048867340087894,0.013113,0.00020885467529296875,0.00015974044799804688
8.296966552734375e-05,0.0884256362915039,0.001489084182739256,0.033264,0.0002696514129638672,0.00017547607421875
9.870529174804688e-05,0.10093450546264648,0.0008303152923583995,0.035287,0.00023603439331054688,0.0001823902130126953
8.511543273925781e-05,0.10678482055664062,0.0024135163269042963,0.011029,0.0002276897430419922,0.00017499923706054688
7.05718994140625e-05,0.14622831344604492,0.009600850067138672,0.01104,0.0001513957977294922,0.00010967254638671875
0.00011396408081054688,0.11763501167297363,0.0011183781738281218,0.035888,0.00012230873107910156,9.298324584960938e-05
9.775161743164062e-05,0.04852414131164551,0.01404345672607422,0.008695,0.0001437664031982422,8.845329284667969e-05
0.00012040138244628906,0.0722661018371582,0.0013569904327392582,0.0124,0.0002186298370361328,0.00017499923706054688
0.0001895427703857422,0.060897111892700195,0.0009276376495361326,0.006249,0.00010633468627929688,8.0108642578125e-05
0.0001049041748046875,0.04150509834289551,0.0010717268829345704,0.005012,0.00010967254638671875,8.320808410644531e-05
8.678436279296875e-05,0.035994768142700195,0.0008354487762451176,0.008414,0.00010943412780761719,8.273124694824219e-05
9.369850158691406e-05,0.0372004508972168,0.0019000072784423824,0.016118,0.00013017654418945312,9.369850158691406e-05
9.989738464355469e-05,0.044112205505371094,0.006696393341064453,0.006831,0.00020933151245117188,0.00015616416931152344
7.414817810058594e-05,0.06375861167907715,0.0012183719482421872,0.005341,0.00014472007751464844,0.00011277198791503906
8.606910705566406e-05,0.06435251235961914,0.0023305667419433592,0.007673,0.00011849403381347656,8.487701416015625e-05
8.392333984375e-05,0.057526588439941406,0.003987758010864258,0.013706,0.00010609626770019531,7.62939453125e-05
9.393692016601562e-05,0.05279707908630371,0.0013098845520019536,0.008296,0.0002319812774658203,0.00016832351684570312
8.630752563476562e-05,0.06485152244567871,0.0009982327728271486,0.006547,0.0002155303955078125,0.0001678466796875
0.00014400482177734375,0.09204816818237305,0.0047800770111083996,0.022243,0.00022220611572265625,0.00017595291137695312
0.00010371208190917969,0.0806572437286377,0.01620391130065918,0.020704,0.00013756752014160156,9.179115295410156e-05
8.702278137207031e-05,0.08445954322814941,0.01217273503112793,0.006417,0.00025391578674316406,0.0001850128173828125
8.463859558105469e-05,0.0954580307006836,0.0016888828277587895,0.00925,0.0002124309539794922,0.0001571178436279297
8.535385131835938e-05,0.07899117469787598,0.0021272386169433593,0.012515,0.00025081634521484375,0.00016880035400390625
0.00010395050048828125,0.0656270980834961,0.0010578191375732425,0.022615,0.0001804828643798828,0.00013446807861328125
0.00010752677917480469,0.10963034629821777,0.0013678542785644544,0.016432,0.0002205371856689453,0.00017023086547851562
0.00013947486877441406,0.06492233276367188,0.0069398610229492175,0.024313,0.00016808509826660156,0.00012683868408203125
8.749961853027344e-05,0.05520009994506836,0.0010265427246093743,0.028236,0.0001728534698486328,0.0001251697540283203
0.00012922286987304688,0.1003568172454834,0.009849390518188476,0.015263,0.0002493858337402344,0.00018334388732910156
0.0001266002655029297,0.13419604301452637,0.0013726857299804704,0.031963,0.00023674964904785156,0.000186920166015625
0.00013303756713867188,0.08786296844482422,0.019128759323120116,0.024514,0.00023436546325683594,0.00018286705017089844
8.916854858398438e-05,0.10306286811828613,0.0012697688293457042,0.020505,0.0002143383026123047,0.00016427040100097656
9.298324584960938e-05,0.11755752563476562,0.00530234799194336,0.013002,0.0002129077911376953,0.00016880035400390625
8.511543273925781e-05,0.08223295211791992,0.015851959350585934,0.035347,0.00014138221740722656,9.107589721679688e-05
0.00012159347534179688,0.06799197196960449,0.003182717041015623,0.050471,0.0002384185791015625,0.00022530555725097656
8.296966552734375e-05,0.09735846519470215,0.009932670623779297,0.039368,0.00015091896057128906,0.00011992454528808594
9.632110595703125e-05,0.07893228530883789,0.0013336611328125005,0.013269,0.0002105236053466797,0.0001621246337890625
0.00011873245239257812,0.11563944816589355,0.019736434097290034,0.07788,0.00019073486328125,0.00014495849609375
0.00012373924255371094,0.1013479232788086,0.007395787902832032,0.025629,0.000133514404296875,0.00010228157043457031
8.559226989746094e-05,0.10359930992126465,0.001121639770507811,0.018381,0.0001068115234375,8.678436279296875e-05
0.00010251998901367188,0.12403535842895508,0.005433568756103516,0.022233,0.00021696090698242188,0.00016570091247558594
9.322166442871094e-05,0.10107707977294922,0.004220976425170898,0.015249,0.00023937225341796875,0.00018548965454101562
8.440017700195312e-05,0.08612799644470215,0.0013401141357421882,0.00998,0.00022530555725097656,0.00016617774963378906
0.00013065338134765625,0.06595158576965332,0.0014889964141845697,0.010271,0.00022840499877929688,0.00018143653869628906
0.00011539459228515625,0.04797959327697754,0.0009548735809326173,0.00773,0.0002243518829345703,0.0001742839813232422
0.00010919570922851562,0.06783628463745117,0.0029532697296142593,0.03299,0.0002543926239013672,0.0002243518829345703
8.726119995117188e-05,0.09559845924377441,0.0013308768768310539,0.039098,0.00023984909057617188,0.00018215179443359375
0.00010371208190917969,0.05876588821411133,0.01942906217956543,0.067871,0.0002129077911376953,0.0001571178436279297
0.00011157989501953125,0.10072755813598633,0.0014149428863525389,0.021998,0.00022268295288085938,0.00016427040100097656
0.00010323524475097656,0.17367815971374512,0.001475828994750978,0.027436,0.00025653839111328125,0.0002129077911376953
8.821487426757812e-05,0.12826943397521973,0.001405313873291016,0.0141,0.00022339820861816406,0.00017333030700683594
0.00015354156494140625,0.06431126594543457,0.0017094516296386718,0.007823,0.00012636184692382812,9.179115295410156e-05
0.0002110004425048828,0.06097841262817383,0.0016667821044921878,0.026438,0.00023174285888671875,0.00016832351684570312
9.512901306152344e-05,0.063201904296875,0.0012890353088378902,0.011237,0.00019741058349609375,0.00014925003051757812
0.000118255615234375,0.06617236137390137,0.002654629379272461,0.007044,0.0002455711364746094,0.0001938343048095703
7.724761962890625e-05,0.09354448318481445,0.0014382728271484374,0.020357,0.0002338886260986328,0.00017547607421875
0.00011682510375976562,0.10428071022033691,0.0007641129608154298,0.006763,0.0001327991485595703,9.131431579589844e-05
0.00013637542724609375,0.0539243221282959,0.024386887741088867,0.006675,0.0001316070556640625,9.322166442871094e-05
7.796287536621094e-05,0.07696032524108887,0.005404098281860352,0.012365,0.00011157989501953125,8.153915405273438e-05
8.153915405273438e-05,0.07404613494873047,0.001784080871582031,0.010916,0.0002598762512207031,0.00022745132446289062
0.00012969970703125,0.08665132522583008,0.011828055419921876,0.00921,0.00023651123046875,0.0001838207244873047
9.036064147949219e-05,0.05101299285888672,0.0019530157775878906,0.008803,0.00012183189392089844,8.535385131835938e-05
9.989738464355469e-05,0.03396296501159668,0.0010796333312988286,0.014275,0.00014019012451171875,9.560585021972656e-05
8.726119995117188e-05,0.03946352005004883,0.0025391400756835936,0.018456,0.00022339820861816406,0.00017714500427246094
0.00012087821960449219,0.04934215545654297,0.0007865112152099611,0.024766,0.0001556873321533203,0.00011038780212402344
8.20159912109375e-05,0.06073737144470215,0.0014539266967773436,0.007235,0.00026488304138183594,0.00019407272338867188
0.0001087188720703125,0.07614612579345703,0.00142155160522461,0.012679,0.00023102760314941406,0.00017070770263671875
0.00010561943054199219,0.09694647789001465,0.0013697846069335943,0.015536,0.00022792816162109375,0.0001659393310546875
0.00011277198791503906,0.08664536476135254,0.0013237862243652351,0.019586,0.00017714500427246094,0.0001308917999267578
0.00011372566223144531,0.08437466621398926,0.0012733296051025394,0.007186,0.0001800060272216797,0.00012993812561035156
0.0001049041748046875,0.07121777534484863,0.0021948795776367182,0.010427,0.00023627281188964844,0.00018405914306640625
8.916854858398438e-05,0.05323314666748047,0.002175817794799806,0.04618,0.00022125244140625,0.00017023086547851562
0.0001919269561767578,0.08759880065917969,0.0015564506225585924,0.022582,0.0002491474151611328,0.0001857280731201172
7.843971252441406e-05,0.06936454772949219,0.03010897782897949,0.035289,0.0002453327178955078,0.00018525123596191406
9.083747863769531e-05,0.0917515754699707,0.006051357543945313,0.039437,0.00022101402282714844,0.00017142295837402344
0.00011348724365234375,0.0895833969116211,0.001501078079223634,0.019027,0.00022840499877929688,0.000179290771484375
0.00011920928955078125,0.1431422233581543,0.0018001947326660162,0.009158,0.00022101402282714844,0.0001671314239501953
0.0001327991485595703,0.12730073928833008,0.0033960933380126953,0.013632,0.0002334117889404297,0.00018453598022460938
0.0001811981201171875,0.11482381820678711,0.001151514572143554,0.017381,0.00021600723266601562,0.0001678466796875
8.225440979003906e-05,0.12081146240234375,0.005335801727294923,0.028893,0.00010895729064941406,7.82012939453125e-05
0.00021338462829589844,0.102081298828125,0.0011155704956054696,0.015527,0.00018358230590820312,0.00013756752014160156
8.559226989746094e-05,0.09560632705688477,0.0006716460876464844,0.006757,0.00012373924255371094,8.678436279296875e-05
0.00020051002502441406,0.1033790111541748,0.0153616075592041,0.008717,0.00018739700317382812,0.00012826919555664062
0.00011515617370605469,0.05277204513549805,0.017676465927124022,0.005139,0.000179290771484375,0.00013589859008789062
9.655952453613281e-05,0.1043086051940918,0.0013651286010742184,0.041637,0.0002319812774658203,0.00018286705017089844
7.915496826171875e-05,0.09942269325256348,0.004937850708007813,0.030556,0.00024819374084472656,0.00019788742065429688
0.00017571449279785156,0.11991286277770996,0.0006514159393310546,0.004255,0.00011038780212402344,8.273124694824219e-05
0.00014209747314453125,0.13462185859680176,0.006139400192260742,0.031129,0.00020170211791992188,0.00015091896057128906
0.00010609626770019531,0.12685060501098633,0.014264456344604493,0.031999,0.00022125244140625,0.00016927719116210938
0.00011706352233886719,0.11475896835327148,0.0013070514068603545,0.037214,0.00021958351135253906,0.00016760826110839844
0.00010895729064941406,0.10941100120544434,0.0028199512786865194,0.065543,0.00014519691467285156,0.00010776519775390625
0.00010514259338378906,0.11634302139282227,0.006732732971191406,0.007642,0.00015401840209960938,0.00011444091796875
7.605552673339844e-05,0.08653569221496582,0.0013557028198242192,0.02181,0.0002353191375732422,0.00015878677368164062
0.0001201629638671875,0.10464072227478027,0.010657699554443359,0.023882,0.0002410411834716797,0.00018858909606933594
6.985664367675781e-05,0.12857413291931152,0.001360405838012696,0.012738,0.0002493858337402344,0.00018405914306640625
0.00010919570922851562,0.0802922248840332,0.01644166453552246,0.008943,0.0001323223114013672,9.799003601074219e-05
0.00011920928955078125,0.08379387855529785,0.0009754994506835923,0.027588,0.00011920928955078125,8.606910705566406e-05
0.00010132789611816406,0.09835648536682129,0.0014249021759033219,0.018201,0.00024318695068359375,0.00018835067749023438
8.845329284667969e-05,0.0624690055847168,0.0026875944213867187,0.005967,0.0001461505889892578,0.00011563301086425781
7.605552673339844e-05,0.06614422798156738,0.0015088409729003913,0.013718,0.000232696533203125,0.0001823902130126953
0.00011348724365234375,0.10265564918518066,0.0027823128967285164,0.007947,0.00014734268188476562,0.000102996826171875
0.00010967254638671875,0.0840141773223877,0.0032680225372314457,0.01125,0.00012373924255371094,9.322166442871094e-05
8.20159912109375e-05,0.07074546813964844,0.001399362655639648,0.016354,0.00023436546325683594,0.00017762184143066406
7.414817810058594e-05,0.08678674697875977,0.0020405117645263676,0.018386,0.00014019012451171875,9.5367431640625e-05
9.751319885253906e-05,0.07131528854370117,0.006007900527954102,0.013371,0.0001728534698486328,0.0001251697540283203
8.916854858398438e-05,0.08332562446594238,0.0010693026885986324,0.008564,0.00018072128295898438,0.00013399124145507812
0.00011038780212402344,0.07010436058044434,0.0014464440917968755,0.01419,0.0001919269561767578,0.00013971328735351562
0.00010013580322265625,0.06237387657165527,0.0013708646240234365,0.039681,0.0002353191375732422,0.00018215179443359375
0.00013566017150878906,0.05228471755981445,0.0014159902954101562,0.00581,0.00021386146545410156,0.0001690387725830078
9.202957153320312e-05,0.08474349975585938,0.0014365273132324191,0.034486,0.00021982192993164062,0.00017690658569335938
0.0001327991485595703,0.07071113586425781,0.0021101209564208983,0.005458,0.0002071857452392578,0.0001678466796875
0.00010442733764648438,0.040047407150268555,0.004836091369628906,0.012331,0.00016951560974121094,0.00013756752014160156
8.416175842285156e-05,0.057203054428100586,0.0019139792175292963,0.009728,0.00017189979553222656,0.00013566017150878906
0.00010991096496582031,0.0664818286895752,0.0008640504913330072,0.009742,0.00021576881408691406,0.00016379356384277344
9.179115295410156e-05,0.07876706123352051,0.0014004443969726568,0.007916,0.0002219676971435547,0.00017452239990234375
0.00010609626770019531,0.06943130493164062,0.0014057399139404299,0.009814,0.00021910667419433594,0.00017499923706054688
9.870529174804688e-05,0.05483722686767578,0.001320002593994141,0.00746,0.00021886825561523438,0.00017499923706054688
0.00015115737915039062,0.04755282402038574,0.002230658020019531,0.004961,0.00013208389282226562,0.00011157989501953125
0.00010991096496582031,0.05617523193359375,0.002702406433105469,0.008447,0.00014543533325195312,9.202957153320312e-05
9.822845458984375e-05,0.041654109954833984,0.030223386978149414,0.008826,0.00013637542724609375,0.00011038780212402344
0.00011682510375976562,0.06302261352539062,0.0006910404968261726,0.01377,0.000141143798828125,0.00010371208190917969
0.00010013580322265625,0.06518936157226562,0.0037118028411865234,0.026199,0.00021386146545410156,0.00016188621520996094
9.512901306152344e-05,0.08093404769897461,0.00797416015625,0.009665,0.00011467933654785156,8.749961853027344e-05
8.916854858398438e-05,0.07204341888427734,0.0013666939544677726,0.011645,0.0002384185791015625,0.00017976760864257812
7.367134094238281e-05,0.10497522354125977,0.0007224756927490233,0.007353,0.00014591217041015625,0.00010633468627929688
0.00013303756713867188,0.06867265701293945,0.009873411270141602,0.007354,0.0001246929168701172,8.296966552734375e-05
0.00010085105895996094,0.04234433174133301,0.000706852157592773,0.020392,0.0001304149627685547,9.632110595703125e-05
0.0001423358917236328,0.12355637550354004,0.0021646388549804683,0.005048,0.00023293495178222656,0.00018215179443359375
9.202957153320312e-05,0.09067296981811523,0.0013993845062255858,0.013842,0.0002429485321044922,0.0001881122589111328
0.00010156631469726562,0.06865286827087402,0.001276556716918946,0.031964,0.00020265579223632812,0.000152587890625
0.0001232624053955078,0.09353780746459961,0.001312076858520507,0.013246,0.0002410411834716797,0.00016307830810546875
0.00010919570922851562,0.11814737319946289,0.0013272409057617195,0.028415,0.00022268295288085938,0.00017333030700683594
0.00012874603271484375,0.11672544479370117,0.027143302810668943,0.045587,0.00023365020751953125,0.00017714500427246094
0.00016236305236816406,0.1469886302947998,0.0014600845031738294,0.017282,0.00022268295288085938,0.000179290771484375
9.584426879882812e-05,0.15935230255126953,0.001599684448242187,0.017655,0.000148773193359375,0.00011515617370605469
0.00011944770812988281,0.08943939208984375,0.0007128438873291003,0.022908,0.0001583099365234375,0.00011491775512695312
7.700920104980469e-05,0.11192893981933594,0.0008464150238037121,0.02302,0.0001385211944580078,9.560585021972656e-05
0.0001995563507080078,0.06641817092895508,0.013672451766967776,0.033641,0.00013685226440429688,9.584426879882812e-05
0.0001342296600341797,0.053586721420288086,0.003118209350585939,0.020737,0.00016236305236816406,0.00011944770812988281
0.00010752677917480469,0.10561513900756836,0.0036418539276123034,0.018301,0.0001697540283203125,0.00012922286987304688
8.368492126464844e-05,0.09785294532775879,0.0009847221069335943,0.022757,0.0001480579376220703,0.00012111663818359375
7.772445678710938e-05,0.12935638427734375,0.004262487884521484,0.010704,0.00013494491577148438,9.512901306152344e-05
0.00019979476928710938,0.07672452926635742,0.0014004378051757811,0.006928,0.00010704994201660156,7.367134094238281e-05
0.00010371208190917969,0.08678126335144043,0.0008771783905029314,0.029767,0.0002551078796386719,0.000194549560546875
0.000110626220703125,0.13486599922180176,0.0013515322113037097,0.01751,0.0002377033233642578,0.00019884109497070312
0.00011992454528808594,0.07282161712646484,0.0014345892181396487,0.030601,0.00021982192993164062,0.00019359588623046875
7.748603820800781e-05,0.1295454502105713,0.0013273585510253892,0.029555,0.00022339820861816406,0.0001659393310546875
8.106231689453125e-05,0.09267687797546387,0.0075026205444335935,0.019535,0.00011920928955078125,8.559226989746094e-05
9.1552734375e-05,0.1578514575958252,0.0006332024841308598,0.009172,0.00010585784912109375,7.867813110351562e-05
0.00010609626770019531,0.0593714714050293,0.0023268088378906246,0.031521,0.00028324127197265625,0.00022339820861816406
0.00017595291137695312,0.09917807579040527,0.0012721652832031246,0.010191,0.0002079010009765625,0.00015354156494140625
0.0001068115234375,0.12860393524169922,0.01769708474731445,0.017864,0.0002665519714355469,0.0002048015594482422
0.00012564659118652344,0.1228644847869873,0.029792579376220703,0.018563,0.00022673606872558594,0.000179290771484375
0.00010037422180175781,0.1108846664428711,0.0010889377593994148,0.012875,0.00013709068298339844,9.465217590332031e-05
8.416175842285156e-05,0.05341172218322754,0.0011344861145019536,0.012988,0.00018835067749023438,0.00014209747314453125
0.0001251697540283203,0.11469531059265137,0.001340277572631836,0.006554,0.00021457672119140625,0.00015687942504882812
0.00011301040649414062,0.03781747817993164,0.0008763927764892585,0.011843,0.00015044212341308594,0.00010991096496582031
7.534027099609375e-05,0.034401655197143555,0.0007422352600097654,0.005295,0.00021600723266601562,0.0001544952392578125
0.00010919570922851562,0.0230252742767334,0.0007473498077392579,0.004953,0.00013518333435058594,9.179115295410156e-05
7.772445678710938e-05,0.023377656936645508,0.002690246032714844,0.005251,0.00011658668518066406,7.987022399902344e-05
0.00016307830810546875,0.0411677360534668,0.0032859196319580085,0.007961,0.00020813941955566406,0.00016427040100097656
8.320808410644531e-05,0.049796342849731445,0.028293950393676756,0.008397,0.00022912025451660156,0.00017070770263671875
9.775161743164062e-05,0.0638127326965332,0.0012765605621337887,0.011707,0.00021028518676757812,0.0001461505889892578
7.510185241699219e-05,0.060875892639160156,0.0011596978454589853,0.025022,0.0001227855682373047,8.797645568847656e-05
7.510185241699219e-05,0.07849788665771484,0.0013317608032226563,0.008534,0.0002181529998779297,0.00016307830810546875
7.843971252441406e-05,0.07272458076477051,0.009259270965576171,0.007338,0.00011420249938964844,8.130073547363281e-05
8.320808410644531e-05,0.03366994857788086,0.00916226776123047,0.011295,0.0002067089080810547,0.00019073486328125
0.00012421607971191406,0.08790755271911621,0.001374990371704102,0.004271,0.0002276897430419922,0.00016689300537109375
0.00010275840759277344,0.06520724296569824,0.0014994230346679696,0.028342,0.0002474784851074219,0.00019359588623046875
0.00017952919006347656,0.056726932525634766,0.0017563323822021477,0.008566,0.0002200603485107422,0.00016641616821289062
0.0001163482666015625,0.07329654693603516,0.0014149069213867174,0.019935,0.0002319812774658203,0.00019097328186035156
8.320808410644531e-05,0.08664751052856445,0.000855596801757813,0.011628,0.00019741058349609375,0.00016021728515625
0.00011396408081054688,0.09281468391418457,0.0023832883453369143,0.007415,0.00021719932556152344,0.00016570091247558594
0.00011539459228515625,0.09584903717041016,0.0014280461120605471,0.009245,0.00024199485778808594,0.00017142295837402344
8.702278137207031e-05,0.05248761177062988,0.0010435908508300788,0.00968,0.00017333030700683594,0.00012302398681640625
0.00011610984802246094,0.07304024696350098,0.0012176251831054682,0.017256,0.00024771690368652344,0.00022912025451660156
0.00010752677917480469,0.08944892883300781,0.0014196469879150398,0.012365,0.00023651123046875,0.00017380714416503906
8.392333984375e-05,0.10679912567138672,0.0013625939941406245,0.013015,0.0002415180206298828,0.000179290771484375
0.00019741058349609375,0.06823039054870605,0.0014473106994628906,0.061036,0.00024437904357910156,0.00017523765563964844
8.249282836914062e-05,0.09069466590881348,0.001394037612915039,0.032166,0.00023889541625976562,0.00017213821411132812
8.869171142578125e-05,0.1669461727142334,0.0013979626464843756,0.03467,0.00025916099548339844,0.0002040863037109375
0.00017786026000976562,0.12956452369689941,0.0013517988739013657,0.016969,0.00023221969604492188,0.00016927719116210938
0.00010395050048828125,0.10756778717041016,0.005776823776245117,0.056207,0.00021982192993164062,0.00016307830810546875
7.867813110351562e-05,0.191389799118042,0.001325819473266602,0.01227,0.00022840499877929688,0.0001747608184814453
0.00013566017150878906,0.13611412048339844,0.0026928941497802728,0.020649,0.0002586841583251953,0.0001990795135498047
0.00011396408081054688,0.18126153945922852,0.004965949325561526,0.053845,0.00012993812561035156,9.632110595703125e-05
9.822845458984375e-05,0.19645023345947266,0.001324967407226563,0.011151,0.00022101402282714844,0.00016641616821289062
8.225440979003906e-05,0.18964934349060059,0.0014265724945068392,0.058195,0.0002567768096923828,0.00025773048400878906
0.0001323223114013672,0.13899827003479004,0.0013528008422851595,0.032454,0.0002357959747314453,0.00017762184143066406
0.00021004676818847656,0.1054840087890625,0.0013774008941650397,0.01198,0.00022149085998535156,0.0001609325408935547
0.0001380443572998047,0.14473485946655273,0.014549200668334962,0.023485,0.0003020763397216797,0.00019288063049316406
7.414817810058594e-05,0.07657861709594727,0.0013026811065673834,0.015281,0.0002162456512451172,0.0001647472381591797
0.00013971328735351562,0.14563608169555664,0.001371209823608395,0.034563,0.0002117156982421875,0.00015616416931152344
0.0001251697540283203,0.10572123527526855,0.0007452991485595688,0.022825,0.00013327598571777344,9.846687316894531e-05
7.462501525878906e-05,0.11169624328613281,0.004903922531127931,0.024428,0.0001285076141357422,0.00010061264038085938
0.00011658668518066406,0.14563250541687012,0.0024946674804687506,0.011902,0.00021696090698242188,0.00017714500427246094
0.0001480579376220703,0.12293672561645508,0.0009317037048339853,0.022656,0.0001537799835205078,0.00011444091796875
8.630752563476562e-05,0.09672927856445312,0.014558804428100586,0.007488,0.00013947486877441406,0.00010538101196289062
0.00010156631469726562,0.10567045211791992,0.0007230071258544912,0.03608,0.0001227855682373047,9.322166442871094e-05
7.939338684082031e-05,0.17970919609069824,0.0013565963592529293,0.010916,0.000217437744140625,0.0001666545867919922
0.0001316070556640625,0.1358799934387207,0.001323465225219726,0.014153,0.00021386146545410156,0.0001614093780517578
0.00011420249938964844,0.11693549156188965,0.006346456298828125,0.00649,0.00022077560424804688,0.0001735687255859375
0.00011658668518066406,0.1216583251953125,0.0037972172851562496,0.011988,0.00021600723266601562,0.00019097328186035156
0.00015974044799804688,0.11475229263305664,0.001432313690185547,0.005365,0.0002193450927734375,0.00017762184143066406
0.00013327598571777344,0.06468939781188965,0.0011256379699707032,0.005665,0.000156402587890625,9.846687316894531e-05
0.00017714500427246094,0.06743049621582031,0.0009960056762695346,0.034577,0.00011849403381347656,8.440017700195312e-05
0.00015425682067871094,0.08196401596069336,0.0017332389221191395,0.022214,0.00011754035949707031,9.322166442871094e-05
7.295608520507812e-05,0.06152224540710449,0.011518078247070313,0.027409,0.00024008750915527344,0.0001838207244873047
9.107589721679688e-05,0.061528921127319336,0.01766801591491699,0.030869,0.00021457672119140625,0.00015854835510253906
7.700920104980469e-05,0.07942843437194824,0.0021919629821777337,0.008174,0.00015401840209960938,0.00011181831359863281
7.677078247070312e-05,0.11345934867858887,0.0057315818634033205,0.009866,0.00023555755615234375,0.00018072128295898438
9.989738464355469e-05,0.03760242462158203,0.0013842684326171879,0.014544,0.000240325927734375,0.0001747608184814453
8.225440979003906e-05,0.04893088340759277,0.0018241124420166014,0.007072,0.00012159347534179688,0.00010204315185546875
9.417533874511719e-05,0.08276128768920898,0.0025182659759521477,0.011161,0.00020742416381835938,0.00015664100646972656
0.00010657310485839844,0.05929827690124512,0.01658996435546875,0.027836,0.0002460479736328125,0.0001761913299560547
0.00010776519775390625,0.06377911567687988,0.005668774688720703,0.013512,0.00011658668518066406,8.416175842285156e-05
7.319450378417969e-05,0.06251001358032227,0.0023343492431640613,0.018183,0.00022935867309570312,0.00018095970153808594
0.00010347366333007812,0.12681293487548828,0.001003169937133789,0.023455,0.00013256072998046875,9.560585021972656e-05
7.081031799316406e-05,0.09875082969665527,0.0021044509582519525,0.011957,0.00023317337036132812,0.0001800060272216797
8.130073547363281e-05,0.07997679710388184,0.001513435852050781,0.012888,0.00012803077697753906,8.869171142578125e-05
7.009506225585938e-05,0.06553983688354492,0.0022621244964599607,0.022619,0.00011157989501953125,7.987022399902344e-05
7.724761962890625e-05,0.08832597732543945,0.0008841527709960925,0.019699,0.000232696533203125,0.00018548965454101562
0.00010609626770019531,0.08054709434509277,0.0025159799499511713,0.012708,0.0002224445343017578,0.00017786026000976562
9.298324584960938e-05,0.03041839599609375,0.0007397702636718767,0.016331,0.00014734268188476562,9.989738464355469e-05
8.082389831542969e-05,0.0403590202331543,0.009556652526855468,0.017645,0.00016045570373535156,0.00012731552124023438
9.632110595703125e-05,0.04241061210632324,0.004229408645629883,0.007975,0.00015354156494140625,0.00011563301086425781
0.00010371208190917969,0.02863907814025879,0.0010168903961181655,0.015686,0.0002052783966064453,0.00016045570373535156
7.653236389160156e-05,0.05980205535888672,0.0009469430541992185,0.009615,0.00018310546875,0.00013971328735351562
9.465217590332031e-05,0.0719153881072998,0.009723914962768556,0.029469,0.0002384185791015625,0.00017952919006347656
7.104873657226562e-05,0.08181047439575195,0.0010326739196777346,0.033137,0.000244140625,0.00018072128295898438
7.462501525878906e-05,0.09939813613891602,0.0006252371520996079,0.022478,0.00010538101196289062,7.891654968261719e-05
0.00011730194091796875,0.09177803993225098,0.0007189768371582035,0.007094,0.00012350082397460938,0.00010776519775390625
9.632110595703125e-05,0.08933138847351074,0.0013479801177978534,0.0479,0.0002148151397705078,0.0001621246337890625
0.00010204315185546875,0.10644292831420898,0.0012389179382324214,0.023209,0.00023436546325683594,0.00018310546875
0.00020742416381835938,0.08091616630554199,0.0006614474487304685,0.007955,0.00012731552124023438,9.179115295410156e-05
0.00010728836059570312,0.13978123664855957,0.0013605233612060553,0.013281,0.0002148151397705078,0.0001590251922607422
0.00011777877807617188,0.08675074577331543,0.0008686335906982418,0.005989,0.0002186298370361328,0.0001785755157470703
0.00013017654418945312,0.061432838439941406,0.0022422991638183596,0.011637,0.00020813941955566406,0.00012826919555664062
0.00011920928955078125,0.0573422908782959,0.006517639282226564,0.026222,0.00011754035949707031,8.7738037109375e-05
0.0001049041748046875,0.05273151397705078,0.0033886603851318343,0.017323,0.00023698806762695312,0.00017881393432617188
0.00011873245239257812,0.08174777030944824,0.011872998886108398,0.00807,0.00013446807861328125,8.869171142578125e-05
0.00012540817260742188,0.059061288833618164,0.0023677046813964844,0.010371,0.0001220703125,9.1552734375e-05
9.894371032714844e-05,0.09949922561645508,0.0021254862213134764,0.00666,0.0001125335693359375,8.273124694824219e-05
0.0001049041748046875,0.06897783279418945,0.007734831359863283,0.019072,0.000240325927734375,0.00018596649169921875
7.343292236328125e-05,0.05554485321044922,0.0006325003509521504,0.034287,0.00013566017150878906,0.00010395050048828125
0.00010728836059570312,0.08972477912902832,0.001159661163330078,0.040936,0.00011157989501953125,8.392333984375e-05
8.96453857421875e-05,0.06817150115966797,0.009965702774047852,0.011023,0.00012040138244628906,8.988380432128906e-05
0.0001049041748046875,0.09710860252380371,0.005596814468383789,0.014772,0.00021648406982421875,0.00018095970153808594
9.822845458984375e-05,0.0894765853881836,0.0015114965057373047,0.00679,0.00010418891906738281,7.867813110351562e-05
9.298324584960938e-05,0.08758330345153809,0.002834140365600586,0.005907,0.00010848045349121094,7.939338684082031e-05
0.0001976490020751953,0.05485248565673828,0.0014977799530029312,0.018038,0.0002415180206298828,0.0001876354217529297
0.00011610984802246094,0.0648491382598877,0.002396297225952148,0.007865,0.00012922286987304688,8.96453857421875e-05
0.00010728836059570312,0.06858253479003906,0.002252246856689453,0.013625,0.00011897087097167969,8.7738037109375e-05
0.00011038780212402344,0.06805300712585449,0.004880217666625976,0.01863,0.00012373924255371094,9.274482727050781e-05
7.700920104980469e-05,0.0554347038269043,0.009788035247802734,0.025877,0.00019884109497070312,0.00015020370483398438
0.00010037422180175781,0.04595017433166504,0.023434220169067384,0.035752,0.00018143653869628906,0.00013256072998046875
0.0011267662048339844,0.09432387351989746,0.0015013569030761717,0.013509,0.00021028518676757812,0.00015592575073242188
6.794929504394531e-05,0.08183717727661133,0.0010398244323730453,0.019231,0.00010585784912109375,7.724761962890625e-05
0.00010085105895996094,0.09275364875793457,0.0013294378967285154,0.011353,0.00015091896057128906,0.00011491775512695312
7.200241088867188e-05,0.09835052490234375,0.0006028130340576168,0.008845,0.00010347366333007812,7.82012939453125e-05
0.00011014938354492188,0.03207516670227051,0.001061319412231445,0.027861,0.00011229515075683594,7.963180541992188e-05
8.130073547363281e-05,0.06885743141174316,0.0012344539031982418,0.017464,0.00019979476928710938,0.0001499652862548828
7.414817810058594e-05,0.0622410774230957,0.0011801661987304686,0.006948,0.00023174285888671875,0.00017261505126953125
0.000125885009765625,0.060980796813964844,0.0006685089416503913,0.015718,0.0001366138458251953,9.322166442871094e-05
0.00011086463928222656,0.03608345985412598,0.0019057537689208988,0.006761,0.00011110305786132812,8.0108642578125e-05
9.632110595703125e-05,0.027960777282714844,0.0007669742584228518,0.0042,0.00011014938354492188,8.082389831542969e-05
0.00011706352233886719,0.06380176544189453,0.002090941833496094,0.018126,0.00024080276489257812,0.00018835067749023438
8.392333984375e-05,0.051870107650756836,0.003211365707397461,0.013842,0.00013208389282226562,9.107589721679688e-05
0.00010037422180175781,0.07797455787658691,0.002320613235473633,0.026081,0.0002334117889404297,0.00018310546875
0.0001049041748046875,0.061745405197143555,0.0013458774261474599,0.018332,0.0002467632293701172,0.00017213821411132812
7.271766662597656e-05,0.0661463737487793,0.0006841318359375008,0.019076,0.00011920928955078125,8.916854858398438e-05
6.890296936035156e-05,0.08315610885620117,0.0015682811737060542,0.016125,0.00010848045349121094,7.867813110351562e-05
8.940696716308594e-05,0.07223010063171387,0.0017313948211669927,0.009269,0.00023055076599121094,0.0001780986785888672
0.0003390312194824219,0.055300235748291016,0.001556448120117189,0.033781,0.00024199485778808594,0.00018262863159179688
9.131431579589844e-05,0.0494542121887207,0.0010793436889648435,0.015712,0.00014472007751464844,0.00010895729064941406
0.000102996826171875,0.047110557556152344,0.002827563980102539,0.011247,0.00010728836059570312,8.916854858398438e-05
9.417533874511719e-05,0.0731661319732666,0.002804622619628907,0.018757,0.0002200603485107422,0.00016832351684570312
0.00010514259338378906,0.08783841133117676,0.0009713370056152332,0.026103,0.000225067138671875,0.0001697540283203125
8.559226989746094e-05,0.12794137001037598,0.00832103399658203,0.009506,0.00015163421630859375,0.00010704994201660156
0.00010132789611816406,0.07587718963623047,0.0013887651214599603,0.015924,0.000240325927734375,0.0001857280731201172
8.249282836914062e-05,0.11548709869384766,0.00129125520324707,0.010484,0.0002124309539794922,0.0001633167266845703
0.00010037422180175781,0.11551690101623535,0.0013240127410888668,0.016066,0.0002598762512207031,0.00014352798461914062
0.00010585784912109375,0.14236664772033691,0.00926645559692383,0.027481,0.0002162456512451172,0.00015974044799804688
0.00022339820861816406,0.11722111701965332,0.0022494770202636724,0.037709,0.0002658367156982422,0.00019431114196777344
0.00010395050048828125,0.08942604064941406,0.0012755412750244145,0.011132,0.00013327598571777344,0.00010275840759277344
9.322166442871094e-05,0.060004472732543945,0.0018358890533447265,0.0083,0.0001938343048095703,0.00016808509826660156
9.512901306152344e-05,0.06539773941040039,0.002886237319946288,0.022991,0.00012946128845214844,9.608268737792969e-05
0.00012421607971191406,0.06503915786743164,0.001242619079589842,0.018631,0.00024628639221191406,0.0001881122589111328
0.00010132789611816406,0.06609654426574707,0.0032538207397460953,0.018489,0.00022745132446289062,0.00017690658569335938
9.417533874511719e-05,0.05352926254272461,0.005128744537353516,0.007218,0.00015497207641601562,0.00011277198791503906
0.00010180473327636719,0.05495142936706543,0.005746117172241211,0.014565,0.0002346038818359375,0.00017976760864257812
0.00010347366333007812,0.03544187545776367,0.002896149993896483,0.015824,0.00018143653869628906,0.0001289844512939453
9.942054748535156e-05,0.07446026802062988,0.0014276851654052743,0.015475,0.00022864341735839844,0.00017023086547851562
7.796287536621094e-05,0.07412910461425781,0.004296328445434571,0.006304,0.0001227855682373047,8.821487426757812e-05
7.367134094238281e-05,0.0960702896118164,0.0008874777526855469,0.011403,0.00023746490478515625,0.00018262863159179688
9.751319885253906e-05,0.09947037696838379,0.0008368922576904294,0.005439,0.00022673606872558594,0.00017833709716796875
7.724761962890625e-05,0.07116460800170898,0.0010044946441650354,0.064599,0.00024008750915527344,0.00017118453979492188
7.748603820800781e-05,0.09190130233764648,0.014781535415649413,0.015845,0.00012922286987304688,8.535385131835938e-05
0.0001761913299560547,0.08024144172668457,0.007668733337402344,0.008497,0.00015854835510253906,0.00011539459228515625
0.00010657310485839844,0.14512991905212402,0.001323482177734375,0.013077,0.0002732276916503906,0.00018978118896484375
9.441375732421875e-05,0.03783988952636719,0.00317263345336914,0.012779,0.0002498626708984375,0.00017547607421875
9.441375732421875e-05,0.05182981491088867,0.001981790496826171,0.008573,0.00016617774963378906,0.00012111663818359375
0.00011491775512695312,0.05037879943847656,0.0008698760375976562,0.010064,0.00015401840209960938,0.00010752677917480469
9.822845458984375e-05,0.0747690200805664,0.002594815841674805,0.004959,0.0002346038818359375,0.0001819133758544922
8.296966552734375e-05,0.04715466499328613,0.008191372619628906,0.025089,0.00016117095947265625,0.00011682510375976562
7.581710815429688e-05,0.06466960906982422,0.004894340072631835,0.011789,0.00019741058349609375,0.00015211105346679688
9.775161743164062e-05,0.09055495262145996,0.001977420684814453,0.004653,0.00023317337036132812,0.00017690658569335938
8.797645568847656e-05,0.03611922264099121,0.0008270818786621087,0.012892,0.00017261505126953125,0.0001385211944580078
0.00010728836059570312,0.04204750061035156,0.001132537368774414,0.007796,0.00014543533325195312,9.512901306152344e-05
8.940696716308594e-05,0.046225786209106445,0.002435003707885741,0.017652,0.00012493133544921875,8.893013000488281e-05
0.00010442733764648438,0.05021500587463379,0.0012150808563232418,0.005551,0.00019669532775878906,0.00014829635620117188
0.00010704994201660156,0.06319403648376465,0.001151373718261719,0.006252,0.00013375282287597656,9.965896606445312e-05
0.00010538101196289062,0.048686981201171875,0.0012230115203857427,0.010197,0.0001232624053955078,8.988380432128906e-05
0.00010609626770019531,0.10919809341430664,0.0014475673522949227,0.027166,0.0003173351287841797,0.00023317337036132812
9.846687316894531e-05,0.07268738746643066,0.0038646777496337895,0.035364,0.00023746490478515625,0.00018453598022460938
9.870529174804688e-05,0.12377810478210449,0.0009009010009765617,0.014932,0.0002262592315673828,0.00017690658569335938
7.05718994140625e-05,0.13024091720581055,0.0033965525970458994,0.021414,0.0002276897430419922,0.0001766681671142578
9.5367431640625e-05,0.11036324501037598,0.004095554962158202,0.034235,0.00021648406982421875,0.00017189979553222656
0.00010824203491210938,0.1008460521697998,0.0013262211303710948,0.025452,0.00015091896057128906,9.775161743164062e-05
0.00010442733764648438,0.10053133964538574,0.0007576672668457036,0.008688,0.00013589859008789062,8.916854858398438e-05
8.296966552734375e-05,0.09327292442321777,0.0007595419311523452,0.01681,0.0001747608184814453,0.0001327991485595703
8.463859558105469e-05,0.10045552253723145,0.001048046493530276,0.032975,0.00020837783813476562,0.00014448165893554688
0.00011038780212402344,0.1453685760498047,0.0015042947692871095,0.022133,0.0002281665802001953,0.00017499923706054688
8.916854858398438e-05,0.13913512229919434,0.011078950561523438,0.012761,0.0002338886260986328,0.00017523765563964844
9.012222290039062e-05,0.10222816467285156,0.06906385649108887,0.012291,0.0002377033233642578,0.0001800060272216797
0.00014066696166992188,0.12013125419616699,0.004759160217285157,0.020991,0.00022482872009277344,0.0001800060272216797
0.00020623207092285156,0.07348942756652832,0.018372219085693357,0.010125,0.00022125244140625,0.00017189979553222656
9.894371032714844e-05,0.14890027046203613,0.004626517898559571,0.010643,0.00016927719116210938,0.00012373924255371094
0.00011301040649414062,0.10653185844421387,0.0014868400421142562,0.026766,0.0002281665802001953,0.00018310546875
0.00017690658569335938,0.06136631965637207,0.0014317369079589852,0.012665,0.00021910667419433594,0.0001761913299560547
0.00011897087097167969,0.08043885231018066,0.014058740036010741,0.013383,0.0002231597900390625,0.00017786026000976562
8.702278137207031e-05,0.10559487342834473,0.0013254648284912116,0.016117,0.0001575946807861328,0.00011777877807617188
0.00010728836059570312,0.11973810195922852,0.01824186259460449,0.014838,0.00016045570373535156,0.00011944770812988281
8.797645568847656e-05,0.09554600715637207,0.0013370074310302734,0.013521,0.0002193450927734375,0.0001633167266845703
0.00020623207092285156,0.11725950241088867,0.0031311766204833984,0.011044,0.00022101402282714844,0.00016260147094726562
9.369850158691406e-05,0.1072533130645752,0.0013386148376464835,0.009508,0.0002512931823730469,0.00019621849060058594
0.00011372566223144531,0.10321235656738281,0.0009088577575683595,0.010468,0.00016307830810546875,0.00012350082397460938
0.00011205673217773438,0.05200910568237305,0.0022126347808837897,0.014372,0.00016117095947265625,0.00011777877807617188
9.965896606445312e-05,0.04599738121032715,0.002785240371704103,0.022392,0.00012159347534179688,8.988380432128906e-05
7.987022399902344e-05,0.12004518508911133,0.003092065948486329,0.018656,0.0001621246337890625,0.00011324882507324219
0.00010371208190917969,0.07672572135925293,0.0008454937133789055,0.015284,0.00011515617370605469,8.20159912109375e-05
8.559226989746094e-05,0.09550881385803223,0.0028351871032714845,0.009873,0.0001766681671142578,0.00014543533325195312
7.963180541992188e-05,0.09108853340148926,0.012878146575927736,0.020376,0.00023436546325683594,0.0001685619354248047
9.5367431640625e-05,0.09194111824035645,0.006158996353149414,0.013115,0.0002465248107910156,0.0001952648162841797
9.322166442871094e-05,0.07980084419250488,0.0029819841308593754,0.013158,0.00019097328186035156,0.0001342296600341797
0.00010895729064941406,0.07485842704772949,0.0007894036102294921,0.00632,0.00012874603271484375,9.846687316894531e-05
8.869171142578125e-05,0.1147608757019043,0.0008160586853027327,0.040098,0.00024127960205078125,0.00018405914306640625
9.012222290039062e-05,0.04502224922180176,0.0020366725311279296,0.007764,0.00019311904907226562,0.00014066696166992188
0.0001723766326904297,0.044615745544433594,0.00318302082824707,0.034227,0.0002238750457763672,0.0001747608184814453
0.00020313262939453125,0.07986736297607422,0.0014129171447753892,0.026967,0.00024390220642089844,0.00018358230590820312
0.00012063980102539062,0.06894087791442871,0.001701212448120118,0.023631,0.0002410411834716797,0.00018286705017089844
0.00018405914306640625,0.09934067726135254,0.0014136574249267592,0.039977,0.0002429485321044922,0.00018453598022460938
0.00011467933654785156,0.07192420959472656,0.0029701390380859373,0.020763,0.0002701282501220703,0.00019311904907226562
0.00015044212341308594,0.05577993392944336,0.0025675876617431634,0.033575,0.00020742416381835938,0.0001480579376220703
0.0002052783966064453,0.07461690902709961,0.004036842224121094,0.013403,0.00022268295288085938,0.00016379356384277344
0.0001571178436279297,0.07276034355163574,0.0015456383819580088,0.040463,0.0002276897430419922,0.00018286705017089844
0.00020933151245117188,0.08678817749023438,0.012794617065429687,0.020666,0.00023365020751953125,0.00017404556274414062
0.00011992454528808594,0.08580732345581055,0.0035235741424560554,0.025095,0.0001590251922607422,0.00011539459228515625
8.034706115722656e-05,0.12881207466125488,0.001399255691528321,0.012764,0.00025725364685058594,0.0001990795135498047
0.00013065338134765625,0.06408190727233887,0.0013612574462890624,0.007712,0.00023031234741210938,0.00016951560974121094
0.00017714500427246094,0.05931973457336426,0.0012770861663818356,0.008021,0.0002090930938720703,0.00015664100646972656
0.00011706352233886719,0.06868171691894531,0.0013849657135009755,0.024292,0.0002295970916748047,0.00019478797912597656
0.00016427040100097656,0.07788777351379395,0.0014944332427978511,0.013818,0.0002219676971435547,0.0001609325408935547
0.000186920166015625,0.09281635284423828,0.0012509824066162106,0.016222,0.00022554397583007812,0.0001704692840576172
0.00011038780212402344,0.07976388931274414,0.0014447308807373042,0.012472,0.00021982192993164062,0.00016570091247558594
0.00011920928955078125,0.057643890380859375,0.004406706527709961,0.007596,0.0002465248107910156,0.00018787384033203125
0.00011420249938964844,0.04395246505737305,0.0028508837890624996,0.00693,0.00019359588623046875,0.000156402587890625
8.273124694824219e-05,0.03803205490112305,0.013786984024047853,0.00769,0.00013709068298339844,9.918212890625e-05
9.870529174804688e-05,0.06246829032897949,0.0013337317504882812,0.007071,0.00022840499877929688,0.0001647472381591797
0.0001068115234375,0.03624749183654785,0.021902300979614257,0.010623,0.00019788742065429688,0.0001456737518310547
9.918212890625e-05,0.07128620147705078,0.0013506228179931655,0.019228,0.00022172927856445312,0.0001659393310546875
0.00010180473327636719,0.08029961585998535,0.0013589896392822258,0.01633,0.00022077560424804688,0.00016689300537109375
8.392333984375e-05,0.0903022289276123,0.0033400483398437503,0.014322,0.00024199485778808594,0.0001678466796875
7.486343383789062e-05,0.12142729759216309,0.002564841522216796,0.023161,0.0002224445343017578,0.0001666545867919922
0.00013780593872070312,0.06847453117370605,0.004298501708984374,0.043122,0.00023293495178222656,0.0001704692840576172
8.440017700195312e-05,0.10526490211486816,0.001338028045654296,0.014729,0.00021696090698242188,0.00016188621520996094
0.00010204315185546875,0.10589385032653809,0.015404754196166992,0.050039,0.00023221969604492188,0.00016307830810546875
0.00014543533325195312,0.1484360694885254,0.000803994125366211,0.011481,0.0001685619354248047,0.0001270771026611328
7.891654968261719e-05,0.11700844764709473,0.0059160838012695316,0.005487,0.00022554397583007812,0.00016999244689941406
0.00010704994201660156,0.05814099311828613,0.0025926478576660155,0.00568,0.0002605915069580078,0.00020384788513183594
0.0001735687255859375,0.07525134086608887,0.007500782852172852,0.014495,0.00023293495178222656,0.00017833709716796875
0.00011944770812988281,0.05666017532348633,0.0007369459381103517,0.006351,0.00012350082397460938,8.845329284667969e-05
8.893013000488281e-05,0.039031028747558594,0.0010506771392822262,0.003943,0.00011205673217773438,7.987022399902344e-05
0.00011706352233886719,0.03750729560852051,0.0008001565246582038,0.010797,0.00021147727966308594,0.0001671314239501953
7.128715515136719e-05,0.03757810592651367,0.0009139866180419929,0.013718,0.0001575946807861328,0.00011181831359863281
9.012222290039062e-05,0.06277823448181152,0.0027176620330810544,0.018241,0.00011992454528808594,8.606910705566406e-05
0.00010561943054199219,0.07139062881469727,0.0013244075469970688,0.021132,0.000255584716796875,0.00019812583923339844
7.891654968261719e-05,0.08598685264587402,0.014474040573120118,0.014032,0.00013780593872070312,9.989738464355469e-05
0.00010633468627929688,0.09213829040527344,0.0013762183227539054,0.058546,0.00023698806762695312,0.00017070770263671875
0.0001239776611328125,0.1047515869140625,0.0013853908081054682,0.027098,0.0002551078796386719,0.0002002716064453125
7.915496826171875e-05,0.13239765167236328,0.019581826187133788,0.026849,0.00016880035400390625,0.00012993812561035156
8.153915405273438e-05,0.10127067565917969,0.004132721328735352,0.01385,0.00025200843811035156,0.0001971721649169922
0.0001125335693359375,0.08255267143249512,0.0012014969024658206,0.005134,0.0002460479736328125,0.00019431114196777344
9.655952453613281e-05,0.039322614669799805,0.0018148556976318357,0.005347,0.00013756752014160156,9.632110595703125e-05
8.678436279296875e-05,0.04965662956237793,0.002816270858764649,0.019118,0.00017786026000976562,0.00013113021850585938
9.274482727050781e-05,0.05588245391845703,0.002031403701782227,0.009432,0.00012493133544921875,8.487701416015625e-05
0.00010228157043457031,0.05588054656982422,0.0008078939514160159,0.007892,0.0001659393310546875,0.00012946128845214844
9.036064147949219e-05,0.06955695152282715,0.0041590961914062495,0.013152,0.00016379356384277344,0.00011658668518066406
7.62939453125e-05,0.07974982261657715,0.018193832580566408,0.014583,0.00013589859008789062,9.72747802734375e-05
9.989738464355469e-05,0.08290958404541016,0.001357409439086914,0.006915,0.00025582313537597656,0.0001971721649169922
0.0001068115234375,0.08706188201904297,0.023166959930419923,0.019149,0.00022339820861816406,0.00017118453979492188
8.392333984375e-05,0.09713149070739746,0.006356935317993161,0.042542,0.00023245811462402344,0.0001666545867919922
7.963180541992188e-05,0.08866095542907715,0.0022001523895263664,0.026283,0.00027251243591308594,0.00020384788513183594
0.00015783309936523438,0.05872154235839844,0.002805327880859375,0.038237,0.00023651123046875,0.00017976760864257812
0.00013756752014160156,0.0790858268737793,0.008680234924316407,0.007434,0.0002262592315673828,0.00016570091247558594
8.440017700195312e-05,0.029162168502807617,0.0007713536224365231,0.004054,0.00018930435180664062,0.0001494884490966797
0.000125885009765625,0.024522781372070312,0.0021722423248291024,0.016932,0.00017189979553222656,0.0001163482666015625
0.00010085105895996094,0.04495811462402344,0.0025793945007324213,0.008807,0.00018930435180664062,0.00015211105346679688
0.00010037422180175781,0.06051898002624512,0.001916083419799805,0.017387,0.00012803077697753906,0.00010371208190917969
6.985664367675781e-05,0.047598838806152344,0.002588919296264647,0.018735,0.00016760826110839844,0.00011968612670898438
8.034706115722656e-05,0.054125070571899414,0.00152700050354004,0.02242,0.0002849102020263672,0.00020122528076171875
8.0108642578125e-05,0.053919315338134766,0.009887731704711914,0.011965,0.00023651123046875,0.00017952919006347656
8.368492126464844e-05,0.09704899787902832,0.0007853920440673828,0.008352,0.00013971328735351562,0.00010704994201660156
0.00011324882507324219,0.07936835289001465,0.003186573104858398,0.012545,0.00021529197692871094,0.00015854835510253906
0.0001285076141357422,0.05104255676269531,0.0023372066650390617,0.008384,0.00025081634521484375,0.0001983642578125
0.00012731552124023438,0.055132389068603516,0.001584679794311523,0.004675,0.00017571449279785156,0.00014209747314453125
0.00010800361633300781,0.019866228103637695,0.001057675918579101,0.013591,0.00019216537475585938,0.00015115737915039062
7.2479248046875e-05,0.03346753120422363,0.0026602574920654293,0.00859,0.00013303756713867188,9.989738464355469e-05
9.489059448242188e-05,0.049306392669677734,0.0013233148193359384,0.022715,0.00023818016052246094,0.0001838207244873047
8.177757263183594e-05,0.06199216842651367,0.0012782647552490234,0.006431,0.0002040863037109375,0.0001506805419921875
9.703636169433594e-05,0.06113576889038086,0.0053386823730468755,0.019392,0.00023794174194335938,0.00018548965454101562
8.440017700195312e-05,0.06130027770996094,0.001227823715209961,0.00577,0.00015163421630859375,0.00011324882507324219
9.655952453613281e-05,0.06246376037597656,0.002079549896240235,0.019288,0.00011229515075683594,8.273124694824219e-05
8.535385131835938e-05,0.0419313907623291,0.0008371075897216796,0.011672,0.00019049644470214844,0.0001595020294189453
7.224082946777344e-05,0.03204607963562012,0.002245851699829101,0.028333,0.00016808509826660156,0.0001251697540283203
7.605552673339844e-05,0.07883334159851074,0.0019083330383300786,0.013576,0.00022983551025390625,0.0001862049102783203
8.225440979003906e-05,0.08259773254394531,0.0014580694580078116,0.025735,0.0002586841583251953,0.00017762184143066406
9.083747863769531e-05,0.08686184883117676,0.0017898448638916011,0.010982,0.00021338462829589844,0.000164031982421875
0.00012040138244628906,0.06181907653808594,0.001114569122314453,0.012718,0.0001327991485595703,9.799003601074219e-05
8.082389831542969e-05,0.043805599212646484,0.0007690612182617157,0.040814,0.00014138221740722656,0.00010514259338378906
0.00011467933654785156,0.0735931396484375,0.001208975646972657,0.012502,0.00015020370483398438,0.00010371208190917969
9.584426879882812e-05,0.050080299377441406,0.0010032870025634757,0.033478,0.00016736984252929688,0.00012350082397460938
0.0020585060119628906,0.07514595985412598,0.0012711004943847665,0.017553,0.00021886825561523438,0.00016617774963378906
0.00017189979553222656,0.08955907821655273,0.027086200729370118,0.019059,0.0001933574676513672,0.00014853477478027344
8.606910705566406e-05,0.09800100326538086,0.004512061416625978,0.020463,0.00020694732666015625,0.00016045570373535156
7.700920104980469e-05,0.09141755104064941,0.0013810387878417972,0.004722,0.00027680397033691406,0.000209808349609375
0.00014543533325195312,0.06222963333129883,0.0029933563690185544,0.007452,0.00012159347534179688,8.869171142578125e-05
0.00012111663818359375,0.04939699172973633,0.0027936634063720697,0.052225,0.0001456737518310547,0.00010156631469726562
7.486343383789062e-05,0.07000470161437988,0.0013106626892089857,0.02481,0.00021457672119140625,0.00015592575073242188
5.936622619628906e-05,0.07582688331604004,0.0012632174835205089,0.029164,0.0002319812774658203,0.00015926361083984375
8.821487426757812e-05,0.0848383903503418,0.0006215215148925781,0.014756,9.846687316894531e-05,7.390975952148438e-05
7.343292236328125e-05,0.11522102355957031,0.0032410848999023436,0.013535,0.00011157989501953125,8.320808410644531e-05
8.893013000488281e-05,0.10154891014099121,0.004203170150756837,0.009581,0.00010848045349121094,7.891654968261719e-05
6.723403930664062e-05,0.09630799293518066,0.0006403314514160157,0.007083,0.00011515617370605469,9.059906005859375e-05
0.00010609626770019531,0.08278536796569824,0.002708033050537108,0.037836,0.00015211105346679688,0.0001049041748046875
8.0108642578125e-05,0.051326751708984375,0.001028514373779297,0.018487,0.00015687942504882812,0.00011301040649414062
8.20159912109375e-05,0.055889129638671875,0.0018022628479003912,0.014157,0.0002541542053222656,0.00019788742065429688
0.00010395050048828125,0.08023786544799805,0.0010198291015624996,0.00693,0.00016760826110839844,0.00012159347534179688
0.00012922286987304688,0.039412736892700195,0.002080149124145508,0.006527,0.00012254714965820312,8.106231689453125e-05
0.00010609626770019531,0.03681349754333496,0.0007794527282714847,0.014126,0.00021886825561523438,0.00016999244689941406
7.200241088867188e-05,0.12406134605407715,0.001365277618408203,0.008706,0.0002307891845703125,0.00017499923706054688
9.560585021972656e-05,0.08671140670776367,0.0027181868286132813,0.012553,0.00012159347534179688,8.225440979003906e-05
7.486343383789062e-05,0.08819580078125,0.005365233596801758,0.010116,0.00017142295837402344,0.0001239776611328125
7.82012939453125e-05,0.08904385566711426,0.0020711095886230477,0.022167,0.00010967254638671875,8.273124694824219e-05
0.00011301040649414062,0.08507490158081055,0.0010745361175537108,0.005641,0.00025773048400878906,0.00019931793212890625
0.0001220703125,0.026807546615600586,0.0007381624603271485,0.006685,0.0001385211944580078,9.918212890625e-05
0.00011849403381347656,0.036850690841674805,0.0007235719299316413,0.011215,0.00011754035949707031,8.20159912109375e-05
0.00010395050048828125,0.04305696487426758,0.0006993863677978518,0.004115,0.00013566017150878906,9.298324584960938e-05
7.390975952148438e-05,0.053908586502075195,0.004360675964355468,0.012465,0.00016307830810546875,0.00011944770812988281
0.00015878677368164062,0.07167696952819824,0.011218601593017578,0.005166,0.00026702880859375,0.0001728534698486328
9.202957153320312e-05,0.07585668563842773,0.0012764328308105463,0.010068,0.00026726722717285156,0.0002040863037109375
0.000133514404296875,0.07110118865966797,0.0014543748626708979,0.013499,0.0002446174621582031,0.00017380714416503906
0.00015211105346679688,0.0832207202911377,0.0013543503570556635,0.014845,0.00011110305786132812,7.891654968261719e-05
9.1552734375e-05,0.08738827705383301,0.0009337593231201168,0.027084,0.0002593994140625,0.0001976490020751953
7.414817810058594e-05,0.09838247299194336,0.001392269943237304,0.008252,0.00023365020751953125,0.00017595291137695312
8.034706115722656e-05,0.10627269744873047,0.0019540831604003914,0.010221,0.00013685226440429688,0.00010538101196289062
9.822845458984375e-05,0.06128072738647461,0.0007954037017822262,0.010668,0.00013971328735351562,9.870529174804688e-05
9.584426879882812e-05,0.0725862979888916,0.0026416042785644533,0.011252,0.00012159347534179688,8.797645568847656e-05
0.00010991096496582031,0.044771671295166016,0.0007834187622070311,0.008163,0.000213623046875,0.0001666545867919922
0.00010132789611816406,0.06629633903503418,0.0010143624725341832,0.086156,0.0002739429473876953,0.00018644332885742188
0.00010848045349121094,0.09681105613708496,0.0014824511413574215,0.036912,0.00022220611572265625,0.00016546249389648438
0.00010418891906738281,0.12366724014282227,0.0027750849609375003,0.037737,0.00016307830810546875,0.00012493133544921875
6.985664367675781e-05,0.14473915100097656,0.0009010221710205081,0.011826,0.0001659393310546875,0.00012111663818359375
0.00010085105895996094,0.1408088207244873,0.0011996553955078114,0.016594,0.00012040138244628906,8.893013000488281e-05
0.00011014938354492188,0.139876127243042,0.006029742019653322,0.027207,0.0002224445343017578,0.00016641616821289062
7.796287536621094e-05,0.08913040161132812,0.009189593811035157,0.012105,0.00011968612670898438,0.000110626220703125
9.417533874511719e-05,0.05659770965576172,0.003305216949462891,0.006932,0.00010371208190917969,7.367134094238281e-05
0.00014281272888183594,0.10562396049499512,0.0013460756530761717,0.013176,0.00021457672119140625,0.0001633167266845703
7.987022399902344e-05,0.07199883460998535,0.002424208374023438,0.016655,0.00011038780212402344,8.0108642578125e-05
0.00011587142944335938,0.06814169883728027,0.005213559616088867,0.014862,0.00010895729064941406,7.724761962890625e-05
7.390975952148438e-05,0.057503700256347656,0.0007897442016601567,0.006009,0.000255584716796875,0.00020313262939453125
7.724761962890625e-05,0.06950139999389648,0.0008081028594970688,0.015911,0.00022721290588378906,0.00017714500427246094
0.00010967254638671875,0.05112767219543457,0.0009136309051513674,0.008435,0.00022530555725097656,0.0001838207244873047
9.822845458984375e-05,0.05597496032714844,0.0039756739044189485,0.039885,0.00013446807861328125,8.749961853027344e-05
7.557868957519531e-05,0.07873892784118652,0.0007228315124511719,0.007299,0.00011873245239257812,8.273124694824219e-05
0.0001251697540283203,0.07519936561584473,0.0013999305877685567,0.036084,0.00013065338134765625,8.797645568847656e-05
0.00010776519775390625,0.10653305053710938,0.0062137066955566395,0.024188,0.0001418590545654297,0.00010037422180175781
9.34600830078125e-05,0.10843443870544434,0.013086415328979492,0.00446,0.00013017654418945312,9.584426879882812e-05
0.0001068115234375,0.13443660736083984,0.000904173141479489,0.035319,0.00021147727966308594,0.00015282630920410156
7.963180541992188e-05,0.08201789855957031,0.0008079246673583992,0.031159,0.00018978118896484375,0.0001423358917236328
9.179115295410156e-05,0.1947956085205078,0.0014162613983154295,0.013313,0.00026226043701171875,0.0002338886260986328
0.00012493133544921875,0.1422100067138672,0.0009425181732177733,0.011764,0.00022864341735839844,0.00018405914306640625
0.00010466575622558594,0.19047188758850098,0.0013389660797119146,0.026129,0.00022721290588378906,0.0001728534698486328
0.00010275840759277344,0.05356311798095703,0.0006926681518554679,0.009175,0.00012922286987304688,9.1552734375e-05
9.799003601074219e-05,0.15746450424194336,0.004199112182617187,0.013194,0.00024890899658203125,0.00019216537475585938
0.00011563301086425781,0.0881202220916748,0.004759316329956055,0.012995,0.0002269744873046875,0.00021982192993164062
0.00011277198791503906,0.06610321998596191,0.001593565490722656,0.006197,0.0002231597900390625,0.00016951560974121094
9.822845458984375e-05,0.08250284194946289,0.0013689316711425793,0.019929,0.0002334117889404297,0.0001742839813232422
0.00018715858459472656,0.07520103454589844,0.0013332074584960938,0.005456,0.00021767616271972656,0.0001621246337890625
0.00011777877807617188,0.06775045394897461,0.001232938659667969,0.003462,0.00011849403381347656,8.559226989746094e-05
0.0001552104949951172,0.09535336494445801,0.005510395065307617,0.006684,0.00024890899658203125,0.0001952648162841797
0.00011420249938964844,0.056433916091918945,0.0007169745483398436,0.007621,0.0001876354217529297,0.00014209747314453125
8.273124694824219e-05,0.07471799850463867,0.002873217895507811,0.015897,0.0002422332763671875,0.00017333030700683594
7.557868957519531e-05,0.07860612869262695,0.00172265446472168,0.013472,0.0002510547637939453,0.0001990795135498047
0.00010561943054199219,0.09455680847167969,0.0016239998626708984,0.00747,0.00021886825561523438,0.00016069412231445312
0.00013566017150878906,0.0641019344329834,0.0008733117828369132,0.014174,0.0002491474151611328,0.00018978118896484375
0.00018072128295898438,0.09820747375488281,0.0006836716003417965,0.006518,0.00014925003051757812,9.989738464355469e-05
0.00011849403381347656,0.11907482147216797,0.0013555745544433593,0.015606,0.00022125244140625,0.00016808509826660156
6.818771362304688e-05,0.0892026424407959,0.0030135123901367192,0.010707,0.00010752677917480469,7.963180541992188e-05
0.0001270771026611328,0.08575606346130371,0.0013555727081298805,0.031967,0.00023317337036132812,0.00016951560974121094
0.00015878677368164062,0.07987141609191895,0.008992854232788085,0.022255,0.0001671314239501953,0.00012040138244628906
0.0001552104949951172,0.06711721420288086,0.001348431884765626,0.032713,0.00016546249389648438,0.00011539459228515625
8.654594421386719e-05,0.10536551475524902,0.0013320518951416022,0.008327,0.00021696090698242188,0.00016355514526367188
0.00010728836059570312,0.0858449935913086,0.0038875515594482424,0.008036,0.00025391578674316406,0.0001685619354248047
0.00014710426330566406,0.11520123481750488,0.0013041585998535155,0.004817,0.000209808349609375,0.00015687942504882812
0.00012826919555664062,0.061736106872558594,0.0013738801879882804,0.014233,0.00021910667419433594,0.0001728534698486328
8.630752563476562e-05,0.039731502532958984,0.0030225290985107425,0.008428,0.00016617774963378906,0.00012373924255371094
8.20159912109375e-05,0.06273627281188965,0.001216257247924804,0.00884,0.00020885467529296875,0.0001609325408935547
0.0001461505889892578,0.04622292518615723,0.0020283520507812514,0.03222,0.00011610984802246094,7.891654968261719e-05
0.0001227855682373047,0.06438612937927246,0.006546272354125977,0.03442,0.0002262592315673828,0.00016832351684570312
8.130073547363281e-05,0.08496618270874023,0.0013276023406982446,0.040198,0.0002129077911376953,0.0001583099365234375
0.00010967254638671875,0.09128522872924805,0.002265155441284179,0.009893,0.00023651123046875,0.00016355514526367188
7.724761962890625e-05,0.1111602783203125,0.0026487531433105477,0.028349,0.0001327991485595703,9.250640869140625e-05
0.00010657310485839844,0.11835241317749023,0.0008676108703613277,0.014014,0.0003025531768798828,0.0002269744873046875
7.104873657226562e-05,0.08075451850891113,0.005240882919311525,0.025677,0.0002181529998779297,0.0001659393310546875
0.00018405914306640625,0.0728769302368164,0.00941562484741211,0.019135,0.00026535987854003906,0.00020241737365722656
9.989738464355469e-05,0.0591731071472168,0.0053110318908691405,0.006124,0.0002105236053466797,0.0001678466796875
0.00011157989501953125,0.13656091690063477,0.004279124328613281,0.017828,0.0002384185791015625,0.0001773834228515625
9.274482727050781e-05,0.0771636962890625,0.000685567977905273,0.005597,0.00012946128845214844,8.893013000488281e-05
0.00010037422180175781,0.14831280708312988,0.001630947235107422,0.009847,0.0002524852752685547,0.00018978118896484375
8.082389831542969e-05,0.11400270462036133,0.0013657660217285157,0.006678,0.0002338886260986328,0.0001659393310546875
8.511543273925781e-05,0.10799407958984375,0.006544838134765625,0.014333,0.00022220611572265625,0.00016045570373535156
0.00014638900756835938,0.12224793434143066,0.002411328323364258,0.007592,0.0002129077911376953,0.00015234947204589844
9.989738464355469e-05,0.01819610595703125,0.0006976824188232415,0.010585,0.00012636184692382812,8.916854858398438e-05
8.058547973632812e-05,0.027368545532226562,0.0021579361419677735,0.007802,0.00018167495727539062,0.0001456737518310547
8.20159912109375e-05,0.05561423301696777,0.001133599731445313,0.025678,0.00019550323486328125,0.00014066696166992188
0.00010251998901367188,0.07279205322265625,0.0013433026123046872,0.025495,0.00022220611572265625,0.0001678466796875
0.00010514259338378906,0.06460309028625488,0.0013223546905517594,0.028258,0.0002200603485107422,0.00016355514526367188
7.677078247070312e-05,0.10917186737060547,0.0016668743438720702,0.006843,0.00021266937255859375,0.0001590251922607422
8.940696716308594e-05,0.05617356300354004,0.001607432205200196,0.016443,0.00025916099548339844,0.00022220611572265625
0.00012755393981933594,0.0558772087097168,0.012769204681396484,0.007782,0.0001761913299560547,0.00012254714965820312
0.00011920928955078125,0.049140214920043945,0.003227768829345702,0.018547,0.0001773834228515625,0.00012731552124023438
9.298324584960938e-05,0.059626102447509766,0.0010066738128662106,0.00725,0.0001723766326904297,0.00012445449829101562
0.00010585784912109375,0.06736350059509277,0.0013314040679931645,0.011923,0.0002288818359375,0.00016832351684570312
0.00011348724365234375,0.08647608757019043,0.0014277301940918002,0.042334,0.0002562999725341797,0.0001990795135498047
8.058547973632812e-05,0.10370326042175293,0.0008479944000244141,0.008874,0.00022673606872558594,0.0001773834228515625
0.0001087188720703125,0.10536599159240723,0.012565255432128906,0.010095,0.00022792816162109375,0.00017118453979492188
0.0001010894775390625,0.07293248176574707,0.0024810217285156245,0.010035,0.0002257823944091797,0.00016188621520996094
0.00010156631469726562,0.13275790214538574,0.0029316734466552745,0.019159,0.00025153160095214844,0.00020003318786621094
0.00015234947204589844,0.08828210830688477,0.0012640245666503905,0.005601,0.00013446807861328125,9.751319885253906e-05
0.00010585784912109375,0.05710601806640625,0.0030752218170166015,0.009483,0.00024580955505371094,0.00021505355834960938
0.00012445449829101562,0.06837773323059082,0.009204364547729492,0.00999,0.00015497207641601562,0.00010919570922851562
8.535385131835938e-05,0.11997413635253906,0.0016881247863769523,0.010939,0.0002002716064453125,0.0001628398895263672
0.0001614093780517578,0.08016848564147949,0.0015507762756347652,0.025391,0.0002200603485107422,0.00017333030700683594
0.00011301040649414062,0.07923030853271484,0.000787617324829102,0.008551,0.00013637542724609375,0.0001068115234375
7.987022399902344e-05,0.09457516670227051,0.0008902802734375003,0.010447,0.00022602081298828125,0.0001773834228515625
0.00012230873107910156,0.0803062915802002,0.000880995941162109,0.014425,0.00022292137145996094,0.00017070770263671875
0.00012087821960449219,0.04915285110473633,0.003431553695678711,0.011127,0.00012683868408203125,9.989738464355469e-05
0.0001614093780517578,0.07179689407348633,0.0014075224151611325,0.004701,0.00014400482177734375,9.965896606445312e-05
9.632110595703125e-05,0.05077362060546875,0.003737468429565429,0.007879,0.00023245811462402344,0.00020956993103027344
0.00010800361633300781,0.07950711250305176,0.0010317952728271483,0.00749,0.00023865699768066406,0.0001842975616455078
0.00011110305786132812,0.07259178161621094,0.010956225875854493,0.017546,0.00017118453979492188,0.00013685226440429688
8.606910705566406e-05,0.05719900131225586,0.005790648956298829,0.007855,0.00021910667419433594,0.00015044212341308594
9.393692016601562e-05,0.05550098419189453,0.0011187999877929691,0.012884,0.00020194053649902344,0.00015044212341308594
9.274482727050781e-05,0.09266066551208496,0.001404916381835937,0.011525,0.00022077560424804688,0.00017142295837402344
0.00010514259338378906,0.0704345703125,0.0018032691497802747,0.027398,0.00022864341735839844,0.00017499923706054688
7.43865966796875e-05,0.0870363712310791,0.0012703100891113279,0.011353,0.0001506805419921875,0.00010561943054199219
0.00013113021850585938,0.10441184043884277,0.0007973935241699223,0.005813,0.00012087821960449219,8.559226989746094e-05
0.0001163482666015625,0.07594680786132812,0.0035686696166992195,0.013463,0.00011205673217773438,8.344650268554688e-05
6.842613220214844e-05,0.05441641807556152,0.007424285095214844,0.004057,0.00012087821960449219,7.867813110351562e-05
0.0001251697540283203,0.06098175048828125,0.002697748016357422,0.018851,0.0002269744873046875,0.00016951560974121094
0.0001323223114013672,0.022967100143432617,0.0037870597381591785,0.024698,0.00017523765563964844,0.00010037422180175781
9.322166442871094e-05,0.05523800849914551,0.001051515533447265,0.016323,0.0001087188720703125,7.891654968261719e-05
0.00010657310485839844,0.09054255485534668,0.002013659042358399,0.027756,0.0001742839813232422,0.00013136863708496094
0.00012230873107910156,0.07699871063232422,0.001673771316528322,0.018593,0.0001652240753173828,0.00012636184692382812
9.202957153320312e-05,0.07701730728149414,0.016369024017333984,0.011247,0.00011920928955078125,8.463859558105469e-05
9.5367431640625e-05,0.0684964656829834,0.004665324768066406,0.013341,0.0002448558807373047,0.00018835067749023438
9.655952453613281e-05,0.08281850814819336,0.0012428217468261685,0.037144,0.00018310546875,0.0001399517059326172
7.295608520507812e-05,0.07791280746459961,0.010061977951049805,0.009058,0.0002307891845703125,0.00017786026000976562
8.034706115722656e-05,0.09513187408447266,0.0009336924285888674,0.012428,0.00013494491577148438,9.942054748535156e-05
0.00010347366333007812,0.0458827018737793,0.0065340849304199216,0.006485,0.00021338462829589844,0.00015974044799804688
0.00012111663818359375,0.06245017051696777,0.0009409828643798827,0.007052,0.00023126602172851562,0.0001747608184814453
8.940696716308594e-05,0.06188511848449707,0.000984239990234375,0.016468,0.00021386146545410156,0.00016379356384277344
9.751319885253906e-05,0.06510353088378906,0.0017573251037597652,0.006172,0.0001881122589111328,0.00013875961303710938
0.00016760826110839844,0.08934807777404785,0.0014822737274169922,0.011044,0.00026345252990722656,0.000194549560546875
9.965896606445312e-05,0.11542367935180664,0.0014451501312255852,0.008181,0.00022554397583007812,0.00016927719116210938
0.00010442733764648438,0.049500226974487305,0.0031131910247802763,0.050258,0.00015020370483398438,0.00010848045349121094
0.0001220703125,0.10708284378051758,0.001498120544433594,0.048977,0.00023937225341796875,0.0001952648162841797
0.00011181831359863281,0.10237526893615723,0.0014156300201415978,0.070011,0.00022649765014648438,0.00017380714416503906
9.822845458984375e-05,0.13155603408813477,0.0011024589385986326,0.007066,0.0002231597900390625,0.00016689300537109375
8.749961853027344e-05,0.135664701461792,0.0012627329406738295,0.016869,0.00020265579223632812,0.0001552104949951172
9.870529174804688e-05,0.17279887199401855,0.01952547280883789,0.023274,0.00021266937255859375,0.00016355514526367188
7.486343383789062e-05,0.09824991226196289,0.0013142143249511712,0.03515,0.00019407272338867188,0.0001506805419921875
0.00011992454528808594,0.13864636421203613,0.001388096572875976,0.008023,0.00020742416381835938,0.0001590251922607422
0.0001347064971923828,0.05541205406188965,0.001364209579467774,0.017751,0.0002205371856689453,0.0001647472381591797
0.00010609626770019531,0.08311152458190918,0.001030567459106447,0.022246,0.0002200603485107422,0.00016999244689941406
0.00013136863708496094,0.090057373046875,0.0009464934844970706,0.019923,0.0001621246337890625,0.00012731552124023438
9.775161743164062e-05,0.07566404342651367,0.00152044319152832,0.00776,0.00022220611572265625,0.00016832351684570312
9.751319885253906e-05,0.032651424407958984,0.006093814529418946,0.006761,0.00016880035400390625,0.00012421607971191406
0.00011992454528808594,0.06422853469848633,0.0019454159851074217,0.005138,0.00010800361633300781,7.581710815429688e-05
0.00011181831359863281,0.0356447696685791,0.0012818467864990236,0.009174,0.00017690658569335938,0.00013947486877441406
9.775161743164062e-05,0.0775001049041748,0.00218763638305664,0.012467,0.00012373924255371094,9.250640869140625e-05
7.915496826171875e-05,0.0798044204711914,0.002501369064331055,0.007532,0.00011873245239257812,8.916854858398438e-05
0.00011467933654785156,0.07845711708068848,0.03314336645507812,0.009051,0.0002377033233642578,0.0001659393310546875
0.00014352798461914062,0.0900430679321289,0.0017823204956054703,0.026579,0.00011467933654785156,8.392333984375e-05
7.271766662597656e-05,0.1013948917388916,0.0035212114868164064,0.007344,0.00025773048400878906,0.0002071857452392578
0.00011467933654785156,0.08024978637695312,0.003984190795898436,0.022877,0.00013375282287597656,9.441375732421875e-05
8.821487426757812e-05,0.07145094871520996,0.011614523315429687,0.016475,0.00012421607971191406,9.036064147949219e-05
9.012222290039062e-05,0.0881662368774414,0.0006549317474365234,0.019063,0.00011944770812988281,8.368492126464844e-05
0.00010442733764648438,0.08791041374206543,0.000846266250610352,0.01027,0.000240325927734375,0.00019502639770507812
0.00011014938354492188,0.09867501258850098,0.0013603250427246093,0.014083,0.00021767616271972656,0.0001652240753173828
0.00011348724365234375,0.09406423568725586,0.0009645316619873046,0.007398,0.00011610984802246094,8.463859558105469e-05
8.559226989746094e-05,0.08021354675292969,0.0037597400360107423,0.008057,0.0001430511474609375,0.00010609626770019531
0.00010037422180175781,0.07447266578674316,0.001276103485107422,0.008737,0.00011420249938964844,8.416175842285156e-05
0.0001518726348876953,0.028000354766845703,0.0013037330322265622,0.005557,0.00020432472229003906,0.00016450881958007812
8.153915405273438e-05,0.0457913875579834,0.0010638995361328127,0.007605,0.00018906593322753906,0.00014019012451171875
7.414817810058594e-05,0.06027078628540039,0.0014438111877441411,0.00874,0.00012636184692382812,9.298324584960938e-05
8.416175842285156e-05,0.05256485939025879,0.0012766504211425781,0.003908,0.000110626220703125,7.867813110351562e-05
7.534027099609375e-05,0.050704240798950195,0.0015162841796875007,0.0133,0.0001246929168701172,9.560585021972656e-05
8.249282836914062e-05,0.038568973541259766,0.0018238864746093746,0.005466,0.0001964569091796875,0.0001590251922607422
9.918212890625e-05,0.04885721206665039,0.0012811957702636712,0.022564,0.00017714500427246094,0.00012946128845214844
0.00011014938354492188,0.05341339111328125,0.001325091354370117,0.009908,0.00018286705017089844,0.00014352798461914062
0.00011873245239257812,0.07494211196899414,0.001330125946044921,0.024781,0.00022077560424804688,0.0001685619354248047
0.00010442733764648438,0.12276530265808105,0.00126511128234863,0.056647,0.0002467632293701172,0.0002052783966064453
0.0001385211944580078,0.10419702529907227,0.0010496786956787109,0.015462,0.0002124309539794922,0.0001418590545654297
9.965896606445312e-05,0.19858622550964355,0.0013593027801513669,0.012628,0.00024580955505371094,0.00019788742065429688
7.462501525878906e-05,0.12859129905700684,0.000701952865600583,0.106672,0.00013637542724609375,0.00010514259338378906
0.00012183189392089844,0.15717864036560059,0.0013322776031494121,0.034055,0.0002105236053466797,0.00016617774963378906
0.00011658668518066406,0.14905595779418945,0.005954937988281249,0.034519,0.00010895729064941406,8.511543273925781e-05
7.295608520507812e-05,0.16173410415649414,0.0035310150451660152,0.019268,0.00018739700317382812,0.0001480579376220703
0.0001125335693359375,0.1494159698486328,0.0008671893005371091,0.006962,0.0003058910369873047,0.00019788742065429688
0.0001366138458251953,0.06283926963806152,0.0007469577789306625,0.033,0.00015091896057128906,0.00010776519775390625
7.700920104980469e-05,0.09215855598449707,0.0008587384948730466,0.005374,0.00024390220642089844,0.0002117156982421875
0.00014138221740722656,0.12350320816040039,0.0013894664306640624,0.014123,0.0002238750457763672,0.00017952919006347656
0.0001227855682373047,0.0675652027130127,0.0015388775177001953,0.006868,0.0001857280731201172,0.0001423358917236328
0.00011110305786132812,0.07267069816589355,0.0014501836090087886,0.011747,0.0001926422119140625,0.000141143798828125
8.916854858398438e-05,0.06518411636352539,0.0007434434356689452,0.009731,0.00011086463928222656,8.58306884765625e-05
0.00011682510375976562,0.07042646408081055,0.001187838180541992,0.006242,0.0002455711364746094,0.00020122528076171875
0.00011396408081054688,0.055280208587646484,0.0011224553833007814,0.030674,0.00018405914306640625,0.0001461505889892578
0.00011396408081054688,0.0577540397644043,0.0008704374389648436,0.005667,0.00014066696166992188,0.0001087188720703125
7.724761962890625e-05,0.08225655555725098,0.0012871338958740236,0.007063,0.0002429485321044922,0.0002014636993408203
7.62939453125e-05,0.05676412582397461,0.0008762601013183602,0.009463,0.000209808349609375,0.00017595291137695312
8.368492126464844e-05,0.06288671493530273,0.0009734699096679688,0.008116,0.0002105236053466797,0.0001633167266845703
0.00011992454528808594,0.07497310638427734,0.0012570834045410161,0.012112,0.0001366138458251953,0.00010776519775390625
9.655952453613281e-05,0.0926663875579834,0.0011704676361084,0.030003,0.0001952648162841797,0.0001537799835205078
0.0001823902130126953,0.09597039222717285,0.000841013717651367,0.0057,0.00024175643920898438,0.0001976490020751953
9.751319885253906e-05,0.09853720664978027,0.0011862100219726564,0.01814,0.0001285076141357422,0.00010228157043457031
0.00012302398681640625,0.04836225509643555,0.0018248204650878905,0.006856,0.00023245811462402344,0.0001895427703857422
9.965896606445312e-05,0.026096343994140625,0.0014707566680908207,0.009656,0.00015807151794433594,0.0001361370086669922
7.534027099609375e-05,0.0388033390045166,0.0011754333801269534,0.005043,0.0001556873321533203,0.0001251697540283203
7.557868957519531e-05,0.041680097579956055,0.0022403363800048842,0.015915,0.000179290771484375,0.0001575946807861328
8.797645568847656e-05,0.07702422142028809,0.0011228848724365234,0.023722,0.00021982192993164062,0.00018858909606933594
0.00012230873107910156,0.059992313385009766,0.002509087081909181,0.019079,0.0002186298370361328,0.000179290771484375
9.989738464355469e-05,0.09187936782836914,0.0009336926269531247,0.02707,0.00021147727966308594,0.00017762184143066406
7.534027099609375e-05,0.0935220718383789,0.005577968490600586,0.006337,0.00014162063598632812,0.00010251998901367188
0.00010561943054199219,0.10776352882385254,0.001341311965942383,0.006789,0.00020575523376464844,0.00016021728515625
0.00011277198791503906,0.08029389381408691,0.0014035889282226557,0.011636,0.00024080276489257812,0.0002002716064453125
8.273124694824219e-05,0.08961915969848633,0.0008652447967529304,0.010797,0.00015592575073242188,0.00011730194091796875
0.00010514259338378906,0.0490107536315918,0.001894455642700195,0.00578,0.0001125335693359375,8.511543273925781e-05
0.00012373924255371094,0.032875776290893555,0.0009111019897460933,0.005695,0.00011873245239257812,8.749961853027344e-05
9.989738464355469e-05,0.043992042541503906,0.0018315665740966797,0.005398,0.00011587142944335938,8.416175842285156e-05
9.012222290039062e-05,0.04098939895629883,0.0020947344360351563,0.003819,0.00011897087097167969,8.559226989746094e-05
0.00011920928955078125,0.039962053298950195,0.0008950546722412099,0.026252,0.00012350082397460938,8.392333984375e-05
7.939338684082031e-05,0.08669519424438477,0.0008600684051513676,0.007512,0.0002903938293457031,0.00021123886108398438
0.00011086463928222656,0.057854652404785156,0.003583966690063476,0.011244,0.0002117156982421875,0.0001666545867919922
0.00012421607971191406,0.04561972618103027,0.0014230907440185544,0.006825,0.00022721290588378906,0.0001919269561767578
0.00011515617370605469,0.07237863540649414,0.0007768417358398443,0.014275,0.0001232624053955078,9.822845458984375e-05
6.937980651855469e-05,0.051108360290527344,0.001044525939941407,0.016443,0.00017690658569335938,0.0001289844512939453
0.00011754035949707031,0.060151100158691406,0.0029018107910156257,0.056123,0.00012755393981933594,9.179115295410156e-05
0.00011777877807617188,0.07950925827026367,0.0006889859008789093,0.03192,0.0001220703125,9.036064147949219e-05
9.822845458984375e-05,0.0856332778930664,0.0011132457885742186,0.021259,0.00010395050048828125,7.700920104980469e-05
0.0001919269561767578,0.114471435546875,0.005567328857421876,0.024626,0.000202178955078125,0.00016045570373535156
9.417533874511719e-05,0.11490988731384277,0.005289511138916016,0.006218,0.00020241737365722656,0.0001609325408935547
0.00010013580322265625,0.10733318328857422,0.0016320208587646476,0.016396,0.00021600723266601562,0.00016951560974121094
0.00013303756713867188,0.08216619491577148,0.02190315576171875,0.021119,0.00021123886108398438,0.00016570091247558594
0.00016951560974121094,0.10096549987792969,0.001306388229370117,0.008706,0.00021958351135253906,0.0001678466796875
0.00010633468627929688,0.1414783000946045,0.0008633705291748034,0.016334,0.00025463104248046875,0.00020575523376464844
0.0001544952392578125,0.09022092819213867,0.001780945922851565,0.046248,0.00022268295288085938,0.00017213821411132812
0.00011897087097167969,0.10354208946228027,0.0014084384918212883,0.008325,0.00024127960205078125,0.00019478797912597656
0.00011038780212402344,0.1036062240600586,0.0016234196014404297,0.005568,0.00012969970703125,9.799003601074219e-05
0.00011610984802246094,0.036853790283203125,0.0015730268554687496,0.004767,0.00011897087097167969,8.749961853027344e-05
0.00013709068298339844,0.03287005424499512,0.002623810592651368,0.010509,0.00011777877807617188,9.059906005859375e-05
7.915496826171875e-05,0.04712176322937012,0.0007038237304687507,0.012228,0.00012493133544921875,8.416175842285156e-05
7.987022399902344e-05,0.04707193374633789,0.0012129548950195312,0.004758,0.00014853477478027344,0.00011515617370605469
7.939338684082031e-05,0.05954694747924805,0.00104340544128418,0.015021,0.00017333030700683594,0.0001347064971923828
9.751319885253906e-05,0.06085658073425293,0.0014091954498291013,0.007197,0.00023508071899414062,0.00019121170043945312
8.606910705566406e-05,0.07706212997436523,0.0012850516815185557,0.019048,0.000225067138671875,0.000179290771484375
9.72747802734375e-05,0.09946155548095703,0.0014006170196533205,0.014258,0.00022363662719726562,0.00017261505126953125
7.43865966796875e-05,0.10228514671325684,0.0012745178070068357,0.009641,0.0002090930938720703,0.0001850128173828125
8.225440979003906e-05,0.11638927459716797,0.00131443196105957,0.015542,0.00020647048950195312,0.00015616416931152344
0.00010848045349121094,0.10650944709777832,0.010163446380615233,0.020573,0.0001246929168701172,9.059906005859375e-05
0.00011181831359863281,0.1290600299835205,0.0013019015655517593,0.030964,0.00020194053649902344,0.00015974044799804688
0.00016045570373535156,0.0886833667755127,0.0012730596160888674,0.01099,0.00020551681518554688,0.00016164779663085938
8.845329284667969e-05,0.162947416305542,0.0012918894195556654,0.02626,0.0002079010009765625,0.00016045570373535156
0.00010585784912109375,0.10720634460449219,0.0010633000793457033,0.009481,0.00025463104248046875,0.0001990795135498047
7.891654968261719e-05,0.07849335670471191,0.0038723822479248046,0.008137,0.00015306472778320312,0.00011157989501953125
8.320808410644531e-05,0.08465337753295898,0.0012598838500976553,0.016632,0.00021457672119140625,0.0001652240753173828
0.0001308917999267578,0.12604856491088867,0.0031948367004394533,0.006762,0.00020742416381835938,0.00016045570373535156
8.726119995117188e-05,0.07650351524353027,0.0009334088897705074,0.012465,0.00015211105346679688,0.00013780593872070312
0.00010943412780761719,0.0938572883605957,0.0024939491577148434,0.006668,0.00025343894958496094,0.00020003318786621094
0.00012636184692382812,0.051328420639038086,0.0024818253021240237,0.012277,0.00011968612670898438,8.416175842285156e-05
8.678436279296875e-05,0.040958404541015625,0.0017354121704101569,0.021848,0.00022459030151367188,0.00018286705017089844
0.00018835067749023438,0.04877448081970215,0.002323402008056641,0.006716,0.00019502639770507812,0.00014829635620117188
0.00012540817260742188,0.05666065216064453,0.0008917272644042972,0.012917,0.00015354156494140625,0.00011754035949707031
7.772445678710938e-05,0.054006338119506836,0.0012096885986328122,0.007093,0.0002110004425048828,0.0001697540283203125
7.987022399902344e-05,0.07279086112976074,0.014011930206298831,0.046997,0.0002377033233642578,0.00019097328186035156
9.202957153320312e-05,0.07763123512268066,0.0013036109313964844,0.006064,0.00022101402282714844,0.00017404556274414062
0.00010085105895996094,0.07465529441833496,0.013797807815551759,0.013097,0.00011801719665527344,9.059906005859375e-05
0.0001010894775390625,0.06675839424133301,0.001969491775512696,0.010542,0.00023698806762695312,0.0001900196075439453
0.00011706352233886719,0.05830049514770508,0.0010743378753662108,0.004863,0.00018286705017089844,0.0001347064971923828
8.440017700195312e-05,0.05563187599182129,0.0011836591796874998,0.003867,0.00013017654418945312,9.441375732421875e-05
8.249282836914062e-05,0.03976845741271973,0.0008216762847900391,0.015618,0.000209808349609375,0.00017070770263671875
0.00010967254638671875,0.04938626289367676,0.0013918441314697272,0.023423,0.00023221969604492188,0.00019049644470214844
0.00019669532775878906,0.038832664489746094,0.0026734324645996095,0.00688,0.000179290771484375,0.00014162063598632812
0.0001049041748046875,0.0570375919342041,0.0022485295715332036,0.005656,0.00019669532775878906,0.0001499652862548828
7.653236389160156e-05,0.020895719528198242,0.0011791013946533205,0.008376,0.00013971328735351562,0.00010538101196289062
0.00013399124145507812,0.049066781997680664,0.0012079304504394525,0.029745,0.00022268295288085938,0.00015211105346679688
7.462501525878906e-05,0.06051325798034668,0.009732748184204101,0.01459,0.00023794174194335938,0.00016450881958007812
8.034706115722656e-05,0.06189393997192383,0.0021162986297607418,0.007198,0.00023126602172851562,0.0001804828643798828
0.00010251998901367188,0.10281562805175781,0.0014665482482910143,0.019654,0.00022554397583007812,0.00017523765563964844
0.0002262592315673828,0.09138989448547363,0.0015401802673339852,0.008986,0.00024175643920898438,0.0001933574676513672
7.295608520507812e-05,0.10629868507385254,0.0008382977905273432,0.010231,0.00018596649169921875,0.00014495849609375
0.000125885009765625,0.09654688835144043,0.0013800334320068358,0.015639,0.0002346038818359375,0.00019121170043945312
0.00012135505676269531,0.10882759094238281,0.0007216570587158201,0.007628,0.00012040138244628906,9.179115295410156e-05
0.00011563301086425781,0.07335424423217773,0.0013061202392578124,0.024239,0.00019073486328125,0.00014257431030273438
0.00010228157043457031,0.06324505805969238,0.0009278614501953136,0.040227,0.00011134147644042969,8.034706115722656e-05
0.00019812583923339844,0.09469890594482422,0.011990759719848632,0.014061,0.0002474784851074219,0.00018143653869628906
0.00010633468627929688,0.10041642189025879,0.018668082641601563,0.010501,0.0002090930938720703,0.00016260147094726562
9.036064147949219e-05,0.1038503646850586,0.0012143210296630853,0.016087,0.0002090930938720703,0.00017189979553222656
7.462501525878906e-05,0.05276656150817871,0.0008535303344726561,0.022501,0.0002219676971435547,0.00018072128295898438
0.00012993812561035156,0.11425447463989258,0.001333464050292969,0.01035,0.00020885467529296875,0.00017595291137695312
0.000118255615234375,0.09085369110107422,0.001433327163696289,0.010711,0.00022125244140625,0.00018453598022460938
0.00016760826110839844,0.06751155853271484,0.0011861536712646469,0.025753,0.0002269744873046875,0.0001895427703857422
0.00010132789611816406,0.12602782249450684,0.0011211691436767562,0.027269,0.00019049644470214844,0.00014591217041015625
0.00012350082397460938,0.12171602249145508,0.0011548807525634773,0.030885,0.00022864341735839844,0.00018215179443359375
7.367134094238281e-05,0.11376547813415527,0.001318743957519533,0.035536,0.00025081634521484375,0.0001747608184814453
0.0007412433624267578,0.1324164867401123,0.0013745430450439466,0.074377,0.0002384185791015625,0.00019598007202148438
8.0108642578125e-05,0.15840530395507812,0.0011705707397460935,0.032291,0.00013375282287597656,0.00010561943054199219
7.152557373046875e-05,0.14016151428222656,0.0009720612335205082,0.03092,0.000118255615234375,0.00010395050048828125
0.00010943412780761719,0.1591625213623047,0.0012618559722900394,0.018962,0.00020432472229003906,0.00016021728515625
0.0001316070556640625,0.12971138954162598,0.002410237228393553,0.019113,0.0002415180206298828,0.000194549560546875
0.00012063980102539062,0.1028432846069336,0.00202975146484375,0.016853,0.00013065338134765625,9.965896606445312e-05
7.2479248046875e-05,0.14826703071594238,0.0010377948760986327,0.00945,0.0001125335693359375,8.678436279296875e-05
9.369850158691406e-05,0.06218314170837402,0.004028263916015625,0.005436,0.00011587142944335938,8.797645568847656e-05
0.00010323524475097656,0.07922244071960449,0.0009399542541503906,0.005803,0.00012826919555664062,8.559226989746094e-05
8.368492126464844e-05,0.08552145957946777,0.0013808571319580062,0.016702,0.00024247169494628906,0.00019598007202148438
7.677078247070312e-05,0.05934548377990723,0.0023768260498046876,0.006273,0.0002048015594482422,0.000164031982421875
0.00010943412780761719,0.07440066337585449,0.0016694016876220704,0.007756,0.00021982192993164062,0.00017595291137695312
0.00011491775512695312,0.028578519821166992,0.002176081634521484,0.010349,0.0001628398895263672,0.0001220703125
7.653236389160156e-05,0.04158973693847656,0.002983580841064453,0.005661,0.00012993812561035156,8.845329284667969e-05
8.392333984375e-05,0.04808664321899414,0.0014656137542724615,0.009942,0.00014066696166992188,0.00010657310485839844
7.462501525878906e-05,0.04600024223327637,0.0010149629974365235,0.015285,0.00011301040649414062,8.392333984375e-05
9.655952453613281e-05,0.04448294639587402,0.0009308343048095701,0.014888,0.0001385211944580078,0.0001049041748046875
7.009506225585938e-05,0.0527803897857666,0.000973037963867187,0.012819,0.00016260147094726562,0.0001239776611328125
8.392333984375e-05,0.0402979850769043,0.0009414026489257812,0.007326,0.00011324882507324219,8.0108642578125e-05
0.00010156631469726562,0.052721500396728516,0.003128908020019531,0.007969,0.00011658668518066406,7.963180541992188e-05
0.0001270771026611328,0.0690164566040039,0.02080330924987793,0.0092,0.00010752677917480469,7.486343383789062e-05
7.772445678710938e-05,0.07576179504394531,0.0040446756286621095,0.007233,0.000110626220703125,8.296966552734375e-05
0.00010466575622558594,0.06174111366271973,0.0007631710052490234,0.0172,0.0001068115234375,8.058547973632812e-05
6.890296936035156e-05,0.04696822166442871,0.010916978591918945,0.007431,0.00010919570922851562,7.963180541992188e-05
9.632110595703125e-05,0.06617331504821777,0.0035674116516113278,0.00576,0.00010061264038085938,7.534027099609375e-05
9.822845458984375e-05,0.0632944107055664,0.0009086050720214841,0.009053,0.00010013580322265625,7.748603820800781e-05
0.0001163482666015625,0.06011962890625,0.004139975204467773,0.00936,0.0001270771026611328,0.00010013580322265625
0.00010275840759277344,0.060775041580200195,0.0019315801696777341,0.011242,0.00023603439331054688,0.00018548965454101562
0.00010275840759277344,0.053993940353393555,0.0010432647247314453,0.010423,0.00012159347534179688,9.083747863769531e-05
0.0001068115234375,0.0406651496887207,0.002541719100952149,0.008452,0.00019097328186035156,0.0001456737518310547
0.00019931793212890625,0.042511701583862305,0.0007854925994873058,0.019662,0.0001354217529296875,9.560585021972656e-05
9.226799011230469e-05,0.05331611633300781,0.002179420608520508,0.006031,0.00017762184143066406,0.00013947486877441406
7.653236389160156e-05,0.055522918701171875,0.0029826261444091794,0.014333,0.00011992454528808594,8.916854858398438e-05
0.00021600723266601562,0.06563448905944824,0.0018280613861083976,0.011279,0.00016164779663085938,0.00012540817260742188
7.43865966796875e-05,0.053498029708862305,0.001268254760742188,0.010296,0.00020647048950195312,0.000164031982421875
0.00011563301086425781,0.05473899841308594,0.020264812240600588,0.00874,0.00010466575622558594,7.867813110351562e-05
0.0001926422119140625,0.07455706596374512,0.0012299787139892562,0.03334,0.0001308917999267578,9.942054748535156e-05
0.00010895729064941406,0.09089970588684082,0.003768005462646485,0.011229,0.00021529197692871094,0.00016260147094726562
8.153915405273438e-05,0.06885242462158203,0.007318644165039061,0.018051,0.0002484321594238281,0.00019741058349609375
0.00011157989501953125,0.09506368637084961,0.0012449073944091824,0.032184,0.0001373291015625,9.72747802734375e-05
0.00012135505676269531,0.057083845138549805,0.0012044268493652324,0.043387,0.00015425682067871094,0.00011444091796875
8.0108642578125e-05,0.08805513381958008,0.0006887777557373041,0.008101,0.00011897087097167969,8.726119995117188e-05
0.00011968612670898438,0.07735705375671387,0.01405671989440918,0.00863,0.00014543533325195312,0.00011157989501953125
7.867813110351562e-05,0.07663536071777344,0.0014071029052734364,0.017489,0.0002505779266357422,0.00020265579223632812
0.00012254714965820312,0.06940412521362305,0.0013606788330078126,0.037307,0.00020885467529296875,0.00015926361083984375
0.000118255615234375,0.10068821907043457,0.0011380947265625004,0.009009,0.0002090930938720703,0.00017404556274414062
0.00012302398681640625,0.09055233001708984,0.0008663851470947261,0.029228,0.00022411346435546875,0.0001704692840576172
0.00010371208190917969,0.10557007789611816,0.0013768222351074229,0.023773,0.00023436546325683594,0.00023627281188964844
9.417533874511719e-05,0.06642889976501465,0.003250369659423831,0.035084,0.0002579689025878906,0.0001881122589111328
0.000110626220703125,0.06748461723327637,0.0013563356933593753,0.015394,0.00022745132446289062,0.00018024444580078125
0.00011920928955078125,0.06978416442871094,0.0021259606628417967,0.012522,0.00022029876708984375,0.00016808509826660156
7.367134094238281e-05,0.11192584037780762,0.002715534500122071,0.015621,0.00011658668518066406,8.749961853027344e-05
9.202957153320312e-05,0.08312082290649414,0.001144762573242187,0.009565,0.00024580955505371094,0.00019693374633789062
0.00010991096496582031,0.06675338745117188,0.001348188903808594,0.008447,0.00022721290588378906,0.0001697540283203125
8.416175842285156e-05,0.0816199779510498,0.0007115758209228513,0.008772,0.0001323223114013672,9.608268737792969e-05
7.152557373046875e-05,0.05697059631347656,0.0006647668762207043,0.027183,0.00014209747314453125,0.00010466575622558594
0.00010037422180175781,0.05313515663146973,0.001048331878662108,0.016577,0.00011038780212402344,9.918212890625e-05
0.00010180473327636719,0.0726468563079834,0.033999225479125976,0.043344,0.00011515617370605469,8.368492126464844e-05
8.797645568847656e-05,0.12476634979248047,0.0013761528320312497,0.011693,0.0002090930938720703,0.00016045570373535156
7.677078247070312e-05,0.09392929077148438,0.001865217468261719,0.007003,0.0002028942108154297,0.00017952919006347656
6.818771362304688e-05,0.08519196510314941,0.004803219207763672,0.008666,0.00020956993103027344,0.0001628398895263672
0.00021314620971679688,0.11335921287536621,0.0006382695465087882,0.010972,0.00011205673217773438,8.225440979003906e-05
0.00011920928955078125,0.06480240821838379,0.0012826946258544924,0.0072,0.00025916099548339844,0.0002009868621826172
0.00015473365783691406,0.07049226760864258,0.0007577421264648443,0.011517,0.000133514404296875,9.34600830078125e-05
0.00016260147094726562,0.047600746154785156,0.0034484293518066405,0.014319,0.000240325927734375,0.00020241737365722656
9.918212890625e-05,0.054712533950805664,0.004180045959472658,0.025278,0.00029540061950683594,0.0002193450927734375
0.00011539459228515625,0.12369012832641602,0.006111632995605468,0.01932,0.00013780593872070312,9.1552734375e-05
0.00024771690368652344,0.07011580467224121,0.001025912139892577,0.018502,0.0001728534698486328,0.0001266002655029297
0.0001125335693359375,0.06786656379699707,0.0017473542480468743,0.043247,0.00023984909057617188,0.0001900196075439453
7.510185241699219e-05,0.1522386074066162,0.0050804887695312505,0.010308,0.00022339820861816406,0.00016951560974121094
0.00010561943054199219,0.10661864280700684,0.015456222747802735,0.015326,0.00013399124145507812,9.584426879882812e-05
0.000102996826171875,0.061192989349365234,0.0020004982757568356,0.007145,0.00023698806762695312,0.00018477439880371094
0.00010967254638671875,0.0593109130859375,0.0017082494354248023,0.03264,0.00021839141845703125,0.00018072128295898438
9.799003601074219e-05,0.05262160301208496,0.003991180633544922,0.023951,0.00012564659118652344,8.726119995117188e-05
0.00013685226440429688,0.08540821075439453,0.02017147755432129,0.008727,0.00018453598022460938,0.00011897087097167969
0.00012755393981933594,0.10062003135681152,0.013492198104858398,0.012005,0.00011420249938964844,8.58306884765625e-05
0.0001270771026611328,0.07199573516845703,0.0013454225158691414,0.01424,0.000110626220703125,8.702278137207031e-05
0.00011324882507324219,0.08736038208007812,0.0015771095886230472,0.007036,0.00020766258239746094,0.00016307830810546875
0.0001354217529296875,0.0654592514038086,0.010531930755615232,0.060976,0.00013566017150878906,0.00010728836059570312
9.965896606445312e-05,0.10905051231384277,0.004267756301879883,0.005068,0.00024080276489257812,0.0001952648162841797
0.0001125335693359375,0.1308445930480957,0.0013154886779785154,0.009719,0.00020623207092285156,0.000156402587890625
0.0001926422119140625,0.03283357620239258,0.0036765956726074215,0.007191,0.00014257431030273438,0.00010800361633300781
8.678436279296875e-05,0.029489994049072266,0.0011834406127929692,0.005251,0.00015497207641601562,0.00011754035949707031
0.00010848045349121094,0.04402351379394531,0.0008664232940673831,0.004853,0.00011396408081054688,8.058547973632812e-05
7.843971252441406e-05,0.16509366035461426,0.0024382563476562508,0.016887,0.00024080276489257812,0.00019240379333496094
8.726119995117188e-05,0.05644726753234863,0.0011311988220214847,0.006389,0.00018835067749023438,0.00014710426330566406
7.677078247070312e-05,0.04662275314331055,0.005526902267456054,0.018453,0.00020575523376464844,0.00015735626220703125
8.177757263183594e-05,0.059065818786621094,0.0017286262359619137,0.019941,0.0002377033233642578,0.0001938343048095703
7.534027099609375e-05,0.07249307632446289,0.008874144882202149,0.006331,0.00012350082397460938,8.368492126464844e-05
0.0001456737518310547,0.0877981185913086,0.006883418197631837,0.032505,0.00023102760314941406,0.00018358230590820312
7.009506225585938e-05,0.06501626968383789,0.0017398469696044937,0.017424,0.0001239776611328125,9.894371032714844e-05
9.846687316894531e-05,0.10943388938903809,0.0007989190673828132,0.00964,0.00022912025451660156,0.00018930435180664062
9.250640869140625e-05,0.09141302108764648,0.0006285782318115243,0.008927,0.0001418590545654297,9.322166442871094e-05
9.560585021972656e-05,0.10898256301879883,0.0006789966735839814,0.033834,0.00012636184692382812,8.797645568847656e-05
9.298324584960938e-05,0.12097477912902832,0.0011994009552001965,0.020269,0.0001442432403564453,0.00010251998901367188
0.00010514259338378906,0.07517480850219727,0.003018442459106447,0.018305,0.00010895729064941406,7.772445678710938e-05
0.000179290771484375,0.08764767646789551,0.0006242757415771492,0.01394,0.00010442733764648438,7.915496826171875e-05
0.00012135505676269531,0.11074352264404297,0.0035715122680664065,0.009552,0.00011348724365234375,8.20159912109375e-05
7.05718994140625e-05,0.10706567764282227,0.006165640838623046,0.038092,0.00013399124145507812,9.989738464355469e-05
0.00015616416931152344,0.06033611297607422,0.0040961938934326175,0.024242,0.0001957416534423828,0.00015091896057128906
7.43865966796875e-05,0.15794992446899414,0.002475962921142577,0.031029,0.00011754035949707031,9.107589721679688e-05
0.00018715858459472656,0.1300373077392578,0.0012781822814941415,0.011286,0.0002040863037109375,0.000156402587890625
9.679794311523438e-05,0.08754730224609375,0.026415247146606445,0.008458,0.00025272369384765625,0.00019025802612304688
0.00010228157043457031,0.11300063133239746,0.0011157501831054704,0.019311,0.00021886825561523438,0.00016355514526367188
0.0001819133758544922,0.0973975658416748,0.001110270217895508,0.005971,0.00012040138244628906,8.225440979003906e-05
0.00011014938354492188,0.08946847915649414,0.0013087950744628887,0.039446,0.00021147727966308594,0.0001609325408935547
0.00011467933654785156,0.0869908332824707,0.012284321365356446,0.010565,0.00010228157043457031,7.748603820800781e-05
8.225440979003906e-05,0.030560016632080078,0.0011077800140380858,0.026539,0.000110626220703125,8.058547973632812e-05
0.00016951560974121094,0.06908631324768066,0.0043772631225585945,0.009019,0.00015473365783691406,0.00011706352233886719
0.00013065338134765625,0.06752943992614746,0.002967455078125,0.003899,0.00010585784912109375,8.082389831542969e-05
0.00010395050048828125,0.07574605941772461,0.007867185424804687,0.008351,0.00021457672119140625,0.0001800060272216797
6.818771362304688e-05,0.08562278747558594,0.0025603171234130865,0.011262,0.0001766681671142578,0.0001380443572998047
9.417533874511719e-05,0.07453131675720215,0.0006951062316894532,0.014938,0.00012111663818359375,8.559226989746094e-05
0.00010585784912109375,0.09078145027160645,0.0007130887908935544,0.013608,0.0001304149627685547,9.1552734375e-05
0.0001361370086669922,0.12245392799377441,0.0013429342956542967,0.009353,0.00011777877807617188,8.535385131835938e-05
7.653236389160156e-05,0.11224484443664551,0.0013118713073730463,0.013832,0.00018906593322753906,0.00014090538024902344
7.939338684082031e-05,0.1099247932434082,0.017665569946289063,0.019728,0.000270843505859375,0.00020575523376464844
8.940696716308594e-05,0.10012316703796387,0.01616617025756836,0.023531,0.00011587142944335938,8.869171142578125e-05
8.177757263183594e-05,0.07835197448730469,0.011055530715942383,0.004399,0.0002579689025878906,0.0002079010009765625
6.961822509765625e-05,0.05806446075439453,0.004623123672485352,0.012322,0.00012731552124023438,8.988380432128906e-05
0.00013494491577148438,0.0842885971069336,0.0010559086303710934,0.013027,0.00027680397033691406,0.000194549560546875
7.891654968261719e-05,0.07420468330383301,0.00121929231262207,0.004544,0.00014019012451171875,0.0001201629638671875
9.226799011230469e-05,0.06568026542663574,0.0028284721984863266,0.021361,0.0002224445343017578,0.0001704692840576172
0.00011229515075683594,0.044985055923461914,0.0012865855407714847,0.006905,0.0001621246337890625,0.00014781951904296875
0.00013566017150878906,0.06295943260192871,0.001430896987915039,0.01626,0.0002841949462890625,0.00021982192993164062
0.00010728836059570312,0.08104300498962402,0.0012399786071777344,0.007417,0.0002472400665283203,0.00019741058349609375
0.00011706352233886719,0.06933951377868652,0.0013193639221191402,0.008956,0.00022220611572265625,0.0001647472381591797
0.00011301040649414062,0.021112442016601562,0.001069599365234375,0.008326,0.00015044212341308594,0.00012111663818359375
0.00014138221740722656,0.029872417449951172,0.002289191955566406,0.006806,0.00015354156494140625,0.0001087188720703125
0.0001385211944580078,0.05532217025756836,0.0015094675292968741,0.019376,0.00023221969604492188,0.0001888275146484375
9.870529174804688e-05,0.056516170501708984,0.00287977912902832,0.00872,0.00013637542724609375,9.34600830078125e-05
0.00011467933654785156,0.06142067909240723,0.000819138275146486,0.038714,0.0001430511474609375,0.00010323524475097656
0.00010514259338378906,0.06302309036254883,0.0011804107818603523,0.013659,0.0001881122589111328,0.00014638900756835938
0.0001125335693359375,0.10512042045593262,0.005294136856079101,0.013627,0.0001862049102783203,0.00014138221740722656
7.987022399902344e-05,0.0711660385131836,0.0015278925476074224,0.008119,0.00010442733764648438,7.748603820800781e-05
0.00012302398681640625,0.11174702644348145,0.0015510434570312516,0.023481,0.0002448558807373047,0.00019288063049316406
7.963180541992188e-05,0.14303231239318848,0.0013478609466552743,0.01586,0.00022530555725097656,0.00017380714416503906
0.00010538101196289062,0.04433131217956543,0.015020174743652345,0.050523,0.00023031234741210938,0.00018858909606933594
9.560585021972656e-05,0.09472346305847168,0.0008087751312255871,0.018583,0.00012135505676269531,0.00010037422180175781
0.00012826919555664062,0.117645263671875,0.0010281732025146477,0.027681,0.00022125244140625,0.0001723766326904297
0.00011181831359863281,0.11762857437133789,0.0010964853363037083,0.038517,0.00019240379333496094,0.00013446807861328125
0.00011110305786132812,0.14255023002624512,0.001352791839599611,0.015769,0.0002071857452392578,0.00016379356384277344
0.00010633468627929688,0.09471917152404785,0.006034815689086914,0.004679,0.000110626220703125,8.344650268554688e-05
0.0001316070556640625,0.052603960037231445,0.0014006513366699239,0.031699,0.0002484321594238281,0.00020051002502441406
0.00012040138244628906,0.12513422966003418,0.002875207672119141,0.008865,0.00020575523376464844,0.00015974044799804688
0.00010728836059570312,0.038167715072631836,0.0011907225189208993,0.010894,0.0002186298370361328,0.0001819133758544922
0.0001888275146484375,0.03967595100402832,0.0008495665588378921,0.016071,0.00022459030151367188,0.0001685619354248047
6.67572021484375e-05,0.0464777946472168,0.0009458375091552732,0.011013,0.00010919570922851562,7.939338684082031e-05
8.20159912109375e-05,0.0469212532043457,0.0008545632019042971,0.007461,0.00010895729064941406,7.700920104980469e-05
7.390975952148438e-05,0.06921720504760742,0.0012506533203124996,0.006394,0.00019168853759765625,0.0001480579376220703
9.512901306152344e-05,0.052172183990478516,0.002431411254882814,0.024487,0.00013208389282226562,0.00011396408081054688
8.58306884765625e-05,0.05864429473876953,0.009136384994506835,0.008493,0.00023603439331054688,0.00018978118896484375
8.440017700195312e-05,0.08864879608154297,0.0013417314453124992,0.013383,0.00022864341735839844,0.0001811981201171875
0.0002033710479736328,0.08278322219848633,0.0010691545562744147,0.010667,0.0002295970916748047,0.00018596649169921875
0.00015306472778320312,0.1032717227935791,0.0019168018341064446,0.01135,0.0001704692840576172,0.0001373291015625
0.00011610984802246094,0.11811518669128418,0.0013838318939208977,0.029988,0.0001850128173828125,0.00013446807861328125
8.392333984375e-05,0.10514354705810547,0.0010294873046875,0.02282,0.00022530555725097656,0.00017905235290527344
8.797645568847656e-05,0.09523892402648926,0.006946632369995117,0.009566,0.0001251697540283203,9.608268737792969e-05
0.00011730194091796875,0.13647198677062988,0.005971298446655273,0.01026,0.00023627281188964844,0.00018906593322753906
0.00010848045349121094,0.13406014442443848,0.0006516297302246107,0.036154,0.00013637542724609375,9.560585021972656e-05
7.05718994140625e-05,0.09600663185119629,0.0013458923339843692,0.06585,0.000247955322265625,0.00018525123596191406
0.00011706352233886719,0.08739757537841797,0.0006281358489990223,0.017274,0.00012731552124023438,9.870529174804688e-05
8.082389831542969e-05,0.10172343254089355,0.0007121951904296882,0.016391,0.00012969970703125,0.00011324882507324219
9.226799011230469e-05,0.11816859245300293,0.0010704680175781245,0.022203,0.0001709461212158203,0.00012826919555664062
0.00010228157043457031,0.04629635810852051,0.0011139105987548834,0.01283,0.00011301040649414062,7.963180541992188e-05
0.00012302398681640625,0.09575748443603516,0.005696026153564453,0.024555,0.00010824203491210938,8.058547973632812e-05
0.0001163482666015625,0.0755774974822998,0.005800572494506835,0.022571,0.00010752677917480469,8.273124694824219e-05
0.0001773834228515625,0.06193947792053223,0.015490082382202147,0.022176,0.0002465248107910156,0.0001990795135498047
7.843971252441406e-05,0.08294010162353516,0.00280081559753418,0.050434,0.0002067089080810547,0.00016450881958007812
7.677078247070312e-05,0.0792992115020752,0.0063040251159667965,0.01106,0.0001373291015625,9.131431579589844e-05
0.00011110305786132812,0.11940288543701172,0.0013254342498779294,0.015006,0.00020766258239746094,0.0001595020294189453
8.702278137207031e-05,0.0650947093963623,0.0014919073028564454,0.011958,0.00012040138244628906,8.702278137207031e-05
0.00013375282287597656,0.10216712951660156,0.003361422317504883,0.013207,0.00011420249938964844,8.344650268554688e-05
9.584426879882812e-05,0.07664775848388672,0.0011964481506347643,0.030384,0.0002193450927734375,0.00016188621520996094
9.751319885253906e-05,0.08835506439208984,0.0011564562225341805,0.01326,0.00010156631469726562,7.2479248046875e-05
8.821487426757812e-05,0.14630770683288574,0.0011041751251220696,0.009664,0.00020170211791992188,0.0001590251922607422
6.198883056640625e-05,0.07156610488891602,0.019843084625244138,0.015121,0.0001971721649169922,0.00015473365783691406
0.00010728836059570312,0.07786107063293457,0.0012205409393310548,0.005639,0.00019311904907226562,0.0001513957977294922
9.393692016601562e-05,0.10376143455505371,0.000989892379760742,0.005883,0.00010037422180175781,7.724761962890625e-05
6.413459777832031e-05,0.06040072441101074,0.0018509048004150402,0.022798,0.00011610984802246094,8.249282836914062e-05
9.989738464355469e-05,0.0767219066619873,0.0013011902465820298,0.030686,0.0002048015594482422,0.0001544952392578125
0.00010538101196289062,0.09713339805603027,0.0018015749359130868,0.022885,0.00020647048950195312,0.0001659393310546875
8.869171142578125e-05,0.10846161842346191,0.0012949890289306633,0.013409,0.0002014636993408203,0.00015664100646972656
7.43865966796875e-05,0.08118963241577148,0.004158314788818359,0.008012,0.00010061264038085938,7.62939453125e-05
8.153915405273438e-05,0.05503344535827637,0.0011129562530517584,0.017359,0.0001785755157470703,0.0001347064971923828
7.176399230957031e-05,0.1312880516052246,0.002237670593261718,0.01957,0.0002598762512207031,0.00016546249389648438
7.724761962890625e-05,0.06227278709411621,0.0011408591918945317,0.005532,0.00017261505126953125,0.00012993812561035156
0.0001614093780517578,0.0830225944519043,0.0008376927947998051,0.014315,0.00014448165893554688,0.00010776519775390625
0.00011539459228515625,0.10080409049987793,0.00120611587524414,0.014715,0.00014638900756835938,0.00011277198791503906
0.00012373924255371094,0.12589287757873535,0.002953043869018554,0.010422,0.0001392364501953125,0.00010657310485839844
8.130073547363281e-05,0.07073640823364258,0.0017952784271240228,0.010278,0.000247955322265625,0.00019621849060058594
8.20159912109375e-05,0.08422398567199707,0.0025843368835449226,0.008268,0.0001373291015625,0.00010514259338378906
7.367134094238281e-05,0.09233689308166504,0.0013429687347412123,0.027391,0.00021123886108398438,0.000164031982421875
7.939338684082031e-05,0.06813526153564453,0.0008971905059814451,0.006968,0.0002357959747314453,0.0001895427703857422
8.559226989746094e-05,0.023313045501708984,0.0038699942626953115,0.030571,0.00013113021850585938,9.512901306152344e-05
8.630752563476562e-05,0.04514479637145996,0.0006460644683837884,0.008004,0.0001270771026611328,8.273124694824219e-05
0.00013899803161621094,0.08904290199279785,0.0012958459472656256,0.010915,0.0002002716064453125,0.00015425682067871094
9.34600830078125e-05,0.02160787582397461,0.0014156587982177733,0.02716,0.00011754035949707031,8.058547973632812e-05
8.606910705566406e-05,0.04583406448364258,0.001378472702026368,0.015508,0.00024199485778808594,0.00022268295288085938
7.43865966796875e-05,0.0557401180267334,0.0030784992218017577,0.0146,0.00013947486877441406,0.00012254714965820312
7.43865966796875e-05,0.06311368942260742,0.001083251693725586,0.005247,0.00011420249938964844,8.440017700195312e-05
8.58306884765625e-05,0.06803035736083984,0.003001396469116211,0.008246,0.000213623046875,0.00016427040100097656
9.775161743164062e-05,0.06214022636413574,0.0009621456604003908,0.004377,0.00010728836059570312,8.034706115722656e-05
0.00011324882507324219,0.05232977867126465,0.0021924508209228526,0.020963,0.000247955322265625,0.0001780986785888672
8.654594421386719e-05,0.05280756950378418,0.0011527978057861328,0.008038,0.0001971721649169922,0.00014734268188476562
0.00012946128845214844,0.06617283821105957,0.0011989385833740237,0.005076,0.0002105236053466797,0.000152587890625
9.417533874511719e-05,0.060967206954956055,0.0013075849609375002,0.015767,0.00020432472229003906,0.00015592575073242188
0.00011920928955078125,0.0791926383972168,0.0013691601715087893,0.006579,0.00024366378784179688,0.00019931793212890625
0.00010776519775390625,0.06763362884521484,0.009821248748779297,0.023122,0.00012803077697753906,8.273124694824219e-05
0.00011515617370605469,0.04609799385070801,0.004771270492553711,0.015372,0.00021839141845703125,0.00019288063049316406
8.153915405273438e-05,0.09945392608642578,0.0006827043914794939,0.02431,0.00012969970703125,9.441375732421875e-05
9.393692016601562e-05,0.08200669288635254,0.0032283565673828125,0.006234,0.00010919570922851562,7.677078247070312e-05
0.00010228157043457031,0.06841325759887695,0.0019456380310058589,0.012956,0.0002353191375732422,0.00019049644470214844
7.653236389160156e-05,0.09645962715148926,0.00139339909362793,0.014877,0.00022745132446289062,0.00017690658569335938
7.843971252441406e-05,0.1500394344329834,0.0010122566833496091,0.008236,0.00024127960205078125,0.000194549560546875
7.009506225585938e-05,0.12500786781311035,0.005428652633666993,0.016436,0.0002155303955078125,0.00016570091247558594
8.368492126464844e-05,0.12416338920593262,0.0013887857208251947,0.011199,0.00022673606872558594,0.00018787384033203125
8.606910705566406e-05,0.11154985427856445,0.000812477264404296,0.00909,0.00014662742614746094,0.00010752677917480469
8.96453857421875e-05,0.12414145469665527,0.01755022752380371,0.026824,0.00014519691467285156,0.00010633468627929688
0.00011539459228515625,0.09177494049072266,0.001921140060424804,0.01314,0.00012803077697753906,9.465217590332031e-05
6.67572021484375e-05,0.10979080200195312,0.009958838531494141,0.008953,0.00011301040649414062,8.225440979003906e-05
0.00010085105895996094,0.06320500373840332,0.0006028137512207035,0.006493,0.00010061264038085938,7.43865966796875e-05
7.700920104980469e-05,0.11330652236938477,0.0058360837707519524,0.009324,0.0001163482666015625,8.559226989746094e-05
0.0001823902130126953,0.049135684967041016,0.001568330932617188,0.023149,0.00010609626770019531,7.43865966796875e-05
7.867813110351562e-05,0.1049039363861084,0.029463319641113282,0.010344,0.00020575523376464844,0.00015807151794433594
0.00011420249938964844,0.0870809555053711,0.01405214208984375,0.024606,0.00010466575622558594,7.748603820800781e-05
9.751319885253906e-05,0.07825398445129395,0.009017250061035157,0.018625,0.00011157989501953125,8.034706115722656e-05
7.62939453125e-05,0.10476160049438477,0.005726464874267577,0.013893,0.00017404556274414062,0.00013566017150878906
7.367134094238281e-05,0.10978460311889648,0.0014156678771972651,0.011015,0.00011587142944335938,9.322166442871094e-05
0.00010466575622558594,0.08513164520263672,0.0024643084564208995,0.015846,0.00011706352233886719,9.226799011230469e-05
0.00011515617370605469,0.05852627754211426,0.003038809265136718,0.009461,0.00011563301086425781,9.107589721679688e-05
9.202957153320312e-05,0.08539748191833496,0.0031703141326904286,0.035088,0.00012731552124023438,9.298324584960938e-05
0.00010824203491210938,0.08937644958496094,0.0014357615356445294,0.043262,0.0002551078796386719,0.0002079010009765625
0.00010991096496582031,0.09153556823730469,0.0012901047821044925,0.028738,0.00022101402282714844,0.00016927719116210938
9.918212890625e-05,0.14061212539672852,0.0008947761993408215,0.027627,0.00011301040649414062,7.82012939453125e-05
8.678436279296875e-05,0.10715270042419434,0.0014189062042236356,0.053533,0.00023412704467773438,0.00019121170043945312
0.0001049041748046875,0.1419849395751953,0.0007742451934814459,0.055797,0.00021457672119140625,0.00017070770263671875
9.989738464355469e-05,0.15206313133239746,0.0008378654632568358,0.022834,0.00023126602172851562,0.00018262863159179688
0.00010013580322265625,0.16633844375610352,0.0014699063568115248,0.050322,0.00031948089599609375,0.0002200603485107422
0.00010013580322265625,0.15925240516662598,0.015065697341918944,0.018419,0.00014495849609375,0.00010585784912109375
8.726119995117188e-05,0.09300708770751953,0.0008507154846191418,0.02566,0.00023484230041503906,0.00018858909606933594
0.00018095970153808594,0.14547085762023926,0.0006747466583251968,0.023998,0.00012612342834472656,0.00010013580322265625
0.0001227855682373047,0.08496260643005371,0.001476197631835938,0.011942,0.00023555755615234375,0.0001652240753173828
8.559226989746094e-05,0.11455965042114258,0.007636865844726563,0.008135,0.00023174285888671875,0.0001838207244873047
0.00010347366333007812,0.1709749698638916,0.0007531098022460943,0.012811,0.00013136863708496094,0.00010514259338378906
0.00014472007751464844,0.09900116920471191,0.0009029240264892546,0.047461,0.00022363662719726562,0.0001704692840576172
9.775161743164062e-05,0.11049175262451172,0.001462964584350586,0.038223,0.00025844573974609375,0.00018787384033203125
0.00010824203491210938,0.12405896186828613,0.005950031646728516,0.019916,0.00021791458129882812,0.00017714500427246094
0.00013113021850585938,0.09055876731872559,0.0009016707305908207,0.011812,0.00011777877807617188,8.344650268554688e-05
0.0001575946807861328,0.13124299049377441,0.0013692990264892561,0.021604,0.00022077560424804688,0.00016760826110839844
0.00013256072998046875,0.09381675720214844,0.001297835693359375,0.00764,0.0002052783966064453,0.00015878677368164062
9.870529174804688e-05,0.027720212936401367,0.0009740554656982418,0.006616,0.00018405914306640625,0.0001513957977294922
8.320808410644531e-05,0.04032397270202637,0.0021655682220458987,0.005311,0.00016617774963378906,0.00013208389282226562
8.368492126464844e-05,0.044795989990234375,0.008021854263305664,0.003844,0.00012040138244628906,8.58306884765625e-05
7.748603820800781e-05,0.04796004295349121,0.001490969528198242,0.007686,0.00013756752014160156,0.00010180473327636719
9.846687316894531e-05,0.04501056671142578,0.008599356185913086,0.008763,0.0001385211944580078,0.00010085105895996094
9.918212890625e-05,0.0579373836517334,0.005768419448852539,0.020208,0.0001800060272216797,0.00013637542724609375
0.0001327991485595703,0.05695176124572754,0.0026352052154541014,0.006856,0.00017070770263671875,0.000156402587890625
0.00010514259338378906,0.04962587356567383,0.0023374253540039067,0.007597,0.00011587142944335938,8.392333984375e-05
7.796287536621094e-05,0.05063223838806152,0.01096250975036621,0.007426,0.00012922286987304688,0.00010919570922851562
8.20159912109375e-05,0.09100770950317383,0.0013628000640869137,0.01106,0.0002334117889404297,0.00016808509826660156
0.00010991096496582031,0.07945370674133301,0.031465369979858396,0.053358,0.00021958351135253906,0.0001659393310546875
0.0007801055908203125,0.08303642272949219,0.008665456069946289,0.008911,0.00010514259338378906,7.224082946777344e-05
0.00010228157043457031,0.1087636947631836,0.0012114163665771505,0.044847,0.00010919570922851562,8.153915405273438e-05
0.00010752677917480469,0.1214609146118164,0.001960649948120117,0.00677,0.00013017654418945312,9.965896606445312e-05
8.177757263183594e-05,0.13811826705932617,0.0012690849151611328,0.005816,0.0001983642578125,0.00015878677368164062
0.0005490779876708984,0.09712362289428711,0.001406938858032225,0.01793,0.00022840499877929688,0.00017023086547851562
9.298324584960938e-05,0.04881167411804199,0.0010615348358154302,0.022823,0.00012230873107910156,9.1552734375e-05
0.0001518726348876953,0.10459232330322266,0.0032446406707763668,0.006989,0.00011038780212402344,8.559226989746094e-05
7.128715515136719e-05,0.08727145195007324,0.001310694915771484,0.026168,0.0002598762512207031,0.0002129077911376953
0.0001010894775390625,0.08440184593200684,0.0008977431945800807,0.036132,0.00013566017150878906,9.298324584960938e-05
8.344650268554688e-05,0.07723593711853027,0.0012730840911865226,0.013501,0.00020837783813476562,0.00016951560974121094
9.5367431640625e-05,0.0808875560760498,0.0020232960205078133,0.008202,0.00021028518676757812,0.00016069412231445312
0.00016188621520996094,0.05207204818725586,0.0012352203369140613,0.029475,0.0001976490020751953,0.00015592575073242188
0.0001823902130126953,0.0702667236328125,0.0013692908020019531,0.010678,0.0001513957977294922,0.00011754035949707031
0.00011372566223144531,0.05870699882507324,0.016506007614135745,0.053935,0.00011873245239257812,9.751319885253906e-05
0.00012135505676269531,0.08433747291564941,0.0019645425567626947,0.008899,0.00011134147644042969,8.106231689453125e-05
9.822845458984375e-05,0.09062314033508301,0.012634062973022461,0.008234,0.0002205371856689453,0.00020241737365722656
7.390975952148438e-05,0.10688161849975586,0.0011748496704101566,0.005807,0.00024509429931640625,0.00019550323486328125
7.62939453125e-05,0.08163595199584961,0.0012979231109619127,0.019151,0.00017595291137695312,0.00012922286987304688
0.00015020370483398438,0.08080267906188965,0.00978779441833496,0.025805,0.00011563301086425781,8.7738037109375e-05
0.00013017654418945312,0.08982968330383301,0.0013411090393066413,0.012398,0.0002434253692626953,0.00019240379333496094
0.00010371208190917969,0.07459783554077148,0.0007407883300781255,0.010936,0.00012373924255371094,9.512901306152344e-05
0.0001971721649169922,0.0881967544555664,0.002566838302612305,0.00546,0.00012969970703125,9.274482727050781e-05
0.00012969970703125,0.0498044490814209,0.0023027522583007817,0.028273,0.0001304149627685547,9.226799011230469e-05
0.00010991096496582031,0.07143473625183105,0.012773142669677735,0.017002,0.00010776519775390625,8.273124694824219e-05
0.00017118453979492188,0.08758091926574707,0.0012285115966796864,0.016424,0.0001957416534423828,0.00015807151794433594
7.224082946777344e-05,0.08299040794372559,0.01071202670288086,0.030038,0.00022149085998535156,0.0001685619354248047
0.0001418590545654297,0.10254645347595215,0.008478795730590821,0.021813,0.00021123886108398438,0.0001647472381591797
0.00011539459228515625,0.15031147003173828,0.0018351257171630858,0.013391,0.0001125335693359375,8.273124694824219e-05
9.059906005859375e-05,0.1022641658782959,0.0021057713012695312,0.012227,0.00020885467529296875,0.0001595020294189453
8.535385131835938e-05,0.11146664619445801,0.002145132186889649,0.013472,0.0001614093780517578,0.00012421607971191406
0.00013184547424316406,0.0915215015411377,0.0030379540252685553,0.008445,0.0002503395080566406,0.0001983642578125
0.0001430511474609375,0.048955440521240234,0.0035696978454589842,0.006987,0.00022149085998535156,0.00015878677368164062
0.0001251697540283203,0.09604573249816895,0.002544952392578124,0.014625,0.00013065338134765625,0.00010275840759277344
0.00010275840759277344,0.07085585594177246,0.001002998016357422,0.008827,0.00021767616271972656,0.0001780986785888672
0.0001125335693359375,0.07138729095458984,0.0013590515594482447,0.034002,0.00022220611572265625,0.000179290771484375
0.00010085105895996094,0.08753538131713867,0.0008636119689941421,0.019391,0.000148773193359375,0.00011515617370605469
7.43865966796875e-05,0.08147573471069336,0.0008179703216552731,0.035677,0.00014352798461914062,9.036064147949219e-05
7.677078247070312e-05,0.13353490829467773,0.0024818755645751953,0.011998,0.0001239776611328125,0.0001125335693359375
9.059906005859375e-05,0.09597325325012207,0.0038854619903564425,0.034833,0.00020194053649902344,0.00015544891357421875
9.083747863769531e-05,0.08943057060241699,0.0024756360931396486,0.024433,0.00010561943054199219,7.843971252441406e-05
0.00010633468627929688,0.09872889518737793,0.0008680297851562501,0.004175,0.00023293495178222656,0.0001811981201171875
0.00010395050048828125,0.07895922660827637,0.0012616422271728512,0.004865,0.00011706352233886719,8.440017700195312e-05
0.00011134147644042969,0.05202078819274902,0.0009583392333984385,0.01748,0.00022792816162109375,0.00018739700317382812
8.249282836914062e-05,0.07593607902526855,0.0013409767150878906,0.005875,0.00021767616271972656,0.0001761913299560547
9.393692016601562e-05,0.0546267032623291,0.0012719354248046863,0.026665,0.00020432472229003906,0.00016808509826660156
0.00011730194091796875,0.04029273986816406,0.0007186693115234372,0.007008,0.00012946128845214844,8.988380432128906e-05
8.58306884765625e-05,0.04038524627685547,0.0019381610717773452,0.027991,0.00020384788513183594,0.000148773193359375
9.441375732421875e-05,0.0442967414855957,0.003568715530395507,0.009494,0.0002048015594482422,0.0001709461212158203
8.821487426757812e-05,0.03452587127685547,0.012828933746337891,0.018618,0.00021958351135253906,0.00015974044799804688
9.870529174804688e-05,0.06145906448364258,0.0010209823150634772,0.012098,0.0001227855682373047,8.58306884765625e-05
9.846687316894531e-05,0.06340551376342773,0.0008407436218261718,0.014841,0.0002448558807373047,0.00018930435180664062
9.5367431640625e-05,0.05823087692260742,0.005414570724487305,0.006488,0.00021409988403320312,0.0001780986785888672
0.00010657310485839844,0.06238508224487305,0.0006976109161376948,0.016361,0.0001266002655029297,8.916854858398438e-05
9.202957153320312e-05,0.03995656967163086,0.0006958993835449213,0.011133,0.00012135505676269531,9.107589721679688e-05
8.463859558105469e-05,0.07499289512634277,0.0012839533233642564,0.018485,0.00021600723266601562,0.0001659393310546875
7.295608520507812e-05,0.04438304901123047,0.02379260038757324,0.023806,0.00023412704467773438,0.00019288063049316406
0.00011420249938964844,0.08976054191589355,0.010180179244995117,0.009018,0.00022459030151367188,0.000179290771484375
7.700920104980469e-05,0.07704615592956543,0.002850534744262695,0.01668,0.0002300739288330078,0.00018644332885742188
6.580352783203125e-05,0.08379960060119629,0.0017266103668212894,0.004833,0.000133514404296875,9.894371032714844e-05
7.128715515136719e-05,0.10855579376220703,0.0006469785614013658,0.021458,0.00012969970703125,9.34600830078125e-05
0.000102996826171875,0.1406111717224121,0.013446811035156249,0.031147,0.0002257823944091797,0.0001678466796875
8.392333984375e-05,0.0895535945892334,0.0016120331726074202,0.023904,0.00016760826110839844,0.00012564659118652344
0.00012540817260742188,0.09390735626220703,0.0012877617187500023,0.036493,0.0002014636993408203,0.0001571178436279297
0.00014448165893554688,0.10058474540710449,0.003107355697631835,0.011867,0.00015854835510253906,0.00012373924255371094
0.0001513957977294922,0.0546112060546875,0.0007134907989501957,0.007022,0.00012111663818359375,8.702278137207031e-05
9.965896606445312e-05,0.03442239761352539,0.0012313654785156246,0.004937,0.0001785755157470703,0.0001418590545654297
0.00011324882507324219,0.0731501579284668,0.0008751760406494127,0.022183,0.0002238750457763672,0.0001876354217529297
0.00022459030151367188,0.0749521255493164,0.0013092086029052735,0.028655,0.00018668174743652344,0.00015854835510253906
0.00011134147644042969,0.08972382545471191,0.001284414672851562,0.0111,0.00020742416381835938,0.00016832351684570312
9.989738464355469e-05,0.09847903251647949,0.0013620856018066408,0.007128,0.0002281665802001953,0.00018739700317382812
8.845329284667969e-05,0.11707544326782227,0.0024830821685791014,0.014607,0.0001227855682373047,8.821487426757812e-05
0.000118255615234375,0.09228920936584473,0.0013259804840087888,0.034088,0.00024437904357910156,0.0001659393310546875
9.942054748535156e-05,0.15029239654541016,0.001310542953491211,0.007587,0.0002067089080810547,0.00016117095947265625
0.00011229515075683594,0.12732172012329102,0.0011887421264648434,0.011086,0.00011777877807617188,8.702278137207031e-05
7.843971252441406e-05,0.11635684967041016,0.0006579279022216802,0.008067,0.000110626220703125,7.987022399902344e-05
7.152557373046875e-05,0.13300704956054688,0.0028636662445068357,0.030879,0.0002243518829345703,0.0001862049102783203
7.939338684082031e-05,0.09138774871826172,0.0012854985809326175,0.017165,0.00020599365234375,0.00015974044799804688
0.00011134147644042969,0.14247369766235352,0.004780914718627929,0.017593,0.00021219253540039062,0.00016617774963378906
0.00010585784912109375,0.0922098159790039,0.0025199503326416017,0.010435,0.00010919570922851562,8.344650268554688e-05
9.918212890625e-05,0.08760356903076172,0.026196839859008787,0.008973,0.0002765655517578125,0.00027632713317871094
8.058547973632812e-05,0.06523275375366211,0.0011715296325683598,0.014844,0.00020742416381835938,0.00015425682067871094
0.00011849403381347656,0.059572458267211914,0.000624764144897462,0.027537,0.00010466575622558594,8.106231689453125e-05
9.751319885253906e-05,0.11964130401611328,0.0005997330932617194,0.014372,9.655952453613281e-05,7.43865966796875e-05
8.249282836914062e-05,0.07535099983215332,0.0016970889892578122,0.011641,0.00010991096496582031,8.726119995117188e-05
9.059906005859375e-05,0.08016633987426758,0.0017593370971679696,0.014044,0.0001163482666015625,8.058547973632812e-05
9.822845458984375e-05,0.060708045959472656,0.0015647636413574223,0.0339,0.00011730194091796875,8.58306884765625e-05
0.00010609626770019531,0.0654294490814209,0.004240879180908203,0.010347,0.000171661376953125,0.00014638900756835938
7.224082946777344e-05,0.07014966011047363,0.02816401449584961,0.015386,0.00010132789611816406,7.939338684082031e-05
7.486343383789062e-05,0.07834601402282715,0.003331278335571286,0.035638,0.00011324882507324219,8.654594421386719e-05
0.0001087188720703125,0.08801937103271484,0.008455889343261719,0.020676,0.00019812583923339844,0.0001556873321533203
6.604194641113281e-05,0.11007213592529297,0.0012016882324218754,0.00531,0.00013208389282226562,0.00010156631469726562
9.822845458984375e-05,0.09388947486877441,0.00544032926940918,0.028721,0.000255584716796875,0.0002048015594482422
7.43865966796875e-05,0.07909440994262695,0.0013332645721435554,0.013293,0.00022125244140625,0.00017547607421875
7.414817810058594e-05,0.09940195083618164,0.012325805908203126,0.007194,0.00010728836059570312,7.748603820800781e-05
0.00011348724365234375,0.09712004661560059,0.0062272436370849615,0.023201,0.00011348724365234375,8.296966552734375e-05
8.535385131835938e-05,0.08200693130493164,0.011432865936279298,0.008693,0.00012183189392089844,8.845329284667969e-05
0.00010919570922851562,0.09616208076477051,0.0010276384124755858,0.005974,0.00024247169494628906,0.0001876354217529297
7.915496826171875e-05,0.042114973068237305,0.0011686202087402347,0.004696,0.00015687942504882812,0.00010848045349121094
8.7738037109375e-05,0.06770920753479004,0.003932814102172853,0.03027,0.0001087188720703125,7.891654968261719e-05
0.0001087188720703125,0.08297252655029297,0.00116283544921875,0.006581,0.0001895427703857422,0.00014328956604003906
0.00012421607971191406,0.046146392822265625,0.0020163180847167974,0.010648,0.000171661376953125,0.00013399124145507812
8.511543273925781e-05,0.04114556312561035,0.0013639058837890622,0.007099,0.0001957416534423828,0.00015735626220703125
9.679794311523438e-05,0.048651695251464844,0.005853198425292968,0.019258,0.0001544952392578125,0.00010967254638671875
0.00010204315185546875,0.04926443099975586,0.0009182151031494144,0.010055,0.00013947486877441406,9.822845458984375e-05
9.179115295410156e-05,0.057225704193115234,0.0030704663543701174,0.029647,0.00010752677917480469,7.677078247070312e-05
9.942054748535156e-05,0.06941008567810059,0.004700449752807617,0.009325,0.00010347366333007812,7.462501525878906e-05
0.00010347366333007812,0.07890701293945312,0.0015668683166503907,0.006763,0.00011324882507324219,8.440017700195312e-05
0.00014328956604003906,0.0968937873840332,0.0013790470733642587,0.008136,0.0002601146697998047,0.000202178955078125
7.486343383789062e-05,0.07829499244689941,0.0013138134765625,0.008345,0.00022220611572265625,0.00017499923706054688
9.393692016601562e-05,0.08429336547851562,0.0015566712036132815,0.007611,0.0001323223114013672,9.942054748535156e-05
0.00019788742065429688,0.04353070259094238,0.0007956687316894515,0.015814,0.0001347064971923828,0.00010013580322265625
0.00010585784912109375,0.11501741409301758,0.0030845591735839846,0.01678,0.00021529197692871094,0.00016498565673828125
8.630752563476562e-05,0.09508395195007324,0.004238883758544922,0.009299,0.00011348724365234375,8.463859558105469e-05
0.00010991096496582031,0.06951379776000977,0.0024443971099853516,0.023656,0.00025081634521484375,0.0001957416534423828
7.772445678710938e-05,0.08555912971496582,0.0013321029663085938,0.01005,0.00023174285888671875,0.00017499923706054688
8.606910705566406e-05,0.0642247200012207,0.0012529628906249998,0.004759,0.00012874603271484375,9.179115295410156e-05
0.00015211105346679688,0.0637352466583252,0.0009022386779785159,0.006226,0.00013017654418945312,8.988380432128906e-05
0.00010585784912109375,0.04303932189941406,0.008112123992919922,0.008447,0.00012087821960449219,8.988380432128906e-05
9.751319885253906e-05,0.04665970802307129,0.005060254516601563,0.00531,0.00011467933654785156,8.440017700195312e-05
0.0001201629638671875,0.07370328903198242,0.0016948603668212898,0.008771,0.0002105236053466797,0.00016021728515625
0.00010204315185546875,0.06838011741638184,0.0013750314941406248,0.012026,0.00023889541625976562,0.00019216537475585938
9.870529174804688e-05,0.06079602241516113,0.005391660476684571,0.004049,0.00017952919006347656,0.00014638900756835938
8.296966552734375e-05,0.05769491195678711,0.002130131790161133,0.015453,0.00018215179443359375,0.0001392364501953125
0.00012564659118652344,0.08321881294250488,0.0029652658081054696,0.00794,0.00023818016052246094,0.00019168853759765625
0.0022084712982177734,0.06681180000305176,0.0013623105163574206,0.021163,0.00022220611572265625,0.00018858909606933594
0.00010228157043457031,0.0674736499786377,0.0028217768707275393,0.005546,0.0002205371856689453,0.00017023086547851562
7.796287536621094e-05,0.09050655364990234,0.0013008259735107428,0.008929,0.0002162456512451172,0.0001652240753173828
0.0001308917999267578,0.07996726036071777,0.001350454376220703,0.013802,0.0002148151397705078,0.00016450881958007812
9.441375732421875e-05,0.08321785926818848,0.001959503219604492,0.007927,0.00023818016052246094,0.00019478797912597656
0.00011897087097167969,0.14610815048217773,0.0013729951934814445,0.020042,0.0002353191375732422,0.0001914501190185547
8.535385131835938e-05,0.08933067321777344,0.0012617185668945263,0.067667,0.0001442432403564453,0.00011301040649414062
0.00010514259338378906,0.1417238712310791,0.0011612104492187483,0.028067,0.00022292137145996094,0.00017642974853515625
0.00011086463928222656,0.13800907135009766,0.01650405921936035,0.01335,0.00021219253540039062,0.00018024444580078125
8.344650268554688e-05,0.11345434188842773,0.002279868515014648,0.005067,0.00019621849060058594,0.0001544952392578125
0.00013184547424316406,0.06504559516906738,0.0013908108978271487,0.021047,0.00021719932556152344,0.00018286705017089844
0.0001232624053955078,0.04365420341491699,0.00272353173828125,0.004059,0.00013971328735351562,0.00010561943054199219
9.059906005859375e-05,0.07722830772399902,0.0007900163269042998,0.06734,0.00018453598022460938,0.00013518333435058594
6.914138793945312e-05,0.08059859275817871,0.017727765884399414,0.015035,0.00012302398681640625,8.702278137207031e-05
0.00012183189392089844,0.12221956253051758,0.001303748016357422,0.00462,0.00017023086547851562,0.00012922286987304688
0.00010275840759277344,0.10136055946350098,0.0012757368927001946,0.022512,0.00020241737365722656,0.00015735626220703125
7.82012939453125e-05,0.06578493118286133,0.047769513031005864,0.027679,0.0001571178436279297,0.00012254714965820312
8.440017700195312e-05,0.10062003135681152,0.0012513568878173825,0.007825,0.00010991096496582031,8.225440979003906e-05
0.00011348724365234375,0.06164884567260742,0.0013294383392333988,0.011564,0.00022602081298828125,0.00016236305236816406
8.082389831542969e-05,0.05583524703979492,0.0019377440032958982,0.005844,0.00014209747314453125,0.00010991096496582031
0.00010204315185546875,0.04829859733581543,0.0008711592254638661,0.029794,0.0002510547637939453,0.00020503997802734375
0.00010752677917480469,0.04441118240356445,0.010170204879760746,0.040648,0.0001513957977294922,9.250640869140625e-05
0.00010609626770019531,0.054662466049194336,0.0010987784881591797,0.011273,0.00016880035400390625,0.0001308917999267578
7.534027099609375e-05,0.05330491065979004,0.010179981994628905,0.01895,0.0002415180206298828,0.00019884109497070312
8.893013000488281e-05,0.04373669624328613,0.0011987724456787108,0.005059,0.0001881122589111328,0.00015783309936523438
0.00010824203491210938,0.08043384552001953,0.004690615295410157,0.012301,0.00022411346435546875,0.00017881393432617188
9.918212890625e-05,0.03999733924865723,0.000850378860473633,0.006311,0.00018405914306640625,0.00014972686767578125
0.00010347366333007812,0.04326581954956055,0.0025432113952636717,0.003968,0.0001239776611328125,8.392333984375e-05
0.0001628398895263672,0.043054819107055664,0.004815481674194336,0.016888,0.0001316070556640625,9.608268737792969e-05
0.00010371208190917969,0.0608673095703125,0.0006300837554931646,0.008596,0.00011467933654785156,9.1552734375e-05
9.465217590332031e-05,0.06734132766723633,0.0013633072814941416,0.028779,0.000240325927734375,0.00019073486328125
0.00010085105895996094,0.08046984672546387,0.02223244984436035,0.027397,0.00021338462829589844,0.00016188621520996094
8.20159912109375e-05,0.10649824142456055,0.001312820404052735,0.030507,0.00020170211791992188,0.0001544952392578125
9.012222290039062e-05,0.0785055160522461,0.001245569869995116,0.022103,0.0001995563507080078,0.0001533031463623047
0.0001468658447265625,0.0943903923034668,0.0018936163787841801,0.014537,0.00020003318786621094,0.0001518726348876953
0.00010561943054199219,0.08082985877990723,0.0006833975677490237,0.015937,0.0001220703125,8.797645568847656e-05
0.00010538101196289062,0.0699620246887207,0.020949251724243164,0.028499,0.00014925003051757812,0.00010824203491210938
0.0001964569091796875,0.10928106307983398,0.0012639020233154302,0.021522,0.00016427040100097656,0.0001201629638671875
0.00010704994201660156,0.05672287940979004,0.013798076324462893,0.058695,0.00010585784912109375,7.796287536621094e-05
7.319450378417969e-05,0.10369443893432617,0.0055554028625488285,0.007663,0.00012993812561035156,9.870529174804688e-05
9.632110595703125e-05,0.10389256477355957,0.0008261111602783193,0.025239,0.00010371208190917969,8.0108642578125e-05
0.00010561943054199219,0.1054074764251709,0.011634301376342773,0.018925,0.0001685619354248047,0.00012969970703125
0.00011324882507324219,0.07778000831604004,0.002573708923339844,0.003567,0.0001201629638671875,9.72747802734375e-05
0.00018024444580078125,0.14084076881408691,0.0013797761077880858,0.007163,0.0002567768096923828,0.00020885467529296875
0.0001690387725830078,0.06596159934997559,0.0019387229919433577,0.022225,0.0002224445343017578,0.00017952919006347656
0.00011277198791503906,0.08543539047241211,0.001805788757324219,0.004148,0.00022554397583007812,0.0001697540283203125
8.726119995117188e-05,0.06348800659179688,0.0008609256134033197,0.008389,0.00022673606872558594,0.0001838207244873047
9.298324584960938e-05,0.07625389099121094,0.011583813079833985,0.015666,0.00011181831359863281,8.940696716308594e-05
0.00011444091796875,0.05912637710571289,0.007581242111206053,0.022197,0.00013017654418945312,0.00011968612670898438
0.0001087188720703125,0.11848235130310059,0.005149090591430663,0.021884,0.00020313262939453125,0.00015497207641601562
0.000110626220703125,0.06564855575561523,0.003150291915893555,0.004579,0.0001926422119140625,0.00014662742614746094
0.0001583099365234375,0.07648515701293945,0.0014267658843994148,0.015711,0.00022864341735839844,0.0001823902130126953
0.0002033710479736328,0.13587045669555664,0.0031637033691406247,0.014876,0.00024318695068359375,0.00018930435180664062
0.00010824203491210938,0.07796859741210938,0.03292535136413574,0.015543,0.00022292137145996094,0.00016641616821289062
0.00011754035949707031,0.06390810012817383,0.0011600545349121083,0.019456,0.00021910667419433594,0.00017499923706054688
9.083747863769531e-05,0.11228251457214355,0.002808874038696292,0.058896,0.00013947486877441406,0.00010371208190917969
0.00013208389282226562,0.15230321884155273,0.016131708450317382,0.024805,0.00020575523376464844,0.00015783309936523438
7.152557373046875e-05,0.10893678665161133,0.03640802560424805,0.030219,0.00022649765014648438,0.00018167495727539062
0.00010728836059570312,0.12755084037780762,0.0060620555572509765,0.005882,0.00023055076599121094,0.0001671314239501953
0.00017213821411132812,0.06433844566345215,0.0012384763488769504,0.058874,0.00022292137145996094,0.0001678466796875
8.368492126464844e-05,0.2025291919708252,0.0013431982421874995,0.01506,0.00019931793212890625,0.00015234947204589844
8.940696716308594e-05,0.11330270767211914,0.001376639144897461,0.024832,0.00020575523376464844,0.00015997886657714844
0.00013136863708496094,0.14350175857543945,0.0012157939147949236,0.026055,0.00014281272888183594,0.00011038780212402344
9.846687316894531e-05,0.1701056957244873,0.0014502467956542947,0.068816,0.000232696533203125,0.00018858909606933594
0.00012135505676269531,0.11458849906921387,0.011877285034179688,0.038368,0.00021386146545410156,0.0001647472381591797
7.62939453125e-05,0.15218687057495117,0.001413875091552736,0.016612,0.00021505355834960938,0.00017142295837402344
0.00010085105895996094,0.18088936805725098,0.0009111452636718746,0.006394,0.0001709461212158203,0.00012421607971191406
8.7738037109375e-05,0.24111676216125488,0.003982839889526368,0.011805,0.0002162456512451172,0.00017547607421875
0.000118255615234375,0.11996984481811523,0.0013181762542724615,0.011066,0.00018906593322753906,0.0001373291015625
0.00010466575622558594,0.04187631607055664,0.0010426177978515626,0.00475,0.00011229515075683594,8.177757263183594e-05
0.00011086463928222656,0.04536581039428711,0.0022123554382324218,0.005634,0.00011205673217773438,8.320808410644531e-05
8.869171142578125e-05,0.04158830642700195,0.0007452728729248044,0.007602,0.00010728836059570312,9.918212890625e-05
0.00010323524475097656,0.05076408386230469,0.0007964998931884772,0.012353,0.0002181529998779297,0.00017213821411132812
0.00017642974853515625,0.05631232261657715,0.0008805652618408197,0.01165,0.00018262863159179688,0.0001544952392578125
6.29425048828125e-05,0.07404661178588867,0.001349852600097656,0.004335,0.0002105236053466797,0.00017333030700683594
8.034706115722656e-05,0.07769656181335449,0.007953737884521483,0.026544,0.00023698806762695312,0.0001742839813232422
0.00010824203491210938,0.08799099922180176,0.003268147552490233,0.034762,0.00022912025451660156,0.00018358230590820312
0.00010704994201660156,0.07229781150817871,0.0036336972961425774,0.027674,0.00017380714416503906,0.00013446807861328125
9.512901306152344e-05,0.09597969055175781,0.0015901684112548829,0.007593,0.00013065338134765625,9.72747802734375e-05
9.560585021972656e-05,0.09559941291809082,0.0026153638916015624,0.011417,0.00010180473327636719,8.106231689453125e-05
0.00017881393432617188,0.08268880844116211,0.009585841873168945,0.011997,0.00010538101196289062,8.153915405273438e-05
9.846687316894531e-05,0.1356983184814453,0.0021076859893798825,0.007106,0.00023174285888671875,0.00020265579223632812
9.989738464355469e-05,0.08394527435302734,0.00900301643371582,0.006915,0.00021219253540039062,0.00016117095947265625
0.0001227855682373047,0.07193160057067871,0.006024743591308593,0.013414,0.0002193450927734375,0.00018262863159179688
9.679794311523438e-05,0.06616687774658203,0.007539934265136719,0.006913,0.00015115737915039062,0.00010824203491210938
8.96453857421875e-05,0.06488347053527832,0.0073557113189697265,0.008548,0.00010514259338378906,7.677078247070312e-05
7.557868957519531e-05,0.09144282341003418,0.0012280019683837892,0.029883,0.00011539459228515625,8.034706115722656e-05
9.322166442871094e-05,0.09789729118347168,0.0011605279541015631,0.018365,0.00010228157043457031,7.843971252441406e-05
8.797645568847656e-05,0.05509591102600098,0.0006650375671386714,0.015093,0.000110626220703125,8.726119995117188e-05
8.749961853027344e-05,0.08573389053344727,0.0017170037536621092,0.004922,0.00011372566223144531,8.678436279296875e-05
0.00010609626770019531,0.05552506446838379,0.001467013961791992,0.006268,0.00014328956604003906,0.00012636184692382812
0.00011444091796875,0.08408546447753906,0.0023270582885742182,0.009303,0.00011420249938964844,8.869171142578125e-05
8.273124694824219e-05,0.04717302322387695,0.0010526140136718765,0.017483,0.00011157989501953125,8.225440979003906e-05
8.225440979003906e-05,0.048009395599365234,0.0008374608764648434,0.010949,9.703636169433594e-05,7.534027099609375e-05
8.916854858398438e-05,0.051753997802734375,0.0025980877685546876,0.020395,0.00011086463928222656,7.772445678710938e-05
8.511543273925781e-05,0.055219173431396484,0.0010377837982177736,0.013866,0.000202178955078125,0.00016117095947265625
0.00010228157043457031,0.03910088539123535,0.0007859733886718748,0.025318,0.00019073486328125,0.0001506805419921875
8.106231689453125e-05,0.0657193660736084,0.00874182421875,0.022203,0.0002224445343017578,0.00017261505126953125
7.343292236328125e-05,0.08498144149780273,0.0006070285491943349,0.023782,0.0001430511474609375,9.942054748535156e-05
9.202957153320312e-05,0.08318066596984863,0.0011472093353271512,0.032399,0.00010943412780761719,7.772445678710938e-05
8.511543273925781e-05,0.12166643142700195,0.014465646774291992,0.009993,0.000102996826171875,7.748603820800781e-05
0.00010609626770019531,0.077239990234375,0.0030276921386718754,0.006963,0.00022292137145996094,0.00017452239990234375
7.915496826171875e-05,0.07798433303833008,0.005498653945922851,0.011065,0.00013375282287597656,8.96453857421875e-05
8.869171142578125e-05,0.11871194839477539,0.001307826934814453,0.007764,0.0002009868621826172,0.00015354156494140625
8.869171142578125e-05,0.06977152824401855,0.0013672498626708975,0.027258,0.00022172927856445312,0.000171661376953125
0.00013756752014160156,0.12073493003845215,0.0013207824859619126,0.018884,0.00020813941955566406,0.000179290771484375
0.000102996826171875,0.1266312599182129,0.001481891433715821,0.012483,0.0002269744873046875,0.00018215179443359375
0.00011539459228515625,0.11343026161193848,0.001390823791503907,0.019652,0.0002224445343017578,0.00017261505126953125
6.723403930664062e-05,0.07450032234191895,0.008689698150634766,0.011172,0.0002205371856689453,0.00017833709716796875
0.00017952919006347656,0.10325074195861816,0.0011436820831298815,0.020216,0.00021004676818847656,0.0001621246337890625
9.679794311523438e-05,0.12287139892578125,0.0013605945129394545,0.042898,0.00022125244140625,0.0001842975616455078
9.560585021972656e-05,0.09891843795776367,0.00465331118774414,0.028968,0.0002276897430419922,0.00019884109497070312
9.918212890625e-05,0.10692524909973145,0.0023588589630126958,0.024679,0.00020813941955566406,0.00016736984252929688
0.0001761913299560547,0.12730002403259277,0.0013613076019287108,0.01277,0.00021123886108398438,0.00017333030700683594
0.0001049041748046875,0.06058478355407715,0.0011016171722412118,0.011397,0.00021338462829589844,0.00015544891357421875
8.511543273925781e-05,0.06924939155578613,0.009786789611816407,0.015971,0.0002281665802001953,0.00017905235290527344
9.417533874511719e-05,0.07590222358703613,0.013067594604492187,0.035545,0.00020122528076171875,0.0001556873321533203
8.821487426757812e-05,0.05748701095581055,0.0010916347808837892,0.015493,0.00019097328186035156,0.00016069412231445312
0.00010991096496582031,0.0549318790435791,0.008515027374267577,0.027706,0.00015115737915039062,0.00011396408081054688
0.00010943412780761719,0.05881643295288086,0.005003459060668944,0.035012,0.00012111663818359375,9.417533874511719e-05
0.0001342296600341797,0.06932210922241211,0.0072974748840332025,0.014401,0.00018858909606933594,0.00014781951904296875
0.00013208389282226562,0.08408999443054199,0.0013115883636474618,0.026545,0.00013518333435058594,0.00010943412780761719
7.295608520507812e-05,0.08499598503112793,0.00744636231994629,0.020384,0.00013494491577148438,9.703636169433594e-05
7.414817810058594e-05,0.11952471733093262,0.000968013397216797,0.005959,0.00011229515075683594,9.34600830078125e-05
8.225440979003906e-05,0.11408495903015137,0.002888185867309571,0.013541,0.0001125335693359375,8.344650268554688e-05
0.0001163482666015625,0.026850461959838867,0.004188051330566406,0.020288,0.0002796649932861328,0.00018835067749023438
0.00010228157043457031,0.03565669059753418,0.002067677993774414,0.007105,0.00017118453979492188,0.00012874603271484375
8.273124694824219e-05,0.07497239112854004,0.0013653032073974612,0.006899,0.00018405914306640625,0.0001373291015625
8.630752563476562e-05,0.05898475646972656,0.0015665215148925778,0.029436,0.00011849403381347656,8.726119995117188e-05
8.58306884765625e-05,0.0685584545135498,0.002229070816040039,0.006215,0.00022554397583007812,0.00017642974853515625
8.606910705566406e-05,0.030506610870361328,0.006573917419433594,0.019243,0.00017690658569335938,0.0001437664031982422
0.00011229515075683594,0.0915215015411377,0.0011910697479248049,0.013748,0.000141143798828125,9.298324584960938e-05
0.00014066696166992188,0.07859516143798828,0.0011607908935546878,0.007428,0.00014257431030273438,9.965896606445312e-05
0.00012969970703125,0.04518532752990723,0.0018971221771240249,0.027266,0.00012135505676269531,9.34600830078125e-05
0.0001316070556640625,0.08998727798461914,0.0012925048828125,0.014775,0.00020313262939453125,0.00016117095947265625
9.059906005859375e-05,0.07719278335571289,0.0021786694335937497,0.006145,0.000232696533203125,0.00020694732666015625
9.298324584960938e-05,0.07489347457885742,0.00089953874206543,0.010839,0.000217437744140625,0.00017952919006347656
9.369850158691406e-05,0.06645441055297852,0.0007994325561523422,0.028733,0.00015211105346679688,0.00010728836059570312
7.915496826171875e-05,0.08251643180847168,0.0048253755798339844,0.007776,0.0001125335693359375,8.940696716308594e-05
9.441375732421875e-05,0.09064435958862305,0.002328414199829102,0.013602,0.00022554397583007812,0.00017976760864257812
9.894371032714844e-05,0.08173513412475586,0.0024209280548095694,0.018769,0.0002162456512451172,0.0001785755157470703
7.939338684082031e-05,0.10992217063903809,0.006587855087280273,0.013214,0.0001392364501953125,0.00011420249938964844
7.796287536621094e-05,0.05511879920959473,0.000843658981323242,0.020815,0.0002276897430419922,0.0001804828643798828
0.00010895729064941406,0.04690408706665039,0.0006621074523925768,0.020941,0.00013065338134765625,8.845329284667969e-05
9.655952453613281e-05,0.08580827713012695,0.0040622978210449225,0.018875,0.0002334117889404297,0.0001819133758544922
9.846687316894531e-05,0.0989832878112793,0.002869763458251953,0.008262,0.00014138221740722656,0.00010919570922851562
8.320808410644531e-05,0.06844663619995117,0.007184973342895508,0.016742,0.0001125335693359375,8.368492126464844e-05
9.274482727050781e-05,0.14655089378356934,0.0026731525115966798,0.026407,0.00022363662719726562,0.000179290771484375
0.0001392364501953125,0.08314061164855957,0.0006851997833251956,0.005677,0.00012612342834472656,9.34600830078125e-05
7.843971252441406e-05,0.06395220756530762,0.00853103350830078,0.006908,0.00013899803161621094,0.00010538101196289062
0.00010848045349121094,0.11311769485473633,0.002126920913696289,0.007576,0.00012564659118652344,9.965896606445312e-05
8.487701416015625e-05,0.08772087097167969,0.007448192504882812,0.012146,0.00022864341735839844,0.00018405914306640625
8.463859558105469e-05,0.05700421333312988,0.0034838746643066406,0.00464,0.00021266937255859375,0.00016450881958007812
0.00013256072998046875,0.08315253257751465,0.002733404159545899,0.014875,0.00022077560424804688,0.00018095970153808594
9.417533874511719e-05,0.08357071876525879,0.0008809164886474617,0.022337,0.0002186298370361328,0.000179290771484375
0.00018906593322753906,0.06807446479797363,0.004713304840087891,0.013489,0.00014328956604003906,0.00011110305786132812
7.891654968261719e-05,0.08018374443054199,0.009223242385864257,0.017992,0.0001723766326904297,0.0001285076141357422
9.393692016601562e-05,0.0833883285522461,0.006999603668212888,0.035159,0.00018835067749023438,0.00014352798461914062
8.463859558105469e-05,0.08604311943054199,0.001067593811035156,0.004602,0.00010824203491210938,8.034706115722656e-05
0.00011301040649414062,0.10893011093139648,0.01534822346496582,0.013082,0.00011539459228515625,8.463859558105469e-05
0.00011372566223144531,0.08047842979431152,0.016059297134399415,0.021098,0.000110626220703125,8.392333984375e-05
7.128715515136719e-05,0.10860967636108398,0.002382132736206055,0.008109,0.00023126602172851562,0.00018405914306640625
7.176399230957031e-05,0.09734630584716797,0.0008545216674804706,0.042613,0.0002181529998779297,0.00017452239990234375
6.890296936035156e-05,0.11756753921508789,0.014163820205688477,0.018639,0.00020837783813476562,0.00010132789611816406
0.000110626220703125,0.07731103897094727,0.0006617067718505849,0.02816,0.00010824203491210938,7.581710815429688e-05
0.00010657310485839844,0.049469709396362305,0.001777571502685548,0.015884,9.417533874511719e-05,7.128715515136719e-05
0.00010395050048828125,0.08397364616394043,0.005199347412109375,0.006363,0.00010538101196289062,8.082389831542969e-05
0.00010156631469726562,0.1187124252319336,0.0009095798797607423,0.008893,0.0001480579376220703,0.00011396408081054688
0.00012993812561035156,0.060961008071899414,0.0006278366088867185,0.0206,0.00010895729064941406,8.106231689453125e-05
7.748603820800781e-05,0.06881880760192871,0.0006304644470214848,0.009087,0.00010704994201660156,7.915496826171875e-05
0.00012183189392089844,0.07077312469482422,0.004844070785522462,0.022982,0.00012111663818359375,8.96453857421875e-05
0.00012183189392089844,0.0652618408203125,0.006117348358154296,0.013978,0.00010466575622558594,7.510185241699219e-05
7.367134094238281e-05,0.0792229175567627,0.0009268810882568359,0.005411,0.00010538101196289062,8.344650268554688e-05
0.00011134147644042969,0.07973980903625488,0.00566947639465332,0.009745,0.0002117156982421875,0.00016498565673828125
9.036064147949219e-05,0.05675029754638672,0.0005901732635498046,0.00498,0.00011467933654785156,8.726119995117188e-05
0.00010919570922851562,0.06447744369506836,0.0012010873107910144,0.031272,0.00010776519775390625,8.082389831542969e-05
7.891654968261719e-05,0.0641171932220459,0.0019964462890625003,0.008761,0.0002429485321044922,0.0001919269561767578
9.965896606445312e-05,0.06635665893554688,0.0074457916412353515,0.010659,0.00021123886108398438,0.00016307830810546875
0.00011086463928222656,0.07899904251098633,0.001090019699096681,0.019079,0.00017070770263671875,0.00012159347534179688
7.653236389160156e-05,0.07476234436035156,0.0015338665313720697,0.015643,0.0002090930938720703,0.00016117095947265625
7.605552673339844e-05,0.08601117134094238,0.002200329223632813,0.014159,0.00022530555725097656,0.00017595291137695312
0.00012755393981933594,0.06652307510375977,0.0011274230346679688,0.013089,0.00012803077697753906,8.821487426757812e-05
0.00010371208190917969,0.05539345741271973,0.0007143053894042972,0.012362,0.00012183189392089844,9.703636169433594e-05
0.00011754035949707031,0.06000113487243652,0.001344948638916016,0.024811,0.0002155303955078125,0.00016260147094726562
0.00013566017150878906,0.06410789489746094,0.0013441220550537113,0.011597,0.00022792816162109375,0.00021457672119140625
0.00011801719665527344,0.04887223243713379,0.0010761365051269534,0.006363,0.000186920166015625,0.000141143798828125
0.00010991096496582031,0.08169102668762207,0.0011786963348388683,0.015662,0.00016808509826660156,0.0001251697540283203
0.00011658668518066406,0.0782468318939209,0.0027084795227050786,0.010426,0.00021648406982421875,0.00017404556274414062
9.918212890625e-05,0.08026480674743652,0.000904940109252933,0.03627,0.00021266937255859375,0.0001766681671142578
8.153915405273438e-05,0.09197592735290527,0.0013489196777343743,0.012075,0.00021219253540039062,0.00016951560974121094
0.00013709068298339844,0.07068181037902832,0.002029268142700196,0.010528,0.00019884109497070312,0.00017070770263671875
9.369850158691406e-05,0.038462162017822266,0.0007773328552246094,0.005999,0.0001780986785888672,0.00014328956604003906
0.00011944770812988281,0.031184911727905273,0.002788266891479492,0.023181,0.00020551681518554688,0.00016760826110839844
0.00010275840759277344,0.05094599723815918,0.014544265075683594,0.008404,0.00023651123046875,0.0001747608184814453
0.00011491775512695312,0.04896903038024902,0.0022032214202880856,0.012321,0.00020956993103027344,0.00015473365783691406
0.00010704994201660156,0.03468608856201172,0.0010556327056884763,0.00538,0.00011324882507324219,8.535385131835938e-05
0.00010919570922851562,0.04318118095397949,0.0032708602752685514,0.034091,0.00012159347534179688,8.249282836914062e-05
8.749961853027344e-05,0.05783867835998535,0.003692696701049804,0.030564,0.00024700164794921875,0.00018286705017089844
9.1552734375e-05,0.061043739318847656,0.0007206396636962892,0.008494,0.00017714500427246094,0.00013875961303710938
0.00010204315185546875,0.06950616836547852,0.00716840902709961,0.012761,0.00020456314086914062,0.00015974044799804688
9.465217590332031e-05,0.09945178031921387,0.0007744438934326157,0.015845,0.00013685226440429688,9.059906005859375e-05
9.274482727050781e-05,0.11831903457641602,0.009571011642456054,0.018071,0.00011777877807617188,8.606910705566406e-05
7.104873657226562e-05,0.06965923309326172,0.006646513793945312,0.021752,0.00021648406982421875,0.00016117095947265625
7.653236389160156e-05,0.12323522567749023,0.009530545684814453,0.014678,0.00014066696166992188,9.655952453613281e-05
8.893013000488281e-05,0.08816170692443848,0.005414802124023437,0.011223,0.00010013580322265625,7.62939453125e-05
7.486343383789062e-05,0.09735846519470215,0.0034143832092285156,0.007437,0.00022864341735839844,0.00018525123596191406
0.00010418891906738281,0.1057271957397461,0.0015769434204101554,0.026401,0.00022292137145996094,0.0001800060272216797
9.489059448242188e-05,0.06350064277648926,0.004648108917236327,0.055369,0.0002396106719970703,0.00018525123596191406
7.677078247070312e-05,0.060030460357666016,0.0012188354339599597,0.031841,0.0001850128173828125,0.0001621246337890625
0.00018358230590820312,0.09860062599182129,0.000751083801269533,0.026277,0.00020837783813476562,0.00016379356384277344
8.273124694824219e-05,0.10296797752380371,0.0019936043395996084,0.020011,0.0002033710479736328,0.00015997886657714844
0.00010228157043457031,0.11512279510498047,0.0013864021759033215,0.041677,0.00025200843811035156,0.00018906593322753906
0.00018310546875,0.09831762313842773,0.0014489673767089841,0.014784,0.000255584716796875,0.00017595291137695312
9.083747863769531e-05,0.15090441703796387,0.005666368713378906,0.00851,0.00020766258239746094,0.00016069412231445312
8.320808410644531e-05,0.1421647071838379,0.008373693283081055,0.009167,0.00022220611572265625,0.0001800060272216797
0.0001087188720703125,0.1178901195526123,0.002404486999511719,0.01214,0.0002200603485107422,0.00017452239990234375
0.0001537799835205078,0.05138134956359863,0.0010677168426513669,0.006694,0.0001742839813232422,0.00014352798461914062
0.0001049041748046875,0.025224685668945312,0.0014598042602539073,0.017813,0.00014972686767578125,0.00010538101196289062
0.00010347366333007812,0.06358504295349121,0.001200306579589844,0.005978,0.00022673606872558594,0.00020456314086914062
0.00015687942504882812,0.08748602867126465,0.0021073951110839838,0.012264,0.0002105236053466797,0.0001697540283203125
9.846687316894531e-05,0.09484124183654785,0.0031075614776611346,0.037791,0.00018644332885742188,0.00013184547424316406
9.942054748535156e-05,0.0938720703125,0.0020922718353271474,0.024618,0.00019311904907226562,0.00016808509826660156
0.0001227855682373047,0.13680291175842285,0.0014571431427001947,0.009147,0.00022029876708984375,0.0001804828643798828
9.965896606445312e-05,0.09611034393310547,0.0014177523345947265,0.011953,0.0002300739288330078,0.00017595291137695312
0.00016307830810546875,0.13021206855773926,0.0006429977111816407,0.015507,0.00010752677917480469,7.867813110351562e-05
9.441375732421875e-05,0.12794876098632812,0.003174121826171874,0.014507,0.0002281665802001953,0.0001804828643798828
0.0001392364501953125,0.09156990051269531,0.0009005248870849608,0.013391,0.00022482872009277344,0.00017762184143066406
0.00010991096496582031,0.14819574356079102,0.030618888900756834,0.013927,0.00023889541625976562,0.00018405914306640625
0.00010037422180175781,0.0988006591796875,0.0009599804687499998,0.02852,0.00016450881958007812,0.00011873245239257812
9.131431579589844e-05,0.1009531021118164,0.0013446994781494137,0.01915,0.00021696090698242188,0.00018072128295898438
0.0002148151397705078,0.18634819984436035,0.0014700742340087898,0.008065,0.0001995563507080078,0.0001533031463623047
0.0001392364501953125,0.10640120506286621,0.01811771826171875,0.010256,0.00010657310485839844,8.606910705566406e-05
0.00011420249938964844,0.09012818336486816,0.0015984669342041019,0.006611,0.0002307891845703125,0.0001876354217529297
0.00010228157043457031,0.04104948043823242,0.009047746932983398,0.013062,0.00018477439880371094,0.00015354156494140625
0.00010251998901367188,0.046090126037597656,0.004487891967773437,0.014042,0.0001442432403564453,0.00010991096496582031
8.416175842285156e-05,0.0600125789642334,0.0016479099426269534,0.007134,0.0002281665802001953,0.00017881393432617188
0.00011277198791503906,0.07318973541259766,0.0013533962554931637,0.004943,0.0002262592315673828,0.0001666545867919922
9.894371032714844e-05,0.08234524726867676,0.0012957251586914065,0.006121,0.0002117156982421875,0.0001628398895263672
6.818771362304688e-05,0.07414865493774414,0.01002638166809082,0.010866,0.0001838207244873047,0.0001385211944580078
7.891654968261719e-05,0.0781559944152832,0.0013577946777343745,0.010113,0.00021648406982421875,0.0001709461212158203
0.0001163482666015625,0.1088414192199707,0.0008402862548828119,0.0085,0.00011229515075683594,7.772445678710938e-05
0.00012993812561035156,0.060878753662109375,0.0018401476898193356,0.011471,0.0002162456512451172,0.0001742839813232422
7.43865966796875e-05,0.029476165771484375,0.003093279907226562,0.022078,0.000133514404296875,9.489059448242188e-05
0.0001163482666015625,0.07114768028259277,0.0006304235992431635,0.014394,0.00010418891906738281,8.082389831542969e-05
8.940696716308594e-05,0.06417703628540039,0.0008063916473388666,0.010297,0.00010704994201660156,7.677078247070312e-05
7.605552673339844e-05,0.06896257400512695,0.0012110239715576177,0.024228,0.00019502639770507812,0.00014972686767578125
9.298324584960938e-05,0.08392786979675293,0.0006516225738525394,0.018733,0.00010466575622558594,8.106231689453125e-05
0.00010800361633300781,0.12082123756408691,0.006056804183959961,0.014796,0.00011801719665527344,8.940696716308594e-05
7.462501525878906e-05,0.09300875663757324,0.002139772872924805,0.01402,0.0002067089080810547,0.0001633167266845703
9.322166442871094e-05,0.08578014373779297,0.0021486376953125004,0.007205,9.822845458984375e-05,7.43865966796875e-05
8.940696716308594e-05,0.06659507751464844,0.003609619094848633,0.006573,0.00011730194091796875,8.749961853027344e-05
8.153915405273438e-05,0.12762737274169922,0.0006400399932861324,0.005499,0.00010657310485839844,8.20159912109375e-05
6.580352783203125e-05,0.11588907241821289,0.001929924621582032,0.012235,0.00023031234741210938,0.00018644332885742188
0.00010561943054199219,0.06750774383544922,0.0030377701568603532,0.01937,0.00013399124145507812,9.250640869140625e-05
7.414817810058594e-05,0.048666954040527344,0.0012250699462890632,0.012731,0.00020003318786621094,0.00016236305236816406
0.0001437664031982422,0.06542563438415527,0.0031455058135986327,0.031146,0.00014209747314453125,0.00011277198791503906
0.0001163482666015625,0.06241726875305176,0.0006954346771240235,0.009913,0.00011038780212402344,7.724761962890625e-05
0.00011754035949707031,0.0910646915435791,0.00104762257385254,0.018337,0.0002288818359375,0.00021147727966308594
0.0001010894775390625,0.0691373348236084,0.007021439422607422,0.005311,0.00013375282287597656,9.655952453613281e-05
7.867813110351562e-05,0.05512666702270508,0.0012268924407958983,0.013757,0.00011467933654785156,8.845329284667969e-05
9.846687316894531e-05,0.04838752746582031,0.00232567172241211,0.005473,0.0001895427703857422,0.0001666545867919922
0.0001232624053955078,0.06829595565795898,0.007326103546142578,0.010798,0.0001316070556640625,9.131431579589844e-05
7.176399230957031e-05,0.07933449745178223,0.0013202335205078145,0.031366,0.00022459030151367188,0.00017499923706054688
0.000118255615234375,0.0739278793334961,0.004588381668090821,0.016304,0.00012183189392089844,9.34600830078125e-05
0.00010561943054199219,0.051512718200683594,0.027131445312500002,0.04135,0.00013899803161621094,0.00010895729064941406
0.0001068115234375,0.12074422836303711,0.0009178564453125003,0.01576,0.00020456314086914062,0.00015878677368164062
0.00011420249938964844,0.11876940727233887,0.0007182159881591807,0.026302,0.00010895729064941406,9.489059448242188e-05
7.748603820800781e-05,0.12204146385192871,0.0007484429473876945,0.022963,0.000152587890625,0.00011897087097167969
6.723403930664062e-05,0.14597702026367188,0.000780834197998047,0.00475,0.00012183189392089844,9.226799011230469e-05
0.0001285076141357422,0.07822990417480469,0.0008326915588378891,0.033666,0.00015687942504882812,0.00011897087097167969
0.00011181831359863281,0.09919357299804688,0.005529503875732422,0.009519,0.00011539459228515625,0.00010061264038085938
8.440017700195312e-05,0.13284635543823242,0.012827273910522461,0.008407,0.0002346038818359375,0.00018167495727539062
7.963180541992188e-05,0.12044119834899902,0.0012974848785400374,0.016546,0.00020432472229003906,0.0001556873321533203
0.00012373924255371094,0.06323647499084473,0.0014026302337646485,0.012475,0.00021147727966308594,0.00015926361083984375
9.322166442871094e-05,0.07026195526123047,0.00248373828125,0.014423,0.00019025802612304688,0.00014710426330566406
0.00010895729064941406,0.07249236106872559,0.0035624181671142577,0.023958,0.00024628639221191406,0.0002014636993408203
9.417533874511719e-05,0.09113049507141113,0.000931894073486329,0.008365,0.0002117156982421875,0.0001666545867919922
8.273124694824219e-05,0.07335424423217773,0.0013128428039550786,0.007244,0.00022721290588378906,0.0001780986785888672
7.772445678710938e-05,0.09143805503845215,0.0012706608734130848,0.037454,0.00020694732666015625,0.00015926361083984375
7.581710815429688e-05,0.06011319160461426,0.020867880294799808,0.036277,0.0001633167266845703,0.00011873245239257812
0.0001366138458251953,0.0902256965637207,0.0008580391540527347,0.007036,0.0001366138458251953,0.00010895729064941406
8.130073547363281e-05,0.10288286209106445,0.0012845788726806645,0.007499,0.0002040863037109375,0.0001575946807861328
9.107589721679688e-05,0.04319190979003906,0.0032999618530273438,0.00545,0.00011587142944335938,8.821487426757812e-05
0.00010371208190917969,0.037889957427978516,0.010773881423950197,0.016737,0.0002491474151611328,0.00020122528076171875
8.559226989746094e-05,0.06469392776489258,0.0011385789947509772,0.008242,0.0002243518829345703,0.0001773834228515625
9.894371032714844e-05,0.03284144401550293,0.004426478439331055,0.024894,0.0002009868621826172,0.00015926361083984375
7.486343383789062e-05,0.07581973075866699,0.0017754864959716801,0.020072,0.00022459030151367188,0.00017023086547851562
0.00013756752014160156,0.040546417236328125,0.0214631414642334,0.008276,0.00015854835510253906,0.00011682510375976562
0.00010919570922851562,0.0766911506652832,0.00116447592163086,0.017796,0.00012564659118652344,8.988380432128906e-05
0.00011849403381347656,0.06872701644897461,0.0022765560455322263,0.019868,0.00014281272888183594,0.00010824203491210938
9.918212890625e-05,0.08307242393493652,0.0026520223236083983,0.006915,0.00020456314086914062,0.00015783309936523438
0.00010848045349121094,0.06508183479309082,0.0028186034240722654,0.006896,0.00024819374084472656,0.0001862049102783203
0.00010943412780761719,0.0369868278503418,0.0008084856262207032,0.010926,0.00014519691467285156,0.00011467933654785156
8.249282836914062e-05,0.027113676071166992,0.0011806029510498042,0.01208,0.0001671314239501953,0.00010347366333007812
0.00011038780212402344,0.05156397819519043,0.0013557426757812496,0.005793,0.0002474784851074219,0.0001785755157470703
0.00011277198791503906,0.05291318893432617,0.0032418559417724604,0.020739,0.0002353191375732422,0.00016736984252929688
0.00010371208190917969,0.07192492485046387,0.0041881861114501946,0.013435,0.00019598007202148438,0.0001518726348876953
7.343292236328125e-05,0.07139182090759277,0.0028103302917480465,0.007054,0.0002410411834716797,0.0002186298370361328
0.00014448165893554688,0.0385746955871582,0.0008068641357421875,0.006607,0.0001266002655029297,9.036064147949219e-05
0.00011205673217773438,0.06098484992980957,0.001163220275878906,0.021436,0.0001919269561767578,0.0001418590545654297
9.107589721679688e-05,0.07584905624389648,0.0013954009704589838,0.010382,0.0002796649932861328,0.0002009868621826172
8.440017700195312e-05,0.06212592124938965,0.011319042770385743,0.012308,0.0002129077911376953,0.00018215179443359375
0.00010085105895996094,0.06444239616394043,0.0012212161865234362,0.024816,0.00013494491577148438,9.775161743164062e-05
8.368492126464844e-05,0.10269975662231445,0.001369536209106445,0.025325,0.0002346038818359375,0.00018715858459472656
0.00010156631469726562,0.1173861026763916,0.0013160869598388657,0.019675,0.00021409988403320312,0.00018715858459472656
7.939338684082031e-05,0.10189580917358398,0.00143157652282715,0.031016,0.0002982616424560547,0.00023055076599121094
0.00010061264038085938,0.1196596622467041,0.0013597581634521485,0.013174,0.0002319812774658203,0.00018739700317382812
0.000141143798828125,0.06882619857788086,0.0011972763214111327,0.004484,0.00020837783813476562,0.00015616416931152344
0.00017333030700683594,0.11100387573242188,0.0007981712036132828,0.016182,0.00013637542724609375,0.00010275840759277344
0.00011801719665527344,0.0970146656036377,0.0008597950134277346,0.016159,0.0002429485321044922,0.00018596649169921875
0.00014448165893554688,0.146348237991333,0.0011356049804687497,0.020097,0.0002105236053466797,0.00017404556274414062
9.131431579589844e-05,0.09787201881408691,0.0019987212829589845,0.029432,0.0001499652862548828,0.00012350082397460938
0.00013899803161621094,0.10726189613342285,0.001236624099731444,0.049048,0.00012373924255371094,9.012222290039062e-05
7.581710815429688e-05,0.07766604423522949,0.0012711401977539075,0.020321,0.00020503997802734375,0.00015616416931152344
9.894371032714844e-05,0.12974905967712402,0.009170510147094727,0.007252,0.0002288818359375,0.0001842975616455078
7.796287536621094e-05,0.10338902473449707,0.0014429840393066391,0.025968,0.00022363662719726562,0.00016880035400390625
0.00011277198791503906,0.13667774200439453,0.0012971229400634762,0.012066,0.00020766258239746094,0.00015926361083984375
7.677078247070312e-05,0.07200384140014648,0.0006402831726074233,0.028782,0.00011038780212402344,8.487701416015625e-05
8.344650268554688e-05,0.08802342414855957,0.001218039520263673,0.024092,0.00019621849060058594,0.00015211105346679688
0.0001373291015625,0.13405656814575195,0.0013580326995849615,0.027704,0.0002541542053222656,0.0002033710479736328
8.511543273925781e-05,0.1162264347076416,0.0022050952148437494,0.01033,0.00022411346435546875,0.00017499923706054688
7.867813110351562e-05,0.12563490867614746,0.001324328521728516,0.007696,0.00022149085998535156,0.00018548965454101562
8.606910705566406e-05,0.07414674758911133,0.006228302139282226,0.008531,0.0001423358917236328,0.00011324882507324219
0.00011110305786132812,0.05952596664428711,0.0013701468963623065,0.047123,0.00012254714965820312,8.487701416015625e-05
8.273124694824219e-05,0.07254886627197266,0.0013232197570800797,0.03827,0.0002224445343017578,0.0001678466796875
0.00014019012451171875,0.07098674774169922,0.0013690844879150413,0.042689,0.0002124309539794922,0.00016689300537109375
0.00011610984802246094,0.16242408752441406,0.0015494562835693358,0.020978,0.0002415180206298828,0.00019168853759765625
7.963180541992188e-05,0.08748555183410645,0.027825993789672848,0.041411,0.00013971328735351562,9.226799011230469e-05
6.937980651855469e-05,0.13116860389709473,0.0008533659820556642,0.013637,0.00023603439331054688,0.00019025802612304688
0.0001010894775390625,0.14110016822814941,0.0010449522094726563,0.007417,0.0001780986785888672,0.00013303756713867188
0.00011610984802246094,0.08544111251831055,0.006368143081665039,0.01175,0.0002243518829345703,0.0001857280731201172
0.00011730194091796875,0.0881803035736084,0.0035439960632324217,0.012359,0.0002162456512451172,0.0001647472381591797
0.00012445449829101562,0.07851409912109375,0.0008097437591552733,0.005778,0.00022745132446289062,0.0001914501190185547
0.00011658668518066406,0.03559255599975586,0.001163227035522461,0.009573,0.00018930435180664062,0.00015592575073242188
8.034706115722656e-05,0.04819011688232422,0.003729179244995117,0.015469,0.0001304149627685547,8.7738037109375e-05
9.512901306152344e-05,0.06180763244628906,0.006533543640136717,0.019394,0.0001220703125,8.225440979003906e-05
0.00010013580322265625,0.07406044006347656,0.0007846238708496094,0.007365,0.00011420249938964844,8.344650268554688e-05
6.890296936035156e-05,0.08384084701538086,0.0012381342010498037,0.016417,0.00017595291137695312,0.00013709068298339844
7.2479248046875e-05,0.08295416831970215,0.001340255676269531,0.006889,0.00026226043701171875,0.0002048015594482422
0.00010824203491210938,0.11131477355957031,0.0013887984466552736,0.00703,0.00024008750915527344,0.0001728534698486328
0.0001049041748046875,0.058463096618652344,0.004407430023193359,0.008831,0.00024628639221191406,0.0002033710479736328
0.0001316070556640625,0.06483054161071777,0.001474790863037109,0.010871,0.0002346038818359375,0.00017762184143066406
8.940696716308594e-05,0.06415605545043945,0.002358220443725586,0.00739,0.0002231597900390625,0.00018525123596191406
0.0001087188720703125,0.07976245880126953,0.010194099807739259,0.02285,0.00014328956604003906,8.702278137207031e-05
0.00010013580322265625,0.07090306282043457,0.001352275985717773,0.014406,0.0002484321594238281,0.00019788742065429688
8.726119995117188e-05,0.06550431251525879,0.0013789454193115225,0.038328,0.00013446807861328125,0.00010967254638671875
7.915496826171875e-05,0.08927178382873535,0.0011354112548828121,0.010158,0.00022864341735839844,0.00018358230590820312
9.655952453613281e-05,0.08695507049560547,0.0017899698944091793,0.009178,0.0001590251922607422,0.00011849403381347656
8.296966552734375e-05,0.07313418388366699,0.0009821269378662107,0.004589,0.0001232624053955078,8.7738037109375e-05
8.416175842285156e-05,0.036849021911621094,0.0010572613067626954,0.009318,0.00011801719665527344,8.535385131835938e-05
0.00010204315185546875,0.053104400634765625,0.001304407150268555,0.007493,0.0001926422119140625,0.0001475811004638672
0.00010633468627929688,0.05182385444641113,0.013013638061523437,0.013756,9.632110595703125e-05,7.152557373046875e-05
0.00011372566223144531,0.05805802345275879,0.0016472794952392582,0.003931,0.00010919570922851562,8.296966552734375e-05
8.821487426757812e-05,0.05303621292114258,0.0014742481079101574,0.016616,0.000179290771484375,0.00014066696166992188
8.034706115722656e-05,0.031656742095947266,0.001882008102416989,0.039697,0.00014066696166992188,0.00010919570922851562
7.390975952148438e-05,0.06281352043151855,0.003022115417480469,0.006754,7.987022399902344e-05,6.246566772460938e-05
7.510185241699219e-05,0.06662607192993164,0.0007623915863037116,0.017855,0.0002446174621582031,0.00017261505126953125
6.818771362304688e-05,0.07382631301879883,0.0037447558593750006,0.021005,0.00010466575622558594,7.891654968261719e-05
6.985664367675781e-05,0.06876611709594727,0.012087892929077148,0.020909,0.00020933151245117188,0.00015783309936523438
7.748603820800781e-05,0.10445547103881836,0.0035472977142333977,0.009102,0.00020432472229003906,0.0001506805419921875
9.083747863769531e-05,0.0711355209350586,0.0010540382690429687,0.006418,9.512901306152344e-05,7.295608520507812e-05
8.082389831542969e-05,0.10320377349853516,0.001002884033203125,0.009972,0.00022840499877929688,0.0001800060272216797
9.655952453613281e-05,0.06182074546813965,0.00207252716064453,0.021385,0.00016736984252929688,0.00013184547424316406
6.628036499023438e-05,0.07361888885498047,0.002047935424804687,0.010264,9.512901306152344e-05,7.152557373046875e-05
7.82012939453125e-05,0.05577874183654785,0.0012726008148193357,0.009353,0.00019884109497070312,0.0001575946807861328
7.510185241699219e-05,0.04175376892089844,0.002450481842041016,0.006402,0.00011134147644042969,8.320808410644531e-05
6.628036499023438e-05,0.0517275333404541,0.004840466064453125,0.008881,0.00010538101196289062,7.128715515136719e-05
8.487701416015625e-05,0.04130721092224121,0.0014266269226074222,0.006023,0.0001437664031982422,0.00010967254638671875
7.152557373046875e-05,0.04499626159667969,0.00186705561828613,0.049438,9.250640869140625e-05,6.723403930664062e-05
6.341934204101562e-05,0.08908462524414062,0.0017653158264160154,0.007667,8.940696716308594e-05,6.842613220214844e-05
6.556510925292969e-05,0.05552244186401367,0.012615350204467773,0.006744,8.368492126464844e-05,6.103515625e-05
8.130073547363281e-05,0.09061765670776367,0.000808942733764648,0.010139,9.751319885253906e-05,7.796287536621094e-05
6.461143493652344e-05,0.08858418464660645,0.0012192743530273437,0.004601,0.00022077560424804688,0.00018095970153808594
6.890296936035156e-05,0.07026982307434082,0.0016089316864013672,0.009998,9.942054748535156e-05,8.249282836914062e-05
7.152557373046875e-05,0.045697689056396484,0.0005658806457519532,0.005561,9.441375732421875e-05,7.009506225585938e-05
7.581710815429688e-05,0.08070778846740723,0.0011478058319091796,0.004327,8.845329284667969e-05,6.604194641113281e-05
7.510185241699219e-05,0.037139892578125,0.008091472579956054,0.023823,9.584426879882812e-05,6.985664367675781e-05
8.487701416015625e-05,0.05818486213684082,0.011226421844482422,0.008888,0.00024437904357910156,0.00021004676818847656
7.009506225585938e-05,0.062067270278930664,0.0006525652770996079,0.017812,8.96453857421875e-05,7.081031799316406e-05
6.079673767089844e-05,0.04895329475402832,0.0036309045410156254,0.01389,0.00022220611572265625,0.00017690658569335938
6.4849853515625e-05,0.0551753044128418,0.0013535008087158205,0.008461,0.00010156631469726562,7.581710815429688e-05
6.961822509765625e-05,0.04304099082946777,0.0014700699005126949,0.010309,0.0002148151397705078,0.00016832351684570312
0.00010037422180175781,0.034777164459228516,0.0006058726501464847,0.00548,9.942054748535156e-05,7.414817810058594e-05
0.00015926361083984375,0.026068925857543945,0.0009535271606445316,0.006879,9.846687316894531e-05,7.271766662597656e-05
7.295608520507812e-05,0.03346109390258789,0.0015422037811279304,0.012653,0.00012755393981933594,8.511543273925781e-05
7.176399230957031e-05,0.02840423583984375,0.001944763229370117,0.013927,0.00012803077697753906,0.00010180473327636719
7.128715515136719e-05,0.03141975402832031,0.0008232108306884768,0.00488,0.00015854835510253906,0.00012874603271484375
0.00015854835510253906,0.04246830940246582,0.0010974736175537111,0.012454,0.00017762184143066406,0.0001380443572998047
9.083747863769531e-05,0.05199718475341797,0.0010304721984863282,0.007534,0.00021266937255859375,0.0001595020294189453
6.437301635742188e-05,0.06939005851745605,0.0007935648193359377,0.011526,0.00015664100646972656,0.00012993812561035156
0.00010442733764648438,0.0783224105834961,0.0012619991912841792,0.012361,0.00020647048950195312,0.0001862049102783203
8.225440979003906e-05,0.04935050010681152,0.0011392835235595703,0.008515,0.00018262863159179688,0.0001437664031982422
9.989738464355469e-05,0.09054279327392578,0.0011706231689453117,0.015265,0.00020384788513183594,0.0001506805419921875
0.00010824203491210938,0.07201337814331055,0.002901300186157224,0.033556,0.00016164779663085938,0.00012350082397460938
8.249282836914062e-05,0.08311223983764648,0.001989625,0.007776,0.0001506805419921875,0.00011444091796875
0.00010442733764648438,0.04995584487915039,0.0025503133239746095,0.018081,0.0002048015594482422,0.00018143653869628906
0.00011277198791503906,0.04644584655761719,0.0016324749298095706,0.006618,0.00020170211791992188,0.00016069412231445312
8.749961853027344e-05,0.058309078216552734,0.0012759573059082027,0.004767,0.0001761913299560547,0.0001347064971923828
0.00010371208190917969,0.03889608383178711,0.0017665943756103517,0.004711,0.00017642974853515625,0.00014519691467285156
0.00013899803161621094,0.053948402404785156,0.004149109237670898,0.008607,0.0002486705780029297,0.00017976760864257812
7.724761962890625e-05,0.05075788497924805,0.0007485864715576166,0.010042,0.0001666545867919922,0.0001442432403564453
0.00010514259338378906,0.06727194786071777,0.013732064575195314,0.005206,0.00018453598022460938,0.00014138221740722656
9.72747802734375e-05,0.08660149574279785,0.0012965027008056632,0.009959,0.00020194053649902344,0.00015306472778320312
8.678436279296875e-05,0.0616605281829834,0.0012994322662353511,0.009237,0.00011205673217773438,8.106231689453125e-05
8.082389831542969e-05,0.04587435722351074,0.001024746978759766,0.007637,0.00020813941955566406,0.00017070770263671875
7.796287536621094e-05,0.0701298713684082,0.0016996239166259773,0.024252,0.0001251697540283203,8.893013000488281e-05
7.534027099609375e-05,0.07325410842895508,0.016644776931762695,0.031084,0.00023245811462402344,0.00018858909606933594
9.5367431640625e-05,0.08098363876342773,0.0011333264312744142,0.007429,0.00013256072998046875,0.00010657310485839844
0.00011920928955078125,0.05084824562072754,0.0337311014251709,0.018942,0.0001990795135498047,0.0001533031463623047
8.20159912109375e-05,0.0786447525024414,0.0008811372528076157,0.016074,0.00015306472778320312,0.0001571178436279297
8.130073547363281e-05,0.09112405776977539,0.0013932912292480455,0.020556,0.00021910667419433594,0.00019049644470214844
9.417533874511719e-05,0.09765815734863281,0.001366356903076172,0.013644,0.00022673606872558594,0.00016880035400390625
8.96453857421875e-05,0.10735797882080078,0.0013385072326660141,0.022315,0.00023245811462402344,0.0001888275146484375
9.584426879882812e-05,0.09039688110351562,0.0008203914337158204,0.020957,0.00021529197692871094,0.00017762184143066406
0.0001227855682373047,0.09083819389343262,0.012527577087402344,0.005103,0.00020074844360351562,0.00014543533325195312
0.00010609626770019531,0.06717252731323242,0.0014232188415527341,0.010255,0.00026297569274902344,0.00019073486328125
8.225440979003906e-05,0.06800723075866699,0.011098458938598633,0.012695,0.00012350082397460938,8.249282836914062e-05
0.00011563301086425781,0.06324267387390137,0.00127873797607422,0.021948,0.0002162456512451172,0.00016498565673828125
0.0001068115234375,0.06021523475646973,0.0012474857025146485,0.008907,0.00023555755615234375,0.00018906593322753906
7.343292236328125e-05,0.08237481117248535,0.0008991666259765621,0.017131,0.0002262592315673828,0.0001811981201171875
7.915496826171875e-05,0.05921602249145508,0.0010369874420166018,0.005906,0.000156402587890625,0.00012183189392089844
0.00015306472778320312,0.07480239868164062,0.0012764102478027336,0.008998,0.00013446807861328125,0.00011515617370605469
8.273124694824219e-05,0.0791010856628418,0.006700373413085938,0.007023,0.00022602081298828125,0.00017905235290527344
9.822845458984375e-05,0.09500813484191895,0.001487541107177734,0.008146,0.0002276897430419922,0.000186920166015625
7.62939453125e-05,0.06554174423217773,0.00962913023376465,0.027686,0.00022864341735839844,0.00016880035400390625
9.179115295410156e-05,0.14008355140686035,0.0019734614105224608,0.014378,0.000213623046875,0.0001621246337890625
0.0001442432403564453,0.12291288375854492,0.0006769580993652331,0.017059,0.0001246929168701172,9.751319885253906e-05
0.00011086463928222656,0.13991379737854004,0.009455992294311523,0.025124,0.00010800361633300781,8.058547973632812e-05
9.989738464355469e-05,0.13450837135314941,0.001318200149536132,0.02246,0.00022172927856445312,0.00016617774963378906
0.00011205673217773438,0.10886406898498535,0.0008884007110595699,0.050636,0.0002110004425048828,0.00015497207641601562
8.749961853027344e-05,0.13520073890686035,0.005436081436157227,0.023697,9.608268737792969e-05,7.343292236328125e-05
9.584426879882812e-05,0.11270785331726074,0.0006916857910156254,0.009505,0.00011277198791503906,8.58306884765625e-05
0.00012373924255371094,0.07913661003112793,0.0011729871215820312,0.006156,0.00012826919555664062,9.703636169433594e-05
0.00013399124145507812,0.1521315574645996,0.0014026216583251962,0.021317,0.00011038780212402344,8.273124694824219e-05
9.560585021972656e-05,0.13240313529968262,0.0015143172760009767,0.009148,0.00011086463928222656,8.678436279296875e-05
8.916854858398438e-05,0.05783843994140625,0.0006791475524902347,0.006101,0.00011086463928222656,8.678436279296875e-05
0.00011110305786132812,0.04553365707397461,0.0009964795989990238,0.010558,0.00011372566223144531,8.559226989746094e-05
8.440017700195312e-05,0.04057908058166504,0.0016115629577636717,0.00551,0.00010395050048828125,7.796287536621094e-05
0.00010609626770019531,0.06865167617797852,0.0011759255676269528,0.005897,0.00015091896057128906,0.00011658668518066406
8.440017700195312e-05,0.04982471466064453,0.0011518912658691413,0.025664,9.560585021972656e-05,7.62939453125e-05
0.00011181831359863281,0.06462574005126953,0.0031181326904296874,0.005196,0.00010967254638671875,8.20159912109375e-05
0.000152587890625,0.039418697357177734,0.0013829432220459,0.027578,0.00011086463928222656,7.987022399902344e-05
7.748603820800781e-05,0.03798103332519531,0.003199487091064452,0.015699,0.00022840499877929688,0.00018739700317382812
0.0001220703125,0.08156490325927734,0.0013561419372558597,0.009212,0.00021696090698242188,0.0001838207244873047
0.00011467933654785156,0.10623478889465332,0.006856385528564454,0.015338,0.0002155303955078125,0.00018143653869628906
7.581710815429688e-05,0.10767030715942383,0.0020218686523437498,0.011856,0.00012969970703125,9.799003601074219e-05
0.0001201629638671875,0.09711050987243652,0.007526495590209962,0.019735,0.000118255615234375,8.0108642578125e-05
8.845329284667969e-05,0.1178593635559082,0.005190453445434569,0.038613,0.000102996826171875,7.510185241699219e-05
8.749961853027344e-05,0.13587713241577148,0.002810569671630861,0.021521,0.00020503997802734375,0.0001595020294189453
0.00011110305786132812,0.10407185554504395,0.0025304073638916028,0.026843,0.00012731552124023438,9.036064147949219e-05
8.130073547363281e-05,0.09451460838317871,0.0010195565948486335,0.015999,0.00024008750915527344,0.00018930435180664062
9.608268737792969e-05,0.04605865478515625,0.002480736343383789,0.010808,0.0001163482666015625,9.274482727050781e-05
8.487701416015625e-05,0.09443044662475586,0.00175911701965332,0.006087,0.00023436546325683594,0.0001990795135498047
0.00010013580322265625,0.08816981315612793,0.0015074174194335925,0.016497,0.00024366378784179688,0.0001850128173828125
0.00012445449829101562,0.10252761840820312,0.00785542613220215,0.054713,0.00016427040100097656,0.00012063980102539062
0.00010323524475097656,0.1259937286376953,0.0012132504882812513,0.020706,0.00014162063598632812,0.0001049041748046875
0.00010204315185546875,0.1025705337524414,0.016237493774414063,0.023628,0.00019741058349609375,0.00015354156494140625
0.00011038780212402344,0.1358320713043213,0.00508945018005371,0.018838,0.0002319812774658203,0.00019049644470214844
0.00018644332885742188,0.07585501670837402,0.0007151797180175775,0.014937,0.00011658668518066406,9.036064147949219e-05
0.00012826919555664062,0.07853317260742188,0.0018002904663085937,0.004699,0.00011777877807617188,9.5367431640625e-05
9.655952453613281e-05,0.06336069107055664,0.0021069735107421862,0.024594,0.00020647048950195312,0.00016045570373535156
0.000102996826171875,0.03827500343322754,0.0012428632202148432,0.040756,0.00014591217041015625,0.00011229515075683594
8.320808410644531e-05,0.0636904239654541,0.0011493453674316402,0.012132,0.00017690658569335938,0.00013589859008789062
7.486343383789062e-05,0.0740349292755127,0.0039055187683105473,0.021477,0.00022411346435546875,0.0001785755157470703
9.322166442871094e-05,0.08068180084228516,0.0012471649627685544,0.041852,0.0002079010009765625,0.00016307830810546875
0.00010800361633300781,0.0761713981628418,0.005367670928955078,0.006363,9.965896606445312e-05,7.510185241699219e-05
0.00011587142944335938,0.10557222366333008,0.004850821060180664,0.016506,0.00022125244140625,0.000179290771484375
8.7738037109375e-05,0.07319450378417969,0.0016292543029785157,0.00379,0.00014138221740722656,0.00011110305786132812
7.462501525878906e-05,0.04571700096130371,0.001019995758056641,0.005578,0.0002143383026123047,0.00017070770263671875
0.00010895729064941406,0.03963279724121094,0.009276179885864258,0.00915,0.00019311904907226562,0.00014662742614746094
7.987022399902344e-05,0.038900136947631836,0.0007212820739746096,0.007703,0.00015425682067871094,0.00012731552124023438
7.128715515136719e-05,0.04395127296447754,0.0015765525207519539,0.009189,0.00010919570922851562,8.034706115722656e-05
8.034706115722656e-05,0.03557586669921875,0.0010657598724365235,0.006201,9.965896606445312e-05,7.581710815429688e-05
9.322166442871094e-05,0.057657480239868164,0.0005449364318847651,0.012786,9.489059448242188e-05,6.961822509765625e-05
7.033348083496094e-05,0.05354905128479004,0.0017231347351074223,0.004872,9.918212890625e-05,7.534027099609375e-05
6.937980651855469e-05,0.035521745681762695,0.0014544980316162108,0.006497,0.00011134147644042969,8.487701416015625e-05
7.367134094238281e-05,0.03634309768676758,0.002425337677001954,0.02012,0.0002219676971435547,0.00016498565673828125
7.43865966796875e-05,0.03156685829162598,0.0007899737854003908,0.007723,0.00013685226440429688,0.0001068115234375
7.534027099609375e-05,0.04623055458068848,0.001095046966552736,0.029382,0.0002181529998779297,0.00018525123596191406
6.866455078125e-05,0.06283235549926758,0.0012301572418212878,0.02364,0.00020766258239746094,0.00016808509826660156
6.604194641113281e-05,0.11709165573120117,0.0008473219604492183,0.019053,0.00022459030151367188,0.0001811981201171875
7.605552673339844e-05,0.09691596031188965,0.0013452551422119124,0.017944,0.0001437664031982422,0.00010919570922851562
6.794929504394531e-05,0.08663797378540039,0.0161718975982666,0.020129,0.00012159347534179688,8.749961853027344e-05
6.365776062011719e-05,0.13642191886901855,0.001351344635009766,0.008348,0.0002052783966064453,0.00015997886657714844
9.274482727050781e-05,0.0734255313873291,0.007444294311523438,0.010048,0.00023245811462402344,0.0001888275146484375
0.00011730194091796875,0.03593325614929199,0.0009344697265624997,0.015072,0.0001614093780517578,0.00013899803161621094
0.00017380714416503906,0.08351945877075195,0.0014440866241455085,0.013999,0.00021123886108398438,0.00017881393432617188
0.00010156631469726562,0.05390667915344238,0.0033340568542480475,0.013,0.0002071857452392578,0.00015163421630859375
0.00011610984802246094,0.07849693298339844,0.0011909715270996095,0.00409,0.00022363662719726562,0.00018548965454101562
9.965896606445312e-05,0.03480339050292969,0.0008395343170166016,0.008789,0.0001590251922607422,0.00013709068298339844
0.00010800361633300781,0.03567361831665039,0.0023324841461181637,0.011929,0.00017142295837402344,0.00013256072998046875
0.00010251998901367188,0.06365227699279785,0.0013182843170166,0.020029,0.0002155303955078125,0.0001766681671142578
7.462501525878906e-05,0.08158278465270996,0.004553344161987305,0.008692,0.00021147727966308594,0.00018095970153808594
9.679794311523438e-05,0.04970741271972656,0.001164621963500978,0.06211,0.00022912025451660156,0.00018024444580078125
7.939338684082031e-05,0.07671523094177246,0.0013649893035888663,0.026401,0.00022792816162109375,0.00018334388732910156
9.799003601074219e-05,0.1323695182800293,0.0012708224182128892,0.016962,0.00020647048950195312,0.0001659393310546875
9.870529174804688e-05,0.10750174522399902,0.0014219537506103518,0.028249,0.00018215179443359375,0.00014066696166992188
7.2479248046875e-05,0.12020325660705566,0.0013255559387207027,0.010531,0.0002155303955078125,0.0001480579376220703
0.0001418590545654297,0.1056511402130127,0.0204147899017334,0.039964,0.0001494884490966797,0.00011205673217773438
9.226799011230469e-05,0.08826112747192383,0.001503460632324219,0.009089,0.00023221969604492188,0.0001800060272216797
9.369850158691406e-05,0.07344794273376465,0.0008327019348144532,0.021911,0.0001399517059326172,9.298324584960938e-05
0.0001735687255859375,0.166853666305542,0.0011461277618408199,0.012361,0.0001285076141357422,9.918212890625e-05
0.00012683868408203125,0.1330859661102295,0.000796992324829101,0.030026,0.00022792816162109375,0.00018286705017089844
0.0001251697540283203,0.09074211120605469,0.0013060227203369155,0.02192,0.000141143798828125,0.00010728836059570312
0.00011897087097167969,0.1294722557067871,0.0012506643066406246,0.028874,0.0001246929168701172,9.107589721679688e-05
0.00010418891906738281,0.08672952651977539,0.0012135586547851566,0.004395,0.00010752677917480469,8.320808410644531e-05
0.00010132789611816406,0.13264846801757812,0.01014122674560547,0.012849,0.00012135505676269531,9.632110595703125e-05
0.00012230873107910156,0.09898638725280762,0.003655709335327148,0.006453,0.00022745132446289062,0.00017762184143066406
0.00011682510375976562,0.11259603500366211,0.0015821523742675777,0.005342,0.00022721290588378906,0.00018024444580078125
7.319450378417969e-05,0.11117434501647949,0.0008417744903564464,0.019322,0.00022029876708984375,0.0001583099365234375
0.00020575523376464844,0.059044837951660156,0.0008282307586669922,0.004679,0.00011682510375976562,0.00010704994201660156
0.00012445449829101562,0.043248653411865234,0.003567590805053711,0.004979,0.00016689300537109375,0.00012993812561035156
0.00011777877807617188,0.05051851272583008,0.0015712270660400394,0.005408,0.0002052783966064453,0.0001685619354248047
0.00012540817260742188,0.06607961654663086,0.0010760233917236316,0.017621,0.00011157989501953125,9.1552734375e-05
0.00012993812561035156,0.05856680870056152,0.0009270273437500011,0.023426,0.00021839141845703125,0.0001735687255859375
0.00011110305786132812,0.052438974380493164,0.0007466904907226565,0.008997,0.00015664100646972656,0.00012302398681640625
9.870529174804688e-05,0.04637908935546875,0.002088613632202148,0.008722,0.0001704692840576172,0.00012755393981933594
0.0001270771026611328,0.05211186408996582,0.0008287095642089846,0.00454,0.0001976490020751953,0.00016450881958007812
9.894371032714844e-05,0.0523679256439209,0.0010091385040283188,0.018159,0.0002105236053466797,0.00017547607421875
8.368492126464844e-05,0.04865145683288574,0.0013530327758789068,0.010504,0.0001800060272216797,0.00012564659118652344
0.00012564659118652344,0.07018303871154785,0.0008843626708984371,0.007178,0.00022411346435546875,0.00018167495727539062
8.034706115722656e-05,0.06891441345214844,0.0007895098876953121,0.008505,0.0001926422119140625,0.00015234947204589844
0.00012826919555664062,0.07178425788879395,0.0009362844085693354,0.00914,0.0002319812774658203,0.0001766681671142578
0.00016236305236816406,0.0887918472290039,0.0013839341888427729,0.014649,0.00023818016052246094,0.00018215179443359375
0.0001316070556640625,0.0701143741607666,0.0013514953002929687,0.006914,0.00021886825561523438,0.00016546249389648438
0.00010991096496582031,0.051343441009521484,0.0022388939056396454,0.035534,0.00022840499877929688,0.0001823902130126953
0.00016045570373535156,0.0796051025390625,0.0013534769744873061,0.020803,0.000217437744140625,0.00017142295837402344
7.367134094238281e-05,0.06393170356750488,0.0008448267059326178,0.012967,0.00014972686767578125,9.417533874511719e-05
9.679794311523438e-05,0.08361577987670898,0.001268465728759766,0.006905,0.0002238750457763672,0.0001780986785888672
0.00010466575622558594,0.08571887016296387,0.0013798248291015634,0.016925,0.0002086162567138672,0.0001513957977294922
9.322166442871094e-05,0.11173868179321289,0.004247552200317382,0.022529,0.0001857280731201172,0.000141143798828125
0.0001442432403564453,0.07783126831054688,0.02855656820678711,0.004236,0.00011372566223144531,8.630752563476562e-05
0.00011992454528808594,0.11065173149108887,0.0011297902526855464,0.008231,9.465217590332031e-05,9.083747863769531e-05
0.00010395050048828125,0.1593647003173828,0.007622256469726562,0.0123,0.0002155303955078125,0.0001685619354248047
8.726119995117188e-05,0.1175529956817627,0.003570063827514649,0.021477,0.00012087821960449219,9.298324584960938e-05
0.00011205673217773438,0.0786135196685791,0.001589323974609376,0.020349,0.00025582313537597656,0.00018906593322753906
0.00018978118896484375,0.06499433517456055,0.0013236596374511713,0.009872,0.00017976760864257812,0.00013566017150878906
9.512901306152344e-05,0.06280350685119629,0.00830020916748047,0.006847,0.00013113021850585938,9.441375732421875e-05
8.153915405273438e-05,0.08809018135070801,0.0014144681091308592,0.010588,0.0002830028533935547,0.0002162456512451172
9.560585021972656e-05,0.08169722557067871,0.001383023742675779,0.044421,0.000217437744140625,0.0001678466796875
9.918212890625e-05,0.05747485160827637,0.020067708755493165,0.014549,0.0001342296600341797,0.00010418891906738281
7.462501525878906e-05,0.07923507690429688,0.023236925598144532,0.011329,0.00022912025451660156,0.000186920166015625
6.937980651855469e-05,0.07122015953063965,0.0014996780242919928,0.019541,0.0001285076141357422,0.00010657310485839844
8.249282836914062e-05,0.09838533401489258,0.00313207371520996,0.039022,0.00023627281188964844,0.00018286705017089844
7.200241088867188e-05,0.10975885391235352,0.0008407121582031246,0.028933,0.00013566017150878906,0.00010061264038085938
7.534027099609375e-05,0.13983154296875,0.0011348225555419915,0.008004,0.00010657310485839844,7.915496826171875e-05
9.72747802734375e-05,0.09850692749023438,0.00083045294189453,0.019026,0.00011086463928222656,8.082389831542969e-05
8.988380432128906e-05,0.04412698745727539,0.0007989720764160161,0.014981,0.00019741058349609375,0.00016045570373535156
0.00011324882507324219,0.060983896255493164,0.001049153167724609,0.017568,0.0001380443572998047,9.822845458984375e-05
0.00010442733764648438,0.06104087829589844,0.0006091482696533204,0.003819,0.00011348724365234375,8.034706115722656e-05
9.465217590332031e-05,0.06403374671936035,0.007778394668579103,0.022007,0.00013256072998046875,9.918212890625e-05
9.679794311523438e-05,0.08309531211853027,0.0014987139587402352,0.025362,0.00011181831359863281,8.296966552734375e-05
9.298324584960938e-05,0.0652918815612793,0.0017890984039306626,0.032202,0.0002300739288330078,0.00018739700317382812
0.00011587142944335938,0.09777331352233887,0.0013937507629394538,0.01015,0.00022721290588378906,0.00016927719116210938
7.843971252441406e-05,0.10613632202148438,0.002586600891113282,0.037709,0.0002231597900390625,0.0001552104949951172
9.5367431640625e-05,0.11765336990356445,0.0014231058959960942,0.008662,0.0002205371856689453,0.00018167495727539062
0.00017404556274414062,0.06490397453308105,0.0034539593963623036,0.049922,0.00022864341735839844,0.00018405914306640625
0.00011873245239257812,0.1246333122253418,0.00130456999206543,0.007016,0.0002357959747314453,0.00017595291137695312
9.1552734375e-05,0.08126115798950195,0.001159684524536131,0.03214,0.00022745132446289062,0.0001773834228515625
0.000102996826171875,0.14755773544311523,0.015207632110595703,0.009802,0.00015306472778320312,0.000118255615234375
9.989738464355469e-05,0.1031489372253418,0.0006813931732177741,0.010072,0.00011444091796875,8.678436279296875e-05
8.487701416015625e-05,0.09047365188598633,0.0011212615509033196,0.010448,0.00013971328735351562,0.00010347366333007812
0.00010657310485839844,0.06510090827941895,0.004434692672729492,0.010121,0.00022840499877929688,0.0001819133758544922
0.000102996826171875,0.08582377433776855,0.0007049242858886712,0.007912,0.00014400482177734375,0.00010943412780761719
0.0001499652862548828,0.06661128997802734,0.014683621444702148,0.01871,0.00013637542724609375,0.00011205673217773438
7.295608520507812e-05,0.08766603469848633,0.003253552764892578,0.008706,0.00010919570922851562,8.487701416015625e-05
0.00011205673217773438,0.07009267807006836,0.0015851239166259773,0.016554,0.00010657310485839844,7.843971252441406e-05
0.00010371208190917969,0.09806442260742188,0.0013708759155273437,0.008966,0.0001366138458251953,0.00010657310485839844
0.00011086463928222656,0.06819510459899902,0.0018441598663330085,0.012424,0.00010704994201660156,8.273124694824219e-05
8.225440979003906e-05,0.07149672508239746,0.005570155822753907,0.014313,9.608268737792969e-05,7.510185241699219e-05
0.00010323524475097656,0.07509255409240723,0.004102887329101562,0.007366,0.0002601146697998047,0.00018930435180664062
0.0001010894775390625,0.05622982978820801,0.0017231358032226557,0.014002,0.00012946128845214844,9.489059448242188e-05
0.000102996826171875,0.03284430503845215,0.0009498416748046877,0.005991,0.0001010894775390625,7.915496826171875e-05
0.00010275840759277344,0.05760788917541504,0.0010281776885986312,0.022277,0.00011777877807617188,9.846687316894531e-05
8.106231689453125e-05,0.08834218978881836,0.0011894654541015626,0.025172,0.00010466575622558594,8.20159912109375e-05
0.00014638900756835938,0.05593109130859375,0.0017657672271728514,0.021939,0.0002300739288330078,0.0001842975616455078
7.987022399902344e-05,0.04252886772155762,0.0034785825347900387,0.00759,0.00018978118896484375,0.0001475811004638672
7.009506225585938e-05,0.06657719612121582,0.0026911946105957034,0.00767,0.00012946128845214844,0.00010037422180175781
9.512901306152344e-05,0.030025005340576172,0.0016748665161132811,0.009568,0.0001652240753173828,0.00013113021850585938
7.581710815429688e-05,0.018954038619995117,0.0006644924468994125,0.022943,0.00012731552124023438,0.0001049041748046875
0.00010204315185546875,0.04557180404663086,0.0007289983215332044,0.018406,0.00012040138244628906,9.1552734375e-05
6.318092346191406e-05,0.04995012283325195,0.004709836959838867,0.012375,0.00010180473327636719,8.130073547363281e-05
8.344650268554688e-05,0.041126251220703125,0.0018980608978271477,0.008821,0.00010418891906738281,8.225440979003906e-05
9.202957153320312e-05,0.06901359558105469,0.0016577222290039065,0.007056,0.00011610984802246094,8.654594421386719e-05
9.632110595703125e-05,0.03880500793457031,0.01241798614501953,0.00576,0.0001938343048095703,0.00015401840209960938
0.00016832351684570312,0.06489300727844238,0.001377296478271485,0.030618,0.00024390220642089844,0.0001647472381591797
8.368492126464844e-05,0.08379101753234863,0.0026344710388183593,0.008071,0.00020813941955566406,0.00015473365783691406
8.082389831542969e-05,0.06881070137023926,0.0006175895385742182,0.031032,0.00010347366333007812,7.62939453125e-05
8.845329284667969e-05,0.10015416145324707,0.0014450897827148444,0.007961,0.00023436546325683594,0.00018548965454101562
9.894371032714844e-05,0.07616448402404785,0.0007768377075195315,0.025824,0.0001380443572998047,9.72747802734375e-05
9.1552734375e-05,0.07683610916137695,0.0006261619415283207,0.008166,0.00011110305786132812,8.153915405273438e-05
8.821487426757812e-05,0.06566119194030762,0.0020341238250732446,0.043001,0.0002295970916748047,0.00014257431030273438
8.726119995117188e-05,0.10615062713623047,0.013419128479003905,0.028986,0.0002446174621582031,0.00019359588623046875
9.775161743164062e-05,0.10625886917114258,0.0006325242004394539,0.012254,0.00012922286987304688,8.749961853027344e-05
6.651878356933594e-05,0.12519478797912598,0.014660877548217773,0.005614,0.00023412704467773438,0.0001881122589111328
9.655952453613281e-05,0.09556412696838379,0.05096122828674317,0.008863,0.00013947486877441406,0.00010609626770019531
9.703636169433594e-05,0.12234759330749512,0.01077099299621582,0.015523,0.00012612342834472656,0.00010061264038085938
6.508827209472656e-05,0.09579324722290039,0.003066188629150389,0.056167,0.0002276897430419922,0.00018095970153808594
0.00015282630920410156,0.138810396194458,0.0008861703186035172,0.015672,0.00022101402282714844,0.0001800060272216797
9.107589721679688e-05,0.10644268989562988,0.0011486499481201187,0.038832,0.00020241737365722656,0.00017595291137695312
8.893013000488281e-05,0.12270426750183105,0.0033820119628906256,0.008249,9.989738464355469e-05,7.462501525878906e-05
8.749961853027344e-05,0.10822749137878418,0.003924014541625977,0.010553,0.00023794174194335938,0.00018167495727539062
9.298324584960938e-05,0.08795046806335449,0.0016961857757568366,0.010379,0.00021219253540039062,0.00017189979553222656
9.369850158691406e-05,0.0708460807800293,0.0018329251251220707,0.005029,0.00013375282287597656,9.489059448242188e-05
0.0002231597900390625,0.06524205207824707,0.006380788879394531,0.015795,0.00010752677917480469,7.462501525878906e-05
0.00011849403381347656,0.0927724838256836,0.0013323965454101576,0.02396,0.0002334117889404297,0.0001850128173828125
0.00013518333435058594,0.06311774253845215,0.0007867862548828139,0.016366,0.00015020370483398438,0.00010728836059570312
8.0108642578125e-05,0.06096291542053223,0.0008608514251709012,0.032281,0.00023245811462402344,0.0001850128173828125
0.00011515617370605469,0.09977865219116211,0.0009281152343749988,0.015765,0.00021910667419433594,0.0001773834228515625
7.05718994140625e-05,0.11577153205871582,0.0014529282226562468,0.038136,0.00021767616271972656,0.00017905235290527344
7.009506225585938e-05,0.1315157413482666,0.007997924255371096,0.035626,0.00014328956604003906,9.942054748535156e-05
0.00010204315185546875,0.18863892555236816,0.011445792327880858,0.023689,0.00022554397583007812,0.00017881393432617188
7.939338684082031e-05,0.13153409957885742,0.0009913894805908194,0.058109,0.00017404556274414062,0.00013566017150878906
0.00010967254638671875,0.13735699653625488,0.001373810455322269,0.052103,0.0002231597900390625,0.00018215179443359375
9.274482727050781e-05,0.2043159008026123,0.001418548339843756,0.070931,0.00021886825561523438,0.00017452239990234375
0.00010538101196289062,0.18399500846862793,0.0014133635101318334,0.036144,0.0001976490020751953,0.00014901161193847656
9.679794311523438e-05,0.21464824676513672,0.0013967542114257797,0.023106,0.00022172927856445312,0.00017595291137695312
9.131431579589844e-05,0.22128629684448242,0.0028101345977783188,0.044129,0.0002129077911376953,0.00016880035400390625
9.34600830078125e-05,0.15601730346679688,0.0012537760314941387,0.040119,0.00024080276489257812,0.00018143653869628906
0.0001533031463623047,0.0809633731842041,0.0011603427886962905,0.0249,0.00018930435180664062,0.00014710426330566406
0.00022459030151367188,0.16600847244262695,0.0014161239471435563,0.028591,0.0002231597900390625,0.00017952919006347656
0.0001423358917236328,0.16602277755737305,0.0013988752593994125,0.035026,0.00021600723266601562,0.00018167495727539062
0.00011801719665527344,0.18370938301086426,0.001503087738037109,0.009622,0.00021123886108398438,0.00017070770263671875
0.00014543533325195312,0.21429443359375,0.012567864456176758,0.010085,0.000156402587890625,0.0001232624053955078
0.00020456314086914062,0.11995816230773926,0.004769086242675781,0.018574,0.00022983551025390625,0.00018596649169921875
0.00010037422180175781,0.06534385681152344,0.008015050750732422,0.009719,0.0002346038818359375,0.00017189979553222656
9.5367431640625e-05,0.0589747428894043,0.0021303675842285156,0.01043,0.00015020370483398438,0.00011348724365234375
0.00015354156494140625,0.032602787017822266,0.005263780380249024,0.008549,0.0001742839813232422,0.0001385211944580078
7.677078247070312e-05,0.055490732192993164,0.0007678116455078123,0.015561,0.00020360946655273438,0.00014853477478027344
8.869171142578125e-05,0.03829693794250488,0.0009992217254638641,0.038455,0.0001354217529296875,0.00010132789611816406
9.250640869140625e-05,0.06879210472106934,0.002033135772705079,0.017449,0.00012969970703125,9.965896606445312e-05
9.179115295410156e-05,0.05724620819091797,0.006405012222290039,0.012354,0.00022482872009277344,0.00017976760864257812
9.441375732421875e-05,0.07831740379333496,0.003598245758056641,0.006906,0.00021791458129882812,0.00017499923706054688
0.0001087188720703125,0.07700657844543457,0.0020391934967041014,0.01264,0.00021958351135253906,0.00018310546875
0.00011754035949707031,0.06519508361816406,0.001818888427734375,0.015023,0.000209808349609375,0.00016641616821289062
0.00010037422180175781,0.05014681816101074,0.0009197261199951172,0.005339,0.00017023086547851562,0.00014400482177734375
9.942054748535156e-05,0.05336952209472656,0.0026460529479980475,0.010209,0.00014281272888183594,9.5367431640625e-05
9.322166442871094e-05,0.06272292137145996,0.004074568710327148,0.00579,0.00022482872009277344,0.00017642974853515625
0.00011515617370605469,0.06439924240112305,0.0016105122833251946,0.017447,0.00014543533325195312,9.226799011230469e-05
0.00011897087097167969,0.025351524353027344,0.005853637313842773,0.027025,0.00013375282287597656,9.250640869140625e-05
0.00011515617370605469,0.053880929946899414,0.002294674407958986,0.018638,0.00016641616821289062,0.00011515617370605469
8.249282836914062e-05,0.0727837085723877,0.0010710453033447266,0.0076,0.00023937225341796875,0.00018072128295898438
7.724761962890625e-05,0.0747687816619873,0.0048909545135498046,0.00898,0.00013494491577148438,9.369850158691406e-05
8.7738037109375e-05,0.06667041778564453,0.0013234311523437504,0.013531,0.0001270771026611328,9.083747863769531e-05
0.00010323524475097656,0.03645730018615723,0.0006426368255615239,0.014223,0.0001068115234375,7.939338684082031e-05
7.796287536621094e-05,0.04111957550048828,0.0009510987701416007,0.019206,0.00011444091796875,8.678436279296875e-05
9.632110595703125e-05,0.047388315200805664,0.002669662872314453,0.016534,0.0001049041748046875,7.987022399902344e-05
0.00011682510375976562,0.07353878021240234,0.0037830021820068373,0.016654,0.00014901161193847656,0.0001251697540283203
7.271766662597656e-05,0.09052872657775879,0.011228374801635741,0.011239,0.00021028518676757812,0.00016307830810546875
8.7738037109375e-05,0.0745844841003418,0.0033581694335937506,0.012778,0.00017142295837402344,0.00013136863708496094
0.00010156631469726562,0.09578442573547363,0.004967218734741208,0.058923,0.0002384185791015625,0.0001983642578125
8.893013000488281e-05,0.09527182579040527,0.0008101368255615249,0.037493,0.00025200843811035156,0.0001800060272216797
7.462501525878906e-05,0.13320541381835938,0.0006856687622070305,0.012167,0.0001251697540283203,8.606910705566406e-05
7.963180541992188e-05,0.10069870948791504,0.0005751450347900398,0.01147,9.608268737792969e-05,7.486343383789062e-05
9.369850158691406e-05,0.13782739639282227,0.019535744689941407,0.020901,0.00023031234741210938,0.0001838207244873047
8.106231689453125e-05,0.14829182624816895,0.0013350893859863273,0.025662,0.00022673606872558594,0.0001785755157470703
0.0001087188720703125,0.1298518180847168,0.003303871978759766,0.007311,0.0002262592315673828,0.00018286705017089844
0.00014019012451171875,0.05266904830932617,0.00600474526977539,0.009924,0.0002396106719970703,0.0001838207244873047
0.00013828277587890625,0.1071772575378418,0.0009840388031005856,0.011053,0.00010609626770019531,8.082389831542969e-05
0.00010943412780761719,0.06066751480102539,0.0007940683288574224,0.009158,0.00019621849060058594,0.000156402587890625
8.726119995117188e-05,0.048187971115112305,0.0030797240447998087,0.071155,0.00017523765563964844,9.870529174804688e-05
7.224082946777344e-05,0.11363410949707031,0.0007160485534667971,0.006272,0.00010347366333007812,7.963180541992188e-05
9.489059448242188e-05,0.07409334182739258,0.010349659698486328,0.024582,0.00011110305786132812,8.392333984375e-05
8.988380432128906e-05,0.1588428020477295,0.007645177154541015,0.011095,0.00010538101196289062,8.034706115722656e-05
9.417533874511719e-05,0.10127139091491699,0.0010388119049072261,0.038043,0.0001087188720703125,8.440017700195312e-05
7.557868957519531e-05,0.07990050315856934,0.009647263107299804,0.01344,0.00011181831359863281,8.678436279296875e-05
0.00015163421630859375,0.1461803913116455,0.004257962142944336,0.007863,0.00023365020751953125,0.0001862049102783203
7.271766662597656e-05,0.12430191040039062,0.0007905889587402348,0.008492,0.00021886825561523438,0.0001811981201171875
0.00011467933654785156,0.12853217124938965,0.0008762137603759781,0.019155,0.00023365020751953125,0.00018453598022460938
0.00012493133544921875,0.07402896881103516,0.004751147537231446,0.01172,0.0002238750457763672,0.00017571449279785156
8.082389831542969e-05,0.09015560150146484,0.0008869372253417964,0.008512,0.0002181529998779297,0.0001766681671142578
9.894371032714844e-05,0.13358211517333984,0.01706276918029785,0.016194,0.0002086162567138672,0.00016498565673828125
0.00010275840759277344,0.06022810935974121,0.0008692057495117179,0.013187,0.00018453598022460938,0.0001556873321533203
8.845329284667969e-05,0.10612273216247559,0.0015599796447753923,0.019984,0.0002105236053466797,0.0001709461212158203
6.461143493652344e-05,0.06919527053833008,0.0008569792327880847,0.016719,0.00023436546325683594,0.00017189979553222656
0.00011706352233886719,0.08414697647094727,0.0013508690032958976,0.008384,0.0002434253692626953,0.0001823902130126953
0.00010037422180175781,0.09902024269104004,0.0006231483612060551,0.008159,0.0001087188720703125,8.273124694824219e-05
0.00012636184692382812,0.028641462326049805,0.001081422500610352,0.00857,0.00016641616821289062,0.00013327598571777344
7.843971252441406e-05,0.04134869575500488,0.0009873994750976564,0.007383,0.0001666545867919922,0.00013756752014160156
7.724761962890625e-05,0.06850266456604004,0.001355102554321289,0.006059,0.00021696090698242188,0.00017762184143066406
8.130073547363281e-05,0.048872947692871094,0.0010794626159667982,0.030933,0.0001747608184814453,0.00013375282287597656
0.00010204315185546875,0.07062911987304688,0.0018335289306640624,0.006843,0.00015234947204589844,9.894371032714844e-05
0.00011110305786132812,0.07891488075256348,0.0008032663574218746,0.004976,0.00022721290588378906,0.00017714500427246094
0.000125885009765625,0.07074403762817383,0.0009003077850341795,0.006314,0.00013303756713867188,8.749961853027344e-05
0.0001308917999267578,0.033226966857910156,0.0012189015655517579,0.015422,0.00013303756713867188,8.7738037109375e-05
0.00010085105895996094,0.0380864143371582,0.0018975765228271477,0.014925,0.00019049644470214844,0.00015115737915039062
8.749961853027344e-05,0.04780721664428711,0.0067201308898925775,0.020132,0.0001361370086669922,8.988380432128906e-05
8.606910705566406e-05,0.06906437873840332,0.0014015343627929687,0.010404,0.000232696533203125,0.00020766258239746094
7.915496826171875e-05,0.05326700210571289,0.0012971553344726557,0.016198,0.0001361370086669922,0.00010704994201660156
6.389617919921875e-05,0.07568740844726562,0.003725171279907227,0.011675,0.0002624988555908203,0.0001888275146484375
9.894371032714844e-05,0.0487673282623291,0.0010894372863769538,0.008608,0.000179290771484375,0.00013589859008789062
9.775161743164062e-05,0.041202545166015625,0.0019293345184326176,0.011028,0.0001804828643798828,0.00014734268188476562
9.489059448242188e-05,0.055108070373535156,0.0009347342071533201,0.009719,0.00018286705017089844,0.00013971328735351562
8.869171142578125e-05,0.050987958908081055,0.0030184293670654297,0.005058,0.00018930435180664062,0.00014281272888183594
9.775161743164062e-05,0.05477428436279297,0.0015377935028076176,0.021765,0.00023818016052246094,0.00017642974853515625
0.00011181831359863281,0.0854642391204834,0.002032837951660156,0.010137,0.00022530555725097656,0.0001850128173828125
8.726119995117188e-05,0.07875180244445801,0.001921400817871094,0.013016,0.0001366138458251953,0.00010919570922851562
0.00011348724365234375,0.0899648666381836,0.0016655387420654293,0.010073,0.0001285076141357422,9.202957153320312e-05
9.393692016601562e-05,0.028950929641723633,0.0021445100250244136,0.013681,0.00014638900756835938,0.00010895729064941406
7.796287536621094e-05,0.06435298919677734,0.001613703018188476,0.020569,0.00023293495178222656,0.0001838207244873047
7.581710815429688e-05,0.07296276092529297,0.0008593586425781237,0.018752,0.00016045570373535156,0.00011849403381347656
0.0001087188720703125,0.09080910682678223,0.0032436227722167973,0.015158,0.0002281665802001953,0.0001804828643798828
0.00015115737915039062,0.10531783103942871,0.02403125015258789,0.039215,0.00014495849609375,0.00010752677917480469
9.34600830078125e-05,0.09527182579040527,0.0008841958923339836,0.007933,0.00014328956604003906,0.00010800361633300781
0.00010657310485839844,0.08754777908325195,0.001352378982543945,0.006406,0.00023245811462402344,0.0002052783966064453
0.00011038780212402344,0.07821989059448242,0.0008768872528076167,0.012172,0.00021505355834960938,0.0001666545867919922
0.00011301040649414062,0.0860133171081543,0.001297143142700196,0.024932,0.0002567768096923828,0.00018215179443359375
8.392333984375e-05,0.09351086616516113,0.001213587310791013,0.039072,0.00013494491577148438,0.0001010894775390625
0.00011396408081054688,0.0957481861114502,0.0006709663848876966,0.020477,0.00010538101196289062,7.915496826171875e-05
7.772445678710938e-05,0.09110093116760254,0.026547748153686525,0.048407,0.0002796649932861328,0.0001900196075439453
0.000110626220703125,0.08096981048583984,0.0009250600738525405,0.048733,0.00013780593872070312,0.00010132789611816406
0.00011444091796875,0.09620952606201172,0.0010103738250732408,0.032306,0.0002238750457763672,0.00017881393432617188
7.176399230957031e-05,0.10894393920898438,0.001316774200439453,0.015476,0.00022363662719726562,0.0001804828643798828
0.00010156631469726562,0.1081395149230957,0.0014893777923583977,0.012167,0.00022912025451660156,0.0001819133758544922
0.00011372566223144531,0.05786323547363281,0.0008218461761474605,0.006649,0.0001513957977294922,0.00012445449829101562
0.00014495849609375,0.03547930717468262,0.0008134378509521492,0.009692,0.00016188621520996094,0.0001354217529296875
0.0001125335693359375,0.06886100769042969,0.003669502380371094,0.007972,0.00014209747314453125,9.107589721679688e-05
9.417533874511719e-05,0.06911087036132812,0.0013983078765869138,0.01017,0.0002295970916748047,0.0001780986785888672
9.5367431640625e-05,0.09050822257995605,0.012768258972167969,0.01158,0.00013399124145507812,0.0001068115234375
8.58306884765625e-05,0.08116936683654785,0.0027621032257080062,0.015748,0.00011110305786132812,8.511543273925781e-05
0.00011444091796875,0.06815719604492188,0.0006768041687011724,0.014242,0.00011348724365234375,8.726119995117188e-05
0.00011396408081054688,0.06369519233703613,0.003000026138305664,0.005692,0.0002269744873046875,0.00018310546875
8.630752563476562e-05,0.053464412689208984,0.0022459845123291022,0.021619,0.0001399517059326172,9.822845458984375e-05
0.0001125335693359375,0.09546828269958496,0.0013430428161621093,0.008836,0.00020551681518554688,0.00016188621520996094
0.00012183189392089844,0.07999300956726074,0.0006702271118164058,0.024111,0.00011897087097167969,9.012222290039062e-05
9.226799011230469e-05,0.1160280704498291,0.0006051158142089848,0.02283,0.00011682510375976562,8.797645568847656e-05
8.058547973632812e-05,0.08381247520446777,0.0005991393432617162,0.032439,9.822845458984375e-05,7.796287536621094e-05
8.654594421386719e-05,0.11661434173583984,0.0074874184417724615,0.01747,0.0001068115234375,8.559226989746094e-05
0.00010395050048828125,0.1397707462310791,0.0013768672027587893,0.011271,0.0001995563507080078,0.0001595020294189453
0.00010037422180175781,0.055321455001831055,0.0015979676818847662,0.02394,0.00010824203491210938,7.987022399902344e-05
8.797645568847656e-05,0.10701274871826172,0.0006226839447021487,0.025935,0.00010514259338378906,7.62939453125e-05
8.368492126464844e-05,0.11394357681274414,0.011905077667236329,0.02028,0.00022912025451660156,0.00018715858459472656
7.05718994140625e-05,0.11519932746887207,0.001770675872802734,0.010701,0.00022983551025390625,0.00017786026000976562
0.00010848045349121094,0.08099007606506348,0.001365735122680664,0.005953,0.00021266937255859375,0.00019788742065429688
9.012222290039062e-05,0.05649566650390625,0.007900800369262695,0.013827,0.00022840499877929688,0.0001506805419921875
0.00010466575622558594,0.04978466033935547,0.0012487350158691402,0.011407,0.00011229515075683594,8.869171142578125e-05
0.00011897087097167969,0.08972001075744629,0.003913997482299803,0.016976,0.0001239776611328125,9.226799011230469e-05
0.00013446807861328125,0.09091949462890625,0.0011877201995849612,0.015179,0.00010585784912109375,7.724761962890625e-05
0.0001361370086669922,0.10663104057312012,0.0014517524108886726,0.010339,0.00020933151245117188,0.00016069412231445312
0.00011110305786132812,0.08760666847229004,0.001462970504760741,0.04374,0.0002541542053222656,0.0001742839813232422
6.723403930664062e-05,0.05095481872558594,0.003843451278686523,0.025457,0.00010514259338378906,7.748603820800781e-05
0.00013685226440429688,0.08912277221679688,0.0011366891937255874,0.019842,0.00023889541625976562,0.00019311904907226562
0.0001049041748046875,0.08849143981933594,0.002301865631103515,0.008519,0.00022339820861816406,0.00017118453979492188
7.581710815429688e-05,0.10661077499389648,0.0016827992706298835,0.014672,0.000118255615234375,8.392333984375e-05
0.0001354217529296875,0.10224342346191406,0.014836981079101561,0.017628,0.00022649765014648438,0.0001862049102783203
0.00014328956604003906,0.08826375007629395,0.012706140213012695,0.01482,0.00012922286987304688,9.441375732421875e-05
9.703636169433594e-05,0.09395480155944824,0.008628543609619142,0.021056,0.00014281272888183594,0.00010895729064941406
0.00012159347534179688,0.08607363700866699,0.0006632296905517577,0.011339,0.00010204315185546875,7.867813110351562e-05
0.00014281272888183594,0.06514930725097656,0.0008012579193115233,0.004726,0.000209808349609375,0.00016927719116210938
0.00010466575622558594,0.0771028995513916,0.001286834609985351,0.023837,0.000152587890625,0.00011038780212402344
8.296966552734375e-05,0.09068107604980469,0.002568032028198242,0.015398,0.00010514259338378906,8.726119995117188e-05
8.082389831542969e-05,0.06675601005554199,0.004760172241210937,0.009482,0.00023174285888671875,0.00017905235290527344
0.00015425682067871094,0.11773562431335449,0.0009129080505371097,0.022053,0.0001952648162841797,0.0001518726348876953
0.00010561943054199219,0.08140277862548828,0.0011712528533935548,0.018643,0.00013017654418945312,9.751319885253906e-05
0.00011730194091796875,0.06446719169616699,0.0023250479583740236,0.007612,0.00016045570373535156,0.00012755393981933594
0.00012421607971191406,0.05794954299926758,0.003580151443481446,0.01637,0.00021767616271972656,0.00018024444580078125
0.00013494491577148438,0.1316678524017334,0.0013832203979492188,0.006188,0.0002281665802001953,0.00017881393432617188
0.00011777877807617188,0.07165956497192383,0.0008542545928955075,0.007936,0.0002288818359375,0.0001842975616455078
9.465217590332031e-05,0.0910041332244873,0.0007666470947265622,0.007681,0.00021719932556152344,0.00017714500427246094
8.7738037109375e-05,0.06197524070739746,0.0012461536102294918,0.017582,0.0002052783966064453,0.0001671314239501953
0.00011038780212402344,0.12091255187988281,0.0015025541839599615,0.031069,0.00024008750915527344,0.00018143653869628906
9.822845458984375e-05,0.1420121192932129,0.0013239435119628898,0.031008,0.00020813941955566406,0.0001628398895263672
0.00012636184692382812,0.11765885353088379,0.0014693725585937512,0.0237,0.0002474784851074219,0.0001735687255859375
0.00010800361633300781,0.14413952827453613,0.0013574462890624944,0.0719,0.00022721290588378906,0.00017571449279785156
7.414817810058594e-05,0.18574142456054688,0.00138777784729004,0.027381,0.0002338886260986328,0.0001666545867919922
0.00011372566223144531,0.1807558536529541,0.001390304168701173,0.036966,0.00022459030151367188,0.00017976760864257812
6.604194641113281e-05,0.17746496200561523,0.001410010284423828,0.013731,0.00025582313537597656,0.00018358230590820312
9.918212890625e-05,0.10939145088195801,0.0006654334106445323,0.017421,0.00011467933654785156,8.559226989746094e-05
0.00011134147644042969,0.09781599044799805,0.015223445755004884,0.006594,0.00024962425231933594,0.0001862049102783203
0.00015020370483398438,0.10950565338134766,0.0015410952758789058,0.019105,0.0002269744873046875,0.00017952919006347656
0.00011396408081054688,0.06727457046508789,0.0015050542297363276,0.009806,0.00022721290588378906,0.0001850128173828125
9.703636169433594e-05,0.12679553031921387,0.0042040094299316405,0.038008,0.00023984909057617188,0.0002071857452392578
0.0009369850158691406,0.05820441246032715,0.011061577651977537,0.038627,0.00023102760314941406,0.0001819133758544922
7.486343383789062e-05,0.10275459289550781,0.0013708931121826171,0.009084,0.00021648406982421875,0.0001785755157470703
8.463859558105469e-05,0.08035445213317871,0.0007560407257080071,0.05584,0.00020599365234375,0.00015783309936523438
0.00011110305786132812,0.14537334442138672,0.009300093154907227,0.014645,0.00014257431030273438,0.00010323524475097656
0.0001087188720703125,0.0814218521118164,0.0009954620513916018,0.014584,0.00022721290588378906,0.00018167495727539062
0.00011181831359863281,0.13352227210998535,0.000679215438842775,0.015842,0.00014090538024902344,0.00011038780212402344
0.00010204315185546875,0.05162835121154785,0.006708800811767578,0.01523,0.00011372566223144531,8.726119995117188e-05
9.202957153320312e-05,0.07669782638549805,0.0007993652191162111,0.013866,0.00022602081298828125,0.00017833709716796875
0.0001049041748046875,0.07683563232421875,0.002346356231689453,0.017193,0.00013875961303710938,9.322166442871094e-05
0.00010991096496582031,0.11224055290222168,0.01118572639465332,0.008135,0.00010919570922851562,8.440017700195312e-05
0.00014257431030273438,0.11018538475036621,0.0009121972961425783,0.006958,0.0002224445343017578,0.00018024444580078125
9.226799011230469e-05,0.05654454231262207,0.0021379801483154305,0.012103,0.00014448165893554688,0.00010132789611816406
9.465217590332031e-05,0.08598566055297852,0.002649705993652343,0.036038,0.00010538101196289062,7.724761962890625e-05
0.00014543533325195312,0.06696677207946777,0.0010317912139892575,0.007171,0.00015735626220703125,0.0001227855682373047
6.651878356933594e-05,0.07700371742248535,0.0019587541046142583,0.012256,0.00022935867309570312,0.00019097328186035156
9.036064147949219e-05,0.06889104843139648,0.00651595265197754,0.017782,0.0001342296600341797,9.512901306152344e-05
0.0001285076141357422,0.0775461196899414,0.0027854052276611307,0.039578,0.0002162456512451172,0.00016546249389648438
0.00010561943054199219,0.07650566101074219,0.0016322023468017567,0.017267,0.0001804828643798828,0.00016117095947265625
9.393692016601562e-05,0.0787205696105957,0.0010768962097167968,0.010855,0.00016808509826660156,0.00012969970703125
8.916854858398438e-05,0.1024925708770752,0.0013548709716796874,0.008241,0.00022721290588378906,0.00018525123596191406
0.00010442733764648438,0.08265972137451172,0.0016489122772216803,0.008785,0.00022149085998535156,0.00017905235290527344
0.00011992454528808594,0.05911540985107422,0.001399773635864257,0.045835,0.00023555755615234375,0.0002155303955078125
8.344650268554688e-05,0.09855985641479492,0.001451498657226562,0.015419,0.0002491474151611328,0.00018215179443359375
0.00010752677917480469,0.06603097915649414,0.0018269419555664093,0.050237,0.00020837783813476562,0.0001614093780517578
0.00010013580322265625,0.12254834175109863,0.001384533081054684,0.043215,0.00024247169494628906,0.00017118453979492188
8.821487426757812e-05,0.12128615379333496,0.0013199836425781247,0.012432,0.00021028518676757812,0.00015807151794433594
0.00011277198791503906,0.1806044578552246,0.001315711196899414,0.013991,0.00020074844360351562,0.0001544952392578125
7.796287536621094e-05,0.16450881958007812,0.01170728875732422,0.017684,0.00020432472229003906,0.0001590251922607422
8.416175842285156e-05,0.12804317474365234,0.004813284545898439,0.043044,0.00012111663818359375,8.7738037109375e-05
0.00010514259338378906,0.17117571830749512,0.0008793540954589868,0.03165,0.0002307891845703125,0.0001838207244873047
8.702278137207031e-05,0.16968250274658203,0.029862649017333986,0.007519,0.00023651123046875,0.00018024444580078125
0.00011587142944335938,0.09971785545349121,0.0013567961120605453,0.021035,0.00021982192993164062,0.00017404556274414062
0.00012373924255371094,0.08553004264831543,0.0013836154174804716,0.06308,0.00023484230041503906,0.00017118453979492188
0.00011229515075683594,0.16841864585876465,0.011304377807617186,0.023911,0.0002148151397705078,0.00016760826110839844
8.96453857421875e-05,0.16799712181091309,0.004830358535766601,0.020118,0.00017786026000976562,0.00013685226440429688
8.893013000488281e-05,0.15038800239562988,0.0010695703125000004,0.006865,0.0001666545867919922,0.00012993812561035156
9.226799011230469e-05,0.17729449272155762,0.01609686239624023,0.033591,0.000202178955078125,0.0001575946807861328
8.296966552734375e-05,0.15977978706359863,0.0013242633972167968,0.009509,0.00023508071899414062,0.0001652240753173828
8.797645568847656e-05,0.10957860946655273,0.0019458015136718763,0.027332,0.00011086463928222656,8.344650268554688e-05
0.00011014938354492188,0.16620492935180664,0.001968119659423829,0.016835,0.0002429485321044922,0.0001842975616455078
0.0001270771026611328,0.10258197784423828,0.0007246995697021488,0.008499,0.00013566017150878906,0.00010943412780761719
9.632110595703125e-05,0.052605390548706055,0.00065305583190918,0.024353,0.00011682510375976562,8.845329284667969e-05
0.00010895729064941406,0.07014822959899902,0.008630944137573239,0.03262,0.00013446807861328125,9.918212890625e-05
0.00020122528076171875,0.08560967445373535,0.0013663026885986328,0.023892,0.00022554397583007812,0.00018215179443359375
0.00010395050048828125,0.0909581184387207,0.010465058792114257,0.009487,0.00012803077697753906,9.72747802734375e-05
9.751319885253906e-05,0.10663819313049316,0.0024253149414062503,0.006585,0.000102996826171875,7.939338684082031e-05
9.34600830078125e-05,0.11420369148254395,0.008643225830078122,0.033307,0.00022482872009277344,0.00017642974853515625
0.00012421607971191406,0.09217071533203125,0.006954689529418945,0.003947,0.00019860267639160156,0.00015974044799804688
9.942054748535156e-05,0.0805654525756836,0.012886620254516602,0.01078,0.0001709461212158203,0.00015091896057128906
0.000125885009765625,0.15810036659240723,0.004250444458007813,0.013177,0.0002143383026123047,0.00017714500427246094
6.604194641113281e-05,0.10083246231079102,0.0013807004241943362,0.012022,0.00023674964904785156,0.0001742839813232422
0.00011563301086425781,0.11856794357299805,0.0021192895050048824,0.005538,0.00011515617370605469,8.273124694824219e-05
9.012222290039062e-05,0.07977747917175293,0.0013567226715087907,0.023193,0.0002143383026123047,0.0001614093780517578
0.00013113021850585938,0.10165071487426758,0.010681344451904298,0.005935,0.00010991096496582031,8.20159912109375e-05
0.00011706352233886719,0.05700993537902832,0.0009097926635742194,0.008523,0.00013756752014160156,0.00010585784912109375
0.00010561943054199219,0.055873870849609375,0.006685644714355468,0.013558,0.00010991096496582031,8.082389831542969e-05
0.00010085105895996094,0.08979272842407227,0.003259681365966799,0.036077,0.0002276897430419922,0.0001862049102783203
8.177757263183594e-05,0.0699303150177002,0.002229631896972655,0.017829,0.00023174285888671875,0.00017976760864257812
7.867813110351562e-05,0.09813690185546875,0.0009937692413330076,0.024749,0.0002269744873046875,0.00018215179443359375
8.678436279296875e-05,0.10060644149780273,0.0007594960784912102,0.013265,0.00013899803161621094,9.489059448242188e-05
0.00010037422180175781,0.08661675453186035,0.007333735824584961,0.007324,0.0002086162567138672,0.00016498565673828125
7.987022399902344e-05,0.05241131782531738,0.0010158517608642578,0.006424,0.0001881122589111328,0.0001480579376220703
0.00011467933654785156,0.09684085845947266,0.0018613749694824239,0.039005,0.0002281665802001953,0.00018262863159179688
9.822845458984375e-05,0.06344175338745117,0.0034464008636474613,0.013668,0.00021505355834960938,0.00017380714416503906
0.00010776519775390625,0.0779416561126709,0.001206870208740234,0.008564,0.00015354156494140625,0.00011181831359863281
0.0001087188720703125,0.048780202865600586,0.0025891903076171877,0.006259,0.00021529197692871094,0.00017023086547851562
9.059906005859375e-05,0.09566593170166016,0.0013823865966796876,0.014317,0.0002186298370361328,0.0001761913299560547
8.559226989746094e-05,0.054534196853637695,0.004768846954345703,0.024086,0.00014352798461914062,9.799003601074219e-05
0.00010037422180175781,0.07667350769042969,0.0008311747131347653,0.005969,0.00020551681518554688,0.00016498565673828125
8.368492126464844e-05,0.0736696720123291,0.0025468604431152344,0.006339,0.0002052783966064453,0.00015664100646972656
0.0001308917999267578,0.07371664047241211,0.0016517785949707034,0.005383,0.00024008750915527344,0.00018024444580078125
8.7738037109375e-05,0.042841434478759766,0.0007035882720947267,0.007174,0.0001404285430908203,9.012222290039062e-05
0.0001316070556640625,0.06588554382324219,0.0019650747528076155,0.021826,0.000133514404296875,0.00010061264038085938
0.00010776519775390625,0.05661296844482422,0.002928479995727539,0.00666,0.00022721290588378906,0.0001823902130126953
7.843971252441406e-05,0.06060791015625,0.00216938557434082,0.006577,0.00020241737365722656,0.00016546249389648438
0.00010728836059570312,0.06476902961730957,0.009820689239501953,0.013335,0.00020623207092285156,0.00015854835510253906
0.00022339820861816406,0.08531498908996582,0.0015519803466796864,0.027331,0.0002512931823730469,0.00018835067749023438
9.250640869140625e-05,0.0943760871887207,0.0007770238037109398,0.037513,0.00013446807861328125,0.00012183189392089844
0.00010228157043457031,0.06406450271606445,0.0034748095855712882,0.039889,0.00020694732666015625,0.0001575946807861328
0.00012540817260742188,0.0813441276550293,0.0010249523925781254,0.016145,0.00022673606872558594,0.00018358230590820312
0.00011277198791503906,0.10222983360290527,0.013006115447998047,0.024263,0.0002200603485107422,0.00017213821411132812
7.677078247070312e-05,0.11959385871887207,0.0013912496795654289,0.018526,0.0002079010009765625,0.00016427040100097656
9.298324584960938e-05,0.11551451683044434,0.0021511098785400393,0.009833,0.00020503997802734375,0.00015878677368164062
0.00011801719665527344,0.05213117599487305,0.0015948087310791014,0.00634,0.00018167495727539062,0.000156402587890625
0.00010943412780761719,0.051792144775390625,0.002476017059326173,0.022361,0.00021338462829589844,0.00018072128295898438
0.0001423358917236328,0.04018759727478027,0.0006802623138427721,0.041964,0.00014591217041015625,0.000110626220703125
0.00011324882507324219,0.0837705135345459,0.0103200860748291,0.025874,0.0002124309539794922,0.0001652240753173828
0.00010037422180175781,0.10367751121520996,0.013862008697509767,0.024768,0.0002281665802001953,0.0001823902130126953
7.963180541992188e-05,0.09157633781433105,0.019685431350708008,0.025436,0.0002338886260986328,0.00018095970153808594
0.00011682510375976562,0.12290000915527344,0.0011454498443603522,0.032859,0.00011873245239257812,9.322166442871094e-05
8.893013000488281e-05,0.11155891418457031,0.0007435283050537117,0.030264,0.00020885467529296875,0.00016450881958007812
8.7738037109375e-05,0.08487081527709961,0.0012104648895263671,0.008718,0.00018548965454101562,0.00017261505126953125
0.00014519691467285156,0.052652597427368164,0.0018465090026855459,0.022651,0.00010991096496582031,8.273124694824219e-05
8.034706115722656e-05,0.08054018020629883,0.0009076241455078134,0.020304,0.00010728836059570312,8.440017700195312e-05
0.00010538101196289062,0.049752235412597656,0.003790994934082033,0.026121,0.00010204315185546875,7.700920104980469e-05
0.00010704994201660156,0.04802513122558594,0.002652813674926758,0.006023,9.560585021972656e-05,7.510185241699219e-05
8.225440979003906e-05,0.07373690605163574,0.0008101448059082035,0.015975,0.00010585784912109375,8.058547973632812e-05
9.584426879882812e-05,0.06597208976745605,0.0017206435546875,0.005039,0.00010251998901367188,7.843971252441406e-05
8.273124694824219e-05,0.06426382064819336,0.010518415420532227,0.011382,0.00023174285888671875,0.000186920166015625
6.67572021484375e-05,0.08394289016723633,0.0013635150451660125,0.044873,0.0002307891845703125,0.00017786026000976562
0.00011324882507324219,0.14480972290039062,0.0008595456695556641,0.017415,0.00023055076599121094,0.0001804828643798828
7.796287536621094e-05,0.07079386711120605,0.010936067657470704,0.05042,0.00022077560424804688,0.000179290771484375
8.249282836914062e-05,0.09909343719482422,0.0013826753234863279,0.016215,0.00021839141845703125,0.00017452239990234375
0.00010967254638671875,0.10381197929382324,0.0007397562408447272,0.01611,0.0002086162567138672,0.00018262863159179688
0.00010538101196289062,0.11796140670776367,0.0007156205596923829,0.016631,0.00014328956604003906,0.00010514259338378906
0.00010848045349121094,0.11118173599243164,0.0029518371429443357,0.007216,0.0001239776611328125,0.00010037422180175781
8.392333984375e-05,0.09691452980041504,0.012229325485229491,0.01905,0.0001881122589111328,0.00015211105346679688
8.606910705566406e-05,0.1379866600036621,0.006556574539184571,0.020096,0.00010538101196289062,8.0108642578125e-05
0.00012040138244628906,0.08973407745361328,0.0007879508056640623,0.024246,0.00020694732666015625,0.0001957416534423828
8.177757263183594e-05,0.1080937385559082,0.002048561645507813,0.010374,0.00023102760314941406,0.00018906593322753906
0.00010967254638671875,0.10263347625732422,0.000886544616699219,0.014192,0.00022101402282714844,0.00017881393432617188
9.226799011230469e-05,0.05123615264892578,0.002593469589233399,0.022507,0.0001380443572998047,8.559226989746094e-05
8.177757263183594e-05,0.0491337776184082,0.001786846099853516,0.007264,0.00012040138244628906,8.988380432128906e-05
0.0001342296600341797,0.06711053848266602,0.0006381914825439455,0.012003,0.0001266002655029297,8.249282836914062e-05
0.00012159347534179688,0.0510861873626709,0.003962399810791016,0.009956,0.00011944770812988281,9.393692016601562e-05
0.00011420249938964844,0.06032276153564453,0.004868747482299804,0.012115,0.00017642974853515625,0.00013637542724609375
8.058547973632812e-05,0.03224825859069824,0.0022800166931152346,0.005141,9.989738464355469e-05,7.486343383789062e-05
9.202957153320312e-05,0.04754519462585449,0.007722001739501954,0.012504,0.00011181831359863281,7.700920104980469e-05
8.058547973632812e-05,0.051084280014038086,0.0009509362182617189,0.007429,0.00020194053649902344,0.00016069412231445312
8.249282836914062e-05,0.04706215858459473,0.00676235043334961,0.007857,0.00012373924255371094,0.00010085105895996094
9.5367431640625e-05,0.05461621284484863,0.002353178176879883,0.007715,0.00011682510375976562,9.417533874511719e-05
9.512901306152344e-05,0.06652235984802246,0.0017865394134521477,0.021048,0.0001461505889892578,0.00010704994201660156
9.608268737792969e-05,0.054897308349609375,0.006611133804321288,0.01301,0.00013327598571777344,0.00010275840759277344
9.131431579589844e-05,0.05260062217712402,0.0014237501525878908,0.007135,0.00010895729064941406,7.82012939453125e-05
9.059906005859375e-05,0.09705734252929688,0.004963869781494141,0.01053,0.00010323524475097656,7.653236389160156e-05
7.176399230957031e-05,0.06772613525390625,0.0025756359252929704,0.021559,0.0001380443572998047,0.00010943412780761719
0.00010085105895996094,0.11532163619995117,0.0006715424804687505,0.011772,0.00011014938354492188,8.296966552734375e-05
9.584426879882812e-05,0.10103249549865723,0.0018269349060058594,0.011854,0.00023698806762695312,0.00018715858459472656
6.580352783203125e-05,0.10267138481140137,0.011516377273559569,0.019134,0.00022649765014648438,0.00018095970153808594
9.775161743164062e-05,0.052364349365234375,0.002542836944580079,0.008608,0.00013780593872070312,0.00010824203491210938
9.965896606445312e-05,0.05089569091796875,0.0020830641632080087,0.012887,0.00011205673217773438,8.296966552734375e-05
0.0001201629638671875,0.0433349609375,0.0015701602478027342,0.004798,0.00011110305786132812,9.393692016601562e-05
8.225440979003906e-05,0.04999232292175293,0.003145576980590821,0.019822,0.0002086162567138672,0.0001671314239501953
7.867813110351562e-05,0.03840017318725586,0.0038545922393798844,0.031238,0.0001285076141357422,0.00010204315185546875
8.082389831542969e-05,0.06916165351867676,0.006712009338378906,0.015521,0.00010752677917480469,8.130073547363281e-05
9.822845458984375e-05,0.07377338409423828,0.0013462105407714836,0.016611,0.00021123886108398438,0.00016808509826660156
7.534027099609375e-05,0.06867313385009766,0.009741371978759766,0.055561,0.0002014636993408203,0.00015735626220703125
7.319450378417969e-05,0.10998797416687012,0.0009716937866210938,0.024891,0.0001513957977294922,0.00011920928955078125
9.34600830078125e-05,0.0707552433013916,0.03083824430847168,0.040936,0.00022745132446289062,0.00018548965454101562
8.58306884765625e-05,0.08977723121643066,0.0013144071960449217,0.00966,0.00021886825561523438,0.00016427040100097656
9.942054748535156e-05,0.10158991813659668,0.0014187305908203128,0.009127,0.0002200603485107422,0.00017642974853515625
0.00011587142944335938,0.047429561614990234,0.0015561632690429695,0.007869,0.00018715858459472656,0.00014925003051757812
0.00010776519775390625,0.08642697334289551,0.0008171328277587885,0.014028,0.00015044212341308594,0.00010013580322265625
7.176399230957031e-05,0.08189678192138672,0.004155395980834961,0.020329,0.00020885467529296875,0.00015997886657714844
0.00019812583923339844,0.06257367134094238,0.0014414544067382837,0.041204,0.00023627281188964844,0.0001811981201171875
8.153915405273438e-05,0.07321763038635254,0.009481994964599609,0.032298,0.0001742839813232422,0.0001285076141357422
0.0001709461212158203,0.09468245506286621,0.010564570510864258,0.012012,0.00019025802612304688,0.0001480579376220703
9.179115295410156e-05,0.09914207458496094,0.0009268598785400388,0.007151,0.0002269744873046875,0.00018024444580078125
9.322166442871094e-05,0.034607648849487305,0.0011804097595214842,0.006706,0.00012040138244628906,8.821487426757812e-05
0.00012111663818359375,0.06653428077697754,0.0009809913024902348,0.007264,0.0002205371856689453,0.00017976760864257812
0.00011777877807617188,0.04898190498352051,0.0007792584228515625,0.01307,0.00014472007751464844,9.942054748535156e-05
0.000125885009765625,0.037419795989990234,0.0018646237030029299,0.003511,0.00011372566223144531,8.487701416015625e-05
9.965896606445312e-05,0.05391383171081543,0.0018002787780761718,0.00613,0.00011706352233886719,8.344650268554688e-05
8.797645568847656e-05,0.06473612785339355,0.0018105521545410154,0.007164,0.00021386146545410156,0.0001728534698486328
8.749961853027344e-05,0.07864546775817871,0.0008479165649414033,0.036415,0.00022983551025390625,0.00018787384033203125
9.369850158691406e-05,0.049356937408447266,0.03970792085266113,0.024384,0.0001404285430908203,8.535385131835938e-05
9.489059448242188e-05,0.09565472602844238,0.001272617141723633,0.030608,0.00020647048950195312,0.00015974044799804688
0.0001068115234375,0.1376185417175293,0.0006248286743164057,0.013048,9.679794311523438e-05,8.344650268554688e-05
9.441375732421875e-05,0.07192850112915039,0.0188018683013916,0.046094,0.00013256072998046875,8.344650268554688e-05
9.894371032714844e-05,0.1033172607421875,0.0030345925140380856,0.029495,0.00019478797912597656,0.00015211105346679688
9.322166442871094e-05,0.1061394214630127,0.0013211878662109378,0.011212,9.5367431640625e-05,8.082389831542969e-05
0.00010609626770019531,0.1522071361541748,0.0021211476745605466,0.005256,0.0001049041748046875,8.7738037109375e-05
8.797645568847656e-05,0.14229035377502441,0.0008492005462646486,0.005338,0.00023055076599121094,0.0001857280731201172
0.00011396408081054688,0.11153030395507812,0.0011963612670898432,0.007813,0.00021886825561523438,0.00017786026000976562
9.512901306152344e-05,0.04915356636047363,0.0012222156219482416,0.008382,0.00020122528076171875,0.00014710426330566406
0.00010752677917480469,0.06683564186096191,0.006006738830566407,0.005774,0.00023412704467773438,0.0001900196075439453
8.487701416015625e-05,0.0470738410949707,0.0036083656768798843,0.017202,0.00010585784912109375,9.322166442871094e-05
0.00011897087097167969,0.09038829803466797,0.0009367818603515619,0.010349,0.00022530555725097656,0.00018215179443359375
9.34600830078125e-05,0.0747983455657959,0.0014968400421142575,0.011131,0.00014638900756835938,0.00011205673217773438
9.274482727050781e-05,0.07827997207641602,0.005730673370361327,0.01794,0.00022363662719726562,0.0001766681671142578
0.00010967254638671875,0.09438610076904297,0.005036125915527344,0.009207,0.00021648406982421875,0.00017189979553222656
0.000102996826171875,0.0773930549621582,0.0008492713012695314,0.005671,0.00023317337036132812,0.00017118453979492188
0.00011777877807617188,0.06332635879516602,0.001460792587280272,0.025177,0.00022220611572265625,0.00016999244689941406
0.00018668174743652344,0.05552864074707031,0.0007840690765380867,0.018684,0.00012874603271484375,9.584426879882812e-05
9.441375732421875e-05,0.06404590606689453,0.0006899689941406266,0.019547,0.00011849403381347656,9.107589721679688e-05
0.0001239776611328125,0.08121800422668457,0.0008327923736572264,0.005229,0.00010371208190917969,8.0108642578125e-05
7.82012939453125e-05,0.0605473518371582,0.0012340353851318358,0.009712,0.0002512931823730469,0.00019741058349609375
0.0001232624053955078,0.10837674140930176,0.002589677505493164,0.004195,0.0002288818359375,0.00019025802612304688
0.0001747608184814453,0.09254121780395508,0.004001035888671876,0.015267,0.00017023086547851562,0.00013208389282226562
9.489059448242188e-05,0.07170557975769043,0.0017604179534912107,0.005184,0.0002124309539794922,0.0001685619354248047
9.918212890625e-05,0.04715991020202637,0.002306072662353516,0.005402,0.00011706352233886719,8.296966552734375e-05
0.00011038780212402344,0.06855511665344238,0.000695804672241211,0.00692,0.00012230873107910156,9.107589721679688e-05
0.00012087821960449219,0.10159754753112793,0.006134892852783203,0.012817,0.00012040138244628906,8.559226989746094e-05
9.72747802734375e-05,0.10697031021118164,0.0013346094512939437,0.024185,0.00020885467529296875,0.00016069412231445312
0.0001327991485595703,0.08833837509155273,0.0013397433319091798,0.010971,0.00024008750915527344,0.00019168853759765625
0.00010824203491210938,0.07271957397460938,0.00183009034729004,0.024009,0.00022721290588378906,0.00017189979553222656
0.00011181831359863281,0.1239616870880127,0.0012657319183349593,0.025538,0.00018644332885742188,0.00014019012451171875
0.0001354217529296875,0.09657144546508789,0.000921901077270507,0.013331,0.00023245811462402344,0.00019073486328125
8.082389831542969e-05,0.10184764862060547,0.002443132385253906,0.012191,0.00018978118896484375,0.0001437664031982422
7.82012939453125e-05,0.11380648612976074,0.0006263640289306642,0.019937,0.00012159347534179688,8.416175842285156e-05
7.796287536621094e-05,0.07305026054382324,0.0012705712585449214,0.015197,0.0001442432403564453,0.00010514259338378906
8.0108642578125e-05,0.13500666618347168,0.027914533554077147,0.028764,0.00010633468627929688,7.915496826171875e-05
0.00015473365783691406,0.10146832466125488,0.0013307176361083972,0.033749,0.0002598762512207031,0.00021529197692871094
0.000118255615234375,0.12447547912597656,0.00260768180847168,0.00569,0.00020360946655273438,0.00015783309936523438
8.177757263183594e-05,0.1054067611694336,0.0007267436523437504,0.011198,0.0001461505889892578,0.00012969970703125
7.224082946777344e-05,0.0770268440246582,0.0007863098602294907,0.016577,0.00022912025451660156,0.0001888275146484375
8.511543273925781e-05,0.11803913116455078,0.0008255858306884765,0.010737,0.00021910667419433594,0.00017786026000976562
8.96453857421875e-05,0.07657289505004883,0.0013797429962158205,0.005383,0.00023126602172851562,0.00018143653869628906
7.724761962890625e-05,0.10232996940612793,0.0013781572570800774,0.029426,0.00020599365234375,0.00015425682067871094
8.845329284667969e-05,0.06328034400939941,0.0008098492431640632,0.011895,0.00016355514526367188,0.00010943412780761719
8.034706115722656e-05,0.09282302856445312,0.006636434112548828,0.018789,0.00025153160095214844,0.00023412704467773438
9.226799011230469e-05,0.10236001014709473,0.001796582366943359,0.006498,0.0002181529998779297,0.0001819133758544922
0.00010061264038085938,0.03326249122619629,0.002127309356689453,0.006914,0.00014400482177734375,0.00010561943054199219
0.00010395050048828125,0.030509471893310547,0.005451189926147461,0.011297,0.00019359588623046875,0.00016546249389648438
8.368492126464844e-05,0.04523515701293945,0.0013711502075195309,0.006675,0.00013327598571777344,0.0001010894775390625
8.20159912109375e-05,0.053435564041137695,0.0023599616394042976,0.017064,0.00017118453979492188,0.00013184547424316406
0.00010013580322265625,0.03829193115234375,0.01787119386291504,0.045474,0.00023508071899414062,0.00018930435180664062
0.00021219253540039062,0.06964921951293945,0.015033989013671874,0.024986,0.00020933151245117188,0.0001900196075439453
0.00012183189392089844,0.08981013298034668,0.0017482181854248033,0.020393,0.0001392364501953125,0.00010347366333007812
0.00010275840759277344,0.08489632606506348,0.013028374435424804,0.007648,0.000171661376953125,0.0001308917999267578
0.00012755393981933594,0.09015750885009766,0.004495256744384765,0.012864,0.000194549560546875,0.00015664100646972656
0.00011706352233886719,0.06437110900878906,0.001237995361328125,0.007326,0.0002181529998779297,0.0001647472381591797
0.0001266002655029297,0.07120418548583984,0.0012924925994873063,0.03478,0.00016045570373535156,0.00012922286987304688
0.00010228157043457031,0.06661105155944824,0.004391762176513672,0.008284,0.00014448165893554688,0.00011372566223144531
8.320808410644531e-05,0.08316397666931152,0.002962076538085938,0.011982,0.00017690658569335938,0.000133514404296875
0.00010323524475097656,0.0973806381225586,0.0013487302703857427,0.009583,0.00021576881408691406,0.00016427040100097656
8.368492126464844e-05,0.06908798217773438,0.00474242886352539,0.010637,0.00021719932556152344,0.00016379356384277344
9.584426879882812e-05,0.0693204402923584,0.0040681501770019534,0.007735,0.00011014938354492188,7.939338684082031e-05
9.5367431640625e-05,0.07960653305053711,0.0032677809295654295,0.005419,0.0002071857452392578,0.00017118453979492188
8.702278137207031e-05,0.05871438980102539,0.0018294299774169916,0.009232,0.00011777877807617188,9.083747863769531e-05
0.00011777877807617188,0.048619747161865234,0.0016151204681396484,0.003565,0.00011348724365234375,8.630752563476562e-05
0.00011324882507324219,0.05813407897949219,0.0012190160369873054,0.016665,0.0001914501190185547,0.0001418590545654297
0.00010085105895996094,0.06022000312805176,0.0016811378631591788,0.018259,0.00017309188842773438,0.00012922286987304688
8.535385131835938e-05,0.07281851768493652,0.0006982221832275391,0.013651,0.00011968612670898438,8.893013000488281e-05
7.700920104980469e-05,0.08605670928955078,0.0014424713592529302,0.008877,0.0002741813659667969,0.00021123886108398438
0.00011372566223144531,0.084136962890625,0.01742010787963867,0.014085,0.00011873245239257812,8.344650268554688e-05
7.557868957519531e-05,0.08597159385681152,0.01430362924194336,0.020114,0.00011396408081054688,8.392333984375e-05
7.43865966796875e-05,0.0916128158569336,0.000792509506225586,0.016402,0.00013971328735351562,0.00010585784912109375
0.00011992454528808594,0.11490869522094727,0.0013643495025634778,0.026281,0.00010943412780761719,8.463859558105469e-05
0.00010967254638671875,0.10411405563354492,0.005794489486694336,0.007242,0.00011467933654785156,9.036064147949219e-05
7.605552673339844e-05,0.11203408241271973,0.0012874322204589842,0.007072,0.00020837783813476562,0.00015878677368164062
0.00011038780212402344,0.0736079216003418,0.001337584381103516,0.008995,0.00026702880859375,0.0002307891845703125
9.202957153320312e-05,0.14415311813354492,0.0043221873779296874,0.005823,0.00021266937255859375,0.00017189979553222656
0.00010442733764648438,0.05447697639465332,0.00279563441467285,0.027623,0.00012183189392089844,8.416175842285156e-05
0.00010538101196289062,0.0876166820526123,0.001244178771972658,0.0215,0.0002110004425048828,0.00016021728515625
7.700920104980469e-05,0.07616257667541504,0.0029266461486816414,0.012613,0.00023317337036132812,0.0001780986785888672
0.00010371208190917969,0.08831214904785156,0.0012678199615478516,0.014716,0.000225067138671875,0.00017213821411132812
9.846687316894531e-05,0.09617090225219727,0.002520373413085938,0.011203,0.0001266002655029297,8.511543273925781e-05
0.00017786026000976562,0.10330057144165039,0.0013269007415771484,0.007378,0.0002448558807373047,0.0001747608184814453
9.703636169433594e-05,0.04046487808227539,0.016478992080688475,0.01315,0.00022482872009277344,0.00017595291137695312
7.963180541992188e-05,0.054372549057006836,0.005651861892700195,0.004464,9.894371032714844e-05,8.487701416015625e-05
8.416175842285156e-05,0.08881711959838867,0.0013805186767578137,0.019648,0.0002148151397705078,0.00018286705017089844
0.00011849403381347656,0.06728887557983398,0.0014673377685546878,0.009807,0.0002391338348388672,0.00018072128295898438
7.700920104980469e-05,0.08100724220275879,0.002105584701538085,0.023466,0.00013899803161621094,9.918212890625e-05
0.0001087188720703125,0.08881545066833496,0.0035199053192138674,0.004135,0.0001723766326904297,0.00012922286987304688
0.00010943412780761719,0.13188934326171875,0.003923413391113281,0.02563,0.00016021728515625,0.00015020370483398438
8.797645568847656e-05,0.09632062911987305,0.0012176108551025383,0.023355,0.0001533031463623047,0.00011467933654785156
6.961822509765625e-05,0.18797850608825684,0.0010736245117187503,0.006304,0.00015783309936523438,0.00012922286987304688
0.00011563301086425781,0.11734127998352051,0.010903627670288085,0.021687,0.00022721290588378906,0.00018358230590820312
0.00011086463928222656,0.13368439674377441,0.006097530151367188,0.008549,0.0001430511474609375,0.000110626220703125
0.00010800361633300781,0.14231395721435547,0.005952148864746093,0.011152,0.00023055076599121094,0.00018525123596191406
0.00012063980102539062,0.06508469581604004,0.008150189819335938,0.013935,0.0002167224884033203,0.00016951560974121094
9.34600830078125e-05,0.10419774055480957,0.0012965919647216807,0.020734,0.0002028942108154297,0.00015974044799804688
0.00010609626770019531,0.08409309387207031,0.0012011684875488284,0.006402,0.00024056434631347656,0.0001900196075439453
0.00010538101196289062,0.09797120094299316,0.0016685062103271482,0.015032,0.0002300739288330078,0.0001938343048095703
0.00012087821960449219,0.08988022804260254,0.0011848902130126952,0.00681,0.00013208389282226562,9.512901306152344e-05
9.799003601074219e-05,0.11128044128417969,0.0011959754486083989,0.013498,0.00014710426330566406,0.00011658668518066406
6.961822509765625e-05,0.026780128479003906,0.03912592102050781,0.012115,0.00020933151245117188,0.00016260147094726562
0.00014328956604003906,0.07625770568847656,0.001377023132324219,0.025817,0.00022673606872558594,0.00017714500427246094
0.0001316070556640625,0.08855581283569336,0.001322516189575195,0.021214,0.000209808349609375,0.0001633167266845703
0.00010418891906738281,0.10962057113647461,0.0011330365447998047,0.007672,0.00017142295837402344,0.00012636184692382812
0.0002231597900390625,0.04106736183166504,0.002547887924194336,0.005972,0.00012803077697753906,0.00010418891906738281
8.797645568847656e-05,0.02766275405883789,0.015274489273071288,0.008436,0.00011157989501953125,8.726119995117188e-05
8.916854858398438e-05,0.053383588790893555,0.0007588673095703128,0.006552,0.00011515617370605469,8.845329284667969e-05
8.58306884765625e-05,0.0579686164855957,0.0008809951171875,0.006489,0.00021076202392578125,0.00017118453979492188
0.00011610984802246094,0.06063485145568848,0.001450920608520508,0.014572,0.00022554397583007812,0.00018739700317382812
0.00020647048950195312,0.0771944522857666,0.0022267126770019532,0.010553,0.0002281665802001953,0.0001862049102783203
9.441375732421875e-05,0.07688140869140625,0.0011659534912109373,0.021377,0.00022363662719726562,0.0001773834228515625
9.751319885253906e-05,0.09384989738464355,0.0009056109313964845,0.006462,0.0001976490020751953,0.00016260147094726562
0.00012874603271484375,0.06572771072387695,0.0007421375122070315,0.007716,0.00013113021850585938,0.00010347366333007812
8.177757263183594e-05,0.03990960121154785,0.004770838989257812,0.004661,0.00021457672119140625,0.00017118453979492188
0.0001125335693359375,0.0897834300994873,0.007325714736938476,0.009669,0.0002722740173339844,0.00019097328186035156
0.00011181831359863281,0.05840945243835449,0.001172593704223632,0.009834,0.0001938343048095703,0.0001518726348876953
0.00015020370483398438,0.06020498275756836,0.0073849395446777336,0.013357,0.00021767616271972656,0.00017714500427246094
0.00012254714965820312,0.10376429557800293,0.0013108699645996095,0.007266,0.00020599365234375,0.0001609325408935547
0.00010585784912109375,0.08584737777709961,0.002888961135864258,0.008213,0.00016641616821289062,0.0001456737518310547
0.00013017654418945312,0.054877281188964844,0.001626557495117184,0.037373,0.0002048015594482422,0.00016736984252929688
7.486343383789062e-05,0.08571314811706543,0.000866872863769531,0.01017,0.00016880035400390625,0.00013375282287597656
8.082389831542969e-05,0.06106257438659668,0.004429996170043945,0.006136,0.0001842975616455078,0.0001595020294189453
9.202957153320312e-05,0.07468891143798828,0.0010407562561035155,0.006118,0.00018668174743652344,0.00014281272888183594
0.00010228157043457031,0.05595564842224121,0.0015684089355468746,0.014007,0.00013780593872070312,9.775161743164062e-05
0.00012350082397460938,0.0812687873840332,0.007501474822998047,0.006086,0.00023436546325683594,0.0001888275146484375
8.082389831542969e-05,0.09049201011657715,0.000993181320190429,0.028354,0.0002052783966064453,0.0001544952392578125
0.0001251697540283203,0.10997915267944336,0.0006832287597656247,0.00872,0.0001690387725830078,0.0001327991485595703
8.559226989746094e-05,0.09623098373413086,0.0013213031158447255,0.033839,0.00012063980102539062,8.440017700195312e-05
7.748603820800781e-05,0.11533522605895996,0.0007514120635986332,0.012544,0.00018739700317382812,0.00013685226440429688
0.00011086463928222656,0.09816312789916992,0.0013431752319335924,0.019713,0.0002455711364746094,0.00019431114196777344
6.413459777832031e-05,0.10629868507385254,0.02579814512634277,0.037476,0.00022482872009277344,0.00017189979553222656
9.965896606445312e-05,0.11840677261352539,0.0018685121307373057,0.020349,0.00020813941955566406,0.00015854835510253906
0.0001399517059326172,0.09408879280090332,0.019279111373901366,0.027362,0.00020265579223632812,0.00015854835510253906
7.534027099609375e-05,0.14138007164001465,0.0053728915557861336,0.024814,0.00020051002502441406,0.0001583099365234375
0.00010895729064941406,0.10109663009643555,0.0009930536956787106,0.005753,0.00023794174194335938,0.0001938343048095703
8.630752563476562e-05,0.11150169372558594,0.0013870525817871095,0.009677,0.00022983551025390625,0.00017881393432617188
8.58306884765625e-05,0.07711982727050781,0.0007955084075927724,0.026651,0.0001361370086669922,9.775161743164062e-05
0.00016188621520996094,0.08790779113769531,0.0007789169006347657,0.026407,0.00012445449829101562,8.797645568847656e-05
0.0001735687255859375,0.10452842712402344,0.0038635415344238297,0.031297,0.00010919570922851562,8.296966552734375e-05
7.796287536621094e-05,0.08478903770446777,0.0013715952301025392,0.009285,0.0001971721649169922,0.00015497207641601562
8.273124694824219e-05,0.10586786270141602,0.0024769905548095716,0.027502,0.0002186298370361328,0.00019216537475585938
8.320808410644531e-05,0.10561919212341309,0.0006622531127929692,0.010655,0.00011086463928222656,9.512901306152344e-05
7.319450378417969e-05,0.12946391105651855,0.0010118753967285152,0.010694,0.00010514259338378906,8.106231689453125e-05
0.00011587142944335938,0.043828725814819336,0.030553550674438476,0.012198,0.00011801719665527344,8.535385131835938e-05
0.00010919570922851562,0.06423449516296387,0.01158662515258789,0.026269,0.00010561943054199219,8.344650268554688e-05
7.414817810058594e-05,0.09122467041015625,0.010823734954833984,0.009346,0.0001049041748046875,7.963180541992188e-05
9.560585021972656e-05,0.06512045860290527,0.01017123419189453,0.033611,0.000179290771484375,0.0001347064971923828
7.915496826171875e-05,0.08080816268920898,0.0008548965606689453,0.006934,0.00010538101196289062,8.273124694824219e-05
0.00013518333435058594,0.04803347587585449,0.009345948974609376,0.006733,0.00011277198791503906,8.106231689453125e-05
0.00010800361633300781,0.05933880805969238,0.012012837097167968,0.011603,9.846687316894531e-05,7.2479248046875e-05
0.00010275840759277344,0.07227134704589844,0.0027941635589599605,0.010002,0.00010633468627929688,9.655952453613281e-05
7.367134094238281e-05,0.0521543025970459,0.002396184158325195,0.005675,0.00010061264038085938,8.082389831542969e-05
7.605552673339844e-05,0.0775303840637207,0.007689468933105469,0.012249,0.00013256072998046875,9.942054748535156e-05
0.00010013580322265625,0.11624002456665039,0.0010251861267089844,0.006907,0.00012421607971191406,9.298324584960938e-05
9.1552734375e-05,0.08607101440429688,0.020712243164062498,0.012262,0.00026106834411621094,0.00020313262939453125
8.296966552734375e-05,0.06603574752807617,0.001270986938476562,0.012975,0.0001220703125,8.130073547363281e-05
8.392333984375e-05,0.07983827590942383,0.0008796955261230477,0.013959,0.00011014938354492188,7.724761962890625e-05
8.726119995117188e-05,0.0688014030456543,0.02239696937561035,0.005565,0.00021767616271972656,0.0001850128173828125
8.034706115722656e-05,0.058418989181518555,0.0022091968231201173,0.009207,0.0001232624053955078,9.274482727050781e-05
0.00018167495727539062,0.07622218132019043,0.002079219284057618,0.00981,0.0002524852752685547,0.00020432472229003906
7.43865966796875e-05,0.11077451705932617,0.007497179840087888,0.040002,0.00012373924255371094,8.988380432128906e-05
0.0001049041748046875,0.06544971466064453,0.0016026880798339846,0.008069,0.00011491775512695312,8.249282836914062e-05
9.846687316894531e-05,0.05669689178466797,0.001947539215087891,0.006245,0.00012826919555664062,9.846687316894531e-05
0.00010609626770019531,0.02635478973388672,0.002232936904907227,0.007552,0.0001163482666015625,8.225440979003906e-05
0.00010514259338378906,0.03093886375427246,0.001097967834472656,0.005655,0.0001823902130126953,0.00014352798461914062
0.00010228157043457031,0.03512716293334961,0.002171489883422851,0.008899,0.0001347064971923828,0.00010395050048828125
7.62939453125e-05,0.04455065727233887,0.0014140625762939455,0.005795,0.0001614093780517578,0.00012040138244628906
0.00010418891906738281,0.04363584518432617,0.0035256150207519515,0.016029,0.00011467933654785156,8.463859558105469e-05
9.560585021972656e-05,0.048160552978515625,0.01197934866333008,0.017421,0.00011181831359863281,7.867813110351562e-05
6.961822509765625e-05,0.04726600646972656,0.002256775985717774,0.021314,0.00012540817260742188,9.799003601074219e-05
0.00010561943054199219,0.0703725814819336,0.0018730041198730465,0.006557,0.00010228157043457031,8.106231689453125e-05
9.036064147949219e-05,0.07052445411682129,0.001050786666870117,0.004445,9.965896606445312e-05,7.939338684082031e-05
0.00010132789611816406,0.04681229591369629,0.0010665636901855471,0.009637,0.00010752677917480469,8.153915405273438e-05
8.797645568847656e-05,0.03569221496582031,0.00495887239074707,0.009624,0.0002257823944091797,0.00017213821411132812
0.00015211105346679688,0.07073450088500977,0.0009979337768554683,0.011067,0.00012135505676269531,8.869171142578125e-05
0.0001323223114013672,0.04087996482849121,0.0029000283660888665,0.028406,0.0002601146697998047,0.00019621849060058594
9.298324584960938e-05,0.08069705963134766,0.0013220734863281253,0.014322,0.0002522468566894531,0.00018167495727539062
0.0001316070556640625,0.07206201553344727,0.0027779414367675795,0.03503,0.0002372264862060547,0.00019407272338867188
7.009506225585938e-05,0.0742654800415039,0.0013514654998779303,0.011562,0.00022482872009277344,0.0001678466796875
0.00010800361633300781,0.09213542938232422,0.00982744755554199,0.040327,0.0001666545867919922,0.0001227855682373047
8.869171142578125e-05,0.12503480911254883,0.0013264575195312475,0.033105,0.00023984909057617188,0.00016307830810546875
0.00011181831359863281,0.10240769386291504,0.0013636018524169936,0.022149,0.0002541542053222656,0.0001914501190185547
0.0001819133758544922,0.08809828758239746,0.0013007812499999999,0.007,0.00021600723266601562,0.00017142295837402344
8.082389831542969e-05,0.12092900276184082,0.0013642485961914072,0.034739,0.00023245811462402344,0.0001850128173828125
9.417533874511719e-05,0.1050262451171875,0.0007347541046142572,0.01348,0.00013303756713867188,0.00010585784912109375
0.00018334388732910156,0.12821483612060547,0.0012801806640625,0.00728,0.00022029876708984375,0.0001723766326904297
0.00011467933654785156,0.1080477237701416,0.0013883854827880793,0.065504,0.0002090930938720703,0.0001647472381591797
0.0001347064971923828,0.08242249488830566,0.0006684479522705081,0.031895,0.0001049041748046875,7.772445678710938e-05
9.72747802734375e-05,0.1303246021270752,0.001309898361206055,0.066066,0.00021147727966308594,0.00017786026000976562
0.00016069412231445312,0.1469249725341797,0.0015354795074462857,0.036915,0.0002410411834716797,0.00019431114196777344
0.00010275840759277344,0.09076642990112305,0.0013787338256835945,0.017175,0.00021386146545410156,0.0001666545867919922
0.00014066696166992188,0.20144915580749512,0.0014076150817871093,0.010633,0.0002186298370361328,0.0001723766326904297
7.891654968261719e-05,0.2126750946044922,0.013511639419555663,0.025759,0.00022292137145996094,0.0001780986785888672
0.0001552104949951172,0.11574482917785645,0.001471521987915038,0.025985,0.00021648406982421875,0.00017881393432617188
0.00015234947204589844,0.05833292007446289,0.0012334394531250004,0.007342,0.00020694732666015625,0.00016069412231445312
0.0001418590545654297,0.07752442359924316,0.0007955043792724614,0.00695,0.00015282630920410156,0.00011467933654785156
0.0001709461212158203,0.10599637031555176,0.001172654327392577,0.023116,0.0001881122589111328,0.0001418590545654297
8.177757263183594e-05,0.12071609497070312,0.0043465302734374996,0.010897,0.0001819133758544922,0.00014162063598632812
0.000102996826171875,0.08325767517089844,0.0008281681671142571,0.038411,0.0001361370086669922,0.00010919570922851562
0.0001556873321533203,0.12008810043334961,0.0018266109313964845,0.005541,0.00022649765014648438,0.0001800060272216797
9.918212890625e-05,0.10252261161804199,0.013339872650146484,0.023996,0.000213623046875,0.0001671314239501953
9.298324584960938e-05,0.10697746276855469,0.0015892478027343749,0.007196,0.00021004676818847656,0.00016021728515625
0.0001385211944580078,0.1185758113861084,0.0014095752868652327,0.019134,0.00025177001953125,0.0001895427703857422
8.058547973632812e-05,0.10558199882507324,0.0013475823822021483,0.028506,0.0002636909484863281,0.00019121170043945312
8.940696716308594e-05,0.10115814208984375,0.0011769681549072264,0.03644,0.00012087821960449219,9.417533874511719e-05
0.00016546249389648438,0.0834507942199707,0.0006891236724853519,0.016256,0.00011754035949707031,8.440017700195312e-05
9.846687316894531e-05,0.10223793983459473,0.0007129579925537113,0.006735,0.00011205673217773438,8.96453857421875e-05
0.0001468658447265625,0.057062625885009766,0.0014259252166748046,0.00979,0.0002129077911376953,0.000171661376953125
7.82012939453125e-05,0.13312077522277832,0.0215197518157959,0.02447,0.00015115737915039062,0.00011348724365234375
8.058547973632812e-05,0.13995981216430664,0.0013536449584960935,0.004459,0.00021004676818847656,0.00016546249389648438
7.939338684082031e-05,0.11636209487915039,0.0006951749725341797,0.013233,0.00014328956604003906,9.083747863769531e-05
0.000125885009765625,0.13561630249023438,0.003744168167114259,0.01987,0.0002288818359375,0.00020194053649902344
8.96453857421875e-05,0.1388401985168457,0.0022673947448730476,0.010313,0.00017499923706054688,0.00014209747314453125
0.00011301040649414062,0.09791707992553711,0.013437625106811523,0.006616,0.00017023086547851562,0.00012040138244628906
0.00010085105895996094,0.07743453979492188,0.008480089431762695,0.020694,0.00015926361083984375,0.000118255615234375
7.009506225585938e-05,0.11441993713378906,0.000856518966674805,0.007918,0.0002262592315673828,0.0001800060272216797
8.678436279296875e-05,0.08915567398071289,0.0025530427703857423,0.005449,0.00021910667419433594,0.00017142295837402344
0.00013065338134765625,0.04168701171875,0.0011015182800292967,0.006268,0.00018668174743652344,0.00014519691467285156
8.797645568847656e-05,0.03233647346496582,0.0014527429199218747,0.00689,0.0001533031463623047,0.0001277923583984375
7.271766662597656e-05,0.035762786865234375,0.0010080523529052733,0.030421,0.000213623046875,0.00015401840209960938
0.00017976760864257812,0.0552210807800293,0.0013378724365234376,0.015422,0.0001647472381591797,0.0001289844512939453
8.368492126464844e-05,0.04735732078552246,0.0029885909271240236,0.006155,0.00013566017150878906,0.00010251998901367188
0.00011539459228515625,0.04914402961730957,0.0035272992095947264,0.012529,0.0001163482666015625,8.368492126464844e-05
0.00010657310485839844,0.08481907844543457,0.0012420111541748043,0.008387,0.0002257823944091797,0.00018358230590820312
8.559226989746094e-05,0.06940245628356934,0.0011717336273193366,0.03399,0.00014328956604003906,0.00010824203491210938
0.00010204315185546875,0.09389019012451172,0.000983439208984374,0.037648,0.0001671314239501953,0.00012350082397460938
7.462501525878906e-05,0.10062766075134277,0.0008685697937011738,0.039685,0.00012493133544921875,0.00010347366333007812
8.988380432128906e-05,0.11764693260192871,0.002380873703002929,0.022526,0.00020384788513183594,0.00016927719116210938
0.00011134147644042969,0.16336607933044434,0.0015876096496582033,0.007324,0.0001499652862548828,0.0001087188720703125
8.96453857421875e-05,0.11982846260070801,0.029375478713989257,0.028632,0.0002300739288330078,0.00018739700317382812
0.00010371208190917969,0.1312563419342041,0.007196685897827147,0.028913,0.00022792816162109375,0.0001747608184814453
0.00012540817260742188,0.12932515144348145,0.0012917706298828137,0.01757,0.00021910667419433594,0.0001652240753173828
0.0001900196075439453,0.10604357719421387,0.0013328624725341826,0.046775,0.0002105236053466797,0.00016117095947265625
8.726119995117188e-05,0.13888239860534668,0.001345251678466797,0.014676,0.00024318695068359375,0.0001926422119140625
0.00011420249938964844,0.11081814765930176,0.0013236200561523442,0.023326,0.0002186298370361328,0.0001723766326904297
0.00011539459228515625,0.12653708457946777,0.001397222061157227,0.012355,0.00022983551025390625,0.0001850128173828125
8.487701416015625e-05,0.09518885612487793,0.0015792294158935571,0.044236,0.0001385211944580078,0.00010323524475097656
0.00018715858459472656,0.08513712882995605,0.0030046597442626964,0.018479,0.0002288818359375,0.00018835067749023438
9.5367431640625e-05,0.08607935905456543,0.004074262481689454,0.025719,0.00022530555725097656,0.0001811981201171875
9.1552734375e-05,0.0947580337524414,0.0039241694793701164,0.014389,0.00012636184692382812,9.489059448242188e-05
0.0001304149627685547,0.07201099395751953,0.01948878321838379,0.019923,0.000209808349609375,0.00016355514526367188
0.00010228157043457031,0.08986878395080566,0.0007769318389892581,0.00767,0.00010967254638671875,8.845329284667969e-05
7.557868957519531e-05,0.06826972961425781,0.01641190789794922,0.009714,0.0002391338348388672,0.0001881122589111328
0.00010919570922851562,0.09665656089782715,0.0031519757537841787,0.020847,0.00022554397583007812,0.00017881393432617188
8.988380432128906e-05,0.08752679824829102,0.0012146734771728528,0.017119,0.00019288063049316406,0.0001518726348876953
8.749961853027344e-05,0.08043360710144043,0.002503703384399411,0.037095,0.00010514259338378906,8.487701416015625e-05
0.00010228157043457031,0.12154388427734375,0.0012704305725097656,0.006842,0.00020956993103027344,0.00016880035400390625
7.033348083496094e-05,0.08201384544372559,0.00253126156616211,0.014972,0.00020003318786621094,0.0001595020294189453
8.058547973632812e-05,0.12903904914855957,0.0008826507873535153,0.006093,0.0002446174621582031,0.00019407272338867188
0.0001595020294189453,0.12198209762573242,0.001430333511352539,0.010508,0.0002338886260986328,0.0001811981201171875
0.00013709068298339844,0.07470202445983887,0.0014996876373291022,0.007961,0.00021791458129882812,0.00016808509826660156
8.96453857421875e-05,0.10027408599853516,0.0031519705047607406,0.026426,0.00021958351135253906,0.00017070770263671875
0.00012755393981933594,0.19757914543151855,0.0011140511474609371,0.014654,0.0001747608184814453,0.0001373291015625
0.00013446807861328125,0.13004851341247559,0.00125340907287598,0.052103,0.0001163482666015625,8.511543273925781e-05
8.177757263183594e-05,0.15328598022460938,0.0011705022430419931,0.019565,0.00012183189392089844,9.1552734375e-05
8.20159912109375e-05,0.1356959342956543,0.011995981887817381,0.022471,0.0002593994140625,0.0002002716064453125
0.00014972686767578125,0.09045720100402832,0.0012986709289550778,0.010432,0.00021600723266601562,0.00017261505126953125
9.679794311523438e-05,0.03169965744018555,0.014065678482055664,0.01312,0.00011658668518066406,7.867813110351562e-05
0.0001533031463623047,0.043997764587402344,0.003236262176513672,0.017252,0.00015354156494140625,0.00011539459228515625
0.00014710426330566406,0.055365800857543945,0.007605788070678712,0.012568,0.00010251998901367188,7.605552673339844e-05
9.846687316894531e-05,0.05225706100463867,0.0029927996673583986,0.011396,0.00023221969604492188,0.00019288063049316406
8.440017700195312e-05,0.06978797912597656,0.003412037994384765,0.006623,0.00019359588623046875,0.00016379356384277344
8.940696716308594e-05,0.029038190841674805,0.001206445083618165,0.009515,0.00015616416931152344,0.00013518333435058594
8.320808410644531e-05,0.0384373664855957,0.003086974395751953,0.008411,0.0001308917999267578,8.988380432128906e-05
8.392333984375e-05,0.05327296257019043,0.0007095365295410154,0.009974,0.00013017654418945312,9.274482727050781e-05
0.00010633468627929688,0.062357187271118164,0.001577203170776368,0.009633,0.0002181529998779297,0.0001671314239501953
8.821487426757812e-05,0.05775165557861328,0.002287623062133789,0.00386,0.00011539459228515625,8.726119995117188e-05
9.393692016601562e-05,0.023839235305786133,0.001134407196044922,0.00984,0.00011777877807617188,8.535385131835938e-05
9.369850158691406e-05,0.03320145606994629,0.001032100448608398,0.015615,0.0001125335693359375,8.463859558105469e-05
7.319450378417969e-05,0.0617067813873291,0.001249361022949219,0.006566,0.00023102760314941406,0.00018596649169921875
9.942054748535156e-05,0.050032854080200195,0.0183894599609375,0.012357,0.00017404556274414062,0.0001385211944580078
7.700920104980469e-05,0.0633854866027832,0.002849119674682617,0.006263,0.00023293495178222656,0.00019025802612304688
0.00010418891906738281,0.05820870399475098,0.0013347833099365235,0.011181,0.0002186298370361328,0.0001659393310546875
8.320808410644531e-05,0.045865774154663086,0.0008511851959228517,0.004482,0.00011563301086425781,9.107589721679688e-05
8.440017700195312e-05,0.05107474327087402,0.0018079270935058593,0.004915,0.00019621849060058594,0.00016355514526367188
0.00011372566223144531,0.036527395248413086,0.0015963429870605467,0.007856,0.0001785755157470703,0.0001499652862548828
0.00011539459228515625,0.05080056190490723,0.0039138090209960945,0.023017,0.000217437744140625,0.00017905235290527344
7.939338684082031e-05,0.06758522987365723,0.0011783155517578123,0.010817,0.00022721290588378906,0.00017261505126953125
0.00010418891906738281,0.06532788276672363,0.000867337005615235,0.010582,0.00021219253540039062,0.0001850128173828125
9.131431579589844e-05,0.09343647956848145,0.0013832443084716792,0.007891,0.00021910667419433594,0.00018143653869628906
0.00011897087097167969,0.0990743637084961,0.001176992218017578,0.019358,0.00021982192993164062,0.0001900196075439453
8.177757263183594e-05,0.12186646461486816,0.0046144940338134766,0.011129,0.00025963783264160156,0.0001709461212158203
9.5367431640625e-05,0.11680173873901367,0.0008067396697998049,0.009219,0.0002276897430419922,0.0001780986785888672
0.00012087821960449219,0.12349581718444824,0.0013076224822998056,0.029348,0.0002048015594482422,0.0001652240753173828
0.0001819133758544922,0.1149141788482666,0.001340816696166992,0.010392,0.00022029876708984375,0.0001678466796875
0.00011324882507324219,0.12178468704223633,0.0018439923095703121,0.00742,0.00021123886108398438,0.0001747608184814453
0.0001671314239501953,0.1529383659362793,0.00144607504272461,0.010091,0.00022864341735839844,0.0001595020294189453
8.0108642578125e-05,0.13066959381103516,0.0013629672393798836,0.023964,0.000217437744140625,0.00016951560974121094
0.00012183189392089844,0.17127108573913574,0.0013822967224121074,0.031807,0.00024008750915527344,0.00019741058349609375
7.486343383789062e-05,0.13941311836242676,0.0007696879119873032,0.021753,0.0002071857452392578,0.00016164779663085938
7.2479248046875e-05,0.1435256004333496,0.0006452581024169925,0.01359,0.00013113021850585938,8.916854858398438e-05
7.605552673339844e-05,0.053542137145996094,0.0007209818267822268,0.01001,0.00012230873107910156,0.00010275840759277344
0.0001239776611328125,0.09969305992126465,0.0006436253509521477,0.020604,0.00012755393981933594,9.107589721679688e-05
8.368492126464844e-05,0.08853316307067871,0.0014060200042724617,0.012443,0.0002510547637939453,0.0001652240753173828
0.0001671314239501953,0.10186362266540527,0.0011613264923095706,0.015512,0.00023984909057617188,0.00019478797912597656
0.00010728836059570312,0.08639121055603027,0.0007630140533447273,0.011326,0.0002205371856689453,0.00018525123596191406
0.00010228157043457031,0.1438131332397461,0.001366351745605468,0.039202,0.0002186298370361328,0.00017523765563964844
0.0001049041748046875,0.14023494720458984,0.0013200367584228524,0.028061,0.0002143383026123047,0.00016498565673828125
0.00016427040100097656,0.07134032249450684,0.021589073226928712,0.033802,0.00011157989501953125,7.772445678710938e-05
0.00010538101196289062,0.09445309638977051,0.0011706424255371085,0.019598,0.00011897087097167969,8.487701416015625e-05
7.390975952148438e-05,0.1198873519897461,0.0006550845794677726,0.016507,0.00011014938354492188,8.416175842285156e-05
0.00011658668518066406,0.0982367992401123,0.001749648498535157,0.021376,0.0001304149627685547,9.441375732421875e-05
0.00011515617370605469,0.1254110336303711,0.007860385620117184,0.034313,0.00012087821960449219,9.131431579589844e-05
0.00011539459228515625,0.07613110542297363,0.010800887298583986,0.02005,0.0001277923583984375,9.846687316894531e-05
7.081031799316406e-05,0.13706588745117188,0.001631899185180665,0.026805,0.0001995563507080078,0.0001571178436279297
0.0001010894775390625,0.08871841430664062,0.00071474073791504,0.018441,0.00012683868408203125,9.965896606445312e-05
0.0001201629638671875,0.07442116737365723,0.001775012954711914,0.004941,0.00012087821960449219,9.250640869140625e-05
9.465217590332031e-05,0.0697944164276123,0.0013675746154785152,0.00808,0.00025391578674316406,0.0002071857452392578
0.00012874603271484375,0.05434107780456543,0.002044345108032225,0.019734,0.0007624626159667969,0.0013322830200195312
0.0001220703125,0.07718753814697266,0.0011486117706298827,0.004464,0.00011277198791503906,8.797645568847656e-05
0.00011658668518066406,0.08820438385009766,0.0011831748504638664,0.012148,0.00010466575622558594,7.653236389160156e-05
9.34600830078125e-05,0.09847378730773926,0.0007345379333496098,0.009002,0.00020599365234375,0.00016188621520996094
0.00010657310485839844,0.09057497978210449,0.0011383946685791027,0.028647,0.00020933151245117188,0.00016427040100097656
9.202957153320312e-05,0.1055898666381836,0.015022453430175782,0.007222,0.00010824203491210938,7.700920104980469e-05
0.00010776519775390625,0.06606340408325195,0.0028185315704345702,0.016815,0.00029015541076660156,0.0001316070556640625
0.0001201629638671875,0.08212924003601074,0.0010032336273193363,0.010721,0.00015115737915039062,0.00011444091796875
0.0002503395080566406,0.15363740921020508,0.0012839634552001952,0.005536,0.0002319812774658203,0.00016260147094726562
8.273124694824219e-05,0.07720613479614258,0.000623549209594728,0.019339,0.00010442733764648438,9.751319885253906e-05
0.00010037422180175781,0.08402228355407715,0.003130632934570313,0.01419,0.00026345252990722656,0.0002110004425048828
7.939338684082031e-05,0.06533265113830566,0.0018152648925781247,0.012425,0.0001456737518310547,0.00012230873107910156
0.0001010894775390625,0.0554351806640625,0.0022645268096923837,0.009711,0.00011730194091796875,8.535385131835938e-05
7.677078247070312e-05,0.03758597373962402,0.0015209536437988287,0.017862,0.00011849403381347656,9.822845458984375e-05
7.486343383789062e-05,0.04648852348327637,0.002363327682495118,0.008412,0.00011301040649414062,8.869171142578125e-05
8.845329284667969e-05,0.05619239807128906,0.0019060165405273433,0.008675,0.0002276897430419922,0.0001804828643798828
7.462501525878906e-05,0.048189401626586914,0.001207575744628906,0.009856,0.000194549560546875,0.0001595020294189453
0.00010251998901367188,0.07162046432495117,0.0010626921386718748,0.008928,0.0001595020294189453,0.00011777877807617188
0.00011420249938964844,0.06463360786437988,0.0013241913909912114,0.006963,0.00021123886108398438,0.0001621246337890625
8.654594421386719e-05,0.08256649971008301,0.0013347026977539034,0.052484,0.0002143383026123047,0.00016689300537109375
0.000537872314453125,0.10341501235961914,0.006960304824829101,0.020933,0.00020575523376464844,0.00015997886657714844
8.797645568847656e-05,0.09034538269042969,0.0037701212921142577,0.009346,9.679794311523438e-05,7.510185241699219e-05
0.00010204315185546875,0.10164642333984375,0.0012103461914062495,0.020007,9.989738464355469e-05,7.653236389160156e-05
7.295608520507812e-05,0.12390875816345215,0.0008375110321044918,0.016007,0.00024199485778808594,0.0001976490020751953
8.392333984375e-05,0.12897276878356934,0.001309474334716794,0.04114,0.0002257823944091797,0.00018262863159179688
0.00014925003051757812,0.09812569618225098,0.0016133784332275393,0.011271,0.00010323524475097656,7.867813110351562e-05
0.0001666545867919922,0.08488869667053223,0.004758088516235352,0.012126,0.00011157989501953125,8.749961853027344e-05
7.414817810058594e-05,0.07981443405151367,0.0006277928619384757,0.007822,0.00010848045349121094,7.963180541992188e-05
7.2479248046875e-05,0.17254066467285156,0.019638181716918945,0.023368,0.0002453327178955078,0.0001914501190185547
0.00010132789611816406,0.1022651195526123,0.000791682495117187,0.008911,0.0002193450927734375,0.00017023086547851562
8.416175842285156e-05,0.07608509063720703,0.004438301742553712,0.012287,0.00012183189392089844,0.00010204315185546875
9.417533874511719e-05,0.10678434371948242,0.0014405048065185555,0.016207,0.00023889541625976562,0.00018978118896484375
9.226799011230469e-05,0.09927654266357422,0.02513582060241699,0.005701,0.00021338462829589844,0.00016689300537109375
7.963180541992188e-05,0.07157468795776367,0.010318777099609378,0.040184,0.0002319812774658203,0.0001850128173828125
9.989738464355469e-05,0.12679815292358398,0.005234202423095703,0.012085,0.00018334388732910156,0.0001385211944580078
0.00010275840759277344,0.18436241149902344,0.0015578189544677747,0.029032,0.00025773048400878906,0.0001957416534423828
7.510185241699219e-05,0.14893484115600586,0.0006928669281005863,0.030143,0.00013327598571777344,0.0001068115234375
0.00010204315185546875,0.15028786659240723,0.0014435703277587905,0.043675,0.00020933151245117188,0.00016498565673828125
0.00013113021850585938,0.14237403869628906,0.0006904160461425786,0.030129,0.00011467933654785156,8.58306884765625e-05
0.00010395050048828125,0.16935038566589355,0.0013539526977539053,0.025121,0.00020694732666015625,0.00016236305236816406
8.273124694824219e-05,0.18213200569152832,0.0029617259368896476,0.010214,0.0002353191375732422,0.00018978118896484375
0.0002307891845703125,0.22411012649536133,0.0012035661926269522,0.029551,0.00013256072998046875,0.00010633468627929688
6.866455078125e-05,0.20418834686279297,0.019820216888427736,0.013556,0.0001361370086669922,9.298324584960938e-05
7.390975952148438e-05,0.11150217056274414,0.0023866473541259772,0.028814,0.00024008750915527344,0.00019097328186035156
9.179115295410156e-05,0.08037137985229492,0.0007612976989746093,0.005954,0.0001251697540283203,9.894371032714844e-05
0.0001327991485595703,0.18559026718139648,0.0006756112060546876,0.004129,0.00011181831359863281,8.749961853027344e-05
0.00010442733764648438,0.17041707038879395,0.0015041359405517582,0.005127,0.00010919570922851562,8.654594421386719e-05
8.368492126464844e-05,0.12070631980895996,0.0025513133697509767,0.004632,0.00015306472778320312,0.00012111663818359375
0.0001201629638671875,0.06510567665100098,0.00540442431640625,0.007268,0.00015091896057128906,0.00011992454528808594
7.414817810058594e-05,0.07196688652038574,0.001366825302124024,0.013392,0.0002219676971435547,0.00017952919006347656
9.226799011230469e-05,0.08672094345092773,0.00592053352355957,0.00764,0.00012421607971191406,9.822845458984375e-05
8.702278137207031e-05,0.08541417121887207,0.0013692731323242183,0.014106,0.00021386146545410156,0.00017142295837402344
8.320808410644531e-05,0.07680225372314453,0.001583372802734375,0.009155,0.0001404285430908203,9.5367431640625e-05
7.700920104980469e-05,0.07735967636108398,0.0010974453582763694,0.053936,0.00011777877807617188,7.987022399902344e-05
0.00010466575622558594,0.11156320571899414,0.0013558858642578123,0.018574,0.0002110004425048828,0.00018644332885742188
0.00016355514526367188,0.09819364547729492,0.010290819534301759,0.027041,0.00020051002502441406,0.00015854835510253906
8.7738037109375e-05,0.1478424072265625,0.0012975752105712883,0.020826,0.00020122528076171875,0.00016021728515625
0.00014853477478027344,0.12032651901245117,0.0026978679351806634,0.013532,0.0002319812774658203,0.00018930435180664062
0.00017762184143066406,0.07011151313781738,0.0013706887969970709,0.021574,0.00022029876708984375,0.0001697540283203125
0.00016546249389648438,0.15137720108032227,0.001213378509521485,0.010091,0.00012612342834472656,9.894371032714844e-05
7.581710815429688e-05,0.17015814781188965,0.013013043243408203,0.007068,0.0002269744873046875,0.00017786026000976562
0.0001461505889892578,0.08779382705688477,0.0012124400177001959,0.008171,0.00022029876708984375,0.00017905235290527344
0.00019550323486328125,0.127227783203125,0.001792088500976563,0.009158,0.00015354156494140625,0.00010943412780761719
0.0001647472381591797,0.03203129768371582,0.0027115010833740237,0.00454,0.00017905235290527344,0.00013899803161621094
7.677078247070312e-05,0.04454922676086426,0.0007716935424804689,0.008272,0.00018334388732910156,0.000148773193359375
7.414817810058594e-05,0.04825019836425781,0.0011006509552001949,0.008649,0.00017881393432617188,0.00014162063598632812
8.344650268554688e-05,0.05447268486022949,0.001189371307373047,0.006142,0.00018525123596191406,0.00016546249389648438
0.00010657310485839844,0.04534316062927246,0.0012708259429931642,0.012716,0.00017642974853515625,0.00014066696166992188
8.440017700195312e-05,0.03108978271484375,0.0020553610992431644,0.00418,0.0001533031463623047,0.00012183189392089844


==> plots/flask_cdf/data/experiments-full/scenario-3/big/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.82012939453125e-05,7.5294811725616455,1.0050870751800538,0.856731,0.11162495613098145,0.0005207061767578125
8.821487426757812e-05,6.171231031417847,1.5218495514678954,3.657595,0.37326955795288086,0.005385398864746094
7.295608520507812e-05,11.517930507659912,1.0668007003479003,1.557557,0.741295337677002,0.0003464221954345703
8.58306884765625e-05,12.095817804336548,1.9384433937988281,1.924979,1.5713300704956055,0.0003237724304199219
6.794929504394531e-05,14.382312536239624,1.1139527311401372,5.782092,0.14863157272338867,0.00032401084899902344
9.846687316894531e-05,15.37154221534729,1.821556465286255,4.186406,0.4237174987792969,0.0003044605255126953
7.462501525878906e-05,19.52375602722168,3.0214602961425783,1.911237,0.7729244232177734,0.0003159046173095703
7.152557373046875e-05,22.19494366645813,1.8445260650482176,2.092741,0.1748199462890625,0.00040411949157714844
7.343292236328125e-05,22.04177498817444,1.3201086175994874,2.124167,1.1498517990112305,0.00019693374633789062
0.000102996826171875,24.42212748527527,1.2023897395629883,0.656723,0.41997575759887695,0.00022482872009277344
7.915496826171875e-05,23.945971488952637,1.288567431854248,0.921126,0.5535287857055664,0.00019502639770507812
8.58306884765625e-05,21.73761749267578,1.6931303158111572,2.872868,0.936018705368042,0.00020694732666015625
8.392333984375e-05,18.205769538879395,3.0476931080169676,5.146593,0.9177136421203613,0.00041556358337402344
6.532669067382812e-05,18.52288842201233,7.007807324707031,1.830213,2.281010866165161,0.0004506111145019531
7.271766662597656e-05,22.814099073410034,5.716591861480713,1.148931,0.22131752967834473,0.0003466606140136719
8.130073547363281e-05,25.739545345306396,2.649443853363037,1.293566,0.9367046356201172,0.07130074501037598
0.00012731552124023438,23.929099082946777,2.50730397744751,2.628494,1.5581090450286865,0.00024008750915527344
7.152557373046875e-05,28.934381246566772,2.7764627938690185,1.576756,0.30504488945007324,0.000370025634765625
0.0001468658447265625,28.140790939331055,2.4642177242889405,2.954961,0.26768970489501953,0.00037384033203125
0.00013685226440429688,29.92146944999695,0.9948300169830322,1.390962,2.1550400257110596,0.0002989768981933594
7.295608520507812e-05,28.36271071434021,0.7933870607452391,2.689242,2.6766085624694824,0.5792040824890137
7.081031799316406e-05,32.57819199562073,1.359380662475586,1.208664,0.7873594760894775,0.0004851818084716797
6.604194641113281e-05,31.2291898727417,1.0325986988983153,3.293654,0.788801908493042,0.0002899169921875
8.916854858398438e-05,31.00480008125305,2.6979818037109373,3.920167,0.0033180713653564453,0.0002880096435546875
0.00017714500427246094,33.75208783149719,1.411681856704712,1.252749,1.323772668838501,0.00032782554626464844
6.29425048828125e-05,34.68993544578552,1.7294789454193116,3.982103,1.4033985137939453,0.00033354759216308594
7.200241088867188e-05,37.041805267333984,1.6216656036987303,2.291736,0.9053974151611328,0.0001914501190185547
0.00012922286987304688,39.48579406738281,1.0783714033660887,2.333794,0.54705810546875,0.00028252601623535156
7.843971252441406e-05,37.77700448036194,1.8557342947540283,3.865094,1.0323131084442139,0.00018858909606933594
9.846687316894531e-05,41.608304500579834,0.983533012939453,1.829749,0.2575550079345703,0.00017714500427246094
7.176399230957031e-05,41.80910277366638,1.7774612249145507,1.205324,0.288877010345459,0.0001480579376220703
0.00010943412780761719,38.64005923271179,3.916203833770752,2.266925,0.48580288887023926,0.0002665519714355469
6.556510925292969e-05,43.537522077560425,1.4832199993286133,0.802559,0.8782234191894531,0.00025010108947753906
0.00010848045349121094,42.68980073928833,0.6791778576202392,1.810043,1.681483507156372,0.00024127960205078125
7.987022399902344e-05,42.98701190948486,1.403447737854004,0.900432,1.6874463558197021,0.0002651214599609375
0.0001049041748046875,40.945626735687256,2.499287647064209,3.872292,1.4477403163909912,0.0003838539123535156
7.224082946777344e-05,47.70638132095337,1.0663712121429443,2.074656,0.22220253944396973,0.00020766258239746094
9.942054748535156e-05,47.82220244407654,1.3250906665649413,0.786391,1.0602154731750488,0.00019860267639160156
6.604194641113281e-05,47.698381423950195,0.48519650650024415,2.222375,0.6821398735046387,0.003763914108276367
7.62939453125e-05,48.186827182769775,0.8842460999450683,2.061579,0.23685097694396973,0.0002865791320800781
0.00011920928955078125,46.591787576675415,2.9779448501586914,1.437675,0.7176706790924072,0.0002703666687011719
7.867813110351562e-05,49.8126060962677,1.3472628797454833,1.293133,0.05879974365234375,0.00022149085998535156
8.630752563476562e-05,50.20255255699158,0.8952749008178711,1.596225,0.006165027618408203,0.00021505355834960938
8.058547973632812e-05,47.12535858154297,3.8690232122650148,1.397601,0.1977849006652832,0.0001735687255859375
8.20159912109375e-05,51.147156953811646,0.6863331560211181,1.176317,0.0054531097412109375,0.00013446807861328125
0.00024628639221191406,51.110185623168945,1.0842987285919188,0.758268,0.11838531494140625,0.17348814010620117
0.00014662742614746094,50.98925566673279,0.9671063132019042,1.162303,0.0015761852264404297,0.0001404285430908203
8.0108642578125e-05,52.96617817878723,0.45366403254699705,0.703558,0.011428356170654297,0.0003733634948730469
0.0001347064971923828,53.124950647354126,0.4506563087005615,0.475098,0.007895708084106445,0.0003514289855957031
0.00018024444580078125,54.18896961212158,0.3648310712127686,0.235397,0.00784444808959961,0.0001933574676513672
0.00046324729919433594,47.153040647506714,0.40931176654052737,0.534863,0.22370266914367676,0.0007741451263427734
0.00018215179443359375,47.61125373840332,0.6498819244995118,0.457436,0.08437347412109375,0.0004744529724121094
0.00026726722717285156,43.14190316200256,1.0523751784973145,1.269807,0.09854960441589355,0.00028705596923828125
0.0002899169921875,41.96178984642029,1.3126435866394042,0.544671,0.268632173538208,0.16162562370300293
0.0007081031799316406,37.766335010528564,1.7974469403228759,2.885304,1.062300205230713,0.00033211708068847656
0.0001609325408935547,41.238797664642334,1.20462805657959,3.064269,0.643681526184082,0.00028228759765625
0.0002319812774658203,39.774247884750366,0.7503249681243895,2.931674,0.8997499942779541,0.0001513957977294922
0.0006008148193359375,40.84906792640686,1.2801587821350098,1.337939,0.7680888175964355,0.0003895759582519531
0.0002701282501220703,44.97081899642944,0.9957612923583985,1.902804,0.06322932243347168,0.8993594646453857
0.00012540817260742188,35.049602031707764,0.5103608681030274,1.774268,0.6286442279815674,0.0002777576446533203
0.0001163482666015625,47.163182497024536,1.8294405686187742,3.11357,0.8514893054962158,0.0003147125244140625
0.0002410411834716797,42.384360551834106,1.4833709362487792,3.740002,0.42533063888549805,0.0003833770751953125
0.0001666545867919922,41.549763917922974,0.3874857329406738,2.849396,0.008289098739624023,0.00037550926208496094
0.0013554096221923828,37.942989349365234,1.5558922408752442,0.836982,0.43389034271240234,0.00032329559326171875
0.00014901161193847656,46.96305823326111,2.4424293201904295,1.264127,0.5286791324615479,0.00030422210693359375
0.00027108192443847656,48.39149045944214,1.3604521740112305,1.701509,0.20231413841247559,0.00048279762268066406
0.00030541419982910156,49.0578293800354,1.828592702392578,1.606546,0.13408875465393066,0.5825695991516113
0.00011491775512695312,47.75286364555359,1.2549760707855224,4.27285,1.4683539867401123,0.0004734992980957031
0.00018596649169921875,46.882503509521484,3.067881396453857,1.906182,0.018887996673583984,0.0002601146697998047
0.00011324882507324219,51.420186281204224,1.4133349151306152,2.472382,0.5515072345733643,0.0002942085266113281
0.00016236305236816406,45.846007347106934,0.7035748551635743,2.392772,0.3634214401245117,0.4106590747833252
0.00020813941955566406,48.719651222229004,0.6949524967041016,2.062366,0.4402604103088379,0.0002968311309814453
0.0001246929168701172,51.86806273460388,0.353442341140747,2.891121,0.04217052459716797,0.00037670135498046875
0.0001666545867919922,48.33442950248718,1.341908477355957,1.703598,0.525266170501709,0.00037384033203125
0.0001785755157470703,46.46345782279968,1.4670922797851562,1.666857,1.0079727172851562,0.00026297569274902344
0.00016260147094726562,43.05547094345093,0.5923443814086915,1.42142,0.667271614074707,0.0003592967987060547
0.0001697540283203125,43.92800045013428,0.47891740728759746,2.989536,1.5019757747650146,0.00034117698669433594
0.0003123283386230469,53.68649744987488,1.6016689204711914,2.970323,1.1181564331054688,0.0005645751953125
0.0002028942108154297,51.751418590545654,1.771666473388672,2.246625,0.9323859214782715,0.0003256797790527344
0.00010800361633300781,45.84137535095215,0.8377554135131837,2.61427,0.34181857109069824,0.00036454200744628906
0.00016927719116210938,52.190611600875854,0.611955532546997,1.209329,0.06920719146728516,0.0003662109375
0.0002522468566894531,46.734954595565796,1.2705004409637453,0.638041,0.008788585662841797,0.00034356117248535156
0.0007905960083007812,56.957788705825806,1.290830857711792,1.202744,0.5813679695129395,0.0002589225769042969
0.00022339820861816406,53.48186540603638,0.5044563643188478,2.066353,0.8671259880065918,0.0002694129943847656
0.0001468658447265625,50.793187379837036,0.962647862625122,4.67605,0.5548086166381836,0.0003044605255126953
0.0003268718719482422,50.1930296421051,1.2126678371429442,1.906875,0.19306659698486328,0.0004203319549560547
0.00022482872009277344,49.85141706466675,2.0139497629241943,1.320742,0.0283658504486084,0.00034332275390625
0.0002052783966064453,49.66845917701721,0.28364797686767584,2.173533,0.368532657623291,0.00040411949157714844
0.0001513957977294922,52.47183060646057,0.47827037348937984,1.596373,0.6597285270690918,0.00020265579223632812
0.00012946128845214844,50.67141270637512,0.770410474029541,2.293984,0.464493989944458,0.012763500213623047
9.918212890625e-05,54.47301959991455,0.2667231056365966,0.939359,0.017519235610961914,0.00025391578674316406
0.00045800209045410156,57.89340591430664,0.2465650168151855,0.777078,0.0038139820098876953,0.0001773834228515625
0.0001785755157470703,55.58922052383423,0.44750759544372554,0.97435,0.3590409755706787,0.0003001689910888672
0.0001442432403564453,52.939703941345215,0.4506701442108154,3.522189,0.05454397201538086,0.00032782554626464844
0.00014925003051757812,51.69267511367798,1.0347772447814942,2.002201,0.19105291366577148,0.00035309791564941406
0.00012373924255371094,56.54245948791504,0.4607717766723633,0.392329,0.32965970039367676,0.00027871131896972656
9.322166442871094e-05,55.98735332489014,0.17670053912353523,1.530263,0.017002344131469727,0.00026679039001464844
0.00015997886657714844,56.00220227241516,0.543605297592163,1.187197,0.0046575069427490234,0.00027680397033691406


==> plots/flask_cdf/data/experiments-full/scenario-3/big/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.000186920166015625,5.0007164478302,1.7659620753936767,1.428932,0.464296817779541,0.29004931449890137
6.747245788574219e-05,8.746979713439941,2.517655215209961,1.112981,0.32448697090148926,0.0002586841583251953
0.00018286705017089844,14.096466064453125,1.5153793349456786,0.85123,0.5968432426452637,0.0003876686096191406
0.0001595020294189453,13.252534627914429,2.086079381256104,1.337095,0.3758842945098877,0.0002570152282714844
6.842613220214844e-05,17.959487199783325,1.8167264005889892,1.609201,0.46119093894958496,0.0001914501190185547
7.200241088867188e-05,13.334644794464111,4.0199587523193365,2.049978,2.8843536376953125,0.00032210350036621094
9.131431579589844e-05,15.465126037597656,5.34853771786499,1.884927,0.8303031921386719,0.9030461311340332
0.00010132789611816406,20.623738527297974,1.919178877090454,1.516826,0.6681497097015381,0.00028061866760253906
0.00014853477478027344,15.359160900115967,1.8895098821563723,5.141583,2.8799378871917725,0.0009059906005859375
0.00010180473327636719,22.49652934074402,1.898117412109375,1.60173,1.4477286338806152,0.00021648406982421875
0.00012350082397460938,19.42136573791504,1.6861932016754153,4.524735,1.8792624473571777,0.00032448768615722656
0.0001461505889892578,22.609726428985596,2.3100012840423583,2.885784,0.19215750694274902,0.0002951622009277344
7.343292236328125e-05,22.575698852539062,3.137879161407471,2.163223,0.6096305847167969,0.0002961158752441406
7.033348083496094e-05,24.798843383789062,1.7002299309692384,3.079354,0.23048949241638184,0.0002391338348388672
0.00010323524475097656,25.343563556671143,2.199151575759888,2.114721,0.37632179260253906,0.00022840499877929688
0.0001049041748046875,22.801887035369873,2.2631229783935547,3.349958,1.4146976470947266,0.2293376922607422
9.608268737792969e-05,26.71640133857727,1.5581298081970214,1.72649,0.21483063697814941,0.00016808509826660156
0.00016069412231445312,26.04895257949829,2.8669239346313478,2.071195,0.38152503967285156,0.00040602684020996094
8.535385131835938e-05,28.21189522743225,2.792641684661865,1.106564,0.29872775077819824,0.0002772808074951172
7.462501525878906e-05,28.554941177368164,3.978024010772705,0.64888,0.027085065841674805,0.00022149085998535156
8.988380432128906e-05,24.98278570175171,2.352122054122925,3.555151,1.8865833282470703,0.5134403705596924
7.081031799316406e-05,29.782166242599487,0.8958499226226806,3.340961,0.06973123550415039,0.00030112266540527344
6.651878356933594e-05,30.322452306747437,2.931037396911621,1.424171,0.21416616439819336,0.0002789497375488281
9.608268737792969e-05,33.25725865364075,1.8089111796417234,2.036446,0.5712170600891113,0.00016736984252929688
0.00011110305786132812,35.09123349189758,1.734217202911377,1.144865,0.15114355087280273,0.0003046989440917969
6.604194641113281e-05,33.869762659072876,2.750038561203003,1.121548,0.48644208908081055,0.0002989768981933594
0.00016927719116210938,33.27510714530945,2.871746630050659,1.570923,2.1424455642700195,0.00036907196044921875
0.00010824203491210938,33.61023950576782,2.1020680992126466,3.058925,1.455475091934204,0.0005495548248291016
7.653236389160156e-05,36.65051507949829,3.3216016748199464,0.953299,0.04622507095336914,0.0005860328674316406
6.556510925292969e-05,38.14895582199097,1.4497096558074951,1.603302,0.14632272720336914,0.00033664703369140625
0.00011372566223144531,40.73997259140015,1.6370830838470458,1.360872,0.05753827095031738,0.0002980232238769531
8.296966552734375e-05,39.24579620361328,1.768873763519287,2.734744,0.30132126808166504,0.0002243518829345703
7.867813110351562e-05,42.45706796646118,1.2221716713562012,1.065086,0.10183262825012207,0.0001842975616455078
8.58306884765625e-05,41.00260949134827,1.5363589440307617,1.572729,0.846031904220581,0.09674739837646484
0.00013685226440429688,40.07073616981506,2.7664378738098145,1.925007,0.20565462112426758,0.008596658706665039
0.00010895729064941406,41.69549489021301,0.4115586396942139,2.672024,0.33669137954711914,0.19745540618896484
0.00013875961303710938,44.07136821746826,0.7024224823303222,0.886943,0.7366383075714111,0.00023937225341796875
0.00010967254638671875,43.689005851745605,1.8136980122070312,0.996002,0.10305118560791016,0.0002498626708984375
8.153915405273438e-05,45.46232557296753,0.5534667445678711,1.126998,0.297227144241333,0.00030922889709472656
7.343292236328125e-05,43.94991970062256,1.4687769398345947,1.914711,0.22122430801391602,0.0002865791320800781
0.00010514259338378906,45.31185460090637,1.129911984375,2.512422,0.7573163509368896,0.20591998100280762
9.012222290039062e-05,48.027753591537476,1.597008270111084,0.75916,0.09001922607421875,0.0002315044403076172
0.00020694732666015625,46.61161780357361,1.7907658944091798,1.880329,0.10971641540527344,0.00023221969604492188
0.00012087821960449219,47.86041975021362,1.4969880758514404,0.954051,0.2916290760040283,0.0008122920989990234
0.00017786026000976562,49.00512480735779,0.7449335190124512,0.687893,0.20748090744018555,0.000209808349609375
0.00014281272888183594,49.7174813747406,0.39648459825134275,0.835979,0.0057256221771240234,0.0004684925079345703
9.393692016601562e-05,47.88975429534912,2.7888743043670656,0.795374,0.003185272216796875,0.0002429485321044922
8.869171142578125e-05,50.41201686859131,0.20703665296936036,1.117251,0.06005239486694336,0.0003376007080078125
0.00011038780212402344,50.962833642959595,0.5673378286895752,0.749144,0.015668630599975586,0.012552499771118164
0.00012445449829101562,50.931413888931274,0.5703583986663818,0.795385,0.0032944679260253906,0.00017642974853515625
0.0002484321594238281,37.2788507938385,0.9770105970306397,1.577608,0.11641216278076172,0.00036406517028808594
0.0002732276916503906,35.892558574676514,0.5740040819091797,0.904708,0.15214991569519043,0.0003445148468017578


==> plots/flask_cdf/data/experiments-full/scenario-3/big/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.200241088867188e-05,43.705352544784546,1.6028463761596679,0.791497,0.47536587715148926,0.0003504753112792969
0.000118255615234375,45.695882081985474,0.9260919977874755,0.338478,0.1351180076599121,0.0006377696990966797
0.0002014636993408203,45.27152395248413,1.2534638659973143,0.602898,0.011863231658935547,0.000263214111328125
0.000125885009765625,45.2600531578064,0.9195360809783936,0.478452,0.4753708839416504,0.0007505416870117188
0.00010704994201660156,45.555016040802,1.5264557882080079,0.250249,0.0032377243041992188,0.00018930435180664062
9.1552734375e-05,14.337676048278809,4.8430791690979005,1.870634,1.1141855716705322,0.00031757354736328125
7.534027099609375e-05,9.365214824676514,2.9054782834014894,4.009829,1.5554044246673584,0.0003132820129394531
8.821487426757812e-05,13.228288888931274,4.972153090240479,2.543398,0.995145320892334,0.00025391578674316406
7.390975952148438e-05,4.731319189071655,2.9399936444854733,4.89749,1.013169527053833,0.000255584716796875
7.367134094238281e-05,19.090519666671753,4.8785621123809815,2.028473,2.3226442337036133,0.00015735626220703125
9.846687316894531e-05,14.689455509185791,4.939428543075562,4.304441,0.16622495651245117,0.00015091896057128906
7.462501525878906e-05,12.866909265518188,5.428924489471436,3.812553,0.17484617233276367,0.00028896331787109375
8.463859558105469e-05,19.474143743515015,5.525555467590332,0.409691,1.5781159400939941,0.22668766975402832
0.0001361370086669922,19.18754482269287,5.16867472052002,3.066056,1.2819042205810547,0.00025200843811035156
9.894371032714844e-05,19.38495922088623,4.651418055862427,1.947956,2.893953800201416,0.34552597999572754
0.00013899803161621094,18.68132972717285,7.425195908004761,3.064343,0.04187750816345215,0.0002968311309814453
5.745887756347656e-05,6.456957817077637,7.446172972564698,3.05637,0.5075392723083496,0.0003330707550048828
0.00019741058349609375,21.303731441497803,3.9991882417144775,2.329431,0.5136771202087402,0.4924001693725586
7.224082946777344e-05,23.705699682235718,4.642353136932373,2.624988,0.3371920585632324,0.0001862049102783203
0.00012612342834472656,26.117251873016357,3.902683879394531,1.00748,0.3689854145050049,0.000286102294921875
9.036064147949219e-05,23.30393695831299,3.9371859393157957,2.182046,1.6995866298675537,0.0002532005310058594
0.00017261505126953125,26.91671657562256,2.8291633665008544,0.949583,0.09470057487487793,0.0003437995910644531
7.43865966796875e-05,16.414507389068604,9.810058862472534,2.847424,0.6312792301177979,0.0002276897430419922
0.00011467933654785156,29.642473697662354,1.8406308924713135,0.639346,0.18450164794921875,0.6551756858825684
9.5367431640625e-05,26.06213879585266,5.244844548034668,0.958825,1.0401031970977783,0.0003209114074707031
7.271766662597656e-05,24.110695838928223,5.1132795448303225,1.15675,0.10156798362731934,1.1220731735229492
9.250640869140625e-05,27.5401873588562,3.6506967655029294,1.171216,1.1226425170898438,0.00026798248291015625
8.630752563476562e-05,21.87448239326477,5.269616911849976,2.55904,2.365807056427002,0.0003650188446044922
0.0003695487976074219,22.399465560913086,7.437542716949463,2.314882,0.8931231498718262,0.00036644935607910156
7.224082946777344e-05,31.032812118530273,2.943524514587402,1.143442,0.8779594898223877,0.00039196014404296875
9.72747802734375e-05,28.842744827270508,4.983877201263428,0.519958,1.4566574096679688,0.00029778480529785156
7.128715515136719e-05,26.686728954315186,4.168599574737549,3.466445,2.203552007675171,0.0002963542938232422
6.747245788574219e-05,30.318098306655884,5.044616585311889,1.218315,0.9739987850189209,0.0002429485321044922
0.0002052783966064453,31.989126205444336,2.2742731455078125,1.671726,1.3378000259399414,0.00020813941955566406
9.679794311523438e-05,37.71521306037903,2.8423265492401124,2.205129,1.922802448272705,0.00039839744567871094
0.00010967254638671875,39.168028593063354,2.876211029586792,2.161065,1.3445441722869873,0.00027251243591308594
0.00013494491577148438,40.53308129310608,4.149476855682373,1.179876,0.5011205673217773,0.0002257823944091797
0.00010251998901367188,35.18219780921936,5.2521413807678226,0.418645,2.607330083847046,0.00016999244689941406
0.00020384788513183594,33.99153733253479,6.6415179036560055,1.313081,0.010653257369995117,0.3305528163909912
0.0001010894775390625,39.77563285827637,6.034084899261474,1.274022,0.012543678283691406,0.0003170967102050781
9.655952453613281e-05,37.61131191253662,6.037120686645508,0.93038,0.9648637771606445,0.0002701282501220703
7.033348083496094e-05,32.036975145339966,5.460130116119385,1.66636,2.327875852584839,0.00020194053649902344
9.870529174804688e-05,40.58689737319946,5.120012300918579,1.857527,0.057586669921875,0.0002338886260986328
0.0001480579376220703,40.96791172027588,3.7400908329467772,2.763227,0.16662073135375977,0.0003135204315185547
0.00013184547424316406,37.348039627075195,7.291441742019654,1.81992,0.011771917343139648,0.007865190505981445
8.392333984375e-05,41.820268630981445,2.2521755923919677,1.201632,0.0138702392578125,0.0006318092346191406
8.606910705566406e-05,41.72796368598938,3.378619216003418,0.310585,0.0019974708557128906,0.0001621246337890625
0.0001068115234375,43.09130024909973,2.5481067422790526,0.398508,0.0014922618865966797,0.00012302398681640625
0.00010585784912109375,40.987531423568726,3.9498687984924317,0.435727,0.0012350082397460938,9.679794311523438e-05
8.082389831542969e-05,42.604477882385254,3.119049338088989,0.282464,0.0018427371978759766,0.00014519691467285156
0.0001285076141357422,24.8965482711792,0.4422292604370117,0.261158,0.030673980712890625,0.022170305252075195
0.0001575946807861328,26.00145673751831,0.6333144553527832,0.277239,0.059942007064819336,0.0013909339904785156
0.0001266002655029297,28.44293713569641,0.7628295018463135,0.666122,0.17156553268432617,0.0003495216369628906
0.00019788742065429688,28.42743730545044,1.3619262169952393,0.384863,0.05265235900878906,0.00034618377685546875
0.00012421607971191406,32.134448766708374,0.5486492372436523,0.244433,0.031158447265625,0.012659311294555664
0.00016379356384277344,20.38294267654419,2.1024780067596436,0.354409,0.14068245887756348,0.00019550323486328125
0.00026798248291015625,20.65725326538086,1.6356062586822508,0.354121,1.3211240768432617,0.0073621273040771484
0.00017762184143066406,21.42150640487671,1.6673968292541503,0.368643,0.12890410423278809,0.00022292137145996094
0.00010013580322265625,21.726365566253662,0.951127131362915,1.228429,0.0027670860290527344,0.000186920166015625
0.0003418922424316406,19.471169233322144,1.2697530276947022,1.391082,0.006394386291503906,0.00030303001403808594
0.00011873245239257812,24.030248641967773,0.476671310256958,0.273101,0.001615285873413086,0.00015473365783691406
0.00018548965454101562,25.399405241012573,0.28823421351623535,0.230603,0.0011970996856689453,0.00012135505676269531


==> plots/flask_cdf/data/experiments-full/scenario-3/big/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.367134094238281e-05,5.650763273239136,1.0161718397827149,1.348703,0.45779895782470703,0.0007381439208984375
9.393692016601562e-05,8.544286251068115,0.6072729060211182,0.829596,0.3310720920562744,0.00027680397033691406
0.00011372566223144531,13.134337663650513,1.0980812180633546,1.329713,0.4937586784362793,0.0003056526184082031
8.463859558105469e-05,14.761529684066772,0.7915502391357422,0.752973,1.8973503112792969,0.0003352165222167969
8.344650268554688e-05,16.941245555877686,1.7816887390594482,0.615977,0.27434420585632324,0.00033473968505859375
0.0002033710479736328,17.006503105163574,0.5611601055297852,1.619009,1.4517028331756592,1.6977102756500244
0.00015211105346679688,20.969512462615967,2.1866504159240723,0.609197,1.750347375869751,0.00032830238342285156
8.130073547363281e-05,23.880783796310425,1.5526817883758546,1.929922,0.3191556930541992,0.000316619873046875
0.00010514259338378906,25.840679168701172,1.3063506390838624,1.164872,0.4520559310913086,0.0003311634063720703
0.00010347366333007812,23.5868821144104,2.323332807052612,1.547487,1.7325093746185303,0.0002994537353515625
9.894371032714844e-05,29.10616946220398,0.999193672668457,0.501513,0.48856139183044434,0.0003209114074707031
0.0002808570861816406,29.158023595809937,1.2024217173919678,0.565839,0.5198311805725098,0.0003790855407714844
0.00014662742614746094,26.502382516860962,2.68109379598999,1.918826,0.7954974174499512,0.0003540515899658203
7.557868957519531e-05,28.547325372695923,2.6719902837677,1.416983,0.9952459335327148,0.0002961158752441406
0.0001316070556640625,36.70427584648132,0.30090731439208995,1.275729,0.8808329105377197,0.00039267539978027344
0.00010991096496582031,34.229483127593994,1.3380378574829104,2.660277,0.9383740425109863,0.0003681182861328125
0.00015807151794433594,36.310466289520264,1.72617029637146,0.951787,0.6057157516479492,0.0006575584411621094
7.224082946777344e-05,36.94300866127014,1.9770725417633057,0.600223,0.3664829730987549,0.00034427642822265625
9.107589721679688e-05,34.39190649986267,2.7110555403289793,2.277194,0.7311124801635742,0.0002903938293457031
0.00010251998901367188,32.1333122253418,6.376261173233033,1.992441,0.11981487274169922,0.0002338886260986328
8.487701416015625e-05,39.89485788345337,0.4640898351745606,1.249342,0.028024911880493164,0.0003180503845214844
7.462501525878906e-05,35.627150774002075,1.4194902845306396,3.934933,0.9842212200164795,0.0003170967102050781
9.512901306152344e-05,38.178664684295654,0.9364287632141113,1.682884,1.0894601345062256,0.00016164779663085938
0.00010800361633300781,42.292214155197144,1.6331068455200195,0.869202,0.7485804557800293,0.00028824806213378906
0.00010037422180175781,40.682743549346924,0.953617653213501,2.543739,2.4269800186157227,0.0003094673156738281
7.367134094238281e-05,44.607162952423096,0.8513799335784913,1.005418,1.1740682125091553,0.00037169456481933594
7.367134094238281e-05,43.30975341796875,1.5853534036865233,3.592051,0.25521111488342285,0.0003104209899902344
7.748603820800781e-05,43.596678256988525,2.071143611251831,0.763963,2.433506488800049,0.25335073471069336
0.00012254714965820312,45.70022106170654,2.599198225524902,0.574072,0.7626707553863525,0.0003101825714111328
8.487701416015625e-05,42.09992599487305,1.7389026630859377,4.254002,0.3195321559906006,1.5169498920440674
0.0001404285430908203,48.31083869934082,0.5447787872467043,2.201834,0.309161901473999,0.00030517578125
8.463859558105469e-05,44.78562569618225,2.5741793899993897,1.483552,2.531557321548462,0.00027370452880859375
8.440017700195312e-05,48.95464301109314,3.1351824863891604,0.720127,0.3383772373199463,0.0005204677581787109
8.797645568847656e-05,48.8852698802948,1.4174190515899658,2.457935,0.4172074794769287,0.00030231475830078125
0.00011014938354492188,48.00082206726074,3.373196750915527,1.525812,0.36046743392944336,0.0003077983856201172
8.893013000488281e-05,49.68471312522888,2.3564407926025392,1.191756,0.06730437278747559,0.0003066062927246094
0.00018072128295898438,51.74247217178345,1.0047849381103515,0.208161,0.4261465072631836,0.0003998279571533203
7.319450378417969e-05,51.37829041481018,1.349896415649414,0.495389,0.3185875415802002,0.00029969215393066406
0.00010013580322265625,51.87559223175049,0.8715486079711914,0.734623,0.13712739944458008,0.25592565536499023
7.390975952148438e-05,53.66325640678406,0.8184201468658447,0.54633,0.11266374588012695,0.0003845691680908203
6.67572021484375e-05,54.759889364242554,1.1788019625244142,1.434794,0.682776927947998,0.00032639503479003906
9.489059448242188e-05,56.37328028678894,1.5088022097778322,0.556205,0.022911548614501953,0.00032639503479003906
6.008148193359375e-05,55.708635330200195,1.641857234664917,1.132754,0.11675500869750977,0.006814479827880859
0.00012421607971191406,57.48110294342041,0.8502269435882568,0.2899,0.18552398681640625,0.0002617835998535156
8.153915405273438e-05,57.422125577926636,0.6772112929077149,0.419353,0.26911187171936035,0.07315897941589355
6.103515625e-05,57.42892503738403,1.0800621213073731,0.345238,0.042001962661743164,0.0002853870391845703
0.00010991096496582031,59.121041774749756,0.6427372510681153,0.495299,0.221787691116333,0.00028395652770996094
9.918212890625e-05,60.06847333908081,0.43565040199279786,0.098705,0.011055946350097656,0.00021576881408691406
8.559226989746094e-05,60.94284200668335,0.16087480078125,0.083571,0.006249904632568359,0.00040531158447265625
9.131431579589844e-05,61.58423852920532,0.3660245836486816,0.078226,0.007996797561645508,0.00017952919006347656
0.00025844573974609375,52.5496826171875,0.280472303817749,0.277652,0.1231224536895752,0.0005578994750976562
0.0002090930938720703,44.35169863700867,0.4012178642272949,0.23555,0.008151531219482422,0.0005450248718261719
0.00018167495727539062,49.367034912109375,0.6824561963348388,1.014072,0.46146416664123535,0.04464268684387207
0.0002810955047607422,52.8998806476593,1.1593653888549804,0.250191,0.19045519828796387,0.24630475044250488
0.00037097930908203125,61.18016600608826,1.4187962348785401,0.360766,0.3999054431915283,0.0002911090850830078
0.000148773193359375,44.110349893569946,0.4886365211334229,0.347141,0.34533262252807617,0.09772539138793945
0.00033354759216308594,47.914191484451294,1.2865865075378418,0.840122,0.3445749282836914,0.0008854866027832031
0.00023674964904785156,52.22280550003052,1.3571054721374511,0.721473,0.3447146415710449,0.6896240711212158
0.00033354759216308594,48.747851848602295,1.2006274551696778,1.779343,0.19254708290100098,0.34271955490112305
0.00026702880859375,45.48122811317444,1.5023782045135499,0.968524,0.09068083763122559,0.0003159046173095703
0.00023365020751953125,45.52458214759827,1.2958918069458008,1.59589,0.1613178253173828,0.00034546852111816406
0.00018072128295898438,50.77024531364441,0.8068082749633789,1.639497,1.3669588565826416,0.0003554821014404297
0.00019073486328125,52.05966854095459,1.481233756866455,0.71641,1.0157742500305176,0.0003361701965332031
0.00016760826110839844,57.80878496170044,0.372838735458374,2.015028,0.08427858352661133,0.00042176246643066406
0.0002982616424560547,40.901307106018066,1.9788170062866213,2.309741,0.5312933921813965,0.00031948089599609375
0.00012826919555664062,47.99544024467468,1.885478229675293,0.43309,0.6959657669067383,0.00035452842712402344
0.0002002716064453125,50.34828424453735,1.5141899939880372,0.975939,0.49959373474121094,0.0002536773681640625
0.00022530555725097656,47.27448916435242,2.44709097857666,0.346573,0.695084810256958,0.000377655029296875
0.0003056526184082031,49.382112979888916,0.6639001385498047,0.43557,0.8090193271636963,0.0003230571746826172
0.000278472900390625,37.17168569564819,1.2900102769317627,1.531156,0.45583510398864746,0.0002913475036621094
0.0002930164337158203,44.82999658584595,1.6485484830322266,1.666906,0.11970758438110352,0.00023865699768066406
0.000244140625,52.02819633483887,1.2011163343048095,0.978765,2.631843328475952,0.0007164478302001953
0.000213623046875,45.46789050102234,3.047018821533203,1.611417,0.5020198822021484,0.0003516674041748047
0.00022101402282714844,56.97062420845032,1.0393318091888428,1.349748,0.360029935836792,0.0006651878356933594
0.0004696846008300781,50.14361763000488,2.023010311035156,1.263771,0.09362220764160156,0.0003058910369873047
0.0005619525909423828,61.884509563446045,0.9527550730438232,2.265803,0.10461711883544922,0.00033283233642578125
0.0002510547637939453,60.5104079246521,0.7361387070465089,1.711995,0.12354493141174316,0.0003600120544433594
0.00022864341735839844,52.4726665019989,1.0793951089172364,0.496247,0.23977112770080566,0.0003542900085449219
0.0005891323089599609,51.97009539604187,0.4515493379211426,0.47844,0.11356854438781738,0.07626056671142578
0.0002429485321044922,62.60427761077881,2.1057012207336427,1.423043,0.1381511688232422,0.00035119056701660156
0.0003299713134765625,54.674952268600464,1.275704825378418,1.268724,0.5017647743225098,0.0003082752227783203
0.00027489662170410156,53.87111949920654,0.8331985874023438,1.258316,0.2969398498535156,0.29920411109924316
0.0001423358917236328,52.844682693481445,0.5723314808807373,0.875179,0.2580292224884033,0.00028324127197265625
0.00023698806762695312,50.976664781570435,1.296441265838623,1.288832,1.787764549255371,0.00037097930908203125
0.0002028942108154297,57.09389090538025,1.034192931289673,1.745005,0.569624662399292,0.0003941059112548828
0.00018453598022460938,53.62502312660217,0.5540949221191407,1.065019,0.3108088970184326,0.0005824565887451172
0.0002548694610595703,53.04826068878174,0.8625130011749267,1.313155,0.5452909469604492,0.0003273487091064453
0.0003120899200439453,61.95147156715393,0.6667354230346679,0.159981,0.7925875186920166,0.00031685829162597656
0.0002841949462890625,54.90607213973999,0.54659464163208,0.681231,0.022537708282470703,0.011820554733276367
0.00035762786865234375,59.47172737121582,1.906399935836792,0.14113,0.06789326667785645,0.01841259002685547
0.0002548694610595703,61.014705419540405,0.5462935480957032,0.134237,0.08536815643310547,0.05325889587402344


==> plots/flask_cdf/data/experiments-full/scenario-3/big/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
8.20159912109375e-05,6.293337106704712,1.4732820178375243,1.119814,1.6280510425567627,0.9694523811340332
7.987022399902344e-05,10.728980779647827,0.870560938796997,1.609415,0.5089266300201416,0.09767866134643555
7.653236389160156e-05,12.442457914352417,1.1841588193511963,1.375715,1.0631489753723145,0.0003085136413574219
6.937980651855469e-05,15.120986700057983,0.7282273523712158,0.75876,0.26079416275024414,0.00032138824462890625
0.0005199909210205078,13.410766839981079,2.6096979578704835,0.834653,1.1357438564300537,0.10622382164001465
9.72747802734375e-05,16.571831464767456,1.2010032213134765,2.678233,0.16255760192871094,0.0003535747528076172
9.250640869140625e-05,21.986204862594604,2.045952008972168,0.97449,0.3743407726287842,0.0003345012664794922
0.00010061264038085938,21.915919303894043,2.4662021840362547,1.056897,0.7935128211975098,0.00031876564025878906
9.72747802734375e-05,23.717925786972046,0.94387123046875,2.245765,3.1358420848846436,0.0006225109100341797
0.00010585784912109375,27.978273153305054,1.6504493263244628,1.2072,0.6776254177093506,0.0003800392150878906
8.225440979003906e-05,32.97059202194214,0.275617945022583,0.453555,1.9662744998931885,0.00036978721618652344
8.726119995117188e-05,31.73781180381775,1.8561991313629151,1.479607,1.1026387214660645,0.00029587745666503906
0.00010776519775390625,27.52210545539856,2.581415231613159,3.178271,2.3754563331604004,1.1065585613250732
6.866455078125e-05,31.992232084274292,3.5642644936065673,0.925952,1.1687815189361572,0.0004749298095703125
8.344650268554688e-05,34.377641439437866,2.032952285736084,1.055882,0.11672353744506836,0.0003008842468261719
0.00012302398681640625,33.23081588745117,3.3645823604125975,2.046498,0.2220466136932373,0.00029277801513671875
7.581710815429688e-05,35.913477659225464,0.8330088473968504,2.149182,1.309821367263794,0.0002720355987548828
6.866455078125e-05,35.810497999191284,3.5061426219329834,2.123389,1.2417242527008057,0.0003440380096435547
9.775161743164062e-05,40.701207637786865,2.1521192309417723,0.940221,0.47788310050964355,0.0003604888916015625
0.00017189979553222656,40.434715032577515,0.9167689963378907,2.034071,1.1842966079711914,0.0002789497375488281
8.20159912109375e-05,38.970879554748535,1.3476880794372557,3.138466,1.6283338069915771,0.0008566379547119141
0.00011539459228515625,39.84739375114441,1.087261195251465,3.437953,1.3570818901062012,0.00034165382385253906
7.224082946777344e-05,41.325475454330444,2.0493174825592044,1.129058,1.8422150611877441,0.0003483295440673828
0.00011610984802246094,42.606900691986084,0.39914190425109863,0.990008,2.3027734756469727,0.0617983341217041
0.000125885009765625,45.019906997680664,2.5860124126892092,0.545577,1.137624979019165,0.0002899169921875
0.0001289844512939453,43.70363783836365,2.7061012208251953,3.451997,0.22401976585388184,0.00030350685119628906
9.822845458984375e-05,47.35141348838806,1.6938076972198486,1.917205,0.09878659248352051,0.00031566619873046875
0.00025200843811035156,44.01168155670166,3.490320062057495,1.049508,3.1198391914367676,0.020304441452026367
9.822845458984375e-05,47.62750840187073,1.7757543860321046,1.254762,1.1666550636291504,0.0002715587615966797
0.00012254714965820312,47.25867295265198,2.9870913156585694,1.957067,0.1998593807220459,0.0003483295440673828
0.00010824203491210938,49.67580318450928,0.9470260162200927,1.204566,0.6707086563110352,0.0004088878631591797
0.00011801719665527344,50.9906644821167,0.8070955204315186,0.615093,0.08248305320739746,0.00030422210693359375
0.0001049041748046875,49.62500977516174,0.9777391164245606,1.798681,0.5740199089050293,0.00027298927307128906
0.00017309188842773438,50.55591583251953,1.1314563374023439,1.378027,1.2804312705993652,0.0003838539123535156
7.367134094238281e-05,51.80239725112915,0.4367592629547119,1.136363,1.5279202461242676,0.0003886222839355469
0.00010085105895996094,51.771196603775024,1.1562274892883302,3.889042,0.19227147102355957,0.00037550926208496094
9.894371032714844e-05,53.319876194000244,1.7693608139038086,2.0627,0.20644021034240723,0.00033855438232421875
0.00013017654418945312,54.886260747909546,2.005549018173218,1.218095,0.4542052745819092,0.000232696533203125
8.392333984375e-05,54.88739895820618,2.1332677691497803,1.528746,0.04370570182800293,0.0003299713134765625
8.153915405273438e-05,54.9302544593811,2.1722397003784177,1.573361,0.7647061347961426,0.0003364086151123047
9.250640869140625e-05,57.085862159729004,1.2073506200256348,0.602306,0.9641664028167725,0.00032448768615722656
9.322166442871094e-05,57.28254055976868,1.2429288153381348,0.912553,0.7570879459381104,0.0003833770751953125
9.918212890625e-05,55.61887335777283,1.6591892335357665,1.379431,1.986624002456665,0.0003325939178466797
6.198883056640625e-05,58.68754720687866,1.2606762571868897,0.710019,0.10833954811096191,0.0003275871276855469
0.00010013580322265625,58.60844659805298,1.5271363771514892,0.659167,0.5607213973999023,0.0003039836883544922
0.0003771781921386719,57.20152044296265,2.6019259444122316,1.077387,0.5003006458282471,0.00033354759216308594
8.749961853027344e-05,59.43738675117493,0.9394960177459717,0.586746,0.4679272174835205,0.030009984970092773
8.392333984375e-05,59.8934428691864,0.711700311630249,0.244007,0.670250415802002,0.0003619194030761719
8.893013000488281e-05,60.758058309555054,0.6720449301452637,0.255853,0.004053592681884766,0.00020170211791992188
0.00011467933654785156,62.51618432998657,0.12166080723571776,0.210992,0.002195119857788086,0.0001544952392578125
0.00020074844360351562,50.904791593551636,0.20389904666137693,0.254773,0.291790246963501,0.0003647804260253906
0.0002593994140625,43.851359844207764,0.6640683009796142,0.305957,0.18107104301452637,0.000385284423828125
0.00016832351684570312,43.79382801055908,0.8466814128875733,0.283925,0.46800851821899414,0.041396141052246094
0.00020456314086914062,37.50813603401184,1.3152753673095703,1.106098,0.05060935020446777,0.0003070831298828125
0.00011920928955078125,53.69361066818237,1.2093005469055176,0.508378,0.5151278972625732,0.0003325939178466797
0.00035309791564941406,40.78051733970642,1.4813538603973389,0.82223,0.18716001510620117,0.00030803680419921875
0.000270843505859375,53.22253060340881,0.2714694194183349,0.523889,0.7263047695159912,0.00037169456481933594
0.00030922889709472656,31.454074144363403,0.7535650364074707,0.889334,0.009819984436035156,0.0003037452697753906
0.00017261505126953125,59.66353106498718,0.4304329170379638,0.509534,0.6789238452911377,0.0008485317230224609
0.0001556873321533203,25.530125379562378,0.8285002629699707,0.813056,0.3311429023742676,0.0003426074981689453
0.00025534629821777344,51.13334035873413,1.0912413701782226,0.555099,0.5941669940948486,0.0003075599670410156
0.00025081634521484375,24.30388379096985,0.6024195154571533,0.947785,0.5294432640075684,0.0003466606140136719
0.00015234947204589844,36.62524914741516,0.8169213422698974,0.726133,1.406146764755249,0.0003676414489746094


==> plots/flask_cdf/data/experiments-full/scenario-3/medium/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
9.274482727050781e-05,0.717792272567749,0.5665566147155763,1.162443,0.5102546215057373,0.00046944618225097656
8.082389831542969e-05,1.2982490062713623,0.3688420133819581,1.257151,0.3320133686065674,0.0003647804260253906
8.845329284667969e-05,0.6963369846343994,0.563024963027954,1.652643,0.3382718563079834,0.00015473365783691406
0.00010800361633300781,1.2906525135040283,0.558080354598999,1.404646,0.19481182098388672,0.00015020370483398438
6.508827209472656e-05,0.39362049102783203,1.2741660927124023,2.124568,0.2021617889404297,0.0005974769592285156
8.320808410644531e-05,2.2541258335113525,0.3390843568115234,1.234072,0.16160893440246582,0.001842498779296875
9.703636169433594e-05,0.698366641998291,1.3790885386352538,1.762987,0.170058012008667,0.00022482872009277344
8.249282836914062e-05,1.8531057834625244,1.0811441099853516,1.097378,0.05532383918762207,0.00019884109497070312
7.319450378417969e-05,2.060920238494873,0.8570420354766846,1.314508,0.002070188522338867,0.0001735687255859375
8.606910705566406e-05,2.9521360397338867,0.9068414899444579,1.096715,0.20409750938415527,0.0002522468566894531
0.00014710426330566406,3.2712161540985107,0.7575639179840088,0.784686,0.35500001907348633,9.179115295410156e-05
0.00025773048400878906,4.053878545761108,0.1993896298980713,0.55894,0.3809192180633545,0.00026988983154296875
6.556510925292969e-05,2.936302423477173,1.105493491043091,1.090936,0.05296897888183594,0.00020003318786621094
8.368492126464844e-05,3.2629058361053467,0.7542290423583984,0.54668,0.6107470989227295,0.03749704360961914
9.202957153320312e-05,4.280513286590576,0.6622143236999511,0.534162,0.16279220581054688,0.000270843505859375
6.508827209472656e-05,2.423011541366577,0.512024240966797,2.541454,0.19976568222045898,0.7876851558685303
0.00011777877807617188,4.2989935874938965,0.866102724319458,0.908694,0.6749894618988037,0.0003066062927246094
6.628036499023438e-05,4.293982267379761,0.658848135848999,1.749679,0.5874247550964355,0.4896061420440674
7.486343383789062e-05,5.425790548324585,0.5702176523284912,1.239217,1.3865606784820557,0.0002448558807373047
0.0001010894775390625,5.154764175415039,0.9228341168365479,1.826304,0.7538325786590576,0.00026535987854003906
0.00011086463928222656,6.058466196060181,0.6150640467681885,1.728896,0.8119888305664062,0.00019860267639160156
0.00017452239990234375,5.589561700820923,1.1764710348205565,2.474292,0.01325368881225586,0.00012969970703125
0.00014519691467285156,6.805224657058716,1.303823273956299,1.641463,0.3633902072906494,0.000179290771484375
0.00015354156494140625,6.787968873977661,0.5704268224487303,2.397174,0.44806337356567383,0.00016260147094726562
0.0001068115234375,6.70366358757019,1.6857370849456785,2.114466,0.6604089736938477,0.0002524852752685547
0.00011181831359863281,8.406694889068604,0.7846254052124024,1.454929,0.5434069633483887,0.0001850128173828125
0.0001251697540283203,7.231109142303467,0.8858421245422363,3.063091,0.16108322143554688,0.00016164779663085938
0.00024175643920898438,7.497981071472168,1.8356074268341065,1.9843,0.044356346130371094,0.00033545494079589844
0.0001227855682373047,6.6789867877960205,2.558491700057983,1.57812,0.5767583847045898,0.0001537799835205078
0.0005702972412109375,9.800041437149048,0.23022091218566887,1.197734,0.2949657440185547,0.0002601146697998047
8.106231689453125e-05,7.3896379470825195,1.868772257156372,1.715055,0.3590121269226074,1.1502010822296143
0.0001068115234375,9.184788703918457,1.1444435885162354,0.817753,1.326294183731079,0.014107942581176758
7.152557373046875e-05,6.823146820068359,3.1081348822937014,2.601364,0.011655807495117188,0.0002651214599609375
8.058547973632812e-05,8.111999273300171,1.6193561597137451,2.523072,0.3090853691101074,0.0002605915069580078
0.00013709068298339844,10.759785890579224,0.5402665638122559,1.424159,0.0012316703796386719,0.000118255615234375
0.00022721290588378906,10.132463932037354,0.9840044156799317,1.451274,0.20453214645385742,0.021909475326538086
0.0001480579376220703,10.044404745101929,0.8271941789245605,1.551765,0.29244518280029297,0.0002701282501220703
6.771087646484375e-05,9.211843729019165,1.0171405081176759,2.288185,0.2794973850250244,0.00021696090698242188
8.7738037109375e-05,10.109827280044556,0.8789955773010254,1.768586,0.04586625099182129,0.0002486705780029297
0.00018668174743652344,11.08459734916687,0.6360465607147217,1.233152,0.03345298767089844,0.00030231475830078125
0.00012445449829101562,10.110308408737183,1.0575903413696288,1.885358,0.5659477710723877,0.0003058910369873047
0.00011396408081054688,10.666664600372314,0.9630651861877442,2.021728,0.019233226776123047,0.00016736984252929688
0.0003895759582519531,11.547205686569214,0.9674562187194824,0.668625,0.20190095901489258,0.00027751922607421875
0.0016994476318359375,8.832040786743164,1.3242343217926025,0.942892,0.032157182693481445,0.00012564659118652344
0.00023889541625976562,12.38516616821289,0.630010094833374,0.359175,0.0041882991790771484,0.0001456737518310547
0.0001347064971923828,8.703358173370361,0.5803128928070068,0.577087,0.1681966781616211,0.00016450881958007812
0.00013899803161621094,11.185607194900513,1.759136688522339,1.281996,0.18736529350280762,0.0002567768096923828
9.846687316894531e-05,12.72490644454956,0.40788955743408195,1.138624,0.05111384391784668,0.00040340423583984375
0.00012636184692382812,9.143974542617798,0.7629820157775878,0.794649,0.530310869216919,0.00026917457580566406
0.00018310546875,9.226249933242798,0.7648949403533936,0.585974,0.001310586929321289,0.00013947486877441406
0.00019502639770507812,9.764059782028198,0.451777716140747,0.59552,0.7318158149719238,0.00017189979553222656
0.00014591217041015625,9.478506326675415,0.6266052391357422,0.558543,0.010570764541625977,0.00016641616821289062
0.00017261505126953125,9.53950810432434,0.17030203132629396,1.371575,0.20596551895141602,0.0002760887145996094
0.00010371208190917969,10.604464530944824,0.6907647738189697,0.833928,0.012539148330688477,0.008521080017089844
0.00015234947204589844,9.27078890800476,0.715350412399292,0.959743,0.02734231948852539,0.0002541542053222656
0.00014901161193847656,10.482128620147705,0.4588217673187256,1.131737,0.21691632270812988,0.04490208625793457
0.00011301040649414062,11.60524320602417,0.7517213889312744,0.45313,0.03626537322998047,0.16392302513122559
0.00017523765563964844,10.156315326690674,0.35071714884948735,1.363578,0.18956589698791504,0.0001437664031982422
0.00025177001953125,11.620444297790527,0.5021044710845948,0.432653,0.07310128211975098,0.3261737823486328
0.00021886825561523438,13.01522970199585,0.5697233098602295,1.338265,0.42415809631347656,0.0003037452697753906
0.00015473365783691406,10.168304681777954,0.7948546409454346,0.931566,0.20804858207702637,0.00025391578674316406
0.00014853477478027344,10.16663670539856,0.8286916988983154,0.888186,0.6963722705841064,0.00030517578125
0.00018095970153808594,5.167609214782715,0.3400571336669922,1.126158,1.133385419845581,0.0002808570861816406
0.00012874603271484375,10.023923873901367,0.3606782329864502,2.323693,0.32441282272338867,0.5568304061889648
0.0001354217529296875,6.844620227813721,1.9785153275146485,0.591986,0.5216906070709229,0.00030159950256347656
0.00014138221740722656,8.175454139709473,1.2736494029388428,1.534864,0.054767608642578125,0.0002448558807373047
0.00026345252990722656,7.061445951461792,1.0331571756744384,0.70686,0.598365306854248,0.00031065940856933594
0.00022411346435546875,11.767657279968262,0.34029940397644065,2.793601,0.4825313091278076,0.00025153160095214844
0.0001277923583984375,7.29002571105957,0.1676716548461914,0.573998,0.7027850151062012,0.0001952648162841797
0.00013828277587890625,5.404988527297974,0.6233135481872558,1.514696,0.5957965850830078,0.6192121505737305
0.0001392364501953125,6.600860118865967,0.6265825601348878,1.579624,0.045751333236694336,0.0001785755157470703
0.00016832351684570312,6.449411630630493,2.097607445602417,1.380495,0.3081815242767334,0.00026106834411621094
0.000125885009765625,7.283644676208496,0.6015764977416992,0.684254,0.20297574996948242,0.00016951560974121094
0.0001266002655029297,8.380702495574951,0.6565497453918457,0.688101,0.1865832805633545,0.00017690658569335938
0.00011801719665527344,7.586315155029297,1.0034379754180907,0.640013,0.5827016830444336,0.00020694732666015625
0.00015926361083984375,9.60697054862976,0.3405056434783935,2.527209,0.5256097316741943,0.0004611015319824219
9.775161743164062e-05,6.747781991958618,1.4801105896759033,1.43307,0.003354787826538086,0.0002582073211669922
0.00014829635620117188,8.759530305862427,0.1796890346679687,1.552359,0.690216064453125,0.0001785755157470703
0.00017452239990234375,8.700924634933472,0.16681764140319832,1.378248,0.16005492210388184,0.00043964385986328125
0.00021648406982421875,8.574125051498413,0.7813943910064698,1.183606,0.26564764976501465,0.0001633167266845703
0.00016117095947265625,9.539818048477173,0.48027763734436035,0.908219,0.04882621765136719,0.00027441978454589844
0.0001537799835205078,8.38740086555481,0.6456624088897704,1.523986,0.3930327892303467,0.0005185604095458984
0.0001583099365234375,9.30043339729309,0.7111789379272461,0.586809,0.22310233116149902,0.0002949237823486328
9.703636169433594e-05,7.956326723098755,0.6586865218963625,2.567541,0.187516450881958,0.27660703659057617
0.000156402587890625,7.391269207000732,0.7489273762817383,1.036638,0.03325223922729492,0.000171661376953125
0.0001380443572998047,8.357847213745117,0.23690567353820802,1.305164,0.619072675704956,0.0033943653106689453
0.00016951560974121094,9.29416561126709,0.26012490992736814,0.695848,0.14857077598571777,0.00014019012451171875
0.00016069412231445312,8.438647985458374,0.23137233929443357,0.904552,0.6986732482910156,0.0003764629364013672
0.0001575946807861328,8.932919025421143,0.40093164450073243,0.270611,0.7402973175048828,0.00019025802612304688
0.00013136863708496094,9.066967725753784,0.5327353672943115,0.992079,0.33521556854248047,0.00027060508728027344
0.000209808349609375,9.930111646652222,0.23156882592773442,1.401484,0.6340365409851074,0.00032591819763183594
0.00011801719665527344,7.721362829208374,1.0232712297363282,1.194033,0.17526865005493164,0.00036525726318359375
0.00011801719665527344,7.806929588317871,0.6867002558135986,0.312435,0.0012977123260498047,0.00021457672119140625
0.00015115737915039062,8.114283800125122,1.4249111067504883,0.729978,0.031146526336669922,0.00018930435180664062
0.000179290771484375,8.93122673034668,0.6390251322326661,1.972519,0.057617902755737305,0.0038394927978515625
0.00028443336486816406,9.405920267105103,0.6831778809814453,0.312872,0.08196187019348145,0.000244140625
0.00018405914306640625,10.017298221588135,0.29945838591003415,1.558586,0.18428874015808105,0.0004725456237792969
0.0002503395080566406,8.169578075408936,0.6895203710327149,1.726624,0.05123114585876465,0.00024318695068359375
0.00021457672119140625,6.8393003940582275,1.6380537879333497,1.109964,0.2153029441833496,0.00012755393981933594
0.00014281272888183594,9.00808596611023,1.35303934564209,0.954554,0.5959010124206543,0.00018310546875
0.00054931640625,7.029540777206421,0.21783505116271973,0.944492,0.03300142288208008,0.00035858154296875
9.393692016601562e-05,10.338300228118896,0.727581308822632,1.058145,0.787153959274292,0.0002543926239013672
0.0002961158752441406,11.071634769439697,0.21677008227539063,0.826233,0.8403358459472656,0.00020503997802734375
0.0001926422119140625,7.893758773803711,0.48206113021850605,2.01807,0.09211134910583496,0.0002944469451904297
0.00014281272888183594,8.865828514099121,0.24852848327636717,0.34937,0.1839611530303955,0.00026988983154296875
0.0004150867462158203,8.787338972091675,0.4363991004638672,1.492432,0.19997811317443848,0.010066986083984375
0.00013589859008789062,8.916435718536377,0.5650262998199462,2.047765,0.05192422866821289,0.020323991775512695
0.0001995563507080078,8.306852340698242,0.2599940040740969,2.027509,0.28773975372314453,0.00027370452880859375
9.584426879882812e-05,7.000359773635864,1.2982411614837646,0.516906,0.2995171546936035,0.0003159046173095703
0.0001671314239501953,7.34647011756897,0.6025382757568358,1.714835,0.607097864151001,0.0011098384857177734
0.0002086162567138672,8.410788774490356,1.3687216425933837,0.764196,0.5989713668823242,0.007610797882080078
0.00011467933654785156,9.410971403121948,0.5694722481689451,3.081729,0.3812563419342041,0.20575952529907227
0.00011897087097167969,9.811136245727539,0.4446811024017334,0.972143,0.0031261444091796875,0.0005996227264404297
0.0002167224884033203,7.413594007492065,0.9346675460357665,1.210398,0.2968566417694092,0.000293731689453125
8.440017700195312e-05,6.685070276260376,1.678276600845337,1.422342,0.0014216899871826172,0.00014710426330566406
0.00031566619873046875,7.685989618301392,1.392449326385498,1.817061,0.9724299907684326,0.0001952648162841797
0.00013899803161621094,8.377057075500488,0.48146091815185543,1.860438,0.04281473159790039,0.016988039016723633
0.0001614093780517578,9.403647184371948,1.0870254959259034,1.258284,0.055698394775390625,0.000324249267578125
0.00027060508728027344,10.974120140075684,1.2223741969604491,1.545573,0.03145718574523926,0.0001442432403564453
0.00014710426330566406,8.358917951583862,1.2426747093963624,1.119295,0.4377574920654297,0.16252660751342773
9.822845458984375e-05,10.448150873184204,0.2849174172668457,0.626872,0.23145437240600586,0.14751791954040527
0.0002505779266357422,9.674069166183472,0.7960695960083009,1.126596,0.16521191596984863,0.0002503395080566406
0.00010395050048828125,9.145220041275024,0.7384845668334961,1.182123,0.5616803169250488,0.00026488304138183594
0.00012302398681640625,10.261700868606567,0.426393731552124,1.192369,0.42830753326416016,0.00020599365234375
0.0002040863037109375,10.707427978515625,0.2659200887756348,1.367467,0.4867212772369385,0.0002186298370361328
0.00011801719665527344,8.19599199295044,0.3239029639892579,1.484357,0.030268430709838867,0.00017595291137695312
0.0001232624053955078,9.885249137878418,0.9784274224700927,0.925606,0.4036378860473633,0.0005197525024414062
8.606910705566406e-05,9.726747989654541,0.19610610162353526,1.105584,0.7745351791381836,0.00023126602172851562
0.00012373924255371094,12.383582353591919,0.1895203994293213,0.519798,0.5775449275970459,0.00017762184143066406
0.00015878677368164062,10.973519325256348,0.7483098502960206,1.064466,0.3872840404510498,0.010434865951538086
0.00010585784912109375,10.390073776245117,0.9666214460906982,0.732619,1.0727696418762207,0.06412386894226074
0.00016450881958007812,8.971301078796387,1.0945923797454833,1.522366,0.137925386428833,0.00031566619873046875
0.00023889541625976562,12.054714679718018,0.4817376306915284,1.100785,0.32195401191711426,0.0002658367156982422
0.0001823902130126953,9.670957088470459,0.6900950825653076,1.825029,0.052367210388183594,0.00027489662170410156
0.00012874603271484375,10.360539674758911,0.45174919352722176,1.121673,0.4159843921661377,0.0001995563507080078
0.0001862049102783203,9.470688581466675,1.2297137916717529,1.972134,0.40249013900756836,0.00035262107849121094
8.630752563476562e-05,10.140042543411255,1.0784412572631836,1.140674,0.042322397232055664,0.00032806396484375
0.00030040740966796875,9.614348888397217,1.6846205361175537,1.05647,0.04963183403015137,0.005282163619995117
0.000194549560546875,9.179670333862305,0.6552374813232422,1.933109,0.0014793872833251953,0.015143394470214844
0.00011444091796875,10.912667989730835,1.0404765561218263,0.605088,0.005594491958618164,0.008781194686889648
0.00015997886657714844,10.400819063186646,0.27928257858276373,1.63238,0.0062940120697021484,0.35215091705322266
0.0001995563507080078,12.284462451934814,1.2877656502075197,0.962468,0.03554701805114746,0.0002799034118652344
0.00019931793212890625,9.431392669677734,1.243753286605835,0.620819,0.3887748718261719,0.00026535987854003906
0.0003094673156738281,10.890068531036377,1.309788108306885,2.012869,0.43975090980529785,0.0003466606140136719
0.0001862049102783203,9.40099287033081,0.5833729274749755,1.41545,0.4174470901489258,0.0003376007080078125
0.0001513957977294922,7.556244850158691,0.927847382522583,0.597224,0.6513798236846924,0.0004343986511230469
0.00014638900756835938,8.916540145874023,0.5354037765502929,0.707725,0.5484395027160645,0.5415246486663818
0.00024271011352539062,12.051346063613892,0.8392100368652344,1.231709,0.25367069244384766,0.0002646446228027344
0.0003020763397216797,9.363649129867554,0.5459875143127442,0.418542,0.30715155601501465,0.00038051605224609375
0.00015997886657714844,7.810736179351807,0.8309805087890625,0.907316,0.413773775100708,0.00034046173095703125
0.0001437664031982422,8.592825651168823,0.6819245237731935,1.055435,0.6783232688903809,0.0002923011779785156
0.0001926422119140625,7.810299634933472,1.0848611918640136,0.623005,0.42238354682922363,0.00010609626770019531
0.00017642974853515625,8.236621618270874,0.660031903503418,0.907102,0.25139594078063965,0.0003521442413330078
0.0001513957977294922,7.543646812438965,0.46811472760009787,2.051242,0.8163471221923828,0.0002269744873046875
0.00011157989501953125,8.705193996429443,1.2531920213775636,1.216592,0.3096621036529541,0.00021982192993164062
7.295608520507812e-05,8.134780645370483,0.6905276810455322,0.77107,0.22263479232788086,0.00017786026000976562
0.00016450881958007812,8.63622260093689,0.5583165235290528,1.052849,0.0075685977935791016,0.00026535987854003906
0.00021600723266601562,8.269748449325562,0.8595321131591798,1.725137,0.35488104820251465,0.00033545494079589844
0.00020003318786621094,9.921846866607666,0.9233295658721923,1.342186,0.24175620079040527,0.38995838165283203
0.00021529197692871094,9.521139144897461,0.755625870666504,1.807165,1.2345154285430908,0.00029754638671875
0.00025391578674316406,9.330212831497192,0.9318555844268799,1.190029,0.03383016586303711,0.0004227161407470703
0.0002300739288330078,10.834626197814941,0.5373026931304932,1.624023,0.04351067543029785,0.00029349327087402344
0.00020241737365722656,8.237047672271729,1.004557854232788,1.71419,0.008033514022827148,0.0023620128631591797
0.00014209747314453125,10.003897666931152,1.1588268302917482,0.92135,0.25762462615966797,0.00017714500427246094
0.0001900196075439453,7.253031015396118,0.578101823425293,2.175525,0.556983232498169,0.02212357521057129
0.00021767616271972656,10.800822019577026,0.8316978156585693,1.073398,0.3233907222747803,0.020206212997436523
0.00019073486328125,9.787973403930664,0.3200320101318359,1.979519,0.10831618309020996,0.36475038528442383
0.00019860267639160156,10.993987798690796,0.6559843801574707,0.871192,0.025883197784423828,0.00029158592224121094
0.00017952919006347656,10.381036043167114,1.2732484316864014,1.199296,0.010894060134887695,0.0002422332763671875
0.00026226043701171875,6.051027297973633,0.8658573200073243,1.363241,0.03108954429626465,0.00025963783264160156
0.00025653839111328125,9.313360452651978,0.9415037610778808,0.722049,0.07554316520690918,0.0004315376281738281
0.0001556873321533203,12.041374206542969,0.4917904215545654,0.743703,0.15486526489257812,0.0001690387725830078
0.0011408329010009766,9.08775281906128,0.8714781549224853,1.392049,0.10108518600463867,0.00029850006103515625
0.00018358230590820312,12.563833713531494,0.28998811114501954,1.198893,0.02182745933532715,0.0002090930938720703
0.00015783309936523438,7.817655086517334,0.3825727042236329,1.577146,1.026378870010376,0.005108356475830078
0.0002799034118652344,10.456751585006714,0.6576272243957519,0.732777,0.3327150344848633,0.0002086162567138672
0.00020194053649902344,10.316028118133545,0.5123775708618163,1.693556,0.011365890502929688,0.09683704376220703
0.00023436546325683594,8.164340734481812,0.7924277300872802,1.287921,0.028102874755859375,0.00025725364685058594
0.00016427040100097656,9.927122831344604,0.7020165950927735,0.614609,0.05751824378967285,0.00018215179443359375
0.00010347366333007812,9.22768259048462,1.6085066751861572,0.40256,0.020651578903198242,0.04483175277709961
0.00014352798461914062,8.101922988891602,1.6386667299957276,1.031078,0.050472259521484375,0.0001583099365234375
0.00017976760864257812,9.200323820114136,0.7048166825714111,1.943931,0.25906872749328613,0.00020241737365722656
0.00013494491577148438,10.313872575759888,0.3649423072814941,1.524575,0.5255882740020752,0.0002002716064453125
0.00011324882507324219,9.0238938331604,0.8201694373626709,1.484823,0.33050966262817383,0.0010287761688232422
0.0002262592315673828,8.947866439819336,1.0785917815093995,1.671212,0.6811661720275879,0.00029659271240234375
0.00011587142944335938,9.928486585617065,0.8111597626953125,0.809522,1.3978757858276367,0.05014753341674805
0.0002703666687011719,8.203049182891846,0.5528617498016357,1.475465,0.5709178447723389,1.276146411895752
0.00016832351684570312,11.541289329528809,0.5242781565246584,2.534194,0.027288198471069336,0.0001685619354248047
0.00017595291137695312,8.120535850524902,1.2187915460205079,2.67034,0.30626392364501953,0.00034236907958984375
0.00019359588623046875,10.8064866065979,0.44121643069458005,1.051868,0.319258451461792,0.0003314018249511719
0.0001227855682373047,8.819063425064087,2.2154413693847657,1.012956,0.07236623764038086,0.00024890899658203125
0.00017070770263671875,8.3541259765625,1.015362690322876,1.913482,0.5257973670959473,0.08985304832458496
0.0007240772247314453,11.402393102645874,1.5009947357177733,2.190875,0.02587437629699707,0.0001461505889892578
0.0002048015594482422,9.049646377563477,0.8454285054321291,3.634263,0.4324839115142822,0.0003116130828857422
0.00010442733764648438,11.749731302261353,1.12711207862854,3.060165,1.1586620807647705,0.002474069595336914
0.0001609325408935547,12.488526821136475,1.6226666203308104,1.43067,0.0706477165222168,0.622105598449707
9.34600830078125e-05,10.482110023498535,0.43924873828125,1.593283,0.2141246795654297,0.0002636909484863281
0.00011134147644042969,10.530789613723755,0.9810895510864257,1.65938,0.8024728298187256,0.0001819133758544922
0.0001342296600341797,8.316504955291748,0.713560053741455,1.060988,0.026500701904296875,0.00031256675720214844
0.0001785755157470703,8.229162454605103,0.87712688671875,1.053232,0.8176803588867188,0.00023865699768066406
0.00022101402282714844,8.349249362945557,0.9896471900787354,1.648941,0.034165143966674805,0.00029015541076660156
0.00019407272338867188,10.719841957092285,2.662503770385742,1.777039,0.19596529006958008,0.0003070831298828125
0.00015807151794433594,11.244041442871094,0.46314667666625997,2.248518,0.04517722129821777,0.0004115104675292969
0.00014281272888183594,9.783915281295776,0.8099072577819824,1.220339,0.3653531074523926,0.00038933753967285156
0.0001690387725830078,9.681764841079712,1.2677193672027587,1.580866,0.1920604705810547,0.0002949237823486328
0.0005717277526855469,11.496805429458618,0.561488629486084,0.927248,0.4262409210205078,0.0010385513305664062
0.0001418590545654297,8.868169784545898,1.2496855125579833,1.485559,0.6948378086090088,0.0002727508544921875
0.00023126602172851562,9.20130705833435,1.3814120567626953,1.552443,0.45552802085876465,0.0002856254577636719
0.00019121170043945312,10.24815058708191,0.6315627023315429,2.764215,0.6843023300170898,0.0003898143768310547
0.00013256072998046875,9.94369649887085,0.7116299947509765,1.106449,0.7897944450378418,0.0003085136413574219
0.00016260147094726562,11.005260229110718,0.6737613945770263,0.94542,0.2640354633331299,0.009133577346801758
0.00014853477478027344,7.808856964111328,0.8162680974426268,1.672006,0.033222198486328125,0.0003063678741455078
0.0001647472381591797,8.108806371688843,0.3766576116638183,1.837417,0.041657209396362305,0.00013780593872070312
0.000164031982421875,8.77308964729309,0.22985533735656738,0.933701,0.04739260673522949,0.0002613067626953125
0.0001804828643798828,9.459465980529785,0.8369912640075684,0.989327,0.4611513614654541,0.0002799034118652344
0.0002238750457763672,8.389179229736328,0.8948678616027832,1.158752,0.7738192081451416,0.0004968643188476562
0.00018286705017089844,9.533170223236084,0.6701910588531494,1.185997,0.24100756645202637,0.0003800392150878906
0.00017595291137695312,11.170298099517822,0.4744466450958251,1.084772,0.801023006439209,0.0003695487976074219
0.0001659393310546875,9.315466165542603,0.6357379138641357,2.007457,0.19697189331054688,0.0004820823669433594
0.0008311271667480469,12.729357719421387,0.9926378436279297,1.180105,0.2869441509246826,0.0006585121154785156
0.00011658668518066406,10.061883449554443,0.7424278147430421,1.478503,0.2548954486846924,0.00027871131896972656
0.0002338886260986328,10.257863283157349,1.3775979385681152,1.669618,0.511418342590332,0.00040221214294433594
0.00010585784912109375,10.383924961090088,1.5621353256835937,1.186911,0.211531400680542,0.0002760887145996094
0.0003745555877685547,8.877310514450073,0.8797931031494142,1.484047,0.005230903625488281,0.00016927719116210938
0.00024771690368652344,7.261852025985718,0.47116802932739255,1.230855,0.0040721893310546875,0.00014972686767578125
0.00014638900756835938,9.279988527297974,1.108978459854126,1.239605,0.010516166687011719,0.013065099716186523
0.00023484230041503906,11.809221506118774,0.9273258604431152,0.315935,0.03304600715637207,0.02508258819580078
0.00012612342834472656,9.777610301971436,0.4819952292022705,0.465119,0.18959403038024902,0.0004677772521972656
0.00013971328735351562,10.942102670669556,0.5858532739868164,0.996301,0.4172239303588867,0.001764059066772461
0.0002560615539550781,9.892400026321411,1.2966454973449708,1.897401,0.4125683307647705,0.03677654266357422
0.00016570091247558594,13.572908639907837,1.2960721604156493,1.447445,0.5168483257293701,0.00038886070251464844
0.00019502639770507812,9.783494234085083,0.3962832463378906,0.886588,0.4993293285369873,0.00028634071350097656
0.00025081634521484375,8.877562284469604,0.41079496177673347,1.349535,0.03508639335632324,0.0005819797515869141
9.226799011230469e-05,12.13859224319458,0.5749502131652832,0.79178,0.06925487518310547,0.0002524852752685547
0.00015878677368164062,9.187451601028442,0.8134492624359131,1.386042,0.3265116214752197,0.00028705596923828125
0.00026726722717285156,8.44030213356018,0.5317533927001953,0.951296,0.35421133041381836,0.0005640983581542969
0.00025653839111328125,8.977418899536133,0.5407873124694826,2.21004,0.39992618560791016,0.0002129077911376953
0.00029850006103515625,8.9781973361969,0.4187184387817383,0.922511,0.045937299728393555,0.0015072822570800781
0.0002453327178955078,9.120815515518188,0.5331354002990722,0.623796,0.008531808853149414,0.0020220279693603516
0.00038313865661621094,9.08183741569519,0.3618459485321045,0.497772,0.11020922660827637,0.00023484230041503906
0.00017261505126953125,10.541327476501465,1.1210724124908447,0.277125,0.14196491241455078,0.0016536712646484375
0.0001621246337890625,9.64051365852356,0.7359722182769775,1.212398,0.008557558059692383,0.0001964569091796875
0.0002720355987548828,9.637194156646729,0.3476462812347412,0.240658,0.0017092227935791016,0.0001537799835205078
0.00020885467529296875,10.282585144042969,0.47709920932006833,0.644263,0.0018398761749267578,0.00014901161193847656


==> plots/flask_cdf/data/experiments-full/scenario-3/medium/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.200241088867188e-05,1.2333500385284424,0.8649048462829589,1.590354,0.48895931243896484,0.00016188621520996094
6.198883056640625e-05,0.7762680053710938,1.0515171567993162,2.348142,0.49891090393066406,0.000301361083984375
6.461143493652344e-05,0.32972145080566406,1.103973492858887,2.017352,1.5747756958007812,0.18709444999694824
6.699562072753906e-05,0.9681124687194824,0.5511985827484129,2.199196,1.4988152980804443,1.4728853702545166
7.796287536621094e-05,3.064251661300659,2.2528816297454837,1.414858,0.23352622985839844,0.015408515930175781
0.00010371208190917969,1.571448802947998,1.2387210094909666,2.780352,1.7516953945159912,0.00026988983154296875
6.794929504394531e-05,2.563486337661743,1.4049173294830322,1.80607,1.4914774894714355,0.025326967239379883
6.437301635742188e-05,4.179797649383545,1.7003817799682617,0.903213,0.9226067066192627,0.00029015541076660156
0.00010514259338378906,2.0759434700012207,1.065663038040161,2.087174,2.8616902828216553,0.1366572380065918
8.797645568847656e-05,3.4485838413238525,1.91232385446167,2.567309,0.28926777839660645,0.0001537799835205078
8.535385131835938e-05,4.1627888679504395,1.0949168599853514,2.439074,0.5169827938079834,0.03528332710266113
0.00015687942504882812,3.5251522064208984,1.4091937939453123,2.098695,1.2897651195526123,0.00019240379333496094
6.818771362304688e-05,2.1285223960876465,1.8471398141326905,4.011431,0.5210118293762207,0.00018525123596191406
7.653236389160156e-05,2.1117780208587646,2.6546711873321533,3.478297,0.26441478729248047,0.0003230571746826172
7.724761962890625e-05,3.735592842102051,1.733224289642334,3.234089,0.7999625205993652,0.0003247261047363281
7.2479248046875e-05,2.121076822280884,1.2383366755065919,1.709844,4.615729093551636,0.00029158592224121094
8.940696716308594e-05,5.283714532852173,2.604194060333252,2.155717,0.3310577869415283,0.00016760826110839844
7.748603820800781e-05,4.230647563934326,2.3329222596130372,2.909404,0.7295083999633789,0.22283649444580078
0.0001304149627685547,5.06485390663147,1.520054348236084,1.936944,2.1156206130981445,0.0003428459167480469
8.273124694824219e-05,5.071720838546753,3.7241496963500977,1.8455,0.010266780853271484,0.00016880035400390625
8.20159912109375e-05,5.098574876785278,3.2590145202789307,2.275709,0.02353692054748535,0.0001518726348876953
7.009506225585938e-05,7.644135475158691,0.9128122401580812,1.076164,0.9616401195526123,0.005152463912963867
7.462501525878906e-05,5.993200063705444,2.873639576034546,1.765795,0.00810551643371582,0.03572416305541992
8.344650268554688e-05,8.223049640655518,0.6489665926361083,1.743535,0.020745038986206055,0.00018978118896484375
6.437301635742188e-05,6.128524541854858,2.474600853668213,0.805839,1.2277672290802002,0.00012111663818359375
7.224082946777344e-05,5.213560104370117,3.3801299912414553,1.713754,0.33220577239990234,0.00014734268188476562
7.700920104980469e-05,5.047532558441162,2.425041506668091,2.347804,0.8209841251373291,0.01792740821838379
0.00016355514526367188,6.1464245319366455,1.1802587402648927,3.311193,0.3204803466796875,0.00019168853759765625
8.463859558105469e-05,6.960469484329224,1.7841399542388916,1.076044,1.132167100906372,0.00019598007202148438
8.320808410644531e-05,6.513980388641357,1.6271346985626223,2.50607,0.46176981925964355,0.0002982616424560547
0.00010251998901367188,6.072211027145386,1.9688101407775878,2.497024,0.7607321739196777,0.00013184547424316406
0.00016546249389648438,8.252345323562622,1.33878278855896,1.527529,0.41886353492736816,0.0002739429473876953
9.655952453613281e-05,7.33139967918396,1.645352296661377,1.723476,0.9319870471954346,0.00015616416931152344
5.7220458984375e-05,9.402137041091919,1.560222168701172,0.764832,0.20661497116088867,0.03557181358337402
7.987022399902344e-05,8.457409143447876,2.113172770233154,1.39203,0.05930685997009277,0.0002460479736328125
5.817413330078125e-05,8.543400526046753,2.5419774419555665,0.752274,0.20068359375,0.0002655982971191406
7.653236389160156e-05,8.47327971458435,2.346659567260742,0.974475,0.38820457458496094,0.02027750015258789
9.059906005859375e-05,8.890641212463379,1.7108992954254152,0.989775,0.6501369476318359,9.870529174804688e-05
8.296966552734375e-05,8.202064752578735,2.0227134859313964,1.545201,0.5707132816314697,0.00030517578125
0.00012063980102539062,10.885967016220093,0.8236199369506836,0.797717,0.004873037338256836,0.00029015541076660156
0.0001506805419921875,10.214392185211182,1.1998779866333007,1.195688,0.053672075271606445,0.0002663135528564453
8.344650268554688e-05,8.47572660446167,2.28871115524292,1.63068,0.6266305446624756,0.0001552104949951172
0.00016570091247558594,11.283856868743896,0.6357390333251953,1.027242,0.01596856117248535,0.00014090538024902344
0.00010585784912109375,10.558268070220947,0.9021096895141603,1.493483,0.007952690124511719,0.0002551078796386719
0.00016188621520996094,11.026917457580566,0.8924150208587647,1.031863,0.2404625415802002,0.004930734634399414
7.295608520507812e-05,12.136213064193726,0.32923133653259273,0.701389,0.015073299407958984,0.00014472007751464844
0.00010538101196289062,11.646818161010742,0.4477000477600097,1.09447,0.009102106094360352,0.00013709068298339844
0.00011086463928222656,12.28597903251648,0.22597254118347165,0.703956,0.02180767059326172,0.000125885009765625
0.00015044212341308594,12.950149536132812,0.33049984863281245,0.77297,0.0030074119567871094,0.0002422332763671875
0.000141143798828125,12.515594959259033,0.40413676358032236,1.013842,0.13741016387939453,0.000263214111328125
0.00016570091247558594,5.028545379638672,0.14978717355346682,0.796654,0.38867878913879395,0.006975889205932617
0.00011754035949707031,4.025679111480713,0.8884842379455566,0.646312,0.016070127487182617,0.0001499652862548828
0.000152587890625,2.989290952682495,0.4156634060211182,0.982143,0.613400936126709,0.00022554397583007812
0.0001342296600341797,1.9837751388549805,0.42342306419372555,0.853415,0.17939233779907227,0.047936201095581055
0.00028586387634277344,1.5439457893371582,0.6307139385681153,1.025877,0.016194820404052734,0.00032782554626464844
0.0001404285430908203,3.4752449989318848,0.6607974765167236,0.980214,0.7704956531524658,0.0003192424774169922
0.00019860267639160156,2.3942553997039795,0.7407796944122313,1.294002,0.045111656188964844,0.00015163421630859375
0.00017762184143066406,2.8835127353668213,0.678826473526001,0.689746,0.20023202896118164,0.00032329559326171875
0.00011968612670898438,3.848888874053955,0.7960139313964844,0.837222,0.39069151878356934,0.0001926422119140625
0.00010037422180175781,2.1693949699401855,0.832658893081665,1.556553,0.03996014595031738,0.00015854835510253906
0.00010848045349121094,2.9794082641601562,0.8384175069885254,1.262167,0.13355159759521484,0.00028252601623535156
0.00010514259338378906,2.7585320472717285,1.0243502252197265,1.24899,0.6970117092132568,0.00021028518676757812
9.751319885253906e-05,3.871351718902588,0.36919404632568353,1.443305,0.5528581142425537,0.00017213821411132812
9.393692016601562e-05,3.1673593521118164,1.405681760055542,1.125918,0.7025117874145508,0.00027298927307128906
0.00015091896057128906,2.7628023624420166,1.1677236538238525,1.785743,0.7916548252105713,0.00029921531677246094
0.0001087188720703125,2.934706211090088,1.542135291946411,1.789962,0.2303783893585205,0.00021028518676757812
9.274482727050781e-05,4.24448299407959,1.4354615058441162,0.766948,0.040429115295410156,0.19504547119140625
0.00010204315185546875,3.8948299884796143,1.5232864663238526,0.966313,0.7104682922363281,0.020154476165771484
0.0001266002655029297,4.222602128982544,1.7176299638214112,0.681606,0.45961475372314453,0.00010848045349121094
9.918212890625e-05,4.9509968757629395,0.6635168200683593,0.72213,0.7068190574645996,0.16514205932617188
7.748603820800781e-05,5.6333982944488525,0.9200476697540283,1.02539,0.010572195053100586,0.00017213821411132812
0.00014925003051757812,4.231313705444336,2.5542452588653566,0.834815,0.015074014663696289,0.0003132820129394531
8.726119995117188e-05,4.921467304229736,0.8642953333892822,1.412671,0.4172379970550537,0.00018548965454101562
0.0001480579376220703,5.070887327194214,1.4717982369842528,0.845406,0.5685029029846191,0.012449264526367188
8.130073547363281e-05,5.172700881958008,1.2481671963195802,1.208052,0.031136035919189453,0.00026106834411621094
0.00014281272888183594,6.182401895523071,0.2537151639862061,1.315858,0.00439453125,0.00021767616271972656
0.00014781951904296875,6.342447280883789,0.6645836692504883,0.678782,0.7078976631164551,0.000194549560546875
0.00016570091247558594,6.406038284301758,1.4102801117401123,0.981902,0.038324832916259766,0.00022125244140625
9.894371032714844e-05,6.572156667709351,0.7987438706970216,1.41654,0.2465832233428955,0.00014829635620117188
0.00012683868408203125,7.139686822891235,0.5877387515563965,1.013623,0.25475239753723145,0.00030112266540527344
0.00011038780212402344,7.8680641651153564,0.8984579762725831,0.811672,0.17897701263427734,0.0002720355987548828
0.00018262863159179688,7.623037099838257,0.26882251899719245,1.079945,0.9863436222076416,0.00024080276489257812
0.0001304149627685547,7.5256547927856445,1.2909217273254394,0.980998,0.24960947036743164,0.0003235340118408203
8.988380432128906e-05,7.155358791351318,1.0762069924163817,1.193345,0.07074809074401855,0.022917509078979492
0.0001316070556640625,7.665510177612305,0.8794757634124757,1.379479,0.7819256782531738,0.0002143383026123047
0.00012803077697753906,8.548912286758423,0.20632621194458012,1.763809,0.03644108772277832,0.00012254714965820312
0.00017762184143066406,8.572402477264404,0.8033774033203125,1.200361,0.33434414863586426,0.004772186279296875
0.00010442733764648438,8.033231019973755,0.9416631788940429,0.784803,0.359799861907959,0.0002448558807373047
0.0002219676971435547,9.225883483886719,0.22088629472351085,1.144324,0.5673089027404785,0.00030732154846191406
0.00022101402282714844,9.992005109786987,0.43334952455139164,1.231644,0.014845848083496094,0.00021409988403320312
0.00012445449829101562,7.2749717235565186,0.851072395904541,1.143742,0.6087658405303955,0.00019598007202148438
0.00017261505126953125,7.109780550003052,1.8990344059906006,0.768154,0.4007267951965332,0.0003299713134765625
0.0001590251922607422,9.947717189788818,0.8682031985473633,1.782505,0.6232075691223145,0.00033855438232421875
0.00014328956604003906,9.4739830493927,0.6299363013305666,2.507821,0.6083002090454102,0.028131484985351562
0.0002799034118652344,8.996325254440308,1.8833826676330567,1.549729,0.020930767059326172,0.00019168853759765625
0.0001800060272216797,9.316000938415527,2.1442627846374513,0.915761,0.26988720893859863,0.0040547847747802734
0.00012683868408203125,7.183613061904907,1.8529554098510743,1.01866,0.015924453735351562,0.00017714500427246094
0.0002732276916503906,9.399591207504272,0.978934896987915,1.445006,0.46402573585510254,0.0002722740173339844
8.392333984375e-05,5.965777635574341,0.7709929426727296,1.216219,0.01396322250366211,0.0002510547637939453
0.0003116130828857422,9.87120795249939,0.9535254012451171,1.930689,0.21065282821655273,0.020383596420288086
0.00021767616271972656,9.350093126296997,1.21931992489624,0.964157,0.10267782211303711,0.000148773193359375
0.0001304149627685547,8.1349196434021,1.5162820835876465,1.724545,0.0876319408416748,0.00014138221740722656
0.0004961490631103516,9.830885887145996,0.8276871064147948,2.493529,0.2517561912536621,0.009945392608642578
0.0002384185791015625,9.2401704788208,1.3758179548797607,1.233594,0.22785687446594238,0.0001728534698486328
0.00012350082397460938,5.907276153564453,2.14082172177124,0.955497,0.2789030075073242,0.27017927169799805
0.00014853477478027344,6.929530620574951,0.6725281175994873,0.93581,0.5476071834564209,0.00016951560974121094
0.00015044212341308594,10.342080354690552,0.4410473750610352,0.963548,0.16690349578857422,0.00014901161193847656
0.0002205371856689453,7.510752439498901,0.7854988046264648,1.12619,0.3763608932495117,0.4323453903198242
0.00015163421630859375,7.6705827713012695,1.3497369422760008,0.998816,0.01650381088256836,0.0001766681671142578
0.00011658668518066406,8.298264741897583,1.0218903921203613,1.157542,0.21686720848083496,0.00038051605224609375
0.00029540061950683594,5.480494976043701,0.8631042407684326,1.347607,0.20851588249206543,0.0002524852752685547
0.00015687942504882812,7.266575336456299,0.7442702301940918,1.010429,0.03158450126647949,0.00038123130798339844
0.0001251697540283203,7.8033528327941895,0.18919624049377437,0.852203,0.24229788780212402,0.019083023071289062
0.0001316070556640625,8.444469690322876,0.7279435514526367,1.617442,0.0036308765411376953,0.00024890899658203125
0.00027680397033691406,7.818554401397705,1.8279274263305665,1.811783,0.6167135238647461,0.00028634071350097656
0.00016045570373535156,8.625566244125366,0.24681478990173344,0.891689,0.003241300582885742,0.0002357959747314453
0.00023031234741210938,8.47261095046997,1.4311401844024658,0.96875,0.04184913635253906,0.015194416046142578
0.0001621246337890625,6.832409620285034,0.669967702545166,1.355761,0.010102033615112305,0.013979196548461914
0.00024509429931640625,8.001333713531494,1.064717891571045,0.971403,0.03773617744445801,0.00015473365783691406
0.00014781951904296875,8.256192445755005,0.6737320360412598,1.123626,0.004485607147216797,0.36363792419433594
0.0001430511474609375,8.871181011199951,1.5033069736480713,0.8268,0.20610260963439941,0.00014829635620117188
0.0002334117889404297,8.9119131565094,1.3716006984405518,0.839132,0.0040400028228759766,0.1823110580444336
0.00019693374633789062,7.898501873016357,1.6181820071563722,1.055489,0.18621039390563965,0.0002799034118652344
0.0001659393310546875,7.683777332305908,0.5991424477691651,1.455963,0.41052818298339844,0.00023651123046875
0.0001385211944580078,7.34795618057251,0.4002792796020507,2.037462,0.2742164134979248,0.00019359588623046875
0.00010848045349121094,8.486894845962524,0.9979554731140137,0.694774,0.3635265827178955,0.00016045570373535156
9.250640869140625e-05,9.874866008758545,0.2237129143981933,1.283422,0.5220041275024414,0.0002739429473876953
0.00025177001953125,8.102500200271606,1.6002814578552247,2.064698,0.12744784355163574,0.49408888816833496
0.0001838207244873047,5.9077887535095215,0.9297510295867919,1.920025,0.6379666328430176,0.17143964767456055
0.0002028942108154297,7.0661985874176025,1.0647523284301759,0.830539,0.7486231327056885,0.018660783767700195
0.00015735626220703125,9.794836282730103,0.3958405842895507,1.063263,0.20036578178405762,0.00031948089599609375
0.00015044212341308594,9.87702488899231,1.3783385771636962,1.278337,0.22337055206298828,0.00017499923706054688
0.00015163421630859375,8.722137451171875,1.5109824196472168,1.326511,0.24134540557861328,0.0002071857452392578
0.00020360946655273438,7.673485994338989,0.81037112840271,0.796114,0.0017709732055664062,0.018801450729370117
0.00013375282287597656,9.744528532028198,1.465790864807129,0.865219,0.8185698986053467,0.007599353790283203
0.00018095970153808594,8.349634408950806,0.5708045659637451,1.52719,0.20470070838928223,0.0001881122589111328
0.00022482872009277344,10.268757581710815,1.224721827346802,0.866443,0.23954486846923828,0.00019598007202148438
0.00015854835510253906,7.16382360458374,0.9865214704132079,1.109015,0.620812177658081,0.003777742385864258
9.489059448242188e-05,10.519583463668823,1.7455830167388915,0.93589,0.034600019454956055,0.00017118453979492188
0.00017452239990234375,8.371642112731934,0.5314168545532227,1.35882,0.47913122177124023,0.00029158592224121094
0.0002846717834472656,5.979061603546143,0.8620145116271972,0.730006,0.46608638763427734,0.0002732276916503906
9.870529174804688e-05,8.12436294555664,0.7147452733001709,0.959754,0.02820301055908203,0.00020313262939453125
0.0002505779266357422,7.870584487915039,0.6064661910095215,1.065971,0.04700422286987305,0.002180814743041992
0.0001475811004638672,8.93928050994873,0.6386458261260985,1.305924,0.027979135513305664,0.05180549621582031
9.441375732421875e-05,7.122575044631958,0.49063116723632816,1.733509,0.28462886810302734,0.0032949447631835938
0.0001342296600341797,5.558903217315674,0.8163428828430176,0.997405,0.04238629341125488,0.0001659393310546875
0.0001513957977294922,7.099720478057861,0.697157142944336,0.68943,0.3749082088470459,0.010470390319824219
0.00014400482177734375,9.780563354492188,0.5623475691986084,0.887405,1.0773656368255615,0.00013256072998046875
0.0001926422119140625,7.47443413734436,0.6723583694763183,0.966643,0.7522025108337402,0.45002198219299316
0.00012612342834472656,7.221389055252075,0.8700734099426269,0.896521,0.26781582832336426,0.009740591049194336
0.00016260147094726562,7.33263635635376,1.342624434020996,1.303447,0.002052783966064453,0.00015425682067871094
0.00023484230041503906,7.540698766708374,0.7456990923919677,1.606546,0.2709157466888428,0.0001347064971923828
9.560585021972656e-05,7.097078084945679,0.5097108713684082,0.701044,0.0016522407531738281,0.00013136863708496094
9.72747802734375e-05,8.98440670967102,0.5018547208862305,0.672167,0.04824495315551758,0.0010967254638671875
0.00015974044799804688,6.978659391403198,0.9669385491333008,0.913979,0.08786654472351074,0.00014352798461914062
0.00014209747314453125,6.657312393188477,1.3549262439727783,1.30505,0.07226061820983887,0.0001068115234375
0.0002110004425048828,6.844365358352661,0.5390584902801514,2.220046,0.07823967933654785,0.00028061866760253906
0.00018358230590820312,6.362823486328125,0.7877449321136475,0.905639,0.005909919738769531,0.00027561187744140625
0.0001480579376220703,6.444918394088745,0.7614152178192138,0.915185,0.04175972938537598,0.0002682209014892578
0.00015735626220703125,6.184187650680542,0.3935917374420166,1.328195,0.029297828674316406,0.0015573501586914062
0.00021982192993164062,6.911515474319458,0.3910025112762451,0.752036,0.21337008476257324,0.004388332366943359
9.560585021972656e-05,6.99057674407959,0.7358021471710205,0.638253,0.02330803871154785,0.0002086162567138672
0.000247955322265625,7.310057878494263,0.4468666362762451,0.995,0.476900577545166,0.0002224445343017578
0.000186920166015625,5.229029417037964,0.5301143995361328,0.876992,0.3417940139770508,0.00027108192443847656
0.00011944770812988281,5.149140357971191,0.23723827404785158,0.993652,0.0014834403991699219,0.000244140625
0.0001227855682373047,6.03652548789978,0.5198406150970459,0.982509,0.34901952743530273,0.00013875961303710938
0.00013065338134765625,6.066148519515991,0.9246324586639404,0.851724,0.05401778221130371,0.0002655982971191406
0.00015473365783691406,4.966570138931274,0.37393003919982915,0.823641,0.20495820045471191,0.004745960235595703
0.00018548965454101562,5.766742706298828,0.6289136542053223,0.801028,0.25937318801879883,0.0003895759582519531
0.00014662742614746094,5.2691969871521,0.8514184437561034,1.00242,0.2785465717315674,0.15598154067993164
0.00018739700317382812,5.3751585483551025,0.6523632195892335,1.040706,0.18820834159851074,0.00028133392333984375
0.0001728534698486328,3.8874876499176025,0.4006615825195312,0.995098,0.5037951469421387,0.02767038345336914
0.00015425682067871094,6.318516492843628,0.5411491517791749,1.031224,0.07132315635681152,0.0003402233123779297
0.00016450881958007812,6.410407066345215,0.49756913395690916,0.831392,0.17193007469177246,0.6558692455291748
0.00020003318786621094,6.913365602493286,0.25892700378417977,1.618955,0.021521806716918945,0.0002582073211669922
0.00030040740966796875,6.253687620162964,0.4741124929046632,1.008765,0.6383159160614014,0.0003027915954589844
7.128715515136719e-05,5.821378707885742,0.44548918347167965,0.670552,0.8728904724121094,0.0002541542053222656
0.00010943412780761719,4.9493632316589355,0.7804432173309326,1.034394,0.06110334396362305,0.0002110004425048828
0.000240325927734375,6.105393648147583,0.3768959129180909,1.492141,0.0512847900390625,0.3755466938018799
0.00014328956604003906,6.947542190551758,0.5876625186767578,0.855241,0.8043479919433594,0.0005164146423339844
0.00013136863708496094,6.164510011672974,0.7779848233642579,1.514406,1.2280731201171875,0.0003235340118408203
0.00022554397583007812,5.803251028060913,1.9967003119506836,0.802371,0.17621469497680664,0.00023889541625976562
0.00012683868408203125,6.3102617263793945,0.39112327493286125,1.840189,0.3006110191345215,0.27324366569519043
0.0001621246337890625,5.7786784172058105,0.9937626504211425,2.073922,0.281017541885376,0.00035762786865234375
0.00023984909057617188,6.3516998291015625,0.7171756025543212,2.110551,0.019690513610839844,0.0001633167266845703
0.0001246929168701172,6.217811346054077,1.2450988625183106,1.195811,0.024083852767944336,0.00018525123596191406
9.441375732421875e-05,6.851975917816162,1.2955688686981202,1.517361,0.03586459159851074,0.00015425682067871094
0.00015234947204589844,5.47569465637207,1.4096809494018556,0.89755,0.20413637161254883,0.0002644062042236328
0.00016021728515625,5.594866991043091,1.9557612969970704,0.887365,0.222975492477417,0.025299787521362305
0.00016236305236816406,5.163010597229004,1.9571374844970704,0.912356,0.27132582664489746,0.0002460479736328125
0.000102996826171875,6.422800540924072,1.5311162260437012,1.15641,0.08307123184204102,0.0002613067626953125
0.00020933151245117188,6.896516799926758,1.690134611694336,0.863933,0.07570195198059082,0.04555797576904297
0.0003418922424316406,7.416366100311279,1.3642282140197755,1.850431,1.4745228290557861,0.00035381317138671875
0.0001480579376220703,7.847691059112549,0.9935362584533691,1.329056,0.8330419063568115,0.00021886825561523438
0.00011801719665527344,7.986800670623779,0.4144223560943604,0.864211,0.8088264465332031,0.5264222621917725
0.00017690658569335938,7.784255504608154,1.1342684909515381,1.135932,0.0597386360168457,0.0002434253692626953
0.00020122528076171875,7.041467189788818,0.8553387294769288,1.1439,0.3980276584625244,0.00021767616271972656
0.0001857280731201172,7.744600772857666,0.8348369005126952,1.506733,0.3807406425476074,0.00018858909606933594
0.00014901161193847656,7.964611053466797,0.3729177284698486,1.344052,0.787116527557373,0.0051212310791015625
0.0002090930938720703,9.766088247299194,1.1950338393096924,0.970262,0.04784703254699707,0.0001876354217529297
0.00019288063049316406,7.096674680709839,1.168446505203247,1.034735,0.20896482467651367,0.000202178955078125
0.00017142295837402344,8.329074382781982,0.5819999009094239,1.038854,0.0011742115020751953,0.166426420211792
0.0003390312194824219,7.478744745254517,1.1792571877746583,1.453922,0.507152795791626,0.00017547607421875
0.00011110305786132812,8.574078798294067,0.4543034666900635,0.880837,0.016383886337280273,0.00018405914306640625
0.0003154277801513672,8.569310665130615,1.133151706741333,1.133802,0.4004971981048584,9.131431579589844e-05
9.417533874511719e-05,10.111493587493896,0.8147696369628906,0.769127,0.6816291809082031,0.000278472900390625
0.00010442733764648438,9.303617238998413,1.1441204555969238,1.298877,1.7356383800506592,0.00042557716369628906
0.0001246929168701172,8.641666173934937,0.5601930860137939,0.96789,0.9939861297607422,0.013209342956542969
0.00031185150146484375,8.971999406814575,1.0150129860839843,1.510679,0.3276691436767578,0.00471043586730957
0.0001392364501953125,8.95721435546875,1.6027731720428466,0.943702,0.051668405532836914,0.0003693103790283203
0.0002758502960205078,8.629279136657715,0.9970057205657961,2.224277,0.050012826919555664,0.00032901763916015625
0.00020360946655273438,9.887737512588501,1.060347798614502,1.15397,0.06168937683105469,0.0002353191375732422
0.00013184547424316406,8.66773009300232,0.8235931911010743,2.056323,0.0572352409362793,0.00018143653869628906
0.0002701282501220703,9.203579187393188,1.4086863262786866,1.212411,0.2180488109588623,0.0038444995880126953
0.00016736984252929688,9.746099472045898,0.4094613036193848,1.337146,0.01416921615600586,0.00013756752014160156
7.43865966796875e-05,10.2888925075531,0.6200097755432128,1.356475,0.006389617919921875,0.014415740966796875
0.0003914833068847656,9.74310827255249,0.5361896201934815,0.760616,0.025959014892578125,0.00013899803161621094
8.7738037109375e-05,10.887422561645508,0.6401095049438477,0.727819,0.3353111743927002,0.00013017654418945312
0.00019359588623046875,10.826817274093628,1.0850332893981933,0.912336,0.36487293243408203,0.00013709068298339844
0.0003845691680908203,7.680580377578735,0.2559663923797607,0.836844,0.027945518493652344,0.0003299713134765625
0.00021147727966308594,9.53433871269226,0.44635381007385255,0.786898,0.4253988265991211,0.00017690658569335938
0.00018596649169921875,10.983714818954468,0.7665778052062988,0.745603,0.6812114715576172,0.0003688335418701172
0.00021958351135253906,8.512401819229126,0.7250889512023926,0.876104,0.0015254020690917969,0.035903215408325195
0.00038433074951171875,9.951136350631714,1.4976693210144043,0.904323,0.4584178924560547,0.00022602081298828125
0.00015997886657714844,8.234066486358643,0.550036545425415,1.092044,0.2588953971862793,0.0002040863037109375
0.00015544891357421875,8.376525163650513,0.5727364794311522,1.217294,0.3477003574371338,0.00021505355834960938
0.0001735687255859375,8.193799018859863,0.6567653357086182,0.834669,0.0027856826782226562,0.0002224445343017578
0.00025725364685058594,7.688714504241943,1.0660546174468992,2.006381,0.0018355846405029297,0.010036706924438477
0.0001590251922607422,8.600557565689087,1.1586501098632813,0.81615,0.006144046783447266,0.1891489028930664
0.00022125244140625,9.642589092254639,0.9344483722839356,1.280784,0.26422619819641113,0.00017642974853515625
0.00016427040100097656,11.022243738174438,1.1777719308319092,1.048406,0.26131582260131836,0.00026226043701171875
9.369850158691406e-05,9.64319634437561,1.2285326610717773,1.543584,0.5212368965148926,0.005421161651611328
0.00015926361083984375,7.346560955047607,0.7674367449645996,0.879812,0.01345682144165039,0.00027751922607421875
0.0006127357482910156,7.38238525390625,1.1804891933898927,0.855152,0.05663728713989258,0.0003783702850341797
0.00019168853759765625,9.673942565917969,0.9744610540008545,1.10409,0.027019023895263672,0.000293731689453125
0.00013446807861328125,7.910074234008789,0.7570546505279541,1.258418,0.0606381893157959,0.06695938110351562
0.0002727508544921875,8.811554670333862,1.1494575910491944,0.844658,0.020168542861938477,0.00021696090698242188
0.00016260147094726562,8.45726752281189,0.9525768895568848,0.815881,0.21912240982055664,0.0003333091735839844
0.00017905235290527344,6.766493558883667,0.9668665397644043,0.8487,0.0013997554779052734,0.00014281272888183594
0.0001544952392578125,7.98205304145813,1.447879066253662,1.223799,0.24640488624572754,0.0002884864807128906
0.00013208389282226562,8.9338219165802,0.7671396367950439,0.829608,0.8249228000640869,0.0004944801330566406
0.0001590251922607422,6.7410759925842285,0.9785434717254639,0.814817,1.0522401332855225,0.00032830238342285156
0.00016689300537109375,9.86522912979126,1.0528933612518312,0.762682,0.0038216114044189453,0.00014543533325195312
0.00014972686767578125,7.967921733856201,0.8341090691528321,1.449404,0.3644554615020752,0.00011992454528808594
0.000244140625,9.433672666549683,0.558345295288086,0.979548,0.003193378448486328,0.0010652542114257812
0.00012135505676269531,6.615175724029541,0.9429161850585938,0.790261,0.017742395401000977,0.00010848045349121094
0.00014901161193847656,7.766492605209351,0.8420155626831054,1.417669,0.5531666278839111,0.0002288818359375
0.00029206275939941406,9.373238325119019,0.37799771397399906,0.764172,0.009260177612304688,0.00012826919555664062
0.00016736984252929688,8.049574136734009,1.7370985168151856,0.794357,0.21969008445739746,0.00021314620971679688
0.0001628398895263672,10.1598379611969,1.0460534017944336,1.989285,0.175919771194458,0.00026702880859375
0.0002720355987548828,9.377232789993286,0.565997555267334,0.778513,0.04087996482849121,0.0002951622009277344
0.00011110305786132812,7.64637017250061,0.9915817895202637,1.076697,0.14249253273010254,0.0002906322479248047
0.0003020763397216797,8.75593090057373,0.8936448128967285,1.312397,0.20486831665039062,0.00028252601623535156
0.0001404285430908203,8.370945453643799,0.2060399099121094,0.900249,0.7487783432006836,0.0003170967102050781
0.00013303756713867188,8.238521575927734,0.8270790625915527,1.357939,0.3041374683380127,0.0003097057342529297
0.00013136863708496094,6.984870433807373,0.2332775126953125,0.945998,1.0423600673675537,0.0003268718719482422
0.00015497207641601562,6.1918604373931885,1.5065958419189454,0.767164,0.31003260612487793,0.00017905235290527344
0.00023746490478515625,6.168334245681763,0.7855642887115479,1.3354,0.33949851989746094,0.0002899169921875
0.00019073486328125,7.170397996902466,0.36345709217834465,1.202587,0.0014510154724121094,0.00013065338134765625
0.00015974044799804688,9.509950637817383,0.7242121616363525,0.6659,0.00124359130859375,0.00012183189392089844
0.00023865699768066406,9.965677261352539,1.376669695526123,1.481919,0.0031232833862304688,0.0002567768096923828
0.000247955322265625,7.659390211105347,0.3593126284637451,0.513096,0.0018591880798339844,0.0001823902130126953
0.00020384788513183594,6.869169473648071,0.5967893422851562,1.186574,0.0032699108123779297,0.00023865699768066406
0.00018858909606933594,10.100355625152588,0.17118594546508792,0.980073,0.0012371540069580078,0.00011086463928222656


==> plots/flask_cdf/data/experiments-full/scenario-3/medium/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
6.771087646484375e-05,0.3453028202056885,1.04746537638855,3.576513,0.7382845878601074,0.0007481575012207031
6.198883056640625e-05,0.4152638912200928,2.7980162689208985,2.37655,1.397197961807251,0.0003108978271484375
8.320808410644531e-05,0.43849897384643555,3.516068494491577,1.75582,1.2154037952423096,0.00023794174194335938
6.175041198730469e-05,0.4059910774230957,2.9544856561431883,3.807199,2.034013509750366,0.00028777122497558594
6.699562072753906e-05,0.48051977157592773,5.594879530807495,2.424929,1.3937623500823975,0.00027060508728027344
6.103515625e-05,0.3051140308380127,4.961497602737427,4.578062,0.637235164642334,0.00010037422180175781
0.00013709068298339844,0.5565333366394043,2.118464641723633,2.894965,0.511366605758667,0.4254875183105469
0.00017023086547851562,0.37339138984680176,6.375066278198242,2.110497,2.5019006729125977,0.0004315376281738281
0.0015156269073486328,0.635612964630127,1.682409559310913,0.828361,4.322301149368286,0.00031113624572753906
9.322166442871094e-05,0.3190782070159912,5.736727201293945,3.060226,3.3935320377349854,0.0002684593200683594
6.508827209472656e-05,0.24007916450500488,3.0889132302856446,3.998265,3.679574489593506,1.4251537322998047
6.008148193359375e-05,0.4265763759613037,4.1445137277679445,5.861992,2.3509483337402344,0.000270843505859375
8.96453857421875e-05,1.0342040061950684,3.2141876445770263,1.50265,0.8855843544006348,0.38678503036499023
0.0001430511474609375,1.1152229309082031,3.5235585368194577,1.943621,0.5902814865112305,0.00027871131896972656
5.555152893066406e-05,0.48388051986694336,4.028257079742431,7.560952,1.2251923084259033,0.0001780986785888672
6.961822509765625e-05,0.47524333000183105,5.375804154953003,5.008966,2.92706298828125,0.0003542900085449219
6.318092346191406e-05,0.5168638229370117,5.8150212657165525,2.22278,2.1829276084899902,0.00026488304138183594
0.00010442733764648438,0.7126829624176025,4.840586369247436,4.35003,0.009682655334472656,0.00023698806762695312
9.965896606445312e-05,0.9204802513122559,7.261117623107911,1.559707,0.3796217441558838,0.00015497207641601562
7.891654968261719e-05,0.5380935668945312,2.37675262763977,7.847095,0.17688536643981934,0.00020694732666015625
6.866455078125e-05,0.4888272285461426,7.256692284561158,3.515849,0.20284271240234375,0.00013828277587890625
0.00013208389282226562,0.8646891117095947,4.672532283584594,0.767108,1.0606417655944824,0.0002760887145996094
0.00019693374633789062,0.7331314086914062,6.893296215774536,1.769398,0.7976365089416504,0.00021696090698242188
0.00020885467529296875,1.0030162334442139,4.914685532714843,0.424998,0.8514256477355957,0.0001976490020751953
5.888938903808594e-05,0.9658598899841309,5.7236294826354985,3.515666,1.1666128635406494,0.00029587745666503906
0.0001285076141357422,1.1773083209991455,7.303358349319458,0.543704,1.4352753162384033,0.0001761913299560547
0.00024318695068359375,0.6048197746276855,8.157230615158081,1.04073,1.6141283512115479,0.0002353191375732422
0.0001239776611328125,1.0044825077056885,3.467297389343262,1.632147,0.2632017135620117,0.00027561187744140625
8.463859558105469e-05,1.2031075954437256,5.983290792526246,2.769611,0.9254879951477051,0.00017976760864257812
8.058547973632812e-05,1.1398181915283203,6.184266755874633,3.830792,0.1307389736175537,0.000148773193359375
0.00010728836059570312,0.9640243053436279,8.388574811264037,2.432529,1.2603366374969482,0.00028777122497558594
9.584426879882812e-05,0.8352138996124268,5.229965677169799,0.865021,1.0378367900848389,0.00029087066650390625
9.012222290039062e-05,0.8560335636138916,4.662195907913208,1.041739,1.0288314819335938,0.00024271011352539062
9.226799011230469e-05,0.8611445426940918,4.616560234649658,2.120867,1.5119521617889404,0.00030517578125
0.00010514259338378906,0.8458149433135986,4.021932462463379,3.10699,2.27500319480896,0.0001590251922607422
9.679794311523438e-05,0.8500983715057373,9.059146161819458,1.480299,2.27028751373291,0.2800445556640625
0.00011706352233886719,0.8990204334259033,3.831378764877319,3.49724,0.16147327423095703,0.16113829612731934
0.00018715858459472656,1.001481533050537,2.667728095428467,0.818508,1.805246353149414,0.015197038650512695
0.0002613067626953125,1.0739233493804932,4.039060913787842,1.840089,0.6739559173583984,0.00014543533325195312
0.00019216537475585938,0.9948639869689941,2.8823153648223876,2.821816,0.12955546379089355,0.0002410411834716797
0.00014138221740722656,0.9584610462188721,4.4061184777679445,0.940231,0.4801828861236572,0.004048824310302734
0.00017714500427246094,0.8631055355072021,7.276310911956787,3.406384,1.440765380859375,0.0001518726348876953
7.271766662597656e-05,1.0362117290496826,4.646746279449463,1.15353,0.025000810623168945,0.00019359588623046875
0.00010156631469726562,0.9119875431060791,5.306460327728272,1.018992,0.03989696502685547,0.00023365020751953125
0.00015974044799804688,1.2595758438110352,4.464551549468994,1.015664,0.03453874588012695,0.0017037391662597656
0.0001628398895263672,1.36580491065979,5.1829596433105465,1.166356,0.03024458885192871,0.004166126251220703
0.000110626220703125,1.3717889785766602,3.6890619470214845,0.55184,0.003354310989379883,0.00015354156494140625
0.00010061264038085938,1.3035979270935059,4.588246460769653,0.585127,0.0015454292297363281,0.0001468658447265625
0.00020170211791992188,1.0525944232940674,5.723258745788574,0.338176,0.0016078948974609375,0.00015401840209960938
0.0002048015594482422,1.392472505569458,1.4548652590179443,0.22791,0.003379344940185547,0.00015306472778320312
0.0001583099365234375,8.802532434463501,0.5599436852416992,1.517879,0.31748294830322266,0.000316619873046875
0.00013589859008789062,14.535045623779297,1.1939042993469238,1.891183,0.15014028549194336,0.00020956993103027344
0.00017952919006347656,4.557704925537109,1.6473255810089111,0.520343,0.6064705848693848,0.0003120899200439453
0.0001671314239501953,7.029938697814941,1.9559054733428956,0.357084,0.5003361701965332,0.00027871131896972656
0.00010251998901367188,7.060306072235107,1.7870172011413574,0.513096,0.5079200267791748,0.00028514862060546875
0.00018906593322753906,3.551072120666504,2.421563671081543,0.368257,0.017834186553955078,0.00021028518676757812
0.0001761913299560547,9.995924472808838,1.8561861812591554,0.8213,0.18185925483703613,0.0002880096435546875
0.00013518333435058594,8.535026550292969,1.8396757127838135,0.917767,1.652970314025879,0.024960994720458984
0.00017690658569335938,3.982290744781494,1.3331727645263673,0.515214,0.9960036277770996,0.0003101825714111328
0.000110626220703125,3.943725347518921,1.3137067994689942,0.68604,0.9051022529602051,0.25292491912841797
0.00010538101196289062,3.938732624053955,1.8846704129486085,1.254047,0.4799916744232178,0.0008423328399658203
0.0002391338348388672,8.430437803268433,1.9018418765563965,0.263973,1.0291686058044434,0.00016617774963378906
0.0001990795135498047,5.56461763381958,1.0190256155700683,1.261028,0.13752198219299316,0.00014019012451171875
7.128715515136719e-05,4.488281726837158,2.6203502648773194,0.762956,1.1156985759735107,0.0003123283386230469
9.131431579589844e-05,6.552990674972534,1.2800736162719726,1.554194,0.019554853439331055,0.004187583923339844
0.00017189979553222656,6.8318586349487305,2.004618471481323,1.506298,0.027913331985473633,0.0004980564117431641
9.417533874511719e-05,7.825111389160156,0.8778195771942139,0.962599,0.010387897491455078,0.6872642040252686
0.00010395050048828125,8.497284650802612,0.8523169230041503,1.048469,0.5023953914642334,0.00029206275939941406
0.00017595291137695312,7.261573791503906,1.6089604467773437,1.560435,0.4936368465423584,0.00022530555725097656
8.392333984375e-05,8.52348780632019,1.354408669052124,1.005565,0.8507523536682129,0.0001957416534423828
0.00011205673217773438,8.911039590835571,1.7224715034027098,0.827373,0.7195732593536377,0.00021195411682128906
9.441375732421875e-05,9.338531017303467,1.60960584375,1.173109,0.03679203987121582,0.00018978118896484375
9.584426879882812e-05,9.63784146308899,1.34563939012146,1.165814,0.280789852142334,0.0002994537353515625
0.00012755393981933594,8.9242525100708,3.2976489605407715,0.560152,1.852935791015625,0.00021600723266601562
8.797645568847656e-05,9.44813847541809,3.692814833267212,1.075742,0.641514778137207,0.03462553024291992
0.0001659393310546875,12.206597805023193,1.6842729886779786,0.818949,0.8930127620697021,0.0008063316345214844
0.00012373924255371094,11.47130560874939,1.2403632088470458,4.93142,0.5090441703796387,0.00048470497131347656
0.00011658668518066406,12.729737520217896,4.516238455200195,0.522475,0.9794559478759766,0.0003306865692138672
0.00015020370483398438,13.058581113815308,4.544654290908813,0.571431,0.5969979763031006,0.00012087821960449219
0.00016117095947265625,10.558952569961548,2.9614785770568846,2.231784,1.9862525463104248,0.0004639625549316406
9.465217590332031e-05,13.06989598274231,3.9422040564575194,2.357346,0.008481979370117188,0.0002548694610595703
0.0001842975616455078,11.41398286819458,2.034687656600952,3.061267,2.9672844409942627,0.7539498805999756
0.00021004676818847656,14.508655548095703,1.7389975276336669,3.015289,0.3326592445373535,0.00019478797912597656
0.00010657310485839844,14.69246220588684,4.248155059387207,1.221973,0.553112268447876,0.15234017372131348
0.00014543533325195312,12.31230092048645,3.403593885055542,2.114334,3.1807808876037598,0.00014281272888183594
0.00015425682067871094,13.294032096862793,3.03601827104187,3.166499,0.20706820487976074,0.0001785755157470703
0.00010967254638671875,17.50813865661621,2.344070667694092,1.034652,0.20603561401367188,0.00013709068298339844
0.00021839141845703125,14.05677604675293,2.692204112106323,2.358019,1.9877216815948486,0.023307085037231445
0.00016379356384277344,16.090115547180176,1.9176816673431398,3.090184,0.36648058891296387,0.00029659271240234375
0.0001857280731201172,16.20225214958191,4.146711476455689,1.236189,0.0013599395751953125,0.00011157989501953125
0.0001316070556640625,14.73214077949524,6.220484440917969,0.264005,0.2599184513092041,0.11671280860900879
0.00010704994201660156,15.960869550704956,4.330049225799561,1.215658,0.3552875518798828,0.0002307891845703125
0.00015544891357421875,16.122589588165283,5.157317917312622,0.545711,0.770298957824707,0.0001361370086669922
0.00043773651123046875,17.180129289627075,3.017199639541626,0.757043,0.7879548072814941,0.0006160736083984375
8.869171142578125e-05,16.806308269500732,3.7914510008850097,0.521471,1.4212732315063477,0.00032591819763183594
0.00018167495727539062,20.59178614616394,0.4403451341705322,2.112317,0.6484649181365967,0.0002956390380859375
0.00027823448181152344,19.271897315979004,0.8205396350708007,1.636916,0.4963395595550537,0.00014853477478027344
0.00016069412231445312,21.696982860565186,1.3981484147186278,0.850788,0.3619506359100342,0.005439043045043945
0.0021619796752929688,20.212048292160034,2.735186317047119,1.389591,0.015500307083129883,0.0002148151397705078
0.0001266002655029297,16.347862482070923,1.653564279876709,1.328489,0.7722291946411133,0.00023937225341796875
0.00014352798461914062,17.60988759994507,3.2399065952911377,0.935111,0.1480569839477539,0.0002684593200683594
0.00027871131896972656,17.94187355041504,1.9824746567840577,1.090938,0.8081347942352295,0.00017690658569335938
0.0002086162567138672,13.715779542922974,1.0824468015441895,1.255574,0.0031409263610839844,0.0003285408020019531
0.00024175643920898438,14.335704326629639,1.7289442747802735,1.271153,1.167985200881958,0.00032520294189453125
0.0013077259063720703,17.40665340423584,3.6375822006988523,0.396695,1.1608233451843262,0.1707744598388672
0.0002982616424560547,17.437334060668945,1.550011093612671,2.511329,0.015030860900878906,0.00024175643920898438
0.00010728836059570312,16.46826171875,2.3241365074920655,0.362895,0.027383804321289062,0.000247955322265625
0.021233081817626953,18.936039686203003,2.643436304626465,0.838565,0.771336555480957,0.0002269744873046875
0.00010800361633300781,13.923670768737793,1.9188380392913817,1.267462,1.383605718612671,0.0001842975616455078
0.00018525123596191406,22.918701171875,4.154205971054077,0.338996,0.12320351600646973,0.0003643035888671875
0.0001354217529296875,19.601142406463623,1.4327418163146972,0.477516,0.017872333526611328,0.00027441978454589844
0.0002281665802001953,17.39607286453247,2.714524954727173,1.413672,0.5407137870788574,0.00025582313537597656
0.0003123283386230469,18.55723786354065,1.820493284133911,2.254646,0.5006532669067383,0.00027942657470703125
0.0002579689025878906,16.391079425811768,1.50092166796875,0.859613,0.030756711959838867,0.00023603439331054688
0.00024771690368652344,18.056832313537598,0.5162854530029297,0.402307,0.4346747398376465,0.00032806396484375
0.00023436546325683594,19.312773942947388,0.9885620854797363,1.175581,0.1700301170349121,0.45349860191345215
0.00011897087097167969,9.970082759857178,0.8022768447418213,0.944273,0.3949623107910156,0.00022721290588378906
0.00026798248291015625,21.349567890167236,0.9702358551177979,1.186434,0.0030333995819091797,0.0002620220184326172
0.0004146099090576172,16.881081581115723,1.3738719862365723,0.726785,0.1624457836151123,0.0003070831298828125
0.00018787384033203125,19.194106340408325,1.3472504661712645,0.239259,0.0015048980712890625,0.00011777877807617188
0.0001583099365234375,15.621892929077148,1.0114602984466554,0.801646,0.012681961059570312,0.0005354881286621094
0.00010156631469726562,20.30904507637024,1.839127074508667,0.761595,0.6252515316009521,0.0002505779266357422
0.00016117095947265625,17.72409439086914,2.1232851282806395,0.357603,0.0015985965728759766,0.028454065322875977
0.0001735687255859375,19.89968991279602,1.2610933890838623,0.612473,0.6499733924865723,0.00030040740966796875
0.0009508132934570312,13.165700912475586,2.5084568089294432,0.373495,0.8134839534759521,0.0005848407745361328
9.512901306152344e-05,13.33649754524231,2.5740251438446045,0.709543,0.003965616226196289,0.0008285045623779297
0.00013899803161621094,12.80294680595398,3.417423812210083,0.662213,0.25534582138061523,0.0004429817199707031
0.00023484230041503906,13.354825258255005,2.5953188052215577,0.391546,0.8406734466552734,0.00017452239990234375
0.00011730194091796875,13.742713212966919,2.298527248977661,0.385926,0.7196898460388184,0.5066401958465576
0.00013899803161621094,11.221644163131714,3.624428126724243,1.063692,0.49646425247192383,0.00043201446533203125
0.0003542900085449219,8.037801265716553,2.1028006273498536,0.430176,0.9443304538726807,0.0003218650817871094
0.00024080276489257812,15.230900049209595,2.1943461528930666,0.858084,1.3203544616699219,0.00025343894958496094
0.0002639293670654297,8.802892208099365,2.2468854379119874,2.052981,0.03183698654174805,0.00028777122497558594
0.00023603439331054688,9.73312497138977,1.4832388025970458,0.436103,1.274862289428711,0.0003027915954589844
0.00011324882507324219,13.407394170761108,0.6339855294799805,1.307065,0.8249988555908203,0.0005519390106201172
8.034706115722656e-05,13.992171287536621,2.486795343566895,0.857524,0.020226240158081055,0.0004572868347167969
0.0002288818359375,13.369191408157349,1.3467440643615722,1.964118,0.055063486099243164,0.01026606559753418
0.0002446174621582031,14.790865659713745,1.9794482783813476,1.249198,0.7896575927734375,0.0003643035888671875
0.00010728836059570312,14.916793584823608,1.7817583020019532,2.41397,0.1415083408355713,0.0007381439208984375
0.000141143798828125,12.732579231262207,4.914688656585693,0.612832,0.12095785140991211,0.0006506443023681641
0.00014781951904296875,14.98115587234497,2.8908572875976564,0.453175,1.1961870193481445,0.13191890716552734
0.00014519691467285156,11.468563079833984,1.9548762462921143,1.107068,0.5231413841247559,0.0002751350402832031
0.0001266002655029297,17.35193109512329,1.0180919350585937,1.211179,0.021397113800048828,0.0003790855407714844
0.00011920928955078125,12.764277458190918,1.4955944327850341,0.513573,0.31433629989624023,0.0003192424774169922
0.0001659393310546875,15.143691539764404,0.5190268341064452,1.66965,0.5037734508514404,0.0006422996520996094
0.00022292137145996094,14.085066795349121,0.8608214362945557,0.825666,0.048514366149902344,0.0004341602325439453
0.00010776519775390625,13.849339485168457,1.6457324208068846,0.81462,0.9591221809387207,0.00030875205993652344
0.0001373291015625,14.53163456916809,1.136873667602539,1.40937,0.4508543014526367,0.0006971359252929688
8.869171142578125e-05,13.028789520263672,1.5158073280639648,1.612068,0.37216901779174805,0.00035119056701660156
0.00015735626220703125,14.523341178894043,1.9441435499267579,1.073467,0.4898946285247803,0.0003132820129394531
0.00010514259338378906,15.912841320037842,1.700430147277832,1.277663,0.7066307067871094,0.0006792545318603516
0.00025463104248046875,14.020682096481323,1.7756727728271486,3.035185,0.007913589477539062,0.0006670951843261719
0.00013780593872070312,14.38472604751587,1.6267538445892336,2.091706,0.32706403732299805,0.0004343986511230469
0.0001392364501953125,11.90032434463501,2.621995313278198,1.115209,0.40259885787963867,0.00029778480529785156
0.00012540817260742188,16.72140121459961,3.0648090849609373,0.460078,0.8972845077514648,0.00033593177795410156
0.0002415180206298828,16.677338361740112,2.597718245864868,0.469949,0.017406225204467773,0.0002713203430175781
0.0002167224884033203,13.665213346481323,2.7471621393432617,0.785876,0.06154823303222656,0.0002639293670654297
0.00013136863708496094,16.428467512130737,0.8692507882537841,1.347131,0.019620418548583984,0.0007851123809814453
0.00021004676818847656,16.411489725112915,0.480223733581543,0.943386,0.020551443099975586,0.0004634857177734375
0.00039196014404296875,15.814403772354126,2.322033090759277,0.504649,0.018817663192749023,0.0002503395080566406
9.822845458984375e-05,17.21365761756897,0.7288103034973145,0.657825,0.42706894874572754,0.00034046173095703125
0.00019240379333496094,15.465239763259888,3.1188989143981933,0.950736,0.9149770736694336,0.43963122367858887
0.0003113746643066406,15.878458738327026,1.3590365021362305,0.354536,0.006856679916381836,0.0006480216979980469
0.00014400482177734375,21.084757328033447,1.520907023574829,0.693998,0.027831554412841797,0.0002911090850830078
0.0002727508544921875,16.551655530929565,1.920738730545044,0.27513,0.03283119201660156,0.00013375282287597656
0.00019073486328125,17.195643186569214,0.35778652662658694,0.207981,0.0016045570373535156,0.0001506805419921875


==> plots/flask_cdf/data/experiments-full/scenario-3/medium/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010418891906738281,0.5801529884338379,0.3084116977844238,0.990909,0.434614896774292,0.000301361083984375
0.00010514259338378906,0.30243921279907227,0.2717741605987549,0.621076,0.8922722339630127,0.3922767639160156
0.00010728836059570312,0.6550803184509277,0.5666850842895508,1.103356,0.20127367973327637,0.42015528678894043
0.0001354217529296875,1.8848741054534912,0.197593985748291,0.869425,0.17777657508850098,0.00031447410583496094
0.00017452239990234375,0.5988731384277344,1.3007567660675048,1.271964,0.02551865577697754,0.0002701282501220703
9.322166442871094e-05,1.1674330234527588,1.964997575866699,0.890413,0.02127361297607422,0.0003120899200439453
8.511543273925781e-05,1.8332102298736572,0.6425215622711182,1.175695,0.45333051681518555,0.0002830028533935547
0.0001437664031982422,2.518909215927124,0.6475277796325684,0.888019,0.13562440872192383,0.00024056434631347656
6.318092346191406e-05,2.5015947818756104,0.6204852664337157,1.024339,0.24965572357177734,0.0002887248992919922
7.653236389160156e-05,1.6718554496765137,1.0488489162597656,1.354109,0.3204026222229004,0.00029158592224121094
8.511543273925781e-05,2.552515745162964,1.4805609558563233,0.352377,0.30007386207580566,0.00026917457580566406
8.440017700195312e-05,3.640355348587036,0.6155788938293457,0.158149,0.6767876148223877,0.0002372264862060547
0.00015401840209960938,3.1702964305877686,1.4476062387390136,0.552008,0.24590611457824707,0.0005278587341308594
8.654594421386719e-05,4.659682512283325,0.4071376792755127,0.647366,0.4752779006958008,0.0005464553833007812
9.965896606445312e-05,5.668514251708984,0.41362004400634766,0.246911,0.3014037609100342,0.00029754638671875
6.604194641113281e-05,4.365960359573364,0.6565599715576171,1.032464,0.8089926242828369,0.00027441978454589844
8.630752563476562e-05,5.19965672492981,0.9283903103637695,0.80042,0.002569437026977539,0.00027942657470703125
7.62939453125e-05,4.118090391159058,0.29726093969726564,0.767196,1.748732089996338,0.0003113746643066406
6.556510925292969e-05,5.129256725311279,0.572550381225586,0.916881,0.6919114589691162,0.0002727508544921875
9.560585021972656e-05,5.176049470901489,1.1811589335632324,1.232205,0.5154209136962891,0.22990751266479492
9.417533874511719e-05,7.747410774230957,0.5382728200378417,1.491756,0.6778557300567627,0.0002918243408203125
0.00017523765563964844,7.314995050430298,0.7284151457672121,2.177837,0.4447500705718994,0.0003647804260253906
7.43865966796875e-05,7.717664480209351,1.4091175748901368,1.332142,0.19526004791259766,0.00024366378784179688
6.532669067382812e-05,7.804070234298706,1.5555054808349609,1.311703,0.20853805541992188,0.0003380775451660156
8.082389831542969e-05,7.791791915893555,0.9468910052490235,0.875655,1.2678074836730957,0.00023794174194335938
0.000110626220703125,6.620819330215454,0.3335160417633056,2.298467,1.690248966217041,0.0003521442413330078
9.036064147949219e-05,9.60295295715332,0.6146748129577637,0.943228,0.256911039352417,0.00030231475830078125
6.508827209472656e-05,8.935325860977173,1.130025452331543,1.089971,0.2916374206542969,0.00032329559326171875
0.000102996826171875,6.633044242858887,1.1934717148895264,2.648488,0.9953343868255615,0.0002970695495605469
5.91278076171875e-05,6.126263618469238,1.9259823044281004,3.166377,0.27083396911621094,0.0003032684326171875
0.00011038780212402344,10.207581758499146,0.5556600706634521,0.705944,0.05440402030944824,0.16663408279418945
7.987022399902344e-05,6.9143640995025635,0.8554262460174562,3.396581,0.29802370071411133,0.21317815780639648
9.393692016601562e-05,9.172869682312012,0.8609424718627929,1.126449,0.5074973106384277,0.0002162456512451172
7.200241088867188e-05,9.236926555633545,1.632166645324707,0.766062,0.045328378677368164,0.00023293495178222656
7.367134094238281e-05,9.16870641708374,1.5315941063232423,0.738393,0.2798914909362793,0.0003173351287841797
8.130073547363281e-05,10.161845684051514,0.7091334309844971,0.771697,0.10174250602722168,0.0004417896270751953
0.00011181831359863281,10.028881311416626,1.1148376443634032,0.690799,0.2029099464416504,0.00034117698669433594
0.00012683868408203125,11.172807216644287,0.5073646958618164,0.388022,0.4291844367980957,0.0003597736358642578
0.00011038780212402344,11.614078044891357,0.4611455370788574,0.825662,0.026348352432250977,0.00027060508728027344
0.0002682209014892578,11.562559604644775,0.36909114591979986,1.096501,0.2131350040435791,0.0002636909484863281
0.0001659393310546875,12.26893401145935,0.5569557435913086,0.274983,0.09581112861633301,0.0002765655517578125
0.0001590251922607422,9.489270210266113,0.24108182662963867,0.102435,0.17731332778930664,0.0002720355987548828
0.00015473365783691406,11.608247756958008,0.7606532872314453,0.940963,0.8200676441192627,0.0002536773681640625
0.0002760887145996094,11.587547540664673,0.4258237357940674,0.436341,0.005142927169799805,0.00027942657470703125
7.390975952148438e-05,12.392352819442749,0.6544440286712647,0.370542,0.8023562431335449,0.48314952850341797
0.00044226646423339844,12.21151614189148,0.4427062285156249,1.096753,0.4659757614135742,0.0002467632293701172
8.487701416015625e-05,13.432607889175415,0.7944902811889648,0.635387,0.8769433498382568,0.0002779960632324219
0.0001354217529296875,13.70217251777649,0.2167289489135742,1.228739,0.030073165893554688,0.0002262592315673828
0.0003085136413574219,11.22608995437622,0.5672678939666748,0.916116,0.19975805282592773,0.0002772808074951172
0.0002493858337402344,14.522309303283691,1.0210061003112794,0.254735,0.06708741188049316,0.0065228939056396484
0.00014209747314453125,10.912945032119751,0.8271759131622314,0.355555,0.013600349426269531,0.0002887248992919922
0.0001201629638671875,11.360623836517334,0.3052834567718506,0.094632,0.036783695220947266,0.00016832351684570312
0.00012230873107910156,14.595646619796753,1.2668464564819335,0.145323,0.05487489700317383,0.0002105236053466797
6.365776062011719e-05,8.75673246383667,0.22422484841918955,1.749294,0.0010492801666259766,0.05432486534118652
0.00017714500427246094,5.385184288024902,1.1467589237518312,0.576043,0.09596896171569824,0.004845142364501953
0.00020742416381835938,8.44732666015625,1.1605536103820802,1.086315,0.18200111389160156,0.0002048015594482422
0.00017142295837402344,11.587627410888672,0.6119071774749756,0.234572,0.002404451370239258,0.42907047271728516
0.0002486705780029297,7.388759613037109,1.4095190203857422,0.362055,0.6656515598297119,0.0002536773681640625
0.00025272369384765625,9.425832986831665,2.0131575725250244,0.464582,0.49468016624450684,0.013412952423095703
0.00019598007202148438,5.8388354778289795,0.9817421224060059,0.480181,0.7464206218719482,0.00010848045349121094
0.00023221969604492188,10.788816213607788,1.2132707132568359,0.103126,0.7036573886871338,0.0003116130828857422
0.00018143653869628906,7.190380811691284,0.36438281256103516,0.476736,0.537438154220581,0.0002803802490234375
0.00023293495178222656,13.360867738723755,1.1408238290557862,0.302449,0.5490374565124512,0.00029349327087402344
0.0002269744873046875,8.508173704147339,0.7754661017608643,0.32963,0.5481448173522949,0.0002617835998535156
0.0002200603485107422,6.928013324737549,1.539317568069458,1.002569,0.1443328857421875,0.00020742416381835938
0.00012254714965820312,8.195117712020874,0.6985692408294677,0.426503,0.20253682136535645,0.00012755393981933594
0.00025963783264160156,6.974770545959473,0.725405881866455,0.599191,0.029135942459106445,0.00025177001953125
0.00013566017150878906,14.199118614196777,0.8165865918121338,0.567979,0.07683515548706055,0.00020575523376464844
0.00024962425231933594,7.9817328453063965,0.3961518063659668,0.270138,0.002735614776611328,0.0002551078796386719
0.0001785755157470703,8.69233226776123,0.628633035232544,0.104223,0.8990182876586914,0.0003170967102050781
0.0001983642578125,6.358091354370117,0.3768562388153076,0.496178,0.260922908782959,0.0003364086151123047
0.0002231597900390625,6.798581123352051,0.8398817725067138,0.268237,0.052100181579589844,0.0001773834228515625
0.0001633167266845703,6.782193422317505,0.8218521505126952,1.117374,0.0026619434356689453,0.0004673004150390625
0.00014925003051757812,8.530803918838501,0.25766886466979977,0.613685,0.215043306350708,0.0003712177276611328
0.00016641616821289062,9.035659551620483,0.8509271794586182,0.485722,1.0896618366241455,0.00026345252990722656
0.00025582313537597656,8.021756410598755,0.18708017189025883,1.06568,0.06367683410644531,0.00033974647521972656
0.00021195411682128906,6.238311290740967,1.2275062915954589,0.343109,0.14426231384277344,0.0003070831298828125
0.00011372566223144531,6.657846450805664,1.016795977203369,0.383433,0.35906982421875,0.0003132820129394531
0.00021600723266601562,9.100188970565796,0.8767608708343506,0.829429,0.23541498184204102,0.0002276897430419922
0.0002961158752441406,9.506542205810547,0.6239879789581299,0.599276,0.38550424575805664,0.0001468658447265625
0.00022101402282714844,7.979017496109009,0.7022453223724365,0.712248,0.600391149520874,0.0004458427429199219
0.00018548965454101562,8.655230283737183,0.39587085978698733,0.904728,1.1405911445617676,0.00030303001403808594
9.489059448242188e-05,8.09310507774353,1.139972079071045,0.656891,0.06226778030395508,0.0002589225769042969
0.00015473365783691406,8.685588598251343,0.8346403708648682,0.73498,0.6508562564849854,0.005125999450683594
0.00012254714965820312,9.323714017868042,0.5772899279785156,0.97673,0.009168386459350586,0.000278472900390625
0.00011110305786132812,10.00444746017456,0.6312312990112304,0.792058,0.18305277824401855,0.00028896331787109375
0.0001246929168701172,8.113027095794678,1.8130353376617432,1.125451,0.5606746673583984,0.04611706733703613
0.00016236305236816406,8.249258518218994,1.1494309935302733,2.209553,0.17652654647827148,0.00029015541076660156
0.0002338886260986328,9.49781346321106,0.23403889767456054,0.691307,1.0127992630004883,0.0001761913299560547
9.059906005859375e-05,9.046876907348633,0.9843835286712646,1.72029,0.3901705741882324,0.000278472900390625
7.367134094238281e-05,10.165325403213501,0.6469994195098877,0.746463,0.5147020816802979,0.0001952648162841797
0.0002593994140625,9.921010732650757,1.7165809832305907,1.105703,0.012431621551513672,0.015684127807617188
0.00021409988403320312,11.772028923034668,0.4735101111755371,0.808489,0.07439541816711426,0.00022482872009277344
0.0001125335693359375,11.382192850112915,0.6500592890167236,0.652085,0.1453230381011963,0.00031757354736328125
0.00010180473327636719,10.418068170547485,1.3698982963409425,0.483691,0.15016746520996094,0.00029587745666503906
0.0001201629638671875,9.861823558807373,0.7027059799041748,0.138466,0.42649221420288086,0.00019216537475585938
0.00011038780212402344,11.673932552337646,0.8205110769805908,0.694644,0.16176319122314453,0.00030422210693359375
0.0001780986785888672,11.410395860671997,0.5839891976470948,1.075988,0.23509573936462402,0.6152076721191406
0.0002377033233642578,10.91501760482788,0.5408021528778075,1.005694,1.5625078678131104,0.0003323554992675781
7.295608520507812e-05,9.372601747512817,1.0594442576446532,0.620521,0.07319188117980957,0.0002377033233642578
0.00014472007751464844,9.313001871109009,0.2752035158538819,1.88241,0.0024573802947998047,0.0002377033233642578
9.751319885253906e-05,8.656574010848999,0.6652877078399657,1.575789,0.578141450881958,0.003145933151245117
0.000232696533203125,10.040426015853882,0.4922157383270265,1.964368,0.47502827644348145,0.00035452842712402344
0.00035309791564941406,11.166827917098999,0.45348798342895513,0.617813,0.2452232837677002,0.0002589225769042969
0.0001354217529296875,9.406792640686035,1.0035716565246582,1.297088,0.6380515098571777,0.0006053447723388672
0.0002307891845703125,8.787127494812012,1.2704370212860108,0.648118,0.6874380111694336,0.00033473968505859375
0.00011968612670898438,12.309849739074707,0.7456546354827881,0.668894,0.10468506813049316,0.17255687713623047
0.00015878677368164062,10.535140752792358,1.1308001663970948,0.438845,0.021196365356445312,0.00024318695068359375
0.00022745132446289062,10.872303485870361,0.8578185456237793,0.767654,0.0039784908294677734,0.00010538101196289062
0.000179290771484375,10.300539016723633,0.9173215076904297,0.362477,0.49250173568725586,0.0004744529724121094
0.0001506805419921875,11.033613204956055,0.4559429436492919,1.58292,0.23940563201904297,0.00025177001953125
0.0002956390380859375,10.709825277328491,1.4755858474578858,1.280341,1.0377898216247559,0.0002872943878173828
0.00020694732666015625,12.266044855117798,0.4437325228424072,0.494153,0.6743016242980957,0.031635284423828125
0.0003414154052734375,9.523157596588135,0.828421841217041,1.172374,0.060801029205322266,0.22079253196716309
0.0002677440643310547,10.1678786277771,0.38605991001892087,0.308642,0.41484904289245605,0.0002491474151611328
0.0003986358642578125,10.781885147094727,0.6033415997161865,0.464411,0.2894432544708252,0.015735149383544922
0.00014281272888183594,10.77597713470459,0.40015058627319333,0.299123,0.18185067176818848,0.0002722740173339844
0.0002033710479736328,10.736768960952759,0.9908306942749023,0.63117,0.5147755146026611,0.00027489662170410156
0.00035834312438964844,11.523812532424927,0.4920155052490235,0.760218,1.413581371307373,0.0003783702850341797
0.00019502639770507812,9.881036758422852,0.2453627919158936,1.035804,0.3674280643463135,0.14226245880126953
0.0002536773681640625,10.309531688690186,0.15941384030151373,1.250967,0.012240886688232422,0.0002543926239013672
0.0001773834228515625,9.920369148254395,0.35568645959472667,1.251394,0.20635437965393066,0.00028324127197265625
0.00016880035400390625,11.314567804336548,0.9364515119323731,0.617999,0.04482388496398926,0.0001628398895263672
0.00021696090698242188,9.817480564117432,0.6012564712677002,0.482834,0.38834667205810547,0.00023674964904785156
0.0002751350402832031,9.812082529067993,0.5526015180511474,0.865758,0.19725251197814941,0.00015044212341308594
0.00015878677368164062,8.731209993362427,0.6198654377593994,0.464411,0.7774336338043213,0.005020856857299805
0.00013494491577148438,11.706130743026733,0.21891036709594724,0.385012,0.020414113998413086,0.00027251243591308594
0.00022792816162109375,8.395636558532715,0.8204707068023682,0.392094,0.0396878719329834,0.0003180503845214844
0.00020122528076171875,13.742369890213013,1.0357402051696778,0.221574,0.42954087257385254,0.0004909038543701172
0.00023508071899414062,8.549399614334106,0.6568444507446289,1.055391,0.25984621047973633,0.0003650188446044922
0.00029850006103515625,12.121933460235596,0.19976139236450197,0.68399,0.06612873077392578,0.0003192424774169922
0.0001747608184814453,9.030320644378662,0.7083218422851563,0.332854,0.03414130210876465,0.00028777122497558594
0.00015664100646972656,10.901190996170044,0.7373515121002197,0.319873,0.008588314056396484,0.0002484321594238281
0.00016045570373535156,11.188560724258423,0.47270564601135256,1.005053,0.19667673110961914,0.0004782676696777344
0.00010371208190917969,10.806520462036133,1.2329795619506836,0.179373,0.045740365982055664,0.0003304481506347656
0.00018739700317382812,9.866061449050903,0.6376561741790772,0.442704,0.07111001014709473,0.0004382133483886719
0.00031495094299316406,8.689544677734375,0.4038697027130127,0.093383,0.23997783660888672,0.0003421306610107422
0.00012636184692382812,7.932261228561401,1.335534124053955,0.486011,0.09749841690063477,0.0003428459167480469
9.179115295410156e-05,6.916146516799927,0.38857415829467773,0.076992,0.1087346076965332,0.0008170604705810547
0.00019812583923339844,6.543893337249756,0.3736184350585937,0.19159,0.49061059951782227,0.16819262504577637
0.00010609626770019531,8.859180927276611,0.5063980238952637,0.567496,0.025324583053588867,0.00023508071899414062
0.00020265579223632812,7.564277410507202,0.4909770364685059,0.581908,0.6732707023620605,0.0007278919219970703
0.0002288818359375,6.266727447509766,0.5654944775238037,0.670286,0.4679584503173828,0.0001678466796875
0.0001506805419921875,7.206670522689819,0.5353909104766845,1.134206,0.08797049522399902,0.00026702880859375
0.00022292137145996094,6.9396278858184814,0.43124277809143063,0.97372,0.7483081817626953,0.000335693359375
0.0004105567932128906,7.392521381378174,0.8635085814819335,0.550614,0.9803445339202881,0.0002834796905517578
0.00020694732666015625,7.972121715545654,0.43446300120544423,1.362448,0.026642799377441406,0.00035381317138671875
0.00021266937255859375,7.492217063903809,0.9778086642303466,0.819521,0.5200066566467285,0.1939067840576172
0.0001678466796875,5.415359973907471,1.5830775075073242,0.125513,0.025357723236083984,0.00029969215393066406
0.000152587890625,5.6360790729522705,1.1907261518859864,0.18881,0.37473583221435547,0.0004189014434814453
0.0001552104949951172,6.569272041320801,1.2440544604492187,0.460955,0.10743069648742676,0.00028824806213378906
0.00015735626220703125,8.067562103271484,1.2637435824432373,1.274221,0.021706581115722656,0.0002899169921875
0.0001621246337890625,8.501261949539185,0.5636876880950927,0.467543,0.8151168823242188,0.0003139972686767578
0.00019621849060058594,5.9582624435424805,0.6067877323150634,0.60555,0.8667032718658447,0.0003027915954589844
0.00012063980102539062,8.827478408813477,0.7243367432861327,0.285797,0.5845639705657959,0.00028443336486816406
0.00014400482177734375,7.221265077590942,0.7281751551513672,0.843112,0.8014035224914551,0.13692688941955566
0.00010609626770019531,7.17865252494812,1.4051413508911132,0.318748,0.0823361873626709,0.0003333091735839844
0.0001747608184814453,5.512816905975342,0.8750673605499268,1.011294,0.04961872100830078,0.40618205070495605
0.0003077983856201172,7.111536264419556,1.0419191643066406,1.464768,0.1988222599029541,0.00035834312438964844
0.00010347366333007812,7.82347559928894,0.9313488607635498,0.420901,0.20587849617004395,0.00020122528076171875
0.0001494884490966797,7.390847682952881,0.37169267723083493,0.40328,0.01637864112854004,0.00040340423583984375
0.0001823902130126953,8.410598754882812,0.6352973211975098,0.931653,0.04696297645568848,0.0002758502960205078
0.0001308917999267578,8.20165753364563,1.82409033442688,0.856388,0.014232635498046875,0.022968053817749023
0.00019288063049316406,9.154556512832642,0.9868107627716065,0.210416,0.2244710922241211,0.0003638267517089844
0.0001304149627685547,7.160168409347534,0.7733655951843261,0.906989,0.41335010528564453,0.0003905296325683594
0.0007014274597167969,9.125640630722046,1.1925692791290283,1.108093,0.20144152641296387,0.0004439353942871094
0.00016617774963378906,8.328705072402954,1.8406290049438476,0.410112,0.6397881507873535,0.0002713203430175781
0.0005917549133300781,9.256725311279297,1.3583918409881592,1.209644,0.418102502822876,0.00029277801513671875
9.894371032714844e-05,9.423457384109497,0.9125142874145509,1.250935,0.03197288513183594,0.0002732276916503906
0.0001800060272216797,8.659495115280151,1.3912684658050538,1.177825,0.6515712738037109,0.0003178119659423828
0.00024318695068359375,9.400292873382568,0.9063914578399659,1.346404,0.012812376022338867,0.000255584716796875
0.00022745132446289062,7.885072231292725,0.6090382734680175,0.599485,1.5594532489776611,0.00043463706970214844
0.000118255615234375,9.13779878616333,1.0218465643615722,0.531203,0.26899170875549316,0.00045108795166015625
0.00024247169494628906,9.59165906906128,0.634596576461792,1.155365,0.03887653350830078,0.0002701282501220703
0.00019288063049316406,11.250403881072998,0.4705143506164551,0.240313,0.05531430244445801,0.0002799034118652344
0.00020766258239746094,10.802639484405518,0.9212257657318115,1.552197,0.24284744262695312,0.05758070945739746
9.870529174804688e-05,10.959118127822876,1.1478583895874024,0.499655,0.5533614158630371,0.000274658203125
0.0001246929168701172,9.503645658493042,0.9555035522766113,1.007193,0.25061511993408203,0.00018310546875
0.00016188621520996094,11.516107082366943,0.22612880381774902,0.371058,0.005562305450439453,0.0002701282501220703
0.00015783309936523438,10.511247158050537,1.418237564819336,0.359707,0.1640636920928955,0.0002276897430419922
0.00035500526428222656,10.316349744796753,0.41759928657531736,0.122605,0.029028654098510742,0.0001685619354248047
0.0004668235778808594,9.404756784439087,0.3682043672790527,0.088176,0.02067422866821289,0.00021529197692871094
0.0002162456512451172,9.216441869735718,0.27878277868652346,0.451356,0.026534318923950195,0.00021123886108398438
0.00018143653869628906,9.470439195632935,0.17995508645629882,0.098339,0.6979737281799316,0.00012612342834472656
0.00011014938354492188,9.031582593917847,0.31352925466918946,0.584306,0.2504899501800537,0.0003228187561035156
0.000209808349609375,6.74312949180603,0.478865348449707,0.389334,0.27681970596313477,0.0003185272216796875
0.00026726722717285156,9.57302451133728,0.593717322555542,0.266984,0.00893855094909668,0.0002987384796142578
0.00018644332885742188,8.480005025863647,0.8184883605957032,0.3513,0.7586343288421631,0.00030112266540527344
0.000194549560546875,8.964257717132568,0.5559359010009766,0.444272,0.07474541664123535,0.00031638145446777344
0.00010919570922851562,7.734043598175049,0.7145146917877198,0.580869,0.021925687789916992,0.0002257823944091797
0.0002789497375488281,8.066898107528687,0.24593692233276365,0.065628,0.018523216247558594,0.0005476474761962891
0.00010204315185546875,9.285198450088501,1.5137970196533204,0.73857,0.08507895469665527,0.0003285408020019531
0.00016045570373535156,8.560779094696045,0.47739744142150875,0.749789,0.5481662750244141,0.0003414154052734375
0.00018286705017089844,8.976739645004272,0.44451225311279297,1.160555,0.3832404613494873,0.00030112266540527344
6.890296936035156e-05,11.782780408859253,0.3799776067199707,0.927106,0.27256250381469727,0.0002770423889160156
0.00022459030151367188,9.86658000946045,0.7139987324523925,0.145495,0.7235243320465088,0.0004379749298095703
0.0001842975616455078,6.234539031982422,0.5306667209320068,0.379907,0.7168385982513428,0.00023674964904785156
0.00011420249938964844,8.188143968582153,1.3166444371185304,0.955904,0.005644798278808594,0.16020560264587402
0.00027561187744140625,9.837764739990234,2.0358166626281737,0.544693,0.009987354278564453,0.00018215179443359375
0.0003197193145751953,8.121681451797485,0.9715780303955077,1.53645,0.00544285774230957,0.0002789497375488281
0.00020933151245117188,7.3652873039245605,1.656718825088501,0.618714,0.014819145202636719,0.00013303756713867188
0.00010061264038085938,6.593510389328003,0.8899185818786621,0.819113,0.32881736755371094,0.04983925819396973
0.00023603439331054688,7.215429782867432,0.612965984664917,0.095239,0.17777729034423828,0.03300762176513672
0.00025725364685058594,6.377961158752441,1.4230064859161375,0.638974,0.41103601455688477,0.0003762245178222656
0.0007200241088867188,8.28681468963623,0.5859264129638672,0.2931,0.19785594940185547,0.00028514862060546875
0.0001621246337890625,7.931443691253662,0.39840732460021977,0.960575,0.0640726089477539,0.030689716339111328
0.0001647472381591797,9.130869150161743,1.760696395904541,0.640368,0.8788437843322754,0.03918051719665527
9.608268737792969e-05,7.802212715148926,0.4502365319213867,0.909004,0.3191864490509033,0.00033020973205566406
0.00024700164794921875,8.785231828689575,0.5870209575958252,0.953643,0.005478858947753906,0.0002570152282714844
0.00017786026000976562,8.708829164505005,0.43148671888732915,0.777681,0.02392292022705078,0.0002014636993408203
0.0002455711364746094,9.02981686592102,0.8295048619537353,1.001222,0.43346285820007324,0.00034999847412109375
0.0001595020294189453,8.131624937057495,1.0877931225738526,1.017529,0.3376145362854004,0.0003151893615722656
0.0001251697540283203,9.114585399627686,0.9309085439453125,0.635574,0.21970820426940918,0.0003418922424316406
0.00016927719116210938,8.138478994369507,0.7097286726837158,1.093787,0.4190952777862549,0.0002868175506591797
0.0001895427703857422,8.69672417640686,1.4422735523376464,0.622284,0.19903230667114258,0.00028228759765625
0.00022339820861816406,10.658544540405273,0.6619103595886231,0.788109,0.03158712387084961,0.00015115737915039062
0.0002694129943847656,8.212169170379639,0.869727626373291,0.861598,0.23658370971679688,0.0003058910369873047
0.00017786026000976562,9.23094129562378,0.4757856694488525,1.522847,0.005797147750854492,0.0002913475036621094
0.0003960132598876953,7.007339715957642,0.57403750390625,0.374754,0.542231559753418,0.009397268295288086
0.00022912025451660156,9.29566740989685,0.7865979630737305,0.306247,0.3962230682373047,0.0001647472381591797
0.00036334991455078125,9.279365062713623,0.6300900245819092,0.867084,0.038925886154174805,0.0002677440643310547
0.00021195411682128906,10.056122064590454,0.3413061624450684,0.644558,0.0031778812408447266,0.00035452842712402344
0.00018095970153808594,8.62807321548462,0.5713869063110352,0.290728,0.11589670181274414,0.00029850006103515625
0.0002923011779785156,9.741125345230103,0.2916841059265137,0.808394,0.41561245918273926,0.0006864070892333984
0.0002281665802001953,9.917674779891968,0.42360852162170404,1.164557,0.024847030639648438,0.0003952980041503906
0.00032782554626464844,10.911495685577393,1.131695681427002,1.165752,0.28215551376342773,0.0003170967102050781
0.00029349327087402344,9.676044940948486,1.3474128009033204,0.975755,0.23734045028686523,0.29956507682800293
0.0001659393310546875,9.080312013626099,0.9967348611145019,0.460747,0.4714665412902832,0.0003094673156738281
0.0001468658447265625,10.843799352645874,0.6313553625335694,0.823301,0.49376988410949707,0.0003535747528076172
0.0001862049102783203,7.901266813278198,0.500644254486084,0.966608,1.2097594738006592,0.0006923675537109375
0.0001971721649169922,10.282342910766602,0.7647880160522461,0.462155,0.9944181442260742,0.0002923011779785156
0.00015616416931152344,10.640100479125977,0.9642925697784424,0.351577,0.41802549362182617,0.0005767345428466797
0.00018930435180664062,9.68095350265503,1.1276003025054933,1.404575,0.43227434158325195,0.00027179718017578125
0.00012230873107910156,11.205421686172485,0.40436491052246093,0.173659,0.6180400848388672,0.00030422210693359375
0.0002231597900390625,8.725148677825928,0.5337468098297119,0.260811,0.4789302349090576,0.0003936290740966797
9.775161743164062e-05,10.453755855560303,1.129611760055542,0.636363,0.4704742431640625,0.0002865791320800781
0.00012445449829101562,9.127913236618042,0.2085811602478027,0.704037,0.18816137313842773,0.00029969215393066406
0.00014591217041015625,8.584606170654297,0.5778011367797852,0.91145,0.007887601852416992,0.0003523826599121094
0.0001914501190185547,9.714046239852905,0.4853906552429199,0.269938,0.15558099746704102,0.00022912025451660156
0.000156402587890625,9.166840553283691,1.0846529898071289,0.46706,0.16938114166259766,0.0003914833068847656
0.00032401084899902344,8.573925495147705,0.37521160957336425,0.244655,0.0042765140533447266,0.0002589225769042969
0.00011873245239257812,10.593834161758423,0.19936257524108886,0.240879,0.0035507678985595703,0.0002772808074951172
0.00011086463928222656,10.468173265457153,0.1795442727050781,0.076029,0.0014674663543701172,0.0001704692840576172


==> plots/flask_cdf/data/experiments-full/scenario-3/medium/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
8.96453857421875e-05,1.389683485031128,0.38352348994445806,0.651283,2.729379415512085,0.0004012584686279297
8.225440979003906e-05,0.4721949100494385,0.47913558779907217,1.282288,2.9390575885772705,0.0002524852752685547
0.00016832351684570312,1.2065038681030273,0.7912776588287354,1.014791,2.3404858112335205,0.0003349781036376953
7.653236389160156e-05,2.2232398986816406,1.0412718129577636,1.907256,0.2583756446838379,0.0003204345703125
8.392333984375e-05,2.671937942504883,1.2643597066955565,0.562917,1.166839838027954,0.0002880096435546875
8.320808410644531e-05,1.441401481628418,2.0832200337219238,0.952795,1.7309370040893555,0.0002684593200683594
7.987022399902344e-05,1.0352129936218262,1.4454142901000977,2.684294,1.041029930114746,0.0002868175506591797
7.128715515136719e-05,3.8964555263519287,0.7714692707061768,1.51925,0.6060314178466797,0.0003895759582519531
8.273124694824219e-05,4.224210739135742,1.9034180664672853,0.491961,0.2353346347808838,0.0002415180206298828
0.0001888275146484375,2.298766851425171,2.110988159729004,1.818624,1.0271728038787842,0.0003185272216796875
0.00027370452880859375,3.060516357421875,1.6571931118774414,1.225895,1.5395843982696533,0.00033354759216308594
0.00010061264038085938,0.5989072322845459,1.0937135077209472,0.588578,5.226118326187134,0.00027561187744140625
0.0001437664031982422,3.8976240158081055,0.5418882839660646,2.827352,0.3631439208984375,0.00035119056701660156
8.20159912109375e-05,3.051994800567627,2.596334357727051,2.285987,0.2135941982269287,0.00030350685119628906
0.00011372566223144531,5.895291566848755,1.345481180038452,0.71666,0.8251867294311523,0.0002856254577636719
0.00017690658569335938,3.9480104446411133,1.4121221998443603,1.821101,2.254948377609253,0.0003104209899902344
0.00010418891906738281,5.820008277893066,1.3416436821746824,2.62157,0.002192258834838867,0.00016546249389648438
7.200241088867188e-05,4.479743242263794,1.4960993108062743,1.670422,2.248225688934326,0.0002982616424560547
7.534027099609375e-05,6.669661283493042,0.9021515377349854,2.092943,0.4172227382659912,0.0002732276916503906
0.00010061264038085938,5.1892194747924805,3.018507855056763,1.864426,0.28896403312683105,0.0002968311309814453
9.822845458984375e-05,5.154818534851074,1.4062519107055662,3.446105,0.33332347869873047,0.00019979476928710938
0.00010228157043457031,5.687134027481079,1.8760574006958008,2.825783,0.3817291259765625,0.00028634071350097656
0.00010561943054199219,8.686894655227661,1.0764082345428467,0.541356,0.596172571182251,0.00029277801513671875
6.937980651855469e-05,7.597042798995972,0.7908814246826172,1.661082,0.9488053321838379,0.0002944469451904297
9.72747802734375e-05,7.445144414901733,0.6631957111816407,1.127427,1.6965751647949219,0.4637131690979004
7.534027099609375e-05,6.5798351764678955,2.587692289001465,1.521018,0.8757753372192383,0.00028777122497558594
0.00010967254638671875,6.161535263061523,0.41041889611816407,3.769034,1.31913161277771,0.0004172325134277344
0.00019073486328125,7.557060956954956,1.8418608853302,1.986004,0.25010180473327637,0.0002677440643310547
0.00010585784912109375,10.053185939788818,1.3479646074523925,0.478326,0.024790525436401367,0.00021457672119140625
0.0001385211944580078,8.327204465866089,0.904125749847412,1.048253,1.6137669086456299,0.04311251640319824
8.463859558105469e-05,9.295501470565796,2.3498918761291505,0.290396,0.10611081123352051,0.00018739700317382812
0.0001010894775390625,7.888535261154175,2.4314458824157716,1.263025,0.4127826690673828,0.000141143798828125
0.00011897087097167969,7.5676429271698,2.766048816040039,1.568647,0.09363985061645508,0.00015664100646972656
8.296966552734375e-05,10.127888441085815,1.0610196335144044,0.791168,0.15201234817504883,0.0001850128173828125
0.0001125335693359375,9.231940031051636,0.7658472869110107,1.95178,0.09927082061767578,0.00022673606872558594
0.00014925003051757812,10.504853010177612,1.087239174407959,0.379006,0.14594745635986328,0.00030040740966796875
8.606910705566406e-05,4.467591285705566,5.1904572667999265,2.346783,0.5448405742645264,0.00033664703369140625
0.00015497207641601562,10.319386959075928,1.0515481076660156,0.787506,0.3477146625518799,0.0002665519714355469
8.249282836914062e-05,11.103375673294067,0.7809219855194092,0.837712,0.8965411186218262,0.0008401870727539062
0.00012445449829101562,11.995749235153198,0.5888475708770752,0.93552,0.3917384147644043,0.0004885196685791016
0.00017642974853515625,12.458069801330566,0.4898279294891358,0.854783,0.5910170078277588,0.00030231475830078125
0.00014472007751464844,12.469397068023682,0.6450270612487793,0.845924,0.44094228744506836,0.0002608299255371094
0.00013709068298339844,12.40015459060669,0.9281031446533203,1.013717,0.21866321563720703,0.0001938343048095703
0.00022339820861816406,13.116588354110718,0.4424625363311767,1.037954,0.022562026977539062,0.00011014938354492188
0.00012040138244628906,13.55664324760437,0.4205854168548584,0.674736,0.18941855430603027,0.00031495094299316406
8.487701416015625e-05,14.218887090682983,0.42728485206604006,0.230085,0.022294998168945312,0.00027060508728027344
9.274482727050781e-05,13.7315993309021,0.6761846351318359,0.430007,0.06584644317626953,0.00022220611572265625
0.0001595020294189453,13.084868431091309,0.8461179880371094,0.923501,0.05020546913146973,0.0002143383026123047
0.00016021728515625,14.5845627784729,0.25282040663146976,0.507346,0.39589595794677734,0.0003426074981689453
0.00018835067749023438,7.628785133361816,0.15766141006469725,0.60953,0.2204575538635254,0.0007710456848144531
9.083747863769531e-05,14.95698595046997,0.5774900811309814,0.614213,0.26439571380615234,0.0003440380096435547
0.00021219253540039062,8.214131593704224,0.8253267332305908,0.539926,0.22147846221923828,0.0003917217254638672
0.0002551078796386719,4.723592042922974,0.3577957963409424,1.050481,0.39322972297668457,0.00032401084899902344
0.00010347366333007812,4.346659421920776,0.48276810078430177,0.383177,0.6143174171447754,0.00022602081298828125
0.00013637542724609375,4.578004360198975,0.5184899043579102,0.662198,0.17334342002868652,0.0002562999725341797
0.00013113021850585938,5.214095115661621,0.4202536669158936,0.593335,0.04485368728637695,0.00030803680419921875
9.965896606445312e-05,5.126574516296387,0.21538163652038572,0.399554,0.06823348999023438,0.00020432472229003906
0.00023102760314941406,7.274317502975464,0.581450555053711,0.289359,0.051531076431274414,0.00027751922607421875
0.0002796649932861328,5.786787033081055,0.2888820074462891,0.70066,0.0563349723815918,0.001071929931640625
0.00020194053649902344,6.192452907562256,0.3296845307922363,0.418565,0.03713560104370117,0.0002257823944091797
0.00017070770263671875,6.008513927459717,0.5163219535675049,0.270266,0.020579814910888672,0.00016260147094726562
0.00032830238342285156,5.9943764209747314,0.21006943516540527,0.349802,0.3631632328033447,0.05120587348937988
0.0003559589385986328,5.634088516235352,0.38106048683166505,0.28696,0.47719430923461914,0.0002777576446533203
0.0001499652862548828,7.313453197479248,0.21116211940002438,0.503638,0.24066662788391113,0.1891322135925293
0.00019288063049316406,4.699523210525513,1.0475957201843262,0.884712,1.0862340927124023,0.0003864765167236328
0.00012826919555664062,5.568715333938599,0.5063900551605225,0.60127,1.0854885578155518,0.0005543231964111328
0.00010132789611816406,4.787395477294922,0.4638769273834229,1.186842,1.4709022045135498,0.000308990478515625
0.00022220611572265625,5.844022274017334,0.40410964645385744,0.433235,1.0949814319610596,0.0002734661102294922
0.0001354217529296875,5.125768184661865,0.22827663793945296,2.266646,0.16784334182739258,0.00011086463928222656
0.00014829635620117188,6.685655355453491,0.3439037535400391,1.122628,0.1893472671508789,0.00027489662170410156
0.00015115737915039062,6.234487056732178,0.4264048342285156,1.090994,0.2623929977416992,0.00036144256591796875
8.654594421386719e-05,6.669344902038574,0.6926172699279786,0.623593,0.09695100784301758,0.00031685829162597656
0.00013828277587890625,7.108144044876099,0.8277254036560059,0.275311,0.05115842819213867,0.00035309791564941406
0.00017118453979492188,6.532332181930542,0.8189297422180176,0.525824,0.00784444808959961,0.00022912025451660156
0.00010061264038085938,7.600099802017212,0.2523235638885498,0.616772,0.004403829574584961,0.13739728927612305
0.0002434253692626953,6.921890735626221,0.813745150100708,1.121513,0.5729579925537109,0.00028586387634277344
0.00013637542724609375,7.856307506561279,0.18849759159851076,0.378617,0.02406597137451172,0.006410360336303711
0.00012445449829101562,7.936669588088989,0.5147953100585938,0.532835,0.027928590774536133,0.0001385211944580078
0.0004630088806152344,8.457493782043457,0.23048143254089354,0.324367,0.04082489013671875,0.00033926963806152344
0.00017023086547851562,8.074463129043579,0.5605275833129884,0.2688,0.3142683506011963,0.06784367561340332
0.000209808349609375,8.718127727508545,0.45271449606323244,0.149126,0.17517876625061035,0.0003771781921386719
0.0002434253692626953,6.661555528640747,0.2951755653839111,0.561702,0.14366841316223145,0.1688251495361328
0.00030922889709472656,8.320613861083984,0.18680237649536136,0.478714,0.8533463478088379,0.0006501674652099609
0.0001652240753173828,7.837406873703003,0.45065583442687984,0.675135,0.27216434478759766,0.0014925003051757812
0.00025343894958496094,6.594099044799805,0.8310536377868653,0.713904,0.019824981689453125,0.0003094673156738281
0.00023102760314941406,7.319811582565308,0.9129249851226806,1.301425,0.5684900283813477,0.00028777122497558594
0.0002987384796142578,8.973966121673584,0.6264732556304932,0.770204,0.0023539066314697266,0.0001857280731201172
0.0002262592315673828,8.553290605545044,1.3154268582000732,1.118036,0.020475387573242188,0.20635533332824707
0.00016117095947265625,7.64131236076355,0.8005396503753661,1.374343,1.276742935180664,0.0002853870391845703
0.00016355514526367188,9.877031803131104,0.7609080618286133,0.580535,0.9360966682434082,0.00045990943908691406
0.00010967254638671875,8.73142385482788,0.2495670524597169,2.4484,0.42505669593811035,0.03707242012023926
0.00017404556274414062,5.36638617515564,0.7761436535797119,0.379254,0.0719461441040039,0.00012421607971191406
0.00020837783813476562,9.383253812789917,0.9175476462707519,1.332964,0.07595658302307129,0.04185152053833008
0.00014162063598632812,9.261497497558594,1.1340466569976806,0.319317,0.009347915649414062,0.0003273487091064453
0.0001735687255859375,8.920750141143799,1.615794604446411,0.150873,0.03392958641052246,0.0009248256683349609
0.00028705596923828125,8.743064880371094,1.8998787131958008,0.689657,0.09549951553344727,0.0002684593200683594
0.00025010108947753906,10.448344230651855,0.20003159072875976,0.310095,0.003706216812133789,0.0002243518829345703
0.0009930133819580078,9.667881488800049,0.9373419827270508,0.329745,0.28883862495422363,0.0002932548522949219
0.0003707408905029297,9.770203590393066,0.29127603256225587,0.887505,0.5597083568572998,0.013278484344482422
0.000164031982421875,8.738511800765991,0.43504814022827143,0.645287,0.5929617881774902,0.003576040267944336
0.00010466575622558594,7.763418436050415,0.8510302762145996,0.284988,0.0022940635681152344,0.0001552104949951172
0.0004627704620361328,8.076778411865234,0.3703704547576905,1.105632,0.02810215950012207,0.0002639293670654297
0.00023651123046875,9.9295654296875,0.8693286329803467,0.556419,0.20235776901245117,0.0003082752227783203
0.00011205673217773438,7.148534059524536,0.8755042341003418,0.288924,0.49323511123657227,0.23235654830932617
0.0001437664031982422,8.027071475982666,0.2479162617797852,0.743288,0.13906192779541016,0.00034356117248535156
0.00011301040649414062,8.862690925598145,0.501073870010376,0.275305,0.6645410060882568,0.0005271434783935547
0.00010228157043457031,8.532719850540161,0.317642274597168,0.642497,0.2270338535308838,0.0003285408020019531
0.00019669532775878906,8.59437084197998,0.5329936088867188,0.382343,0.32825374603271484,0.0004627704620361328
0.0001838207244873047,8.612666845321655,0.22859031111145017,0.384736,0.3431689739227295,0.0003094673156738281
0.0004208087921142578,8.263574361801147,0.39485759764099126,0.756496,0.2770652770996094,0.0002791881561279297
0.00017571449279785156,8.515610694885254,1.192694900100708,0.301157,0.03731179237365723,0.00019288063049316406
0.0001404285430908203,8.838955640792847,0.652499684967041,0.631011,0.2430565357208252,0.0003459453582763672
0.00025177001953125,9.417811393737793,0.2374027191619873,0.266077,0.00980067253112793,0.00032711029052734375
0.0002448558807373047,9.30590534210205,0.6092546580657959,0.696989,0.19125056266784668,0.005186796188354492
0.00011754035949707031,9.323677778244019,0.7147825274963379,0.517348,0.20753049850463867,0.00026917457580566406
0.00010776519775390625,10.757785558700562,0.7667468259735107,0.977858,0.4688093662261963,0.0004968643188476562
9.131431579589844e-05,7.33716344833374,0.9208411644592285,0.285811,0.030455589294433594,0.0002562999725341797
0.00011110305786132812,8.545166969299316,0.5886898676757812,0.545412,0.5581905841827393,0.0002970695495605469
0.00045680999755859375,7.810359954833984,0.4731629825134278,1.257723,1.1211740970611572,0.0003085136413574219
0.00028967857360839844,10.575268030166626,0.3228780575561523,1.013295,0.42783260345458984,0.04414772987365723
0.00017595291137695312,8.92527985572815,0.5564286505432129,0.730603,0.9362494945526123,0.0006442070007324219
0.00023818016052246094,7.96806001663208,1.0209693725433349,1.342016,0.02618241310119629,0.0001518726348876953
0.00010275840759277344,6.7394795417785645,0.7254458858032227,1.692623,1.1897730827331543,0.0003387928009033203
0.0002689361572265625,8.238858222961426,0.21251119564819332,1.576362,1.2287626266479492,0.00048661231994628906
0.00011730194091796875,8.734883785247803,0.47010308787536625,1.953803,0.4187655448913574,0.00029778480529785156
0.0001506805419921875,10.486684322357178,0.7425424376068115,0.891769,1.251680612564087,0.0003147125244140625
0.00015783309936523438,9.681103229522705,1.828910684020996,1.414817,1.791102409362793,0.45835185050964355
0.00011372566223144531,6.942988634109497,0.8548115473175049,1.460585,0.864116907119751,0.0003058910369873047
0.0001361370086669922,9.156041145324707,1.134075592514038,1.851579,0.4785737991333008,0.00028896331787109375
0.0002410411834716797,12.113707542419434,2.976085515975952,0.5415,0.37634730339050293,0.00029158592224121094
0.0002522468566894531,8.464551210403442,1.9145106141357422,1.088997,0.0018389225006103516,0.23737001419067383
0.0002224445343017578,7.304680347442627,2.077955439285278,0.287221,0.8897924423217773,0.00020503997802734375
0.00018024444580078125,8.966574668884277,2.2302455832977293,1.311898,0.03610849380493164,0.00017905235290527344
9.012222290039062e-05,9.470247983932495,1.2231742365570069,1.021628,0.04813861846923828,0.005345582962036133
0.0002567768096923828,9.42154335975647,2.635705664138794,1.37602,0.14755630493164062,0.00028133392333984375
0.0002148151397705078,8.320240020751953,2.7487553732910155,0.858121,0.8677637577056885,0.0002982616424560547
0.00013399124145507812,9.609682083129883,0.845491221862793,1.294244,0.2004833221435547,0.00013566017150878906
0.0001876354217529297,11.063755989074707,0.20934280310058595,0.499571,0.3788149356842041,0.00017762184143066406
0.0001842975616455078,11.50470781326294,2.747614877883911,1.075083,0.45680928230285645,0.023561716079711914
0.0002484321594238281,10.196588516235352,0.8453248142242431,0.48635,0.455216646194458,0.00017309188842773438
0.0002598762512207031,10.18114161491394,0.5938585675964355,0.685949,0.5122489929199219,0.0002942085266113281
0.0001780986785888672,10.358340501785278,0.601767687072754,0.281885,0.026543378829956055,0.00014829635620117188
0.0004203319549560547,10.166043519973755,0.2687831782531738,0.44283,0.03250885009765625,0.00037360191345214844
0.00016307830810546875,10.716594457626343,0.6440377345428466,0.575289,0.2619507312774658,0.000335693359375
0.000225067138671875,12.114007472991943,0.752549789855957,0.258777,0.021132230758666992,0.0003757476806640625
0.000247955322265625,9.527231693267822,0.40875439585876466,0.255758,0.014312505722045898,0.0003180503845214844
0.00015926361083984375,10.226402282714844,0.20917424304199217,0.666953,0.4879117012023926,0.000316619873046875
0.00027751922607421875,11.91561484336853,0.5715610473480225,0.544766,0.009536266326904297,0.000316619873046875
0.00010895729064941406,12.133318901062012,0.3552273813171387,0.747933,0.43113279342651367,0.0003025531768798828
0.000301361083984375,10.911644458770752,0.46332721655273434,0.736376,0.18887615203857422,0.00029754638671875
0.00036454200744628906,12.152528285980225,0.2337140169525147,1.07771,0.18098783493041992,0.0002713203430175781
0.0001480579376220703,11.362782716751099,0.5810419528808594,0.719766,1.325408697128296,0.0003750324249267578
0.00012755393981933594,10.791704893112183,0.35399795796203615,0.375957,0.9852662086486816,0.000270843505859375
0.00018906593322753906,9.305480718612671,0.37333171780395513,0.977022,0.7493667602539062,0.00016736984252929688
0.0001518726348876953,10.523244142532349,1.318864155731201,1.39979,0.12377715110778809,0.0003745555877685547
0.00027823448181152344,8.28627061843872,1.5176134617767334,0.672404,0.1815659999847412,0.0005390644073486328
0.0002295970916748047,9.996948719024658,0.7939207842559814,1.055253,0.21059894561767578,0.0003180503845214844
0.00019741058349609375,9.717682838439941,0.9651094227142334,1.190118,0.47023463249206543,0.0002856254577636719
0.0002582073211669922,10.395466089248657,0.5091898730926514,0.434607,1.5908854007720947,0.00018072128295898438
0.00019741058349609375,12.24350118637085,0.8438979595184326,0.991325,0.016710519790649414,0.00032067298889160156
0.00010418891906738281,13.28968095779419,0.798220463180542,0.82835,0.21617937088012695,0.013857841491699219
0.0002224445343017578,9.552945852279663,0.8789590814666748,1.021417,0.15322375297546387,0.0006058216094970703
0.0003838539123535156,7.993074655532837,0.4570373705291748,0.77891,0.06598401069641113,0.0003173351287841797
0.00014638900756835938,11.546952962875366,0.8453911707000732,0.491392,0.4224686622619629,0.0003523826599121094
0.000133514404296875,10.345122814178467,0.5442365011444092,0.299251,0.4328298568725586,0.00016236305236816406
0.00011086463928222656,7.0955893993377686,0.5672221172790527,0.572752,0.44734764099121094,0.0002987384796142578
0.00012969970703125,8.638501405715942,0.33488548936462403,0.318179,1.049039602279663,0.0008070468902587891
0.00010752677917480469,8.126537561416626,0.7341733020019532,1.430305,0.10612702369689941,0.0003066062927246094
0.00016546249389648438,7.061629295349121,0.9969516128997803,0.666527,0.4180178642272949,0.00029659271240234375
0.00018262863159179688,7.423733234405518,1.3145774883728027,1.077777,0.018650531768798828,0.0002224445343017578
0.0001595020294189453,6.9066550731658936,1.490775352081299,0.867841,0.08196020126342773,0.0003044605255126953
0.0001857280731201172,6.964711904525757,1.481923507949829,0.914378,0.048858642578125,0.0003886222839355469
0.00010657310485839844,9.347854614257812,0.7585279980163574,0.563802,0.030368566513061523,0.000408172607421875
0.0002505779266357422,8.230344533920288,2.0599284469299315,0.309432,0.2511787414550781,0.0002002716064453125
0.00021457672119140625,9.831666231155396,0.8867160740509034,0.879736,0.2100214958190918,0.0006527900695800781
0.00022912025451660156,10.801532983779907,0.8006996267700195,0.64741,0.7315223217010498,0.00023126602172851562
0.00019025802612304688,9.4170560836792,1.023667399810791,1.302751,0.043914794921875,0.0004208087921142578
0.00014209747314453125,8.868983268737793,2.3638702082061767,1.01181,0.042510986328125,0.0002570152282714844
0.00014209747314453125,11.36387324333191,0.23850261311340337,1.148677,0.0052928924560546875,0.3842887878417969
0.0002281665802001953,9.97326111793518,0.9511741719512941,1.153447,0.6850452423095703,0.00027823448181152344
0.0002257823944091797,9.97577452659607,1.1443611493377686,0.650447,0.08133411407470703,0.0002319812774658203
0.0001163482666015625,10.343868255615234,0.8735879250335694,0.269545,0.7007172107696533,0.00012803077697753906
0.00011754035949707031,10.124366521835327,1.31800104006958,0.295933,0.7067339420318604,9.393692016601562e-05
0.0001373291015625,8.49610185623169,0.22537207298278805,0.641325,0.6114976406097412,0.00038433074951171875
0.00027489662170410156,9.348839521408081,0.6521685344238282,0.617748,0.3663454055786133,0.000301361083984375
0.00020170211791992188,10.832658767700195,0.3665892046051026,0.639917,0.42513322830200195,0.00033545494079589844
0.00018095970153808594,12.566697120666504,0.38976507662963866,0.285783,0.06338357925415039,0.0002586841583251953
0.0003008842468261719,10.482364654541016,0.9326930420074463,0.325484,0.04143953323364258,0.0003879070281982422
0.0001780986785888672,8.83878469467163,0.33373697937011715,0.97162,0.06373882293701172,0.0002608299255371094
0.00012254714965820312,12.346293449401855,0.30488795147705083,0.809367,0.2953171730041504,0.00038170814514160156
0.00027561187744140625,12.285162210464478,0.8787914524536132,0.716802,0.03506803512573242,0.0003135204315185547
0.00020575523376464844,9.15863299369812,0.7948878965759277,0.48446,0.8035025596618652,0.00032520294189453125
0.0002675056457519531,8.316268682479858,1.0624421266937256,0.73881,0.26297807693481445,0.00022649765014648438
0.00025010108947753906,10.580609798431396,0.6927566197814942,0.568831,0.4006528854370117,0.0002841949462890625
0.0005526542663574219,9.762373685836792,0.8930997357330323,0.320329,1.3371922969818115,0.0010437965393066406
0.0001876354217529297,9.664712905883789,1.027260564880371,1.133795,0.3705122470855713,0.0003571510314941406
9.131431579589844e-05,10.015985012054443,0.7590953144683839,0.440961,0.06538057327270508,0.0030531883239746094
0.0003273487091064453,9.79617190361023,0.7690195067443848,1.549121,0.11403322219848633,0.00027060508728027344
0.00016427040100097656,10.156348943710327,0.6925299468231201,0.90873,1.1711881160736084,0.0003237724304199219
0.0002129077911376953,10.374455690383911,0.8258874075775147,1.255312,0.5229136943817139,0.3584740161895752
0.0002467632293701172,11.612146615982056,0.16944235159301757,0.796161,0.38878655433654785,0.20989370346069336
0.00040078163146972656,9.520146369934082,0.5969442887420654,0.582763,0.4647383689880371,0.0002655982971191406
0.00015807151794433594,11.124671459197998,0.960010510635376,0.324425,1.4811134338378906,0.0006847381591796875
0.00023221969604492188,10.531436920166016,1.2681920989379882,1.082864,0.668358325958252,0.0003161430358886719
0.00014972686767578125,12.03474760055542,0.8414889039916992,0.665533,0.044113874435424805,0.00027942657470703125
0.000141143798828125,12.865773916244507,0.466927702331543,0.55385,0.23247289657592773,0.00042724609375
0.0002391338348388672,11.752248525619507,1.2569024835510254,0.338433,0.22502923011779785,0.03622245788574219
0.00014925003051757812,8.963284492492676,0.5884898939819336,1.197703,0.3307938575744629,0.0004138946533203125
0.0001983642578125,8.283190488815308,0.43404872576904296,0.560728,0.8165724277496338,0.0003504753112792969
0.0003104209899902344,9.601029396057129,0.3091733531341553,0.474514,0.4252607822418213,0.24414920806884766
0.0001506805419921875,11.772241353988647,0.9394789570922852,1.077238,0.8713259696960449,0.21473312377929688
0.0001671314239501953,7.896779537200928,1.302933639694214,0.327524,0.06859993934631348,0.000286102294921875
0.0001201629638671875,11.876357555389404,0.5862084086303712,0.279437,0.27614831924438477,0.005086421966552734
0.00021409988403320312,9.003127098083496,0.48202084115600585,0.885664,0.2883751392364502,0.00031828880310058594
0.00011444091796875,9.284381866455078,0.8439304954986573,0.257102,0.30438995361328125,0.00025653839111328125
0.00010991096496582031,10.657163381576538,0.531023034286499,0.302675,0.5020349025726318,0.18981623649597168
0.0002357959747314453,9.661647319793701,0.9534148163452149,0.890586,0.34677791595458984,0.000362396240234375
0.0003464221954345703,12.520530939102173,0.2036755990753174,0.364849,0.8429460525512695,0.00022602081298828125
0.00020194053649902344,7.655641794204712,0.6715804006958008,0.90526,0.006105184555053711,0.0002300739288330078
0.0001068115234375,8.96562385559082,0.8053163996582031,1.289887,0.006566047668457031,0.19698524475097656
0.00014925003051757812,9.57974886894226,1.2772345674591064,0.464792,0.24158453941345215,0.00023365020751953125
0.0004074573516845703,8.42356538772583,0.597776409072876,0.752455,0.41794776916503906,0.0002944469451904297
0.00035119056701660156,10.284847736358643,0.22716148370361333,0.786889,0.012827873229980469,0.0003256797790527344
0.0002315044403076172,9.740881443023682,1.6446907975921632,1.984549,0.06973385810852051,0.00027108192443847656
0.00016570091247558594,11.33198857307434,0.8160170071411132,0.336095,0.0186154842376709,0.0002760887145996094
0.00011563301086425781,11.837390184402466,0.5243115560913085,1.171885,0.24723052978515625,0.0002875328063964844
0.00019097328186035156,11.407512903213501,1.086418364730835,0.332109,0.006056547164916992,0.00025773048400878906
0.00022530555725097656,9.969057083129883,1.5099956866455078,0.34813,0.10438966751098633,0.00024962425231933594
0.0004971027374267578,12.573001384735107,0.21595638264465333,0.544087,0.35746145248413086,0.00033664703369140625
0.00016760826110839844,8.433408737182617,0.434296142578125,0.7005,0.17488861083984375,0.00028133392333984375
0.00016427040100097656,8.137184858322144,0.5475299460906983,0.722023,0.20705747604370117,0.011362791061401367
0.0003151893615722656,6.657071352005005,1.0672270701141358,0.418253,0.009695768356323242,0.0002925395965576172
0.0003514289855957031,8.449424028396606,0.5235848494873047,0.443439,0.03737926483154297,0.000396728515625
0.0003428459167480469,7.4288084506988525,0.2075252123718262,0.272512,0.022935867309570312,0.0003457069396972656
0.0006840229034423828,10.327698469161987,0.21092672132873536,0.494556,0.02482771873474121,0.0002617835998535156
0.00018644332885742188,7.669707536697388,0.22270809529113772,0.256997,0.1404252052307129,0.0004429817199707031
0.00028443336486816406,6.5614705085754395,0.3556729478607178,0.211599,0.0021867752075195312,0.00014543533325195312
0.00025272369384765625,8.364100456237793,0.1619567342681885,0.216183,0.007714509963989258,0.0005786418914794922


==> plots/flask_cdf/data/experiments-full/scenario-3/small/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00010013580322265625,0.08511662483215332,0.7754581019287108,2.769912,0.2219381332397461,0.0003275871276855469
0.00022411346435546875,0.2666440010070801,0.4815524931030275,3.156592,0.9473390579223633,0.00020074844360351562
7.748603820800781e-05,1.1859045028686523,0.6339022950897215,2.983099,0.5855352878570557,0.0002753734588623047
0.00010991096496582031,0.5600066184997559,1.6727026865234373,3.028576,0.3877828121185303,0.001888275146484375
0.00014138221740722656,0.9130570888519287,3.188313864593506,1.387745,0.17412376403808594,0.0015239715576171875
8.440017700195312e-05,0.21771693229675293,1.8353130752105713,2.819623,0.7479918003082275,0.00022411346435546875
0.0001323223114013672,1.0875754356384277,1.7890727297668456,2.557287,0.397799015045166,0.00026226043701171875
0.00017404556274414062,1.0914220809936523,1.7865437343139647,1.968773,2.244730234146118,0.0002808570861816406
7.462501525878906e-05,2.048123836517334,2.7995078268432616,1.970835,0.4223802089691162,0.00015974044799804688
6.818771362304688e-05,2.222975015640259,1.8752494743804933,2.716252,0.42599940299987793,0.00522160530090332
8.511543273925781e-05,4.799030542373657,1.34910196925354,1.053263,0.03673195838928223,0.00015354156494140625
8.20159912109375e-05,2.2229244709014893,2.073123488006592,2.66119,0.321026086807251,0.00021219253540039062
8.344650268554688e-05,2.3457562923431396,2.294355692626953,2.639898,0.02178192138671875,0.0001533031463623047
0.0001010894775390625,2.0440683364868164,2.285348826324463,2.923863,0.21914148330688477,0.00018167495727539062
0.00011944770812988281,2.3602235317230225,1.7495880310668945,3.175786,0.5521092414855957,0.018049955368041992
7.963180541992188e-05,0.37225818634033203,2.117808848876953,4.768105,0.6042957305908203,0.00023818016052246094
0.0004448890686035156,6.070034742355347,0.5781181540374756,1.200612,0.19612693786621094,0.00021719932556152344
0.00012183189392089844,5.775994300842285,1.440600627380371,0.776119,0.018725156784057617,0.0001704692840576172
7.128715515136719e-05,1.2233164310455322,3.43983011177063,3.167345,0.44486451148986816,0.009273290634155273
0.00011920928955078125,4.88119101524353,0.9514301428527832,2.415178,0.025005102157592773,0.00015163421630859375
0.00011229515075683594,5.41205906867981,0.736035820388794,1.867975,0.2381579875946045,9.870529174804688e-05
6.413459777832031e-05,4.072572469711304,1.7960846966705324,2.382554,0.034058570861816406,0.00020766258239746094
5.459785461425781e-05,2.0832293033599854,2.9960724441375732,3.177991,0.06775569915771484,0.00017499923706054688
0.0001304149627685547,2.8812575340270996,1.2079990690612794,3.961785,0.2888009548187256,0.00011324882507324219
6.866455078125e-05,6.053630113601685,1.207019295059204,1.023114,0.5012431144714355,0.0002472400665283203
6.723403930664062e-05,6.278999328613281,0.8025723066558839,1.562401,0.1547539234161377,0.00014925003051757812
0.00020313262939453125,7.2158730030059814,0.8867031928405762,0.747814,0.148362398147583,0.005242586135864258
9.799003601074219e-05,6.469955682754517,0.7755655517730713,1.053809,0.7856721878051758,0.0002589225769042969
8.249282836914062e-05,4.642106533050537,1.415212819961548,2.741396,0.32424378395080566,0.00019788742065429688
8.630752563476562e-05,7.2408127784729,0.5182011085662841,1.483459,0.023558378219604492,0.00018358230590820312
7.915496826171875e-05,8.017839670181274,0.23761034446716311,1.019315,0.026725292205810547,0.00019598007202148438
0.00034427642822265625,5.0424511432647705,0.20377678813171385,0.762008,0.0028264522552490234,0.00020694732666015625
0.00017023086547851562,7.007448673248291,1.0108098398590086,0.99311,0.04552936553955078,0.00020694732666015625
8.96453857421875e-05,7.303061246871948,0.9450195151062011,1.812453,0.04886627197265625,0.007510185241699219
0.0002040863037109375,3.9969005584716797,0.47402341839599604,0.986257,0.049185752868652344,0.00010275840759277344
6.723403930664062e-05,7.4024176597595215,0.5691949282073974,1.636335,0.4337146282196045,5.817413330078125e-05
0.00013589859008789062,8.223631858825684,0.46743771969604486,1.306232,0.2209172248840332,0.00032639503479003906
0.00010752677917480469,1.9915454387664795,0.23399899252319334,0.467716,0.1386260986328125,0.010518550872802734
0.00013446807861328125,2.0304534435272217,0.6079684558868408,0.8384,0.5904512405395508,0.00023818016052246094
0.00014209747314453125,2.4551265239715576,0.37755218702697757,0.839861,0.6592934131622314,0.0019164085388183594
0.00015234947204589844,3.7084813117980957,0.7397127464447022,1.280009,0.7966270446777344,0.0003390312194824219
0.0001087188720703125,2.003168821334839,0.5062963605651856,0.604749,0.17982745170593262,0.0001430511474609375
0.00019502639770507812,2.0893638134002686,0.5709899438323975,1.242206,0.22791528701782227,0.00013518333435058594
0.00012445449829101562,2.076864242553711,1.1833586888427734,0.841763,0.014748811721801758,0.0001895427703857422
0.00016045570373535156,2.484544515609741,0.9534480741577148,0.432667,0.01452016830444336,0.00013136863708496094
8.320808410644531e-05,2.0960402488708496,0.7332853587036134,2.044437,0.012192487716674805,0.00023889541625976562
0.00022649765014648438,2.507567882537842,1.1848898326416015,0.215373,0.19817733764648438,0.0002384185791015625
0.00010585784912109375,2.4656858444213867,0.599551087600708,0.983168,0.426163911819458,0.002985239028930664
7.677078247070312e-05,2.2787058353424072,0.3689099179229737,0.602729,0.008200645446777344,0.0001518726348876953
0.00020885467529296875,2.89009165763855,0.4269624842681885,1.650396,0.766193151473999,0.15970110893249512
0.00013566017150878906,3.0888631343841553,0.17456270494079584,0.985929,0.6086177825927734,0.0003509521484375
0.00010967254638671875,3.8449318408966064,0.17897408631896972,0.858414,0.16146183013916016,0.00028967857360839844
0.00010204315185546875,3.458296775817871,0.19706304689025878,1.022494,0.3594086170196533,0.1583237648010254
0.0001385211944580078,3.003350257873535,0.41081298117065435,0.813506,0.4449596405029297,0.00048422813415527344
0.00015664100646972656,2.1669881343841553,0.18376765618896485,0.923844,0.16953086853027344,0.00023365020751953125
0.0001385211944580078,3.3696975708007812,0.9475762609863281,0.781935,0.18145489692687988,0.0001838207244873047
0.0001678466796875,2.791355609893799,0.20014490928649908,1.10035,0.019821643829345703,0.00018930435180664062
0.00021529197692871094,2.563674211502075,0.9341895911102295,0.802412,0.015011310577392578,0.0001556873321533203
0.00016260147094726562,2.6123311519622803,0.4496128140716553,0.603972,0.22651386260986328,0.00015473365783691406
8.96453857421875e-05,2.129340648651123,0.32904746534729,0.780776,0.4224412441253662,0.23103809356689453
0.00010919570922851562,1.887211799621582,0.18123506846618653,0.397748,0.2608952522277832,0.0002846717834472656
0.0001373291015625,2.4521613121032715,0.16405600756835947,1.294833,0.2917211055755615,0.0003910064697265625
0.00022673606872558594,2.3146097660064697,0.5933773278961182,0.672349,0.013341903686523438,0.1864776611328125
0.00011086463928222656,2.603583812713623,0.4502297431793213,0.612116,1.2543718814849854,0.0002644062042236328
0.0001423358917236328,2.687021255493164,0.8329907749633789,0.871127,1.19122314453125,0.0002574920654296875
0.0001430511474609375,3.8457858562469482,1.4656494584655761,0.81169,0.00790715217590332,0.00012159347534179688
0.00016260147094726562,2.8211848735809326,0.5689544493103027,1.28861,0.14923906326293945,0.00017452239990234375
0.00012540817260742188,3.7653801441192627,0.8854963954162598,0.45068,0.020874500274658203,0.00013709068298339844
0.00012874603271484375,3.2895519733428955,0.6706569703369141,1.012397,0.1638495922088623,0.0002770423889160156
0.00011372566223144531,2.3934152126312256,1.6166784095611573,1.345316,0.20038747787475586,0.0002231597900390625
0.00011730194091796875,3.2481913566589355,0.7874036217651366,2.370604,0.007254838943481445,0.00012564659118652344
7.510185241699219e-05,2.8888702392578125,0.14491194950866704,0.844482,0.2167820930480957,7.534027099609375e-05
0.000110626220703125,2.515395402908325,0.8938324554748536,1.126693,0.602893590927124,0.39163875579833984
0.00014519691467285156,3.6464736461639404,1.6529550774230959,2.221786,0.5343329906463623,0.00028705596923828125
0.0001995563507080078,4.260667324066162,0.6168150440979003,1.344945,0.5121052265167236,0.3387744426727295
0.00012421607971191406,3.2425339221954346,0.8498262779846191,0.412036,0.5183489322662354,0.00021958351135253906
0.00021600723266601562,3.7157087326049805,1.205337322250366,0.927309,0.19809746742248535,0.007253885269165039
0.0001251697540283203,3.682079553604126,0.21904508319091787,1.789373,0.19739389419555664,0.019691944122314453
0.00012063980102539062,2.830834150314331,0.9035913989868164,0.243016,0.15267062187194824,0.022680282592773438
0.00013065338134765625,2.599992036819458,1.0591424379119874,1.162599,0.008514404296875,0.00013780593872070312
0.00015807151794433594,4.096719264984131,0.5659913672027588,1.157594,0.025106191635131836,0.017625093460083008
0.00020313262939453125,4.495572328567505,1.0339005657958984,0.24882,0.5053529739379883,0.0003707408905029297
0.00011587142944335938,2.3408801555633545,0.3917652054595948,1.02517,0.5296638011932373,0.00028896331787109375
0.00010037422180175781,3.135953426361084,0.5262534361877442,1.118696,0.544924259185791,0.00021886825561523438
0.00012040138244628906,2.4258933067321777,1.2476247548065185,1.336429,0.5339560508728027,0.00022745132446289062
0.00010728836059570312,4.099984169006348,1.3996239080963135,1.703644,0.04514884948730469,0.00024199485778808594
8.320808410644531e-05,2.5845208168029785,1.0166916473693848,1.098568,0.1686713695526123,0.00022864341735839844
0.00020575523376464844,2.8861846923828125,0.7027608743896485,1.417301,0.1788942813873291,0.0003070831298828125
0.00013566017150878906,2.7306108474731445,0.730027324951172,1.593562,0.35674452781677246,0.003131866455078125
0.0002334117889404297,3.1525065898895264,0.5155471862335205,0.580798,0.14803814888000488,0.0001513957977294922
7.748603820800781e-05,1.550907850265503,1.0364258685455323,1.826539,0.010386228561401367,0.00015592575073242188
0.00018858909606933594,2.610032558441162,1.0475385358428955,1.133615,0.01146697998046875,0.00015473365783691406
0.0002002716064453125,2.765089750289917,1.6223524366760254,1.243735,0.3763549327850342,0.00012230873107910156
9.179115295410156e-05,3.4518909454345703,0.8927366027374268,1.662448,0.17821002006530762,0.00015473365783691406
0.00015783309936523438,3.646982192993164,0.9468326295013427,1.266588,0.44446301460266113,0.0002384185791015625
0.00012874603271484375,4.704770803451538,0.1708981464233399,1.131141,0.2936079502105713,0.00013136863708496094
0.00014281272888183594,2.736468553543091,0.5943678258666992,0.764949,0.028136014938354492,0.00010371208190917969
0.0001575946807861328,2.3297104835510254,0.7889355937042236,0.597071,0.037284135818481445,6.365776062011719e-05
0.00011563301086425781,2.9069039821624756,0.22814292018127436,1.215478,0.19826722145080566,0.00022268295288085938
0.00019431114196777344,1.814352035522461,0.5058771041870117,0.24585,0.37340569496154785,0.03323173522949219
0.00012445449829101562,3.2736783027648926,0.6497287310180664,1.370719,0.0014524459838867188,0.0001552104949951172
9.5367431640625e-05,2.702904224395752,0.18434501828002925,0.987087,0.3597719669342041,0.00983738899230957
0.00020074844360351562,2.911496162414551,1.2214205777282716,0.967313,0.43338942527770996,0.00027179718017578125
9.059906005859375e-05,3.2565290927886963,1.0246068274383546,0.992787,0.4138052463531494,0.0002551078796386719
0.00011539459228515625,2.767855644226074,0.5207304742126464,1.692997,0.008366107940673828,0.00019788742065429688
0.00019598007202148438,2.1650636196136475,0.22399811285400384,2.132616,0.34554386138916016,0.00029468536376953125
0.0001266002655029297,2.4286091327667236,0.3860049507598877,1.308727,0.1739943027496338,0.00022983551025390625
0.00012683868408203125,2.2141244411468506,0.5957761389617919,1.538912,0.3482844829559326,0.0002162456512451172
0.0002701282501220703,2.1836700439453125,0.5568219221343995,1.568226,0.3706040382385254,0.2582566738128662
0.00011897087097167969,2.620239496231079,0.548963853881836,1.111427,0.4910247325897217,0.0002779960632324219
0.00014853477478027344,3.140408992767334,0.8231977676391602,1.141975,0.6591975688934326,0.0007226467132568359
0.0001544952392578125,2.555523157119751,1.427272438949585,1.197981,0.21317553520202637,0.0003142356872558594
0.00017905235290527344,2.445406913757324,1.145785906616211,1.288134,0.2376079559326172,0.002480745315551758
7.62939453125e-05,4.141556262969971,0.5728581705932618,1.425512,0.02641582489013672,0.00026035308837890625
0.00010967254638671875,3.7843966484069824,0.9384860819549561,0.870528,0.4033627510070801,0.0001761913299560547
0.00011229515075683594,2.8273465633392334,0.6729102554321289,1.927875,0.5818576812744141,0.00029468536376953125
7.62939453125e-05,3.9764649868011475,0.6081902330932618,1.086469,0.1994471549987793,0.005067348480224609
0.0002028942108154297,3.7003748416900635,0.1997377293395996,0.38672,0.23385953903198242,0.18204951286315918
0.00012350082397460938,3.8192191123962402,0.807316471282959,1.126458,0.18067526817321777,0.00021314620971679688
0.00015664100646972656,2.2597429752349854,0.5584270897521972,1.532861,0.39719200134277344,0.0003447532653808594
0.00010061264038085938,3.480569839477539,1.2775424898529053,0.987285,0.2237391471862793,0.18797922134399414
0.0002288818359375,3.1745212078094482,0.9235618003540038,1.576607,0.7973008155822754,0.01956963539123535
0.0001556873321533203,4.381158351898193,0.5182525044555664,1.019163,0.6535251140594482,0.0005414485931396484
0.00019812583923339844,2.8612749576568604,2.231657674346924,1.390539,0.4249732494354248,0.0001666545867919922
0.00010561943054199219,3.9016873836517334,0.3813167375793457,0.815751,0.012919902801513672,0.42133402824401855
0.00025463104248046875,2.766470193862915,0.564096056350708,0.678291,0.003220796585083008,0.00015616416931152344
0.0002295970916748047,4.590927839279175,0.5348334261169434,1.693676,0.26965904235839844,0.00033283233642578125
0.00013518333435058594,3.876904249191284,1.1863637673187255,1.57607,0.005373954772949219,0.012955665588378906
0.0002295970916748047,3.3353888988494873,0.6565719814910889,0.911111,0.026284456253051758,8.845329284667969e-05
0.0001671314239501953,4.685184955596924,0.24694573568725575,1.542431,0.6248579025268555,9.298324584960938e-05
0.0001537799835205078,2.311990261077881,0.8365833509368896,0.905108,0.05989813804626465,0.00026679039001464844
9.083747863769531e-05,3.165149211883545,0.8819003279418945,0.620378,0.6169271469116211,0.0002841949462890625
0.00015807151794433594,3.5166070461273193,0.21921948963928228,1.337532,0.3970942497253418,0.0015628337860107422
0.0001876354217529297,2.672625780105591,1.061669641571045,1.20492,0.40168285369873047,0.18583965301513672
0.00024008750915527344,3.365061044692993,0.6527328763580322,1.076565,0.04696369171142578,0.00014925003051757812
0.00021076202392578125,3.10477876663208,0.24418211497497566,1.671633,0.0012831687927246094,0.00014662742614746094
0.00020384788513183594,2.6647753715515137,1.4828491330108644,2.009454,0.1970691680908203,0.00047516822814941406
0.00011014938354492188,2.506962776184082,0.884209303237915,0.979673,0.04535698890686035,0.00013566017150878906
0.0002903938293457031,2.616048574447632,1.7236326728668212,1.760466,0.4219071865081787,0.1800835132598877
0.00012683868408203125,3.8692808151245117,1.326023672302246,0.563517,0.4355165958404541,0.39854955673217773
0.00023245811462402344,3.1396801471710205,0.37022004017639154,1.285252,0.14548707008361816,0.00026607513427734375
0.00017142295837402344,2.663877010345459,1.1086377230377198,1.620828,0.1682898998260498,0.003340482711791992
0.00012230873107910156,4.748404026031494,0.8040833177185058,1.39429,0.007031440734863281,0.00718998908996582
0.0001990795135498047,3.4937798976898193,1.5809127350616454,0.24642,0.0305483341217041,0.00012159347534179688
0.00013685226440429688,4.987850904464722,1.137907960281372,1.244015,0.0019817352294921875,0.0001404285430908203
0.000148773193359375,3.746804714202881,0.4220951679840088,1.170936,0.007930517196655273,0.0002262592315673828
0.00015616416931152344,3.6835031509399414,0.22894184902954096,1.356937,0.0192410945892334,0.0002110004425048828
0.00015807151794433594,5.435050010681152,1.5879904605255126,1.677939,0.39302611351013184,0.026987075805664062
0.00020813941955566406,3.070019006729126,0.3978972812805176,0.520709,0.006798267364501953,0.19357895851135254
0.0001442432403564453,3.780170202255249,0.3492415549011231,0.524728,0.0051496028900146484,0.36827778816223145
0.000179290771484375,3.4465765953063965,0.23077760777282713,0.298252,0.7673678398132324,0.00015234947204589844
0.00014352798461914062,4.12497353553772,0.5314994296417236,0.942764,0.7370567321777344,0.26850390434265137
0.0001125335693359375,1.886145830154419,0.5030254086761474,0.833547,0.005600452423095703,0.3470582962036133
0.0002110004425048828,3.9765357971191406,0.8323849434814453,0.469329,0.3617997169494629,0.00012969970703125
0.0002434253692626953,2.8531720638275146,0.3161190187988281,0.900819,0.016592979431152344,0.00016617774963378906
0.00023245811462402344,2.4979429244995117,1.3272840477600099,1.136761,0.012053966522216797,0.00021529197692871094
0.000133514404296875,3.2720847129821777,0.8104734368438721,0.683388,0.2227802276611328,0.00024771690368652344
0.0001571178436279297,2.639904260635376,0.45784499438476567,0.686568,0.7612721920013428,0.00013828277587890625
0.00021576881408691406,1.9944002628326416,0.17109743994140625,1.011741,0.2363910675048828,0.00022602081298828125
0.00016808509826660156,2.5516576766967773,0.5896355325012207,0.995097,0.15317392349243164,0.00042891502380371094
0.0001316070556640625,2.0825557708740234,0.47482022450256345,1.160247,0.7663969993591309,0.0001609325408935547
0.0003407001495361328,2.4113636016845703,0.5685718374938965,0.812453,0.371579647064209,0.0001456737518310547
0.0002570152282714844,2.7578513622283936,0.4032840089569092,1.001849,0.017714738845825195,0.0002892017364501953
0.00010204315185546875,2.131305456161499,0.8021270388946533,1.745514,0.19463801383972168,0.00028586387634277344
0.00012087821960449219,3.030240297317505,0.3807849643554688,1.554266,0.3830745220184326,0.0001647472381591797
0.0001266002655029297,1.6508512496948242,1.1945731033935547,1.529836,0.001245260238647461,0.00013399124145507812
0.0001285076141357422,2.6370956897735596,1.5910909901123047,1.141802,0.0351865291595459,0.0002162456512451172
0.0001323223114013672,2.872807502746582,0.5610223269805907,1.583039,0.23863887786865234,0.0032927989959716797
7.557868957519531e-05,2.461221694946289,0.8311886518402101,1.022733,0.12237358093261719,0.00016999244689941406
0.00011968612670898438,1.8054108619689941,0.9563240579223633,1.56914,0.39536595344543457,0.0016362667083740234
0.00014901161193847656,3.2875115871429443,0.28314823844909665,0.744345,0.669365406036377,0.0002689361572265625
0.0001647472381591797,2.7498319149017334,0.7517336104431153,0.862621,0.05673694610595703,0.22465944290161133
0.00022292137145996094,3.107221841812134,0.7549480484771729,1.62862,0.4578433036804199,0.00031375885009765625
0.00021767616271972656,2.1798620223999023,1.0183692401885986,1.044975,0.025125741958618164,0.0006649494171142578
0.0001068115234375,3.355344533920288,0.6567340709991456,1.172918,0.016643762588500977,0.00014662742614746094
0.00023102760314941406,3.8061325550079346,0.23875715792846675,0.662518,0.26778435707092285,0.00021791458129882812
0.00043082237243652344,3.379070281982422,0.28994940223693844,1.542475,0.02065110206604004,0.0002589225769042969
0.00010728836059570312,2.2098140716552734,0.6812692930908204,1.111503,0.019706249237060547,0.00025391578674316406
0.00010967254638671875,3.5085461139678955,0.46338391596984874,1.498703,0.4510033130645752,0.00025582313537597656
9.632110595703125e-05,4.201110363006592,0.5711827521667481,1.001914,0.17707538604736328,0.00014591217041015625
0.00023674964904785156,2.891883611679077,0.1535801977539062,1.422935,1.0799024105072021,0.006891727447509766
0.00015974044799804688,1.187887191772461,0.244703576171875,1.448137,0.23708367347717285,0.004376411437988281
0.00014281272888183594,3.590315818786621,1.34662425730896,1.577793,0.365734338760376,0.0002663135528564453
0.00011992454528808594,3.2500364780426025,0.563032156173706,0.937083,0.3802192211151123,0.00023055076599121094
0.0003902912139892578,3.5847973823547363,0.5963102593841553,0.697631,1.6132221221923828,0.0034918785095214844
0.00021123886108398438,3.0191879272460938,0.24120194831848152,1.84784,0.06203484535217285,0.00028634071350097656
0.00010371208190917969,3.222370147705078,0.572976127960205,0.845798,0.39292144775390625,0.00017452239990234375
0.00026345252990722656,3.2840969562530518,0.5955294329681395,2.109846,0.017272233963012695,0.0002841949462890625
0.00014138221740722656,3.018481731414795,1.3262863368377686,1.385514,0.03564715385437012,0.00024437904357910156
0.00014448165893554688,4.992044448852539,1.135962466430664,0.6608,0.06220388412475586,0.179823637008667
0.0001289844512939453,2.9605138301849365,0.5598918829650879,1.254453,0.24596858024597168,0.00011754035949707031
0.00010347366333007812,3.7343642711639404,0.17733379301452645,1.109206,0.0020890235900878906,9.584426879882812e-05
0.0001404285430908203,3.075928211212158,0.36437963410949714,1.328609,0.17076754570007324,0.00044345855712890625
0.0001239776611328125,3.574570417404175,0.2171768989257813,0.585382,0.34368038177490234,0.0002532005310058594
0.00019598007202148438,3.766493082046509,0.40363343379211436,1.153428,0.004979372024536133,0.00012755393981933594
9.012222290039062e-05,4.514143466949463,0.686302197921753,1.174237,0.5596799850463867,0.00016570091247558594
0.00013446807861328125,3.398912191390991,0.5473699523925781,0.579175,0.013872385025024414,0.32629966735839844
8.606910705566406e-05,2.9740781784057617,0.7911160220947266,1.129441,0.8246974945068359,0.00028252601623535156
0.0001366138458251953,2.996772527694702,1.4525247906951904,1.432047,0.606834888458252,0.00035262107849121094
9.894371032714844e-05,2.9506118297576904,1.0363917777557372,1.206773,0.39377927780151367,0.00014257431030273438
0.0001926422119140625,4.139639616012573,1.1403866540985108,2.544892,0.003190755844116211,0.6567609310150146
0.0003597736358642578,3.4998271465301514,1.340079473236084,1.587622,0.0029387474060058594,0.0002498626708984375
0.00013184547424316406,3.902071237564087,0.552636112060547,1.87041,1.0538206100463867,0.0001811981201171875
0.0002231597900390625,2.571599245071411,0.8880786158905027,2.032214,0.19127225875854492,0.0007505416870117188
0.0002281665802001953,2.427281141281128,0.7253660130004884,3.299152,0.5874261856079102,0.0003693103790283203
0.00010848045349121094,4.411359071731567,1.0728690534973144,0.65361,0.010077476501464844,0.0001995563507080078
8.96453857421875e-05,3.7902235984802246,0.5408633613739013,1.540934,0.017496347427368164,0.00017714500427246094
0.00011992454528808594,5.290615797042847,0.18682332006835933,0.566011,0.03140377998352051,0.00021910667419433594
0.00013637542724609375,4.460124969482422,1.2278759582214356,2.368582,0.5790596008300781,0.00011348724365234375
0.0001647472381591797,4.113994121551514,1.4613587585601806,3.269959,0.017943382263183594,0.00011491775512695312
0.0002162456512451172,3.4551191329956055,0.5643077301635744,2.951961,0.030530214309692383,9.226799011230469e-05
0.00017023086547851562,3.9789464473724365,1.2838823616638184,1.238786,0.019012451171875,0.0011496543884277344
0.00014400482177734375,4.405649423599243,0.46568908657836916,0.813202,0.14543747901916504,0.00032067298889160156
0.00013828277587890625,3.511188268661499,1.4904880304718018,1.29721,0.3566412925720215,0.00023317337036132812
0.00010919570922851562,3.5348129272460938,1.5438764916229248,0.73742,0.04726052284240723,0.14116120338439941
0.00015974044799804688,6.555955171585083,1.1000507503814698,1.231893,0.17378497123718262,0.00022172927856445312
0.00017118453979492188,5.230714797973633,0.5385168776245117,0.964553,0.18875575065612793,0.00021886825561523438
0.0001385211944580078,3.9277589321136475,0.40360779881286624,0.450352,0.013128519058227539,0.0002627372741699219
0.00020956993103027344,4.1378278732299805,0.5764891225128174,0.520722,0.02494025230407715,0.0004303455352783203
0.00017309188842773438,1.5093648433685303,0.21768835200500486,0.283133,0.3475000858306885,0.00026035308837890625
0.00012421607971191406,1.0647904872894287,0.23311845248413088,0.780593,0.005980968475341797,0.0002422332763671875
0.00037598609924316406,1.3286585807800293,0.40000905392456054,0.961372,0.01771402359008789,0.00026869773864746094
0.00011754035949707031,1.1262404918670654,0.34720604922485354,0.389628,0.6370658874511719,0.000278472900390625
0.00017213821411132812,1.6638109683990479,0.7502536120300294,1.028112,0.18316650390625,0.0006682872772216797
6.461143493652344e-05,1.6597392559051514,0.37451464888000485,0.859461,0.006304025650024414,0.0001952648162841797
0.00012087821960449219,2.0804572105407715,0.37699584790039065,0.832267,0.008864879608154297,0.0001308917999267578
0.00015020370483398438,1.2568604946136475,0.4113791902618409,1.439042,0.5434110164642334,0.0002856254577636719
8.320808410644531e-05,1.7770874500274658,0.5190987464599609,0.694057,0.6324999332427979,0.0002684593200683594
0.00012111663818359375,2.703798294067383,0.19171331300354,1.173054,0.1390242576599121,0.011592388153076172
0.0002391338348388672,2.24357271194458,0.782550365966797,1.210381,0.07151126861572266,0.00037550926208496094
9.417533874511719e-05,2.9809200763702393,0.6043497729187012,0.960862,0.4319419860839844,0.0004761219024658203
0.00021982192993164062,2.6411004066467285,0.3416517187042236,1.811933,0.19360685348510742,0.0002760887145996094
8.106231689453125e-05,2.382256507873535,0.3967932472229003,1.933375,0.04317522048950195,0.0001518726348876953
0.0001685619354248047,2.7811362743377686,1.1031833675079346,0.660957,0.3100919723510742,0.22803425788879395
0.00014448165893554688,3.8156564235687256,0.6312656522827148,0.613492,0.3941941261291504,0.0002913475036621094
0.00011897087097167969,2.345816135406494,1.3651071907348633,1.919268,0.4185912609100342,0.00036334991455078125
0.00016808509826660156,2.7681703567504883,1.5569656222991943,1.636857,0.17698097229003906,0.0001881122589111328
0.00023436546325683594,3.187731981277466,0.30796468463134774,1.516873,0.0030007362365722656,0.000209808349609375
0.0002753734588623047,3.7819297313690186,1.9013308316040038,1.079795,0.17226648330688477,0.011634588241577148
0.0001380443572998047,3.4155542850494385,0.5147616541290283,2.838635,0.19471335411071777,0.0002541542053222656
0.00021910667419433594,3.562181234359741,0.3922465563659667,2.442012,0.3560340404510498,0.014512300491333008
0.00012350082397460938,3.247544050216675,0.5462669879455566,0.859623,0.005707263946533203,0.0001633167266845703
0.00010228157043457031,3.4854726791381836,0.42582114167785634,1.265119,0.04582786560058594,0.41234445571899414
9.489059448242188e-05,3.098684787750244,1.129105847000122,1.058176,0.01021718978881836,0.00030684471130371094
0.00027060508728027344,3.2484378814697266,1.4377444968566895,1.332039,0.4879744052886963,0.002012014389038086
0.0005230903625488281,3.48604154586792,0.5798045068969726,1.485176,0.1698780059814453,0.00021386146545410156
0.00012254714965820312,4.1886515617370605,0.16940862245178212,1.755629,0.1939256191253662,0.0003261566162109375
9.72747802734375e-05,2.4073972702026367,1.1082700835571289,0.792564,0.017141342163085938,0.0002498626708984375
0.00013709068298339844,4.00748348236084,0.4662917310333252,1.81009,0.3717923164367676,0.5237610340118408
0.0001480579376220703,3.7299437522888184,0.15684473008728017,1.798504,0.5461466312408447,0.3645007610321045
0.00022840499877929688,4.115483999252319,0.28967591648864754,1.655417,0.005885124206542969,0.0002391338348388672
7.891654968261719e-05,2.55733323097229,0.9624269504852294,1.344243,0.40981292724609375,0.0002753734588623047
0.0001423358917236328,3.56265926361084,0.6873933208465576,0.9462,0.4179036617279053,0.00027108192443847656
0.0001976490020751953,2.5230586528778076,0.6941255390319825,0.258484,0.16482305526733398,0.0002512931823730469
0.00012087821960449219,2.5684866905212402,0.7779864481964109,2.177646,0.625124454498291,0.00020194053649902344
9.34600830078125e-05,3.6449759006500244,0.2582290085601807,0.789495,0.0021202564239501953,0.00017833709716796875
0.00013446807861328125,3.96510648727417,0.5420351196441651,1.017709,0.9229748249053955,0.0002524852752685547
0.00015091896057128906,2.986876964569092,0.3607690146026611,0.958694,0.026753664016723633,0.0002613067626953125
0.00024008750915527344,3.810960292816162,1.4594195498199463,1.047903,0.32385945320129395,0.00017309188842773438
0.0002562999725341797,3.5874032974243164,0.8782585445098876,1.829657,1.4508695602416992,0.0003371238708496094
0.00024771690368652344,3.0117931365966797,0.3482692945404052,0.961358,0.9108080863952637,0.00025272369384765625
0.0002346038818359375,3.563044309616089,0.697684850112915,0.340758,0.5986752510070801,0.0002830028533935547
0.00025272369384765625,5.714102745056152,0.43686905569458023,3.003481,0.8777403831481934,0.0003190040588378906
0.0001785755157470703,3.6719141006469727,0.4638624188079834,1.437886,0.9160280227661133,0.0004093647003173828
0.00017261505126953125,3.2790050506591797,0.7001774312286377,1.375597,0.16985440254211426,0.19809341430664062
0.0001010894775390625,4.075917959213257,0.5060534820404055,2.298691,0.20655274391174316,0.00011944770812988281
0.0003237724304199219,2.0253045558929443,2.421747390548706,0.740233,0.006143331527709961,0.00022101402282714844
0.00011658668518066406,4.4864184856414795,1.6881760887908936,1.263645,0.21415948867797852,0.0028858184814453125
0.00020122528076171875,3.530634880065918,1.0599344729309081,1.092837,0.016475677490234375,0.00010251998901367188
9.107589721679688e-05,3.008013963699341,0.7965893171997069,1.184403,0.0028519630432128906,0.0002067089080810547
0.00015974044799804688,3.905216693878174,0.475260308883667,0.631077,0.05527329444885254,0.0001609325408935547
0.00017690658569335938,3.4507553577423096,0.5609721234741211,0.660081,0.0283353328704834,0.00026679039001464844
0.00011324882507324219,2.506086587905884,0.8704558405914307,1.308921,0.01737666130065918,0.0002529621124267578
0.000225067138671875,3.463458299636841,0.3839526311187744,1.114722,0.003275632858276367,0.00035881996154785156
0.0002148151397705078,2.501558303833008,0.6495800065612793,0.24579,0.0020780563354492188,0.00015497207641601562
0.00014162063598632812,3.0831165313720703,0.5944794187164306,0.271665,0.0013530254364013672,0.00011205673217773438
0.00011801719665527344,3.0378172397613525,0.23052794207763672,1.587758,0.0015180110931396484,0.0001347064971923828
0.0004968643188476562,2.272989511489868,0.19622480081176757,0.450714,0.0015065670013427734,0.0001289844512939453


==> plots/flask_cdf/data/experiments-full/scenario-3/small/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00024318695068359375,0.10028648376464844,1.7438266001892089,1.75788,0.6616220474243164,0.00018310546875
0.0001163482666015625,0.08772611618041992,1.3839779883728027,1.750564,1.4429700374603271,0.0003008842468261719
7.2479248046875e-05,1.2632594108581543,1.2893066719818116,1.85062,0.2644016742706299,0.00018835067749023438
0.00011610984802246094,0.22127270698547363,1.252594453109741,2.738786,0.45869922637939453,0.0001723766326904297
0.00011777877807617188,0.5768477916717529,1.8974773637390137,1.744715,0.49295592308044434,0.0002460479736328125
0.00011968612670898438,1.4758775234222412,1.3627289327697754,1.835817,0.020215511322021484,0.031678199768066406
7.82012939453125e-05,0.24798154830932617,2.709475211044311,1.238679,0.5224757194519043,0.00013566017150878906
7.128715515136719e-05,2.5977680683135986,0.5735025623016357,1.240957,0.33033275604248047,0.00016164779663085938
7.653236389160156e-05,1.4751253128051758,1.7723531724243164,1.484972,0.028743982315063477,0.00013399124145507812
7.295608520507812e-05,2.5960793495178223,1.6213922365570068,0.732785,0.004056692123413086,0.00045371055603027344
0.00010156631469726562,1.2580654621124268,1.967620996032715,1.520789,0.20226192474365234,0.00014519691467285156
0.0001049041748046875,2.3210043907165527,1.8940018753967285,0.742704,0.0204315185546875,0.013886690139770508
0.00010466575622558594,4.921839237213135,0.16839979917907716,0.437351,0.003911495208740234,0.0002582073211669922
8.487701416015625e-05,2.364380359649658,1.5256462000274658,1.66941,0.20111846923828125,0.0047855377197265625
9.322166442871094e-05,3.2127902507781982,1.4411851978912353,1.110611,0.014968395233154297,0.000278472900390625
8.487701416015625e-05,1.4405040740966797,2.905466241821289,0.792816,0.622713565826416,0.012231588363647461
0.00014328956604003906,3.0075767040252686,1.903918727355957,0.864244,0.037221670150756836,0.00024175643920898438
0.0001437664031982422,4.659187316894531,0.23213249160766602,0.82448,0.22800564765930176,0.000247955322265625
7.2479248046875e-05,3.5827243328094482,1.5007692758789064,0.926576,0.011086702346801758,0.0001499652862548828
0.000240325927734375,3.906352996826172,0.7167850538024902,1.190874,0.2290189266204834,0.025782108306884766
0.00019669532775878906,4.92831826210022,1.182769385131836,0.919516,0.00531458854675293,0.00015401840209960938
0.0001666545867919922,5.554491281509399,0.273157257522583,0.812461,0.7805016040802002,0.003164529800415039
0.00023937225341796875,2.3453476428985596,1.0502038371429443,1.053714,0.4051032066345215,0.002342700958251953
0.0001876354217529297,1.7922451496124268,0.39802192623901367,1.026397,0.20348143577575684,0.00015234947204589844
0.00012421607971191406,2.139355421066284,0.7126223945617676,0.8225,0.19922661781311035,0.00017189979553222656
0.00014781951904296875,6.40238356590271,0.5915475403442383,1.527636,0.002930164337158203,0.0003209114074707031
9.393692016601562e-05,1.2606709003448486,1.3669647658081054,0.995503,0.0091552734375,0.00012731552124023438
0.000164031982421875,2.413994073867798,0.573124372253418,0.927115,0.019306421279907227,9.393692016601562e-05
0.0001614093780517578,2.223478078842163,0.9529510980682373,0.966117,0.36080074310302734,0.0003972053527832031
0.00019884109497070312,2.708181858062744,0.15854809849548335,0.754797,0.03224539756774902,0.17308712005615234
0.00016927719116210938,2.2485365867614746,0.9769124582214356,0.892983,0.3269774913787842,0.0002570152282714844
0.00016498565673828125,2.7026870250701904,1.2448092207336425,0.940185,0.0184934139251709,0.0001494884490966797
0.00013446807861328125,2.5760247707366943,0.5245688977508545,0.914822,0.013164043426513672,0.00011134147644042969
9.608268737792969e-05,2.0551397800445557,1.3153200018310547,0.89676,0.007626533508300781,0.004664897918701172
0.00023984909057617188,3.641162872314453,0.20024445605468744,1.092648,0.19341564178466797,0.0002846717834472656
0.00015997886657714844,2.1134769916534424,0.9624019029083253,1.154556,0.0012729167938232422,0.00014328956604003906
0.0001742839813232422,2.6838033199310303,0.7120290880432129,0.995901,0.22310400009155273,0.00011706352233886719
0.0001964569091796875,2.733297824859619,0.8752584844360352,1.189249,0.028887271881103516,0.025778532028198242
0.00013256072998046875,2.0735552310943604,0.31522771861267085,0.834003,0.40315794944763184,0.00012755393981933594
0.00010561943054199219,2.4192821979522705,0.2157290217285156,0.796787,0.8759357929229736,0.0002963542938232422
0.00019407272338867188,2.4100935459136963,0.21818009591674803,0.817319,0.7089624404907227,0.0002932548522949219
8.320808410644531e-05,1.342714786529541,0.2181179043731689,0.702879,0.015263557434082031,0.00017023086547851562
0.00022172927856445312,3.0625998973846436,0.3982307799682616,1.111614,0.027736663818359375,0.0002663135528564453
8.320808410644531e-05,1.5594747066497803,0.7028540760498048,0.387827,0.24547052383422852,0.0001857280731201172
0.0001976490020751953,2.069969654083252,0.8432176035461425,1.104594,0.5157709121704102,0.00020265579223632812
0.00013756752014160156,2.7970292568206787,1.7443169030914307,1.115724,0.15721917152404785,0.14672422409057617
0.00015974044799804688,1.7746913433074951,0.767741375366211,1.130534,0.17957711219787598,0.0003237724304199219
0.0002186298370361328,2.3267745971679688,0.9431225437469481,1.655593,0.6472766399383545,0.0001671314239501953
9.870529174804688e-05,2.537973165512085,0.33710828672790527,0.981186,0.2420344352722168,0.10422849655151367
0.00011610984802246094,1.964254379272461,0.7666812231750488,1.305253,0.7575736045837402,0.0003020763397216797
0.00023102760314941406,3.0696887969970703,0.34123755783081045,1.54706,0.9382486343383789,0.00012111663818359375
0.00021457672119140625,2.101374387741089,0.7521924895935058,0.974257,1.133817195892334,0.000286102294921875
0.0001723766326904297,3.5953783988952637,1.311030720062256,1.15193,0.03542184829711914,0.00025916099548339844
0.000102996826171875,2.886195182800293,1.1176739483795166,1.385729,0.012725353240966797,0.0001544952392578125
0.0002486705780029297,3.2317311763763428,0.6104219926757812,1.166258,0.008579254150390625,0.00010466575622558594
0.00010991096496582031,2.4393787384033203,0.4004197972717285,0.979206,0.004714488983154297,0.00021219253540039062
0.00013327598571777344,3.3999078273773193,0.477152257675171,1.714681,0.03490591049194336,0.0001246929168701172
0.0001423358917236328,4.361729621887207,0.22250857604980467,0.844735,0.1262974739074707,0.0002415180206298828
0.00019240379333496094,3.638373613357544,0.3738722284088136,2.170924,0.18135404586791992,0.00022864341735839844
0.00010943412780761719,3.388533592224121,1.1532068796081543,1.199408,0.02058863639831543,0.0005230903625488281
0.0002167224884033203,2.3640987873077393,1.1181233070831298,1.381752,0.18209314346313477,0.00030112266540527344
0.00034332275390625,2.3666255474090576,0.3322080228729247,1.031608,0.5436787605285645,0.00019550323486328125
0.000274658203125,3.622987747192383,1.6099275720367432,1.006049,0.6847028732299805,0.00017452239990234375
8.153915405273438e-05,4.641949892044067,0.17287833398437502,0.773014,0.0026111602783203125,0.00011920928955078125
0.00023698806762695312,4.9701316356658936,0.2582521481323242,0.50527,0.043927669525146484,0.0002605915069580078
0.0001380443572998047,4.04726243019104,0.3303614695892334,0.804114,0.17559170722961426,0.00012612342834472656
6.866455078125e-05,3.4474129676818848,0.9567649068603516,1.212724,0.5717778205871582,0.0002532005310058594
0.00021409988403320312,4.705381393432617,0.895385663345337,1.260897,0.8953616619110107,0.0002923011779785156
9.72747802734375e-05,2.146271228790283,1.5965411632080078,1.076648,0.8910634517669678,0.0006213188171386719
0.00012087821960449219,4.466958045959473,0.347102822845459,0.993532,1.7634358406066895,0.0002295970916748047
0.0002460479736328125,2.086383104324341,0.44345483724975576,1.248876,0.7059164047241211,0.00014472007751464844
0.00020956993103027344,3.065950393676758,0.9849952556152344,1.436998,0.023511648178100586,0.0001964569091796875
0.00010466575622558594,2.338792085647583,1.6274944553070068,0.780882,0.027744531631469727,0.00014352798461914062
0.00024127960205078125,3.134428024291992,0.8122809153442383,1.515887,0.6767134666442871,0.00012969970703125
0.0004410743713378906,3.923069477081299,1.5974638683776856,1.403352,0.21657490730285645,0.0002677440643310547
0.00014925003051757812,2.355323076248169,0.9898769907531739,1.429744,0.04894304275512695,0.0023190975189208984
0.0001285076141357422,3.0202648639678955,1.1212278467712402,0.664544,0.011104106903076172,0.00012683868408203125
7.915496826171875e-05,2.1447510719299316,0.5976744726867675,2.100778,0.06211376190185547,0.0002598762512207031
9.036064147949219e-05,4.218394994735718,1.5221966947937011,0.973435,0.05106210708618164,0.0001277923583984375
0.00017690658569335938,3.6295719146728516,1.3653304511413573,0.766814,0.24552321434020996,0.00025916099548339844
0.00021266937255859375,2.724186658859253,0.8332202061920166,1.290422,0.24051642417907715,0.014284133911132812
0.00023245811462402344,4.596037149429321,1.0713469852752686,1.421093,0.2626173496246338,0.0014400482177734375
0.00013828277587890625,2.7465341091156006,0.698468632232666,0.764638,0.23580598831176758,0.1437664031982422
0.00010728836059570312,3.2128050327301025,0.7955909122314453,1.165791,0.018942832946777344,0.0002810955047607422
0.00012993812561035156,2.9529569149017334,0.8933386753082275,1.024575,0.15945076942443848,0.009458541870117188
0.0002295970916748047,2.679278612136841,1.1086199378356933,1.153764,0.04645657539367676,0.0003058910369873047
0.00026106834411621094,3.4650676250457764,0.7142383536071777,1.425278,1.071486473083496,0.0005736351013183594
0.00017547607421875,3.0074214935302734,0.23858340380859366,1.126918,0.9187295436859131,0.0002231597900390625
0.00019049644470214844,2.409782886505127,0.8151299284667968,1.225653,0.01420450210571289,0.00018525123596191406
0.0001266002655029297,2.9953136444091797,0.6709984600830079,1.110345,0.017343759536743164,0.0001785755157470703
0.0002777576446533203,1.4299535751342773,0.48779329252624515,1.507296,0.0576934814453125,0.0001614093780517578
0.0001499652862548828,4.20340895652771,0.9105844781341552,1.343806,0.21422195434570312,0.14907217025756836
8.296966552734375e-05,2.171984910964966,0.19666056491088857,1.288763,0.1366260051727295,0.0002422332763671875
0.00015044212341308594,3.0623867511749268,0.16213574218750004,0.905125,0.002068042755126953,0.0001316070556640625
0.0001354217529296875,2.3884735107421875,0.8740639812927247,1.085227,0.010565042495727539,0.00011730194091796875
0.00014162063598632812,3.2584612369537354,0.34291603578186036,0.728564,0.007464885711669922,0.5347423553466797
0.0001239776611328125,1.8655831813812256,0.1460814382324218,1.090899,0.02683854103088379,0.00019121170043945312
0.00031065940856933594,3.345032215118408,1.1142813518981933,1.626252,0.002974271774291992,0.00012731552124023438
0.00015425682067871094,3.9014360904693604,1.6895088015289308,0.923828,0.4986226558685303,0.0002243518829345703
0.0002353191375732422,2.581928014755249,0.763406696899414,1.004242,0.17890501022338867,0.0003223419189453125
0.0002193450927734375,2.802393674850464,0.8828940344848633,0.777946,0.8557131290435791,0.00028252601623535156
0.0001404285430908203,1.4441118240356445,0.9635787396850586,1.146131,0.7978963851928711,0.00014901161193847656
0.00023436546325683594,2.9430136680603027,0.6294350395965577,0.925545,0.8219265937805176,0.00031375885009765625
0.0002315044403076172,2.1936886310577393,0.556676428604126,0.81095,0.621166467666626,0.0003349781036376953
0.00011658668518066406,1.8733646869659424,0.3910331983337403,1.035974,0.19186925888061523,0.20651865005493164
0.0001049041748046875,3.7235255241394043,0.9162775030517578,1.45021,0.584282398223877,0.014435768127441406
0.00011849403381347656,2.4435994625091553,0.5888127948303222,0.997623,0.3705434799194336,0.02669978141784668
0.00011157989501953125,1.8536880016326904,0.6423744628753663,1.756141,0.026639938354492188,0.00013327598571777344
0.00016188621520996094,3.063678503036499,0.22360128810119628,0.956878,0.008996725082397461,0.004193782806396484
0.0002465248107910156,3.030958414077759,0.7869436805419922,0.619457,0.008437395095825195,0.00012540817260742188
0.0002105236053466797,3.09315824508667,1.0267548301086427,0.997839,0.43829870223999023,0.00025272369384765625
0.00012350082397460938,1.6840646266937256,1.1996972372741699,1.402128,0.05451059341430664,0.0001697540283203125
0.0001456737518310547,2.67242169380188,1.3851581876220702,1.001181,0.3047354221343994,0.0002884864807128906
0.00010085105895996094,3.4927637577056885,0.7579347983398438,0.943321,0.17417120933532715,0.0001201629638671875
0.00012826919555664062,3.016310214996338,0.4906321052551269,0.738975,0.027973175048828125,0.00019669532775878906
0.00012755393981933594,3.696197509765625,0.5291341311645508,1.120155,0.015957117080688477,0.00020194053649902344
0.0002551078796386719,2.823326587677002,0.5374868161315918,0.801563,0.30367517471313477,0.00014543533325195312
9.846687316894531e-05,3.585916519165039,0.31335921005249023,1.35846,0.30283236503601074,0.00020599365234375
0.0001537799835205078,2.731718063354492,0.29352161787414555,0.773191,0.017584562301635742,0.0002224445343017578
9.226799011230469e-05,3.5614843368530273,0.7218908831634522,0.919596,0.010229825973510742,0.00013899803161621094
0.00015497207641601562,3.725817918777466,0.32807689900207526,1.504152,0.016158580780029297,0.0002472400665283203
0.0001533031463623047,2.485851287841797,0.7340940328826905,0.663051,0.0017392635345458984,0.00013208389282226562
0.0001876354217529297,3.0607833862304688,0.4391047098083496,0.989333,0.6627681255340576,0.007786989212036133
0.00022602081298828125,1.9169557094573975,0.7904253993682862,1.317032,0.9477407932281494,0.00019407272338867188
0.00011968612670898438,1.2126233577728271,0.5681376698913574,1.180706,0.35590529441833496,0.00019478797912597656
0.00017905235290527344,2.586980104446411,0.8454336526947022,0.856417,0.23374128341674805,0.00031495094299316406
0.00018930435180664062,1.7126660346984863,0.7236110127105713,0.922536,0.8348946571350098,0.029368162155151367
0.00026345252990722656,0.8720340728759766,1.8505165469055176,0.679662,0.0028312206268310547,0.00019502639770507812
0.00021886825561523438,2.0596442222595215,0.9915758307495117,1.344746,0.039383888244628906,0.0003285408020019531
8.249282836914062e-05,1.4247145652770996,1.6714169345703125,1.321091,0.05112814903259277,0.00031065940856933594
0.00034427642822265625,3.770632743835449,1.210547154067993,0.751926,0.008520841598510742,0.00013971328735351562
8.344650268554688e-05,1.4154362678527832,1.2849278623504639,1.700083,0.06311726570129395,0.0001800060272216797
0.00010037422180175781,2.3001534938812256,0.2767910660095214,1.128068,0.05409884452819824,0.0001842975616455078
0.00013637542724609375,4.540165185928345,0.554747332901001,0.735456,0.13949894905090332,0.0001227855682373047
8.463859558105469e-05,2.137223243713379,1.1216761131896973,1.287361,0.1874091625213623,0.13970017433166504
0.0001533031463623047,2.9198079109191895,1.0739491594696045,0.80166,0.32750797271728516,0.0001468658447265625
0.0002124309539794922,3.0930023193359375,0.7012238556060791,0.692209,0.0030133724212646484,0.32888078689575195
0.0001423358917236328,2.5499839782714844,1.261333930038452,0.656276,0.5652306079864502,0.0002410411834716797
0.00017118453979492188,3.200169086456299,0.2919022165374756,1.089367,0.004826784133911133,0.0001270771026611328
8.177757263183594e-05,4.094774007797241,0.5566403835754394,0.846627,0.17847418785095215,0.00033402442932128906
0.00024271011352539062,2.7734413146972656,0.38959453929138177,1.085768,0.020493030548095703,0.0001780986785888672
0.0001354217529296875,4.290990591049194,0.4728507809753417,1.147388,0.02013540267944336,0.0002715587615966797
0.0004527568817138672,3.0940282344818115,0.5743565181427002,1.488982,0.04928016662597656,0.00027060508728027344
0.00013017654418945312,3.6854851245880127,0.8525389208068848,1.021876,0.37430500984191895,0.00024175643920898438
0.0001342296600341797,2.976677656173706,0.938369756149292,0.980376,0.1678755283355713,0.00019884109497070312
0.00028514862060546875,2.1624670028686523,1.486500427078247,0.803351,0.34769487380981445,0.00026798248291015625
0.00018858909606933594,3.1945738792419434,0.23075355482482907,0.769796,0.5596151351928711,0.14367914199829102
0.00011372566223144531,2.03426456451416,0.6917793826446533,0.771389,0.16905713081359863,0.005402565002441406
0.00020265579223632812,2.2946174144744873,0.5581265564880371,0.776729,0.29709315299987793,0.016147136688232422
0.00010752677917480469,3.864372491836548,0.9854765063934326,0.774307,0.31712913513183594,0.0002148151397705078
0.00023937225341796875,1.9365816116333008,0.557245044128418,0.900758,0.01856088638305664,0.27486610412597656
0.0001285076141357422,2.4346070289611816,0.356611720336914,0.666286,0.003564119338989258,0.00012636184692382812
0.0001537799835205078,2.5776185989379883,0.6647936281280518,1.467692,0.4578378200531006,0.000804901123046875
0.0001537799835205078,3.5685811042785645,0.15263531373596195,1.200089,0.4515705108642578,0.0001232624053955078
0.00014972686767578125,2.963334560394287,0.8072172596740723,1.03697,0.11221170425415039,0.00017213821411132812
0.00018215179443359375,2.4106059074401855,1.5218983523864746,1.361648,0.1614079475402832,0.00010156631469726562
0.000110626220703125,2.221876382827759,0.7598164321289063,0.869189,0.17821907997131348,0.00016236305236816406
7.2479248046875e-05,2.7040677070617676,0.5992584380035401,0.861212,0.012976884841918945,0.00014591217041015625
0.00010466575622558594,2.2528247833251953,0.6402024723510742,1.287077,0.0135040283203125,0.00020766258239746094
0.00015974044799804688,2.4347875118255615,0.4800514686431885,1.333391,0.47502946853637695,0.0003192424774169922
8.749961853027344e-05,3.138960123062134,0.15213675779724123,1.251231,0.008556365966796875,0.0001556873321533203
9.107589721679688e-05,2.679030656814575,0.8921738689422607,0.968825,0.14301323890686035,0.00012230873107910156
0.0001270771026611328,3.2978458404541016,0.551618886138916,0.700123,0.16414117813110352,0.0001220703125
7.319450378417969e-05,2.523589611053467,0.7072215406646728,0.942826,0.30541515350341797,0.00026416778564453125
0.00022649765014648438,3.155153274536133,0.6638987495880126,0.718852,0.13849568367004395,0.000156402587890625
0.0001556873321533203,2.8183085918426514,0.6754068861694336,0.838203,0.5098578929901123,0.20305848121643066
0.00030612945556640625,3.1076736450195312,0.9354576156311035,0.696457,0.016643047332763672,0.00017547607421875
0.0001666545867919922,2.537269115447998,0.14967444979858402,0.929028,1.2920751571655273,0.01486968994140625
0.0001850128173828125,3.09157133102417,0.6789268604736327,1.669952,0.35572004318237305,0.00013589859008789062
0.0002200603485107422,4.768248558044434,0.7916144050445557,1.038916,0.17831850051879883,0.010457515716552734
0.00010085105895996094,3.0419869422912598,0.7467058861999512,1.278772,0.03720355033874512,0.00034332275390625
0.00014925003051757812,3.0431394577026367,0.46909996797180176,1.216059,0.593315839767456,0.00031876564025878906
0.00024509429931640625,3.2084290981292725,1.4354736724243164,0.829664,0.025127649307250977,0.0001468658447265625
0.00015783309936523438,3.881561756134033,0.8582426427612305,0.980574,0.012848854064941406,0.00017333030700683594
0.00011396408081054688,2.5339527130126953,1.1000479766235352,1.496564,0.008801698684692383,0.000152587890625
0.00013518333435058594,3.716400146484375,0.38491687835693367,1.027985,0.1719038486480713,0.000171661376953125
0.00019240379333496094,3.2252843379974365,0.7027352038574218,0.700505,0.8504467010498047,0.00023674964904785156
0.00011873245239257812,2.755425214767456,1.1665799364471436,1.758935,0.46537303924560547,0.0002970695495605469
0.0001494884490966797,2.579733371734619,0.6969729084777831,1.054645,0.6452491283416748,0.17518973350524902
0.00016021728515625,2.623584747314453,0.6332680437469482,1.94201,0.3260676860809326,0.0002582073211669922
7.843971252441406e-05,2.860405445098877,0.7447856224365235,1.189943,0.33452439308166504,0.00010132789611816406
0.000102996826171875,2.2369673252105713,1.24515286289978,0.844107,0.0070514678955078125,0.0002574920654296875
9.942054748535156e-05,3.2268660068511963,1.1094459174194335,1.541371,0.04389810562133789,0.0001373291015625
0.0002105236053466797,3.384298086166382,1.2745702248840332,0.993222,0.5723268985748291,0.00016069412231445312
0.0001595020294189453,3.371779680252075,1.7929093662719726,0.865577,0.19547271728515625,0.00018930435180664062
0.00023102760314941406,3.647951602935791,1.0949605826416016,1.363896,0.5132439136505127,0.00012755393981933594
0.00010728836059570312,2.714456796646118,0.542000579864502,1.102493,0.02707982063293457,0.00020575523376464844
0.00021839141845703125,3.9794583320617676,1.4511582813568116,1.325243,0.03213858604431152,0.0001780986785888672
0.00012874603271484375,3.1041603088378906,0.5388467403106689,1.079782,0.5894420146942139,0.00028252601623535156
5.841255187988281e-05,3.302896499633789,0.5417859420471192,1.139632,0.01631760597229004,0.30698251724243164
0.0002894401550292969,4.308499097824097,1.4275129245300293,1.082298,0.36969614028930664,0.000156402587890625
0.00033283233642578125,3.313190221786499,0.5215842138214112,0.944058,0.21531343460083008,0.0005276203155517578
0.00011014938354492188,4.078841209411621,1.9080309249725342,0.945741,0.5967140197753906,0.00013828277587890625
0.0001068115234375,3.42665958404541,0.7169747573547364,0.764307,0.041455745697021484,0.00013589859008789062
0.0002338886260986328,3.8917388916015625,0.9030931224670411,1.113816,0.04497551918029785,0.0001659393310546875
0.0001163482666015625,5.458747625350952,0.9580054046020507,1.294189,0.039351701736450195,0.00031566619873046875
0.00016450881958007812,3.406608819961548,0.8911237835540771,1.247586,0.528548002243042,0.0004811286926269531
0.00017213821411132812,2.2458629608154297,0.5790293508758545,0.920176,0.01336526870727539,0.004237174987792969
0.0001399517059326172,4.394286632537842,1.7418121821289063,1.102037,0.1868138313293457,0.00022983551025390625
0.00031828880310058594,2.1825027465820312,1.1402545751037598,1.699706,0.4111900329589844,0.004128217697143555
9.989738464355469e-05,3.4236788749694824,1.705213089477539,1.560513,0.14537453651428223,0.00020956993103027344
0.00017499923706054688,3.417248487472534,0.5183250749053956,1.783556,0.004917144775390625,0.0034050941467285156
0.00021529197692871094,3.5763111114501953,0.9146007876281739,1.199112,0.16637301445007324,0.0001456737518310547
0.00022482872009277344,2.6996841430664062,0.9284660101165771,1.349526,0.16126060485839844,0.00022721290588378906
7.963180541992188e-05,2.9097483158111572,0.5561774540863038,1.127479,0.1545429229736328,0.00021195411682128906
0.0002627372741699219,3.4271726608276367,0.7655286811218263,1.522614,0.17383337020874023,0.0001819133758544922
0.0001304149627685547,2.2847392559051514,1.6685924015045166,0.988375,0.3350648880004883,0.0068891048431396484
8.916854858398438e-05,5.1446123123168945,1.9053049723205566,1.705419,0.01493382453918457,0.03362560272216797
0.00016498565673828125,3.4716989994049072,1.6621332208709716,1.545017,0.011466264724731445,0.03466796875
0.0001800060272216797,2.307677984237671,0.4155888798065186,1.514168,0.03079843521118164,0.0001494884490966797
0.00014472007751464844,3.090540647506714,0.4344416909179687,1.507079,0.015485525131225586,0.00013256072998046875
0.0001125335693359375,3.8657519817352295,0.773206240158081,0.77827,0.4426231384277344,0.00013756752014160156
0.0002224445343017578,3.975933790206909,0.21659395153808592,1.077647,0.005171298980712891,0.00011396408081054688
0.00015974044799804688,3.8665499687194824,1.189158330886841,0.770882,0.02998661994934082,0.0001595020294189453
0.0002167224884033203,3.520916223526001,0.7748247159729005,1.582199,0.386216402053833,0.00023698806762695312
0.00014638900756835938,3.0688514709472656,0.1730486615905762,1.003949,0.014536142349243164,0.0001342296600341797
0.000133514404296875,3.0654709339141846,0.8700208095245361,0.868357,0.021052122116088867,0.0001437664031982422
0.0002117156982421875,1.5294175148010254,1.0608863116455078,0.69763,0.005026340484619141,9.72747802734375e-05
0.00013399124145507812,2.3129003047943115,0.8187771342620849,1.222614,0.3108541965484619,0.00019240379333496094
0.00022339820861816406,2.4928925037384033,0.7843143775329591,1.003464,0.1604170799255371,0.00024819374084472656
9.584426879882812e-05,2.4247829914093018,0.6989798557281495,0.773175,0.006907224655151367,0.0007297992706298828
0.00014495849609375,2.008247137069702,0.7835370341339112,0.959571,0.12946677207946777,0.0001842975616455078
0.00022792816162109375,1.9838948249816895,0.48280523596191405,0.889946,0.03539443016052246,0.6304490566253662
0.00011968612670898438,1.953775405883789,0.16106651300048824,1.090014,0.6417355537414551,0.10722851753234863
0.00014543533325195312,2.0488531589508057,0.317330404724121,1.419836,0.13994288444519043,0.0001506805419921875
0.00020742416381835938,2.0196049213409424,0.7787854935913086,1.080497,1.000781536102295,0.000225067138671875
0.00011730194091796875,1.9574146270751953,0.7293793574066162,0.653328,0.015075445175170898,0.0001087188720703125
0.00014781951904296875,2.1000754833221436,0.6212279503784179,1.268904,0.02910161018371582,0.00017309188842773438
0.0001239776611328125,2.0801398754119873,0.4543222550048829,1.058436,0.001911163330078125,0.00015854835510253906
0.00010132789611816406,3.131442070007324,1.047982536743164,0.733277,0.169327974319458,0.00030803680419921875
0.00016880035400390625,3.2108945846557617,0.9547955100860597,1.006641,0.16920042037963867,0.0001533031463623047
0.00011897087097167969,2.444026231765747,0.9290857322692871,1.7967,0.5072405338287354,0.0001728534698486328
0.00012826919555664062,2.5148327350616455,1.8672255629119872,0.872094,0.6839570999145508,0.0002732276916503906
0.00010824203491210938,2.9363839626312256,0.35954853517150875,0.935509,0.6862199306488037,0.00019121170043945312
8.487701416015625e-05,2.711360454559326,0.9899191172943115,0.640364,0.41013121604919434,0.0002346038818359375
0.00010514259338378906,2.553056001663208,0.33887955017089855,1.492425,0.2498326301574707,0.0002543926239013672
0.00013971328735351562,2.40936279296875,1.155002453414917,1.080058,0.3727085590362549,0.030179738998413086
0.000164031982421875,2.317451238632202,0.4544747866821288,1.47883,0.12043380737304688,0.00013136863708496094
0.0001232624053955078,2.738994836807251,0.5550133260192871,0.793331,0.6015956401824951,0.0001537799835205078
0.00021910667419433594,1.5532896518707275,1.6379292951660156,0.899367,0.006831645965576172,0.00011038780212402344
0.00016260147094726562,3.4866058826446533,1.2098710659942626,0.735929,0.02408146858215332,0.0014133453369140625
0.00015664100646972656,2.2861247062683105,1.0748893357391358,1.475288,0.04910087585449219,0.023613452911376953
0.00014352798461914062,1.8698508739471436,0.5024539518127442,1.336099,0.2155921459197998,0.00020837783813476562
0.00010800361633300781,3.3656392097473145,0.4318216740417481,0.852945,0.3633840084075928,0.00021457672119140625
0.00018835067749023438,3.894932985305786,0.8129367205810547,0.78928,0.49532485008239746,0.00029087066650390625
0.00016427040100097656,3.0790045261383057,0.5353476214447022,1.091796,0.8555483818054199,0.00011706352233886719
0.0002224445343017578,3.0801985263824463,0.39841560609436044,1.040374,0.016301870346069336,0.003711700439453125
0.0003821849822998047,2.247248411178589,0.8689144894104004,0.942577,0.6748967170715332,0.00014662742614746094
0.00019621849060058594,2.1892879009246826,0.9873862535247804,1.121649,0.6568377017974854,0.00018143653869628906
0.0001270771026611328,3.3045949935913086,0.3852388613433837,1.067503,0.19743132591247559,0.00032901763916015625
0.00013518333435058594,3.863067865371704,0.8520123836212159,1.084682,0.3509690761566162,0.0002620220184326172
0.00020384788513183594,2.8995285034179688,0.9787780399932862,0.683611,0.6226198673248291,0.007032155990600586
0.00016164779663085938,2.34049654006958,1.0515567027282715,0.88913,0.3545494079589844,0.6314582824707031
0.00011086463928222656,1.7075238227844238,0.1972397651214599,0.960698,0.8855874538421631,0.00032138824462890625
0.00012350082397460938,1.8822519779205322,0.956384336593628,1.097972,0.8950710296630859,0.00011277198791503906
0.00016045570373535156,3.1168155670166016,2.0765325479278562,1.773099,0.024591684341430664,0.0001552104949951172
0.00014257431030273438,1.8616158962249756,0.4197422042999268,1.780584,0.010079622268676758,0.004363298416137695
0.0002720355987548828,3.850175380706787,0.7472623022003173,1.400608,0.07017064094543457,0.0011675357818603516
8.726119995117188e-05,2.5537023544311523,0.3994940971679688,1.169468,0.3935871124267578,0.0038843154907226562
0.0003101825714111328,2.5732975006103516,1.5288705834960936,0.91854,0.004861593246459961,0.00023937225341796875
0.00032591819763183594,2.5145905017852783,0.6972532266693114,1.436692,0.16341686248779297,0.00022149085998535156
7.2479248046875e-05,1.6244938373565674,1.0065663895568848,0.910329,0.22036433219909668,0.0002803802490234375
0.00011181831359863281,1.4897923469543457,0.6426695972290037,2.098466,0.21810412406921387,0.0001010894775390625
0.0001304149627685547,2.3022260665893555,1.2058361851196289,0.894827,0.511723518371582,0.0001971721649169922
0.00018906593322753906,2.0569345951080322,0.9105662916870116,1.242528,1.0722405910491943,0.00021076202392578125
9.560585021972656e-05,2.6533396244049072,0.5363274895019532,1.232643,0.3727915287017822,0.00020742416381835938
0.00010132789611816406,2.6554415225982666,0.7550378801116944,1.012149,0.5159163475036621,0.20035982131958008
0.00021839141845703125,3.5849595069885254,0.7262877332305908,1.06084,0.16789865493774414,0.00012922286987304688
0.00014257431030273438,2.820037364959717,1.3993754823760987,1.082792,0.13953280448913574,0.0002307891845703125
0.00013208389282226562,3.6313536167144775,0.5803325684356689,0.72897,0.5208494663238525,0.0002703666687011719
7.796287536621094e-05,3.1105618476867676,0.549559297027588,1.44606,0.3696780204772949,0.21521687507629395
7.557868957519531e-05,3.1437933444976807,1.1973446246643067,1.119373,0.5563042163848877,0.0002868175506591797
0.0002129077911376953,3.7521324157714844,0.7135835092773437,0.745851,0.02988600730895996,0.7081632614135742
8.130073547363281e-05,3.3528497219085693,0.34840262065124517,0.751423,1.0608694553375244,0.0001742839813232422
8.96453857421875e-05,4.171207666397095,1.3607934785766602,0.971933,0.01461648941040039,0.00011467933654785156
0.0001239776611328125,3.9436886310577393,0.5276730876617433,1.250657,0.01876974105834961,0.008591175079345703
0.00018072128295898438,4.00235652923584,1.0172610338745116,0.859344,0.01480245590209961,0.0001461505889892578
0.00010251998901367188,3.683903217315674,0.5344568418426512,2.115883,0.017475366592407227,0.0001354217529296875
0.0003044605255126953,3.26289963722229,0.9341431069488526,1.141638,0.013247966766357422,0.00015354156494140625
0.00013899803161621094,2.3898801803588867,1.037354947479248,1.006567,0.15780973434448242,0.00026416778564453125
0.00010228157043457031,2.7387897968292236,0.7714199988555908,1.830405,0.18226122856140137,0.1622612476348877
0.0001494884490966797,4.588029384613037,0.3716964772033693,2.067595,0.021953582763671875,0.20076417922973633
0.0001468658447265625,2.046083927154541,0.97328728855896,0.760212,0.009511232376098633,0.00016641616821289062
0.00010085105895996094,3.2306907176971436,1.3726405388031007,1.647209,0.018155813217163086,0.00017070770263671875
0.0001804828643798828,3.012531280517578,0.17456325900268554,0.955403,0.01451873779296875,0.00022149085998535156
0.00011372566223144531,3.60101056098938,0.8532690749511719,0.888289,0.014834403991699219,0.008550882339477539
5.53131103515625e-05,2.7476425170898438,0.20376825622558592,0.799335,0.0017743110656738281,0.00013518333435058594
0.00011777877807617188,3.1778135299682617,0.15107264088439942,1.004737,0.0048258304595947266,0.0053980350494384766
9.799003601074219e-05,2.9683244228363037,0.19969509614562986,0.690439,0.0016644001007080078,0.0001659393310546875
0.0002384185791015625,3.767733573913574,0.37246230616760256,0.630748,0.0014111995697021484,0.00013113021850585938
0.00015926361083984375,3.26045823097229,0.16465540068054196,0.640626,0.0017199516296386719,0.0001392364501953125


==> plots/flask_cdf/data/experiments-full/scenario-3/small/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00011563301086425781,0.20140433311462402,4.07173677923584,2.512651,0.09988141059875488,0.015929222106933594
0.00021076202392578125,0.2078566551208496,2.0082814638061524,3.424083,2.1201019287109375,0.00019621849060058594
0.00011229515075683594,0.15581154823303223,2.001249049057007,4.701561,0.8479087352752686,0.0031173229217529297
8.106231689453125e-05,0.20926403999328613,4.047106593231201,2.951821,1.0321638584136963,0.00038814544677734375
0.00015354156494140625,0.26236748695373535,1.8135875430145263,1.203421,0.32762813568115234,0.4720597267150879
7.557868957519531e-05,0.1974194049835205,4.543934672058105,2.672537,2.7280852794647217,0.00013709068298339844
9.131431579589844e-05,0.20778656005859375,7.8802292112731935,2.063185,1.5221142768859863,0.00015473365783691406
7.510185241699219e-05,0.18070530891418457,6.867746698272705,2.418337,1.2970218658447266,0.0002772808074951172
8.58306884765625e-05,0.225555419921875,5.833261771133423,1.865797,0.8188819885253906,0.029654502868652344
7.343292236328125e-05,0.17335295677185059,4.8433528244018555,4.0088,2.764662504196167,0.0002560615539550781
8.726119995117188e-05,0.2257990837097168,3.979964040435791,3.620136,1.3236830234527588,0.00020051002502441406
7.963180541992188e-05,0.19476914405822754,5.328552838790894,6.150612,0.7103993892669678,0.00021791458129882812
0.00010204315185546875,0.16245269775390625,7.938160743835449,2.894972,1.356466293334961,0.00020813941955566406
0.00010395050048828125,0.2292494773864746,5.05963541734314,4.506824,2.825732946395874,0.00028514862060546875
7.033348083496094e-05,0.24271035194396973,4.006613705673217,3.485585,0.836618185043335,0.7226150035858154
7.462501525878906e-05,0.22475218772888184,8.75696544406128,1.871803,1.7622721195220947,0.1215825080871582
8.249282836914062e-05,0.24165582656860352,3.140126093460083,2.939999,2.4261322021484375,0.0003161430358886719
0.00011539459228515625,0.20388197898864746,4.511262049804688,1.388564,0.8584160804748535,0.00020694732666015625
9.584426879882812e-05,0.2046222686767578,3.862487196304321,1.884673,0.1465742588043213,0.0002567768096923828
9.083747863769531e-05,0.2628488540649414,5.208529171875,1.366422,0.6224322319030762,0.0002734661102294922
0.0001456737518310547,0.21909570693969727,3.294946961639404,1.865102,1.6798210144042969,0.00012755393981933594
8.463859558105469e-05,0.2133326530456543,5.222800201782226,2.639041,1.0546174049377441,0.0002803802490234375
8.940696716308594e-05,0.2562897205352783,3.527923331954956,3.691247,1.7102675437927246,0.00024366378784179688
0.00010228157043457031,0.2612624168395996,2.9365939117736817,3.987393,1.393784761428833,0.0003025531768798828
0.0002570152282714844,0.14030694961547852,3.342189471221924,1.974099,0.003175020217895508,0.00026297569274902344
0.00019788742065429688,0.20332837104797363,4.268690527084351,2.928222,1.747145414352417,0.00020456314086914062
0.00017690658569335938,0.1482853889465332,1.5301480836029053,1.404113,1.0945451259613037,0.00023055076599121094
6.556510925292969e-05,0.26055431365966797,6.886219715469361,2.196857,0.011864900588989258,0.00010824203491210938
0.00013518333435058594,0.289827823638916,3.602601526412964,3.53634,0.7083582878112793,0.0003292560577392578
0.00014019012451171875,0.10155248641967773,3.425919861740112,3.227981,1.4709818363189697,0.0003066062927246094
0.00012087821960449219,0.22136926651000977,4.758607310546875,2.588286,1.1439323425292969,0.0001373291015625
0.00013589859008789062,0.24076557159423828,3.6767216220092775,2.79498,0.3089730739593506,0.00025343894958496094
9.5367431640625e-05,0.06613278388977051,2.2274627582702635,2.625484,1.6771702766418457,0.0002899169921875
0.00011110305786132812,0.21405291557312012,5.030548495986938,3.369747,3.7443454265594482,0.00018930435180664062
0.0001423358917236328,0.10425567626953125,1.5508552225494383,2.965285,2.45818829536438,0.00029087066650390625
9.179115295410156e-05,0.09337377548217773,2.1459431590881346,3.737566,0.2833094596862793,0.00025773048400878906
0.00012826919555664062,0.10056328773498535,2.0276528848419186,4.032199,0.8016188144683838,0.0002465248107910156
0.0002491474151611328,0.1466975212097168,4.252105213317871,5.111465,1.4870398044586182,0.0002906322479248047
0.000102996826171875,0.08054161071777344,4.818010979217529,1.178006,0.04794788360595703,0.0002002716064453125
9.965896606445312e-05,0.08269405364990234,5.19147343347168,0.850349,0.002942800521850586,0.00026416778564453125
0.0002238750457763672,0.10327672958374023,2.853880588409424,3.504278,0.042206525802612305,0.00016808509826660156
0.00010251998901367188,0.08032655715942383,2.2650414905548097,2.663375,1.4543678760528564,0.023211240768432617
0.00011992454528808594,0.08687067031860352,6.040713120910644,0.574053,0.007123231887817383,0.0003120899200439453
9.489059448242188e-05,0.1050269603729248,4.525198089920044,0.600114,0.010894775390625,0.0002391338348388672
0.00018262863159179688,7.278051376342773,4.575050438415527,0.545638,0.014795303344726562,0.00027871131896972656
0.00011658668518066406,0.12814664840698242,4.116751482803345,1.281568,0.05487489700317383,0.00024127960205078125
0.000118255615234375,0.11181092262268066,4.958183291519165,1.254637,0.01700592041015625,0.00028514862060546875
9.703636169433594e-05,0.10426187515258789,4.872130751495361,0.93987,0.01836395263671875,0.0002639293670654297
0.00010514259338378906,0.09762454032897949,5.005618773162841,0.920162,0.04180002212524414,0.00023245811462402344
0.00017118453979492188,0.10804367065429688,5.720990561233521,0.912464,0.3753328323364258,0.00043082237243652344
0.00010538101196289062,0.10223650932312012,1.7345156557922365,4.921937,0.3859889507293701,0.0002758502960205078
0.00014400482177734375,13.599672079086304,1.4380407731933593,0.390233,0.17688965797424316,0.0003342628479003906
0.00015306472778320312,8.863683938980103,1.3617335064544678,0.359286,0.1639246940612793,0.0003027915954589844
0.0001957416534423828,7.20068621635437,1.5999096416778564,0.317593,0.10867953300476074,0.00027489662170410156
0.00023245811462402344,4.595942735671997,1.7425420585784912,0.678709,0.1374063491821289,0.00020313262939453125
0.00017714500427246094,7.1985695362091064,1.2268639115753173,0.963731,0.8068528175354004,0.00030350685119628906
0.00016355514526367188,2.332547187805176,0.8419496982269287,0.551332,0.7332460880279541,0.00032019615173339844
0.00017261505126953125,5.813350439071655,1.1027064656524659,0.688297,0.517949104309082,0.000362396240234375
0.0002300739288330078,4.143619060516357,0.710972401763916,0.749998,0.3015563488006592,0.00024080276489257812
0.00018405914306640625,3.302464723587036,0.9592473807373046,0.793421,0.3050699234008789,0.0002491474151611328
0.00020241737365722656,7.714506149291992,1.4315446513214112,0.298746,0.4315066337585449,0.00022840499877929688
0.0001876354217529297,10.086699485778809,1.3551047059173584,0.622663,1.03208327293396,0.0003349781036376953
0.00022745132446289062,4.789362668991089,1.4232366640167236,0.728517,0.02045607566833496,0.00015592575073242188
0.00018787384033203125,4.899804592132568,2.018783060394287,0.327364,0.7266879081726074,0.0003581047058105469
0.0006856918334960938,3.522670030593872,1.3642486694030762,1.741582,1.3504846096038818,0.01873016357421875
0.00034546852111816406,4.930856943130493,2.6405203511657716,1.143306,0.46587514877319336,0.0004138946533203125
0.00012946128845214844,3.8305976390838623,1.8954455216674804,0.366772,0.022681713104248047,0.42107534408569336
8.535385131835938e-05,3.956130027770996,3.642094957366943,0.840809,0.44463515281677246,0.0002532005310058594
0.00018596649169921875,6.382242679595947,1.4963270628814698,0.817062,0.04212784767150879,0.0003104209899902344
0.00034618377685546875,6.0057806968688965,2.653526663421631,0.969926,0.001384735107421875,0.00017833709716796875
0.0002086162567138672,4.071600675582886,1.1317835100250244,2.196542,0.33817362785339355,0.548163652420044
0.00015473365783691406,6.4177775382995605,0.9643321316680908,0.880779,0.3007698059082031,0.0002510547637939453
0.00018215179443359375,4.7265284061431885,1.9131134025878906,1.337043,0.4114949703216553,0.0002524852752685547
0.0001418590545654297,5.288894176483154,1.4145763687286377,0.355534,0.43652892112731934,0.00019812583923339844
0.00019073486328125,6.111905097961426,1.345670742614746,0.903367,0.4652242660522461,0.0002338886260986328
0.00021314620971679688,4.415108680725098,1.3351846539916992,0.902306,0.020453929901123047,0.00011801719665527344
0.000152587890625,7.037339210510254,1.463927745437622,1.086025,0.01906561851501465,0.0003466606140136719
9.632110595703125e-05,4.156384706497192,1.6723031299591065,0.35195,0.16460275650024414,0.0002455711364746094
8.916854858398438e-05,3.2506275177001953,1.3893594983673097,1.06164,0.2974357604980469,0.0004177093505859375
0.00021982192993164062,4.376703500747681,1.4937048771209716,0.626043,0.18376541137695312,0.00025463104248046875
0.0002319812774658203,5.144327402114868,1.9802328017425537,1.106805,0.1247093677520752,0.0002715587615966797
0.0001888275146484375,3.667140245437622,1.194142565383911,0.443985,0.009244918823242188,0.00023221969604492188
0.00013184547424316406,4.086350917816162,1.8033864719848633,0.700227,0.31810760498046875,0.0003306865692138672
0.0009438991546630859,4.621124744415283,1.2132311440124512,1.573111,2.028733015060425,0.0003192424774169922
0.00017833709716796875,4.124757528305054,4.217814193252563,0.623796,0.1389317512512207,0.0002646446228027344
0.0001735687255859375,7.062147378921509,1.1635028992767333,0.369288,0.023019075393676758,0.0002570152282714844
0.00018072128295898438,5.0494704246521,2.5815514645233155,0.973461,0.017319440841674805,0.00022745132446289062
0.0002269744873046875,3.8502838611602783,1.4716377353057861,1.950639,0.49614477157592773,0.0002453327178955078
0.0002512931823730469,3.3919124603271484,2.283462070739746,0.835937,0.024735689163208008,0.007814645767211914
0.00013637542724609375,6.043539762496948,2.740633957473755,0.830683,0.06674909591674805,0.0003426074981689453
0.0001728534698486328,3.7652974128723145,0.4532669293060301,3.148261,0.6647775173187256,0.00043845176696777344
0.00016617774963378906,6.353975772857666,0.9554824118041992,0.37881,1.0951499938964844,0.0002906322479248047
0.00028896331787109375,4.159168720245361,1.6872500585174561,0.241515,0.01537942886352539,0.370236873626709
0.00011682510375976562,6.402311563491821,1.4315469544525146,1.230463,0.036490440368652344,0.0002033710479736328
0.00012421607971191406,6.433328628540039,1.922108568283081,1.749729,0.6356527805328369,0.00021767616271972656
0.0002760887145996094,7.236003637313843,1.3162985702209473,0.749782,0.8157250881195068,0.00025916099548339844
0.00015592575073242188,4.53846001625061,2.6700405999145507,1.177979,1.3006856441497803,0.0002665519714355469
0.000209808349609375,5.877078294754028,1.363349785369873,1.309631,0.1937251091003418,0.0002675056457519531
0.00017881393432617188,4.887560129165649,2.279063967514038,0.6187,0.34183764457702637,0.0002727508544921875
0.00017642974853515625,5.472843170166016,2.4081963312835692,0.862378,0.025934934616088867,0.00035834312438964844
0.00011467933654785156,6.29130220413208,2.47475559085083,0.801593,0.7367784976959229,0.000247955322265625
0.00027680397033691406,3.697016954421997,2.2923992535095215,0.966952,0.7370431423187256,0.16601037979125977
0.0001010894775390625,6.862792253494263,2.75774205607605,1.643458,0.5216381549835205,0.00025725364685058594
0.0001347064971923828,5.1224870681762695,0.938450455169678,2.713395,0.38434362411499023,0.0008823871612548828
0.0001227855682373047,5.626081228256226,1.2949950514984132,2.12288,0.14161133766174316,0.00024580955505371094
0.0001838207244873047,5.154052019119263,1.3326749657592774,2.507679,0.1428816318511963,0.02280282974243164
0.0001373291015625,5.205009698867798,1.7119418001098632,1.443283,1.1913628578186035,0.0002486705780029297
0.0001461505889892578,4.7529377937316895,2.3315567223052978,0.488077,0.12457704544067383,0.0002582073211669922
7.772445678710938e-05,7.572107791900635,2.7091116840667726,0.349293,0.03816080093383789,0.0002448558807373047
0.00017952919006347656,5.09360671043396,2.4535337169647216,0.3517,0.0249478816986084,0.0002391338348388672
0.0002498626708984375,6.144749164581299,2.7546757821502688,1.306856,0.05309462547302246,0.00031685829162597656
0.00014829635620117188,6.735253810882568,2.4821564824829103,0.479049,0.36133241653442383,0.000171661376953125
0.0002353191375732422,6.349780082702637,0.6341824360656738,0.494545,0.30298566818237305,0.0003094673156738281
0.0001709461212158203,6.497689723968506,1.2559740366973877,1.780921,0.17687630653381348,0.0002620220184326172
0.0001976490020751953,4.08816123008728,1.8053867789764404,0.740623,0.4392106533050537,0.0001304149627685547
0.00013875961303710938,5.660790920257568,1.3376875930633545,0.752216,0.16063857078552246,0.38846540451049805
0.0002143383026123047,6.413416147232056,1.4974477843475342,0.777955,0.9278552532196045,0.0004475116729736328
0.00018167495727539062,7.363912343978882,1.443127521636963,0.963472,0.7786097526550293,0.000278472900390625
0.00020956993103027344,4.4231626987457275,2.085067424926758,0.36809,0.4761974811553955,0.13138985633850098
0.00015878677368164062,5.305676221847534,1.5064254855804444,0.784382,1.5177814960479736,0.00022530555725097656
0.000156402587890625,5.624229192733765,1.5717918956604002,0.789016,0.05447196960449219,0.000423431396484375
0.00028514862060546875,5.960324764251709,1.9010067412109375,1.083353,0.9371943473815918,0.0005180835723876953
0.00017499923706054688,3.550638437271118,1.6848968872680663,1.005961,0.3311154842376709,0.36468005180358887
0.0002200603485107422,3.6962621212005615,1.1642228068847658,0.860073,1.6463854312896729,0.0005745887756347656
0.00011610984802246094,4.5515360832214355,1.017369341293335,1.786534,1.6451444625854492,0.00029659271240234375
0.0003619194030761719,4.184142589569092,2.5871684188079835,2.142705,0.8015909194946289,0.0002448558807373047
0.00011515617370605469,5.3298633098602295,3.829020603591919,0.589718,0.0055544376373291016,0.00030875205993652344
0.00023746490478515625,5.0656750202178955,1.6145218524627687,3.244007,0.03864479064941406,0.00020599365234375
0.0001850128173828125,4.661988735198975,3.4929904450683593,1.089922,0.614438533782959,0.0009083747863769531
0.00022935867309570312,3.799556016921997,2.2057791318359374,1.423356,1.1596198081970215,0.2820932865142822
0.00010657310485839844,5.250407934188843,3.435925749923706,0.858623,0.8269226551055908,0.00017452239990234375
0.00023746490478515625,4.2348973751068115,2.6630042870178223,1.314911,0.8600318431854248,0.0001373291015625
0.0001811981201171875,5.490943908691406,3.053564786392212,1.548244,0.8573088645935059,0.0002334117889404297
0.00020170211791992188,5.423494338989258,4.013463155303955,1.695289,0.9073987007141113,0.0010478496551513672
0.00018262863159179688,4.881359100341797,1.815366915802002,1.222071,0.0033655166625976562,0.00011730194091796875
0.0001533031463623047,6.64401388168335,1.691794158935547,1.351125,0.0011684894561767578,8.845329284667969e-05
0.0001506805419921875,6.649456739425659,2.527607847244263,0.488993,0.11955475807189941,0.00017571449279785156
0.00017380714416503906,6.626336336135864,2.098373281036377,1.334664,0.4190404415130615,0.0006792545318603516
0.00010132789611816406,6.282012701034546,1.9567306698150635,1.465568,0.5529170036315918,0.00026607513427734375
0.00048160552978515625,6.741787433624268,0.642067426208496,1.293921,0.018410921096801758,0.00025725364685058594
0.00015687942504882812,7.143336772918701,1.4201529191589355,1.266515,0.9517500400543213,0.0002505779266357422
0.00010418891906738281,8.07525086402893,1.8656652969970704,0.821211,0.02331829071044922,0.00019288063049316406
0.00016546249389648438,8.873587608337402,1.1297750548553467,1.28108,0.014728069305419922,0.0003104209899902344
0.00018072128295898438,6.92143440246582,1.5888487908782958,0.820056,0.04990553855895996,0.0002040863037109375
0.0001533031463623047,6.121045827865601,1.5082727341918947,0.793322,0.7449600696563721,0.00020003318786621094
0.00016880035400390625,7.744865655899048,1.7108209121856688,0.732759,0.6267328262329102,0.0002551078796386719
0.00017189979553222656,4.6358253955841064,2.3408708914794922,0.362771,0.2844412326812744,0.00013637542724609375
0.000263214111328125,6.0701446533203125,2.4165795879364014,1.242,1.040830373764038,0.0002982616424560547
0.0003688335418701172,5.50702977180481,2.4669424886016844,2.108172,0.6734223365783691,0.0007102489471435547
0.00022363662719726562,2.9209868907928467,2.718108301361084,0.962767,1.8193752765655518,0.00029349327087402344
0.00016498565673828125,5.262166738510132,3.0020479745788573,0.908783,0.1971733570098877,0.15207505226135254
0.0001575946807861328,6.159765243530273,2.540890301071167,1.339739,1.3007972240447998,0.00010180473327636719
0.0003070831298828125,4.789309978485107,3.6145344951019287,1.238464,0.16320013999938965,0.0001971721649169922
0.00012302398681640625,3.7782363891601562,1.7457403612365723,2.954526,1.2024164199829102,0.012141942977905273
0.00013518333435058594,5.73455023765564,2.2268412855682373,0.546719,0.34147191047668457,0.0003402233123779297
0.0001761913299560547,6.577133893966675,2.381289659881592,0.615475,0.17138171195983887,0.00023102760314941406
0.0002636909484863281,5.143756628036499,2.402870674133301,0.57375,0.20508766174316406,0.0003991127014160156
0.0001518726348876953,5.112760066986084,2.0671849963073727,1.137412,0.3410193920135498,0.00025200843811035156
0.00010943412780761719,3.698759078979492,1.6838374323272705,1.30356,0.5521183013916016,0.00025177001953125
0.0002238750457763672,6.397139549255371,1.048298165145874,0.362884,0.008060693740844727,0.0002486705780029297
0.00015354156494140625,4.881510972976685,0.9700531493530273,0.315064,0.3372955322265625,0.0003287792205810547
0.00024056434631347656,6.887941837310791,1.2767759311828613,0.929634,0.5555856227874756,0.0002906322479248047
0.00021576881408691406,6.484420299530029,1.8170010359039306,1.005076,0.7599964141845703,0.0003490447998046875
0.0002124309539794922,6.8933281898498535,0.931245329071045,1.447649,1.685817003250122,0.0001494884490966797
0.00024056434631347656,5.741655588150024,1.6247180100860596,1.813281,0.1531543731689453,0.00023555755615234375
9.918212890625e-05,6.489477634429932,0.7529633318939208,0.379971,0.13453340530395508,0.0002155303955078125
0.0002951622009277344,2.8390605449676514,2.3731661747436523,0.395502,0.3986482620239258,0.0003502368927001953
0.00020051002502441406,4.9943225383758545,2.6575254972076414,0.389365,0.0076215267181396484,0.13364601135253906
0.00018978118896484375,7.978617429733276,2.1048409886932373,0.935565,0.1473860740661621,0.0002524852752685547
0.00011181831359863281,5.819290637969971,2.7089919862823484,0.909467,0.03268766403198242,0.00022411346435546875


==> plots/flask_cdf/data/experiments-full/scenario-3/small/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0002923011779785156,0.0975639820098877,1.2740571883239746,0.775871,0.2032184600830078,0.0003349781036376953
7.486343383789062e-05,0.09427356719970703,0.9884689648895264,1.638647,0.011557817459106445,0.00032138824462890625
8.082389831542969e-05,0.08910155296325684,1.1967584579925536,1.412252,0.6692967414855957,0.00028014183044433594
7.2479248046875e-05,1.3511104583740234,0.9588832397613525,1.063309,0.007463693618774414,0.0060307979583740234
6.937980651855469e-05,1.0699090957641602,1.243428217819214,1.042547,0.10342812538146973,0.0002808570861816406
0.00011134147644042969,1.0845255851745605,1.4489953972015381,0.847084,0.10291910171508789,0.00029659271240234375
0.00013709068298339844,2.6875429153442383,0.6986056292877197,0.291114,0.01403188705444336,0.000263214111328125
0.00011324882507324219,1.350412368774414,1.3784792324066162,0.658525,0.3010425567626953,0.1875896453857422
8.20159912109375e-05,1.3297858238220215,1.4166742376556396,0.896001,0.3006911277770996,0.00031757354736328125
6.604194641113281e-05,0.5510096549987793,2.1787586085662842,0.736964,0.2319025993347168,0.4449481964111328
7.557868957519531e-05,2.7421019077301025,0.6250455231933594,0.761822,0.38450169563293457,0.0002942085266113281
0.00012159347534179688,2.7436938285827637,0.9202130881500244,0.204255,0.05189847946166992,0.6484313011169434
0.00019812583923339844,3.466627359390259,0.47248591896057124,1.027665,0.016558408737182617,0.000339508056640625
0.002179861068725586,4.070653915405273,0.43133403413391114,0.405524,0.4392833709716797,0.0002772808074951172
0.00010251998901367188,3.685194253921509,1.0752827772369384,0.466126,0.5786218643188477,0.00027751922607421875
0.00013399124145507812,4.515446424484253,0.4490280007171631,0.814245,0.028927087783813477,0.0003452301025390625
0.0001399517059326172,3.6816234588623047,1.2736570289306641,0.883457,0.22599554061889648,0.00028228759765625
0.00015783309936523438,5.333227157592773,0.43219830305480955,0.266726,0.17345547676086426,0.0002865791320800781
0.0001049041748046875,4.936763286590576,0.3805363722076416,0.836276,0.22066664695739746,0.0002949237823486328
0.00017404556274414062,4.916817665100098,0.573666451461792,0.620592,0.048052310943603516,0.00023698806762695312
0.0002741813659667969,2.343759298324585,0.22481799591064452,0.231745,0.018696069717407227,0.000247955322265625
0.00011754035949707031,5.775465726852417,0.36155567778015135,0.455166,0.02401590347290039,0.00021266937255859375
0.0002868175506591797,3.689370632171631,0.23124403324890136,0.386442,0.3916959762573242,0.00436091423034668
0.00016760826110839844,3.3168487548828125,0.35164006510925294,0.390613,0.010982990264892578,0.19909000396728516
0.0002644062042236328,3.004539966583252,0.5106970713195801,0.631069,0.2752194404602051,0.0003407001495361328
0.0003743171691894531,2.2650439739227295,0.6375161604766846,0.770362,0.002610445022583008,0.00027561187744140625
0.0001163482666015625,1.6099152565002441,0.20361062821960452,0.480104,0.5031223297119141,0.0003075599670410156
0.00011563301086425781,2.0481462478637695,0.7358555837249756,0.81619,0.4086012840270996,0.0002627372741699219
0.0004305839538574219,3.2697970867156982,0.5690156828613281,0.208103,0.5894064903259277,0.0002646446228027344
0.00016570091247558594,1.664525032043457,0.956920613861084,1.002275,0.18395423889160156,0.017610788345336914
9.608268737792969e-05,2.877336263656616,0.7895771243133545,1.335971,0.19571518898010254,0.0002639293670654297
0.00016880035400390625,2.7457783222198486,0.1949977591247558,0.552753,0.8386154174804688,0.0003082752227783203
0.00010418891906738281,2.80796480178833,0.5759730388946533,0.987293,0.7945623397827148,0.00034308433532714844
0.00011038780212402344,4.217656373977661,0.4544612888946533,1.206461,0.2136390209197998,0.0002815723419189453
0.00021505355834960938,2.932075023651123,0.37124365187072755,0.463296,0.6142151355743408,0.000286102294921875
0.000213623046875,4.160651445388794,0.17274082699584958,0.438192,0.6284129619598389,0.00030612945556640625
0.00014638900756835938,2.9852750301361084,0.6068426891784668,0.439452,0.2348008155822754,0.0002353191375732422
0.00018024444580078125,3.006582498550415,0.5602460944061279,0.512787,0.6008596420288086,0.0003159046173095703
9.059906005859375e-05,4.378457546234131,0.205636626953125,0.423056,0.22220134735107422,0.0002722740173339844
0.00017595291137695312,3.150238513946533,0.9875925198974609,0.758156,0.7501347064971924,0.0002701282501220703
9.393692016601562e-05,3.843102216720581,0.5972781843261719,0.257317,0.9719123840332031,0.00028443336486816406
0.000331878662109375,3.399480104446411,0.5890566633758545,0.469719,0.7952189445495605,0.00030040740966796875
0.00017261505126953125,3.2918343544006348,0.45923737837219236,1.076786,0.3707740306854248,0.00014662742614746094
0.0001690387725830078,2.745746374130249,0.9677539339752197,0.715203,0.3944244384765625,0.00043654441833496094
0.00021529197692871094,3.8001065254211426,1.248854579360962,0.652942,0.6292815208435059,0.00026035308837890625
0.0001862049102783203,3.06813383102417,1.2815184890441895,1.590682,0.16343331336975098,0.0002541542053222656
0.0001690387725830078,2.138216495513916,0.6256222943267822,0.929054,0.05153012275695801,0.0002713203430175781
0.0001709461212158203,5.289830446243286,1.0750579672393799,1.575269,0.8412742614746094,0.0002880096435546875
0.0001583099365234375,2.5773699283599854,2.2706281839294435,1.429683,0.14872431755065918,0.00044918060302734375
0.00013566017150878906,2.342144250869751,2.085042884246826,0.993383,0.17093133926391602,0.00027489662170410156
0.00016355514526367188,3.433601140975952,1.0544217070007325,1.93841,0.040552616119384766,0.0002319812774658203
0.00010943412780761719,2.0892980098724365,1.1829756871643067,1.033156,0.21832060813903809,0.0003056526184082031
0.00012946128845214844,2.986119508743286,1.2011597716064453,1.400603,0.08580732345581055,0.0003352165222167969
0.0002453327178955078,3.291764974594116,0.7758684290161133,0.283226,0.04825639724731445,0.00029754638671875
0.00015926361083984375,3.591662883758545,1.7810649856872558,1.105968,0.04535388946533203,0.00021958351135253906
9.942054748535156e-05,3.739882230758667,0.7747946128997802,0.669934,0.01146841049194336,0.0002396106719970703
0.00023627281188964844,4.457803964614868,2.0244301026916505,0.239515,0.41240429878234863,0.00029087066650390625
0.0001506805419921875,3.618116617202759,0.9350277429351808,1.360499,0.3872358798980713,0.0002644062042236328
0.00011157989501953125,4.270717144012451,0.6474419432678222,0.274321,0.6484227180480957,0.0002796649932861328
0.00011992454528808594,5.329059839248657,0.5152770539093018,0.27767,0.7240200042724609,0.014962434768676758
0.000194549560546875,4.6123809814453125,0.6840819367065429,0.779811,0.6229140758514404,0.0003371238708496094
0.00023889541625976562,4.635272264480591,0.6584203086395264,0.602973,0.2011117935180664,0.6178243160247803
0.00017690658569335938,3.3815712928771973,0.7496844610290527,0.868317,0.04075336456298828,0.0002830028533935547
0.0002300739288330078,4.640159606933594,0.5516695017547607,0.810428,0.29932403564453125,0.00023818016052246094
0.00020003318786621094,3.2881269454956055,0.38410182157897954,0.901511,0.19417381286621094,0.0003006458282470703
0.00011372566223144531,2.9377858638763428,0.2187455847930908,0.233055,0.014387845993041992,0.0002751350402832031
0.00022149085998535156,5.191089153289795,0.65932809715271,0.450575,0.5933942794799805,0.00028061866760253906
0.00019788742065429688,3.038706064224243,0.44526415019226073,0.572473,0.21024775505065918,0.00031280517578125
0.00022459030151367188,3.6894030570983887,0.356623484375,0.418523,0.005513668060302734,0.007861137390136719
0.00023484230041503906,2.264777660369873,0.19666054263305655,1.109498,0.021816015243530273,0.0002589225769042969
0.00015974044799804688,6.01055908203125,0.7118527008972169,1.001129,1.1110050678253174,0.00021696090698242188
0.0001342296600341797,2.67722487449646,0.700651634185791,0.209507,0.5409092903137207,0.00026488304138183594
0.000240325927734375,3.1899569034576416,0.21664371061706533,1.229421,0.23083066940307617,0.023296833038330078
0.0002627372741699219,3.174617290496826,0.523882627319336,0.606601,0.15604233741760254,0.00024628639221191406
0.00023055076599121094,3.2746312618255615,0.5451619120941162,0.784689,0.3592402935028076,0.0003025531768798828
0.00017261505126953125,3.4549503326416016,1.1234763583984375,0.769941,0.21745705604553223,0.00026345252990722656
0.0001742839813232422,5.37879204750061,0.5333858859558106,0.569023,0.4109001159667969,0.00022912025451660156
0.0003249645233154297,3.398554801940918,0.5076558025054931,1.157332,0.8036472797393799,0.00028896331787109375
0.000148773193359375,4.861884593963623,0.24791221992492674,0.731955,0.07712841033935547,0.0003120899200439453
0.0002589225769042969,4.310509443283081,0.23902162666320803,0.495675,0.20443034172058105,0.0002536773681640625
0.0002613067626953125,3.237431526184082,0.2134668636779785,0.725302,0.22042179107666016,0.0002701282501220703
0.000110626220703125,2.6872949600219727,0.9499212637023926,0.304592,0.7637276649475098,0.0021266937255859375
8.940696716308594e-05,3.2832889556884766,0.6349609631958009,1.411606,0.002604246139526367,0.0002605915069580078
0.0002465248107910156,3.5266172885894775,0.5577075203399658,0.407002,1.0400986671447754,0.0007662773132324219
0.00017571449279785156,3.3541042804718018,0.2345970025787354,1.190124,0.19304609298706055,0.00025773048400878906
0.00017118453979492188,3.389402151107788,0.5345330150299072,0.841707,0.7372634410858154,0.0038416385650634766
0.00017213821411132812,2.123234272003174,0.7581071612091065,0.747103,0.16591286659240723,0.0002624988555908203
0.00022840499877929688,3.2272729873657227,0.8103048056945801,0.907389,0.007821321487426758,0.00033545494079589844
0.0001239776611328125,3.1430411338806152,0.636070192565918,0.422885,0.525315523147583,0.00019311904907226562
0.0002541542053222656,2.502413034439087,1.053893872329712,0.765078,0.8745272159576416,0.00027489662170410156
0.0001850128173828125,2.070099353790283,1.0722265912323,1.055597,0.580172061920166,0.0038366317749023438
0.00011157989501953125,2.3902533054351807,0.4785355638427735,1.154008,0.017848730087280273,0.0002608299255371094
0.00017905235290527344,2.5534121990203857,0.9380646211547852,0.248208,0.006718635559082031,0.00024771690368652344
0.00011682510375976562,3.0124969482421875,0.9330743977355958,0.570695,0.007325887680053711,0.00028061866760253906
0.00016236305236816406,3.978609561920166,0.20998865379333498,0.934735,0.016407489776611328,0.00021457672119140625
0.00018858909606933594,4.019854307174683,1.22744762651062,0.276034,1.0099642276763916,0.00024509429931640625
0.00021886825561523438,5.909353017807007,0.977602740524292,0.567852,1.0108153820037842,0.0002815723419189453
0.00022149085998535156,4.233281373977661,0.5653162823791504,0.796163,0.3725125789642334,0.0002396106719970703
0.00017023086547851562,3.553504467010498,0.9229993872680664,0.806921,0.04977893829345703,0.00015497207641601562
0.0002887248992919922,3.005535840988159,1.0550487698822022,0.657422,0.6238830089569092,0.00033354759216308594
0.00027179718017578125,3.510406494140625,0.34531215051269526,1.375164,0.6402561664581299,0.0002243518829345703
0.00017499923706054688,3.8830692768096924,0.799745316543579,0.62921,0.2424166202545166,0.0006055831909179688
0.00027179718017578125,3.1822733879089355,0.39510401228332515,0.850516,0.07813000679016113,0.0002455711364746094
0.00010561943054199219,3.8950729370117188,0.530993247116089,1.148262,0.24980902671813965,0.3453378677368164
0.00019598007202148438,2.2481276988983154,0.613741544342041,0.62265,0.9698276519775391,0.0004286766052246094
0.0002872943878173828,3.677942991256714,0.8149438115539551,0.306406,1.381014108657837,0.0003116130828857422
7.557868957519531e-05,4.6660919189453125,0.8443727027282715,1.627564,0.9659478664398193,0.0002880096435546875
0.0001728534698486328,3.153825283050537,0.7598872153167724,1.521662,0.20483779907226562,0.0003211498260498047
0.00013899803161621094,2.9349122047424316,1.7267791979217528,0.993135,0.008765220642089844,0.0005774497985839844
0.00017786026000976562,3.5261268615722656,1.456533915222168,1.214787,0.01478433609008789,0.0002295970916748047
0.0002601146697998047,1.762404441833496,0.3936316308441161,2.123231,0.21883392333984375,0.0002734661102294922
0.0001232624053955078,4.179153203964233,0.9916799731445313,0.486355,0.03249764442443848,0.0002739429473876953
0.00016880035400390625,3.9109585285186768,0.3977968865509034,1.014163,0.044380903244018555,0.00031828880310058594
0.0002231597900390625,4.0977818965911865,1.33924177494812,1.515192,0.22046732902526855,0.0002562999725341797
0.00017023086547851562,4.510387420654297,1.1700176385650636,0.458824,0.04573249816894531,0.00032973289489746094
0.00018215179443359375,4.369209051132202,1.2165707642974852,0.527181,0.04114079475402832,0.0003235340118408203
0.00013208389282226562,3.2101500034332275,1.423630102203369,1.056677,0.9314696788787842,0.00030159950256347656
0.00017952919006347656,3.6854605674743652,0.25747745866394045,0.268879,1.050802230834961,0.0002560615539550781
0.0001583099365234375,4.749851703643799,0.2481484412536621,0.491889,0.7903389930725098,0.0010437965393066406
0.00025153160095214844,4.225522518157959,1.2788341841583253,0.229237,0.20317721366882324,0.00027179718017578125
0.0002231597900390625,7.025045394897461,0.22266673472595216,0.411618,0.008737325668334961,0.0006139278411865234
0.00012302398681640625,3.3104875087738037,1.0590503725585938,0.637994,0.012697696685791016,8.702278137207031e-05
0.00012826919555664062,3.30499005317688,1.0508447901458742,0.682603,0.1587049961090088,0.00025653839111328125
0.00015687942504882812,4.14488673210144,0.23163675526428223,0.405437,0.03269481658935547,0.0002238750457763672
0.00022792816162109375,3.3196702003479004,1.2681914629364015,0.450935,0.2183370590209961,0.35767626762390137
0.00019359588623046875,3.0950236320495605,0.5999440353393555,0.690075,0.6270761489868164,0.0003299713134765625
0.0001614093780517578,5.021508455276489,0.5751483329925537,0.906909,0.009427547454833984,0.1336066722869873
0.00016450881958007812,4.356935024261475,1.0462101285858154,1.068983,0.573286771774292,0.00025582313537597656
0.0002167224884033203,4.023735046386719,0.21535312379455565,0.224064,0.1428215503692627,0.0002636909484863281
0.00021529197692871094,3.442267894744873,0.597212340194702,1.107568,0.011530637741088867,0.002452373504638672
0.00021219253540039062,1.749934196472168,1.0848369348602296,0.239167,0.03602170944213867,0.0002932548522949219
0.00010633468627929688,2.52943754196167,1.4807400765838623,0.567631,0.04514265060424805,0.0003108978271484375
0.00014495849609375,2.3063158988952637,0.4066240945892334,0.409492,0.20704150199890137,0.0002732276916503906
0.00015401840209960938,3.3921024799346924,1.3753267149047852,0.472567,0.011071205139160156,0.0002460479736328125
0.0001480579376220703,4.28772759437561,0.8964117292785645,0.29131,0.006465911865234375,0.00013875961303710938
0.00010752677917480469,4.665902137756348,0.4699412326812744,0.15825,0.005617856979370117,0.0001246929168701172
0.0002880096435546875,2.1075806617736816,0.7298060610809326,0.508371,0.14818358421325684,0.00027179718017578125
0.00018525123596191406,2.054417133331299,0.4872276332397461,0.180023,0.4879157543182373,0.0002856254577636719
9.775161743164062e-05,1.8003995418548584,0.48562079051208495,0.249618,0.33087849617004395,0.0003883838653564453
0.00013875961303710938,1.8028769493103027,0.68726714453125,0.519581,0.05977773666381836,0.32849550247192383
0.0001590251922607422,2.1105527877807617,0.4734456132507324,0.59214,0.22581958770751953,0.00028061866760253906
0.00018739700317382812,1.5669190883636475,0.656258505065918,1.493517,0.01522684097290039,0.00024175643920898438
0.00010943412780761719,1.5183537006378174,0.5296710327148437,1.4897,0.5478167533874512,0.0002503395080566406
0.00013828277587890625,1.929793357849121,0.7023941417388916,0.246657,1.6030328273773193,0.00022602081298828125
0.00017261505126953125,2.2589404582977295,0.24139247900390615,1.226236,0.4025144577026367,0.0002474784851074219
0.00015497207641601562,3.745013475418091,0.7616893137512206,1.096969,0.032715797424316406,0.00012803077697753906
0.0001659393310546875,2.370309829711914,1.2317717139587403,0.685714,0.5603339672088623,0.14919209480285645
7.915496826171875e-05,1.4701054096221924,0.7642589370269774,1.699248,0.7404611110687256,0.0002779960632324219
0.0001499652862548828,2.899754285812378,0.9306323785247803,1.195981,0.5464236736297607,0.0002636909484863281
0.0001366138458251953,2.988189220428467,1.153959201248169,1.515817,0.013267993927001953,0.00023293495178222656
0.00013899803161621094,3.1591176986694336,0.8185954398040771,0.748337,0.01847100257873535,0.00017309188842773438
0.000152587890625,2.7301526069641113,1.126460627609253,1.523019,0.028973817825317383,0.0003504753112792969
0.0001804828643798828,3.057119131088257,0.7368654757843017,0.838064,0.3377494812011719,0.0006282329559326172
0.00011086463928222656,4.12332820892334,0.5540823029785156,0.630797,0.17348742485046387,0.0002155303955078125
0.00013065338134765625,3.1302545070648193,1.0621513742828368,0.805435,0.3365623950958252,0.00018095970153808594
0.00015997886657714844,3.323587417602539,0.640430438796997,1.362983,0.18463516235351562,0.00030422210693359375
9.393692016601562e-05,3.570862293243408,0.5574846119995118,1.021513,0.013447284698486328,0.0002446174621582031
0.0001995563507080078,3.2593867778778076,1.53747098387146,0.409041,0.3752429485321045,0.00030684471130371094
9.799003601074219e-05,3.822260618209839,1.3719494454040526,0.982136,0.622236967086792,0.00031375885009765625
0.0001609325408935547,4.216438293457031,0.3609322159118652,0.620793,0.0379030704498291,0.00024580955505371094
0.00016307830810546875,4.380711317062378,0.5266966061248779,0.486461,0.1701185703277588,0.00020742416381835938
0.00023221969604492188,4.028411626815796,0.4171831463623047,0.39237,0.0648047924041748,0.0002796649932861328
0.00025916099548339844,4.469086170196533,0.37290074728393563,1.035691,0.00832986831665039,0.0001442432403564453
0.00021791458129882812,4.113016366958618,0.6233576892700196,0.567916,0.3344087600708008,0.00029397010803222656
0.00029921531677246094,3.5982348918914795,0.6216012759552002,0.772914,0.16263508796691895,0.00029087066650390625
0.00024962425231933594,3.264974594116211,0.9280577079925537,0.528609,0.22196745872497559,0.0002841949462890625
0.00016355514526367188,4.0276641845703125,0.44623507185363764,0.512596,0.6541273593902588,0.0002944469451904297
0.00016045570373535156,4.039952039718628,0.48956700367736816,0.409277,0.5042111873626709,0.00025916099548339844
0.00010704994201660156,3.570983648300171,0.18897468574523923,1.069045,0.3652637004852295,0.0008985996246337891
7.319450378417969e-05,3.766751766204834,1.0928298549346924,0.242632,0.0026481151580810547,0.0004987716674804688
0.00011181831359863281,3.7203238010406494,0.22295695236206048,1.29797,0.29041576385498047,0.0002009868621826172
0.0001342296600341797,3.7681593894958496,0.8980665341644287,0.474097,0.2716193199157715,0.0002818107604980469
0.00014472007751464844,4.606772422790527,1.0519640310668945,0.46716,0.29326748847961426,0.000286102294921875
0.0001347064971923828,3.0171525478363037,1.278742749862671,0.695195,0.001283884048461914,0.0001461505889892578
9.942054748535156e-05,3.2876949310302734,0.2261688911437988,0.846925,0.0037050247192382812,0.00019931793212890625
0.0008249282836914062,4.150930643081665,0.6281407771759033,0.389532,0.14905548095703125,0.00031185150146484375
9.870529174804688e-05,3.7726526260375977,0.5885355096282959,0.194881,0.1486649513244629,0.00016736984252929688
0.00017571449279785156,2.1289894580841064,0.43484196411132814,0.57714,0.166900634765625,0.00024771690368652344
0.00017189979553222656,2.4443299770355225,0.3252871213531494,0.211565,0.6433112621307373,0.0003769397735595703
0.0002789497375488281,2.758012294769287,0.40882178816223136,1.084456,0.04382944107055664,0.002445220947265625
0.0002124309539794922,3.533496618270874,1.3604099906768798,0.357666,0.011658430099487305,0.00029850006103515625
0.00022101402282714844,3.260334014892578,0.34416487223815917,0.204828,0.016769886016845703,0.00022792816162109375
0.00016736984252929688,1.8923990726470947,0.6131955987091064,1.141038,0.04856681823730469,0.00027179718017578125
0.00016379356384277344,3.7118282318115234,1.5394694369354247,0.193121,0.25513482093811035,0.00028705596923828125
0.00015115737915039062,2.3363184928894043,0.2125272574920654,0.251848,0.1589357852935791,0.0003249645233154297
0.00013327598571777344,2.3170406818389893,0.5522224301757812,0.817231,0.40299129486083984,0.1866605281829834
0.0002067089080810547,3.5828499794006348,0.23640529505920416,0.634353,0.6613104343414307,0.00023317337036132812
0.00021457672119140625,2.186948299407959,0.42558138456726075,0.410271,0.8589742183685303,0.0034952163696289062
0.0003020763397216797,3.8174386024475098,0.22615369313049316,0.403922,0.4804270267486572,0.0002696514129638672
0.00023293495178222656,2.0224649906158447,0.6057366415252685,0.455551,0.8816494941711426,0.0005505084991455078
0.00010061264038085938,3.0310442447662354,0.6527649306945801,0.270007,0.19975519180297852,0.0002772808074951172
0.00014901161193847656,2.587381601333618,0.8642756621246337,1.661037,0.0356137752532959,0.00021982192993164062
7.176399230957031e-05,2.1766951084136963,1.1869672128448487,1.383274,0.3571491241455078,0.04723525047302246
0.0001418590545654297,3.722654342651367,0.9139315314636229,1.126664,0.47321534156799316,0.00027060508728027344
0.0001862049102783203,2.201618194580078,1.6574086257629395,0.836557,0.31009864807128906,0.00013971328735351562
8.0108642578125e-05,3.7579026222229004,1.834917008453369,0.608769,0.33336496353149414,0.00023627281188964844
0.00022292137145996094,2.4231536388397217,0.4330568706665039,1.192234,0.7659504413604736,0.0002186298370361328
0.0001316070556640625,3.7492191791534424,1.0725820276184082,0.777333,0.9737265110015869,0.00012111663818359375
0.00010418891906738281,3.78251314163208,0.7382953566131591,0.242094,0.01748943328857422,0.00024580955505371094
0.00010919570922851562,3.6076154708862305,0.7951692028503419,1.560177,0.4038810729980469,0.000263214111328125
0.00012230873107910156,5.741272211074829,0.3679648703308105,1.220528,0.17772412300109863,0.0002548694610595703
0.00013375282287597656,4.757545232772827,1.1005679861297608,0.474176,0.18177580833435059,0.00015401840209960938
8.225440979003906e-05,3.274805784225464,1.418222970993042,0.754368,0.19971489906311035,0.00024390220642089844
0.00015115737915039062,4.796359539031982,0.533105116531372,0.441103,0.18011689186096191,0.0002498626708984375
0.00014829635620117188,5.161474704742432,0.7235999071807862,0.242378,0.9778664112091064,0.0002162456512451172
0.000125885009765625,3.534855604171753,0.6123615098724365,0.781624,0.044417619705200195,0.0003552436828613281
0.00016355514526367188,3.906639337539673,0.5721483548431396,0.251147,0.38298654556274414,0.2794508934020996
0.00021910667419433594,5.1184751987457275,0.22580573382568359,0.370873,0.28504467010498047,0.00020551681518554688
0.00019598007202148438,4.54635763168335,1.3630130574493409,0.915997,0.010307788848876953,0.0002071857452392578
0.00027561187744140625,3.954035997390747,0.6683785733947754,0.491349,0.30689454078674316,0.00017786026000976562
0.0001995563507080078,5.108384370803833,0.8930658608703613,0.453847,0.02887248992919922,0.003932476043701172
0.0001773834228515625,3.8062469959259033,0.3348458491363525,0.730071,0.24544787406921387,0.0002696514129638672
0.00025343894958496094,4.657800912857056,0.4847592227783203,0.276641,1.0682499408721924,0.00022554397583007812
0.00022983551025390625,3.88649845123291,0.16967949563598628,0.516009,0.47000908851623535,0.00025534629821777344
0.00022912025451660156,5.341546058654785,0.21154729833984365,1.669396,0.5697381496429443,0.00022292137145996094
0.0001685619354248047,3.6460025310516357,0.7544262062683106,0.914511,0.6351995468139648,0.2083265781402588
0.00027060508728027344,6.089317560195923,0.5594718061981201,1.697794,0.4053819179534912,0.00014066696166992188
0.0001049041748046875,3.150780200958252,0.431278884109497,1.031241,0.008856773376464844,0.0001418590545654297
0.00017881393432617188,3.8192474842071533,1.2068033537902831,0.566421,0.23944592475891113,9.512901306152344e-05
0.00023365020751953125,3.2234787940979004,0.40845782994079594,1.378987,0.034316301345825195,0.00035834312438964844
0.0001628398895263672,3.7681851387023926,1.4474069111175538,0.377668,0.42293262481689453,0.0002543926239013672
0.0002295970916748047,3.015606641769409,0.9636084462585449,0.832156,0.04019975662231445,0.00032210350036621094
0.00020194053649902344,5.195820569992065,0.561837129058838,1.83106,0.44846177101135254,0.009777069091796875
0.0002200603485107422,4.821783542633057,0.4582669708557129,0.832793,0.011475801467895508,0.0002002716064453125
0.0001881122589111328,4.994535684585571,0.8548269115447998,0.964525,0.08159995079040527,0.00012564659118652344
0.00016427040100097656,3.1802444458007812,0.723912420928955,0.502662,0.1733403205871582,0.00030541419982910156
0.0001380443572998047,4.151220083236694,0.4497107629547119,0.099974,0.9070377349853516,0.0002925395965576172
0.0004932880401611328,2.97133469581604,0.7300215256500244,1.04972,0.33003783226013184,0.00023484230041503906
0.0001628398895263672,4.0222861766815186,0.18855370759582524,1.113829,0.9923257827758789,0.0003032684326171875
0.00023221969604492188,3.3850390911102295,0.5886598295898438,0.952928,0.21030259132385254,0.0002257823944091797
0.00023436546325683594,3.5232298374176025,1.1148304618225098,0.983614,0.23516273498535156,0.00022840499877929688
0.00010609626770019531,3.951972246170044,0.7463202696990967,1.13713,0.4569072723388672,0.00021648406982421875
0.00011992454528808594,4.5120508670806885,0.34494310942077644,1.239021,0.02159738540649414,0.00012445449829101562
0.00011944770812988281,3.541433334350586,0.8253744856567382,0.416978,0.025399208068847656,0.00020933151245117188
0.00016999244689941406,6.156445026397705,0.851532255859375,0.61853,0.011069536209106445,0.00021600723266601562
0.00014328956604003906,2.3368351459503174,0.8342482141265869,0.640699,0.20532608032226562,0.0002589225769042969
0.00010037422180175781,3.17460298538208,0.21834334735107422,0.222608,0.7971348762512207,0.0003485679626464844
0.0002689361572265625,3.0309300422668457,0.40366354811096194,0.579676,0.0216217041015625,0.009263038635253906
0.0001220703125,2.653029680252075,0.17195801423645019,0.801964,0.012793779373168945,0.0002777576446533203
0.00022983551025390625,4.1667256355285645,0.991319347290039,0.238396,0.654005765914917,0.00025343894958496094
0.00023818016052246094,3.064554214477539,0.5785988974914551,0.228664,0.04292583465576172,0.0002474784851074219
0.00026035308837890625,2.9848287105560303,0.5911755667114258,0.235085,0.34973835945129395,0.0001323223114013672
0.0002117156982421875,3.3584909439086914,0.217327276916504,1.08228,0.009579896926879883,0.0004203319549560547
0.00016880035400390625,2.8633875846862793,0.6947901123199463,0.204134,0.01432180404663086,0.003874063491821289
0.0001659393310546875,3.7389206886291504,0.533931299331665,0.388972,0.23505115509033203,0.00014090538024902344
8.797645568847656e-05,3.6562910079956055,1.2666936233520507,0.44595,0.02259349822998047,0.009459257125854492
0.000244140625,3.5312886238098145,0.20974059368896483,0.248457,0.01025700569152832,0.0002789497375488281
0.00013113021850585938,4.075080394744873,1.109068360900879,0.632525,0.1860804557800293,0.0002510547637939453
0.00022268295288085938,2.7930073738098145,0.23833328103637696,0.866579,0.01874399185180664,0.0002658367156982422
0.00024580955505371094,2.5514347553253174,0.44206056951904293,1.351056,0.9814085960388184,0.0003261566162109375
0.00017452239990234375,2.9757628440856934,1.1020164872894287,0.415899,0.836583137512207,0.00029850006103515625
0.00010061264038085938,3.2392325401306152,0.8625689366912841,1.43914,0.20418858528137207,0.00038552284240722656
9.918212890625e-05,3.0522029399871826,1.0740679454345703,1.424698,0.20830893516540527,0.00023055076599121094
0.00010609626770019531,3.9285764694213867,0.40645060578918457,0.991784,0.022864103317260742,0.00021648406982421875
0.0001480579376220703,2.0430755615234375,1.1023791262207032,1.405544,0.22222590446472168,0.00037670135498046875
0.0001087188720703125,3.023766040802002,1.529182655105591,1.000865,0.23970293998718262,0.00026416778564453125
0.0001761913299560547,2.5343897342681885,1.2032155780639648,0.444191,0.1969013214111328,0.00022554397583007812
0.00012731552124023438,2.2268173694610596,0.8139883762512207,0.694084,0.19034910202026367,0.0002970695495605469
0.00016689300537109375,3.811196804046631,0.1961686790008545,0.235898,0.01810288429260254,0.0004074573516845703
0.0001418590545654297,3.1392335891723633,1.005350758972168,0.479935,0.013825416564941406,0.000213623046875
0.00020599365234375,2.779433488845825,0.8933740690765382,0.438594,0.38749194145202637,0.0002906322479248047
9.369850158691406e-05,3.2265031337738037,0.20023562040710452,0.414021,0.002593994140625,0.00020503997802734375
0.0002677440643310547,3.695847511291504,0.40080266078186033,0.086693,0.0026869773864746094,0.0004062652587890625


==> plots/flask_cdf/data/experiments-full/scenario-3/small/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
6.747245788574219e-05,1.6164541244506836,0.6741642220611572,1.683338,0.17937779426574707,0.00042510032653808594
7.43865966796875e-05,0.0908498764038086,0.8532998734130861,3.027611,0.40677690505981445,0.0002777576446533203
7.343292236328125e-05,0.740572452545166,2.400324977005005,1.407137,0.06745457649230957,0.00026988983154296875
0.00013899803161621094,0.7343442440032959,0.9766301295928954,1.795832,1.139927864074707,0.00012922286987304688
6.961822509765625e-05,0.0969839096069336,1.5791325392303466,1.825619,1.1432147026062012,0.0002474784851074219
8.130073547363281e-05,1.2656018733978271,0.3517401528930666,2.54444,0.4687645435333252,0.00021767616271972656
6.842613220214844e-05,1.6361737251281738,1.3440342656555175,1.654406,0.013661861419677734,0.00023484230041503906
0.00010609626770019531,0.7274045944213867,2.436346272445679,1.468349,0.17763829231262207,0.0005993843078613281
7.724761962890625e-05,0.5104556083679199,1.1124644351959228,1.553025,1.7408733367919922,0.000301361083984375
6.842613220214844e-05,1.2902750968933105,2.044904521759033,0.815417,0.9487051963806152,0.0003101825714111328
9.250640869140625e-05,0.3185765743255615,4.301259098495484,0.502711,0.21984481811523438,0.0003216266632080078
7.796287536621094e-05,2.0833234786987305,2.091479919189453,0.435181,0.7252089977264404,0.00027108192443847656
8.7738037109375e-05,2.6454315185546875,1.7291566118164061,0.731758,0.24056100845336914,0.00023174285888671875
7.367134094238281e-05,2.2826554775238037,1.8689957907714845,1.185871,0.1770186424255371,0.0482792854309082
0.000171661376953125,2.6580326557159424,1.907039408493042,0.9677,0.41570186614990234,0.00026035308837890625
7.319450378417969e-05,3.494497060775757,0.8663619521789551,0.755232,0.8182168006896973,0.0002593994140625
6.461143493652344e-05,4.644872426986694,0.4962837949523926,1.012624,0.02920055389404297,0.0002536773681640625
8.916854858398438e-05,4.767124891281128,0.5208675076751709,0.456122,0.004298210144042969,0.4104130268096924
0.00015044212341308594,5.072053909301758,0.4878525209503174,0.807967,0.1872572898864746,0.00019502639770507812
0.00017142295837402344,5.50959849357605,0.6189956971282959,0.425163,0.032163381576538086,0.00026035308837890625
0.0002429485321044922,4.571861028671265,0.27221848538208004,0.769572,1.0777983665466309,0.0002815723419189453
8.940696716308594e-05,6.10329794883728,0.4382968093109131,0.29513,0.16570138931274414,0.0002617835998535156
0.0002281665802001953,5.2910990715026855,0.40473316592407227,0.684083,0.407482385635376,0.0004851818084716797
0.00011897087097167969,3.0015759468078613,0.48022506864929204,0.638716,0.2371206283569336,0.00038623809814453125
0.0002703666687011719,4.031139135360718,0.8358178530578613,0.222887,0.3614356517791748,0.000278472900390625
0.00016641616821289062,1.8086755275726318,0.400462037322998,0.223477,0.3658111095428467,0.0002582073211669922
0.0002186298370361328,7.027395248413086,0.5608212673034668,0.234741,0.021569252014160156,0.0002663135528564453
0.00010585784912109375,3.487658977508545,0.24587654830932615,0.33023,0.03601241111755371,0.0001761913299560547
0.000118255615234375,5.982295036315918,0.812284893875122,0.791745,0.042871713638305664,0.0003056526184082031
0.00016307830810546875,2.7141566276550293,0.40972083871459963,0.383524,0.8210108280181885,0.00046515464782714844
0.000179290771484375,2.148188591003418,0.36668928549194335,0.611576,0.8250167369842529,0.00017571449279785156
0.00016260147094726562,3.3517203330993652,0.3872317051086426,0.807284,0.024166584014892578,0.0002415180206298828
0.0001552104949951172,2.097435712814331,1.4269257432861329,0.348833,0.8126170635223389,0.00026726722717285156
0.00024008750915527344,3.151543617248535,1.0442846394500733,1.163104,0.6215291023254395,0.0002875328063964844
0.00021076202392578125,5.105530261993408,0.39518113339233407,1.167347,1.8551888465881348,0.011024713516235352
0.00017762184143066406,3.989285469055176,0.40121009323120116,0.746155,2.7015953063964844,0.00034427642822265625
0.0002429485321044922,4.840363502502441,0.729090395706177,2.126082,0.19597625732421875,0.0003116130828857422
0.00020241737365722656,3.506913423538208,1.7842200427856445,0.620341,0.8354082107543945,0.0002734661102294922
0.00015926361083984375,3.5312061309814453,1.816565710861206,1.052568,0.6321139335632324,0.00015592575073242188
0.00013828277587890625,3.059995174407959,1.7796589006652832,1.277501,0.4309995174407959,0.0002129077911376953
0.000164031982421875,4.36888313293457,1.9006140002441407,0.241205,0.4803624153137207,0.00023055076599121094
0.000171661376953125,5.361788749694824,1.6374166209716796,0.290148,0.4284958839416504,0.0002613067626953125
9.34600830078125e-05,5.045969724655151,0.5950238637390137,0.476856,0.24466776847839355,0.0002732276916503906
0.0002930164337158203,4.703097343444824,1.3024099248962402,1.084192,0.24374961853027344,0.0002911090850830078
0.00010466575622558594,3.392543315887451,0.783677491821289,1.418511,0.46442699432373047,0.00022363662719726562
0.00020503997802734375,4.461543321609497,0.45998441253662115,0.53414,0.3229491710662842,0.00025463104248046875
0.0002453327178955078,5.93677544593811,0.4203431124572754,0.453862,0.19727659225463867,0.0002276897430419922
0.00020003318786621094,4.687601804733276,1.376498668701172,0.300118,0.8596968650817871,9.083747863769531e-05
0.00012969970703125,4.3954126834869385,0.703873560897827,1.236533,0.695061445236206,0.00013828277587890625
0.0001327991485595703,5.542843818664551,0.6006969619293213,0.265848,0.19014358520507812,0.012975215911865234
0.000232696533203125,5.803060531616211,0.6470480121154785,0.236423,0.1930677890777588,0.00014352798461914062
0.0002446174621582031,3.4393198490142822,1.0905055446014404,0.262389,0.20487594604492188,0.00032329559326171875
0.00019311904907226562,1.7992198467254639,0.15757084933471677,0.609488,0.021241426467895508,0.0002086162567138672
0.00018548965454101562,2.337496519088745,0.23758154232788087,0.590522,0.37802934646606445,0.0008842945098876953
0.00015616416931152344,4.389061450958252,0.42728890620422366,0.799538,0.010248899459838867,0.00024318695068359375
0.00024580955505371094,1.691206693649292,0.6016082082672118,0.250933,0.30534815788269043,0.00016045570373535156
0.000244140625,4.250193357467651,0.6087792185516357,0.540153,0.015383243560791016,0.0001926422119140625
0.00014662742614746094,2.5718941688537598,0.23211926055908205,0.534365,0.8260519504547119,0.3806884288787842
0.0001125335693359375,1.4560761451721191,0.30032889990234374,0.257006,0.8263897895812988,0.7662160396575928
0.0002219676971435547,1.7804944515228271,0.4229622592315674,0.874139,0.5356655120849609,0.00025272369384765625
0.00015544891357421875,1.8145363330841064,0.387518989654541,1.401729,0.6200053691864014,0.00027680397033691406
0.00022220611572265625,2.8482275009155273,0.6516418281860352,1.015893,0.5844330787658691,0.00016641616821289062
0.00020766258239746094,2.2419567108154297,1.2104824216918946,0.359667,0.0300750732421875,9.679794311523438e-05
0.00013685226440429688,1.791593313217163,1.0090603289642335,1.234546,0.01821136474609375,0.00014853477478027344
0.00013256072998046875,1.5999629497528076,1.38647604296875,0.589293,0.6039297580718994,0.00027108192443847656
0.000125885009765625,1.86887526512146,0.9584866310882568,0.59082,0.803480863571167,0.00025725364685058594
0.00022983551025390625,3.420081377029419,0.4063978441619873,1.02091,0.0055904388427734375,0.0002071857452392578
0.00020575523376464844,2.2100377082824707,1.5772959302978515,0.816192,0.6210017204284668,0.0003352165222167969
9.72747802734375e-05,3.050527811050415,0.597169256652832,0.259586,0.010278463363647461,0.00023245811462402344
0.0001480579376220703,3.2133495807647705,0.9884053098449708,0.398024,0.008909940719604492,0.00016021728515625
0.00019478797912597656,2.6448326110839844,0.9873027299346924,0.814956,0.8302533626556396,0.007296323776245117
0.00022363662719726562,2.711977243423462,0.3707933866577149,0.856142,0.40172290802001953,0.00015091896057128906
0.00023674964904785156,2.847621440887451,1.1617844942016602,0.450483,0.17368292808532715,0.0003046989440917969
0.0002510547637939453,3.4897000789642334,0.19646498780822752,0.765394,0.010869741439819336,0.0002460479736328125
0.00014066696166992188,3.2423107624053955,0.4342491412658691,0.612098,0.20934247970581055,0.0002789497375488281
0.000263214111328125,2.6673707962036133,0.18292042001342773,0.250114,0.5238702297210693,0.00017786026000976562
0.0001983642578125,3.4224114418029785,0.37907959141540526,0.960577,0.21215438842773438,0.00017690658569335938
0.00024080276489257812,2.429074287414551,0.41772275433349615,0.560502,0.025498628616333008,0.00023889541625976562
0.00018215179443359375,2.0396080017089844,0.7131589818115234,0.229138,0.6386833190917969,0.0002779960632324219
0.00012826919555664062,2.005208730697632,0.7176708158569336,0.514567,0.3798072338104248,0.00029540061950683594
0.00010824203491210938,2.6196722984313965,0.36611143272399904,0.509945,0.14745283126831055,0.024506330490112305
0.00015616416931152344,2.002570629119873,1.3247243388671874,0.363798,0.00449061393737793,0.00013709068298339844
0.0001304149627685547,1.956986665725708,0.6448164126281738,0.572412,1.2950937747955322,8.177757263183594e-05
8.440017700195312e-05,2.6552329063415527,0.19232954170227046,0.57998,1.1197502613067627,0.00023484230041503906
0.00013637542724609375,3.2665793895721436,0.3381242949066162,0.442044,1.4560837745666504,0.00011157989501953125
0.00021791458129882812,2.88105845451355,0.5542314299774169,1.097455,0.24543261528015137,0.00024890899658203125
0.00019407272338867188,2.1959402561187744,1.0994272419433595,0.786952,0.0314936637878418,0.00013184547424316406
0.0001354217529296875,2.8154475688934326,0.885253722869873,0.794563,0.7629756927490234,0.0002560615539550781
0.00010466575622558594,3.508131504058838,0.553406248550415,0.26177,0.74619460105896,0.0001304149627685547
0.0001552104949951172,2.5945332050323486,0.7444091248474121,1.182579,0.19720840454101562,0.00019240379333496094
0.00011467933654785156,3.1271612644195557,0.37331036219787594,0.247673,0.7674341201782227,0.00028896331787109375
0.0004069805145263672,2.7991602420806885,0.7340811661834716,0.455613,0.6710667610168457,0.00028514862060546875
0.000255584716796875,2.7563726902008057,0.7664069220123291,1.014294,0.3306553363800049,0.00024056434631347656
9.870529174804688e-05,2.791780948638916,0.5221202758331299,0.621798,0.7292764186859131,0.001603841781616211
0.00017452239990234375,2.970324754714966,0.7226526590576172,0.797426,0.36132049560546875,0.0001804828643798828
0.00016164779663085938,3.5509538650512695,1.1188877394104004,0.25901,0.4104034900665283,0.0002949237823486328
0.0001385211944580078,2.8915672302246094,1.3146888875122071,0.236738,0.24179816246032715,0.0002377033233642578
0.00019216537475585938,3.702741861343384,0.45587595625305166,1.125096,0.23161935806274414,0.00020432472229003906
7.486343383789062e-05,2.897376775741577,1.1062545435333253,0.221885,0.8734307289123535,0.0002951622009277344
0.00011157989501953125,3.845543622970581,0.1992635828552246,0.858294,0.22464847564697266,0.00027108192443847656
0.00028133392333984375,4.630444288253784,0.8500323745727538,0.427175,0.06459927558898926,0.0002808570861816406
0.00013113021850585938,3.694197654724121,0.4233844700469971,0.435986,0.02045893669128418,0.00025200843811035156
0.00021505355834960938,4.2596001625061035,1.057497544708252,0.22756,0.03429055213928223,0.00019931793212890625
0.00013303756713867188,4.859308481216431,1.0628796044311524,0.260354,1.0350110530853271,0.3822641372680664
0.00012612342834472656,1.5765118598937988,0.7410841863555908,0.230858,1.1773476600646973,0.00028324127197265625
0.0001518726348876953,3.252589702606201,0.748960478805542,0.657151,0.41333484649658203,0.3333747386932373
0.00018596649169921875,5.110998153686523,0.2618938950195313,1.005936,1.1483736038208008,0.0003323554992675781
0.00013971328735351562,2.7152504920959473,0.5671089133758545,1.604948,0.04672718048095703,0.0001747608184814453
0.00016379356384277344,4.421632766723633,1.230518592514038,0.427011,1.146204948425293,0.00029206275939941406
0.0002453327178955078,3.731462001800537,1.5281597797851563,0.457352,0.5513010025024414,0.0002541542053222656
0.00023818016052246094,4.658765077590942,1.1681797882995606,0.456629,0.9460217952728271,0.008170843124389648
9.512901306152344e-05,2.917898654937744,0.9587263287200927,1.174311,0.42920947074890137,0.0002524852752685547
0.0002162456512451172,2.3045527935028076,1.4069673542022705,0.276475,1.1747770309448242,0.1535344123840332
0.00010657310485839844,4.917215824127197,0.21072959457397455,0.951015,0.2008533477783203,0.1780714988708496
0.0001590251922607422,3.8890867233276367,0.5517048814086913,0.188622,0.01930379867553711,0.00016498565673828125
0.00015401840209960938,3.073286294937134,0.5368221803588867,0.603058,0.032968759536743164,0.00017189979553222656
0.00021958351135253906,4.110543489456177,0.5755813454742431,0.182363,0.028586626052856445,0.00018906593322753906
0.00021958351135253906,3.8388335704803467,0.918095770248413,0.608666,0.01654338836669922,0.00608062744140625
0.0002512931823730469,3.8264803886413574,0.31866581260681154,0.259005,0.004335880279541016,0.0002334117889404297
9.870529174804688e-05,3.7420337200164795,1.2227819881744386,0.772118,0.04164314270019531,0.0002455711364746094
0.00015592575073242188,1.609344244003296,0.32223404949951173,0.396412,0.3389105796813965,0.0002446174621582031
0.00017404556274414062,3.4123528003692627,0.39509981562805174,0.326253,0.3756754398345947,0.000247955322265625
0.00015234947204589844,1.9898045063018799,0.49259311706542963,1.11118,0.2954709529876709,0.00025653839111328125
9.584426879882812e-05,3.1810646057128906,0.39259377069091794,0.275004,0.011808395385742188,0.00020313262939453125
0.0001850128173828125,2.1395437717437744,0.9162431972045899,0.274773,0.048583984375,0.0011410713195800781
0.00025272369384765625,2.0332581996917725,1.0536954143829345,0.830318,0.07435011863708496,0.00023674964904785156
0.0002186298370361328,1.8985555171966553,0.5723505098419189,0.669142,0.2213137149810791,0.00037670135498046875
0.00011968612670898438,1.3487756252288818,0.3346280527801513,1.441078,0.2400522232055664,0.0002837181091308594
0.00010561943054199219,3.5822150707244873,0.7350552160034179,0.626024,0.007997512817382812,0.00024771690368652344
0.0001049041748046875,2.5934529304504395,0.4073790266418457,0.28151,0.7346997261047363,0.0003135204315185547
9.322166442871094e-05,3.0280885696411133,0.7970303321075439,0.20023,0.006352663040161133,0.0003006458282470703
0.00015115737915039062,2.491034984588623,1.0959893321990966,0.39,0.019185543060302734,0.00023937225341796875
0.00022864341735839844,3.0544517040252686,0.36963680445861813,0.664278,0.5715765953063965,0.0002689361572265625
0.00013899803161621094,3.4198451042175293,1.3603908671264648,0.278837,0.18163251876831055,0.0002696514129638672
0.00010704994201660156,4.245591640472412,0.7668743312988282,0.462759,0.1770174503326416,0.0002841949462890625
0.00020813941955566406,2.9578301906585693,0.652879219329834,0.564312,0.621650218963623,0.00027060508728027344
0.0001251697540283203,3.64752197265625,1.5879634811706542,0.831668,0.2576737403869629,0.0002582073211669922
0.0003046989440917969,5.006082057952881,0.6278977840423584,0.466325,0.023044347763061523,0.0003399848937988281
9.417533874511719e-05,4.764389991760254,0.2487947829437256,0.23068,0.008836507797241211,0.0014538764953613281
0.00015544891357421875,4.6921515464782715,0.5715360699920655,1.116472,0.014252901077270508,0.00028896331787109375
0.0001049041748046875,4.101773977279663,0.21705642750549314,0.254572,0.004014015197753906,0.0001480579376220703
0.0001785755157470703,3.618840217590332,0.44749000775146475,1.926357,0.8144652843475342,0.00016832351684570312
0.0001456737518310547,3.1864075660705566,0.47897025842285157,0.659879,1.1551563739776611,0.00036263465881347656
0.0002276897430419922,1.5405945777893066,1.1157799832611084,0.437122,0.33947157859802246,0.00020194053649902344
0.00021767616271972656,3.798199415206909,0.2462770562438965,1.548322,0.3604741096496582,0.00025010108947753906
7.796287536621094e-05,2.7853684425354004,0.9673963648376465,0.945794,0.4003443717956543,0.0002689361572265625
0.0001456737518310547,3.018718719482422,1.1192809089813234,0.968784,0.216841459274292,0.0002338886260986328
7.677078247070312e-05,2.8077738285064697,1.5502926124572753,0.769225,0.19679570198059082,0.00010633468627929688
0.00012254714965820312,3.878175973892212,0.6090134819335937,0.576068,0.007405281066894531,0.018872737884521484
0.00010180473327636719,2.994136095046997,1.331217164291382,1.153911,0.2208538055419922,0.022072792053222656
0.0002875328063964844,4.733569860458374,0.9707713336029054,0.420521,0.22099757194519043,0.00019621849060058594
0.0001442432403564453,2.3793256282806396,0.3696731457519531,0.64002,0.005395650863647461,0.0026938915252685547
0.0003135204315185547,3.861607074737549,0.37373209425354004,0.655586,0.0033829212188720703,0.00011157989501953125
0.0002243518829345703,3.2787821292877197,0.39315654316711424,0.667567,0.016194820404052734,0.00012159347534179688
0.0001308917999267578,2.758415460586548,0.19378775497436523,0.42429,0.6778130531311035,0.0065724849700927734
0.00016355514526367188,2.801419973373413,0.5492747870178223,0.514578,0.016566991806030273,0.0002243518829345703
0.0002067089080810547,2.6673145294189453,0.5138881110687256,0.257823,0.015694379806518555,0.0003097057342529297
8.678436279296875e-05,3.340001106262207,0.525344381866455,0.244565,0.018666982650756836,0.00028777122497558594
0.0001780986785888672,2.5184595584869385,0.20915902194213867,0.198933,0.3459134101867676,0.0002627372741699219
0.00016236305236816406,2.4755687713623047,0.1794778939361572,0.276413,0.1589977741241455,0.00017309188842773438
0.00020074844360351562,2.775313377380371,0.516043869430542,0.456718,0.7025716304779053,0.0002570152282714844
0.00016689300537109375,1.7415502071380615,0.7511689085845947,0.604487,0.7040228843688965,0.0002543926239013672
8.606910705566406e-05,2.4121596813201904,0.5764720100860595,0.517777,0.19159865379333496,0.0003094673156738281
0.00019669532775878906,2.121976852416992,0.3920586580657959,1.445435,1.1260380744934082,0.0003247261047363281
9.584426879882812e-05,2.708655834197998,1.4396783228302001,1.07471,0.21334218978881836,0.0002758502960205078
0.00013947486877441406,3.05171275138855,1.070498504348755,1.144129,0.21832704544067383,0.00026416778564453125
0.00011444091796875,2.3310391902923584,1.5781182733306884,1.123874,0.43396854400634766,0.00023508071899414062
0.00013780593872070312,2.4547600746154785,1.0342746008911132,1.334146,0.22963333129882812,0.00022912025451660156
9.560585021972656e-05,2.7312843799591064,0.5236240368499756,1.119486,1.322075605392456,0.00014925003051757812
0.00011157989501953125,2.6732914447784424,2.02065775579834,0.933481,0.4526050090789795,0.0003132820129394531
0.0002524852752685547,3.0615034103393555,0.714872712890625,0.615358,0.034349918365478516,0.00030922889709472656
0.00023055076599121094,4.300626516342163,0.728158389907837,0.434594,0.22795486450195312,0.0002472400665283203
0.0002079010009765625,3.5191004276275635,0.9327069661712647,0.599115,0.07192778587341309,0.0002980232238769531
7.653236389160156e-05,5.020202159881592,0.4367232223815918,0.639143,0.3684661388397217,0.00023245811462402344
0.0001480579376220703,4.397466421127319,0.5795131098632812,0.629662,0.6004810333251953,0.00032830238342285156
0.00022125244140625,2.9482297897338867,0.1904524403076171,1.431677,0.859006404876709,0.00020265579223632812
7.700920104980469e-05,4.436408996582031,0.97750935647583,0.636974,0.8668117523193359,0.00019049644470214844
0.00011444091796875,4.6750569343566895,0.699194177154541,0.882046,0.2000269889831543,0.0017442703247070312
8.821487426757812e-05,4.378451824188232,0.9435716235198974,0.443721,0.6374673843383789,0.00025081634521484375
0.00014328956604003906,4.173208951950073,0.9359947054138184,0.642826,0.45167016983032227,0.00022554397583007812
0.00010132789611816406,4.400521993637085,0.4400591842193603,0.826123,0.025032758712768555,0.0002377033233642578
0.00014710426330566406,4.432993412017822,0.6009553115539551,0.653207,0.01923513412475586,0.0001556873321533203
0.00011348724365234375,4.617456912994385,0.4112100178833008,0.262188,0.5647377967834473,0.33153843879699707
0.00020694732666015625,3.450578451156616,0.20965002569580077,0.267581,0.6770672798156738,0.00033402442932128906
8.726119995117188e-05,5.334855079650879,0.37136010508728023,0.199223,0.5193130970001221,0.15526461601257324
0.000118255615234375,3.883268117904663,0.6076822400512696,0.652256,0.8638753890991211,0.0076181888580322266
0.00023746490478515625,1.57020902633667,0.19071311364746094,0.177594,0.006989002227783203,0.0002448558807373047
0.0001838207244873047,4.011592149734497,0.20287296638488772,0.505775,0.1979982852935791,0.00014400482177734375
0.00012111663818359375,2.797852039337158,0.15042707817077638,0.39008,0.022742748260498047,0.000240325927734375
0.0001327991485595703,3.1737148761749268,0.4974508053741455,0.330004,0.04221391677856445,0.39307665824890137
0.00014829635620117188,2.966970920562744,0.3442732734375,0.258632,0.6049470901489258,0.7541735172271729
0.00018405914306640625,1.6921687126159668,0.2234239712677002,1.368479,0.0147705078125,0.00024271011352539062
7.43865966796875e-05,2.114502429962158,0.6175563871154786,1.006149,0.2483348846435547,0.00031685829162597656
0.0002079010009765625,2.5405735969543457,0.7838986978607178,0.404467,0.3973832130432129,0.007509469985961914
9.465217590332031e-05,4.441971063613892,0.6095701584167481,1.215968,0.5739743709564209,0.0002465248107910156
0.0002307891845703125,2.3378725051879883,1.4550815870666503,0.58401,0.606243371963501,0.0003314018249511719
0.00015234947204589844,3.4889118671417236,0.25447094448852536,0.829512,0.454542875289917,0.000225067138671875
0.0001556873321533203,3.949840784072876,0.37559101400756834,0.415571,0.6142282485961914,0.0002582073211669922
0.00013971328735351562,2.5093271732330322,0.7889352767486573,1.039148,0.7899742126464844,0.00014281272888183594
9.179115295410156e-05,2.8461670875549316,1.2323670722045899,1.019196,0.03506660461425781,0.0001556873321533203
9.989738464355469e-05,2.6424999237060547,0.7843746152496338,0.41794,0.044339895248413086,0.0001575946807861328
9.250640869140625e-05,3.246290445327759,0.9482520014648438,0.230787,0.03635263442993164,0.00028967857360839844
0.00010824203491210938,4.061601161956787,0.2505876006317138,0.78258,0.055445194244384766,0.3906371593475342
8.654594421386719e-05,3.0504000186920166,0.6070318238525391,0.593997,0.05662679672241211,0.005323171615600586
0.00024771690368652344,4.1951165199279785,0.41430149569702146,0.435748,0.19660186767578125,0.00048732757568359375
0.00011801719665527344,4.1625871658325195,0.4516553546295166,0.210439,0.3884084224700928,0.012958288192749023
7.414817810058594e-05,3.908351182937622,1.1271555608825685,0.729192,0.23763132095336914,0.0002624988555908203
8.273124694824219e-05,4.119795322418213,0.7406356999816894,0.756931,0.15709805488586426,0.0002422332763671875
0.00017189979553222656,4.003150701522827,0.36582194847106936,0.391935,0.16417527198791504,0.15273356437683105
0.0002181529998779297,3.680192470550537,1.3240354628143312,0.738244,0.034034013748168945,0.00015926361083984375
0.00039196014404296875,3.336599349975586,0.2014900918731689,0.589624,0.004992485046386719,0.0031251907348632812
0.00022077560424804688,3.109280824661255,0.15724381692504882,0.240374,0.021235227584838867,0.00025081634521484375
0.00022029876708984375,4.6794750690460205,1.2733666001434325,0.382413,0.9698522090911865,0.00031566619873046875
0.00019216537475585938,4.199410915374756,0.7021326838989258,0.994123,0.6576075553894043,0.0002617835998535156
9.799003601074219e-05,2.7253408432006836,0.554791359375,0.405902,0.8291213512420654,0.00026297569274902344
0.00019216537475585938,3.6996443271636963,0.2482898521575928,0.960309,0.8425908088684082,0.00025463104248046875
0.00010132789611816406,2.527808427810669,0.7721575971679688,1.023367,0.48316287994384766,0.0002162456512451172
0.0001239776611328125,4.296057939529419,0.8642740197601319,0.632756,0.38069820404052734,0.0003037452697753906
0.00016117095947265625,3.0527453422546387,1.2149381437530518,0.564276,0.6705679893493652,0.0005524158477783203
0.0001811981201171875,2.4696359634399414,0.5775959861907959,0.536509,0.38568663597106934,0.0003097057342529297
0.000179290771484375,2.2518362998962402,0.8155619819488525,0.492641,0.42275261878967285,0.0002186298370361328
0.00020623207092285156,3.315455436706543,1.2365771249847413,0.868817,0.8740801811218262,0.00022721290588378906
0.0002162456512451172,4.268278121948242,0.8429662157745361,1.319728,0.4414973258972168,0.0002868175506591797
0.00015974044799804688,3.016839027404785,1.0124079412536622,0.891692,0.8940229415893555,0.0002243518829345703
0.0001590251922607422,2.5178027153015137,0.552958999420166,0.534049,0.6112589836120605,0.0002982616424560547
0.0002295970916748047,3.0387797355651855,0.9908312998809814,0.598821,0.20797038078308105,0.0002243518829345703
0.0001277923583984375,5.314942359924316,0.5510791652984619,1.044443,0.4349327087402344,0.0002396106719970703
9.703636169433594e-05,4.893377780914307,0.9349792166595459,1.071887,0.5088872909545898,0.0002810955047607422
0.0002465248107910156,5.264572381973267,1.2837258444519044,0.928203,0.03955435752868652,0.00032520294189453125
0.00012183189392089844,4.454771518707275,0.4399566358642578,0.732317,0.009017705917358398,0.00024247169494628906
9.322166442871094e-05,4.009647369384766,0.860510957687378,0.715757,0.06845402717590332,0.00032067298889160156
0.0002772808074951172,4.573290824890137,0.8725663682556153,0.96359,0.19306230545043945,0.0002970695495605469
0.000213623046875,4.098634958267212,0.5202721192626953,0.266122,0.2400193214416504,0.0002715587615966797
0.00017499923706054688,4.437480688095093,0.7773992454071045,0.424748,0.6634488105773926,0.00018024444580078125
0.00019311904907226562,5.184804439544678,0.3962751522979736,0.284104,0.4227590560913086,0.0002532005310058594
9.5367431640625e-05,5.654181718826294,0.2693899893798828,0.600546,0.4484982490539551,0.0002875328063964844
0.00015163421630859375,2.6902081966400146,0.41697418685913085,0.235165,0.41052961349487305,0.00027632713317871094
0.0002186298370361328,3.804626226425171,0.6248427132873535,0.265922,0.1974639892578125,0.7190093994140625
0.00011134147644042969,2.682771682739258,0.4351955062255859,0.556189,0.5559322834014893,0.00018668174743652344
0.00011730194091796875,3.1552820205688477,0.34205010466003416,0.734256,0.015370607376098633,0.0005750656127929688
0.0001239776611328125,2.7138831615448,0.4244527525634766,0.724803,0.41463613510131836,0.0002589225769042969
0.00030994415283203125,2.6193339824676514,0.23446783882141115,0.20969,0.21711158752441406,0.0002532005310058594
0.00038170814514160156,4.293151378631592,0.9033405606536865,0.442122,0.2241499423980713,0.008229732513427734
0.00021457672119140625,2.7000434398651123,0.8726639002685547,0.248962,1.1578705310821533,0.38558053970336914
0.00012493133544921875,2.2767763137817383,0.4948377557220459,0.679631,1.1603050231933594,0.37185072898864746
0.0001976490020751953,2.853975534439087,0.4317629694213867,0.754626,0.3822975158691406,0.00022840499877929688
8.7738037109375e-05,2.6306519508361816,0.9480313872985839,1.090632,0.36365461349487305,0.00029087066650390625
0.0002048015594482422,2.811931848526001,0.34597875376892095,1.006438,0.6179482936859131,0.00022721290588378906
0.0001380443572998047,2.294398069381714,0.8115156891479492,0.629161,0.22093510627746582,0.0002684593200683594
0.0001354217529296875,3.8313498497009277,0.6163866121520996,0.850076,0.7766366004943848,0.003522634506225586
0.00010752677917480469,3.1079719066619873,0.8354842492675781,0.555465,0.014216899871826172,0.00021648406982421875
0.00011277198791503906,3.8145956993103027,0.5370932521209717,1.854139,0.37177324295043945,0.0002720355987548828
9.322166442871094e-05,2.9403786659240723,0.42290835395813,1.243715,0.4172999858856201,0.00023365020751953125
0.00013136863708496094,3.5735316276550293,1.6844557308197021,0.368225,0.3125736713409424,0.0002739429473876953
0.0002033710479736328,4.201161623001099,0.4041561526641846,0.715514,0.3688187599182129,0.00021982192993164062
0.0002903938293457031,3.432608127593994,0.3651954847869873,0.320169,0.6726784706115723,0.00032258033752441406
0.00010371208190917969,3.9830832481384277,1.1468500392456056,0.349773,0.8809447288513184,0.00026679039001464844
0.00023627281188964844,3.371227502822876,0.3445205679779053,0.880512,0.030613422393798828,0.0002663135528564453
0.000164031982421875,3.047685146331787,0.6493616376342773,0.523756,0.01740407943725586,0.0016627311706542969
0.0002536773681640625,4.735015869140625,0.7205454444274902,0.925639,0.008532285690307617,0.00024247169494628906
0.0002434253692626953,3.906860589981079,0.5395278167114258,0.228139,0.4650876522064209,0.00018525123596191406
0.00016355514526367188,3.7031471729278564,0.20632263172912602,0.654712,0.004220008850097656,0.00021982192993164062
0.00012063980102539062,2.44041109085083,0.3016341875305176,0.189726,0.016178369522094727,0.0002446174621582031
0.00017261505126953125,2.269040107727051,0.3445961236419678,0.332356,0.19814848899841309,0.002259969711303711
0.0001976490020751953,2.5518782138824463,0.1789895388793945,0.417405,0.35752320289611816,0.00027060508728027344


==> plots/flask_cdf/data/experiments-full/scenario-4/big/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0002791881561279297,17.265459537506104,0.0008812179107666046,0.117573,0.0002779960632324219,0.0001926422119140625
0.0003199577331542969,18.5116069316864,0.013764260742187506,0.136428,0.0001575946807861328,9.655952453613281e-05
0.02086496353149414,18.61527991294861,0.0013431130065917896,0.180236,0.00013303756713867188,7.796287536621094e-05
0.0003173351287841797,16.434348344802856,0.0013381241302490299,0.178002,0.0001442432403564453,7.939338684082031e-05
0.0002758502960205078,18.25490713119507,0.0009529103393554617,0.162113,0.00015354156494140625,0.00010013580322265625
0.00020384788513183594,16.91173768043518,0.02820721200561524,0.246914,0.00012135505676269531,7.414817810058594e-05
0.000194549560546875,18.946415662765503,0.00502721859741212,0.255457,0.0001404285430908203,8.845329284667969e-05
0.0003771781921386719,18.59936213493347,0.004889592514038088,0.230765,0.00015211105346679688,8.702278137207031e-05
0.04606485366821289,16.41067624092102,0.05536366387939454,0.199234,0.00015497207641601562,9.560585021972656e-05
0.00032520294189453125,18.217035055160522,0.000807892135620103,0.254871,0.0001437664031982422,8.130073547363281e-05
0.0012454986572265625,19.130217790603638,0.033360996627807615,0.342725,0.00011587142944335938,8.96453857421875e-05
0.0003573894500732422,7.568772792816162,0.0007707717742919673,0.338141,0.00013184547424316406,7.867813110351562e-05
0.0016236305236816406,13.934956550598145,0.004376985626220714,0.17142,0.00013709068298339844,8.606910705566406e-05
0.08123421669006348,15.474065780639648,0.0007307948455810565,0.138514,0.00013256072998046875,8.606910705566406e-05
0.0003027915954589844,19.16089653968811,0.021392805694580075,0.211926,0.000171661376953125,0.00011610984802246094
0.16273736953735352,13.518805265426636,0.0012631852874755989,0.164674,0.00014066696166992188,8.7738037109375e-05
0.10652494430541992,18.616426944732666,0.04799393855285644,0.196413,0.0001766681671142578,0.0001049041748046875
0.00020623207092285156,19.219998598098755,0.008665350021362317,0.408236,0.00015974044799804688,9.632110595703125e-05
0.5186793804168701,17.835333347320557,0.010919224182128928,0.390159,0.0001583099365234375,9.083747863769531e-05
0.19659757614135742,18.723026037216187,0.04675972215270996,0.322909,0.00031876564025878906,0.00010323524475097656
0.00032591819763183594,12.637534618377686,0.0008945464172363526,0.401896,0.0001785755157470703,9.679794311523438e-05
0.0003542900085449219,16.884361743927002,0.0007908205718993866,0.455678,0.00015616416931152344,9.202957153320312e-05
0.1935129165649414,20.714024782180786,0.16361840319824217,0.386398,0.00014734268188476562,9.226799011230469e-05
0.274355411529541,17.353986024856567,0.028664762145996114,0.706518,0.00015664100646972656,9.441375732421875e-05
0.0003485679626464844,15.415294885635376,0.0008195126495361138,0.301279,0.0001513957977294922,8.96453857421875e-05
0.0001773834228515625,17.769612789154053,0.0014460740966796837,0.360933,0.0001506805419921875,9.274482727050781e-05
0.2716045379638672,10.899348735809326,0.0008010286407470479,0.793567,0.0001556873321533203,9.107589721679688e-05
0.00018858909606933594,11.558416604995728,0.0008318691558837354,0.552618,0.0001583099365234375,9.1552734375e-05
0.06626272201538086,17.651434183120728,0.02434712538146977,0.766581,0.00030922889709472656,0.00019216537475585938
0.06894564628601074,14.986731052398682,0.009643192596435535,0.545555,0.00016760826110839844,0.00010132789611816406
0.00032258033752441406,23.151416778564453,0.013634270874023413,0.342359,0.00015425682067871094,8.916854858398438e-05
0.0003101825714111328,13.73701810836792,0.1205579533691406,0.401388,0.0001595020294189453,9.584426879882812e-05
0.000316619873046875,21.939279079437256,0.24117942236328127,0.715066,0.00030350685119628906,0.00020694732666015625
0.5847160816192627,14.13730788230896,0.1013581580810547,0.296757,0.00015282630920410156,8.869171142578125e-05
0.28157877922058105,14.188725233078003,0.0009215335845946804,0.52075,0.0001583099365234375,9.322166442871094e-05
0.22974610328674316,21.763838291168213,0.037653581710815454,0.731104,0.00018525123596191406,0.00010395050048828125
0.10458636283874512,18.41249966621399,0.0657730295562744,0.365885,0.0001647472381591797,9.870529174804688e-05
0.027951955795288086,21.141326904296875,0.0008719371948242571,0.824784,0.00017642974853515625,9.989738464355469e-05
0.0001735687255859375,17.24982476234436,0.0008436373138427655,0.188285,0.00015592575073242188,9.322166442871094e-05
0.09928560256958008,20.596776962280273,0.30148023391723633,0.44799,0.00028443336486816406,0.00013494491577148438
0.0604398250579834,18.418137550354004,0.0009874676971435292,0.710172,0.00030159950256347656,0.0001709461212158203
0.027683019638061523,22.48052716255188,0.0010093609161376804,0.496518,0.0002276897430419922,0.00014591217041015625
0.04565834999084473,26.545198917388916,0.02202902188110356,0.518577,0.0001518726348876953,8.940696716308594e-05
0.0012798309326171875,26.920029401779175,0.001195657760620139,0.373868,0.00015091896057128906,9.202957153320312e-05
0.0003807544708251953,20.00448703765869,0.20879800869750975,0.376707,0.00020313262939453125,0.00013256072998046875
0.5967247486114502,21.90093159675598,0.1177358899230957,0.730638,0.0003180503845214844,0.00020170211791992188
0.5288915634155273,21.819599628448486,0.005470177444457991,0.547891,0.00018548965454101562,0.00010633468627929688
0.00020313262939453125,18.215466022491455,0.0009199387817382942,0.473122,0.00016117095947265625,0.0001010894775390625
0.008545160293579102,21.525019884109497,0.007087816375732414,0.239406,0.00015735626220703125,9.942054748535156e-05
0.00024437904357910156,21.813701629638672,0.0013876593322753872,0.141128,0.0004508495330810547,0.0004756450653076172
0.012137413024902344,12.459418535232544,0.12957781314086914,0.202658,0.00014638900756835938,9.274482727050781e-05
0.05257606506347656,12.960386514663696,0.004849449813842777,0.095412,0.00013113021850585938,7.987022399902344e-05
0.0002162456512451172,12.26610517501831,0.009804655410766597,0.123298,0.00015401840209960938,9.131431579589844e-05
0.011214017868041992,12.180208921432495,0.002795302856445303,0.165862,0.00011515617370605469,6.794929504394531e-05
0.0018360614776611328,13.360191822052002,0.016142178726196277,0.160675,9.799003601074219e-05,5.7220458984375e-05
0.03282761573791504,10.50223970413208,0.07152494279479982,0.213159,0.0003046989440917969,0.0001709461212158203
0.0037925243377685547,13.614237070083618,0.0008597010040283237,0.113035,0.00014400482177734375,9.393692016601562e-05
0.03563976287841797,13.336401224136353,0.045314736236572256,0.129561,0.0001475811004638672,8.225440979003906e-05
0.053903818130493164,12.113334894180298,0.010178769805908205,0.203872,0.00013113021850585938,8.0108642578125e-05
0.0008628368377685547,14.41017770767212,0.056133579788208,0.12119,0.00013685226440429688,8.392333984375e-05
0.0655057430267334,6.130815029144287,0.0044269753570556625,0.177788,0.00013971328735351562,7.867813110351562e-05
0.050806283950805664,12.94128704071045,0.04803524769592288,0.262962,0.00013828277587890625,8.249282836914062e-05
0.03772568702697754,12.282028436660767,0.015352743835449212,0.114655,0.00014853477478027344,8.988380432128906e-05
0.03452253341674805,15.078332424163818,0.0007424221649170448,0.550236,0.00016570091247558594,9.393692016601562e-05
0.014734506607055664,6.305186986923218,0.06657651098632811,0.776216,0.0001468658447265625,9.036064147949219e-05
0.046457529067993164,14.498776912689209,0.4196452991485596,0.135175,0.00013971328735351562,7.867813110351562e-05
0.0001442432403564453,12.316117763519287,0.0011517799072265633,0.156832,0.00014519691467285156,7.557868957519531e-05
0.053492069244384766,15.239176988601685,0.030679900070190447,0.326304,0.0002868175506591797,0.0001609325408935547
0.0979762077331543,12.970957040786743,0.0007241213226318322,0.27426,0.00014519691467285156,7.939338684082031e-05
0.00016832351684570312,9.643930673599243,0.0025182532348632936,0.228146,0.0001876354217529297,0.00011110305786132812
0.015101909637451172,14.90083360671997,0.028970218597412112,0.247139,0.0002589225769042969,0.0001556873321533203
0.006562232971191406,14.21185564994812,0.07811694953918458,0.28252,0.0001533031463623047,9.775161743164062e-05
0.014577388763427734,15.748089790344238,0.015967381942749048,0.517987,0.00018024444580078125,0.00011205673217773438
0.3107643127441406,13.488831996917725,0.0013402603912353594,0.26237,0.00012731552124023438,7.581710815429688e-05
0.00026679039001464844,10.483698606491089,0.0648404292755127,0.376382,0.000156402587890625,9.632110595703125e-05
0.00017714500427246094,12.714460134506226,0.0356722567138672,0.329194,0.09662675857543945,0.00010180473327636719
0.037305593490600586,11.015597820281982,0.05844286466979981,0.344161,0.0001652240753173828,9.846687316894531e-05
0.10907793045043945,13.869388341903687,0.000875315567016588,0.673304,0.0001590251922607422,8.106231689453125e-05
0.08438730239868164,17.446753978729248,0.009812501205444357,0.388661,0.0001506805419921875,8.344650268554688e-05
0.1654200553894043,10.21507740020752,0.0008227781066894591,0.410074,0.00014925003051757812,9.131431579589844e-05
0.0629570484161377,16.36443543434143,0.0007047644805908693,0.626755,0.0001423358917236328,9.012222290039062e-05
0.023598194122314453,16.065007209777832,0.2003096989135742,0.303752,0.0001659393310546875,9.846687316894531e-05
0.04438281059265137,12.341933250427246,0.0008704275360107427,0.154501,0.00015354156494140625,8.916854858398438e-05
0.06589794158935547,13.186805963516235,0.0008153901062011859,0.348454,0.00015687942504882812,8.916854858398438e-05
0.00951242446899414,12.234507322311401,0.0008423327789306434,0.445014,0.00015163421630859375,9.202957153320312e-05
0.00014972686767578125,14.408040046691895,0.0013888546752929831,0.34257,0.00010466575622558594,6.031990051269531e-05
0.08982467651367188,16.993247270584106,0.09483973136901858,0.46834,0.00015807151794433594,9.1552734375e-05
0.0002605915069580078,10.45438265800476,0.0014711999053954594,0.927363,0.00016260147094726562,9.679794311523438e-05
0.00016164779663085938,15.704630374908447,0.000854500549316406,0.267457,0.0001552104949951172,8.988380432128906e-05
0.000148773193359375,13.32082223892212,0.011146366043090827,0.33958,0.0001685619354248047,0.00010418891906738281
0.16411209106445312,14.047264575958252,0.04590003134155274,0.283161,0.00015234947204589844,9.036064147949219e-05
0.12679386138916016,14.613972902297974,0.005547025070190448,0.306515,0.00016045570373535156,9.584426879882812e-05
0.00015997886657714844,16.20349621772766,0.0008942523956298742,0.2159,0.0001380443572998047,8.130073547363281e-05
0.00015664100646972656,12.642666339874268,0.0008157232513427704,0.202351,0.00015115737915039062,8.630752563476562e-05
0.0003199577331542969,12.969443798065186,0.015472932907104497,0.220854,0.00015997886657714844,9.489059448242188e-05
0.0001780986785888672,12.092472553253174,0.05651589453125,0.349551,0.00018310546875,0.000110626220703125
0.0002014636993408203,11.546452522277832,0.0008551490478515555,0.243707,0.08298754692077637,0.00011014938354492188
0.1205754280090332,18.76996088027954,0.0019594405822754013,0.164482,0.00018787384033203125,0.0001957416534423828
0.00012373924255371094,11.189616918563843,0.01661408326721192,0.099599,0.00014472007751464844,8.893013000488281e-05
0.037656307220458984,11.321857452392578,0.0015045399932861192,0.137447,0.00014781951904296875,0.00013256072998046875
0.009965181350708008,11.944157600402832,0.0007751287994384737,0.103744,0.00013375282287597656,7.843971252441406e-05
0.001974344253540039,11.91104507446289,0.015511491271972655,0.176178,0.00013184547424316406,8.416175842285156e-05
0.0597994327545166,10.54735803604126,0.005163112792968744,0.077715,0.00010395050048828125,6.270408630371094e-05
0.008874893188476562,25.73864197731018,0.010046386871337881,0.19059,0.00013518333435058594,8.606910705566406e-05
0.011214733123779297,11.986870050430298,0.0007447673492431695,0.273557,0.00011515617370605469,9.298324584960938e-05
0.008466720581054688,10.73719334602356,0.001681169311523456,0.279483,0.0001354217529296875,8.082389831542969e-05
0.024662256240844727,10.817981958389282,0.0033740842895507717,0.197917,0.00013065338134765625,8.249282836914062e-05
0.00043463706970214844,12.760364294052124,0.005916851058959949,0.244184,0.0001323223114013672,7.62939453125e-05
0.015067100524902344,11.289965867996216,0.04434392732238768,0.254514,0.00013208389282226562,7.510185241699219e-05
0.00014400482177734375,8.953985214233398,0.010642290283203126,0.112149,0.00014543533325195312,9.1552734375e-05
0.030530691146850586,11.587022304534912,0.000724182418823216,0.299621,0.00013399124145507812,9.655952453613281e-05
0.06463241577148438,6.356567859649658,0.0007678017272949311,0.205336,0.00013113021850585938,7.843971252441406e-05
0.17015838623046875,10.338093280792236,0.020492057098388694,0.387661,0.0001475811004638672,8.893013000488281e-05
0.02462172508239746,11.071442604064941,0.004737793212890612,0.140194,0.00013446807861328125,8.392333984375e-05
0.1352684497833252,10.179619550704956,0.007682386749267578,0.129857,0.0001857280731201172,0.00011730194091796875
0.08524703979492188,12.075694561004639,0.02438817314147948,0.230585,0.00020313262939453125,0.00012302398681640625
0.10849666595458984,9.50980257987976,0.05182930467224123,0.572974,0.00017118453979492188,0.00010442733764648438
0.10407185554504395,11.224098682403564,0.055587526214599614,0.349962,0.00013256072998046875,8.511543273925781e-05
0.23080945014953613,8.050670862197876,0.009950002136230485,0.336435,0.00014710426330566406,9.5367431640625e-05
0.06201481819152832,12.22533655166626,0.0008242333374023358,0.335654,0.00014972686767578125,9.179115295410156e-05
0.00011682510375976562,13.724972248077393,0.009196017715454086,0.302053,0.000148773193359375,9.679794311523438e-05
0.08641743659973145,9.426561832427979,0.000769605651855465,0.375309,0.00010919570922851562,6.508827209472656e-05
0.0010213851928710938,12.085695505142212,0.005444075668334936,0.343137,0.000141143798828125,9.298324584960938e-05
0.19231963157653809,10.93207335472107,0.0007526920928954961,0.178936,0.00014591217041015625,8.249282836914062e-05
0.005049467086791992,10.281558513641357,0.015222041931152341,0.35391,0.000141143798828125,9.226799011230469e-05
0.059470176696777344,10.237375736236572,0.08305346243286132,0.315251,0.00015926361083984375,8.893013000488281e-05
0.0071256160736083984,12.053691625595093,0.0005985687561035069,0.245818,0.00012183189392089844,7.462501525878906e-05
0.07526206970214844,11.022568464279175,0.03816746195983886,0.129308,0.0001552104949951172,0.00010538101196289062
0.00016999244689941406,11.297526121139526,0.011260992034912098,0.406816,0.0003123283386230469,0.0001087188720703125
0.02972865104675293,10.71462082862854,0.0008867867889404413,0.333331,0.00030303001403808594,0.0001621246337890625
0.0001385211944580078,12.50413465499878,0.0007204460144042968,0.41885,0.0001494884490966797,8.106231689453125e-05
0.13255834579467773,16.16914963722229,0.0006415979309081776,0.497833,0.00012540817260742188,7.009506225585938e-05
0.06936907768249512,10.094196081161499,0.0009143967437743594,0.835895,0.00032711029052734375,0.00018215179443359375
0.00015497207641601562,8.74681282043457,0.0017325982666015483,0.40854,0.00029969215393066406,0.0001766681671142578
0.00023317337036132812,10.805968046188354,0.1382936159820557,0.536353,0.00016689300537109375,0.00010895729064941406
0.04228472709655762,10.48254942893982,0.0014450421295166271,0.476079,0.00015115737915039062,9.560585021972656e-05
0.00026702880859375,9.600143194198608,0.0016003036041259966,0.676573,0.0002906322479248047,0.00017213821411132812
0.023591279983520508,12.004037618637085,0.0017258646545409984,0.379319,0.0003178119659423828,0.00018286705017089844
0.00028705596923828125,10.629202604293823,0.0017402752990722803,0.856363,0.0002980232238769531,0.0001780986785888672
0.012664556503295898,11.362420558929443,0.0016718551025389772,1.695939,0.0002579689025878906,0.0003120899200439453
0.07185149192810059,12.178200960159302,0.001498797561645615,1.865873,0.00015807151794433594,9.393692016601562e-05
0.06912779808044434,15.86310887336731,0.5284998130950929,1.035934,0.0001575946807861328,9.226799011230469e-05
0.024055957794189453,22.614678621292114,0.0055324601745605495,0.905165,0.00016880035400390625,0.00010275840759277344
0.04421210289001465,16.085435152053833,0.009011169036865219,0.259091,0.0001575946807861328,9.34600830078125e-05
0.0730741024017334,16.173461198806763,0.032529137069702174,0.319468,0.00015473365783691406,9.298324584960938e-05
0.13566231727600098,16.669703006744385,0.004479629302978516,0.194299,0.0001518726348876953,8.845329284667969e-05
0.032166481018066406,16.421622037887573,0.0026517238006591726,0.132889,0.0001316070556640625,8.225440979003906e-05
0.00012159347534179688,14.670100450515747,0.006852399673461906,0.188035,0.00014209747314453125,8.535385131835938e-05
0.012250423431396484,15.739382028579712,0.003109451965332022,0.246346,0.00013065338134765625,8.702278137207031e-05
0.007677793502807617,14.72288703918457,0.0015614213256835985,0.098047,0.0001366138458251953,8.106231689453125e-05
0.013045072555541992,16.10688543319702,0.0007223929901123,0.095073,0.0001609325408935547,9.036064147949219e-05
0.02429342269897461,14.46760869026184,0.0031057255706787024,0.164529,0.00013446807861328125,8.535385131835938e-05
0.014937639236450195,15.089474439620972,0.0007246072540283144,0.217174,0.00013184547424316406,8.845329284667969e-05
0.023984432220458984,15.366461992263794,0.0019139847412109334,0.126586,0.00014495849609375,8.225440979003906e-05
0.015831947326660156,14.87497615814209,0.0046995922393798795,0.171018,0.00018286705017089844,0.00011324882507324219
0.005063772201538086,13.452600479125977,0.0033212004699706976,0.191946,0.00013780593872070312,7.200241088867188e-05
0.03813624382019043,15.467506885528564,0.0014146185607910172,0.113578,0.00013136863708496094,8.058547973632812e-05
0.017076969146728516,14.470494508743286,0.0005814124908447293,0.116366,0.0001392364501953125,7.152557373046875e-05
0.025840044021606445,15.536309719085693,0.0013852686614990173,0.166053,0.00012946128845214844,8.0108642578125e-05
0.0002162456512451172,14.068090677261353,0.0069051802825927655,0.21268,0.0003294944763183594,0.00019049644470214844
0.006066083908081055,16.425889015197754,0.002364574798583985,0.078291,0.0001373291015625,8.416175842285156e-05
0.04079842567443848,15.433440685272217,0.029986137481689462,0.232229,0.0001423358917236328,8.940696716308594e-05
0.043676137924194336,12.948394536972046,0.0026371683959960923,0.281862,0.00013494491577148438,7.367134094238281e-05
0.14615416526794434,13.769134759902954,0.003710999877929666,0.308192,0.00013327598571777344,7.700920104980469e-05
0.000316619873046875,12.692607402801514,0.003025749343872064,0.081656,0.00014090538024902344,8.988380432128906e-05
0.006068229675292969,16.554832458496094,0.0024385437927246095,0.098454,0.0001468658447265625,8.511543273925781e-05
0.00033211708068847656,10.996482133865356,0.0006326404876708935,0.141518,0.0001392364501953125,8.893013000488281e-05
0.040592193603515625,14.944623708724976,0.02945858285522461,0.121849,0.000194549560546875,0.00011539459228515625
0.2475757598876953,10.48301362991333,0.0024421585235595566,0.177134,0.0001544952392578125,8.678436279296875e-05
0.0003402233123779297,11.423234462738037,0.00536656622314452,0.193506,0.00013446807861328125,7.557868957519531e-05
0.03517293930053711,11.332558393478394,0.0007485250396728482,0.229133,0.00010466575622558594,6.437301635742188e-05
0.00018596649169921875,9.474646091461182,0.0016640068969726585,0.227379,0.00013875961303710938,8.225440979003906e-05
0.000331878662109375,13.246229648590088,0.08048584393310546,0.179687,0.0003230571746826172,0.00018906593322753906
0.19558143615722656,12.69145941734314,0.0007610746917724731,0.218044,0.0001327991485595703,8.821487426757812e-05
0.3370530605316162,12.707525730133057,0.0009037863006591818,0.377801,0.00028896331787109375,0.00015854835510253906
0.02292466163635254,12.655783891677856,0.000686405899047865,0.240273,0.0001361370086669922,9.179115295410156e-05
0.14298415184020996,12.29490876197815,0.0074268352966308515,0.487852,0.0003483295440673828,0.00021409988403320312
0.00026726722717285156,12.61908483505249,0.0009137144165038968,0.157092,0.0002837181091308594,0.00016832351684570312
0.00015664100646972656,4.516477346420288,0.032226889511108386,0.249679,0.00018525123596191406,0.000110626220703125
0.0002334117889404297,10.98782205581665,0.0025955529785156306,0.170565,0.0001404285430908203,8.535385131835938e-05
0.0003025531768798828,11.976271152496338,0.0012820883789062543,0.118446,0.0001342296600341797,7.867813110351562e-05
0.3320631980895996,8.354433536529541,0.002384384078979493,0.096705,0.0001270771026611328,6.246566772460938e-05
0.00018525123596191406,4.764539957046509,0.0006260351867675845,0.089428,0.00015425682067871094,8.058547973632812e-05
0.00020813941955566406,9.515704154968262,0.0026139969635009808,0.09777,0.00011086463928222656,6.29425048828125e-05
0.26557493209838867,12.268377780914307,0.0235176685180664,0.113141,0.00013327598571777344,7.152557373046875e-05
0.2765083312988281,11.08967661857605,0.021289026290893548,0.109243,0.00015306472778320312,9.489059448242188e-05
0.2581362724304199,12.476615190505981,0.0015981781616210833,0.205661,0.00015687942504882812,9.894371032714844e-05
0.3316948413848877,8.370094060897827,0.0015015408782959039,0.153497,0.00016045570373535156,0.00010275840759277344
0.007906436920166016,5.206123113632202,0.0009150133819580131,0.156328,0.0001556873321533203,8.440017700195312e-05
0.21733975410461426,13.117817401885986,0.002467181579589847,0.112133,0.0001499652862548828,9.107589721679688e-05
0.14377450942993164,3.37589955329895,0.0019561299438476537,0.094488,0.00015020370483398438,8.344650268554688e-05
0.007837295532226562,3.1959216594696045,0.0062319761962890685,0.111728,0.00016117095947265625,8.7738037109375e-05
0.12162494659423828,9.804861307144165,0.0019668781585693296,0.099418,0.00010919570922851562,5.841255187988281e-05
0.00017786026000976562,4.716232538223267,0.0027534810485839722,0.166281,0.0001518726348876953,8.96453857421875e-05
0.03905320167541504,3.5460009574890137,0.019943824722290032,0.113073,0.00022268295288085938,0.000125885009765625
0.7493412494659424,11.702114343643188,0.001100791122436523,0.143373,0.0002696514129638672,0.00017142295837402344
0.0046885013580322266,2.8236305713653564,0.0008166233520507798,0.102452,0.00020360946655273438,0.00012350082397460938


==> plots/flask_cdf/data/experiments-full/scenario-4/big/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0003046989440917969,17.198514938354492,0.09402584838867187,0.13325,0.00030732154846191406,0.0003216266632080078
0.0002219676971435547,15.203949689865112,0.014275084274291985,0.118582,0.0001456737518310547,9.369850158691406e-05
0.0003654956817626953,16.098063707351685,0.0033658554534912177,0.127602,0.00015115737915039062,9.489059448242188e-05
0.07454419136047363,13.12101674079895,0.034411481079101566,0.115241,0.00017309188842773438,0.00010895729064941406
0.0002574920654296875,16.40672755241394,0.020188149307250963,0.153377,0.00014472007751464844,0.00010037422180175781
0.1425926685333252,8.355462074279785,0.03118770025634765,0.151316,0.00015163421630859375,9.846687316894531e-05
0.0002980232238769531,16.93123722076416,0.09932704556274413,0.135222,0.0001506805419921875,9.012222290039062e-05
0.0004241466522216797,13.595906496047974,0.008076457992553715,0.225934,0.00022935867309570312,0.00010204315185546875
0.00021004676818847656,17.78963875770569,0.0970238761138916,0.13108,0.000133514404296875,9.846687316894531e-05
0.0003025531768798828,17.43950390815735,0.01135110903930664,0.158638,0.00015497207641601562,0.00010657310485839844
0.0002167224884033203,16.857600450515747,0.06246995721435544,0.282969,0.00015807151794433594,0.00010204315185546875
0.2025606632232666,11.793014764785767,0.012947981597900393,0.158773,0.00017762184143066406,0.00010466575622558594
0.007797718048095703,17.990731239318848,0.06607720252990723,0.14903,0.00013899803161621094,8.797645568847656e-05
0.017235517501831055,17.400477409362793,0.004156946304321285,0.223472,0.0002269744873046875,0.0001461505889892578
0.00018548965454101562,10.648480653762817,0.008011622497558601,0.200453,0.0001270771026611328,8.58306884765625e-05
0.35785770416259766,14.513627052307129,0.15165191532897948,0.139332,0.0001766681671142578,0.00010752677917480469
0.00025773048400878906,18.036353588104248,0.010301020645141601,0.205901,0.00014901161193847656,9.894371032714844e-05
0.00038313865661621094,17.896929502487183,0.0746973583984375,0.09997,0.00013971328735351562,8.225440979003906e-05
0.00022149085998535156,18.43137788772583,0.125660301864624,0.391662,0.00024056434631347656,0.00014448165893554688
0.0046575069427490234,19.05307149887085,0.0007821393280029176,0.135697,0.00012969970703125,8.392333984375e-05
0.0003063678741455078,15.684181690216064,0.05202612882995605,0.283111,0.00014638900756835938,9.1552734375e-05
0.09045171737670898,18.042990684509277,0.03674804040527346,0.301484,0.0001518726348876953,9.131431579589844e-05
0.014894723892211914,17.196828603744507,0.18309555195617674,0.217487,0.0001418590545654297,9.059906005859375e-05
0.056554555892944336,10.534271717071533,0.1402648984375,0.144281,0.00015473365783691406,9.846687316894531e-05
0.000316619873046875,18.88603377342224,0.04122769813537597,0.363325,0.000156402587890625,9.608268737792969e-05
0.025562763214111328,13.962859630584717,0.0742271597442627,0.361319,0.00015997886657714844,0.00010156631469726562
0.005445957183837891,19.70544743537903,0.011430677688598623,0.238437,0.00016760826110839844,0.00010633468627929688
0.15491676330566406,18.210825443267822,0.005614471984863256,0.279249,0.00015306472778320312,9.560585021972656e-05
0.00019502639770507812,19.110135555267334,0.08066863328552248,0.260634,0.00017189979553222656,0.00010657310485839844
0.0003261566162109375,18.171069383621216,0.2344892992401123,0.199685,0.00015616416931152344,9.870529174804688e-05
0.0002949237823486328,17.938998699188232,0.07617773428344726,0.229771,0.00020122528076171875,0.00011229515075683594
0.09064483642578125,17.49089765548706,0.0008767084960937255,0.276612,0.00016236305236816406,9.369850158691406e-05
0.000255584716796875,12.560839176177979,0.1628346327667236,0.429837,0.0001609325408935547,9.1552734375e-05
0.011890411376953125,20.733579874038696,0.0052801892700194974,0.584431,0.0001773834228515625,0.0001068115234375
0.5130386352539062,13.770758628845215,0.08520915180969241,0.280282,0.0002963542938232422,0.0001766681671142578
0.015413045883178711,14.700679063796997,0.14551301608276368,0.343298,0.00033020973205566406,0.00020432472229003906
0.0001938343048095703,13.09523868560791,0.3399764983825684,0.163832,0.0001976490020751953,0.0001251697540283203
0.11847281455993652,12.921976089477539,0.05673899433898927,0.460497,0.00030159950256347656,0.00019860267639160156
0.0002262592315673828,17.43408966064453,0.021644851272583032,0.436532,0.0001976490020751953,0.00013494491577148438
0.24169492721557617,18.81964612007141,0.11794447538757324,0.771451,0.00028133392333984375,0.00011944770812988281
0.00020265579223632812,14.571318864822388,0.15796210653686527,0.648226,0.0003523826599121094,0.0002033710479736328
0.25058555603027344,19.02427911758423,0.15548287760925295,0.732278,0.0003311634063720703,0.00020647048950195312
0.0003135204315185547,21.994096040725708,0.19604690437316896,0.5062,0.00025177001953125,0.0002932548522949219
0.019896745681762695,15.362116575241089,0.02639449955749512,0.262457,0.00015735626220703125,0.00010824203491210938
0.13942384719848633,15.321238279342651,0.19268214250183102,0.646819,0.0002911090850830078,0.00017070770263671875
0.0850379467010498,19.744236707687378,0.032452883529663135,1.25145,0.00030922889709472656,0.00018739700317382812
0.34502387046813965,18.7699933052063,0.11230030490112303,0.476513,0.00032520294189453125,0.0001850128173828125
0.14245176315307617,19.479113340377808,0.13077319346618654,0.887663,0.0003840923309326172,0.0003371238708496094
0.00029206275939941406,18.615142822265625,0.24613737907409666,0.3441,0.0002994537353515625,0.00021648406982421875
0.005360603332519531,24.253496885299683,0.02289611958312987,0.669362,0.1136167049407959,0.00016880035400390625
0.013467550277709961,17.32616424560547,0.016674379776000975,0.127777,0.0001933574676513672,0.0001163482666015625
0.11247801780700684,16.76639676094055,0.011472003616333007,0.098011,0.00016999244689941406,0.00010848045349121094
0.012616395950317383,17.729854106903076,0.0017958919677734386,0.157359,0.00016927719116210938,0.000102996826171875
0.07100653648376465,17.505456924438477,0.003612211837768553,0.174985,0.00018095970153808594,0.00010061264038085938
0.008599042892456055,16.350879907608032,0.00190569213867188,0.101835,0.00018525123596191406,0.00011897087097167969
0.04092907905578613,18.0579035282135,0.017982200271606436,0.162643,0.00014472007751464844,8.845329284667969e-05
0.001027822494506836,18.27033305168152,0.007317396179199215,0.109934,0.0001556873321533203,0.00010204315185546875
0.0076024532318115234,17.907065868377686,0.07677921476745606,0.147396,0.0003275871276855469,0.00011086463928222656
0.05671882629394531,15.8481924533844,0.0008786529998779241,0.085277,0.0001590251922607422,0.00010204315185546875
0.018978357315063477,17.770798444747925,0.013978213607788087,0.087338,0.0001437664031982422,0.00010061264038085938
0.00013899803161621094,18.239211559295654,0.011234311218261683,0.67488,0.00031280517578125,0.00019073486328125
0.009992122650146484,17.791332006454468,0.8694204999237061,0.077472,0.00034308433532714844,0.0003380775451660156
0.0701761245727539,17.490636348724365,0.2685970816955566,0.814539,0.00029206275939941406,0.00017142295837402344
0.01709294319152832,17.890039443969727,0.025329672592163094,0.148832,0.00012755393981933594,8.153915405273438e-05
0.04822850227355957,19.62915015220642,0.008625675430297852,0.128635,0.00013303756713867188,9.441375732421875e-05
0.026278257369995117,19.041117668151855,0.16671901028442382,0.223422,0.00017404556274414062,0.0001049041748046875
0.009828567504882812,19.778489112854004,0.0357226329650879,0.196591,0.0002582073211669922,0.0003025531768798828
0.0051462650299072266,19.825281620025635,0.05173532319641111,0.370694,0.0002682209014892578,0.0002052783966064453
0.016193628311157227,20.322521686553955,0.008330305603027333,0.353447,0.00014090538024902344,0.00014019012451171875
0.037305593490600586,19.770107984542847,0.196508191986084,0.21508,0.00017547607421875,0.00011467933654785156
0.04747772216796875,17.517556190490723,0.22211857524108886,0.358748,0.00014853477478027344,9.679794311523438e-05
0.00027060508728027344,18.053459644317627,0.13009043327331543,0.350215,0.0001556873321533203,0.00010013580322265625
0.0002617835998535156,16.45101833343506,0.0885821206512451,0.487806,0.00023508071899414062,0.00013756752014160156
0.04803204536437988,15.602750062942505,0.018986065063476554,0.299215,0.00028824806213378906,0.00012874603271484375
0.0001952648162841797,19.03611969947815,0.01000732479858396,0.332367,0.0001888275146484375,0.00011873245239257812
0.2072763442993164,21.138768672943115,0.001248196334838858,0.47653,0.00033736228942871094,0.00018024444580078125
0.00046181678771972656,18.245682954788208,0.02354573947143554,0.143713,0.0003001689910888672,0.0001373291015625
0.00029158592224121094,18.33912754058838,0.009788890762329083,0.27433,0.00015664100646972656,9.965896606445312e-05
0.2870750427246094,20.85752844810486,0.08907936576843262,0.20171,0.00019240379333496094,0.00010514259338378906
0.026018142700195312,21.53785753250122,0.3954177134246826,0.345628,0.0003399848937988281,0.000202178955078125
0.24918127059936523,21.07749605178833,0.08062309982299803,0.41148,0.0002913475036621094,0.0001747608184814453
0.00018286705017089844,22.895103454589844,0.11703864881896972,0.233826,0.0005085468292236328,0.00017404556274414062
0.13406777381896973,14.676231861114502,0.07743360411071776,0.496186,0.0003249645233154297,0.0001800060272216797
0.039177894592285156,22.643478393554688,0.11633254641723634,0.317708,0.000335693359375,0.0001983642578125
0.5379757881164551,20.938758373260498,0.1606330333404541,0.398907,0.000392913818359375,0.0002512931823730469
0.009647846221923828,18.399060010910034,0.04134579885864259,0.142916,0.0002989768981933594,0.00019311904907226562
0.0003070831298828125,24.26605224609375,0.08930724525451661,0.1785,0.08254766464233398,0.0008499622344970703
0.9849603176116943,17.967967987060547,0.14833301168823243,0.115861,0.0003743171691894531,0.0002105236053466797
0.0003154277801513672,15.612446308135986,0.002567947311401364,0.22608,0.0003707408905029297,0.00020503997802734375
0.0003170967102050781,24.793481826782227,0.13502955435180664,0.228441,0.0004355907440185547,0.00021028518676757812
0.01930546760559082,23.207459688186646,0.001147429687499979,0.287793,0.00021147727966308594,0.00011515617370605469
0.01984381675720215,22.78293466567993,0.24691470768737794,0.262947,0.00020647048950195312,0.000141143798828125
0.10962700843811035,24.471853971481323,0.04341601496887207,0.121588,0.0003814697265625,0.00021696090698242188
0.33347296714782715,26.26829195022583,0.24355885691833495,0.425823,0.0003707408905029297,0.00023174285888671875
0.6945853233337402,20.680270195007324,0.0018362812805175766,0.151145,0.00021147727966308594,0.00012803077697753906
0.00029206275939941406,24.33586812019348,0.0018342444610595643,0.31678,0.00023555755615234375,0.00013136863708496094
0.020707130432128906,24.999035835266113,0.001902113327026389,0.351166,0.00025582313537597656,0.0001556873321533203
0.00024008750915527344,27.50544762611389,0.03975449478149412,0.485505,0.00038504600524902344,0.00022220611572265625
0.09385824203491211,15.813851118087769,0.03424163742065431,0.1808,0.00018072128295898438,0.00010347366333007812
0.00025343894958496094,27.53959894180298,0.10822909613037113,0.604096,0.0003039836883544922,0.00011682510375976562
0.07030630111694336,16.089437007904053,0.17261582470703124,0.329467,0.00019311904907226562,0.00011849403381347656
0.004254341125488281,17.540281295776367,0.0011663977203369147,0.137294,0.0004744529724121094,0.0002467632293701172
0.04999732971191406,15.24659514427185,0.0036179660644531375,0.299166,0.0003666877746582031,0.00020766258239746094
0.022017478942871094,17.740079164505005,0.057286471176147435,0.350575,0.00023984909057617188,0.00014090538024902344
0.011252641677856445,17.73809289932251,0.0011025997924804798,0.174445,0.00017333030700683594,0.00011086463928222656
0.1258094310760498,17.489217042922974,0.020387937484741214,0.136764,0.00016808509826660156,0.00016164779663085938
0.009225606918334961,18.406100034713745,0.16732283581542967,0.092212,0.0002429485321044922,0.0001704692840576172
0.06156182289123535,17.87757444381714,0.08213051998901368,0.105472,0.00017833709716796875,9.608268737792969e-05
0.00015091896057128906,16.22013235092163,0.21137531152343753,0.327794,0.00031948089599609375,0.00018358230590820312
0.20878839492797852,15.89871335029602,0.06704818505859375,0.197379,0.00015807151794433594,0.00010347366333007812
0.02501702308654785,16.271652221679688,0.010908583419799806,0.156832,0.00015997886657714844,9.417533874511719e-05
0.00015091896057128906,18.79687190055847,0.0777418551940918,0.155473,0.00015234947204589844,9.489059448242188e-05
0.02104020118713379,17.494258165359497,0.010100765609741214,0.181475,0.00014328956604003906,8.606910705566406e-05
0.02033209800720215,15.785042762756348,0.06864100189208985,0.198425,0.0001583099365234375,9.822845458984375e-05
0.00014853477478027344,15.380695343017578,0.03523144978332521,0.162537,0.00016355514526367188,0.00010228157043457031
0.00017905235290527344,18.5494225025177,0.15989704376220704,0.18694,0.00011777877807617188,6.699562072753906e-05
0.05430197715759277,28.010859727859497,0.07319681085205079,0.150189,0.0003333091735839844,0.00018596649169921875
0.0001862049102783203,14.653242111206055,0.0010170020904541055,0.155691,0.0002071857452392578,0.0001385211944580078
0.00019884109497070312,13.73708724975586,0.0474038747253418,0.187581,0.0001671314239501953,0.00010418891906738281
0.11939859390258789,15.124505996704102,0.04131887121582031,0.094471,0.00021791458129882812,0.00019669532775878906
0.07125735282897949,16.457207918167114,0.09551456671142577,0.136996,0.00019502639770507812,0.00010538101196289062
0.06417632102966309,14.727941036224365,0.06592153071594237,0.324533,0.00032591819763183594,0.000186920166015625
0.10570287704467773,18.31805443763733,0.12150234703063967,0.351085,0.00032520294189453125,0.0002086162567138672
0.000324249267578125,18.28893733024597,0.17230038386535645,0.453088,0.00038123130798339844,0.00023508071899414062
0.010381937026977539,17.901444911956787,0.024901044036865216,0.334998,0.0003669261932373047,0.00020599365234375
0.0003230571746826172,12.894380807876587,0.058694120437622066,0.450243,0.00022983551025390625,0.00014829635620117188
0.07983255386352539,16.595242500305176,0.08729321549987792,0.124839,0.00039267539978027344,0.00021886825561523438
0.0001811981201171875,18.886552810668945,0.04872307353210448,0.390973,0.0003287792205810547,0.00019478797912597656
0.04841327667236328,21.38130235671997,0.004232482681274408,0.26849,0.00025081634521484375,0.00013780593872070312
0.0001366138458251953,19.096839666366577,0.08840675349426269,0.391573,0.00024390220642089844,0.00014638900756835938
0.4135289192199707,18.531418561935425,0.04076338639831542,0.163419,0.0002791881561279297,0.0001633167266845703
0.00024247169494628906,16.867390394210815,0.007357755203247052,0.44973,0.00032591819763183594,0.00018548965454101562
0.18026995658874512,18.76424527168274,0.015055935012817379,0.133913,0.00019502639770507812,0.00012922286987304688
0.00017309188842773438,18.245218515396118,0.011937121398925776,0.183342,0.0001995563507080078,0.00012826919555664062
0.00017690658569335938,16.669266939163208,0.006862877288818348,0.146909,0.0001842975616455078,0.00010704994201660156
0.059903621673583984,16.883208990097046,0.04779075399780272,0.159261,0.00018930435180664062,0.0001266002655029297
0.0003063678741455078,14.476797103881836,0.006418485855102546,0.094326,0.00018358230590820312,0.00013780593872070312
0.1458580493927002,14.657002925872803,0.0204518391418457,0.07957,0.00019049644470214844,0.00012135505676269531
0.22965478897094727,14.297824382781982,0.011353371231079101,0.106933,0.00017881393432617188,0.00010323524475097656
0.00021314620971679688,15.419804573059082,0.00469450387573242,0.135354,0.0003459453582763672,0.0002148151397705078
0.002214193344116211,11.064613580703735,0.00747633421325683,0.136801,0.0002033710479736328,0.00011754035949707031
0.0001990795135498047,11.047926902770996,0.013152123168945318,0.089221,0.000164031982421875,0.00011706352233886719
0.08521771430969238,9.20439338684082,0.0010722042388915942,0.191143,0.00018286705017089844,0.00011229515075683594
0.00036978721618652344,16.702293634414673,0.0015444577026367257,0.18222,0.00018739700317382812,9.322166442871094e-05
0.008559226989746094,10.722261190414429,0.006303276565551741,0.313072,0.00018095970153808594,0.00010776519775390625
0.0002627372741699219,16.624383687973022,0.07598424694824218,0.272372,0.0003457069396972656,0.000171661376953125
0.11488866806030273,10.075764179229736,0.0036670054473876973,0.099146,0.0001976490020751953,0.00012755393981933594
0.27581238746643066,14.555569887161255,0.16181324560546873,0.304976,0.00020885467529296875,0.00011157989501953125
0.0003211498260498047,15.395713806152344,0.0035118882751464797,0.14149,0.00020170211791992188,0.00011968612670898438
0.0003256797790527344,14.536130905151367,0.05551860339355469,0.129828,0.0001316070556640625,7.152557373046875e-05
0.15755152702331543,12.417481660842896,0.0010242186279296878,0.083828,0.0002117156982421875,0.00012445449829101562
0.012868642807006836,9.09276556968689,0.0043386058654785176,0.079816,0.00016164779663085938,0.0001068115234375
0.03653311729431152,10.218295097351074,0.006217915512084948,0.184099,0.00016546249389648438,0.00010228157043457031
0.000164031982421875,9.369489669799805,0.005345940353393558,0.142398,0.0001780986785888672,0.00011157989501953125
0.006509304046630859,8.806404113769531,0.0029468839721679685,0.078042,0.00017762184143066406,9.298324584960938e-05
0.00019121170043945312,12.0315682888031,0.002155340255737326,0.273236,0.0003380775451660156,0.0001983642578125
0.08375167846679688,10.066468238830566,0.010882987121582033,0.324571,0.0003192424774169922,0.0001747608184814453
0.0027153491973876953,9.391457557678223,0.0024241005859375053,0.395754,0.0003571510314941406,0.00018715858459472656
0.00016236305236816406,9.94000244140625,0.0030593884429931384,0.449404,0.0003452301025390625,0.00018310546875
0.0003364086151123047,11.378971815109253,0.24737904664611815,0.189734,0.00021219253540039062,0.00012826919555664062
0.009754657745361328,16.145009994506836,0.17157557254028322,0.468348,0.00035881996154785156,0.00020313262939453125
0.0002014636993408203,7.501160621643066,0.005949137634277346,0.237481,0.00017690658569335938,0.00011539459228515625
0.0001251697540283203,8.736420154571533,0.0022001163330078177,0.082366,0.00022220611572265625,0.0001239776611328125
0.013980627059936523,10.651722431182861,0.002004185195922853,0.128329,0.0001761913299560547,9.965896606445312e-05
0.0003161430358886719,13.905219554901123,0.003912810791015631,0.148862,0.00013637542724609375,7.987022399902344e-05
0.0002052783966064453,7.26142954826355,0.03547706210327148,0.084653,0.0002219676971435547,0.0001227855682373047
0.035218238830566406,11.178551435470581,0.0023747311401367127,0.096795,0.0001938343048095703,9.775161743164062e-05
0.03799724578857422,8.326204776763916,0.029995718338012692,0.106173,0.0001881122589111328,0.00011181831359863281
0.04200005531311035,7.461804151535034,0.001789438247680658,0.116125,0.00017571449279785156,9.202957153320312e-05
0.09388256072998047,5.509657144546509,0.0009463775329589807,0.114957,0.0001735687255859375,0.00011277198791503906
0.0003154277801513672,6.404071807861328,0.0015067930297851528,0.087842,0.0001766681671142578,0.000110626220703125
0.15955638885498047,8.561646461486816,0.002375743865966798,0.10825,0.00013566017150878906,8.368492126464844e-05
0.2767062187194824,8.825677394866943,0.023013071899414067,0.07862,0.0001709461212158203,0.00011968612670898438
0.012981891632080078,9.843655586242676,0.0038744123687744214,0.128101,0.0001251697540283203,7.367134094238281e-05
0.22840619087219238,9.34610629081726,0.0028704686737060503,0.119315,0.0001201629638671875,6.651878356933594e-05
0.16928482055664062,7.286143064498901,0.0020614342803955132,0.151138,0.00017309188842773438,9.131431579589844e-05
0.0010633468627929688,10.13416051864624,0.04684163639831543,0.161247,0.00033092498779296875,0.00019025802612304688
0.030651569366455078,9.982736349105835,0.1311864978790283,0.1143,0.00033736228942871094,0.0001888275146484375


==> plots/flask_cdf/data/experiments-full/scenario-4/big/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00020623207092285156,166.27845096588135,0.29740959300231934,0.143758,0.00027632713317871094,0.0002884864807128906
0.0003936290740966797,245.95828700065613,0.3733774204711914,0.143927,0.0001742839813232422,0.000125885009765625
2.077845811843872,105.9854633808136,0.3081070051116943,0.242283,0.00016069412231445312,0.00011730194091796875
0.010591268539428711,113.9851758480072,0.3198277735595703,0.260237,0.00013780593872070312,0.00010013580322265625
0.11045622825622559,50.926209449768066,0.3400050915222168,0.205252,0.00014472007751464844,9.202957153320312e-05
0.00037741661071777344,88.01326394081116,0.37695742739868165,0.193758,0.00010991096496582031,6.818771362304688e-05
0.0003104209899902344,178.84258580207825,0.33853634396362303,0.300692,0.00010275840759277344,7.200241088867188e-05
0.34595704078674316,100.59934210777283,0.3076543616485596,0.318455,0.00012183189392089844,8.535385131835938e-05
0.00019931793212890625,69.04197478294373,0.3761022072601318,0.209795,0.00011777877807617188,7.82012939453125e-05
0.00031495094299316406,78.06450152397156,0.32708254341125487,0.28171,0.0001163482666015625,9.846687316894531e-05
0.57704758644104,167.63141894340515,0.29959176890563965,0.345603,9.417533874511719e-05,6.985664367675781e-05
1.1710548400878906,59.6394944190979,0.4091849601745605,0.21245,0.00011396408081054688,7.724761962890625e-05
0.7620563507080078,105.95369243621826,0.4108521721191406,0.227793,9.918212890625e-05,6.699562072753906e-05
1.288661241531372,72.29197025299072,0.36682008781433106,0.2521,7.987022399902344e-05,5.602836608886719e-05
1.5181105136871338,112.09592700004578,0.41287811192321777,0.222387,0.00013566017150878906,0.00010228157043457031
0.9331271648406982,52.73614144325256,0.37723988244628903,0.235349,0.00025582313537597656,9.679794311523438e-05
1.7744791507720947,57.27981662750244,0.3730444017333985,0.232308,8.058547973632812e-05,5.364418029785156e-05
0.3454432487487793,109.13684964179993,0.35651360034179685,0.282658,9.846687316894531e-05,7.271766662597656e-05
3.9491868019104004,97.48353910446167,0.4248464181365967,0.262681,0.00025177001953125,0.00013136863708496094
1.7891349792480469,68.47413039207458,0.36013475540161133,0.25222,0.00012493133544921875,0.00016355514526367188
0.8726010322570801,52.368720293045044,0.37156422682189943,0.306096,0.00015044212341308594,0.00011301040649414062
0.00023055076599121094,170.6101348400116,0.41401745323181155,0.32796,0.00010037422180175781,7.510185241699219e-05
0.15658068656921387,59.19281268119812,0.4755339712677002,0.256994,0.00014257431030273438,0.00010967254638671875
0.45729732513427734,98.91694855690002,0.3344733427429199,0.34566,9.775161743164062e-05,6.842613220214844e-05
1.1052930355072021,44.13107228279114,0.4694983644104004,0.230665,0.0001392364501953125,9.441375732421875e-05
0.00035572052001953125,156.56717348098755,0.518246470993042,0.255907,0.00014734268188476562,0.00011444091796875
0.6338951587677002,97.47045373916626,0.5041657405700684,0.277841,0.00010132789611816406,6.556510925292969e-05
1.07680344581604,67.91425967216492,0.5208501461639404,0.211561,0.00027561187744140625,8.821487426757812e-05
0.005450725555419922,152.54453587532043,0.5444944224700927,0.234539,0.000148773193359375,0.00010585784912109375
0.0003898143768310547,148.4082019329071,0.5692398118591309,0.248915,0.0002720355987548828,0.0001666545867919922
0.010465860366821289,151.6874372959137,0.6382694752044678,0.226793,0.00015425682067871094,0.00010609626770019531
2.7110366821289062,62.990265130996704,0.493011832824707,0.415959,0.00015401840209960938,9.5367431640625e-05
0.00035762786865234375,165.43073225021362,0.5850777597351073,0.275033,9.1552734375e-05,6.270408630371094e-05
0.44291043281555176,61.43663668632507,0.5762311869659424,0.304946,0.00010824203491210938,8.130073547363281e-05
0.5620946884155273,165.50389647483826,0.42810757861328125,0.479798,0.00023365020751953125,0.00014090538024902344
0.6100578308105469,74.908371925354,0.7484604281768799,0.218639,0.0002880096435546875,0.0001385211944580078
0.39203739166259766,89.43527936935425,0.40809994769287106,0.609523,0.0002512931823730469,0.0001766681671142578
0.0007278919219970703,133.73108196258545,0.6932813381500245,0.310093,0.00011038780212402344,7.033348083496094e-05
0.0002930164337158203,78.17872095108032,0.4061423891448974,0.55366,0.0002148151397705078,0.00014734268188476562
0.0962975025177002,38.5640504360199,0.7698585269775391,0.213641,0.00029087066650390625,0.0001723766326904297
0.00036835670471191406,70.63966202735901,0.7743318850402832,0.253287,0.0001399517059326172,8.702278137207031e-05
0.00035381317138671875,175.6756091117859,0.7970758585357667,0.298185,0.000152587890625,0.00010704994201660156
0.0005865097045898438,48.23663544654846,0.8291699665527343,0.241627,8.988380432128906e-05,6.771087646484375e-05
0.06679892539978027,143.40621399879456,0.46046758151245115,0.637398,0.0001900196075439453,7.414817810058594e-05
0.46311211585998535,81.63428068161011,0.8493980268249511,0.238824,0.00026297569274902344,0.00016641616821289062
1.1289031505584717,55.589526653289795,0.6441480603790283,0.52419,0.0003230571746826172,0.0002753734588623047
3.026360034942627,166.26389837265015,0.3072087001037598,0.909705,0.00010633468627929688,9.1552734375e-05
0.5023202896118164,39.242400884628296,0.9242336781463623,0.222404,0.0002732276916503906,0.00016450881958007812
0.3987452983856201,41.58584117889404,0.681972162109375,0.532719,0.0002415180206298828,0.00014352798461914062
0.00018906593322753906,99.047034740448,1.0082277632293701,0.242019,0.00013637542724609375,8.463859558105469e-05
0.00032448768615722656,109.85244655609131,0.385014891418457,0.904266,0.0002522468566894531,0.00015234947204589844
0.6993441581726074,59.52784729003906,0.7879319522094727,0.517405,0.00029921531677246094,0.00019288063049316406
0.7938823699951172,106.24059653282166,0.32738231738281254,1.318568,0.00023221969604492188,0.00015020370483398438
0.0003306865692138672,45.35079264640808,0.43173643450927734,1.169848,0.00031638145446777344,0.00020647048950195312
0.8208458423614502,112.13243794441223,0.30357318675231926,1.494528,0.00015926361083984375,9.775161743164062e-05
0.00017690658569335938,116.31528878211975,1.696157910522461,0.381866,0.0003151893615722656,0.00018477439880371094
0.00020170211791992188,165.46757411956787,1.9063919851226807,0.229833,0.00032591819763183594,0.0002002716064453125
0.0003178119659423828,145.7385492324829,0.8910672275695801,1.280484,0.0002617835998535156,0.00016760826110839844
0.00023984909057617188,100.8979480266571,1.2838539613647462,0.925633,0.0002727508544921875,0.00016188621520996094
0.3152449131011963,30.620166301727295,1.8245928071899413,0.490258,0.0003504753112792969,0.00021839141845703125
0.31324148178100586,54.38430595397949,1.7808836624450683,0.681543,0.0003314018249511719,0.00021004676818847656
0.00020694732666015625,178.76818704605103,2.345148459701538,0.27222,0.0003294944763183594,0.00022363662719726562
0.00021958351135253906,46.928425788879395,0.3337681805419921,2.330445,0.0003266334533691406,0.00020956993103027344
2.4584996700286865,98.40174841880798,0.3334006248626711,2.404209,0.003204822540283203,0.00016069412231445312
0.26228904724121094,27.1600604057312,2.5392153573760985,0.269124,0.000377655029296875,0.00020575523376464844
1.9023241996765137,121.62122750282288,0.305924542022705,2.653499,0.0003046989440917969,0.0002353191375732422
0.00021266937255859375,176.61521768569946,0.334708292526245,2.660381,0.00031828880310058594,0.00019741058349609375
0.00030994415283203125,48.08956599235535,2.7320696570739744,0.407214,0.0002906322479248047,0.0001430511474609375
0.0001761913299560547,27.844465970993042,0.3333919687805178,2.869394,0.00032711029052734375,0.0001819133758544922
0.2785348892211914,67.65899205207825,1.6417547349243165,1.710297,0.0003323554992675781,0.0002052783966064453
0.0003421306610107422,132.60919785499573,0.974420103744507,2.402096,0.00030493736267089844,0.0001838207244873047
0.10738611221313477,39.887948989868164,0.37359752938842794,3.281849,0.0002598762512207031,0.00017976760864257812
0.1514747142791748,27.724018812179565,3.092411608078003,0.649048,0.000202178955078125,9.775161743164062e-05
0.00030493736267089844,49.2320077419281,0.6512684736480714,3.171026,0.00016427040100097656,0.00010585784912109375
0.24834179878234863,39.86563682556152,0.9167322625885008,2.935849,0.00015354156494140625,0.0001068115234375
0.0003540515899658203,46.500152349472046,3.7747173174743653,0.109962,0.0001494884490966797,0.0001125335693359375
0.09611916542053223,61.49636197090149,3.779576028015137,0.115248,0.00014066696166992188,9.584426879882812e-05
0.00023555755615234375,128.89970421791077,3.815643309234619,0.099051,0.00011610984802246094,8.249282836914062e-05
1.2541909217834473,125.71458601951599,3.291999594467163,0.625082,0.00014495849609375,0.00010561943054199219
1.179985761642456,51.662538051605225,3.7999929091491698,0.118971,0.0001494884490966797,9.679794311523438e-05
0.025516986846923828,47.67416501045227,3.8027675791473388,0.109703,0.0001366138458251953,8.702278137207031e-05
0.0003085136413574219,109.02676367759705,3.8114288853302,0.094561,0.00011563301086425781,8.344650268554688e-05
0.00019478797912597656,29.09711742401123,3.782037929977417,0.111836,0.00013017654418945312,7.486343383789062e-05
0.24270129203796387,18.407493829727173,3.783526860321045,0.115387,0.0001049041748046875,6.890296936035156e-05
0.0002319812774658203,49.03811430931091,3.782064071044922,0.15914,0.00016045570373535156,0.00011539459228515625
0.15832185745239258,106.37276434898376,3.77735666065979,0.209542,0.00012755393981933594,8.487701416015625e-05
0.2127237319946289,107.54356980323792,3.963356470687866,0.176492,0.0003037452697753906,0.0001990795135498047
1.2764863967895508,41.71763467788696,3.7820226981506346,0.409714,0.00017499923706054688,0.00014400482177734375
2.0911924839019775,111.42259407043457,3.782121207580566,0.569015,0.00030231475830078125,0.00019884109497070312
0.009671211242675781,108.46534299850464,4.240834316192627,0.114139,0.00023746490478515625,0.00015544891357421875
0.00016021728515625,40.34554576873779,4.288283134048462,0.138782,0.0003027915954589844,0.00020074844360351562
0.00021958351135253906,116.62190842628479,4.4564116822814945,0.126465,0.0003407001495361328,0.0001983642578125
0.0055234432220458984,116.23489761352539,3.986922064163208,0.606173,0.0002281665802001953,0.0001678466796875
0.00017642974853515625,109.02962470054626,3.8391439383850097,0.793114,0.0001595020294189453,0.0001049041748046875
1.1747374534606934,42.30410051345825,3.878743209793091,0.879698,0.0002987384796142578,0.00017261505126953125
0.23977255821228027,121.866952419281,4.672433123413086,0.103009,0.00028228759765625,0.0001690387725830078
0.0002048015594482422,60.45871353149414,3.783156737838745,1.092914,0.0003132820129394531,0.0002028942108154297
0.04571676254272461,31.735527753829956,3.785034993560791,1.163942,0.0003161430358886719,0.00018262863159179688
0.03604888916015625,39.58008885383606,4.736979147277832,0.272364,0.0002989768981933594,0.00020241737365722656
0.6191754341125488,29.062486171722412,3.939779532775879,1.126765,0.0001728534698486328,0.0001327991485595703
0.3282451629638672,27.982396841049194,4.738950604064941,0.363742,0.0001780986785888672,0.00010395050048828125
0.00029277801513671875,47.259658098220825,4.967786972991943,0.138408,0.00010919570922851562,7.987022399902344e-05
0.3148002624511719,104.80121493339539,4.992386572067261,0.104208,9.799003601074219e-05,6.747245788574219e-05
1.236659049987793,77.9356575012207,4.9391671806945805,0.190636,0.00018405914306640625,9.703636169433594e-05
2.0110220909118652,53.91999006271362,4.936018717514038,0.223464,0.0002779960632324219,0.0001735687255859375
0.5216412544250488,28.952072620391846,3.785467806915283,1.406946,0.0001919269561767578,0.00011897087097167969
1.2444379329681396,112.32060027122498,5.124256483688354,0.13386,0.0001823902130126953,0.00011467933654785156
2.075986623764038,104.26487445831299,4.993328418350219,0.26165,0.0001595020294189453,0.00010085105895996094
0.00017881393432617188,102.09815192222595,5.0879637038269045,0.248721,0.0001647472381591797,8.678436279296875e-05
0.04522395133972168,22.17619800567627,5.0577569767761235,0.36382,0.0003020763397216797,0.00018167495727539062
0.13278746604919434,108.72378158569336,4.994962109207154,0.490301,0.0003020763397216797,0.0001823902130126953
0.946326732635498,123.14785718917847,5.3365948061981205,0.217546,0.0001926422119140625,0.0001125335693359375
0.29778623580932617,24.05967688560486,5.47093307723999,0.11385,0.00017523765563964844,0.00011086463928222656
1.408799409866333,99.1361973285675,5.144300644958496,0.470887,0.00019621849060058594,0.000133514404296875
1.873502492904663,75.4714105129242,5.473244685852051,0.170063,0.00017261505126953125,9.942054748535156e-05
0.30276942253112793,41.31408905982971,5.542411070220947,0.156482,0.0001621246337890625,0.0001010894775390625
0.04572939872741699,19.487201690673828,5.543445366256714,0.187232,0.00015211105346679688,0.00010418891906738281
0.6834499835968018,21.11617350578308,5.663595427139282,0.087492,0.00017690658569335938,0.00010514259338378906
0.7834229469299316,26.902010679244995,5.66628217817688,0.125036,0.00014352798461914062,0.000102996826171875
0.2984771728515625,18.891963243484497,5.660313134414673,0.143543,0.0001423358917236328,9.441375732421875e-05
0.09097743034362793,23.29043984413147,5.587663499328613,0.221553,0.0001289844512939453,9.083747863769531e-05
0.5516848564147949,17.619965314865112,5.670797847885132,0.126281,0.00011801719665527344,8.869171142578125e-05
0.005552053451538086,152.0512101650238,5.663540010177612,0.138188,0.0001571178436279297,9.012222290039062e-05
0.025619983673095703,95.11219000816345,5.595334831619263,0.21985,0.00011181831359863281,6.961822509765625e-05
0.13692307472229004,23.149975776672363,5.670172349884033,0.130823,0.0001049041748046875,6.723403930664062e-05
1.0432424545288086,22.718907594680786,5.698012826034546,0.132828,0.0001347064971923828,9.870529174804688e-05
0.7022764682769775,26.19709873199463,5.699939282028199,0.134433,9.679794311523438e-05,6.580352783203125e-05
0.005072355270385742,19.60620880126953,5.703133860366822,0.119832,0.0001251697540283203,8.797645568847656e-05
1.1067497730255127,23.864519596099854,5.700963248062134,0.143075,0.0001049041748046875,7.82012939453125e-05
4.007685899734497,153.660649061203,5.820365824035645,0.123746,0.00024437904357910156,0.00013947486877441406
0.00015354156494140625,30.571133852005005,5.8212510694580075,0.127817,0.00023627281188964844,0.00015544891357421875
0.36911487579345703,25.59604573249817,5.873766325775146,0.192134,0.0003209114074707031,0.00020933151245117188
0.15680146217346191,19.86345362663269,5.900126500686645,0.171591,0.0002503395080566406,0.00016045570373535156
0.04089856147766113,24.30302333831787,5.664124903152466,0.469652,0.0003116130828857422,0.000186920166015625
0.16628456115722656,23.333890199661255,6.088915558135986,0.152437,0.00033593177795410156,0.00023698806762695312
1.8186280727386475,58.35305047035217,5.669081060211182,0.652733,0.0003027915954589844,0.0001881122589111328
0.4290602207183838,33.39078640937805,5.6686083577270505,0.901213,0.0002772808074951172,0.00014853477478027344
6.672072410583496,38.34231925010681,5.695584674591064,0.927806,0.00028061866760253906,0.0001659393310546875
0.2833130359649658,42.65789294242859,5.734338469329834,0.971134,0.0002224445343017578,0.00012540817260742188
0.8346719741821289,46.55140042304993,5.732147579147339,1.008448,0.00014162063598632812,8.058547973632812e-05
0.3898336887359619,30.30034613609314,6.240007328536987,0.540572,0.00016355514526367188,0.00011515617370605469
0.9444129467010498,35.45030641555786,6.343025954421997,0.432116,0.0001671314239501953,0.00010347366333007812
0.00037360191345214844,29.12411665916443,5.986100239532471,0.790832,0.00010037422180175781,6.67572021484375e-05
0.5240941047668457,29.353349924087524,6.729994752746582,0.131094,0.0001590251922607422,9.036064147949219e-05
0.1668713092803955,35.41604280471802,6.759511257827759,0.132287,0.00016427040100097656,0.00010991096496582031
0.2685394287109375,26.427733659744263,6.552794749252319,0.371283,0.00014925003051757812,7.748603820800781e-05
0.30175280570983887,25.885281562805176,6.794823415481567,0.125813,0.00011420249938964844,7.963180541992188e-05
0.12665224075317383,34.31004214286804,6.732536297470093,0.216419,0.00015926361083984375,9.918212890625e-05
0.13323402404785156,85.11107802391052,6.615094124847412,0.374394,0.0001742839813232422,0.00011563301086425781
0.00021409988403320312,34.557536602020264,6.853356765502929,0.156056,0.00013685226440429688,9.012222290039062e-05
0.13654327392578125,26.554595947265625,6.827259192489624,0.217651,0.00029730796813964844,0.00016641616821289062
0.010521650314331055,19.858774423599243,6.76540989038086,0.339109,0.0003180503845214844,0.00019025802612304688
0.00023984909057617188,19.072239875793457,7.039815887527466,0.173795,0.0001621246337890625,0.00010800361633300781
0.04297184944152832,19.026307821273804,7.21187788142395,0.096883,0.0001862049102783203,0.000141143798828125
0.00016021728515625,19.962918519973755,7.237955288101197,0.114399,0.00021266937255859375,0.0001354217529296875
0.00030612945556640625,16.662482261657715,7.211395239425659,0.148999,0.0001614093780517578,0.00010919570922851562
0.0002739429473876953,21.327670335769653,7.251286109848023,0.139455,0.0001823902130126953,0.0001285076141357422
0.0003173351287841797,20.341164350509644,7.236796781219482,0.150261,0.00014972686767578125,0.00010371208190917969
0.0002455711364746094,19.067957162857056,7.211695119186401,0.185654,0.0001666545867919922,0.00012040138244628906
0.04282069206237793,20.971699476242065,7.212106480895996,0.178838,0.00011682510375976562,7.557868957519531e-05
0.00030040740966796875,17.98058295249939,7.2640880637359615,0.14723,0.00016355514526367188,0.00011420249938964844
0.00025582313537597656,17.71837568283081,7.241615480377197,0.181948,0.00012350082397460938,7.987022399902344e-05
0.012761116027832031,19.288702726364136,7.239487526596069,0.173787,0.0001480579376220703,6.842613220214844e-05
0.0003478527069091797,14.399506092071533,7.275981875793457,0.140008,0.00016736984252929688,0.00011897087097167969
0.0001666545867919922,20.141709089279175,7.247707024765015,0.258175,0.00017499923706054688,0.00011873245239257812
0.0003345012664794922,15.60707950592041,7.253924718688965,0.221851,0.0001373291015625,9.083747863769531e-05
0.01971745491027832,21.171782970428467,7.341556018188476,0.184897,0.00011444091796875,7.152557373046875e-05
0.0011241436004638672,21.146766424179077,7.3740640126190184,0.142729,8.440017700195312e-05,6.413459777832031e-05
0.0003123283386230469,21.304026126861572,7.2464177619018555,0.331321,0.0001480579376220703,9.274482727050781e-05
0.00019669532775878906,21.20742392539978,7.25249683164978,0.308931,0.00016307830810546875,9.989738464355469e-05
0.00032782554626464844,20.493102073669434,7.244376631011963,0.36901,0.00015854835510253906,9.775161743164062e-05
0.0001914501190185547,19.571346759796143,7.245645566665649,0.406563,0.0003209114074707031,0.00018525123596191406
0.00839090347290039,21.37667751312256,7.238105011383056,0.563659,0.00017309188842773438,0.00010824203491210938
0.20623421669006348,18.34896159172058,7.6266073211669925,0.16285,0.00029778480529785156,0.00019598007202148438
0.03082442283630371,17.626893758773804,7.687306675872803,0.137665,0.0002987384796142578,0.00021195411682128906
0.22285723686218262,11.65530276298523,7.298088609100342,0.544074,0.00011157989501953125,7.390975952148438e-05
0.15223145484924316,12.870352745056152,7.711412757858277,0.137566,0.0002875328063964844,0.00018858909606933594
0.28108668327331543,19.931722402572632,7.2494615739288335,0.664831,0.00023031234741210938,0.00013828277587890625
0.03752636909484863,21.72007179260254,7.666841760482788,0.234035,0.00015997886657714844,0.00010609626770019531
0.000209808349609375,14.981473445892334,7.306438194274902,0.68275,0.0002932548522949219,0.0001723766326904297
0.00016808509826660156,17.187756776809692,7.34659956628418,0.657259,0.00023102760314941406,0.00015306472778320312
0.025853395462036133,20.308723211288452,7.9074028742980955,0.145805,0.00018453598022460938,0.00011587142944335938
0.10982561111450195,17.51142144203186,7.429362961669922,0.758179,0.0002872943878173828,0.00015163421630859375
0.051149606704711914,13.932590961456299,7.639551013839721,0.586337,0.00018930435180664062,0.0001304149627685547
0.00020456314086914062,17.944325923919678,7.325583403747559,1.047432,0.0002453327178955078,0.00014257431030273438
0.00027179718017578125,17.934553623199463,7.4300089465942385,0.988491,0.0002455711364746094,0.000148773193359375
0.0001914501190185547,10.770273208618164,7.308894263809204,1.127782,0.0002980232238769531,0.00017189979553222656
0.006845951080322266,21.581456661224365,7.248862862838745,1.347911,0.0003147125244140625,0.0001842975616455078
0.0001895427703857422,21.583105087280273,7.465205394424439,1.188386,0.00030159950256347656,0.00020599365234375
0.0003159046173095703,18.885241985321045,7.554427200134278,1.213417,0.0003299713134765625,0.00020647048950195312
0.0002162456512451172,12.447495460510254,8.177560982162476,0.573093,0.00025844573974609375,0.0001575946807861328
0.2729489803314209,14.236237049102783,7.249823162826538,1.618766,0.00017762184143066406,9.632110595703125e-05
0.20632147789001465,13.566791296005249,7.24755551902771,1.659955,0.00029158592224121094,0.00018286705017089844
0.00032830238342285156,13.084001064300537,7.736639155517578,1.336439,0.0003292560577392578,0.00019502639770507812
0.020254850387573242,10.85617470741272,8.427657372146607,0.702919,0.00032210350036621094,0.0001780986785888672
0.00021600723266601562,14.561423778533936,8.420606029174804,0.768952,0.0003094673156738281,0.00022101402282714844
0.00022029876708984375,11.529615640640259,7.550133116378785,1.677235,0.00017905235290527344,0.00011587142944335938
0.30359339714050293,11.302655220031738,7.2888096067657475,1.973576,0.0014064311981201172,0.00012922286987304688
0.14291167259216309,17.010227918624878,8.638923656051636,0.649657,0.00018358230590820312,0.0001010894775390625
0.1804962158203125,20.361182928085327,8.936849160217285,0.385776,0.0002789497375488281,0.00016546249389648438
0.4327845573425293,11.630539417266846,8.938456497909545,0.443898,0.00020837783813476562,0.00013494491577148438
0.00032782554626464844,18.689645051956177,0.016564435348510764,0.44264,0.0001373291015625,0.00011014938354492188
0.04193258285522461,19.11127996444702,0.002146817932128897,0.130865,0.00016736984252929688,0.00010800361633300781
0.00019407272338867188,19.275593280792236,0.001702823837280279,0.115267,0.0001614093780517578,0.00010514259338378906
0.0002410411834716797,19.40589714050293,0.004546200820922858,0.092828,0.0001690387725830078,0.00011467933654785156
0.000225067138671875,18.91991400718689,0.05215614996337892,0.142196,0.0001780986785888672,0.00012922286987304688
0.013651847839355469,19.477160692214966,0.019946796768188474,0.132607,0.0001544952392578125,0.00010466575622558594
0.0007226467132568359,19.501715660095215,0.030462926589965827,0.139813,0.00016069412231445312,0.00012445449829101562
0.0002579689025878906,18.291128873825073,0.045592610717773444,0.113074,0.00015974044799804688,0.00011944770812988281
0.016255617141723633,19.37093687057495,0.038898291625976564,0.106085,0.0001685619354248047,0.00011610984802246094
0.00032901763916015625,18.881198406219482,0.029288089752197266,0.171375,0.0001685619354248047,0.00011563301086425781
0.015373945236206055,15.695195198059082,0.0062921965332031204,0.126753,0.00015473365783691406,0.00011086463928222656
0.0003497600555419922,18.661651849746704,0.07405341883850097,0.136438,0.00011301040649414062,6.723403930664062e-05
0.028430700302124023,18.541054010391235,0.005052809600830072,0.106745,0.0001308917999267578,8.082389831542969e-05
0.0002052783966064453,20.097922801971436,0.016387273696899407,0.234271,0.0001690387725830078,0.00020551681518554688
0.0002110004425048828,17.021094799041748,0.07700643783569336,0.208815,0.000156402587890625,0.0005609989166259766
0.0003178119659423828,19.998389720916748,0.11956255381774902,0.192468,0.00015807151794433594,0.00011467933654785156
0.00032019615173339844,14.881132125854492,0.010565852706909185,0.192907,0.00013113021850585938,9.083747863769531e-05
0.00034880638122558594,13.139777183532715,0.01535203048706052,0.34078,0.00011205673217773438,7.414817810058594e-05
0.01641535758972168,20.501594305038452,0.030228374252319334,0.216115,0.00015664100646972656,0.00010657310485839844
0.0003483295440673828,19.048412084579468,0.001387849746704084,0.472764,0.0001881122589111328,0.00010800361633300781
0.00040912628173828125,19.145747423171997,0.0012847300872802503,0.250939,0.0001544952392578125,0.00010609626770019531
0.38249802589416504,18.95786142349243,0.033629000335693354,0.221919,0.0002491474151611328,0.0001227855682373047
0.015683412551879883,19.99826669692993,0.03500486978149414,0.199239,0.00014138221740722656,9.322166442871094e-05
0.0002875328063964844,16.59229612350464,0.14154533950805664,0.15558,0.00013971328735351562,9.608268737792969e-05
0.0003376007080078125,12.377042055130005,0.011527313476562495,0.130944,0.0001423358917236328,9.918212890625e-05
0.00022482872009277344,19.339953422546387,0.20484090702819824,0.358047,0.0002875328063964844,0.0001842975616455078
0.00016450881958007812,15.649977922439575,0.10032575698852539,0.129165,0.00029587745666503906,0.0001914501190185547
0.0002994537353515625,19.66986894607544,0.0013418939514160122,0.194858,0.00014734268188476562,0.00010633468627929688
0.00029277801513671875,13.144216060638428,0.8515199396820068,0.332003,0.00016117095947265625,0.00011372566223144531
0.06574726104736328,17.69007396697998,0.021080203353881832,0.170713,0.00015926361083984375,0.00011348724365234375
0.0002827644348144531,19.29617190361023,0.0014689813995361345,0.108735,0.00011277198791503906,7.009506225585938e-05
0.0003218650817871094,16.77325940132141,0.0025542949676513604,0.3326,0.00018072128295898438,0.00010180473327636719
0.0003066062927246094,13.131983041763306,0.0025803709106445305,0.225467,0.00016427040100097656,0.00011467933654785156
0.14680147171020508,14.875256776809692,0.013089594024658202,0.403781,0.00041937828063964844,0.00019359588623046875
0.00030231475830078125,19.105379581451416,0.01783473791503909,0.606656,0.0028998851776123047,0.0006957054138183594
0.10500931739807129,20.34441328048706,0.3216055038604736,0.609384,0.00017690658569335938,0.00011420249938964844
0.4165332317352295,13.907270431518555,0.178082910736084,0.483017,0.0001957416534423828,0.00013971328735351562
0.00033783912658691406,17.191309213638306,0.2787798125915527,0.261707,0.00011730194091796875,7.200241088867188e-05
0.5219402313232422,21.277239084243774,0.48132313897705076,0.315549,0.0003037452697753906,0.0003383159637451172
0.01833176612854004,15.60388994216919,0.09732644422912595,0.424841,0.00012803077697753906,9.632110595703125e-05
0.14311528205871582,17.85866117477417,0.2578560442352295,0.366685,0.0002942085266113281,0.00019216537475585938
0.2117023468017578,18.79551362991333,0.0015849295806884545,0.456755,0.0003056526184082031,0.00019478797912597656
0.20461535453796387,17.86230230331421,0.19814352784729003,0.232969,0.00042629241943359375,0.0004115104675292969
0.20509982109069824,14.648202896118164,0.02800091987609865,0.82819,0.0003108978271484375,0.0002071857452392578
0.18923234939575195,17.16043496131897,0.003600499420166048,0.544345,0.00029730796813964844,0.0002002716064453125
0.39122653007507324,17.964076280593872,0.0017908600006103503,0.225634,0.0001747608184814453,0.00012159347534179688
0.008342504501342773,19.08366084098816,0.0018792429504394526,0.276144,0.00018405914306640625,0.00012111663818359375
0.00022101402282714844,17.70540499687195,0.21945007405090333,0.218877,0.00029015541076660156,0.00018835067749023438
0.1562330722808838,16.573578357696533,0.14763992474365234,0.476497,0.00028705596923828125,0.0001926422119140625
0.00031757354736328125,18.594857692718506,0.423600736038208,0.330383,0.0003287792205810547,0.00021028518676757812
0.01624774932861328,14.03890061378479,0.015148484786987299,0.138966,0.0001518726348876953,0.00014257431030273438
0.011786222457885742,14.67270040512085,0.003936340713500977,0.12135,0.0001633167266845703,0.00011849403381347656
0.020298480987548828,14.077443838119507,0.006355350616455077,0.110722,0.00020170211791992188,0.00014972686767578125
0.03766226768493652,14.36985468864441,0.001492273559570309,0.086385,0.00016617774963378906,0.00011706352233886719
0.04384469985961914,14.348546743392944,0.014091880004882817,0.149057,0.00016021728515625,0.00010752677917480469
0.22228050231933594,12.230431318283081,0.0012220917968749911,0.150847,0.00015592575073242188,0.00010585784912109375
0.06759262084960938,14.66588544845581,0.06289561143493652,0.187169,0.00015997886657714844,0.00010180473327636719
0.018242597579956055,14.32773756980896,0.005432302032470693,0.139664,0.00028824806213378906,0.00022602081298828125
0.041333913803100586,14.28165864944458,0.03313222004699708,0.103582,0.0001647472381591797,0.00011420249938964844
0.36839842796325684,14.16456937789917,0.005870165206909167,0.163423,0.00017642974853515625,0.00010776519775390625
0.013914108276367188,15.004486799240112,0.0343294380493164,0.178318,0.00023984909057617188,0.0001544952392578125
0.04111957550048828,11.407313823699951,0.0036792377624511735,0.100534,0.0001513957977294922,0.00011348724365234375
0.010972023010253906,14.195868015289307,0.0021418853149414163,0.241664,0.0002465248107910156,0.00012350082397460938
0.04745960235595703,13.226612091064453,0.0011509976043701242,0.239086,0.000141143798828125,0.00010180473327636719
0.008504629135131836,12.860431432723999,0.0315438670501709,0.218639,0.00014472007751464844,9.34600830078125e-05
0.25954103469848633,14.67003846168518,0.07160630415344238,0.226441,0.00010752677917480469,6.413459777832031e-05
0.07005977630615234,13.426511287689209,0.004822737869262683,0.148741,9.441375732421875e-05,6.318092346191406e-05
0.08763861656188965,11.151532649993896,0.196037747467041,0.096262,0.0002815723419189453,0.00018310546875
0.07518386840820312,13.046183347702026,0.002739146972656259,0.169174,0.00023365020751953125,0.00016045570373535156
0.03148031234741211,15.376402854919434,0.0036398064422607374,0.082945,0.00017261505126953125,0.00012731552124023438
0.15144968032836914,11.168114423751831,0.0025165916900634633,0.147077,0.00016927719116210938,0.0001125335693359375
0.03839874267578125,13.65566611289978,0.0041060312805175775,0.113719,0.0009403228759765625,0.00012230873107910156
0.1645188331604004,13.602968454360962,0.0013196975708007763,0.0743,0.00014138221740722656,9.870529174804688e-05
0.00016236305236816406,11.884228229522705,0.004552862304687502,0.072031,0.0001499652862548828,9.989738464355469e-05
0.07245278358459473,9.843398332595825,0.03186214082336426,0.092399,0.00014138221740722656,0.00010275840759277344
0.033799171447753906,13.879141807556152,0.06959357228088378,0.156952,0.00014829635620117188,9.012222290039062e-05
0.021644115447998047,13.525076150894165,0.0018519809570312629,0.155016,0.0001392364501953125,9.202957153320312e-05
0.009830236434936523,10.13058614730835,0.0013167853698730497,0.077914,0.0001251697540283203,9.250640869140625e-05
0.0002117156982421875,9.33391785621643,0.0016699890441894544,0.097093,0.0001461505889892578,8.988380432128906e-05
0.0993185043334961,9.970886945724487,0.0064827724761962885,0.121018,0.00012755393981933594,8.249282836914062e-05
0.46866679191589355,8.68791127204895,0.009019660140991217,0.072998,0.00014209747314453125,0.00010442733764648438
0.11228322982788086,12.626198768615723,0.004447839340209966,0.094591,0.00010848045349121094,7.390975952148438e-05
0.0003821849822998047,9.493109941482544,0.001388698410034167,0.150601,0.00028061866760253906,0.00016927719116210938
0.005537748336791992,7.705179214477539,0.05972498762512207,0.096551,0.00012683868408203125,7.82012939453125e-05
0.043634891510009766,13.315515518188477,0.025780496337890618,0.182872,0.00012135505676269531,9.703636169433594e-05
0.1866166591644287,14.943313121795654,0.005796356185913079,0.074066,0.0001304149627685547,9.059906005859375e-05
0.1824345588684082,8.548596382141113,0.003100097549438477,0.120462,0.0001456737518310547,9.393692016601562e-05
0.1341860294342041,11.062590599060059,0.031769055007934574,0.094676,0.00013375282287597656,8.797645568847656e-05
0.2681455612182617,10.557723999023438,0.0012497827606201134,0.110142,0.00014257431030273438,9.036064147949219e-05
0.00961923599243164,8.595146179199219,0.0010687096405029295,0.12772,0.00014543533325195312,9.1552734375e-05
0.02977275848388672,10.785925388336182,0.006350249740600583,0.131053,0.00010848045349121094,7.128715515136719e-05
0.2353992462158203,10.332080602645874,0.0011375200805664037,0.081444,0.0001418590545654297,0.00010085105895996094
0.5084617137908936,7.663862466812134,0.0010722279510498034,0.100079,0.00015115737915039062,9.894371032714844e-05
0.05436301231384277,14.134262084960938,0.0017705832824707057,0.128189,0.00015926361083984375,0.00010061264038085938
0.00021839141845703125,15.183801651000977,0.003011337936401362,0.073537,0.0011048316955566406,0.00021839141845703125
0.0002353191375732422,13.003228187561035,0.0024852653350830034,0.105716,0.00024366378784179688,0.0001723766326904297


==> plots/flask_cdf/data/experiments-full/scenario-4/big/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0002155303955078125,73.54685974121094,0.2348149125213623,0.073688,0.0002570152282714844,0.0001900196075439453
0.005532026290893555,179.1122477054596,0.2962489090576172,0.118361,0.00015425682067871094,8.749961853027344e-05
0.0003027915954589844,248.68031430244446,0.30612058111572266,0.168711,0.0001728534698486328,9.703636169433594e-05
0.00021338462829589844,176.2633821964264,0.29667676353454586,0.2285,0.00015425682067871094,9.202957153320312e-05
0.00021004676818847656,159.75991559028625,0.000636654510498047,0.09486,0.00014781951904296875,8.463859558105469e-05
0.6111180782318115,163.64396286010742,0.4260056361236572,0.144021,0.00016427040100097656,8.368492126464844e-05
0.00035190582275390625,167.6307294368744,0.39871255812072753,0.211706,0.00020456314086914062,0.0001277923583984375
0.00020456314086914062,171.9766664505005,0.0008637739868164185,0.214103,0.00016188621520996094,9.250640869140625e-05
0.00019216537475585938,177.4865436553955,0.0008293847808837906,0.074349,0.00014901161193847656,8.606910705566406e-05
0.00032448768615722656,158.6511881351471,0.3201748457946777,0.210821,0.00017142295837402344,9.465217590332031e-05
4.2448649406433105,144.4251365661621,0.0007725256652832135,0.206778,0.00012063980102539062,7.128715515136719e-05
0.00020837783813476562,60.93981385231018,0.0010896008300781412,0.281095,0.00011754035949707031,6.985664367675781e-05
0.0005004405975341797,179.92571020126343,0.3937772148590088,0.381627,0.00014734268188476562,6.532669067382812e-05
0.0004725456237792969,98.79522013664246,0.0007535859069824208,0.056104,0.00013637542724609375,8.654594421386719e-05
0.061567068099975586,162.82117319107056,0.0008048705596923889,0.192323,0.00014781951904296875,9.250640869140625e-05
0.0003790855407714844,160.32724690437317,0.0008716783599853617,0.228842,0.00014209747314453125,7.748603820800781e-05
1.4280853271484375,161.87595868110657,0.006158566543579103,0.082953,0.0002892017364501953,0.0001747608184814453
6.286911249160767,134.5899887084961,0.001728644714355465,0.362265,0.0002727508544921875,0.00016999244689941406
0.0002155303955078125,141.97287726402283,0.03151255152893068,0.218543,0.00017762184143066406,9.989738464355469e-05
0.6650519371032715,67.2613799571991,0.0007590875701903865,0.601342,0.0001575946807861328,8.106231689453125e-05
0.0003204345703125,90.88791918754578,0.0011004374237060244,0.874503,0.0001800060272216797,0.000110626220703125
0.010493040084838867,147.75124049186707,0.08525208140563967,0.338263,0.0002510547637939453,0.0001380443572998047
0.11223888397216797,89.21428918838501,0.000748274734497123,0.637797,0.00013685226440429688,8.082389831542969e-05
0.00037169456481933594,135.52473378181458,0.0017712065124511622,0.23086,0.0002722740173339844,0.0001704692840576172
0.312941312789917,86.75092840194702,0.0007454979400635109,0.502852,0.0001201629638671875,7.843971252441406e-05
0.005495548248291016,100.9873571395874,0.0007926447601318554,0.302878,0.0001671314239501953,0.00012421607971191406
0.015586614608764648,117.05835223197937,0.03923112863159178,0.328139,0.00011992454528808594,7.843971252441406e-05
2.1739323139190674,117.97142243385315,0.000728365722656249,0.194134,9.107589721679688e-05,5.6743621826171875e-05
0.00034546852111816406,132.19196486473083,0.12358014915466309,0.584395,8.678436279296875e-05,5.078315734863281e-05
7.684848308563232,110.30230784416199,0.010447254760742208,0.282367,0.0001800060272216797,9.298324584960938e-05
0.00027298927307128906,170.22594666481018,0.0007772576599121006,0.450747,0.0001804828643798828,0.00011229515075683594
0.5338399410247803,63.477684020996094,0.004365006149291972,0.355787,0.00011420249938964844,7.05718994140625e-05
0.8395614624023438,85.14446258544922,0.0005793605346679498,0.270473,0.00010275840759277344,5.745887756347656e-05
2.835113048553467,94.22181010246277,0.0014279234313964717,0.34676,0.00014138221740722656,9.202957153320312e-05
0.3853728771209717,125.51085138320923,0.0010231954193115067,0.339465,0.0002722740173339844,0.00014662742614746094
0.0002429485321044922,147.75858640670776,0.13453813490295408,0.827956,0.0003020763397216797,0.00020241737365722656
0.00022530555725097656,91.26650524139404,0.002223027221679663,0.287158,0.00015020370483398438,9.489059448242188e-05
5.749536752700806,110.4798653125763,0.015983478958129904,0.402593,0.00015974044799804688,9.226799011230469e-05
6.038755416870117,154.7292981147766,0.0008869592132568216,0.340656,9.1552734375e-05,6.842613220214844e-05
0.00021505355834960938,149.29633951187134,0.0013267047119140396,0.39828,0.00014328956604003906,8.20159912109375e-05
0.000202178955078125,68.20640277862549,0.0008536930389404507,0.296743,0.0001475811004638672,0.00012183189392089844
0.5748775005340576,142.0061731338501,0.0009191696624756274,0.682352,0.00012540817260742188,7.367134094238281e-05
0.4295310974121094,150.07968997955322,0.07123552569580083,0.538808,0.0001392364501953125,7.891654968261719e-05
0.0003743171691894531,127.55968165397644,0.0006084088134765686,0.311245,0.00016236305236816406,8.487701416015625e-05
0.05559134483337402,149.3583652973175,0.0007805340576171882,0.43922,0.00020384788513183594,0.00011515617370605469
0.00019669532775878906,65.71495389938354,0.0011634841918944927,0.9059,0.0001800060272216797,9.72747802734375e-05
0.7059593200683594,91.14233016967773,0.25480318954467773,0.19172,0.00018143653869628906,9.1552734375e-05
0.6050217151641846,98.79396367073059,0.06762924757385252,0.477146,0.0001556873321533203,8.392333984375e-05
1.9744014739990234,94.31929421424866,0.0716845950317383,0.39308,0.00024962425231933594,0.00013017654418945312
0.015630245208740234,100.14010739326477,0.0009381887207031148,0.437649,0.00012111663818359375,7.009506225585938e-05
1.2634694576263428,85.19128036499023,0.00595593392944338,0.565449,0.00012493133544921875,6.747245788574219e-05
0.010431528091430664,126.8360505104065,0.0007584681396484161,0.601237,0.00014352798461914062,9.72747802734375e-05
3.016227960586548,89.57762789726257,0.002394485290527326,0.878792,0.00021028518676757812,0.00011920928955078125
0.0002856254577636719,96.0597710609436,0.000966170898437424,1.022334,0.0001270771026611328,7.271766662597656e-05
0.00022125244140625,106.1562647819519,0.000852558670043968,0.91694,0.0001461505889892578,8.392333984375e-05
0.2928152084350586,72.68414330482483,0.030485322982788082,0.168243,0.0001385211944580078,7.700920104980469e-05
1.6647679805755615,89.18149971961975,0.0008281554718017614,0.398198,0.0001647472381591797,9.775161743164062e-05
0.010060310363769531,107.92837285995483,0.0744759520111084,0.247469,0.0003249645233154297,0.00017380714416503906
0.000324249267578125,125.38651514053345,0.01551194123840327,0.554529,0.00027871131896972656,0.00019478797912597656
0.0660700798034668,75.79331254959106,0.06003139111328126,0.727757,0.00013971328735351562,8.487701416015625e-05
0.46469569206237793,118.10893130302429,0.001669672103881803,0.670104,0.0002720355987548828,0.00015425682067871094
0.9434571266174316,86.42016196250916,0.06378665756225588,0.96851,0.00014925003051757812,8.559226989746094e-05
1.5728659629821777,74.05325984954834,0.0009532921142577644,0.521418,0.0001270771026611328,7.390975952148438e-05
0.00031495094299316406,46.744837522506714,0.4104505337982178,0.397422,0.00030112266540527344,0.00020956993103027344
0.00020742416381835938,55.13105797767639,0.003025783081054681,0.07673,0.00033283233642578125,0.0002002716064453125
0.10668015480041504,58.107699155807495,0.0010916277618409076,1.098353,0.00016689300537109375,9.036064147949219e-05
0.7442350387573242,57.40656065940857,0.0012823955993652714,0.687352,0.00031185150146484375,0.00017118453979492188
0.005417823791503906,107.77207469940186,0.0914505611267089,1.625466,0.00038909912109375,0.0001888275146484375
0.4850120544433594,57.75313949584961,0.18633888522338865,0.412488,0.0001819133758544922,0.0001087188720703125
1.0399470329284668,62.17425775527954,0.16689566659545899,0.222079,0.00015354156494140625,9.1552734375e-05
0.16152071952819824,56.41648006439209,0.0009317880706787296,0.566117,0.00015735626220703125,9.131431579589844e-05
0.3786485195159912,56.569859743118286,0.0009094010467529667,0.665538,0.0001900196075439453,0.00012683868408203125
0.4073488712310791,66.45334911346436,0.06447388528442383,0.261214,0.00033974647521972656,0.00021219253540039062
0.3893570899963379,59.80482721328735,0.001428166137695308,0.467339,0.00026154518127441406,0.0001347064971923828
0.015756607055664062,89.31573987007141,0.0013478203277588197,0.672677,0.00020647048950195312,0.00011563301086425781
1.1401729583740234,63.077025413513184,0.0010349845123290846,0.694705,0.00023031234741210938,0.00012040138244628906
0.8616530895233154,77.82191228866577,0.0010565489349365076,0.412094,0.0002079010009765625,0.00011348724365234375
0.5886809825897217,71.72316908836365,0.0011801731872558285,0.78722,0.0002200603485107422,0.00011849403381347656
0.534947395324707,56.81662678718567,0.0010934702453613276,0.622919,0.00022268295288085938,0.00013017654418945312
0.31908249855041504,65.23922228813171,0.0011251052856445787,0.8966,0.00021123886108398438,0.00012087821960449219
0.6536343097686768,43.46185231208801,0.27451385966491704,0.619238,0.0002741813659667969,0.00014352798461914062
0.005012989044189453,49.95847845077515,0.0010081039581298912,0.802334,0.0002143383026123047,0.00013566017150878906
0.0002694129943847656,46.89741349220276,0.261291044921875,0.489655,0.00022411346435546875,0.0001304149627685547
0.884554386138916,69.09005403518677,0.0009966483764648482,0.662157,0.0001842975616455078,0.00011014938354492188
1.411898136138916,50.37692189216614,0.20386918130493165,0.491419,0.0007963180541992188,0.0005242824554443359
0.2820165157318115,69.96489238739014,0.37881734141540524,0.800683,0.00034689903259277344,0.00021457672119140625
0.8715448379516602,47.320467710494995,0.2557153572235107,1.493284,0.0003485679626464844,0.00019407272338867188
0.6917924880981445,70.94915056228638,0.2227910091247558,1.294491,0.00033855438232421875,0.0001881122589111328
0.00021839141845703125,30.127797842025757,0.19549739025878904,0.494362,0.0003650188446044922,0.00019884109497070312
0.7268824577331543,54.4283766746521,0.29448192413330077,1.01417,0.0003230571746826172,0.00018668174743652344
0.725031852722168,64.60137128829956,0.07814734921264649,0.368002,0.00032520294189453125,0.00019025802612304688
0.045836448669433594,63.95458745956421,0.0017599464263916564,0.570216,0.0003199577331542969,0.00019121170043945312
0.765892744064331,51.028438329696655,0.00196363633728025,0.526139,0.0003459453582763672,0.0001862049102783203
1.60255765914917,71.5824887752533,0.08868480679321289,1.118757,0.00032711029052734375,0.00018286705017089844
0.09096407890319824,43.224873542785645,0.001829260177612202,1.00693,0.0003795623779296875,0.00020885467529296875
0.3298943042755127,65.40949988365173,0.3203734320373535,0.273028,0.0003249645233154297,0.0001976490020751953
0.31435418128967285,108.10807180404663,0.3315614526062012,0.292122,0.0003154277801513672,0.00020241737365722656
0.9890720844268799,41.14805221557617,0.043050272369384746,0.5976,0.00034809112548828125,0.0002009868621826172
0.18318748474121094,40.465704917907715,0.13979179991149904,0.782041,0.0003726482391357422,0.00020623207092285156
0.3261451721191406,42.337790727615356,0.001908805831909166,0.206691,0.0003113746643066406,0.00017952919006347656
0.15192794799804688,40.940837383270264,0.002058358688354467,0.26973,0.0002522468566894531,0.000171661376953125
0.15714311599731445,45.943740129470825,0.0017199557342529315,0.455621,0.00033593177795410156,0.0001914501190185547
0.00021266937255859375,35.648736000061035,0.0015172288360595365,0.615681,0.00023865699768066406,0.00015878677368164062
0.005518674850463867,89.89785265922546,0.03271890115356446,0.417454,0.0003409385681152344,0.0002300739288330078
0.166517972946167,41.382068157196045,0.0018920062713623231,0.343232,0.0003478527069091797,0.00018906593322753906
0.82997727394104,62.62746739387512,0.0017730792236327897,0.526305,0.0003247261047363281,0.00018072128295898438
0.22205090522766113,33.97744083404541,0.15041694598388672,0.140098,0.000335693359375,0.0002086162567138672
0.9471371173858643,43.702372312545776,0.19627400334167483,0.275147,0.0003235340118408203,0.00018215179443359375
0.08592844009399414,41.05317997932434,0.001772043182373062,0.275823,0.0002923011779785156,0.0001888275146484375
0.5516524314880371,39.57077765464783,0.0015980308532714815,0.606325,0.0002067089080810547,0.00012946128845214844
0.00016355514526367188,41.616759061813354,0.0015798010559081588,0.552803,0.00016808509826660156,9.655952453613281e-05
0.0001881122589111328,38.248029947280884,0.0017463810882568653,0.606154,0.00026726722717285156,0.00017309188842773438
0.15701651573181152,43.263054847717285,0.0017713242340088309,0.57417,0.0002446174621582031,0.00013971328735351562
0.0002741813659667969,39.10125017166138,0.11001909364318851,0.869439,0.00024175643920898438,0.00014925003051757812
0.5466089248657227,38.8728461265564,0.001563087661743165,0.026767,0.0002887248992919922,0.0001952648162841797
0.4345419406890869,42.8139443397522,0.00622050134277341,0.258159,0.0003178119659423828,0.00017762184143066406
0.27666807174682617,39.65743350982666,0.0016301754455566586,0.321252,0.00031828880310058594,0.00018787384033203125
0.9138901233673096,40.628554344177246,0.0014278341522216964,0.408176,0.00022721290588378906,0.00013446807861328125
0.27690577507019043,37.66258645057678,0.0014097997131347628,0.093281,0.00026702880859375,0.00014972686767578125
0.27164196968078613,34.14674425125122,0.0015226511383056585,0.235685,0.0003139972686767578,0.0001552104949951172
0.332385778427124,35.358999252319336,0.0015741514739990303,0.123994,0.00030803680419921875,0.00019359588623046875
0.6660459041595459,84.97921586036682,0.001845111724853521,0.306278,0.0003132820129394531,0.00019550323486328125
0.05075979232788086,89.6420567035675,0.001805706451416006,0.168027,0.0002868175506591797,0.0001850128173828125
0.23807334899902344,78.06635880470276,0.0016598004760742247,0.108481,0.0003299713134765625,0.0002002716064453125
0.4935433864593506,40.47957372665405,0.0014689046173095716,0.123847,0.00022268295288085938,0.00014448165893554688
0.09520626068115234,74.0709400177002,0.005298526931762693,0.335399,0.00029087066650390625,0.00018167495727539062
0.5372037887573242,38.98165559768677,0.13821642854309082,0.143174,0.0003135204315185547,0.00018525123596191406
0.8552517890930176,69.21988940238953,0.0017059639282226424,0.267193,0.0002605915069580078,0.00014662742614746094
0.0004940032958984375,93.19571089744568,0.00729669662475585,0.137915,0.0003306865692138672,0.0002205371856689453
0.0003123283386230469,77.920241355896,0.0018585441131591662,0.348648,0.0003330707550048828,0.0002276897430419922
0.0002079010009765625,75.82941102981567,0.001799888916015624,0.11118,0.0002505779266357422,0.00014257431030273438
0.00032520294189453125,39.965728998184204,0.0018015898132324251,0.04291,0.00029969215393066406,0.00018167495727539062
0.8173830509185791,58.96502614021301,0.001633371246337889,0.169462,0.0002739429473876953,0.00016427040100097656
0.0003514289855957031,69.82936882972717,0.0017641784362792956,0.187307,0.0003559589385986328,0.00020432472229003906
0.0002048015594482422,36.67298722267151,0.0016424463195800765,0.177233,0.00033926963806152344,0.00018072128295898438
0.38588452339172363,95.37984204292297,0.002033026092529297,0.113857,0.00033473968505859375,0.00021123886108398438
0.23116350173950195,38.73476767539978,0.015501920562744131,0.154594,0.00027060508728027344,0.0001423358917236328
0.3026869297027588,36.53068923950195,0.001804073440551758,0.058538,0.00026988983154296875,0.00018286705017089844
0.24615001678466797,37.02004289627075,0.0013956182708740258,0.032101,0.00022649765014648438,0.0001392364501953125
0.09042835235595703,36.678072929382324,0.001224787719726561,0.194967,0.0002789497375488281,0.00014472007751464844
0.04105639457702637,58.869714975357056,0.0019536552276611108,0.341191,0.0002791881561279297,0.00020933151245117188
0.8083035945892334,63.43779373168945,0.0020812878112793087,0.190652,0.0007596015930175781,0.0005116462707519531
0.0022678375244140625,37.833152055740356,0.002303528152465817,0.063114,0.0003063678741455078,0.00020551681518554688
0.2899317741394043,69.18562316894531,0.0019130661163330037,0.116359,0.0003414154052734375,0.00019693374633789062
0.3126862049102783,42.68621373176575,0.0018141705627441468,0.094063,0.011719465255737305,0.00019359588623046875
0.21718597412109375,44.67183303833008,0.0017519250946044923,0.071367,0.00025582313537597656,0.00015664100646972656
0.12076616287231445,38.82299470901489,0.0013363435211181662,0.043931,0.00020551681518554688,0.00013494491577148438
0.19597077369689941,39.103583097457886,0.0016355482635498075,0.056669,0.00021958351135253906,0.0001385211944580078
0.10944652557373047,24.57738208770752,0.0013262439575195337,0.058966,0.00021696090698242188,0.00014209747314453125
0.038367509841918945,25.83269453048706,0.001721144409179684,0.032655,0.00019812583923339844,0.00013899803161621094
0.10159945487976074,24.407098531723022,0.0013810580596923805,0.124364,0.00027942657470703125,0.0001766681671142578
0.02995586395263672,26.154366970062256,0.0011695361328125098,0.16773,0.00023365020751953125,0.00013375282287597656
0.00879669189453125,27.16822052001953,0.000994924942016584,0.669034,0.000301361083984375,0.00017452239990234375
0.07335281372070312,25.913307428359985,0.0011774419708251438,0.752133,0.0002899169921875,0.00018095970153808594
0.28682780265808105,24.14309048652649,0.0011768521881103666,0.828665,0.0003266334533691406,0.00020313262939453125
0.23235583305358887,27.66376495361328,0.0016782722473144551,0.138375,0.0003142356872558594,0.0001742839813232422
0.12658977508544922,27.009695053100586,0.0017704070587158116,0.143298,0.0003485679626464844,0.0002219676971435547
0.16274762153625488,23.129039525985718,0.0018406887359619095,0.153618,0.0003159046173095703,0.00018453598022460938
0.044026851654052734,27.961963176727295,0.0018295233306884762,0.204069,0.000331878662109375,0.00019311904907226562
0.6924631595611572,49.30812954902649,0.09160374426269535,0.642056,0.0003197193145751953,0.00020241737365722656
0.0001537799835205078,43.47141695022583,0.07386205989074712,1.029588,0.0003211498260498047,0.0001990795135498047
0.031411170959472656,26.97683596611023,0.0018073544464111135,0.370329,0.0003113746643066406,0.00018262863159179688
0.1933434009552002,27.976287126541138,0.0017572805175781192,0.167024,0.0003139972686767578,0.0001838207244873047
0.10104990005493164,22.91805362701416,0.0018111043701172225,0.696124,0.0002923011779785156,0.00021147727966308594
0.016225337982177734,29.091843128204346,0.0017581573181152388,0.443407,0.0003097057342529297,0.00018310546875
0.12463212013244629,41.3376350402832,0.0019347087097167925,0.436755,0.0003113746643066406,0.0001957416534423828
0.3006753921508789,24.997294425964355,0.0019443157958984394,0.05812,0.0003459453582763672,0.00020551681518554688
0.030340194702148438,22.63164448738098,0.0018361191864013637,0.551763,0.0002808570861816406,0.00016689300537109375
0.49843311309814453,26.389041900634766,0.0018054489440918475,0.557093,0.0003383159637451172,0.0002200603485107422
0.12073469161987305,27.65775156021118,0.0017916016082763497,0.395527,0.0003197193145751953,0.00017499923706054688
0.00018024444580078125,29.07059335708618,0.25542678868103025,0.439607,0.0003154277801513672,0.00018310546875
0.12947607040405273,28.694364547729492,0.02485607597351075,0.286155,0.00029468536376953125,0.00014972686767578125
0.00015091896057128906,27.819745779037476,0.0016168680267333868,0.128342,0.07640600204467773,0.00013709068298339844
0.05524611473083496,26.58965539932251,0.0018011889038085926,0.445494,0.0003669261932373047,0.00020384788513183594
0.2785639762878418,20.703866958618164,0.0015666230163574602,0.752404,0.0003376007080078125,0.00019288063049316406
0.09964776039123535,30.261175870895386,0.0017557566223144194,0.616569,0.00033354759216308594,0.00020837783813476562
0.4151926040649414,26.603087902069092,0.0016958894500732624,0.662724,0.0003209114074707031,0.0001723766326904297
0.04498457908630371,28.843217849731445,0.0011611544036865262,0.24811,0.00035190582275390625,0.00019788742065429688
0.023369550704956055,25.192859172821045,0.0021167761383056316,0.580794,0.00037026405334472656,0.00021910667419433594
0.0673820972442627,29.532374382019043,0.0017970983428954868,0.492833,0.00030612945556640625,0.00018334388732910156
0.00015878677368164062,32.52083373069763,0.001752079147338867,0.027906,0.00031566619873046875,0.00017213821411132812
0.009232282638549805,31.25821304321289,0.001914565155029302,0.437828,0.00033855438232421875,0.00019621849060058594
0.4054076671600342,26.584276914596558,0.0014068452301025935,0.591281,0.00026535987854003906,0.0001537799835205078
0.015630722045898438,25.83608341217041,0.06821176878356938,0.529511,0.07439494132995605,0.0001499652862548828
0.008366584777832031,29.682082176208496,0.0018895490264893011,0.83749,0.0003409385681152344,0.000263214111328125
0.22999906539916992,28.540732383728027,0.0019016342163085675,0.420125,0.0003457069396972656,0.00019884109497070312
0.00013375282287597656,29.54065752029419,0.3415842796173096,0.445841,0.00035858154296875,0.00019240379333496094
0.1424088478088379,31.354376792907715,0.735421301208496,0.214239,0.0003325939178466797,0.0001964569091796875
0.00021147727966308594,27.4234938621521,0.0011974463806152524,0.388914,0.00034499168395996094,0.0001881122589111328
0.035386085510253906,28.82995915412903,0.0018346850585937435,0.114155,0.00034999847412109375,0.00019979476928710938
0.41388702392578125,29.072356700897217,0.0018389496459960686,0.697211,0.00032806396484375,0.0001270771026611328
0.039526939392089844,28.570677518844604,0.0012857026214599943,0.788488,0.000324249267578125,0.0002009868621826172
0.3136301040649414,28.22031044960022,0.8279848382110595,0.410063,0.000324249267578125,0.0002009868621826172
0.5937063694000244,29.01698350906372,0.0018179740142821865,0.658205,0.00032401084899902344,0.00019431114196777344
0.060675621032714844,31.62109136581421,0.05629501377868651,0.411482,0.0003256797790527344,0.0001952648162841797
0.15051674842834473,32.93707227706909,0.0017753925628662959,1.037243,0.00033473968505859375,0.00019693374633789062
0.07953453063964844,35.441978216171265,0.0017919331359863566,0.55792,0.00033974647521972656,0.00018334388732910156
0.044774532318115234,30.469388246536255,0.1285299865722656,0.383925,0.0010783672332763672,0.0002052783966064453
0.4083869457244873,32.02277612686157,0.0021708773498535228,0.237837,0.00035762786865234375,0.00021266937255859375
0.666680097579956,33.22512078285217,0.0017901066894531192,0.582488,0.00034308433532714844,0.0001919269561767578
0.16511130332946777,35.767404079437256,0.0011731826171875182,0.485689,0.00033473968505859375,0.00019431114196777344
0.00020122528076171875,22.182798862457275,0.001836523376464838,0.159364,0.00035762786865234375,0.0002079010009765625
0.010402202606201172,22.50089979171753,0.10114735287475586,0.081662,0.0003104209899902344,0.0001857280731201172
0.00024962425231933594,21.193171977996826,0.0017347615966796862,0.035449,0.00029277801513671875,0.00017642974853515625
0.007491588592529297,21.37760615348816,0.0017393341369628945,0.128493,0.0003287792205810547,0.00018787384033203125
0.00018787384033203125,22.601640224456787,0.0017096076202392646,0.108605,0.00029015541076660156,0.0001742839813232422
0.019582033157348633,19.27052617073059,0.001662287857055661,0.193248,0.0003349781036376953,0.000186920166015625
0.13713693618774414,21.577345848083496,0.001738992340087897,0.206893,0.00025963783264160156,0.00014972686767578125
0.00018906593322753906,21.65506935119629,0.0017411449737548823,0.236568,0.0003304481506347656,0.00020170211791992188
0.00031495094299316406,18.256457805633545,0.0017747342376709108,0.176997,0.00032711029052734375,0.0001766681671142578
0.0455782413482666,19.79873514175415,0.0017550895996093774,0.092693,0.00032329559326171875,0.00020194053649902344
0.1149129867553711,16.402130365371704,0.001137277694702149,0.069854,0.0003447532653808594,0.00018477439880371094
0.00021314620971679688,19.833740711212158,0.013010388412475593,0.271335,0.00032782554626464844,0.00019097328186035156
0.032059669494628906,20.546154022216797,0.0010766300506591664,0.222843,0.0002353191375732422,0.0001327991485595703
0.00029087066650390625,22.020589351654053,0.001836620788574217,0.22952,0.00033211708068847656,0.0001938343048095703
0.00019621849060058594,19.941845417022705,0.06701657817077639,0.387553,0.0003371238708496094,0.0002052783966064453
0.00028133392333984375,22.36072063446045,0.0010487114257812513,0.181393,0.0002295970916748047,0.00013399124145507812
0.00032210350036621094,18.20639395713806,0.0017715056915283411,0.328798,0.0003247261047363281,0.00019097328186035156
0.0003235340118408203,23.93342685699463,0.0016759211730957013,0.24953,0.0006861686706542969,0.04086136817932129
0.0825951099395752,20.418968677520752,0.0017597458648681563,0.32372,0.0003285408020019531,0.00020003318786621094
0.00032329559326171875,21.531019687652588,0.002263695358276363,0.431676,0.0003039836883544922,0.00018262863159179688
0.021822690963745117,24.18773102760315,0.0016775071105957218,0.287004,0.0002732276916503906,0.00017547607421875
0.0196073055267334,19.480567455291748,0.01009038290405273,0.272706,0.0003256797790527344,0.00018310546875
0.15936994552612305,21.00222110748291,0.0733140422210693,0.580439,0.00032210350036621094,0.00020647048950195312
0.00019788742065429688,18.781529188156128,0.0020637254791259774,0.458092,0.00032806396484375,0.0001888275146484375
0.23409748077392578,20.829074144363403,0.0012631971893311,0.715069,0.0003304481506347656,0.0001895427703857422
0.004729509353637695,19.67680263519287,0.0012151419525146534,0.343412,0.0003323554992675781,0.00018930435180664062
0.00023746490478515625,16.699211597442627,0.0018261474304199221,0.254357,0.00035858154296875,0.0002663135528564453
0.00016498565673828125,16.185174226760864,0.0018003896331786895,0.27289,0.0003116130828857422,0.00018167495727539062
0.012212514877319336,19.165071725845337,0.0018474085845947008,0.377246,0.00034046173095703125,0.00019431114196777344
0.00031495094299316406,17.093995094299316,0.0017570061035155904,0.668718,0.00033211708068847656,0.00018668174743652344
0.0003044605255126953,20.989047527313232,0.0017939359741211414,0.614767,0.0002894401550292969,0.00018143653869628906
0.00027108192443847656,23.735634803771973,0.0011372707824707229,0.553627,0.00032138824462890625,0.00018167495727539062
0.28673291206359863,21.938374996185303,0.0017470570678710384,0.816413,0.0003325939178466797,0.00019407272338867188
0.23130536079406738,17.183048963546753,0.002012787155151352,0.443371,0.00040149688720703125,0.00023055076599121094
0.009673357009887695,15.292414426803589,0.0017334309539794868,0.310979,0.0002815723419189453,0.0001533031463623047
0.000240325927734375,17.185972452163696,0.0017531127319335704,0.401139,0.0026857852935791016,0.00029778480529785156
0.00033545494079589844,18.728121280670166,0.001733919418335006,0.551437,0.00022482872009277344,0.0001246929168701172
0.07048916816711426,20.226547479629517,0.001692701889038084,0.378249,0.0002105236053466797,0.0001251697540283203
0.08353209495544434,22.552210569381714,0.0016464859771728735,0.474695,0.00019502639770507812,0.00011491775512695312
0.00020051002502441406,23.894860982894897,0.0018324115753173276,0.509075,0.0003306865692138672,0.00019049644470214844
0.2947847843170166,15.991162538528442,0.0016643843994140761,0.503289,0.0002532005310058594,0.00014495849609375
0.09197688102722168,21.732818365097046,0.004023267684936549,0.799264,0.00037741661071777344,0.023522377014160156
0.00022029876708984375,20.947019338607788,0.0016900055541992087,0.173911,0.00034236907958984375,0.00018739700317382812
0.03918147087097168,26.364198923110962,0.0011924625854492221,0.237702,0.0002980232238769531,0.0001590251922607422
0.09139418601989746,16.621586799621582,0.05569965632629395,0.214693,0.0003528594970703125,0.0002014636993408203
0.0001926422119140625,18.08855938911438,0.0017806875457763716,0.143951,0.00034117698669433594,0.00019598007202148438
0.00020956993103027344,19.151612520217896,0.0019008250885009792,0.882907,0.0003826618194580078,0.0001995563507080078
0.12716293334960938,21.63943600654602,0.0018482387542724799,0.300575,0.0003292560577392578,0.00022077560424804688
0.00021767616271972656,27.452537536621094,0.0017678562469482378,0.109643,0.00035500526428222656,0.00019311904907226562
0.00019693374633789062,22.986534357070923,0.0012705962829589815,0.043832,0.000339508056640625,0.0002193450927734375
0.00020265579223632812,16.669974327087402,0.0015660583496093748,0.018175,0.00032019615173339844,0.00019097328186035156
0.01845407485961914,15.55521821975708,0.001847119201660169,0.135811,0.00032711029052734375,0.0001842975616455078
0.00021982192993164062,14.303586959838867,0.00175072673034668,0.038743,0.0003178119659423828,0.0002090930938720703
0.008060932159423828,17.097923278808594,0.0017429147949218765,0.065926,0.0003495216369628906,0.0002071857452392578
0.030017375946044922,16.88993740081787,0.0016294385375976578,0.104031,0.00026679039001464844,0.0001461505889892578
0.0700845718383789,16.728577613830566,0.001631028884887694,0.028306,0.0002930164337158203,0.00017786026000976562
0.17124199867248535,16.2593731880188,0.0015429211273193383,0.091236,0.0003108978271484375,0.00016808509826660156
0.0002880096435546875,15.531240224838257,0.0017006196746826175,0.015224,0.0003018379211425781,0.00017881393432617188
0.12111067771911621,15.500956535339355,0.0015829421234130892,0.084505,0.0003294944763183594,0.00017952919006347656
0.11662888526916504,15.467506170272827,0.0015306520385742206,0.038908,0.0002834796905517578,0.00017547607421875
0.0001957416534423828,15.344769716262817,0.0017374196777343864,0.128874,0.0003154277801513672,0.0001800060272216797
0.0002791881561279297,12.426371812820435,0.0016269355621337904,0.017216,0.00046133995056152344,0.00021147727966308594
0.0001437664031982422,17.369680881500244,0.0018046404266357369,0.069735,0.0003159046173095703,0.00019073486328125
0.00020241737365722656,12.365861177444458,0.0016301614685058606,0.026333,0.00031757354736328125,0.00019550323486328125
0.00023698806762695312,17.56372904777527,0.0015338011779785221,0.084696,0.0003018379211425781,0.0001659393310546875
0.00019025802612304688,12.931229591369629,0.0017110330810546914,0.191326,0.0002853870391845703,0.00018668174743652344
0.05948638916015625,15.915196895599365,0.001380325912475583,0.086676,0.0003142356872558594,0.00019669532775878906
0.000377655029296875,12.82317328453064,0.0015628014068603535,0.142427,0.00028634071350097656,0.00016927719116210938
0.026868343353271484,13.460593938827515,0.0017497749328613255,0.081125,0.0003724098205566406,0.0002162456512451172
0.00021839141845703125,16.780564308166504,0.0018082327423095713,0.025119,0.0002999305725097656,0.00017762184143066406
0.23653221130371094,8.31461238861084,0.0015763902435302762,0.072974,0.00033545494079589844,0.00021600723266601562
0.00032210350036621094,13.380316972732544,0.0017384302825927747,0.018628,0.0002791881561279297,0.0001804828643798828
0.000202178955078125,13.931640148162842,0.001790426116943359,0.023594,0.000335693359375,0.0002079010009765625
0.00021600723266601562,11.634050846099854,0.001543297790527337,0.072026,0.00028705596923828125,0.00017523765563964844
0.00017642974853515625,13.758391857147217,0.0015508677520751912,0.146596,0.00020313262939453125,0.0001201629638671875
0.04344892501831055,12.897758960723877,0.0015425204315185626,0.155021,0.00033211708068847656,0.00018024444580078125
0.13450193405151367,10.562670230865479,0.0019540825195312472,0.104743,0.0003724098205566406,0.0002090930938720703
0.01261758804321289,12.19455099105835,0.0017786514129638671,0.029741,0.0003428459167480469,0.00020623207092285156
0.00021409988403320312,11.002996921539307,0.001515958206176754,0.073383,0.0002613067626953125,0.00016117095947265625
0.7428126335144043,9.33412218093872,0.001542948440551764,0.103721,0.0003247261047363281,0.00019502639770507812
0.4083545207977295,12.293022632598877,0.0023775665130615353,0.152991,0.0003154277801513672,0.0001811981201171875
0.1598048210144043,14.761813879013062,0.001725809219360351,0.008597,0.00032591819763183594,0.0002117156982421875
0.0002980232238769531,11.825251579284668,0.0016242485351562492,0.010743,0.00032782554626464844,0.00021505355834960938
0.0002529621124267578,15.304153680801392,0.0016944051055908203,0.008822,0.00032448768615722656,0.00020122528076171875
0.5683646202087402,9.076774597167969,0.0016199049987792973,0.006421,0.00028705596923828125,0.0001666545867919922
0.0003542900085449219,10.94001841545105,0.0019456365814208981,0.011726,0.0002982616424560547,0.00017523765563964844
0.0002846717834472656,13.445044755935669,0.0015836855926513668,0.056471,0.00032782554626464844,0.00018310546875
0.000217437744140625,18.49846863746643,0.0019536104125976563,0.006783,0.0002932548522949219,0.00018215179443359375
0.0003085136413574219,10.847602367401123,0.0018021592102050784,0.007304,0.0003235340118408203,0.00018739700317382812
0.00017499923706054688,19.22653841972351,0.001833518478393555,0.004553,0.00030922889709472656,0.00018405914306640625


==> plots/flask_cdf/data/experiments-full/scenario-4/big/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00017261505126953125,17.88230037689209,0.001607457412719726,0.131911,0.00045490264892578125,0.00012254714965820312
0.00012159347534179688,17.658979892730713,0.0009998631134033216,0.030711,0.00041747093200683594,0.00011754035949707031
0.00012302398681640625,18.26971173286438,0.0009879919281005865,0.016176,0.0004029273986816406,0.00011563301086425781
0.00012803077697753906,17.530243158340454,0.0017641403350830073,0.026359,0.0007894039154052734,0.0012056827545166016
0.00016617774963378906,18.01602554321289,0.001647941696166999,0.137038,0.0007796287536621094,0.0001685619354248047
0.00017547607421875,18.3830783367157,0.00109078788757324,0.05725,0.0006265640258789062,0.017084836959838867
0.023579835891723633,17.005534410476685,0.007504754699707031,0.081886,0.0004467964172363281,0.00010895729064941406
0.00014019012451171875,18.00337243080139,0.001066940368652347,0.043236,0.0006296634674072266,0.00014662742614746094
0.00014328956604003906,18.16559648513794,0.0009764967803955055,0.067262,0.0003993511199951172,0.00011205673217773438
0.00015354156494140625,17.97865104675293,0.001626198211669927,0.252909,0.0018923282623291016,0.0002071857452392578
0.00025391578674316406,18.766683340072632,0.0008393157806396434,0.115791,0.0004558563232421875,0.0001239776611328125
0.0001220703125,18.94731068611145,0.0010405075225830146,0.088484,0.000732421875,0.00016617774963378906
0.00018668174743652344,17.736651182174683,0.001459611892700191,0.2235,0.000774383544921875,0.00017142295837402344
0.00012302398681640625,18.16428279876709,0.0015058584899902416,0.138453,0.0007283687591552734,0.0001697540283203125
0.00020551681518554688,14.203442096710205,0.001703102584838856,0.283204,0.000751495361328125,0.0001862049102783203
0.0001575946807861328,19.25973105430603,0.00166644068908689,0.315688,0.0007545948028564453,0.0001850128173828125
0.0002162456512451172,18.288094997406006,0.13366122827148438,0.170229,0.0004353523254394531,0.00011801719665527344
0.00020575523376464844,18.90209698677063,0.0017513959045410143,0.102438,0.0007617473602294922,0.00019073486328125
0.00015807151794433594,13.095807790756226,0.1936637822113037,0.063479,0.04768109321594238,0.00016021728515625
0.00011754035949707031,17.917393922805786,0.0013875546264648375,0.406395,0.0004799365997314453,0.00011181831359863281
0.00012803077697753906,18.629673719406128,0.0016509985351562395,0.16306,0.0007493495941162109,0.000186920166015625
0.00031828880310058594,17.56306481361389,0.0009683802795409924,0.41743,0.0007383823394775391,0.00018167495727539062
0.0001819133758544922,18.250113010406494,0.0017221145324706755,0.257632,0.0007359981536865234,0.00017786026000976562
0.0001621246337890625,19.05759572982788,0.0009749883270263604,0.06889,0.0007410049438476562,0.0001857280731201172
0.00012969970703125,16.425053358078003,0.00261048284912109,0.116636,0.0008122920989990234,0.0003056526184082031
0.0002415180206298828,13.761921882629395,0.0017282147216796662,0.31402,0.0007832050323486328,0.00018596649169921875
0.00013399124145507812,12.567174434661865,0.05312692393493651,0.490883,0.0008139610290527344,0.000213623046875
0.00013375282287597656,19.127974033355713,0.001551159423828108,0.340631,0.00044465065002441406,0.00010752677917480469
0.00010800361633300781,15.729489803314209,0.1191069304656982,0.63653,0.0007429122924804688,0.00018405914306640625
0.0002224445343017578,17.8899986743927,0.001705064895629882,0.219972,0.0008003711700439453,0.00018787384033203125
0.00021696090698242188,19.519856691360474,0.0016992300872802624,0.242712,0.0007460117340087891,0.00018858909606933594
0.00013136863708496094,19.149484157562256,0.0016888428344726814,0.346861,0.0007691383361816406,0.0001850128173828125
0.00029206275939941406,14.572645664215088,0.0010054903717041097,0.465578,0.00043129920959472656,0.0001163482666015625
0.00020885467529296875,15.904663562774658,0.0013013127899169918,0.202265,0.04943585395812988,0.000209808349609375
0.0002911090850830078,16.041832208633423,0.0015986206970214356,0.553529,0.00044608116149902344,0.0001239776611328125
0.000202178955078125,22.44127893447876,0.0016580855255127203,0.539662,0.0007493495941162109,0.00017523765563964844
0.00019860267639160156,16.50755763053894,0.0011909478302002396,0.679213,0.000774383544921875,0.0001888275146484375
0.00021457672119140625,18.56381344795227,0.0017902436676025535,0.445756,0.0008018016815185547,0.0007736682891845703
0.0001990795135498047,15.635183095932007,0.0017446993255615384,0.318785,0.0007965564727783203,0.0001857280731201172
0.00012063980102539062,20.35959553718567,0.0017588275756835747,0.397166,0.0007464885711669922,0.0001842975616455078
0.00012612342834472656,20.608145713806152,0.0010283869628906206,0.203962,0.000583648681640625,0.00016260147094726562
0.00020551681518554688,20.63942527770996,0.12040760997009278,0.247493,0.00136566162109375,0.0004050731658935547
0.0001957416534423828,17.20566177368164,0.0017035353698730549,0.339246,0.0007646083831787109,0.00016880035400390625
0.0002789497375488281,17.28436303138733,0.0015602805328369662,0.65753,0.0007693767547607422,0.00017786026000976562
0.0001285076141357422,23.00475239753723,0.0017865515441894408,0.316703,0.0007886886596679688,0.000186920166015625
0.0002837181091308594,18.90777325630188,0.001696169387817359,0.684138,0.0007781982421875,0.00019049644470214844
0.00022220611572265625,19.814534187316895,0.006828477523803667,0.635202,0.0007967948913574219,0.0001926422119140625
0.00023365020751953125,21.257952213287354,0.012105882369995102,0.352063,0.0007750988006591797,0.0001881122589111328
0.0002930164337158203,25.36521601676941,0.0015720152893066164,0.522421,0.0005114078521728516,0.00013709068298339844
0.00012564659118652344,23.92317295074463,0.2665756623840332,0.234615,0.0010714530944824219,0.0002448558807373047
0.00018215179443359375,19.193914890289307,0.01984981187438965,0.022989,0.0010328292846679688,0.0004925727844238281
0.00013566017150878906,19.13283944129944,0.007260824752807617,0.028249,0.0007107257843017578,0.0001647472381591797
0.0001418590545654297,19.93093228340149,0.0012126076965331967,0.123147,0.0007610321044921875,0.0002205371856689453
0.00018405914306640625,19.596190690994263,0.0015878351593017585,0.01841,0.0006554126739501953,0.0001671314239501953
0.00017261505126953125,14.825684547424316,0.0011362559051513663,0.049228,0.00045990943908691406,0.0001251697540283203
0.00015115737915039062,18.05540442466736,0.0009780113983154232,0.11922,0.0007431507110595703,0.0001475811004638672
0.0001900196075439453,18.931925773620605,0.0014413050537109284,0.162337,0.00043201446533203125,0.0001068115234375
0.0001366138458251953,19.423513174057007,0.001779590988159191,0.140475,0.0030214786529541016,0.00019407272338867188
0.0001857280731201172,17.874260663986206,0.0017459389038085998,0.066643,0.0007615089416503906,0.00019288063049316406
0.00012254714965820312,18.43789577484131,0.0013705623931884736,0.098693,0.06710386276245117,0.00014519691467285156
0.00016498565673828125,17.193710803985596,0.0012112384643554741,0.219716,0.0007214546203613281,0.0001652240753173828
0.00012636184692382812,19.24984312057495,0.001586999588012672,0.38507,0.0007910728454589844,0.0002028942108154297
0.00013756752014160156,20.39353084564209,0.0011213897094726477,0.162614,0.0006530284881591797,0.00014281272888183594
0.0002598762512207031,16.33077311515808,0.0017445291442871325,0.355633,0.0007817745208740234,0.00017952919006347656
0.0001842975616455078,21.080423593521118,0.0016477696990966906,0.358365,0.0007395744323730469,0.00018286705017089844
0.00018906593322753906,14.359063148498535,0.0017082974700927678,0.322247,0.0007562637329101562,0.0001838207244873047
0.00014209747314453125,15.352946758270264,0.0015776533660888659,0.211369,0.0007660388946533203,0.000179290771484375
0.00013899803161621094,15.524078369140625,0.0017078904571533604,0.507481,0.0007669925689697266,0.0001800060272216797
0.00019288063049316406,19.776811838150024,0.0016756589508056807,0.46124,0.0007760524749755859,0.000209808349609375
0.00019931793212890625,20.036455631256104,0.0016404040069580017,0.159753,0.0007975101470947266,0.0001862049102783203
0.0001785755157470703,20.52091336250305,0.001751462921142588,0.305191,0.0007658004760742188,0.0001850128173828125
0.0001270771026611328,18.45310091972351,0.0017470716094970529,0.284015,0.0007920265197753906,0.00017881393432617188
0.0001385211944580078,19.936503171920776,0.001539727828979487,0.278702,0.000713348388671875,0.0001614093780517578
0.00018167495727539062,18.93288826942444,0.0010738434600829905,0.262645,0.0007753372192382812,0.00021696090698242188
0.0001811981201171875,14.232413530349731,0.001672755035400375,0.405766,0.0007727146148681641,0.00019025802612304688
0.0001652240753173828,23.2817804813385,0.0016430569458007749,0.19092,0.000736236572265625,0.00017642974853515625
0.00019121170043945312,15.431596517562866,0.0016878353118896516,0.4214,0.0007979869842529297,0.00018668174743652344
0.00017786026000976562,17.693159103393555,0.001668634262084967,0.391285,0.0007612705230712891,0.00018310546875
0.000171661376953125,19.56693959236145,0.0010549941864013146,0.706841,0.0007669925689697266,0.00018024444580078125
0.0002491474151611328,14.111716985702515,0.0016755290374755871,0.689164,0.0007729530334472656,0.00017404556274414062
0.00018548965454101562,22.44805359840393,0.0016803638153075617,0.560807,0.0007190704345703125,0.00019049644470214844
0.00027298927307128906,15.973474979400635,0.0016418709564208975,0.048895,0.00074005126953125,0.0001857280731201172
0.0001857280731201172,18.88478422164917,0.0013930341949462965,0.484201,0.0004875659942626953,0.00012922286987304688
0.0001876354217529297,22.332140922546387,0.0017062170562744394,0.409444,0.0007691383361816406,0.0001785755157470703
0.00024628639221191406,21.92800807952881,0.21220338061523436,0.274243,0.0007812976837158203,0.0001811981201171875
0.0001914501190185547,19.88728094100952,0.02340745481872558,0.132581,0.0005178451538085938,0.00013375282287597656
0.00011181831359863281,19.071286916732788,0.0017313808441161704,0.761225,0.0008203983306884766,0.0002014636993408203
0.00016760826110839844,20.763238668441772,0.05767407299804689,0.455582,0.0006761550903320312,0.0001461505889892578
0.00011038780212402344,16.27206301689148,0.0016756205902099808,0.402539,0.0008308887481689453,0.00021386146545410156
0.0002682209014892578,19.26168465614319,0.03754418125915526,0.655567,0.0008077621459960938,0.10778427124023438
0.00012254714965820312,21.342597484588623,0.0017441174011230132,0.529452,0.0008020401000976562,0.00020384788513183594
0.000179290771484375,21.20605778694153,0.0017480017242431645,0.262544,0.0008120536804199219,0.00021791458129882812
0.0002570152282714844,22.17457151412964,0.0018960177154541125,0.356228,0.0008118152618408203,0.00020837783813476562
0.0001933574676513672,22.572425603866577,0.001591002609252934,0.216248,0.00044727325439453125,0.00012183189392089844
0.00025391578674316406,21.42531943321228,0.0015439441986083713,0.375943,0.0004253387451171875,0.00011205673217773438
0.00019168853759765625,22.467637538909912,0.0016182819976806595,0.695886,0.0006282329559326172,0.00016045570373535156
0.00011920928955078125,22.384626150131226,0.22083979193115233,0.253761,0.0007634162902832031,0.00017881393432617188
0.00011920928955078125,18.45212960243225,0.10529069311523437,0.409476,0.0008111000061035156,0.00020503997802734375
0.00011992454528808594,19.430258750915527,0.0016890845031738433,0.688928,0.0008318424224853516,0.00019168853759765625
0.00014162063598632812,20.713573217391968,0.0017268513031005739,0.202693,0.0007717609405517578,0.00018596649169921875
0.0002300739288330078,19.991681814193726,0.0017134249420165948,0.066753,0.0007653236389160156,0.00018072128295898438
0.00017881393432617188,19.71498942375183,0.0016758616485595679,0.147871,0.0007710456848144531,0.0001926422119140625
0.00018143653869628906,20.23733139038086,0.0011000892944335872,0.115293,0.0007641315460205078,0.00016999244689941406
0.0001125335693359375,20.079423666000366,0.08598793428039551,0.121899,0.0008206367492675781,0.00020122528076171875
0.0001785755157470703,21.124944925308228,0.0018865049591064442,0.137601,0.0006506443023681641,0.00016927719116210938
0.0002276897430419922,20.537272214889526,0.0016845557250976528,0.114596,0.0007448196411132812,0.00017023086547851562
0.00015974044799804688,17.563501119613647,0.0016518242950439577,0.183963,0.0007786750793457031,0.0001957416534423828
0.00015878677368164062,19.931480646133423,0.0014838626861572307,0.114075,0.0005397796630859375,0.00013256072998046875
0.0001590251922607422,19.960954666137695,0.0010632130279540908,0.187261,0.0004870891571044922,0.0001246929168701172
0.0001442432403564453,20.421167135238647,0.001147921203613289,0.215051,0.0007359981536865234,0.0001747608184814453
0.0001857280731201172,18.09296226501465,0.001738600646972649,0.162363,0.0010194778442382812,0.00022983551025390625
0.00018548965454101562,21.90160870552063,0.001631662322998044,0.053948,0.0007607936859130859,0.0002052783966064453
0.00011110305786132812,20.88587713241577,0.0013459912872314517,0.188465,0.0007584095001220703,0.00018143653869628906
0.0001800060272216797,17.427614450454712,0.05789479235839845,0.176608,0.0007643699645996094,0.00020051002502441406
0.0001399517059326172,16.547064304351807,0.0015895780029296924,0.293956,0.0007307529449462891,0.0001819133758544922
0.0001709461212158203,17.289289236068726,0.0016380695800781164,0.276152,0.0007166862487792969,0.00018548965454101562
0.00016832351684570312,19.57887315750122,0.0019119088287353758,0.558063,0.0008258819580078125,0.0001964569091796875
0.00017333030700683594,15.414732217788696,0.0016720272827148164,0.373945,0.0007717609405517578,0.00018024444580078125
0.00012612342834472656,14.932306051254272,0.001553014846801759,0.381604,0.0007596015930175781,0.00018334388732910156
0.0001747608184814453,19.273501873016357,0.03131601890563965,0.10216,0.0007700920104980469,0.0002067089080810547
0.0001227855682373047,19.05884599685669,0.0017248042602538982,0.548798,0.0007681846618652344,0.00018215179443359375
0.00028324127197265625,21.125486135482788,0.0016818507232666015,0.008496,0.0017778873443603516,0.0002155303955078125
0.00012564659118652344,13.695074558258057,0.0016808681945800763,0.162302,0.0008113384246826172,0.00018548965454101562
0.00020885467529296875,18.242425441741943,0.001802223953247084,0.279016,0.0008018016815185547,0.0001876354217529297
0.00013256072998046875,20.48695993423462,0.001675941177368162,0.122754,0.0007164478302001953,0.00019121170043945312
0.00016641616821289062,18.19152545928955,0.001620209472656245,0.116582,0.0007584095001220703,0.00019121170043945312
0.0001938343048095703,19.43340301513672,0.0016735192718506098,0.250781,0.0008037090301513672,0.00019478797912597656
0.00019598007202148438,13.998586654663086,0.0016345223236084033,0.09387,0.0007164478302001953,0.0001888275146484375
0.00025653839111328125,18.309069871902466,0.001539088180541992,0.181672,0.0007534027099609375,0.00018143653869628906
0.00020003318786621094,15.816640853881836,0.0017140736389160138,0.151395,0.0007698535919189453,0.00019311904907226562
0.0001480579376220703,17.972490787506104,0.0015311082916259766,0.033942,0.0007214546203613281,0.00018596649169921875
0.0001361370086669922,18.57617163658142,0.00175290695190429,0.10959,0.0007565021514892578,0.000194549560546875
0.0001239776611328125,16.63040781021118,0.004841688613891601,0.11877,0.000751495361328125,0.00021910667419433594
0.00019693374633789062,22.85500454902649,0.001524633941650394,0.048065,0.0007529258728027344,0.00018548965454101562
0.0002930164337158203,16.11274290084839,0.0015714132995605506,0.101753,0.0007848739624023438,0.00018262863159179688
0.00016450881958007812,18.89079260826111,0.0017064474639892583,0.012844,0.0007421970367431641,0.00017881393432617188
0.0002830028533935547,10.33243465423584,0.001583478164672851,0.0303,0.0007023811340332031,0.00017142295837402344
0.0002751350402832031,15.496327877044678,0.0016138427429199242,0.061332,0.0008056163787841797,0.0010492801666259766
0.00018858909606933594,11.166803359985352,0.0016961439361572253,0.020601,0.0007503032684326172,0.0001819133758544922
0.00012063980102539062,9.758129119873047,0.001656902481079102,0.027274,0.0007278919219970703,0.00017571449279785156
0.00016307830810546875,16.91353702545166,0.0015700285797119115,0.050312,0.0008211135864257812,0.00021386146545410156
0.00014638900756835938,19.370579957962036,0.001517872390747077,0.106815,0.0010669231414794922,0.0003361701965332031
0.00015211105346679688,13.133652210235596,0.0028289513397216776,0.073645,0.0007445812225341797,0.00018835067749023438
0.00016236305236816406,17.079482793807983,0.001542396881103511,0.091798,0.0007491111755371094,0.00018072128295898438
0.00018739700317382812,13.931766748428345,0.0016252981872558608,0.085603,0.0007622241973876953,0.00017786026000976562
0.00020170211791992188,10.693732261657715,0.0018494088592529295,0.015306,0.0007915496826171875,0.0002396106719970703
0.00012421607971191406,11.817020654678345,0.0016779396057128911,0.01155,0.0008339881896972656,0.0003743171691894531
0.00011968612670898438,9.759764432907104,0.0016860705566406255,0.015255,0.0007567405700683594,0.0001900196075439453
0.0002608299255371094,10.65661096572876,0.0016817199249267584,0.017248,0.0007860660552978516,0.00019168853759765625
0.00019431114196777344,10.033985376358032,0.0015891644897460932,0.013806,0.0007343292236328125,0.00018167495727539062
0.00015735626220703125,6.25151252746582,0.0026870915374755874,0.017254,0.0007455348968505859,0.0001823902130126953
0.00013947486877441406,5.157335042953491,0.0015542973785400357,0.052422,0.0007176399230957031,0.00019359588623046875
0.00013113021850585938,5.8533172607421875,0.001698246017456051,0.062809,0.0007805824279785156,0.00017905235290527344
0.0001900196075439453,4.68747615814209,0.0017592279968261654,0.101569,0.0007975101470947266,0.00019478797912597656
0.0001838207244873047,5.326043367385864,0.0016817653198242192,0.014648,0.0007054805755615234,0.00017309188842773438
0.00028228759765625,5.51569938659668,0.001533195190429687,0.04682,0.0007557868957519531,0.000186920166015625
0.00012803077697753906,5.052304983139038,0.00146830987548828,0.084329,0.0008149147033691406,0.00019550323486328125
0.00011467933654785156,4.942193508148193,0.00163378402709961,0.00853,0.0007281303405761719,0.0001926422119140625


==> plots/flask_cdf/data/experiments-full/scenario-4/medium/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0011816024780273438,12.244347095489502,0.032054834075927685,1.051004,0.00023794174194335938,0.0003345012664794922
0.00020503997802734375,12.392980813980103,0.0062057490386961955,1.100421,0.00012803077697753906,0.00011324882507324219
0.016048192977905273,13.719695091247559,0.0008660945129394526,0.488705,0.00010728836059570312,8.845329284667969e-05
0.0005242824554443359,14.040619134902954,0.005331167633056633,0.388718,0.00010800361633300781,8.869171142578125e-05
0.0016942024230957031,14.107899904251099,0.0008096467590331669,0.705215,0.00010275840759277344,9.036064147949219e-05
0.0725090503692627,14.04080843925476,0.0007686852874755346,0.547981,0.00011157989501953125,9.489059448242188e-05
0.019564390182495117,14.660907983779907,0.024661089965820338,0.446578,0.00011658668518066406,0.00010061264038085938
0.00040912628173828125,14.380746364593506,0.016815140396118144,0.394419,0.0001125335693359375,8.940696716308594e-05
0.0001819133758544922,15.117263793945312,0.007214063232421852,0.302032,0.0001087188720703125,8.916854858398438e-05
0.0006310939788818359,15.065907716751099,0.0551554903411865,0.383935,0.00011110305786132812,9.846687316894531e-05
0.06524538993835449,14.07825255393982,0.033603289352416965,0.430339,0.00011348724365234375,9.322166442871094e-05
0.010272026062011719,14.493530988693237,0.08719699154663085,0.453492,0.00010085105895996094,8.463859558105469e-05
0.0003762245178222656,14.918829917907715,0.006286474395751973,0.497399,0.00011682510375976562,8.702278137207031e-05
0.030980825424194336,13.833706378936768,0.0007681387939452999,0.209271,0.00010180473327636719,8.368492126464844e-05
0.00027298927307128906,15.738739728927612,0.0007415707550049166,0.523029,0.00011682510375976562,8.7738037109375e-05
0.36689019203186035,13.865692377090454,0.0495792448120117,0.468017,0.00013113021850585938,9.179115295410156e-05
0.00027489662170410156,15.830647468566895,0.0006914053497314443,0.292269,0.00010991096496582031,8.869171142578125e-05
0.2093052864074707,15.108853340148926,0.010598702285766648,0.539252,9.560585021972656e-05,8.797645568847656e-05
0.1500682830810547,13.408681392669678,0.0007574436035156507,0.324991,0.00010967254638671875,8.511543273925781e-05
0.009156227111816406,16.10489821434021,0.0013782418212890668,0.181279,0.00010728836059570312,8.559226989746094e-05
0.009981632232666016,11.59090781211853,0.039379033294677734,0.549234,0.0001277923583984375,0.00010919570922851562
0.2202587127685547,11.548204898834229,0.12462460462951658,0.291376,0.000202178955078125,0.0001728534698486328
0.6148557662963867,14.862986326217651,0.0007603341522216533,0.416656,0.00011467933654785156,8.630752563476562e-05
0.36700987815856934,14.736024618148804,0.000767471878051762,0.445683,0.00021791458129882812,0.00016689300537109375
0.010002374649047852,12.411632776260376,0.0006534160156249635,0.596423,0.00010824203491210938,9.751319885253906e-05
0.2008070945739746,10.692806959152222,0.0007802466125488294,0.654528,0.00010967254638671875,8.0108642578125e-05
0.0001876354217529297,11.881829261779785,0.1953899095916748,0.442535,0.00021696090698242188,0.0001666545867919922
0.0003032684326171875,13.612846374511719,0.08488450386047364,0.51798,0.00013184547424316406,0.00010752677917480469
0.00017547607421875,11.465384244918823,0.0013519932708740967,1.303629,0.00021910667419433594,0.00019979476928710938
0.5385010242462158,9.476258516311646,0.00151091163635253,0.228445,0.00017523765563964844,0.00013780593872070312
0.00019788742065429688,11.526568174362183,0.001017317687988295,0.779238,0.00024771690368652344,0.0002079010009765625
0.6222615242004395,15.269197940826416,0.0008497910156249899,0.664586,0.00011849403381347656,9.560585021972656e-05
0.0003104209899902344,13.671044826507568,0.0009748718566894299,0.337168,0.0001952648162841797,0.00018167495727539062
0.1567530632019043,14.869626522064209,0.0013726648559570231,0.195501,0.00010752677917480469,8.654594421386719e-05
0.00016808509826660156,12.90031385421753,0.0014082674865722455,0.349737,0.00013875961303710938,0.0002799034118652344
0.00018477439880371094,12.414676904678345,0.001407261962890649,0.85788,0.0001354217529296875,0.00010824203491210938
0.00030875205993652344,12.134445190429688,0.001079792190551765,0.699399,0.0002071857452392578,0.00017571449279785156
0.0003249645233154297,14.362701654434204,0.06279415110778808,0.764108,0.0001647472381591797,0.00013184547424316406
0.00030684471130371094,15.42827582359314,0.0014822716369629063,0.948086,0.0001316070556640625,0.00010347366333007812
0.08560657501220703,11.621680974960327,0.13253798397827143,0.527387,0.00012969970703125,9.226799011230469e-05
0.00027632713317871094,12.271861553192139,0.0008938700256347909,0.515794,0.00011682510375976562,9.298324584960938e-05
0.00033974647521972656,12.552812814712524,0.0008423124084472877,0.382499,0.00011754035949707031,9.655952453613281e-05
0.0002956390380859375,13.433139085769653,0.0008964983520508008,0.475419,0.0001533031463623047,0.00012636184692382812
0.040435075759887695,15.734054565429688,0.0009725650482177439,0.537857,0.00022912025451660156,0.0001819133758544922
0.000194549560546875,11.91494107246399,0.03608997622680654,1.281238,0.00020194053649902344,0.00017023086547851562
0.03272199630737305,14.948094844818115,0.0017269876098632841,0.47674,0.00018715858459472656,0.00016999244689941406
0.00026679039001464844,15.050912618637085,0.007448300994873036,0.687261,0.00015282630920410156,0.0001201629638671875
0.015104055404663086,15.36106824874878,0.0015326696472167667,0.855492,0.0001316070556640625,0.00010228157043457031
0.30787014961242676,12.824437618255615,0.0014260914764404609,0.994779,0.00011754035949707031,9.608268737792969e-05
0.0002052783966064453,15.309243202209473,0.0016085411987304954,0.449879,0.00012564659118652344,0.00011229515075683594
0.1306910514831543,10.280355215072632,0.0009436252746581886,0.350009,0.00012040138244628906,9.298324584960938e-05
0.09487438201904297,10.23431921005249,0.043468708465576156,0.425277,0.00013375282287597656,0.00010776519775390625
0.053232431411743164,11.49305510520935,0.0010952297821045232,0.655886,0.0002429485321044922,0.00019478797912597656
0.06903314590454102,11.358458518981934,0.0010214558715819777,0.892538,0.00021982192993164062,0.0001800060272216797
0.018796205520629883,12.897871255874634,0.0013795988769531586,0.927503,0.0001251697540283203,9.107589721679688e-05
0.0003197193145751953,12.498237133026123,0.04582661904907226,0.962179,0.0001227855682373047,9.822845458984375e-05
0.0001571178436279297,13.20571494102478,0.0015251723785399962,0.612998,0.0001227855682373047,9.274482727050781e-05
0.08173847198486328,12.925370454788208,0.0012337687988280832,0.539923,0.00021147727966308594,0.0001766681671142578
0.04787397384643555,13.420635461807251,0.0008195907897949328,0.470543,0.0001232624053955078,9.465217590332031e-05
0.00012564659118652344,11.1938636302948,0.024946930480957086,0.580374,0.00012946128845214844,9.560585021972656e-05
0.13895630836486816,12.204466104507446,0.0017180655670165912,0.574805,0.00022912025451660156,0.00017690658569335938
0.1512446403503418,15.092970609664917,0.001601270721435566,0.435677,0.0002162456512451172,0.00017189979553222656
0.01167750358581543,14.836236715316772,0.06956423281860347,0.658908,0.00017595291137695312,0.0001347064971923828
0.29660558700561523,14.53656268119812,0.0012995512237548579,0.364451,0.00015974044799804688,0.00012946128845214844
0.08091497421264648,13.554079294204712,0.0012226748657226671,0.13523,0.00016188621520996094,0.00013113021850585938
0.523932695388794,12.574566841125488,0.0015109926452636646,1.122676,0.00011992454528808594,9.441375732421875e-05
0.009904623031616211,13.274718046188354,0.11440546614074698,1.225861,8.344650268554688e-05,7.05718994140625e-05
0.010435342788696289,14.8145751953125,0.0009843842926025026,0.728056,0.00011181831359863281,8.082389831542969e-05
0.11326050758361816,14.6868314743042,0.023324326797485417,1.252654,0.00011491775512695312,9.369850158691406e-05
0.279543399810791,14.254672288894653,0.054083220245361385,1.159773,0.00024247169494628906,0.00019097328186035156
0.010277748107910156,15.522081851959229,0.005872809951782215,0.242407,0.000171661376953125,0.0001392364501953125
0.271775484085083,12.890157461166382,0.022189582153320286,0.434279,0.0001404285430908203,0.00011849403381347656
0.0003025531768798828,14.666935443878174,0.001459242538452199,0.741346,0.00011467933654785156,9.393692016601562e-05
0.024676084518432617,15.981708288192749,0.0010299054718017064,1.753465,0.0001347064971923828,0.00010514259338378906
0.040763139724731445,13.993276119232178,0.0008005220336914087,0.403833,0.00010395050048828125,7.796287536621094e-05
0.12242960929870605,15.922379970550537,0.0018403973083496172,0.445152,0.0002396106719970703,0.00016927719116210938
0.010138511657714844,12.79834771156311,0.005453798568725576,0.409812,0.00012159347534179688,9.274482727050781e-05
0.023863792419433594,17.750186681747437,0.0051829735870361215,0.254313,9.679794311523438e-05,8.559226989746094e-05
0.11926841735839844,14.404330492019653,0.010503043960571334,0.616601,0.0001227855682373047,0.00010037422180175781
0.06412100791931152,15.344534158706665,0.001142514968872077,0.609174,0.00011348724365234375,9.608268737792969e-05
0.1306450366973877,11.824284315109253,0.0007935774993896305,0.458305,0.00011396408081054688,8.869171142578125e-05
0.010197639465332031,12.95478081703186,0.0007786793365478495,0.296211,0.00011515617370605469,9.918212890625e-05
0.0001773834228515625,11.532500743865967,0.0007982489013671767,0.216485,0.00011301040649414062,0.00010228157043457031
0.10628437995910645,12.857908725738525,0.0013789053192138634,0.178151,0.00011444091796875,9.369850158691406e-05
0.01865839958190918,14.387012720108032,0.0007992258300781319,0.384901,0.00012445449829101562,0.00010132789611816406
0.0001983642578125,10.360651016235352,0.0010339709625243887,0.269064,0.00020551681518554688,0.00016832351684570312
0.5243797302246094,13.908805847167969,0.0014168716735840081,0.328018,0.0001049041748046875,8.463859558105469e-05
0.08767533302307129,12.732054948806763,0.0016092631835937787,0.566773,0.00018858909606933594,0.00016927719116210938
0.00016927719116210938,9.87116026878357,0.0010202857971191026,1.220925,0.00022482872009277344,0.00017833709716796875
0.04096078872680664,11.636470079421997,0.07588314479064939,0.434968,0.0003612041473388672,0.0002429485321044922
0.23737406730651855,14.703929901123047,0.16917980763244633,0.520882,0.000202178955078125,0.00015616416931152344
0.21337318420410156,15.665743350982666,0.001007959823608351,1.28102,0.00014472007751464844,0.00011539459228515625
0.00016045570373535156,18.452300786972046,0.0017630111083983824,1.193189,0.0002155303955078125,0.00017142295837402344
0.00016546249389648438,11.866205215454102,0.03234345870971689,1.21494,0.00022363662719726562,0.00019931793212890625
0.00016307830810546875,12.897615194320679,0.0015484142608642726,0.444368,0.00019288063049316406,0.0001652240753173828
0.03018951416015625,13.253389358520508,0.10679221040344233,0.920259,0.0001308917999267578,0.00010323524475097656
0.0002770423889160156,13.942350387573242,0.002516446289062446,0.820741,0.00011706352233886719,9.131431579589844e-05
0.008716583251953125,12.960036277770996,0.0015514270477294811,0.963932,0.0001277923583984375,0.00010609626770019531
0.00017333030700683594,12.893388748168945,0.05488302397155764,0.267431,9.5367431640625e-05,8.0108642578125e-05
0.0002892017364501953,12.213695764541626,0.001398061325073252,0.550473,0.00012803077697753906,0.00010180473327636719
0.00016355514526367188,13.703120231628418,0.2331695567626953,0.364748,0.00011992454528808594,0.00011014938354492188
0.48369598388671875,14.400003910064697,0.0010360736541747961,0.923632,0.00020837783813476562,0.00017380714416503906
0.004915714263916016,12.107271432876587,0.0014546464843749884,0.879008,0.00012350082397460938,9.369850158691406e-05
0.04923725128173828,14.851339101791382,0.030715770660400432,0.687514,0.0001385211944580078,0.00019025802612304688
0.0917363166809082,16.9676411151886,0.04731997795104981,1.12805,9.965896606445312e-05,8.749961853027344e-05
0.00020837783813476562,12.724970579147339,0.011209975784301718,0.696532,0.0001266002655029297,0.000102996826171875
0.00017595291137695312,14.305375814437866,0.0008141778564453306,0.712765,0.00012564659118652344,9.799003601074219e-05
0.2187972068786621,13.456326246261597,0.0014084175262450982,0.401884,0.00011992454528808594,9.489059448242188e-05
0.0001678466796875,14.36171817779541,0.0008147060852050636,0.682852,0.00011420249938964844,9.179115295410156e-05
0.014172077178955078,13.626185178756714,0.0007934047698974767,0.347925,0.00010347366333007812,8.344650268554688e-05
0.0002715587615966797,15.651788473129272,0.001432671585083034,0.35921,0.00012230873107910156,9.608268737792969e-05
0.0002105236053466797,12.736839056015015,0.0013938910522460768,0.332971,0.00012612342834472656,9.059906005859375e-05
0.0001633167266845703,13.213434934616089,0.0008182827301025375,0.215893,0.00011420249938964844,8.940696716308594e-05
0.11139917373657227,12.516438961029053,0.0009992405395507775,0.198827,0.00020933151245117188,0.0001723766326904297
0.0002853870391845703,14.00054144859314,0.005405557922363302,0.371621,0.0001647472381591797,0.00013399124145507812
0.0001609325408935547,15.087911128997803,0.00552552684020996,0.471443,0.00020265579223632812,0.00013065338134765625
0.008964300155639648,12.046399354934692,0.019438528564453106,0.424947,0.00011658668518066406,9.846687316894531e-05
0.12166953086853027,12.91172170639038,0.05158611648559569,0.31107,0.00011014938354492188,8.821487426757812e-05
0.000156402587890625,13.772005558013916,0.0007482602844238184,0.268299,9.918212890625e-05,7.796287536621094e-05
0.005061626434326172,14.666175127029419,0.0006959073486328127,0.155556,9.822845458984375e-05,7.653236389160156e-05
0.00024366378784179688,11.29083514213562,0.0008013702392578037,0.27865,9.5367431640625e-05,8.726119995117188e-05
0.15030598640441895,13.006170988082886,0.02120050531005857,0.332894,0.00011801719665527344,0.0001010894775390625
0.00027251243591308594,12.216058254241943,0.039826340438842756,0.322398,0.00012183189392089844,8.749961853027344e-05
0.00018668174743652344,11.619276762008667,0.03997523657226562,0.242011,0.00010204315185546875,8.249282836914062e-05
0.009903430938720703,13.767282485961914,0.0007538551025390583,0.259357,0.00011205673217773438,8.869171142578125e-05
0.00019407272338867188,11.45710039138794,0.012231110961914038,0.327317,9.465217590332031e-05,7.605552673339844e-05
0.15574955940246582,12.949394941329956,0.0020491418457031507,0.535415,0.00010275840759277344,7.677078247070312e-05
0.00027561187744140625,12.29562783241272,0.020750631408691433,0.293795,0.00010919570922851562,8.96453857421875e-05
0.009525299072265625,14.27755618095398,0.0006227177429199426,0.263495,0.00010228157043457031,8.344650268554688e-05
0.019748210906982422,13.562069654464722,0.05627292156982422,0.271092,0.0001633167266845703,0.00012946128845214844
0.1485302448272705,11.013508558273315,0.02880470037841798,0.310546,0.0001201629638671875,0.00010132789611816406
0.00022554397583007812,7.307371377944946,0.0008140390167236111,0.359924,0.00016379356384277344,0.00012874603271484375
0.15673112869262695,10.091326713562012,0.0013491739959716753,0.242178,0.0001049041748046875,8.106231689453125e-05
0.3510756492614746,10.337591648101807,0.1082646565856934,0.513006,0.0001068115234375,8.96453857421875e-05
0.16028141975402832,12.591039896011353,0.0007002308349609299,0.237602,0.00010085105895996094,7.748603820800781e-05
0.22223258018493652,10.503135919570923,0.0006832056274413967,0.528401,0.00010251998901367188,8.559226989746094e-05
0.14992666244506836,10.335254907608032,0.0008570391998290461,0.556089,0.00010228157043457031,8.320808410644531e-05
0.00016927719116210938,12.170812606811523,0.0007512515563964928,0.280298,0.00010609626770019531,8.273124694824219e-05
0.00018668174743652344,13.0570650100708,0.001004179000854477,0.470125,0.00021314620971679688,0.00016355514526367188
0.00018906593322753906,12.342218399047852,0.0007927998657226709,0.575113,0.0001201629638671875,9.72747802734375e-05
0.3412182331085205,12.881662607192993,0.20819847750854492,0.334148,0.00013971328735351562,0.00011658668518066406
0.00016760826110839844,14.288722276687622,0.0007627944335937276,0.603264,0.00011873245239257812,9.584426879882812e-05
0.00023746490478515625,10.270123720169067,0.0009903519439697916,1.069845,0.00018858909606933594,0.00015854835510253906
0.24238967895507812,12.446972370147705,0.001746029815673733,1.09329,0.00011682510375976562,9.298324584960938e-05
0.2770066261291504,10.942690372467041,0.6255764016113281,0.713554,0.00012564659118652344,0.00011229515075683594
0.12101101875305176,14.32383918762207,0.0008036712951660085,0.715843,0.00012111663818359375,9.441375732421875e-05
0.07847023010253906,12.105403423309326,0.0014512725524902237,0.476032,0.00011873245239257812,9.250640869140625e-05
0.12568902969360352,10.963889598846436,0.26771499095153806,0.900923,0.00020551681518554688,0.00016570091247558594
0.03840446472167969,10.890363216400146,0.015930688949584937,0.519479,0.00013113021850585938,0.0001087188720703125
0.06030535697937012,9.79509711265564,0.10217093092346197,1.143986,0.00012087821960449219,9.560585021972656e-05
0.17136788368225098,7.342576026916504,0.000995294403076219,1.364601,0.00021409988403320312,0.0001804828643798828
0.00019073486328125,11.126935005187988,0.10691765774536144,1.293462,0.0001704692840576172,0.00014090538024902344
0.6241323947906494,13.54688286781311,0.00143313830566405,1.159343,0.00012564659118652344,9.489059448242188e-05
0.09277653694152832,9.986810207366943,0.0014688927612305225,0.903754,0.000118255615234375,8.487701416015625e-05
0.00028133392333984375,11.137871503829956,0.0014116751403807637,1.007478,0.00011038780212402344,8.463859558105469e-05
0.27231287956237793,12.243703603744507,0.033636017974853605,1.175366,0.00011277198791503906,9.703636169433594e-05
0.26035284996032715,10.86690092086792,0.2821297606048584,0.713094,0.0001392364501953125,0.00010728836059570312
0.30680298805236816,11.489861011505127,0.20039899069213862,0.757986,0.00019812583923339844,0.0001697540283203125
0.04207015037536621,11.351221084594727,0.0009245591583251778,0.450506,0.00014710426330566406,0.00011610984802246094
0.0003509521484375,12.946380376815796,0.17113439401245123,1.040989,0.0002484321594238281,0.00020694732666015625
0.02820420265197754,12.321818351745605,0.17908243461608886,0.229665,0.00014090538024902344,0.00011849403381347656
0.0065762996673583984,12.61813473701477,0.0014489556732177888,0.838406,0.00010514259338378906,8.7738037109375e-05
0.00032520294189453125,12.846986532211304,0.000899046722412089,0.294009,0.00010800361633300781,8.463859558105469e-05
0.022603511810302734,12.737683057785034,0.061966506027221646,0.649151,0.00012803077697753906,9.751319885253906e-05
0.08362746238708496,12.995580911636353,0.0008432468414306671,0.22785,0.0001399517059326172,0.00010657310485839844
0.05519580841064453,25.80656337738037,0.0064762273406982485,0.40419,0.0001246929168701172,9.059906005859375e-05
0.05587434768676758,11.697524070739746,0.0008601588287353579,0.281771,0.00012230873107910156,9.72747802734375e-05
0.0040988922119140625,13.21312928199768,0.014889970001220693,0.209491,0.0001442432403564453,0.00011134147644042969
0.11627340316772461,11.912378549575806,0.0007445514068603609,0.154964,0.00011277198791503906,8.20159912109375e-05
0.06809711456298828,14.03745698928833,0.0007860815124511589,0.214267,9.512901306152344e-05,7.987022399902344e-05
0.00018835067749023438,13.156079292297363,0.11216698840332029,0.315493,0.00011038780212402344,9.012222290039062e-05
0.25298428535461426,12.548390626907349,0.004749870101928733,0.260358,7.43865966796875e-05,6.461143493652344e-05
0.0498652458190918,14.003609657287598,0.0006759588623046764,0.18876,0.00010514259338378906,8.606910705566406e-05
0.05908703804016113,12.950027465820312,0.0007212272033691458,0.137789,9.894371032714844e-05,7.653236389160156e-05
0.00779414176940918,11.741081953048706,0.0007530780181884689,0.246039,9.131431579589844e-05,7.534027099609375e-05
0.12473225593566895,12.239823818206787,0.04812175956726075,0.13734,0.0001251697540283203,0.00010395050048828125
0.06185102462768555,12.79898476600647,0.0008191411895751843,0.172108,8.940696716308594e-05,7.510185241699219e-05
0.08351683616638184,11.907577514648438,0.003477319793701167,0.236295,0.00010943412780761719,9.393692016601562e-05
0.016865015029907227,13.66677713394165,0.0248723487854004,0.20825,0.00013589859008789062,0.0001575946807861328
0.11194705963134766,13.339641094207764,0.0022366069030761715,0.11043,0.0001666545867919922,0.00018525123596191406
0.1481471061706543,12.526834487915039,0.0007835734252929771,0.233312,0.000125885009765625,8.821487426757812e-05
0.029558897018432617,13.708629131317139,0.0008291844482421762,0.182488,0.0001347064971923828,0.00030875205993652344
0.042412757873535156,11.640543937683105,0.0016827244110107498,0.168093,0.00010967254638671875,8.559226989746094e-05
0.21508288383483887,8.849541425704956,0.0064117739105224725,0.178885,7.843971252441406e-05,6.365776062011719e-05
0.09326767921447754,10.085535049438477,0.011240415359497075,0.143174,6.437301635742188e-05,5.817413330078125e-05
0.05968976020812988,11.84805679321289,0.019266382034301754,0.159667,0.0001201629638671875,9.298324584960938e-05
0.03303050994873047,12.52422046661377,0.0033585426635742155,0.189668,0.00010561943054199219,7.891654968261719e-05
0.21069073677062988,9.282108783721924,0.0017031576690673678,0.298694,5.9604644775390625e-05,5.0067901611328125e-05
0.12559151649475098,12.473782777786255,0.028311934997558574,0.286598,0.00011157989501953125,8.559226989746094e-05
0.07743310928344727,11.955806016921997,0.0007299805450439456,0.105295,6.842613220214844e-05,6.127357482910156e-05
0.00030612945556640625,8.567879915237427,0.0007841684875488225,0.116194,0.00013113021850585938,0.00011754035949707031
0.049967288970947266,12.685441732406616,0.0008281380004882544,0.275643,0.00013113021850585938,0.00011754035949707031
0.08281230926513672,12.404858350753784,0.0007927531890869199,0.173007,0.00011539459228515625,9.202957153320312e-05
0.10394668579101562,11.157174825668335,0.0006646506347656178,0.181346,0.000110626220703125,8.654594421386719e-05
0.06419086456298828,8.802333354949951,0.0029729440765380866,0.186417,7.224082946777344e-05,6.0558319091796875e-05
0.09934473037719727,10.097452878952026,0.0022696669464111197,0.226312,0.00012254714965820312,7.939338684082031e-05
0.060102224349975586,10.53758454322815,0.0013879127349853415,0.265191,0.00010228157043457031,7.128715515136719e-05
0.0001983642578125,5.590421676635742,0.0024033348083495887,0.263925,8.702278137207031e-05,7.605552673339844e-05
0.04470634460449219,8.438154935836792,0.026071255340576194,0.273485,0.0001125335693359375,0.00010323524475097656
0.0001571178436279297,10.234232902526855,0.003129051757812501,0.078124,0.00014448165893554688,0.00017118453979492188
0.39221811294555664,5.514444351196289,0.00128486747741699,0.0713,9.632110595703125e-05,7.987022399902344e-05
0.09492731094360352,2.9204299449920654,0.0022569276428222595,0.09309,7.200241088867188e-05,6.270408630371094e-05
0.19995903968811035,10.8965003490448,0.021357251602172847,0.105619,5.91278076171875e-05,5.412101745605469e-05
0.00015687942504882812,5.046518325805664,0.01870227737426758,0.09955,0.00017905235290527344,0.0002162456512451172
0.00017881393432617188,3.961967945098877,0.0008787102661132751,0.105579,0.00011563301086425781,9.775161743164062e-05
0.02449512481689453,3.969420909881592,0.0006405762481689475,0.112495,0.00014066696166992188,0.00010800361633300781
0.1813662052154541,13.519277572631836,0.0008300286254882827,0.178229,9.274482727050781e-05,7.319450378417969e-05
0.0001533031463623047,5.461230754852295,0.0008767343292236385,0.182249,0.00019979476928710938,0.00015091896057128906
0.1696474552154541,5.651179552078247,0.001473552719116214,0.070809,0.00016379356384277344,0.00012230873107910156
0.00017881393432617188,4.045598030090332,0.0012979019470214792,0.085568,0.00014162063598632812,0.00011134147644042969


==> plots/flask_cdf/data/experiments-full/scenario-4/medium/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0005016326904296875,14.955208539962769,0.006109584884643582,0.43442,0.0001163482666015625,9.417533874511719e-05
0.00030684471130371094,15.054004192352295,0.3155846812438965,0.098155,0.0001087188720703125,8.797645568847656e-05
0.0002865791320800781,15.626302480697632,0.007167370803833006,0.148092,0.0001423358917236328,9.894371032714844e-05
0.0011229515075683594,15.84491229057312,0.006389753311157223,0.105507,0.000102996826171875,8.368492126464844e-05
0.00017833709716796875,15.878325700759888,0.0305693437652588,0.172142,0.0002288818359375,0.0001354217529296875
0.00022745132446289062,15.880885124206543,0.0016297669525146552,0.180888,0.00011730194091796875,9.870529174804688e-05
0.0003895759582519531,15.950654029846191,0.05628710501098633,0.094001,0.00011348724365234375,0.00010013580322265625
0.32614755630493164,13.93936562538147,0.06970181457519531,0.117205,0.00011086463928222656,9.584426879882812e-05
0.017397642135620117,15.880322694778442,0.000707098068237294,0.137111,9.775161743164062e-05,7.772445678710938e-05
0.00027370452880859375,15.621777296066284,0.0008086588592529365,0.207753,0.00011515617370605469,8.7738037109375e-05
0.22669577598571777,15.355798721313477,0.020262022537231444,0.088006,0.0001010894775390625,9.226799011230469e-05
0.00037932395935058594,15.651985168457031,0.11679252334594725,0.266915,0.00011396408081054688,0.00010132789611816406
0.00031280517578125,14.916035413742065,0.1563059868927002,0.105763,0.00013780593872070312,9.131431579589844e-05
0.0003018379211425781,14.66392993927002,0.16077821829223632,0.121651,0.00010585784912109375,8.58306884765625e-05
0.0003039836883544922,14.419374942779541,0.019781333374023435,0.157501,0.00011992454528808594,9.822845458984375e-05
0.0003185272216796875,14.716651916503906,0.1001203298034668,0.094856,0.00010085105895996094,8.368492126464844e-05
0.29978442192077637,12.333684206008911,0.0007489139099121078,0.082123,0.00010585784912109375,8.749961853027344e-05
0.24267196655273438,13.561470746994019,0.03906808467102052,0.169948,0.00012874603271484375,9.059906005859375e-05
0.2609901428222656,14.94705319404602,0.15058737408447265,0.124232,0.00010895729064941406,9.1552734375e-05
0.5238127708435059,9.634673833847046,0.14261109704589844,0.144504,0.0002474784851074219,0.0002033710479736328
0.2657740116119385,14.41361141204834,0.008496300979614235,0.383404,0.00010228157043457031,8.606910705566406e-05
0.00019621849060058594,15.941657066345215,0.01786471366882325,0.3025,0.00010752677917480469,8.559226989746094e-05
0.020010709762573242,14.348077058792114,0.31943446382141116,0.150114,8.58306884765625e-05,7.510185241699219e-05
0.11029529571533203,14.977994203567505,0.021651757934570318,0.122622,0.00011396408081054688,8.559226989746094e-05
0.00029730796813964844,12.505549907684326,0.04499003660583495,0.206301,0.00010204315185546875,8.034706115722656e-05
0.0002956390380859375,14.454145908355713,0.03337744612121585,0.427731,0.00012564659118652344,9.751319885253906e-05
0.0003101825714111328,13.449118614196777,0.0048097065582275444,0.190936,0.00010132789611816406,7.224082946777344e-05
0.11187052726745605,14.535109519958496,0.09114747412109375,0.149476,0.00011420249938964844,8.654594421386719e-05
0.0003654956817626953,16.68941307067871,0.02934737420654296,0.152319,0.00011730194091796875,8.392333984375e-05
0.00029349327087402344,16.682528734207153,0.009766859390258786,0.245923,0.0001239776611328125,8.96453857421875e-05
0.00020313262939453125,14.019869804382324,0.041474234191894555,0.346058,0.00013065338134765625,0.00010013580322265625
0.00021147727966308594,9.472059726715088,0.05547433657836914,0.242948,0.00012755393981933594,9.942054748535156e-05
0.00022864341735839844,10.763121604919434,0.31445760336303713,0.437146,0.000110626220703125,9.036064147949219e-05
0.17841815948486328,12.033362865447998,0.005467810150146496,0.194954,0.00010919570922851562,8.20159912109375e-05
0.29808568954467773,9.809611558914185,0.07574851939392091,0.224178,0.00013637542724609375,0.00010657310485839844
0.0003237724304199219,14.538401365280151,0.08530960163879395,0.198877,0.00022459030151367188,0.000213623046875
0.0003070831298828125,12.313146829605103,0.045714066436767564,0.509672,8.726119995117188e-05,6.771087646484375e-05
0.0003027915954589844,15.381683111190796,0.03621315640258793,0.599787,0.00011038780212402344,7.915496826171875e-05
0.019761085510253906,13.064826488494873,0.0065603972625732365,0.45388,0.0005414485931396484,0.0004813671112060547
0.12236237525939941,11.112698554992676,0.35885121188354496,0.243798,0.00013828277587890625,0.00011038780212402344
0.568274974822998,15.353144407272339,0.8935456397399902,0.614089,0.0002319812774658203,0.00018858909606933594
0.0002868175506591797,10.04808235168457,0.011099183822631864,0.788299,0.0001327991485595703,0.00010609626770019531
0.09517669677734375,14.350052118301392,0.005936235107421917,0.565761,0.0002608299255371094,0.00021123886108398438
0.0003104209899902344,11.568599462509155,0.10500462397766108,0.600933,0.00031876564025878906,0.000148773193359375
0.00018477439880371094,14.475340604782104,0.04511955125427247,0.223124,0.0002353191375732422,0.00018858909606933594
0.00029659271240234375,11.994049787521362,0.16646964184570312,0.753807,0.0001385211944580078,0.00011348724365234375
0.38479018211364746,11.963719129562378,0.006341683898925754,0.268039,0.00012755393981933594,9.489059448242188e-05
0.0003714561462402344,14.126113891601562,0.1810721893005371,0.295507,0.00015163421630859375,0.00012159347534179688
0.599372386932373,15.567888975143433,0.044818637878417944,0.473243,0.00016021728515625,0.00011873245239257812
0.00020074844360351562,10.153035402297974,0.30920057107543947,0.292309,0.00023412704467773438,0.0002086162567138672
0.357043981552124,16.44185972213745,0.22607115234374997,0.53461,0.0001609325408935547,0.00012421607971191406
0.012366056442260742,12.20727014541626,0.009238361221313468,0.138219,0.0001266002655029297,0.00010037422180175781
0.006747722625732422,12.23288083076477,0.04578043374633789,0.212229,0.00012922286987304688,0.00011205673217773438
0.047654151916503906,11.967679262161255,0.14119861404418946,0.139205,0.00011968612670898438,9.560585021972656e-05
0.027707815170288086,12.352159261703491,0.023536949890136716,0.145457,0.00013136863708496094,0.00010514259338378906
0.00016999244689941406,12.89862060546875,0.023601035720825198,0.133518,0.00011706352233886719,8.654594421386719e-05
0.04843926429748535,11.775569915771484,0.020900468109130876,0.428602,0.00012636184692382812,0.00010013580322265625
0.024183988571166992,11.762734174728394,0.0015016122436523338,0.125565,0.0001780986785888672,0.0002913475036621094
0.018697738647460938,12.526077508926392,0.061694151626586924,0.138839,0.00014138221740722656,0.00011801719665527344
0.0001518726348876953,12.25364899635315,0.031106179977416992,0.163549,0.00012254714965820312,0.00010395050048828125
0.00015854835510253906,12.129430770874023,0.01073892065429688,0.148086,0.00011610984802246094,8.797645568847656e-05
0.11101126670837402,12.305840969085693,0.04006611489868164,0.221079,0.00010561943054199219,9.036064147949219e-05
0.006285667419433594,12.89310908317566,0.0008283766326904196,0.296219,9.965896606445312e-05,8.702278137207031e-05
0.00024437904357910156,13.638355493545532,0.0035841283874511742,0.159467,9.72747802734375e-05,7.081031799316406e-05
0.00015807151794433594,12.323727130889893,0.015195172348022465,0.11871,0.00011897087097167969,9.560585021972656e-05
0.04085850715637207,12.628827095031738,0.003475016784667967,0.1958,8.702278137207031e-05,8.606910705566406e-05
0.06862163543701172,13.31285047531128,0.02015393498229981,0.241947,9.441375732421875e-05,8.797645568847656e-05
0.14099454879760742,11.752797603607178,0.08151149717712403,0.156636,0.0001437664031982422,0.000125885009765625
0.08487606048583984,12.622904539108276,0.027061866531372075,0.240115,0.00011944770812988281,0.00010037422180175781
0.11087870597839355,12.248426675796509,0.08889917189025878,0.163861,9.560585021972656e-05,7.867813110351562e-05
0.0415346622467041,12.470783710479736,0.013675041641235341,0.258336,0.0001049041748046875,7.915496826171875e-05
0.02870321273803711,13.510437965393066,0.3221518924713135,0.157825,0.00013303756713867188,0.00010514259338378906
0.00018143653869628906,12.924593687057495,0.04096332154846191,0.131219,0.00010037422180175781,7.867813110351562e-05
0.06429576873779297,13.305339336395264,0.03645500775146482,0.290517,0.00013494491577148438,8.869171142578125e-05
0.10939812660217285,13.25761079788208,0.36019798854064944,0.464618,0.0001442432403564453,0.00011897087097167969
0.1155405044555664,13.639125108718872,0.0063638615875244164,0.244447,0.00012612342834472656,0.00010228157043457031
0.05580282211303711,13.269915103912354,0.032034766235351564,0.246585,0.00017142295837402344,0.00012731552124023438
0.03386116027832031,11.735614538192749,0.02976263262939452,0.134503,0.00012731552124023438,0.00011038780212402344
0.2916531562805176,11.734985113143921,0.029470647155761726,0.205838,0.00011205673217773438,8.654594421386719e-05
0.07541394233703613,13.440137147903442,0.12688232048034667,0.208045,0.00012564659118652344,0.00010514259338378906
0.00028204917907714844,12.660780906677246,0.054618219604492174,0.144385,0.00021648406982421875,0.0001761913299560547
0.1422896385192871,11.516611814498901,0.06406937025451659,0.330691,0.0023462772369384766,0.00014281272888183594
0.03393864631652832,12.525312900543213,0.0253568542480469,0.293075,0.0002231597900390625,0.00018215179443359375
0.000152587890625,9.163656234741211,0.015454609954833998,0.377762,0.0002346038818359375,0.00018644332885742188
0.08228445053100586,11.80390191078186,0.4155837213897705,0.344885,0.00021910667419433594,0.00016069412231445312
0.044975996017456055,13.329488515853882,0.009111462036132778,0.625534,0.000213623046875,0.0001723766326904297
0.00029349327087402344,9.048116683959961,0.016389101852416987,0.171186,0.00013780593872070312,0.00011181831359863281
0.06975364685058594,12.629846572875977,0.001576964828491234,0.789303,0.00012421607971191406,9.965896606445312e-05
0.010431766510009766,14.393522024154663,0.1226954310760498,0.174989,0.0001277923583984375,0.000102996826171875
0.0001575946807861328,13.640789270401001,0.05119135942077635,0.286679,0.00012731552124023438,0.00010156631469726562
0.024698972702026367,14.103763818740845,0.15376998008728027,0.149235,0.000125885009765625,0.00010728836059570312
0.04984259605407715,13.88984203338623,0.09550416473388668,0.858585,0.00021314620971679688,0.00017213821411132812
0.37851929664611816,12.922032594680786,0.5800521700134278,0.317826,0.0002789497375488281,0.00022721290588378906
0.4141266345977783,10.10084080696106,0.17005538461303715,0.996099,0.00024127960205078125,0.00019121170043945312
0.7427840232849121,13.843524694442749,0.0009260626068115507,0.393151,0.00011682510375976562,9.036064147949219e-05
0.2763938903808594,11.73835802078247,0.047281979049682565,0.945961,0.00022268295288085938,0.00017905235290527344
0.014956235885620117,12.933259725570679,0.4032186421661377,0.719797,0.00011682510375976562,8.869171142578125e-05
0.00016760826110839844,14.01356029510498,0.11133925788879395,0.41357,0.0001270771026611328,0.00010013580322265625
0.0002810955047607422,15.636634588241577,0.0018149869079589764,0.125563,0.00022912025451660156,0.00018858909606933594
0.0002090930938720703,12.607800960540771,0.07356835130310058,0.451164,0.00022864341735839844,0.0001964569091796875
0.07618999481201172,12.340534925460815,0.04021739418029785,0.45593,0.00016188621520996094,0.00012636184692382812
0.02393174171447754,11.607596397399902,0.05767286262512206,0.206025,0.00026798248291015625,0.00022077560424804688
0.0001480579376220703,11.168145179748535,0.051733533126831044,0.323168,0.00022482872009277344,0.00018644332885742188
0.00016260147094726562,12.407968521118164,0.03646945219421388,0.395746,0.00022602081298828125,0.0001761913299560547
0.06411933898925781,12.131187677383423,0.04212609341430665,0.192072,0.00014209747314453125,0.00011587142944335938
0.040824174880981445,13.699928522109985,0.0014826965332030984,0.295625,0.00012254714965820312,9.393692016601562e-05
0.048532962799072266,13.137893438339233,0.16939162661743165,0.172503,8.869171142578125e-05,7.581710815429688e-05
0.00025653839111328125,13.101155519485474,0.12001947358703613,0.225414,0.00016021728515625,0.00021147727966308594
0.005002260208129883,11.656705379486084,0.0008440569000244258,0.142667,0.0001246929168701172,9.775161743164062e-05
0.00020551681518554688,13.789324283599854,0.025858993133544922,0.147591,0.00012636184692382812,0.0001010894775390625
0.00015497207641601562,11.474084854125977,0.283080229675293,0.191738,0.00013017654418945312,9.799003601074219e-05
0.00016355514526367188,13.075890302658081,0.04394235667419433,0.319558,0.00012350082397460938,9.274482727050781e-05
0.00014662742614746094,12.586480855941772,0.16044993022155762,0.078368,0.0002193450927734375,0.0001785755157470703
0.11063456535339355,12.42834734916687,0.007206017288208022,0.309766,0.0001323223114013672,0.00010013580322265625
0.00030541419982910156,12.397796630859375,0.030690653335571305,0.389138,9.393692016601562e-05,8.845329284667969e-05
0.02267742156982422,13.315800189971924,0.03395773399353025,0.315495,0.00012421607971191406,0.000102996826171875
0.0001494884490966797,9.163372993469238,0.11662563677978516,0.271063,0.00011491775512695312,9.608268737792969e-05
0.00474095344543457,12.148959875106812,0.040761580734252956,0.270095,0.00011897087097167969,9.441375732421875e-05
0.09476065635681152,11.871328115463257,0.22712415861511231,0.175556,0.00014257431030273438,0.00010466575622558594
0.00019979476928710938,12.241204261779785,0.15617533685302734,0.170934,8.916854858398438e-05,0.00010728836059570312
0.10153794288635254,12.584631443023682,0.29327780364990236,0.269885,0.00012183189392089844,0.0004730224609375
0.015016794204711914,11.946778059005737,0.00751706704711913,0.207104,0.00012302398681640625,9.942054748535156e-05
0.11737608909606934,10.765284299850464,0.053109729278564444,0.322112,0.00012683868408203125,0.00010251998901367188
0.14035439491271973,13.231160402297974,0.04486926083374024,0.203427,0.0001087188720703125,9.298324584960938e-05
0.03312206268310547,13.375794410705566,0.14245272274780274,0.255517,0.0001232624053955078,9.918212890625e-05
0.03210258483886719,13.50333046913147,0.030596148757934594,0.50747,0.0001442432403564453,0.00012612342834472656
0.15030789375305176,14.904630899429321,0.12553204850769042,0.176154,0.0002524852752685547,0.00018310546875
0.41038966178894043,12.284939765930176,0.1467304694671631,0.237148,0.00010991096496582031,8.249282836914062e-05
0.07216739654541016,11.43140196800232,0.19545814353942872,0.203805,0.0002238750457763672,0.00018262863159179688
0.03805828094482422,10.587465524673462,0.04570931159973146,0.58563,0.0001227855682373047,0.00010085105895996094
0.014518260955810547,10.023446559906006,0.1015494347229004,0.286236,0.00011324882507324219,9.250640869140625e-05
0.13072800636291504,14.086482763290405,0.22954873797607422,0.168678,0.00011110305786132812,9.393692016601562e-05
0.01469874382019043,10.232415437698364,0.048726199111938484,0.38404,0.00012540817260742188,0.00010037422180175781
0.0002694129943847656,13.35787057876587,0.36829459883117677,0.214661,0.00012969970703125,9.34600830078125e-05
0.03094172477722168,13.328813552856445,0.04345337313842773,0.300958,0.00013875961303710938,0.00011277198791503906
0.2562727928161621,11.36444354057312,0.045512719100952115,0.590481,0.00023436546325683594,0.0001952648162841797
0.01021575927734375,13.728816032409668,0.021903336410522445,0.367495,0.00013899803161621094,0.00011348724365234375
0.566272497177124,11.056767702102661,0.05649058235168458,0.242745,0.0001347064971923828,0.00010418891906738281
0.8238131999969482,12.767611742019653,0.0008589645843505855,0.288827,0.00015115737915039062,0.0001304149627685547
0.27191710472106934,14.458105564117432,0.21448838346862792,0.287866,0.0002396106719970703,0.0001995563507080078
0.000274658203125,11.964523315429688,0.13930667399597169,0.127658,0.00014472007751464844,0.00011754035949707031
0.00015425682067871094,13.895462989807129,0.06498132916259763,0.333892,0.0001354217529296875,0.00010156631469726562
0.005059480667114258,10.528369665145874,0.17802540306091308,0.474835,0.0002257823944091797,0.00012373924255371094
0.00017547607421875,11.100391387939453,0.05942905383300784,0.438223,0.0001373291015625,0.00010180473327636719
0.11535286903381348,12.33736801147461,0.026392601486206035,0.542204,0.00022292137145996094,0.0001976490020751953
0.1849956512451172,14.314111709594727,0.036365803085327136,0.197864,0.0001423358917236328,0.00011277198791503906
0.299757719039917,11.09667158126831,0.5574991727142333,0.359447,0.0004055500030517578,0.0003364086151123047
0.0002911090850830078,13.069178342819214,0.24561484066772465,0.510307,0.0002524852752685547,0.00023651123046875
0.13701915740966797,11.517307758331299,0.060077319946289065,0.69216,0.0002484321594238281,0.00020051002502441406
0.00028014183044433594,13.292315244674683,0.12464952073669433,0.259969,0.00014209747314453125,0.00011992454528808594
0.31290435791015625,11.821051120758057,0.08311213002014159,0.152377,0.00022029876708984375,0.0001957416534423828
0.009570837020874023,11.452123403549194,0.0814685842437744,0.312958,0.0001361370086669922,9.918212890625e-05
0.0001690387725830078,13.747437477111816,0.1147449729309082,0.092714,0.00011491775512695312,8.821487426757812e-05
0.00014972686767578125,10.763133525848389,0.03149548298645022,0.344282,0.00011944770812988281,9.965896606445312e-05
0.00016188621520996094,11.750030994415283,0.07908219491577148,0.174959,0.00011610984802246094,9.584426879882812e-05
0.5551583766937256,10.459674835205078,0.03843553562927246,0.247142,0.00010037422180175781,9.1552734375e-05
0.007105827331542969,11.463382244110107,0.0742268403930664,0.153008,0.00011515617370605469,9.703636169433594e-05
0.0001697540283203125,11.862531900405884,0.010277024063110346,0.097641,0.00011658668518066406,8.511543273925781e-05
0.03455042839050293,12.328032732009888,0.022520207580566415,0.172366,0.0001125335693359375,8.893013000488281e-05
0.06336236000061035,12.178484916687012,0.06541816960144042,0.109742,0.00010752677917480469,8.463859558105469e-05
0.14114093780517578,12.435125350952148,0.07828788658142088,0.18929,0.00010704994201660156,8.463859558105469e-05
0.11983346939086914,11.645449876785278,0.0536631240386963,0.246323,0.00011348724365234375,9.512901306152344e-05
0.00013256072998046875,10.922956228256226,0.038781076370239254,0.301514,0.00010657310485839844,9.036064147949219e-05
0.00013709068298339844,11.353495121002197,0.02736491496276855,0.261828,0.00011229515075683594,8.96453857421875e-05
0.06714749336242676,12.50031590461731,0.0806576103363037,0.570284,0.00033020973205566406,0.0001430511474609375
0.06472420692443848,12.70511269569397,0.2142579130706787,0.182869,0.00011944770812988281,9.679794311523438e-05
0.2898905277252197,11.27222752571106,0.18374880513000486,0.314387,7.128715515136719e-05,6.246566772460938e-05
0.011224031448364258,10.307204723358154,0.005492896636962896,0.219466,0.00010895729064941406,8.940696716308594e-05
0.00014472007751464844,11.596378087997437,0.009327618286132822,0.264478,0.00011897087097167969,8.893013000488281e-05
0.13181614875793457,10.919669151306152,0.1037572046356201,0.273992,9.775161743164062e-05,8.440017700195312e-05
0.2804553508758545,9.677513599395752,0.09628952006530761,0.152233,6.890296936035156e-05,5.841255187988281e-05
0.0001430511474609375,11.22219181060791,0.04516929438781739,0.220743,0.00011014938354492188,9.72747802734375e-05
0.12250113487243652,9.942817687988281,0.03364411814880372,0.178943,0.00011134147644042969,8.392333984375e-05
0.00016736984252929688,9.118008136749268,0.061850414550781274,0.293687,0.00010943412780761719,9.822845458984375e-05
0.00014781951904296875,11.161723613739014,0.2336090573425293,0.222613,9.417533874511719e-05,7.62939453125e-05
0.0002627372741699219,10.752192258834839,0.08337709065246585,0.389267,0.00020885467529296875,0.00018024444580078125
0.0995330810546875,10.148543119430542,0.023080508575439473,0.491515,0.0010013580322265625,0.00010800361633300781
0.0730888843536377,10.24697995185852,0.1877672873840332,0.166939,0.00011539459228515625,8.797645568847656e-05
0.11560535430908203,10.483193159103394,0.34251830140686035,0.153034,0.00015306472778320312,0.0001232624053955078
0.14486408233642578,10.607968807220459,1.0642373512420655,0.202384,0.00023436546325683594,0.00019693374633789062
0.2190537452697754,10.617342948913574,0.06701013302612302,0.353102,0.0002295970916748047,0.00019860267639160156
0.30929017066955566,10.652912855148315,0.07578502993774416,0.269848,0.002100706100463867,0.0002052783966064453
0.17279458045959473,11.864940881729126,0.08461364112854008,0.869265,0.0002753734588623047,0.00023102760314941406
0.08066296577453613,13.66570234298706,0.02506408229064938,0.836373,0.00012946128845214844,0.00010395050048828125
0.0002918243408203125,10.088670015335083,0.006345341308593738,0.147242,0.00011730194091796875,0.00010037422180175781
0.00016236305236816406,9.569284915924072,0.0008980415039062661,0.873957,0.00011849403381347656,8.7738037109375e-05
0.0816490650177002,9.217958688735962,0.26292425389099117,0.863527,0.00012612342834472656,0.0006139278411865234
0.3534862995147705,12.57102084159851,0.04051600054931637,0.766858,0.00011587142944335938,0.00010895729064941406
0.030384063720703125,11.141090869903564,0.044160119979858414,0.380507,0.00013256072998046875,0.00010728836059570312
0.1432182788848877,11.72158432006836,0.10571599285888666,0.601547,0.00023245811462402344,0.00017714500427246094
0.10924696922302246,11.362138271331787,0.14832384577941893,0.767363,0.000225067138671875,0.00016951560974121094
0.0001404285430908203,12.644031763076782,0.01563096354675292,0.245543,0.0001289844512939453,0.00010275840759277344
0.24823427200317383,11.181749820709229,0.3216930609893799,0.365255,0.0001327991485595703,0.00010228157043457031
0.034186601638793945,12.664760112762451,0.38476295535278315,0.549228,0.00023937225341796875,0.0001995563507080078
0.009059429168701172,11.963115453720093,0.0009849941101074122,0.177241,0.00012636184692382812,9.775161743164062e-05
0.1318960189819336,14.78843879699707,0.04218641828918457,0.126556,0.00020623207092285156,0.00017070770263671875
0.07236933708190918,10.31673264503479,0.027399572372436537,0.156625,0.0001628398895263672,0.0001347064971923828
0.09799456596374512,9.88950777053833,0.02352401313781738,0.1169,0.00012135505676269531,0.00011014938354492188
0.24147772789001465,12.058366537094116,0.05383038438415527,0.085814,0.00012302398681640625,0.00010418891906738281
0.000186920166015625,11.063376665115356,0.0020612133026123025,0.136825,8.96453857421875e-05,7.081031799316406e-05
0.00013756752014160156,9.964643716812134,0.0074297936706543,0.112397,0.0002295970916748047,0.00011706352233886719
0.12302827835083008,8.890440225601196,0.012703557876586918,0.080896,0.0001163482666015625,0.00010347366333007812
0.05322527885437012,9.362828493118286,0.005232874191284181,0.147062,0.00011873245239257812,9.894371032714844e-05
0.00014543533325195312,10.491039752960205,0.004916185333251943,0.131948,0.00016021728515625,0.00014138221740722656
0.00014138221740722656,9.887048959732056,0.03897306875610351,0.090256,0.00011920928955078125,9.322166442871094e-05
0.030222415924072266,10.092480897903442,0.021657847457885737,0.203019,0.00012159347534179688,8.440017700195312e-05
0.0063364505767822266,8.845355749130249,0.08663534552001953,0.126611,0.000179290771484375,0.00015664100646972656
0.0001780986785888672,9.061232805252075,0.09129106486511229,0.134143,0.0001270771026611328,0.00010561943054199219
0.2982485294342041,7.00918436050415,0.1442862813720703,0.106799,0.00021600723266601562,0.0001735687255859375
0.023471593856811523,7.8447182178497314,0.001614932617187495,0.121966,0.00010752677917480469,9.059906005859375e-05
0.08197855949401855,8.122814893722534,0.001679672119140621,0.082278,0.00012540817260742188,0.00010561943054199219
0.09529805183410645,9.592767477035522,0.18720072770690918,0.233069,0.0001697540283203125,0.00012493133544921875
0.059215545654296875,7.259795188903809,0.0014031064453124964,0.081681,0.00011706352233886719,9.441375732421875e-05
0.11328840255737305,8.110884189605713,0.03482054167175293,0.116246,8.726119995117188e-05,7.510185241699219e-05
0.06400871276855469,6.97063684463501,0.0007434809875488252,0.09768,9.608268737792969e-05,7.152557373046875e-05
0.025598526000976562,7.575916528701782,0.008288580398559564,0.10952,9.560585021972656e-05,9.036064147949219e-05
0.1528639793395996,8.384182929992676,0.022651761718749996,0.093254,0.00014328956604003906,0.00010228157043457031
0.005908489227294922,9.481313705444336,0.03351928996276855,0.120908,0.00012540817260742188,0.00010228157043457031
0.43320798873901367,5.3510847091674805,0.0724773684539795,0.122071,0.0001289844512939453,0.00010228157043457031
0.00012755393981933594,7.984724283218384,0.08959410748291016,0.084502,0.0002231597900390625,0.0001723766326904297
0.42372703552246094,5.32152795791626,0.0655825811920166,0.188919,0.0002033710479736328,0.00016045570373535156
0.1762101650238037,9.17455792427063,0.0033762631683349476,0.324697,0.0002346038818359375,0.00016164779663085938
0.06098318099975586,8.302457094192505,0.1978936233215332,0.127882,0.00017309188842773438,0.0001456737518310547
0.13854241371154785,8.837443590164185,0.27304044847106934,0.101904,0.00011372566223144531,0.00010347366333007812
0.00014281272888183594,7.9911885261535645,0.0018317788543701224,0.074831,0.0002472400665283203,0.0001728534698486328
0.07568144798278809,7.666484355926514,0.0030481381835937432,0.079006,0.00010395050048828125,8.058547973632812e-05
0.0001678466796875,6.194504261016846,0.000816247344970697,0.064324,0.0001533031463623047,0.00011920928955078125
0.0002491474151611328,6.527466773986816,0.0031396558685302667,0.120483,0.00011968612670898438,8.821487426757812e-05
0.03219175338745117,5.757109880447388,0.023564630874633785,0.083291,0.0001087188720703125,8.869171142578125e-05
0.1423783302307129,7.995924234390259,0.055774320297241206,0.114195,0.00012302398681640625,8.797645568847656e-05
0.06350874900817871,4.969968557357788,0.07720977925109863,0.059987,0.0002422332763671875,0.00016617774963378906
0.3642902374267578,6.8096020221710205,0.034323982696533195,0.14277,0.00012826919555664062,0.00010251998901367188
0.15770483016967773,7.549336671829224,0.14358497117614746,0.068964,0.00011730194091796875,8.7738037109375e-05
0.00023627281188964844,4.437808036804199,0.001749613540649425,0.223457,0.0002079010009765625,0.00016808509826660156
0.43800830841064453,6.590056419372559,0.17891642182922363,0.069639,0.0002512931823730469,0.00019669532775878906


==> plots/flask_cdf/data/experiments-full/scenario-4/medium/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00026154518127441406,11.943226099014282,0.0024623152618408195,0.349912,0.00015854835510253906,0.00010657310485839844
0.0003170967102050781,16.003108978271484,0.19784533013916017,0.268304,0.0001518726348876953,0.0001125335693359375
0.00028014183044433594,16.434688329696655,0.0012839968414306568,0.207878,0.0001285076141357422,0.00010323524475097656
0.00019550323486328125,16.23313856124878,0.0019146256713867271,0.128322,0.0001266002655029297,0.00010371208190917969
0.0002505779266357422,16.708264589309692,0.002598578140258795,0.143228,0.00013875961303710938,0.00010609626770019531
0.015543699264526367,16.055220127105713,0.0010142527313232452,0.143203,8.034706115722656e-05,6.389617919921875e-05
0.01935434341430664,16.728196620941162,0.0012290203094482421,0.1938,7.724761962890625e-05,6.985664367675781e-05
0.00034356117248535156,16.609166145324707,0.0012723763732910287,0.382397,7.534027099609375e-05,6.079673767089844e-05
0.00028514862060546875,16.385332584381104,0.023048729537963858,0.234301,0.00011444091796875,9.393692016601562e-05
0.00037550926208496094,16.503965377807617,0.05359390861511232,0.142055,0.00015091896057128906,0.00013875961303710938
0.0002334117889404297,14.11884617805481,0.0010519930114746001,0.171801,0.00013208389282226562,8.821487426757812e-05
0.00034332275390625,16.86392116546631,0.09004091621398926,0.076365,9.274482727050781e-05,0.00010061264038085938
0.01933741569519043,17.23917579650879,0.006218480163574208,0.131144,0.00011301040649414062,8.749961853027344e-05
0.11872601509094238,14.684834480285645,0.0011289766693115266,0.175785,0.00011777877807617188,9.489059448242188e-05
0.20971083641052246,14.273141860961914,0.0011455579986572317,0.124301,0.00012159347534179688,9.608268737792969e-05
0.00019502639770507812,15.910864114761353,0.0010154641876220644,0.095324,0.00012421607971191406,9.703636169433594e-05
0.017433881759643555,17.264804363250732,0.001145476547241217,0.104859,8.702278137207031e-05,7.128715515136719e-05
0.00032448768615722656,16.13934016227722,0.0011742460479736427,0.137701,0.0001385211944580078,0.000102996826171875
0.0002872943878173828,16.100229740142822,0.02479058197021483,0.126095,0.00011277198791503906,8.153915405273438e-05
0.00020170211791992188,14.888411521911621,0.0011272768859863502,0.302237,0.00012540817260742188,0.0001010894775390625
0.00029730796813964844,16.11343288421631,0.0011682724151611257,0.157284,9.822845458984375e-05,9.369850158691406e-05
0.0001842975616455078,11.34190559387207,0.12532097073364257,0.180767,0.00012111663818359375,9.417533874511719e-05
0.13500738143920898,12.737997770309448,0.12860777142333985,0.214447,8.225440979003906e-05,7.104873657226562e-05
0.0003001689910888672,16.654136180877686,0.0012659744720458915,0.118027,8.96453857421875e-05,7.05718994140625e-05
0.05297517776489258,15.380750894546509,0.001250796676635746,0.365699,0.00012063980102539062,9.679794311523438e-05
0.0002951622009277344,11.732909917831421,0.0011570290069580214,0.185627,0.00012421607971191406,8.463859558105469e-05
0.0002205371856689453,15.196380376815796,0.0011987517852783403,0.282923,0.00012230873107910156,9.298324584960938e-05
0.326434850692749,14.98497200012207,0.0013135760803222596,0.202798,0.00020551681518554688,0.0001709461212158203
0.20869803428649902,8.629698038101196,0.0013112700347900352,0.184562,0.00013303756713867188,9.989738464355469e-05
0.1463031768798828,15.282936334609985,0.0014147735900879033,0.199893,0.0001461505889892578,0.00010228157043457031
0.0797722339630127,9.57853078842163,0.0013249573211669974,0.198152,0.00013065338134765625,9.965896606445312e-05
0.6212139129638672,15.348361253738403,0.0022244472503661905,0.663625,0.00014972686767578125,9.059906005859375e-05
0.0003333091735839844,15.459054708480835,0.001178802352905295,0.260719,0.00012874603271484375,9.107589721679688e-05
0.00031566619873046875,16.86418628692627,0.21914771098327634,0.541208,0.0002608299255371094,0.00018930435180664062
0.6674468517303467,11.90648102760315,0.0024055284118652265,0.179515,0.0002315044403076172,0.0002999305725097656
0.00024271011352539062,12.89934778213501,0.0022041918792724546,0.289721,0.00012350082397460938,0.00010776519775390625
0.015300989151000977,13.43013620376587,0.0012378086547851497,0.195777,0.0001327991485595703,0.00011968612670898438
0.0002014636993408203,11.238927364349365,0.026449904342651376,0.695179,0.00017499923706054688,0.00013637542724609375
0.32138752937316895,14.90727972984314,0.0026617869720458875,0.465264,0.000156402587890625,0.00013566017150878906
0.00025773048400878906,13.502935886383057,0.0036186058654784636,0.611786,0.0002269744873046875,0.00019311904907226562
0.411757230758667,14.562893629074097,0.0022832833099365457,0.424295,0.00014209747314453125,0.00010728836059570312
0.00030803680419921875,15.90290880203247,0.09481253335571288,0.165974,0.00013709068298339844,0.00012230873107910156
0.3233194351196289,17.799288749694824,0.011392456207275414,0.325215,7.843971252441406e-05,6.4849853515625e-05
0.00028777122497558594,13.73511552810669,0.0013636439666748212,0.274989,0.00021839141845703125,0.00018024444580078125
0.0685124397277832,13.77065110206604,0.08112554893493651,0.41015,0.0003325939178466797,0.09630107879638672
0.6196422576904297,15.549926996231079,0.0025110217895507603,0.439991,0.00027680397033691406,0.0001914501190185547
0.0002868175506591797,16.309008598327637,0.07319813119506835,0.712959,0.00017404556274414062,0.00012445449829101562
0.00033593177795410156,19.73841094970703,0.0017213951416015227,0.852643,0.00016164779663085938,0.0001125335693359375
0.0004124641418457031,16.09123992919922,0.002523635787963885,0.26508,0.00025963783264160156,0.00020360946655273438
0.0001842975616455078,14.386612892150879,0.10404023359680176,0.489566,0.0002422332763671875,0.00018525123596191406
0.00029754638671875,17.285481214523315,0.0014744152526855459,0.423902,0.00028777122497558594,0.0001888275146484375
0.003912687301635742,13.858754634857178,0.0023210382995605405,0.157644,0.0001430511474609375,0.00011610984802246094
0.1516895294189453,13.805703401565552,0.0012194408416748015,0.187975,0.00015735626220703125,0.000118255615234375
0.039533376693725586,14.491734266281128,0.0013672886047363247,0.078059,9.894371032714844e-05,8.225440979003906e-05
0.008456230163574219,14.19306993484497,0.002031602890014639,0.174993,0.00011181831359863281,9.369850158691406e-05
0.00031828880310058594,12.181777954101562,0.0012161456909179635,0.094116,0.0010731220245361328,0.00011110305786132812
0.025200366973876953,13.666362285614014,0.0013805139923095677,0.16666,0.00012969970703125,0.000118255615234375
0.0048694610595703125,14.347221374511719,0.04269636758422851,0.126114,0.00020575523376464844,0.00015997886657714844
0.00016832351684570312,13.815331935882568,0.007967269714355463,0.162667,0.00012159347534179688,7.915496826171875e-05
0.04537558555603027,14.171142101287842,0.1785845477142334,0.087971,0.00010132789611816406,8.702278137207031e-05
0.004597187042236328,13.966064453125,0.0009889996643066556,0.274713,0.0001266002655029297,9.894371032714844e-05
0.046159982681274414,12.162699460983276,0.0009060043029784914,0.297482,0.00012135505676269531,9.560585021972656e-05
0.04576468467712402,13.66383409500122,0.0012461141052246133,0.107581,0.0001354217529296875,0.00010418891906738281
0.04896378517150879,13.253000974655151,0.0014602374725341816,0.146257,0.0001361370086669922,0.00010228157043457031
0.014389991760253906,14.294894695281982,0.000982665100097646,0.30646,0.00011897087097167969,9.179115295410156e-05
0.00015306472778320312,14.008484840393066,0.0075270826110839795,0.337899,0.00011229515075683594,9.393692016601562e-05
0.0002772808074951172,13.43077039718628,0.0012329896545410224,0.17864,0.0001595020294189453,0.00012683868408203125
0.0003018379211425781,10.411910057067871,0.0016583712921142552,0.109114,0.00012612342834472656,9.822845458984375e-05
0.07868742942810059,10.522279977798462,0.001412976440429703,0.383366,0.00024819374084472656,0.000995635986328125
0.00019097328186035156,13.813797235488892,0.0013600445098876923,0.245618,0.00021195411682128906,0.00018334388732910156
0.031388282775878906,15.023975133895874,0.06733235987854003,0.151683,0.00012636184692382812,9.799003601074219e-05
0.163163423538208,12.059228658676147,0.0011634088745117177,0.412551,9.965896606445312e-05,8.368492126464844e-05
0.20302510261535645,12.143717765808105,0.0013578445434570263,0.23055,0.00019097328186035156,0.0001418590545654297
0.14289355278015137,13.609506845474243,0.0011907279968261797,0.219325,0.00011920928955078125,0.00010895729064941406
0.18035340309143066,14.287269592285156,0.06235191644287108,0.130564,0.00011205673217773438,9.608268737792969e-05
0.03988981246948242,14.940399169921875,0.0021044709625244185,0.228931,0.000125885009765625,0.00010323524475097656
0.17926907539367676,13.021968126296997,0.001288777252197254,0.217929,0.00021004676818847656,0.0001571178436279297
0.00019168853759765625,14.36730170249939,0.005080921783447212,0.56161,0.00021529197692871094,0.00019788742065429688
0.0001742839813232422,12.831630945205688,0.0013105049133301794,1.136,0.00015997886657714844,0.00011157989501953125
0.010089635848999023,13.387149572372437,0.0011605961761474715,0.143029,0.0001423358917236328,0.00010037422180175781
0.0002503395080566406,14.525669813156128,0.0009527407073974814,0.33446,0.00013899803161621094,9.942054748535156e-05
0.013459444046020508,12.042286396026611,0.0009297682342529479,0.289419,0.00012302398681640625,9.989738464355469e-05
0.00017714500427246094,12.287163019180298,0.0011406750640869379,0.368704,0.00012493133544921875,9.584426879882812e-05
0.00017142295837402344,12.392542600631714,0.016439770065307613,0.564114,0.0002532005310058594,0.00019073486328125
0.00027179718017578125,14.679199934005737,0.0012996248016357015,0.915699,0.00022149085998535156,0.0002048015594482422
0.0002624988555908203,10.026255369186401,0.2960843581695557,0.602073,0.00015425682067871094,0.00010466575622558594
0.500110387802124,11.749427556991577,0.2841726180725098,0.547182,0.0001277923583984375,9.679794311523438e-05
0.0001475811004638672,12.790888786315918,0.036697783966064434,0.38723,0.00011348724365234375,8.177757263183594e-05
0.10486578941345215,12.180971622467041,0.0012311192016601913,0.589552,0.0001239776611328125,9.1552734375e-05
0.20357584953308105,12.460850954055786,0.002088540206909184,0.594939,0.00011897087097167969,9.083747863769531e-05
0.00031495094299316406,10.598214387893677,0.002135042877197235,0.766155,0.00012636184692382812,9.5367431640625e-05
0.02904963493347168,13.59127140045166,0.0009905402526855511,0.145089,0.00012135505676269531,0.00010728836059570312
0.00019693374633789062,9.802575588226318,0.08635977279663087,0.36888,0.00012350082397460938,9.5367431640625e-05
0.27862095832824707,14.746066093444824,0.0014075629882812635,0.376957,0.00023484230041503906,0.00012421607971191406
0.04926133155822754,14.542648315429688,0.002141392517089835,0.362825,0.000125885009765625,9.822845458984375e-05
0.0001709461212158203,15.871098756790161,0.0013390948486328158,0.43128,0.00012564659118652344,9.632110595703125e-05
0.215224027633667,13.000664234161377,0.0012420772094726695,0.696673,0.00015807151794433594,0.00011467933654785156
0.43344616889953613,17.048619031906128,0.0025493804779053164,0.727366,0.00023674964904785156,0.0002028942108154297
0.5066688060760498,13.514686822891235,0.12455957127380368,1.194717,0.00024271011352539062,0.00018715858459472656
0.0002982616424560547,13.580942392349243,0.26727033253479004,0.474267,0.00015044212341308594,0.00011301040649414062
0.00016689300537109375,16.16824746131897,0.002291725051879856,0.322962,0.0001556873321533203,0.00014638900756835938
0.01994800567626953,14.344304084777832,0.0023522852020263496,0.410042,0.00023031234741210938,0.00017261505126953125
0.059880971908569336,14.188571691513062,0.0021144822845458877,0.163199,0.0001380443572998047,0.00010776519775390625
0.00014662742614746094,13.830922842025757,0.0024606911163330136,0.469327,0.000728607177734375,0.00014472007751464844
0.09701681137084961,14.59251618385315,0.0012223930053710808,0.147382,0.00014662742614746094,0.00010013580322265625
0.00015664100646972656,13.661868572235107,0.0012052189178466816,0.118268,0.000133514404296875,0.00011897087097167969
0.11657118797302246,13.632848262786865,0.0013601201171875021,0.148588,0.00020551681518554688,0.0001518726348876953
0.0002315044403076172,12.9675133228302,0.0011556288909911894,0.287405,0.0002703666687011719,0.00019359588623046875
0.036184072494506836,14.595420837402344,0.0022337605285644435,0.15082,0.00017189979553222656,0.00014519691467285156
0.038106441497802734,14.451010465621948,0.0013743162536621334,0.252335,0.00015425682067871094,0.00010704994201660156
0.21093344688415527,13.833285093307495,0.017344000869750978,0.102144,0.00012731552124023438,9.512901306152344e-05
0.000148773193359375,13.806005239486694,0.1390507136077881,0.251328,9.1552734375e-05,9.036064147949219e-05
0.09069275856018066,14.450123071670532,0.0011158753356933643,0.111854,0.0001327991485595703,9.679794311523438e-05
0.00016307830810546875,13.720482587814331,0.12978242791748046,0.220814,0.00011491775512695312,9.250640869140625e-05
0.00016069412231445312,14.475941181182861,0.0011285231933593765,0.213864,0.0001232624053955078,8.559226989746094e-05
0.00025081634521484375,13.06227731704712,0.002387351348876965,0.227647,0.00012159347534179688,0.0002720355987548828
0.0002722740173339844,14.696213483810425,0.0012946864318847395,0.273755,0.00035500526428222656,0.00018143653869628906
0.003717660903930664,15.514042854309082,0.07619354129028319,0.160898,0.00026106834411621094,0.00014448165893554688
0.48762965202331543,13.86023759841919,0.001916484512329092,0.217261,0.0002276897430419922,0.0001926422119140625
0.04808473587036133,12.095579147338867,0.0012726951141357468,0.197098,0.00016927719116210938,0.0001437664031982422
0.17348623275756836,12.949196338653564,0.0012843845520019437,0.141134,0.00017905235290527344,0.0002570152282714844
0.006308555603027344,15.330817699432373,0.0012678722229003958,0.198041,0.00020074844360351562,0.0001728534698486328
0.17986416816711426,13.604429483413696,0.0013450324401855507,0.192464,0.00021195411682128906,0.0001838207244873047
0.00013709068298339844,11.643547296524048,0.15531023449707032,0.179027,0.00011396408081054688,0.00011157989501953125
0.084503173828125,11.497184038162231,0.037215203323364254,0.14271,0.00016951560974121094,0.00013780593872070312
0.1575181484222412,13.960241079330444,0.0012389358062744327,0.253173,0.0001583099365234375,0.00014019012451171875
0.04033946990966797,12.93937611579895,0.0011613156738281005,0.370806,0.00011801719665527344,0.00010418891906738281
0.08942580223083496,12.610928297042847,0.0011379278564453144,0.22416,0.00021457672119140625,0.000186920166015625
0.1326923370361328,14.24185585975647,0.0011980211181640832,0.320833,0.00012540817260742188,9.250640869140625e-05
0.12699460983276367,15.202381610870361,0.0010783462829589974,0.415118,9.131431579589844e-05,8.559226989746094e-05
0.1501758098602295,12.591728687286377,0.050349659408569336,0.215586,0.00019478797912597656,0.00016999244689941406
0.0001823902130126953,15.203652381896973,0.0012788758850097726,0.21594,0.0001900196075439453,0.0001704692840576172
0.07129168510437012,12.803253173828125,0.0013399872131347745,0.541593,0.0002167224884033203,0.0001857280731201172
0.00028014183044433594,15.543170690536499,0.1313984249267578,0.384259,0.00012946128845214844,0.00010251998901367188
0.00033855438232421875,11.066786050796509,0.17523095654296877,0.284112,0.0002319812774658203,0.0001766681671142578
0.04022574424743652,10.461311101913452,0.001368518966674781,0.616781,0.00021314620971679688,0.00019121170043945312
0.15793323516845703,12.135228872299194,0.0022152904357910508,0.523666,0.00022029876708984375,0.00017309188842773438
0.11015009880065918,13.794914722442627,0.0013512513427734463,0.165372,0.00015926361083984375,0.00012373924255371094
0.00015974044799804688,12.752638578414917,0.0014302978820801004,0.342118,0.00012111663818359375,0.00013494491577148438
0.29128408432006836,13.223528146743774,0.0015031180114746245,0.563928,0.0001475811004638672,0.00011229515075683594
0.01938796043395996,14.102604866027832,0.0018108323059082276,0.377279,0.00027108192443847656,0.00021147727966308594
0.19269132614135742,10.565701484680176,0.0026963964538574414,0.252617,0.0003094673156738281,0.00031113624572753906
0.23110294342041016,15.130141019821167,0.0016496123504638749,0.21383,0.0002357959747314453,0.00018358230590820312
0.07554173469543457,13.279723644256592,0.00150770372009279,0.387389,0.0002453327178955078,0.0001976490020751953
0.1222376823425293,12.515990018844604,0.0025502340393066536,0.575642,0.00023221969604492188,0.0001671314239501953
0.22377943992614746,12.95047664642334,0.0023773262939453255,0.265279,0.00018405914306640625,0.00016427040100097656
0.17615580558776855,17.79624342918396,0.0025401868896484103,0.567717,0.0002586841583251953,0.00018453598022460938
0.22121882438659668,11.620960474014282,0.007761210708618127,0.591095,0.008917570114135742,0.00022530555725097656
0.00023436546325683594,14.459520101547241,0.0026301390991211315,0.591714,0.0002856254577636719,0.00013399124145507812
0.5176181793212891,17.11810827255249,0.22403339286804203,0.79304,0.0001628398895263672,0.000110626220703125
0.00016546249389648438,12.949151754379272,0.002664955902099586,0.26995,0.0002384185791015625,0.0002193450927734375
0.019101381301879883,12.548645973205566,0.0015240223999023472,0.428338,0.0002148151397705078,0.00016379356384277344
0.019832849502563477,14.049727439880371,0.00240816564941404,0.417096,0.00023412704467773438,0.00017952919006347656
0.05053997039794922,13.020044565200806,0.0021579502716064236,0.362061,0.00020766258239746094,0.00015211105346679688
0.1836237907409668,16.08773946762085,0.002331570755004883,0.083939,0.00014257431030273438,0.00013136863708496094
0.05842232704162598,14.3883638381958,0.13904689726257324,0.251081,0.00013136863708496094,0.00010061264038085938
0.0738832950592041,13.978972673416138,0.0016764432373046756,0.166031,0.00012874603271484375,9.5367431640625e-05
0.00015020370483398438,14.247085094451904,0.0012939960327148503,0.127741,0.0002167224884033203,0.00019931793212890625
0.00022363662719726562,14.9205961227417,0.0022821289825439295,0.298445,0.00022363662719726562,0.0002548694610595703
0.1372392177581787,14.954988479614258,0.0012097331237793107,0.228755,0.00014090538024902344,0.00010323524475097656
0.020858049392700195,14.747452974319458,0.0014367190704345778,0.153939,0.0001010894775390625,8.940696716308594e-05
0.05584597587585449,14.218465566635132,0.004213701950073229,0.180714,0.0001392364501953125,9.942054748535156e-05
0.07703733444213867,12.787604570388794,0.028751026504516608,0.216107,0.00013709068298339844,0.00010728836059570312
0.29778099060058594,11.968895196914673,0.0013932572784423891,0.176781,0.00010752677917480469,8.797645568847656e-05
0.09507226943969727,13.537387371063232,0.001128174423217776,0.096051,0.00012135505676269531,9.775161743164062e-05
0.1988084316253662,14.334081888198853,0.0009112612152099575,0.395735,0.0001163482666015625,0.000888824462890625
0.00017189979553222656,11.59952712059021,0.001276112686157238,0.461939,6.937980651855469e-05,5.7697296142578125e-05
0.0003101825714111328,11.3197021484375,0.030604991790771474,0.448778,0.00018787384033203125,0.00015616416931152344
0.12176346778869629,12.329136371612549,0.001036350387573215,0.448906,8.082389831542969e-05,6.699562072753906e-05
0.22660398483276367,12.086838006973267,0.0012650814971923996,0.457854,0.0001773834228515625,0.0001354217529296875
0.09183764457702637,13.242891550064087,0.4027749827270508,0.098687,0.0001499652862548828,0.00010180473327636719
0.10678362846374512,13.421265602111816,0.0010298987121581948,0.546578,0.00011968612670898438,0.00012063980102539062
0.08993387222290039,15.945714950561523,0.002285228759765612,0.163368,0.000156402587890625,0.0001373291015625
0.09432482719421387,14.432512760162354,0.0012343138732910097,0.092396,0.00012254714965820312,0.0001163482666015625
0.027359724044799805,14.353679656982422,0.009199888549804691,0.633239,7.43865966796875e-05,6.198883056640625e-05
0.02019810676574707,14.749006032943726,0.0008875720520019476,0.121023,9.107589721679688e-05,8.368492126464844e-05
0.0758516788482666,12.524450540542603,0.001210262771606449,0.110079,0.00024890899658203125,0.00011229515075683594
0.1523885726928711,13.468367099761963,0.0008863103485107493,0.19074,0.00011658668518066406,8.344650268554688e-05
0.0802912712097168,11.058218240737915,0.0012537265930175762,0.095209,0.00022983551025390625,0.00016880035400390625
0.00018525123596191406,9.142946481704712,0.0012554935607910211,0.064909,0.0012094974517822266,0.00023984909057617188
0.010144710540771484,13.574960708618164,0.004632694473266599,0.06951,0.00011587142944335938,0.00010395050048828125
0.06880664825439453,12.677022695541382,0.009050110473632814,0.07811,0.0001125335693359375,8.320808410644531e-05
0.00023365020751953125,11.639091491699219,0.001002008987426764,0.103499,6.604194641113281e-05,5.745887756347656e-05
0.4200763702392578,11.194868087768555,0.0009376939239501975,0.093956,0.00011801719665527344,9.274482727050781e-05
0.0001926422119140625,10.377650737762451,0.001048345321655278,0.103806,0.0001494884490966797,0.00011348724365234375
0.0002834796905517578,8.873926162719727,0.003955968948364252,0.139104,0.00011682510375976562,9.72747802734375e-05
0.03596067428588867,14.884748220443726,0.002054793273925784,0.119738,0.00011157989501953125,0.0001010894775390625
0.11684679985046387,7.925820827484131,0.0025959589996338017,0.146496,0.0001666545867919922,0.00010132789611816406
0.0002498626708984375,5.82171630859375,0.0010704837036132897,0.153605,0.00010704994201660156,7.557868957519531e-05
0.04821062088012695,10.753946781158447,0.00162283753967285,0.209704,0.0002472400665283203,0.00015783309936523438
0.1051335334777832,12.155092239379883,0.01848101455688478,0.173805,0.00012731552124023438,0.00011277198791503906
0.07980942726135254,14.90264344215393,0.0022135244293212952,0.084058,0.00012350082397460938,0.0001163482666015625
0.00017762184143066406,9.85072135925293,0.002159516235351558,0.100679,0.00014328956604003906,0.000125885009765625
0.05883598327636719,11.46675419807434,0.001875500595092769,0.081113,9.751319885253906e-05,7.319450378417969e-05
0.00020456314086914062,5.729063510894775,0.0019474600219726579,0.09941,0.00011420249938964844,9.131431579589844e-05
0.0002930164337158203,9.153997421264648,0.0010678512878418006,0.088043,7.772445678710938e-05,7.152557373046875e-05
0.0003428459167480469,5.486295223236084,0.0010502150115966752,0.099319,0.00012063980102539062,9.632110595703125e-05
0.18528246879577637,14.68877625465393,0.0023387823944091835,0.107262,0.00012421607971191406,0.00011420249938964844
0.010276317596435547,5.874421834945679,0.0009642191009521517,0.142842,0.0001239776611328125,9.369850158691406e-05
0.00019097328186035156,10.141942024230957,0.0021155177612304787,0.256623,0.00022292137145996094,0.00017070770263671875
0.00023865699768066406,3.604177713394165,0.0014177918395996136,0.234454,0.00022363662719726562,0.0001742839813232422


==> plots/flask_cdf/data/experiments-full/scenario-4/medium/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0016071796417236328,14.915219068527222,0.001844883926391594,0.358217,0.00021076202392578125,0.09389925003051758
0.00029397010803222656,15.079281091690063,0.0012677250061035143,0.024934,0.00018453598022460938,0.00014925003051757812
0.0014660358428955078,15.262033462524414,0.14497310063171387,0.255382,0.00018906593322753906,0.00013947486877441406
0.06831479072570801,15.460906982421875,0.0010227392730712895,0.057844,0.0001938343048095703,0.00015997886657714844
0.000438690185546875,15.678518295288086,0.0014664315643310721,0.439231,0.000186920166015625,0.00014352798461914062
0.005780458450317383,16.105977535247803,0.0016318445587158448,0.345585,0.00025463104248046875,0.00019931793212890625
0.0001842975616455078,15.751149892807007,0.0016176179351806708,0.682581,0.00023245811462402344,0.0001850128173828125
0.000202178955078125,16.35299801826477,0.001627890365600626,0.737582,0.00016355514526367188,0.00013637542724609375
0.00027561187744140625,16.30508852005005,0.0017794233245849167,0.609558,0.00023865699768066406,0.0001895427703857422
0.09671640396118164,16.280208110809326,0.0017675219726562275,0.28538,0.0003097057342529297,0.00023293495178222656
0.16038227081298828,15.126383543014526,0.001539064697265613,0.142996,0.00016236305236816406,0.0001201629638671875
0.000244140625,16.48566484451294,0.0015421992340087787,0.166196,0.00024056434631347656,0.00017952919006347656
0.0003581047058105469,16.536872625350952,0.0010491973419189393,0.415248,0.00024080276489257812,0.00019049644470214844
0.013314485549926758,16.12524437904358,0.0010992976989745995,0.364991,0.00024390220642089844,0.00018858909606933594
0.03529095649719238,17.79898762702942,0.0014998382415771228,0.451541,0.00023627281188964844,0.00017571449279785156
0.0003628730773925781,17.816921949386597,0.00169964515686033,0.300005,0.00024127960205078125,0.00020241737365722656
0.0003490447998046875,17.674792051315308,0.0016873328857421876,0.204457,0.00023174285888671875,0.0001895427703857422
0.13658452033996582,14.452748775482178,0.0016320226898193235,0.306601,0.00021839141845703125,0.00018906593322753906
0.03936195373535156,18.11678910255432,0.03217757627868652,0.092826,0.0001544952392578125,0.00011563301086425781
0.020283937454223633,16.463861227035522,0.0016783128662109237,0.137808,0.00022840499877929688,0.00018644332885742188
0.04634666442871094,14.73496413230896,0.001686800979614267,0.288651,0.00022745132446289062,0.0001652240753173828
0.00015616416931152344,15.255387544631958,0.001692235992431651,0.242302,0.0002193450927734375,0.0002033710479736328
0.6201670169830322,16.509251832962036,0.0018918525085449556,0.780689,0.0005085468292236328,0.0004105567932128906
0.1252439022064209,18.274463653564453,0.001119422058105446,0.648946,0.00024247169494628906,0.00019216537475585938
0.008284330368041992,19.44654941558838,0.002074206527709954,0.252116,0.00024366378784179688,0.00018358230590820312
0.4713475704193115,16.489352703094482,0.001771355346679715,0.704846,0.00024318695068359375,0.00020837783813476562
0.2365248203277588,16.69377899169922,0.0016228163757324165,0.447996,0.00023794174194335938,0.0001819133758544922
0.00030159950256347656,13.35822868347168,0.0010960109405517837,0.456707,0.00026106834411621094,0.0001842975616455078
0.0002551078796386719,11.718786478042603,0.2666610662994385,0.282194,0.0001678466796875,0.0001430511474609375
0.000347137451171875,16.914632558822632,0.0016289522705078552,0.639944,0.00024127960205078125,0.00020766258239746094
0.03436851501464844,19.370080709457397,0.001124187088012707,0.44315,0.00024247169494628906,0.00024247169494628906
0.19864773750305176,16.207268714904785,0.0018203945922851683,0.48267,0.0002453327178955078,0.00018978118896484375
0.2916097640991211,14.800970315933228,0.0017583809204101408,0.275243,0.0004382133483886719,0.0002510547637939453
0.1407153606414795,16.63337469100952,0.0011588216094970683,0.171322,0.0002548694610595703,0.00019621849060058594
0.0201413631439209,22.16020369529724,0.0016867812499999912,0.584739,0.00023794174194335938,0.00020313262939453125
0.871129035949707,19.32548189163208,0.001723874404907233,0.468022,0.00024509429931640625,0.00018310546875
0.00546717643737793,16.67512083053589,0.0016759780273436498,1.156489,0.00019288063049316406,0.00017762184143066406
0.2208399772644043,14.832282066345215,0.0017098545837402335,0.44727,0.0002422332763671875,0.0001919269561767578
0.09371304512023926,14.491490840911865,0.11335277197265625,0.912076,0.00023484230041503906,0.00016880035400390625
0.00024247169494628906,16.237290143966675,0.0017691196594238345,0.595159,0.0002391338348388672,0.001539468765258789
0.28648972511291504,16.317840576171875,0.001696515808105481,0.825615,0.00018739700317382812,0.00018644332885742188
0.004250049591064453,17.542083024978638,0.0016746856689453249,0.226675,0.00022935867309570312,0.0001990795135498047
0.3074491024017334,18.052947521209717,0.001778323348999078,0.964366,0.00024580955505371094,0.00019502639770507812
0.041213274002075195,21.24724531173706,0.001240201705932642,0.877806,0.0002391338348388672,0.000186920166015625
0.07433104515075684,16.242687463760376,0.0017560663452148573,0.799276,0.000270843505859375,0.0002243518829345703
0.24829912185668945,16.940946578979492,0.0017686897277832125,0.711275,0.0002372264862060547,0.0001823902130126953
0.00021386146545410156,21.504509687423706,0.0017371651000976929,0.532268,0.0002682209014892578,0.00018739700317382812
0.1065678596496582,18.158891916275024,0.0017110613250732598,1.034535,0.0002770423889160156,0.00019502639770507812
0.00022125244140625,19.799665212631226,0.0017423957366943243,0.802798,0.0002713203430175781,0.000202178955078125
0.4458913803100586,20.521604776382446,0.001784389831542943,0.412548,0.0002467632293701172,0.00020456314086914062
0.010704994201660156,14.954666376113892,0.0017927383728026935,0.878843,0.0002887248992919922,0.0001995563507080078
0.0003123283386230469,16.409783601760864,0.001790651763916018,0.541211,0.0002593994140625,0.0001990795135498047
0.02732539176940918,15.449479818344116,0.0017263733215332477,0.554518,0.00025773048400878906,0.00022339820861816406
0.0001773834228515625,16.278724670410156,0.0017903956604004012,0.39808,0.0002486705780029297,0.00021123886108398438
0.000270843505859375,18.50972557067871,0.0019183952941894677,0.318036,0.0003101825714111328,0.0026726722717285156
0.047074317932128906,18.81458353996277,0.0017525763092040986,0.119494,0.0002124309539794922,0.00016307830810546875
0.005204200744628906,18.49466347694397,0.0066952849426269445,0.382946,0.00024056434631347656,0.00018668174743652344
0.00012826919555664062,18.799062728881836,0.0014332209777832006,0.54413,0.0002570152282714844,0.00019025802612304688
0.0002193450927734375,17.198214054107666,0.0017761445617675564,0.31069,0.0002276897430419922,0.00018262863159179688
0.007962465286254883,20.25150156021118,0.35423367874145506,0.43008,0.00021028518676757812,0.00019073486328125
0.1705176830291748,19.55035972595215,0.0015815032043456911,0.455496,0.00022363662719726562,0.00018978118896484375
0.0002923011779785156,17.864762544631958,0.0016233433532715225,0.650245,0.0002307891845703125,0.00019884109497070312
0.0001900196075439453,19.226965188980103,0.0016397690429686973,0.650086,0.00024962425231933594,0.00019407272338867188
0.12175655364990234,17.79582715034485,0.0016005119018555058,0.540982,0.0002269744873046875,0.00017380714416503906
0.00033211708068847656,17.833297729492188,0.0017326561279296937,0.175893,0.00023889541625976562,0.00019788742065429688
0.11942052841186523,16.0368013381958,0.001331667663574232,0.193648,0.00042057037353515625,0.0002665519714355469
0.00019359588623046875,17.305471658706665,0.0011648021697998057,0.127025,0.00022912025451660156,0.00018739700317382812
0.04738187789916992,19.05762267112732,0.0016569252014160263,0.191125,0.0001914501190185547,0.00017762184143066406
0.06743478775024414,20.048932313919067,0.0017362795867919834,0.164446,0.00022602081298828125,0.00022554397583007812
0.14687633514404297,16.54145860671997,0.0013339467773437474,0.238374,0.00023412704467773438,0.00019884109497070312
0.0303037166595459,16.197991132736206,0.0015223142395019429,0.453274,0.00015616416931152344,0.0001232624053955078
0.00015163421630859375,17.689225673675537,0.017029975906372063,0.331934,9.703636169433594e-05,8.320808410644531e-05
0.17938494682312012,18.345216035842896,0.15987033995056152,0.199966,0.00023317337036132812,0.00019288063049316406
0.15557289123535156,16.92880606651306,0.0016927336578369534,0.639087,0.00024080276489257812,0.0002002716064453125
0.28070998191833496,14.326449871063232,0.001558881546020463,0.510924,0.00016760826110839844,0.00011539459228515625
0.00031948089599609375,17.372846603393555,0.0019391321105957093,0.530883,0.0002980232238769531,0.00019025802612304688
0.024595975875854492,20.97264337539673,0.0012188138732910359,0.272099,0.00022482872009277344,0.00018215179443359375
0.00897526741027832,18.800509929656982,0.08388664868164064,0.666697,0.00021696090698242188,0.0001747608184814453
0.0002014636993408203,13.181661128997803,0.0015327022552490271,0.0677,0.00029087066650390625,0.0002701282501220703
0.012726783752441406,18.35879635810852,0.0017692929229736198,0.319479,0.00029397010803222656,0.0002002716064453125
0.00028514862060546875,17.660571098327637,0.0016325603027343982,0.426098,0.0001671314239501953,0.00014519691467285156
0.15709853172302246,14.567968130111694,0.0030250495300293,0.477489,0.0002472400665283203,0.0002079010009765625
0.0001361370086669922,21.109004735946655,0.015937330398559546,0.42609,0.4137237071990967,0.00022101402282714844
0.0003142356872558594,17.007543325424194,0.0017744318084716992,0.533867,0.00024962425231933594,0.00018787384033203125
0.00016546249389648438,15.571767330169678,0.0017938046875000113,0.558631,0.00024366378784179688,0.00018978118896484375
0.29640913009643555,19.869553089141846,0.0036730932312011716,0.096817,0.0002675056457519531,0.00021696090698242188
0.3282332420349121,18.8014018535614,0.0016921891326904248,0.675238,0.00021839141845703125,0.00016450881958007812
0.14270257949829102,20.57359528541565,0.001793861434936539,0.924052,0.0002655982971191406,0.0001862049102783203
0.00019311904907226562,17.070430517196655,0.002506735733032228,0.335922,0.00025653839111328125,0.0002071857452392578
0.2175443172454834,17.75950860977173,0.001586897064209003,0.748899,0.0001666545867919922,0.00011348724365234375
0.0002696514129638672,14.158740997314453,0.0017565926666258669,1.074488,0.0002448558807373047,0.00021886825561523438
0.00020933151245117188,17.431642770767212,0.0017870486297607568,0.644246,0.00025272369384765625,0.00017523765563964844
0.010515213012695312,21.14904475212097,0.0017435011749267204,0.712987,0.0002455711364746094,0.00017881393432617188
0.30137133598327637,19.646932363510132,0.5348233177032471,0.485741,0.0002410411834716797,0.0001888275146484375
0.11069965362548828,19.315926551818848,0.0016145313873290879,0.446811,0.00017642974853515625,0.00015234947204589844
0.00021076202392578125,20.2744038105011,0.001744996139526389,0.293828,0.00023818016052246094,0.00018143653869628906
0.2631092071533203,18.124079942703247,0.0017376477050781158,1.05657,0.00022125244140625,0.00017547607421875
0.05940055847167969,18.619762420654297,0.0017428581542968669,1.460793,0.00023674964904785156,0.0001857280731201172
0.00032067298889160156,16.508971452713013,0.0017437270812987737,0.518982,0.0027832984924316406,0.00020885467529296875
0.15479826927185059,21.848165035247803,0.0017294355010986084,0.34494,0.0002586841583251953,0.0002028942108154297
0.00031685829162597656,16.32167410850525,0.0017528417053222778,0.235806,0.00024318695068359375,0.00019502639770507812
0.0002002716064453125,18.968148708343506,0.0016192039947509618,0.470652,0.00018525123596191406,0.00013017654418945312
0.00022220611572265625,18.54818820953369,0.001645950729370127,0.509343,0.00023317337036132812,0.00019812583923339844
0.06871843338012695,22.269532918930054,0.0016940613555908035,0.35892,0.00023484230041503906,0.0001819133758544922
0.00024962425231933594,17.441746711730957,0.0016997445068359651,0.498779,0.00024199485778808594,0.00018167495727539062
0.028565168380737305,18.20274567604065,0.0016701225433349842,0.263659,0.00021076202392578125,0.0001804828643798828
0.2522389888763428,19.05767273902893,0.001697338516235325,0.628468,0.00023865699768066406,0.0001804828643798828
0.0002887248992919922,16.076704263687134,0.0017025287933349342,0.344193,0.00024318695068359375,0.00020074844360351562
0.0002512931823730469,17.82573413848877,0.0014965131683349342,0.252358,0.0002079010009765625,0.00017690658569335938
0.00020575523376464844,17.471000909805298,0.0016397255401611188,0.466627,0.00023865699768066406,0.00018310546875
0.0002956390380859375,18.463080167770386,0.0014928954925537141,0.872166,0.00023436546325683594,0.00018262863159179688
0.00037479400634765625,18.76486611366272,0.001713759750366195,0.317456,0.00024271011352539062,0.00018548965454101562
0.0002760887145996094,18.760404109954834,0.001706358596801738,0.343853,0.00024175643920898438,0.00018453598022460938
0.3112914562225342,17.75780725479126,0.015980137634277358,0.3212,0.0006780624389648438,0.0001850128173828125
0.00025343894958496094,18.85928773880005,0.001137032562255863,0.177644,0.0002498626708984375,0.00023889541625976562
0.00019478797912597656,20.9582097530365,0.0011816964263915986,0.285638,0.00023245811462402344,0.00017642974853515625
0.00019502639770507812,18.452983379364014,0.011655838958740228,0.329658,0.00017380714416503906,0.00014472007751464844
0.010019540786743164,19.10759449005127,0.0016068312072753943,0.075235,0.0001621246337890625,0.00012874603271484375
0.0002751350402832031,18.766855239868164,0.007870163772583011,0.166127,0.0002510547637939453,0.00020241737365722656
0.3147904872894287,19.455873012542725,0.0014556299743652412,0.161544,0.00013780593872070312,0.00010991096496582031
0.0003120899200439453,17.88935947418213,0.0008678473510742163,0.041646,0.0001327991485595703,0.00010061264038085938
0.015674829483032227,19.63830018043518,0.001095972961425773,0.343231,0.0002334117889404297,0.00017142295837402344
0.24826884269714355,15.965727090835571,0.0013036182250976691,0.358141,0.00023889541625976562,0.00018143653869628906
0.0229794979095459,18.18723726272583,0.0016964867706298833,0.048838,0.00021767616271972656,0.00019359588623046875
0.019862890243530273,16.63884210586548,0.0014773809356689316,0.156458,0.00023245811462402344,0.0001857280731201172
0.0002124309539794922,16.15100932121277,0.001631718536376947,0.117929,0.00022649765014648438,0.0001747608184814453
0.00018596649169921875,17.577029705047607,0.0016802002868652188,0.278629,0.00023436546325683594,0.0001800060272216797
0.00019097328186035156,18.092650175094604,0.0016785522003173736,0.337598,0.00029349327087402344,0.00022530555725097656
0.8703060150146484,15.105002403259277,0.0016481939239502003,0.116683,0.00019478797912597656,0.0001735687255859375
0.00033545494079589844,14.735123872756958,0.0016608429565429517,0.253736,0.00023436546325683594,0.0001914501190185547
0.015397787094116211,14.885864496231079,0.0016426684417724657,0.308471,0.00022125244140625,0.00019621849060058594
0.00019049644470214844,15.806363821029663,0.04438054438781738,0.116063,0.00022840499877929688,0.00018978118896484375
0.0003046989440917969,20.49550986289978,0.0016345705566406243,0.554369,0.00023436546325683594,0.00018310546875
0.00019502639770507812,19.13248085975647,0.038621211074829104,0.093276,0.00023126602172851562,0.00019621849060058594
0.0002009868621826172,15.502663373947144,0.0016120762176513592,0.169968,0.00019407272338867188,0.00018143653869628906
0.00034546852111816406,18.76221752166748,0.001731343490600612,0.328543,0.00023031234741210938,0.0002014636993408203
0.00018906593322753906,18.182079553604126,0.0016480307312011777,0.355678,0.00018906593322753906,0.00017380714416503906
0.18016505241394043,16.9543354511261,0.0016543004455566446,0.291931,0.00022840499877929688,0.0001862049102783203
0.00024318695068359375,16.41293501853943,0.0014421535797118912,0.255518,0.00017690658569335938,0.00015997886657714844
0.0002713203430175781,19.450336933135986,0.0016174236602783387,0.380893,0.0002529621124267578,0.0001926422119140625
0.00021028518676757812,13.704639911651611,0.0016932266998290757,0.26912,0.0002319812774658203,0.0001862049102783203
0.3646242618560791,16.94146490097046,0.00165792791748047,0.106751,0.0002262592315673828,0.00018310546875
0.3205275535583496,10.460106372833252,0.00162637559509278,0.079409,0.00019812583923339844,0.0001964569091796875
0.00025272369384765625,20.55408263206482,0.0014848609466552865,0.281348,0.00045228004455566406,0.00023555755615234375
0.00014448165893554688,20.000097274780273,0.0022559120330810645,0.350734,0.00021958351135253906,0.0002307891845703125
0.020582914352416992,18.50236988067627,0.001655523132324227,0.173976,0.0001766681671142578,0.00028324127197265625
0.11348485946655273,15.616844654083252,0.0016502670440673717,0.239909,0.00023651123046875,0.00018405914306640625
0.7463891506195068,14.850966930389404,0.0016698521423339913,0.12287,0.0001697540283203125,0.00015234947204589844
0.06991147994995117,13.512908458709717,0.001679263870239256,0.068108,0.00023794174194335938,0.00020003318786621094
0.0003247261047363281,10.61940050125122,0.0016129041900634772,0.066926,0.00023484230041503906,0.00019669532775878906
0.0033948421478271484,14.267675876617432,0.0016149605407714852,0.012436,0.00020122528076171875,0.00018024444580078125
0.021138429641723633,10.095467329025269,0.0017227971649169914,0.023865,0.00023746490478515625,0.0001838207244873047
0.10247230529785156,10.839455366134644,0.001659402114868161,0.111418,0.00023984909057617188,0.00033020973205566406
0.014961481094360352,13.399230718612671,0.0016417130279541003,0.02262,0.00021195411682128906,0.0001723766326904297
0.00029850006103515625,6.940587043762207,0.0016053263702392583,0.014471,0.00018668174743652344,0.00017023086547851562
0.0002961158752441406,9.809825420379639,0.0015357219085693347,0.085689,0.00022125244140625,0.0001881122589111328
0.029038429260253906,8.569530010223389,0.001652523468017579,0.023277,0.0001926422119140625,0.0008389949798583984
0.2193620204925537,7.864262580871582,0.0016522679138183602,0.015645,0.0002422332763671875,0.00021195411682128906
0.00019073486328125,8.622105836868286,0.0016322654418945313,0.007482,0.0001823902130126953,0.0001728534698486328
0.00020647048950195312,6.246622562408447,0.003506470260620117,0.017065,0.0001895427703857422,0.00017881393432617188
0.184889554977417,6.884533882141113,0.004584622558593751,0.040116,0.00020813941955566406,0.0001919269561767578
0.0003142356872558594,7.481267690658569,0.0016460240173339843,0.041595,0.00022935867309570312,0.00017762184143066406
0.007940530776977539,5.929449796676636,0.002644438171386719,0.007475,0.0002460479736328125,0.00021266937255859375
0.00022268295288085938,6.638362646102905,0.0014930045013427738,0.014662,0.0001876354217529297,0.00018358230590820312
0.04677104949951172,7.063898086547852,0.0014347843017578146,0.037416,0.0002276897430419922,0.00017452239990234375
0.03698253631591797,7.111755132675171,0.001469511230468748,0.076892,0.00023055076599121094,0.0001804828643798828
0.000209808349609375,5.739203929901123,0.0015071495208740238,0.005134,0.00023245811462402344,0.0015087127685546875
0.07258415222167969,5.1088597774505615,0.0024164070739746066,0.054836,0.0002243518829345703,0.0001919269561767578
0.00020623207092285156,5.198755979537964,0.001533718917846677,0.047627,0.00020051002502441406,0.0001800060272216797


==> plots/flask_cdf/data/experiments-full/scenario-4/medium/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00014138221740722656,16.10735821723938,0.0016224100189209112,0.185267,0.0005204677581787109,0.00017762184143066406
0.0001373291015625,16.58120894432068,0.05199982551574707,0.045835,0.00046634674072265625,0.0001685619354248047
9.775161743164062e-05,16.63152313232422,0.0009721000213623043,0.130773,0.0004744529724121094,0.0002009868621826172
8.702278137207031e-05,16.72545099258423,0.0010701238861084011,0.114576,0.0005412101745605469,0.0002048015594482422
0.0001506805419921875,15.771358489990234,0.0011039331054687462,0.093615,0.0005123615264892578,0.0001811981201171875
9.489059448242188e-05,16.80544948577881,0.0012855075073242295,0.22293,0.0005154609680175781,0.0001952648162841797
0.0002486705780029297,15.434455394744873,0.0016023489990234507,0.220846,0.00030040740966796875,0.00010633468627929688
0.00010728836059570312,16.717021942138672,0.0009401158599853521,0.227797,0.0002894401550292969,0.00011038780212402344
0.00012183189392089844,16.12005352973938,0.0008655679626464741,0.171358,0.00026679039001464844,0.00010609626770019531
0.0001621246337890625,16.04679560661316,0.0009304299621581968,0.066697,0.0002803802490234375,0.00010657310485839844
0.0001735687255859375,17.195860862731934,0.0009003044586181619,0.118952,0.0002727508544921875,0.00010848045349121094
0.00011849403381347656,16.999240398406982,0.0008820795593261765,0.095244,0.0002493858337402344,9.107589721679688e-05
0.00012040138244628906,16.103886365890503,0.0009770994567871172,0.145585,0.0004737377166748047,0.0001766681671142578
0.00010156631469726562,17.795241117477417,0.0008870986175537124,0.038055,0.00028204917907714844,0.0001049041748046875
0.0001659393310546875,16.254480600357056,0.0015776957244872936,0.496653,0.0004949569702148438,0.00018358230590820312
0.00014019012451171875,17.090721607208252,0.0009512099304199231,0.060896,0.00029349327087402344,0.00010633468627929688
9.059906005859375e-05,18.24543809890747,0.001570754531860341,0.381921,0.00046563148498535156,0.000164031982421875
0.00018978118896484375,15.020515441894531,0.0009454301147460986,0.063522,0.00026154518127441406,0.00010347366333007812
0.00017642974853515625,10.026840209960938,0.0014782441864013562,0.382199,0.000278472900390625,0.00010228157043457031
0.00019097328186035156,17.23298478126526,0.0015509464569091747,0.066668,0.00020003318786621094,6.771087646484375e-05
0.00017547607421875,16.151758432388306,0.0014309909820556799,0.429075,0.00028228759765625,0.00010156631469726562
0.0001697540283203125,17.725255012512207,0.000907048446655262,0.230168,0.0002868175506591797,9.751319885253906e-05
0.0001761913299560547,13.57521939277649,0.0009059934082031318,0.248106,0.0004801750183105469,0.00017404556274414062
0.00026869773864746094,18.349967002868652,0.001446090774536113,0.409295,0.0002722740173339844,9.918212890625e-05
0.00025272369384765625,11.91461968421936,0.30575326957702637,0.1396,0.0004858970642089844,0.00017333030700683594
0.00012302398681640625,17.734977960586548,0.0010623249816894553,0.19377,0.00047278404235839844,0.0001709461212158203
0.0002601146697998047,14.832630157470703,0.0015120892333984337,0.091145,0.0005025863647460938,0.00017309188842773438
0.00020837783813476562,13.805630207061768,0.0014448990478515555,0.176711,0.0002562999725341797,9.965896606445312e-05
0.00028133392333984375,15.550888299942017,0.000956975601196286,0.416827,0.0003466606140136719,0.00012826919555664062
0.00011491775512695312,18.00642967224121,0.0010375080871581899,0.22992,0.00047087669372558594,0.0001652240753173828
0.0038650035858154297,13.814805030822754,0.18658993690490722,0.041945,0.0003020763397216797,0.00010776519775390625
0.0002110004425048828,18.614272356033325,0.0016319719848632563,0.259794,0.0004830360412597656,0.0001652240753173828
0.0001952648162841797,17.440618991851807,0.0015151548461914133,0.216717,0.00047206878662109375,0.00015878677368164062
0.0002422332763671875,14.839595079421997,0.15672485108947753,0.136494,0.00047779083251953125,0.00017070770263671875
0.00024437904357910156,15.583229064941406,0.0016311052246093805,0.216108,0.0004801750183105469,0.0001785755157470703
0.0002522468566894531,13.130203008651733,0.001651169647216788,0.285061,0.0005118846893310547,0.00017714500427246094
0.00014209747314453125,15.617563962936401,0.0015360864868164126,0.319876,0.0004787445068359375,0.0001728534698486328
0.006193876266479492,12.902948379516602,0.0009155203094482478,0.139426,0.00029158592224121094,0.00010371208190917969
0.00012755393981933594,20.706273317337036,0.0008414916076660145,0.055771,0.00028824806213378906,9.822845458984375e-05
0.0001933574676513672,12.647871971130371,0.0015984542388916,0.272648,0.0004937648773193359,0.00018644332885742188
0.00011873245239257812,16.852663040161133,0.0009257949218750006,0.121114,0.00031185150146484375,0.00010943412780761719
0.0001685619354248047,17.69195580482483,0.1119141667022705,0.529536,0.0004904270172119141,0.0001773834228515625
0.00025916099548339844,14.632934808731079,0.21456205621337893,0.365044,0.000484466552734375,0.0001766681671142578
0.00024127960205078125,16.41205382347107,0.001439823806762719,0.275537,0.00027871131896972656,0.00010228157043457031
0.0002205371856689453,12.529224872589111,0.04111163133239748,0.306264,0.0004851818084716797,0.00017595291137695312
0.00016355514526367188,14.772618770599365,0.0015081504974365778,0.634909,0.0002739429473876953,0.00010585784912109375
0.0002579689025878906,13.416930437088013,0.0016338801574706796,0.58023,0.0004329681396484375,0.0001518726348876953
0.0002288818359375,15.340975284576416,0.001101765426635759,0.556766,0.00048828125,0.00017452239990234375
0.00025725364685058594,17.613656997680664,0.0016579075164795398,0.641743,0.0005152225494384766,0.00017881393432617188
0.0002605915069580078,17.147762775421143,0.0010069447784423757,0.211347,0.0005016326904296875,0.00017595291137695312
0.00020003318786621094,15.025729179382324,0.0016543280181884334,0.545919,0.0004856586456298828,0.00018739700317382812
0.00010752677917480469,14.774304866790771,0.0015967853851318603,0.583568,0.00048160552978515625,0.00017690658569335938
0.00010657310485839844,16.051437616348267,0.00158327958679199,0.055224,0.0004875659942626953,0.00017976760864257812
0.00022268295288085938,15.048685550689697,0.0015551785278320462,0.31687,0.0004742145538330078,0.00017881393432617188
0.00015211105346679688,15.652601480484009,0.008752138351440453,0.435451,0.0004820823669433594,0.0001735687255859375
0.00011587142944335938,16.05014204978943,0.0010525620422363324,0.243779,0.00048089027404785156,0.00017309188842773438
0.00015997886657714844,14.511922597885132,0.013344958633422832,0.290206,0.0004794597625732422,0.00016760826110839844
0.00010919570922851562,15.545060396194458,0.0015811146240234386,0.059002,0.0004620552062988281,0.00018453598022460938
0.0002307891845703125,15.65105676651001,0.0011193703155517598,0.089252,0.1033473014831543,0.00019812583923339844
0.00010848045349121094,16.113970041275024,0.0013952247924804428,0.433918,0.00028634071350097656,0.00010013580322265625
0.00012040138244628906,16.540610551834106,0.0010683120269775331,0.108923,0.000293731689453125,0.00010657310485839844
0.00011157989501953125,16.128211975097656,0.0008977440032958972,0.116259,0.00029969215393066406,0.00011229515075683594
0.0001628398895263672,14.136517763137817,0.00721178240966797,0.014573,0.0002803802490234375,0.00011086463928222656
0.00020933151245117188,14.804439306259155,0.001411849914550789,0.147389,0.0003082752227783203,0.00010752677917480469
0.00010848045349121094,10.76069688796997,0.0010324296875000027,0.116033,0.0004870891571044922,0.0001742839813232422
0.0001678466796875,16.37415075302124,0.1913370951538086,0.453712,0.0004794597625732422,0.00017380714416503906
0.00010776519775390625,16.393754243850708,0.0013877080230712824,0.107772,0.00024580955505371094,9.202957153320312e-05
0.0001347064971923828,16.155361652374268,0.001571885696411146,0.140584,0.0004546642303466797,0.00016427040100097656
0.00015020370483398438,16.7483868598938,0.0015524501800537327,0.31925,0.0004849433898925781,0.00019669532775878906
0.00013017654418945312,17.345398664474487,0.0014622819366455209,0.234806,0.00047397613525390625,0.00016832351684570312
0.0001780986785888672,14.99640965461731,0.001265414703369161,0.257362,0.0009725093841552734,0.0004761219024658203
0.0002505779266357422,13.924436092376709,0.0010667380523681769,0.33308,0.0005660057067871094,0.0001964569091796875
0.0001068115234375,14.982576370239258,0.09571510188293458,0.213103,0.00049591064453125,0.00017642974853515625
0.00023031234741210938,14.832592964172363,0.09598897802734374,0.202801,0.0006818771362304688,0.00023555755615234375
0.00024056434631347656,11.08118748664856,0.0015400097503662225,0.259036,0.0004994869232177734,0.0001742839813232422
0.00017595291137695312,12.977028846740723,0.001357712249755838,0.392145,0.0002925395965576172,0.0001049041748046875
0.00010418891906738281,15.198246717453003,0.0015917969818115205,0.062163,0.0004851818084716797,0.0001685619354248047
0.00011086463928222656,12.636649370193481,0.001527547836303711,1.09375,0.00048470497131347656,0.00016832351684570312
0.00023412704467773438,13.498714208602905,0.021430412689208977,0.313284,0.00028824806213378906,0.00010013580322265625
0.00011014938354492188,15.682149410247803,0.0016182235870361161,0.652409,0.0004889965057373047,0.0001780986785888672
0.00011491775512695312,15.902954816818237,0.2125850639190674,0.441816,0.0002739429473876953,9.870529174804688e-05
0.0002448558807373047,15.26977801322937,0.05130920994567867,1.172722,0.0005090236663818359,0.00017523765563964844
0.0001575946807861328,15.528157949447632,0.0017095295104980757,1.013709,0.0004794597625732422,0.0001723766326904297
0.0001804828643798828,18.828858375549316,0.0016028944854736826,0.730412,0.00048804283142089844,0.00016689300537109375
0.00023436546325683594,16.351154327392578,0.0016128907775878887,0.147815,0.0004763603210449219,0.00018358230590820312
0.0002684593200683594,15.237104177474976,0.00109347039794927,0.776009,0.0006492137908935547,0.00020956993103027344
0.00023174285888671875,13.764421463012695,0.0016082737884521858,0.519029,0.0004932880401611328,0.00017452239990234375
0.00014853477478027344,15.460283041000366,0.0016563317413329504,1.259438,0.0005130767822265625,0.0001976490020751953
0.0001621246337890625,14.342720746994019,0.0017211563873290592,0.565845,0.0005176067352294922,0.00018668174743652344
0.00016069412231445312,16.70548725128174,0.001786124679565404,0.453678,0.0004975795745849609,0.0001971721649169922
0.0002453327178955078,16.15374493598938,0.009672429885864253,0.38766,0.00048470497131347656,0.0001780986785888672
0.00023889541625976562,18.544438123703003,0.001049381790161119,0.48919,0.0005092620849609375,0.00016927719116210938
0.0001723766326904297,16.020647287368774,0.00087887995910646,0.269468,0.0002899169921875,0.00010633468627929688
0.00014019012451171875,16.60226821899414,0.0016045827331542806,0.383481,0.0004799365997314453,0.0001862049102783203
0.00019359588623046875,16.963465929031372,0.001464893402099654,0.590486,0.0002982616424560547,0.00012087821960449219
0.00022602081298828125,19.019015073776245,0.0016079440307616988,0.529355,0.0005166530609130859,0.0001761913299560547
0.00024509429931640625,16.06158208847046,0.0017782863159179763,0.250048,0.0005257129669189453,0.00021386146545410156
0.00026535987854003906,18.712666511535645,0.0016665578613281329,0.398499,0.000499725341796875,0.00019550323486328125
0.00019288063049316406,19.779991388320923,0.0016593883972167989,0.401752,0.0004918575286865234,0.0001857280731201172
0.0002503395080566406,18.737202405929565,0.0016038651885986743,0.665256,0.0004687309265136719,0.000179290771484375
0.00020956993103027344,15.576393842697144,0.0016135835723877223,0.272342,0.00048160552978515625,0.0002009868621826172
0.0001480579376220703,16.175543785095215,0.07188337959289551,0.15761,0.0005216598510742188,0.0001819133758544922
0.00010800361633300781,16.734772443771362,0.0016276183471679584,0.186539,0.0004897117614746094,0.0001735687255859375
0.00013208389282226562,16.285638332366943,0.10794181353759766,0.019203,0.00047588348388671875,0.000171661376953125
0.0002307891845703125,16.04369878768921,0.0008771023406982416,0.017211,0.000274658203125,0.00010275840759277344
0.00011014938354492188,17.022899627685547,0.0009582400207519548,0.215862,0.00048351287841796875,0.00017070770263671875
0.00010538101196289062,17.326319694519043,0.0016082819519043223,0.256219,0.000545501708984375,0.0002033710479736328
0.00022530555725097656,16.36554765701294,0.13403459552001953,0.036243,0.0004782676696777344,0.00017333030700683594
0.000133514404296875,18.55430316925049,0.0006942765197753831,0.129004,0.0002543926239013672,9.489059448242188e-05
0.0002129077911376953,17.17824912071228,0.0008283160247802707,0.116996,0.0002567768096923828,9.34600830078125e-05
0.0002472400665283203,13.470832347869873,0.001503133300781223,0.275421,0.0003905296325683594,0.0001404285430908203
0.0001289844512939453,14.90201997756958,0.0013907898559570309,0.478686,0.000492095947265625,0.00016641616821289062
0.00014638900756835938,15.49661135673523,0.000765588211059598,0.280251,0.00025653839111328125,9.393692016601562e-05
0.0003814697265625,15.785120487213135,0.00153767848205566,0.244398,0.0004286766052246094,0.000148773193359375
0.00017786026000976562,18.44907307624817,0.0008485178222656237,0.047251,0.0002624988555908203,0.00010323524475097656
0.0001461505889892578,16.073108911514282,0.0007995850982665947,0.069681,0.0003573894500732422,0.00013446807861328125
0.0002219676971435547,15.717204093933105,0.0015343843078613195,0.23344,0.0005028247833251953,0.00017404556274414062
0.00022268295288085938,19.216161966323853,0.0015844363098144743,0.300212,0.0005009174346923828,0.00019478797912597656
0.0001392364501953125,19.360166311264038,0.0015919544372558492,0.295109,0.0004858970642089844,0.00017452239990234375
0.0003631114959716797,17.019632816314697,0.0015529300994873152,0.299168,0.0004863739013671875,0.0001723766326904297
0.00018715858459472656,17.29850196838379,0.0015506004791259742,0.066027,0.0005495548248291016,0.00020503997802734375
0.00020051002502441406,16.40450620651245,0.0014385949707031165,0.205215,0.00028014183044433594,0.00010180473327636719
0.00023937225341796875,13.851869344711304,0.0009846487579345808,0.154269,0.0002658367156982422,0.00010132789611816406
0.0001430511474609375,18.708372831344604,0.0011991631011962767,0.349202,0.0003643035888671875,0.00013208389282226562
0.00016736984252929688,16.487844944000244,0.13621086166381835,0.11302,0.0005459785461425781,0.0002014636993408203
0.00018262863159179688,17.563234567642212,0.0011345570831298724,0.393272,0.00036907196044921875,0.00014400482177734375
0.00010395050048828125,18.834688901901245,0.0015690911407470753,0.223463,0.00048041343688964844,0.00017881393432617188
0.00013303756713867188,17.995216131210327,0.0009993341369629039,0.144858,0.00040268898010253906,0.00014400482177734375
0.0001621246337890625,15.885408163070679,0.0013414668579101452,0.430323,0.0006966590881347656,0.0002422332763671875
0.0002465248107910156,16.278160572052002,0.0663465138092041,0.046111,0.0005118846893310547,0.00019240379333496094
0.0001728534698486328,16.17342972755432,0.0013925200195312737,0.448078,0.0004980564117431641,0.00022411346435546875
0.0002200603485107422,13.952309370040894,0.4271692544250488,0.141347,0.0004744529724121094,0.00016760826110839844
0.0002760887145996094,14.79201364517212,0.0008716707153320347,0.146533,0.0002994537353515625,0.00011110305786132812
0.0002524852752685547,18.424758195877075,0.0018753087768554888,0.875424,0.0004706382751464844,0.00018286705017089844
0.0001697540283203125,13.381832122802734,0.05753156477355956,0.233861,0.00045943260192871094,0.0001704692840576172
0.00023651123046875,13.10130500793457,0.0009087775115966812,0.162937,0.00025844573974609375,9.989738464355469e-05
0.00024437904357910156,13.519660949707031,0.0014347661285399882,0.923147,0.0003001689910888672,9.989738464355469e-05
0.000263214111328125,14.071280717849731,0.0009225231475830098,0.180643,0.00029087066650390625,0.00010418891906738281
0.0001609325408935547,16.59131622314453,0.06747221054077149,0.200485,0.00048422813415527344,0.00017762184143066406
0.00014662742614746094,14.363504409790039,0.001646879058837869,0.809219,0.0004975795745849609,0.00017213821411132812
0.00025153160095214844,15.914097547531128,0.0016653279876709115,0.174665,0.0004837512969970703,0.0001742839813232422
0.00017452239990234375,18.25405764579773,0.41123206362915043,0.646048,0.0005052089691162109,0.0001780986785888672
0.00016927719116210938,22.51931929588318,0.0015830835876464722,0.895494,0.0004932880401611328,0.00017595291137695312
0.00017309188842773438,16.06896138191223,0.0016178370056152414,0.423894,0.0005564689636230469,0.0002086162567138672
0.00015282630920410156,18.567586660385132,0.0010606855316162012,0.127008,0.0005004405975341797,0.00020766258239746094
0.0001125335693359375,20.60775375366211,0.0016009038085937483,0.074838,0.0004858970642089844,0.00017213821411132812
0.0001544952392578125,15.242079734802246,0.0009571704254149882,0.713389,0.0004246234893798828,0.00015878677368164062
0.00014972686767578125,15.119137048721313,0.1580015379180908,0.595801,0.00027251243591308594,0.0001010894775390625
0.00016069412231445312,14.74472427368164,0.0015788388977051038,0.425374,0.0004832744598388672,0.00017118453979492188
0.0002014636993408203,13.908267498016357,0.0015463607025146264,0.256655,0.00047969818115234375,0.00017189979553222656
0.00016355514526367188,14.57384467124939,0.0014186406860351441,0.545999,0.0004832744598388672,0.00018095970153808594
0.0001556873321533203,13.278311252593994,0.0015398138122558747,0.701167,0.00047278404235839844,0.0001704692840576172
0.0002052783966064453,13.614083528518677,0.0028058783721923823,0.025405,0.0005645751953125,0.0002086162567138672
9.512901306152344e-05,16.541534423828125,0.0015931303558349708,0.223819,0.0004966259002685547,0.00017786026000976562
0.00022172927856445312,10.396181344985962,0.009182295639038086,0.024568,0.00048828125,0.00016498565673828125
0.00011420249938964844,13.083232879638672,0.0008194286193847662,0.028991,0.00023794174194335938,9.012222290039062e-05
0.0001418590545654297,14.077041625976562,0.001268466888427737,0.051639,0.00022482872009277344,9.369850158691406e-05
0.00010895729064941406,14.051143884658813,0.056193321258544926,0.018868,0.0007195472717285156,0.0001888275146484375
0.0001201629638671875,13.202882051467896,0.001217814758300781,0.038147,0.00044465065002441406,0.0001583099365234375
0.00017404556274414062,13.698853254318237,0.0013102066650390598,0.103161,0.0004596710205078125,0.00016450881958007812
0.00015115737915039062,12.02155351638794,0.0014723755340576294,0.149577,0.0004711151123046875,0.00017452239990234375
0.0001685619354248047,14.79906415939331,0.07447592665100097,0.088286,0.0005548000335693359,0.00020837783813476562
0.0002338886260986328,10.418290138244629,0.0013955102539062458,0.22844,0.0004985332489013672,0.0002079010009765625
0.00017881393432617188,12.794907569885254,0.0013735364685058538,0.266824,0.0004889965057373047,0.0001647472381591797
0.0001633167266845703,10.304092645645142,0.001538514266967772,0.117064,0.0005114078521728516,0.00018644332885742188
0.00018167495727539062,12.915692567825317,0.001383914901733398,0.014073,0.00044918060302734375,0.00016307830810546875
0.00011706352233886719,12.351938962936401,0.0015886085052490215,0.062273,0.0004947185516357422,0.00018644332885742188
0.00018858909606933594,14.962416172027588,0.001382351852416988,0.096349,0.00047707557678222656,0.00015997886657714844
0.00014901161193847656,12.729583024978638,0.001390196762084961,0.01754,0.0004749298095703125,0.0001747608184814453
0.00011229515075683594,13.49543023109436,0.0016030475769042984,0.078734,0.0010421276092529297,0.00022983551025390625
0.00012993812561035156,10.511366128921509,0.0014307350463867163,0.054343,0.0003192424774169922,0.00012111663818359375
0.00011897087097167969,7.438702583312988,0.0014008845825195307,0.020073,0.0004363059997558594,0.00077056884765625
0.0001583099365234375,10.649070501327515,0.0009076685333251899,0.06356,0.0004673004150390625,0.0002002716064453125
8.153915405273438e-05,10.610542297363281,0.021466599411010742,0.083856,0.0004763603210449219,0.00017642974853515625
0.00022602081298828125,11.174834728240967,0.0013919326934814513,0.089359,0.00039649009704589844,0.00014734268188476562
0.00018405914306640625,10.17577600479126,0.0013951808471679705,0.109623,0.00047397613525390625,0.00017023086547851562
0.00018596649169921875,12.432886362075806,0.0014043700408935544,0.18528,0.00045299530029296875,0.00016188621520996094
8.702278137207031e-05,10.842854976654053,0.043063552688598634,0.017351,0.0004410743713378906,0.00015735626220703125
0.000156402587890625,12.112746715545654,0.0014920059051513664,0.013716,0.00040411949157714844,0.00014328956604003906
0.00024962425231933594,11.750288009643555,0.001373050613403315,0.087955,0.00044918060302734375,0.00016236305236816406
0.00018525123596191406,10.200852632522583,0.0029776239776611313,0.093585,0.00039577484130859375,0.00013709068298339844
0.00013494491577148438,12.030478715896606,0.0020906631317138685,0.086741,0.0005459785461425781,0.00020265579223632812
0.00025582313537597656,8.681463479995728,0.0015460351104736331,0.011963,0.0004634857177734375,0.00017404556274414062
0.00024890899658203125,8.513975858688354,0.0015417190551757845,0.038525,0.00047659873962402344,0.0001723766326904297
0.00012111663818359375,9.279813289642334,0.0015112746887207037,0.009857,0.0004608631134033203,0.0001609325408935547
0.0001163482666015625,8.031010389328003,0.0015286063385009756,0.01658,0.0004374980926513672,0.0001628398895263672
0.00012111663818359375,9.75920295715332,0.003254416610717771,0.043998,0.0005238056182861328,0.0001919269561767578
0.00010991096496582031,11.752530336380005,0.004336584548950195,0.086895,0.00043702125549316406,0.00015234947204589844
0.0001926422119140625,10.20852017402649,0.001432984619140626,0.12647,0.0004749298095703125,0.00017118453979492188
0.0001881122589111328,8.290302753448486,0.0015464537658691352,0.088746,0.00046944618225097656,0.0001914501190185547
0.00019121170043945312,9.698358058929443,0.08176282341003419,0.087805,0.0004036426544189453,0.00014138221740722656


==> plots/flask_cdf/data/experiments-full/scenario-4/small/bentoml.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
7.915496826171875e-05,5.712507247924805,0.018403939834594762,0.849459,0.00011348724365234375,0.00010323524475097656
0.00020623207092285156,6.763131141662598,0.0016016193542480739,0.625084,0.00020956993103027344,0.0018184185028076172
9.059906005859375e-05,8.412060260772705,0.0013813083038329843,0.832589,0.00010371208190917969,9.179115295410156e-05
0.00012826919555664062,7.709312915802002,0.1568441181793212,1.005111,0.00019812583923339844,0.00019407272338867188
6.556510925292969e-05,8.50214672088623,0.0008055414123535609,1.033758,9.799003601074219e-05,9.1552734375e-05
0.0001881122589111328,9.140411138534546,0.00078048086547855,0.659546,0.00010371208190917969,9.107589721679688e-05
0.00011730194091796875,8.955671787261963,0.08140798880004885,0.594286,8.869171142578125e-05,8.988380432128906e-05
0.00010824203491210938,9.09745454788208,0.0785565128173828,0.491941,0.00010967254638671875,9.751319885253906e-05
8.7738037109375e-05,8.915979385375977,0.003320413024902269,1.102567,8.988380432128906e-05,8.416175842285156e-05
0.00012612342834472656,9.632807970046997,0.001023969604492192,0.365948,8.821487426757812e-05,8.058547973632812e-05
0.00010585784912109375,9.459770441055298,0.12303895429992673,0.542131,0.00010800361633300781,0.00010395050048828125
0.00023937225341796875,9.190016746520996,0.005017204971313471,0.456405,8.559226989746094e-05,8.368492126464844e-05
0.00023365020751953125,8.739640235900879,0.09016281872558585,1.023292,9.870529174804688e-05,9.441375732421875e-05
0.00011181831359863281,10.243980407714844,0.0007477397460937674,1.038948,9.918212890625e-05,9.632110595703125e-05
0.00017976760864257812,10.22566533088684,0.0008216548156738113,0.463355,9.942054748535156e-05,8.869171142578125e-05
0.0002498626708984375,9.14350962638855,0.000693102218627839,1.266798,9.632110595703125e-05,9.036064147949219e-05
0.00016117095947265625,11.076274633407593,0.014803919616699135,1.209259,0.00011372566223144531,0.00010371208190917969
0.00011110305786132812,9.968001365661621,0.07063174186706545,0.309515,0.00021767616271972656,0.00019216537475585938
0.00010204315185546875,11.655393123626709,0.0008403691711426076,0.769481,0.0001423358917236328,0.00014781951904296875
0.0001666545867919922,11.959357976913452,0.248725357055664,1.075625,0.0001933574676513672,0.00020170211791992188
0.00017309188842773438,8.700880527496338,0.001261518783569282,0.54568,0.00018095970153808594,0.0001735687255859375
0.00025272369384765625,10.386027336120605,0.0014535558929443804,0.523851,0.00010752677917480469,0.00010275840759277344
0.00021719932556152344,9.696175336837769,0.001735365966796909,1.334946,0.0004343986511230469,0.00030541419982910156
0.00017333030700683594,10.360251903533936,0.0008427503051757768,0.723306,0.00010323524475097656,9.393692016601562e-05
0.00017023086547851562,11.713568925857544,0.07074873175048824,0.703281,0.0001838207244873047,9.918212890625e-05
0.00010633468627929688,11.611907005310059,0.15366868707275394,0.667484,0.00010609626770019531,0.00010251998901367188
0.00014090538024902344,11.626498937606812,0.001174257507324139,1.42226,0.00011920928955078125,0.00012636184692382812
0.00011467933654785156,8.11503005027771,0.0007503978271483636,1.038623,0.00010347366333007812,9.226799011230469e-05
0.000186920166015625,12.144684076309204,0.026275428955078173,0.540333,0.0001811981201171875,0.00017499923706054688
0.00011181831359863281,12.178380727767944,0.0015186346740722612,0.379778,0.0001232624053955078,0.00011491775512695312
0.00019025802612304688,12.68418574333191,0.001282074554443402,0.945367,0.00018739700317382812,0.0002269744873046875
0.00013518333435058594,9.856164455413818,0.0014754652252196854,0.795251,0.00010251998901367188,0.00010061264038085938
0.00010251998901367188,12.86017394065857,0.01171515493774411,0.710871,0.00010395050048828125,0.0001049041748046875
0.00014400482177734375,8.34239149093628,0.14967475411987308,0.948599,0.00010323524475097656,9.679794311523438e-05
0.0001823902130126953,12.095501184463501,0.0013493701477050868,0.351873,8.749961853027344e-05,8.0108642578125e-05
0.0002491474151611328,7.829580307006836,0.29684089888000487,1.066041,9.512901306152344e-05,9.179115295410156e-05
0.00017213821411132812,8.929794073104858,0.0013926592712403263,1.476762,9.512901306152344e-05,9.441375732421875e-05
0.00023603439331054688,11.851080656051636,0.31615253346252437,0.579922,9.202957153320312e-05,8.177757263183594e-05
0.0001087188720703125,11.195274353027344,0.0008048911895752742,1.449466,9.489059448242188e-05,8.96453857421875e-05
0.00010967254638671875,9.13134217262268,0.290415304397583,0.633826,9.489059448242188e-05,8.916854858398438e-05
0.00020432472229003906,12.933937549591064,0.0008029805450439631,0.386472,9.72747802734375e-05,8.392333984375e-05
0.00011706352233886719,9.074298620223999,0.13456299652099607,0.49686,9.846687316894531e-05,8.130073547363281e-05
0.00022530555725097656,9.81313157081604,0.0007795833435058075,0.590416,0.0001125335693359375,0.00010251998901367188
9.703636169433594e-05,11.583716869354248,0.000856658172607494,1.11255,0.00010538101196289062,9.822845458984375e-05
0.00019168853759765625,12.389478921890259,0.1522639474487305,0.94229,0.00010538101196289062,9.989738464355469e-05
0.00014662742614746094,9.194291353225708,0.001065979019164942,2.136559,0.00018548965454101562,0.0001761913299560547
0.00022292137145996094,11.919846773147583,0.0011963088836670632,1.277016,0.00022935867309570312,0.00018167495727539062
0.00018143653869628906,10.317087650299072,0.0016001952819824083,1.738607,0.00011420249938964844,0.00010967254638671875
0.00015211105346679688,8.881295680999756,0.4324370387268066,0.690555,0.00013828277587890625,0.0001308917999267578
0.00020170211791992188,9.82886528968811,0.0011136389465331575,0.947953,0.000133514404296875,0.0001437664031982422
0.0001125335693359375,13.015405654907227,0.0010986952209472989,1.004435,0.00017261505126953125,0.0001785755157470703
0.00013494491577148438,10.65420937538147,0.1128694785308838,0.889555,0.00021147727966308594,0.000209808349609375
0.00010848045349121094,12.839844465255737,0.0015378460845947295,1.220329,0.0001804828643798828,0.00018787384033203125
0.0001316070556640625,12.016291379928589,0.016561053833007766,0.621716,0.0001010894775390625,9.298324584960938e-05
0.00017905235290527344,10.843532085418701,0.167425312210083,0.357524,0.00011086463928222656,0.00010156631469726562
0.000247955322265625,12.337190628051758,0.0013194812316894566,1.473298,6.246566772460938e-05,6.437301635742188e-05
0.00023031234741210938,11.196799993515015,0.0017840047302246642,0.884631,0.00020599365234375,0.00019431114196777344
0.00013709068298339844,12.560932636260986,0.0009243037109375463,0.812537,0.00015783309936523438,0.00015091896057128906
0.00022363662719726562,9.724843978881836,0.14335469711303706,0.70737,0.0002040863037109375,0.0001819133758544922
8.440017700195312e-05,11.189870119094849,0.001519623626708988,0.864811,0.00017905235290527344,0.00017452239990234375
0.00012636184692382812,11.135865688323975,0.0011916086273193738,1.282017,0.00018143653869628906,0.00018286705017089844
0.00012445449829101562,13.860252380371094,0.0016224395294189842,0.802248,0.000186920166015625,0.00018715858459472656
0.0001494884490966797,16.08414649963379,0.0011933573455811253,1.654653,0.0002281665802001953,0.00019097328186035156
0.00015020370483398438,9.99765920639038,0.0014105878753662981,1.617808,0.00011205673217773438,0.00010466575622558594
0.0001728534698486328,11.128445863723755,0.001434879592895455,0.876496,0.00010442733764648438,9.655952453613281e-05
0.0001125335693359375,11.13232421875,0.001580548461914022,0.977616,0.00017499923706054688,0.0001761913299560547
0.00012373924255371094,10.00071668624878,0.0007759794158935795,0.369258,0.00010180473327636719,9.012222290039062e-05
0.00012135505676269531,10.833571672439575,0.05242399320983887,0.369446,8.058547973632812e-05,8.916854858398438e-05
9.512901306152344e-05,8.54184889793396,0.001473255172729504,0.389059,0.0001518726348876953,0.0001621246337890625
0.0001442432403564453,12.806515216827393,0.001610003738403365,0.905345,0.00018477439880371094,0.00018596649169921875
0.00025153160095214844,12.740817308425903,0.11324815162658686,1.35291,0.00010967254638671875,0.00011038780212402344
0.00018262863159179688,9.363766193389893,0.0008282944793701619,0.550688,9.322166442871094e-05,9.655952453613281e-05
0.000156402587890625,9.044398069381714,0.0008061280059814546,0.81077,9.918212890625e-05,9.72747802734375e-05
0.00014281272888183594,12.02624797821045,0.0008135006256102528,1.500293,8.296966552734375e-05,9.775161743164062e-05
9.083747863769531e-05,11.968541145324707,0.06125031431579586,1.548216,0.00011944770812988281,0.00012564659118652344
0.00017547607421875,8.437888383865356,0.05081493939208981,1.066837,0.00010275840759277344,9.870529174804688e-05
0.00012421607971191406,10.820156335830688,0.051604053054809584,0.377789,9.5367431640625e-05,8.7738037109375e-05
0.00015234947204589844,10.887762546539307,0.05538038314819338,0.369235,9.989738464355469e-05,9.942054748535156e-05
0.000118255615234375,11.764567375183105,0.0008098464660644678,0.338157,0.0001163482666015625,0.00011181831359863281
0.00016045570373535156,11.932244062423706,0.0012994604797362808,0.793703,0.00016760826110839844,0.0001666545867919922
0.0001671314239501953,10.7534019947052,0.0009671278839111785,0.731887,0.00016832351684570312,0.00016570091247558594
0.000240325927734375,9.792168855667114,0.1359993547058106,0.57139,0.00010085105895996094,9.274482727050781e-05
0.00013828277587890625,11.169010400772095,0.0007619185943603668,0.685098,9.822845458984375e-05,9.131431579589844e-05
0.00012159347534179688,8.425254583358765,0.0008180012969970507,0.316072,0.00010538101196289062,9.274482727050781e-05
0.00015544891357421875,11.377628087997437,0.015853701400756814,0.314825,8.416175842285156e-05,8.988380432128906e-05
0.00015687942504882812,8.58335256576538,0.4730651002502442,0.732065,0.00020074844360351562,0.00021195411682128906
0.00024056434631347656,8.14227557182312,0.06995838786315922,0.828888,0.0001766681671142578,0.00016689300537109375
0.0002357959747314453,8.17074990272522,0.0010922642364501467,0.507986,0.0002942085266113281,0.0002627372741699219
0.000110626220703125,9.924140930175781,0.0022364415130615156,0.354304,0.00017786026000976562,0.00017786026000976562
0.0001690387725830078,13.425935745239258,0.0015547801361084357,0.604814,0.00018262863159179688,0.00018215179443359375
0.00016951560974121094,12.262913465499878,0.005880495101928673,1.237743,0.00010514259338378906,0.00011324882507324219
0.0002117156982421875,10.36642074584961,0.001515158081054735,0.6466,0.00010275840759277344,8.893013000488281e-05
0.0002422332763671875,9.190355777740479,0.0008704069824218563,0.427028,9.846687316894531e-05,9.393692016601562e-05
0.00022292137145996094,7.831542491912842,0.000965237731933577,0.294505,0.00018787384033203125,0.0001690387725830078
0.0002796649932861328,14.419667482376099,0.001601458648681664,0.784446,0.00018095970153808594,0.00018024444580078125
0.00022220611572265625,7.892432451248169,0.0014717569122314478,0.995224,0.00018024444580078125,0.0001666545867919922
0.0002357959747314453,11.879689931869507,0.1163447021636963,0.198534,0.0001811981201171875,0.00019788742065429688
0.00025463104248046875,12.638198852539062,0.0013737930908203078,0.877336,0.000102996826171875,9.655952453613281e-05
0.00015091896057128906,8.06706428527832,0.1564586739959717,0.798006,0.00019311904907226562,0.0001773834228515625
0.0001277923583984375,6.704887866973877,0.0009883403625488008,0.597191,0.0001780986785888672,0.00017213821411132812
0.00019216537475585938,8.00201940536499,0.0010326113128662495,0.873435,0.00017881393432617188,0.00017452239990234375
0.00022363662719726562,6.934351921081543,0.0015280645294188933,0.937108,0.00016880035400390625,0.00016117095947265625
0.00011944770812988281,6.421624422073364,0.42029059922790524,0.504449,0.00019550323486328125,0.00019049644470214844
0.00010514259338378906,8.797185897827148,0.3629332521057129,0.97549,0.00019168853759765625,0.00021314620971679688
0.00011157989501953125,8.80892014503479,0.0014819295349121075,0.845306,0.00010061264038085938,0.00010704994201660156
0.00015091896057128906,10.619783401489258,0.0015522951202392443,0.783567,0.00017499923706054688,0.0001742839813232422
0.00018405914306640625,8.663330554962158,0.0013562668609619077,0.84087,0.00021791458129882812,0.00018739700317382812
0.00023937225341796875,12.580924272537231,0.0013185300292968272,1.122106,0.0002193450927734375,0.00021004676818847656
0.00014162063598632812,8.393136739730835,0.0014254702911377093,0.656014,0.00011134147644042969,0.00011444091796875
0.000164031982421875,8.489003419876099,0.001482688980102509,1.202045,0.00012636184692382812,9.655952453613281e-05
0.00017261505126953125,9.606651782989502,0.0010430138854981008,0.773897,0.00020575523376464844,0.00021123886108398438
0.00010728836059570312,7.325552701950073,0.0008225222473144944,0.861887,0.00010561943054199219,9.846687316894531e-05
0.00024199485778808594,8.495686531066895,0.0014753257293701472,0.905998,0.00010323524475097656,9.965896606445312e-05
0.00021409988403320312,8.678641557693481,0.0022486738128661976,0.756008,9.72747802734375e-05,9.989738464355469e-05
0.00014162063598632812,7.768104553222656,0.0007886734161376419,0.634434,0.00010037422180175781,9.417533874511719e-05
0.00019502639770507812,8.282400608062744,0.0014109113616943558,0.918608,9.608268737792969e-05,8.893013000488281e-05
0.00010347366333007812,9.546050071716309,0.0014789833679199615,0.796086,0.00010061264038085938,9.703636169433594e-05
0.00010561943054199219,9.192158699035645,0.0014115382537842613,1.476689,9.751319885253906e-05,9.012222290039062e-05
0.00017189979553222656,9.373691082000732,0.000847268203735374,0.629196,0.00012993812561035156,0.00012540817260742188
6.914138793945312e-05,10.125847578048706,0.0007281589660644849,0.679059,0.000102996826171875,9.250640869140625e-05
0.00010585784912109375,13.663543462753296,0.0014847393798828046,0.31767,0.00011086463928222656,0.00010395050048828125
0.00020837783813476562,8.718485355377197,0.11214505339050296,0.822796,0.0001728534698486328,0.00017404556274414062
8.893013000488281e-05,10.940620422363281,0.007925739700317402,0.576468,0.0002257823944091797,0.0002067089080810547
0.0002415180206298828,10.07038927078247,0.07901678273010249,0.708007,0.00021719932556152344,0.00020766258239746094
0.00013828277587890625,8.527869462966919,0.0009638904876708709,0.551343,0.0002982616424560547,0.0002181529998779297
0.00013828277587890625,8.56212067604065,0.0007939380493164894,1.735291,0.00011277198791503906,0.00010824203491210938
9.274482727050781e-05,10.720851182937622,0.14169050773620606,0.515285,0.00011730194091796875,0.00010943412780761719
0.00016689300537109375,9.090506553649902,0.001251020156860294,1.790688,0.00010347366333007812,8.845329284667969e-05
0.00013208389282226562,7.589768886566162,0.0010160422210693243,0.902737,8.988380432128906e-05,9.1552734375e-05
0.0002295970916748047,8.426745414733887,0.0013240391235351812,0.791577,6.175041198730469e-05,6.365776062011719e-05
0.0001685619354248047,8.987061977386475,0.48138156816101074,0.471109,9.822845458984375e-05,0.00010037422180175781
0.00021123886108398438,10.521484375,0.1597065218200684,0.583726,9.989738464355469e-05,9.393692016601562e-05
9.751319885253906e-05,9.809026718139648,0.37894926560974124,0.492314,0.00011134147644042969,0.00010561943054199219
0.00016307830810546875,10.88056993484497,0.02647156047058105,0.200908,9.465217590332031e-05,9.584426879882812e-05
0.00010943412780761719,10.513180017471313,0.0009626468353272077,1.109732,9.512901306152344e-05,8.988380432128906e-05
0.0001513957977294922,8.207732677459717,0.015912542236328098,0.495337,9.274482727050781e-05,9.393692016601562e-05
0.00023508071899414062,10.775221586227417,0.021548102416992232,0.61996,9.632110595703125e-05,9.012222290039062e-05
0.00015807151794433594,12.268985271453857,0.0010074274444580311,0.446885,7.581710815429688e-05,9.989738464355469e-05
7.987022399902344e-05,10.122267007827759,0.0015546563568116234,1.827581,0.00019073486328125,0.0001842975616455078
0.00010991096496582031,13.484611511230469,0.0010695283660888677,0.506799,9.632110595703125e-05,9.799003601074219e-05
0.00010633468627929688,10.438034057617188,0.000942580139160154,0.312863,9.489059448242188e-05,9.34600830078125e-05
9.512901306152344e-05,9.73755669593811,0.0007792351074218384,1.149043,9.655952453613281e-05,8.749961853027344e-05
0.00012612342834472656,11.249328136444092,0.0010627860412597556,1.011139,0.0002713203430175781,0.00028228759765625
0.00011491775512695312,9.170031070709229,0.0024575039672851684,0.298195,0.00010514259338378906,0.00010275840759277344
0.00013136863708496094,13.319414377212524,0.08176308573913577,0.339508,0.0001647472381591797,0.00017070770263671875
0.0001475811004638672,11.31515645980835,0.000805781616210921,0.524911,0.00012540817260742188,0.00012183189392089844
0.0001900196075439453,10.628971576690674,0.2062112625427246,0.737943,0.00011682510375976562,0.00011277198791503906
0.00017881393432617188,11.584905624389648,0.0009783881072997769,0.727187,0.00017786026000976562,0.0001773834228515625
0.00016546249389648438,10.215288877487183,0.000913615188598671,0.802665,0.00016546249389648438,0.0001728534698486328
0.00010514259338378906,8.015959024429321,0.0008260139160156665,0.801607,0.000102996826171875,0.00010895729064941406
0.0001475811004638672,12.534346342086792,0.08459409288024905,0.363789,0.00010395050048828125,9.608268737792969e-05
0.1328744888305664,8.997207403182983,0.0015787138977050308,1.064046,0.000133514404296875,0.00014352798461914062
0.00019288063049316406,7.966531038284302,0.0014555930175781384,0.851896,0.00013327598571777344,0.00012874603271484375
0.00020766258239746094,10.420320749282837,0.0012750111083984494,0.771802,8.177757263183594e-05,7.987022399902344e-05
0.0002338886260986328,11.863408088684082,0.00636921411132807,0.681394,7.987022399902344e-05,6.532669067382812e-05
0.0001480579376220703,9.750561475753784,0.001396611419677729,0.836484,9.655952453613281e-05,8.845329284667969e-05
0.00013017654418945312,8.880682945251465,0.06114820452880865,0.587563,9.799003601074219e-05,9.775161743164062e-05
0.00011110305786132812,9.614301919937134,0.07110452391052247,0.344661,9.846687316894531e-05,9.369850158691406e-05
0.0001666545867919922,10.043478727340698,0.0855054021759033,0.520058,9.322166442871094e-05,8.344650268554688e-05
0.00023102760314941406,8.599917888641357,0.08641195466613771,0.455549,0.00010728836059570312,0.00010442733764648438
0.0001475811004638672,9.592307329177856,0.05649047456359868,0.746844,0.0001633167266845703,0.00017547607421875
0.00013589859008789062,9.11112642288208,0.2570017974243164,1.181964,0.0001800060272216797,0.00017762184143066406
0.000209808349609375,8.332079887390137,0.0007432041473389717,1.265243,0.00010132789611816406,9.72747802734375e-05
0.0001418590545654297,10.468292951583862,0.0013081722259522532,1.10075,0.00010752677917480469,0.00010466575622558594
0.00016927719116210938,13.435036420822144,0.17250223713684087,0.750917,9.441375732421875e-05,8.845329284667969e-05
0.00025534629821777344,11.250007629394531,0.0007996652832031881,1.502851,9.751319885253906e-05,8.749961853027344e-05
0.00015306472778320312,12.518621683120728,0.29420852185058594,0.429842,8.821487426757812e-05,9.250640869140625e-05
0.00011515617370605469,8.607223510742188,0.015435651504516645,0.551688,0.00010013580322265625,9.107589721679688e-05
0.0001347064971923828,10.500191688537598,0.0007683099975586138,0.913751,0.00010132789611816406,0.00010013580322265625
9.131431579589844e-05,9.194761037826538,0.0013528000030517129,0.862334,8.0108642578125e-05,8.702278137207031e-05
0.00013947486877441406,7.2323150634765625,0.1312770601501465,1.448051,0.00011777877807617188,0.00012683868408203125
0.00014591217041015625,9.75478196144104,0.0008017827453613013,0.432781,9.655952453613281e-05,9.036064147949219e-05
0.0001327991485595703,9.571790218353271,0.0008018754577636678,0.75339,0.00010418891906738281,8.988380432128906e-05
0.00021314620971679688,8.533802270889282,0.12330801744079589,0.878004,5.984306335449219e-05,6.103515625e-05
0.00010275840759277344,8.821162462234497,0.0008730641021728047,0.834111,0.00010061264038085938,9.107589721679688e-05
0.00014328956604003906,10.002496242523193,0.0007878276977539844,1.445609,0.00010514259338378906,9.703636169433594e-05
0.00021839141845703125,9.646111011505127,0.11733372521972651,0.898194,0.00011897087097167969,0.00010657310485839844
0.00016021728515625,9.818533182144165,0.3998123075408935,1.153083,0.00010442733764648438,9.894371032714844e-05
0.00012946128845214844,9.70704960823059,0.0010505084228515926,1.297955,0.00016951560974121094,0.0001671314239501953
0.00012040138244628906,10.65373420715332,0.0013772258911133317,1.220559,8.225440979003906e-05,8.940696716308594e-05
0.00013375282287597656,12.993798017501831,0.6220632741241455,0.732247,0.00010323524475097656,0.00011324882507324219
0.00011348724365234375,9.916316270828247,0.3641069088897705,0.516479,0.0001049041748046875,9.799003601074219e-05
0.00014352798461914062,10.167789220809937,0.3196782998809814,0.988724,0.00017142295837402344,0.0001666545867919922
0.00011706352233886719,11.114479780197144,0.0009422866363524296,1.344248,0.00017976760864257812,0.00017499923706054688
0.0001957416534423828,8.317536354064941,0.12926246690368648,0.757704,0.00010704994201660156,9.870529174804688e-05
0.00012731552124023438,10.653346061706543,0.0013629370574950173,1.052137,0.00012445449829101562,0.00011897087097167969
0.00015592575073242188,15.80292272567749,0.05234647071838383,1.146245,0.0001933574676513672,0.0001423358917236328
0.0001506805419921875,11.090059757232666,0.0011796780700683573,0.943913,0.00020742416381835938,0.00017976760864257812
0.00011944770812988281,10.659019470214844,0.027018382736206048,1.065504,0.0001881122589111328,0.0001773834228515625
0.00022411346435546875,7.614800691604614,0.0010505360412598197,1.36662,0.00010418891906738281,8.726119995117188e-05
0.0001685619354248047,10.845207214355469,0.0008150993041992072,0.414532,9.894371032714844e-05,9.417533874511719e-05
0.00011873245239257812,10.538294553756714,0.046714375473022374,1.689974,0.00010395050048828125,9.274482727050781e-05
9.751319885253906e-05,10.598222494125366,0.021676992263794048,1.126035,9.655952453613281e-05,9.965896606445312e-05
0.00018978118896484375,9.897598505020142,0.0013048855133056536,0.491518,9.655952453613281e-05,8.869171142578125e-05
0.000125885009765625,10.038585424423218,0.0013752462005615085,0.649965,8.940696716308594e-05,9.72747802734375e-05
0.00015974044799804688,8.489384889602661,0.17870970584106444,0.425638,9.560585021972656e-05,9.34600830078125e-05
0.000133514404296875,10.667655229568481,0.005661866363525392,0.430616,9.417533874511719e-05,8.7738037109375e-05
0.00014925003051757812,11.899450063705444,0.0008316059722900393,0.702986,6.556510925292969e-05,6.866455078125e-05
0.0001544952392578125,9.632670640945435,0.0013682816314697366,0.788095,8.797645568847656e-05,9.799003601074219e-05
0.00014591217041015625,13.303064584732056,0.0008218717346191173,1.071099,0.00012373924255371094,0.00011801719665527344
0.00011181831359863281,10.021180152893066,0.0015500498504639193,1.056703,0.0001685619354248047,0.0001671314239501953
0.0002186298370361328,9.49791955947876,0.09597862695312498,0.657714,0.00010561943054199219,0.00010585784912109375
0.00021338462829589844,8.072304248809814,0.0006936498718261852,0.790867,9.250640869140625e-05,9.179115295410156e-05
0.0002589225769042969,10.322355031967163,0.0006888773956298389,0.694621,0.00010156631469726562,9.202957153320312e-05
0.00011539459228515625,11.760995864868164,0.0007959799346923813,0.227244,9.560585021972656e-05,8.225440979003906e-05
0.0001270771026611328,9.046846389770508,0.25277702297973637,0.746327,9.512901306152344e-05,9.441375732421875e-05
0.0001494884490966797,9.853480815887451,0.0007757635650634809,0.270644,7.82012939453125e-05,7.534027099609375e-05
0.00018477439880371094,10.3115553855896,0.0007302731933593876,0.616606,9.584426879882812e-05,9.34600830078125e-05
5.412101745605469e-05,9.912969589233398,0.0006386283569335682,0.423982,7.367134094238281e-05,8.249282836914062e-05
0.0001399517059326172,6.794877529144287,0.04902780731201173,0.594545,0.00010466575622558594,9.584426879882812e-05
0.00021529197692871094,7.306084394454956,0.009729659774780297,0.476747,7.033348083496094e-05,7.748603820800781e-05
0.0001373291015625,9.070380687713623,0.0006362325134277313,0.218531,9.274482727050781e-05,9.179115295410156e-05
0.0002200603485107422,15.647011041641235,0.0015240894927978088,0.692011,7.104873657226562e-05,7.295608520507812e-05
0.00012540817260742188,9.681135177612305,0.0007674533996582245,0.400234,8.916854858398438e-05,8.654594421386719e-05
9.250640869140625e-05,8.44897747039795,0.005088788574218794,0.585907,9.107589721679688e-05,8.058547973632812e-05
0.00010800361633300781,10.129706382751465,0.0013047343139648282,0.410262,9.322166442871094e-05,9.107589721679688e-05
0.00010061264038085938,8.0388662815094,0.0009361559753418014,0.500162,0.00015926361083984375,0.00017261505126953125
0.00011897087097167969,7.1350274085998535,0.009710177291870126,0.203061,0.00012493133544921875,0.00017142295837402344
0.00021409988403320312,7.943104267120361,0.0013992298889160537,0.587745,8.940696716308594e-05,8.440017700195312e-05
0.00014090538024902344,7.7176196575164795,0.1721674097137451,0.161667,0.00010371208190917969,0.000110626220703125
0.000179290771484375,8.671833992004395,0.0012660046691894689,0.330163,7.009506225585938e-05,0.0001957416534423828
0.0001533031463623047,6.172875165939331,0.005572112518310551,0.111119,0.00010180473327636719,8.797645568847656e-05
0.000141143798828125,9.366927146911621,0.0007694845581054932,0.42371,5.745887756347656e-05,5.9604644775390625e-05
0.00022935867309570312,10.103173732757568,0.00130351499938966,0.199006,0.00011873245239257812,0.00010728836059570312
0.00017142295837402344,6.345722913742065,0.021610651382446278,0.169916,0.00010037422180175781,9.226799011230469e-05
0.000110626220703125,7.809302806854248,0.001043070419311537,0.196867,0.00016307830810546875,0.0001659393310546875
0.00020051002502441406,7.265967607498169,0.0009184851379394621,0.211553,0.0001506805419921875,0.0001430511474609375
9.274482727050781e-05,4.198172330856323,0.006020371398925778,0.24004,0.0001685619354248047,0.0001766681671142578
0.00021600723266601562,5.822273254394531,0.0014240924377441622,0.368623,0.000213623046875,0.0002124309539794922
0.0001201629638671875,6.955616474151611,0.001548284729003896,0.133142,0.00012612342834472656,0.00012159347534179688
0.00020647048950195312,5.377082586288452,0.0013162456970214897,0.079202,7.152557373046875e-05,7.104873657226562e-05
0.00021958351135253906,4.604210138320923,0.043013142837524415,0.114536,0.00018715858459472656,0.00018215179443359375
0.0001163482666015625,4.531160354614258,0.0553203376312256,0.152548,0.0001842975616455078,0.0002243518829345703


==> plots/flask_cdf/data/experiments-full/scenario-4/small/mlflow.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
2.65482497215271,79.65300035476685,0.0014277378234863192,0.134334,0.0001914501190185547,0.00014901161193847656
0.00028777122497558594,48.66756796836853,0.007446415481567381,0.210065,0.00012803077697753906,0.00012683868408203125
0.32342100143432617,46.150980949401855,0.00224070016479494,0.254034,0.00011491775512695312,0.00011754035949707031
0.0002868175506591797,109.5165741443634,0.002866879898071273,0.415619,0.00011014938354492188,0.00010776519775390625
0.00019407272338867188,98.64153027534485,0.0012195818023681415,0.396892,8.0108642578125e-05,8.487701416015625e-05
0.0005290508270263672,95.86118912696838,0.0019183307647704928,0.41065,9.679794311523438e-05,0.00010514259338378906
0.020405292510986328,26.074397325515747,0.04981430522155761,0.194863,0.00012445449829101562,0.00013566017150878906
0.06647467613220215,71.55996918678284,0.0013196645202636637,0.455631,0.0001266002655029297,0.00012087821960449219
0.005266427993774414,95.10777258872986,0.0012290252990722617,0.493593,0.00011229515075683594,0.00011610984802246094
0.00028228759765625,102.72975420951843,0.0011170209960937316,0.476567,0.00011348724365234375,0.000110626220703125
0.00029087066650390625,77.0178861618042,0.042232516143798804,0.462502,0.00012731552124023438,0.00013327598571777344
0.00018858909606933594,95.25640678405762,0.0014266784210205108,0.533273,0.00010371208190917969,0.00011920928955078125
0.3726503849029541,78.66537499427795,0.004375362670898442,0.534937,0.00010609626770019531,0.00010895729064941406
0.010547399520874023,30.19955325126648,0.04304808396911619,0.361754,0.00011539459228515625,0.00010180473327636719
0.3960115909576416,30.12701916694641,0.006053554199218769,0.391827,0.00011157989501953125,0.000110626220703125
0.024770736694335938,12.15201210975647,0.0012218057250976688,0.38459,0.00010466575622558594,9.894371032714844e-05
0.5947504043579102,17.758357048034668,0.062026274230957024,0.349447,0.0009617805480957031,8.749961853027344e-05
0.6245567798614502,12.456034183502197,0.1119001139984131,0.221014,0.00014257431030273438,8.845329284667969e-05
0.23306608200073242,33.694077491760254,0.07676225299072265,0.402708,8.96453857421875e-05,8.58306884765625e-05
0.21849942207336426,67.51671576499939,0.05722612637329105,0.619412,9.799003601074219e-05,9.608268737792969e-05
0.4616575241088867,20.36356258392334,0.0010194570007324155,0.487906,6.198883056640625e-05,6.270408630371094e-05
0.1814885139465332,12.962306499481201,0.002429224746704095,0.477582,0.00014138221740722656,0.0001518726348876953
0.00016498565673828125,22.527940273284912,0.13947616230773924,0.371107,9.34600830078125e-05,9.989738464355469e-05
0.12159514427185059,19.66815447807312,0.0313232652282715,0.488465,6.556510925292969e-05,7.390975952148438e-05
0.752387523651123,40.30990767478943,0.07232238047790529,0.470093,6.628036499023438e-05,7.486343383789062e-05
0.01047062873840332,35.7929310798645,0.056601513977050766,0.49613,5.507469177246094e-05,5.984306335449219e-05
0.081268310546875,9.734481573104858,0.16277589918518065,0.318786,7.963180541992188e-05,0.0001087188720703125
0.04559135437011719,34.174418210983276,0.1592170605773926,0.523763,0.00010371208190917969,9.584426879882812e-05
0.08651423454284668,6.627919673919678,0.019658703369140607,0.357756,8.0108642578125e-05,6.175041198730469e-05
0.36998820304870605,25.347471475601196,0.1676561751098633,0.384053,9.131431579589844e-05,7.891654968261719e-05
0.00019240379333496094,72.80370926856995,0.17332826649475097,0.557732,5.6743621826171875e-05,6.222724914550781e-05
0.316913366317749,15.194347620010376,0.17287468524169924,0.342448,5.9604644775390625e-05,6.771087646484375e-05
0.00017714500427246094,83.69341921806335,0.06222095928955074,0.715242,9.322166442871094e-05,9.131431579589844e-05
0.5264272689819336,108.21156764030457,0.07234328868103024,0.786753,0.00010442733764648438,0.00010156631469726562
1.8944661617279053,76.77502679824829,0.44655031690979,0.390446,6.008148193359375e-05,6.4849853515625e-05
0.0003082752227783203,52.74349904060364,0.20540816789245608,0.570769,6.628036499023438e-05,6.341934204101562e-05
0.015976667404174805,71.88728189468384,0.37141405493164065,0.444111,5.817413330078125e-05,6.604194641113281e-05
0.00016307830810546875,71.76042175292969,0.23914208009338378,0.595924,9.369850158691406e-05,8.749961853027344e-05
0.0001685619354248047,29.983521461486816,0.2687353246612549,0.410858,6.604194641113281e-05,6.937980651855469e-05
0.11125993728637695,22.256609678268433,0.015778138870239267,0.661431,8.988380432128906e-05,7.843971252441406e-05
0.32558631896972656,6.790188789367676,0.011615116043090845,0.50708,8.916854858398438e-05,9.083747863769531e-05
0.00016450881958007812,71.91370940208435,0.14543595526123043,0.690451,0.00020384788513183594,0.00018739700317382812
0.02057623863220215,37.35276412963867,0.3785063574676514,0.418562,0.00010919570922851562,0.00010776519775390625
0.051584720611572266,39.36272692680359,0.31124457112121584,0.558067,0.0001499652862548828,0.00016117095947265625
0.00016450881958007812,56.00209045410156,0.06125760487365728,0.918437,9.870529174804688e-05,8.678436279296875e-05
0.00018596649169921875,95.68046498298645,0.2547611896972656,0.766727,6.508827209472656e-05,6.771087646484375e-05
0.2575671672821045,14.573320150375366,0.03679249136352536,0.737376,9.202957153320312e-05,7.414817810058594e-05
0.000186920166015625,13.11709475517273,0.22047817898559574,0.588467,0.00014257431030273438,0.00010037422180175781
0.2436516284942627,60.44974374771118,0.4726367773590088,0.553744,0.00010442733764648438,8.940696716308594e-05
0.23207640647888184,9.825237035751343,0.34978332891845704,0.344771,5.1975250244140625e-05,5.125999450683594e-05
0.10065913200378418,17.410114288330078,0.26480857586669926,0.574977,0.0001418590545654297,0.00015687942504882812
0.02559208869934082,58.096709966659546,0.5643491965179444,0.500262,0.00011777877807617188,9.72747802734375e-05
0.06568622589111328,19.613640069961548,0.51662018699646,0.376425,8.654594421386719e-05,9.083747863769531e-05
0.46918678283691406,19.354228973388672,0.5214483898925781,0.38537,5.054473876953125e-05,5.459785461425781e-05
0.6816854476928711,14.903953790664673,0.23102517864990235,0.634872,0.00013709068298339844,0.00014352798461914062
0.0003178119659423828,38.475499629974365,0.14148478683471677,0.898035,0.00011324882507324219,0.0001404285430908203
0.00019311904907226562,72.49888563156128,0.39486240223693847,0.828187,0.00010919570922851562,0.00011110305786132812
2.244251012802124,59.457923412323,0.42695865898132324,0.797825,0.00019097328186035156,0.00018286705017089844
0.12550902366638184,14.780237913131714,0.38565575543212893,0.660442,0.00018358230590820312,0.00016760826110839844
0.00015354156494140625,8.237427949905396,0.21793156323242185,0.364752,6.818771362304688e-05,7.605552673339844e-05
0.9912660121917725,28.13592767715454,0.7913372651062012,0.384104,0.00017690658569335938,0.00018477439880371094
0.0002942085266113281,51.9154691696167,0.8213378989562988,0.539964,0.00013709068298339844,0.0001461505889892578
0.00015997886657714844,25.105642795562744,0.7194178034362793,0.541919,0.00018835067749023438,0.0001876354217529297
0.005327939987182617,48.7178955078125,0.8050616751861572,0.612255,7.200241088867188e-05,8.225440979003906e-05
0.0958092212677002,21.096308946609497,0.17450102632141107,1.092899,0.0001742839813232422,0.00015616416931152344
0.16138672828674316,27.14774179458618,0.7423054585723877,0.545322,0.00011754035949707031,0.0001251697540283203
0.0001628398895263672,13.981200218200684,0.1379693146972656,1.135472,0.00017881393432617188,0.00017714500427246094
0.00015234947204589844,19.82228374481201,0.1229230104675294,1.166551,0.00019240379333496094,0.00018405914306640625
2.480555534362793,47.03075122833252,0.8989883762664795,0.646268,0.00019812583923339844,0.0002009868621826172
0.49178457260131836,16.533238172531128,0.2179125746917725,1.164955,0.0001747608184814453,0.00017404556274414062
0.0002753734588623047,62.11894226074219,0.36564506245422357,1.219092,0.00017380714416503906,0.00015354156494140625
1.1416420936584473,25.702508687973022,1.1371629767913818,0.337223,0.00010371208190917969,0.00010752677917480469
0.4426240921020508,10.05397367477417,0.26816082386779794,1.048177,6.580352783203125e-05,7.200241088867188e-05
1.1814765930175781,24.875829219818115,0.9749592757263184,0.580546,0.00011682510375976562,0.00011086463928222656
0.31804895401000977,15.822415351867676,0.09943477508544918,1.433405,0.00010704994201660156,9.822845458984375e-05
0.4363701343536377,13.559613227844238,0.100947292312622,1.326691,0.00017333030700683594,0.00016021728515625
0.020325422286987305,8.862878799438477,0.9804284381408692,0.455323,0.0001475811004638672,0.0001304149627685547
0.00021982192993164062,76.56827116012573,1.2589957014923097,0.607287,0.00011110305786132812,0.00010037422180175781
0.6644773483276367,30.011969566345215,0.060640004226684585,1.614328,0.00010752677917480469,0.0001010894775390625
0.10688066482543945,35.5511953830719,0.04598507733154289,1.652527,7.271766662597656e-05,6.699562072753906e-05
0.1331348419189453,111.12692832946777,1.2100526155090332,0.78064,0.00010824203491210938,0.00010466575622558594
0.3336045742034912,29.042457103729248,0.5088471886291503,1.206636,0.0001537799835205078,0.00015997886657714844
0.2980690002441406,19.121853828430176,1.2354767498016357,0.495975,0.00011444091796875,0.00011086463928222656
0.8554375171661377,109.13001251220703,1.4954828569488525,0.576392,0.0001537799835205078,8.344650268554688e-05
5.71919322013855,96.59762477874756,0.26356636689758295,1.810089,0.00012922286987304688,9.679794311523438e-05
0.0001823902130126953,82.74663352966309,1.3479707259674072,0.708323,6.580352783203125e-05,6.771087646484375e-05
0.030945777893066406,20.746860027313232,1.4745858633117677,0.337392,0.00011706352233886719,0.00012230873107910156
0.4092590808868408,18.530689477920532,0.48792834109497063,1.488833,0.00013446807861328125,0.00012421607971191406
0.5302302837371826,24.320802211761475,1.4976383948669434,0.499914,0.00010395050048828125,9.274482727050781e-05
0.00018548965454101562,16.689066648483276,0.031031345672607458,2.022805,0.00018644332885742188,0.000179290771484375
0.22118043899536133,8.439088821411133,1.386399637084961,0.588719,9.751319885253906e-05,9.369850158691406e-05
0.2666957378387451,18.44638681411743,1.5891050755767822,0.536372,6.318092346191406e-05,7.295608520507812e-05
0.14200878143310547,10.273728609085083,0.0010208947906495958,2.115299,0.0001316070556640625,0.00010991096496582031
0.00038552284240722656,177.0369462966919,1.8751813092193603,0.611704,6.079673767089844e-05,6.29425048828125e-05
0.5334596633911133,11.299216985702515,0.9782763466186524,0.693468,9.131431579589844e-05,7.939338684082031e-05
0.12084269523620605,7.952151298522949,0.6797782613830566,0.719642,7.486343383789062e-05,7.700920104980469e-05
0.00018978118896484375,10.001252889633179,0.1776927586364747,1.44267,9.632110595703125e-05,8.487701416015625e-05
0.00019884109497070312,8.650460958480835,0.010420968002319342,0.452231,0.00010991096496582031,9.5367431640625e-05
0.00016832351684570312,9.681301593780518,0.14011931590270998,0.555233,0.00017690658569335938,0.00017499923706054688
0.4443352222442627,7.438798904418945,0.22508846830749496,2.067181,0.00018334388732910156,0.0001723766326904297
0.04694628715515137,2.5466160774230957,0.10355515425109862,0.477001,0.0005321502685546875,0.0004782676696777344
0.0003559589385986328,3.9641916751861572,0.047225220138549795,0.171968,0.00011754035949707031,0.00012040138244628906
0.0003552436828613281,5.01786732673645,0.06585497999572754,0.123421,0.0001823902130126953,0.00018334388732910156
0.0002162456512451172,4.95088791847229,0.03586734132385255,0.139279,0.00011420249938964844,0.00010776519775390625
0.34770679473876953,5.520548105239868,0.025642207916259763,0.424792,0.00019240379333496094,0.0001857280731201172
0.024755477905273438,5.221642017364502,0.0017458474273681635,0.679813,0.00022935867309570312,0.0002155303955078125
0.05064678192138672,6.177172899246216,0.12316503337097168,0.416993,0.004433631896972656,0.0003020763397216797
0.0035376548767089844,5.208871603012085,0.026326534790039047,0.276631,0.0001266002655029297,0.00011348724365234375
0.014513492584228516,5.465143442153931,0.4609598694763184,0.810854,0.0002014636993408203,0.0002048015594482422
0.0003743171691894531,6.95646595954895,0.08525266398620607,0.445258,0.00024580955505371094,0.00019669532775878906
0.00030612945556640625,6.494311571121216,0.010256970138549815,0.158155,0.00014662742614746094,0.0001289844512939453
0.0003666877746582031,7.327148675918579,0.2136188971710205,0.297155,0.0001888275146484375,0.003293752670288086
0.09566092491149902,6.089733600616455,0.03392219584655759,0.253968,0.00010752677917480469,9.298324584960938e-05
0.0002732276916503906,7.958117961883545,0.13145527790832517,0.256987,0.000102996826171875,9.775161743164062e-05
0.20384764671325684,6.887632608413696,0.09593136421203613,0.30834,9.322166442871094e-05,8.893013000488281e-05
0.00027751922607421875,6.883009433746338,0.2655517195892334,0.294705,0.0001811981201171875,0.00012874603271484375
0.0002505779266357422,7.015892267227173,0.03135057115173345,0.662329,0.00019049644470214844,0.0001590251922607422
0.00016736984252929688,5.260401010513306,0.11560695057678222,0.273542,0.00011491775512695312,0.00010561943054199219
0.0003941059112548828,6.773611068725586,0.09010411199951174,0.371706,9.369850158691406e-05,9.72747802734375e-05
0.08572149276733398,6.282723426818848,0.026831024017333976,0.188285,0.00011205673217773438,0.00010991096496582031
0.0002796649932861328,7.391237258911133,0.12486938081359866,0.798094,0.0001850128173828125,0.00018072128295898438
0.00029587745666503906,8.15457010269165,0.044682324584960936,0.214616,0.00011134147644042969,0.00010514259338378906
0.00029730796813964844,8.864798307418823,0.24950712301635747,0.574776,0.00011324882507324219,0.00011110305786132812
0.00016760826110839844,6.554285049438477,0.1430750226135254,0.447988,0.0001804828643798828,0.00018787384033203125
0.08784174919128418,7.00281023979187,0.08276266473388671,0.191639,0.00019121170043945312,0.00019049644470214844
0.0002803802490234375,6.7609007358551025,0.23107968731689454,0.263142,0.0002186298370361328,0.00022077560424804688
0.0002903938293457031,6.8673553466796875,0.003824814315795899,0.410329,0.00013017654418945312,0.00010609626770019531
0.21565580368041992,5.750949382781982,0.09996157696533203,0.182697,6.723403930664062e-05,7.200241088867188e-05
0.00016927719116210938,7.036100387573242,0.048118838119506846,0.216825,0.00011873245239257812,0.00011539459228515625
0.030094385147094727,7.577261924743652,0.035856510482788095,0.220489,0.00012564659118652344,0.00011777877807617188
0.0002586841583251953,5.058211803436279,0.01566951608276368,0.137204,0.00011396408081054688,0.00010824203491210938
0.00020694732666015625,4.90009880065918,0.15771395510864258,0.134458,9.822845458984375e-05,9.918212890625e-05
0.22631502151489258,6.776217222213745,0.010137851730346675,0.126059,9.846687316894531e-05,8.869171142578125e-05
0.08164572715759277,4.555097818374634,0.03701513531494141,0.116947,9.846687316894531e-05,9.059906005859375e-05
0.10483360290527344,6.593193769454956,0.017888535140991216,0.124676,9.512901306152344e-05,9.202957153320312e-05
0.316741943359375,6.957825183868408,0.002753252853393548,0.095186,7.104873657226562e-05,7.772445678710938e-05
0.00022339820861816406,5.345383167266846,0.0028877314910888685,0.154639,9.894371032714844e-05,8.630752563476562e-05
0.0781247615814209,4.5924460887908936,0.003654099899291996,0.080619,8.96453857421875e-05,9.107589721679688e-05
0.00014257431030273438,4.125752687454224,0.0008284910125732348,0.152483,7.891654968261719e-05,8.749961853027344e-05
0.056813716888427734,3.7077348232269287,0.0008040582122802731,0.137406,0.00012063980102539062,0.00010347366333007812
0.03990054130554199,3.4344184398651123,0.0015035158233642626,0.097367,0.00012350082397460938,0.00011920928955078125
0.2129499912261963,3.8984804153442383,0.0008772584075927709,0.100788,9.918212890625e-05,9.799003601074219e-05
0.0558931827545166,3.0937588214874268,0.001246872024536133,0.12092,0.00010418891906738281,8.416175842285156e-05


==> plots/flask_cdf/data/experiments-full/scenario-4/small/mlserver.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00024890899658203125,5.52269983291626,0.0036890186920166546,0.546711,0.00025463104248046875,0.0002923011779785156
0.0002574920654296875,5.71513295173645,0.002381111083984422,0.665889,0.00021600723266601562,0.00019359588623046875
0.0003058910369873047,5.830215692520142,0.07184418556213379,0.607155,0.00020384788513183594,0.0001862049102783203
0.00024271011352539062,7.353825807571411,0.2104619115753174,0.292633,0.00012063980102539062,9.584426879882812e-05
0.00039005279541015625,6.86486554145813,0.03296558451843257,0.702648,0.00017690658569335938,0.00016880035400390625
0.00027108192443847656,7.281043767929077,0.0011863945312500235,0.381443,0.0001308917999267578,0.00010633468627929688
0.00018072128295898438,7.609659671783447,0.001342323989868166,0.479655,0.00021123886108398438,0.00017714500427246094
0.0017998218536376953,8.093814849853516,0.03923028730773925,0.442056,0.00029587745666503906,0.0002503395080566406
0.00031375885009765625,8.675936460494995,0.0023067944030761844,0.417977,0.00019598007202148438,0.0001652240753173828
0.03667402267456055,9.341976404190063,0.0023275200347900316,0.468702,0.000209808349609375,0.00018930435180664062
0.13076019287109375,8.95204472541809,0.002176464889526386,0.835877,0.00021839141845703125,0.00019598007202148438
0.035602569580078125,7.681362867355347,0.0012974761047362948,0.635746,0.0016722679138183594,0.0001475811004638672
0.00024247169494628906,9.446078300476074,0.0010041623229980479,0.531138,0.00013113021850585938,0.00011134147644042969
0.0001926422119140625,9.02267861366272,0.06771376603698731,0.493139,0.00013899803161621094,0.00011491775512695312
0.0002906322479248047,10.710294246673584,0.03180609997558592,0.300887,0.00015854835510253906,0.00012731552124023438
0.00025916099548339844,9.757293462753296,0.0020621221771239817,0.511476,0.00010752677917480469,9.679794311523438e-05
0.04027962684631348,9.527371883392334,0.0015050979156494004,0.358223,0.0001971721649169922,0.00017023086547851562
0.029704570770263672,10.698973417282104,0.0013952033233642636,0.24103,0.001453399658203125,0.0001513957977294922
0.0003979206085205078,8.047820568084717,0.002989712280273338,1.027381,0.0022673606872558594,0.00022602081298828125
0.0003323554992675781,9.374021530151367,0.08083945597839354,0.416758,0.0001468658447265625,0.0001163482666015625
0.025646448135375977,11.8775475025177,0.0022911715240478414,0.436178,0.00021195411682128906,0.0001800060272216797
0.19043445587158203,9.020724058151245,0.0013419081268310484,0.363794,0.00019598007202148438,0.00018644332885742188
0.04581308364868164,9.67387843132019,0.0021564728393554944,0.661886,0.0001366138458251953,0.00011801719665527344
0.0002522468566894531,10.88119649887085,0.002013909378051737,0.365335,0.0001227855682373047,0.00010085105895996094
0.15810775756835938,11.056055068969727,1.062694740463257,0.443399,0.00013566017150878906,0.0001049041748046875
0.3315865993499756,9.98606824874878,0.002245667526245221,1.483078,0.00019812583923339844,0.00017404556274414062
0.0002200603485107422,13.24136734008789,0.0021126716613769636,0.403825,0.001104593276977539,0.00013828277587890625
0.30919313430786133,8.367042541503906,0.0017491402435302894,0.256395,0.00012731552124023438,0.00011181831359863281
0.0002002716064453125,8.248639583587646,0.0023704424285888592,0.39771,0.00019860267639160156,0.00019788742065429688
0.015298128128051758,9.573648929595947,0.002289282028198225,0.285208,0.00015735626220703125,0.0001418590545654297
0.00027823448181152344,10.031451225280762,0.001372791946411156,0.416662,0.00012755393981933594,0.00010800361633300781
0.010308027267456055,12.25308609008789,0.001329934600830085,0.862421,0.0002124309539794922,0.00018525123596191406
0.17267179489135742,12.47334885597229,0.0022532713012695105,0.285517,0.00014591217041015625,0.00012135505676269531
0.16984224319458008,10.873246908187866,0.0022147296295165764,0.275114,0.00019121170043945312,0.00015473365783691406
0.4038214683532715,8.9398033618927,0.0016958069915771201,0.657888,0.00020384788513183594,0.00020599365234375
0.26236987113952637,11.519503355026245,0.27439309477233886,0.612931,0.00021457672119140625,0.00018739700317382812
0.10420346260070801,11.79662823677063,0.07045633020019526,0.513179,0.00022673606872558594,0.00019788742065429688
0.03841543197631836,9.659318208694458,0.0015654195098876444,0.548147,0.00023055076599121094,0.00019669532775878906
0.1170811653137207,10.947044134140015,0.0018247542724609822,0.780789,0.00020170211791992188,0.00020122528076171875
0.1983184814453125,10.841390609741211,0.03726207916259766,0.295205,0.00020170211791992188,0.0001747608184814453
0.16026711463928223,11.45589542388916,0.0019962517700195526,0.346504,0.00011110305786132812,9.441375732421875e-05
0.45618581771850586,10.245629787445068,0.0020293124694824582,0.655048,0.00010848045349121094,9.441375732421875e-05
0.0002467632293701172,10.090548038482666,0.01634433554077147,0.284816,7.295608520507812e-05,7.677078247070312e-05
0.05978894233703613,10.438671588897705,0.006002034667968781,0.554171,0.00018906593322753906,0.00018167495727539062
0.045316457748413086,11.582965612411499,0.007311275894165026,0.238468,0.00013184547424316406,0.000110626220703125
0.2012181282043457,9.336201429367065,0.03631576048278806,0.677061,0.00012159347534179688,0.00012087821960449219
0.00018835067749023438,11.664422988891602,0.0023367257995605684,1.004308,0.00012493133544921875,0.00010228157043457031
0.2984015941619873,10.946998357772827,0.0014183672790527568,0.486212,0.00013208389282226562,0.00010609626770019531
0.030879497528076172,10.915562868118286,0.005948958389282222,0.405783,0.00017642974853515625,0.0001666545867919922
0.5097222328186035,10.689317226409912,0.0013966962432860885,1.026715,0.0001914501190185547,0.00018525123596191406
0.04564714431762695,9.665816068649292,0.0020445853271484626,0.438696,0.00012183189392089844,0.00010323524475097656
0.21028780937194824,8.563229084014893,0.0030451445922851095,0.680664,0.00019121170043945312,0.00019621849060058594
0.04961133003234863,13.654278039932251,0.0020393895111083804,0.584554,0.00011563301086425781,0.00012159347534179688
0.03545117378234863,10.9846773147583,0.0020580810394287274,0.622791,0.00011563301086425781,0.0001010894775390625
0.020619630813598633,11.870174407958984,0.0011387489929199357,0.447061,0.00010323524475097656,9.989738464355469e-05
0.0002791881561279297,8.94362187385559,0.0012911012268066457,0.47424,0.00019216537475585938,0.00017952919006347656
0.00017881393432617188,12.323582410812378,0.10294762248229983,1.240208,0.000202178955078125,0.00020122528076171875
0.00016808509826660156,9.141927242279053,0.0015707704925537191,0.838885,0.00019025802612304688,0.00016188621520996094
0.00015997886657714844,12.982706308364868,0.002081588790893596,0.629427,0.00020051002502441406,0.00016546249389648438
0.12945222854614258,11.952301502227783,0.0023933679809570174,0.726951,0.00020265579223632812,0.0002067089080810547
0.0002887248992919922,9.395913124084473,0.5026959320678711,0.485386,0.002039670944213867,0.00023603439331054688
0.00016927719116210938,12.056383609771729,0.0015437310485839628,0.327647,0.0002079010009765625,0.00016450881958007812
0.06047844886779785,12.903557538986206,0.0015445456542968472,1.510796,0.0002951622009277344,0.00046133995056152344
0.009910345077514648,9.810822010040283,0.0037413871307373503,0.750898,0.0001418590545654297,0.000133514404296875
0.0001766681671142578,9.707680463790894,0.0014047620544433703,0.198174,0.00020933151245117188,0.00019621849060058594
0.11556267738342285,12.393218040466309,0.15285748452758785,1.447254,0.00020766258239746094,0.0001983642578125
0.00030612945556640625,8.609058618545532,0.0014539686431884746,0.522926,0.0002155303955078125,0.0002124309539794922
0.0002200603485107422,11.744287729263306,0.0022321531219482438,0.514208,0.0001983642578125,0.00019550323486328125
0.5605814456939697,9.080104351043701,0.0026913870544433838,1.019153,0.0001163482666015625,0.00010013580322265625
0.4218761920928955,12.0241858959198,0.0012299815063476494,0.228637,0.00014638900756835938,0.00011301040649414062
0.33383774757385254,10.210069417953491,0.0012113436737060668,0.181521,0.0001571178436279297,0.00011539459228515625
0.07499003410339355,9.827038764953613,0.002176362731933612,0.404622,0.00023555755615234375,0.00017142295837402344
0.4397144317626953,15.744311332702637,0.3725939880828858,0.571077,0.0001888275146484375,0.0001995563507080078
0.00025725364685058594,11.102638483047485,0.0013633995056152592,1.768875,0.00010991096496582031,0.00011396408081054688
0.00019025802612304688,11.91004490852356,0.0012695742340088079,0.375453,0.00011157989501953125,9.703636169433594e-05
0.5727918148040771,10.197632312774658,0.002324560684204058,0.526881,0.00020599365234375,0.00017380714416503906
0.44989609718322754,11.011490821838379,0.002161942092895497,0.478308,0.00019502639770507812,0.00016379356384277344
0.05436086654663086,11.853567838668823,0.48117422273254395,0.918674,0.00019693374633789062,0.000354766845703125
0.4416670799255371,8.015037059783936,0.0012324305725097684,0.428755,0.00011777877807617188,0.00011134147644042969
0.2578251361846924,10.375989198684692,0.0019948487091064893,0.52177,0.00024080276489257812,0.0002181529998779297
0.20731139183044434,10.941665410995483,0.0021307565460204625,0.727149,0.000125885009765625,9.918212890625e-05
0.16170573234558105,11.666059017181396,0.051358109466552726,0.253533,0.00012564659118652344,0.00012946128845214844
0.12065792083740234,13.592310190200806,0.001179723159790036,0.369508,0.0001614093780517578,0.00015354156494140625
0.07598185539245605,12.43285059928894,0.0022454982147216695,0.248789,0.00017142295837402344,0.0001811981201171875
0.3499159812927246,11.760111570358276,0.04226339874267576,0.275025,0.0002090930938720703,0.00018215179443359375
0.0238494873046875,9.962520360946655,0.0011907665252685051,0.858925,0.00013899803161621094,0.00010704994201660156
0.19545793533325195,8.709996461868286,0.0013094117736816013,0.83674,0.00019860267639160156,0.0001900196075439453
0.1009361743927002,10.979939699172974,0.0012997880401611206,0.194506,0.00011873245239257812,0.00010776519775390625
0.22302937507629395,11.569130182266235,0.0011785549774170345,0.793086,0.00012445449829101562,0.00010013580322265625
0.00017523765563964844,11.005940914154053,0.001488683914184552,0.731951,0.0002453327178955078,0.0001800060272216797
0.00017023086547851562,10.952692747116089,0.08236963432312011,0.131195,0.00013899803161621094,0.00012874603271484375
0.9149222373962402,8.503196239471436,0.0021706858062744416,0.42021,0.000141143798828125,0.00010967254638671875
0.13155865669250488,13.883224725723267,0.002037111968994143,0.30728,0.00012683868408203125,0.00010132789611816406
0.00027632713317871094,10.92335820198059,0.002195830978393598,0.563761,0.0016911029815673828,0.0001723766326904297
0.15032029151916504,11.745672941207886,0.06793885914611816,0.124057,0.0001933574676513672,0.00016355514526367188
0.020351886749267578,9.660886287689209,0.0017004665374755756,0.758475,0.0001239776611328125,8.630752563476562e-05
0.19218826293945312,11.696437358856201,0.002126542327880898,0.763477,0.00011086463928222656,9.655952453613281e-05
0.00025582313537597656,11.275474548339844,0.0010828620758056573,0.205241,0.00012183189392089844,9.942054748535156e-05
0.06886076927185059,8.274975299835205,0.0012289523773193478,0.260007,0.0001366138458251953,0.00010228157043457031
0.12466907501220703,11.478503942489624,0.4275952879638672,0.308853,0.00010418891906738281,7.82012939453125e-05
0.060323476791381836,11.601670026779175,0.0015154216766357642,0.65645,0.0001285076141357422,0.00011372566223144531
0.060312747955322266,7.76127815246582,0.0012357603759765579,0.342478,0.00017952919006347656,0.00015974044799804688
0.00019741058349609375,9.012021541595459,0.0019772403411865147,0.323832,0.00012183189392089844,0.00010919570922851562
0.44250965118408203,10.84076976776123,0.001371343322753904,0.341754,0.000213623046875,0.0001964569091796875
0.16078567504882812,12.065987586975098,0.002081763275146531,0.765967,0.00011968612670898438,0.00010204315185546875
0.09034228324890137,8.82629919052124,0.0022125586853027346,0.374639,0.00019216537475585938,8.559226989746094e-05
0.0899801254272461,8.84682035446167,0.0013171652526855482,0.607653,0.00011730194091796875,0.00010061264038085938
0.10575342178344727,9.473067283630371,0.0023403140411377144,0.328439,0.00019812583923339844,0.00019693374633789062
0.7141735553741455,8.227426528930664,0.0011713291931152447,0.19082,0.0001227855682373047,9.584426879882812e-05
0.00022459030151367188,12.205650806427002,0.002229671417236345,0.480639,0.0001895427703857422,0.00016832351684570312
0.34862732887268066,11.019624471664429,0.5072816593170166,1.0668,0.00019621849060058594,0.00016379356384277344
0.21784687042236328,9.34767198562622,0.09223282730102539,0.465505,0.0001342296600341797,0.00010085105895996094
0.00023174285888671875,13.615705966949463,0.001162388916015611,0.40088,0.0001544952392578125,0.00014710426330566406
0.5485639572143555,10.220672130584717,0.0023367823638915652,0.611021,0.00012803077697753906,0.00010752677917480469
0.0002887248992919922,11.326865434646606,0.002084180572509753,0.314622,0.00012683868408203125,0.0001010894775390625
0.17589116096496582,16.64575505256653,0.002334588073730437,1.131526,0.00019621849060058594,0.00019741058349609375
0.00016880035400390625,10.35524034500122,0.0013179640808105297,0.545671,0.00020051002502441406,0.00017118453979492188
0.010549306869506836,10.53067660331726,0.0011449629669189054,0.878287,0.00011897087097167969,0.00010013580322265625
0.00020360946655273438,8.361970663070679,0.002231818756103454,1.076216,0.00018978118896484375,0.0001838207244873047
0.00021958351135253906,13.700290203094482,0.0008878710021972824,0.286201,0.00011086463928222656,9.489059448242188e-05
0.0002636909484863281,9.329158306121826,0.244748852142334,0.332916,0.0001316070556640625,0.00011277198791503906
0.09641456604003906,10.582047939300537,0.08596205059814455,0.263057,9.393692016601562e-05,7.867813110351562e-05
0.015001058578491211,16.452614307403564,0.002237351745605465,0.913331,0.00018835067749023438,0.00018095970153808594
0.00020241737365722656,9.558398962020874,0.4220418607177734,0.678031,0.00019049644470214844,0.00018835067749023438
0.3706791400909424,12.537565231323242,0.0021835403442382884,0.742,0.00019431114196777344,0.0001857280731201172
0.16479873657226562,12.195764064788818,0.006259118453979473,0.278133,0.00020599365234375,0.0002040863037109375
0.9419152736663818,8.939818382263184,0.002036503479003915,0.218103,0.00011968612670898438,0.00011944770812988281
0.44234204292297363,8.809627056121826,0.0012775353851318116,0.486231,0.0001895427703857422,0.00018668174743652344
0.000194549560546875,10.111468076705933,0.0013475769500732593,0.916002,0.0001983642578125,0.00017523765563964844
0.44397711753845215,9.888454675674438,0.001199101181030282,0.76903,0.00021648406982421875,0.00019359588623046875
0.020023584365844727,12.153004884719849,0.148312406829834,0.407746,0.0001404285430908203,0.0001232624053955078
0.3866426944732666,9.735097885131836,0.005955776596069329,0.223725,0.00024056434631347656,0.00021648406982421875
0.0001628398895263672,12.773614168167114,0.0010815347290038524,0.731265,0.00013566017150878906,9.632110595703125e-05
0.005152702331542969,8.540104150772095,0.0011711516418457801,1.033421,0.00014281272888183594,0.00011610984802246094
0.2916090488433838,9.64788556098938,0.0014991487579345542,0.349067,0.00019812583923339844,0.00016760826110839844
0.0002760887145996094,9.205280065536499,0.002290834045410195,0.678275,0.00016927719116210938,0.00017189979553222656
0.3481159210205078,11.186524868011475,0.0259419471130371,0.719314,0.00012063980102539062,0.00010061264038085938
0.6739354133605957,7.971153736114502,0.0022138561096191056,0.696416,0.00013208389282226562,0.00010824203491210938
0.36113429069519043,11.181387186050415,0.0015155134277343718,0.540717,0.00020766258239746094,0.00018072128295898438
0.0002505779266357422,9.603130340576172,0.0019485472412109628,0.408778,0.00020122528076171875,0.0001697540283203125
0.04063272476196289,8.872208595275879,0.0013233144226074134,0.368431,0.00020956993103027344,0.00018596649169921875
0.36585021018981934,10.9077627658844,0.0011264133605957127,0.719684,0.00011277198791503906,9.894371032714844e-05
0.00026035308837890625,10.12902045249939,0.001612125183105495,0.384049,0.00023055076599121094,0.00023245811462402344
0.00025916099548339844,10.761963605880737,0.0011235310058593795,0.252077,0.00011515617370605469,9.369850158691406e-05
0.00026988983154296875,11.232807636260986,0.01622967669677733,0.488553,0.00022411346435546875,0.00021958351135253906
0.00018644332885742188,9.29643964767456,0.0019727572174072505,0.410278,0.0002734661102294922,0.00026679039001464844
0.1296224594116211,10.439791917800903,0.5849881515045166,0.568073,0.0001468658447265625,0.00012350082397460938
0.8067834377288818,13.513400316238403,0.0027357570343018445,1.197682,0.00010657310485839844,9.679794311523438e-05
0.0001506805419921875,10.91986894607544,0.0024180558929443596,0.405699,0.00016307830810546875,0.0001316070556640625
0.05977654457092285,10.482641458511353,0.001483122604370113,0.600082,0.00020122528076171875,0.00020813941955566406
0.14911794662475586,11.803777933120728,0.002136213272094678,0.562382,0.00012183189392089844,0.00010204315185546875
0.17443537712097168,12.79053807258606,0.0015178494873047121,0.278006,0.00021696090698242188,0.0001838207244873047
0.08957362174987793,11.651154518127441,0.004060002395629869,0.490078,0.0002410411834716797,0.0002193450927734375
0.02994084358215332,11.274153470993042,0.0773085723419189,0.735473,0.00027298927307128906,0.00022411346435546875
0.3527381420135498,8.802111148834229,0.1327066440734863,1.028934,0.00022339820861816406,0.00020503997802734375
0.0001583099365234375,10.034173250198364,0.0014140680236816028,0.811733,0.00016760826110839844,0.00012731552124023438
0.015160799026489258,12.283135890960693,0.001534696563720711,0.229316,0.00020647048950195312,0.00018739700317382812
0.11048674583435059,11.430994510650635,0.0015320107116699733,0.601636,0.00019049644470214844,0.00019073486328125
0.00020503997802734375,11.019866466522217,0.002179598968505836,0.431057,0.0001163482666015625,0.00010752677917480469
0.13499999046325684,11.825669050216675,0.0022701956024170356,0.565676,0.0001220703125,0.00010585784912109375
0.5928127765655518,8.397104024887085,0.043452546081542975,0.26004,0.0001270771026611328,9.989738464355469e-05
0.05450272560119629,11.851810216903687,0.0023821556091309093,0.903175,0.00012755393981933594,0.00011420249938964844
0.014683008193969727,11.484528303146362,0.0021368874969482365,0.433981,0.00011754035949707031,0.00010466575622558594
0.00015473365783691406,12.927335500717163,0.10764013133239747,0.778798,0.00018358230590820312,0.0001723766326904297
0.42250680923461914,10.540824174880981,0.0021072362060546856,0.371838,0.0001316070556640625,0.00010204315185546875
0.11919784545898438,12.28866720199585,0.0021332409973144895,0.578838,0.00013709068298339844,0.00010609626770019531
0.00020551681518554688,9.855661869049072,0.00589624771118169,1.04541,0.0001461505889892578,0.1616199016571045
0.0001678466796875,13.11388349533081,0.002223569824218785,0.643948,0.00018835067749023438,0.00018262863159179688
0.00036263465881347656,12.8544921875,0.0821869169769287,0.459044,0.0001938343048095703,0.00019311904907226562
0.0002849102020263672,11.940558433532715,0.001988504806518576,0.906284,0.0001938343048095703,0.0001971721649169922
0.6601564884185791,15.5367910861969,0.002199263839721688,0.571345,0.00011873245239257812,0.00012874603271484375
0.04022383689880371,11.123075246810913,0.002140453582763685,0.157569,8.749961853027344e-05,8.869171142578125e-05
0.023302078247070312,13.617569923400879,0.5412112937316894,0.672664,0.0001404285430908203,0.00010442733764648438
0.3177628517150879,13.100718259811401,0.13591186576843262,0.38144,0.0001926422119140625,0.00017714500427246094
0.039991140365600586,12.681090831756592,0.0013266974792480735,0.554314,0.0002002716064453125,0.00017333030700683594
0.0001862049102783203,10.055863857269287,0.09736006956481935,1.455746,0.00020837783813476562,0.00019311904907226562
0.004443168640136719,10.319215059280396,0.10626554901123048,0.41468,0.00021314620971679688,0.00019979476928710938
0.10074615478515625,9.697503805160522,0.0020609745788573997,0.34627,0.0001246929168701172,0.00011801719665527344
0.025188207626342773,8.018612623214722,0.001117493392944341,0.171648,0.00010561943054199219,8.869171142578125e-05
0.0002982616424560547,13.499863624572754,0.0020212987213135136,0.511647,0.00013566017150878906,0.00011014938354492188
0.5371451377868652,13.03516435623169,0.002011079681396577,1.219712,0.00011754035949707031,9.942054748535156e-05
0.00035834312438964844,13.566136837005615,0.01143270002746577,0.582061,0.00010609626770019531,8.20159912109375e-05
0.1382160186767578,11.276236534118652,0.0022369434814453193,0.518227,0.0001914501190185547,0.00017118453979492188
0.37569427490234375,11.687008380889893,0.0017446931304931912,0.487706,0.00014495849609375,0.00010991096496582031
0.0003795623779296875,13.257636785507202,0.10687776600646973,0.192107,0.00014281272888183594,0.00011539459228515625
0.1405773162841797,10.525335550308228,0.0012742946014404621,0.894589,0.00011897087097167969,0.00011587142944335938
0.00020194053649902344,9.46688985824585,0.0012335275726318429,0.323067,0.00012230873107910156,8.845329284667969e-05
0.10173535346984863,14.104321956634521,0.07847185992431638,1.525533,0.0001285076141357422,0.00011110305786132812
0.009353160858154297,12.388097763061523,0.1152345308990479,0.830803,0.00012874603271484375,0.0001251697540283203
0.0001888275146484375,11.518614292144775,0.0015735537109374809,0.706419,0.00024127960205078125,0.00020766258239746094
0.6473133563995361,11.035634756088257,0.002292207763671894,0.373177,0.00019693374633789062,0.00018715858459472656
0.02516794204711914,10.413558006286621,0.002160855117797844,0.279509,0.00015974044799804688,0.0001671314239501953
0.0002636909484863281,9.783685684204102,0.0018793492584228688,0.415197,0.00012683868408203125,0.00010418891906738281
0.3006281852722168,11.485221862792969,0.002134712570190378,0.531607,0.00012683868408203125,0.0001010894775390625
0.4698312282562256,8.345669031143188,0.0009846828765869287,0.266443,0.00012159347534179688,0.00010728836059570312
0.2320239543914795,11.6082022190094,0.001769815048217771,0.322216,0.00011587142944335938,9.894371032714844e-05
0.0002815723419189453,13.234493970870972,0.002063550003051806,0.623342,0.0001227855682373047,0.00010013580322265625
0.0001766681671142578,11.67947793006897,0.0014193073120117305,0.431216,0.0002505779266357422,0.00023436546325683594
0.00016355514526367188,9.02989912033081,0.002436660537719737,0.43699,0.0002288818359375,0.0001983642578125
0.2006542682647705,11.448965787887573,0.0013829829864502319,0.866582,0.00020241737365722656,0.00019669532775878906
0.23007750511169434,11.35599684715271,0.0020796232757568367,0.399644,0.00012373924255371094,0.00010275840759277344
0.05528521537780762,9.803907871246338,0.0021620140075683247,0.648375,0.00011396408081054688,0.00012135505676269531
0.3825798034667969,10.001037836074829,0.0012519536285400257,0.184072,9.131431579589844e-05,7.963180541992188e-05
0.00023508071899414062,11.358367919921875,0.0013537423553466876,0.428056,0.00014328956604003906,0.00013709068298339844
0.0003173351287841797,11.437604427337646,0.0023231170959472636,0.113318,0.00020384788513183594,0.00020551681518554688
0.00032520294189453125,9.384773254394531,0.09748264285278319,0.417563,0.00023412704467773438,0.0001914501190185547
0.00013828277587890625,7.819670677185059,0.0023474592437744413,0.358876,0.00020122528076171875,0.0001819133758544922
0.4020659923553467,10.624703645706177,0.00230481678771971,0.482532,0.0018160343170166016,0.0003020763397216797
0.046192169189453125,9.614820957183838,0.002145333206176714,0.656738,0.00012922286987304688,0.0001125335693359375
0.030385255813598633,8.534260988235474,0.0013450366210937537,0.28713,0.00016045570373535156,0.00016570091247558594
0.11124730110168457,17.869123458862305,0.002185372238159178,0.71087,0.00011563301086425781,0.00012373924255371094
0.00017952919006347656,9.320152044296265,0.0011756833648681742,0.17489,0.00011110305786132812,0.00010848045349121094
0.000171661376953125,10.155911207199097,0.002242992141723632,0.160497,0.00013947486877441406,0.0001327991485595703
0.4465336799621582,8.479986429214478,0.0012557589263916258,0.263103,0.00018095970153808594,0.00017213821411132812
0.009154558181762695,8.837191581726074,0.001976389923095706,0.22921,0.00010800361633300781,9.465217590332031e-05
0.0297086238861084,8.364495277404785,0.001987044570922858,0.346852,0.00012111663818359375,0.0001220703125
0.00014138221740722656,8.937902450561523,0.001138186416625997,0.478915,0.00011777877807617188,0.00010228157043457031
0.6686553955078125,7.264135837554932,0.002187689712524421,0.329922,0.00015211105346679688,0.00015020370483398438
0.4207613468170166,8.016164541244507,0.016326267501831054,0.231378,0.00012135505676269531,0.00010442733764648438
0.01436305046081543,6.047573804855347,0.0012099229278564466,0.104281,0.000118255615234375,0.0001201629638671875
0.13960981369018555,5.035776853561401,0.001562748626708993,0.163596,0.0002193450927734375,0.00011420249938964844
0.00015401840209960938,9.388475894927979,0.0011346410064697332,0.170897,0.00011587142944335938,9.989738464355469e-05
0.00022864341735839844,7.243464946746826,0.0011548511352539037,0.184866,0.0002722740173339844,0.0001437664031982422
0.009770631790161133,3.7210114002227783,0.0014901785125732425,0.123501,0.0001201629638671875,0.0001468658447265625
0.00030159950256347656,4.240194320678711,0.0018864570922851598,0.116393,0.00011229515075683594,0.00011181831359863281
0.25490760803222656,5.021487236022949,0.0009085766601562573,0.147445,0.00010967254638671875,9.751319885253906e-05
0.15992951393127441,7.3164684772491455,0.04403781120300293,0.12833,0.0002472400665283203,0.00027370452880859375
0.32153892517089844,5.022302865982056,0.002363358489990239,0.114158,9.250640869140625e-05,0.00011539459228515625
0.014986515045166016,7.645147323608398,0.001957950836181638,0.081819,0.00012183189392089844,0.0001068115234375
0.00016188621520996094,6.955735445022583,0.0019345968322753843,0.116167,7.343292236328125e-05,7.081031799316406e-05
0.0002617835998535156,4.3465399742126465,0.00126870989990234,0.072148,0.00017762184143066406,0.0001354217529296875
0.009918212890625,4.232035398483276,0.001231828369140625,0.112511,0.0001552104949951172,0.00013685226440429688
0.2474677562713623,4.902446508407593,0.0014189589080810527,0.127694,0.0001533031463623047,0.00012636184692382812
0.08406662940979004,4.337716579437256,0.0014969942474365172,0.136385,0.00019121170043945312,0.00020432472229003906


==> plots/flask_cdf/data/experiments-full/scenario-4/small/tfserving.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.0002923011779785156,5.089328289031982,0.3340426031646728,0.699794,0.00028395652770996094,0.0002994537353515625
0.0002899169921875,5.036987543106079,0.22055172985839844,0.786412,0.00019979476928710938,0.00018262863159179688
0.005661487579345703,5.7657458782196045,0.0016696093902588416,0.734489,0.00020647048950195312,0.00018596649169921875
0.0006260871887207031,6.948251962661743,0.0016644984283447073,0.566821,0.00021338462829589844,0.0002124309539794922
0.004465818405151367,7.513478755950928,0.001669455490112326,0.727915,0.00020122528076171875,0.00018548965454101562
0.0012009143829345703,7.923508882522583,0.0015066308441161747,0.921606,0.00013780593872070312,0.00011539459228515625
0.000415802001953125,7.269302606582642,0.0015593516998291257,1.364957,0.00014901161193847656,0.00012826919555664062
0.02157449722290039,9.076287984848022,0.08974071969604491,0.449554,0.00020122528076171875,0.00018310546875
0.00035762786865234375,8.019227027893066,0.0016774279022216954,0.92111,0.0002040863037109375,0.0001850128173828125
0.00033211708068847656,9.643882989883423,0.0016908483581543066,0.151217,0.00020241737365722656,0.0001888275146484375
0.00031876564025878906,10.096425533294678,0.0016674000549316004,0.700945,0.00020265579223632812,0.00019812583923339844
0.00036907196044921875,11.72323226928711,0.0010448269805908295,0.541454,0.00022268295288085938,0.00019049644470214844
0.0001876354217529297,12.007111072540283,0.0016532786254882526,0.556312,0.0001952648162841797,0.00018525123596191406
0.0002982616424560547,12.535170555114746,0.0016594298858642609,0.286298,0.0001976490020751953,0.00018072128295898438
0.2055361270904541,9.914771556854248,0.0016277372589111883,0.508326,0.00019621849060058594,0.00017595291137695312
0.00019288063049316406,12.05967664718628,0.0011305195465087792,0.295636,0.00019621849060058594,0.0001785755157470703
0.0002524852752685547,11.19504690170288,0.0016064664154052943,0.742347,0.0001938343048095703,0.00019025802612304688
0.0002989768981933594,12.866598129272461,0.0016204254760742165,0.258911,0.0001957416534423828,0.00018334388732910156
0.0002522468566894531,13.055521965026855,0.03220740283203116,1.062893,0.0001964569091796875,0.0001976490020751953
0.00021910667419433594,12.4031662940979,0.0016705982360840088,0.381109,0.0001938343048095703,0.0001957416534423828
0.0003218650817871094,12.74296760559082,0.0015529911193847834,0.497984,0.00017642974853515625,0.00015497207641601562
0.0002048015594482422,13.288546323776245,0.0015547523803710883,0.248368,0.0002148151397705078,0.00017905235290527344
0.4036862850189209,10.740399599075317,0.0011689825592041125,0.356894,0.00019097328186035156,0.0025281906127929688
0.000370025634765625,13.726512432098389,0.0016173096466064463,0.510795,0.00019216537475585938,0.00018358230590820312
0.2973806858062744,12.846396923065186,0.0015826319580077852,0.635962,0.00020122528076171875,0.00018334388732910156
0.00025343894958496094,13.569064617156982,0.0016571408996581827,0.871024,0.0001895427703857422,0.00016951560974121094
0.1477210521697998,10.059308767318726,0.03029425785827633,1.263997,0.00013184547424316406,0.00011944770812988281
0.03600287437438965,14.433352947235107,0.1021875746307373,0.319444,0.00019288063049316406,0.00018143653869628906
0.09319519996643066,13.846296310424805,0.09819587986755374,1.277172,0.00015306472778320312,0.00016427040100097656
0.0001780986785888672,14.655148029327393,0.0015686200256347371,0.698713,0.00019931793212890625,0.00018143653869628906
0.0002961158752441406,13.870269775390625,0.001611419540405279,0.372469,0.0002067089080810547,0.00018668174743652344
0.00019741058349609375,13.398298025131226,0.0015346858673095376,0.960207,0.00019669532775878906,0.00018024444580078125
0.000202178955078125,13.566769361495972,0.001633557006835984,0.503728,0.00019788742065429688,0.00018930435180664062
0.0002999305725097656,12.948436260223389,0.04844497241210943,1.019758,0.00018715858459472656,0.00019693374633789062
0.00026106834411621094,15.175862073898315,0.0017988687438964812,0.219558,0.0002300739288330078,0.00020051002502441406
0.44602251052856445,13.030543804168701,0.0016172962799072266,0.234486,0.00018978118896484375,0.0001766681671142578
0.0001823902130126953,13.299887418746948,0.003931396331787074,1.14141,0.00021767616271972656,0.0001938343048095703
0.0002880096435546875,13.89315676689148,0.06871860285949705,0.533938,0.00020194053649902344,0.00019216537475585938
0.3609805107116699,13.62576937675476,0.0017475805358886376,1.513217,0.00022292137145996094,0.00020503997802734375
0.025595664978027344,12.862367391586304,0.3503016823577881,0.37162,0.00014162063598632812,0.00012111663818359375
0.00029587745666503906,11.0499427318573,0.0010715401611328113,0.359404,0.00013327598571777344,0.00011181831359863281
0.035686492919921875,14.037676811218262,0.0011425487823486513,0.352668,0.00021648406982421875,0.0002079010009765625
0.0003306865692138672,12.50290846824646,0.001111571212768503,0.778804,0.00019669532775878906,0.0001881122589111328
0.00024366378784179688,12.770979881286621,0.0016579888458251868,0.441838,0.00020074844360351562,0.00020575523376464844
0.04596376419067383,14.591040134429932,0.001677928497314407,0.660348,0.00021004676818847656,0.00019240379333496094
0.12253618240356445,12.875288963317871,0.0011725392456054529,1.003263,0.00021266937255859375,0.000194549560546875
0.00019669532775878906,13.08652663230896,0.0017483578186034965,0.822427,0.00020194053649902344,0.00020456314086914062
0.23015165328979492,15.709936380386353,0.0016152636718750057,0.24103,0.000202178955078125,0.0002052783966064453
0.1308736801147461,16.972506761550903,0.0016768237457275292,0.220314,0.0002009868621826172,0.00019097328186035156
0.025603055953979492,16.57961893081665,0.0017329953765868877,0.84089,0.0002129077911376953,0.00019669532775878906
0.005279541015625,13.393779516220093,0.0016797649688721217,0.925043,0.00019860267639160156,0.00018644332885742188
0.45654797554016113,16.75647759437561,0.2553481173706055,0.810855,0.00019598007202148438,0.0002052783966064453
0.0003020763397216797,12.019498825073242,0.2260665413818359,1.187254,0.0001914501190185547,0.000179290771484375
0.2323315143585205,16.97460651397705,0.0014884460296631374,1.408391,0.00015044212341308594,0.0001220703125
0.42448997497558594,11.290825366973877,0.0015261108245849808,1.222116,0.00013589859008789062,0.00010585784912109375
0.2904510498046875,11.873448371887207,0.0016780474243164312,0.488069,0.0001971721649169922,0.0001914501190185547
0.0003311634063720703,11.339471817016602,0.004453287048339805,0.61033,0.00020623207092285156,0.00020647048950195312
0.0003228187561035156,12.023409128189087,0.0016901316528320498,0.649987,0.00018787384033203125,0.00018358230590820312
0.0001952648162841797,16.12063193321228,0.0009623525848388714,0.162851,0.00015854835510253906,0.0001327991485595703
0.0003027915954589844,18.765876531600952,0.0017203313446045032,0.19884,0.00021123886108398438,0.00019884109497070312
0.08951926231384277,14.958163738250732,0.0016658818206787274,0.789504,0.00016570091247558594,0.00017523765563964844
0.0002837181091308594,14.017767429351807,0.39679927824401856,0.481566,0.000202178955078125,0.00018095970153808594
0.0001957416534423828,12.600351810455322,0.001684815673828166,0.98747,0.00021648406982421875,0.0001804828643798828
0.00017690658569335938,14.642318725585938,0.001173672302246187,1.700867,0.0002071857452392578,0.00018644332885742188
0.06065511703491211,18.08024024963379,0.0017103407287597516,1.41076,0.0002117156982421875,0.00019550323486328125
0.00031113624572753906,16.339540243148804,0.001668219375610347,0.608325,0.0002048015594482422,0.0001728534698486328
0.17385363578796387,14.478200674057007,0.0015681321563720818,0.502181,0.00017118453979492188,0.00013828277587890625
0.2171616554260254,13.702826499938965,0.0016738838348389073,0.604034,0.00022721290588378906,0.00021767616271972656
0.39382028579711914,11.42337965965271,0.0016315269622803052,0.960309,0.00020384788513183594,0.00018548965454101562
0.0002124309539794922,13.093828678131104,0.0013263297119140427,0.423671,0.00010943412780761719,9.989738464355469e-05
0.3265705108642578,16.073092937469482,0.001716837707519514,0.978009,0.00019693374633789062,0.00017642974853515625
0.17301535606384277,11.399080038070679,0.39453824736022947,0.473411,0.00019121170043945312,0.00016117095947265625
0.005482673645019531,14.99221420288086,0.0012172516174316916,0.553568,0.00024390220642089844,0.00019812583923339844
0.5111637115478516,11.291596174240112,0.0016872545166015662,2.274308,0.00019669532775878906,0.00017547607421875
0.00018143653869628906,14.131242036819458,0.15095574395751954,0.323399,0.00019669532775878906,0.0002040863037109375
0.07056403160095215,14.57200288772583,0.0014963172454833806,0.466048,0.00015115737915039062,0.00012683868408203125
0.0002505779266357422,12.604807376861572,0.0015794931793212674,0.603735,0.00021719932556152344,0.0001971721649169922
0.16632390022277832,13.929826259613037,0.0016273216094970788,0.194291,0.00020170211791992188,0.00018906593322753906
1.0322000980377197,16.91665816307068,0.0014890486145019421,0.60736,9.012222290039062e-05,8.249282836914062e-05
0.293231725692749,14.949472665786743,0.0016760559997558433,0.526104,0.0002357959747314453,0.0002090930938720703
0.43439555168151855,15.133974552154541,0.44786367076110845,0.623593,0.00015115737915039062,0.00014281272888183594
0.020447254180908203,12.541943550109863,0.0011460455474853748,0.305594,0.00019979476928710938,0.00020956993103027344
0.16865944862365723,16.834490537643433,0.2855332625427246,0.846121,0.0001468658447265625,0.00022864341735839844
0.00027370452880859375,10.03161334991455,0.0016860379028320605,0.535245,0.00019431114196777344,0.0001895427703857422
0.48224401473999023,17.247157096862793,0.0016072265014648313,1.317064,0.00018739700317382812,0.00016951560974121094
0.10420870780944824,14.509198188781738,0.0015279117126465458,1.367473,0.00020313262939453125,0.00018596649169921875
0.0002186298370361328,14.207334518432617,0.0016779826660155983,0.538548,0.0001728534698486328,0.00019431114196777344
0.00019693374633789062,16.187981367111206,0.0015546335754395013,0.968119,0.0001475811004638672,0.00012421607971191406
0.00032019615173339844,14.210834741592407,0.001117860565185591,0.89899,0.00019788742065429688,0.0001780986785888672
0.00037980079650878906,16.452149868011475,0.001056692169189466,0.427052,0.00020122528076171875,0.0002155303955078125
0.12181782722473145,12.138049364089966,0.0010050402984619344,0.311314,0.00015592575073242188,0.0001690387725830078
0.12451553344726562,15.392606735229492,0.0016570498962402425,0.230648,0.0002014636993408203,0.00019979476928710938
0.37319445610046387,15.282488346099854,0.0017511631622314505,0.809886,0.00023865699768066406,0.00023055076599121094
0.000263214111328125,16.742918491363525,0.0015694622497558486,0.700527,0.0001881122589111328,0.00018405914306640625
0.000293731689453125,16.997461557388306,0.0019113929901122817,0.250134,0.00023746490478515625,0.00021719932556152344
0.09947538375854492,16.852341651916504,0.001708711090087911,0.362685,0.00022363662719726562,0.00020837783813476562
0.00019407272338867188,13.436728954315186,0.0015712051391602033,0.72825,0.00015592575073242188,0.027020931243896484
0.0002028942108154297,12.336074113845825,0.0011364811553955523,1.365686,0.00019621849060058594,0.00017118453979492188
0.3307938575744629,17.149181604385376,0.0015154235687255824,0.564141,0.00015091896057128906,0.00012493133544921875
0.3652219772338867,13.344402551651001,0.001675159362792944,0.426146,0.00019741058349609375,0.00018215179443359375
0.00026679039001464844,15.212378978729248,0.0015147707214355766,1.256076,0.00020194053649902344,0.00020885467529296875
0.4122457504272461,15.581711053848267,0.001640345291137768,1.278846,0.0001938343048095703,0.0001819133758544922
0.0001957416534423828,15.286777973175049,0.0015852871398925883,0.758177,0.00019407272338867188,0.0001811981201171875
0.0001838207244873047,17.579216480255127,0.12192069575500497,1.591303,0.00016617774963378906,0.00015783309936523438
0.11174130439758301,15.557213068008423,0.6785920577697754,0.865657,0.0001976490020751953,0.00018930435180664062
0.0862267017364502,16.12084698677063,0.0016410960845947287,1.302257,0.00018358230590820312,0.0001697540283203125
0.35741639137268066,18.62498116493225,0.03133736231994633,0.793368,0.00019884109497070312,0.00018548965454101562
0.22151494026184082,11.739372968673706,0.0015920152435302815,0.223349,0.0001952648162841797,0.00018477439880371094
0.03574347496032715,13.938224077224731,0.2935345806274414,0.835159,0.00019860267639160156,0.00017881393432617188
0.23125934600830078,18.02699851989746,0.10730480798339842,0.391114,0.00019025802612304688,0.0002009868621826172
0.029958009719848633,12.027211427688599,0.06710903178405747,2.168413,0.00014472007751464844,0.00013136863708496094
0.05624556541442871,14.712043762207031,0.2265332791900635,0.58224,0.0002219676971435547,0.00018596649169921875
0.22811388969421387,18.228378772735596,0.0011387674255370905,0.693458,0.00019168853759765625,0.0001785755157470703
0.00032448768615722656,11.194796085357666,0.0014468557586669872,0.654451,0.000194549560546875,0.00018262863159179688
0.0002048015594482422,15.335042715072632,0.0016700409393310411,0.403627,0.00020265579223632812,0.00018310546875
0.00019168853759765625,12.060135841369629,0.0012008886108398342,0.243099,0.0001926422119140625,0.00018024444580078125
0.26189756393432617,16.812774896621704,0.0009657359619139605,1.707723,0.0001900196075439453,0.00017380714416503906
0.000186920166015625,14.782155275344849,0.2524428527374267,0.775398,0.00019407272338867188,0.0001862049102783203
0.02485513687133789,13.86514925956726,0.0016010012664795514,1.397171,0.00019669532775878906,0.00017714500427246094
0.0003628730773925781,18.295779943466187,0.0016687994842529141,0.504012,0.00017380714416503906,0.00017261505126953125
0.0753023624420166,14.119730949401855,0.0010928796691894727,0.297133,0.00020694732666015625,0.0001964569091796875
0.02574896812438965,13.414219856262207,0.001625918609619248,1.018293,0.00020742416381835938,0.00023245811462402344
0.2778811454772949,15.766658782958984,0.0016514603271484685,0.874636,0.00019669532775878906,0.0001976490020751953
0.9324994087219238,14.072287559509277,0.0010246320800780806,0.855867,0.00018143653869628906,0.00016546249389648438
0.4003770351409912,17.533581495285034,0.0011296884918212957,0.215635,0.00019025802612304688,0.0002028942108154297
0.5352816581726074,17.032089710235596,0.03608325715637206,0.813369,0.0001964569091796875,0.0001926422119140625
0.8211989402770996,19.310508966445923,0.0014216917877197255,0.418962,0.0001914501190185547,0.00017595291137695312
0.06564140319824219,12.093200922012329,0.0016966267852782657,0.796097,0.00020694732666015625,0.0001888275146484375
0.3693387508392334,12.870042085647583,0.001446480697631869,0.859231,0.00013589859008789062,0.00010848045349121094
0.09655189514160156,16.964017629623413,0.001537978210449209,1.165335,0.0002129077911376953,0.00018358230590820312
0.0002868175506591797,15.658812522888184,0.0011456988830567116,1.334798,0.0002071857452392578,0.0001895427703857422
0.10618782043457031,17.99835443496704,0.0017012805480957072,0.382073,0.0001995563507080078,0.00018358230590820312
0.0002090930938720703,14.85199761390686,0.001593171020507822,0.944179,0.00019860267639160156,0.00018262863159179688
0.00015497207641601562,13.621301174163818,0.001361202392578087,0.59784,0.00019788742065429688,0.0001800060272216797
0.11185550689697266,19.90228295326233,0.001640548187255897,0.745744,0.00022149085998535156,0.0001819133758544922
0.024566173553466797,16.791921138763428,0.0015108592834472412,0.322016,0.00010824203491210938,0.00011897087097167969
0.0003368854522705078,14.922453165054321,0.0015742864532470868,0.819283,0.00014925003051757812,0.0001277923583984375
0.20967817306518555,12.456682682037354,0.02740637115478517,0.52996,0.0001914501190185547,0.00020742416381835938
0.1353607177734375,12.273608207702637,0.1280301857147217,1.016559,0.000194549560546875,0.0001857280731201172
0.1617584228515625,14.072569608688354,0.02655353961181639,0.620298,0.00019788742065429688,0.00018310546875
0.5156278610229492,14.132407426834106,0.001627507461547828,0.376661,0.00020575523376464844,0.0001952648162841797
0.815636396408081,18.279372692108154,0.0016608766632080219,0.690067,0.0001976490020751953,0.0001785755157470703
0.3039381504058838,16.915416717529297,0.0017318631744385193,0.72559,0.00020241737365722656,0.00020885467529296875
0.00018310546875,15.22585654258728,0.0015441832427978142,0.650487,0.00016164779663085938,0.00014162063598632812
0.0001919269561767578,16.63644790649414,0.001007058639526326,0.803355,0.00019288063049316406,0.0002911090850830078
0.0003380775451660156,14.814592599868774,0.0016248523712157903,0.72755,0.00021409988403320312,0.00021195411682128906
0.10640239715576172,14.185055255889893,0.0028420214385986853,0.959428,0.00020623207092285156,0.00021004676818847656
0.00019812583923339844,14.797217607498169,0.12166563209533687,1.163035,0.00021839141845703125,0.0002040863037109375
1.2247767448425293,17.369070291519165,0.0016467376098633357,0.566664,0.0002014636993408203,0.0001895427703857422
0.08980822563171387,16.131057739257812,0.0015895541534424185,0.565989,0.00020503997802734375,0.00018477439880371094
0.21802210807800293,12.80449366569519,0.0016151255187988323,0.436469,0.00020551681518554688,0.00018548965454101562
0.13660192489624023,17.640485525131226,0.0016256669006348146,0.943529,0.0002117156982421875,0.00019478797912597656
0.060727596282958984,14.445276498794556,0.0016074078521728374,0.264529,0.00020122528076171875,0.00020956993103027344
0.060968875885009766,13.922768115997314,0.0016519752807616639,0.932143,0.0002002716064453125,0.00017952919006347656
0.3570821285247803,15.652608394622803,0.001624257202148427,0.67813,0.00020360946655273438,0.00018453598022460938
0.32216763496398926,16.423959016799927,0.0016613326110839766,0.285171,0.00026416778564453125,0.0002486705780029297
0.00029969215393066406,13.911962032318115,0.0016105619812011862,0.438235,0.00019741058349609375,0.00017523765563964844
0.08112072944641113,17.06800651550293,0.001627575119018565,0.219267,0.00021409988403320312,0.0001850128173828125
0.0002090930938720703,14.33658480644226,0.0016311364440918519,0.528947,0.0002048015594482422,0.00018072128295898438
0.0001842975616455078,14.190366506576538,0.0019354732360839788,0.191391,0.0002033710479736328,0.00020647048950195312
0.2772228717803955,16.499581813812256,0.0016062106323242453,0.489455,0.00016355514526367188,0.00017499923706054688
0.00022792816162109375,10.962900161743164,0.0016120109252930614,1.059632,0.0001957416534423828,0.0001838207244873047
0.000202178955078125,14.222224235534668,0.001539121536254906,0.325271,0.00021195411682128906,0.00020122528076171875
0.0002696514129638672,14.920960664749146,0.0015872394256591926,0.390057,0.00020599365234375,0.00018787384033203125
0.00014019012451171875,13.245911121368408,0.001655123489379906,0.600332,0.00020432472229003906,0.00021576881408691406
0.00019359588623046875,11.887969017028809,0.04153322814941407,0.69926,0.00020241737365722656,0.0003876686096191406
0.1765890121459961,14.230924129486084,0.001579982818603498,0.644861,0.00013208389282226562,0.00043892860412597656
0.2056417465209961,12.842617988586426,0.0017623077087401962,0.991407,0.00024700164794921875,0.00022172927856445312
0.00031828880310058594,11.448430061340332,0.0016808327331543083,0.184186,0.00020074844360351562,0.0001888275146484375
0.05555868148803711,14.061011552810669,0.0015504729309082088,0.276221,0.00019884109497070312,0.00022029876708984375
0.3136632442474365,16.400079011917114,0.001617006347656269,0.841927,0.00021505355834960938,0.000213623046875
0.16731500625610352,9.419189929962158,0.0016209693908691425,0.1729,0.00013709068298339844,0.0001361370086669922
0.00019216537475585938,12.334583282470703,0.001694526184082057,0.407612,0.00021600723266601562,0.0001983642578125
0.03507375717163086,12.55118179321289,0.0016463133087158133,0.169301,0.0002009868621826172,0.00018167495727539062
0.046125173568725586,13.516592502593994,0.0016812999420166008,0.252332,0.00020051002502441406,0.00018858909606933594
0.0001747608184814453,13.224556684494019,0.0016708519592285587,0.551661,0.000202178955078125,0.00022172927856445312
0.0002875328063964844,14.156383514404297,0.00146266755676272,0.573854,0.00019979476928710938,0.0001876354217529297
1.194056749343872,14.536816358566284,0.0038166409759521486,0.109472,0.0001995563507080078,0.0002193450927734375
0.00027942657470703125,14.726972579956055,0.0016745607910156335,0.397194,0.00019550323486328125,0.0001995563507080078
0.2867617607116699,11.322319030761719,0.001591514572143543,0.126316,0.0001983642578125,0.0002167224884033203
0.11440896987915039,13.690405130386353,0.0017158490447998047,0.027597,0.00020194053649902344,0.00037932395935058594
0.04071784019470215,14.041162490844727,0.0015462199249267616,0.150196,0.00019931793212890625,0.000213623046875
0.5184493064880371,11.826107025146484,0.0014386533050537165,0.250272,0.0001819133758544922,0.00018167495727539062
0.00033473968505859375,9.774317741394043,0.0034248339385986315,0.119978,0.00022792816162109375,0.00022077560424804688
0.00030231475830078125,9.839675664901733,0.0016088538665771472,0.027848,0.00016880035400390625,0.00020003318786621094
0.004634857177734375,10.913582801818848,0.0014978289642334011,0.062421,0.00017142295837402344,0.0001709461212158203
0.00028228759765625,7.892292022705078,0.0014051410369873008,0.080932,0.0001575946807861328,0.0001811981201171875
0.0003807544708251953,8.479588747024536,0.0015056307067871089,0.118201,0.0001850128173828125,0.00018596649169921875
0.16014313697814941,10.661478042602539,0.0016007630767822245,0.111181,0.00017333030700683594,0.00019693374633789062
0.7896885871887207,9.671552181243896,0.001699153625488281,0.194938,0.0002636909484863281,0.0002410411834716797
0.6485137939453125,6.286653757095337,0.001615779815673818,0.152014,0.00017714500427246094,0.00018668174743652344
0.4066147804260254,6.560281753540039,0.0017102641143798836,0.022396,0.0002002716064453125,0.00022149085998535156
0.00018644332885742188,6.825117349624634,0.002149856384277344,0.006417,0.00015664100646972656,0.0002002716064453125
0.4745755195617676,8.206059217453003,0.0019660723114013692,0.041135,0.00021576881408691406,0.00018453598022460938


==> plots/flask_cdf/data/experiments-full/scenario-4/small/torchserve.csv <==
request_received_flask,preprocessing_flask,request_sent_flask,inference_serving_api,postprocessing_flask,response_sent_flask
0.00021600723266601562,7.7613747119903564,0.0023058300323486325,0.367618,0.0005681514739990234,0.00026702880859375
0.00014781951904296875,7.966997146606445,0.0009107000122070275,0.102274,0.00025463104248046875,0.00011754035949707031
7.081031799316406e-05,8.036842107772827,0.0016087855834960862,0.332573,0.0003886222839355469,0.00020694732666015625
0.0001270771026611328,8.389997720718384,0.0015277508697509878,0.364054,0.0003960132598876953,0.00018024444580078125
0.00016689300537109375,9.454878091812134,0.0015682019958496163,0.443349,0.0005025863647460938,0.00017833709716796875
0.01012110710144043,10.068737030029297,0.0010102012329101517,0.209707,0.0002684593200683594,0.00011658668518066406
0.00011229515075683594,9.672877550125122,0.0016047832489013425,0.768425,0.0004024505615234375,0.00020122528076171875
0.00016689300537109375,10.276757955551147,0.0015440235290527515,0.336184,0.000392913818359375,0.00020003318786621094
7.200241088867188e-05,10.863006830215454,0.0010954303741455007,0.47675,0.0004093647003173828,0.00018286705017089844
0.00013947486877441406,7.404433250427246,0.0016642710876464961,0.187405,0.0004754066467285156,0.00021576881408691406
0.00021529197692871094,11.83758544921875,0.5198265025329589,0.09803,0.00045490264892578125,0.00019407272338867188
0.00010609626770019531,13.129815101623535,0.0015599919433593734,0.240288,0.0003902912139892578,0.0001766681671142578
0.00018310546875,11.233579874038696,0.0008577456970214614,0.603098,0.00024819374084472656,0.00011229515075683594
0.0001728534698486328,10.72883677482605,0.0015601235809326042,0.214156,0.00039696693420410156,0.0001773834228515625
0.000255584716796875,12.487958669662476,0.0015294256439208898,0.824276,0.0003871917724609375,0.00020122528076171875
0.0001671314239501953,11.76216173171997,0.0015407304382324405,0.43404,0.0003933906555175781,0.00017690658569335938
0.0001461505889892578,13.680084228515625,0.0015282830200195052,0.624804,0.00038361549377441406,0.00017213821411132812
0.00010061264038085938,13.908893585205078,0.0013505198822021391,0.707214,0.00023746490478515625,0.00010251998901367188
0.00012254714965820312,12.086776733398438,0.19862324790954589,0.82045,0.00039267539978027344,0.0001742839813232422
0.0002453327178955078,12.82315993309021,0.0013900153350829836,0.64978,0.0005009174346923828,0.0002677440643310547
0.00011301040649414062,12.821797370910645,0.0017092255859375016,0.335922,0.0004088878631591797,0.000171661376953125
0.000270843505859375,12.76547622680664,0.0015510957336425657,0.24399,0.0003902912139892578,0.00019860267639160156
0.00010848045349121094,14.043115139007568,0.0016748625183105048,1.032985,0.00039076805114746094,0.00017714500427246094
0.0002372264862060547,14.066864967346191,0.0016291267242432017,1.577116,0.0004177093505859375,0.0001823902130126953
0.00025534629821777344,12.671358346939087,0.0015427719116211103,0.328275,0.00040459632873535156,0.00017309188842773438
8.749961853027344e-05,12.693045377731323,0.0017027662963866597,1.503778,0.0005199909210205078,0.00022983551025390625
0.0002560615539550781,13.229715347290039,0.06660436114501955,0.691808,0.0004603862762451172,0.00021147727966308594
0.0002448558807373047,11.914672613143921,0.0015310868530273858,0.712297,0.00040531158447265625,0.0001773834228515625
0.0002467632293701172,13.02030324935913,0.0017865459442138465,0.40455,0.0003833770751953125,0.00016832351684570312
0.0001723766326904297,13.46153473854065,0.001372683303833,1.072832,0.00024390220642089844,0.00010585784912109375
0.00011658668518066406,13.999523639678955,0.6189329121856689,0.246522,0.00041961669921875,0.00019860267639160156
0.0002567768096923828,15.463366508483887,0.0010759284057617058,0.469096,0.0003917217254638672,0.00018644332885742188
0.00010895729064941406,12.09183669090271,0.0015892983551025197,0.354038,0.00039839744567871094,0.00016689300537109375
0.00017404556274414062,11.207247495651245,0.0015344468231201225,0.232538,0.000408172607421875,0.0001888275146484375
0.00017213821411132812,13.524860620498657,0.0016307882690429487,1.98631,0.0003933906555175781,0.00017905235290527344
0.0002522468566894531,15.510595560073853,0.001603725357055663,0.81733,0.0003921985626220703,0.00017714500427246094
0.00024247169494628906,11.505379676818848,0.0015195326843261414,0.560671,0.0004343986511230469,0.0001819133758544922
0.0002338886260986328,13.12125277519226,0.0011210473022460476,0.503654,0.00039505958557128906,0.00017213821411132812
0.00024127960205078125,13.183262586593628,0.0010457489624023375,0.357161,0.00038743019104003906,0.0001804828643798828
0.00020170211791992188,15.169859647750854,0.021034175277709954,0.064699,0.00024437904357910156,0.00011014938354492188
0.00010514259338378906,15.108538150787354,0.0015660809783935026,0.740172,0.0003712177276611328,0.00017642974853515625
0.00024509429931640625,16.795746564865112,0.05244616627502441,0.110352,0.0003848075866699219,0.00018596649169921875
0.0001811981201171875,13.078062772750854,0.0015282192077636925,0.605691,0.00041294097900390625,0.0001735687255859375
0.00027489662170410156,12.367590427398682,0.0016028021087646227,0.493476,0.00040030479431152344,0.00018548965454101562
0.00024127960205078125,16.473681688308716,0.0014854187316895029,0.667468,0.00039315223693847656,0.00017952919006347656
0.00023698806762695312,12.06051254272461,0.0015560050964354977,0.88665,0.00038552284240722656,0.00019550323486328125
0.00016760826110839844,11.601630210876465,0.0015327787628173772,0.227026,0.0003981590270996094,0.00018167495727539062
0.00011277198791503906,10.918541431427002,0.001528689086914059,0.227912,0.00039076805114746094,0.00019097328186035156
0.00010967254638671875,18.355995893478394,0.00141479971313474,0.452651,0.00027179718017578125,0.00011491775512695312
0.00021982192993164062,15.854931592941284,0.0015593886871337892,0.608348,0.0003933906555175781,0.00016951560974121094
0.00012254714965820312,14.139988422393799,0.006517615112304698,0.142391,0.0004878044128417969,0.00010085105895996094
0.0001227855682373047,13.068160057067871,0.0009067182617187308,0.433717,0.00023698806762695312,0.00010633468627929688
0.00010704994201660156,11.717895746231079,0.0010959074401855062,0.59701,0.00042247772216796875,0.0001785755157470703
0.00011658668518066406,12.777794122695923,0.0010215269165039231,0.755617,0.0004220008850097656,0.00017499923706054688
0.00010728836059570312,15.960362911224365,0.0016309149169921877,0.504135,0.0003972053527832031,0.00017786026000976562
0.00016236305236816406,15.818102598190308,0.0015323233489989985,1.277112,0.00039839744567871094,0.0002009868621826172
0.000171661376953125,17.461775541305542,0.001324318313598638,0.28785,0.0003917217254638672,0.0001723766326904297
0.00010991096496582031,14.805644750595093,0.0015903718872070094,0.856233,0.0004520416259765625,0.00021028518676757812
0.000156402587890625,10.595161199569702,0.0014871998138427656,0.188618,0.0003619194030761719,0.00014162063598632812
0.0001595020294189453,17.0478413105011,0.0024984690856934,0.54553,0.00039196014404296875,0.00017905235290527344
0.0001518726348876953,10.454598426818848,0.001817000762939447,0.388633,0.0003902912139892578,0.00019478797912597656
0.00022411346435546875,15.558170318603516,0.0015421205902099722,0.660485,0.0004191398620605469,0.00017642974853515625
0.00015044212341308594,15.815158605575562,0.0014006592102050464,0.640518,0.00023317337036132812,0.00010657310485839844
0.00010895729064941406,13.106336832046509,0.001490228546142558,0.487337,0.00039696693420410156,0.00019073486328125
0.00023937225341796875,10.75186800956726,0.0010665957794189496,0.066964,0.0003535747528076172,0.00014972686767578125
0.0002503395080566406,12.644801139831543,0.14104950970458985,0.672037,0.00026106834411621094,0.00010824203491210938
0.00011134147644042969,15.45411205291748,0.0015033843536377267,0.735648,0.00039076805114746094,0.00016951560974121094
0.00010538101196289062,12.233083963394165,0.1622013798065186,0.712868,0.0004322528839111328,0.00017523765563964844
0.00015091896057128906,11.64626932144165,0.17307062672424312,0.522862,0.0004730224609375,0.00020623207092285156
0.00013875961303710938,16.18318462371826,0.001521283294677822,1.590998,0.00038361549377441406,0.0002048015594482422
0.000240325927734375,16.926203966140747,0.001019397247314452,0.172237,0.000396728515625,0.00017213821411132812
0.00020742416381835938,11.337737083435059,0.0010478335266113081,0.462137,0.00039267539978027344,0.00017309188842773438
0.0001456737518310547,17.583855390548706,0.0015437998046875512,0.597501,0.00039696693420410156,0.00017595291137695312
0.0002269744873046875,14.248745203018188,0.0015937417297363643,0.575147,0.0003905296325683594,0.0001881122589111328
0.00023627281188964844,14.947421073913574,0.0015942882995605423,0.896652,0.0003933906555175781,0.000171661376953125
0.00023818016052246094,14.801605463027954,0.0015500982818603681,0.406844,0.00040912628173828125,0.00017404556274414062
0.0002460479736328125,13.543526887893677,0.0013327646789551006,0.484519,0.0002715587615966797,0.00011754035949707031
0.00010943412780761719,13.203861713409424,0.0012012367706298877,0.092302,0.0003895759582519531,0.0001780986785888672
0.00014066696166992188,16.883671760559082,0.15772364294433594,0.799176,0.00039577484130859375,0.00017571449279785156
0.00018310546875,13.261145830154419,0.0014338411254882777,0.635633,0.0002887248992919922,0.00014066696166992188
0.00010776519775390625,11.665615320205688,0.0008216078643798752,0.157562,0.00024175643920898438,0.00010609626770019531
0.0001709461212158203,12.743813276290894,0.001541426376342775,0.234096,0.0003981590270996094,0.00019860267639160156
0.00010728836059570312,13.428871631622314,0.0015989053344726556,0.19949,0.00038814544677734375,0.00015783309936523438
0.00014328956604003906,11.822888135910034,0.010719049911499023,0.16502,0.00020194053649902344,9.942054748535156e-05
0.0001595020294189453,16.509989500045776,0.0015782193298339298,0.715613,0.0003986358642578125,0.00019025802612304688
0.0002524852752685547,14.361544132232666,0.07195655041503907,0.182417,0.0002753734588623047,0.00012230873107910156
0.00018024444580078125,14.879153490066528,0.000987074768066365,0.825613,0.0002415180206298828,0.00010848045349121094
0.00011396408081054688,11.407392501831055,0.0015874007873535323,0.267107,0.00039124488830566406,0.00017762184143066406
0.00011134147644042969,15.644240856170654,0.0014307486114502055,0.298419,0.0004017353057861328,0.00017070770263671875
0.00023818016052246094,11.397916078567505,0.0013519788055419424,0.646947,0.000400543212890625,0.000179290771484375
0.0002257823944091797,14.96967077255249,0.0015441517333983912,0.521777,0.00036263465881347656,0.0001678466796875
6.818771362304688e-05,14.464443445205688,0.14423130337524415,0.851182,0.00038909912109375,0.00017380714416503906
0.00010967254638671875,16.209168195724487,0.001591664138793969,0.728884,0.0030503273010253906,0.00020194053649902344
0.0002732276916503906,10.417140483856201,0.001567585006713862,0.220809,0.0004055500030517578,0.00018525123596191406
9.846687316894531e-05,16.526870727539062,0.021736201690673834,0.242001,0.0004200935363769531,0.00021123886108398438
0.00016641616821289062,14.094412565231323,0.0015198196105957185,0.331107,0.0004017353057861328,0.00017547607421875
0.00023698806762695312,14.225701093673706,0.0015868090820312375,1.002205,0.00038552284240722656,0.0001919269561767578
0.000118255615234375,14.928943872451782,0.0015191916351318113,0.711087,0.0005648136138916016,0.0002970695495605469
0.0002543926239013672,16.208271980285645,0.3447125848388672,0.34364,0.0002467632293701172,0.00010704994201660156
0.00024175643920898438,17.361203908920288,0.0014475238342285257,0.978398,0.00023221969604492188,9.942054748535156e-05
0.00021982192993164062,14.668781280517578,0.0008088417510986323,0.535802,0.00023651123046875,0.000102996826171875
0.00016260147094726562,13.891881227493286,0.0015466130523681398,0.408772,0.0003936290740966797,0.00020003318786621094
0.00024700164794921875,13.315207958221436,0.0011064023742676232,0.728474,0.0003972053527832031,0.0001862049102783203
0.0002009868621826172,16.311230659484863,0.0015888229064941473,0.456532,0.0003960132598876953,0.00019478797912597656
0.00014281272888183594,13.752548694610596,0.0016712856597900227,0.307493,0.00041961669921875,0.00021004676818847656
0.00023555755615234375,18.116031408309937,0.0011431055297851378,0.804026,0.00038909912109375,0.00018072128295898438
0.00013780593872070312,13.530123233795166,0.04205221382141111,0.29859,0.0002827644348144531,0.00012159347534179688
0.00020170211791992188,17.55254888534546,0.0015761247711181259,1.067617,0.00039267539978027344,0.00018024444580078125
0.00017261505126953125,13.832940578460693,0.001524837371826182,1.253903,0.0004012584686279297,0.00016880035400390625
0.0001614093780517578,13.634322166442871,0.001547512237548787,0.952833,0.0003936290740966797,0.0001690387725830078
0.00023221969604492188,13.19545841217041,0.001642222732543941,0.382581,0.0004794597625732422,0.000247955322265625
0.00020432472229003906,12.60216498374939,0.001524319152832021,0.629645,0.0002961158752441406,0.00013184547424316406
0.0002334117889404297,12.53411602973938,0.001587141632080069,0.374676,0.0004012584686279297,0.00020432472229003906
0.00023627281188964844,15.516781330108643,0.0016112554779053045,0.523226,0.0004279613494873047,0.00018668174743652344
0.0002353191375732422,13.818092823028564,0.0015829159240722257,0.927077,0.00042247772216796875,0.00023317337036132812
0.0002181529998779297,13.34092116355896,0.0016052266387939496,0.182972,0.0004184246063232422,0.0002014636993408203
0.00010848045349121094,14.942213535308838,0.09197046530151368,0.187551,0.0003883838653564453,0.00017523765563964844
0.00017023086547851562,12.822964906692505,0.0014830988464354933,0.970219,0.0003955364227294922,0.00018072128295898438
0.00018525123596191406,14.728834629058838,0.0015129160156249766,0.759626,0.00039124488830566406,0.0001811981201171875
0.0002434253692626953,9.658176183700562,0.0011275391998291084,0.532381,0.00029206275939941406,0.00012922286987304688
0.0001087188720703125,13.531629085540771,0.0008718809967040997,0.297987,0.00024080276489257812,0.00010251998901367188
0.0001342296600341797,16.231664180755615,0.0015917378845214936,0.861031,0.00040268898010253906,0.00020074844360351562
0.00011038780212402344,13.43520188331604,0.0015765781402587997,0.284875,0.0004241466522216797,0.0001742839813232422
0.00023603439331054688,13.0003342628479,0.001206060516357521,1.189288,0.0004181861877441406,0.0001728534698486328
0.00024771690368652344,11.49076771736145,0.0015068574066162133,0.310888,0.00040841102600097656,0.003929615020751953
0.00023651123046875,12.678707599639893,0.001035085693359361,0.308684,0.0003924369812011719,0.00017786026000976562
0.00010800361633300781,12.69983983039856,0.0015851520385742057,0.218541,0.0004215240478515625,0.00017881393432617188
0.00023651123046875,15.248366594314575,0.0010701920776367002,0.524247,0.0003941059112548828,0.00019407272338867188
0.00024318695068359375,11.608508825302124,0.06207201307678223,0.413991,0.0003898143768310547,0.00017404556274414062
0.00023293495178222656,14.796226024627686,0.0016455370483398069,0.523294,0.00038552284240722656,0.00017189979553222656
0.0001354217529296875,18.541523694992065,0.0015415018768310529,0.236153,0.00039768218994140625,0.0001773834228515625
0.00023984909057617188,14.299026727676392,0.001428415100097613,0.598983,0.00022125244140625,9.942054748535156e-05
0.000152587890625,16.667758464813232,0.0009793304443359574,0.8651,0.000392913818359375,0.00017786026000976562
0.00018477439880371094,13.302597999572754,0.0015895467071533331,0.154572,0.00046372413635253906,0.0002186298370361328
0.00027441978454589844,11.619744300842285,0.001033215286254885,1.221773,0.00042319297790527344,0.00017547607421875
0.00024080276489257812,11.68174147605896,0.07238145410156249,0.320334,0.0003390312194824219,0.0001513957977294922
0.0001475811004638672,12.576736450195312,0.0017150696411132316,0.971686,0.03381180763244629,0.0003154277801513672
0.00016021728515625,13.604435443878174,0.002010705123901363,0.198439,0.0004055500030517578,0.00018072128295898438
0.00025725364685058594,15.858074426651001,0.0015654094390868956,0.662957,0.00039458274841308594,0.0001735687255859375
0.00019621849060058594,12.689464092254639,0.0015172450256347725,0.39603,0.00035119056701660156,0.0001685619354248047
0.00010895729064941406,12.154542446136475,0.0015652155303954585,0.70681,0.0003986358642578125,0.00018525123596191406
0.0001811981201171875,14.140543937683105,0.0014319809570312314,0.764811,0.0002582073211669922,0.00011396408081054688
0.0002300739288330078,13.700076818466187,0.0015256430664062348,0.362221,0.0004031658172607422,0.00018668174743652344
0.00016450881958007812,15.587019205093384,0.0011306078796386454,0.397562,0.0004775524139404297,0.0002155303955078125
0.00017213821411132812,14.721408605575562,0.0010278586578369442,1.00108,0.00041961669921875,0.00019073486328125
0.0002155303955078125,16.888422966003418,0.001586815704345712,0.733811,0.00036263465881347656,0.00016379356384277344
0.00017786026000976562,17.369403839111328,0.0014378493347168009,0.453121,0.00026679039001464844,0.00010728836059570312
0.0002429485321044922,18.484663724899292,0.011236269119262676,0.802972,0.00026798248291015625,0.00011444091796875
0.00023603439331054688,13.379190444946289,0.16309446466064453,0.304699,0.0003941059112548828,0.00017571449279785156
0.00019812583923339844,17.379340171813965,0.001379501953125084,1.390985,0.0002536773681640625,0.00010991096496582031
0.00025153160095214844,11.789947986602783,0.06208776478576661,0.512177,0.0003933906555175781,0.0001735687255859375
0.00019431114196777344,14.423912048339844,0.0016219977874756264,0.669198,0.0003962516784667969,0.0001761913299560547
0.0002605915069580078,17.0409255027771,0.28391262716674803,0.537231,0.0002429485321044922,0.00011730194091796875
0.00019860267639160156,12.931395769119263,0.0013761286010742224,0.229126,0.0003876686096191406,0.00016498565673828125
0.00020742416381835938,12.422121524810791,0.0015177515258789076,0.337976,0.0003857612609863281,0.00017023086547851562
0.00024318695068359375,16.7799551486969,0.0015488122863769466,0.107758,0.00038552284240722656,0.00017499923706054688
0.00023317337036132812,17.02502417564392,0.18458757647705076,0.408183,0.000408172607421875,0.00017333030700683594
0.0002567768096923828,13.476917028427124,0.2289106388092041,0.29175,0.0004153251647949219,0.0001900196075439453
0.00024771690368652344,13.595476627349854,0.0015406393737793511,1.176178,0.00041413307189941406,0.00017213821411132812
0.0002560615539550781,13.157814502716064,0.0015559423828124808,0.34166,0.0003974437713623047,0.00017833709716796875
0.00015544891357421875,12.470885753631592,0.0015483845672607521,0.131179,0.0003910064697265625,0.00017499923706054688
0.00013709068298339844,16.51969814300537,0.0015233617858886328,0.568617,0.0003948211669921875,0.00017762184143066406
0.00015997886657714844,11.904486894607544,0.0016137595062255816,0.238237,0.000392913818359375,0.00017833709716796875
0.0002789497375488281,13.097721338272095,0.001484438171386715,0.258635,0.00039124488830566406,0.00017642974853515625
0.0002620220184326172,13.997655391693115,0.0015488210906982325,0.156676,0.00039505958557128906,0.0001761913299560547
0.00016999244689941406,17.741254568099976,0.0015038697814941382,0.498365,0.0003497600555419922,0.00016260147094726562
0.00023221969604492188,15.0801362991333,0.0014129228515624703,0.590033,0.0002474784851074219,0.00011086463928222656
0.00022673606872558594,18.18755292892456,0.0015612656249999746,0.375636,0.0003807544708251953,0.0001690387725830078
0.0001659393310546875,14.010997533798218,0.0015367932739257795,0.229631,0.00035691261291503906,0.0001800060272216797
0.00016307830810546875,12.850153923034668,0.0007975257415771542,0.111423,0.0001544952392578125,6.890296936035156e-05
0.00014853477478027344,13.076424360275269,0.0015584790344238542,0.306063,0.00038909912109375,0.00017261505126953125
0.00025725364685058594,11.607693672180176,0.0015148178405761659,0.189643,0.0003867149353027344,0.00017547607421875
0.000186920166015625,9.635789632797241,0.0015366128845214766,0.156008,0.00039649009704589844,0.00018525123596191406
0.0002536773681640625,12.413819551467896,0.0014298108520507946,0.206331,0.0004017353057861328,0.0001804828643798828
0.00024771690368652344,14.297172784805298,0.0015006886291503985,0.159295,0.0004961490631103516,0.0002276897430419922
0.00020360946655273438,13.6083664894104,0.001511331649780262,0.208354,0.0003247261047363281,0.00015020370483398438
0.0002453327178955078,10.4017493724823,0.0014787884521484385,0.229545,0.0003867149353027344,0.000209808349609375
0.00014853477478027344,8.484862089157104,0.0014257540588378803,0.323112,0.0003943443298339844,0.00017905235290527344
0.00022125244140625,12.961365461349487,0.00156533543395998,0.461182,0.0003979206085205078,0.000171661376953125
0.0007221698760986328,11.499300241470337,0.00144559510803223,0.102364,0.0004506111145019531,0.00018024444580078125
0.00010037422180175781,10.629372119903564,0.0015230236206054681,0.106184,0.000385284423828125,0.00017452239990234375
0.00016307830810546875,13.092928409576416,0.0015084031829833977,0.230074,0.0003905296325683594,0.00016951560974121094
0.0001678466796875,13.902851104736328,0.0015287257385253883,0.04388,0.00038695335388183594,0.0001766681671142578
0.00025010108947753906,10.908973693847656,0.001513810379028313,0.287918,0.00045609474182128906,0.0002052783966064453
0.0002503395080566406,10.037996530532837,0.0013931764831542903,0.350001,0.0006012916564941406,0.0002696514129638672
0.00022721290588378906,9.465814590454102,0.0022935670623779325,0.054199,0.0003464221954345703,0.0001697540283203125
0.00019741058349609375,9.408585786819458,0.0014145780487060666,0.140058,0.00038313865661621094,0.00019788742065429688
0.00016117095947265625,8.809907674789429,0.001457849151611318,0.163143,0.0003986358642578125,0.0001804828643798828
0.0002243518829345703,9.844854831695557,0.00141436053466798,0.191513,0.00038242340087890625,0.00016188621520996094
0.00023746490478515625,9.322489738464355,0.0015113251953124997,0.010772,0.000408172607421875,0.00019097328186035156
9.799003601074219e-05,9.737810850143433,0.00148695960998535,0.05684,0.0005042552947998047,0.00027632713317871094
0.00022530555725097656,9.241161108016968,0.0017723640441894561,0.055975,0.00046253204345703125,0.00019621849060058594
0.000240325927734375,8.045701503753662,0.001587978576660154,0.057701,0.002718687057495117,0.00021600723266601562
0.00017690658569335938,7.080380439758301,0.0015333603363037046,0.098627,0.00040912628173828125,0.00020122528076171875


==> plots/flask_cdf/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#7f3b08" lw 4 pt 3  ps 4 dashtype 1  #"DroidHunter"
set style line 1002 lt 1 lc rgb "#b35806" lw 4 pt 5  ps 4 dashtype 1  #"Drebin"
set style line 1003 lt 1 lc rgb "#e08214" lw 4 pt 7  ps 4 dashtype 1  #"MaMaDroid
set style line 1004 lt 1 lc rgb "#fdb863" lw 4 pt 6  ps 2 dashtype 1  #ngram
set style line 1005 lt 1 lc rgb "#fee0b6" lw 4 pt 11 ps 2 dashtype 1  #malbert 
set style line 1006 lt 1 lc rgb "#d8daeb" lw 4 pt 6 ps 1 dt (2,1,2,1)  #vit4mal
set style line 1007 lt 1 lc rgb "#b2abd2" lw 4 pt 6 ps 1 dashtype 1  #vit4mal
set style line 1008 lt 1 lc rgb "#8073ac" lw 4 pt 6 ps 1 dashtype 1  #dexray
set style line 1009 lt 1 lc rgb "#542788" lw 4 pt 6 ps 1 dashtype 1  #d2r2


#7f3b08
#b35806
#e08214
#fdb863
#fee0b6
#d8daeb
#b2abd2
#8073ac
#542788
#2d004b


###set style line 2001  lc rgb "#90EE90" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
###set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
###set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
###set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
###set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
###set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
###set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#styles used by barcharts and sdk plots
set style line 2101 lt 1 lc rgb "#5e3c99" linewidth 3 pt 6  ps 2 dashtype 1
set style line 2102 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1
set style line 2103 lt 1 lc rgb "#5e3c99" linewidth 3 pt 7  ps 2 dashtype 1
set style line 2104 lt 1 lc rgb "#e66101" linewidth 3 pt 3  ps 2 dashtype 1
set style line 2105 lt 1 lc rgb "#fee0b6" linewidth 3 pt 11 ps 2 dashtype 1
set style line 2106 lt 1 lc rgb "#d8daeb" linewidth 3 pt 12 ps 2 dashtype 1

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 4 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 4 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 4 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
set style line 105 lt 1  lc rgb "black" lw 2 pt 3 ps 1    

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

#Colors from: https://colorbrewer2.org/#type=diverging&scheme=PuOr&n=7
#i-all 2006
set style line 2006  lc rgb "#b35806" lw 5 pt 6 ps 1 dt (2,1,2,1)
#zc 2004
set style line 2004  lc rgb "#f1a340" lw 4 pt 4 ps 1  dt (2,1,2,1) 
#no_sl 2005
set style line 2005  lc rgb "#fee0b6" lw 2 pt 11 ps 2 dt 1
#i-fread 2001
set style line 2001  lc rgb "#b2182b" lw 2 pt 13 ps 2  dt (2,1,2,1)
#i-fwrite 2002
set style line 2002  lc rgb "#2166ac" lw 2 pt 9  ps 2 dt 1
#i-frw 2003
set style line 2003  lc rgb "#998ec3" lw 2 pt 7  ps 2 dt 1 
#i-fseeko 2007
set style line 2007  lc rgb "#542788" lw 5 pt 10 ps 1 dt (2,1,2,1) 


==> plots/generic/data/vary_n/cpu_poly_add.csv <==
power ,n, cpu_time
10, 1024, 0.000006
12, 4096, 0.000024
14, 16384, 0.000093
16, 65536, 0.000146
18, 262144, 0.000464
20, 1048576, 0.001924


==> plots/generic/data/vary_n/cpu_poly_multi_coeffwise.csv <==
power ,n, cpu_time
10, 1024, 0.000007
12, 4096, 0.000027
14, 16384, 0.000107
16, 65536, 0.000308
18, 262144, 0.000574
20, 1048576, 0.002076

==> plots/generic/data/vary_n/cpu_poly_multi_naive.csv <==
power ,n, cpu_time
10, 1024, 0.005223
12, 4096, 0.035251
14, 16384, 0.557645
16, 65536, 8.920801
18, 262144, 142.776886

==> plots/generic/data/vary_n/dpu_poly_add.csv <==
num_dpus, power, n, dpu_time, cpu_dpu_dpu_cpu
128, 10, 1024, 0.003170, 0.001316, 0.000387
128, 12, 4096, 0.003270, 0.000898, 0.000383
128, 14, 16384, 0.003532, 0.000986, 0.000403
128, 16, 65536, 0.004733, 0.001345, 0.000514
128, 18, 262144, 0.010852, 0.002725, 0.000958
128, 20, 1048576, 0.035550, 0.008339, 0.002600

==> plots/gnuplot-templates/bar.dat <==
n, a, b, c
8, 5, 10, 15
16, 10, 15, 20
32, 17, 19, 21

==> plots/gnuplot-templates/bar2.dat <==
n, a, b, c
8, 5, 10, 15
16, 10, 15, 20
32, 17, 19, 21

==> plots/gnuplot-templates/intel.csv <==
num_keys, runtime(s),tput(op/s)
500, 0.008465, 59064.780550
1000, 0.015621, 64018.315999 
1500, 0.025591, 58615.434963 
2000, 0.035123, 56942.554062
2500, 0.045764, 54627.817880
3000, 0.056830, 52789.122062
3500, 0.069898, 50073.289556
4000, 0.081828, 48882.863305
4500, 0.092144, 48836.497153
5000, 0.108736, 45982.976469
5500, 0.123378, 44578.284340
6000, 0.135651, 44231.269580
6500, 0.138518, 46925.216592
7000, 0.163578, 42793.062238
7500, 0.174524, 42974.008832
8000, 0.178368, 44851.096278
8500, 0.199694, 42565.080689
9000, 0.212393, 42374.336088
9500, 0.225245, 42176.378935
10000, 0.238472, 41933.709193




==> plots/gnuplot-templates/no_sl.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009774, 51157.482026, 28.750000
1000, 0.021258, 47041.427278, 27.254902
1500, 0.034950, 42917.976759, 28.212803
2000, 0.049374, 40507.295546, 28.076080
2500, 0.065207, 38339.650108, 27.824292
3000, 0.081918, 36622.047658, 28.162596
3500, 0.098907, 35386.846601, 28.062300
4000, 0.117043, 34175.556780, 28.090966
4500, 0.135179, 33289.246978, 27.724917
5000, 0.153784, 32513.030823, 28.129837
5500, 0.172635, 31859.070486, 27.949613
6000, 0.193070, 31076.865731, 27.859819
6500, 0.208531, 31170.379133, 27.987152
7000, 0.227524, 30766.027208, 27.993208
7500, 0.244479, 30677.425939, 28.217820
8000, 0.263804, 30325.501753, 27.922524
8500, 0.282011, 30140.684624, 27.924528
9000, 0.305713, 29439.386663, 27.859705
9500, 0.317661, 29906.127907, 27.838794
10000, 0.337073, 29667.205734, 28.032355



==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-1b-ree.txt <==
1	675.8400	804.8640	845.8240	897.0240	1564.6720	"QEMU\n1B"
2	105.4720	106.4960	107.5200	116.7360	143.3600	"RPi\n1B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-1b.txt <==
1	5518.336	7912.448	8942.592	10736.64	14224.384	"QEMU\n1B"
2	2052.096	2121.728	2140.16	2160.64	2216.96	"RPi\n1B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp-ree.txt <==
1	2.2426326530612246	2.808530612244898	2.972012244897959	3.4792244897959185	5.805693877551021	"QEMU\n245B"
2	0.44014285714285717	0.44433469387755105	0.4485265306122449	0.4862530612244898	0.6203918367346939	"RPi\n245B"
3	0.7353157199471599	0.8872628797886393	0.9442430647291942	1.0649867899603698	1.4638480845442537	"QEMU\n757B"
4	0.14245046235138705	0.1451638044914135	0.14652047556142668	0.15873051519154558	0.1885772787318362	"RPi\n757B"
5	0.5240	0.6630	0.6840	0.7270	1.1920	"QEMU\n1024B"
6	0.1060	0.1080	0.1090	0.1180	0.1450	"RPi\n1024B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/tcp.txt <==
1	16.025391836734695	31.55614693877551	37.26542857142857	43.10884897959184	55.55022040816327	"QEMU\n245B"
2	8.4214	8.622608163265307	8.698061224489797	8.781897959183674	8.96214693877551	"RPi\n245B"
3	4.95320607661823	9.054422721268164	10.188599735799208	12.398616908850727	16.874274768824307	"QEMU\n757B"
4	2.718768824306473	2.792029062087186	2.8110224570673714	2.8395125495376488	2.958899603698811	"RPi\n757B"
5	4.203	6.871	8.043	9.438	13.167	"QEMU\n1024B"
6	2.002	2.057	2.073	2.093	2.191	"RPi\n1024B"


==> plots/gnuplot-templates/whisker-box-template/combined-tcp/data/test.dat <==
# Data columns: X Min 1stQuartile Median 3rdQuartile Max BoxWidth Titles
1 5 7 10 15 24 0.3 Quick
2 6 8 11 16 23 0.4 Fox
3 5 7 11 17 22 0.5 Lazy
4 6 9 10 18 21 0.3 Dog

==> plots/raw_data/results_bento/out_n_steps_0.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0008 secs
[38;5;11m  Slowest:	0.5452 secs[39m
[38;5;10m  Fastest:	0.0509 secs[39m
[38;5;14m  Average:	0.0516 secs[39m
  Requests/sec:	19.3665

  Total data:	4.54 KiB
  Size/request:	2 B
  Size/sec:	38 B

[1m[4mResponse time histogram:[0m
[38;5;10m  0.051 [1]    |[39m
[38;5;10m  0.100 [2322] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.150 [0]    |[39m
[38;5;10m  0.199 [0]    |[39m
[38;5;10m  0.249 [0]    |[39m
[38;5;10m  0.298 [0]    |[39m
[38;5;11m  0.347 [0]    |[39m
[38;5;11m  0.397 [0]    |[39m
[38;5;11m  0.446 [0]    |[39m
[38;5;11m  0.496 [0]    |[39m
[38;5;11m  0.545 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0511 secs[39m
[38;5;10m  25.00% in 0.0511 secs[39m
[38;5;10m  50.00% in 0.0512 secs[39m
[38;5;10m  75.00% in 0.0514 secs[39m
[38;5;10m  90.00% in 0.0517 secs[39m
[38;5;10m  95.00% in 0.0521 secs[39m
[38;5;10m  99.00% in 0.0554 secs[39m
[38;5;10m  99.90% in 0.0709 secs[39m
[38;5;11m  99.99% in 0.5452 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0005 secs, 0.0005 secs, 0.0005 secs
  DNS-lookup:	0.0002 secs, 0.0002 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2324 responses[39m


==> plots/raw_data/results_bento/out_n_steps_1.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0007 secs
[38;5;11m  Slowest:	0.1494 secs[39m
[38;5;10m  Fastest:	0.0458 secs[39m
[38;5;14m  Average:	0.0509 secs[39m
  Requests/sec:	19.6582

  Total data:	48.38 KiB
  Size/request:	21 B
  Size/sec:	412 B

[1m[4mResponse time histogram:[0m
[38;5;10m  0.046 [1]    |[39m
[38;5;10m  0.056 [2180] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.067 [167]  |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.077 [6]    |[39m
[38;5;10m  0.087 [2]    |[39m
[38;5;10m  0.098 [0]    |[39m
[38;5;10m  0.108 [0]    |[39m
[38;5;10m  0.118 [2]    |[39m
[38;5;10m  0.129 [0]    |[39m
[38;5;10m  0.139 [0]    |[39m
[38;5;10m  0.149 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0462 secs[39m
[38;5;10m  25.00% in 0.0476 secs[39m
[38;5;10m  50.00% in 0.0503 secs[39m
[38;5;10m  75.00% in 0.0532 secs[39m
[38;5;10m  90.00% in 0.0558 secs[39m
[38;5;10m  95.00% in 0.0568 secs[39m
[38;5;10m  99.00% in 0.0604 secs[39m
[38;5;10m  99.90% in 0.1155 secs[39m
[38;5;10m  99.99% in 0.1494 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2359 responses[39m


==> plots/raw_data/results_bento/out_n_steps_16.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0011 secs
[38;5;11m  Slowest:	0.4412 secs[39m
[38;5;10m  Fastest:	0.0452 secs[39m
[38;5;14m  Average:	0.0521 secs[39m
  Requests/sec:	19.1998

  Total data:	776.25 KiB
  Size/request:	345 B
  Size/sec:	6.47 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.045 [1]    |[39m
[38;5;10m  0.085 [2287] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.124 [1]    |[39m
[38;5;10m  0.164 [7]    |[39m
[38;5;10m  0.204 [3]    |[39m
[38;5;10m  0.243 [4]    |[39m
[38;5;10m  0.283 [0]    |[39m
[38;5;11m  0.322 [0]    |[39m
[38;5;11m  0.362 [0]    |[39m
[38;5;11m  0.402 [0]    |[39m
[38;5;11m  0.441 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0468 secs[39m
[38;5;10m  25.00% in 0.0486 secs[39m
[38;5;10m  50.00% in 0.0506 secs[39m
[38;5;10m  75.00% in 0.0536 secs[39m
[38;5;10m  90.00% in 0.0555 secs[39m
[38;5;10m  95.00% in 0.0567 secs[39m
[38;5;10m  99.00% in 0.0654 secs[39m
[38;5;10m  99.90% in 0.2364 secs[39m
[38;5;11m  99.99% in 0.4412 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0005 secs, 0.0005 secs, 0.0005 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2304 responses[39m


==> plots/raw_data/results_bento/out_n_steps_2.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0011 secs
[38;5;11m  Slowest:	0.3949 secs[39m
[38;5;10m  Fastest:	0.0462 secs[39m
[38;5;14m  Average:	0.0588 secs[39m
  Requests/sec:	17.0082

  Total data:	85.71 KiB
  Size/request:	43 B
  Size/sec:	731 B

[1m[4mResponse time histogram:[0m
[38;5;10m  0.046 [1]    |[39m
[38;5;10m  0.081 [1930] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.116 [66]   |[39m[38;5;10m■[39m
[38;5;10m  0.151 [20]   |[39m
[38;5;10m  0.186 [13]   |[39m
[38;5;10m  0.221 [7]    |[39m
[38;5;10m  0.255 [3]    |[39m
[38;5;10m  0.290 [0]    |[39m
[38;5;11m  0.325 [0]    |[39m
[38;5;11m  0.360 [0]    |[39m
[38;5;11m  0.395 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0495 secs[39m
[38;5;10m  25.00% in 0.0509 secs[39m
[38;5;10m  50.00% in 0.0528 secs[39m
[38;5;10m  75.00% in 0.0591 secs[39m
[38;5;10m  90.00% in 0.0710 secs[39m
[38;5;10m  95.00% in 0.0824 secs[39m
[38;5;10m  99.00% in 0.1555 secs[39m
[38;5;10m  99.90% in 0.2376 secs[39m
[38;5;11m  99.99% in 0.3949 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2041 responses[39m


==> plots/raw_data/results_bento/out_n_steps_32.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0006 secs
[38;5;11m  Slowest:	0.3460 secs[39m
[38;5;10m  Fastest:	0.0467 secs[39m
[38;5;14m  Average:	0.0592 secs[39m
  Requests/sec:	16.8916

  Total data:	1.33 MiB
  Size/request:	689 B
  Size/sec:	11.37 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.047 [1]    |[39m
[38;5;10m  0.077 [1911] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.107 [53]   |[39m
[38;5;10m  0.136 [12]   |[39m
[38;5;10m  0.166 [11]   |[39m
[38;5;10m  0.196 [19]   |[39m
[38;5;10m  0.226 [16]   |[39m
[38;5;10m  0.256 [3]    |[39m
[38;5;10m  0.286 [0]    |[39m
[38;5;11m  0.316 [0]    |[39m
[38;5;11m  0.346 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0508 secs[39m
[38;5;10m  25.00% in 0.0513 secs[39m
[38;5;10m  50.00% in 0.0521 secs[39m
[38;5;10m  75.00% in 0.0582 secs[39m
[38;5;10m  90.00% in 0.0671 secs[39m
[38;5;10m  95.00% in 0.0815 secs[39m
[38;5;10m  99.00% in 0.1958 secs[39m
[38;5;10m  99.90% in 0.2419 secs[39m
[38;5;11m  99.99% in 0.3460 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2027 responses[39m


==> plots/raw_data/results_bento/out_n_steps_4.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0016 secs
[38;5;11m  Slowest:	0.5131 secs[39m
[38;5;10m  Fastest:	0.0452 secs[39m
[38;5;14m  Average:	0.0602 secs[39m
  Requests/sec:	16.6165

  Total data:	169.41 KiB
  Size/request:	87 B
  Size/sec:	1.41 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.045 [1]    |[39m
[38;5;10m  0.092 [1894] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.139 [64]   |[39m[38;5;10m■[39m
[38;5;10m  0.186 [19]   |[39m
[38;5;10m  0.232 [15]   |[39m
[38;5;10m  0.279 [0]    |[39m
[38;5;11m  0.326 [0]    |[39m
[38;5;11m  0.373 [0]    |[39m
[38;5;11m  0.420 [0]    |[39m
[38;5;11m  0.466 [0]    |[39m
[38;5;11m  0.513 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0493 secs[39m
[38;5;10m  25.00% in 0.0503 secs[39m
[38;5;10m  50.00% in 0.0527 secs[39m
[38;5;10m  75.00% in 0.0609 secs[39m
[38;5;10m  90.00% in 0.0739 secs[39m
[38;5;10m  95.00% in 0.0919 secs[39m
[38;5;10m  99.00% in 0.1793 secs[39m
[38;5;10m  99.90% in 0.2283 secs[39m
[38;5;11m  99.99% in 0.5131 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 1994 responses[39m


==> plots/raw_data/results_bento/out_n_steps_8.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0012 secs
[38;5;11m  Slowest:	0.2476 secs[39m
[38;5;10m  Fastest:	0.0461 secs[39m
[38;5;14m  Average:	0.0520 secs[39m
  Requests/sec:	19.2248

  Total data:	389.76 KiB
  Size/request:	173 B
  Size/sec:	3.25 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.046 [1]    |[39m
[38;5;10m  0.066 [2295] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.086 [4]    |[39m
[38;5;10m  0.107 [0]    |[39m
[38;5;10m  0.127 [1]    |[39m
[38;5;10m  0.147 [0]    |[39m
[38;5;10m  0.167 [4]    |[39m
[38;5;10m  0.187 [1]    |[39m
[38;5;10m  0.207 [0]    |[39m
[38;5;10m  0.227 [0]    |[39m
[38;5;10m  0.248 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0468 secs[39m
[38;5;10m  25.00% in 0.0490 secs[39m
[38;5;10m  50.00% in 0.0513 secs[39m
[38;5;10m  75.00% in 0.0544 secs[39m
[38;5;10m  90.00% in 0.0565 secs[39m
[38;5;10m  95.00% in 0.0575 secs[39m
[38;5;10m  99.00% in 0.0600 secs[39m
[38;5;10m  99.90% in 0.1654 secs[39m
[38;5;10m  99.99% in 0.2476 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2307 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_0.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0008 secs
[38;5;11m  Slowest:	0.2040 secs[39m
[38;5;10m  Fastest:	0.0371 secs[39m
[38;5;14m  Average:	0.0379 secs[39m
  Requests/sec:	26.3665

  Total data:	253.37 KiB
  Size/request:	82 B
  Size/sec:	2.11 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.054 [3156] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.071 [6]    |[39m
[38;5;10m  0.087 [0]    |[39m
[38;5;10m  0.104 [0]    |[39m
[38;5;10m  0.121 [0]    |[39m
[38;5;10m  0.137 [0]    |[39m
[38;5;10m  0.154 [0]    |[39m
[38;5;10m  0.171 [0]    |[39m
[38;5;10m  0.187 [0]    |[39m
[38;5;10m  0.204 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0374 secs[39m
[38;5;10m  25.00% in 0.0374 secs[39m
[38;5;10m  50.00% in 0.0375 secs[39m
[38;5;10m  75.00% in 0.0377 secs[39m
[38;5;10m  90.00% in 0.0386 secs[39m
[38;5;10m  95.00% in 0.0399 secs[39m
[38;5;10m  99.00% in 0.0421 secs[39m
[38;5;10m  99.90% in 0.0595 secs[39m
[38;5;10m  99.99% in 0.2040 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0004 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3164 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_1.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0002 secs
[38;5;11m  Slowest:	0.0471 secs[39m
[38;5;10m  Fastest:	0.0372 secs[39m
[38;5;14m  Average:	0.0375 secs[39m
  Requests/sec:	26.6833

  Total data:	256.41 KiB
  Size/request:	82 B
  Size/sec:	2.14 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.038 [3196] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.040 [0]    |[39m
[38;5;10m  0.041 [1]    |[39m
[38;5;10m  0.042 [1]    |[39m
[38;5;10m  0.043 [0]    |[39m
[38;5;10m  0.044 [1]    |[39m
[38;5;10m  0.045 [0]    |[39m
[38;5;10m  0.046 [0]    |[39m
[38;5;10m  0.047 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0373 secs[39m
[38;5;10m  25.00% in 0.0374 secs[39m
[38;5;10m  50.00% in 0.0374 secs[39m
[38;5;10m  75.00% in 0.0375 secs[39m
[38;5;10m  90.00% in 0.0376 secs[39m
[38;5;10m  95.00% in 0.0377 secs[39m
[38;5;10m  99.00% in 0.0378 secs[39m
[38;5;10m  99.90% in 0.0404 secs[39m
[38;5;10m  99.99% in 0.0471 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0004 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3202 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_16.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0014 secs
[38;5;11m  Slowest:	0.0509 secs[39m
[38;5;10m  Fastest:	0.0372 secs[39m
[38;5;14m  Average:	0.0375 secs[39m
  Requests/sec:	26.6580

  Total data:	256.17 KiB
  Size/request:	82 B
  Size/sec:	2.13 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.039 [3121] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.040 [75]   |[39m
[38;5;10m  0.041 [0]    |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.044 [0]    |[39m
[38;5;10m  0.045 [0]    |[39m
[38;5;10m  0.047 [0]    |[39m
[38;5;10m  0.048 [0]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.051 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0373 secs[39m
[38;5;10m  25.00% in 0.0374 secs[39m
[38;5;10m  50.00% in 0.0374 secs[39m
[38;5;10m  75.00% in 0.0375 secs[39m
[38;5;10m  90.00% in 0.0376 secs[39m
[38;5;10m  95.00% in 0.0377 secs[39m
[38;5;10m  99.00% in 0.0390 secs[39m
[38;5;10m  99.90% in 0.0395 secs[39m
[38;5;10m  99.99% in 0.0509 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0003 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3199 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_2.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0013 secs
[38;5;11m  Slowest:	0.0518 secs[39m
[38;5;10m  Fastest:	0.0372 secs[39m
[38;5;14m  Average:	0.0375 secs[39m
  Requests/sec:	26.6580

  Total data:	256.17 KiB
  Size/request:	82 B
  Size/sec:	2.13 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.039 [3193] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.040 [0]    |[39m
[38;5;10m  0.042 [3]    |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.044 [0]    |[39m
[38;5;10m  0.046 [0]    |[39m
[38;5;10m  0.047 [0]    |[39m
[38;5;10m  0.049 [0]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.052 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0373 secs[39m
[38;5;10m  25.00% in 0.0374 secs[39m
[38;5;10m  50.00% in 0.0375 secs[39m
[38;5;10m  75.00% in 0.0376 secs[39m
[38;5;10m  90.00% in 0.0377 secs[39m
[38;5;10m  95.00% in 0.0377 secs[39m
[38;5;10m  99.00% in 0.0378 secs[39m
[38;5;10m  99.90% in 0.0411 secs[39m
[38;5;10m  99.99% in 0.0518 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0002 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3199 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_32.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0009 secs
[38;5;11m  Slowest:	0.0516 secs[39m
[38;5;10m  Fastest:	0.0379 secs[39m
[38;5;14m  Average:	0.0388 secs[39m
  Requests/sec:	25.7498

  Total data:	247.44 KiB
  Size/request:	82 B
  Size/sec:	2.06 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.038 [1]    |[39m
[38;5;10m  0.039 [2085] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [979]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.042 [23]   |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.045 [0]    |[39m
[38;5;10m  0.046 [0]    |[39m
[38;5;10m  0.047 [0]    |[39m
[38;5;10m  0.049 [0]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.052 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0381 secs[39m
[38;5;10m  25.00% in 0.0382 secs[39m
[38;5;10m  50.00% in 0.0383 secs[39m
[38;5;10m  75.00% in 0.0399 secs[39m
[38;5;10m  90.00% in 0.0401 secs[39m
[38;5;10m  95.00% in 0.0402 secs[39m
[38;5;10m  99.00% in 0.0404 secs[39m
[38;5;10m  99.90% in 0.0414 secs[39m
[38;5;10m  99.99% in 0.0516 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0004 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3090 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_4.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0018 secs
[38;5;11m  Slowest:	0.0495 secs[39m
[38;5;10m  Fastest:	0.0372 secs[39m
[38;5;14m  Average:	0.0375 secs[39m
  Requests/sec:	26.6496

  Total data:	256.09 KiB
  Size/request:	82 B
  Size/sec:	2.13 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.038 [3191] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.041 [1]    |[39m
[38;5;10m  0.042 [2]    |[39m
[38;5;10m  0.043 [0]    |[39m
[38;5;10m  0.045 [0]    |[39m
[38;5;10m  0.046 [0]    |[39m
[38;5;10m  0.047 [0]    |[39m
[38;5;10m  0.048 [1]    |[39m
[38;5;10m  0.050 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0373 secs[39m
[38;5;10m  25.00% in 0.0374 secs[39m
[38;5;10m  50.00% in 0.0375 secs[39m
[38;5;10m  75.00% in 0.0376 secs[39m
[38;5;10m  90.00% in 0.0377 secs[39m
[38;5;10m  95.00% in 0.0377 secs[39m
[38;5;10m  99.00% in 0.0379 secs[39m
[38;5;10m  99.90% in 0.0413 secs[39m
[38;5;10m  99.99% in 0.0495 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0003 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3198 responses[39m


==> plots/raw_data/results_mlflow/out_n_steps_8.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0016 secs
[38;5;11m  Slowest:	0.0423 secs[39m
[38;5;10m  Fastest:	0.0372 secs[39m
[38;5;14m  Average:	0.0388 secs[39m
  Requests/sec:	25.7247

  Total data:	247.20 KiB
  Size/request:	82 B
  Size/sec:	2.06 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.038 [260]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.038 [185]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.039 [1635] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.039 [170]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.040 [24]   |[39m
[38;5;10m  0.040 [642]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [41]   |[39m
[38;5;10m  0.041 [92]   |[39m[38;5;10m■[39m
[38;5;10m  0.042 [34]   |[39m
[38;5;10m  0.042 [3]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0382 secs[39m
[38;5;10m  25.00% in 0.0383 secs[39m
[38;5;10m  50.00% in 0.0385 secs[39m
[38;5;10m  75.00% in 0.0399 secs[39m
[38;5;10m  90.00% in 0.0402 secs[39m
[38;5;10m  95.00% in 0.0404 secs[39m
[38;5;10m  99.00% in 0.0413 secs[39m
[38;5;10m  99.90% in 0.0416 secs[39m
[38;5;10m  99.99% in 0.0423 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0001 secs, 0.0001 secs, 0.0003 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 3087 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_0.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0007 secs
[38;5;11m  Slowest:	0.0964 secs[39m
[38;5;10m  Fastest:	0.0391 secs[39m
[38;5;14m  Average:	0.0409 secs[39m
  Requests/sec:	24.4249

  Total data:	234.71 KiB
  Size/request:	82 B
  Size/sec:	1.96 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.045 [2918] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.051 [5]    |[39m
[38;5;10m  0.056 [3]    |[39m
[38;5;10m  0.062 [3]    |[39m
[38;5;10m  0.068 [0]    |[39m
[38;5;10m  0.073 [0]    |[39m
[38;5;10m  0.079 [0]    |[39m
[38;5;10m  0.085 [0]    |[39m
[38;5;10m  0.091 [0]    |[39m
[38;5;10m  0.096 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0401 secs[39m
[38;5;10m  25.00% in 0.0402 secs[39m
[38;5;10m  50.00% in 0.0405 secs[39m
[38;5;10m  75.00% in 0.0412 secs[39m
[38;5;10m  90.00% in 0.0421 secs[39m
[38;5;10m  95.00% in 0.0422 secs[39m
[38;5;10m  99.00% in 0.0430 secs[39m
[38;5;10m  99.90% in 0.0581 secs[39m
[38;5;10m  99.99% in 0.0964 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0002 secs, 0.0002 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2931 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_1.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0012 secs
[38;5;11m  Slowest:	0.0435 secs[39m
[38;5;10m  Fastest:	0.0391 secs[39m
[38;5;14m  Average:	0.0402 secs[39m
  Requests/sec:	24.8831

  Total data:	239.11 KiB
  Size/request:	82 B
  Size/sec:	1.99 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.040 [22]   |[39m
[38;5;10m  0.040 [25]   |[39m
[38;5;10m  0.040 [2817] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [113]  |[39m[38;5;10m■[39m
[38;5;10m  0.041 [2]    |[39m
[38;5;10m  0.042 [1]    |[39m
[38;5;10m  0.042 [0]    |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.043 [3]    |[39m
[38;5;10m  0.043 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0400 secs[39m
[38;5;10m  25.00% in 0.0401 secs[39m
[38;5;10m  50.00% in 0.0401 secs[39m
[38;5;10m  75.00% in 0.0403 secs[39m
[38;5;10m  90.00% in 0.0403 secs[39m
[38;5;10m  95.00% in 0.0404 secs[39m
[38;5;10m  99.00% in 0.0405 secs[39m
[38;5;10m  99.90% in 0.0428 secs[39m
[38;5;10m  99.99% in 0.0435 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2986 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_16.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0012 secs
[38;5;11m  Slowest:	0.0605 secs[39m
[38;5;10m  Fastest:	0.0399 secs[39m
[38;5;14m  Average:	0.0406 secs[39m
  Requests/sec:	24.6164

  Total data:	236.55 KiB
  Size/request:	82 B
  Size/sec:	1.97 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.042 [2948] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.044 [3]    |[39m
[38;5;10m  0.046 [0]    |[39m
[38;5;10m  0.048 [0]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.052 [0]    |[39m
[38;5;10m  0.054 [0]    |[39m
[38;5;10m  0.056 [0]    |[39m
[38;5;10m  0.058 [1]    |[39m
[38;5;10m  0.061 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0400 secs[39m
[38;5;10m  25.00% in 0.0401 secs[39m
[38;5;10m  50.00% in 0.0408 secs[39m
[38;5;10m  75.00% in 0.0410 secs[39m
[38;5;10m  90.00% in 0.0411 secs[39m
[38;5;10m  95.00% in 0.0412 secs[39m
[38;5;10m  99.00% in 0.0413 secs[39m
[38;5;10m  99.90% in 0.0435 secs[39m
[38;5;10m  99.99% in 0.0605 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2954 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_2.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0013 secs
[38;5;11m  Slowest:	0.0542 secs[39m
[38;5;10m  Fastest:	0.0389 secs[39m
[38;5;14m  Average:	0.0401 secs[39m
  Requests/sec:	24.9414

  Total data:	239.67 KiB
  Size/request:	82 B
  Size/sec:	2.00 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.040 [2409] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.042 [489]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.044 [92]   |[39m[38;5;10m■[39m
[38;5;10m  0.045 [1]    |[39m
[38;5;10m  0.047 [0]    |[39m
[38;5;10m  0.048 [0]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.051 [0]    |[39m
[38;5;10m  0.053 [0]    |[39m
[38;5;10m  0.054 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0391 secs[39m
[38;5;10m  25.00% in 0.0392 secs[39m
[38;5;10m  50.00% in 0.0401 secs[39m
[38;5;10m  75.00% in 0.0403 secs[39m
[38;5;10m  90.00% in 0.0411 secs[39m
[38;5;10m  95.00% in 0.0412 secs[39m
[38;5;10m  99.00% in 0.0432 secs[39m
[38;5;10m  99.90% in 0.0435 secs[39m
[38;5;10m  99.99% in 0.0542 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2993 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_32.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0008 secs
[38;5;11m  Slowest:	0.0449 secs[39m
[38;5;10m  Fastest:	0.0389 secs[39m
[38;5;14m  Average:	0.0402 secs[39m
  Requests/sec:	24.8915

  Total data:	239.19 KiB
  Size/request:	82 B
  Size/sec:	1.99 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.040 [999]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [1982] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [2]    |[39m
[38;5;10m  0.042 [0]    |[39m
[38;5;10m  0.042 [0]    |[39m
[38;5;10m  0.043 [0]    |[39m
[38;5;10m  0.044 [1]    |[39m
[38;5;10m  0.044 [0]    |[39m
[38;5;10m  0.045 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0400 secs[39m
[38;5;10m  25.00% in 0.0401 secs[39m
[38;5;10m  50.00% in 0.0401 secs[39m
[38;5;10m  75.00% in 0.0402 secs[39m
[38;5;10m  90.00% in 0.0403 secs[39m
[38;5;10m  95.00% in 0.0404 secs[39m
[38;5;10m  99.00% in 0.0405 secs[39m
[38;5;10m  99.90% in 0.0409 secs[39m
[38;5;10m  99.99% in 0.0449 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2987 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_4.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0008 secs
[38;5;11m  Slowest:	0.0569 secs[39m
[38;5;10m  Fastest:	0.0390 secs[39m
[38;5;14m  Average:	0.0401 secs[39m
  Requests/sec:	24.9415

  Total data:	239.67 KiB
  Size/request:	82 B
  Size/sec:	2.00 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.041 [2906] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.043 [67]   |[39m
[38;5;10m  0.044 [16]   |[39m
[38;5;10m  0.046 [1]    |[39m
[38;5;10m  0.048 [1]    |[39m
[38;5;10m  0.050 [0]    |[39m
[38;5;10m  0.052 [0]    |[39m
[38;5;10m  0.053 [0]    |[39m
[38;5;10m  0.055 [0]    |[39m
[38;5;10m  0.057 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0400 secs[39m
[38;5;10m  25.00% in 0.0400 secs[39m
[38;5;10m  50.00% in 0.0401 secs[39m
[38;5;10m  75.00% in 0.0401 secs[39m
[38;5;10m  90.00% in 0.0402 secs[39m
[38;5;10m  95.00% in 0.0403 secs[39m
[38;5;10m  99.00% in 0.0412 secs[39m
[38;5;10m  99.90% in 0.0446 secs[39m
[38;5;10m  99.99% in 0.0569 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2993 responses[39m


==> plots/raw_data/results_mlflow_mlserver/out_n_steps_8.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0012 secs
[38;5;11m  Slowest:	0.0436 secs[39m
[38;5;10m  Fastest:	0.0398 secs[39m
[38;5;14m  Average:	0.0402 secs[39m
  Requests/sec:	24.8747

  Total data:	239.03 KiB
  Size/request:	82 B
  Size/sec:	1.99 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.040 [2475] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [121]  |[39m[38;5;10m■[39m
[38;5;10m  0.041 [196]  |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.041 [187]  |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.042 [1]    |[39m
[38;5;10m  0.042 [2]    |[39m
[38;5;10m  0.042 [0]    |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.043 [0]    |[39m
[38;5;10m  0.044 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0400 secs[39m
[38;5;10m  25.00% in 0.0400 secs[39m
[38;5;10m  50.00% in 0.0401 secs[39m
[38;5;10m  75.00% in 0.0402 secs[39m
[38;5;10m  90.00% in 0.0409 secs[39m
[38;5;10m  95.00% in 0.0410 secs[39m
[38;5;10m  99.00% in 0.0411 secs[39m
[38;5;10m  99.90% in 0.0420 secs[39m
[38;5;10m  99.99% in 0.0436 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0002 secs, 0.0002 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2985 responses[39m


==> plots/raw_data/results_ts/out_n_steps_0.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0008 secs
[38;5;11m  Slowest:	0.0969 secs[39m
[38;5;10m  Fastest:	0.0373 secs[39m
[38;5;14m  Average:	0.0563 secs[39m
  Requests/sec:	17.7665

  Total data:	4.16 KiB
  Size/request:	2 B
  Size/sec:	35 B

[1m[4mResponse time histogram:[0m
[38;5;10m  0.037 [1]    |[39m
[38;5;10m  0.043 [152]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.049 [102]  |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.055 [195]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.061 [1613] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.067 [67]   |[39m[38;5;10m■[39m
[38;5;10m  0.073 [1]    |[39m
[38;5;10m  0.079 [0]    |[39m
[38;5;10m  0.085 [0]    |[39m
[38;5;10m  0.091 [0]    |[39m
[38;5;10m  0.097 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0466 secs[39m
[38;5;10m  25.00% in 0.0561 secs[39m
[38;5;10m  50.00% in 0.0584 secs[39m
[38;5;10m  75.00% in 0.0593 secs[39m
[38;5;10m  90.00% in 0.0598 secs[39m
[38;5;10m  95.00% in 0.0604 secs[39m
[38;5;10m  99.00% in 0.0653 secs[39m
[38;5;10m  99.90% in 0.0670 secs[39m
[38;5;10m  99.99% in 0.0969 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2132 responses[39m


==> plots/raw_data/results_ts/out_n_steps_1.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0009 secs
[38;5;11m  Slowest:	0.0815 secs[39m
[38;5;10m  Fastest:	0.0387 secs[39m
[38;5;14m  Average:	0.0582 secs[39m
  Requests/sec:	17.1915

  Total data:	66.48 KiB
  Size/request:	33 B
  Size/sec:	567 B

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.043 [7]    |[39m
[38;5;10m  0.047 [3]    |[39m
[38;5;10m  0.052 [6]    |[39m
[38;5;10m  0.056 [157]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.060 [1602] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.064 [236]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.069 [49]   |[39m
[38;5;10m  0.073 [1]    |[39m
[38;5;10m  0.077 [0]    |[39m
[38;5;10m  0.082 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0565 secs[39m
[38;5;10m  25.00% in 0.0573 secs[39m
[38;5;10m  50.00% in 0.0580 secs[39m
[38;5;10m  75.00% in 0.0593 secs[39m
[38;5;10m  90.00% in 0.0603 secs[39m
[38;5;10m  95.00% in 0.0610 secs[39m
[38;5;10m  99.00% in 0.0654 secs[39m
[38;5;10m  99.90% in 0.0666 secs[39m
[38;5;10m  99.99% in 0.0815 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0000 secs, 0.0000 secs, 0.0000 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2063 responses[39m


==> plots/raw_data/results_ts/out_n_steps_16.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0009 secs
[38;5;11m  Slowest:	0.0625 secs[39m
[38;5;10m  Fastest:	0.0396 secs[39m
[38;5;14m  Average:	0.0582 secs[39m
  Requests/sec:	17.1749

  Total data:	1020.44 KiB
  Size/request:	507 B
  Size/sec:	8.50 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.042 [2]    |[39m
[38;5;10m  0.044 [1]    |[39m
[38;5;10m  0.046 [1]    |[39m
[38;5;10m  0.049 [1]    |[39m
[38;5;10m  0.051 [5]    |[39m
[38;5;10m  0.053 [14]   |[39m
[38;5;10m  0.056 [78]   |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.058 [663]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.060 [1175] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.063 [120]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0571 secs[39m
[38;5;10m  25.00% in 0.0577 secs[39m
[38;5;10m  50.00% in 0.0582 secs[39m
[38;5;10m  75.00% in 0.0589 secs[39m
[38;5;10m  90.00% in 0.0597 secs[39m
[38;5;10m  95.00% in 0.0604 secs[39m
[38;5;10m  99.00% in 0.0618 secs[39m
[38;5;10m  99.90% in 0.0624 secs[39m
[38;5;10m  99.99% in 0.0625 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2061 responses[39m


==> plots/raw_data/results_ts/out_n_steps_2.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0014 secs
[38;5;11m  Slowest:	0.0947 secs[39m
[38;5;10m  Fastest:	0.0395 secs[39m
[38;5;14m  Average:	0.0582 secs[39m
  Requests/sec:	17.1915

  Total data:	130.95 KiB
  Size/request:	65 B
  Size/sec:	1.09 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.045 [8]    |[39m
[38;5;10m  0.051 [73]   |[39m[38;5;10m■[39m
[38;5;10m  0.056 [232]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.062 [1685] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.067 [2]    |[39m
[38;5;10m  0.073 [0]    |[39m
[38;5;10m  0.078 [0]    |[39m
[38;5;10m  0.084 [4]    |[39m
[38;5;10m  0.089 [57]   |[39m[38;5;10m■[39m
[38;5;10m  0.095 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0544 secs[39m
[38;5;10m  25.00% in 0.0570 secs[39m
[38;5;10m  50.00% in 0.0577 secs[39m
[38;5;10m  75.00% in 0.0594 secs[39m
[38;5;10m  90.00% in 0.0602 secs[39m
[38;5;10m  95.00% in 0.0606 secs[39m
[38;5;10m  99.00% in 0.0860 secs[39m
[38;5;10m  99.90% in 0.0880 secs[39m
[38;5;10m  99.99% in 0.0947 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2063 responses[39m


==> plots/raw_data/results_ts/out_n_steps_32.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0016 secs
[38;5;11m  Slowest:	0.0659 secs[39m
[38;5;10m  Fastest:	0.0399 secs[39m
[38;5;14m  Average:	0.0592 secs[39m
  Requests/sec:	16.8748

  Total data:	1.95 MiB
  Size/request:	1011 B
  Size/sec:	16.66 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.043 [1]    |[39m
[38;5;10m  0.045 [1]    |[39m
[38;5;10m  0.048 [0]    |[39m
[38;5;10m  0.050 [4]    |[39m
[38;5;10m  0.053 [11]   |[39m
[38;5;10m  0.055 [46]   |[39m
[38;5;10m  0.058 [104]  |[39m[38;5;10m■[39m
[38;5;10m  0.061 [1687] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.063 [166]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.066 [4]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0583 secs[39m
[38;5;10m  25.00% in 0.0588 secs[39m
[38;5;10m  50.00% in 0.0594 secs[39m
[38;5;10m  75.00% in 0.0600 secs[39m
[38;5;10m  90.00% in 0.0606 secs[39m
[38;5;10m  95.00% in 0.0610 secs[39m
[38;5;10m  99.00% in 0.0618 secs[39m
[38;5;10m  99.90% in 0.0640 secs[39m
[38;5;10m  99.99% in 0.0659 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0004 secs, 0.0004 secs, 0.0004 secs
  DNS-lookup:	0.0002 secs, 0.0002 secs, 0.0002 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2025 responses[39m


==> plots/raw_data/results_ts/out_n_steps_4.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0010 secs
[38;5;11m  Slowest:	0.0907 secs[39m
[38;5;10m  Fastest:	0.0393 secs[39m
[38;5;14m  Average:	0.0581 secs[39m
  Requests/sec:	17.2082

  Total data:	260.14 KiB
  Size/request:	129 B
  Size/sec:	2.17 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.039 [1]    |[39m
[38;5;10m  0.044 [2]    |[39m
[38;5;10m  0.050 [7]    |[39m
[38;5;10m  0.055 [114]  |[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.060 [1574] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.065 [348]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.070 [18]   |[39m
[38;5;10m  0.075 [0]    |[39m
[38;5;10m  0.080 [0]    |[39m
[38;5;10m  0.086 [0]    |[39m
[38;5;10m  0.091 [1]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0563 secs[39m
[38;5;10m  25.00% in 0.0572 secs[39m
[38;5;10m  50.00% in 0.0579 secs[39m
[38;5;10m  75.00% in 0.0595 secs[39m
[38;5;10m  90.00% in 0.0602 secs[39m
[38;5;10m  95.00% in 0.0606 secs[39m
[38;5;10m  99.00% in 0.0648 secs[39m
[38;5;10m  99.90% in 0.0669 secs[39m
[38;5;10m  99.99% in 0.0907 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0003 secs, 0.0003 secs, 0.0003 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2065 responses[39m


==> plots/raw_data/results_ts/out_n_steps_8.txt <==
[1m[4mSummary:[0m
[38;5;10m[1m  Success rate:	100.00%[0m
  Total:	120.0014 secs
[38;5;11m  Slowest:	0.0703 secs[39m
[38;5;10m  Fastest:	0.0403 secs[39m
[38;5;14m  Average:	0.0581 secs[39m
  Requests/sec:	17.2165

  Total data:	514.48 KiB
  Size/request:	255 B
  Size/sec:	4.29 KiB

[1m[4mResponse time histogram:[0m
[38;5;10m  0.040 [1]    |[39m
[38;5;10m  0.043 [2]    |[39m
[38;5;10m  0.046 [2]    |[39m
[38;5;10m  0.049 [1]    |[39m
[38;5;10m  0.052 [13]   |[39m
[38;5;10m  0.055 [133]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.058 [1118] |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.061 [759]  |[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m[38;5;10m■[39m
[38;5;10m  0.064 [23]   |[39m
[38;5;10m  0.067 [11]   |[39m
[38;5;10m  0.070 [3]    |[39m

[1m[4mResponse time distribution:[0m
[38;5;10m  10.00% in 0.0565 secs[39m
[38;5;10m  25.00% in 0.0573 secs[39m
[38;5;10m  50.00% in 0.0579 secs[39m
[38;5;10m  75.00% in 0.0591 secs[39m
[38;5;10m  90.00% in 0.0603 secs[39m
[38;5;10m  95.00% in 0.0606 secs[39m
[38;5;10m  99.00% in 0.0637 secs[39m
[38;5;10m  99.90% in 0.0689 secs[39m
[38;5;10m  99.99% in 0.0703 secs[39m


[1m[4mDetails (average, fastest, slowest):[0m
  DNS+dialup:	0.0002 secs, 0.0002 secs, 0.0002 secs
  DNS-lookup:	0.0001 secs, 0.0001 secs, 0.0001 secs

[1m[4mStatus code distribution:[0m
[38;5;10m  [200] 2066 responses[39m


==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 3
set linetype  2 lc rgb "#8eb8fc" lw 3
set linetype  3 lc rgb "#ed7e75" lw 3
set linetype  4 lc rgb "#ffc300" lw 3
set linetype  5 lc rgb "#fdb863" lw 3
set linetype  6 lc rgb "#b2abd2" lw 3
set linetype  7 lc rgb "#5e3c99" lw 3
set linetype  8 lc rgb "#8b1a0e" lw 3
set linetype  9 lc rgb "#c965ab" lw 3

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points


#more line styles
set style line 3001  lc rgb "#8EB8FC" lw 3 pt 5 ps 1 dt 1 #light blue solid line -- square points
set style line 3002  lc rgb "#FDB863" lw 3 pt 5 ps 1 dt 1 #light orange solid line -- square points
set style line 3003  lc rgb "#A8CE78" lw 3 pt 5 ps 1 dt 1 #light green solid line -- square points
set style line 3004  lc rgb "#ED7E75" lw 3 pt 5 ps 1 dt 1 #light pink solid line -- square points



#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

